Knowledge Reutilization in Meta-Reinforcement Learning

Meta-reinforcement learning enables fast adaptation by extracting shared structure from related tasks, but existing end-to-end methods often couple task inference with embodiment-specific control. This coupling can obscure non-parametric task semantics, reduce sample efficiency, and limit cross-agent reuse. We propose a meta-knowledge reutilization framework that learns task-level knowledge on a dynamics-simplified agent and transfers it to heterogeneous agents. The framework uses a Bayesian non-parametric prior to organize latent task modes and a high-level policy to generate task-level magnitude guidance. To bridge reusable task knowledge with different embodiments, we introduce a semantic-magnitude interface and a lightweight temporal adaptor, which convert frozen meta-knowledge into temporally aligned subgoals for embodiment-specific low-level controllers. Experiments on multiple locomotion agents show that our framework reduces final-step tracking error by 94.75% -- 99.79% compared with recent state-of-the-art baselines and achieves comparable deployment performance with about 23.8% of their interaction data.

==> data/ablation_study/GMM/gmm_cheetah_inference_results.csv <==
t,episode,true_task_idx,pred_task_idx,exec_task_idx,x_before,vx_before,x_after,vx_after,true_goal
0,0,1,3,3,0.0224037822252109,-0.0627525222940313,0.0137537672581535,-0.2449984210736941,-9.02
1,0,1,0,3,0.0137537672581535,-0.2449984210736941,0.0266957635883897,0.4336615298193492,-9.02
2,0,1,0,3,0.0266957635883897,0.4336615298193492,0.0397955500369774,-0.3039973266332157,-9.02
3,0,1,0,0,0.0397955500369774,-0.3039973266332157,-0.2381198256291567,0.293460434729018,-9.02
4,0,1,0,0,-0.2381198256291567,0.293460434729018,-0.2647158059607734,0.3081236445099151,-9.02
5,0,1,0,0,-0.2647158059607734,0.3081236445099151,-0.2638715347077565,-0.0702830840419528,-9.02
6,0,1,0,0,-0.2638715347077565,-0.0702830840419528,-0.1473312549809778,0.3009633609809289,-9.02
7,0,1,0,0,-0.1473312549809778,0.3009633609809289,-0.1387507827277583,0.2339338764804473,-9.02
8,0,1,0,0,-0.1387507827277583,0.2339338764804473,0.0780957887648415,0.2955261420521761,-9.02
9,0,1,0,0,0.0780957887648415,0.2955261420521761,0.5247481389116831,1.4578601329545793,-9.02
10,0,1,0,0,0.5247481389116831,1.4578601329545793,0.6302753216316498,0.0275256115909564,-9.02
11,0,1,0,0,0.6302753216316498,0.0275256115909564,0.7076846998606078,0.3541214188562308,-9.02
12,0,1,0,0,0.7076846998606078,0.3541214188562308,0.754417841438747,1.1934386630065967,-9.02
13,0,1,0,0,0.754417841438747,1.1934386630065967,0.8464798717343023,-1.128504400740519,-9.02
14,0,1,0,0,0.8464798717343023,-1.128504400740519,0.8180723197101138,-0.2559646631446131,-9.02
15,0,1,0,0,0.8180723197101138,-0.2559646631446131,0.804820182230727,-0.3062596070036785,-9.02
16,0,1,0,0,0.804820182230727,-0.3062596070036785,0.8088477414209523,0.2496649563472008,-9.02
17,0,1,0,0,0.8088477414209523,0.2496649563472008,0.8129945041424518,0.0121011906087917,-9.02
18,0,1,0,0,0.8129945041424518,0.0121011906087917,0.7379891565681427,-0.0917654373645095,-9.02
19,0,1,0,0,0.7379891565681427,-0.0917654373645095,0.7720148767939347,0.985448927834838,-9.02
20,0,1,2,0,0.7720148767939347,0.985448927834838,0.7671218533667483,-0.5171212338355153,-9.02
21,0,1,3,0,0.7671218533667483,-0.5171212338355153,0.7397691989433277,-0.6195018930367628,-9.02
22,0,1,0,0,0.7397691989433277,-0.6195018930367628,0.7623420983831358,0.9710211067147636,-9.02
23,0,1,2,0,0.7623420983831358,0.9710211067147636,0.7639257036459011,-0.5037666156828228,-9.02
24,0,1,3,0,0.7639257036459011,-0.5037666156828228,0.750965403560731,-0.1439459172297901,-9.02
25,0,1,0,0,0.750965403560731,-0.1439459172297901,0.8348222936195367,-0.3668832413184301,-9.02
26,0,1,3,0,0.8348222936195367,-0.3668832413184301,0.8022772695295036,-0.7079866040183933,-9.02
27,0,1,1,0,0.8022772695295036,-0.7079866040183933,0.8037899991054348,0.3516942977298555,-9.02
28,0,1,3,0,0.8037899991054348,0.3516942977298555,0.7353264452220998,-0.3788306379308903,-9.02
29,0,1,2,0,0.7353264452220998,-0.3788306379308903,0.7079411183041,-0.5502467914312092,-9.02
30,0,1,1,0,0.7079411183041,-0.5502467914312092,0.6909644401290856,-0.2113600006984282,-9.02
31,0,1,2,0,0.6909644401290856,-0.2113600006984282,0.7119605154604253,0.5977330501742785,-9.02
32,0,1,2,0,0.7119605154604253,0.5977330501742785,0.7077464595817149,-0.5097679396669731,-9.02
33,0,1,2,2,0.7077464595817149,-0.5097679396669731,0.7029052348419467,0.1270876907746094,-9.02
34,0,1,3,2,0.7029052348419467,0.1270876907746094,0.6891895340105811,-0.4808179788365728,-9.02
35,0,1,2,2,0.6891895340105811,-0.4808179788365728,0.664785034728023,-0.4145462481497753,-9.02
36,0,1,1,2,0.664785034728023,-0.4145462481497753,0.5941555194754299,-0.415039837529201,-9.02
37,0,1,2,2,0.5941555194754299,-0.415039837529201,0.5843156789478663,-0.0651743937236587,-9.02
38,0,1,2,2,0.5843156789478663,-0.0651743937236587,0.6032979324348927,0.5569706233214257,-9.02
39,0,1,2,2,0.6032979324348927,0.5569706233214257,0.6059878133542193,-0.2268572690697773,-9.02
40,0,1,2,2,0.6059878133542193,-0.2268572690697773,0.5946541911330201,-0.2822249067244558,-9.02
41,0,1,2,2,0.5946541911330201,-0.2822249067244558,0.5249909951866305,0.141128939288678,-9.02
42,0,1,2,2,0.5249909951866305,0.141128939288678,0.5611156236760686,-0.2648184459570583,-9.02
43,0,1,2,2,0.5611156236760686,-0.2648184459570583,0.5602842713157434,0.0854117151183742,-9.02
44,0,1,2,2,0.5602842713157434,0.0854117151183742,0.5878318256480086,0.7586615588371743,-9.02
45,0,1,2,2,0.5878318256480086,0.7586615588371743,0.6258057804072149,0.6387291130244608,-9.02
46,0,1,2,2,0.6258057804072149,0.6387291130244608,0.60494678664069,-0.9326450321493884,-9.02
47,0,1,1,2,0.60494678664069,-0.9326450321493884,0.7390962820389223,0.43978172228582,-9.02
48,0,1,3,2,0.7390962820389223,0.43978172228582,0.7884043751218599,1.1564783737015774,-9.02
49,0,1,2,2,0.7884043751218599,1.1564783737015774,0.8308300546600071,0.5776977476035794,-9.02
50,0,1,2,2,0.8308300546600071,0.5776977476035794,0.9750413019174998,0.9835295272668022,-9.02
51,0,1,2,2,0.9750413019174998,0.9835295272668022,0.6569384388853091,0.3653616529597377,-9.02
52,0,1,2,2,0.6569384388853091,0.3653616529597377,0.6583293191940065,-0.3254114353403322,-9.02
53,0,1,3,2,0.6583293191940065,-0.3254114353403322,0.6784533697082182,0.7933400753431056,-9.02
54,0,1,2,2,0.6784533697082182,0.7933400753431056,0.6601541453429437,-0.8039819366944317,-9.02
55,0,1,1,2,0.6601541453429437,-0.8039819366944317,0.8766518398272501,1.0258525571744137,-9.02
56,0,1,2,2,0.8766518398272501,1.0258525571744137,0.9441360238011788,1.516744776695669,-9.02
57,0,1,2,2,0.9441360238011788,1.516744776695669,0.9894917762760906,0.6604304472459793,-9.02
58,0,1,3,2,0.9894917762760906,0.6604304472459793,1.194125104767758,0.9495043611445192,-9.02
59,0,1,3,2,1.194125104767758,0.9495043611445192,1.533933830944212,0.2136188898704373,-9.02
60,0,1,3,3,1.533933830944212,0.2136188898704373,1.5489386633498243,0.3106928536424022,-9.02
61,0,1,3,3,1.5489386633498243,0.3106928536424022,1.079584189269008,-0.3860592082947067,-9.02
62,0,1,3,3,1.079584189269008,-0.3860592082947067,1.027357721168752,-1.5903030195313026,-9.02
63,0,1,3,3,1.027357721168752,-1.5903030195313026,0.9409156650172876,-1.8855245124459008,-9.02
64,0,1,2,3,0.9409156650172876,-1.8855245124459008,0.7951000825682562,-0.308961212086828,-9.02
65,0,1,2,3,0.7951000825682562,-0.308961212086828,0.6307866867033874,-0.708927438260246,-9.02
66,0,1,2,2,0.6307866867033874,-0.708927438260246,0.6358817823376426,0.3720278538803532,-9.02
67,0,1,2,2,0.6358817823376426,0.3720278538803532,0.6096959151192669,-0.9663654089190364,-9.02
68,0,1,2,2,0.6096959151192669,-0.9663654089190364,0.5548542484252481,-0.9718331612029144,-9.02
69,0,1,2,2,0.5548542484252481,-0.9718331612029144,0.5465173650813646,0.137215043561265,-9.02
70,0,1,2,2,0.5465173650813646,0.137215043561265,0.54144626075124,-0.2550153000141583,-9.02
71,0,1,2,2,0.54144626075124,-0.2550153000141583,0.5019571891960006,-0.9171896076427104,-9.02
72,0,1,2,2,0.5019571891960006,-0.9171896076427104,0.5116176558464989,0.758461991168304,-9.02
73,0,1,2,2,0.5116176558464989,0.758461991168304,0.4623102496878681,0.2464010503838853,-9.02
74,0,1,2,2,0.4623102496878681,0.2464010503838853,0.4462344949459864,-0.6431527392633154,-9.02
75,0,1,2,2,0.4462344949459864,-0.6431527392633154,0.3060658448417042,-0.7501584856970325,-9.02
76,0,1,2,2,0.3060658448417042,-0.7501584856970325,0.2742963923119345,1.7985629226294209e-06,-9.02
77,0,1,2,2,0.2742963923119345,1.7985629226294209e-06,0.2497424551379626,-0.7528777270207866,-9.02
78,0,1,2,2,0.2497424551379626,-0.7528777270207866,0.6985884707120626,1.869873682455312,-9.02
79,0,1,2,2,0.6985884707120626,1.869873682455312,0.7507745841756045,0.6599673190688106,-9.02
80,0,1,2,2,0.7507745841756045,0.6599673190688106,0.7857566288226334,0.7133566249387896,-9.02
81,0,1,3,2,0.7857566288226334,0.7133566249387896,0.8041735678495886,-0.1973649359380538,-9.02
82,0,1,3,2,0.8041735678495886,-0.1973649359380538,0.8483718366933192,1.104539415569329,-9.02
83,0,1,2,2,0.8483718366933192,1.104539415569329,0.907649315766358,0.7629080377340317,-9.02
84,0,1,2,2,0.907649315766358,0.7629080377340317,0.9271107649855824,-0.1418968133344568,-9.02
85,0,1,3,2,0.9271107649855824,-0.1418968133344568,0.9165597341701436,-0.2555466309586692,-9.02
86,0,1,3,2,0.9165597341701436,-0.2555466309586692,0.9138320536883234,0.1218257490056243,-9.02
87,0,1,3,3,0.9138320536883234,0.1218257490056243,0.88727721774506,-0.6538308475817229,-9.02
88,0,1,3,3,0.88727721774506,-0.6538308475817229,0.8351099336664236,-1.1218544334343865,-9.02
89,0,1,3,3,0.8351099336664236,-1.1218544334343865,0.7689674848086007,-1.4081675221686922,-9.02
90,0,1,2,3,0.7689674848086007,-1.4081675221686922,0.7058430994184987,-1.232653506028956,-9.02
91,0,1,2,3,0.7058430994184987,-1.232653506028956,0.3319626530323599,-0.367246065314198,-9.02
92,0,1,2,2,0.3319626530323599,-0.367246065314198,0.3212173299630436,-0.1825430901571862,-9.02
93,0,1,2,2,0.3212173299630436,-0.1825430901571862,0.3268523496881469,1.1999776369292374,-9.02
94,0,1,2,2,0.3268523496881469,1.1999776369292374,0.8331479373053794,0.6042563734575201,-9.02
95,0,1,2,2,0.8331479373053794,0.6042563734575201,1.1119232375232038,0.8376042111770831,-9.02
96,0,1,3,2,1.1119232375232038,0.8376042111770831,1.454294659179037,-0.4515385816252978,-9.02
97,0,1,3,2,1.454294659179037,-0.4515385816252978,1.4373463916259774,0.1151866522146711,-9.02
98,0,1,3,3,1.4373463916259774,0.1151866522146711,1.4598585730030615,0.1903288676970508,-9.02
99,0,1,3,3,1.4598585730030615,0.1903288676970508,0.8151837282065197,-1.695223558180872,-9.02
100,1,1,3,3,0.0219086237985974,0.1187814089210836,0.0574246095445618,0.8905121633904785,-5.1000000000000005
101,1,1,0,3,0.0574246095445618,0.8905121633904785,0.1284187515185015,0.2856899297019317,-5.1000000000000005
102,1,1,0,3,0.1284187515185015,0.2856899297019317,-0.5748657902970462,-2.0826390779968302,-5.1000000000000005
103,1,1,0,0,-0.5748657902970462,-2.0826390779968302,-0.6603672080067933,-1.5652221270494238,-5.1000000000000005
104,1,1,1,0,-0.6603672080067933,-1.5652221270494238,-1.1533198732900298,-0.2412562862683632,-5.1000000000000005
105,1,1,1,0,-1.1533198732900298,-0.2412562862683632,-1.0306850306558075,0.0506477166099965,-5.1000000000000005
106,1,1,1,1,-1.0306850306558075,0.0506477166099965,-1.0212174778183376,0.3143778560526096,-5.1000000000000005
107,1,1,1,1,-1.0212174778183376,0.3143778560526096,-0.8867340910419873,0.5227135773721072,-5.1000000000000005
108,1,1,1,1,-0.8867340910419873,0.5227135773721072,-0.9242386807389384,-0.4072345296378832,-5.1000000000000005
109,1,1,1,1,-0.9242386807389384,-0.4072345296378832,-0.9600237633765044,-0.0762104277059228,-5.1000000000000005
110,1,1,1,1,-0.9600237633765044,-0.0762104277059228,-0.9782591547317238,-0.4116937157550006,-5.1000000000000005
111,1,1,1,1,-0.9782591547317238,-0.4116937157550006,-0.9992949970777614,-0.3871936347241484,-5.1000000000000005
112,1,1,1,1,-0.9992949970777614,-0.3871936347241484,-0.9502659921349708,0.1989800030522284,-5.1000000000000005
113,1,1,1,1,-0.9502659921349708,0.1989800030522284,-0.9330693135689976,0.5377513283734603,-5.1000000000000005
114,1,1,1,1,-0.9330693135689976,0.5377513283734603,-0.906580707138268,0.3963656878292115,-5.1000000000000005
115,1,1,1,1,-0.906580707138268,0.3963656878292115,-0.8912432850555384,0.155175346330012,-5.1000000000000005
116,1,1,1,1,-0.8912432850555384,0.155175346330012,-0.8735598680599694,0.2787390748254281,-5.1000000000000005
117,1,1,1,1,-0.8735598680599694,0.2787390748254281,-0.879976932602752,-0.2750663873847353,-5.1000000000000005
118,1,1,1,1,-0.879976932602752,-0.2750663873847353,-0.9071220263937062,-0.5064430687431888,-5.1000000000000005
119,1,1,1,1,-0.9071220263937062,-0.5064430687431888,-0.8605325952091835,0.0476051397121052,-5.1000000000000005
120,1,1,1,1,-0.8605325952091835,0.0476051397121052,-0.8471117465132766,-0.488801051351904,-5.1000000000000005
121,1,1,1,1,-0.8471117465132766,-0.488801051351904,-0.9175633941440556,-0.2027075341912029,-5.1000000000000005
122,1,1,1,1,-0.9175633941440556,-0.2027075341912029,-0.9011812458807807,0.2690360957145156,-5.1000000000000005
123,1,1,1,1,-0.9011812458807807,0.2690360957145156,-0.9015290027809642,-0.0540944299695978,-5.1000000000000005
124,1,1,1,1,-0.9015290027809642,-0.0540944299695978,-0.9042468148391934,-0.0288455605260699,-5.1000000000000005
125,1,1,1,1,-0.9042468148391934,-0.0288455605260699,-0.8855535371646779,0.6047910111017205,-5.1000000000000005
126,1,1,1,1,-0.8855535371646779,0.6047910111017205,-0.8699348952369282,0.100958772029293,-5.1000000000000005
127,1,1,1,1,-0.8699348952369282,0.100958772029293,-0.8338799226911686,0.2366510849635062,-5.1000000000000005
128,1,1,1,1,-0.8338799226911686,0.2366510849635062,-0.8409708950038229,-0.3177007108342203,-5.1000000000000005
129,1,1,1,1,-0.8409708950038229,-0.3177007108342203,-0.8487293097525922,-0.0514586448976378,-5.1000000000000005
130,1,1,1,1,-0.8487293097525922,-0.0514586448976378,-0.8730248366006977,-0.5625684663237541,-5.1000000000000005
131,1,1,1,1,-0.8730248366006977,-0.5625684663237541,-0.8826049867625485,0.1008089259218225,-5.1000000000000005
132,1,1,1,1,-0.8826049867625485,0.1008089259218225,-0.8327977208414593,1.054227606180978,-5.1000000000000005
133,1,1,0,1,-0.8327977208414593,1.054227606180978,-0.9891333115227756,-0.3600302480978581,-5.1000000000000005
134,1,1,1,1,-0.9891333115227756,-0.3600302480978581,-1.0758290863348443,0.3504176250144404,-5.1000000000000005
135,1,1,1,1,-1.0758290863348443,0.3504176250144404,-1.0372202211581734,0.7853239132185988,-5.1000000000000005
136,1,1,1,1,-1.0372202211581734,0.7853239132185988,-1.0159713387890956,-0.0165308077362434,-5.1000000000000005
137,1,1,1,1,-1.0159713387890956,-0.0165308077362434,-1.057814848563326,-0.3185231226833465,-5.1000000000000005
138,1,1,1,1,-1.057814848563326,-0.3185231226833465,-1.1117030653762343,-0.4276523080886678,-5.1000000000000005
139,1,1,1,1,-1.1117030653762343,-0.4276523080886678,-1.1768047391353036,-0.1930657022115157,-5.1000000000000005
140,1,1,1,1,-1.1768047391353036,-0.1930657022115157,-1.1572542525195204,-0.0371994166584477,-5.1000000000000005
141,1,1,1,1,-1.1572542525195204,-0.0371994166584477,-1.1429166886652733,0.2509062153817579,-5.1000000000000005
142,1,1,1,1,-1.1429166886652733,0.2509062153817579,-1.1565290202886414,-0.4347595032364842,-5.1000000000000005
143,1,1,1,1,-1.1565290202886414,-0.4347595032364842,-1.195661235976122,-0.8060470292690523,-5.1000000000000005
144,1,1,1,1,-1.195661235976122,-0.8060470292690523,-1.2123487624619242,-0.571537948672794,-5.1000000000000005
145,1,1,1,1,-1.2123487624619242,-0.571537948672794,-1.1911899896045597,0.6741513058762149,-5.1000000000000005
146,1,1,1,1,-1.1911899896045597,0.6741513058762149,-1.2017695264050765,-0.4192152116696713,-5.1000000000000005
147,1,1,1,1,-1.2017695264050765,-0.4192152116696713,-1.349575524367205,-0.0227571529612932,-5.1000000000000005
148,1,1,1,1,-1.349575524367205,-0.0227571529612932,-1.3429967733849952,0.0854018716984282,-5.1000000000000005
149,1,1,1,1,-1.3429967733849952,0.0854018716984282,-1.33836601693991,0.0701484209295604,-5.1000000000000005
150,1,1,1,1,-1.33836601693991,0.0701484209295604,-1.3504378529671108,-0.3481046833839997,-5.1000000000000005
151,1,1,1,1,-1.3504378529671108,-0.3481046833839997,-1.3423270520307446,0.2723877953921735,-5.1000000000000005
152,1,1,1,1,-1.3423270520307446,0.2723877953921735,-1.3587346696345226,-0.586236003277887,-5.1000000000000005
153,1,1,1,1,-1.3587346696345226,-0.586236003277887,-1.4151592676882094,1.1685562091847326,-5.1000000000000005
154,1,1,1,1,-1.4151592676882094,1.1685562091847326,-1.3643651680761877,-0.2908079583066404,-5.1000000000000005
155,1,1,1,1,-1.3643651680761877,-0.2908079583066404,-1.3565842418507092,0.367577555990413,-5.1000000000000005
156,1,1,1,1,-1.3565842418507092,0.367577555990413,-1.335423094499911,0.8487708692247993,-5.1000000000000005
157,1,1,1,1,-1.335423094499911,0.8487708692247993,-1.4954608785950465,-0.2660803811984413,-5.1000000000000005
158,1,1,1,1,-1.4954608785950465,-0.2660803811984413,-1.4895330445378758,0.0408822734540451,-5.1000000000000005
159,1,1,1,1,-1.4895330445378758,0.0408822734540451,-1.5070080694544188,-0.7073543267289744,-5.1000000000000005
160,1,1,1,1,-1.5070080694544188,-0.7073543267289744,-1.6151421709921945,-0.8337079088996312,-5.1000000000000005
161,1,1,1,1,-1.6151421709921945,-0.8337079088996312,-1.6526659866367346,-0.6100392214982568,-5.1000000000000005
162,1,1,1,1,-1.6526659866367346,-0.6100392214982568,-1.7802175210290276,0.2709612556335011,-5.1000000000000005
163,1,1,1,1,-1.7802175210290276,0.2709612556335011,-1.794272361874424,-0.5137315015452875,-5.1000000000000005
164,1,1,1,1,-1.794272361874424,-0.5137315015452875,-1.780901986245222,-0.212831425194244,-5.1000000000000005
165,1,1,1,1,-1.780901986245222,-0.212831425194244,-2.0814214415975227,-1.517262589193035,-5.1000000000000005
166,1,1,1,1,-2.0814214415975227,-1.517262589193035,-2.144390537910306,-1.0499325666639123,-5.1000000000000005
167,1,1,1,1,-2.144390537910306,-1.0499325666639123,-2.60724874995375,0.1693812135780154,-5.1000000000000005
168,1,1,1,1,-2.60724874995375,0.1693812135780154,-2.599447158117449,0.101101441368571,-5.1000000000000005
169,1,1,1,1,-2.599447158117449,0.101101441368571,-2.607100861336171,-0.2363409365632974,-5.1000000000000005
170,1,1,1,1,-2.607100861336171,-0.2363409365632974,-2.622176514975421,-0.3719608620192556,-5.1000000000000005
171,1,1,1,1,-2.622176514975421,-0.3719608620192556,-2.655277525750815,-0.3712001661572371,-5.1000000000000005
172,1,1,1,1,-2.655277525750815,-0.3712001661572371,-2.885280916160508,-0.319797970400673,-5.1000000000000005
173,1,1,1,1,-2.885280916160508,-0.319797970400673,-2.870019115650812,0.6102947715684768,-5.1000000000000005
174,1,1,1,1,-2.870019115650812,0.6102947715684768,-2.858094306227068,0.0020795827536327,-5.1000000000000005
175,1,1,1,1,-2.858094306227068,0.0020795827536327,-2.9054900761471387,-0.6595183233120869,-5.1000000000000005
176,1,1,1,1,-2.9054900761471387,-0.6595183233120869,-2.893748413883852,0.3540177015501298,-5.1000000000000005
177,1,1,1,1,-2.893748413883852,0.3540177015501298,-2.8901831531520075,-0.0841684068120315,-5.1000000000000005
178,1,1,1,1,-2.8901831531520075,-0.0841684068120315,-2.930803668285716,-1.0751904646677182,-5.1000000000000005
179,1,1,1,1,-2.930803668285716,-1.0751904646677182,-3.101527419588105,-1.1215534220187762,-5.1000000000000005
180,1,1,1,1,-3.101527419588105,-1.1215534220187762,-3.136820593089327,-0.474599182348547,-5.1000000000000005
181,1,1,1,1,-3.136820593089327,-0.474599182348547,-3.151520692091092,-0.8851325272355188,-5.1000000000000005
182,1,1,1,1,-3.151520692091092,-0.8851325272355188,-3.2253677815099966,-1.8983311772570903,-5.1000000000000005
183,1,1,1,1,-3.2253677815099966,-1.8983311772570903,-3.255739765171303,-0.0020651423469153,-5.1000000000000005
184,1,1,1,1,-3.255739765171303,-0.0020651423469153,-3.242853738045504,0.3185302133252471,-5.1000000000000005
185,1,1,1,1,-3.242853738045504,0.3185302133252471,-3.1980509319250574,0.8767053403300018,-5.1000000000000005
186,1,1,1,1,-3.1980509319250574,0.8767053403300018,-3.30213866937688,0.3168993886110773,-5.1000000000000005
187,1,1,1,1,-3.30213866937688,0.3168993886110773,-3.307129975905236,0.0716599935367129,-5.1000000000000005
188,1,1,1,1,-3.307129975905236,0.0716599935367129,-3.270177572032716,-0.1716795906311219,-5.1000000000000005
189,1,1,1,1,-3.270177572032716,-0.1716795906311219,-3.2048314164566283,0.0863034635987871,-5.1000000000000005
190,1,1,1,1,-3.2048314164566283,0.0863034635987871,-3.3254387880400698,-0.0464502752671179,-5.1000000000000005
191,1,1,1,1,-3.3254387880400698,-0.0464502752671179,-3.3256224285945697,0.0270164685551576,-5.1000000000000005
192,1,1,1,1,-3.3256224285945697,0.0270164685551576,-3.3349063458083648,-0.2196830257293423,-5.1000000000000005
193,1,1,1,1,-3.3349063458083648,-0.2196830257293423,-3.341034746977514,-0.0304832660983464,-5.1000000000000005
194,1,1,1,1,-3.341034746977514,-0.0304832660983464,-3.340234553705678,-1.3345666106456535,-5.1000000000000005
195,1,1,1,1,-3.340234553705678,-1.3345666106456535,-3.340576596378364,0.7643639189764531,-5.1000000000000005
196,1,1,1,1,-3.340576596378364,0.7643639189764531,-3.321891271619556,-0.1398365219546636,-5.1000000000000005
197,1,1,1,1,-3.321891271619556,-0.1398365219546636,-3.343581916902114,-0.501726648751076,-5.1000000000000005
198,1,1,1,1,-3.343581916902114,-0.501726648751076,-3.325428118736075,0.762612664195802,-5.1000000000000005
199,1,1,1,1,-3.325428118736075,0.762612664195802,-3.425475275997224,0.5183813282064851,-5.1000000000000005
200,2,1,3,3,0.0149338173404848,-0.1528774228735322,0.0068278706646782,-0.1378517841585492,-3.14
201,2,1,0,3,0.0068278706646782,-0.1378517841585492,0.0394096531886706,0.8954219731145899,-3.14
202,2,1,0,3,0.0394096531886706,0.8954219731145899,0.0396899551764251,-0.3706851467001202,-3.14
203,2,1,0,0,0.0396899551764251,-0.3706851467001202,0.0510168326433424,0.8618641447818849,-3.14
204,2,1,0,0,0.0510168326433424,0.8618641447818849,0.0764422458790083,0.6873259283697347,-3.14
205,2,1,0,0,0.0764422458790083,0.6873259283697347,0.2843915034810685,-0.0216005952698683,-3.14
206,2,1,0,0,0.2843915034810685,-0.0216005952698683,0.2806582846602027,0.0925799313362227,-3.14
207,2,1,0,0,0.2806582846602027,0.0925799313362227,0.6025633085917314,0.6989596291823956,-3.14
208,2,1,0,0,0.6025633085917314,0.6989596291823956,0.6401270892196167,-0.1210377376523389,-3.14
209,2,1,0,0,0.6401270892196167,-0.1210377376523389,0.6571604534401797,0.4503439614343728,-3.14
210,2,1,0,0,0.6571604534401797,0.4503439614343728,0.6599106701257073,-0.0401858242516689,-3.14
211,2,1,0,0,0.6599106701257073,-0.0401858242516689,0.7372972249753207,-0.2423371907029885,-3.14
212,2,1,0,0,0.7372972249753207,-0.2423371907029885,0.7422992107562142,0.3214530258254826,-3.14
213,2,1,0,0,0.7422992107562142,0.3214530258254826,0.8624291500896728,0.0078225040957748,-3.14
214,2,1,3,0,0.8624291500896728,0.0078225040957748,0.8746493288708785,0.2790420808931338,-3.14
215,2,1,3,0,0.8746493288708785,0.2790420808931338,0.8727372958751376,-0.0350754589242014,-3.14
216,2,1,3,3,0.8727372958751376,-0.0350754589242014,0.9152378811107498,0.0445745047014268,-3.14
217,2,1,3,3,0.9152378811107498,0.0445745047014268,0.7832789877814604,-1.074610702763902,-3.14
218,2,1,1,3,0.7832789877814604,-1.074610702763902,0.7212483146724512,-1.2793721839526708,-3.14
219,2,1,2,3,0.7212483146724512,-1.2793721839526708,0.5513223294862312,-0.1098169156844558,-3.14
220,2,1,2,3,0.5513223294862312,-0.1098169156844558,0.5149933926234017,-0.9988278767209784,-3.14
221,2,1,2,2,0.5149933926234017,-0.9988278767209784,0.3861847456079733,-0.1572223704785809,-3.14
222,2,1,2,2,0.3861847456079733,-0.1572223704785809,0.562506532233362,0.8929802020650903,-3.14
223,2,1,2,2,0.562506532233362,0.8929802020650903,0.712179969261493,-0.1993563912559516,-3.14
224,2,1,2,2,0.712179969261493,-0.1993563912559516,0.7270110026428368,0.8977122345324374,-3.14
225,2,1,2,2,0.7270110026428368,0.8977122345324374,0.7815318639729042,1.0222963529066071,-3.14
226,2,1,2,2,0.7815318639729042,1.0222963529066071,1.0172479131997658,-0.6086805231674747,-3.14
227,2,1,3,2,1.0172479131997658,-0.6086805231674747,1.2486099398591826,-0.062935138197885,-3.14
228,2,1,3,2,1.2486099398591826,-0.062935138197885,1.2333948852040684,-0.2899683958322695,-3.14
229,2,1,2,2,1.2333948852040684,-0.2899683958322695,1.2450966607966274,-0.2099860381514082,-3.14
230,2,1,2,2,1.2450966607966274,-0.2099860381514082,1.2936802180069935,-0.2923493216744281,-3.14
231,2,1,2,2,1.2936802180069935,-0.2923493216744281,1.272020317943056,-0.4240239294980416,-3.14
232,2,1,2,2,1.272020317943056,-0.4240239294980416,1.2628117829731098,-0.2169481759199303,-3.14
233,2,1,2,2,1.2628117829731098,-0.2169481759199303,1.25205042881929,-0.2336568896044716,-3.14
234,2,1,2,2,1.25205042881929,-0.2336568896044716,1.2500165171937436,-0.5357395703438639,-3.14
235,2,1,2,2,1.2500165171937436,-0.5357395703438639,1.2395363549824374,0.0214777442631736,-3.14
236,2,1,2,2,1.2395363549824374,0.0214777442631736,1.2479892206821817,0.1969404837116572,-3.14
237,2,1,2,2,1.2479892206821817,0.1969404837116572,1.2357616659129973,-0.3802154901369249,-3.14
238,2,1,2,2,1.2357616659129973,-0.3802154901369249,1.2885296268141226,0.2606823272543468,-3.14
239,2,1,2,2,1.2885296268141226,0.2606823272543468,1.3918000349087405,1.2075264920320423,-3.14
240,2,1,2,2,1.3918000349087405,1.2075264920320423,1.4601415452055797,1.3555577628786215,-3.14
241,2,1,2,2,1.4601415452055797,1.3555577628786215,1.6737676358221805,1.7193229733706834,-3.14
242,2,1,2,2,1.6737676358221805,1.7193229733706834,1.7182124943201913,0.6046692039350415,-3.14
243,2,1,3,2,1.7182124943201913,0.6046692039350415,1.7610222188563496,0.7619608364812044,-3.14
244,2,1,3,2,1.7610222188563496,0.7619608364812044,1.7821831501818517,0.4371648322334891,-3.14
245,2,1,3,3,1.7821831501818517,0.4371648322334891,1.9786515094988464,0.4081727874098461,-3.14
246,2,1,3,3,1.9786515094988464,0.4081727874098461,1.9663017808501573,-0.4981499503337019,-3.14
247,2,1,3,3,1.9663017808501573,-0.4981499503337019,0.7716888847650281,-1.938039390592306,-3.14
248,2,1,2,3,0.7716888847650281,-1.938039390592306,0.726637088152046,-0.5759495441386555,-3.14
249,2,1,2,3,0.726637088152046,-0.5759495441386555,0.6595531344450283,-1.689758080664432,-3.14
250,2,1,2,2,0.6595531344450283,-1.689758080664432,0.5958067222704456,-0.933517757111228,-3.14
251,2,1,2,2,0.5958067222704456,-0.933517757111228,0.5481901432281397,-0.9155626533337594,-3.14
252,2,1,2,2,0.5481901432281397,-0.9155626533337594,0.5158986375909139,-0.5000550527946508,-3.14
253,2,1,2,2,0.5158986375909139,-0.5000550527946508,0.5020204226505178,-0.1876691546774216,-3.14
254,2,1,2,2,0.5020204226505178,-0.1876691546774216,0.510244553952001,0.2719305197369356,-3.14
255,2,1,2,2,0.510244553952001,0.2719305197369356,0.2956936725829036,-0.7533072254668186,-3.14
256,2,1,2,2,0.2956936725829036,-0.7533072254668186,0.2679600436655391,-0.4803710698298161,-3.14
257,2,1,2,2,0.2679600436655391,-0.4803710698298161,0.6252903116665584,0.7142780392914428,-3.14
258,2,1,2,2,0.6252903116665584,0.7142780392914428,0.8129025185806183,1.885509756238548,-3.14
259,2,1,2,2,0.8129025185806183,1.885509756238548,0.939475511421111,1.3863003946257666,-3.14
260,2,1,2,2,0.939475511421111,1.3863003946257666,0.9656684438178016,0.1744933307680229,-3.14
261,2,1,3,2,0.9656684438178016,0.1744933307680229,0.9850904055275096,0.4361327319221558,-3.14
262,2,1,3,2,0.9850904055275096,0.4361327319221558,1.0050176405820053,0.235024242977136,-3.14
263,2,1,2,2,1.0050176405820053,0.235024242977136,0.5723241921063675,-1.4428864060444382,-3.14
264,2,1,2,2,0.5723241921063675,-1.4428864060444382,0.5208996621444384,-0.8803798501445538,-3.14
265,2,1,2,2,0.5208996621444384,-0.8803798501445538,0.4966975570280156,-0.3728866369518571,-3.14
266,2,1,2,2,0.4966975570280156,-0.3728866369518571,0.4806203803406372,-0.3232975488627962,-3.14
267,2,1,2,2,0.4806203803406372,-0.3232975488627962,0.4522224632011871,-0.6448570660269698,-3.14
268,2,1,2,2,0.4522224632011871,-0.6448570660269698,0.4262504288126778,-0.4024124535719227,-3.14
269,2,1,2,2,0.4262504288126778,-0.4024124535719227,0.313816800867477,-0.1236044935433117,-3.14
270,2,1,2,2,0.313816800867477,-0.1236044935433117,0.3541672237917577,0.2482379908389978,-3.14
271,2,1,2,2,0.3541672237917577,0.2482379908389978,0.354657196384722,-0.2064260916710731,-3.14
272,2,1,2,2,0.354657196384722,-0.2064260916710731,0.3170115964002964,-0.9486946045381016,-3.14
273,2,1,2,2,0.3170115964002964,-0.9486946045381016,0.3043092751553155,-0.0790801557389283,-3.14
274,2,1,2,2,0.3043092751553155,-0.0790801557389283,0.3103816430984217,0.6820540554362913,-3.14
275,2,1,2,2,0.3103816430984217,0.6820540554362913,0.3008498497314324,-0.4976437120048492,-3.14
276,2,1,2,2,0.3008498497314324,-0.4976437120048492,0.3086196206454597,0.4413811754733108,-3.14
277,2,1,2,2,0.3086196206454597,0.4413811754733108,0.3066923201180755,-0.3075323267966822,-3.14
278,2,1,2,2,0.3066923201180755,-0.3075323267966822,0.4922174556489216,0.7907142433550229,-3.14
279,2,1,2,2,0.4922174556489216,0.7907142433550229,0.5113239063695204,0.1859586071952703,-3.14
280,2,1,2,2,0.5113239063695204,0.1859586071952703,1.154281635239408,1.437362547629026,-3.14
281,2,1,2,2,1.154281635239408,1.437362547629026,1.2066875837305064,0.8822766014022885,-3.14
282,2,1,3,2,1.2066875837305064,0.8822766014022885,1.7711762502390964,0.5119273913929706,-3.14
283,2,1,3,2,1.7711762502390964,0.5119273913929706,1.8686935037797845,0.932994426571588,-3.14
284,2,1,3,3,1.8686935037797845,0.932994426571588,1.440574359608305,-0.8504528274272382,-3.14
285,2,1,3,3,1.440574359608305,-0.8504528274272382,1.3768030615331832,-1.4869933457356006,-3.14
286,2,1,2,3,1.3768030615331832,-1.4869933457356006,0.812864860898001,-1.1282464447049412,-3.14
287,2,1,2,3,0.812864860898001,-1.1282464447049412,0.7732512814196075,-0.7111643104132073,-3.14
288,2,1,2,2,0.7732512814196075,-0.7111643104132073,0.6768686309488015,-0.5627679587884272,-3.14
289,2,1,2,2,0.6768686309488015,-0.5627679587884272,0.6476138139613111,-0.5508921824135589,-3.14
290,2,1,2,2,0.6476138139613111,-0.5508921824135589,0.649983639548528,-0.0852696142085214,-3.14
291,2,1,2,2,0.649983639548528,-0.0852696142085214,0.6381404776457282,-0.1820366588915778,-3.14
292,2,1,2,2,0.6381404776457282,-0.1820366588915778,0.6367674170453617,-0.0278514552954365,-3.14
293,2,1,2,2,0.6367674170453617,-0.0278514552954365,0.6284052468549166,-0.1577916529882142,-3.14
294,2,1,2,2,0.6284052468549166,-0.1577916529882142,0.6396209264708725,0.3091944693525441,-3.14
295,2,1,2,2,0.6396209264708725,0.3091944693525441,0.6404339255932401,-0.0864026135296139,-3.14
296,2,1,2,2,0.6404339255932401,-0.0864026135296139,0.6494488515923744,0.2417069984550643,-3.14
297,2,1,2,2,0.6494488515923744,0.2417069984550643,0.6592617731531607,0.0612362998808656,-3.14
298,2,1,2,2,0.6592617731531607,0.0612362998808656,0.3767978192980928,0.12727079097816,-3.14
299,2,1,2,2,0.3767978192980928,0.12727079097816,0.3314382655790782,-0.1591777298176839,-3.14
300,3,0,3,3,-0.0889891364326856,0.0225842111691315,-0.0848260894665605,0.1096343188546132,3.14
301,3,0,0,3,-0.0848260894665605,0.1096343188546132,-0.8348326316044175,-1.048123744986119,3.14
302,3,0,1,3,-0.8348326316044175,-1.048123744986119,-1.632303949839921,-0.927206800232521,3.14
303,3,0,1,3,-1.632303949839921,-0.927206800232521,-1.6722075184049312,-0.89554435813301,3.14
304,3,0,1,1,-1.6722075184049312,-0.89554435813301,-1.7010547937530929,-0.4650237423145357,3.14
305,3,0,1,1,-1.7010547937530929,-0.4650237423145357,-1.6908719161771089,0.3950363725992542,3.14
306,3,0,1,1,-1.6908719161771089,0.3950363725992542,-1.4363745157857049,0.9694427220158632,3.14
307,3,0,0,1,-1.4363745157857049,0.9694427220158632,-0.8674145824950035,0.1674956689097101,3.14
308,3,0,0,1,-0.8674145824950035,0.1674956689097101,-0.8706658178404785,0.0453523993238813,3.14
309,3,0,0,0,-0.8706658178404785,0.0453523993238813,-0.8659734518487017,0.2086799693404287,3.14
310,3,0,0,0,-0.8659734518487017,0.2086799693404287,-0.8056615760854693,-0.0758963458175157,3.14
311,3,0,0,0,-0.8056615760854693,-0.0758963458175157,-0.7953772641113576,0.0844414072161445,3.14
312,3,0,0,0,-0.7953772641113576,0.0844414072161445,-0.7969461959167523,-0.1643441466600166,3.14
313,3,0,0,0,-0.7969461959167523,-0.1643441466600166,-0.7212949097681995,0.0404952460723575,3.14
314,3,0,0,0,-0.7212949097681995,0.0404952460723575,-0.7067281195207145,0.5305649253882229,3.14
315,3,0,2,0,-0.7067281195207145,0.5305649253882229,-0.6634660683849708,0.8980972780822882,3.14
316,3,0,2,0,-0.6634660683849708,0.8980972780822882,-0.6203697625241494,0.6698682488876828,3.14
317,3,0,2,2,-0.6203697625241494,0.6698682488876828,-0.61452740964058,-0.0205594458933126,3.14
318,3,0,0,2,-0.61452740964058,-0.0205594458933126,0.0311865476413698,1.517647353933646,3.14
319,3,0,2,2,0.0311865476413698,1.517647353933646,1.397294300704187,2.039969193949075,3.14
320,3,0,2,2,1.397294300704187,2.039969193949075,1.4919566835765827,1.8502090928942068,3.14
321,3,0,2,2,1.4919566835765827,1.8502090928942068,1.599296715418838,2.3246299578516068,3.14
322,3,0,2,2,1.599296715418838,2.3246299578516068,2.2398344193019755,1.0675224078109704,3.14
323,3,0,3,2,2.2398344193019755,1.0675224078109704,2.6574978375458,-0.6437637029259883,3.14
324,3,0,3,2,2.6574978375458,-0.6437637029259883,2.620798175287992,-0.7387185619652805,3.14
325,3,0,3,3,2.620798175287992,-0.7387185619652805,2.5751076561673605,-0.99937630689738,3.14
326,3,0,3,3,2.5751076561673605,-0.99937630689738,2.50258102705821,-0.2771851263665926,3.14
327,3,0,3,3,2.50258102705821,-0.2771851263665926,2.466050230077646,-1.0156410957281456,3.14
328,3,0,3,3,2.466050230077646,-1.0156410957281456,2.437503691450301,-0.3624352198607162,3.14
329,3,0,3,3,2.437503691450301,-0.3624352198607162,2.4020323769732097,-0.910719875435899,3.14
330,3,0,3,3,2.4020323769732097,-0.910719875435899,2.079954658771995,0.567559185559686,3.14
331,3,0,3,3,2.079954658771995,0.567559185559686,2.0780654437072554,-0.1964127856583122,3.14
332,3,0,3,3,2.0780654437072554,-0.1964127856583122,2.0616746437028253,0.6641703341559413,3.14
333,3,0,3,3,2.0616746437028253,0.6641703341559413,2.079965843403744,0.1498004479840647,3.14
334,3,0,3,3,2.079965843403744,0.1498004479840647,2.063734357102553,-0.4686869498682049,3.14
335,3,0,3,3,2.063734357102553,-0.4686869498682049,1.991387236722988,-0.596712967703125,3.14
336,3,0,3,3,1.991387236722988,-0.596712967703125,2.006618111788389,0.515915374764042,3.14
337,3,0,3,3,2.006618111788389,0.515915374764042,2.012996535853333,-0.1268160562154693,3.14
338,3,0,3,3,2.012996535853333,-0.1268160562154693,1.994553016171753,-0.4562809444893074,3.14
339,3,0,3,3,1.994553016171753,-0.4562809444893074,1.9675967789020297,-0.5387485318860541,3.14
340,3,0,3,3,1.9675967789020297,-0.5387485318860541,1.957170345396285,-0.0722146406719273,3.14
341,3,0,3,3,1.957170345396285,-0.0722146406719273,1.9550169907600736,-0.229042993320382,3.14
342,3,0,3,3,1.9550169907600736,-0.229042993320382,1.9414354659884527,-0.2943584775484871,3.14
343,3,0,3,3,1.9414354659884527,-0.2943584775484871,1.9149493502761137,-0.6744175245502921,3.14
344,3,0,3,3,1.9149493502761137,-0.6744175245502921,1.6988324081693684,0.2182857156398678,3.14
345,3,0,3,3,1.6988324081693684,0.2182857156398678,1.5881589276368029,-0.1903921379661842,3.14
346,3,0,3,3,1.5881589276368029,-0.1903921379661842,1.570834095784992,-0.4492436556315159,3.14
347,3,0,3,3,1.570834095784992,-0.4492436556315159,1.370328889073014,-0.2649367913179972,3.14
348,3,0,3,3,1.370328889073014,-0.2649367913179972,1.363293665251138,-0.0492650754905976,3.14
349,3,0,3,3,1.363293665251138,-0.0492650754905976,1.3477158818832955,-0.1590159536759667,3.14
350,3,0,3,3,1.3477158818832955,-0.1590159536759667,1.3431841495419838,-0.075703023631499,3.14
351,3,0,3,3,1.3431841495419838,-0.075703023631499,1.3283080819279072,-0.3735504821316617,3.14
352,3,0,3,3,1.3283080819279072,-0.3735504821316617,1.2974155394951246,-0.6837431313603469,3.14
353,3,0,3,3,1.2974155394951246,-0.6837431313603469,1.024147909424293,-0.1278497602272338,3.14
354,3,0,0,3,1.024147909424293,-0.1278497602272338,0.9904279463802672,0.3656829565558244,3.14
355,3,0,0,3,0.9904279463802672,0.3656829565558244,0.9886347608090176,-0.2424140992523761,3.14
356,3,0,0,0,0.9886347608090176,-0.2424140992523761,0.9844757227022578,-0.0295764758813133,3.14
357,3,0,0,0,0.9844757227022578,-0.0295764758813133,0.9738394622900656,-0.0066123027549632,3.14
358,3,0,0,0,0.9738394622900656,-0.0066123027549632,0.9847084758759403,0.1340925834000865,3.14
359,3,0,0,0,0.9847084758759403,0.1340925834000865,0.9792849242011143,0.1182307663588812,3.14
360,3,0,0,0,0.9792849242011143,0.1182307663588812,1.013335784934582,0.6601813762386961,3.14
361,3,0,0,0,1.013335784934582,0.6601813762386961,1.0274331715162863,-0.010783695412258,3.14
362,3,0,0,0,1.0274331715162863,-0.010783695412258,1.1167967489506707,0.0793651520032621,3.14
363,3,0,0,0,1.1167967489506707,0.0793651520032621,1.111017954223456,-0.1818030290887488,3.14
364,3,0,0,0,1.111017954223456,-0.1818030290887488,0.969875570555408,0.2632441126226078,3.14
365,3,0,0,0,0.969875570555408,0.2632441126226078,0.7872242347162316,0.6704872626678751,3.14
366,3,0,0,0,0.7872242347162316,0.6704872626678751,0.7719775916148104,-0.8362526162867032,3.14
367,3,0,0,0,0.7719775916148104,-0.8362526162867032,0.7130331791488368,-1.3931021506900816,3.14
368,3,0,0,0,0.7130331791488368,-1.3931021506900816,0.6340337811093414,-0.1840174731282067,3.14
369,3,0,0,0,0.6340337811093414,-0.1840174731282067,0.5178727856944111,-0.2456765032286649,3.14
370,3,0,0,0,0.5178727856944111,-0.2456765032286649,0.4864752311918456,-0.7767388132003052,3.14
371,3,0,0,0,0.4864752311918456,-0.7767388132003052,0.4733026082725775,-0.0919889443564723,3.14
372,3,0,0,0,0.4733026082725775,-0.0919889443564723,0.4708318453041671,-0.0988414709378296,3.14
373,3,0,0,0,0.4708318453041671,-0.0988414709378296,0.4320032422703831,-1.0269815059268717,3.14
374,3,0,0,0,0.4320032422703831,-1.0269815059268717,0.3898907663699107,-1.1736355669632412,3.14
375,3,0,0,0,0.3898907663699107,-1.1736355669632412,0.3791367631628883,0.2139862756507728,3.14
376,3,0,0,0,0.3791367631628883,0.2139862756507728,0.3469292180409181,-0.9069473531122152,3.14
377,3,0,0,0,0.3469292180409181,-0.9069473531122152,0.3317061957840823,0.0289314619652943,3.14
378,3,0,0,0,0.3317061957840823,0.0289314619652943,0.3440240399011758,0.3412160122106756,3.14
379,3,0,0,0,0.3440240399011758,0.3412160122106756,0.5045018467880763,0.5643598344131417,3.14
380,3,0,0,0,0.5045018467880763,0.5643598344131417,0.4599609739682437,-0.1267245504718316,3.14
381,3,0,0,0,0.4599609739682437,-0.1267245504718316,0.4502295767740354,-0.2749991095519645,3.14
382,3,0,0,0,0.4502295767740354,-0.2749991095519645,0.4022612496139551,0.4428169798452105,3.14
383,3,0,0,0,0.4022612496139551,0.4428169798452105,0.4559370615143123,1.2906793328959172,3.14
384,3,0,0,0,0.4559370615143123,1.2906793328959172,0.5074082444021006,-0.5862494016907615,3.14
385,3,0,0,0,0.5074082444021006,-0.5862494016907615,0.5228978464342996,0.6155988094489397,3.14
386,3,0,0,0,0.5228978464342996,0.6155988094489397,0.5285810699929078,-0.16952449100438,3.14
387,3,0,0,0,0.5285810699929078,-0.16952449100438,0.565786346847325,0.3130506470249782,3.14
388,3,0,0,0,0.565786346847325,0.3130506470249782,0.5652973803654888,-0.1703449823195572,3.14
389,3,0,0,0,0.5652973803654888,-0.1703449823195572,0.5450042402266043,-0.449456001733937,3.14
390,3,0,0,0,0.5450042402266043,-0.449456001733937,0.5487642528124694,0.3683875285863099,3.14
391,3,0,0,0,0.5487642528124694,0.3683875285863099,0.5434862326729615,-0.4035547174554081,3.14
392,3,0,0,0,0.5434862326729615,-0.4035547174554081,0.2881641626135685,0.4716857699860248,3.14
393,3,0,0,0,0.2881641626135685,0.4716857699860248,0.2753757575091188,-0.6781969646180102,3.14
394,3,0,0,0,0.2753757575091188,-0.6781969646180102,0.2492493177039677,-0.3917802696430417,3.14
395,3,0,0,0,0.2492493177039677,-0.3917802696430417,0.3169706712605398,0.0923940291513729,3.14
396,3,0,0,0,0.3169706712605398,0.0923940291513729,0.3016318379385247,-0.4137734655718011,3.14
397,3,0,0,0,0.3016318379385247,-0.4137734655718011,0.3237670537070956,0.7632328250911806,3.14
398,3,0,0,0,0.3237670537070956,0.7632328250911806,0.324366227963448,-0.2825054425441382,3.14
399,3,0,0,0,0.324366227963448,-0.2825054425441382,0.3128328374142395,-0.1757901113699816,3.14
400,4,0,3,3,-0.0241079033563251,-0.0712899680021449,-0.0291337897857022,-0.1369874721318464,5.1000000000000005
401,4,0,0,3,-0.0291337897857022,-0.1369874721318464,-0.1966268403236468,-1.4712880439388505,5.1000000000000005
402,4,0,0,3,-0.1966268403236468,-1.4712880439388505,-0.2648579425446079,-1.192560971109304,5.1000000000000005
403,4,0,0,0,-0.2648579425446079,-1.192560971109304,-0.327694337438614,-1.305452101725772,5.1000000000000005
404,4,0,0,0,-0.327694337438614,-1.305452101725772,-0.51063515554688,-0.0136608714538663,5.1000000000000005
405,4,0,0,0,-0.51063515554688,-0.0136608714538663,-0.1000041509913653,0.9627478932838304,5.1000000000000005
406,4,0,0,0,-0.1000041509913653,0.9627478932838304,0.1016952106240215,-0.3651340869723321,5.1000000000000005
407,4,0,0,0,0.1016952106240215,-0.3651340869723321,0.2189377172810157,0.7424987325541095,5.1000000000000005
408,4,0,0,0,0.2189377172810157,0.7424987325541095,0.2405269610031832,0.2847137016122099,5.1000000000000005
409,4,0,0,0,0.2405269610031832,0.2847137016122099,0.2319032623233038,-0.3171574408376616,5.1000000000000005
410,4,0,0,0,0.2319032623233038,-0.3171574408376616,0.2686621539001397,0.1207088373686001,5.1000000000000005
411,4,0,0,0,0.2686621539001397,0.1207088373686001,0.4222857306370492,0.273991607318767,5.1000000000000005
412,4,0,0,0,0.4222857306370492,0.273991607318767,0.4337492287568704,0.2589773645731892,5.1000000000000005
413,4,0,0,0,0.4337492287568704,0.2589773645731892,0.4647164491695691,0.7597781551983022,5.1000000000000005
414,4,0,0,0,0.4647164491695691,0.7597781551983022,0.5071009279467464,0.7464010930764052,5.1000000000000005
415,4,0,0,0,0.5071009279467464,0.7464010930764052,0.5265576879269891,0.2798224013225737,5.1000000000000005
416,4,0,0,0,0.5265576879269891,0.2798224013225737,0.5485656498421921,0.4669252059411268,5.1000000000000005
417,4,0,0,0,0.5485656498421921,0.4669252059411268,0.5789192252433926,0.5345664288783848,5.1000000000000005
418,4,0,0,0,0.5789192252433926,0.5345664288783848,0.6167819532834259,0.2840177033862976,5.1000000000000005
419,4,0,0,0,0.6167819532834259,0.2840177033862976,0.6162705474779917,-0.1003357803819578,5.1000000000000005
420,4,0,0,0,0.6162705474779917,-0.1003357803819578,0.6209800205609002,-0.0390138243738475,5.1000000000000005
421,4,0,0,0,0.6209800205609002,-0.0390138243738475,0.6138338411502452,-0.3100747179933552,5.1000000000000005
422,4,0,0,0,0.6138338411502452,-0.3100747179933552,0.5161036382867722,0.6222788272959673,5.1000000000000005
423,4,0,0,0,0.5161036382867722,0.6222788272959673,0.5335527680235432,0.1343513398411435,5.1000000000000005
424,4,0,0,0,0.5335527680235432,0.1343513398411435,0.5829685470883142,0.937995972359803,5.1000000000000005
425,4,0,0,0,0.5829685470883142,0.937995972359803,0.60803553074462,0.2149417503321298,5.1000000000000005
426,4,0,0,0,0.60803553074462,0.2149417503321298,0.6188710148290905,0.2666130616062155,5.1000000000000005
427,4,0,0,0,0.6188710148290905,0.2666130616062155,0.6232911022127989,0.1373256923619029,5.1000000000000005
428,4,0,0,0,0.6232911022127989,0.1373256923619029,0.6490563940718774,0.3703253712712709,5.1000000000000005
429,4,0,0,0,0.6490563940718774,0.3703253712712709,0.6317383536992354,-0.6530907477956958,5.1000000000000005
430,4,0,0,0,0.6317383536992354,-0.6530907477956958,0.6365632828829857,0.4014479543441274,5.1000000000000005
431,4,0,0,0,0.6365632828829857,0.4014479543441274,0.54823679054383,0.2734023384154576,5.1000000000000005
432,4,0,0,0,0.54823679054383,0.2734023384154576,0.5714429791847716,0.3631297459552547,5.1000000000000005
433,4,0,0,0,0.5714429791847716,0.3631297459552547,0.5639201308254344,-0.3070774802430216,5.1000000000000005
434,4,0,0,0,0.5639201308254344,-0.3070774802430216,0.433355042803809,-0.2736209736982616,5.1000000000000005
435,4,0,0,0,0.433355042803809,-0.2736209736982616,0.4614393468336371,0.7301857888836663,5.1000000000000005
436,4,0,0,0,0.4614393468336371,0.7301857888836663,0.4026416500395124,-0.7351509239636025,5.1000000000000005
437,4,0,0,0,0.4026416500395124,-0.7351509239636025,0.4024849512086201,0.283315460701277,5.1000000000000005
438,4,0,0,0,0.4024849512086201,0.283315460701277,0.4079611767362748,0.0671031994044394,5.1000000000000005
439,4,0,0,0,0.4079611767362748,0.0671031994044394,0.3990237108343697,0.959102743087488,5.1000000000000005
440,4,0,0,0,0.3990237108343697,0.959102743087488,0.4108163260222117,-0.1979581264758791,5.1000000000000005
441,4,0,0,0,0.4108163260222117,-0.1979581264758791,0.3393811389046151,-0.1909779701070631,5.1000000000000005
442,4,0,0,0,0.3393811389046151,-0.1909779701070631,0.3423607816691195,-0.2163427430715868,5.1000000000000005
443,4,0,0,0,0.3423607816691195,-0.2163427430715868,0.3308255401559066,-0.0753281065714656,5.1000000000000005
444,4,0,0,0,0.3308255401559066,-0.0753281065714656,0.3603850135029895,-0.0322538137297071,5.1000000000000005
445,4,0,0,0,0.3603850135029895,-0.0322538137297071,0.3387693772309443,-0.5165250902573316,5.1000000000000005
446,4,0,0,0,0.3387693772309443,-0.5165250902573316,0.2610974135491482,-0.7267358482454674,5.1000000000000005
447,4,0,0,0,0.2610974135491482,-0.7267358482454674,0.2463192224669544,0.4211488335354129,5.1000000000000005
448,4,0,0,0,0.2463192224669544,0.4211488335354129,0.2167238901674801,-1.0244309780255154,5.1000000000000005
449,4,0,1,0,0.2167238901674801,-1.0244309780255154,0.1624977143709606,-0.3395781188250932,5.1000000000000005
450,4,0,0,0,0.1624977143709606,-0.3395781188250932,0.0438908600920952,-0.184404827169536,5.1000000000000005
451,4,0,0,0,0.0438908600920952,-0.184404827169536,-0.1310474090732965,0.0785344983190773,5.1000000000000005
452,4,0,0,0,-0.1310474090732965,0.0785344983190773,-0.1278603137101965,0.2327476030561508,5.1000000000000005
453,4,0,0,0,-0.1278603137101965,0.2327476030561508,-0.1547894051015734,0.2855273846181443,5.1000000000000005
454,4,0,0,0,-0.1547894051015734,0.2855273846181443,-0.0864463585900602,0.0483763525572516,5.1000000000000005
455,4,0,0,0,-0.0864463585900602,0.0483763525572516,-0.0668263760250306,0.5086992582486741,5.1000000000000005
456,4,0,0,0,-0.0668263760250306,0.5086992582486741,-0.0592169100379014,-0.0677819003547394,5.1000000000000005
457,4,0,0,0,-0.0592169100379014,-0.0677819003547394,-0.055852017849513,-0.1728913174436213,5.1000000000000005
458,4,0,0,0,-0.055852017849513,-0.1728913174436213,0.0240917827343832,-0.0530754060995636,5.1000000000000005
459,4,0,0,0,0.0240917827343832,-0.0530754060995636,0.1084011840712036,0.7140781503951065,5.1000000000000005
460,4,0,0,0,0.1084011840712036,0.7140781503951065,0.1219553917097114,0.0979601032247502,5.1000000000000005
461,4,0,0,0,0.1219553917097114,0.0979601032247502,0.1372574223494738,0.4292207931108507,5.1000000000000005
462,4,0,0,0,0.1372574223494738,0.4292207931108507,0.2456163910235596,-0.2864976905895421,5.1000000000000005
463,4,0,0,0,0.2456163910235596,-0.2864976905895421,0.2299457847403466,-0.2618113031190661,5.1000000000000005
464,4,0,0,0,0.2299457847403466,-0.2618113031190661,0.2539074735323953,-0.3428621530226586,5.1000000000000005
465,4,0,0,0,0.2539074735323953,-0.3428621530226586,0.240768720322476,-0.7668761548176605,5.1000000000000005
466,4,0,0,0,0.240768720322476,-0.7668761548176605,0.1252146085957836,0.0043748179197312,5.1000000000000005
467,4,0,0,0,0.1252146085957836,0.0043748179197312,0.1650308933804558,0.0812314999512847,5.1000000000000005
468,4,0,0,0,0.1650308933804558,0.0812314999512847,0.169011770616388,-0.0014950308061182,5.1000000000000005
469,4,0,0,0,0.169011770616388,-0.0014950308061182,0.1623568182187019,-0.2626988978911325,5.1000000000000005
470,4,0,0,0,0.1623568182187019,-0.2626988978911325,0.1416898009263042,-0.0514476630594587,5.1000000000000005
471,4,0,0,0,0.1416898009263042,-0.0514476630594587,0.1689690403094435,0.586531029326576,5.1000000000000005
472,4,0,0,0,0.1689690403094435,0.586531029326576,0.1970267500992291,-0.0579941543020058,5.1000000000000005
473,4,0,0,0,0.1970267500992291,-0.0579941543020058,0.2067756159988926,0.3022968020219038,5.1000000000000005
474,4,0,0,0,0.2067756159988926,0.3022968020219038,0.2333702575841662,0.4048368651397805,5.1000000000000005
475,4,0,0,0,0.2333702575841662,0.4048368651397805,0.2329759609216178,-0.1558704844423681,5.1000000000000005
476,4,0,0,0,0.2329759609216178,-0.1558704844423681,0.2572979243356661,0.1615755555271593,5.1000000000000005
477,4,0,0,0,0.2572979243356661,0.1615755555271593,0.2266273429422736,-0.6331751857108867,5.1000000000000005
478,4,0,0,0,0.2266273429422736,-0.6331751857108867,0.2258312101922921,0.3982038507651078,5.1000000000000005
479,4,0,0,0,0.2258312101922921,0.3982038507651078,0.255466364848226,-0.023014820372013,5.1000000000000005
480,4,0,0,0,0.255466364848226,-0.023014820372013,0.1560016943919124,-0.5357568504012259,5.1000000000000005
481,4,0,0,0,0.1560016943919124,-0.5357568504012259,0.1167069871900452,-0.8036579008086511,5.1000000000000005
482,4,0,0,0,0.1167069871900452,-0.8036579008086511,0.106396728902534,0.0695365914107914,5.1000000000000005
483,4,0,0,0,0.106396728902534,0.0695365914107914,0.0377824998122749,0.4424083826998501,5.1000000000000005
484,4,0,0,0,0.0377824998122749,0.4424083826998501,-0.0527901036229127,-0.913581981541557,5.1000000000000005
485,4,0,0,0,-0.0527901036229127,-0.913581981541557,-0.0963910540565618,-0.2265002990706696,5.1000000000000005
486,4,0,0,0,-0.0963910540565618,-0.2265002990706696,-0.0772691515863916,0.5496237630772118,5.1000000000000005
487,4,0,0,0,-0.0772691515863916,0.5496237630772118,-0.0602966992792575,0.0419091245215882,5.1000000000000005
488,4,0,0,0,-0.0602966992792575,0.0419091245215882,-0.0756320698374822,-0.3726610936870734,5.1000000000000005
489,4,0,0,0,-0.0756320698374822,-0.3726610936870734,-0.0931605711297349,-0.4137945857308478,5.1000000000000005
490,4,0,0,0,-0.0931605711297349,-0.4137945857308478,-0.0471881676676434,-0.2369283029067606,5.1000000000000005
491,4,0,0,0,-0.0471881676676434,-0.2369283029067606,-0.1355682461482478,-0.2449396443060499,5.1000000000000005
492,4,0,0,0,-0.1355682461482478,-0.2449396443060499,-0.1571938605416663,-0.3754413605265321,5.1000000000000005
493,4,0,0,0,-0.1571938605416663,-0.3754413605265321,-0.1906257465184447,-0.1297370267937866,5.1000000000000005
494,4,0,0,0,-0.1906257465184447,-0.1297370267937866,-0.1668312523347096,0.558363052281641,5.1000000000000005
495,4,0,0,0,-0.1668312523347096,0.558363052281641,-0.1528719642639409,0.0654557445413256,5.1000000000000005
496,4,0,0,0,-0.1528719642639409,0.0654557445413256,-0.1573917629204446,-0.2705220050499363,5.1000000000000005
497,4,0,0,0,-0.1573917629204446,-0.2705220050499363,-0.1752835207987558,-0.347422375914534,5.1000000000000005
498,4,0,0,0,-0.1752835207987558,-0.347422375914534,-0.1722618207746191,-0.1352940544849364,5.1000000000000005
499,4,0,0,0,-0.1722618207746191,-0.1352940544849364,-0.1595872962621118,0.8716439325128624,5.1000000000000005
500,5,0,3,3,-0.0478057868506781,0.0353357080034239,-0.0482139362431003,0.0015012923059515,9.02
501,5,0,0,3,-0.0482139362431003,0.0015012923059515,-0.0377236038765409,0.2064182348916902,9.02
502,5,0,0,3,-0.0377236038765409,0.2064182348916902,-0.0331487208341733,-0.0085012250841098,9.02
503,5,0,0,0,-0.0331487208341733,-0.0085012250841098,-0.0701317330271865,-0.9148827672250625,9.02
504,5,0,0,0,-0.0701317330271865,-0.9148827672250625,-0.1181712172689231,0.826056883267136,9.02
505,5,0,0,0,-0.1181712172689231,0.826056883267136,-0.0873933739046829,0.5426328808838506,9.02
506,5,0,0,0,-0.0873933739046829,0.5426328808838506,0.2885425898332138,-0.5800795351130978,9.02
507,5,0,0,0,0.2885425898332138,-0.5800795351130978,0.281908204177139,0.0493082382829634,9.02
508,5,0,0,0,0.281908204177139,0.0493082382829634,0.2112946981058026,-0.0384935474231269,9.02
509,5,0,0,0,0.2112946981058026,-0.0384935474231269,0.3882650409625617,0.2457832150124982,9.02
510,5,0,0,0,0.3882650409625617,0.2457832150124982,0.4018705206412325,0.1821029205586318,9.02
511,5,0,0,0,0.4018705206412325,0.1821029205586318,0.3936163459114606,0.3187994224409536,9.02
512,5,0,0,0,0.3936163459114606,0.3187994224409536,0.4077071153203757,0.2454025139069653,9.02
513,5,0,0,0,0.4077071153203757,0.2454025139069653,0.4098863859615946,-0.178113395083893,9.02
514,5,0,0,0,0.4098863859615946,-0.178113395083893,0.393832850299616,-0.2673786997778444,9.02
515,5,0,0,0,0.393832850299616,-0.2673786997778444,0.4353841676232989,-0.4635885625894196,9.02
516,5,0,0,0,0.4353841676232989,-0.4635885625894196,0.4534803759958412,0.6978173008116226,9.02
517,5,0,0,0,0.4534803759958412,0.6978173008116226,0.4648059702250825,-0.0452389506182954,9.02
518,5,0,0,0,0.4648059702250825,-0.0452389506182954,0.4580617310830719,-0.1985794925685923,9.02
519,5,0,0,0,0.4580617310830719,-0.1985794925685923,0.4623010379683546,0.1146197397256649,9.02
520,5,0,0,0,0.4623010379683546,0.1146197397256649,0.5162988900436012,-0.2950525197063824,9.02
521,5,0,0,0,0.5162988900436012,-0.2950525197063824,0.5296659941403423,0.4095965208441348,9.02
522,5,0,0,0,0.5296659941403423,0.4095965208441348,0.5220975555057111,-0.2631438576743873,9.02
523,5,0,0,0,0.5220975555057111,-0.2631438576743873,0.5150654625246467,0.0225116948265718,9.02
524,5,0,0,0,0.5150654625246467,0.0225116948265718,0.5572185319322571,0.8119524281832918,9.02
525,5,0,0,0,0.5572185319322571,0.8119524281832918,0.529944886891288,-0.8720657670393783,9.02
526,5,0,0,0,0.529944886891288,-0.8720657670393783,0.4794020140567004,0.0346860849041367,9.02
527,5,0,0,0,0.4794020140567004,0.0346860849041367,0.4846896344870092,-0.0007965320424228,9.02
528,5,0,0,0,0.4846896344870092,-0.0007965320424228,0.4835211863999363,-0.0597609373658763,9.02
529,5,0,0,0,0.4835211863999363,-0.0597609373658763,0.4737867437968869,0.0865180956912966,9.02
530,5,0,0,0,0.4737867437968869,0.0865180956912966,0.40488387598965,-0.2702787557231401,9.02
531,5,0,0,0,0.40488387598965,-0.2702787557231401,0.4216580676965822,0.4520836608554286,9.02
532,5,0,0,0,0.4216580676965822,0.4520836608554286,0.402180571121712,-0.6872356936743564,9.02
533,5,0,0,0,0.402180571121712,-0.6872356936743564,0.4452065535338784,-0.3397973016123742,9.02
534,5,0,0,0,0.4452065535338784,-0.3397973016123742,0.4143662631620823,0.0195705451371689,9.02
535,5,0,0,0,0.4143662631620823,0.0195705451371689,0.4121969468757106,-0.0781727894425528,9.02
536,5,0,0,0,0.4121969468757106,-0.0781727894425528,0.2032176496608839,-0.4928929323331485,9.02
537,5,0,0,0,0.2032176496608839,-0.4928929323331485,0.1709694251979886,-0.4801741052633799,9.02
538,5,0,0,0,0.1709694251979886,-0.4801741052633799,0.1670180990891114,0.1981673034699345,9.02
539,5,0,0,0,0.1670180990891114,0.1981673034699345,0.1769460275458731,0.1783884755007395,9.02
540,5,0,0,0,0.1769460275458731,0.1783884755007395,0.1786611024907512,-0.0199498959707578,9.02
541,5,0,0,0,0.1786611024907512,-0.0199498959707578,0.2329155943476117,-0.15605712031389,9.02
542,5,0,0,0,0.2329155943476117,-0.15605712031389,0.262521858682525,-0.3768203474974457,9.02
543,5,0,0,0,0.262521858682525,-0.3768203474974457,0.3368904557202415,-0.0160664252798112,9.02
544,5,0,0,0,0.3368904557202415,-0.0160664252798112,0.334602178096899,-0.0298524864808995,9.02
545,5,0,0,0,0.334602178096899,-0.0298524864808995,0.3383674799568035,0.2902115748099058,9.02
546,5,0,0,0,0.3383674799568035,0.2902115748099058,0.1726127458946567,-0.5685662422788971,9.02
547,5,0,0,0,0.1726127458946567,-0.5685662422788971,0.1025662030601457,-0.0483090457037958,9.02
548,5,0,0,0,0.1025662030601457,-0.0483090457037958,0.1123148763789821,0.2260465163378481,9.02
549,5,0,0,0,0.1123148763789821,0.2260465163378481,0.0969854574464125,-0.5955661553394666,9.02
550,5,0,0,0,0.0969854574464125,-0.5955661553394666,0.086973356111489,-0.0034675215284046,9.02
551,5,0,0,0,0.086973356111489,-0.0034675215284046,0.0691130061332272,-0.529468686597141,9.02
552,5,0,0,0,0.0691130061332272,-0.529468686597141,0.066013943526109,-0.3985187985866883,9.02
553,5,0,0,0,0.066013943526109,-0.3985187985866883,0.1164227142896233,-0.2066092298048159,9.02
554,5,0,0,0,0.1164227142896233,-0.2066092298048159,0.0848758513131428,-0.7014665146231646,9.02
555,5,0,0,0,0.0848758513131428,-0.7014665146231646,0.0789931700467873,0.1987364172988594,9.02
556,5,0,0,0,0.0789931700467873,0.1987364172988594,0.0910814081523048,0.233086061718646,9.02
557,5,0,0,0,0.0910814081523048,0.233086061718646,0.1172475447126287,-0.1457873874642817,9.02
558,5,0,0,0,0.1172475447126287,-0.1457873874642817,0.110093768556217,-0.1710898952825014,9.02
559,5,0,0,0,0.110093768556217,-0.1710898952825014,0.1040459896398252,-0.0866001789723827,9.02
560,5,0,0,0,0.1040459896398252,-0.0866001789723827,0.0104900373402668,-0.2617178665805058,9.02
561,5,0,0,0,0.0104900373402668,-0.2617178665805058,-0.1068937089583549,-0.0008594438088076,9.02
562,5,0,0,0,-0.1068937089583549,-0.0008594438088076,-0.154552435044559,-0.022159191998967,9.02
563,5,0,0,0,-0.154552435044559,-0.022159191998967,-0.1717897842121218,0.583225562084738,9.02
564,5,0,0,0,-0.1717897842121218,0.583225562084738,-0.1836942733495692,-0.7776172702145673,9.02
565,5,0,0,0,-0.1836942733495692,-0.7776172702145673,-0.1700881197962581,-0.3543400586501506,9.02
566,5,0,0,0,-0.1700881197962581,-0.3543400586501506,-0.1919835065353328,-0.3606473381721369,9.02
567,5,0,0,0,-0.1919835065353328,-0.3606473381721369,-0.1917449803148261,0.2208068715690713,9.02
568,5,0,0,0,-0.1917449803148261,0.2208068715690713,-0.2186065604372014,-0.6204747225128207,9.02
569,5,0,0,0,-0.2186065604372014,-0.6204747225128207,-0.2159539148413733,0.2782143657410003,9.02
570,5,0,0,0,-0.2159539148413733,0.2782143657410003,-0.1152362280038993,0.2673324606763675,9.02
571,5,0,0,0,-0.1152362280038993,0.2673324606763675,-0.2245939743456641,-0.5116891462656378,9.02
572,5,0,0,0,-0.2245939743456641,-0.5116891462656378,-0.2219677222158977,-0.910575405319054,9.02
573,5,0,0,0,-0.2219677222158977,-0.910575405319054,-0.247978847941999,-0.2963765485000048,9.02
574,5,0,0,0,-0.247978847941999,-0.2963765485000048,-0.214063395231696,-0.3790714187548917,9.02
575,5,0,0,0,-0.214063395231696,-0.3790714187548917,-0.2156671882337995,0.1308763908780628,9.02
576,5,0,0,0,-0.2156671882337995,0.1308763908780628,-0.1931899650175728,0.4895369649548334,9.02
577,5,0,0,0,-0.1931899650175728,0.4895369649548334,-0.2594429267850572,0.0636796815508278,9.02
578,5,0,0,0,-0.2594429267850572,0.0636796815508278,-0.2761160801080826,-0.5211351460552337,9.02
579,5,0,0,0,-0.2761160801080826,-0.5211351460552337,-0.3245135647007475,-1.0091162117456882,9.02
580,5,0,0,0,-0.3245135647007475,-1.0091162117456882,-0.3481321869217561,0.0012469417284931,9.02
581,5,0,0,0,-0.3481321869217561,0.0012469417284931,-0.3422614890175885,-0.076099523465448,9.02
582,5,0,0,0,-0.3422614890175885,-0.076099523465448,-0.2993454833715226,0.9089563968075908,9.02
583,5,0,0,0,-0.2993454833715226,0.9089563968075908,-0.3122586319003115,-0.6910890850628919,9.02
584,5,0,0,0,-0.3122586319003115,-0.6910890850628919,-0.2615797622846757,-0.270536716288854,9.02
585,5,0,0,0,-0.2615797622846757,-0.270536716288854,-0.2738176779934394,0.144490497921223,9.02
586,5,0,0,0,-0.2738176779934394,0.144490497921223,-0.2544910534263825,0.3647563189273818,9.02
587,5,0,0,0,-0.2544910534263825,0.3647563189273818,-0.2649375657352948,-0.4511233098974359,9.02
588,5,0,0,0,-0.2649375657352948,-0.4511233098974359,-0.2863069161252496,-0.2443742905806809,9.02
589,5,0,0,0,-0.2863069161252496,-0.2443742905806809,-0.2874303991433063,-0.1612447923566391,9.02
590,5,0,0,0,-0.2874303991433063,-0.1612447923566391,-0.3491764782277268,-0.5228022034996381,9.02
591,5,0,0,0,-0.3491764782277268,-0.5228022034996381,-0.395376541577712,-0.9954173137251938,9.02
592,5,0,0,0,-0.395376541577712,-0.9954173137251938,-0.6010210984063025,-0.0869501890108475,9.02
593,5,0,1,0,-0.6010210984063025,-0.0869501890108475,-0.6029231398894507,-0.1513808086627252,9.02
594,5,0,1,0,-0.6029231398894507,-0.1513808086627252,-0.6111476690424457,-0.2572779224781323,9.02
595,5,0,1,0,-0.6111476690424457,-0.2572779224781323,-0.6528779229363636,-1.0616039426324766,9.02
596,5,0,1,0,-0.6528779229363636,-1.0616039426324766,-0.6748182148399104,-0.1691293810678505,9.02
597,5,0,1,0,-0.6748182148399104,-0.1691293810678505,-0.6577346941625799,-0.4861437597104936,9.02
598,5,0,1,0,-0.6577346941625799,-0.4861437597104936,-0.5705234283905276,0.1031932922446194,9.02
599,5,0,1,0,-0.5705234283905276,0.1031932922446194,-0.5874204524218626,-0.460678842425812,9.02
600,6,3,3,3,0.0355692616466302,-0.057612264955606,0.0896420413524434,0.5574123723113706,-2.35
601,6,3,0,3,0.0896420413524434,0.5574123723113706,-0.3250253639299125,-1.2224097459981829,-2.35
602,6,3,0,3,-0.3250253639299125,-1.2224097459981829,-0.3740709545472513,-0.9912725156663572,-2.35
603,6,3,0,0,-0.3740709545472513,-0.9912725156663572,-0.867050217266646,-0.5502753839234036,-2.35
604,6,3,1,0,-0.867050217266646,-0.5502753839234036,-0.9187544072640876,-0.9929650862933804,-2.35
605,6,3,1,0,-0.9187544072640876,-0.9929650862933804,-0.9735311739849464,-1.0508511905216282,-2.35
606,6,3,1,1,-0.9735311739849464,-1.0508511905216282,-1.2328344469961157,-0.1918699725252846,-2.35
607,6,3,1,1,-1.2328344469961157,-0.1918699725252846,-1.2641023737235095,-0.8337582432016731,-2.35
608,6,3,1,1,-1.2641023737235095,-0.8337582432016731,-1.2916295051568454,-0.2558561864433604,-2.35
609,6,3,1,1,-1.2916295051568454,-0.2558561864433604,-1.270558573876862,0.7722557969031264,-2.35
610,6,3,1,1,-1.270558573876862,0.7722557969031264,-1.2149116825034116,1.1339124693545295,-2.35
611,6,3,1,1,-1.2149116825034116,1.1339124693545295,-1.1467636233192666,0.4439289950583817,-2.35
612,6,3,1,1,-1.1467636233192666,0.4439289950583817,-1.1371309636272509,0.1314835702293063,-2.35
613,6,3,1,1,-1.1371309636272509,0.1314835702293063,-1.1112160850304258,0.69161681730231,-2.35
614,6,3,1,1,-1.1112160850304258,0.69161681730231,-0.8682381055205667,-0.3153002860555715,-2.35
615,6,3,1,1,-0.8682381055205667,-0.3153002860555715,-0.8887551839272874,-0.2447632132082842,-2.35
616,6,3,1,1,-0.8887551839272874,-0.2447632132082842,-0.8535455844532782,1.059313894855712,-2.35
617,6,3,0,1,-0.8535455844532782,1.059313894855712,-0.7897848493588039,0.9241036958810066,-2.35
618,6,3,0,1,-0.7897848493588039,0.9241036958810066,-0.7395439028700286,0.857778231741611,-2.35
619,6,3,0,0,-0.7395439028700286,0.857778231741611,-0.3582582551245883,1.5938564902162384,-2.35
620,6,3,0,0,-0.3582582551245883,1.5938564902162384,-0.2710920469068095,1.7113937617828607,-2.35
621,6,3,0,0,-0.2710920469068095,1.7113937617828607,-0.2238520466252646,0.5646731822997334,-2.35
622,6,3,0,0,-0.2238520466252646,0.5646731822997334,-0.2300905220756549,-0.1937513148318635,-2.35
623,6,3,0,0,-0.2300905220756549,-0.1937513148318635,-0.1821674581423248,1.4711155718838678,-2.35
624,6,3,0,0,-0.1821674581423248,1.4711155718838678,-0.1287222482748857,0.6943518314227058,-2.35
625,6,3,0,0,-0.1287222482748857,0.6943518314227058,-0.0985343851128083,0.5261393529821856,-2.35
626,6,3,0,0,-0.0985343851128083,0.5261393529821856,-0.0418226714142385,1.4395558825351142,-2.35
627,6,3,0,0,-0.0418226714142385,1.4395558825351142,0.349238539259358,-0.2429132898908503,-2.35
628,6,3,0,0,0.349238539259358,-0.2429132898908503,0.5773872006084617,0.3063628363390429,-2.35
629,6,3,0,0,0.5773872006084617,0.3063628363390429,0.6008214288620557,0.4944168382987343,-2.35
630,6,3,3,0,0.6008214288620557,0.4944168382987343,0.6015199661140866,-0.146689047950907,-2.35
631,6,3,3,0,0.6015199661140866,-0.146689047950907,0.75334043314326,-0.03128454435156,-2.35
632,6,3,3,3,0.75334043314326,-0.03128454435156,1.1706974094668514,0.8827678909137137,-2.35
633,6,3,3,3,1.1706974094668514,0.8827678909137137,1.173852210063466,-0.261506257407218,-2.35
634,6,3,3,3,1.173852210063466,-0.261506257407218,1.173369930096018,0.1728509051368711,-2.35
635,6,3,3,3,1.173369930096018,0.1728509051368711,1.1827993899515228,0.1458369915542147,-2.35
636,6,3,3,3,1.1827993899515228,0.1458369915542147,1.1084093869500409,-0.6404725193969502,-2.35
637,6,3,3,3,1.1084093869500409,-0.6404725193969502,0.722289033356978,-0.5365904449549952,-2.35
638,6,3,3,3,0.722289033356978,-0.5365904449549952,-0.7028436310084171,-1.7029227547215533,-2.35
639,6,3,1,3,-0.7028436310084171,-1.7029227547215533,-1.0549742324989488,-1.97243227099053,-2.35
640,6,3,1,3,-1.0549742324989488,-1.97243227099053,-1.1435197726277524,-1.6958202148206096,-2.35
641,6,3,1,1,-1.1435197726277524,-1.6958202148206096,-1.2494815164979798,-2.254899133780832,-2.35
642,6,3,1,1,-1.2494815164979798,-2.254899133780832,-1.579232380105741,0.7394159963930391,-2.35
643,6,3,1,1,-1.579232380105741,0.7394159963930391,-1.482875276730388,-0.381076031042894,-2.35
644,6,3,1,1,-1.482875276730388,-0.381076031042894,-1.426930897058483,0.2351004759009568,-2.35
645,6,3,1,1,-1.426930897058483,0.2351004759009568,-1.4883755840984036,0.0772704117037923,-2.35
646,6,3,1,1,-1.4883755840984036,0.0772704117037923,-1.5076622960264852,-0.3490236372440641,-2.35
647,6,3,1,1,-1.5076622960264852,-0.3490236372440641,-1.516226432892374,0.0496730200350401,-2.35
648,6,3,1,1,-1.516226432892374,0.0496730200350401,-1.4819615930102306,0.7914731087659138,-2.35
649,6,3,1,1,-1.4819615930102306,0.7914731087659138,-1.387387265681681,-0.0408684672000643,-2.35
650,6,3,1,1,-1.387387265681681,-0.0408684672000643,-1.2856317230128456,0.2120108512014529,-2.35
651,6,3,1,1,-1.2856317230128456,0.2120108512014529,-1.2251746058788002,-0.669968461342061,-2.35
652,6,3,1,1,-1.2251746058788002,-0.669968461342061,-1.244651746878697,-0.3127146511837114,-2.35
653,6,3,1,1,-1.244651746878697,-0.3127146511837114,-1.4030791542873742,0.4767872679354284,-2.35
654,6,3,1,1,-1.4030791542873742,0.4767872679354284,-1.3786884769004015,-0.1435501224050769,-2.35
655,6,3,1,1,-1.3786884769004015,-0.1435501224050769,-1.394346484011058,-0.3412906427165724,-2.35
656,6,3,1,1,-1.394346484011058,-0.3412906427165724,-1.372685363425285,-0.1705128228881736,-2.35
657,6,3,1,1,-1.372685363425285,-0.1705128228881736,-1.3996004120517291,-0.6752628691453888,-2.35
658,6,3,1,1,-1.3996004120517291,-0.6752628691453888,-1.5520949675582822,-0.4240007679631628,-2.35
659,6,3,1,1,-1.5520949675582822,-0.4240007679631628,-1.588682518162607,-0.6532494048977272,-2.35
660,6,3,1,1,-1.588682518162607,-0.6532494048977272,-1.8772865053505288,-1.182290643634866,-2.35
661,6,3,1,1,-1.8772865053505288,-1.182290643634866,-1.868344418924648,-0.2888796363618423,-2.35
662,6,3,1,1,-1.868344418924648,-0.2888796363618423,-1.8463415789788329,0.6978690668208359,-2.35
663,6,3,1,1,-1.8463415789788329,0.6978690668208359,-1.7055480228111564,0.2556715441442246,-2.35
664,6,3,1,1,-1.7055480228111564,0.2556715441442246,-1.7106199535421351,-0.3019662988243001,-2.35
665,6,3,1,1,-1.7106199535421351,-0.3019662988243001,-1.7263675268490934,-0.1039139734717801,-2.35
666,6,3,1,1,-1.7263675268490934,-0.1039139734717801,-1.729440395028898,-0.0014082675003297,-2.35
667,6,3,1,1,-1.729440395028898,-0.0014082675003297,-1.7789147281645694,0.1608276669711635,-2.35
668,6,3,1,1,-1.7789147281645694,0.1608276669711635,-1.714510348080444,-0.62166240964451,-2.35
669,6,3,1,1,-1.714510348080444,-0.62166240964451,-1.7231639380037524,0.0577319379680868,-2.35
670,6,3,1,1,-1.7231639380037524,0.0577319379680868,-1.7514684669706786,-0.9270425253444072,-2.35
671,6,3,1,1,-1.7514684669706786,-0.9270425253444072,-1.819806226267974,-1.33986762334774,-2.35
672,6,3,1,1,-1.819806226267974,-1.33986762334774,-1.8200685899999487,0.6379181688700278,-2.35
673,6,3,1,1,-1.8200685899999487,0.6379181688700278,-1.8384035059012611,-1.1473471192507785,-2.35
674,6,3,1,1,-1.8384035059012611,-1.1473471192507785,-2.045755179349047,0.7139789937206671,-2.35
675,6,3,1,1,-2.045755179349047,0.7139789937206671,-2.042183687465668,-0.2256585369398557,-2.35
676,6,3,1,1,-2.042183687465668,-0.2256585369398557,-2.0908413030525885,-1.1214125893087603,-2.35
677,6,3,1,1,-2.0908413030525885,-1.1214125893087603,-2.127090421556633,0.0910295789929241,-2.35
678,6,3,1,1,-2.127090421556633,0.0910295789929241,-2.3211647064333127,-0.2577417515295236,-2.35
679,6,3,1,1,-2.3211647064333127,-0.2577417515295236,-2.343815603547773,-0.4792886019439691,-2.35
680,6,3,1,1,-2.343815603547773,-0.4792886019439691,-2.356988131590335,-0.2992767931446978,-2.35
681,6,3,1,1,-2.356988131590335,-0.2992767931446978,-2.352912305326405,0.3173173116151933,-2.35
682,6,3,1,1,-2.352912305326405,0.3173173116151933,-2.2131913028758765,-1.2485146781050849,-2.35
683,6,3,1,1,-2.2131913028758765,-1.2485146781050849,-2.2496367778050126,-0.3002094058422382,-2.35
684,6,3,1,1,-2.2496367778050126,-0.3002094058422382,-2.243262011076554,0.2905047018582843,-2.35
685,6,3,1,1,-2.243262011076554,0.2905047018582843,-2.2205063343321,0.564854307838983,-2.35
686,6,3,1,1,-2.2205063343321,0.564854307838983,-2.2541923697744224,-1.2551974243060284,-2.35
687,6,3,1,1,-2.2541923697744224,-1.2551974243060284,-2.334188891731777,0.4420710599384874,-2.35
688,6,3,1,1,-2.334188891731777,0.4420710599384874,-2.3516686350213907,-0.1657886813456996,-2.35
689,6,3,1,1,-2.3516686350213907,-0.1657886813456996,-2.307226009801856,1.3881146076162203,-2.35
690,6,3,1,1,-2.307226009801856,1.3881146076162203,-2.080710314711421,0.0230476547920465,-2.35
691,6,3,1,1,-2.080710314711421,0.0230476547920465,-1.8682425399129927,0.5299927540349293,-2.35
692,6,3,1,1,-1.8682425399129927,0.5299927540349293,-1.6061192664824044,0.3356681050830433,-2.35
693,6,3,1,1,-1.6061192664824044,0.3356681050830433,-1.488009700771861,0.1692466042949904,-2.35
694,6,3,1,1,-1.488009700771861,0.1692466042949904,-1.370490646053658,0.8032435004211658,-2.35
695,6,3,1,1,-1.370490646053658,0.8032435004211658,-1.2324567853135917,0.4581315218210322,-2.35
696,6,3,1,1,-1.2324567853135917,0.4581315218210322,-1.209358691402339,-0.5920571356360618,-2.35
697,6,3,1,1,-1.209358691402339,-0.5920571356360618,-1.214646479721919,0.0487818641493684,-2.35
698,6,3,1,1,-1.214646479721919,0.0487818641493684,-1.2229494149803004,-0.2356170525036489,-2.35
699,6,3,1,1,-1.2229494149803004,-0.2356170525036489,-1.2370534665384991,0.0366053963706041,-2.35
700,7,3,3,3,-0.0170268579230725,-0.1230912411973527,-0.0258459025260636,-0.1512162679676153,-1.75
701,7,3,0,3,-0.0258459025260636,-0.1512162679676153,-0.0519949233193093,-0.6870607650269063,-1.75
702,7,3,0,3,-0.0519949233193093,-0.6870607650269063,-0.0943089031089344,-0.930050809052511,-1.75
703,7,3,0,0,-0.0943089031089344,-0.930050809052511,-0.3692922704762357,0.5149982528391325,-1.75
704,7,3,0,0,-0.3692922704762357,0.5149982528391325,-0.4795980799869421,0.1562954219227172,-1.75
705,7,3,0,0,-0.4795980799869421,0.1562954219227172,-0.4012134051125151,-0.650969692233618,-1.75
706,7,3,0,0,-0.4012134051125151,-0.650969692233618,-0.407178312180036,0.2058867148428902,-1.75
707,7,3,0,0,-0.407178312180036,0.2058867148428902,-0.278274238959993,1.1316226847126103,-1.75
708,7,3,0,0,-0.278274238959993,1.1316226847126103,0.13166029741717,-0.071300549544864,-1.75
709,7,3,0,0,0.13166029741717,-0.071300549544864,0.1167167393598798,-0.1710338232308601,-1.75
710,7,3,0,0,0.1167167393598798,-0.1710338232308601,0.1342692026671935,0.5891331480320512,-1.75
711,7,3,0,0,0.1342692026671935,0.5891331480320512,0.2230965426243238,1.0882996045308668,-1.75
712,7,3,0,0,0.2230965426243238,1.0882996045308668,0.2501524488375239,0.288397566222165,-1.75
713,7,3,0,0,0.2501524488375239,0.288397566222165,0.3724936409109331,0.6060579492947316,-1.75
714,7,3,0,0,0.3724936409109331,0.6060579492947316,0.5436749240978586,0.1160253460221455,-1.75
715,7,3,0,0,0.5436749240978586,0.1160253460221455,0.5829905303130859,0.9226931772666388,-1.75
716,7,3,2,0,0.5829905303130859,0.9226931772666388,0.5941496186468085,0.0013651149406454,-1.75
717,7,3,0,0,0.5941496186468085,0.0013651149406454,0.6543845494954987,0.6065604469522431,-1.75
718,7,3,3,0,0.6543845494954987,0.6065604469522431,0.7739541982154692,0.3594187322566088,-1.75
719,7,3,3,0,0.7739541982154692,0.3594187322566088,0.99447173503374,0.4767840918444359,-1.75
720,7,3,3,3,0.99447173503374,0.4767840918444359,0.9828413430923932,-0.5004796998297729,-1.75
721,7,3,3,3,0.9828413430923932,-0.5004796998297729,0.9893412067051148,0.3518694569931598,-1.75
722,7,3,3,3,0.9893412067051148,0.3518694569931598,1.023417503932584,0.3408326537755445,-1.75
723,7,3,3,3,1.023417503932584,0.3408326537755445,1.078497561026453,1.2288535247370642,-1.75
724,7,3,2,3,1.078497561026453,1.2288535247370642,0.38608849516211,-1.8970733169518763,-1.75
725,7,3,0,3,0.38608849516211,-1.8970733169518763,0.2645158905971736,-2.6189446239992336,-1.75
726,7,3,0,3,0.2645158905971736,-2.6189446239992336,0.178086278198683,-1.270861973338092,-1.75
727,7,3,0,0,0.178086278198683,-1.270861973338092,-0.3373289510985934,-0.6583102832221903,-1.75
728,7,3,1,0,-0.3373289510985934,-0.6583102832221903,-0.7385950460384569,0.1888378624807464,-1.75
729,7,3,1,0,-0.7385950460384569,0.1888378624807464,-0.7319045774161392,0.046780904660696,-1.75
730,7,3,1,1,-0.7319045774161392,0.046780904660696,-0.7570668828489513,-0.6235149403291682,-1.75
731,7,3,1,1,-0.7570668828489513,-0.6235149403291682,-0.7967753419480482,-0.8595797710899982,-1.75
732,7,3,1,1,-0.7967753419480482,-0.8595797710899982,-0.946595523331784,-0.0678087271816667,-1.75
733,7,3,1,1,-0.946595523331784,-0.0678087271816667,-0.9424155690452698,-0.8237239360491697,-1.75
734,7,3,1,1,-0.9424155690452698,-0.8237239360491697,-1.0800658764451538,0.7158851579242272,-1.75
735,7,3,1,1,-1.0800658764451538,0.7158851579242272,-1.113150426273976,-0.956225120146834,-1.75
736,7,3,1,1,-1.113150426273976,-0.956225120146834,-1.1434643973875624,-0.388651987011917,-1.75
737,7,3,1,1,-1.1434643973875624,-0.388651987011917,-1.164435050332968,-0.2132835077309218,-1.75
738,7,3,1,1,-1.164435050332968,-0.2132835077309218,-1.1558321813826071,0.2698715717347558,-1.75
739,7,3,1,1,-1.1558321813826071,0.2698715717347558,-1.1615764749247235,-0.4368847671907252,-1.75
740,7,3,1,1,-1.1615764749247235,-0.4368847671907252,-1.2085212424334324,-0.9465437559411328,-1.75
741,7,3,1,1,-1.2085212424334324,-0.9465437559411328,-1.222806593435013,0.1024811153049588,-1.75
742,7,3,1,1,-1.222806593435013,0.1024811153049588,-1.3371123209263047,-0.6341238683599693,-1.75
743,7,3,1,1,-1.3371123209263047,-0.6341238683599693,-1.3789301324602168,-0.8395722981319477,-1.75
744,7,3,1,1,-1.3789301324602168,-0.8395722981319477,-1.493562199752816,-0.934076400940952,-1.75
745,7,3,1,1,-1.493562199752816,-0.934076400940952,-1.674565056549979,0.2311247878101366,-1.75
746,7,3,1,1,-1.674565056549979,0.2311247878101366,-1.7836615547753871,0.2914251696215107,-1.75
747,7,3,1,1,-1.7836615547753871,0.2914251696215107,-1.7354239217940637,1.1195015928860648,-1.75
748,7,3,1,1,-1.7354239217940637,1.1195015928860648,-1.7177464727460028,-0.1705291036769216,-1.75
749,7,3,1,1,-1.7177464727460028,-0.1705291036769216,-1.749690680545594,0.2932180687728456,-1.75
750,7,3,1,1,-1.749690680545594,0.2932180687728456,-1.7306198727703184,0.3335919779296619,-1.75
751,7,3,1,1,-1.7306198727703184,0.3335919779296619,-1.599391931763994,-0.9277257891119604,-1.75
752,7,3,1,1,-1.599391931763994,-0.9277257891119604,-1.6117177589400664,0.2479457953326421,-1.75
753,7,3,1,1,-1.6117177589400664,0.2479457953326421,-1.5295104473594996,-0.3702151501858033,-1.75
754,7,3,1,1,-1.5295104473594996,-0.3702151501858033,-1.5381525359183403,-0.0467917143478859,-1.75
755,7,3,1,1,-1.5381525359183403,-0.0467917143478859,-1.5006734962760782,-0.1672391093278614,-1.75
756,7,3,1,1,-1.5006734962760782,-0.1672391093278614,-1.5248565767850628,-0.6002340782728454,-1.75
757,7,3,1,1,-1.5248565767850628,-0.6002340782728454,-1.577130428670508,-1.0905260318151504,-1.75
758,7,3,1,1,-1.577130428670508,-1.0905260318151504,-1.635137861841609,-1.0262899470122602,-1.75
759,7,3,1,1,-1.635137861841609,-1.0262899470122602,-1.6852019995256422,-1.0490277710820042,-1.75
760,7,3,1,1,-1.6852019995256422,-1.0490277710820042,-1.69917672764996,0.0775515446481612,-1.75
761,7,3,1,1,-1.69917672764996,0.0775515446481612,-1.7145692569085658,-0.5688491488012251,-1.75
762,7,3,1,1,-1.7145692569085658,-0.5688491488012251,-1.855927938951341,0.3199100117517952,-1.75
763,7,3,1,1,-1.855927938951341,0.3199100117517952,-1.7982996417566794,-0.3238486726113938,-1.75
764,7,3,1,1,-1.7982996417566794,-0.3238486726113938,-1.822327714003141,-0.5676650253988995,-1.75
765,7,3,1,1,-1.822327714003141,-0.5676650253988995,-1.9335223427448909,0.38699705475314,-1.75
766,7,3,1,1,-1.9335223427448909,0.38699705475314,-1.9254282775043183,0.08413656299049,-1.75
767,7,3,1,1,-1.9254282775043183,0.08413656299049,-1.901267933780051,0.172385106012095,-1.75
768,7,3,1,1,-1.901267933780051,0.172385106012095,-1.837096051163914,0.0130249132038346,-1.75
769,7,3,1,1,-1.837096051163914,0.0130249132038346,-1.8315027894834075,0.2439356211698332,-1.75
770,7,3,1,1,-1.8315027894834075,0.2439356211698332,-1.7941829535673153,-0.3379329739985,-1.75
771,7,3,1,1,-1.7941829535673153,-0.3379329739985,-1.7565319119219662,0.9899038430003956,-1.75
772,7,3,1,1,-1.7565319119219662,0.9899038430003956,-1.6824140919830104,-0.0852728856800774,-1.75
773,7,3,1,1,-1.6824140919830104,-0.0852728856800774,-1.5580801468728105,0.7079148738920611,-1.75
774,7,3,1,1,-1.5580801468728105,0.7079148738920611,-1.516222009123506,0.7719550135858284,-1.75
775,7,3,1,1,-1.516222009123506,0.7719550135858284,-1.2792837778770778,0.0257910094586052,-1.75
776,7,3,1,1,-1.2792837778770778,0.0257910094586052,-1.2685388059024858,0.4843330294379862,-1.75
777,7,3,1,1,-1.2685388059024858,0.4843330294379862,-1.0555245975357808,0.5479065536577361,-1.75
778,7,3,1,1,-1.0555245975357808,0.5479065536577361,-1.0275177058006246,0.3766710487520802,-1.75
779,7,3,1,1,-1.0275177058006246,0.3766710487520802,-0.8036974768343932,-0.3011664059979441,-1.75
780,7,3,1,1,-0.8036974768343932,-0.3011664059979441,-0.7710444334004449,0.66111631529778,-1.75
781,7,3,0,1,-0.7710444334004449,0.66111631529778,-0.6237461462570475,-1.125637933036223,-1.75
782,7,3,1,1,-0.6237461462570475,-1.125637933036223,-0.6465114054358112,-0.1258174798584914,-1.75
783,7,3,1,1,-0.6465114054358112,-0.1258174798584914,-0.7736375987472072,-1.1324834208717165,-1.75
784,7,3,1,1,-0.7736375987472072,-1.1324834208717165,-0.8067869788864894,-0.4217482092540265,-1.75
785,7,3,1,1,-0.8067869788864894,-0.4217482092540265,-0.989603736710456,-0.8725457840769382,-1.75
786,7,3,1,1,-0.989603736710456,-0.8725457840769382,-1.5090299611561115,-0.5492290844131058,-1.75
787,7,3,1,1,-1.5090299611561115,-0.5492290844131058,-1.5326810421494796,-0.2659486406574565,-1.75
788,7,3,1,1,-1.5326810421494796,-0.2659486406574565,-1.5335289793600726,-0.0309177818504948,-1.75
789,7,3,1,1,-1.5335289793600726,-0.0309177818504948,-1.50863442705717,0.6342050640366493,-1.75
790,7,3,1,1,-1.50863442705717,0.6342050640366493,-1.534250999233124,-1.034700325281516,-1.75
791,7,3,1,1,-1.534250999233124,-1.034700325281516,-1.5824126479943896,-0.7450345259382866,-1.75
792,7,3,1,1,-1.5824126479943896,-0.7450345259382866,-1.5830337837429735,0.3117206760688798,-1.75
793,7,3,1,1,-1.5830337837429735,0.3117206760688798,-1.6246979893944544,0.8021208950677239,-1.75
794,7,3,1,1,-1.6246979893944544,0.8021208950677239,-1.6862978524719878,-0.3386549295972422,-1.75
795,7,3,1,1,-1.6862978524719878,-0.3386549295972422,-1.692155213163725,-0.050597934260798,-1.75
796,7,3,1,1,-1.692155213163725,-0.050597934260798,-1.7012544013315518,-0.2959118495916408,-1.75
797,7,3,1,1,-1.7012544013315518,-0.2959118495916408,-1.584217389824686,0.2954392358004303,-1.75
798,7,3,1,1,-1.584217389824686,0.2954392358004303,-1.5660237068053913,0.3117603946737772,-1.75
799,7,3,1,1,-1.5660237068053913,0.3117603946737772,-1.5776788783147424,-0.4872273908374755,-1.75
800,8,3,3,3,-0.0808049053401041,-0.0201040085157692,-0.0759293477871293,0.1458222572916012,-1.45
801,8,3,0,3,-0.0759293477871293,0.1458222572916012,-0.056619809978192,0.4707436864924338,-1.45
802,8,3,0,3,-0.056619809978192,0.4707436864924338,-0.2557989122583012,-0.8126859565998255,-1.45
803,8,3,0,0,-0.2557989122583012,-0.8126859565998255,-0.3021115016469097,-0.6732297040144188,-1.45
804,8,3,0,0,-0.3021115016469097,-0.6732297040144188,-0.4548904623385289,-0.2550153942676006,-1.45
805,8,3,0,0,-0.4548904623385289,-0.2550153942676006,-0.638641315487417,0.4801012316614236,-1.45
806,8,3,0,0,-0.638641315487417,0.4801012316614236,-0.615278056960145,0.4054504496727068,-1.45
807,8,3,0,0,-0.615278056960145,0.4054504496727068,-0.6226854415000778,-0.3325763720170352,-1.45
808,8,3,0,0,-0.6226854415000778,-0.3325763720170352,-0.6304912516936765,-0.0312252917417871,-1.45
809,8,3,0,0,-0.6304912516936765,-0.0312252917417871,-0.5502014297558885,0.1309024390236646,-1.45
810,8,3,0,0,-0.5502014297558885,0.1309024390236646,-0.5283181099998333,0.5580042050565917,-1.45
811,8,3,0,0,-0.5283181099998333,0.5580042050565917,-0.3646067598633429,0.1533826645455425,-1.45
812,8,3,0,0,-0.3646067598633429,0.1533826645455425,-0.3511395376190775,0.4621667462359389,-1.45
813,8,3,0,0,-0.3511395376190775,0.4621667462359389,0.0401770959982151,1.222360862294615,-1.45
814,8,3,0,0,0.0401770959982151,1.222360862294615,0.2269245539424613,0.74278515153573,-1.45
815,8,3,0,0,0.2269245539424613,0.74278515153573,0.2705802919996436,0.8573111125470316,-1.45
816,8,3,0,0,0.2705802919996436,0.8573111125470316,0.2637489529621434,-0.5269071499917166,-1.45
817,8,3,0,0,0.2637489529621434,-0.5269071499917166,0.4022895004018286,0.4249029169727752,-1.45
818,8,3,0,0,0.4022895004018286,0.4249029169727752,0.4240003876704724,0.5570130648925989,-1.45
819,8,3,2,0,0.4240003876704724,0.5570130648925989,0.5870473439017216,-0.4590441824596483,-1.45
820,8,3,0,0,0.5870473439017216,-0.4590441824596483,0.5854238186832252,0.2592984574260586,-1.45
821,8,3,0,0,0.5854238186832252,0.2592984574260586,0.7664437228308482,-0.3058406495644951,-1.45
822,8,3,0,0,0.7664437228308482,-0.3058406495644951,0.7561500048401547,-0.1292444703573709,-1.45
823,8,3,0,0,0.7561500048401547,-0.1292444703573709,0.7395037053313877,-0.3081972001532105,-1.45
824,8,3,0,0,0.7395037053313877,-0.3081972001532105,0.7241803090445867,-0.2464186455483822,-1.45
825,8,3,0,0,0.7241803090445867,-0.2464186455483822,0.7191356772383396,-0.1330104113878589,-1.45
826,8,3,0,0,0.7191356772383396,-0.1330104113878589,0.7113725001137112,0.8181003689203652,-1.45
827,8,3,2,0,0.7113725001137112,0.8181003689203652,0.5670204935583394,0.2296601283558563,-1.45
828,8,3,2,0,0.5670204935583394,0.2296601283558563,0.3919313816192281,-0.7875563846280732,-1.45
829,8,3,0,0,0.3919313816192281,-0.7875563846280732,0.3835625683416828,0.1388336445049751,-1.45
830,8,3,0,0,0.3835625683416828,0.1388336445049751,0.3618779562119819,-0.6088859255123789,-1.45
831,8,3,0,0,0.3618779562119819,-0.6088859255123789,0.2781168704477732,0.4219647543702157,-1.45
832,8,3,0,0,0.2781168704477732,0.4219647543702157,0.2900531386678441,0.0995218088689232,-1.45
833,8,3,2,0,0.2900531386678441,0.0995218088689232,0.2571891936420713,-0.8275763824804383,-1.45
834,8,3,0,0,0.2571891936420713,-0.8275763824804383,0.2829465640987078,1.0624046224377937,-1.45
835,8,3,2,0,0.2829465640987078,1.0624046224377937,0.2254457299488388,-0.6074469230694151,-1.45
836,8,3,1,0,0.2254457299488388,-0.6074469230694151,-0.0587924477776699,-0.3684737185459891,-1.45
837,8,3,0,0,-0.0587924477776699,-0.3684737185459891,-0.0714435179829833,-0.2301714914881791,-1.45
838,8,3,0,0,-0.0714435179829833,-0.2301714914881791,-0.0620218817138784,0.3543179169486041,-1.45
839,8,3,2,0,-0.0620218817138784,0.3543179169486041,-0.0632342409936109,-0.4210094061575529,-1.45
840,8,3,0,0,-0.0632342409936109,-0.4210094061575529,-0.0965703253133091,-0.6761204657019703,-1.45
841,8,3,0,0,-0.0965703253133091,-0.6761204657019703,-0.1207137749700738,-0.4706857396891318,-1.45
842,8,3,0,0,-0.1207137749700738,-0.4706857396891318,-0.2135608024414363,0.0614376084244045,-1.45
843,8,3,0,0,-0.2135608024414363,0.0614376084244045,-0.2089414599539469,0.0540747138453413,-1.45
844,8,3,0,0,-0.2089414599539469,0.0540747138453413,-0.200576125643413,0.281724259403373,-1.45
845,8,3,0,0,-0.200576125643413,0.281724259403373,-0.1897531354808571,0.1030238846576945,-1.45
846,8,3,0,0,-0.1897531354808571,0.1030238846576945,-0.2111799391010476,-0.5938309626633483,-1.45
847,8,3,0,0,-0.2111799391010476,-0.5938309626633483,-0.2749280033324626,0.8055753882823227,-1.45
848,8,3,2,0,-0.2749280033324626,0.8055753882823227,-0.3075606157327006,-1.302214974527138,-1.45
849,8,3,0,0,-0.3075606157327006,-1.302214974527138,-0.3853989991749982,-0.9002172009482081,-1.45
850,8,3,1,0,-0.3853989991749982,-0.9002172009482081,-0.3921638261464068,0.2151608826726579,-1.45
851,8,3,1,0,-0.3921638261464068,0.2151608826726579,-0.5170635653608742,0.3657788727647186,-1.45
852,8,3,0,0,-0.5170635653608742,0.3657788727647186,-0.5778191475686899,-0.073933593402528,-1.45
853,8,3,1,0,-0.5778191475686899,-0.073933593402528,-0.7617070265906661,-0.2635591151614277,-1.45
854,8,3,1,0,-0.7617070265906661,-0.2635591151614277,-0.839645424789995,-0.7022932065319129,-1.45
855,8,3,1,0,-0.839645424789995,-0.7022932065319129,-0.8513286028854846,-0.0259080005847435,-1.45
856,8,3,1,0,-0.8513286028854846,-0.0259080005847435,-0.8957866334610417,0.0334553697733125,-1.45
857,8,3,1,0,-0.8957866334610417,0.0334553697733125,-0.9056716920339796,-0.1312908336771845,-1.45
858,8,3,1,0,-0.9056716920339796,-0.1312908336771845,-0.9019945900739093,0.1180875014212512,-1.45
859,8,3,1,0,-0.9019945900739093,0.1180875014212512,-1.0629560417847068,-0.8430464882609404,-1.45
860,8,3,1,0,-1.0629560417847068,-0.8430464882609404,-1.0426257036559683,0.9627838043695384,-1.45
861,8,3,3,0,-1.0426257036559683,0.9627838043695384,-1.0070561950513632,-0.1298885562623666,-1.45
862,8,3,1,0,-1.0070561950513632,-0.1298885562623666,-1.0331500320613412,-0.5553128808001634,-1.45
863,8,3,1,0,-1.0331500320613412,-0.5553128808001634,-1.0492813233396443,-0.1420728656475727,-1.45
864,8,3,1,0,-1.0492813233396443,-0.1420728656475727,-1.0767535198410436,-0.4851966490995436,-1.45
865,8,3,1,0,-1.0767535198410436,-0.4851966490995436,-1.0508795051152988,0.6667384688622751,-1.45
866,8,3,1,0,-1.0508795051152988,0.6667384688622751,-1.0011324053261803,1.063034503107349,-1.45
867,8,3,0,0,-1.0011324053261803,1.063034503107349,-0.8940709901657852,0.15426726200343,-1.45
868,8,3,1,0,-0.8940709901657852,0.15426726200343,-0.8909888088493413,-0.0469035827684548,-1.45
869,8,3,1,0,-0.8909888088493413,-0.0469035827684548,-0.773622367360809,0.5588126769741689,-1.45
870,8,3,0,0,-0.773622367360809,0.5588126769741689,-0.7688523486238334,-0.0753470075878298,-1.45
871,8,3,1,0,-0.7688523486238334,-0.0753470075878298,-0.5324918037288526,0.5078566234316441,-1.45
872,8,3,0,0,-0.5324918037288526,0.5078566234316441,-0.5243579752516379,0.1603565065023358,-1.45
873,8,3,0,0,-0.5243579752516379,0.1603565065023358,-0.4874954125619584,0.9997218165604728,-1.45
874,8,3,2,0,-0.4874954125619584,0.9997218165604728,-0.453996015099068,0.497896648032711,-1.45
875,8,3,2,0,-0.453996015099068,0.497896648032711,-0.4292675068766055,0.4918336663279028,-1.45
876,8,3,2,0,-0.4292675068766055,0.4918336663279028,-0.407325832526953,0.4268744517391887,-1.45
877,8,3,2,0,-0.407325832526953,0.4268744517391887,-0.3723236852019859,0.7809977278254792,-1.45
878,8,3,2,0,-0.3723236852019859,0.7809977278254792,-0.1920731283424634,-0.1539058284309134,-1.45
879,8,3,0,0,-0.1920731283424634,-0.1539058284309134,-0.0013855571367753,0.1129981718011019,-1.45
880,8,3,2,0,-0.0013855571367753,0.1129981718011019,0.0063645527903402,0.1825174803824244,-1.45
881,8,3,2,0,0.0063645527903402,0.1825174803824244,0.0796516935514182,0.3048820299078819,-1.45
882,8,3,2,0,0.0796516935514182,0.3048820299078819,0.1023867913202328,0.2649534316299993,-1.45
883,8,3,2,0,0.1023867913202328,0.2649534316299993,0.0818565710904599,-0.6517046854500027,-1.45
884,8,3,0,0,0.0818565710904599,-0.6517046854500027,0.0432934868945639,-0.6528908065283774,-1.45
885,8,3,0,0,0.0432934868945639,-0.6528908065283774,0.0553790316158296,0.385175779477424,-1.45
886,8,3,2,0,0.0553790316158296,0.385175779477424,-0.0210433883119034,0.2930895885381693,-1.45
887,8,3,2,0,-0.0210433883119034,0.2930895885381693,-0.0503537975295864,0.0722627665944038,-1.45
888,8,3,2,0,-0.0503537975295864,0.0722627665944038,-0.0523422867165018,0.2069307323244697,-1.45
889,8,3,2,0,-0.0523422867165018,0.2069307323244697,-0.0541251700473271,-0.0369116214395094,-1.45
890,8,3,0,0,-0.0541251700473271,-0.0369116214395094,-0.1264756021728691,0.0265027283590166,-1.45
891,8,3,0,0,-0.1264756021728691,0.0265027283590166,-0.1214302005470259,0.0088473199699587,-1.45
892,8,3,0,0,-0.1214302005470259,0.0088473199699587,-0.12586333138359,-0.2272307535781299,-1.45
893,8,3,0,0,-0.12586333138359,-0.2272307535781299,-0.1472655220858283,-0.4967163659839237,-1.45
894,8,3,0,0,-0.1472655220858283,-0.4967163659839237,-0.1683488259015485,-0.2520590180897325,-1.45
895,8,3,0,0,-0.1683488259015485,-0.2520590180897325,-0.151610761952929,0.460230748474108,-1.45
896,8,3,0,0,-0.151610761952929,0.460230748474108,-0.1554058024277788,-0.3183418924801623,-1.45
897,8,3,0,0,-0.1554058024277788,-0.3183418924801623,-0.2450767360242804,0.1926694624510938,-1.45
898,8,3,0,0,-0.2450767360242804,0.1926694624510938,-0.2302831800618127,0.320019618385483,-1.45
899,8,3,0,0,-0.2302831800618127,0.320019618385483,-0.2204816217770485,-0.1410646665482154,-1.45
900,9,2,3,3,-0.0468923666486323,-0.0689653245175177,0.0014502204397288,-0.2153559342094106,1.45
901,9,2,0,3,0.0014502204397288,-0.2153559342094106,0.0008302697261348,0.1004359807426848,1.45
902,9,2,0,3,0.0008302697261348,0.1004359807426848,0.0123575725486823,-0.0023993019236272,1.45
903,9,2,0,0,0.0123575725486823,-0.0023993019236272,-0.0953161062488343,0.3158627152507779,1.45
904,9,2,0,0,-0.0953161062488343,0.3158627152507779,-0.2658564771249123,-0.887338793030333,1.45
905,9,2,1,0,-0.2658564771249123,-0.887338793030333,-0.2532672760344162,0.8317919069084915,1.45
906,9,2,0,0,-0.2532672760344162,0.8317919069084915,-0.1077230652217843,-0.4529169809786642,1.45
907,9,2,2,0,-0.1077230652217843,-0.4529169809786642,-0.0820722703109513,0.9816587858848536,1.45
908,9,2,0,0,-0.0820722703109513,0.9816587858848536,-0.0650552068770301,-0.0187254876031418,1.45
909,9,2,2,0,-0.0650552068770301,-0.0187254876031418,-0.0589497527679479,0.0914203653912234,1.45
910,9,2,0,0,-0.0589497527679479,0.0914203653912234,-0.0315070916783346,0.3876815829722922,1.45
911,9,2,0,0,-0.0315070916783346,0.3876815829722922,0.0185832653734774,1.1286282969878314,1.45
912,9,2,0,0,0.0185832653734774,1.1286282969878314,-0.0627609217539196,-1.0290462031722878,1.45
913,9,2,2,0,-0.0627609217539196,-1.0290462031722878,-0.0578384928850546,0.5423002391777725,1.45
914,9,2,2,0,-0.0578384928850546,0.5423002391777725,-0.1141003276023885,-0.6517612652699954,1.45
915,9,2,2,2,-0.1141003276023885,-0.6517612652699954,-0.0849099286101101,1.2272260068767764,1.45
916,9,2,2,2,-0.0849099286101101,1.2272260068767764,-0.0220854585436486,1.2155018874200718,1.45
917,9,2,2,2,-0.0220854585436486,1.2155018874200718,0.0263229867354463,0.7926077114103314,1.45
918,9,2,2,2,0.0263229867354463,0.7926077114103314,0.0580553317086834,0.8412960276212498,1.45
919,9,2,2,2,0.0580553317086834,0.8412960276212498,0.072738764475686,0.1143774578893612,1.45
920,9,2,2,2,0.072738764475686,0.1143774578893612,0.1209444531010181,1.3732030090541951,1.45
921,9,2,2,2,0.1209444531010181,1.3732030090541951,0.6292808487563761,1.7569149650563325,1.45
922,9,2,2,2,0.6292808487563761,1.7569149650563325,0.6947520188005208,1.0067653152275549,1.45
923,9,2,2,2,0.6947520188005208,1.0067653152275549,0.8182086157918007,0.7360835604053275,1.45
924,9,2,2,2,0.8182086157918007,0.7360835604053275,0.8223037488835357,0.073639613535218,1.45
925,9,2,2,2,0.8223037488835357,0.073639613535218,0.9649682069041688,-0.5145972625429166,1.45
926,9,2,2,2,0.9649682069041688,-0.5145972625429166,1.243961442874442,1.125919463571358,1.45
927,9,2,2,2,1.243961442874442,1.125919463571358,1.3583800633828045,0.3944513478141789,1.45
928,9,2,3,2,1.3583800633828045,0.3944513478141789,1.3896370395608009,0.7739036222809301,1.45
929,9,2,3,2,1.3896370395608009,0.7739036222809301,1.870945443648267,-0.4982134501586462,1.45
930,9,2,3,3,1.870945443648267,-0.4982134501586462,1.871656698898873,0.2911581632481581,1.45
931,9,2,3,3,1.871656698898873,0.2911581632481581,1.451109057734376,-1.3284864307513629,1.45
932,9,2,2,3,1.451109057734376,-1.3284864307513629,0.8843626213577612,-2.162769654043487,1.45
933,9,2,2,3,0.8843626213577612,-2.162769654043487,0.5355116844911813,0.484887800465113,1.45
934,9,2,2,2,0.5355116844911813,0.484887800465113,0.6338591999853028,0.4900498823739156,1.45
935,9,2,2,2,0.6338591999853028,0.4900498823739156,0.6503081497792522,0.2242076519191153,1.45
936,9,2,2,2,0.6503081497792522,0.2242076519191153,1.1139575741030865,0.8660247591605306,1.45
937,9,2,2,2,1.1139575741030865,0.8660247591605306,1.1217197356952795,-0.3587759823775948,1.45
938,9,2,2,2,1.1217197356952795,-0.3587759823775948,1.129286676982142,0.4610752904531787,1.45
939,9,2,2,2,1.129286676982142,0.4610752904531787,1.1388526061918731,0.0469649725744062,1.45
940,9,2,2,2,1.1388526061918731,0.0469649725744062,1.1094355135510523,-0.1502043839405957,1.45
941,9,2,2,2,1.1094355135510523,-0.1502043839405957,0.6204244826759722,-0.862787745470891,1.45
942,9,2,2,2,0.6204244826759722,-0.862787745470891,0.5945191248609054,-0.3387628554701355,1.45
943,9,2,2,2,0.5945191248609054,-0.3387628554701355,0.6145042955163603,0.5509225821489286,1.45
944,9,2,2,2,0.6145042955163603,0.5509225821489286,1.0706207772890002,0.1542445256798942,1.45
945,9,2,2,2,1.0706207772890002,0.1542445256798942,1.0610354471526362,-0.2138528702342582,1.45
946,9,2,2,2,1.0610354471526362,-0.2138528702342582,1.1048237425669334,1.142257288012045,1.45
947,9,2,2,2,1.1048237425669334,1.142257288012045,1.1288309658913087,0.1637460728120547,1.45
948,9,2,2,2,1.1288309658913087,0.1637460728120547,1.1475885527683285,0.6935929367185072,1.45
949,9,2,2,2,1.1475885527683285,0.6935929367185072,1.1334457929425583,-0.6394698172195554,1.45
950,9,2,2,2,1.1334457929425583,-0.6394698172195554,1.1244709182214452,-0.0374448387075216,1.45
951,9,2,2,2,1.1244709182214452,-0.0374448387075216,1.0705424025135737,-0.249518447152575,1.45
952,9,2,2,2,1.0705424025135737,-0.249518447152575,0.3911300117672163,-1.8045443842463056,1.45
953,9,2,2,2,0.3911300117672163,-1.8045443842463056,0.3583065795857348,-0.2980407305506187,1.45
954,9,2,2,2,0.3583065795857348,-0.2980407305506187,0.5074912877180946,0.3549029422029475,1.45
955,9,2,2,2,0.5074912877180946,0.3549029422029475,0.8441482246853482,0.3877516923859039,1.45
956,9,2,2,2,0.8441482246853482,0.3877516923859039,0.9065205091676636,1.270558063975514,1.45
957,9,2,2,2,0.9065205091676636,1.270558063975514,0.4902958174236037,-1.533666730927672,1.45
958,9,2,2,2,0.4902958174236037,-1.533666730927672,0.4148766622265573,-1.4457316352486973,1.45
959,9,2,2,2,0.4148766622265573,-1.4457316352486973,0.3735568053203916,-0.4894835939431564,1.45
960,9,2,2,2,0.3735568053203916,-0.4894835939431564,0.345159997101099,-0.6894215129859896,1.45
961,9,2,2,2,0.345159997101099,-0.6894215129859896,0.313822071909895,-0.7041267748356943,1.45
962,9,2,2,2,0.313822071909895,-0.7041267748356943,0.2921051351389296,-0.4988874545971429,1.45
963,9,2,2,2,0.2921051351389296,-0.4988874545971429,0.2281537462919607,-1.59508949033298,1.45
964,9,2,2,2,0.2281537462919607,-1.59508949033298,0.2307761181616178,0.3078564659247413,1.45
965,9,2,2,2,0.2307761181616178,0.3078564659247413,0.242422975764898,0.2369982216156548,1.45
966,9,2,2,2,0.242422975764898,0.2369982216156548,0.2590403960103593,0.4830012356514624,1.45
967,9,2,2,2,0.2590403960103593,0.4830012356514624,0.2816811487745575,0.4222515186716424,1.45
968,9,2,2,2,0.2816811487745575,0.4222515186716424,0.3175999091855054,0.7846762932995773,1.45
969,9,2,2,2,0.3175999091855054,0.7846762932995773,0.3710148535481957,0.9497728423443672,1.45
970,9,2,2,2,0.3710148535481957,0.9497728423443672,0.6239515877604419,-0.2981923817927497,1.45
971,9,2,2,2,0.6239515877604419,-0.2981923817927497,0.637409599851432,0.6056237603538394,1.45
972,9,2,2,2,0.637409599851432,0.6056237603538394,0.6784494464821903,0.8022970488085617,1.45
973,9,2,2,2,0.6784494464821903,0.8022970488085617,0.9374690310621672,0.552281994406066,1.45
974,9,2,2,2,0.9374690310621672,0.552281994406066,0.9633220173827504,0.3967527471440865,1.45
975,9,2,2,2,0.9633220173827504,0.3967527471440865,0.9911931868214108,0.9011842576740504,1.45
976,9,2,2,2,0.9911931868214108,0.9011842576740504,1.0346470066548514,0.7699317873510598,1.45
977,9,2,2,2,1.0346470066548514,0.7699317873510598,1.0687276352930883,-0.2929788784396222,1.45
978,9,2,2,2,1.0687276352930883,-0.2929788784396222,1.0677844103061924,0.1278271273173672,1.45
979,9,2,2,2,1.0677844103061924,0.1278271273173672,1.0596158362761283,-0.3060503052283055,1.45
980,9,2,2,2,1.0596158362761283,-0.3060503052283055,1.321053938281889,0.0627180269465235,1.45
981,9,2,2,2,1.321053938281889,0.0627180269465235,1.5341375855323929,-0.2095923566017599,1.45
982,9,2,2,2,1.5341375855323929,-0.2095923566017599,1.5547275376170175,0.4537058655649044,1.45
983,9,2,2,2,1.5547275376170175,0.4537058655649044,1.547288562624418,-0.5601787209111685,1.45
984,9,2,2,2,1.547288562624418,-0.5601787209111685,1.5240739739827578,-0.3242814207239882,1.45
985,9,2,2,2,1.5240739739827578,-0.3242814207239882,1.5155100202855467,0.23348179569046,1.45
986,9,2,2,2,1.5155100202855467,0.23348179569046,1.571992357947689,0.3515222495271686,1.45
987,9,2,2,2,1.571992357947689,0.3515222495271686,1.956468293253536,1.0123525461121052,1.45
988,9,2,3,2,1.956468293253536,1.0123525461121052,1.7555190212495932,-0.2862403811951998,1.45
989,9,2,2,2,1.7555190212495932,-0.2862403811951998,1.7288813696544412,-0.8430183639099337,1.45
990,9,2,2,2,1.7288813696544412,-0.8430183639099337,1.650608714865134,-1.834270615335655,1.45
991,9,2,2,2,1.650608714865134,-1.834270615335655,1.5800913312360958,-1.138079999928657,1.45
992,9,2,2,2,1.5800913312360958,-1.138079999928657,1.0361997966229295,-1.270358844448785,1.45
993,9,2,2,2,1.0361997966229295,-1.270358844448785,0.4429259780935336,0.1667802867591818,1.45
994,9,2,2,2,0.4429259780935336,0.1667802867591818,0.6483717535476601,0.1983079993729216,1.45
995,9,2,2,2,0.6483717535476601,0.1983079993729216,0.885668083791317,0.6970509221367304,1.45
996,9,2,2,2,0.885668083791317,0.6970509221367304,0.9037362384331326,-0.3083411702336471,1.45
997,9,2,2,2,0.9037362384331326,-0.3083411702336471,0.8616377146402324,-0.9810169261186922,1.45
998,9,2,2,2,0.8616377146402324,-0.9810169261186922,0.4404509929343536,0.0916800479221858,1.45
999,9,2,2,2,0.4404509929343536,0.0916800479221858,0.4214012003736983,-0.576634839568956,1.45
1000,10,2,3,3,-0.0957294005747154,0.0173237746305177,-0.0966859712093863,-0.0630148648914645,1.75
1001,10,2,0,3,-0.0966859712093863,-0.0630148648914645,-0.0669098830251336,0.901259247235877,1.75
1002,10,2,0,3,-0.0669098830251336,0.901259247235877,-0.4099038633549354,-1.1546579867248852,1.75
1003,10,2,1,3,-0.4099038633549354,-1.1546579867248852,-0.4531758877122402,-0.5454834950194093,1.75
1004,10,2,0,3,-0.4531758877122402,-0.5454834950194093,-0.5307105978897861,0.205403414951322,1.75
1005,10,2,0,3,-0.5307105978897861,0.205403414951322,-0.534338320720534,-0.1937716801053466,1.75
1006,10,2,0,0,-0.534338320720534,-0.1937716801053466,-0.5298316092824948,0.2004262350999744,1.75
1007,10,2,0,0,-0.5298316092824948,0.2004262350999744,-0.5369192905976279,-0.3165313262966271,1.75
1008,10,2,0,0,-0.5369192905976279,-0.3165313262966271,-0.2645357550040655,-0.0907662708015804,1.75
1009,10,2,0,0,-0.2645357550040655,-0.0907662708015804,-0.1923608970107815,0.1001953234080276,1.75
1010,10,2,0,0,-0.1923608970107815,0.1001953234080276,-0.1651943982329515,0.6093004142602707,1.75
1011,10,2,0,0,-0.1651943982329515,0.6093004142602707,-0.1629191841835653,-0.124360853476979,1.75
1012,10,2,0,0,-0.1629191841835653,-0.124360853476979,-0.077166463442447,0.261542745931971,1.75
1013,10,2,0,0,-0.077166463442447,0.261542745931971,-0.0702190584361761,-0.1038437319543427,1.75
1014,10,2,0,0,-0.0702190584361761,-0.1038437319543427,-0.0453309300956021,0.7386523842746384,1.75
1015,10,2,0,0,-0.0453309300956021,0.7386523842746384,0.0145469467119059,0.0776857487130864,1.75
1016,10,2,0,0,0.0145469467119059,0.0776857487130864,0.0965153091174477,0.0814042068136137,1.75
1017,10,2,0,0,0.0965153091174477,0.0814042068136137,0.2827447655247038,-0.2884326576825915,1.75
1018,10,2,0,0,0.2827447655247038,-0.2884326576825915,0.5138583488470329,-0.2488259225037543,1.75
1019,10,2,0,0,0.5138583488470329,-0.2488259225037543,0.5407201442012141,0.8557536461556512,1.75
1020,10,2,0,0,0.5407201442012141,0.8557536461556512,0.5758130587361538,-0.154451519367348,1.75
1021,10,2,2,0,0.5758130587361538,-0.154451519367348,0.5736256841238656,0.0379276913986703,1.75
1022,10,2,0,0,0.5736256841238656,0.0379276913986703,0.5648633169399224,-0.2086450943404382,1.75
1023,10,2,0,0,0.5648633169399224,-0.2086450943404382,0.5810941486360527,-0.4499811652589,1.75
1024,10,2,1,0,0.5810941486360527,-0.4499811652589,0.594146391922832,-0.1832194446578642,1.75
1025,10,2,2,0,0.594146391922832,-0.1832194446578642,0.6073378802905869,0.3425019977439379,1.75
1026,10,2,2,0,0.6073378802905869,0.3425019977439379,0.4852101130497519,0.2968357685576853,1.75
1027,10,2,2,2,0.4852101130497519,0.2968357685576853,0.4748787029920734,-0.4707951664681328,1.75
1028,10,2,2,2,0.4748787029920734,-0.4707951664681328,0.4496689058870838,-0.4563625056414694,1.75
1029,10,2,2,2,0.4496689058870838,-0.4563625056414694,0.5546758685871378,0.4407129104627886,1.75
1030,10,2,2,2,0.5546758685871378,0.4407129104627886,0.6017616690342752,0.9745490217293914,1.75
1031,10,2,2,2,0.6017616690342752,0.9745490217293914,0.8750180950923353,0.333481066941927,1.75
1032,10,2,2,2,0.8750180950923353,0.333481066941927,0.9316796451357642,0.4354067024822616,1.75
1033,10,2,3,2,0.9316796451357642,0.4354067024822616,0.9658669424359064,0.6797048367273504,1.75
1034,10,2,3,2,0.9658669424359064,0.6797048367273504,0.9744529604984212,0.5069719386791154,1.75
1035,10,2,3,3,0.9744529604984212,0.5069719386791154,1.0057857470182738,0.525560159835876,1.75
1036,10,2,3,3,1.0057857470182738,0.525560159835876,0.5348574472528258,-1.0511844217122976,1.75
1037,10,2,2,3,0.5348574472528258,-1.0511844217122976,0.2309448810985099,0.5764340418169495,1.75
1038,10,2,2,3,0.2309448810985099,0.5764340418169495,0.3379227159879246,0.2570641798583709,1.75
1039,10,2,2,2,0.3379227159879246,0.2570641798583709,0.3613485337321749,0.5150456902008642,1.75
1040,10,2,2,2,0.3613485337321749,0.5150456902008642,0.3740779882499739,0.1103684828651775,1.75
1041,10,2,2,2,0.3740779882499739,0.1103684828651775,0.3740716269458027,0.0473098048137291,1.75
1042,10,2,2,2,0.3740716269458027,0.0473098048137291,0.5696029159022838,-0.1338961491574809,1.75
1043,10,2,2,2,0.5696029159022838,-0.1338961491574809,0.5771694150978022,0.1487700026990187,1.75
1044,10,2,2,2,0.5771694150978022,0.1487700026990187,0.5799869634356685,-0.119771379051198,1.75
1045,10,2,2,2,0.5799869634356685,-0.119771379051198,0.5391918555641336,-0.9837683325895208,1.75
1046,10,2,2,2,0.5391918555641336,-0.9837683325895208,0.5177821842223633,-0.1680688933687292,1.75
1047,10,2,2,2,0.5177821842223633,-0.1680688933687292,0.6468212412245831,0.4365577118591109,1.75
1048,10,2,2,2,0.6468212412245831,0.4365577118591109,0.8051133563801446,0.5494828173841714,1.75
1049,10,2,2,2,0.8051133563801446,0.5494828173841714,0.8112810930117638,-0.0989491549598736,1.75
1050,10,2,2,2,0.8112810930117638,-0.0989491549598736,1.1616989151139536,0.196552689755378,1.75
1051,10,2,3,2,1.1616989151139536,0.196552689755378,1.4498463780297568,0.7445902382715739,1.75
1052,10,2,3,2,1.4498463780297568,0.7445902382715739,1.5957399904197662,1.0919409183882427,1.75
1053,10,2,3,3,1.5957399904197662,1.0919409183882427,1.4250709765189058,-0.8905595334039682,1.75
1054,10,2,2,3,1.4250709765189058,-0.8905595334039682,1.41526278959706,-0.0172879091282947,1.75
1055,10,2,2,3,1.41526278959706,-0.0172879091282947,1.4007882347773088,-0.6235787748115706,1.75
1056,10,2,2,2,1.4007882347773088,-0.6235787748115706,1.3844930267177116,-0.1924986186742924,1.75
1057,10,2,2,2,1.3844930267177116,-0.1924986186742924,0.8117641809421039,0.168608150293265,1.75
1058,10,2,2,2,0.8117641809421039,0.168608150293265,0.8210013950644414,0.1033210493524656,1.75
1059,10,2,2,2,0.8210013950644414,0.1033210493524656,0.7993920270537019,-0.5988146965098157,1.75
1060,10,2,2,2,0.7993920270537019,-0.5988146965098157,0.4544957551932672,-1.0357234521185936,1.75
1061,10,2,2,2,0.4544957551932672,-1.0357234521185936,0.4435915267061899,0.1899386085010117,1.75
1062,10,2,2,2,0.4435915267061899,0.1899386085010117,0.4923972854943256,1.1791104363478662,1.75
1063,10,2,2,2,0.4923972854943256,1.1791104363478662,0.541426681530994,0.7204579883680857,1.75
1064,10,2,2,2,0.541426681530994,0.7204579883680857,0.5281936537045165,-0.6706530323643771,1.75
1065,10,2,2,2,0.5281936537045165,-0.6706530323643771,0.5437454880189502,0.6406536429253055,1.75
1066,10,2,2,2,0.5437454880189502,0.6406536429253055,0.5227127788552626,-0.9131521965996588,1.75
1067,10,2,2,2,0.5227127788552626,-0.9131521965996588,0.520448180502934,0.4048981423428255,1.75
1068,10,2,2,2,0.520448180502934,0.4048981423428255,0.7744403936598188,0.5539296855892346,1.75
1069,10,2,2,2,0.7744403936598188,0.5539296855892346,0.8129864477029068,0.7800526614512346,1.75
1070,10,2,2,2,0.8129864477029068,0.7800526614512346,0.8728194399117366,0.5369791000867209,1.75
1071,10,2,2,2,0.8728194399117366,0.5369791000867209,1.1254125810341369,0.8983466135092336,1.75
1072,10,2,2,2,1.1254125810341369,0.8983466135092336,1.447860200989527,-0.6212187736914991,1.75
1073,10,2,2,2,1.447860200989527,-0.6212187736914991,1.4431583212506784,0.5189627906293197,1.75
1074,10,2,3,2,1.4431583212506784,0.5189627906293197,1.4308082235791155,-0.5035443093910302,1.75
1075,10,2,2,2,1.4308082235791155,-0.5035443093910302,1.4159338975083275,-0.1702697834542888,1.75
1076,10,2,2,2,1.4159338975083275,-0.1702697834542888,1.4347028830266062,0.5439072514696547,1.75
1077,10,2,2,2,1.4347028830266062,0.5439072514696547,1.4331877796343462,-0.3234238625273437,1.75
1078,10,2,2,2,1.4331877796343462,-0.3234238625273437,1.434566068732043,0.2060634636694397,1.75
1079,10,2,3,2,1.434566068732043,0.2060634636694397,1.467568207373552,0.885200887292852,1.75
1080,10,2,2,2,1.467568207373552,0.885200887292852,1.5139255294964409,0.6276503524792069,1.75
1081,10,2,3,2,1.5139255294964409,0.6276503524792069,1.64634116339711,-0.7682121865658417,1.75
1082,10,2,2,2,1.64634116339711,-0.7682121865658417,1.630277279180636,-0.050816086433352,1.75
1083,10,2,3,2,1.630277279180636,-0.050816086433352,1.8499011384524064,1.2748374821192578,1.75
1084,10,2,2,2,1.8499011384524064,1.2748374821192578,1.924138137579204,-0.3407494040856943,1.75
1085,10,2,2,2,1.924138137579204,-0.3407494040856943,2.049725378533477,-0.3358768646953453,1.75
1086,10,2,3,2,2.049725378533477,-0.3358768646953453,2.048989421300796,0.2228192788918798,1.75
1087,10,2,3,2,2.048989421300796,0.2228192788918798,2.0680668514536644,0.3053163419841611,1.75
1088,10,2,3,3,2.0680668514536644,0.3053163419841611,2.105662040804549,0.7362176450064167,1.75
1089,10,2,3,3,2.105662040804549,0.7362176450064167,2.1322282783381588,0.1834422312920697,1.75
1090,10,2,3,3,2.1322282783381588,0.1834422312920697,2.146101239810219,0.3194317938873787,1.75
1091,10,2,3,3,2.146101239810219,0.3194317938873787,2.1542064434766464,0.0731933189842925,1.75
1092,10,2,3,3,2.1542064434766464,0.0731933189842925,2.148141736940543,-0.1567386652215925,1.75
1093,10,2,3,3,2.148141736940543,-0.1567386652215925,1.610537095148824,-1.0023490482097983,1.75
1094,10,2,2,3,1.610537095148824,-1.0023490482097983,0.8607153994828587,-1.4619979176051954,1.75
1095,10,2,2,3,0.8607153994828587,-1.4619979176051954,0.8131841006835973,-0.8445473842892728,1.75
1096,10,2,2,2,0.8131841006835973,-0.8445473842892728,0.8021869739393624,-0.2257205292612048,1.75
1097,10,2,2,2,0.8021869739393624,-0.2257205292612048,0.3682581285123365,0.4623801214686106,1.75
1098,10,2,2,2,0.3682581285123365,0.4623801214686106,0.3501933384276965,-0.7654617890967701,1.75
1099,10,2,2,2,0.3501933384276965,-0.7654617890967701,0.3231718046240288,-0.2110114268317063,1.75
1100,11,2,3,3,0.011016263946007,-0.0651663131260602,0.0019992126077347,-0.1942926264660699,2.35
1101,11,2,0,3,0.0019992126077347,-0.1942926264660699,-0.0059623875997414,-0.0904969607984529,2.35
1102,11,2,0,3,-0.0059623875997414,-0.0904969607984529,-0.0627861884145757,-1.4649385130005936,2.35
1103,11,2,1,3,-0.0627861884145757,-1.4649385130005936,-0.1291024953217028,-1.242657869025566,2.35
1104,11,2,1,3,-0.1291024953217028,-1.242657869025566,-0.3986530691329619,-0.373715993382809,2.35
1105,11,2,2,3,-0.3986530691329619,-0.373715993382809,-0.4188095982063601,-0.3627301131590916,2.35
1106,11,2,2,3,-0.4188095982063601,-0.3627301131590916,-0.5141685411661566,-0.2295028205034766,2.35
1107,11,2,2,2,-0.5141685411661566,-0.2295028205034766,-0.3183991057317535,0.682338271239652,2.35
1108,11,2,2,2,-0.3183991057317535,0.682338271239652,-0.1694403850778449,1.1385058128593353,2.35
1109,11,2,2,2,-0.1694403850778449,1.1385058128593353,-0.0943561937160262,1.1951830323422843,2.35
1110,11,2,2,2,-0.0943561937160262,1.1951830323422843,0.4258342383327613,0.1992346321890641,2.35
1111,11,2,2,2,0.4258342383327613,0.1992346321890641,0.4765527151015429,0.4300272082056292,2.35
1112,11,2,2,2,0.4765527151015429,0.4300272082056292,0.566021021178194,0.0827991493454275,2.35
1113,11,2,2,2,0.566021021178194,0.0827991493454275,0.567091321408475,0.0508236410082132,2.35
1114,11,2,2,2,0.567091321408475,0.0508236410082132,0.587137734732296,0.5476812145200919,2.35
1115,11,2,0,2,0.587137734732296,0.5476812145200919,0.6101692069954414,-0.7949179872523869,2.35
1116,11,2,2,2,0.6101692069954414,-0.7949179872523869,0.6296243468188933,0.6448969609534101,2.35
1117,11,2,2,2,0.6296243468188933,0.6448969609534101,0.6371928796452906,-0.072551803686767,2.35
1118,11,2,2,2,0.6371928796452906,-0.072551803686767,0.6203805840071962,-0.332697760286341,2.35
1119,11,2,2,2,0.6203805840071962,-0.332697760286341,0.644625552431,0.7678428880959134,2.35
1120,11,2,2,2,0.644625552431,0.7678428880959134,0.6464673727437089,1.008959817832863,2.35
1121,11,2,2,2,0.6464673727437089,1.008959817832863,0.8356597701840383,0.409287432887243,2.35
1122,11,2,3,2,0.8356597701840383,0.409287432887243,0.8274103832414472,-0.4419991643661615,2.35
1123,11,2,3,2,0.8274103832414472,-0.4419991643661615,0.8239330398413828,-0.0018647257215367,2.35
1124,11,2,3,3,0.8239330398413828,-0.0018647257215367,0.8206090504496447,-0.1037741622714247,2.35
1125,11,2,3,3,0.8206090504496447,-0.1037741622714247,0.6798352828003927,-1.267764221914793,2.35
1126,11,2,2,3,0.6798352828003927,-1.267764221914793,0.6397213596786563,-0.7141779745097536,2.35
1127,11,2,2,3,0.6397213596786563,-0.7141779745097536,0.6163628565764482,-0.4356833061999107,2.35
1128,11,2,2,2,0.6163628565764482,-0.4356833061999107,0.5478332458575808,-1.7238697157537528,2.35
1129,11,2,2,2,0.5478332458575808,-1.7238697157537528,0.520956146844405,-0.1119529278553234,2.35
1130,11,2,2,2,0.520956146844405,-0.1119529278553234,0.4711554686549627,-1.4260867360598206,2.35
1131,11,2,2,2,0.4711554686549627,-1.4260867360598206,0.3997047631834138,-1.2895344887250395,2.35
1132,11,2,2,2,0.3997047631834138,-1.2895344887250395,0.3360736037910216,-1.087191166842717,2.35
1133,11,2,2,2,0.3360736037910216,-1.087191166842717,0.2994434953888378,-0.4626519327127074,2.35
1134,11,2,2,2,0.2994434953888378,-0.4626519327127074,0.2829932119190009,-0.3692688087311936,2.35
1135,11,2,2,2,0.2829932119190009,-0.3692688087311936,0.2750892359098273,-0.1058623755722295,2.35
1136,11,2,2,2,0.2750892359098273,-0.1058623755722295,0.607280235846758,0.4808034614357059,2.35
1137,11,2,2,2,0.607280235846758,0.4808034614357059,0.6435627235437469,0.7346884067535526,2.35
1138,11,2,2,2,0.6435627235437469,0.7346884067535526,1.048140064581068,0.1058493004838612,2.35
1139,11,2,2,2,1.048140064581068,0.1058493004838612,1.2054343035165167,-0.2112166557465019,2.35
1140,11,2,2,2,1.2054343035165167,-0.2112166557465019,1.2459032221112882,0.2543066404479883,2.35
1141,11,2,2,2,1.2459032221112882,0.2543066404479883,1.24668721890124,-0.0086608569820467,2.35
1142,11,2,2,2,1.24668721890124,-0.0086608569820467,1.4744414841177649,1.182630885236875,2.35
1143,11,2,2,2,1.4744414841177649,1.182630885236875,1.531026126491974,1.042792622374046,2.35
1144,11,2,2,2,1.531026126491974,1.042792622374046,1.586230596636273,0.8035520334089156,2.35
1145,11,2,3,2,1.586230596636273,0.8035520334089156,1.7104764316380094,0.905266046382287,2.35
1146,11,2,3,2,1.7104764316380094,0.905266046382287,1.7406835665128864,0.4565866528012102,2.35
1147,11,2,3,3,1.7406835665128864,0.4565866528012102,1.6973552327133354,-0.8117943273412609,2.35
1148,11,2,3,3,1.6973552327133354,-0.8117943273412609,0.6413652667502707,-1.5369890537097417,2.35
1149,11,2,2,3,0.6413652667502707,-1.5369890537097417,0.2494269280440768,-1.6101725613604423,2.35
1150,11,2,2,3,0.2494269280440768,-1.6101725613604423,0.4763393826474379,0.8907139510220325,2.35
1151,11,2,2,2,0.4763393826474379,0.8907139510220325,0.5052887029830148,0.2981310818366731,2.35
1152,11,2,2,2,0.5052887029830148,0.2981310818366731,0.5197851488412711,0.3692363453686632,2.35
1153,11,2,2,2,0.5197851488412711,0.3692363453686632,0.5388008172367198,0.4087717711666942,2.35
1154,11,2,2,2,0.5388008172367198,0.4087717711666942,0.7559556337382916,0.1308509906919478,2.35
1155,11,2,2,2,0.7559556337382916,0.1308509906919478,0.7693174782702298,0.4044982364388675,2.35
1156,11,2,2,2,0.7693174782702298,0.4044982364388675,0.8025442464029661,0.5944429012657421,2.35
1157,11,2,2,2,0.8025442464029661,0.5944429012657421,0.9426256114471968,0.1897209765357313,2.35
1158,11,2,2,2,0.9426256114471968,0.1897209765357313,0.9557057424881008,0.1794159586841445,2.35
1159,11,2,2,2,0.9557057424881008,0.1794159586841445,0.9399468381459524,0.4462225950669193,2.35
1160,11,2,2,2,0.9399468381459524,0.4462225950669193,1.1092477414961095,0.1735546255871769,2.35
1161,11,2,2,2,1.1092477414961095,0.1735546255871769,1.1134749276770677,0.0349270323896128,2.35
1162,11,2,2,2,1.1134749276770677,0.0349270323896128,1.6264290276151885,1.3964627212770098,2.35
1163,11,2,2,2,1.6264290276151885,1.3964627212770098,1.700240867908344,0.1800965307099338,2.35
1164,11,2,3,2,1.700240867908344,0.1800965307099338,1.7444148283689451,1.1186936953261002,2.35
1165,11,2,3,2,1.7444148283689451,1.1186936953261002,1.8088875929079204,0.9725826751831698,2.35
1166,11,2,3,3,1.8088875929079204,0.9725826751831698,1.807756325867996,-0.4990031841720984,2.35
1167,11,2,3,3,1.807756325867996,-0.4990031841720984,1.1715444279759937,-0.460102157559672,2.35
1168,11,2,2,3,1.1715444279759937,-0.460102157559672,1.1367795120638209,-0.9618481987504662,2.35
1169,11,2,2,3,1.1367795120638209,-0.9618481987504662,1.0604590350228251,-1.7304164220985234,2.35
1170,11,2,2,2,1.0604590350228251,-1.7304164220985234,0.9442117734894246,-2.523421582416052,2.35
1171,11,2,2,2,0.9442117734894246,-2.523421582416052,0.8611492287847259,-1.3173220476384797,2.35
1172,11,2,2,2,0.8611492287847259,-1.3173220476384797,0.7689720295882617,-2.009141628925654,2.35
1173,11,2,2,2,0.7689720295882617,-2.009141628925654,0.4132841119767209,-1.584326601381847,2.35
1174,11,2,2,2,0.4132841119767209,-1.584326601381847,0.3709535161699305,-0.0991083885152848,2.35
1175,11,2,2,2,0.3709535161699305,-0.0991083885152848,0.3383722154665474,-0.8749032666208009,2.35
1176,11,2,2,2,0.3383722154665474,-0.8749032666208009,0.3654587660138747,1.239979036905446,2.35
1177,11,2,2,2,0.3654587660138747,1.239979036905446,0.3702632488519385,-0.5344916599069406,2.35
1178,11,2,2,2,0.3702632488519385,-0.5344916599069406,0.3567654015444246,-0.0460476824516677,2.35
1179,11,2,2,2,0.3567654015444246,-0.0460476824516677,0.3773123959816351,0.6439499741878412,2.35
1180,11,2,2,2,0.3773123959816351,0.6439499741878412,0.7532342114435359,0.5408845100590756,2.35
1181,11,2,2,2,0.7532342114435359,0.5408845100590756,0.7917015148296703,0.8315522798892901,2.35
1182,11,2,2,2,0.7917015148296703,0.8315522798892901,1.1422137814338098,-0.1081291630040596,2.35
1183,11,2,2,2,1.1422137814338098,-0.1081291630040596,1.0839854918449632,-0.1551186833039888,2.35
1184,11,2,2,2,1.0839854918449632,-0.1551186833039888,1.1825142038575414,0.4559818452894248,2.35
1185,11,2,2,2,1.1825142038575414,0.4559818452894248,1.2202651011627172,0.809783431297599,2.35
1186,11,2,2,2,1.2202651011627172,0.809783431297599,1.2505903531835176,0.2066789435244208,2.35
1187,11,2,2,2,1.2505903531835176,0.2066789435244208,1.246088338630971,-0.0344718585646597,2.35
1188,11,2,2,2,1.246088338630971,-0.0344718585646597,1.2584010604535638,0.4606646727411879,2.35
1189,11,2,2,2,1.2584010604535638,0.4606646727411879,1.283182105031666,0.1757727736862495,2.35
1190,11,2,2,2,1.283182105031666,0.1757727736862495,1.2514313099970134,-0.2671840968066346,2.35
1191,11,2,2,2,1.2514313099970134,-0.2671840968066346,1.234050101002695,-0.389230297516535,2.35
1192,11,2,2,2,1.234050101002695,-0.389230297516535,1.48881577753228,1.183873241746705,2.35
1193,11,2,2,2,1.48881577753228,1.183873241746705,1.4967394332910309,-0.120812369794674,2.35
1194,11,2,2,2,1.4967394332910309,-0.120812369794674,1.509582646136808,0.5615168868558287,2.35
1195,11,2,3,2,1.509582646136808,0.5615168868558287,1.549340657620512,0.8945969516924398,2.35
1196,11,2,3,2,1.549340657620512,0.8945969516924398,1.831721132260014,-0.8191358729576889,2.35
1197,11,2,3,3,1.831721132260014,-0.8191358729576889,1.855610211774292,-0.225542546712586,2.35
1198,11,2,3,3,1.855610211774292,-0.225542546712586,1.8209683808938208,-0.925010383898035,2.35
1199,11,2,2,3,1.8209683808938208,-0.925010383898035,1.3120894073136051,-1.447103719095282,2.35


==> data/ablation_study/GMM/smooth/subgoals_ep0_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,0,1,-0.093377,0.091257,-9.02
1,0,1,-0.086782,0.090231,-9.02
2,0,1,-0.087014,0.097266,-9.02
3,0,1,-0.091240,0.114965,-9.02
4,0,1,-0.092055,0.145872,-9.02
5,0,1,-0.079324,0.185353,-9.02
6,0,1,-0.044111,0.233383,-9.02
7,0,1,0.018990,0.284132,-9.02
8,0,1,0.109387,0.328776,-9.02
9,0,1,0.220497,0.355891,-9.02
10,0,1,0.341055,0.354860,-9.02
11,0,1,0.458811,0.321742,-9.02
12,0,1,0.563003,0.258115,-9.02
13,0,1,0.646807,0.178565,-9.02
14,0,1,0.708097,0.101907,-9.02
15,0,1,0.748065,0.042875,-9.02
16,0,1,0.770492,0.010842,-9.02
17,0,1,0.780136,0.002499,-9.02
18,0,1,0.781642,0.007482,-9.02
19,0,1,0.778841,0.013987,-9.02
20,0,1,0.774618,0.010193,-9.02
21,0,1,0.771246,-0.006648,-9.02
22,0,1,0.769624,-0.037310,-9.02
23,0,1,0.769779,-0.076817,-9.02
24,0,1,0.770833,-0.118847,-9.02
25,0,1,0.771459,-0.158418,-9.02
26,0,1,0.770076,-0.189347,-9.02
27,0,1,0.765548,-0.207761,-9.02
28,0,1,0.757553,-0.212307,-9.02
29,0,1,0.746771,-0.205557,-9.02
30,0,1,0.734279,-0.192856,-9.02
31,0,1,0.721178,-0.179783,-9.02
32,0,1,0.707970,-0.172474,-9.02
33,0,1,0.694416,-0.172348,-9.02
34,0,1,0.680171,-0.174591,-9.02
35,0,1,0.664971,-0.174452,-9.02
36,0,1,0.649042,-0.165007,-9.02
37,0,1,0.633244,-0.144213,-9.02
38,0,1,0.618432,-0.116371,-9.02
39,0,1,0.605710,-0.082029,-9.02
40,0,1,0.595860,-0.044688,-9.02
41,0,1,0.589794,-0.005652,-9.02
42,0,1,0.588738,0.037466,-9.02
43,0,1,0.593499,0.086652,-9.02
44,0,1,0.605100,0.140012,-9.02
45,0,1,0.623663,0.199142,-9.02
46,0,1,0.648003,0.259310,-9.02
47,0,1,0.675790,0.320113,-9.02
48,0,1,0.703281,0.375733,-9.02
49,0,1,0.726735,0.417920,-9.02
50,0,1,0.744051,0.442697,-9.02
51,0,1,0.756120,0.448883,-9.02
52,0,1,0.766920,0.445459,-9.02
53,0,1,0.782348,0.445593,-9.02
54,0,1,0.809215,0.457478,-9.02
55,0,1,0.851569,0.479594,-9.02
56,0,1,0.908912,0.498849,-9.02
57,0,1,0.975440,0.490235,-9.02
58,0,1,1.040847,0.429930,-9.02
59,0,1,1.092697,0.305903,-9.02
60,0,1,1.119590,0.126159,-9.02
61,0,1,1.114669,-0.084479,-9.02
62,0,1,1.077969,-0.290893,-9.02
63,0,1,1.015273,-0.459801,-9.02
64,0,1,0.936881,-0.568183,-9.02
65,0,1,0.853834,-0.610891,-9.02
66,0,1,0.775090,-0.602310,-9.02
67,0,1,0.706246,-0.559290,-9.02
68,0,1,0.649242,-0.497918,-9.02
69,0,1,0.603003,-0.432390,-9.02
70,0,1,0.565449,-0.365301,-9.02
71,0,1,0.533840,-0.303623,-9.02
72,0,1,0.506383,-0.248535,-9.02
73,0,1,0.482483,-0.200652,-9.02
74,0,1,0.464371,-0.153240,-9.02
75,0,1,0.456188,-0.097395,-9.02
76,0,1,0.462593,-0.021851,-9.02
77,0,1,0.486699,0.075394,-9.02
78,0,1,0.528540,0.187941,-9.02
79,0,1,0.584181,0.295207,-9.02
80,0,1,0.646762,0.375367,-9.02
81,0,1,0.708698,0.412328,-9.02
82,0,1,0.763652,0.397003,-9.02
83,0,1,0.806976,0.327857,-9.02
84,0,1,0.836450,0.212002,-9.02
85,0,1,0.850645,0.061482,-9.02
86,0,1,0.849313,-0.108835,-9.02
87,0,1,0.832345,-0.275603,-9.02
88,0,1,0.801675,-0.411824,-9.02
89,0,1,0.761619,-0.491971,-9.02
90,0,1,0.721253,-0.495295,-9.02
91,0,1,0.692664,-0.421821,-9.02
92,0,1,0.689014,-0.288766,-9.02
93,0,1,0.720436,-0.131119,-9.02
94,0,1,0.789342,0.017388,-9.02
95,0,1,0.888803,0.128024,-9.02
96,0,1,1.003018,0.190630,-9.02
97,0,1,1.112272,0.210959,-9.02
98,0,1,1.197217,0.208626,-9.02
99,0,1,1.243596,0.201541,-9.02


==> data/ablation_study/GMM/smooth/subgoals_ep10_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
1000,10,2,-0.344203,-0.083070,1.75
1001,10,2,-0.335110,-0.092364,1.75
1002,10,2,-0.339265,-0.107438,1.75
1003,10,2,-0.355665,-0.122336,1.75
1004,10,2,-0.377389,-0.126650,1.75
1005,10,2,-0.395349,-0.118469,1.75
1006,10,2,-0.400897,-0.095470,1.75
1007,10,2,-0.389147,-0.060560,1.75
1008,10,2,-0.359866,-0.018543,1.75
1009,10,2,-0.316591,0.026052,1.75
1010,10,2,-0.264855,0.068067,1.75
1011,10,2,-0.209211,0.105045,1.75
1012,10,2,-0.152353,0.131545,1.75
1013,10,2,-0.093982,0.147958,1.75
1014,10,2,-0.032254,0.150929,1.75
1015,10,2,0.035483,0.141942,1.75
1016,10,2,0.110407,0.124978,1.75
1017,10,2,0.191178,0.103410,1.75
1018,10,2,0.273566,0.080741,1.75
1019,10,2,0.351632,0.056729,1.75
1020,10,2,0.419729,0.031383,1.75
1021,10,2,0.473812,0.005325,1.75
1022,10,2,0.512253,-0.018302,1.75
1023,10,2,0.536187,-0.036863,1.75
1024,10,2,0.548542,-0.044276,1.75
1025,10,2,0.553640,-0.037330,1.75
1026,10,2,0.556800,-0.013115,1.75
1027,10,2,0.563914,0.028520,1.75
1028,10,2,0.579705,0.085149,1.75
1029,10,2,0.607085,0.154893,1.75
1030,10,2,0.645592,0.228018,1.75
1031,10,2,0.689694,0.294655,1.75
1032,10,2,0.730079,0.340864,1.75
1033,10,2,0.755877,0.359251,1.75
1034,10,2,0.758357,0.349104,1.75
1035,10,2,0.733796,0.317761,1.75
1036,10,2,0.685604,0.276471,1.75
1037,10,2,0.623596,0.235312,1.75
1038,10,2,0.560753,0.200561,1.75
1039,10,2,0.509446,0.169985,1.75
1040,10,2,0.477523,0.137493,1.75
1041,10,2,0.466976,0.097903,1.75
1042,10,2,0.475270,0.052157,1.75
1043,10,2,0.497931,0.005993,1.75
1044,10,2,0.531054,-0.029461,1.75
1045,10,2,0.573243,-0.044961,1.75
1046,10,2,0.626325,-0.032188,1.75
1047,10,2,0.693809,0.007481,1.75
1048,10,2,0.777724,0.062957,1.75
1049,10,2,0.876023,0.120951,1.75
1050,10,2,0.982963,0.163941,1.75
1051,10,2,1.087796,0.178574,1.75
1052,10,2,1.176940,0.158461,1.75
1053,10,2,1.237789,0.108512,1.75
1054,10,2,1.261531,0.040592,1.75
1055,10,2,1.244699,-0.029949,1.75
1056,10,2,1.189868,-0.089869,1.75
1057,10,2,1.104886,-0.128604,1.75
1058,10,2,1.001062,-0.143357,1.75
1059,10,2,0.891255,-0.131034,1.75
1060,10,2,0.787885,-0.094279,1.75
1061,10,2,0.700099,-0.040066,1.75
1062,10,2,0.633839,0.020841,1.75
1063,10,2,0.591528,0.077712,1.75
1064,10,2,0.573033,0.122578,1.75
1065,10,2,0.576469,0.155836,1.75
1066,10,2,0.600543,0.184783,1.75
1067,10,2,0.644622,0.216873,1.75
1068,10,2,0.708538,0.253864,1.75
1069,10,2,0.790290,0.286788,1.75
1070,10,2,0.886396,0.304114,1.75
1071,10,2,0.990884,0.296512,1.75
1072,10,2,1.095400,0.262638,1.75
1073,10,2,1.191820,0.211831,1.75
1074,10,2,1.273762,0.161806,1.75
1075,10,2,1.338805,0.128327,1.75
1076,10,2,1.388360,0.115204,1.75
1077,10,2,1.427368,0.124275,1.75
1078,10,2,1.462235,0.145434,1.75
1079,10,2,1.499176,0.168641,1.75
1080,10,2,1.543200,0.185050,1.75
1081,10,2,1.596706,0.190241,1.75
1082,10,2,1.659474,0.185887,1.75
1083,10,2,1.729102,0.178267,1.75
1084,10,2,1.801707,0.171567,1.75
1085,10,2,1.871666,0.171040,1.75
1086,10,2,1.933117,0.175020,1.75
1087,10,2,1.980991,0.178372,1.75
1088,10,2,2.009721,0.171325,1.75
1089,10,2,2.012332,0.140177,1.75
1090,10,2,1.981470,0.073955,1.75
1091,10,2,1.909992,-0.027059,1.75
1092,10,2,1.793854,-0.150185,1.75
1093,10,2,1.635924,-0.277134,1.75
1094,10,2,1.446226,-0.383900,1.75
1095,10,2,1.242354,-0.451371,1.75
1096,10,2,1.046215,-0.476367,1.75
1097,10,2,0.879037,-0.468315,1.75
1098,10,2,0.757796,-0.445922,1.75
1099,10,2,0.694249,-0.428841,1.75


==> data/ablation_study/GMM/smooth/subgoals_ep11_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
1100,11,2,-0.193851,-0.303420,2.35
1101,11,2,-0.179344,-0.340548,2.35
1102,11,2,-0.176541,-0.383923,2.35
1103,11,2,-0.187023,-0.402677,2.35
1104,11,2,-0.204986,-0.370960,2.35
1105,11,2,-0.219361,-0.279580,2.35
1106,11,2,-0.217131,-0.136906,2.35
1107,11,2,-0.188012,0.030427,2.35
1108,11,2,-0.127223,0.190745,2.35
1109,11,2,-0.037510,0.312080,2.35
1110,11,2,0.072120,0.377866,2.35
1111,11,2,0.189265,0.387252,2.35
1112,11,2,0.301080,0.352996,2.35
1113,11,2,0.398206,0.296074,2.35
1114,11,2,0.475892,0.235623,2.35
1115,11,2,0.534439,0.188720,2.35
1116,11,2,0.577293,0.164689,2.35
1117,11,2,0.609583,0.162442,2.35
1118,11,2,0.636135,0.174687,2.35
1119,11,2,0.660550,0.187366,2.35
1120,11,2,0.684093,0.181131,2.35
1121,11,2,0.705416,0.143027,2.35
1122,11,2,0.721944,0.061981,2.35
1123,11,2,0.729895,-0.058144,2.35
1124,11,2,0.726398,-0.205740,2.35
1125,11,2,0.710334,-0.363719,2.35
1126,11,2,0.682683,-0.514522,2.35
1127,11,2,0.645932,-0.646984,2.35
1128,11,2,0.603626,-0.749983,2.35
1129,11,2,0.558945,-0.818078,2.35
1130,11,2,0.515688,-0.847270,2.35
1131,11,2,0.477930,-0.831520,2.35
1132,11,2,0.450737,-0.766782,2.35
1133,11,2,0.440488,-0.656058,2.35
1134,11,2,0.453760,-0.508837,2.35
1135,11,2,0.495398,-0.342223,2.35
1136,11,2,0.567087,-0.175854,2.35
1137,11,2,0.665990,-0.027029,2.35
1138,11,2,0.785091,0.097261,2.35
1139,11,2,0.914886,0.199450,2.35
1140,11,2,1.044249,0.284829,2.35
1141,11,2,1.164162,0.360157,2.35
1142,11,2,1.267127,0.421521,2.35
1143,11,2,1.345444,0.452564,2.35
1144,11,2,1.390838,0.435551,2.35
1145,11,2,1.394939,0.360933,2.35
1146,11,2,1.352269,0.235693,2.35
1147,11,2,1.263528,0.087221,2.35
1148,11,2,1.139409,-0.045231,2.35
1149,11,2,0.998925,-0.126179,2.35
1150,11,2,0.865408,-0.137979,2.35
1151,11,2,0.759192,-0.086279,2.35
1152,11,2,0.692505,0.005347,2.35
1153,11,2,0.667144,0.106121,2.35
1154,11,2,0.677973,0.195237,2.35
1155,11,2,0.715351,0.259272,2.35
1156,11,2,0.770231,0.299783,2.35
1157,11,2,0.836699,0.324303,2.35
1158,11,2,0.912352,0.341763,2.35
1159,11,2,0.997043,0.360947,2.35
1160,11,2,1.090475,0.385206,2.35
1161,11,2,1.190108,0.409717,2.35
1162,11,2,1.289703,0.424401,2.35
1163,11,2,1.378437,0.410322,2.35
1164,11,2,1.443290,0.344345,2.35
1165,11,2,1.472342,0.210508,2.35
1166,11,2,1.459510,0.005688,2.35
1167,11,2,1.405422,-0.258436,2.35
1168,11,2,1.317205,-0.549007,2.35
1169,11,2,1.205769,-0.828316,2.35
1170,11,2,1.082193,-1.052452,2.35
1171,11,2,0.955563,-1.185926,2.35
1172,11,2,0.833384,-1.210823,2.35
1173,11,2,0.720985,-1.128890,2.35
1174,11,2,0.624778,-0.959473,2.35
1175,11,2,0.550263,-0.736808,2.35
1176,11,2,0.502834,-0.495421,2.35
1177,11,2,0.486374,-0.265718,2.35
1178,11,2,0.502744,-0.070495,2.35
1179,11,2,0.549991,0.081095,2.35
1180,11,2,0.623636,0.188727,2.35
1181,11,2,0.716048,0.256651,2.35
1182,11,2,0.817400,0.291663,2.35
1183,11,2,0.917633,0.304666,2.35
1184,11,2,1.008847,0.304563,2.35
1185,11,2,1.085616,0.294166,2.35
1186,11,2,1.146662,0.278547,2.35
1187,11,2,1.193840,0.256915,2.35
1188,11,2,1.231501,0.232782,2.35
1189,11,2,1.264665,0.210130,2.35
1190,11,2,1.298360,0.193381,2.35
1191,11,2,1.336582,0.185067,2.35
1192,11,2,1.382215,0.180651,2.35
1193,11,2,1.435565,0.168475,2.35
1194,11,2,1.495156,0.136297,2.35
1195,11,2,1.557503,0.074329,2.35
1196,11,2,1.617817,-0.015259,2.35
1197,11,2,1.670418,-0.114945,2.35
1198,11,2,1.709379,-0.203322,2.35
1199,11,2,1.730161,-0.255602,2.35


==> data/ablation_study/GMM/smooth/subgoals_ep1_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
100,1,1,-0.527225,-0.091604,-5.1000000000000005
101,1,1,-0.504674,-0.150059,-5.1000000000000005
102,1,1,-0.519172,-0.232133,-5.1000000000000005
103,1,1,-0.572038,-0.302382,-5.1000000000000005
104,1,1,-0.651081,-0.332343,-5.1000000000000005
105,1,1,-0.738623,-0.315576,-5.1000000000000005
106,1,1,-0.817387,-0.263583,-5.1000000000000005
107,1,1,-0.877666,-0.198004,-5.1000000000000005
108,1,1,-0.917005,-0.138667,-5.1000000000000005
109,1,1,-0.938772,-0.094297,-5.1000000000000005
110,1,1,-0.948580,-0.060629,-5.1000000000000005
111,1,1,-0.950110,-0.028797,-5.1000000000000005
112,1,1,-0.946427,0.006621,-5.1000000000000005
113,1,1,-0.938877,0.043404,-5.1000000000000005
114,1,1,-0.929226,0.069776,-5.1000000000000005
115,1,1,-0.918423,0.075178,-5.1000000000000005
116,1,1,-0.908239,0.056364,-5.1000000000000005
117,1,1,-0.899573,0.018402,-5.1000000000000005
118,1,1,-0.893201,-0.027527,-5.1000000000000005
119,1,1,-0.889179,-0.065823,-5.1000000000000005
120,1,1,-0.887307,-0.086438,-5.1000000000000005
121,1,1,-0.886928,-0.082981,-5.1000000000000005
122,1,1,-0.887091,-0.058888,-5.1000000000000005
123,1,1,-0.886784,-0.021984,-5.1000000000000005
124,1,1,-0.885073,0.017550,-5.1000000000000005
125,1,1,-0.881873,0.047423,-5.1000000000000005
126,1,1,-0.877698,0.062321,-5.1000000000000005
127,1,1,-0.873720,0.062131,-5.1000000000000005
128,1,1,-0.871619,0.052988,-5.1000000000000005
129,1,1,-0.873219,0.045119,-5.1000000000000005
130,1,1,-0.880072,0.047679,-5.1000000000000005
131,1,1,-0.893019,0.065480,-5.1000000000000005
132,1,1,-0.911952,0.093449,-5.1000000000000005
133,1,1,-0.935993,0.121134,-5.1000000000000005
134,1,1,-0.963466,0.135633,-5.1000000000000005
135,1,1,-0.992476,0.127287,-5.1000000000000005
136,1,1,-1.021365,0.094078,-5.1000000000000005
137,1,1,-1.048965,0.043538,-5.1000000000000005
138,1,1,-1.074683,-0.016682,-5.1000000000000005
139,1,1,-1.098352,-0.075132,-5.1000000000000005
140,1,1,-1.119844,-0.125603,-5.1000000000000005
141,1,1,-1.139349,-0.164205,-5.1000000000000005
142,1,1,-1.157476,-0.190795,-5.1000000000000005
143,1,1,-1.175199,-0.202982,-5.1000000000000005
144,1,1,-1.193511,-0.199514,-5.1000000000000005
145,1,1,-1.213428,-0.180600,-5.1000000000000005
146,1,1,-1.235171,-0.151519,-5.1000000000000005
147,1,1,-1.258130,-0.115894,-5.1000000000000005
148,1,1,-1.280996,-0.079121,-5.1000000000000005
149,1,1,-1.302507,-0.044631,-5.1000000000000005
150,1,1,-1.321473,-0.010427,-5.1000000000000005
151,1,1,-1.337555,0.025095,-5.1000000000000005
152,1,1,-1.351259,0.062290,-5.1000000000000005
153,1,1,-1.363743,0.097685,-5.1000000000000005
154,1,1,-1.376883,0.122960,-5.1000000000000005
155,1,1,-1.392742,0.125965,-5.1000000000000005
156,1,1,-1.413339,0.098785,-5.1000000000000005
157,1,1,-1.440604,0.039433,-5.1000000000000005
158,1,1,-1.475399,-0.046507,-5.1000000000000005
159,1,1,-1.518771,-0.144771,-5.1000000000000005
160,1,1,-1.570713,-0.241082,-5.1000000000000005
161,1,1,-1.631702,-0.324335,-5.1000000000000005
162,1,1,-1.702778,-0.390414,-5.1000000000000005
163,1,1,-1.785335,-0.438312,-5.1000000000000005
164,1,1,-1.880634,-0.470637,-5.1000000000000005
165,1,1,-1.988162,-0.482405,-5.1000000000000005
166,1,1,-2.104903,-0.473502,-5.1000000000000005
167,1,1,-2.225461,-0.443093,-5.1000000000000005
168,1,1,-2.342973,-0.393177,-5.1000000000000005
169,1,1,-2.451515,-0.334284,-5.1000000000000005
170,1,1,-2.547253,-0.275555,-5.1000000000000005
171,1,1,-2.629180,-0.224383,-5.1000000000000005
172,1,1,-2.698231,-0.184975,-5.1000000000000005
173,1,1,-2.756192,-0.162613,-5.1000000000000005
174,1,1,-2.805368,-0.162778,-5.1000000000000005
175,1,1,-2.848147,-0.189843,-5.1000000000000005
176,1,1,-2.887093,-0.245778,-5.1000000000000005
177,1,1,-2.925257,-0.327350,-5.1000000000000005
178,1,1,-2.964791,-0.423009,-5.1000000000000005
179,1,1,-3.006962,-0.512387,-5.1000000000000005
180,1,1,-3.050854,-0.573456,-5.1000000000000005
181,1,1,-3.094281,-0.586603,-5.1000000000000005
182,1,1,-3.134820,-0.542059,-5.1000000000000005
183,1,1,-3.170220,-0.443890,-5.1000000000000005
184,1,1,-3.199624,-0.311819,-5.1000000000000005
185,1,1,-3.223010,-0.172732,-5.1000000000000005
186,1,1,-3.241196,-0.056965,-5.1000000000000005
187,1,1,-3.255542,0.018410,-5.1000000000000005
188,1,1,-3.267414,0.048046,-5.1000000000000005
189,1,1,-3.278057,0.039142,-5.1000000000000005
190,1,1,-3.288231,0.006028,-5.1000000000000005
191,1,1,-3.298330,-0.037231,-5.1000000000000005
192,1,1,-3.308046,-0.078427,-5.1000000000000005
193,1,1,-3.316632,-0.106688,-5.1000000000000005
194,1,1,-3.323501,-0.115815,-5.1000000000000005
195,1,1,-3.328329,-0.103859,-5.1000000000000005
196,1,1,-3.331232,-0.071977,-5.1000000000000005
197,1,1,-3.332577,-0.029610,-5.1000000000000005
198,1,1,-3.333060,0.009948,-5.1000000000000005
199,1,1,-3.333221,0.033699,-5.1000000000000005


==> data/ablation_study/GMM/smooth/subgoals_ep2_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
200,2,1,0.162210,0.263572,-3.14
201,2,1,0.149941,0.269329,-3.14
202,2,1,0.144663,0.282049,-3.14
203,2,1,0.154361,0.295746,-3.14
204,2,1,0.183689,0.305974,-3.14
205,2,1,0.233151,0.304956,-3.14
206,2,1,0.299142,0.292441,-3.14
207,2,1,0.375336,0.269082,-3.14
208,2,1,0.454853,0.237678,-3.14
209,2,1,0.531089,0.200756,-3.14
210,2,1,0.600394,0.162407,-3.14
211,2,1,0.659937,0.123994,-3.14
212,2,1,0.709067,0.081579,-3.14
213,2,1,0.747058,0.032937,-3.14
214,2,1,0.772813,-0.028877,-3.14
215,2,1,0.784566,-0.106573,-3.14
216,2,1,0.780824,-0.193418,-3.14
217,2,1,0.762305,-0.276060,-3.14
218,2,1,0.732468,-0.336046,-3.14
219,2,1,0.698344,-0.352175,-3.14
220,2,1,0.668589,-0.316616,-3.14
221,2,1,0.652260,-0.233370,-3.14
222,2,1,0.656459,-0.122257,-3.14
223,2,1,0.684720,-0.011456,-3.14
224,2,1,0.736260,0.072895,-3.14
225,2,1,0.806627,0.112080,-3.14
226,2,1,0.888534,0.101890,-3.14
227,2,1,0.973395,0.051743,-3.14
228,2,1,1.053111,-0.020166,-3.14
229,2,1,1.121145,-0.096391,-3.14
230,2,1,1.174001,-0.161548,-3.14
231,2,1,1.211144,-0.204217,-3.14
232,2,1,1.234807,-0.221705,-3.14
233,2,1,1.248900,-0.211022,-3.14
234,2,1,1.258249,-0.170041,-3.14
235,2,1,1.267914,-0.097453,-3.14
236,2,1,1.282485,0.008816,-3.14
237,2,1,1.306054,0.147252,-3.14
238,2,1,1.341409,0.305459,-3.14
239,2,1,1.388025,0.464074,-3.14
240,2,1,1.443726,0.598213,-3.14
241,2,1,1.502237,0.677563,-3.14
242,2,1,1.553866,0.680548,-3.14
243,2,1,1.586308,0.596091,-3.14
244,2,1,1.586849,0.429701,-3.14
245,2,1,1.545622,0.201126,-3.14
246,2,1,1.459305,-0.059086,-3.14
247,2,1,1.333191,-0.315434,-3.14
248,2,1,1.181248,-0.531855,-3.14
249,2,1,1.022338,-0.681330,-3.14
250,2,1,0.874196,-0.749215,-3.14
251,2,1,0.749336,-0.736622,-3.14
252,2,1,0.653362,-0.657255,-3.14
253,2,1,0.587114,-0.527130,-3.14
254,2,1,0.549266,-0.364397,-3.14
255,2,1,0.538010,-0.184009,-3.14
256,2,1,0.551862,0.001573,-3.14
257,2,1,0.587538,0.175281,-3.14
258,2,1,0.638455,0.312945,-3.14
259,2,1,0.692606,0.386710,-3.14
260,2,1,0.737540,0.381330,-3.14
261,2,1,0.762233,0.295021,-3.14
262,2,1,0.760767,0.148933,-3.14
263,2,1,0.733585,-0.023301,-3.14
264,2,1,0.686709,-0.184928,-3.14
265,2,1,0.629125,-0.306581,-3.14
266,2,1,0.569738,-0.374124,-3.14
267,2,1,0.514688,-0.392936,-3.14
268,2,1,0.467029,-0.374554,-3.14
269,2,1,0.427703,-0.335954,-3.14
270,2,1,0.396351,-0.287878,-3.14
271,2,1,0.372097,-0.238753,-3.14
272,2,1,0.355309,-0.188747,-3.14
273,2,1,0.346550,-0.134703,-3.14
274,2,1,0.349026,-0.071336,-3.14
275,2,1,0.366525,0.003795,-3.14
276,2,1,0.404386,0.090113,-3.14
277,2,1,0.468730,0.185097,-3.14
278,2,1,0.562770,0.281124,-3.14
279,2,1,0.685387,0.363299,-3.14
280,2,1,0.827836,0.411631,-3.14
281,2,1,0.973660,0.405300,-3.14
282,2,1,1.101640,0.331837,-3.14
283,2,1,1.190967,0.192568,-3.14
284,2,1,1.227594,0.006930,-3.14
285,2,1,1.208774,-0.190156,-3.14
286,2,1,1.143718,-0.358626,-3.14
287,2,1,1.049960,-0.471152,-3.14
288,2,1,0.947461,-0.513201,-3.14
289,2,1,0.852768,-0.491990,-3.14
290,2,1,0.775646,-0.423906,-3.14
291,2,1,0.718668,-0.332299,-3.14
292,2,1,0.680205,-0.234802,-3.14
293,2,1,0.654617,-0.144488,-3.14
294,2,1,0.636738,-0.068818,-3.14
295,2,1,0.622270,-0.007818,-3.14
296,2,1,0.608334,0.037146,-3.14
297,2,1,0.595104,0.067863,-3.14
298,2,1,0.583905,0.086579,-3.14
299,2,1,0.577427,0.095632,-3.14


==> data/ablation_study/GMM/smooth/subgoals_ep3_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
300,3,0,-1.023967,-0.142255,3.14
301,3,0,-1.029494,-0.204460,3.14
302,3,0,-1.078332,-0.256891,3.14
303,3,0,-1.151725,-0.271754,3.14
304,3,0,-1.221426,-0.238652,3.14
305,3,0,-1.261721,-0.164322,3.14
306,3,0,-1.258389,-0.070386,3.14
307,3,0,-1.212545,0.017801,3.14
308,3,0,-1.137108,0.082364,3.14
309,3,0,-1.049484,0.119101,3.14
310,3,0,-0.963657,0.137999,3.14
311,3,0,-0.885385,0.155385,3.14
312,3,0,-0.814037,0.188534,3.14
313,3,0,-0.741670,0.249301,3.14
314,3,0,-0.654698,0.342193,3.14
315,3,0,-0.536265,0.464939,3.14
316,3,0,-0.370340,0.611437,3.14
317,3,0,-0.145590,0.768728,3.14
318,3,0,0.139969,0.917385,3.14
319,3,0,0.476811,1.026213,3.14
320,3,0,0.843646,1.063671,3.14
321,3,0,1.212665,1.003942,3.14
322,3,0,1.555507,0.842804,3.14
323,3,0,1.849422,0.599388,3.14
324,3,0,2.079946,0.317002,3.14
325,3,0,2.242078,0.045898,3.14
326,3,0,2.338922,-0.170264,3.14
327,3,0,2.379581,-0.305997,3.14
328,3,0,2.376689,-0.356659,3.14
329,3,0,2.343470,-0.339309,3.14
330,3,0,2.292547,-0.278122,3.14
331,3,0,2.235713,-0.201285,3.14
332,3,0,2.180736,-0.133397,3.14
333,3,0,2.132263,-0.089235,3.14
334,3,0,2.092607,-0.073752,3.14
335,3,0,2.061682,-0.084406,3.14
336,3,0,2.037404,-0.110884,3.14
337,3,0,2.017381,-0.145500,3.14
338,3,0,1.999124,-0.180416,3.14
339,3,0,1.979850,-0.211966,3.14
340,3,0,1.956863,-0.236128,3.14
341,3,0,1.927377,-0.252789,3.14
342,3,0,1.888498,-0.259660,3.14
343,3,0,1.838705,-0.259532,3.14
344,3,0,1.778194,-0.253733,3.14
345,3,0,1.709039,-0.244577,3.14
346,3,0,1.635324,-0.234624,3.14
347,3,0,1.561499,-0.227110,3.14
348,3,0,1.491206,-0.221239,3.14
349,3,0,1.426099,-0.217663,3.14
350,3,0,1.365674,-0.214722,3.14
351,3,0,1.308074,-0.209350,3.14
352,3,0,1.251673,-0.196174,3.14
353,3,0,1.196308,-0.173044,3.14
354,3,0,1.143868,-0.138659,3.14
355,3,0,1.097534,-0.096239,3.14
356,3,0,1.060174,-0.048020,3.14
357,3,0,1.033465,0.001651,3.14
358,3,0,1.017468,0.046516,3.14
359,3,0,1.009839,0.082053,3.14
360,3,0,1.006780,0.105003,3.14
361,3,0,1.003287,0.109997,3.14
362,3,0,0.994113,0.093173,3.14
363,3,0,0.974697,0.053554,3.14
364,3,0,0.942455,-0.008862,3.14
365,3,0,0.897039,-0.090466,3.14
366,3,0,0.840930,-0.182136,3.14
367,3,0,0.778373,-0.271564,3.14
368,3,0,0.714087,-0.348952,3.14
369,3,0,0.652228,-0.406043,3.14
370,3,0,0.595784,-0.442518,3.14
371,3,0,0.546497,-0.462820,3.14
372,3,0,0.504735,-0.471098,3.14
373,3,0,0.470236,-0.467977,3.14
374,3,0,0.442647,-0.447529,3.14
375,3,0,0.421968,-0.403130,3.14
376,3,0,0.408401,-0.334218,3.14
377,3,0,0.402007,-0.241806,3.14
378,3,0,0.402522,-0.138756,3.14
379,3,0,0.408872,-0.037494,3.14
380,3,0,0.419359,0.052065,3.14
381,3,0,0.432203,0.123290,3.14
382,3,0,0.446257,0.173282,3.14
383,3,0,0.461001,0.200307,3.14
384,3,0,0.475892,0.205869,3.14
385,3,0,0.490342,0.189013,3.14
386,3,0,0.502861,0.153784,3.14
387,3,0,0.511384,0.108770,3.14
388,3,0,0.513360,0.058605,3.14
389,3,0,0.506669,0.011761,3.14
390,3,0,0.490224,-0.029623,3.14
391,3,0,0.464960,-0.063242,3.14
392,3,0,0.433579,-0.087875,3.14
393,3,0,0.400339,-0.104298,3.14
394,3,0,0.369796,-0.109175,3.14
395,3,0,0.345415,-0.100509,3.14
396,3,0,0.328744,-0.082607,3.14
397,3,0,0.319089,-0.057475,3.14
398,3,0,0.314656,-0.035206,3.14
399,3,0,0.313141,-0.021057,3.14


==> data/ablation_study/GMM/smooth/subgoals_ep4_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
400,4,0,-0.098997,-0.281234,5.1000000000000005
401,4,0,-0.112559,-0.351268,5.1000000000000005
402,4,0,-0.130191,-0.402353,5.1000000000000005
403,4,0,-0.140608,-0.405775,5.1000000000000005
404,4,0,-0.133874,-0.353114,5.1000000000000005
405,4,0,-0.104432,-0.254272,5.1000000000000005
406,4,0,-0.052867,-0.134879,5.1000000000000005
407,4,0,0.014528,-0.020644,5.1000000000000005
408,4,0,0.089640,0.073862,5.1000000000000005
409,4,0,0.164748,0.144114,5.1000000000000005
410,4,0,0.234903,0.199118,5.1000000000000005
411,4,0,0.297659,0.247741,5.1000000000000005
412,4,0,0.352999,0.296347,5.1000000000000005
413,4,0,0.401510,0.341232,5.1000000000000005
414,4,0,0.443816,0.376574,5.1000000000000005
415,4,0,0.480492,0.392202,5.1000000000000005
416,4,0,0.511412,0.385046,5.1000000000000005
417,4,0,0.536844,0.356632,5.1000000000000005
418,4,0,0.556641,0.313014,5.1000000000000005
419,4,0,0.570700,0.267405,5.1000000000000005
420,4,0,0.579322,0.232494,5.1000000000000005
421,4,0,0.583463,0.215073,5.1000000000000005
422,4,0,0.584876,0.218592,5.1000000000000005
423,4,0,0.585710,0.236036,5.1000000000000005
424,4,0,0.587745,0.255660,5.1000000000000005
425,4,0,0.591724,0.265423,5.1000000000000005
426,4,0,0.597009,0.258767,5.1000000000000005
427,4,0,0.602104,0.236519,5.1000000000000005
428,4,0,0.604864,0.202916,5.1000000000000005
429,4,0,0.603398,0.167819,5.1000000000000005
430,4,0,0.596451,0.136470,5.1000000000000005
431,4,0,0.583573,0.112030,5.1000000000000005
432,4,0,0.565249,0.092655,5.1000000000000005
433,4,0,0.542647,0.076994,5.1000000000000005
434,4,0,0.517434,0.066249,5.1000000000000005
435,4,0,0.491549,0.061010,5.1000000000000005
436,4,0,0.466842,0.063332,5.1000000000000005
437,4,0,0.444545,0.069886,5.1000000000000005
438,4,0,0.425078,0.075054,5.1000000000000005
439,4,0,0.408193,0.072234,5.1000000000000005
440,4,0,0.393156,0.053624,5.1000000000000005
441,4,0,0.378989,0.016724,5.1000000000000005
442,4,0,0.364721,-0.034688,5.1000000000000005
443,4,0,0.349119,-0.094257,5.1000000000000005
444,4,0,0.331058,-0.153758,5.1000000000000005
445,4,0,0.309036,-0.206542,5.1000000000000005
446,4,0,0.281386,-0.247023,5.1000000000000005
447,4,0,0.246895,-0.267539,5.1000000000000005
448,4,0,0.205116,-0.266620,5.1000000000000005
449,4,0,0.157087,-0.240832,5.1000000000000005
450,4,0,0.105656,-0.192672,5.1000000000000005
451,4,0,0.055161,-0.126414,5.1000000000000005
452,4,0,0.010668,-0.054448,5.1000000000000005
453,4,0,-0.023317,0.012908,5.1000000000000005
454,4,0,-0.043662,0.066006,5.1000000000000005
455,4,0,-0.049529,0.101642,5.1000000000000005
456,4,0,-0.041804,0.121516,5.1000000000000005
457,4,0,-0.022691,0.129023,5.1000000000000005
458,4,0,0.004818,0.127676,5.1000000000000005
459,4,0,0.037779,0.118762,5.1000000000000005
460,4,0,0.073035,0.096941,5.1000000000000005
461,4,0,0.107440,0.059465,5.1000000000000005
462,4,0,0.137980,0.007497,5.1000000000000005
463,4,0,0.162102,-0.050972,5.1000000000000005
464,4,0,0.178407,-0.104905,5.1000000000000005
465,4,0,0.186708,-0.141378,5.1000000000000005
466,4,0,0.188363,-0.153170,5.1000000000000005
467,4,0,0.185710,-0.139187,5.1000000000000005
468,4,0,0.181554,-0.104254,5.1000000000000005
469,4,0,0.178315,-0.057617,5.1000000000000005
470,4,0,0.177740,-0.006818,5.1000000000000005
471,4,0,0.180626,0.040267,5.1000000000000005
472,4,0,0.186598,0.075502,5.1000000000000005
473,4,0,0.194594,0.093984,5.1000000000000005
474,4,0,0.203192,0.092918,5.1000000000000005
475,4,0,0.210496,0.072931,5.1000000000000005
476,4,0,0.214658,0.036170,5.1000000000000005
477,4,0,0.214055,-0.011206,5.1000000000000005
478,4,0,0.207262,-0.061473,5.1000000000000005
479,4,0,0.193483,-0.109133,5.1000000000000005
480,4,0,0.172485,-0.148721,5.1000000000000005
481,4,0,0.144850,-0.176061,5.1000000000000005
482,4,0,0.112104,-0.188751,5.1000000000000005
483,4,0,0.076457,-0.186768,5.1000000000000005
484,4,0,0.040712,-0.175277,5.1000000000000005
485,4,0,0.007499,-0.160229,5.1000000000000005
486,4,0,-0.021202,-0.147636,5.1000000000000005
487,4,0,-0.044703,-0.143858,5.1000000000000005
488,4,0,-0.063558,-0.148960,5.1000000000000005
489,4,0,-0.079278,-0.160166,5.1000000000000005
490,4,0,-0.093480,-0.168762,5.1000000000000005
491,4,0,-0.107163,-0.168246,5.1000000000000005
492,4,0,-0.120594,-0.156349,5.1000000000000005
493,4,0,-0.133199,-0.136663,5.1000000000000005
494,4,0,-0.144092,-0.115967,5.1000000000000005
495,4,0,-0.152670,-0.101233,5.1000000000000005
496,4,0,-0.158854,-0.099500,5.1000000000000005
497,4,0,-0.162922,-0.108765,5.1000000000000005
498,4,0,-0.165327,-0.121486,5.1000000000000005
499,4,0,-0.166371,-0.130235,5.1000000000000005


==> data/ablation_study/GMM/smooth/subgoals_ep5_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
500,5,0,0.024675,0.013136,9.02
501,5,0,0.016170,0.009056,9.02
502,5,0,0.009144,0.009137,9.02
503,5,0,0.009902,0.014006,9.02
504,5,0,0.023361,0.022975,9.02
505,5,0,0.051557,0.034156,9.02
506,5,0,0.093114,0.044494,9.02
507,5,0,0.143856,0.055030,9.02
508,5,0,0.197958,0.067040,9.02
509,5,0,0.250202,0.076981,9.02
510,5,0,0.296535,0.083066,9.02
511,5,0,0.334569,0.082012,9.02
512,5,0,0.364301,0.071014,9.02
513,5,0,0.387031,0.052943,9.02
514,5,0,0.404731,0.032003,9.02
515,5,0,0.419372,0.012931,9.02
516,5,0,0.432535,0.002219,9.02
517,5,0,0.445029,-0.001904,9.02
518,5,0,0.457586,-0.001226,9.02
519,5,0,0.470150,0.002072,9.02
520,5,0,0.482144,0.005893,9.02
521,5,0,0.493034,0.009525,9.02
522,5,0,0.501858,0.010880,9.02
523,5,0,0.507745,0.009388,9.02
524,5,0,0.509974,0.002471,9.02
525,5,0,0.508288,-0.009019,9.02
526,5,0,0.502748,-0.022801,9.02
527,5,0,0.493984,-0.037453,9.02
528,5,0,0.482610,-0.050895,9.02
529,5,0,0.469520,-0.064942,9.02
530,5,0,0.455271,-0.081411,9.02
531,5,0,0.439889,-0.101530,9.02
532,5,0,0.422770,-0.125400,9.02
533,5,0,0.402814,-0.148729,9.02
534,5,0,0.378903,-0.168031,9.02
535,5,0,0.350870,-0.178742,9.02
536,5,0,0.320132,-0.177236,9.02
537,5,0,0.289777,-0.165647,9.02
538,5,0,0.263544,-0.147169,9.02
539,5,0,0.244919,-0.126175,9.02
540,5,0,0.235601,-0.107806,9.02
541,5,0,0.234725,-0.095817,9.02
542,5,0,0.238953,-0.090221,9.02
543,5,0,0.243594,-0.089088,9.02
544,5,0,0.243877,-0.092000,9.02
545,5,0,0.236644,-0.098473,9.02
546,5,0,0.220979,-0.110173,9.02
547,5,0,0.198712,-0.127434,9.02
548,5,0,0.173130,-0.151232,9.02
549,5,0,0.148134,-0.180388,9.02
550,5,0,0.126785,-0.210110,9.02
551,5,0,0.110734,-0.234671,9.02
552,5,0,0.100046,-0.248496,9.02
553,5,0,0.093762,-0.247022,9.02
554,5,0,0.090279,-0.230252,9.02
555,5,0,0.087683,-0.200835,9.02
556,5,0,0.083719,-0.167586,9.02
557,5,0,0.076142,-0.136044,9.02
558,5,0,0.062669,-0.112458,9.02
559,5,0,0.041920,-0.097117,9.02
560,5,0,0.013931,-0.089816,9.02
561,5,0,-0.019592,-0.089394,9.02
562,5,0,-0.055452,-0.095099,9.02
563,5,0,-0.090226,-0.108179,9.02
564,5,0,-0.120840,-0.126980,9.02
565,5,0,-0.145501,-0.146461,9.02
566,5,0,-0.163874,-0.163533,9.02
567,5,0,-0.176764,-0.174553,9.02
568,5,0,-0.185506,-0.180915,9.02
569,5,0,-0.191659,-0.187835,9.02
570,5,0,-0.196564,-0.199135,9.02
571,5,0,-0.201233,-0.214196,9.02
572,5,0,-0.206309,-0.226579,9.02
573,5,0,-0.212154,-0.229690,9.02
574,5,0,-0.218971,-0.219401,9.02
575,5,0,-0.227134,-0.199942,9.02
576,5,0,-0.237005,-0.180016,9.02
577,5,0,-0.248746,-0.166312,9.02
578,5,0,-0.261855,-0.160597,9.02
579,5,0,-0.275041,-0.157880,9.02
580,5,0,-0.286540,-0.151634,9.02
581,5,0,-0.294688,-0.136927,9.02
582,5,0,-0.298474,-0.116048,9.02
583,5,0,-0.298276,-0.096773,9.02
584,5,0,-0.295709,-0.086149,9.02
585,5,0,-0.293068,-0.089295,9.02
586,5,0,-0.293093,-0.108766,9.02
587,5,0,-0.298583,-0.144391,9.02
588,5,0,-0.311797,-0.191062,9.02
589,5,0,-0.334230,-0.243891,9.02
590,5,0,-0.365925,-0.294943,9.02
591,5,0,-0.405442,-0.338249,9.02
592,5,0,-0.449757,-0.368800,9.02
593,5,0,-0.494648,-0.385328,9.02
594,5,0,-0.535707,-0.388307,9.02
595,5,0,-0.569561,-0.380371,9.02
596,5,0,-0.594506,-0.363891,9.02
597,5,0,-0.610823,-0.342402,9.02
598,5,0,-0.619898,-0.322250,9.02
599,5,0,-0.623780,-0.310129,9.02


==> data/ablation_study/GMM/smooth/subgoals_ep6_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
600,6,3,-0.619529,-0.544698,-2.35
601,6,3,-0.595365,-0.554366,-2.35
602,6,3,-0.604948,-0.580083,-2.35
603,6,3,-0.653960,-0.605603,-2.35
604,6,3,-0.736389,-0.612654,-2.35
605,6,3,-0.837315,-0.582290,-2.35
606,6,3,-0.939933,-0.505327,-2.35
607,6,3,-1.029876,-0.383310,-2.35
608,6,3,-1.097553,-0.228403,-2.35
609,6,3,-1.138912,-0.061820,-2.35
610,6,3,-1.154583,0.091126,-2.35
611,6,3,-1.145767,0.213197,-2.35
612,6,3,-1.116550,0.299829,-2.35
613,6,3,-1.071462,0.356969,-2.35
614,6,3,-1.013683,0.403607,-2.35
615,6,3,-0.945854,0.462444,-2.35
616,6,3,-0.869098,0.542724,-2.35
617,6,3,-0.784077,0.641304,-2.35
618,6,3,-0.692279,0.745142,-2.35
619,6,3,-0.595864,0.830650,-2.35
620,6,3,-0.498496,0.882929,-2.35
621,6,3,-0.403922,0.896734,-2.35
622,6,3,-0.314088,0.876616,-2.35
623,6,3,-0.227777,0.832873,-2.35
624,6,3,-0.140676,0.775792,-2.35
625,6,3,-0.047727,0.710015,-2.35
626,6,3,0.055703,0.636655,-2.35
627,6,3,0.171180,0.555872,-2.35
628,6,3,0.296944,0.471277,-2.35
629,6,3,0.428259,0.388324,-2.35
630,6,3,0.557039,0.309553,-2.35
631,6,3,0.675049,0.235320,-2.35
632,6,3,0.770780,0.159611,-2.35
633,6,3,0.829444,0.068630,-2.35
634,6,3,0.833744,-0.048520,-2.35
635,6,3,0.768170,-0.200336,-2.35
636,6,3,0.623511,-0.384207,-2.35
637,6,3,0.402146,-0.585079,-2.35
638,6,3,0.120493,-0.772936,-2.35
639,6,3,-0.192981,-0.914295,-2.35
640,6,3,-0.505023,-0.977497,-2.35
641,6,3,-0.786128,-0.948823,-2.35
642,6,3,-1.016973,-0.835897,-2.35
643,6,3,-1.190503,-0.667245,-2.35
644,6,3,-1.309441,-0.477272,-2.35
645,6,3,-1.382869,-0.299969,-2.35
646,6,3,-1.421173,-0.157368,-2.35
647,6,3,-1.433851,-0.057753,-2.35
648,6,3,-1.428648,-0.000745,-2.35
649,6,3,-1.411982,0.019954,-2.35
650,6,3,-1.391324,0.012428,-2.35
651,6,3,-1.372473,-0.014658,-2.35
652,6,3,-1.360500,-0.053328,-2.35
653,6,3,-1.358410,-0.099897,-2.35
654,6,3,-1.367958,-0.149184,-2.35
655,6,3,-1.389004,-0.204215,-2.35
656,6,3,-1.421016,-0.263066,-2.35
657,6,3,-1.463105,-0.319181,-2.35
658,6,3,-1.513366,-0.362535,-2.35
659,6,3,-1.568338,-0.381197,-2.35
660,6,3,-1.622726,-0.367629,-2.35
661,6,3,-1.670683,-0.322973,-2.35
662,6,3,-1.707515,-0.258657,-2.35
663,6,3,-1.731332,-0.193168,-2.35
664,6,3,-1.743355,-0.141662,-2.35
665,6,3,-1.747371,-0.118127,-2.35
666,6,3,-1.747960,-0.124368,-2.35
667,6,3,-1.748993,-0.158634,-2.35
668,6,3,-1.753398,-0.211890,-2.35
669,6,3,-1.763130,-0.270758,-2.35
670,6,3,-1.779937,-0.322608,-2.35
671,6,3,-1.804696,-0.356947,-2.35
672,6,3,-1.838269,-0.369829,-2.35
673,6,3,-1.880493,-0.362953,-2.35
674,6,3,-1.930265,-0.345811,-2.35
675,6,3,-1.985650,-0.326952,-2.35
676,6,3,-2.043921,-0.313352,-2.35
677,6,3,-2.101663,-0.305981,-2.35
678,6,3,-2.155048,-0.304560,-2.35
679,6,3,-2.200468,-0.302284,-2.35
680,6,3,-2.234991,-0.298257,-2.35
681,6,3,-2.257503,-0.286073,-2.35
682,6,3,-2.268865,-0.265628,-2.35
683,6,3,-2.271794,-0.234405,-2.35
684,6,3,-2.269204,-0.188506,-2.35
685,6,3,-2.262740,-0.130774,-2.35
686,6,3,-2.251522,-0.059104,-2.35
687,6,3,-2.231334,0.022737,-2.35
688,6,3,-2.196172,0.107559,-2.35
689,6,3,-2.140127,0.190196,-2.35
690,6,3,-2.060249,0.260115,-2.35
691,6,3,-1.957948,0.308271,-2.35
692,6,3,-1.839475,0.329009,-2.35
693,6,3,-1.714566,0.320829,-2.35
694,6,3,-1.593764,0.284935,-2.35
695,6,3,-1.486477,0.227623,-2.35
696,6,3,-1.398927,0.157489,-2.35
697,6,3,-1.333864,0.088189,-2.35
698,6,3,-1.291526,0.030799,-2.35
699,6,3,-1.270816,-0.001444,-2.35


==> data/ablation_study/GMM/smooth/subgoals_ep7_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
700,7,3,-0.218177,-0.042121,-1.75
701,7,3,-0.208882,-0.074591,-1.75
702,7,3,-0.211113,-0.098278,-1.75
703,7,3,-0.222346,-0.098588,-1.75
704,7,3,-0.234549,-0.070723,-1.75
705,7,3,-0.236930,-0.017488,-1.75
706,7,3,-0.220495,0.053329,-1.75
707,7,3,-0.181039,0.132594,-1.75
708,7,3,-0.119901,0.209638,-1.75
709,7,3,-0.042913,0.280735,-1.75
710,7,3,0.042658,0.343484,-1.75
711,7,3,0.131067,0.394353,-1.75
712,7,3,0.218584,0.430216,-1.75
713,7,3,0.304024,0.450303,-1.75
714,7,3,0.387692,0.453230,-1.75
715,7,3,0.469973,0.443547,-1.75
716,7,3,0.550028,0.420038,-1.75
717,7,3,0.626984,0.383549,-1.75
718,7,3,0.697801,0.335472,-1.75
719,7,3,0.756548,0.273806,-1.75
720,7,3,0.795447,0.192134,-1.75
721,7,3,0.804971,0.082776,-1.75
722,7,3,0.775824,-0.058483,-1.75
723,7,3,0.701782,-0.226189,-1.75
724,7,3,0.581603,-0.402331,-1.75
725,7,3,0.420680,-0.558454,-1.75
726,7,3,0.230175,-0.663858,-1.75
727,7,3,0.025192,-0.703282,-1.75
728,7,3,-0.178372,-0.681080,-1.75
729,7,3,-0.366936,-0.618246,-1.75
730,7,3,-0.531669,-0.541558,-1.75
731,7,3,-0.669210,-0.471456,-1.75
732,7,3,-0.781208,-0.418019,-1.75
733,7,3,-0.871841,-0.378224,-1.75
734,7,3,-0.945835,-0.349800,-1.75
735,7,3,-1.006515,-0.327437,-1.75
736,7,3,-1.057228,-0.313673,-1.75
737,7,3,-1.100343,-0.309550,-1.75
738,7,3,-1.138358,-0.315848,-1.75
739,7,3,-1.174815,-0.331167,-1.75
740,7,3,-1.213763,-0.352335,-1.75
741,7,3,-1.258524,-0.369572,-1.75
742,7,3,-1.311141,-0.371415,-1.75
743,7,3,-1.371391,-0.348132,-1.75
744,7,3,-1.436932,-0.290823,-1.75
745,7,3,-1.502830,-0.206427,-1.75
746,7,3,-1.563293,-0.106941,-1.75
747,7,3,-1.612550,-0.016194,-1.75
748,7,3,-1.646545,0.045840,-1.75
749,7,3,-1.663738,0.066922,-1.75
750,7,3,-1.665235,0.047795,-1.75
751,7,3,-1.654368,-0.003479,-1.75
752,7,3,-1.635940,-0.074830,-1.75
753,7,3,-1.615233,-0.156717,-1.75
754,7,3,-1.597535,-0.243357,-1.75
755,7,3,-1.586760,-0.332223,-1.75
756,7,3,-1.585510,-0.418044,-1.75
757,7,3,-1.594795,-0.488407,-1.75
758,7,3,-1.613871,-0.532060,-1.75
759,7,3,-1.640731,-0.537725,-1.75
760,7,3,-1.672777,-0.505267,-1.75
761,7,3,-1.707479,-0.440787,-1.75
762,7,3,-1.742433,-0.357313,-1.75
763,7,3,-1.775299,-0.268129,-1.75
764,7,3,-1.803991,-0.182854,-1.75
765,7,3,-1.826242,-0.105634,-1.75
766,7,3,-1.840114,-0.037068,-1.75
767,7,3,-1.843624,0.023402,-1.75
768,7,3,-1.835658,0.078837,-1.75
769,7,3,-1.815301,0.131664,-1.75
770,7,3,-1.782289,0.184399,-1.75
771,7,3,-1.736212,0.236237,-1.75
772,7,3,-1.677038,0.287407,-1.75
773,7,3,-1.604776,0.329022,-1.75
774,7,3,-1.520519,0.357584,-1.75
775,7,3,-1.426102,0.364775,-1.75
776,7,3,-1.324368,0.346568,-1.75
777,7,3,-1.219611,0.300412,-1.75
778,7,3,-1.117554,0.225543,-1.75
779,7,3,-1.024568,0.124315,-1.75
780,7,3,-0.948209,0.002707,-1.75
781,7,3,-0.896395,-0.127020,-1.75
782,7,3,-0.876033,-0.253318,-1.75
783,7,3,-0.891237,-0.357703,-1.75
784,7,3,-0.941520,-0.428061,-1.75
785,7,3,-1.020998,-0.456920,-1.75
786,7,3,-1.119300,-0.447104,-1.75
787,7,3,-1.223375,-0.407951,-1.75
788,7,3,-1.321522,-0.352414,-1.75
789,7,3,-1.405401,-0.291575,-1.75
790,7,3,-1.472117,-0.232621,-1.75
791,7,3,-1.522618,-0.178531,-1.75
792,7,3,-1.560197,-0.126617,-1.75
793,7,3,-1.587993,-0.079304,-1.75
794,7,3,-1.607907,-0.035211,-1.75
795,7,3,-1.620928,0.002553,-1.75
796,7,3,-1.627583,0.035911,-1.75
797,7,3,-1.629069,0.063245,-1.75
798,7,3,-1.628009,0.082971,-1.75
799,7,3,-1.626688,0.092972,-1.75


==> data/ablation_study/GMM/smooth/subgoals_ep8_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
800,8,3,-0.334968,-0.040390,-1.45
801,8,3,-0.319157,-0.060540,-1.45
802,8,3,-0.319016,-0.082656,-1.45
803,8,3,-0.338616,-0.096227,-1.45
804,8,3,-0.375177,-0.091575,-1.45
805,8,3,-0.420190,-0.066635,-1.45
806,8,3,-0.462719,-0.024685,-1.45
807,8,3,-0.492418,0.029943,-1.45
808,8,3,-0.501505,0.092590,-1.45
809,8,3,-0.485001,0.163438,-1.45
810,8,3,-0.441611,0.240216,-1.45
811,8,3,-0.371967,0.318011,-1.45
812,8,3,-0.280247,0.389259,-1.45
813,8,3,-0.172475,0.442010,-1.45
814,8,3,-0.056622,0.464415,-1.45
815,8,3,0.059738,0.450702,-1.45
816,8,3,0.170597,0.403002,-1.45
817,8,3,0.272404,0.330495,-1.45
818,8,3,0.364138,0.246123,-1.45
819,8,3,0.445686,0.159672,-1.45
820,8,3,0.516656,0.079906,-1.45
821,8,3,0.575920,0.014966,-1.45
822,8,3,0.621210,-0.031265,-1.45
823,8,3,0.650186,-0.056023,-1.45
824,8,3,0.660918,-0.062025,-1.45
825,8,3,0.653158,-0.055754,-1.45
826,8,3,0.628267,-0.044538,-1.45
827,8,3,0.589191,-0.038277,-1.45
828,8,3,0.539963,-0.041428,-1.45
829,8,3,0.485757,-0.051180,-1.45
830,8,3,0.430873,-0.061310,-1.45
831,8,3,0.378181,-0.069753,-1.45
832,8,3,0.328088,-0.074539,-1.45
833,8,3,0.279466,-0.079025,-1.45
834,8,3,0.230156,-0.086725,-1.45
835,8,3,0.178772,-0.101054,-1.45
836,8,3,0.125482,-0.121865,-1.45
837,8,3,0.072105,-0.147169,-1.45
838,8,3,0.021294,-0.172051,-1.45
839,8,3,-0.024813,-0.189196,-1.45
840,8,3,-0.065254,-0.197354,-1.45
841,8,3,-0.100173,-0.190797,-1.45
842,8,3,-0.130394,-0.171427,-1.45
843,8,3,-0.157357,-0.145183,-1.45
844,8,3,-0.182479,-0.122950,-1.45
845,8,3,-0.207768,-0.116123,-1.45
846,8,3,-0.235334,-0.126519,-1.45
847,8,3,-0.267373,-0.151344,-1.45
848,8,3,-0.306201,-0.180309,-1.45
849,8,3,-0.353131,-0.202599,-1.45
850,8,3,-0.408504,-0.210393,-1.45
851,8,3,-0.471686,-0.206302,-1.45
852,8,3,-0.540565,-0.193932,-1.45
853,8,3,-0.611952,-0.181228,-1.45
854,8,3,-0.682290,-0.170313,-1.45
855,8,3,-0.748171,-0.159648,-1.45
856,8,3,-0.807273,-0.147162,-1.45
857,8,3,-0.858565,-0.130412,-1.45
858,8,3,-0.902101,-0.112028,-1.45
859,8,3,-0.938366,-0.092971,-1.45
860,8,3,-0.967779,-0.076590,-1.45
861,8,3,-0.990238,-0.060055,-1.45
862,8,3,-1.005255,-0.038285,-1.45
863,8,3,-1.011824,-0.004272,-1.45
864,8,3,-1.008893,0.043906,-1.45
865,8,3,-0.995413,0.104543,-1.45
866,8,3,-0.970568,0.167685,-1.45
867,8,3,-0.934166,0.224434,-1.45
868,8,3,-0.887054,0.268814,-1.45
869,8,3,-0.831109,0.301815,-1.45
870,8,3,-0.768873,0.328962,-1.45
871,8,3,-0.703630,0.355410,-1.45
872,8,3,-0.638457,0.385661,-1.45
873,8,3,-0.575256,0.415368,-1.45
874,8,3,-0.514432,0.436843,-1.45
875,8,3,-0.454668,0.442237,-1.45
876,8,3,-0.393705,0.426158,-1.45
877,8,3,-0.329546,0.390265,-1.45
878,8,3,-0.262075,0.338397,-1.45
879,8,3,-0.193449,0.275493,-1.45
880,8,3,-0.128076,0.207764,-1.45
881,8,3,-0.070998,0.141720,-1.45
882,8,3,-0.026806,0.082391,-1.45
883,8,3,0.002309,0.036521,-1.45
884,8,3,0.016207,0.007930,-1.45
885,8,3,0.016790,-0.001334,-1.45
886,8,3,0.007164,0.004107,-1.45
887,8,3,-0.009202,0.015983,-1.45
888,8,3,-0.029215,0.022629,-1.45
889,8,3,-0.050643,0.018462,-1.45
890,8,3,-0.071786,0.001021,-1.45
891,8,3,-0.091650,-0.024509,-1.45
892,8,3,-0.110012,-0.049428,-1.45
893,8,3,-0.126792,-0.064847,-1.45
894,8,3,-0.142258,-0.062764,-1.45
895,8,3,-0.156634,-0.043582,-1.45
896,8,3,-0.169822,-0.011759,-1.45
897,8,3,-0.181159,0.025572,-1.45
898,8,3,-0.189693,0.058206,-1.45
899,8,3,-0.194356,0.076958,-1.45


==> data/ablation_study/GMM/smooth/subgoals_ep9_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
900,9,2,-0.084778,0.081142,1.45
901,9,2,-0.079705,0.069984,1.45
902,9,2,-0.081068,0.058578,1.45
903,9,2,-0.088410,0.054690,1.45
904,9,2,-0.098751,0.061378,1.45
905,9,2,-0.107558,0.082524,1.45
906,9,2,-0.111097,0.114108,1.45
907,9,2,-0.107798,0.150440,1.45
908,9,2,-0.098555,0.185892,1.45
909,9,2,-0.085990,0.212371,1.45
910,9,2,-0.073350,0.230864,1.45
911,9,2,-0.063005,0.243716,1.45
912,9,2,-0.055577,0.261728,1.45
913,9,2,-0.049310,0.296451,1.45
914,9,2,-0.041392,0.354750,1.45
915,9,2,-0.027822,0.438128,1.45
916,9,2,-0.004587,0.536110,1.45
917,9,2,0.032392,0.637529,1.45
918,9,2,0.086760,0.728829,1.45
919,9,2,0.160600,0.799924,1.45
920,9,2,0.254088,0.842749,1.45
921,9,2,0.365671,0.850131,1.45
922,9,2,0.491227,0.820750,1.45
923,9,2,0.625584,0.756932,1.45
924,9,2,0.763494,0.663925,1.45
925,9,2,0.900360,0.558372,1.45
926,9,2,1.031108,0.445098,1.45
927,9,2,1.148129,0.327278,1.45
928,9,2,1.241476,0.203037,1.45
929,9,2,1.299306,0.070875,1.45
930,9,2,1.312856,-0.056705,1.45
931,9,2,1.281131,-0.161106,1.45
932,9,2,1.213609,-0.218826,1.45
933,9,2,1.128987,-0.218128,1.45
934,9,2,1.049072,-0.165485,1.45
935,9,2,0.990668,-0.083589,1.45
936,9,2,0.960170,-0.004024,1.45
937,9,2,0.951954,0.046767,1.45
938,9,2,0.953825,0.062025,1.45
939,9,2,0.953353,0.044812,1.45
940,9,2,0.943803,0.014553,1.45
941,9,2,0.927347,-0.011415,1.45
942,9,2,0.912131,-0.014193,1.45
943,9,2,0.907420,0.010398,1.45
944,9,2,0.917846,0.052546,1.45
945,9,2,0.942236,0.100930,1.45
946,9,2,0.973359,0.135142,1.45
947,9,2,1.000306,0.137252,1.45
948,9,2,1.012754,0.101936,1.45
949,9,2,1.002837,0.029064,1.45
950,9,2,0.968580,-0.062666,1.45
951,9,2,0.913778,-0.150266,1.45
952,9,2,0.847199,-0.214334,1.45
953,9,2,0.778804,-0.247625,1.45
954,9,2,0.716963,-0.257836,1.45
955,9,2,0.664605,-0.265993,1.45
956,9,2,0.619849,-0.291870,1.45
957,9,2,0.577322,-0.348129,1.45
958,9,2,0.532565,-0.426215,1.45
959,9,2,0.484404,-0.507456,1.45
960,9,2,0.435088,-0.565475,1.45
961,9,2,0.388584,-0.581772,1.45
962,9,2,0.349006,-0.546502,1.45
963,9,2,0.319362,-0.457374,1.45
964,9,2,0.300888,-0.325136,1.45
965,9,2,0.295164,-0.164333,1.45
966,9,2,0.303275,0.005055,1.45
967,9,2,0.326503,0.162503,1.45
968,9,2,0.365577,0.294441,1.45
969,9,2,0.419674,0.390302,1.45
970,9,2,0.486956,0.453059,1.45
971,9,2,0.564086,0.490142,1.45
972,9,2,0.646900,0.508762,1.45
973,9,2,0.730755,0.511293,1.45
974,9,2,0.811562,0.497759,1.45
975,9,2,0.886867,0.461128,1.45
976,9,2,0.956521,0.402250,1.45
977,9,2,1.022517,0.324434,1.45
978,9,2,1.088039,0.236683,1.45
979,9,2,1.156241,0.151582,1.45
980,9,2,1.227665,0.079122,1.45
981,9,2,1.300783,0.027366,1.45
982,9,2,1.372518,-0.004290,1.45
983,9,2,1.439411,-0.017282,1.45
984,9,2,1.498379,-0.020865,1.45
985,9,2,1.547427,-0.027634,1.45
986,9,2,1.584460,-0.055264,1.45
987,9,2,1.605082,-0.116172,1.45
988,9,2,1.602620,-0.213679,1.45
989,9,2,1.570234,-0.335167,1.45
990,9,2,1.503616,-0.449867,1.45
991,9,2,1.404859,-0.526595,1.45
992,9,2,1.283685,-0.544947,1.45
993,9,2,1.154479,-0.504722,1.45
994,9,2,1.032509,-0.424618,1.45
995,9,2,0.929109,-0.336695,1.45
996,9,2,0.849387,-0.265632,1.45
997,9,2,0.793648,-0.223308,1.45
998,9,2,0.758972,-0.205527,1.45
999,9,2,0.742570,-0.201022,1.45


==> data/ablation_study/GMM/subgoals_ep0_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,0,1,0.0224037822252109,-0.0627525222940313,-9.02
1,0,1,0.0137537672581535,-0.2449984210736941,-9.02
2,0,1,0.0266957635883897,0.4336615298193492,-9.02
3,0,1,0.0397955500369774,-0.3039973266332157,-9.02
4,0,1,-0.2381198256291567,0.293460434729018,-9.02
5,0,1,-0.2647158059607734,0.3081236445099151,-9.02
6,0,1,-0.2638715347077565,-0.0702830840419528,-9.02
7,0,1,-0.1473312549809778,0.3009633609809289,-9.02
8,0,1,-0.1387507827277583,0.2339338764804473,-9.02
9,0,1,0.0780957887648415,0.2955261420521761,-9.02
10,0,1,0.5247481389116831,1.4578601329545793,-9.02
11,0,1,0.6302753216316498,0.0275256115909564,-9.02
12,0,1,0.7076846998606078,0.3541214188562308,-9.02
13,0,1,0.754417841438747,1.1934386630065967,-9.02
14,0,1,0.8464798717343023,-1.128504400740519,-9.02
15,0,1,0.8180723197101138,-0.2559646631446131,-9.02
16,0,1,0.804820182230727,-0.3062596070036785,-9.02
17,0,1,0.8088477414209523,0.2496649563472008,-9.02
18,0,1,0.8129945041424518,0.0121011906087917,-9.02
19,0,1,0.7379891565681427,-0.0917654373645095,-9.02
20,0,1,0.7720148767939347,0.985448927834838,-9.02
21,0,1,0.7671218533667483,-0.5171212338355153,-9.02
22,0,1,0.7397691989433277,-0.6195018930367628,-9.02
23,0,1,0.7623420983831358,0.9710211067147636,-9.02
24,0,1,0.7639257036459011,-0.5037666156828228,-9.02
25,0,1,0.750965403560731,-0.1439459172297901,-9.02
26,0,1,0.8348222936195367,-0.3668832413184301,-9.02
27,0,1,0.8022772695295036,-0.7079866040183933,-9.02
28,0,1,0.8037899991054348,0.3516942977298555,-9.02
29,0,1,0.7353264452220998,-0.3788306379308903,-9.02
30,0,1,0.7079411183041,-0.5502467914312092,-9.02
31,0,1,0.6909644401290856,-0.2113600006984282,-9.02
32,0,1,0.7119605154604253,0.5977330501742785,-9.02
33,0,1,0.7077464595817149,-0.5097679396669731,-9.02
34,0,1,0.7029052348419467,0.1270876907746094,-9.02
35,0,1,0.6891895340105811,-0.4808179788365728,-9.02
36,0,1,0.664785034728023,-0.4145462481497753,-9.02
37,0,1,0.5941555194754299,-0.415039837529201,-9.02
38,0,1,0.5843156789478663,-0.0651743937236587,-9.02
39,0,1,0.6032979324348927,0.5569706233214257,-9.02
40,0,1,0.6059878133542193,-0.2268572690697773,-9.02
41,0,1,0.5946541911330201,-0.2822249067244558,-9.02
42,0,1,0.5249909951866305,0.141128939288678,-9.02
43,0,1,0.5611156236760686,-0.2648184459570583,-9.02
44,0,1,0.5602842713157434,0.0854117151183742,-9.02
45,0,1,0.5878318256480086,0.7586615588371743,-9.02
46,0,1,0.6258057804072149,0.6387291130244608,-9.02
47,0,1,0.60494678664069,-0.9326450321493884,-9.02
48,0,1,0.7390962820389223,0.43978172228582,-9.02
49,0,1,0.7884043751218599,1.1564783737015774,-9.02
50,0,1,0.8308300546600071,0.5776977476035794,-9.02
51,0,1,0.9750413019174998,0.9835295272668022,-9.02
52,0,1,0.6569384388853091,0.3653616529597377,-9.02
53,0,1,0.6583293191940065,-0.3254114353403322,-9.02
54,0,1,0.6784533697082182,0.7933400753431056,-9.02
55,0,1,0.6601541453429437,-0.8039819366944317,-9.02
56,0,1,0.8766518398272501,1.0258525571744137,-9.02
57,0,1,0.9441360238011788,1.516744776695669,-9.02
58,0,1,0.9894917762760906,0.6604304472459793,-9.02
59,0,1,1.194125104767758,0.9495043611445192,-9.02
60,0,1,1.533933830944212,0.2136188898704373,-9.02
61,0,1,1.5489386633498243,0.3106928536424022,-9.02
62,0,1,1.079584189269008,-0.3860592082947067,-9.02
63,0,1,1.027357721168752,-1.5903030195313026,-9.02
64,0,1,0.9409156650172876,-1.8855245124459008,-9.02
65,0,1,0.7951000825682562,-0.308961212086828,-9.02
66,0,1,0.6307866867033874,-0.708927438260246,-9.02
67,0,1,0.6358817823376426,0.3720278538803532,-9.02
68,0,1,0.6096959151192669,-0.9663654089190364,-9.02
69,0,1,0.5548542484252481,-0.9718331612029144,-9.02
70,0,1,0.5465173650813646,0.137215043561265,-9.02
71,0,1,0.54144626075124,-0.2550153000141583,-9.02
72,0,1,0.5019571891960006,-0.9171896076427104,-9.02
73,0,1,0.5116176558464989,0.758461991168304,-9.02
74,0,1,0.4623102496878681,0.2464010503838853,-9.02
75,0,1,0.4462344949459864,-0.6431527392633154,-9.02
76,0,1,0.3060658448417042,-0.7501584856970325,-9.02
77,0,1,0.2742963923119345,1.7985629226294209e-06,-9.02
78,0,1,0.2497424551379626,-0.7528777270207866,-9.02
79,0,1,0.6985884707120626,1.869873682455312,-9.02
80,0,1,0.7507745841756045,0.6599673190688106,-9.02
81,0,1,0.7857566288226334,0.7133566249387896,-9.02
82,0,1,0.8041735678495886,-0.1973649359380538,-9.02
83,0,1,0.8483718366933192,1.104539415569329,-9.02
84,0,1,0.907649315766358,0.7629080377340317,-9.02
85,0,1,0.9271107649855824,-0.1418968133344568,-9.02
86,0,1,0.9165597341701436,-0.2555466309586692,-9.02
87,0,1,0.9138320536883234,0.1218257490056243,-9.02
88,0,1,0.88727721774506,-0.6538308475817229,-9.02
89,0,1,0.8351099336664236,-1.1218544334343865,-9.02
90,0,1,0.7689674848086007,-1.4081675221686922,-9.02
91,0,1,0.7058430994184987,-1.232653506028956,-9.02
92,0,1,0.3319626530323599,-0.367246065314198,-9.02
93,0,1,0.3212173299630436,-0.1825430901571862,-9.02
94,0,1,0.3268523496881469,1.1999776369292374,-9.02
95,0,1,0.8331479373053794,0.6042563734575201,-9.02
96,0,1,1.1119232375232038,0.8376042111770831,-9.02
97,0,1,1.454294659179037,-0.4515385816252978,-9.02
98,0,1,1.4373463916259774,0.1151866522146711,-9.02
99,0,1,1.4598585730030615,0.1903288676970508,-9.02


==> data/ablation_study/GMM/subgoals_ep10_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
1000,10,2,-0.0957294005747154,0.0173237746305177,1.75
1001,10,2,-0.0966859712093863,-0.0630148648914645,1.75
1002,10,2,-0.0669098830251336,0.901259247235877,1.75
1003,10,2,-0.4099038633549354,-1.1546579867248852,1.75
1004,10,2,-0.4531758877122402,-0.5454834950194093,1.75
1005,10,2,-0.5307105978897861,0.205403414951322,1.75
1006,10,2,-0.534338320720534,-0.1937716801053466,1.75
1007,10,2,-0.5298316092824948,0.2004262350999744,1.75
1008,10,2,-0.5369192905976279,-0.3165313262966271,1.75
1009,10,2,-0.2645357550040655,-0.0907662708015804,1.75
1010,10,2,-0.1923608970107815,0.1001953234080276,1.75
1011,10,2,-0.1651943982329515,0.6093004142602707,1.75
1012,10,2,-0.1629191841835653,-0.124360853476979,1.75
1013,10,2,-0.077166463442447,0.261542745931971,1.75
1014,10,2,-0.0702190584361761,-0.1038437319543427,1.75
1015,10,2,-0.0453309300956021,0.7386523842746384,1.75
1016,10,2,0.0145469467119059,0.0776857487130864,1.75
1017,10,2,0.0965153091174477,0.0814042068136137,1.75
1018,10,2,0.2827447655247038,-0.2884326576825915,1.75
1019,10,2,0.5138583488470329,-0.2488259225037543,1.75
1020,10,2,0.5407201442012141,0.8557536461556512,1.75
1021,10,2,0.5758130587361538,-0.154451519367348,1.75
1022,10,2,0.5736256841238656,0.0379276913986703,1.75
1023,10,2,0.5648633169399224,-0.2086450943404382,1.75
1024,10,2,0.5810941486360527,-0.4499811652589,1.75
1025,10,2,0.594146391922832,-0.1832194446578642,1.75
1026,10,2,0.6073378802905869,0.3425019977439379,1.75
1027,10,2,0.4852101130497519,0.2968357685576853,1.75
1028,10,2,0.4748787029920734,-0.4707951664681328,1.75
1029,10,2,0.4496689058870838,-0.4563625056414694,1.75
1030,10,2,0.5546758685871378,0.4407129104627886,1.75
1031,10,2,0.6017616690342752,0.9745490217293914,1.75
1032,10,2,0.8750180950923353,0.333481066941927,1.75
1033,10,2,0.9316796451357642,0.4354067024822616,1.75
1034,10,2,0.9658669424359064,0.6797048367273504,1.75
1035,10,2,0.9744529604984212,0.5069719386791154,1.75
1036,10,2,1.0057857470182738,0.525560159835876,1.75
1037,10,2,0.5348574472528258,-1.0511844217122976,1.75
1038,10,2,0.2309448810985099,0.5764340418169495,1.75
1039,10,2,0.3379227159879246,0.2570641798583709,1.75
1040,10,2,0.3613485337321749,0.5150456902008642,1.75
1041,10,2,0.3740779882499739,0.1103684828651775,1.75
1042,10,2,0.3740716269458027,0.0473098048137291,1.75
1043,10,2,0.5696029159022838,-0.1338961491574809,1.75
1044,10,2,0.5771694150978022,0.1487700026990187,1.75
1045,10,2,0.5799869634356685,-0.119771379051198,1.75
1046,10,2,0.5391918555641336,-0.9837683325895208,1.75
1047,10,2,0.5177821842223633,-0.1680688933687292,1.75
1048,10,2,0.6468212412245831,0.4365577118591109,1.75
1049,10,2,0.8051133563801446,0.5494828173841714,1.75
1050,10,2,0.8112810930117638,-0.0989491549598736,1.75
1051,10,2,1.1616989151139536,0.196552689755378,1.75
1052,10,2,1.4498463780297568,0.7445902382715739,1.75
1053,10,2,1.5957399904197662,1.0919409183882427,1.75
1054,10,2,1.4250709765189058,-0.8905595334039682,1.75
1055,10,2,1.41526278959706,-0.0172879091282947,1.75
1056,10,2,1.4007882347773088,-0.6235787748115706,1.75
1057,10,2,1.3844930267177116,-0.1924986186742924,1.75
1058,10,2,0.8117641809421039,0.168608150293265,1.75
1059,10,2,0.8210013950644414,0.1033210493524656,1.75
1060,10,2,0.7993920270537019,-0.5988146965098157,1.75
1061,10,2,0.4544957551932672,-1.0357234521185936,1.75
1062,10,2,0.4435915267061899,0.1899386085010117,1.75
1063,10,2,0.4923972854943256,1.1791104363478662,1.75
1064,10,2,0.541426681530994,0.7204579883680857,1.75
1065,10,2,0.5281936537045165,-0.6706530323643771,1.75
1066,10,2,0.5437454880189502,0.6406536429253055,1.75
1067,10,2,0.5227127788552626,-0.9131521965996588,1.75
1068,10,2,0.520448180502934,0.4048981423428255,1.75
1069,10,2,0.7744403936598188,0.5539296855892346,1.75
1070,10,2,0.8129864477029068,0.7800526614512346,1.75
1071,10,2,0.8728194399117366,0.5369791000867209,1.75
1072,10,2,1.1254125810341369,0.8983466135092336,1.75
1073,10,2,1.447860200989527,-0.6212187736914991,1.75
1074,10,2,1.4431583212506784,0.5189627906293197,1.75
1075,10,2,1.4308082235791155,-0.5035443093910302,1.75
1076,10,2,1.4159338975083275,-0.1702697834542888,1.75
1077,10,2,1.4347028830266062,0.5439072514696547,1.75
1078,10,2,1.4331877796343462,-0.3234238625273437,1.75
1079,10,2,1.434566068732043,0.2060634636694397,1.75
1080,10,2,1.467568207373552,0.885200887292852,1.75
1081,10,2,1.5139255294964409,0.6276503524792069,1.75
1082,10,2,1.64634116339711,-0.7682121865658417,1.75
1083,10,2,1.630277279180636,-0.050816086433352,1.75
1084,10,2,1.8499011384524064,1.2748374821192578,1.75
1085,10,2,1.924138137579204,-0.3407494040856943,1.75
1086,10,2,2.049725378533477,-0.3358768646953453,1.75
1087,10,2,2.048989421300796,0.2228192788918798,1.75
1088,10,2,2.0680668514536644,0.3053163419841611,1.75
1089,10,2,2.105662040804549,0.7362176450064167,1.75
1090,10,2,2.1322282783381588,0.1834422312920697,1.75
1091,10,2,2.146101239810219,0.3194317938873787,1.75
1092,10,2,2.1542064434766464,0.0731933189842925,1.75
1093,10,2,2.148141736940543,-0.1567386652215925,1.75
1094,10,2,1.610537095148824,-1.0023490482097983,1.75
1095,10,2,0.8607153994828587,-1.4619979176051954,1.75
1096,10,2,0.8131841006835973,-0.8445473842892728,1.75
1097,10,2,0.8021869739393624,-0.2257205292612048,1.75
1098,10,2,0.3682581285123365,0.4623801214686106,1.75
1099,10,2,0.3501933384276965,-0.7654617890967701,1.75


==> data/ablation_study/GMM/subgoals_ep11_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
1100,11,2,0.011016263946007,-0.0651663131260602,2.35
1101,11,2,0.0019992126077347,-0.1942926264660699,2.35
1102,11,2,-0.0059623875997414,-0.0904969607984529,2.35
1103,11,2,-0.0627861884145757,-1.4649385130005936,2.35
1104,11,2,-0.1291024953217028,-1.242657869025566,2.35
1105,11,2,-0.3986530691329619,-0.373715993382809,2.35
1106,11,2,-0.4188095982063601,-0.3627301131590916,2.35
1107,11,2,-0.5141685411661566,-0.2295028205034766,2.35
1108,11,2,-0.3183991057317535,0.682338271239652,2.35
1109,11,2,-0.1694403850778449,1.1385058128593353,2.35
1110,11,2,-0.0943561937160262,1.1951830323422843,2.35
1111,11,2,0.4258342383327613,0.1992346321890641,2.35
1112,11,2,0.4765527151015429,0.4300272082056292,2.35
1113,11,2,0.566021021178194,0.0827991493454275,2.35
1114,11,2,0.567091321408475,0.0508236410082132,2.35
1115,11,2,0.587137734732296,0.5476812145200919,2.35
1116,11,2,0.6101692069954414,-0.7949179872523869,2.35
1117,11,2,0.6296243468188933,0.6448969609534101,2.35
1118,11,2,0.6371928796452906,-0.072551803686767,2.35
1119,11,2,0.6203805840071962,-0.332697760286341,2.35
1120,11,2,0.644625552431,0.7678428880959134,2.35
1121,11,2,0.6464673727437089,1.008959817832863,2.35
1122,11,2,0.8356597701840383,0.409287432887243,2.35
1123,11,2,0.8274103832414472,-0.4419991643661615,2.35
1124,11,2,0.8239330398413828,-0.0018647257215367,2.35
1125,11,2,0.8206090504496447,-0.1037741622714247,2.35
1126,11,2,0.6798352828003927,-1.267764221914793,2.35
1127,11,2,0.6397213596786563,-0.7141779745097536,2.35
1128,11,2,0.6163628565764482,-0.4356833061999107,2.35
1129,11,2,0.5478332458575808,-1.7238697157537528,2.35
1130,11,2,0.520956146844405,-0.1119529278553234,2.35
1131,11,2,0.4711554686549627,-1.4260867360598206,2.35
1132,11,2,0.3997047631834138,-1.2895344887250395,2.35
1133,11,2,0.3360736037910216,-1.087191166842717,2.35
1134,11,2,0.2994434953888378,-0.4626519327127074,2.35
1135,11,2,0.2829932119190009,-0.3692688087311936,2.35
1136,11,2,0.2750892359098273,-0.1058623755722295,2.35
1137,11,2,0.607280235846758,0.4808034614357059,2.35
1138,11,2,0.6435627235437469,0.7346884067535526,2.35
1139,11,2,1.048140064581068,0.1058493004838612,2.35
1140,11,2,1.2054343035165167,-0.2112166557465019,2.35
1141,11,2,1.2459032221112882,0.2543066404479883,2.35
1142,11,2,1.24668721890124,-0.0086608569820467,2.35
1143,11,2,1.4744414841177649,1.182630885236875,2.35
1144,11,2,1.531026126491974,1.042792622374046,2.35
1145,11,2,1.586230596636273,0.8035520334089156,2.35
1146,11,2,1.7104764316380094,0.905266046382287,2.35
1147,11,2,1.7406835665128864,0.4565866528012102,2.35
1148,11,2,1.6973552327133354,-0.8117943273412609,2.35
1149,11,2,0.6413652667502707,-1.5369890537097417,2.35
1150,11,2,0.2494269280440768,-1.6101725613604423,2.35
1151,11,2,0.4763393826474379,0.8907139510220325,2.35
1152,11,2,0.5052887029830148,0.2981310818366731,2.35
1153,11,2,0.5197851488412711,0.3692363453686632,2.35
1154,11,2,0.5388008172367198,0.4087717711666942,2.35
1155,11,2,0.7559556337382916,0.1308509906919478,2.35
1156,11,2,0.7693174782702298,0.4044982364388675,2.35
1157,11,2,0.8025442464029661,0.5944429012657421,2.35
1158,11,2,0.9426256114471968,0.1897209765357313,2.35
1159,11,2,0.9557057424881008,0.1794159586841445,2.35
1160,11,2,0.9399468381459524,0.4462225950669193,2.35
1161,11,2,1.1092477414961095,0.1735546255871769,2.35
1162,11,2,1.1134749276770677,0.0349270323896128,2.35
1163,11,2,1.6264290276151885,1.3964627212770098,2.35
1164,11,2,1.700240867908344,0.1800965307099338,2.35
1165,11,2,1.7444148283689451,1.1186936953261002,2.35
1166,11,2,1.8088875929079204,0.9725826751831698,2.35
1167,11,2,1.807756325867996,-0.4990031841720984,2.35
1168,11,2,1.1715444279759937,-0.460102157559672,2.35
1169,11,2,1.1367795120638209,-0.9618481987504662,2.35
1170,11,2,1.0604590350228251,-1.7304164220985234,2.35
1171,11,2,0.9442117734894246,-2.523421582416052,2.35
1172,11,2,0.8611492287847259,-1.3173220476384797,2.35
1173,11,2,0.7689720295882617,-2.009141628925654,2.35
1174,11,2,0.4132841119767209,-1.584326601381847,2.35
1175,11,2,0.3709535161699305,-0.0991083885152848,2.35
1176,11,2,0.3383722154665474,-0.8749032666208009,2.35
1177,11,2,0.3654587660138747,1.239979036905446,2.35
1178,11,2,0.3702632488519385,-0.5344916599069406,2.35
1179,11,2,0.3567654015444246,-0.0460476824516677,2.35
1180,11,2,0.3773123959816351,0.6439499741878412,2.35
1181,11,2,0.7532342114435359,0.5408845100590756,2.35
1182,11,2,0.7917015148296703,0.8315522798892901,2.35
1183,11,2,1.1422137814338098,-0.1081291630040596,2.35
1184,11,2,1.0839854918449632,-0.1551186833039888,2.35
1185,11,2,1.1825142038575414,0.4559818452894248,2.35
1186,11,2,1.2202651011627172,0.809783431297599,2.35
1187,11,2,1.2505903531835176,0.2066789435244208,2.35
1188,11,2,1.246088338630971,-0.0344718585646597,2.35
1189,11,2,1.2584010604535638,0.4606646727411879,2.35
1190,11,2,1.283182105031666,0.1757727736862495,2.35
1191,11,2,1.2514313099970134,-0.2671840968066346,2.35
1192,11,2,1.234050101002695,-0.389230297516535,2.35
1193,11,2,1.48881577753228,1.183873241746705,2.35
1194,11,2,1.4967394332910309,-0.120812369794674,2.35
1195,11,2,1.509582646136808,0.5615168868558287,2.35
1196,11,2,1.549340657620512,0.8945969516924398,2.35
1197,11,2,1.831721132260014,-0.8191358729576889,2.35
1198,11,2,1.855610211774292,-0.225542546712586,2.35
1199,11,2,1.8209683808938208,-0.925010383898035,2.35


==> data/ablation_study/GMM/subgoals_ep1_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
100,1,1,0.0219086237985974,0.1187814089210836,-5.1000000000000005
101,1,1,0.0574246095445618,0.8905121633904785,-5.1000000000000005
102,1,1,0.1284187515185015,0.2856899297019317,-5.1000000000000005
103,1,1,-0.5748657902970462,-2.0826390779968302,-5.1000000000000005
104,1,1,-0.6603672080067933,-1.5652221270494238,-5.1000000000000005
105,1,1,-1.1533198732900298,-0.2412562862683632,-5.1000000000000005
106,1,1,-1.0306850306558075,0.0506477166099965,-5.1000000000000005
107,1,1,-1.0212174778183376,0.3143778560526096,-5.1000000000000005
108,1,1,-0.8867340910419873,0.5227135773721072,-5.1000000000000005
109,1,1,-0.9242386807389384,-0.4072345296378832,-5.1000000000000005
110,1,1,-0.9600237633765044,-0.0762104277059228,-5.1000000000000005
111,1,1,-0.9782591547317238,-0.4116937157550006,-5.1000000000000005
112,1,1,-0.9992949970777614,-0.3871936347241484,-5.1000000000000005
113,1,1,-0.9502659921349708,0.1989800030522284,-5.1000000000000005
114,1,1,-0.9330693135689976,0.5377513283734603,-5.1000000000000005
115,1,1,-0.906580707138268,0.3963656878292115,-5.1000000000000005
116,1,1,-0.8912432850555384,0.155175346330012,-5.1000000000000005
117,1,1,-0.8735598680599694,0.2787390748254281,-5.1000000000000005
118,1,1,-0.879976932602752,-0.2750663873847353,-5.1000000000000005
119,1,1,-0.9071220263937062,-0.5064430687431888,-5.1000000000000005
120,1,1,-0.8605325952091835,0.0476051397121052,-5.1000000000000005
121,1,1,-0.8471117465132766,-0.488801051351904,-5.1000000000000005
122,1,1,-0.9175633941440556,-0.2027075341912029,-5.1000000000000005
123,1,1,-0.9011812458807807,0.2690360957145156,-5.1000000000000005
124,1,1,-0.9015290027809642,-0.0540944299695978,-5.1000000000000005
125,1,1,-0.9042468148391934,-0.0288455605260699,-5.1000000000000005
126,1,1,-0.8855535371646779,0.6047910111017205,-5.1000000000000005
127,1,1,-0.8699348952369282,0.100958772029293,-5.1000000000000005
128,1,1,-0.8338799226911686,0.2366510849635062,-5.1000000000000005
129,1,1,-0.8409708950038229,-0.3177007108342203,-5.1000000000000005
130,1,1,-0.8487293097525922,-0.0514586448976378,-5.1000000000000005
131,1,1,-0.8730248366006977,-0.5625684663237541,-5.1000000000000005
132,1,1,-0.8826049867625485,0.1008089259218225,-5.1000000000000005
133,1,1,-0.8327977208414593,1.054227606180978,-5.1000000000000005
134,1,1,-0.9891333115227756,-0.3600302480978581,-5.1000000000000005
135,1,1,-1.0758290863348443,0.3504176250144404,-5.1000000000000005
136,1,1,-1.0372202211581734,0.7853239132185988,-5.1000000000000005
137,1,1,-1.0159713387890956,-0.0165308077362434,-5.1000000000000005
138,1,1,-1.057814848563326,-0.3185231226833465,-5.1000000000000005
139,1,1,-1.1117030653762343,-0.4276523080886678,-5.1000000000000005
140,1,1,-1.1768047391353036,-0.1930657022115157,-5.1000000000000005
141,1,1,-1.1572542525195204,-0.0371994166584477,-5.1000000000000005
142,1,1,-1.1429166886652733,0.2509062153817579,-5.1000000000000005
143,1,1,-1.1565290202886414,-0.4347595032364842,-5.1000000000000005
144,1,1,-1.195661235976122,-0.8060470292690523,-5.1000000000000005
145,1,1,-1.2123487624619242,-0.571537948672794,-5.1000000000000005
146,1,1,-1.1911899896045597,0.6741513058762149,-5.1000000000000005
147,1,1,-1.2017695264050765,-0.4192152116696713,-5.1000000000000005
148,1,1,-1.349575524367205,-0.0227571529612932,-5.1000000000000005
149,1,1,-1.3429967733849952,0.0854018716984282,-5.1000000000000005
150,1,1,-1.33836601693991,0.0701484209295604,-5.1000000000000005
151,1,1,-1.3504378529671108,-0.3481046833839997,-5.1000000000000005
152,1,1,-1.3423270520307446,0.2723877953921735,-5.1000000000000005
153,1,1,-1.3587346696345226,-0.586236003277887,-5.1000000000000005
154,1,1,-1.4151592676882094,1.1685562091847326,-5.1000000000000005
155,1,1,-1.3643651680761877,-0.2908079583066404,-5.1000000000000005
156,1,1,-1.3565842418507092,0.367577555990413,-5.1000000000000005
157,1,1,-1.335423094499911,0.8487708692247993,-5.1000000000000005
158,1,1,-1.4954608785950465,-0.2660803811984413,-5.1000000000000005
159,1,1,-1.4895330445378758,0.0408822734540451,-5.1000000000000005
160,1,1,-1.5070080694544188,-0.7073543267289744,-5.1000000000000005
161,1,1,-1.6151421709921945,-0.8337079088996312,-5.1000000000000005
162,1,1,-1.6526659866367346,-0.6100392214982568,-5.1000000000000005
163,1,1,-1.7802175210290276,0.2709612556335011,-5.1000000000000005
164,1,1,-1.794272361874424,-0.5137315015452875,-5.1000000000000005
165,1,1,-1.780901986245222,-0.212831425194244,-5.1000000000000005
166,1,1,-2.0814214415975227,-1.517262589193035,-5.1000000000000005
167,1,1,-2.144390537910306,-1.0499325666639123,-5.1000000000000005
168,1,1,-2.60724874995375,0.1693812135780154,-5.1000000000000005
169,1,1,-2.599447158117449,0.101101441368571,-5.1000000000000005
170,1,1,-2.607100861336171,-0.2363409365632974,-5.1000000000000005
171,1,1,-2.622176514975421,-0.3719608620192556,-5.1000000000000005
172,1,1,-2.655277525750815,-0.3712001661572371,-5.1000000000000005
173,1,1,-2.885280916160508,-0.319797970400673,-5.1000000000000005
174,1,1,-2.870019115650812,0.6102947715684768,-5.1000000000000005
175,1,1,-2.858094306227068,0.0020795827536327,-5.1000000000000005
176,1,1,-2.9054900761471387,-0.6595183233120869,-5.1000000000000005
177,1,1,-2.893748413883852,0.3540177015501298,-5.1000000000000005
178,1,1,-2.8901831531520075,-0.0841684068120315,-5.1000000000000005
179,1,1,-2.930803668285716,-1.0751904646677182,-5.1000000000000005
180,1,1,-3.101527419588105,-1.1215534220187762,-5.1000000000000005
181,1,1,-3.136820593089327,-0.474599182348547,-5.1000000000000005
182,1,1,-3.151520692091092,-0.8851325272355188,-5.1000000000000005
183,1,1,-3.2253677815099966,-1.8983311772570903,-5.1000000000000005
184,1,1,-3.255739765171303,-0.0020651423469153,-5.1000000000000005
185,1,1,-3.242853738045504,0.3185302133252471,-5.1000000000000005
186,1,1,-3.1980509319250574,0.8767053403300018,-5.1000000000000005
187,1,1,-3.30213866937688,0.3168993886110773,-5.1000000000000005
188,1,1,-3.307129975905236,0.0716599935367129,-5.1000000000000005
189,1,1,-3.270177572032716,-0.1716795906311219,-5.1000000000000005
190,1,1,-3.2048314164566283,0.0863034635987871,-5.1000000000000005
191,1,1,-3.3254387880400698,-0.0464502752671179,-5.1000000000000005
192,1,1,-3.3256224285945697,0.0270164685551576,-5.1000000000000005
193,1,1,-3.3349063458083648,-0.2196830257293423,-5.1000000000000005
194,1,1,-3.341034746977514,-0.0304832660983464,-5.1000000000000005
195,1,1,-3.340234553705678,-1.3345666106456535,-5.1000000000000005
196,1,1,-3.340576596378364,0.7643639189764531,-5.1000000000000005
197,1,1,-3.321891271619556,-0.1398365219546636,-5.1000000000000005
198,1,1,-3.343581916902114,-0.501726648751076,-5.1000000000000005
199,1,1,-3.325428118736075,0.762612664195802,-5.1000000000000005


==> data/ablation_study/GMM/subgoals_ep2_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
200,2,1,0.0149338173404848,-0.1528774228735322,-3.14
201,2,1,0.0068278706646782,-0.1378517841585492,-3.14
202,2,1,0.0394096531886706,0.8954219731145899,-3.14
203,2,1,0.0396899551764251,-0.3706851467001202,-3.14
204,2,1,0.0510168326433424,0.8618641447818849,-3.14
205,2,1,0.0764422458790083,0.6873259283697347,-3.14
206,2,1,0.2843915034810685,-0.0216005952698683,-3.14
207,2,1,0.2806582846602027,0.0925799313362227,-3.14
208,2,1,0.6025633085917314,0.6989596291823956,-3.14
209,2,1,0.6401270892196167,-0.1210377376523389,-3.14
210,2,1,0.6571604534401797,0.4503439614343728,-3.14
211,2,1,0.6599106701257073,-0.0401858242516689,-3.14
212,2,1,0.7372972249753207,-0.2423371907029885,-3.14
213,2,1,0.7422992107562142,0.3214530258254826,-3.14
214,2,1,0.8624291500896728,0.0078225040957748,-3.14
215,2,1,0.8746493288708785,0.2790420808931338,-3.14
216,2,1,0.8727372958751376,-0.0350754589242014,-3.14
217,2,1,0.9152378811107498,0.0445745047014268,-3.14
218,2,1,0.7832789877814604,-1.074610702763902,-3.14
219,2,1,0.7212483146724512,-1.2793721839526708,-3.14
220,2,1,0.5513223294862312,-0.1098169156844558,-3.14
221,2,1,0.5149933926234017,-0.9988278767209784,-3.14
222,2,1,0.3861847456079733,-0.1572223704785809,-3.14
223,2,1,0.562506532233362,0.8929802020650903,-3.14
224,2,1,0.712179969261493,-0.1993563912559516,-3.14
225,2,1,0.7270110026428368,0.8977122345324374,-3.14
226,2,1,0.7815318639729042,1.0222963529066071,-3.14
227,2,1,1.0172479131997658,-0.6086805231674747,-3.14
228,2,1,1.2486099398591826,-0.062935138197885,-3.14
229,2,1,1.2333948852040684,-0.2899683958322695,-3.14
230,2,1,1.2450966607966274,-0.2099860381514082,-3.14
231,2,1,1.2936802180069935,-0.2923493216744281,-3.14
232,2,1,1.272020317943056,-0.4240239294980416,-3.14
233,2,1,1.2628117829731098,-0.2169481759199303,-3.14
234,2,1,1.25205042881929,-0.2336568896044716,-3.14
235,2,1,1.2500165171937436,-0.5357395703438639,-3.14
236,2,1,1.2395363549824374,0.0214777442631736,-3.14
237,2,1,1.2479892206821817,0.1969404837116572,-3.14
238,2,1,1.2357616659129973,-0.3802154901369249,-3.14
239,2,1,1.2885296268141226,0.2606823272543468,-3.14
240,2,1,1.3918000349087405,1.2075264920320423,-3.14
241,2,1,1.4601415452055797,1.3555577628786215,-3.14
242,2,1,1.6737676358221805,1.7193229733706834,-3.14
243,2,1,1.7182124943201913,0.6046692039350415,-3.14
244,2,1,1.7610222188563496,0.7619608364812044,-3.14
245,2,1,1.7821831501818517,0.4371648322334891,-3.14
246,2,1,1.9786515094988464,0.4081727874098461,-3.14
247,2,1,1.9663017808501573,-0.4981499503337019,-3.14
248,2,1,0.7716888847650281,-1.938039390592306,-3.14
249,2,1,0.726637088152046,-0.5759495441386555,-3.14
250,2,1,0.6595531344450283,-1.689758080664432,-3.14
251,2,1,0.5958067222704456,-0.933517757111228,-3.14
252,2,1,0.5481901432281397,-0.9155626533337594,-3.14
253,2,1,0.5158986375909139,-0.5000550527946508,-3.14
254,2,1,0.5020204226505178,-0.1876691546774216,-3.14
255,2,1,0.510244553952001,0.2719305197369356,-3.14
256,2,1,0.2956936725829036,-0.7533072254668186,-3.14
257,2,1,0.2679600436655391,-0.4803710698298161,-3.14
258,2,1,0.6252903116665584,0.7142780392914428,-3.14
259,2,1,0.8129025185806183,1.885509756238548,-3.14
260,2,1,0.939475511421111,1.3863003946257666,-3.14
261,2,1,0.9656684438178016,0.1744933307680229,-3.14
262,2,1,0.9850904055275096,0.4361327319221558,-3.14
263,2,1,1.0050176405820053,0.235024242977136,-3.14
264,2,1,0.5723241921063675,-1.4428864060444382,-3.14
265,2,1,0.5208996621444384,-0.8803798501445538,-3.14
266,2,1,0.4966975570280156,-0.3728866369518571,-3.14
267,2,1,0.4806203803406372,-0.3232975488627962,-3.14
268,2,1,0.4522224632011871,-0.6448570660269698,-3.14
269,2,1,0.4262504288126778,-0.4024124535719227,-3.14
270,2,1,0.313816800867477,-0.1236044935433117,-3.14
271,2,1,0.3541672237917577,0.2482379908389978,-3.14
272,2,1,0.354657196384722,-0.2064260916710731,-3.14
273,2,1,0.3170115964002964,-0.9486946045381016,-3.14
274,2,1,0.3043092751553155,-0.0790801557389283,-3.14
275,2,1,0.3103816430984217,0.6820540554362913,-3.14
276,2,1,0.3008498497314324,-0.4976437120048492,-3.14
277,2,1,0.3086196206454597,0.4413811754733108,-3.14
278,2,1,0.3066923201180755,-0.3075323267966822,-3.14
279,2,1,0.4922174556489216,0.7907142433550229,-3.14
280,2,1,0.5113239063695204,0.1859586071952703,-3.14
281,2,1,1.154281635239408,1.437362547629026,-3.14
282,2,1,1.2066875837305064,0.8822766014022885,-3.14
283,2,1,1.7711762502390964,0.5119273913929706,-3.14
284,2,1,1.8686935037797845,0.932994426571588,-3.14
285,2,1,1.440574359608305,-0.8504528274272382,-3.14
286,2,1,1.3768030615331832,-1.4869933457356006,-3.14
287,2,1,0.812864860898001,-1.1282464447049412,-3.14
288,2,1,0.7732512814196075,-0.7111643104132073,-3.14
289,2,1,0.6768686309488015,-0.5627679587884272,-3.14
290,2,1,0.6476138139613111,-0.5508921824135589,-3.14
291,2,1,0.649983639548528,-0.0852696142085214,-3.14
292,2,1,0.6381404776457282,-0.1820366588915778,-3.14
293,2,1,0.6367674170453617,-0.0278514552954365,-3.14
294,2,1,0.6284052468549166,-0.1577916529882142,-3.14
295,2,1,0.6396209264708725,0.3091944693525441,-3.14
296,2,1,0.6404339255932401,-0.0864026135296139,-3.14
297,2,1,0.6494488515923744,0.2417069984550643,-3.14
298,2,1,0.6592617731531607,0.0612362998808656,-3.14
299,2,1,0.3767978192980928,0.12727079097816,-3.14


==> data/ablation_study/GMM/subgoals_ep3_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
300,3,0,-0.0889891364326856,0.0225842111691315,3.14
301,3,0,-0.0848260894665605,0.1096343188546132,3.14
302,3,0,-0.8348326316044175,-1.048123744986119,3.14
303,3,0,-1.632303949839921,-0.927206800232521,3.14
304,3,0,-1.6722075184049312,-0.89554435813301,3.14
305,3,0,-1.7010547937530929,-0.4650237423145357,3.14
306,3,0,-1.6908719161771089,0.3950363725992542,3.14
307,3,0,-1.4363745157857049,0.9694427220158632,3.14
308,3,0,-0.8674145824950035,0.1674956689097101,3.14
309,3,0,-0.8706658178404785,0.0453523993238813,3.14
310,3,0,-0.8659734518487017,0.2086799693404287,3.14
311,3,0,-0.8056615760854693,-0.0758963458175157,3.14
312,3,0,-0.7953772641113576,0.0844414072161445,3.14
313,3,0,-0.7969461959167523,-0.1643441466600166,3.14
314,3,0,-0.7212949097681995,0.0404952460723575,3.14
315,3,0,-0.7067281195207145,0.5305649253882229,3.14
316,3,0,-0.6634660683849708,0.8980972780822882,3.14
317,3,0,-0.6203697625241494,0.6698682488876828,3.14
318,3,0,-0.61452740964058,-0.0205594458933126,3.14
319,3,0,0.0311865476413698,1.517647353933646,3.14
320,3,0,1.397294300704187,2.039969193949075,3.14
321,3,0,1.4919566835765827,1.8502090928942068,3.14
322,3,0,1.599296715418838,2.3246299578516068,3.14
323,3,0,2.2398344193019755,1.0675224078109704,3.14
324,3,0,2.6574978375458,-0.6437637029259883,3.14
325,3,0,2.620798175287992,-0.7387185619652805,3.14
326,3,0,2.5751076561673605,-0.99937630689738,3.14
327,3,0,2.50258102705821,-0.2771851263665926,3.14
328,3,0,2.466050230077646,-1.0156410957281456,3.14
329,3,0,2.437503691450301,-0.3624352198607162,3.14
330,3,0,2.4020323769732097,-0.910719875435899,3.14
331,3,0,2.079954658771995,0.567559185559686,3.14
332,3,0,2.0780654437072554,-0.1964127856583122,3.14
333,3,0,2.0616746437028253,0.6641703341559413,3.14
334,3,0,2.079965843403744,0.1498004479840647,3.14
335,3,0,2.063734357102553,-0.4686869498682049,3.14
336,3,0,1.991387236722988,-0.596712967703125,3.14
337,3,0,2.006618111788389,0.515915374764042,3.14
338,3,0,2.012996535853333,-0.1268160562154693,3.14
339,3,0,1.994553016171753,-0.4562809444893074,3.14
340,3,0,1.9675967789020297,-0.5387485318860541,3.14
341,3,0,1.957170345396285,-0.0722146406719273,3.14
342,3,0,1.9550169907600736,-0.229042993320382,3.14
343,3,0,1.9414354659884527,-0.2943584775484871,3.14
344,3,0,1.9149493502761137,-0.6744175245502921,3.14
345,3,0,1.6988324081693684,0.2182857156398678,3.14
346,3,0,1.5881589276368029,-0.1903921379661842,3.14
347,3,0,1.570834095784992,-0.4492436556315159,3.14
348,3,0,1.370328889073014,-0.2649367913179972,3.14
349,3,0,1.363293665251138,-0.0492650754905976,3.14
350,3,0,1.3477158818832955,-0.1590159536759667,3.14
351,3,0,1.3431841495419838,-0.075703023631499,3.14
352,3,0,1.3283080819279072,-0.3735504821316617,3.14
353,3,0,1.2974155394951246,-0.6837431313603469,3.14
354,3,0,1.024147909424293,-0.1278497602272338,3.14
355,3,0,0.9904279463802672,0.3656829565558244,3.14
356,3,0,0.9886347608090176,-0.2424140992523761,3.14
357,3,0,0.9844757227022578,-0.0295764758813133,3.14
358,3,0,0.9738394622900656,-0.0066123027549632,3.14
359,3,0,0.9847084758759403,0.1340925834000865,3.14
360,3,0,0.9792849242011143,0.1182307663588812,3.14
361,3,0,1.013335784934582,0.6601813762386961,3.14
362,3,0,1.0274331715162863,-0.010783695412258,3.14
363,3,0,1.1167967489506707,0.0793651520032621,3.14
364,3,0,1.111017954223456,-0.1818030290887488,3.14
365,3,0,0.969875570555408,0.2632441126226078,3.14
366,3,0,0.7872242347162316,0.6704872626678751,3.14
367,3,0,0.7719775916148104,-0.8362526162867032,3.14
368,3,0,0.7130331791488368,-1.3931021506900816,3.14
369,3,0,0.6340337811093414,-0.1840174731282067,3.14
370,3,0,0.5178727856944111,-0.2456765032286649,3.14
371,3,0,0.4864752311918456,-0.7767388132003052,3.14
372,3,0,0.4733026082725775,-0.0919889443564723,3.14
373,3,0,0.4708318453041671,-0.0988414709378296,3.14
374,3,0,0.4320032422703831,-1.0269815059268717,3.14
375,3,0,0.3898907663699107,-1.1736355669632412,3.14
376,3,0,0.3791367631628883,0.2139862756507728,3.14
377,3,0,0.3469292180409181,-0.9069473531122152,3.14
378,3,0,0.3317061957840823,0.0289314619652943,3.14
379,3,0,0.3440240399011758,0.3412160122106756,3.14
380,3,0,0.5045018467880763,0.5643598344131417,3.14
381,3,0,0.4599609739682437,-0.1267245504718316,3.14
382,3,0,0.4502295767740354,-0.2749991095519645,3.14
383,3,0,0.4022612496139551,0.4428169798452105,3.14
384,3,0,0.4559370615143123,1.2906793328959172,3.14
385,3,0,0.5074082444021006,-0.5862494016907615,3.14
386,3,0,0.5228978464342996,0.6155988094489397,3.14
387,3,0,0.5285810699929078,-0.16952449100438,3.14
388,3,0,0.565786346847325,0.3130506470249782,3.14
389,3,0,0.5652973803654888,-0.1703449823195572,3.14
390,3,0,0.5450042402266043,-0.449456001733937,3.14
391,3,0,0.5487642528124694,0.3683875285863099,3.14
392,3,0,0.5434862326729615,-0.4035547174554081,3.14
393,3,0,0.2881641626135685,0.4716857699860248,3.14
394,3,0,0.2753757575091188,-0.6781969646180102,3.14
395,3,0,0.2492493177039677,-0.3917802696430417,3.14
396,3,0,0.3169706712605398,0.0923940291513729,3.14
397,3,0,0.3016318379385247,-0.4137734655718011,3.14
398,3,0,0.3237670537070956,0.7632328250911806,3.14
399,3,0,0.324366227963448,-0.2825054425441382,3.14


==> data/ablation_study/GMM/subgoals_ep4_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
400,4,0,-0.0241079033563251,-0.0712899680021449,5.1000000000000005
401,4,0,-0.0291337897857022,-0.1369874721318464,5.1000000000000005
402,4,0,-0.1966268403236468,-1.4712880439388505,5.1000000000000005
403,4,0,-0.2648579425446079,-1.192560971109304,5.1000000000000005
404,4,0,-0.327694337438614,-1.305452101725772,5.1000000000000005
405,4,0,-0.51063515554688,-0.0136608714538663,5.1000000000000005
406,4,0,-0.1000041509913653,0.9627478932838304,5.1000000000000005
407,4,0,0.1016952106240215,-0.3651340869723321,5.1000000000000005
408,4,0,0.2189377172810157,0.7424987325541095,5.1000000000000005
409,4,0,0.2405269610031832,0.2847137016122099,5.1000000000000005
410,4,0,0.2319032623233038,-0.3171574408376616,5.1000000000000005
411,4,0,0.2686621539001397,0.1207088373686001,5.1000000000000005
412,4,0,0.4222857306370492,0.273991607318767,5.1000000000000005
413,4,0,0.4337492287568704,0.2589773645731892,5.1000000000000005
414,4,0,0.4647164491695691,0.7597781551983022,5.1000000000000005
415,4,0,0.5071009279467464,0.7464010930764052,5.1000000000000005
416,4,0,0.5265576879269891,0.2798224013225737,5.1000000000000005
417,4,0,0.5485656498421921,0.4669252059411268,5.1000000000000005
418,4,0,0.5789192252433926,0.5345664288783848,5.1000000000000005
419,4,0,0.6167819532834259,0.2840177033862976,5.1000000000000005
420,4,0,0.6162705474779917,-0.1003357803819578,5.1000000000000005
421,4,0,0.6209800205609002,-0.0390138243738475,5.1000000000000005
422,4,0,0.6138338411502452,-0.3100747179933552,5.1000000000000005
423,4,0,0.5161036382867722,0.6222788272959673,5.1000000000000005
424,4,0,0.5335527680235432,0.1343513398411435,5.1000000000000005
425,4,0,0.5829685470883142,0.937995972359803,5.1000000000000005
426,4,0,0.60803553074462,0.2149417503321298,5.1000000000000005
427,4,0,0.6188710148290905,0.2666130616062155,5.1000000000000005
428,4,0,0.6232911022127989,0.1373256923619029,5.1000000000000005
429,4,0,0.6490563940718774,0.3703253712712709,5.1000000000000005
430,4,0,0.6317383536992354,-0.6530907477956958,5.1000000000000005
431,4,0,0.6365632828829857,0.4014479543441274,5.1000000000000005
432,4,0,0.54823679054383,0.2734023384154576,5.1000000000000005
433,4,0,0.5714429791847716,0.3631297459552547,5.1000000000000005
434,4,0,0.5639201308254344,-0.3070774802430216,5.1000000000000005
435,4,0,0.433355042803809,-0.2736209736982616,5.1000000000000005
436,4,0,0.4614393468336371,0.7301857888836663,5.1000000000000005
437,4,0,0.4026416500395124,-0.7351509239636025,5.1000000000000005
438,4,0,0.4024849512086201,0.283315460701277,5.1000000000000005
439,4,0,0.4079611767362748,0.0671031994044394,5.1000000000000005
440,4,0,0.3990237108343697,0.959102743087488,5.1000000000000005
441,4,0,0.4108163260222117,-0.1979581264758791,5.1000000000000005
442,4,0,0.3393811389046151,-0.1909779701070631,5.1000000000000005
443,4,0,0.3423607816691195,-0.2163427430715868,5.1000000000000005
444,4,0,0.3308255401559066,-0.0753281065714656,5.1000000000000005
445,4,0,0.3603850135029895,-0.0322538137297071,5.1000000000000005
446,4,0,0.3387693772309443,-0.5165250902573316,5.1000000000000005
447,4,0,0.2610974135491482,-0.7267358482454674,5.1000000000000005
448,4,0,0.2463192224669544,0.4211488335354129,5.1000000000000005
449,4,0,0.2167238901674801,-1.0244309780255154,5.1000000000000005
450,4,0,0.1624977143709606,-0.3395781188250932,5.1000000000000005
451,4,0,0.0438908600920952,-0.184404827169536,5.1000000000000005
452,4,0,-0.1310474090732965,0.0785344983190773,5.1000000000000005
453,4,0,-0.1278603137101965,0.2327476030561508,5.1000000000000005
454,4,0,-0.1547894051015734,0.2855273846181443,5.1000000000000005
455,4,0,-0.0864463585900602,0.0483763525572516,5.1000000000000005
456,4,0,-0.0668263760250306,0.5086992582486741,5.1000000000000005
457,4,0,-0.0592169100379014,-0.0677819003547394,5.1000000000000005
458,4,0,-0.055852017849513,-0.1728913174436213,5.1000000000000005
459,4,0,0.0240917827343832,-0.0530754060995636,5.1000000000000005
460,4,0,0.1084011840712036,0.7140781503951065,5.1000000000000005
461,4,0,0.1219553917097114,0.0979601032247502,5.1000000000000005
462,4,0,0.1372574223494738,0.4292207931108507,5.1000000000000005
463,4,0,0.2456163910235596,-0.2864976905895421,5.1000000000000005
464,4,0,0.2299457847403466,-0.2618113031190661,5.1000000000000005
465,4,0,0.2539074735323953,-0.3428621530226586,5.1000000000000005
466,4,0,0.240768720322476,-0.7668761548176605,5.1000000000000005
467,4,0,0.1252146085957836,0.0043748179197312,5.1000000000000005
468,4,0,0.1650308933804558,0.0812314999512847,5.1000000000000005
469,4,0,0.169011770616388,-0.0014950308061182,5.1000000000000005
470,4,0,0.1623568182187019,-0.2626988978911325,5.1000000000000005
471,4,0,0.1416898009263042,-0.0514476630594587,5.1000000000000005
472,4,0,0.1689690403094435,0.586531029326576,5.1000000000000005
473,4,0,0.1970267500992291,-0.0579941543020058,5.1000000000000005
474,4,0,0.2067756159988926,0.3022968020219038,5.1000000000000005
475,4,0,0.2333702575841662,0.4048368651397805,5.1000000000000005
476,4,0,0.2329759609216178,-0.1558704844423681,5.1000000000000005
477,4,0,0.2572979243356661,0.1615755555271593,5.1000000000000005
478,4,0,0.2266273429422736,-0.6331751857108867,5.1000000000000005
479,4,0,0.2258312101922921,0.3982038507651078,5.1000000000000005
480,4,0,0.255466364848226,-0.023014820372013,5.1000000000000005
481,4,0,0.1560016943919124,-0.5357568504012259,5.1000000000000005
482,4,0,0.1167069871900452,-0.8036579008086511,5.1000000000000005
483,4,0,0.106396728902534,0.0695365914107914,5.1000000000000005
484,4,0,0.0377824998122749,0.4424083826998501,5.1000000000000005
485,4,0,-0.0527901036229127,-0.913581981541557,5.1000000000000005
486,4,0,-0.0963910540565618,-0.2265002990706696,5.1000000000000005
487,4,0,-0.0772691515863916,0.5496237630772118,5.1000000000000005
488,4,0,-0.0602966992792575,0.0419091245215882,5.1000000000000005
489,4,0,-0.0756320698374822,-0.3726610936870734,5.1000000000000005
490,4,0,-0.0931605711297349,-0.4137945857308478,5.1000000000000005
491,4,0,-0.0471881676676434,-0.2369283029067606,5.1000000000000005
492,4,0,-0.1355682461482478,-0.2449396443060499,5.1000000000000005
493,4,0,-0.1571938605416663,-0.3754413605265321,5.1000000000000005
494,4,0,-0.1906257465184447,-0.1297370267937866,5.1000000000000005
495,4,0,-0.1668312523347096,0.558363052281641,5.1000000000000005
496,4,0,-0.1528719642639409,0.0654557445413256,5.1000000000000005
497,4,0,-0.1573917629204446,-0.2705220050499363,5.1000000000000005
498,4,0,-0.1752835207987558,-0.347422375914534,5.1000000000000005
499,4,0,-0.1722618207746191,-0.1352940544849364,5.1000000000000005


==> data/ablation_study/GMM/subgoals_ep5_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
500,5,0,-0.0478057868506781,0.0353357080034239,9.02
501,5,0,-0.0482139362431003,0.0015012923059515,9.02
502,5,0,-0.0377236038765409,0.2064182348916902,9.02
503,5,0,-0.0331487208341733,-0.0085012250841098,9.02
504,5,0,-0.0701317330271865,-0.9148827672250625,9.02
505,5,0,-0.1181712172689231,0.826056883267136,9.02
506,5,0,-0.0873933739046829,0.5426328808838506,9.02
507,5,0,0.2885425898332138,-0.5800795351130978,9.02
508,5,0,0.281908204177139,0.0493082382829634,9.02
509,5,0,0.2112946981058026,-0.0384935474231269,9.02
510,5,0,0.3882650409625617,0.2457832150124982,9.02
511,5,0,0.4018705206412325,0.1821029205586318,9.02
512,5,0,0.3936163459114606,0.3187994224409536,9.02
513,5,0,0.4077071153203757,0.2454025139069653,9.02
514,5,0,0.4098863859615946,-0.178113395083893,9.02
515,5,0,0.393832850299616,-0.2673786997778444,9.02
516,5,0,0.4353841676232989,-0.4635885625894196,9.02
517,5,0,0.4534803759958412,0.6978173008116226,9.02
518,5,0,0.4648059702250825,-0.0452389506182954,9.02
519,5,0,0.4580617310830719,-0.1985794925685923,9.02
520,5,0,0.4623010379683546,0.1146197397256649,9.02
521,5,0,0.5162988900436012,-0.2950525197063824,9.02
522,5,0,0.5296659941403423,0.4095965208441348,9.02
523,5,0,0.5220975555057111,-0.2631438576743873,9.02
524,5,0,0.5150654625246467,0.0225116948265718,9.02
525,5,0,0.5572185319322571,0.8119524281832918,9.02
526,5,0,0.529944886891288,-0.8720657670393783,9.02
527,5,0,0.4794020140567004,0.0346860849041367,9.02
528,5,0,0.4846896344870092,-0.0007965320424228,9.02
529,5,0,0.4835211863999363,-0.0597609373658763,9.02
530,5,0,0.4737867437968869,0.0865180956912966,9.02
531,5,0,0.40488387598965,-0.2702787557231401,9.02
532,5,0,0.4216580676965822,0.4520836608554286,9.02
533,5,0,0.402180571121712,-0.6872356936743564,9.02
534,5,0,0.4452065535338784,-0.3397973016123742,9.02
535,5,0,0.4143662631620823,0.0195705451371689,9.02
536,5,0,0.4121969468757106,-0.0781727894425528,9.02
537,5,0,0.2032176496608839,-0.4928929323331485,9.02
538,5,0,0.1709694251979886,-0.4801741052633799,9.02
539,5,0,0.1670180990891114,0.1981673034699345,9.02
540,5,0,0.1769460275458731,0.1783884755007395,9.02
541,5,0,0.1786611024907512,-0.0199498959707578,9.02
542,5,0,0.2329155943476117,-0.15605712031389,9.02
543,5,0,0.262521858682525,-0.3768203474974457,9.02
544,5,0,0.3368904557202415,-0.0160664252798112,9.02
545,5,0,0.334602178096899,-0.0298524864808995,9.02
546,5,0,0.3383674799568035,0.2902115748099058,9.02
547,5,0,0.1726127458946567,-0.5685662422788971,9.02
548,5,0,0.1025662030601457,-0.0483090457037958,9.02
549,5,0,0.1123148763789821,0.2260465163378481,9.02
550,5,0,0.0969854574464125,-0.5955661553394666,9.02
551,5,0,0.086973356111489,-0.0034675215284046,9.02
552,5,0,0.0691130061332272,-0.529468686597141,9.02
553,5,0,0.066013943526109,-0.3985187985866883,9.02
554,5,0,0.1164227142896233,-0.2066092298048159,9.02
555,5,0,0.0848758513131428,-0.7014665146231646,9.02
556,5,0,0.0789931700467873,0.1987364172988594,9.02
557,5,0,0.0910814081523048,0.233086061718646,9.02
558,5,0,0.1172475447126287,-0.1457873874642817,9.02
559,5,0,0.110093768556217,-0.1710898952825014,9.02
560,5,0,0.1040459896398252,-0.0866001789723827,9.02
561,5,0,0.0104900373402668,-0.2617178665805058,9.02
562,5,0,-0.1068937089583549,-0.0008594438088076,9.02
563,5,0,-0.154552435044559,-0.022159191998967,9.02
564,5,0,-0.1717897842121218,0.583225562084738,9.02
565,5,0,-0.1836942733495692,-0.7776172702145673,9.02
566,5,0,-0.1700881197962581,-0.3543400586501506,9.02
567,5,0,-0.1919835065353328,-0.3606473381721369,9.02
568,5,0,-0.1917449803148261,0.2208068715690713,9.02
569,5,0,-0.2186065604372014,-0.6204747225128207,9.02
570,5,0,-0.2159539148413733,0.2782143657410003,9.02
571,5,0,-0.1152362280038993,0.2673324606763675,9.02
572,5,0,-0.2245939743456641,-0.5116891462656378,9.02
573,5,0,-0.2219677222158977,-0.910575405319054,9.02
574,5,0,-0.247978847941999,-0.2963765485000048,9.02
575,5,0,-0.214063395231696,-0.3790714187548917,9.02
576,5,0,-0.2156671882337995,0.1308763908780628,9.02
577,5,0,-0.1931899650175728,0.4895369649548334,9.02
578,5,0,-0.2594429267850572,0.0636796815508278,9.02
579,5,0,-0.2761160801080826,-0.5211351460552337,9.02
580,5,0,-0.3245135647007475,-1.0091162117456882,9.02
581,5,0,-0.3481321869217561,0.0012469417284931,9.02
582,5,0,-0.3422614890175885,-0.076099523465448,9.02
583,5,0,-0.2993454833715226,0.9089563968075908,9.02
584,5,0,-0.3122586319003115,-0.6910890850628919,9.02
585,5,0,-0.2615797622846757,-0.270536716288854,9.02
586,5,0,-0.2738176779934394,0.144490497921223,9.02
587,5,0,-0.2544910534263825,0.3647563189273818,9.02
588,5,0,-0.2649375657352948,-0.4511233098974359,9.02
589,5,0,-0.2863069161252496,-0.2443742905806809,9.02
590,5,0,-0.2874303991433063,-0.1612447923566391,9.02
591,5,0,-0.3491764782277268,-0.5228022034996381,9.02
592,5,0,-0.395376541577712,-0.9954173137251938,9.02
593,5,0,-0.6010210984063025,-0.0869501890108475,9.02
594,5,0,-0.6029231398894507,-0.1513808086627252,9.02
595,5,0,-0.6111476690424457,-0.2572779224781323,9.02
596,5,0,-0.6528779229363636,-1.0616039426324766,9.02
597,5,0,-0.6748182148399104,-0.1691293810678505,9.02
598,5,0,-0.6577346941625799,-0.4861437597104936,9.02
599,5,0,-0.5705234283905276,0.1031932922446194,9.02


==> data/ablation_study/GMM/subgoals_ep6_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
600,6,3,0.0355692616466302,-0.057612264955606,-2.35
601,6,3,0.0896420413524434,0.5574123723113706,-2.35
602,6,3,-0.3250253639299125,-1.2224097459981829,-2.35
603,6,3,-0.3740709545472513,-0.9912725156663572,-2.35
604,6,3,-0.867050217266646,-0.5502753839234036,-2.35
605,6,3,-0.9187544072640876,-0.9929650862933804,-2.35
606,6,3,-0.9735311739849464,-1.0508511905216282,-2.35
607,6,3,-1.2328344469961157,-0.1918699725252846,-2.35
608,6,3,-1.2641023737235095,-0.8337582432016731,-2.35
609,6,3,-1.2916295051568454,-0.2558561864433604,-2.35
610,6,3,-1.270558573876862,0.7722557969031264,-2.35
611,6,3,-1.2149116825034116,1.1339124693545295,-2.35
612,6,3,-1.1467636233192666,0.4439289950583817,-2.35
613,6,3,-1.1371309636272509,0.1314835702293063,-2.35
614,6,3,-1.1112160850304258,0.69161681730231,-2.35
615,6,3,-0.8682381055205667,-0.3153002860555715,-2.35
616,6,3,-0.8887551839272874,-0.2447632132082842,-2.35
617,6,3,-0.8535455844532782,1.059313894855712,-2.35
618,6,3,-0.7897848493588039,0.9241036958810066,-2.35
619,6,3,-0.7395439028700286,0.857778231741611,-2.35
620,6,3,-0.3582582551245883,1.5938564902162384,-2.35
621,6,3,-0.2710920469068095,1.7113937617828607,-2.35
622,6,3,-0.2238520466252646,0.5646731822997334,-2.35
623,6,3,-0.2300905220756549,-0.1937513148318635,-2.35
624,6,3,-0.1821674581423248,1.4711155718838678,-2.35
625,6,3,-0.1287222482748857,0.6943518314227058,-2.35
626,6,3,-0.0985343851128083,0.5261393529821856,-2.35
627,6,3,-0.0418226714142385,1.4395558825351142,-2.35
628,6,3,0.349238539259358,-0.2429132898908503,-2.35
629,6,3,0.5773872006084617,0.3063628363390429,-2.35
630,6,3,0.6008214288620557,0.4944168382987343,-2.35
631,6,3,0.6015199661140866,-0.146689047950907,-2.35
632,6,3,0.75334043314326,-0.03128454435156,-2.35
633,6,3,1.1706974094668514,0.8827678909137137,-2.35
634,6,3,1.173852210063466,-0.261506257407218,-2.35
635,6,3,1.173369930096018,0.1728509051368711,-2.35
636,6,3,1.1827993899515228,0.1458369915542147,-2.35
637,6,3,1.1084093869500409,-0.6404725193969502,-2.35
638,6,3,0.722289033356978,-0.5365904449549952,-2.35
639,6,3,-0.7028436310084171,-1.7029227547215533,-2.35
640,6,3,-1.0549742324989488,-1.97243227099053,-2.35
641,6,3,-1.1435197726277524,-1.6958202148206096,-2.35
642,6,3,-1.2494815164979798,-2.254899133780832,-2.35
643,6,3,-1.579232380105741,0.7394159963930391,-2.35
644,6,3,-1.482875276730388,-0.381076031042894,-2.35
645,6,3,-1.426930897058483,0.2351004759009568,-2.35
646,6,3,-1.4883755840984036,0.0772704117037923,-2.35
647,6,3,-1.5076622960264852,-0.3490236372440641,-2.35
648,6,3,-1.516226432892374,0.0496730200350401,-2.35
649,6,3,-1.4819615930102306,0.7914731087659138,-2.35
650,6,3,-1.387387265681681,-0.0408684672000643,-2.35
651,6,3,-1.2856317230128456,0.2120108512014529,-2.35
652,6,3,-1.2251746058788002,-0.669968461342061,-2.35
653,6,3,-1.244651746878697,-0.3127146511837114,-2.35
654,6,3,-1.4030791542873742,0.4767872679354284,-2.35
655,6,3,-1.3786884769004015,-0.1435501224050769,-2.35
656,6,3,-1.394346484011058,-0.3412906427165724,-2.35
657,6,3,-1.372685363425285,-0.1705128228881736,-2.35
658,6,3,-1.3996004120517291,-0.6752628691453888,-2.35
659,6,3,-1.5520949675582822,-0.4240007679631628,-2.35
660,6,3,-1.588682518162607,-0.6532494048977272,-2.35
661,6,3,-1.8772865053505288,-1.182290643634866,-2.35
662,6,3,-1.868344418924648,-0.2888796363618423,-2.35
663,6,3,-1.8463415789788329,0.6978690668208359,-2.35
664,6,3,-1.7055480228111564,0.2556715441442246,-2.35
665,6,3,-1.7106199535421351,-0.3019662988243001,-2.35
666,6,3,-1.7263675268490934,-0.1039139734717801,-2.35
667,6,3,-1.729440395028898,-0.0014082675003297,-2.35
668,6,3,-1.7789147281645694,0.1608276669711635,-2.35
669,6,3,-1.714510348080444,-0.62166240964451,-2.35
670,6,3,-1.7231639380037524,0.0577319379680868,-2.35
671,6,3,-1.7514684669706786,-0.9270425253444072,-2.35
672,6,3,-1.819806226267974,-1.33986762334774,-2.35
673,6,3,-1.8200685899999487,0.6379181688700278,-2.35
674,6,3,-1.8384035059012611,-1.1473471192507785,-2.35
675,6,3,-2.045755179349047,0.7139789937206671,-2.35
676,6,3,-2.042183687465668,-0.2256585369398557,-2.35
677,6,3,-2.0908413030525885,-1.1214125893087603,-2.35
678,6,3,-2.127090421556633,0.0910295789929241,-2.35
679,6,3,-2.3211647064333127,-0.2577417515295236,-2.35
680,6,3,-2.343815603547773,-0.4792886019439691,-2.35
681,6,3,-2.356988131590335,-0.2992767931446978,-2.35
682,6,3,-2.352912305326405,0.3173173116151933,-2.35
683,6,3,-2.2131913028758765,-1.2485146781050849,-2.35
684,6,3,-2.2496367778050126,-0.3002094058422382,-2.35
685,6,3,-2.243262011076554,0.2905047018582843,-2.35
686,6,3,-2.2205063343321,0.564854307838983,-2.35
687,6,3,-2.2541923697744224,-1.2551974243060284,-2.35
688,6,3,-2.334188891731777,0.4420710599384874,-2.35
689,6,3,-2.3516686350213907,-0.1657886813456996,-2.35
690,6,3,-2.307226009801856,1.3881146076162203,-2.35
691,6,3,-2.080710314711421,0.0230476547920465,-2.35
692,6,3,-1.8682425399129927,0.5299927540349293,-2.35
693,6,3,-1.6061192664824044,0.3356681050830433,-2.35
694,6,3,-1.488009700771861,0.1692466042949904,-2.35
695,6,3,-1.370490646053658,0.8032435004211658,-2.35
696,6,3,-1.2324567853135917,0.4581315218210322,-2.35
697,6,3,-1.209358691402339,-0.5920571356360618,-2.35
698,6,3,-1.214646479721919,0.0487818641493684,-2.35
699,6,3,-1.2229494149803004,-0.2356170525036489,-2.35


==> data/ablation_study/GMM/subgoals_ep7_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
700,7,3,-0.0170268579230725,-0.1230912411973527,-1.75
701,7,3,-0.0258459025260636,-0.1512162679676153,-1.75
702,7,3,-0.0519949233193093,-0.6870607650269063,-1.75
703,7,3,-0.0943089031089344,-0.930050809052511,-1.75
704,7,3,-0.3692922704762357,0.5149982528391325,-1.75
705,7,3,-0.4795980799869421,0.1562954219227172,-1.75
706,7,3,-0.4012134051125151,-0.650969692233618,-1.75
707,7,3,-0.407178312180036,0.2058867148428902,-1.75
708,7,3,-0.278274238959993,1.1316226847126103,-1.75
709,7,3,0.13166029741717,-0.071300549544864,-1.75
710,7,3,0.1167167393598798,-0.1710338232308601,-1.75
711,7,3,0.1342692026671935,0.5891331480320512,-1.75
712,7,3,0.2230965426243238,1.0882996045308668,-1.75
713,7,3,0.2501524488375239,0.288397566222165,-1.75
714,7,3,0.3724936409109331,0.6060579492947316,-1.75
715,7,3,0.5436749240978586,0.1160253460221455,-1.75
716,7,3,0.5829905303130859,0.9226931772666388,-1.75
717,7,3,0.5941496186468085,0.0013651149406454,-1.75
718,7,3,0.6543845494954987,0.6065604469522431,-1.75
719,7,3,0.7739541982154692,0.3594187322566088,-1.75
720,7,3,0.99447173503374,0.4767840918444359,-1.75
721,7,3,0.9828413430923932,-0.5004796998297729,-1.75
722,7,3,0.9893412067051148,0.3518694569931598,-1.75
723,7,3,1.023417503932584,0.3408326537755445,-1.75
724,7,3,1.078497561026453,1.2288535247370642,-1.75
725,7,3,0.38608849516211,-1.8970733169518763,-1.75
726,7,3,0.2645158905971736,-2.6189446239992336,-1.75
727,7,3,0.178086278198683,-1.270861973338092,-1.75
728,7,3,-0.3373289510985934,-0.6583102832221903,-1.75
729,7,3,-0.7385950460384569,0.1888378624807464,-1.75
730,7,3,-0.7319045774161392,0.046780904660696,-1.75
731,7,3,-0.7570668828489513,-0.6235149403291682,-1.75
732,7,3,-0.7967753419480482,-0.8595797710899982,-1.75
733,7,3,-0.946595523331784,-0.0678087271816667,-1.75
734,7,3,-0.9424155690452698,-0.8237239360491697,-1.75
735,7,3,-1.0800658764451538,0.7158851579242272,-1.75
736,7,3,-1.113150426273976,-0.956225120146834,-1.75
737,7,3,-1.1434643973875624,-0.388651987011917,-1.75
738,7,3,-1.164435050332968,-0.2132835077309218,-1.75
739,7,3,-1.1558321813826071,0.2698715717347558,-1.75
740,7,3,-1.1615764749247235,-0.4368847671907252,-1.75
741,7,3,-1.2085212424334324,-0.9465437559411328,-1.75
742,7,3,-1.222806593435013,0.1024811153049588,-1.75
743,7,3,-1.3371123209263047,-0.6341238683599693,-1.75
744,7,3,-1.3789301324602168,-0.8395722981319477,-1.75
745,7,3,-1.493562199752816,-0.934076400940952,-1.75
746,7,3,-1.674565056549979,0.2311247878101366,-1.75
747,7,3,-1.7836615547753871,0.2914251696215107,-1.75
748,7,3,-1.7354239217940637,1.1195015928860648,-1.75
749,7,3,-1.7177464727460028,-0.1705291036769216,-1.75
750,7,3,-1.749690680545594,0.2932180687728456,-1.75
751,7,3,-1.7306198727703184,0.3335919779296619,-1.75
752,7,3,-1.599391931763994,-0.9277257891119604,-1.75
753,7,3,-1.6117177589400664,0.2479457953326421,-1.75
754,7,3,-1.5295104473594996,-0.3702151501858033,-1.75
755,7,3,-1.5381525359183403,-0.0467917143478859,-1.75
756,7,3,-1.5006734962760782,-0.1672391093278614,-1.75
757,7,3,-1.5248565767850628,-0.6002340782728454,-1.75
758,7,3,-1.577130428670508,-1.0905260318151504,-1.75
759,7,3,-1.635137861841609,-1.0262899470122602,-1.75
760,7,3,-1.6852019995256422,-1.0490277710820042,-1.75
761,7,3,-1.69917672764996,0.0775515446481612,-1.75
762,7,3,-1.7145692569085658,-0.5688491488012251,-1.75
763,7,3,-1.855927938951341,0.3199100117517952,-1.75
764,7,3,-1.7982996417566794,-0.3238486726113938,-1.75
765,7,3,-1.822327714003141,-0.5676650253988995,-1.75
766,7,3,-1.9335223427448909,0.38699705475314,-1.75
767,7,3,-1.9254282775043183,0.08413656299049,-1.75
768,7,3,-1.901267933780051,0.172385106012095,-1.75
769,7,3,-1.837096051163914,0.0130249132038346,-1.75
770,7,3,-1.8315027894834075,0.2439356211698332,-1.75
771,7,3,-1.7941829535673153,-0.3379329739985,-1.75
772,7,3,-1.7565319119219662,0.9899038430003956,-1.75
773,7,3,-1.6824140919830104,-0.0852728856800774,-1.75
774,7,3,-1.5580801468728105,0.7079148738920611,-1.75
775,7,3,-1.516222009123506,0.7719550135858284,-1.75
776,7,3,-1.2792837778770778,0.0257910094586052,-1.75
777,7,3,-1.2685388059024858,0.4843330294379862,-1.75
778,7,3,-1.0555245975357808,0.5479065536577361,-1.75
779,7,3,-1.0275177058006246,0.3766710487520802,-1.75
780,7,3,-0.8036974768343932,-0.3011664059979441,-1.75
781,7,3,-0.7710444334004449,0.66111631529778,-1.75
782,7,3,-0.6237461462570475,-1.125637933036223,-1.75
783,7,3,-0.6465114054358112,-0.1258174798584914,-1.75
784,7,3,-0.7736375987472072,-1.1324834208717165,-1.75
785,7,3,-0.8067869788864894,-0.4217482092540265,-1.75
786,7,3,-0.989603736710456,-0.8725457840769382,-1.75
787,7,3,-1.5090299611561115,-0.5492290844131058,-1.75
788,7,3,-1.5326810421494796,-0.2659486406574565,-1.75
789,7,3,-1.5335289793600726,-0.0309177818504948,-1.75
790,7,3,-1.50863442705717,0.6342050640366493,-1.75
791,7,3,-1.534250999233124,-1.034700325281516,-1.75
792,7,3,-1.5824126479943896,-0.7450345259382866,-1.75
793,7,3,-1.5830337837429735,0.3117206760688798,-1.75
794,7,3,-1.6246979893944544,0.8021208950677239,-1.75
795,7,3,-1.6862978524719878,-0.3386549295972422,-1.75
796,7,3,-1.692155213163725,-0.050597934260798,-1.75
797,7,3,-1.7012544013315518,-0.2959118495916408,-1.75
798,7,3,-1.584217389824686,0.2954392358004303,-1.75
799,7,3,-1.5660237068053913,0.3117603946737772,-1.75


==> data/ablation_study/GMM/subgoals_ep8_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
800,8,3,-0.0808049053401041,-0.0201040085157692,-1.45
801,8,3,-0.0759293477871293,0.1458222572916012,-1.45
802,8,3,-0.056619809978192,0.4707436864924338,-1.45
803,8,3,-0.2557989122583012,-0.8126859565998255,-1.45
804,8,3,-0.3021115016469097,-0.6732297040144188,-1.45
805,8,3,-0.4548904623385289,-0.2550153942676006,-1.45
806,8,3,-0.638641315487417,0.4801012316614236,-1.45
807,8,3,-0.615278056960145,0.4054504496727068,-1.45
808,8,3,-0.6226854415000778,-0.3325763720170352,-1.45
809,8,3,-0.6304912516936765,-0.0312252917417871,-1.45
810,8,3,-0.5502014297558885,0.1309024390236646,-1.45
811,8,3,-0.5283181099998333,0.5580042050565917,-1.45
812,8,3,-0.3646067598633429,0.1533826645455425,-1.45
813,8,3,-0.3511395376190775,0.4621667462359389,-1.45
814,8,3,0.0401770959982151,1.222360862294615,-1.45
815,8,3,0.2269245539424613,0.74278515153573,-1.45
816,8,3,0.2705802919996436,0.8573111125470316,-1.45
817,8,3,0.2637489529621434,-0.5269071499917166,-1.45
818,8,3,0.4022895004018286,0.4249029169727752,-1.45
819,8,3,0.4240003876704724,0.5570130648925989,-1.45
820,8,3,0.5870473439017216,-0.4590441824596483,-1.45
821,8,3,0.5854238186832252,0.2592984574260586,-1.45
822,8,3,0.7664437228308482,-0.3058406495644951,-1.45
823,8,3,0.7561500048401547,-0.1292444703573709,-1.45
824,8,3,0.7395037053313877,-0.3081972001532105,-1.45
825,8,3,0.7241803090445867,-0.2464186455483822,-1.45
826,8,3,0.7191356772383396,-0.1330104113878589,-1.45
827,8,3,0.7113725001137112,0.8181003689203652,-1.45
828,8,3,0.5670204935583394,0.2296601283558563,-1.45
829,8,3,0.3919313816192281,-0.7875563846280732,-1.45
830,8,3,0.3835625683416828,0.1388336445049751,-1.45
831,8,3,0.3618779562119819,-0.6088859255123789,-1.45
832,8,3,0.2781168704477732,0.4219647543702157,-1.45
833,8,3,0.2900531386678441,0.0995218088689232,-1.45
834,8,3,0.2571891936420713,-0.8275763824804383,-1.45
835,8,3,0.2829465640987078,1.0624046224377937,-1.45
836,8,3,0.2254457299488388,-0.6074469230694151,-1.45
837,8,3,-0.0587924477776699,-0.3684737185459891,-1.45
838,8,3,-0.0714435179829833,-0.2301714914881791,-1.45
839,8,3,-0.0620218817138784,0.3543179169486041,-1.45
840,8,3,-0.0632342409936109,-0.4210094061575529,-1.45
841,8,3,-0.0965703253133091,-0.6761204657019703,-1.45
842,8,3,-0.1207137749700738,-0.4706857396891318,-1.45
843,8,3,-0.2135608024414363,0.0614376084244045,-1.45
844,8,3,-0.2089414599539469,0.0540747138453413,-1.45
845,8,3,-0.200576125643413,0.281724259403373,-1.45
846,8,3,-0.1897531354808571,0.1030238846576945,-1.45
847,8,3,-0.2111799391010476,-0.5938309626633483,-1.45
848,8,3,-0.2749280033324626,0.8055753882823227,-1.45
849,8,3,-0.3075606157327006,-1.302214974527138,-1.45
850,8,3,-0.3853989991749982,-0.9002172009482081,-1.45
851,8,3,-0.3921638261464068,0.2151608826726579,-1.45
852,8,3,-0.5170635653608742,0.3657788727647186,-1.45
853,8,3,-0.5778191475686899,-0.073933593402528,-1.45
854,8,3,-0.7617070265906661,-0.2635591151614277,-1.45
855,8,3,-0.839645424789995,-0.7022932065319129,-1.45
856,8,3,-0.8513286028854846,-0.0259080005847435,-1.45
857,8,3,-0.8957866334610417,0.0334553697733125,-1.45
858,8,3,-0.9056716920339796,-0.1312908336771845,-1.45
859,8,3,-0.9019945900739093,0.1180875014212512,-1.45
860,8,3,-1.0629560417847068,-0.8430464882609404,-1.45
861,8,3,-1.0426257036559683,0.9627838043695384,-1.45
862,8,3,-1.0070561950513632,-0.1298885562623666,-1.45
863,8,3,-1.0331500320613412,-0.5553128808001634,-1.45
864,8,3,-1.0492813233396443,-0.1420728656475727,-1.45
865,8,3,-1.0767535198410436,-0.4851966490995436,-1.45
866,8,3,-1.0508795051152988,0.6667384688622751,-1.45
867,8,3,-1.0011324053261803,1.063034503107349,-1.45
868,8,3,-0.8940709901657852,0.15426726200343,-1.45
869,8,3,-0.8909888088493413,-0.0469035827684548,-1.45
870,8,3,-0.773622367360809,0.5588126769741689,-1.45
871,8,3,-0.7688523486238334,-0.0753470075878298,-1.45
872,8,3,-0.5324918037288526,0.5078566234316441,-1.45
873,8,3,-0.5243579752516379,0.1603565065023358,-1.45
874,8,3,-0.4874954125619584,0.9997218165604728,-1.45
875,8,3,-0.453996015099068,0.497896648032711,-1.45
876,8,3,-0.4292675068766055,0.4918336663279028,-1.45
877,8,3,-0.407325832526953,0.4268744517391887,-1.45
878,8,3,-0.3723236852019859,0.7809977278254792,-1.45
879,8,3,-0.1920731283424634,-0.1539058284309134,-1.45
880,8,3,-0.0013855571367753,0.1129981718011019,-1.45
881,8,3,0.0063645527903402,0.1825174803824244,-1.45
882,8,3,0.0796516935514182,0.3048820299078819,-1.45
883,8,3,0.1023867913202328,0.2649534316299993,-1.45
884,8,3,0.0818565710904599,-0.6517046854500027,-1.45
885,8,3,0.0432934868945639,-0.6528908065283774,-1.45
886,8,3,0.0553790316158296,0.385175779477424,-1.45
887,8,3,-0.0210433883119034,0.2930895885381693,-1.45
888,8,3,-0.0503537975295864,0.0722627665944038,-1.45
889,8,3,-0.0523422867165018,0.2069307323244697,-1.45
890,8,3,-0.0541251700473271,-0.0369116214395094,-1.45
891,8,3,-0.1264756021728691,0.0265027283590166,-1.45
892,8,3,-0.1214302005470259,0.0088473199699587,-1.45
893,8,3,-0.12586333138359,-0.2272307535781299,-1.45
894,8,3,-0.1472655220858283,-0.4967163659839237,-1.45
895,8,3,-0.1683488259015485,-0.2520590180897325,-1.45
896,8,3,-0.151610761952929,0.460230748474108,-1.45
897,8,3,-0.1554058024277788,-0.3183418924801623,-1.45
898,8,3,-0.2450767360242804,0.1926694624510938,-1.45
899,8,3,-0.2302831800618127,0.320019618385483,-1.45


==> data/ablation_study/GMM/subgoals_ep9_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
900,9,2,-0.0468923666486323,-0.0689653245175177,1.45
901,9,2,0.0014502204397288,-0.2153559342094106,1.45
902,9,2,0.0008302697261348,0.1004359807426848,1.45
903,9,2,0.0123575725486823,-0.0023993019236272,1.45
904,9,2,-0.0953161062488343,0.3158627152507779,1.45
905,9,2,-0.2658564771249123,-0.887338793030333,1.45
906,9,2,-0.2532672760344162,0.8317919069084915,1.45
907,9,2,-0.1077230652217843,-0.4529169809786642,1.45
908,9,2,-0.0820722703109513,0.9816587858848536,1.45
909,9,2,-0.0650552068770301,-0.0187254876031418,1.45
910,9,2,-0.0589497527679479,0.0914203653912234,1.45
911,9,2,-0.0315070916783346,0.3876815829722922,1.45
912,9,2,0.0185832653734774,1.1286282969878314,1.45
913,9,2,-0.0627609217539196,-1.0290462031722878,1.45
914,9,2,-0.0578384928850546,0.5423002391777725,1.45
915,9,2,-0.1141003276023885,-0.6517612652699954,1.45
916,9,2,-0.0849099286101101,1.2272260068767764,1.45
917,9,2,-0.0220854585436486,1.2155018874200718,1.45
918,9,2,0.0263229867354463,0.7926077114103314,1.45
919,9,2,0.0580553317086834,0.8412960276212498,1.45
920,9,2,0.072738764475686,0.1143774578893612,1.45
921,9,2,0.1209444531010181,1.3732030090541951,1.45
922,9,2,0.6292808487563761,1.7569149650563325,1.45
923,9,2,0.6947520188005208,1.0067653152275549,1.45
924,9,2,0.8182086157918007,0.7360835604053275,1.45
925,9,2,0.8223037488835357,0.073639613535218,1.45
926,9,2,0.9649682069041688,-0.5145972625429166,1.45
927,9,2,1.243961442874442,1.125919463571358,1.45
928,9,2,1.3583800633828045,0.3944513478141789,1.45
929,9,2,1.3896370395608009,0.7739036222809301,1.45
930,9,2,1.870945443648267,-0.4982134501586462,1.45
931,9,2,1.871656698898873,0.2911581632481581,1.45
932,9,2,1.451109057734376,-1.3284864307513629,1.45
933,9,2,0.8843626213577612,-2.162769654043487,1.45
934,9,2,0.5355116844911813,0.484887800465113,1.45
935,9,2,0.6338591999853028,0.4900498823739156,1.45
936,9,2,0.6503081497792522,0.2242076519191153,1.45
937,9,2,1.1139575741030865,0.8660247591605306,1.45
938,9,2,1.1217197356952795,-0.3587759823775948,1.45
939,9,2,1.129286676982142,0.4610752904531787,1.45
940,9,2,1.1388526061918731,0.0469649725744062,1.45
941,9,2,1.1094355135510523,-0.1502043839405957,1.45
942,9,2,0.6204244826759722,-0.862787745470891,1.45
943,9,2,0.5945191248609054,-0.3387628554701355,1.45
944,9,2,0.6145042955163603,0.5509225821489286,1.45
945,9,2,1.0706207772890002,0.1542445256798942,1.45
946,9,2,1.0610354471526362,-0.2138528702342582,1.45
947,9,2,1.1048237425669334,1.142257288012045,1.45
948,9,2,1.1288309658913087,0.1637460728120547,1.45
949,9,2,1.1475885527683285,0.6935929367185072,1.45
950,9,2,1.1334457929425583,-0.6394698172195554,1.45
951,9,2,1.1244709182214452,-0.0374448387075216,1.45
952,9,2,1.0705424025135737,-0.249518447152575,1.45
953,9,2,0.3911300117672163,-1.8045443842463056,1.45
954,9,2,0.3583065795857348,-0.2980407305506187,1.45
955,9,2,0.5074912877180946,0.3549029422029475,1.45
956,9,2,0.8441482246853482,0.3877516923859039,1.45
957,9,2,0.9065205091676636,1.270558063975514,1.45
958,9,2,0.4902958174236037,-1.533666730927672,1.45
959,9,2,0.4148766622265573,-1.4457316352486973,1.45
960,9,2,0.3735568053203916,-0.4894835939431564,1.45
961,9,2,0.345159997101099,-0.6894215129859896,1.45
962,9,2,0.313822071909895,-0.7041267748356943,1.45
963,9,2,0.2921051351389296,-0.4988874545971429,1.45
964,9,2,0.2281537462919607,-1.59508949033298,1.45
965,9,2,0.2307761181616178,0.3078564659247413,1.45
966,9,2,0.242422975764898,0.2369982216156548,1.45
967,9,2,0.2590403960103593,0.4830012356514624,1.45
968,9,2,0.2816811487745575,0.4222515186716424,1.45
969,9,2,0.3175999091855054,0.7846762932995773,1.45
970,9,2,0.3710148535481957,0.9497728423443672,1.45
971,9,2,0.6239515877604419,-0.2981923817927497,1.45
972,9,2,0.637409599851432,0.6056237603538394,1.45
973,9,2,0.6784494464821903,0.8022970488085617,1.45
974,9,2,0.9374690310621672,0.552281994406066,1.45
975,9,2,0.9633220173827504,0.3967527471440865,1.45
976,9,2,0.9911931868214108,0.9011842576740504,1.45
977,9,2,1.0346470066548514,0.7699317873510598,1.45
978,9,2,1.0687276352930883,-0.2929788784396222,1.45
979,9,2,1.0677844103061924,0.1278271273173672,1.45
980,9,2,1.0596158362761283,-0.3060503052283055,1.45
981,9,2,1.321053938281889,0.0627180269465235,1.45
982,9,2,1.5341375855323929,-0.2095923566017599,1.45
983,9,2,1.5547275376170175,0.4537058655649044,1.45
984,9,2,1.547288562624418,-0.5601787209111685,1.45
985,9,2,1.5240739739827578,-0.3242814207239882,1.45
986,9,2,1.5155100202855467,0.23348179569046,1.45
987,9,2,1.571992357947689,0.3515222495271686,1.45
988,9,2,1.956468293253536,1.0123525461121052,1.45
989,9,2,1.7555190212495932,-0.2862403811951998,1.45
990,9,2,1.7288813696544412,-0.8430183639099337,1.45
991,9,2,1.650608714865134,-1.834270615335655,1.45
992,9,2,1.5800913312360958,-1.138079999928657,1.45
993,9,2,1.0361997966229295,-1.270358844448785,1.45
994,9,2,0.4429259780935336,0.1667802867591818,1.45
995,9,2,0.6483717535476601,0.1983079993729216,1.45
996,9,2,0.885668083791317,0.6970509221367304,1.45
997,9,2,0.9037362384331326,-0.3083411702336471,1.45
998,9,2,0.8616377146402324,-0.9810169261186922,1.45
999,9,2,0.4404509929343536,0.0916800479221858,1.45


==> data/ablation_study/single_gaussian/single_gaussian_cheetah_inference_results.csv <==
t,episode,true_task_idx,pred_task_idx,exec_task_idx,x_before,vx_before,x_after,vx_after,true_goal
0,0,1,0,0,0.0306151490093265,-0.0226168064271991,0.0560465663486865,0.6757602023426564,-9.02
1,0,1,0,0,0.0560465663486865,0.6757602023426564,-0.260334334267404,0.2804055029196185,-9.02
2,0,1,0,0,-0.260334334267404,0.2804055029196185,-0.2617987884147439,-0.314355940994987,-9.02
3,0,1,0,0,-0.2617987884147439,-0.314355940994987,-0.7021841577713777,-0.4679238595786141,-9.02
4,0,1,0,0,-0.7021841577713777,-0.4679238595786141,-1.0121840552484602,0.0692704450430006,-9.02
5,0,1,0,0,-1.0121840552484602,0.0692704450430006,-1.054613193837646,-1.3309209351374789,-9.02
6,0,1,0,0,-1.054613193837646,-1.3309209351374789,-1.4472579508084058,-0.2016829155255259,-9.02
7,0,1,0,0,-1.4472579508084058,-0.2016829155255259,-1.4740669858228512,-0.6368207444093056,-9.02
8,0,1,3,0,-1.4740669858228512,-0.6368207444093056,-1.7477987963037764,0.2315682927808536,-9.02
9,0,1,1,0,-1.7477987963037764,0.2315682927808536,-1.8278808604415884,0.2368048763068704,-9.02
10,0,1,1,0,-1.8278808604415884,0.2368048763068704,-1.844400285463492,-0.5237885730673589,-9.02
11,0,1,1,1,-1.844400285463492,-0.5237885730673589,-1.9112659828337664,-0.7754709541229134,-9.02
12,0,1,3,1,-1.9112659828337664,-0.7754709541229134,-1.9713742124921407,0.5832353170480142,-9.02
13,0,1,3,1,-1.9713742124921407,0.5832353170480142,-1.9010730273493808,-0.0880873456093908,-9.02
14,0,1,3,3,-1.9010730273493808,-0.0880873456093908,-1.5679535490880578,0.4537886795979681,-9.02
15,0,1,1,3,-1.5679535490880578,0.4537886795979681,-1.557059511515524,0.0647563938140567,-9.02
16,0,1,1,3,-1.557059511515524,0.0647563938140567,-1.55264627417081,0.1176568787463108,-9.02
17,0,1,1,1,-1.55264627417081,0.1176568787463108,-1.5457743012003895,0.1175688940684458,-9.02
18,0,1,3,1,-1.5457743012003895,0.1175688940684458,-1.546784445817935,0.0455723967833757,-9.02
19,0,1,3,1,-1.546784445817935,0.0455723967833757,-1.3173660436869004,-0.1880552654228214,-9.02
20,0,1,3,3,-1.3173660436869004,-0.1880552654228214,-1.379222078506353,-1.4014213042723258,-9.02
21,0,1,3,3,-1.379222078506353,-1.4014213042723258,-1.42751169706451,-0.6209439503408398,-9.02
22,0,1,3,3,-1.42751169706451,-0.6209439503408398,-1.3938097647419558,-0.1465106850876462,-9.02
23,0,1,3,3,-1.3938097647419558,-0.1465106850876462,-1.3744125782577088,-0.2209789155473434,-9.02
24,0,1,3,3,-1.3744125782577088,-0.2209789155473434,-1.3714865643087537,0.1086586946057534,-9.02
25,0,1,3,3,-1.3714865643087537,0.1086586946057534,-1.409580584835648,-0.0913146298140242,-9.02
26,0,1,3,3,-1.409580584835648,-0.0913146298140242,-1.407289607586007,0.0972474891079371,-9.02
27,0,1,3,3,-1.407289607586007,0.0972474891079371,-1.4041644748612334,-0.0247311031101571,-9.02
28,0,1,1,3,-1.4041644748612334,-0.0247311031101571,-1.4099288731014283,-0.146387111422534,-9.02
29,0,1,1,3,-1.4099288731014283,-0.146387111422534,-1.4118446968048712,0.3955360033439244,-9.02
30,0,1,3,3,-1.4118446968048712,0.3955360033439244,-1.4089252394928922,0.0272379418973778,-9.02
31,0,1,3,3,-1.4089252394928922,0.0272379418973778,-1.4408160276350872,-0.0145831349693056,-9.02
32,0,1,1,3,-1.4408160276350872,-0.0145831349693056,-1.4659049946821472,-0.5467066816455693,-9.02
33,0,1,1,3,-1.4659049946821472,-0.5467066816455693,-1.4784386005828347,-0.2796038015626301,-9.02
34,0,1,1,1,-1.4784386005828347,-0.2796038015626301,-1.571678090687041,0.2236937395595954,-9.02
35,0,1,3,1,-1.571678090687041,0.2236937395595954,-1.5568396640670203,0.2286154352899022,-9.02
36,0,1,1,1,-1.5568396640670203,0.2286154352899022,-1.3766773242816075,0.4191293942919495,-9.02
37,0,1,1,1,-1.3766773242816075,0.4191293942919495,-1.3706522574986284,0.0193040805288884,-9.02
38,0,1,1,1,-1.3706522574986284,0.0193040805288884,-1.2665070464813943,0.4067960669589757,-9.02
39,0,1,1,1,-1.2665070464813943,0.4067960669589757,-1.2805893584095018,-0.3946984499977263,-9.02
40,0,1,3,1,-1.2805893584095018,-0.3946984499977263,-1.2678326669345028,0.5123153457720196,-9.02
41,0,1,1,1,-1.2678326669345028,0.5123153457720196,-1.2481547145149807,0.369498019102118,-9.02
42,0,1,1,1,-1.2481547145149807,0.369498019102118,-1.2180792414748374,0.8123342138869796,-9.02
43,0,1,1,1,-1.2180792414748374,0.8123342138869796,-0.9705821393064096,-0.0544515635356793,-9.02
44,0,1,1,1,-0.9705821393064096,-0.0544515635356793,-1.0081318979748035,-0.9266253716241996,-9.02
45,0,1,1,1,-1.0081318979748035,-0.9266253716241996,-0.7469854971875249,-0.0009575906534001,-9.02
46,0,1,1,1,-0.7469854971875249,-0.0009575906534001,-0.7231748081087677,0.6484202568932629,-9.02
47,0,1,1,1,-0.7231748081087677,0.6484202568932629,-0.524304427945202,0.4774992263103607,-9.02
48,0,1,1,1,-0.524304427945202,0.4774992263103607,-0.2845671382999239,0.4901881042570867,-9.02
49,0,1,1,1,-0.2845671382999239,0.4901881042570867,-0.2446102331024032,0.907873293122246,-9.02
50,0,1,1,1,-0.2446102331024032,0.907873293122246,-0.2047000801097894,0.6706282424218359,-9.02
51,0,1,1,1,-0.2047000801097894,0.6706282424218359,-0.1842568501997231,0.3820386627007251,-9.02
52,0,1,1,1,-0.1842568501997231,0.3820386627007251,-0.1743805383909721,0.1467584198475922,-9.02
53,0,1,1,1,-0.1743805383909721,0.1467584198475922,-0.1563998506469652,0.4520607169296203,-9.02
54,0,1,1,1,-0.1563998506469652,0.4520607169296203,-0.1266977872022651,-0.2310812273129173,-9.02
55,0,1,1,1,-0.1266977872022651,-0.2310812273129173,-0.051196182334603,0.3527905902030157,-9.02
56,0,1,0,1,-0.051196182334603,0.3527905902030157,-0.1025789998841381,-0.3765906779415289,-9.02
57,0,1,2,1,-0.1025789998841381,-0.3765906779415289,-0.0924963555850292,0.303600923135609,-9.02
58,0,1,1,1,-0.0924963555850292,0.303600923135609,-0.0931775182326129,-0.2937780539340404,-9.02
59,0,1,0,1,-0.0931775182326129,-0.2937780539340404,-0.1593876705431462,-0.0184967730233189,-9.02
60,0,1,1,1,-0.1593876705431462,-0.0184967730233189,-0.2162259443695585,-1.3471513121681775,-9.02
61,0,1,2,1,-0.2162259443695585,-1.3471513121681775,-0.2476166206805924,-0.2503173695154762,-9.02
62,0,1,2,1,-0.2476166206805924,-0.2503173695154762,0.0843704234121299,0.9715542761569655,-9.02
63,0,1,1,1,0.0843704234121299,0.9715542761569655,0.1099656773474964,0.3348199592662085,-9.02
64,0,1,2,1,0.1099656773474964,0.3348199592662085,0.1330528875769558,0.7242813772342025,-9.02
65,0,1,2,1,0.1330528875769558,0.7242813772342025,0.2926907271777256,0.2655794056578905,-9.02
66,0,1,2,2,0.2926907271777256,0.2655794056578905,0.9891882655308608,2.09659051990908,-9.02
67,0,1,2,2,0.9891882655308608,2.09659051990908,3.025672365618105,2.3614428202714186,-9.02
68,0,1,2,2,3.025672365618105,2.3614428202714186,3.1233671083925048,1.6783719564881163,-9.02
69,0,1,0,2,3.1233671083925048,1.6783719564881163,3.520120248267029,2.549550123916559,-9.02
70,0,1,0,2,3.520120248267029,2.549550123916559,4.222191136419859,2.219992451122693,-9.02
71,0,1,0,0,4.222191136419859,2.219992451122693,4.293348767208353,1.091593687117829,-9.02
72,0,1,0,0,4.293348767208353,1.091593687117829,4.878323059867289,-0.2440785001496258,-9.02
73,0,1,0,0,4.878323059867289,-0.2440785001496258,5.09753197157063,0.2214850574511492,-9.02
74,0,1,0,0,5.09753197157063,0.2214850574511492,5.1009057470239805,0.0518311807996804,-9.02
75,0,1,0,0,5.1009057470239805,0.0518311807996804,5.071879363910415,-0.3316097603003446,-9.02
76,0,1,0,0,5.071879363910415,-0.3316097603003446,5.098371515304871,0.8814331501867614,-9.02
77,0,1,0,0,5.098371515304871,0.8814331501867614,5.146423763532712,0.6620692895519402,-9.02
78,0,1,0,0,5.146423763532712,0.6620692895519402,5.109156909823202,0.7454252328006765,-9.02
79,0,1,0,0,5.109156909823202,0.7454252328006765,4.861042908721685,-1.3984442529507664,-9.02
80,0,1,0,0,4.861042908721685,-1.3984442529507664,4.341349159699862,0.0242626933480313,-9.02
81,0,1,0,0,4.341349159699862,0.0242626933480313,4.371895717660948,0.8334302347346799,-9.02
82,0,1,0,0,4.371895717660948,0.8334302347346799,4.411142712075333,0.2872139396790268,-9.02
83,0,1,0,0,4.411142712075333,0.2872139396790268,4.391719090018872,-0.6673730442851407,-9.02
84,0,1,0,0,4.391719090018872,-0.6673730442851407,4.35501259565826,-0.572756628272292,-9.02
85,0,1,0,0,4.35501259565826,-0.572756628272292,4.326481679187835,-0.5138426586926503,-9.02
86,0,1,0,0,4.326481679187835,-0.5138426586926503,4.348454979639673,0.8006335157853911,-9.02
87,0,1,0,0,4.348454979639673,0.8006335157853911,4.36228262910275,-0.0733880285484968,-9.02
88,0,1,0,0,4.36228262910275,-0.0733880285484968,4.361801494861094,0.001316596151883,-9.02
89,0,1,0,0,4.361801494861094,0.001316596151883,4.293654546472326,-0.1359051795731543,-9.02
90,0,1,0,0,4.293654546472326,-0.1359051795731543,4.330004076067109,1.109663010030166,-9.02
91,0,1,0,0,4.330004076067109,1.109663010030166,4.339424604516422,-0.2364245314835392,-9.02
92,0,1,0,0,4.339424604516422,-0.2364245314835392,4.0810306480137335,-1.0564869299072168,-9.02
93,0,1,0,0,4.0810306480137335,-1.0564869299072168,4.060087140428776,-0.0765657966218132,-9.02
94,0,1,0,0,4.060087140428776,-0.0765657966218132,4.070211975924336,0.1294107635966824,-9.02
95,0,1,0,0,4.070211975924336,0.1294107635966824,3.6208152436582353,0.4912589472660901,-9.02
96,0,1,0,0,3.6208152436582353,0.4912589472660901,3.641175391819607,0.3539212655280664,-9.02
97,0,1,0,0,3.641175391819607,0.3539212655280664,3.544903299580479,-0.5819713766319798,-9.02
98,0,1,0,0,3.544903299580479,-0.5819713766319798,3.531514797252894,-0.0820630754191225,-9.02
99,0,1,0,0,3.531514797252894,-0.0820630754191225,3.354314222823501,-0.6929662344880846,-9.02
100,1,1,0,0,0.0606619013846748,-0.1555918530268462,0.0439301993832846,-0.3815700488219964,-5.1000000000000005
101,1,1,1,0,0.0439301993832846,-0.3815700488219964,-0.0675076835582665,0.0812434285108478,-5.1000000000000005
102,1,1,0,0,-0.0675076835582665,0.0812434285108478,-0.0507065817711192,0.2213800125398256,-5.1000000000000005
103,1,1,0,0,-0.0507065817711192,0.2213800125398256,-0.1171238816575502,-2.1105760443126047,-5.1000000000000005
104,1,1,2,0,-0.1171238816575502,-2.1105760443126047,-0.2149214385480117,-1.832882937718574,-5.1000000000000005
105,1,1,2,0,-0.2149214385480117,-1.832882937718574,-0.2369941786513412,0.2339083372005345,-5.1000000000000005
106,1,1,2,2,-0.2369941786513412,0.2339083372005345,-0.2262936800662723,0.0063593093413028,-5.1000000000000005
107,1,1,2,2,-0.2262936800662723,0.0063593093413028,-0.3071786254884002,-0.947906112301248,-5.1000000000000005
108,1,1,2,2,-0.3071786254884002,-0.947906112301248,-0.3518354216814705,-0.8716482504601258,-5.1000000000000005
109,1,1,2,2,-0.3518354216814705,-0.8716482504601258,-0.3733333304424615,-0.2814061202825461,-5.1000000000000005
110,1,1,2,2,-0.3733333304424615,-0.2814061202825461,-0.2723648101566778,0.8904405016938259,-5.1000000000000005
111,1,1,2,2,-0.2723648101566778,0.8904405016938259,-0.1533291553110875,0.6668436577839718,-5.1000000000000005
112,1,1,2,2,-0.1533291553110875,0.6668436577839718,-0.1227244044452487,0.5690730242382048,-5.1000000000000005
113,1,1,2,2,-0.1227244044452487,0.5690730242382048,0.3002363892407472,1.292564173197898,-5.1000000000000005
114,1,1,2,2,0.3002363892407472,1.292564173197898,0.6688960220913613,1.0699898071330227,-5.1000000000000005
115,1,1,2,2,0.6688960220913613,1.0699898071330227,0.7581953070644137,2.1582732065237997,-5.1000000000000005
116,1,1,2,2,0.7581953070644137,2.1582732065237997,0.855584720822159,1.7712388404841175,-5.1000000000000005
117,1,1,2,2,0.855584720822159,1.7712388404841175,0.9570662276308451,2.127697377142132,-5.1000000000000005
118,1,1,2,2,0.9570662276308451,2.127697377142132,1.0383167712286034,1.4172968507144663,-5.1000000000000005
119,1,1,0,2,1.0383167712286034,1.4172968507144663,1.121391904373534,1.643847045012352,-5.1000000000000005
120,1,1,0,2,1.121391904373534,1.643847045012352,1.1846584300936276,1.1473180501490348,-5.1000000000000005
121,1,1,0,0,1.1846584300936276,1.1473180501490348,1.4202064771242946,0.3548709513796772,-5.1000000000000005
122,1,1,0,0,1.4202064771242946,0.3548709513796772,1.3885219666017283,-0.973584742583978,-5.1000000000000005
123,1,1,1,0,1.3885219666017283,-0.973584742583978,1.390087062200785,0.4240711152313566,-5.1000000000000005
124,1,1,0,0,1.390087062200785,0.4240711152313566,1.160516333736208,0.4603842100907709,-5.1000000000000005
125,1,1,0,0,1.160516333736208,0.4603842100907709,1.172068081907681,-0.040144457320031,-5.1000000000000005
126,1,1,0,0,1.172068081907681,-0.040144457320031,1.143192567099057,-0.8982391647382473,-5.1000000000000005
127,1,1,0,0,1.143192567099057,-0.8982391647382473,1.0642043077085304,-1.8176012120753888,-5.1000000000000005
128,1,1,1,0,1.0642043077085304,-1.8176012120753888,0.785448634996522,0.9837032962737569,-5.1000000000000005
129,1,1,0,0,0.785448634996522,0.9837032962737569,0.7584939786455778,-1.2317478405306832,-5.1000000000000005
130,1,1,1,0,0.7584939786455778,-1.2317478405306832,0.699098250647796,-0.9950520434329632,-5.1000000000000005
131,1,1,0,0,0.699098250647796,-0.9950520434329632,0.6711545866390226,-0.2995759153961681,-5.1000000000000005
132,1,1,1,0,0.6711545866390226,-0.2995759153961681,0.6359794252831434,-0.8160985549387869,-5.1000000000000005
133,1,1,3,0,0.6359794252831434,-0.8160985549387869,0.4811374096443743,-0.1407204939456153,-5.1000000000000005
134,1,1,1,0,0.4811374096443743,-0.1407204939456153,0.3725167141252599,-0.1728879633053041,-5.1000000000000005
135,1,1,3,0,0.3725167141252599,-0.1728879633053041,0.2970058349708402,-1.2549477844596209,-5.1000000000000005
136,1,1,1,0,0.2970058349708402,-1.2549477844596209,0.2929993035806604,0.4688961032480395,-5.1000000000000005
137,1,1,3,0,0.2929993035806604,0.4688961032480395,0.3251705739822255,0.603499968524871,-5.1000000000000005
138,1,1,3,0,0.3251705739822255,0.603499968524871,0.1264927952469038,-0.4476635893626217,-5.1000000000000005
139,1,1,3,3,0.1264927952469038,-0.4476635893626217,0.107287526843879,-0.3654678868248329,-5.1000000000000005
140,1,1,3,3,0.107287526843879,-0.3654678868248329,0.0690353776898672,-0.9157238144757852,-5.1000000000000005
141,1,1,3,3,0.0690353776898672,-0.9157238144757852,-0.1028832599394274,-0.7495122244856179,-5.1000000000000005
142,1,1,3,3,-0.1028832599394274,-0.7495122244856179,-0.6816437683289818,-1.218549225613361,-5.1000000000000005
143,1,1,3,3,-0.6816437683289818,-1.218549225613361,-0.9725635181350476,-1.1028000144321224,-5.1000000000000005
144,1,1,3,3,-0.9725635181350476,-1.1028000144321224,-1.0256724720287889,-1.2350702217452878,-5.1000000000000005
145,1,1,3,3,-1.0256724720287889,-1.2350702217452878,-1.230225647804702,-0.2813250862383618,-5.1000000000000005
146,1,1,3,3,-1.230225647804702,-0.2813250862383618,-1.253106598047029,-0.6795023090544384,-5.1000000000000005
147,1,1,3,3,-1.253106598047029,-0.6795023090544384,-1.3035600712354956,-1.1717322343433405,-5.1000000000000005
148,1,1,3,3,-1.3035600712354956,-1.1717322343433405,-1.5943699070899255,-1.1923024157418691,-5.1000000000000005
149,1,1,3,3,-1.5943699070899255,-1.1923024157418691,-1.643106877886923,-0.8108725325454894,-5.1000000000000005
150,1,1,3,3,-1.643106877886923,-0.8108725325454894,-1.686926125024029,-0.9343150983636704,-5.1000000000000005
151,1,1,3,3,-1.686926125024029,-0.9343150983636704,-1.7075591660283227,-0.3480774241164839,-5.1000000000000005
152,1,1,1,3,-1.7075591660283227,-0.3480774241164839,-1.7789758087764864,-1.744871479638458,-5.1000000000000005
153,1,1,2,3,-1.7789758087764864,-1.744871479638458,-1.869333246422944,-1.996004374674735,-5.1000000000000005
154,1,1,2,3,-1.869333246422944,-1.996004374674735,-1.9799698477989,-2.3293924611764645,-5.1000000000000005
155,1,1,2,2,-1.9799698477989,-2.3293924611764645,-3.130569537695889,-0.9179342022647168,-5.1000000000000005
156,1,1,1,2,-3.130569537695889,-0.9179342022647168,-2.847404768567777,1.3070479755960025,-5.1000000000000005
157,1,1,3,2,-2.847404768567777,1.3070479755960025,-1.4530014983439126,2.497506381410757,-5.1000000000000005
158,1,1,0,2,-1.4530014983439126,2.497506381410757,-0.8815604868112323,2.205442365102953,-5.1000000000000005
159,1,1,3,2,-0.8815604868112323,2.205442365102953,-0.7677167486993389,2.077484405514211,-5.1000000000000005
160,1,1,0,2,-0.7677167486993389,2.077484405514211,0.1415641299872441,0.7015386342505905,-5.1000000000000005
161,1,1,0,2,0.1415641299872441,0.7015386342505905,0.1429248728809475,-0.1965188482012196,-5.1000000000000005
162,1,1,3,2,0.1429248728809475,-0.1965188482012196,0.1641316116460331,0.5687328351540255,-5.1000000000000005
163,1,1,0,2,0.1641316116460331,0.5687328351540255,0.1807502984289106,0.2373362929761256,-5.1000000000000005
164,1,1,0,2,0.1807502984289106,0.2373362929761256,0.175875840674489,-0.0613217066085731,-5.1000000000000005
165,1,1,0,0,0.175875840674489,-0.0613217066085731,0.2170700735934294,1.0775838996276363,-5.1000000000000005
166,1,1,0,0,0.2170700735934294,1.0775838996276363,0.2462652731150154,0.327203033204098,-5.1000000000000005
167,1,1,0,0,0.2462652731150154,0.327203033204098,0.2566774860739849,0.1545304225636188,-5.1000000000000005
168,1,1,3,0,0.2566774860739849,0.1545304225636188,-0.1935640914585062,-0.4912583268188468,-5.1000000000000005
169,1,1,3,0,-0.1935640914585062,-0.4912583268188468,-0.2119611550390111,-0.4782978335539719,-5.1000000000000005
170,1,1,3,3,-0.2119611550390111,-0.4782978335539719,-0.2184171301195621,0.0247756052526731,-5.1000000000000005
171,1,1,3,3,-0.2184171301195621,0.0247756052526731,-0.6024214005673637,-0.9277489096104105,-5.1000000000000005
172,1,1,3,3,-0.6024214005673637,-0.9277489096104105,-0.7007672773045591,-2.352010324470379,-5.1000000000000005
173,1,1,3,3,-0.7007672773045591,-2.352010324470379,-0.7969988052729206,-1.6839831417380389,-5.1000000000000005
174,1,1,3,3,-0.7969988052729206,-1.6839831417380389,-0.9303769774482924,-3.093967743800835,-5.1000000000000005
175,1,1,2,3,-0.9303769774482924,-3.093967743800835,-1.0557811662125791,-2.105414729613883,-5.1000000000000005
176,1,1,3,3,-1.0557811662125791,-2.105414729613883,-1.141432930154591,-1.7007696516639532,-5.1000000000000005
177,1,1,3,3,-1.141432930154591,-1.7007696516639532,-1.2314183295774692,-1.8456207150994712,-5.1000000000000005
178,1,1,3,3,-1.2314183295774692,-1.8456207150994712,-1.4584256297000089,-2.729302882860908,-5.1000000000000005
179,1,1,3,3,-1.4584256297000089,-2.729302882860908,-1.574265380779112,-1.9602694458189087,-5.1000000000000005
180,1,1,0,3,-1.574265380779112,-1.9602694458189087,-1.6514188777777197,-1.3846217551056843,-5.1000000000000005
181,1,1,3,3,-1.6514188777777197,-1.3846217551056843,-2.576044569205848,-0.4046801916653006,-5.1000000000000005
182,1,1,3,3,-2.576044569205848,-0.4046801916653006,-3.1395064490647875,-1.0377758711905982,-5.1000000000000005
183,1,1,3,3,-3.1395064490647875,-1.0377758711905982,-3.687700541207235,-1.0853613894082392,-5.1000000000000005
184,1,1,0,3,-3.687700541207235,-1.0853613894082392,-4.360106394372874,-1.0136132227005417,-5.1000000000000005
185,1,1,3,3,-4.360106394372874,-1.0136132227005417,-4.659242793955205,-1.4698468365442932,-5.1000000000000005
186,1,1,3,3,-4.659242793955205,-1.4698468365442932,-4.749548170952405,-1.9274139658440523,-5.1000000000000005
187,1,1,0,3,-4.749548170952405,-1.9274139658440523,-6.192227535923788,-1.9439901074248604,-5.1000000000000005
188,1,1,3,3,-6.192227535923788,-1.9439901074248604,-6.2812858701381264,-1.6877990195933847,-5.1000000000000005
189,1,1,3,3,-6.2812858701381264,-1.6877990195933847,-6.348624170981556,-1.2917198990819776,-5.1000000000000005
190,1,1,3,3,-6.348624170981556,-1.2917198990819776,-6.421612380240792,-1.5898391897809003,-5.1000000000000005
191,1,1,3,3,-6.421612380240792,-1.5898391897809003,-6.830007396365582,-1.5480130428732908,-5.1000000000000005
192,1,1,3,3,-6.830007396365582,-1.5480130428732908,-6.999351919451691,-0.212813336263239,-5.1000000000000005
193,1,1,3,3,-6.999351919451691,-0.212813336263239,-7.569247024240682,-1.6736965960325756,-5.1000000000000005
194,1,1,3,3,-7.569247024240682,-1.6736965960325756,-8.953530225380398,-1.2542687460561808,-5.1000000000000005
195,1,1,3,3,-8.953530225380398,-1.2542687460561808,-10.122806696895994,-1.818991787998706,-5.1000000000000005
196,1,1,3,3,-10.122806696895994,-1.818991787998706,-11.331320540176163,-1.9048362380749757,-5.1000000000000005
197,1,1,3,3,-11.331320540176163,-1.9048362380749757,-11.401909383589867,-1.2620904050093955,-5.1000000000000005
198,1,1,1,3,-11.401909383589867,-1.2620904050093955,-11.518267017935356,-2.718936007193767,-5.1000000000000005
199,1,1,1,3,-11.518267017935356,-2.718936007193767,-11.931824668319171,-0.4002089394065551,-5.1000000000000005
200,2,1,1,1,0.090458183646712,0.1107213928172246,0.0868098480679106,-0.1245842613348225,-3.14
201,2,1,0,1,0.0868098480679106,-0.1245842613348225,-0.1759560566133744,-0.7292275838885425,-3.14
202,2,1,0,1,-0.1759560566133744,-0.7292275838885425,-0.2081147581785307,-0.5496459846453827,-3.14
203,2,1,0,0,-0.2081147581785307,-0.5496459846453827,-0.3126782460617533,-0.1554633793308128,-3.14
204,2,1,0,0,-0.3126782460617533,-0.1554633793308128,-0.5918272349387035,-0.5815516551388986,-3.14
205,2,1,0,0,-0.5918272349387035,-0.5815516551388986,-0.6126437066555492,-0.3885445554193006,-3.14
206,2,1,0,0,-0.6126437066555492,-0.3885445554193006,-0.6662147862956207,-1.3786865055851951,-3.14
207,2,1,0,0,-0.6662147862956207,-1.3786865055851951,-0.8396326068207317,0.8326695742546518,-3.14
208,2,1,0,0,-0.8396326068207317,0.8326695742546518,-0.8494534832743285,-0.7399128823125625,-3.14
209,2,1,0,0,-0.8494534832743285,-0.7399128823125625,-0.8470074532898328,0.4362041803777962,-3.14
210,2,1,1,0,-0.8470074532898328,0.4362041803777962,-1.190040619452761,-0.3882214384201571,-3.14
211,2,1,1,0,-1.190040619452761,-0.3882214384201571,-1.4754331278572117,-1.0816761155529244,-3.14
212,2,1,0,0,-1.4754331278572117,-1.0816761155529244,-1.851998274229803,0.1007272983112356,-3.14
213,2,1,3,0,-1.851998274229803,0.1007272983112356,-2.258131495945019,-1.1585934726038425,-3.14
214,2,1,3,0,-2.258131495945019,-1.1585934726038425,-2.291933243813752,-0.3704557685001389,-3.14
215,2,1,3,3,-2.291933243813752,-0.3704557685001389,-2.3320879744902063,-0.9159209968668108,-3.14
216,2,1,3,3,-2.3320879744902063,-0.9159209968668108,-2.4002003112182493,-0.1351719073656538,-3.14
217,2,1,3,3,-2.4002003112182493,-0.1351719073656538,-2.1857281891716607,0.2981832051540016,-3.14
218,2,1,3,3,-2.1857281891716607,0.2981832051540016,-1.2960549427181256,0.6024283964986288,-3.14
219,2,1,3,3,-1.2960549427181256,0.6024283964986288,-1.2362138317699558,1.2549974934313337,-3.14
220,2,1,3,3,-1.2362138317699558,1.2549974934313337,-1.2059912153192611,0.3080085681833243,-3.14
221,2,1,3,3,-1.2059912153192611,0.3080085681833243,-1.1956399011130907,0.0530766000277864,-3.14
222,2,1,3,3,-1.1956399011130907,0.0530766000277864,-1.1920656192398913,-0.1476937741355166,-3.14
223,2,1,3,3,-1.1920656192398913,-0.1476937741355166,-1.1772753599784564,-0.7047696400465677,-3.14
224,2,1,3,3,-1.1772753599784564,-0.7047696400465677,-1.1970175719161815,-0.2304132251156566,-3.14
225,2,1,3,3,-1.1970175719161815,-0.2304132251156566,-1.3523469970818704,-0.0547285757190336,-3.14
226,2,1,3,3,-1.3523469970818704,-0.0547285757190336,-1.3472455688705935,0.0111123713123877,-3.14
227,2,1,3,3,-1.3472455688705935,0.0111123713123877,-1.401453373061322,0.0535474360196759,-3.14
228,2,1,3,3,-1.401453373061322,0.0535474360196759,-1.4070478360844765,-0.0505444771745231,-3.14
229,2,1,3,3,-1.4070478360844765,-0.0505444771745231,-1.4079779080000947,-0.0356759199593025,-3.14
230,2,1,3,3,-1.4079779080000947,-0.0356759199593025,-1.418245536937163,-0.0686308748979347,-3.14
231,2,1,3,3,-1.418245536937163,-0.0686308748979347,-1.520127796734687,-0.0961113775300538,-3.14
232,2,1,3,3,-1.520127796734687,-0.0961113775300538,-1.5213997138569717,0.0308730940318993,-3.14
233,2,1,3,3,-1.5213997138569717,0.0308730940318993,-1.5262850425557044,-0.1662584188077988,-3.14
234,2,1,3,3,-1.5262850425557044,-0.1662584188077988,-1.5264831416138167,0.0045347237305305,-3.14
235,2,1,3,3,-1.5264831416138167,0.0045347237305305,-1.1168648479473382,0.8214429665653165,-3.14
236,2,1,3,3,-1.1168648479473382,0.8214429665653165,-1.0037296812571084,0.8356735159720543,-3.14
237,2,1,3,3,-1.0037296812571084,0.8356735159720543,-0.9305884058715927,-0.0781003562898213,-3.14
238,2,1,3,3,-0.9305884058715927,-0.0781003562898213,-0.9151522546714098,0.4672936229895738,-3.14
239,2,1,1,3,-0.9151522546714098,0.4672936229895738,-0.8836503126459376,0.4676911893156839,-3.14
240,2,1,1,3,-0.8836503126459376,0.4676911893156839,-0.9879342324336322,-0.5213774083126617,-3.14
241,2,1,1,1,-0.9879342324336322,-0.5213774083126617,-1.0010686155919917,-0.6954123344719672,-3.14
242,2,1,3,1,-1.0010686155919917,-0.6954123344719672,-0.997164149168321,0.3488365689712028,-3.14
243,2,1,3,1,-0.997164149168321,0.3488365689712028,-1.0948290938312757,-0.5111241937997093,-3.14
244,2,1,3,3,-1.0948290938312757,-0.5111241937997093,-1.2606344899223247,-0.801149540121489,-3.14
245,2,1,3,3,-1.2606344899223247,-0.801149540121489,-1.319617478413398,-1.2535451170175818,-3.14
246,2,1,3,3,-1.319617478413398,-1.2535451170175818,-1.9452279872051417,-1.437545760319746,-3.14
247,2,1,3,3,-1.9452279872051417,-1.437545760319746,-1.9885348290871507,-0.6196062017227982,-3.14
248,2,1,3,3,-1.9885348290871507,-0.6196062017227982,-2.1263472067880533,1.2329367633173685,-3.14
249,2,1,3,3,-2.1263472067880533,1.2329367633173685,-2.053760888060909,1.3183230407011286,-3.14
250,2,1,0,3,-2.053760888060909,1.3183230407011286,-2.042883434848602,-0.2268341517170972,-3.14
251,2,1,0,3,-2.042883434848602,-0.2268341517170972,-2.0554884767088315,-0.0578784740380262,-3.14
252,2,1,0,0,-2.0554884767088315,-0.0578784740380262,-1.994588404143768,1.4622360022656706,-3.14
253,2,1,3,0,-1.994588404143768,1.4622360022656706,-1.9211068397056372,0.1208146851927467,-3.14
254,2,1,0,0,-1.9211068397056372,0.1208146851927467,-1.9159162812189836,-0.3732813036763514,-3.14
255,2,1,0,0,-1.9159162812189836,-0.3732813036763514,-1.8911105207004495,0.6969220340367892,-3.14
256,2,1,3,0,-1.8911105207004495,0.6969220340367892,-1.8792836638345656,0.0152632829344655,-3.14
257,2,1,3,0,-1.8792836638345656,0.0152632829344655,-1.882849537782076,-0.1143247286634891,-3.14
258,2,1,0,0,-1.882849537782076,-0.1143247286634891,-1.881364255363925,0.0521673351567197,-3.14
259,2,1,0,0,-1.881364255363925,0.0521673351567197,-1.8644375026857765,0.5462044324638323,-3.14
260,2,1,1,0,-1.8644375026857765,0.5462044324638323,-1.8115390670389204,0.1540390370083248,-3.14
261,2,1,0,0,-1.8115390670389204,0.1540390370083248,-1.802265799461471,0.1373605835885065,-3.14
262,2,1,0,0,-1.802265799461471,0.1373605835885065,-1.5060544648987246,0.4544755969350929,-3.14
263,2,1,1,0,-1.5060544648987246,0.4544755969350929,-1.5086148146763712,-0.1514176934351331,-3.14
264,2,1,3,0,-1.5086148146763712,-0.1514176934351331,-1.3789609188317118,0.2280224231924441,-3.14
265,2,1,3,0,-1.3789609188317118,0.2280224231924441,-1.153870875304948,0.0903635925980052,-3.14
266,2,1,3,3,-1.153870875304948,0.0903635925980052,-1.1526090689258586,0.1359011014562107,-3.14
267,2,1,3,3,-1.1526090689258586,0.1359011014562107,-0.8433188600916215,0.5641143029523291,-3.14
268,2,1,1,3,-0.8433188600916215,0.5641143029523291,-0.7093648485093815,0.6135975619159443,-3.14
269,2,1,1,3,-0.7093648485093815,0.6135975619159443,-0.7065910328683999,-0.1737397203809659,-3.14
270,2,1,1,1,-0.7065910328683999,-0.1737397203809659,-0.7131786803073957,-0.0706989520477902,-3.14
271,2,1,1,1,-0.7131786803073957,-0.0706989520477902,-0.6742118204329665,0.9834083492772292,-3.14
272,2,1,1,1,-0.6742118204329665,0.9834083492772292,-0.4950203452303787,0.2569304079515662,-3.14
273,2,1,1,1,-0.4950203452303787,0.2569304079515662,-0.4553983832634008,0.9289394789930944,-3.14
274,2,1,1,1,-0.4553983832634008,0.9289394789930944,-0.118777559500711,1.2433158673696223,-3.14
275,2,1,1,1,-0.118777559500711,1.2433158673696223,0.0861301720443452,0.4760249395114337,-3.14
276,2,1,1,1,0.0861301720443452,0.4760249395114337,0.1493216421722817,0.4172097073301625,-3.14
277,2,1,1,1,0.1493216421722817,0.4172097073301625,0.1490640328638292,-0.1603254983475103,-3.14
278,2,1,1,1,0.1490640328638292,-0.1603254983475103,0.3351578389501948,0.0578739722810197,-3.14
279,2,1,1,1,0.3351578389501948,0.0578739722810197,0.3366526173792406,0.0741708409676936,-3.14
280,2,1,1,1,0.3366526173792406,0.0741708409676936,0.3287049079879401,-0.1880473769993391,-3.14
281,2,1,1,1,0.3287049079879401,-0.1880473769993391,0.3358591999562821,-0.5029488341809181,-3.14
282,2,1,1,1,0.3358591999562821,-0.5029488341809181,0.3030543566599342,-0.5945061237637016,-3.14
283,2,1,1,1,0.3030543566599342,-0.5945061237637016,0.2827128255753902,-0.3780872768348008,-3.14
284,2,1,1,1,0.2827128255753902,-0.3780872768348008,0.3050180713894929,0.5019423487276908,-3.14
285,2,1,1,1,0.3050180713894929,0.5019423487276908,0.2451244829031053,-0.0178561878247489,-3.14
286,2,1,1,1,0.2451244829031053,-0.0178561878247489,0.3091478506924593,0.1546386441789334,-3.14
287,2,1,1,1,0.3091478506924593,0.1546386441789334,0.3476062305630196,0.989586941899244,-3.14
288,2,1,1,1,0.3476062305630196,0.989586941899244,0.7084090832272121,0.1466324013960545,-3.14
289,2,1,1,1,0.7084090832272121,0.1466324013960545,0.7061123175687968,-0.1004406007645592,-3.14
290,2,1,1,1,0.7061123175687968,-0.1004406007645592,0.7062257233141008,0.1641116190460062,-3.14
291,2,1,1,1,0.7062257233141008,0.1641116190460062,0.7496755210489261,1.0390883284407435,-3.14
292,2,1,1,1,0.7496755210489261,1.0390883284407435,0.7876513123934665,0.6143820479716235,-3.14
293,2,1,1,1,0.7876513123934665,0.6143820479716235,0.7656280169334863,-0.5465822746158039,-3.14
294,2,1,1,1,0.7656280169334863,-0.5465822746158039,0.5726742218183267,-1.3150378276397583,-3.14
295,2,1,2,1,0.5726742218183267,-1.3150378276397583,0.2407160662667856,-1.365649831155138,-3.14
296,2,1,0,1,0.2407160662667856,-1.365649831155138,0.2024892764057602,-0.6287136576050538,-3.14
297,2,1,0,1,0.2024892764057602,-0.6287136576050538,0.1230098024780589,-1.960882790292408,-3.14
298,2,1,2,1,0.1230098024780589,-1.960882790292408,0.0261903316950027,-1.7626496796299935,-3.14
299,2,1,1,1,0.0261903316950027,-1.7626496796299935,-0.2840687457294733,-0.8352098159420289,-3.14
300,3,0,0,0,0.0463595260802583,-0.0225361935961781,0.050051084427338,0.184412995057863,3.14
301,3,0,0,0,0.050051084427338,0.184412995057863,-0.182855332814579,-0.8759437282826336,3.14
302,3,0,0,0,-0.182855332814579,-0.8759437282826336,-0.195827187685849,-0.0163895453760289,3.14
303,3,0,1,0,-0.195827187685849,-0.0163895453760289,-0.2302394170109931,-0.9642927455363356,3.14
304,3,0,2,0,-0.2302394170109931,-0.9642927455363356,-0.2649030909587491,-0.595114765478537,3.14
305,3,0,1,0,-0.2649030909587491,-0.595114765478537,-0.2724249743950752,-0.0094840616773528,3.14
306,3,0,1,0,-0.2724249743950752,-0.0094840616773528,-0.3177081629121842,-1.322412302967169,3.14
307,3,0,1,1,-0.3177081629121842,-1.322412302967169,-0.0139086341900673,-0.2082621938487764,3.14
308,3,0,2,1,-0.0139086341900673,-0.2082621938487764,-0.0209530546195751,0.6661379316924988,3.14
309,3,0,2,1,-0.0209530546195751,0.6661379316924988,-0.0071993724321431,-0.0998315339012707,3.14
310,3,0,2,2,-0.0071993724321431,-0.0998315339012707,-0.0052874953578286,0.1639971334944386,3.14
311,3,0,2,2,-0.0052874953578286,0.1639971334944386,0.0075818969670743,0.3327714203589423,3.14
312,3,0,2,2,0.0075818969670743,0.3327714203589423,0.4634747184863593,1.2979003798048558,3.14
313,3,0,2,2,0.4634747184863593,1.2979003798048558,0.6202360262767008,0.7068790803522825,3.14
314,3,0,2,2,0.6202360262767008,0.7068790803522825,0.6690738129035454,1.2270600879265667,3.14
315,3,0,2,2,0.6690738129035454,1.2270600879265667,1.4364480209991244,1.7202574322438762,3.14
316,3,0,2,2,1.4364480209991244,1.7202574322438762,1.492218699475325,1.0616142484693711,3.14
317,3,0,2,2,1.492218699475325,1.0616142484693711,1.7157086119834155,1.204090746412468,3.14
318,3,0,2,2,1.7157086119834155,1.204090746412468,2.7371306400940063,0.6823058602447465,3.14
319,3,0,2,2,2.7371306400940063,0.6823058602447465,2.797825953387136,1.3190171209990695,3.14
320,3,0,2,2,2.797825953387136,1.3190171209990695,2.865399984782867,1.2026078475076334,3.14
321,3,0,0,2,2.865399984782867,1.2026078475076334,3.3669118564921514,1.1858487144275094,3.14
322,3,0,0,2,3.3669118564921514,1.1858487144275094,3.417942258735016,1.0041015157739177,3.14
323,3,0,2,2,3.417942258735016,1.0041015157739177,3.4677476199929225,0.9739658910851772,3.14
324,3,0,2,2,3.4677476199929225,0.9739658910851772,3.5052057257287057,0.7951297333941644,3.14
325,3,0,0,2,3.5052057257287057,0.7951297333941644,3.5666930952217046,1.3350824081648147,3.14
326,3,0,0,2,3.5666930952217046,1.3350824081648147,3.610878382807448,0.7657753128978314,3.14
327,3,0,0,0,3.610878382807448,0.7657753128978314,3.65957673873973,1.0971123864855192,3.14
328,3,0,2,0,3.65957673873973,1.0971123864855192,3.920215437580328,0.097615980990706,3.14
329,3,0,2,0,3.920215437580328,0.097615980990706,3.9391136160332416,0.4450053495293357,3.14
330,3,0,0,0,3.9391136160332416,0.4450053495293357,3.9325255252448015,-0.3021183220244133,3.14
331,3,0,0,0,3.9325255252448015,-0.3021183220244133,3.925672390563416,0.1125234764852291,3.14
332,3,0,0,0,3.925672390563416,0.1125234764852291,4.0417347246628985,-0.1294591675819012,3.14
333,3,0,0,0,4.0417347246628985,-0.1294591675819012,4.055113728292872,0.4783836962994351,3.14
334,3,0,2,0,4.055113728292872,0.4783836962994351,4.075374705594392,0.3076191994655658,3.14
335,3,0,2,0,4.075374705594392,0.3076191994655658,4.061887956050099,-0.4621143322832025,3.14
336,3,0,0,0,4.061887956050099,-0.4621143322832025,4.060778848614735,0.2460095802771948,3.14
337,3,0,2,0,4.060778848614735,0.2460095802771948,4.069769805379444,0.0651135540656444,3.14
338,3,0,2,0,4.069769805379444,0.0651135540656444,4.071998101851622,-0.0116306377501333,3.14
339,3,0,2,2,4.071998101851622,-0.0116306377501333,4.170620639580847,0.882813020141701,3.14
340,3,0,2,2,4.170620639580847,0.882813020141701,4.172904933738703,-0.079968869182777,3.14
341,3,0,2,2,4.172904933738703,-0.079968869182777,4.684305724825015,1.497157187198661,3.14
342,3,0,2,2,4.684305724825015,1.497157187198661,4.765167354105698,1.4171523509301789,3.14
343,3,0,2,2,4.765167354105698,1.4171523509301789,4.8156077358134,0.9200169933437408,3.14
344,3,0,0,2,4.8156077358134,0.9200169933437408,4.889778598725528,1.6508393441807725,3.14
345,3,0,2,2,4.889778598725528,1.6508393441807725,6.152258192786211,1.6804416742597723,3.14
346,3,0,0,2,6.152258192786211,1.6804416742597723,6.2748902269685845,2.514331055903048,3.14
347,3,0,0,2,6.2748902269685845,2.514331055903048,7.074582251900702,1.6505358771269671,3.14
348,3,0,0,0,7.074582251900702,1.6505358771269671,7.554728241969602,-1.0715304340750824,3.14
349,3,0,0,0,7.554728241969602,-1.0715304340750824,7.517378622478285,-0.526264561486918,3.14
350,3,0,1,0,7.517378622478285,-0.526264561486918,7.513185368206316,-0.0552788442101305,3.14
351,3,0,1,0,7.513185368206316,-0.0552788442101305,7.739938955560649,0.1151041480764842,3.14
352,3,0,0,0,7.739938955560649,0.1151041480764842,7.767859339413405,0.6874744703427178,3.14
353,3,0,0,0,7.767859339413405,0.6874744703427178,7.819032534962596,-0.0314600581420142,3.14
354,3,0,1,0,7.819032534962596,-0.0314600581420142,7.828754041552266,-0.0700755852564301,3.14
355,3,0,0,0,7.828754041552266,-0.0700755852564301,7.83942342901247,0.286836512901568,3.14
356,3,0,0,0,7.83942342901247,0.286836512901568,7.835032062049949,0.1087388202481678,3.14
357,3,0,2,0,7.835032062049949,0.1087388202481678,7.8095671829486175,-0.3158057028345794,3.14
358,3,0,1,0,7.8095671829486175,-0.3158057028345794,7.808813919990623,0.1312921642631705,3.14
359,3,0,0,0,7.808813919990623,0.1312921642631705,7.885369231713373,0.8425901870519711,3.14
360,3,0,0,0,7.885369231713373,0.8425901870519711,7.909650221932821,0.2316265330231638,3.14
361,3,0,2,0,7.909650221932821,0.2316265330231638,7.922726950780188,0.4004736018097349,3.14
362,3,0,0,0,7.922726950780188,0.4004736018097349,7.905080560448858,-0.5127901915355835,3.14
363,3,0,1,0,7.905080560448858,-0.5127901915355835,7.937880725199203,1.0289458464875425,3.14
364,3,0,0,0,7.937880725199203,1.0289458464875425,8.201798102346244,0.070917551148569,3.14
365,3,0,2,0,8.201798102346244,0.070917551148569,8.170365275226148,-0.8762931600309677,3.14
366,3,0,1,0,8.170365275226148,-0.8762931600309677,8.180243019085596,0.7001818385041891,3.14
367,3,0,0,0,8.180243019085596,0.7001818385041891,8.217581180098529,0.653095536145574,3.14
368,3,0,0,0,8.217581180098529,0.653095536145574,8.233226442703526,0.2268694765247819,3.14
369,3,0,0,0,8.233226442703526,0.2268694765247819,7.881999565224626,-1.3224167550288797,3.14
370,3,0,1,0,7.881999565224626,-1.3224167550288797,7.525487063205662,0.1521585144514704,3.14
371,3,0,1,0,7.525487063205662,0.1521585144514704,7.538728113880015,0.2654483160404083,3.14
372,3,0,0,0,7.538728113880015,0.2654483160404083,7.561358272232931,0.4767615393007308,3.14
373,3,0,0,0,7.561358272232931,0.4767615393007308,7.567713520411271,-0.0404832447504754,3.14
374,3,0,0,0,7.567713520411271,-0.0404832447504754,7.516104191540599,-1.336798582099202,3.14
375,3,0,1,0,7.516104191540599,-1.336798582099202,7.690196802284412,0.0572354846317032,3.14
376,3,0,0,0,7.690196802284412,0.0572354846317032,8.18300654821088,0.2507246888296572,3.14
377,3,0,0,0,8.18300654821088,0.2507246888296572,7.993967986478348,-1.0251656243199243,3.14
378,3,0,0,0,7.993967986478348,-1.0251656243199243,7.930198834779655,-1.384289619053625,3.14
379,3,0,0,0,7.930198834779655,-1.384289619053625,7.602897914746572,0.0104810597387904,3.14
380,3,0,1,0,7.602897914746572,0.0104810597387904,7.625139470611897,0.6217843355887701,3.14
381,3,0,2,0,7.625139470611897,0.6217843355887701,7.651128677936951,0.4144867644873267,3.14
382,3,0,0,0,7.651128677936951,0.4144867644873267,7.643401714608298,-0.3643525813630672,3.14
383,3,0,0,0,7.643401714608298,-0.3643525813630672,7.609021357166839,-0.8441831438716523,3.14
384,3,0,0,0,7.609021357166839,-0.8441831438716523,7.573537803418212,-0.4932436169269811,3.14
385,3,0,0,0,7.573537803418212,-0.4932436169269811,7.557181241771961,-0.4348701962982774,3.14
386,3,0,0,0,7.557181241771961,-0.4348701962982774,7.554210646806619,0.1169040081213805,3.14
387,3,0,0,0,7.554210646806619,0.1169040081213805,7.45050836863713,-0.3906766832914118,3.14
388,3,0,0,0,7.45050836863713,-0.3906766832914118,6.970590579664116,-0.2040534396366036,3.14
389,3,0,0,0,6.970590579664116,-0.2040534396366036,6.716594044178726,0.5915959058049739,3.14
390,3,0,0,0,6.716594044178726,0.5915959058049739,6.6657097158839065,-0.2130425676420936,3.14
391,3,0,0,0,6.6657097158839065,-0.2130425676420936,6.653439031764463,-0.3472947840934132,3.14
392,3,0,0,0,6.653439031764463,-0.3472947840934132,6.68556492094971,-0.0456928494972665,3.14
393,3,0,2,0,6.68556492094971,-0.0456928494972665,6.720343077845245,0.9408445304282268,3.14
394,3,0,0,0,6.720343077845245,0.9408445304282268,6.7166365820998,-0.5241267098625011,3.14
395,3,0,0,0,6.7166365820998,-0.5241267098625011,6.71664368230016,0.1125630286615023,3.14
396,3,0,0,0,6.71664368230016,0.1125630286615023,6.516580621748065,-1.0548385497943655,3.14
397,3,0,0,0,6.516580621748065,-1.0548385497943655,6.339487258807112,-0.2706397223710967,3.14
398,3,0,0,0,6.339487258807112,-0.2706397223710967,6.309451905753195,-0.8009030900264774,3.14
399,3,0,0,0,6.309451905753195,-0.8009030900264774,6.282032207928843,-0.3573024457060357,3.14
400,4,0,0,0,-0.0200389449678481,-0.0326382586933997,-0.0274615948082378,-0.2045229913249809,5.1000000000000005
401,4,0,0,0,-0.0274615948082378,-0.2045229913249809,-0.0078894082932412,0.6362033247256406,5.1000000000000005
402,4,0,1,0,-0.0078894082932412,0.6362033247256406,-0.0527387478425937,0.405499713534637,5.1000000000000005
403,4,0,0,0,-0.0527387478425937,0.405499713534637,-0.4950749534538994,-0.5300494131438517,5.1000000000000005
404,4,0,0,0,-0.4950749534538994,-0.5300494131438517,-0.7289060099820591,-0.3308158770124103,5.1000000000000005
405,4,0,0,0,-0.7289060099820591,-0.3308158770124103,-0.7419714702498396,-0.3047023536520494,5.1000000000000005
406,4,0,1,0,-0.7419714702498396,-0.3047023536520494,-0.7678961748238045,-0.6306857560449539,5.1000000000000005
407,4,0,1,0,-0.7678961748238045,-0.6306857560449539,-0.7771254641309753,-0.0094321684261311,5.1000000000000005
408,4,0,1,1,-0.7771254641309753,-0.0094321684261311,-0.7599104810968825,0.4278290489005961,5.1000000000000005
409,4,0,1,1,-0.7599104810968825,0.4278290489005961,-0.7686125134881779,-0.470168765440171,5.1000000000000005
410,4,0,1,1,-0.7686125134881779,-0.470168765440171,-0.7941129316546512,-0.4862057910553354,5.1000000000000005
411,4,0,1,1,-0.7941129316546512,-0.4862057910553354,-0.7785126270777875,0.6083723062301432,5.1000000000000005
412,4,0,1,1,-0.7785126270777875,0.6083723062301432,-0.5594340350310109,-0.215844734916913,5.1000000000000005
413,4,0,1,1,-0.5594340350310109,-0.215844734916913,-0.6555035229453772,-0.3278250038033921,5.1000000000000005
414,4,0,1,1,-0.6555035229453772,-0.3278250038033921,-0.6578279619373956,0.1485865240882909,5.1000000000000005
415,4,0,1,1,-0.6578279619373956,0.1485865240882909,-0.6657578685566617,-0.2175813098183643,5.1000000000000005
416,4,0,1,1,-0.6657578685566617,-0.2175813098183643,-0.6260197348598908,1.2503616123379842,5.1000000000000005
417,4,0,1,1,-0.6260197348598908,1.2503616123379842,-0.5868233050920919,0.4306356632504526,5.1000000000000005
418,4,0,1,1,-0.5868233050920919,0.4306356632504526,-0.5438218992436926,0.5490908879561376,5.1000000000000005
419,4,0,1,1,-0.5438218992436926,0.5490908879561376,-0.550968789411051,-0.816686738134175,5.1000000000000005
420,4,0,1,1,-0.550968789411051,-0.816686738134175,-0.5256429607973286,1.1127862559840591,5.1000000000000005
421,4,0,1,1,-0.5256429607973286,1.1127862559840591,-0.5103764692202575,-0.1177057914716781,5.1000000000000005
422,4,0,1,1,-0.5103764692202575,-0.1177057914716781,-0.5212140765481511,-0.2238180519152602,5.1000000000000005
423,4,0,1,1,-0.5212140765481511,-0.2238180519152602,-0.4789122656676405,1.342605732945259,5.1000000000000005
424,4,0,1,1,-0.4789122656676405,1.342605732945259,-0.2474711533469985,0.5586378717880363,5.1000000000000005
425,4,0,1,1,-0.2474711533469985,0.5586378717880363,-0.1421999190663839,0.9233055762549184,5.1000000000000005
426,4,0,2,1,-0.1421999190663839,0.9233055762549184,-0.1002558341543412,0.693058438620371,5.1000000000000005
427,4,0,1,1,-0.1002558341543412,0.693058438620371,-0.2491040409050797,0.3902347618988736,5.1000000000000005
428,4,0,1,1,-0.2491040409050797,0.3902347618988736,-0.1960448294927902,0.6731989719940719,5.1000000000000005
429,4,0,1,1,-0.1960448294927902,0.6731989719940719,-0.1848291319625526,0.0297695184471467,5.1000000000000005
430,4,0,1,1,-0.1848291319625526,0.0297695184471467,-0.0373437911762833,0.6799787957438314,5.1000000000000005
431,4,0,1,1,-0.0373437911762833,0.6799787957438314,-0.0311584679177212,-0.1690306759416775,5.1000000000000005
432,4,0,1,1,-0.0311584679177212,-0.1690306759416775,-0.0585161550166804,-0.5532076562610416,5.1000000000000005
433,4,0,1,1,-0.0585161550166804,-0.5532076562610416,-0.0679686609143917,-0.0429570217485693,5.1000000000000005
434,4,0,1,1,-0.0679686609143917,-0.0429570217485693,-0.0498355662349708,0.4479724547203468,5.1000000000000005
435,4,0,1,1,-0.0498355662349708,0.4479724547203468,-0.0830022049460093,-1.1306854190856503,5.1000000000000005
436,4,0,2,1,-0.0830022049460093,-1.1306854190856503,-0.0895491947880152,0.4993493263431736,5.1000000000000005
437,4,0,2,1,-0.0895491947880152,0.4993493263431736,-0.0435375915082636,1.0842434074132767,5.1000000000000005
438,4,0,2,2,-0.0435375915082636,1.0842434074132767,0.1496100731081816,0.4963683306897596,5.1000000000000005
439,4,0,2,2,0.1496100731081816,0.4963683306897596,0.1819419313088716,0.6602968039767352,5.1000000000000005
440,4,0,2,2,0.1819419313088716,0.6602968039767352,0.4556660535146504,1.0674618809332037,5.1000000000000005
441,4,0,1,2,0.4556660535146504,1.0674618809332037,0.4941703706323847,0.5349101594309148,5.1000000000000005
442,4,0,1,2,0.4941703706323847,0.5349101594309148,1.923129275307157,2.021668246617573,5.1000000000000005
443,4,0,2,2,1.923129275307157,2.021668246617573,3.1337973552442118,2.191681720697703,5.1000000000000005
444,4,0,2,2,3.1337973552442118,2.191681720697703,3.24391697230228,2.20919223763304,5.1000000000000005
445,4,0,2,2,3.24391697230228,2.20919223763304,3.322379141185916,1.3204035614362726,5.1000000000000005
446,4,0,2,2,3.322379141185916,1.3204035614362726,4.767909459222463,2.618426073619033,5.1000000000000005
447,4,0,2,2,4.767909459222463,2.618426073619033,4.866786030981579,1.7715554611554702,5.1000000000000005
448,4,0,2,2,4.866786030981579,1.7715554611554702,5.012813359068481,3.3301580822565127,5.1000000000000005
449,4,0,2,2,5.012813359068481,3.3301580822565127,5.135097705414385,2.1492473970478647,5.1000000000000005
450,4,0,1,2,5.135097705414385,2.1492473970478647,5.729674452137791,0.6496472923273461,5.1000000000000005
451,4,0,2,2,5.729674452137791,0.6496472923273461,5.799795927564489,1.648199800924242,5.1000000000000005
452,4,0,0,2,5.799795927564489,1.648199800924242,7.206303691178335,2.293734795862873,5.1000000000000005
453,4,0,0,2,7.206303691178335,2.293734795862873,7.310904495716793,2.167709407857073,5.1000000000000005
454,4,0,2,2,7.310904495716793,2.167709407857073,8.885060574062887,2.6761620906197865,5.1000000000000005
455,4,0,0,2,8.885060574062887,2.6761620906197865,9.005440050059743,2.4167153603966294,5.1000000000000005
456,4,0,0,2,9.005440050059743,2.4167153603966294,10.32264860856273,2.2018730205231662,5.1000000000000005
457,4,0,0,0,10.32264860856273,2.2018730205231662,10.426606164729025,1.9084535134624652,5.1000000000000005
458,4,0,0,0,10.426606164729025,1.9084535134624652,10.603309798572914,2.181833232350056,5.1000000000000005
459,4,0,0,0,10.603309798572914,2.181833232350056,11.250453731200077,0.1360857729577372,5.1000000000000005
460,4,0,0,0,11.250453731200077,0.1360857729577372,11.34090225155978,0.3851637028565718,5.1000000000000005
461,4,0,0,0,11.34090225155978,0.3851637028565718,11.441379668266196,-0.0569008359795595,5.1000000000000005
462,4,0,2,0,11.441379668266196,-0.0569008359795595,11.439890798126733,0.0172029047664026,5.1000000000000005
463,4,0,0,0,11.439890798126733,0.0172029047664026,11.625979041512554,0.5095100955671721,5.1000000000000005
464,4,0,0,0,11.625979041512554,0.5095100955671721,11.607697656247591,-0.6429684732926855,5.1000000000000005
465,4,0,1,0,11.607697656247591,-0.6429684732926855,11.703779973604227,0.6198544789291719,5.1000000000000005
466,4,0,0,0,11.703779973604227,0.6198544789291719,11.812768724759422,0.4659526010413807,5.1000000000000005
467,4,0,0,0,11.812768724759422,0.4659526010413807,11.799912820413914,-0.5569542617096686,5.1000000000000005
468,4,0,0,0,11.799912820413914,-0.5569542617096686,11.78897368737868,-0.1034349316704161,5.1000000000000005
469,4,0,0,0,11.78897368737868,-0.1034349316704161,11.80171764192295,0.283925178400724,5.1000000000000005
470,4,0,1,0,11.80171764192295,0.283925178400724,11.790466229489857,-0.3719984875867394,5.1000000000000005
471,4,0,0,0,11.790466229489857,-0.3719984875867394,11.814902458556428,0.2312227694859504,5.1000000000000005
472,4,0,0,0,11.814902458556428,0.2312227694859504,12.245092687295408,-0.6086809262478191,5.1000000000000005
473,4,0,1,0,12.245092687295408,-0.6086809262478191,12.29716629337568,-0.0395604830067116,5.1000000000000005
474,4,0,0,0,12.29716629337568,-0.0395604830067116,12.4629337731259,-0.145197288065451,5.1000000000000005
475,4,0,1,0,12.4629337731259,-0.145197288065451,12.407202704719264,0.1048502404696565,5.1000000000000005
476,4,0,0,0,12.407202704719264,0.1048502404696565,12.396035161502558,-0.6573694644089128,5.1000000000000005
477,4,0,2,0,12.396035161502558,-0.6573694644089128,12.431564052793677,-0.0969911664353479,5.1000000000000005
478,4,0,1,0,12.431564052793677,-0.0969911664353479,12.189441868083136,-0.5094643134096719,5.1000000000000005
479,4,0,1,0,12.189441868083136,-0.5094643134096719,12.152699710469715,-0.7577072942392126,5.1000000000000005
480,4,0,0,0,12.152699710469715,-0.7577072942392126,12.213965945899073,-0.2750829143756889,5.1000000000000005
481,4,0,0,0,12.213965945899073,-0.2750829143756889,12.353657939999522,-0.4310514407511857,5.1000000000000005
482,4,0,0,0,12.353657939999522,-0.4310514407511857,11.930566290934316,-1.3905327436746142,5.1000000000000005
483,4,0,1,0,11.930566290934316,-1.3905327436746142,11.886797918820644,-0.5325140045403216,5.1000000000000005
484,4,0,0,0,11.886797918820644,-0.5325140045403216,11.847468892065926,-0.8607594638682615,5.1000000000000005
485,4,0,0,0,11.847468892065926,-0.8607594638682615,11.819579980919071,-0.3996955624245176,5.1000000000000005
486,4,0,0,0,11.819579980919071,-0.3996955624245176,11.70464509353295,0.346511261678132,5.1000000000000005
487,4,0,0,0,11.70464509353295,0.346511261678132,11.680603531553407,-0.79107200049294,5.1000000000000005
488,4,0,0,0,11.680603531553407,-0.79107200049294,11.658762811659807,-0.3407404448981664,5.1000000000000005
489,4,0,0,0,11.658762811659807,-0.3407404448981664,11.177538967883812,-1.1327735018585918,5.1000000000000005
490,4,0,1,0,11.177538967883812,-1.1327735018585918,11.00684955167902,1.0533507737802537,5.1000000000000005
491,4,0,0,0,11.00684955167902,1.0533507737802537,11.014603853895585,-0.2232817924425208,5.1000000000000005
492,4,0,0,0,11.014603853895585,-0.2232817924425208,10.99358319449146,-0.3190884116450512,5.1000000000000005
493,4,0,0,0,10.99358319449146,-0.3190884116450512,11.028980172050636,1.0596421527982751,5.1000000000000005
494,4,0,0,0,11.028980172050636,1.0596421527982751,10.960272199314256,-0.2575869403004147,5.1000000000000005
495,4,0,0,0,10.960272199314256,-0.2575869403004147,10.657989905481768,-0.1053702453019241,5.1000000000000005
496,4,0,0,0,10.657989905481768,-0.1053702453019241,10.004676579049638,-0.2066292045693983,5.1000000000000005
497,4,0,0,0,10.004676579049638,-0.2066292045693983,10.005101946358806,0.0056900981601762,5.1000000000000005
498,4,0,0,0,10.005101946358806,0.0056900981601762,9.912436556176075,0.1415196190213372,5.1000000000000005
499,4,0,0,0,9.912436556176075,0.1415196190213372,9.703720805695893,0.1239303972264199,5.1000000000000005
500,5,0,0,0,0.070557644008133,0.06917848282149,0.0355994712345139,-1.107792558032616,9.02
501,5,0,2,0,0.0355994712345139,-1.107792558032616,0.0203531727082526,0.0568601940951386,9.02
502,5,0,2,0,0.0203531727082526,0.0568601940951386,-0.1864129036366202,-1.6082966146529336,9.02
503,5,0,2,2,-0.1864129036366202,-1.6082966146529336,-0.2088581684688373,-0.5894690252106213,9.02
504,5,0,2,2,-0.2088581684688373,-0.5894690252106213,-0.2539800731696636,-0.9215732787494348,9.02
505,5,0,2,2,-0.2539800731696636,-0.9215732787494348,-0.2367268274697854,0.9277938114211668,9.02
506,5,0,2,2,-0.2367268274697854,0.9277938114211668,-0.1852122848201172,0.9236404617615322,9.02
507,5,0,2,2,-0.1852122848201172,0.9236404617615322,-0.1884014362968709,-0.4921905171296908,9.02
508,5,0,2,2,-0.1884014362968709,-0.4921905171296908,-0.1845466427684952,0.5555346000979168,9.02
509,5,0,2,2,-0.1845466427684952,0.5555346000979168,-0.1622501949804492,0.4192058100449343,9.02
510,5,0,2,2,-0.1622501949804492,0.4192058100449343,-0.1737507823880594,-0.3135860765290255,9.02
511,5,0,2,2,-0.1737507823880594,-0.3135860765290255,-0.1626201248366362,0.4894720540778634,9.02
512,5,0,2,2,-0.1626201248366362,0.4894720540778634,-0.1240238410573797,0.8428947864103212,9.02
513,5,0,2,2,-0.1240238410573797,0.8428947864103212,-0.0740430072008104,0.976058142251545,9.02
514,5,0,1,2,-0.0740430072008104,0.976058142251545,-0.0008211985877212,1.510618420098088,9.02
515,5,0,2,2,-0.0008211985877212,1.510618420098088,1.23703394177018,1.9209444284178392,9.02
516,5,0,2,2,1.23703394177018,1.9209444284178392,1.309404355590015,1.3441748136811875,9.02
517,5,0,2,2,1.309404355590015,1.3441748136811875,1.4107615834523597,2.0058476343459986,9.02
518,5,0,2,2,1.4107615834523597,2.0058476343459986,2.7529526635312664,1.6752486246746463,9.02
519,5,0,2,2,2.7529526635312664,1.6752486246746463,2.859542162600372,2.29660769900442,9.02
520,5,0,2,2,2.859542162600372,2.29660769900442,4.389804283176221,1.81835688858442,9.02
521,5,0,2,2,4.389804283176221,1.81835688858442,4.49794141203046,2.3725917815076727,9.02
522,5,0,0,2,4.49794141203046,2.3725917815076727,5.825657008279333,1.3902077179203451,9.02
523,5,0,0,2,5.825657008279333,1.3902077179203451,5.910732627500111,1.7350479174993898,9.02
524,5,0,0,0,5.910732627500111,1.7350479174993898,5.989704289221375,1.4309760067326085,9.02
525,5,0,0,0,5.989704289221375,1.4309760067326085,6.032157970747665,0.723165841584521,9.02
526,5,0,0,0,6.032157970747665,0.723165841584521,6.098604141538886,1.6651365049323268,9.02
527,5,0,0,0,6.098604141538886,1.6651365049323268,6.2007637653430825,2.021471036873914,9.02
528,5,0,0,0,6.2007637653430825,2.021471036873914,6.254892366277689,0.7462627916816891,9.02
529,5,0,0,0,6.254892366277689,0.7462627916816891,6.320802594984187,1.5679515419368335,9.02
530,5,0,0,0,6.320802594984187,1.5679515419368335,6.503253024681033,-0.0460265580976499,9.02
531,5,0,0,0,6.503253024681033,-0.0460265580976499,6.525904314875373,0.5460434304651941,9.02
532,5,0,2,0,6.525904314875373,0.5460434304651941,6.708850145148562,-0.1122622838846102,9.02
533,5,0,0,0,6.708850145148562,-0.1122622838846102,6.722018630082021,0.3625587175841055,9.02
534,5,0,0,0,6.722018630082021,0.3625587175841055,6.761440476302246,-0.3521407317487863,9.02
535,5,0,0,0,6.761440476302246,-0.3521407317487863,6.907167455560204,-0.2945055558891569,9.02
536,5,0,1,0,6.907167455560204,-0.2945055558891569,6.874559423255499,-0.6899208338483634,9.02
537,5,0,1,0,6.874559423255499,-0.6899208338483634,6.826945030485867,-0.0016734344437755,9.02
538,5,0,0,0,6.826945030485867,-0.0016734344437755,6.840707660455606,0.2982684103765773,9.02
539,5,0,1,0,6.840707660455606,0.2982684103765773,6.89928046058168,0.2971647078831084,9.02
540,5,0,0,0,6.89928046058168,0.2971647078831084,6.899628147817965,-0.0273598423497423,9.02
541,5,0,2,0,6.899628147817965,-0.0273598423497423,6.893422630892981,-0.0779487728137781,9.02
542,5,0,1,0,6.893422630892981,-0.0779487728137781,6.884097624130667,-0.0203003190401293,9.02
543,5,0,2,0,6.884097624130667,-0.0203003190401293,6.89188465820009,0.0933825046207299,9.02
544,5,0,0,0,6.89188465820009,0.0933825046207299,7.132698462748625,0.5947397245399112,9.02
545,5,0,0,0,7.132698462748625,0.5947397245399112,7.132778015373296,-0.1695444569788788,9.02
546,5,0,1,0,7.132778015373296,-0.1695444569788788,7.140373562164961,0.3085985754246004,9.02
547,5,0,0,0,7.140373562164961,0.3085985754246004,7.149344784654055,0.2094618886591739,9.02
548,5,0,0,0,7.149344784654055,0.2094618886591739,7.172888992143402,0.6118119289277189,9.02
549,5,0,0,0,7.172888992143402,0.6118119289277189,7.187359868404227,0.1466389031779389,9.02
550,5,0,0,0,7.187359868404227,0.1466389031779389,7.224954400140644,0.6979488921087484,9.02
551,5,0,0,0,7.224954400140644,0.6979488921087484,7.272474354465098,-0.4448466257710965,9.02
552,5,0,2,0,7.272474354465098,-0.4448466257710965,7.2673836673059,-0.0116532338987813,9.02
553,5,0,0,0,7.2673836673059,-0.0116532338987813,7.275949293652225,0.138206739451081,9.02
554,5,0,0,0,7.275949293652225,0.138206739451081,7.260330476941996,0.0421172028957121,9.02
555,5,0,0,0,7.260330476941996,0.0421172028957121,7.388675644397166,0.2926849360445735,9.02
556,5,0,0,0,7.388675644397166,0.2926849360445735,7.384533882755997,-0.3054932153121743,9.02
557,5,0,0,0,7.384533882755997,-0.3054932153121743,7.378340334757247,0.0137077093960737,9.02
558,5,0,0,0,7.378340334757247,0.0137077093960737,7.358476259775913,-0.5349187971042973,9.02
559,5,0,0,0,7.358476259775913,-0.5349187971042973,7.3740154574558865,-0.2577353350489426,9.02
560,5,0,2,0,7.3740154574558865,-0.2577353350489426,7.355337252799839,-0.2983473497117571,9.02
561,5,0,2,0,7.355337252799839,-0.2983473497117571,7.457306321813363,0.3339624274474119,9.02
562,5,0,0,0,7.457306321813363,0.3339624274474119,7.455358467090927,-0.1812559213990916,9.02
563,5,0,0,0,7.455358467090927,-0.1812559213990916,7.455443687325614,0.3839506162148204,9.02
564,5,0,0,0,7.455443687325614,0.3839506162148204,7.505862442042566,0.3343663222514342,9.02
565,5,0,0,0,7.505862442042566,0.3343663222514342,7.494495839401867,-0.3906280174208182,9.02
566,5,0,0,0,7.494495839401867,-0.3906280174208182,7.504967396111581,0.2074797746279585,9.02
567,5,0,0,0,7.504967396111581,0.2074797746279585,7.669453166804246,0.1770340244907458,9.02
568,5,0,0,0,7.669453166804246,0.1770340244907458,7.788381599401783,0.1811988440435853,9.02
569,5,0,3,0,7.788381599401783,0.1811988440435853,7.841166114919328,0.5451296435300038,9.02
570,5,0,0,0,7.841166114919328,0.5451296435300038,7.856786068527331,-0.0017144434791317,9.02
571,5,0,0,0,7.856786068527331,-0.0017144434791317,7.817760051443046,-0.0131388526515579,9.02
572,5,0,0,0,7.817760051443046,-0.0131388526515579,7.868356893737948,0.8231977876683406,9.02
573,5,0,0,0,7.868356893737948,0.8231977876683406,7.993737126101343,0.0698842300658158,9.02
574,5,0,3,0,7.993737126101343,0.0698842300658158,7.989084693401867,-0.1031522220320818,9.02
575,5,0,0,0,7.989084693401867,-0.1031522220320818,8.01080646858914,-0.3758360695560552,9.02
576,5,0,3,0,8.01080646858914,-0.3758360695560552,8.014551704517634,0.1206902562713154,9.02
577,5,0,0,0,8.014551704517634,0.1206902562713154,8.023616701928715,0.1182353261774636,9.02
578,5,0,3,0,8.023616701928715,0.1182353261774636,8.027645692493731,0.0728706304383541,9.02
579,5,0,0,0,8.027645692493731,0.0728706304383541,8.149140460023455,-0.6920313448821498,9.02
580,5,0,3,0,8.149140460023455,-0.6920313448821498,8.29440465894924,-0.6130314467918587,9.02
581,5,0,0,0,8.29440465894924,-0.6130314467918587,8.278379329402297,-0.0929419030099105,9.02
582,5,0,0,0,8.278379329402297,-0.0929419030099105,8.047687378959386,-0.9635660354136356,9.02
583,5,0,0,0,8.047687378959386,-0.9635660354136356,7.913427114575685,-0.7700400901452447,9.02
584,5,0,0,0,7.913427114575685,-0.7700400901452447,7.879271540163235,-0.6722180420750934,9.02
585,5,0,0,0,7.879271540163235,-0.6722180420750934,7.849261206817667,-0.6112904939975328,9.02
586,5,0,0,0,7.849261206817667,-0.6112904939975328,7.809629339303899,-0.829745403912079,9.02
587,5,0,0,0,7.809629339303899,-0.829745403912079,7.632670088765942,-0.4251233628543012,9.02
588,5,0,0,0,7.632670088765942,-0.4251233628543012,6.99694892384733,-0.4407027474636963,9.02
589,5,0,0,0,6.99694892384733,-0.4407027474636963,6.882275337824873,-1.1022701073543058,9.02
590,5,0,0,0,6.882275337824873,-1.1022701073543058,6.878036984120289,0.3620574782181647,9.02
591,5,0,0,0,6.878036984120289,0.3620574782181647,6.495707088017788,-1.1648851938741551,9.02
592,5,0,0,0,6.495707088017788,-1.1648851938741551,6.446498328293875,-0.9690347986968182,9.02
593,5,0,0,0,6.446498328293875,-0.9690347986968182,6.406863581199317,-0.6157074556151348,9.02
594,5,0,0,0,6.406863581199317,-0.6157074556151348,6.413223805808613,0.3431223161003378,9.02
595,5,0,0,0,6.413223805808613,0.3431223161003378,6.411366765833212,-0.2663458819928845,9.02
596,5,0,0,0,6.411366765833212,-0.2663458819928845,6.35355459438483,-1.5769809267835146,9.02
597,5,0,0,0,6.35355459438483,-1.5769809267835146,6.303533067394343,-0.6139950741319833,9.02
598,5,0,0,0,6.303533067394343,-0.6139950741319833,5.8457841265087245,-0.2179802446610669,9.02
599,5,0,0,0,5.8457841265087245,-0.2179802446610669,5.781156698410477,-1.892329524110128,9.02
600,6,3,0,0,-0.0972119497618244,0.1814981812688422,-0.0788588501577189,0.3589677106081191,-2.35
601,6,3,1,0,-0.0788588501577189,0.3589677106081191,-0.0805459605229762,-0.1188719918491039,-2.35
602,6,3,0,0,-0.0805459605229762,-0.1188719918491039,-0.0929766530464964,-0.2540152111678787,-2.35
603,6,3,0,0,-0.0929766530464964,-0.2540152111678787,-0.355365580825978,-1.0876064401976722,-2.35
604,6,3,0,0,-0.355365580825978,-1.0876064401976722,-0.4331738855930722,-1.5820046555730796,-2.35
605,6,3,3,0,-0.4331738855930722,-1.5820046555730796,-0.429820291438285,-0.7224293694533478,-2.35
606,6,3,3,0,-0.429820291438285,-0.7224293694533478,-0.5816808925508702,-0.7779902942407945,-2.35
607,6,3,3,3,-0.5816808925508702,-0.7779902942407945,-1.1588855029424558,-1.590577490934305,-2.35
608,6,3,3,3,-1.1588855029424558,-1.590577490934305,-1.4071841220330756,-0.8662868830158598,-2.35
609,6,3,3,3,-1.4071841220330756,-0.8662868830158598,-1.648570018947468,-1.1438486865902893,-2.35
610,6,3,3,3,-1.648570018947468,-1.1438486865902893,-1.6986866977411337,-0.9417345730029842,-2.35
611,6,3,3,3,-1.6986866977411337,-0.9417345730029842,-2.0298975433004287,-1.1224148395354718,-2.35
612,6,3,3,3,-2.0298975433004287,-1.1224148395354718,-2.5093398572439143,-1.0424542053243684,-2.35
613,6,3,3,3,-2.5093398572439143,-1.0424542053243684,-2.583850493312198,-1.6534388401880815,-2.35
614,6,3,0,3,-2.583850493312198,-1.6534388401880815,-2.664492127586144,-1.5157526187104953,-2.35
615,6,3,3,3,-2.664492127586144,-1.5157526187104953,-2.730908576107393,-1.3521012033742743,-2.35
616,6,3,3,3,-2.730908576107393,-1.3521012033742743,-2.902124122993635,-1.2647595913996283,-2.35
617,6,3,3,3,-2.902124122993635,-1.2647595913996283,-4.044554325568088,-1.3662354825638277,-2.35
618,6,3,3,3,-4.044554325568088,-1.3662354825638277,-4.081217926219094,-0.50878718792384,-2.35
619,6,3,3,3,-4.081217926219094,-0.50878718792384,-4.110129666765427,-0.7677084344445606,-2.35
620,6,3,3,3,-4.110129666765427,-0.7677084344445606,-5.0492826686528005,-1.95586044310486,-2.35
621,6,3,3,3,-5.0492826686528005,-1.95586044310486,-5.142698761827092,-1.7762008428383522,-2.35
622,6,3,3,3,-5.142698761827092,-1.7762008428383522,-6.094979860540587,-1.1936149044255704,-2.35
623,6,3,3,3,-6.094979860540587,-1.1936149044255704,-6.600879250777088,-1.3941858227038006,-2.35
624,6,3,3,3,-6.600879250777088,-1.3941858227038006,-6.651546676367202,-0.8224750575210551,-2.35
625,6,3,3,3,-6.651546676367202,-0.8224750575210551,-6.7242901574607385,-1.852282321546064,-2.35
626,6,3,3,3,-6.7242901574607385,-1.852282321546064,-6.803352600520368,-1.37385499280845,-2.35
627,6,3,3,3,-6.803352600520368,-1.37385499280845,-7.072692467281835,-1.2320855135397415,-2.35
628,6,3,3,3,-7.072692467281835,-1.2320855135397415,-7.151711848591898,-1.879497547779778,-2.35
629,6,3,3,3,-7.151711848591898,-1.879497547779778,-7.233733902927575,-1.5579156354634227,-2.35
630,6,3,3,3,-7.233733902927575,-1.5579156354634227,-7.815319011205872,-1.602277234362597,-2.35
631,6,3,3,3,-7.815319011205872,-1.602277234362597,-9.07512745608526,-1.648164689008345,-2.35
632,6,3,3,3,-9.07512745608526,-1.648164689008345,-9.135642771994236,-0.9752589658744412,-2.35
633,6,3,3,3,-9.135642771994236,-0.9752589658744412,-9.19493141618172,-1.3981695075519294,-2.35
634,6,3,3,3,-9.19493141618172,-1.3981695075519294,-9.62862611704282,-1.2235554730633893,-2.35
635,6,3,3,3,-9.62862611704282,-1.2235554730633893,-9.8864150253465,-1.4160471354927775,-2.35
636,6,3,3,3,-9.8864150253465,-1.4160471354927775,-10.03797579776164,-0.6994120624362725,-2.35
637,6,3,3,3,-10.03797579776164,-0.6994120624362725,-11.21535355685986,-1.5209781117660066,-2.35
638,6,3,3,3,-11.21535355685986,-1.5209781117660066,-12.24160308846764,-1.5465702565242838,-2.35
639,6,3,3,3,-12.24160308846764,-1.5465702565242838,-12.71296789821561,-0.9667283793436472,-2.35
640,6,3,3,3,-12.71296789821561,-0.9667283793436472,-13.74502124777893,-2.703855621236656,-2.35
641,6,3,3,3,-13.74502124777893,-2.703855621236656,-13.86865544580276,-2.2413413432596827,-2.35
642,6,3,3,3,-13.86865544580276,-2.2413413432596827,-13.93883370166956,-1.0514684376748786,-2.35
643,6,3,3,3,-13.93883370166956,-1.0514684376748786,-13.991461487448758,-1.03248711091559,-2.35
644,6,3,3,3,-13.991461487448758,-1.03248711091559,-14.077503210000556,-2.1272088566442635,-2.35
645,6,3,3,3,-14.077503210000556,-2.1272088566442635,-14.15242706711132,-1.156668569620519,-2.35
646,6,3,3,3,-14.15242706711132,-1.156668569620519,-14.219595393877244,-1.530175373988235,-2.35
647,6,3,3,3,-14.219595393877244,-1.530175373988235,-14.309792671628156,-1.8428309302657733,-2.35
648,6,3,3,3,-14.309792671628156,-1.8428309302657733,-14.400363330682245,-1.767813774579001,-2.35
649,6,3,3,3,-14.400363330682245,-1.767813774579001,-14.4777936165496,-1.4885817240811463,-2.35
650,6,3,3,3,-14.4777936165496,-1.4885817240811463,-15.81194461651476,-2.2656386557654957,-2.35
651,6,3,3,3,-15.81194461651476,-2.2656386557654957,-15.91702256444417,-1.9795466431047763,-2.35
652,6,3,3,3,-15.91702256444417,-1.9795466431047763,-17.316396231068083,-2.13229509286705,-2.35
653,6,3,3,3,-17.316396231068083,-2.13229509286705,-17.437989047413858,-2.348922809259958,-2.35
654,6,3,3,3,-17.437989047413858,-2.348922809259958,-17.515974520172268,-1.2818130058170762,-2.35
655,6,3,3,3,-17.515974520172268,-1.2818130058170762,-17.583458580094444,-1.5038345930146122,-2.35
656,6,3,3,3,-17.583458580094444,-1.5038345930146122,-17.662678297395537,-1.66859521820694,-2.35
657,6,3,3,3,-17.662678297395537,-1.66859521820694,-17.917338115004405,-1.7931853319806397,-2.35
658,6,3,3,3,-17.917338115004405,-1.7931853319806397,-19.06103047991627,-1.7531546225437715,-2.35
659,6,3,3,3,-19.06103047991627,-1.7531546225437715,-19.15867382462897,-2.1955652785641804,-2.35
660,6,3,3,3,-19.15867382462897,-2.1955652785641804,-19.283899117489824,-2.618742012846053,-2.35
661,6,3,3,3,-19.283899117489824,-2.618742012846053,-19.37744214303442,-1.4453198026739469,-2.35
662,6,3,3,3,-19.37744214303442,-1.4453198026739469,-20.90560212378583,-2.157426852734472,-2.35
663,6,3,3,3,-20.90560212378583,-2.157426852734472,-22.708701760513872,-2.1643205428385643,-2.35
664,6,3,3,3,-22.708701760513872,-2.1643205428385643,-22.976604008495865,-1.6574582451142912,-2.35
665,6,3,3,3,-22.976604008495865,-1.6574582451142912,-23.065861385623272,-1.7578355976343567,-2.35
666,6,3,3,3,-23.065861385623272,-1.7578355976343567,-23.16550174924716,-2.011114512239166,-2.35
667,6,3,3,3,-23.16550174924716,-2.011114512239166,-24.694448376313385,-0.9946241787149308,-2.35
668,6,3,3,3,-24.694448376313385,-0.9946241787149308,-25.326697115855616,-1.8454816694766,-2.35
669,6,3,3,3,-25.326697115855616,-1.8454816694766,-25.41978932951005,-1.7975963196532798,-2.35
670,6,3,3,3,-25.41978932951005,-1.7975963196532798,-25.523505061673465,-2.1975478255770717,-2.35
671,6,3,3,3,-25.523505061673465,-2.1975478255770717,-25.588928186903605,-0.8845860344288751,-2.35
672,6,3,3,3,-25.588928186903605,-0.8845860344288751,-25.980697976062675,-0.9519539641735012,-2.35
673,6,3,3,3,-25.980697976062675,-0.9519539641735012,-26.32121756470163,-2.159067928448068,-2.35
674,6,3,3,3,-26.32121756470163,-2.159067928448068,-26.44101549013532,-2.5045538483180225,-2.35
675,6,3,3,3,-26.44101549013532,-2.5045538483180225,-27.09287824977032,-2.0984347999286044,-2.35
676,6,3,3,3,-27.09287824977032,-2.0984347999286044,-27.228610184026525,-3.0237866249589818,-2.35
677,6,3,3,3,-27.228610184026525,-3.0237866249589818,-27.37188608139805,-2.831964610732085,-2.35
678,6,3,3,3,-27.37188608139805,-2.831964610732085,-29.02256605392896,-1.6311496863842674,-2.35
679,6,3,3,3,-29.02256605392896,-1.6311496863842674,-29.557092209483745,-1.443026351885578,-2.35
680,6,3,3,3,-29.557092209483745,-1.443026351885578,-29.63218844076311,-1.6540962349114,-2.35
681,6,3,1,3,-29.63218844076311,-1.6540962349114,-29.74052167669198,-2.334156712056514,-2.35
682,6,3,3,3,-29.74052167669198,-2.334156712056514,-29.940574524116307,-2.7993653258975217,-2.35
683,6,3,3,3,-29.940574524116307,-2.7993653258975217,-31.21948066063206,-2.243958123778082,-2.35
684,6,3,3,3,-31.21948066063206,-2.243958123778082,-31.97419982179436,-2.9073570736710206,-2.35
685,6,3,3,3,-31.97419982179436,-2.9073570736710206,-33.58479230009944,-2.2649624766806293,-2.35
686,6,3,3,3,-33.58479230009944,-2.2649624766806293,-33.71303741560583,-2.5638869327090243,-2.35
687,6,3,3,3,-33.71303741560583,-2.5638869327090243,-33.97631213494573,-3.357780431733668,-2.35
688,6,3,3,3,-33.97631213494573,-3.357780431733668,-35.69506305734266,-1.5233978116168152,-2.35
689,6,3,3,3,-35.69506305734266,-1.5233978116168152,-35.80240322002639,-2.4281412658439474,-2.35
690,6,3,3,3,-35.80240322002639,-2.4281412658439474,-35.89668878561449,-1.9092462103609624,-2.35
691,6,3,1,3,-35.89668878561449,-1.9092462103609624,-36.007657077179715,-2.401222298573473,-2.35
692,6,3,3,3,-36.007657077179715,-2.401222298573473,-36.43054879124902,-2.532391545583534,-2.35
693,6,3,1,3,-36.43054879124902,-2.532391545583534,-36.51614107768521,-1.4215930359062168,-2.35
694,6,3,3,3,-36.51614107768521,-1.4215930359062168,-37.32092789281923,-3.1688656906871677,-2.35
695,6,3,3,3,-37.32092789281923,-3.1688656906871677,-39.01225287267334,-1.3680182024176817,-2.35
696,6,3,3,3,-39.01225287267334,-1.3680182024176817,-39.1038941663157,-2.067759401998801,-2.35
697,6,3,1,3,-39.1038941663157,-2.067759401998801,-39.94835045187764,-1.4232560544003885,-2.35
698,6,3,3,3,-39.94835045187764,-1.4232560544003885,-40.96947231798906,-2.550179341666297,-2.35
699,6,3,3,3,-40.96947231798906,-2.550179341666297,-41.10392375534556,-2.580039360119022,-2.35
700,7,3,0,0,0.0117486153538113,0.0879019193701025,-0.2923247296462731,-2.3156590673577933,-1.75
701,7,3,0,0,-0.2923247296462731,-2.3156590673577933,-0.4473974857201142,-0.6486439651896106,-1.75
702,7,3,3,0,-0.4473974857201142,-0.6486439651896106,-0.4727379295426958,-0.4435888764014908,-1.75
703,7,3,3,0,-0.4727379295426958,-0.4435888764014908,-0.7123329449657563,0.4655137277440486,-1.75
704,7,3,3,3,-0.7123329449657563,0.4655137277440486,-1.307517301474323,-1.3154981599505804,-1.75
705,7,3,3,3,-1.307517301474323,-1.3154981599505804,-1.3795102889355324,-1.4980811679309316,-1.75
706,7,3,3,3,-1.3795102889355324,-1.4980811679309316,-2.583415197565917,-1.5510404143332954,-1.75
707,7,3,3,3,-2.583415197565917,-1.5510404143332954,-3.6017629433453746,-1.039151599891932,-1.75
708,7,3,3,3,-3.6017629433453746,-1.039151599891932,-4.93652972188014,-1.7908064450271046,-1.75
709,7,3,0,3,-4.93652972188014,-1.7908064450271046,-5.025845148530595,-1.6819434945926364,-1.75
710,7,3,3,3,-5.025845148530595,-1.6819434945926364,-5.840199913148967,-2.409976941904289,-1.75
711,7,3,3,3,-5.840199913148967,-2.409976941904289,-5.935386967518896,-1.6450513986737294,-1.75
712,7,3,0,3,-5.935386967518896,-1.6450513986737294,-6.017447174828147,-1.6966230491926413,-1.75
713,7,3,3,3,-6.017447174828147,-1.6966230491926413,-6.1127787244239045,-2.0771538958951323,-1.75
714,7,3,3,3,-6.1127787244239045,-2.0771538958951323,-6.219339574489413,-2.061657373387311,-1.75
715,7,3,3,3,-6.219339574489413,-2.061657373387311,-6.881638842151239,-3.090856556790108,-1.75
716,7,3,3,3,-6.881638842151239,-3.090856556790108,-8.423864602394488,-1.816299218267428,-1.75
717,7,3,3,3,-8.423864602394488,-1.816299218267428,-8.512645186537558,-1.6012897240214778,-1.75
718,7,3,3,3,-8.512645186537558,-1.6012897240214778,-8.614667003303287,-2.2009209917069223,-1.75
719,7,3,3,3,-8.614667003303287,-2.2009209917069223,-8.679389124803008,-0.9528885175049128,-1.75
720,7,3,3,3,-8.679389124803008,-0.9528885175049128,-10.31307475479297,-1.6451232872534796,-1.75
721,7,3,3,3,-10.31307475479297,-1.6451232872534796,-11.556945196518116,-0.9538436321735964,-1.75
722,7,3,0,3,-11.556945196518116,-0.9538436321735964,-11.618831023141835,-1.382841518770561,-1.75
723,7,3,3,3,-11.618831023141835,-1.382841518770561,-11.636592555288331,0.0186569484924559,-1.75
724,7,3,3,3,-11.636592555288331,0.0186569484924559,-13.179847588949482,-2.0733272820788944,-1.75
725,7,3,3,3,-13.179847588949482,-2.0733272820788944,-13.748015978484528,-1.8844925553224443,-1.75
726,7,3,3,3,-13.748015978484528,-1.8844925553224443,-13.835729445741674,-1.646707300514053,-1.75
727,7,3,3,3,-13.835729445741674,-1.646707300514053,-14.733436915073076,-1.4598392363842358,-1.75
728,7,3,3,3,-14.733436915073076,-1.4598392363842358,-16.199923444748123,-2.648929185166327,-1.75
729,7,3,3,3,-16.199923444748123,-2.648929185166327,-16.331561469745544,-2.609598906134276,-1.75
730,7,3,3,3,-16.331561469745544,-2.609598906134276,-16.46495702044119,-2.5693511116441363,-1.75
731,7,3,3,3,-16.46495702044119,-2.5693511116441363,-17.807678677745944,-1.7935443590688271,-1.75
732,7,3,3,3,-17.807678677745944,-1.7935443590688271,-19.307177373973776,-2.8507307924673024,-1.75
733,7,3,3,3,-19.307177373973776,-2.8507307924673024,-20.284464142815164,-1.5261457843573276,-1.75
734,7,3,3,3,-20.284464142815164,-1.5261457843573276,-21.27863204626932,-2.3877829212011195,-1.75
735,7,3,3,3,-21.27863204626932,-2.3877829212011195,-22.14953292333866,-2.1268280844361165,-1.75
736,7,3,1,3,-22.14953292333866,-2.1268280844361165,-22.253992715072165,-2.00135805401696,-1.75
737,7,3,3,3,-22.253992715072165,-2.00135805401696,-22.341331357490056,-1.6991639324282248,-1.75
738,7,3,3,3,-22.341331357490056,-1.6991639324282248,-23.335458679448667,-1.582383932598296,-1.75
739,7,3,3,3,-23.335458679448667,-1.582383932598296,-23.40662412019974,-1.464823977777048,-1.75
740,7,3,3,3,-23.40662412019974,-1.464823977777048,-23.50060667700169,-2.131982361441747,-1.75
741,7,3,3,3,-23.50060667700169,-2.131982361441747,-23.645679855064117,-2.910693960406355,-1.75
742,7,3,3,3,-23.645679855064117,-2.910693960406355,-23.74201485306419,-1.4158986528135944,-1.75
743,7,3,3,3,-23.74201485306419,-1.4158986528135944,-23.80161689000865,-1.2521810906994906,-1.75
744,7,3,3,3,-23.80161689000865,-1.2521810906994906,-24.501888761836327,-2.672619146214687,-1.75
745,7,3,3,3,-24.501888761836327,-2.672619146214687,-24.650697242712138,-3.1208090656016974,-1.75
746,7,3,3,3,-24.650697242712138,-3.1208090656016974,-24.768950141879507,-2.016765494312837,-1.75
747,7,3,3,3,-24.768950141879507,-2.016765494312837,-25.019384989328493,-2.1135350939923763,-1.75
748,7,3,3,3,-25.019384989328493,-2.1135350939923763,-26.077203376090612,-2.375583967825065,-1.75
749,7,3,3,3,-26.077203376090612,-2.375583967825065,-26.249182921402163,-3.816099349050596,-1.75
750,7,3,3,3,-26.249182921402163,-3.816099349050596,-27.81283692951918,-1.984619476994771,-1.75
751,7,3,3,3,-27.81283692951918,-1.984619476994771,-27.93444142602747,-2.5668560550964643,-1.75
752,7,3,3,3,-27.93444142602747,-2.5668560550964643,-28.035099556981056,-1.6924234553578907,-1.75
753,7,3,3,3,-28.035099556981056,-1.6924234553578907,-28.123745626630896,-1.8542674963814865,-1.75
754,7,3,3,3,-28.123745626630896,-1.8542674963814865,-28.209176101565333,-1.687143904655501,-1.75
755,7,3,3,3,-28.209176101565333,-1.687143904655501,-29.170864922458357,-1.8662478087514955,-1.75
756,7,3,3,3,-29.170864922458357,-1.8662478087514955,-29.254670031185256,-1.6219913041951688,-1.75
757,7,3,3,3,-29.254670031185256,-1.6219913041951688,-29.333552779749635,-1.6116912850115832,-1.75
758,7,3,3,3,-29.333552779749635,-1.6116912850115832,-29.78283037303927,-1.4570548451829937,-1.75
759,7,3,3,3,-29.78283037303927,-1.4570548451829937,-29.8684682900495,-1.816935500924324,-1.75
760,7,3,3,3,-29.8684682900495,-1.816935500924324,-29.947097139435936,-1.4413239357159369,-1.75
761,7,3,1,3,-29.947097139435936,-1.4413239357159369,-30.034196204603106,-1.9362177986061588,-1.75
762,7,3,1,3,-30.034196204603106,-1.9362177986061588,-31.191950513282624,-1.3279577417211377,-1.75
763,7,3,3,3,-31.191950513282624,-1.3279577417211377,-31.40431806285858,-1.9390656004009328,-1.75
764,7,3,3,3,-31.40431806285858,-1.9390656004009328,-31.501298169579396,-1.9311510696041088,-1.75
765,7,3,3,3,-31.501298169579396,-1.9311510696041088,-31.578115360497197,-1.3209075945914588,-1.75
766,7,3,3,3,-31.578115360497197,-1.3209075945914588,-32.19222600799842,-1.7497680501733126,-1.75
767,7,3,3,3,-32.19222600799842,-1.7497680501733126,-33.330597231162486,-1.988663049735951,-1.75
768,7,3,3,3,-33.330597231162486,-1.988663049735951,-34.70792197632512,-1.6638576697189011,-1.75
769,7,3,3,3,-34.70792197632512,-1.6638576697189011,-35.97205096095852,-1.209104794211466,-1.75
770,7,3,3,3,-35.97205096095852,-1.209104794211466,-36.04183315205889,-1.545711127387375,-1.75
771,7,3,3,3,-36.04183315205889,-1.545711127387375,-37.664337196877575,-1.702865010205883,-1.75
772,7,3,3,3,-37.664337196877575,-1.702865010205883,-37.6825020447571,-0.0696661370771997,-1.75
773,7,3,3,3,-37.6825020447571,-0.0696661370771997,-37.7119800179516,-1.0911980447604115,-1.75
774,7,3,3,3,-37.7119800179516,-1.0911980447604115,-37.81120545367536,-2.342954655205534,-1.75
775,7,3,3,3,-37.81120545367536,-2.342954655205534,-37.92002928728999,-2.1352052160737367,-1.75
776,7,3,3,3,-37.92002928728999,-2.1352052160737367,-38.86140580387111,-2.2293284916140856,-1.75
777,7,3,3,3,-38.86140580387111,-2.2293284916140856,-40.3046535399186,-1.8412081347274856,-1.75
778,7,3,3,3,-40.3046535399186,-1.8412081347274856,-41.8710316080231,-1.815841427704685,-1.75
779,7,3,3,3,-41.8710316080231,-1.815841427704685,-43.68996307017544,-1.8408085688528888,-1.75
780,7,3,3,3,-43.68996307017544,-1.8408085688528888,-45.14410954816653,-3.000376507189833,-1.75
781,7,3,3,3,-45.14410954816653,-3.000376507189833,-45.26752747540114,-2.2863296051453537,-1.75
782,7,3,3,3,-45.26752747540114,-2.2863296051453537,-45.37980783920386,-2.7210963331350366,-1.75
783,7,3,3,3,-45.37980783920386,-2.7210963331350366,-45.69209932841156,-1.6783925761108556,-1.75
784,7,3,3,3,-45.69209932841156,-1.6783925761108556,-45.79026844639899,-2.079503266149288,-1.75
785,7,3,3,3,-45.79026844639899,-2.079503266149288,-45.87915450685254,-1.5353102714061124,-1.75
786,7,3,3,3,-45.87915450685254,-1.5353102714061124,-45.96507019524459,-1.7895309993152009,-1.75
787,7,3,3,3,-45.96507019524459,-1.7895309993152009,-46.04989265809324,-1.8213271336356107,-1.75
788,7,3,3,3,-46.04989265809324,-1.8213271336356107,-46.11364762810462,-1.170430067209491,-1.75
789,7,3,3,3,-46.11364762810462,-1.170430067209491,-46.44472357269306,-1.5240191657831723,-1.75
790,7,3,3,3,-46.44472357269306,-1.5240191657831723,-48.2586446246512,-2.0259946138166853,-1.75
791,7,3,3,3,-48.2586446246512,-2.0259946138166853,-50.32471214356729,-2.2693201158099914,-1.75
792,7,3,3,3,-50.32471214356729,-2.2693201158099914,-51.41568656357783,-2.247920709826483,-1.75
793,7,3,3,3,-51.41568656357783,-2.247920709826483,-51.51564246835972,-1.7893955505146613,-1.75
794,7,3,3,3,-51.51564246835972,-1.7893955505146613,-52.40079355656664,-1.93954423789535,-1.75
795,7,3,3,3,-52.40079355656664,-1.93954423789535,-53.1450993467775,-2.7215218948307176,-1.75
796,7,3,3,3,-53.1450993467775,-2.7215218948307176,-54.75334344055385,-1.7286131255198711,-1.75
797,7,3,3,3,-54.75334344055385,-1.7286131255198711,-54.81261613950941,-1.1952713525329677,-1.75
798,7,3,3,3,-54.81261613950941,-1.1952713525329677,-54.92173124759706,-2.6989627809408168,-1.75
799,7,3,3,3,-54.92173124759706,-2.6989627809408168,-56.35359883298391,-2.201096180890453,-1.75
800,8,3,0,0,0.0711804889212465,-0.1120528803422329,-0.004576284879044,0.0186513553490078,-1.45
801,8,3,1,0,-0.004576284879044,0.0186513553490078,-0.0459311520333606,-1.0909092444470592,-1.45
802,8,3,0,0,-0.0459311520333606,-1.0909092444470592,-0.1699226091567565,-0.2073069355835839,-1.45
803,8,3,3,0,-0.1699226091567565,-0.2073069355835839,-0.4785544272881767,-0.3058381374189158,-1.45
804,8,3,3,0,-0.4785544272881767,-0.3058381374189158,-0.627542339053477,0.2939008941369571,-1.45
805,8,3,3,3,-0.627542339053477,0.2939008941369571,-0.6702760637601912,-1.3964048188320244,-1.45
806,8,3,3,3,-0.6702760637601912,-1.3964048188320244,-0.8207860708190643,-0.4105206960831954,-1.45
807,8,3,3,3,-0.8207860708190643,-0.4105206960831954,-0.8124316581500867,0.2049597400051148,-1.45
808,8,3,3,3,-0.8124316581500867,0.2049597400051148,-1.948710651426713,-1.6345691791607475,-1.45
809,8,3,3,3,-1.948710651426713,-1.6345691791607475,-3.2037762583155023,-1.644250318336049,-1.45
810,8,3,3,3,-3.2037762583155023,-1.644250318336049,-3.2703859354492115,-1.2257217818095592,-1.45
811,8,3,3,3,-3.2703859354492115,-1.2257217818095592,-3.328659263204626,-1.1336791469271557,-1.45
812,8,3,3,3,-3.328659263204626,-1.1336791469271557,-4.091828901240517,-0.9926153973240054,-1.45
813,8,3,3,3,-4.091828901240517,-0.9926153973240054,-5.001686457110795,-0.5210005222730151,-1.45
814,8,3,1,3,-5.001686457110795,-0.5210005222730151,-5.067550401608733,-1.7419597857804028,-1.45
815,8,3,3,3,-5.067550401608733,-1.7419597857804028,-5.153428662075826,-1.6571012471220206,-1.45
816,8,3,3,3,-5.153428662075826,-1.6571012471220206,-5.49140422271651,-1.8762170980086184,-1.45
817,8,3,3,3,-5.49140422271651,-1.8762170980086184,-6.353511422792464,-1.6006500918307602,-1.45
818,8,3,3,3,-6.353511422792464,-1.6006500918307602,-6.460327681113698,-2.278122663767485,-1.45
819,8,3,3,3,-6.460327681113698,-2.278122663767485,-7.8379278998232,-0.7523746898106279,-1.45
820,8,3,3,3,-7.8379278998232,-0.7523746898106279,-7.888737118498015,-1.0945547529887525,-1.45
821,8,3,3,3,-7.888737118498015,-1.0945547529887525,-7.965127304650503,-1.7609781165550082,-1.45
822,8,3,3,3,-7.965127304650503,-1.7609781165550082,-8.017104227233416,-0.7327748945595078,-1.45
823,8,3,3,3,-8.017104227233416,-0.7327748945595078,-8.076592332682788,-1.392160978829133,-1.45
824,8,3,3,3,-8.076592332682788,-1.392160978829133,-8.550415181014781,-1.6477784717489314,-1.45
825,8,3,3,3,-8.550415181014781,-1.6477784717489314,-8.601982737814318,-0.8309414946411318,-1.45
826,8,3,3,3,-8.601982737814318,-0.8309414946411318,-8.672547813263673,-1.7456816363169636,-1.45
827,8,3,3,3,-8.672547813263673,-1.7456816363169636,-8.767890140902583,-1.7449568036903436,-1.45
828,8,3,3,3,-8.767890140902583,-1.7449568036903436,-9.818672002050995,-1.0916022839134254,-1.45
829,8,3,3,3,-9.818672002050995,-1.0916022839134254,-10.78056637631701,-2.22902640778875,-1.45
830,8,3,3,3,-10.78056637631701,-2.22902640778875,-10.855291975446448,-1.033739368376426,-1.45
831,8,3,3,3,-10.855291975446448,-1.033739368376426,-10.897695576115336,-1.0793797168761612,-1.45
832,8,3,3,3,-10.897695576115336,-1.0793797168761612,-10.945587331156185,-1.0302611452215416,-1.45
833,8,3,3,3,-10.945587331156185,-1.0302611452215416,-12.312248258845704,-1.931048241574337,-1.45
834,8,3,3,3,-12.312248258845704,-1.931048241574337,-12.37755833729576,-1.0391276236429696,-1.45
835,8,3,3,3,-12.37755833729576,-1.0391276236429696,-12.779856435070451,-1.9722996688946637,-1.45
836,8,3,3,3,-12.779856435070451,-1.9722996688946637,-13.94150163308593,-1.6274778123028744,-1.45
837,8,3,3,3,-13.94150163308593,-1.6274778123028744,-14.529495764570214,-1.0568498554405694,-1.45
838,8,3,1,3,-14.529495764570214,-1.0568498554405694,-15.372926323506578,-1.3762292107373295,-1.45
839,8,3,3,3,-15.372926323506578,-1.3762292107373295,-16.253021575219297,-2.3909907557013157,-1.45
840,8,3,3,3,-16.253021575219297,-2.3909907557013157,-16.48158708974853,-1.3884421341658275,-1.45
841,8,3,3,3,-16.48158708974853,-1.3884421341658275,-16.549471102948687,-1.53021355320494,-1.45
842,8,3,3,3,-16.549471102948687,-1.53021355320494,-16.619468742777688,-1.3925555536702725,-1.45
843,8,3,3,3,-16.619468742777688,-1.3925555536702725,-16.700420618601797,-1.7586375646233074,-1.45
844,8,3,3,3,-16.700420618601797,-1.7586375646233074,-16.917651436595964,-1.7077165804244083,-1.45
845,8,3,3,3,-16.917651436595964,-1.7077165804244083,-17.001771096482084,-1.6575864795170543,-1.45
846,8,3,1,3,-17.001771096482084,-1.6575864795170543,-17.49021801485081,-1.7574361831819745,-1.45
847,8,3,3,3,-17.49021801485081,-1.7574361831819745,-17.831384119822427,-1.0779257974019378,-1.45
848,8,3,3,3,-17.831384119822427,-1.0779257974019378,-18.280106074129133,-1.0200687027164212,-1.45
849,8,3,3,3,-18.280106074129133,-1.0200687027164212,-19.343247467461527,-0.7734214212850085,-1.45
850,8,3,3,3,-19.343247467461527,-0.7734214212850085,-19.38951054351745,-1.0108391007687396,-1.45
851,8,3,3,3,-19.38951054351745,-1.0108391007687396,-19.45061444403864,-1.32422839776576,-1.45
852,8,3,1,3,-19.45061444403864,-1.32422839776576,-19.60903552125403,-2.4242653424130705,-1.45
853,8,3,3,3,-19.60903552125403,-2.4242653424130705,-19.68959375774921,-1.2125739560989568,-1.45
854,8,3,3,3,-19.68959375774921,-1.2125739560989568,-20.65838639081302,-0.3200652416493219,-1.45
855,8,3,3,3,-20.65838639081302,-0.3200652416493219,-20.68364685359964,-0.7470828665897724,-1.45
856,8,3,3,3,-20.68364685359964,-0.7470828665897724,-21.77873827704361,-1.3263955916176138,-1.45
857,8,3,3,3,-21.77873827704361,-1.3263955916176138,-22.20601444061125,-0.8035508620816261,-1.45
858,8,3,3,3,-22.20601444061125,-0.8035508620816261,-22.264091104443533,-1.369948266619924,-1.45
859,8,3,3,3,-22.264091104443533,-1.369948266619924,-23.481489713117035,-1.1326776220418733,-1.45
860,8,3,3,3,-23.481489713117035,-1.1326776220418733,-25.0871291392596,-2.1501562638371943,-1.45
861,8,3,3,3,-25.0871291392596,-2.1501562638371943,-26.558539969257637,-1.9544001457847575,-1.45
862,8,3,3,3,-26.558539969257637,-1.9544001457847575,-26.647636710382447,-1.8742762821608392,-1.45
863,8,3,3,3,-26.647636710382447,-1.8742762821608392,-26.757260517235466,-2.174171735600276,-1.45
864,8,3,3,3,-26.757260517235466,-2.174171735600276,-27.54470411001765,-0.920609023063218,-1.45
865,8,3,3,3,-27.54470411001765,-0.920609023063218,-28.45244410317948,-1.273922196041679,-1.45
866,8,3,3,3,-28.45244410317948,-1.273922196041679,-28.532601892601768,-1.7829590792049204,-1.45
867,8,3,3,3,-28.532601892601768,-1.7829590792049204,-28.64574008440213,-2.710107583948711,-1.45
868,8,3,3,3,-28.64574008440213,-2.710107583948711,-29.123679287119824,-1.7122814480042994,-1.45
869,8,3,3,3,-29.123679287119824,-1.7122814480042994,-29.243913948758596,-2.708930770388593,-1.45
870,8,3,3,3,-29.243913948758596,-2.708930770388593,-30.36642982170685,-2.261019298048305,-1.45
871,8,3,3,3,-30.36642982170685,-2.261019298048305,-30.99950457170929,-2.468394796889158,-1.45
872,8,3,1,3,-30.99950457170929,-2.468394796889158,-31.113748534076635,-2.190962051421815,-1.45
873,8,3,3,3,-31.113748534076635,-2.190962051421815,-31.205253473774555,-1.644691863005834,-1.45
874,8,3,3,3,-31.205253473774555,-1.644691863005834,-32.732451530712254,-1.3620716818678429,-1.45
875,8,3,3,3,-32.732451530712254,-1.3620716818678429,-32.84778188504395,-2.7473873718865014,-1.45
876,8,3,3,3,-32.84778188504395,-2.7473873718865014,-33.461222886583016,-0.3573222535306767,-1.45
877,8,3,3,3,-33.461222886583016,-0.3573222535306767,-34.41236363150786,-1.071086850688009,-1.45
878,8,3,3,3,-34.41236363150786,-1.071086850688009,-34.48317869930919,-1.525706653748922,-1.45
879,8,3,3,3,-34.48317869930919,-1.525706653748922,-34.55546513602938,-1.26270226159447,-1.45
880,8,3,1,3,-34.55546513602938,-1.26270226159447,-34.59644563758479,-0.6761842116212062,-1.45
881,8,3,3,3,-34.59644563758479,-0.6761842116212062,-34.83832018011967,-1.5205508489069373,-1.45
882,8,3,3,3,-34.83832018011967,-1.5205508489069373,-36.243130505412346,-1.5454490023347975,-1.45
883,8,3,3,3,-36.243130505412346,-1.5454490023347975,-36.30464112096231,-1.0365712785080845,-1.45
884,8,3,3,3,-36.30464112096231,-1.0365712785080845,-37.57500653997818,-1.7582964396578713,-1.45
885,8,3,3,3,-37.57500653997818,-1.7582964396578713,-37.67825110392622,-2.285878016806588,-1.45
886,8,3,3,3,-37.67825110392622,-2.285878016806588,-39.13072363899046,-2.14752880112449,-1.45
887,8,3,3,3,-39.13072363899046,-2.14752880112449,-40.39212771169929,-1.362703216884267,-1.45
888,8,3,3,3,-40.39212771169929,-1.362703216884267,-40.58448848191088,-1.97515558934102,-1.45
889,8,3,3,3,-40.58448848191088,-1.97515558934102,-41.33058888661296,-2.199092386592435,-1.45
890,8,3,3,3,-41.33058888661296,-2.199092386592435,-42.87252107945016,-1.670628708647083,-1.45
891,8,3,3,3,-42.87252107945016,-1.670628708647083,-42.961826665652914,-1.8394019619261128,-1.45
892,8,3,3,3,-42.961826665652914,-1.8394019619261128,-44.40119694209857,-1.94534539696384,-1.45
893,8,3,3,3,-44.40119694209857,-1.94534539696384,-44.53926747857701,-3.0701972815809,-1.45
894,8,3,3,3,-44.53926747857701,-3.0701972815809,-45.4658433169313,-1.983385370690877,-1.45
895,8,3,3,3,-45.4658433169313,-1.983385370690877,-45.545234407485886,-1.5286740976346245,-1.45
896,8,3,3,3,-45.545234407485886,-1.5286740976346245,-47.13305950716104,-2.8115153638450625,-1.45
897,8,3,3,3,-47.13305950716104,-2.8115153638450625,-48.91315126480975,-1.7811177676037315,-1.45
898,8,3,3,3,-48.91315126480975,-1.7811177676037315,-49.99250287870792,-1.3846568411160909,-1.45
899,8,3,3,3,-49.99250287870792,-1.3846568411160909,-51.41108449952366,-1.6334905207968071,-1.45
900,9,2,0,0,0.0303641152514741,0.1163307355387357,0.0634101725119608,0.8032729695893218,1.45
901,9,2,0,0,0.0634101725119608,0.8032729695893218,-0.0784583587197747,0.1171743893583645,1.45
902,9,2,0,0,-0.0784583587197747,0.1171743893583645,-0.058321925790628,0.5804081452185105,1.45
903,9,2,0,0,-0.058321925790628,0.5804081452185105,-0.0350812915887791,0.544534719974012,1.45
904,9,2,0,0,-0.0350812915887791,0.544534719974012,-0.1601983439230653,-1.2445035255458932,1.45
905,9,2,1,0,-0.1601983439230653,-1.2445035255458932,-0.0858234452958405,-0.0970457111439538,1.45
906,9,2,1,0,-0.0858234452958405,-0.0970457111439538,-0.0664880095976908,0.4471215924878015,1.45
907,9,2,1,1,-0.0664880095976908,0.4471215924878015,-0.0723859351303731,-0.2307112266144592,1.45
908,9,2,1,1,-0.0723859351303731,-0.2307112266144592,-0.0642474444479009,0.3629754780568078,1.45
909,9,2,1,1,-0.0642474444479009,0.3629754780568078,-0.0708437955544834,-0.4150949034947763,1.45
910,9,2,1,1,-0.0708437955544834,-0.4150949034947763,0.0705520293890589,0.7284168772920094,1.45
911,9,2,1,1,0.0705520293890589,0.7284168772920094,0.1576732963297598,-0.2497571251316218,1.45
912,9,2,1,1,0.1576732963297598,-0.2497571251316218,0.1704676607707757,-1.1073840643770805,1.45
913,9,2,1,1,0.1704676607707757,-1.1073840643770805,0.1722915528813742,-1.0810124895234177,1.45
914,9,2,1,1,0.1722915528813742,-1.0810124895234177,0.1457005885570693,-0.1822350825507712,1.45
915,9,2,1,1,0.1457005885570693,-0.1822350825507712,0.1974324709383776,0.1693131601255681,1.45
916,9,2,1,1,0.1974324709383776,0.1693131601255681,0.1582954379803572,-1.1867791917422692,1.45
917,9,2,1,1,0.1582954379803572,-1.1867791917422692,0.1557413067020406,0.8568745600747216,1.45
918,9,2,1,1,0.1557413067020406,0.8568745600747216,0.2305364296086335,1.7372218606663734,1.45
919,9,2,2,1,0.2305364296086335,1.7372218606663734,0.2918418933168764,0.3011608357090395,1.45
920,9,2,1,1,0.2918418933168764,0.3011608357090395,0.3119601518617983,0.3688207322690367,1.45
921,9,2,1,1,0.3119601518617983,0.3688207322690367,0.3382863791938752,0.738747521077142,1.45
922,9,2,1,1,0.3382863791938752,0.738747521077142,0.3853520634859907,0.9649558813255504,1.45
923,9,2,1,1,0.3853520634859907,0.9649558813255504,0.3358727008984823,-0.097514218948053,1.45
924,9,2,1,1,0.3358727008984823,-0.097514218948053,0.338536021840793,0.0887460453391996,1.45
925,9,2,2,1,0.338536021840793,0.0887460453391996,0.4259334214130625,0.775952351060392,1.45
926,9,2,1,1,0.4259334214130625,0.775952351060392,0.4536079202097811,0.3117042008830103,1.45
927,9,2,1,1,0.4536079202097811,0.3117042008830103,0.433647024447369,-0.6911563009560909,1.45
928,9,2,1,1,0.433647024447369,-0.6911563009560909,0.374239311862629,-1.2917448750555678,1.45
929,9,2,1,1,0.374239311862629,-1.2917448750555678,0.342224988574442,-0.2793957953967617,1.45
930,9,2,1,1,0.342224988574442,-0.2793957953967617,0.2551929978330846,0.5120362620364292,1.45
931,9,2,1,1,0.2551929978330846,0.5120362620364292,0.2885310877321735,0.746130418057761,1.45
932,9,2,1,1,0.2885310877321735,0.746130418057761,0.4137666384473105,-0.0178363654836117,1.45
933,9,2,1,1,0.4137666384473105,-0.0178363654836117,0.4129604897539918,0.0759422057615129,1.45
934,9,2,1,1,0.4129604897539918,0.0759422057615129,0.4460765132743832,0.9913889077771698,1.45
935,9,2,2,1,0.4460765132743832,0.9913889077771698,0.6060455224199324,0.4909718913371422,1.45
936,9,2,1,1,0.6060455224199324,0.4909718913371422,0.5444557684228911,0.3484400328697355,1.45
937,9,2,1,1,0.5444557684228911,0.3484400328697355,0.5614913640810256,0.2400036460442551,1.45
938,9,2,1,1,0.5614913640810256,0.2400036460442551,0.637654550706667,1.4222722988990215,1.45
939,9,2,1,1,0.637654550706667,1.4222722988990215,0.8290363442908872,0.7048655521697207,1.45
940,9,2,1,1,0.8290363442908872,0.7048655521697207,0.8764428789782341,-0.2292920325950757,1.45
941,9,2,1,1,0.8764428789782341,-0.2292920325950757,0.869349693332396,-0.0640636656612344,1.45
942,9,2,1,1,0.869349693332396,-0.0640636656612344,0.8898334090889851,0.5782555502795567,1.45
943,9,2,1,1,0.8898334090889851,0.5782555502795567,0.9180659339222236,0.4775200362186845,1.45
944,9,2,1,1,0.9180659339222236,0.4775200362186845,1.067108349963992,-0.3022243903330144,1.45
945,9,2,1,1,1.067108349963992,-0.3022243903330144,1.0543614012086824,-0.3069013897175021,1.45
946,9,2,1,1,1.0543614012086824,-0.3069013897175021,1.0920626457170384,0.0150117549436052,1.45
947,9,2,1,1,1.0920626457170384,0.0150117549436052,1.0592104875069364,-0.8123460032516061,1.45
948,9,2,2,1,1.0592104875069364,-0.8123460032516061,1.0813684223905786,0.8482367283462716,1.45
949,9,2,1,1,1.0813684223905786,0.8482367283462716,1.108284535442258,0.282975869139016,1.45
950,9,2,1,1,1.108284535442258,0.282975869139016,1.1969229560014896,0.5576981819142195,1.45
951,9,2,2,1,1.1969229560014896,0.5576981819142195,1.296686059741747,-0.0341388641818382,1.45
952,9,2,2,1,1.296686059741747,-0.0341388641818382,1.4046526144352247,0.1623158313926074,1.45
953,9,2,2,2,1.4046526144352247,0.1623158313926074,1.7558364406942364,0.0975856973560898,1.45
954,9,2,2,2,1.7558364406942364,0.0975856973560898,1.8016831023399225,1.3210013583808289,1.45
955,9,2,2,1,1.8016831023399225,1.3210013583808289,1.9949476119964729,0.1273848121945815,1.45
956,9,2,2,1,1.9949476119964729,0.1273848121945815,1.9849712124898795,-0.2088729778701963,1.45
957,9,2,2,1,1.9849712124898795,-0.2088729778701963,2.1916348025138195,0.0502345250317223,1.45
958,9,2,2,1,2.1916348025138195,0.0502345250317223,2.3564022975193657,-0.0977256238039215,1.45
959,9,2,2,1,2.3564022975193657,-0.0977256238039215,2.3776966220119085,0.8355135318522305,1.45
960,9,2,2,1,2.3776966220119085,0.8355135318522305,2.4288966309192594,0.9479864801962804,1.45
961,9,2,2,1,2.4288966309192594,0.9479864801962804,2.4598827561087244,0.4175787784958611,1.45
962,9,2,2,1,2.4598827561087244,0.4175787784958611,2.461522587432376,-0.0323177024081218,1.45
963,9,2,2,1,2.461522587432376,-0.0323177024081218,2.462314162203138,0.0326701791121806,1.45
964,9,2,2,1,2.462314162203138,0.0326701791121806,2.4808366356689384,0.3713540965762971,1.45
965,9,2,2,1,2.4808366356689384,0.3713540965762971,2.50037198793179,0.4675922447905737,1.45
966,9,2,2,1,2.50037198793179,0.4675922447905737,2.5190479774533725,0.3448451281727985,1.45
967,9,2,2,1,2.5190479774533725,0.3448451281727985,2.5906439057329536,-0.5337117730011236,1.45
968,9,2,2,1,2.5906439057329536,-0.5337117730011236,2.786898900924737,0.6700393307079161,1.45
969,9,2,2,1,2.786898900924737,0.6700393307079161,2.838667483456917,-0.3658830861547949,1.45
970,9,2,2,1,2.838667483456917,-0.3658830861547949,2.8761473288392523,-0.3397549107130967,1.45
971,9,2,2,1,2.8761473288392523,-0.3397549107130967,3.042729946358389,0.0864636775575135,1.45
972,9,2,2,1,3.042729946358389,0.0864636775575135,3.0996760978334463,-0.057711056285109,1.45
973,9,2,2,1,3.0996760978334463,-0.057711056285109,3.098045384648398,0.0260750795017371,1.45
974,9,2,2,1,3.098045384648398,0.0260750795017371,3.2259894501246684,-0.1435557665862251,1.45
975,9,2,2,1,3.2259894501246684,-0.1435557665862251,3.205068974793623,-0.3386594422803564,1.45
976,9,2,0,1,3.205068974793623,-0.3386594422803564,3.2268926037596017,0.6298322984691305,1.45
977,9,2,0,1,3.2268926037596017,0.6298322984691305,3.2601858821928027,0.4707658341819016,1.45
978,9,2,0,1,3.2601858821928027,0.4707658341819016,3.2392996939640946,-0.8081162820438308,1.45
979,9,2,2,1,3.2392996939640946,-0.8081162820438308,3.4005933726761075,0.5823265502580015,1.45
980,9,2,2,1,3.4005933726761075,0.5823265502580015,3.394226870747884,-0.4438910004159542,1.45
981,9,2,2,1,3.394226870747884,-0.4438910004159542,3.49532423821868,-0.3408974672881377,1.45
982,9,2,2,1,3.49532423821868,-0.3408974672881377,3.496529559811348,0.2205148645597979,1.45
983,9,2,2,1,3.496529559811348,0.2205148645597979,3.531260047514137,0.8004322637892707,1.45
984,9,2,2,1,3.531260047514137,0.8004322637892707,3.57999020624177,0.9944223602894682,1.45
985,9,2,2,1,3.57999020624177,0.9944223602894682,3.817194378912797,0.6660736986126157,1.45
986,9,2,0,1,3.817194378912797,0.6660736986126157,3.829669487247764,0.1466684401458802,1.45
987,9,2,2,1,3.829669487247764,0.1466684401458802,3.86443079146528,0.7388628904922251,1.45
988,9,2,2,1,3.86443079146528,0.7388628904922251,3.988528817541266,-0.3895658834531623,1.45
989,9,2,2,1,3.988528817541266,-0.3895658834531623,3.979813748694847,-0.0274470945428409,1.45
990,9,2,2,1,3.979813748694847,-0.0274470945428409,4.000041767206145,0.382463930060061,1.45
991,9,2,2,1,4.000041767206145,0.382463930060061,4.045645700154419,0.2040384796427237,1.45
992,9,2,2,1,4.045645700154419,0.2040384796427237,4.072366953678168,0.7534007841809363,1.45
993,9,2,0,1,4.072366953678168,0.7534007841809363,4.083906444623491,0.1046637406881256,1.45
994,9,2,2,1,4.083906444623491,0.1046637406881256,4.122914155817239,0.6968353244636697,1.45
995,9,2,2,1,4.122914155817239,0.6968353244636697,4.146962178779754,0.2464498292568644,1.45
996,9,2,2,1,4.146962178779754,0.2464498292568644,4.21111254797528,0.0189364647921692,1.45
997,9,2,0,1,4.21111254797528,0.0189364647921692,4.214007631204265,0.0835968077690022,1.45
998,9,2,2,1,4.214007631204265,0.0835968077690022,4.247571085517479,0.6422579816832672,1.45
999,9,2,0,1,4.247571085517479,0.6422579816832672,4.286117491420966,-0.4188968400410362,1.45
1000,10,2,1,1,-0.0484007976444438,-0.034516370007397,-0.1939415985380052,0.287514295259802,1.75
1001,10,2,0,1,-0.1939415985380052,0.287514295259802,-0.232241839357191,-0.999632960083174,1.75
1002,10,2,1,1,-0.232241839357191,-0.999632960083174,-0.3049513511870346,-1.5902370431037467,1.75
1003,10,2,1,1,-0.3049513511870346,-1.5902370431037467,-0.4101609868592415,-0.4343439799198372,1.75
1004,10,2,1,1,-0.4101609868592415,-0.4343439799198372,-0.3991495698110209,0.4345744796233695,1.75
1005,10,2,1,1,-0.3991495698110209,0.4345744796233695,-0.3761885567303835,0.2967854547480001,1.75
1006,10,2,1,1,-0.3761885567303835,0.2967854547480001,-0.3843824399505922,-0.2693251755896048,1.75
1007,10,2,1,1,-0.3843824399505922,-0.2693251755896048,-0.393149743835988,-0.0602899159990861,1.75
1008,10,2,1,1,-0.393149743835988,-0.0602899159990861,-0.4364685147668249,0.1476862431202038,1.75
1009,10,2,1,1,-0.4364685147668249,0.1476862431202038,-0.4030770172389004,0.2396734472420566,1.75
1010,10,2,1,1,-0.4030770172389004,0.2396734472420566,-0.3836021958505899,0.4138154638344922,1.75
1011,10,2,1,1,-0.3836021958505899,0.4138154638344922,-0.1447619438763435,-0.3002050487329256,1.75
1012,10,2,1,1,-0.1447619438763435,-0.3002050487329256,-0.1478900875950583,-0.0439510709783645,1.75
1013,10,2,1,1,-0.1478900875950583,-0.0439510709783645,-0.0384759856970604,0.5249451293075552,1.75
1014,10,2,1,1,-0.0384759856970604,0.5249451293075552,0.1078164112030405,0.0834540173368495,1.75
1015,10,2,1,1,0.1078164112030405,0.0834540173368495,0.1320186616728838,0.5809576495233344,1.75
1016,10,2,1,1,0.1320186616728838,0.5809576495233344,0.1656940353782182,0.7823351819009572,1.75
1017,10,2,1,1,0.1656940353782182,0.7823351819009572,0.1840260246288182,0.210864039200766,1.75
1018,10,2,1,1,0.1840260246288182,0.210864039200766,0.3868698615433925,0.1678806919321515,1.75
1019,10,2,1,1,0.3868698615433925,0.1678806919321515,0.500305379417474,0.2889340981253976,1.75
1020,10,2,1,1,0.500305379417474,0.2889340981253976,0.5188526600483971,0.3786162607314099,1.75
1021,10,2,1,1,0.5188526600483971,0.3786162607314099,0.5321726825406875,0.1701092134484784,1.75
1022,10,2,2,1,0.5321726825406875,0.1701092134484784,0.5276325463575176,-0.4683856540467397,1.75
1023,10,2,1,1,0.5276325463575176,-0.4683856540467397,0.4854233763976273,-0.8980141910083235,1.75
1024,10,2,1,1,0.4854233763976273,-0.8980141910083235,0.4675973455831363,-0.059591920804163,1.75
1025,10,2,1,1,0.4675973455831363,-0.059591920804163,0.4842141002112221,0.3179821879179711,1.75
1026,10,2,2,1,0.4842141002112221,0.3179821879179711,0.4917846149905726,0.2472335237418671,1.75
1027,10,2,1,1,0.4917846149905726,0.2472335237418671,0.4728918239619685,-0.6132465750438543,1.75
1028,10,2,1,1,0.4728918239619685,-0.6132465750438543,0.4999962100577585,0.8767107471481398,1.75
1029,10,2,1,1,0.4999962100577585,0.8767107471481398,0.5226178183577207,0.2682221006985703,1.75
1030,10,2,1,1,0.5226178183577207,0.2682221006985703,0.5380585684385889,0.1847963477012291,1.75
1031,10,2,1,1,0.5380585684385889,0.1847963477012291,0.568102698598067,0.7728569025591113,1.75
1032,10,2,1,1,0.568102698598067,0.7728569025591113,0.6618080640121741,0.6062769196827229,1.75
1033,10,2,1,1,0.6618080640121741,0.6062769196827229,0.7857588322178246,0.5860135619754353,1.75
1034,10,2,1,1,0.7857588322178246,0.5860135619754353,0.7820739693800051,-0.1820086082875092,1.75
1035,10,2,1,1,0.7820739693800051,-0.1820086082875092,0.8063949786604792,0.6313331094544875,1.75
1036,10,2,1,1,0.8063949786604792,0.6313331094544875,0.8204313865541821,0.1564166771964943,1.75
1037,10,2,1,1,0.8204313865541821,0.1564166771964943,0.8777116179837156,0.202155145839005,1.75
1038,10,2,1,1,0.8777116179837156,0.202155145839005,0.8545635526057676,-0.4268675184948339,1.75
1039,10,2,1,1,0.8545635526057676,-0.4268675184948339,0.8728797676516853,0.5840101379108305,1.75
1040,10,2,1,1,0.8728797676516853,0.5840101379108305,0.899389004356225,0.6955428099386958,1.75
1041,10,2,1,1,0.899389004356225,0.6955428099386958,1.0247663854786162,-0.1499472756471661,1.75
1042,10,2,1,1,1.0247663854786162,-0.1499472756471661,1.1515230651178,0.3137784025939916,1.75
1043,10,2,1,1,1.1515230651178,0.3137784025939916,1.1785505919750838,0.2498496557742085,1.75
1044,10,2,1,1,1.1785505919750838,0.2498496557742085,1.1814990275021753,0.0790983235958438,1.75
1045,10,2,1,1,1.1814990275021753,0.0790983235958438,1.2255268593123323,1.089315698998019,1.75
1046,10,2,2,1,1.2255268593123323,1.089315698998019,1.3471610440594333,0.2358653431925462,1.75
1047,10,2,1,1,1.3471610440594333,0.2358653431925462,1.3394040440148651,-0.3431333010924343,1.75
1048,10,2,1,1,1.3394040440148651,-0.3431333010924343,1.2964777278447956,0.1274176274752148,1.75
1049,10,2,2,1,1.2964777278447956,0.1274176274752148,1.3106061520049983,0.4186673600037106,1.75
1050,10,2,1,1,1.3106061520049983,0.4186673600037106,1.3697896578240694,-0.2577481052535587,1.75
1051,10,2,2,1,1.3697896578240694,-0.2577481052535587,1.3707034548135262,-0.1356671779273556,1.75
1052,10,2,1,1,1.3707034548135262,-0.1356671779273556,1.498337532253939,-0.3674645421347774,1.75
1053,10,2,2,1,1.498337532253939,-0.3674645421347774,1.5189873482446428,0.476187909385565,1.75
1054,10,2,2,1,1.5189873482446428,0.476187909385565,1.529722118698502,0.1131835731324323,1.75
1055,10,2,2,1,1.529722118698502,0.1131835731324323,1.5437860384817708,0.6266650679157562,1.75
1056,10,2,2,1,1.5437860384817708,0.6266650679157562,1.5555951861732606,0.1413296550121422,1.75
1057,10,2,2,1,1.5555951861732606,0.1413296550121422,1.5794593269409003,0.0429262440563343,1.75
1058,10,2,2,1,1.5794593269409003,0.0429262440563343,1.5716268766097008,-0.3537535557198681,1.75
1059,10,2,2,1,1.5716268766097008,-0.3537535557198681,1.7054182072332773,0.5003012364571018,1.75
1060,10,2,2,1,1.7054182072332773,0.5003012364571018,1.7253400714562628,0.3117890049105651,1.75
1061,10,2,2,1,1.7253400714562628,0.3117890049105651,1.718026720424368,-0.4771226782618007,1.75
1062,10,2,2,1,1.718026720424368,-0.4771226782618007,1.7364751198357629,0.7444237162414742,1.75
1063,10,2,1,1,1.7364751198357629,0.7444237162414742,1.9551305583833047,-0.0715290273081996,1.75
1064,10,2,1,1,1.9551305583833047,-0.0715290273081996,1.9592829272747097,0.2292155912016901,1.75
1065,10,2,2,1,1.9592829272747097,0.2292155912016901,1.9658405942796084,0.0582780842038015,1.75
1066,10,2,2,1,1.9658405942796084,0.0582780842038015,1.9731578315272469,0.1791791210928293,1.75
1067,10,2,2,1,1.9731578315272469,0.1791791210928293,2.0905774245525186,0.1938503689567237,1.75
1068,10,2,2,1,2.0905774245525186,0.1938503689567237,2.0888192858845387,0.0092224494747101,1.75
1069,10,2,2,1,2.0888192858845387,0.0092224494747101,2.34098221548559,-0.1341072494747894,1.75
1070,10,2,2,1,2.34098221548559,-0.1341072494747894,2.359138915320483,0.4625327740226035,1.75
1071,10,2,2,1,2.359138915320483,0.4625327740226035,2.4276176469143715,0.2018759857716761,1.75
1072,10,2,2,1,2.4276176469143715,0.2018759857716761,2.5881406831300957,-0.6674794868155103,1.75
1073,10,2,2,1,2.5881406831300957,-0.6674794868155103,2.5814514499452725,0.2123642638567883,1.75
1074,10,2,2,1,2.5814514499452725,0.2123642638567883,2.607742487074665,0.5446709445339005,1.75
1075,10,2,2,1,2.607742487074665,0.5446709445339005,2.631575382568046,0.3984225899861825,1.75
1076,10,2,2,1,2.631575382568046,0.3984225899861825,2.6286820771980413,-0.0667003404477419,1.75
1077,10,2,2,1,2.6286820771980413,-0.0667003404477419,2.9339529080169866,0.2987431291240512,1.75
1078,10,2,2,1,2.9339529080169866,0.2987431291240512,3.1360468109882134,0.4690672311861732,1.75
1079,10,2,2,1,3.1360468109882134,0.4690672311861732,3.293510214411324,0.1255905880217656,1.75
1080,10,2,2,1,3.293510214411324,0.1255905880217656,3.32557822607734,0.6898247818884629,1.75
1081,10,2,2,1,3.32557822607734,0.6898247818884629,3.3532744077694723,0.7675448510168642,1.75
1082,10,2,0,1,3.3532744077694723,0.7675448510168642,3.504461833593106,0.4011629492763963,1.75
1083,10,2,0,1,3.504461833593106,0.4011629492763963,3.5161000442354493,-0.1558623762429123,1.75
1084,10,2,0,1,3.5161000442354493,-0.1558623762429123,3.508181659747345,-0.0071195451516218,1.75
1085,10,2,0,1,3.508181659747345,-0.0071195451516218,3.5128548138004128,0.2351514545506183,1.75
1086,10,2,0,1,3.5128548138004128,0.2351514545506183,3.5623142462903643,0.1968655170842068,1.75
1087,10,2,0,1,3.5623142462903643,0.1968655170842068,3.731701768395759,-0.2594959511734804,1.75
1088,10,2,0,1,3.731701768395759,-0.2594959511734804,3.745615744544193,0.5116097456682576,1.75
1089,10,2,0,1,3.745615744544193,0.5116097456682576,3.761932786119416,0.1576376047542377,1.75
1090,10,2,0,1,3.761932786119416,0.1576376047542377,3.767076325011586,0.0222718143290914,1.75
1091,10,2,0,1,3.767076325011586,0.0222718143290914,3.735693681269809,-0.8398855146383115,1.75
1092,10,2,2,1,3.735693681269809,-0.8398855146383115,3.746460399622771,0.4037876529434575,1.75
1093,10,2,0,1,3.746460399622771,0.4037876529434575,3.737577619588296,0.6006863404946298,1.75
1094,10,2,0,1,3.737577619588296,0.6006863404946298,3.753816809410856,0.2349304685786937,1.75
1095,10,2,0,1,3.753816809410856,0.2349304685786937,3.7823306884084857,0.6553014618379799,1.75
1096,10,2,0,1,3.7823306884084857,0.6553014618379799,3.855376607771894,-0.3944570363636138,1.75
1097,10,2,0,1,3.855376607771894,-0.3944570363636138,3.8546243168507,-0.369652705902884,1.75
1098,10,2,0,1,3.8546243168507,-0.369652705902884,3.869113557653449,0.5656377148206614,1.75
1099,10,2,0,1,3.869113557653449,0.5656377148206614,3.884246212917256,0.1338567236280715,1.75
1100,11,2,1,1,0.0992909821535093,0.071939055206045,-0.3140579767699792,0.2943144294881402,2.35
1101,11,2,0,1,-0.3140579767699792,0.2943144294881402,-0.3206190274016535,0.986994427738382,2.35
1102,11,2,0,1,-0.3206190274016535,0.986994427738382,-0.3454028394989029,-1.165262842715046,2.35
1103,11,2,1,1,-0.3454028394989029,-1.165262842715046,-0.4026559431438455,-1.3015465793869747,2.35
1104,11,2,1,1,-0.4026559431438455,-1.3015465793869747,-0.4517576132343862,-0.7854387914018846,2.35
1105,11,2,1,1,-0.4517576132343862,-0.7854387914018846,-0.4104495824121176,0.3049071152089984,2.35
1106,11,2,1,1,-0.4104495824121176,0.3049071152089984,-0.3820409302793015,0.7684969344692866,2.35
1107,11,2,1,1,-0.3820409302793015,0.7684969344692866,-0.3267099147488005,1.1161755432617908,2.35
1108,11,2,1,1,-0.3267099147488005,1.1161755432617908,-0.1429022162567085,0.53585168452652,2.35
1109,11,2,1,1,-0.1429022162567085,0.53585168452652,-0.1235586899106311,0.2883618427203726,2.35
1110,11,2,1,1,-0.1235586899106311,0.2883618427203726,-0.1038295138827002,0.4707050618004721,2.35
1111,11,2,1,1,-0.1038295138827002,0.4707050618004721,-0.0978265267093691,0.0378513325470357,2.35
1112,11,2,1,1,-0.0978265267093691,0.0378513325470357,-0.0555785079778558,1.2034273924069234,2.35
1113,11,2,1,1,-0.0555785079778558,1.2034273924069234,-0.0251357726636007,-0.070520258671594,2.35
1114,11,2,1,1,-0.0251357726636007,-0.070520258671594,-0.0331888265132899,-0.0690421737608123,2.35
1115,11,2,1,1,-0.0331888265132899,-0.0690421737608123,0.1027978315534118,0.6593664816134956,2.35
1116,11,2,1,1,0.1027978315534118,0.6593664816134956,0.10898011616155,-0.0352207643474678,2.35
1117,11,2,1,1,0.10898011616155,-0.0352207643474678,0.1053663468364817,-0.0626672623412749,2.35
1118,11,2,1,1,0.1053663468364817,-0.0626672623412749,0.1012142247542403,0.0290700491493217,2.35
1119,11,2,1,1,0.1012142247542403,0.0290700491493217,0.1571132813809399,0.4400488820504343,2.35
1120,11,2,1,1,0.1571132813809399,0.4400488820504343,0.1390705051990266,-0.6108053070241866,2.35
1121,11,2,1,1,0.1390705051990266,-0.6108053070241866,0.2621247878584318,0.1723912286938951,2.35
1122,11,2,2,1,0.2621247878584318,0.1723912286938951,0.2481732889503475,-0.3204314418189024,2.35
1123,11,2,1,1,0.2481732889503475,-0.3204314418189024,0.2437133872865574,-0.1016300711523395,2.35
1124,11,2,1,1,0.2437133872865574,-0.1016300711523395,0.2565850321197309,0.3209574243943378,2.35
1125,11,2,1,1,0.2565850321197309,0.3209574243943378,0.2607149115272651,-0.0400968007253212,2.35
1126,11,2,1,1,0.2607149115272651,-0.0400968007253212,0.3366394539036969,-0.3442867673795536,2.35
1127,11,2,1,1,0.3366394539036969,-0.3442867673795536,0.3251055166056846,-0.2160564452984117,2.35
1128,11,2,1,1,0.3251055166056846,-0.2160564452984117,0.3368027322856783,-0.6520804348376865,2.35
1129,11,2,1,1,0.3368027322856783,-0.6520804348376865,0.446941793256863,0.0794200262870447,2.35
1130,11,2,2,1,0.446941793256863,0.0794200262870447,0.4931338061712355,-0.3153020838053834,2.35
1131,11,2,2,1,0.4931338061712355,-0.3153020838053834,0.506551050233016,0.5518919387609316,2.35
1132,11,2,1,1,0.506551050233016,0.5518919387609316,0.5266438595564853,0.2970860082207358,2.35
1133,11,2,2,1,0.5266438595564853,0.2970860082207358,0.691955846450268,0.1340381762236794,2.35
1134,11,2,1,1,0.691955846450268,0.1340381762236794,0.7103392954572884,0.4698434631874801,2.35
1135,11,2,1,1,0.7103392954572884,0.4698434631874801,0.8067413645869761,0.2314352365030071,2.35
1136,11,2,1,1,0.8067413645869761,0.2314352365030071,0.8362070918607296,-0.0357638395704305,2.35
1137,11,2,1,1,0.8362070918607296,-0.0357638395704305,0.8328333834327791,-0.1013211006645177,2.35
1138,11,2,2,1,0.8328333834327791,-0.1013211006645177,0.9548476139867588,0.5083171003384778,2.35
1139,11,2,2,1,0.9548476139867588,0.5083171003384778,0.9718076862351832,0.1456657926549564,2.35
1140,11,2,2,2,0.9718076862351832,0.1456657926549564,0.9713791782350096,0.0212340384025764,2.35
1141,11,2,2,2,0.9713791782350096,0.0212340384025764,1.4561184896363424,1.6765533582507712,2.35
1142,11,2,1,2,1.4561184896363424,1.6765533582507712,2.2179949898078792,1.4294084751696186,2.35
1143,11,2,2,2,2.2179949898078792,1.4294084751696186,2.797242766654941,1.8495037778703949,2.35
1144,11,2,2,2,2.797242766654941,1.8495037778703949,2.851219510225967,0.7317695401937431,2.35
1145,11,2,2,2,2.851219510225967,0.7317695401937431,4.537652028916736,2.139357127925196,2.35
1146,11,2,2,2,4.537652028916736,2.139357127925196,4.6522686299159774,2.255819931663363,2.35
1147,11,2,2,2,4.6522686299159774,2.255819931663363,4.772751841547103,2.445825409494572,2.35
1148,11,2,2,2,4.772751841547103,2.445825409494572,4.877437734284111,1.88211654967756,2.35
1149,11,2,0,2,4.877437734284111,1.88211654967756,4.967877946552925,1.7066336586019897,2.35
1150,11,2,2,2,4.967877946552925,1.7066336586019897,5.055228241708687,1.7660709388048366,2.35
1151,11,2,2,2,5.055228241708687,1.7660709388048366,5.890844325961674,2.052939489237092,2.35
1152,11,2,0,2,5.890844325961674,2.052939489237092,6.193485803875667,2.358831338501022,2.35
1153,11,2,2,2,6.193485803875667,2.358831338501022,7.647347647713394,1.761836295271277,2.35
1154,11,2,2,2,7.647347647713394,1.761836295271277,7.744578249303739,1.8825860669085528,2.35
1155,11,2,0,1,7.744578249303739,1.8825860669085528,8.053091400955667,1.5237361101745392,2.35
1156,11,2,0,1,8.053091400955667,1.5237361101745392,8.12675108605338,0.957155513729124,2.35
1157,11,2,0,1,8.12675108605338,0.957155513729124,8.152523905095673,0.4674521366651818,2.35
1158,11,2,0,1,8.152523905095673,0.4674521366651818,8.198198495927368,1.1168489641358237,2.35
1159,11,2,0,1,8.198198495927368,1.1168489641358237,8.237421948117738,0.6935740646074742,2.35
1160,11,2,0,1,8.237421948117738,0.6935740646074742,8.30396335826619,1.419344246732647,2.35
1161,11,2,0,1,8.30396335826619,1.419344246732647,8.34802653647296,0.5336546651096264,2.35
1162,11,2,0,1,8.34802653647296,0.5336546651096264,8.353395606611853,0.0351474217114211,2.35
1163,11,2,0,1,8.353395606611853,0.0351474217114211,8.541179851928582,-0.2519476408569077,2.35
1164,11,2,0,1,8.541179851928582,-0.2519476408569077,8.683507800857504,0.2924193187767089,2.35
1165,11,2,0,1,8.683507800857504,0.2924193187767089,8.769373959679012,-0.4952958914607357,2.35
1166,11,2,1,1,8.769373959679012,-0.4952958914607357,8.787461657718232,-0.2918093422633387,2.35
1167,11,2,1,1,8.787461657718232,-0.2918093422633387,8.751658535698985,0.3793401197830654,2.35
1168,11,2,1,1,8.751658535698985,0.3793401197830654,8.804499860645292,0.0465981587907916,2.35
1169,11,2,1,1,8.804499860645292,0.0465981587907916,8.822402573678547,0.546982180184326,2.35
1170,11,2,0,1,8.822402573678547,0.546982180184326,8.87672593476167,0.5945873780187967,2.35
1171,11,2,0,1,8.87672593476167,0.5945873780187967,8.892225752361163,0.085933416240629,2.35
1172,11,2,0,1,8.892225752361163,0.085933416240629,8.870946153084562,-0.2798752674518547,2.35
1173,11,2,0,1,8.870946153084562,-0.2798752674518547,8.85758563552096,-0.2954852420624841,2.35
1174,11,2,1,1,8.85758563552096,-0.2954852420624841,8.841200807000764,-0.3183713528707727,2.35
1175,11,2,1,1,8.841200807000764,-0.3183713528707727,8.824100489894994,-0.3595024440893715,2.35
1176,11,2,0,1,8.824100489894994,-0.3595024440893715,8.763342148726016,-0.1888519521883165,2.35
1177,11,2,2,1,8.763342148726016,-0.1888519521883165,8.743118649914726,-0.2756356863850966,2.35
1178,11,2,1,1,8.743118649914726,-0.2756356863850966,8.701956244778822,-0.0120368597291187,2.35
1179,11,2,0,1,8.701956244778822,-0.0120368597291187,8.801027570856517,0.5915034360888874,2.35
1180,11,2,0,1,8.801027570856517,0.5915034360888874,8.820925666943655,0.2809107074804833,2.35
1181,11,2,0,1,8.820925666943655,0.2809107074804833,8.853665319026156,0.8696985419886653,2.35
1182,11,2,0,1,8.853665319026156,0.8696985419886653,9.157743425547306,0.2853761218751624,2.35
1183,11,2,0,1,9.157743425547306,0.2853761218751624,9.285067194264176,-0.2341889398520175,2.35
1184,11,2,1,1,9.285067194264176,-0.2341889398520175,9.293810366228636,0.3350081515091236,2.35
1185,11,2,0,1,9.293810366228636,0.3350081515091236,9.28956228840419,-0.3703392635539253,2.35
1186,11,2,1,1,9.28956228840419,-0.3703392635539253,9.32961085769304,0.8113615249450843,2.35
1187,11,2,0,1,9.32961085769304,0.8113615249450843,9.338516842880583,-0.0651340672043752,2.35
1188,11,2,0,1,9.338516842880583,-0.0651340672043752,9.334685532186151,-0.178135549731805,2.35
1189,11,2,1,1,9.334685532186151,-0.178135549731805,9.359892915278335,0.7435740486399576,2.35
1190,11,2,0,1,9.359892915278335,0.7435740486399576,8.94208102316851,0.4410441416850161,2.35
1191,11,2,0,1,8.94208102316851,0.4410441416850161,8.94169573334277,0.734919952253372,2.35
1192,11,2,0,1,8.94169573334277,0.734919952253372,8.938623211935395,-0.4778667454541846,2.35
1193,11,2,0,1,8.938623211935395,-0.4778667454541846,8.985329628257102,0.2294567010404262,2.35
1194,11,2,2,1,8.985329628257102,0.2294567010404262,8.960804153200817,-0.8276900566166503,2.35
1195,11,2,2,1,8.960804153200817,-0.8276900566166503,8.919572789970701,-0.7515434067623832,2.35
1196,11,2,2,1,8.919572789970701,-0.7515434067623832,8.938418908225625,0.9061877140683045,2.35
1197,11,2,0,1,8.938418908225625,0.9061877140683045,8.98797502730921,1.1357213139441298,2.35
1198,11,2,0,1,8.98797502730921,1.1357213139441298,9.045452924845058,1.184060147453301,2.35
1199,11,2,0,1,9.045452924845058,1.184060147453301,9.1392905572158,0.454253250512954,2.35


==> data/ablation_study/single_gaussian/smooth/subgoals_ep0_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,0,1,-0.660394,-0.186181,-9.02
1,0,1,-0.626196,-0.161118,-9.02
2,0,1,-0.630414,-0.163040,-9.02
3,0,1,-0.686024,-0.191644,-9.02
4,0,1,-0.792112,-0.234604,-9.02
5,0,1,-0.935805,-0.276766,-9.02
6,0,1,-1.099077,-0.302313,-9.02
7,0,1,-1.264329,-0.302846,-9.02
8,0,1,-1.416669,-0.280835,-9.02
9,0,1,-1.545951,-0.241108,-9.02
10,0,1,-1.646305,-0.191791,-9.02
11,0,1,-1.712851,-0.138109,-9.02
12,0,1,-1.745679,-0.084574,-9.02
13,0,1,-1.748081,-0.035135,-9.02
14,0,1,-1.725484,0.002483,-9.02
15,0,1,-1.685783,0.018816,-9.02
16,0,1,-1.637239,0.008285,-9.02
17,0,1,-1.586637,-0.033309,-9.02
18,0,1,-1.539253,-0.098343,-9.02
19,0,1,-1.497821,-0.174502,-9.02
20,0,1,-1.463909,-0.243051,-9.02
21,0,1,-1.437886,-0.286117,-9.02
22,0,1,-1.419369,-0.294804,-9.02
23,0,1,-1.407559,-0.269910,-9.02
24,0,1,-1.401348,-0.219926,-9.02
25,0,1,-1.399537,-0.159869,-9.02
26,0,1,-1.400822,-0.102207,-9.02
27,0,1,-1.404465,-0.056895,-9.02
28,0,1,-1.409939,-0.027681,-9.02
29,0,1,-1.417204,-0.014697,-9.02
30,0,1,-1.426107,-0.013340,-9.02
31,0,1,-1.435824,-0.017508,-9.02
32,0,1,-1.444912,-0.019053,-9.02
33,0,1,-1.451006,-0.010530,-9.02
34,0,1,-1.451207,0.012508,-9.02
35,0,1,-1.442797,0.046793,-9.02
36,0,1,-1.424741,0.085968,-9.02
37,0,1,-1.397217,0.123719,-9.02
38,0,1,-1.361866,0.155230,-9.02
39,0,1,-1.320035,0.177326,-9.02
40,0,1,-1.271977,0.188711,-9.02
41,0,1,-1.216600,0.190553,-9.02
42,0,1,-1.151652,0.184204,-9.02
43,0,1,-1.075009,0.175894,-9.02
44,0,1,-0.985786,0.174851,-9.02
45,0,1,-0.885026,0.191826,-9.02
46,0,1,-0.776055,0.231058,-9.02
47,0,1,-0.663916,0.288532,-9.02
48,0,1,-0.554571,0.350006,-9.02
49,0,1,-0.453957,0.398939,-9.02
50,0,1,-0.366510,0.421365,-9.02
51,0,1,-0.294647,0.410540,-9.02
52,0,1,-0.238400,0.367992,-9.02
53,0,1,-0.196159,0.302606,-9.02
54,0,1,-0.165384,0.225811,-9.02
55,0,1,-0.143796,0.144860,-9.02
56,0,1,-0.129722,0.066343,-9.02
57,0,1,-0.120712,-0.003563,-9.02
58,0,1,-0.112986,-0.054250,-9.02
59,0,1,-0.098831,-0.075344,-9.02
60,0,1,-0.069800,-0.054937,-9.02
61,0,1,-0.013095,0.019675,-9.02
62,0,1,0.087392,0.152642,-9.02
63,0,1,0.248765,0.339492,-9.02
64,0,1,0.487840,0.567001,-9.02
65,0,1,0.814921,0.817409,-9.02
66,0,1,1.228875,1.063334,-9.02
67,0,1,1.714068,1.274178,-9.02
68,0,1,2.241579,1.418015,-9.02
69,0,1,2.775705,1.469440,-9.02
70,0,1,3.282186,1.417911,-9.02
71,0,1,3.734537,1.273139,-9.02
72,0,1,4.116416,1.066595,-9.02
73,0,1,4.421155,0.840771,-9.02
74,0,1,4.648767,0.634765,-9.02
75,0,1,4.802839,0.470360,-9.02
76,0,1,4.889395,0.352731,-9.02
77,0,1,4.916189,0.269460,-9.02
78,0,1,4.892709,0.207443,-9.02
79,0,1,4.832655,0.152868,-9.02
80,0,1,4.749490,0.099371,-9.02
81,0,1,4.657648,0.047718,-9.02
82,0,1,4.570608,0.002628,-9.02
83,0,1,4.496881,-0.033376,-9.02
84,0,1,4.440281,-0.056659,-9.02
85,0,1,4.400013,-0.061347,-9.02
86,0,1,4.372049,-0.048033,-9.02
87,0,1,4.350474,-0.023353,-9.02
88,0,1,4.329894,0.003468,-9.02
89,0,1,4.304980,0.020625,-9.02
90,0,1,4.271247,0.024418,-9.02
91,0,1,4.225231,0.013422,-9.02
92,0,1,4.164666,-0.004436,-9.02
93,0,1,4.090234,-0.018727,-9.02
94,0,1,4.005099,-0.025194,-9.02
95,0,1,3.915615,-0.026191,-9.02
96,0,1,3.829425,-0.026267,-9.02
97,0,1,3.755086,-0.031023,-9.02
98,0,1,3.700688,-0.037530,-9.02
99,0,1,3.671952,-0.041872,-9.02


==> data/ablation_study/single_gaussian/smooth/subgoals_ep10_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
1000,10,2,-0.292993,-0.249139,1.75
1001,10,2,-0.291863,-0.290103,1.75
1002,10,2,-0.298872,-0.316361,1.75
1003,10,2,-0.312829,-0.312199,1.75
1004,10,2,-0.330385,-0.273714,1.75
1005,10,2,-0.347027,-0.208964,1.75
1006,10,2,-0.358547,-0.132656,1.75
1007,10,2,-0.361508,-0.058049,1.75
1008,10,2,-0.353167,0.005738,1.75
1009,10,2,-0.331598,0.055303,1.75
1010,10,2,-0.295856,0.094345,1.75
1011,10,2,-0.246012,0.128565,1.75
1012,10,2,-0.184340,0.164444,1.75
1013,10,2,-0.114086,0.203695,1.75
1014,10,2,-0.038881,0.243395,1.75
1015,10,2,0.038029,0.278112,1.75
1016,10,2,0.114420,0.301061,1.75
1017,10,2,0.188684,0.304458,1.75
1018,10,2,0.259075,0.283129,1.75
1019,10,2,0.323264,0.236580,1.75
1020,10,2,0.378487,0.172152,1.75
1021,10,2,0.422411,0.098432,1.75
1022,10,2,0.453907,0.029333,1.75
1023,10,2,0.474073,-0.021393,1.75
1024,10,2,0.485478,-0.043302,1.75
1025,10,2,0.491832,-0.031178,1.75
1026,10,2,0.496924,0.010352,1.75
1027,10,2,0.504011,0.074383,1.75
1028,10,2,0.515599,0.149606,1.75
1029,10,2,0.533328,0.225100,1.75
1030,10,2,0.558075,0.290690,1.75
1031,10,2,0.589712,0.340169,1.75
1032,10,2,0.626915,0.368447,1.75
1033,10,2,0.667548,0.373329,1.75
1034,10,2,0.709070,0.358227,1.75
1035,10,2,0.749213,0.328889,1.75
1036,10,2,0.786883,0.294572,1.75
1037,10,2,0.822555,0.265234,1.75
1038,10,2,0.858061,0.245916,1.75
1039,10,2,0.895603,0.237042,1.75
1040,10,2,0.937060,0.239662,1.75
1041,10,2,0.983153,0.249448,1.75
1042,10,2,1.033056,0.260804,1.75
1043,10,2,1.084562,0.270305,1.75
1044,10,2,1.135125,0.272795,1.75
1045,10,2,1.182401,0.265458,1.75
1046,10,2,1.224863,0.243797,1.75
1047,10,2,1.262245,0.210247,1.75
1048,10,2,1.295389,0.168059,1.75
1049,10,2,1.326027,0.125484,1.75
1050,10,2,1.355906,0.089626,1.75
1051,10,2,1.386481,0.069472,1.75
1052,10,2,1.418033,0.067861,1.75
1053,10,2,1.450035,0.080667,1.75
1054,10,2,1.481625,0.103269,1.75
1055,10,2,1.512398,0.125412,1.75
1056,10,2,1.542434,0.140068,1.75
1057,10,2,1.572723,0.145746,1.75
1058,10,2,1.604765,0.144212,1.75
1059,10,2,1.639945,0.139553,1.75
1060,10,2,1.678937,0.136189,1.75
1061,10,2,1.722192,0.136199,1.75
1062,10,2,1.769342,0.138670,1.75
1063,10,2,1.819744,0.141356,1.75
1064,10,2,1.873071,0.140664,1.75
1065,10,2,1.929109,0.137546,1.75
1066,10,2,1.988388,0.131082,1.75
1067,10,2,2.051808,0.122589,1.75
1068,10,2,2.119937,0.112554,1.75
1069,10,2,2.192761,0.103541,1.75
1070,10,2,2.268762,0.097146,1.75
1071,10,2,2.345969,0.096563,1.75
1072,10,2,2.422569,0.105189,1.75
1073,10,2,2.498258,0.123081,1.75
1074,10,2,2.574811,0.151134,1.75
1075,10,2,2.655579,0.185430,1.75
1076,10,2,2.743712,0.223356,1.75
1077,10,2,2.840564,0.261435,1.75
1078,10,2,2.944443,0.296384,1.75
1079,10,2,3.051079,0.323811,1.75
1080,10,2,3.154341,0.339745,1.75
1081,10,2,3.249143,0.338615,1.75
1082,10,2,3.332267,0.319502,1.75
1083,10,2,3.403177,0.284304,1.75
1084,10,2,3.463723,0.240228,1.75
1085,10,2,3.516513,0.195915,1.75
1086,10,2,3.563938,0.157395,1.75
1087,10,2,3.607184,0.128031,1.75
1088,10,2,3.645914,0.105854,1.75
1089,10,2,3.679216,0.090994,1.75
1090,10,2,3.706275,0.085291,1.75
1091,10,2,3.727298,0.089217,1.75
1092,10,2,3.743629,0.102170,1.75
1093,10,2,3.757380,0.120761,1.75
1094,10,2,3.770664,0.139238,1.75
1095,10,2,3.784612,0.149788,1.75
1096,10,2,3.799017,0.150598,1.75
1097,10,2,3.812505,0.144008,1.75
1098,10,2,3.823025,0.134315,1.75
1099,10,2,3.828870,0.127537,1.75


==> data/ablation_study/single_gaussian/smooth/subgoals_ep11_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
1100,11,2,-0.300914,0.127539,2.35
1101,11,2,-0.303040,0.078659,2.35
1102,11,2,-0.311933,0.009808,2.35
1103,11,2,-0.323849,-0.045000,2.35
1104,11,2,-0.332667,-0.052708,2.35
1105,11,2,-0.332723,-0.005036,2.35
1106,11,2,-0.320646,0.088382,2.35
1107,11,2,-0.295951,0.202024,2.35
1108,11,2,-0.261007,0.305762,2.35
1109,11,2,-0.219815,0.378625,2.35
1110,11,2,-0.176719,0.413925,2.35
1111,11,2,-0.134205,0.415094,2.35
1112,11,2,-0.094324,0.390286,2.35
1113,11,2,-0.057065,0.351846,2.35
1114,11,2,-0.022014,0.303769,2.35
1115,11,2,0.011248,0.251045,2.35
1116,11,2,0.042814,0.197203,2.35
1117,11,2,0.072668,0.144690,2.35
1118,11,2,0.100927,0.095113,2.35
1119,11,2,0.127736,0.050710,2.35
1120,11,2,0.153538,0.011773,2.35
1121,11,2,0.178559,-0.020010,2.35
1122,11,2,0.202801,-0.045199,2.35
1123,11,2,0.226295,-0.065547,2.35
1124,11,2,0.249447,-0.082755,2.35
1125,11,2,0.273292,-0.100122,2.35
1126,11,2,0.298883,-0.116031,2.35
1127,11,2,0.327680,-0.124462,2.35
1128,11,2,0.360650,-0.118934,2.35
1129,11,2,0.398338,-0.093869,2.35
1130,11,2,0.440973,-0.048548,2.35
1131,11,2,0.488316,0.010837,2.35
1132,11,2,0.539624,0.071903,2.35
1133,11,2,0.594654,0.126880,2.35
1134,11,2,0.653390,0.168389,2.35
1135,11,2,0.716730,0.199138,2.35
1136,11,2,0.787372,0.227719,2.35
1137,11,2,0.873657,0.270075,2.35
1138,11,2,0.985968,0.340123,2.35
1139,11,2,1.138579,0.448924,2.35
1140,11,2,1.346090,0.597543,2.35
1141,11,2,1.619310,0.780412,2.35
1142,11,2,1.960637,0.983161,2.35
1143,11,2,2.362225,1.190622,2.35
1144,11,2,2.804568,1.387648,2.35
1145,11,2,3.263430,1.561525,2.35
1146,11,2,3.713044,1.705180,2.35
1147,11,2,4.136904,1.813644,2.35
1148,11,2,4.531606,1.885529,2.35
1149,11,2,4.907186,1.922772,2.35
1150,11,2,5.281361,1.931308,2.35
1151,11,2,5.669553,1.913088,2.35
1152,11,2,6.076011,1.868108,2.35
1153,11,2,6.490648,1.794233,2.35
1154,11,2,6.892148,1.689024,2.35
1155,11,2,7.256172,1.556466,2.35
1156,11,2,7.562657,1.404581,2.35
1157,11,2,7.805200,1.245618,2.35
1158,11,2,7.987525,1.089318,2.35
1159,11,2,8.121927,0.939867,2.35
1160,11,2,8.224055,0.793499,2.35
1161,11,2,8.308131,0.646861,2.35
1162,11,2,8.383967,0.500144,2.35
1163,11,2,8.457313,0.360392,2.35
1164,11,2,8.528331,0.240620,2.35
1165,11,2,8.596161,0.152724,2.35
1166,11,2,8.657453,0.103322,2.35
1167,11,2,8.710008,0.088786,2.35
1168,11,2,8.752782,0.096145,2.35
1169,11,2,8.785981,0.106352,2.35
1170,11,2,8.810314,0.103600,2.35
1171,11,2,8.826541,0.078023,2.35
1172,11,2,8.835081,0.031402,2.35
1173,11,2,8.836479,-0.024957,2.35
1174,11,2,8.832110,-0.075432,2.35
1175,11,2,8.824390,-0.104788,2.35
1176,11,2,8.816932,-0.101041,2.35
1177,11,2,8.814357,-0.064634,2.35
1178,11,2,8.821617,-0.001274,2.35
1179,11,2,8.842781,0.074388,2.35
1180,11,2,8.880080,0.145188,2.35
1181,11,2,8.932819,0.198438,2.35
1182,11,2,8.996561,0.226603,2.35
1183,11,2,9.064733,0.231923,2.35
1184,11,2,9.129202,0.221842,2.35
1185,11,2,9.182288,0.209387,2.35
1186,11,2,9.217973,0.202082,2.35
1187,11,2,9.232824,0.203048,2.35
1188,11,2,9.226289,0.210348,2.35
1189,11,2,9.200839,0.215103,2.35
1190,11,2,9.161580,0.208897,2.35
1191,11,2,9.115629,0.189055,2.35
1192,11,2,9.070365,0.160882,2.35
1193,11,2,9.031740,0.141065,2.35
1194,11,2,9.003482,0.148065,2.35
1195,11,2,8.986343,0.196840,2.35
1196,11,2,8.978641,0.289591,2.35
1197,11,2,8.977247,0.404836,2.35
1198,11,2,8.978768,0.512965,2.35
1199,11,2,8.980193,0.577841,2.35


==> data/ablation_study/single_gaussian/smooth/subgoals_ep1_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
100,1,1,-0.118050,-0.486553,-5.1000000000000005
101,1,1,-0.112071,-0.496542,-5.1000000000000005
102,1,1,-0.114419,-0.529523,-5.1000000000000005
103,1,1,-0.126959,-0.572138,-5.1000000000000005
104,1,1,-0.148667,-0.603466,-5.1000000000000005
105,1,1,-0.175290,-0.602249,-5.1000000000000005
106,1,1,-0.201143,-0.558924,-5.1000000000000005
107,1,1,-0.219866,-0.468010,-5.1000000000000005
108,1,1,-0.224392,-0.329610,-5.1000000000000005
109,1,1,-0.207581,-0.147833,-5.1000000000000005
110,1,1,-0.163532,0.067878,-5.1000000000000005
111,1,1,-0.088032,0.308910,-5.1000000000000005
112,1,1,0.018897,0.560999,-5.1000000000000005
113,1,1,0.152692,0.808616,-5.1000000000000005
114,1,1,0.304460,1.034826,-5.1000000000000005
115,1,1,0.463153,1.221193,-5.1000000000000005
116,1,1,0.617802,1.348599,-5.1000000000000005
117,1,1,0.760503,1.402886,-5.1000000000000005
118,1,1,0.886712,1.374014,-5.1000000000000005
119,1,1,0.994385,1.261307,-5.1000000000000005
120,1,1,1.082232,1.081469,-5.1000000000000005
121,1,1,1.148846,0.854120,-5.1000000000000005
122,1,1,1.192140,0.608341,-5.1000000000000005
123,1,1,1.210353,0.367690,-5.1000000000000005
124,1,1,1.202845,0.146113,-5.1000000000000005
125,1,1,1.171355,-0.047493,-5.1000000000000005
126,1,1,1.119728,-0.211832,-5.1000000000000005
127,1,1,1.052849,-0.345700,-5.1000000000000005
128,1,1,0.976127,-0.446071,-5.1000000000000005
129,1,1,0.894602,-0.511623,-5.1000000000000005
130,1,1,0.811933,-0.544786,-5.1000000000000005
131,1,1,0.730619,-0.547073,-5.1000000000000005
132,1,1,0.651625,-0.523716,-5.1000000000000005
133,1,1,0.575244,-0.480374,-5.1000000000000005
134,1,1,0.500622,-0.427552,-5.1000000000000005
135,1,1,0.427003,-0.374344,-5.1000000000000005
136,1,1,0.352343,-0.334463,-5.1000000000000005
137,1,1,0.272898,-0.320735,-5.1000000000000005
138,1,1,0.183348,-0.344095,-5.1000000000000005
139,1,1,0.077538,-0.408647,-5.1000000000000005
140,1,1,-0.050078,-0.501928,-5.1000000000000005
141,1,1,-0.201004,-0.609530,-5.1000000000000005
142,1,1,-0.372028,-0.712440,-5.1000000000000005
143,1,1,-0.555208,-0.793876,-5.1000000000000005
144,1,1,-0.740057,-0.850122,-5.1000000000000005
145,1,1,-0.916744,-0.883263,-5.1000000000000005
146,1,1,-1.078482,-0.902923,-5.1000000000000005
147,1,1,-1.224013,-0.920951,-5.1000000000000005
148,1,1,-1.354095,-0.942903,-5.1000000000000005
149,1,1,-1.471137,-0.971445,-5.1000000000000005
150,1,1,-1.579694,-1.003939,-5.1000000000000005
151,1,1,-1.682891,-1.024862,-5.1000000000000005
152,1,1,-1.778732,-1.009856,-5.1000000000000005
153,1,1,-1.859441,-0.925782,-5.1000000000000005
154,1,1,-1.908899,-0.744289,-5.1000000000000005
155,1,1,-1.904938,-0.460035,-5.1000000000000005
156,1,1,-1.826524,-0.101669,-5.1000000000000005
157,1,1,-1.663656,0.274699,-5.1000000000000005
158,1,1,-1.423795,0.597196,-5.1000000000000005
159,1,1,-1.132007,0.809992,-5.1000000000000005
160,1,1,-0.824824,0.891321,-5.1000000000000005
161,1,1,-0.537855,0.858704,-5.1000000000000005
162,1,1,-0.297792,0.753498,-5.1000000000000005
163,1,1,-0.118590,0.620127,-5.1000000000000005
164,1,1,-0.002072,0.485815,-5.1000000000000005
165,1,1,0.057076,0.360366,-5.1000000000000005
166,1,1,0.067333,0.232113,-5.1000000000000005
167,1,1,0.035461,0.086464,-5.1000000000000005
168,1,1,-0.031599,-0.090346,-5.1000000000000005
169,1,1,-0.126066,-0.305866,-5.1000000000000005
170,1,1,-0.240933,-0.560802,-5.1000000000000005
171,1,1,-0.369646,-0.843439,-5.1000000000000005
172,1,1,-0.504895,-1.135374,-5.1000000000000005
173,1,1,-0.642876,-1.411191,-5.1000000000000005
174,1,1,-0.781593,-1.644229,-5.1000000000000005
175,1,1,-0.922716,-1.813398,-5.1000000000000005
176,1,1,-1.072159,-1.908398,-5.1000000000000005
177,1,1,-1.239256,-1.928048,-5.1000000000000005
178,1,1,-1.435981,-1.882059,-5.1000000000000005
179,1,1,-1.676274,-1.785364,-5.1000000000000005
180,1,1,-1.970154,-1.659293,-5.1000000000000005
181,1,1,-2.321834,-1.529052,-5.1000000000000005
182,1,1,-2.727372,-1.420183,-5.1000000000000005
183,1,1,-3.176045,-1.352946,-5.1000000000000005
184,1,1,-3.651300,-1.334986,-5.1000000000000005
185,1,1,-4.135482,-1.359441,-5.1000000000000005
186,1,1,-4.613317,-1.407861,-5.1000000000000005
187,1,1,-5.073248,-1.456727,-5.1000000000000005
188,1,1,-5.510714,-1.486619,-5.1000000000000005
189,1,1,-5.929186,-1.488077,-5.1000000000000005
190,1,1,-6.343354,-1.468139,-5.1000000000000005
191,1,1,-6.775897,-1.439849,-5.1000000000000005
192,1,1,-7.250229,-1.420201,-5.1000000000000005
193,1,1,-7.781775,-1.425426,-5.1000000000000005
194,1,1,-8.365375,-1.464205,-5.1000000000000005
195,1,1,-8.973031,-1.534087,-5.1000000000000005
196,1,1,-9.556955,-1.624236,-5.1000000000000005
197,1,1,-10.060528,-1.715462,-5.1000000000000005
198,1,1,-10.429548,-1.790741,-5.1000000000000005
199,1,1,-10.624688,-1.833242,-5.1000000000000005


==> data/ablation_study/single_gaussian/smooth/subgoals_ep2_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
200,2,1,-0.344608,-0.295044,-3.14
201,2,1,-0.327794,-0.303879,-3.14
202,2,1,-0.332532,-0.327380,-3.14
203,2,1,-0.364913,-0.356514,-3.14
204,2,1,-0.424543,-0.379300,-3.14
205,2,1,-0.506460,-0.389627,-3.14
206,2,1,-0.604972,-0.383819,-3.14
207,2,1,-0.717578,-0.368624,-3.14
208,2,1,-0.845153,-0.352290,-3.14
209,2,1,-0.990307,-0.347195,-3.14
210,2,1,-1.154232,-0.356368,-3.14
211,2,1,-1.332722,-0.377281,-3.14
212,2,1,-1.515028,-0.399447,-3.14
213,2,1,-1.684106,-0.406423,-3.14
214,2,1,-1.819422,-0.382034,-3.14
215,2,1,-1.902557,-0.317208,-3.14
216,2,1,-1.923008,-0.214652,-3.14
217,2,1,-1.881483,-0.089629,-3.14
218,2,1,-1.790308,0.030363,-3.14
219,2,1,-1.670728,0.121390,-3.14
220,2,1,-1.546455,0.162305,-3.14
221,2,1,-1.437539,0.151599,-3.14
222,2,1,-1.356696,0.101476,-3.14
223,2,1,-1.307944,0.033526,-3.14
224,2,1,-1.288381,-0.027326,-3.14
225,2,1,-1.291523,-0.068340,-3.14
226,2,1,-1.309527,-0.084733,-3.14
227,2,1,-1.334923,-0.082109,-3.14
228,2,1,-1.362353,-0.068637,-3.14
229,2,1,-1.387714,-0.051481,-3.14
230,2,1,-1.406550,-0.031335,-3.14
231,2,1,-1.415075,-0.004585,-3.14
232,2,1,-1.409292,0.031007,-3.14
233,2,1,-1.385682,0.077170,-3.14
234,2,1,-1.343054,0.131485,-3.14
235,2,1,-1.284096,0.182258,-3.14
236,2,1,-1.215636,0.216703,-3.14
237,2,1,-1.147372,0.221709,-3.14
238,2,1,-1.090032,0.189238,-3.14
239,2,1,-1.051930,0.119465,-3.14
240,2,1,-1.038917,0.020297,-3.14
241,2,1,-1.053923,-0.097236,-3.14
242,2,1,-1.098097,-0.220280,-3.14
243,2,1,-1.171183,-0.331507,-3.14
244,2,1,-1.270632,-0.410218,-3.14
245,2,1,-1.390722,-0.439778,-3.14
246,2,1,-1.522234,-0.407402,-3.14
247,2,1,-1.652524,-0.311131,-3.14
248,2,1,-1.768941,-0.168476,-3.14
249,2,1,-1.861534,-0.009794,-3.14
250,2,1,-1.925367,0.133809,-3.14
251,2,1,-1.960864,0.239739,-3.14
252,2,1,-1.972821,0.297504,-3.14
253,2,1,-1.968092,0.311241,-3.14
254,2,1,-1.953078,0.295610,-3.14
255,2,1,-1.933079,0.264267,-3.14
256,2,1,-1.910828,0.231332,-3.14
257,2,1,-1.886057,0.205286,-3.14
258,2,1,-1.857436,0.189533,-3.14
259,2,1,-1.821137,0.183416,-3.14
260,2,1,-1.773577,0.184455,-3.14
261,2,1,-1.711742,0.187927,-3.14
262,2,1,-1.634229,0.190082,-3.14
263,2,1,-1.541586,0.192008,-3.14
264,2,1,-1.436005,0.196961,-3.14
265,2,1,-1.321325,0.207406,-3.14
266,2,1,-1.201961,0.224176,-3.14
267,2,1,-1.082623,0.248047,-3.14
268,2,1,-0.967148,0.278574,-3.14
269,2,1,-0.857346,0.315667,-3.14
270,2,1,-0.752059,0.360387,-3.14
271,2,1,-0.648021,0.411504,-3.14
272,2,1,-0.541024,0.461612,-3.14
273,2,1,-0.428403,0.498559,-3.14
274,2,1,-0.310231,0.509278,-3.14
275,2,1,-0.190427,0.482977,-3.14
276,2,1,-0.075136,0.418912,-3.14
277,2,1,0.029131,0.323077,-3.14
278,2,1,0.117032,0.209617,-3.14
279,2,1,0.185994,0.096587,-3.14
280,2,1,0.236432,-0.000614,-3.14
281,2,1,0.270655,-0.069407,-3.14
282,2,1,0.293127,-0.101165,-3.14
283,2,1,0.309693,-0.091255,-3.14
284,2,1,0.326922,-0.046317,-3.14
285,2,1,0.350480,0.021741,-3.14
286,2,1,0.384306,0.097471,-3.14
287,2,1,0.428892,0.164270,-3.14
288,2,1,0.481084,0.209948,-3.14
289,2,1,0.533892,0.221765,-3.14
290,2,1,0.578474,0.191926,-3.14
291,2,1,0.605812,0.112490,-3.14
292,2,1,0.609002,-0.021877,-3.14
293,2,1,0.584919,-0.207547,-3.14
294,2,1,0.535171,-0.433416,-3.14
295,2,1,0.466644,-0.677528,-3.14
296,2,1,0.390005,-0.911801,-3.14
297,2,1,0.317637,-1.110822,-3.14
298,2,1,0.261559,-1.254524,-3.14
299,2,1,0.230851,-1.329299,-3.14


==> data/ablation_study/single_gaussian/smooth/subgoals_ep3_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
300,3,0,-0.136673,-0.398537,3.14
301,3,0,-0.136843,-0.394329,3.14
302,3,0,-0.145028,-0.401351,3.14
303,3,0,-0.157305,-0.411857,3.14
304,3,0,-0.167177,-0.414018,3.14
305,3,0,-0.168175,-0.394166,3.14
306,3,0,-0.155497,-0.342653,3.14
307,3,0,-0.125639,-0.254711,3.14
308,3,0,-0.077457,-0.131884,3.14
309,3,0,-0.009487,0.018111,3.14
310,3,0,0.082342,0.187055,3.14
311,3,0,0.202062,0.366191,3.14
312,3,0,0.354715,0.545665,3.14
313,3,0,0.544360,0.713284,3.14
314,3,0,0.772028,0.859452,3.14
315,3,0,1.035334,0.974216,3.14
316,3,0,1.327929,1.053303,3.14
317,3,0,1.639790,1.100308,3.14
318,3,0,1.957654,1.119253,3.14
319,3,0,2.267271,1.120231,3.14
320,3,0,2.555025,1.110197,3.14
321,3,0,2.810168,1.092776,3.14
322,3,0,3.026887,1.067721,3.14
323,3,0,3.204556,1.033515,3.14
324,3,0,3.347902,0.987351,3.14
325,3,0,3.464116,0.924872,3.14
326,3,0,3.560729,0.842551,3.14
327,3,0,3.644924,0.739697,3.14
328,3,0,3.720515,0.620907,3.14
329,3,0,3.788580,0.495860,3.14
330,3,0,3.849661,0.376491,3.14
331,3,0,3.902869,0.276322,3.14
332,3,0,3.947499,0.200709,3.14
333,3,0,3.985018,0.153197,3.14
334,3,0,4.016855,0.130862,3.14
335,3,0,4.045918,0.131378,3.14
336,3,0,4.076456,0.156084,3.14
337,3,0,4.115581,0.209058,3.14
338,3,0,4.169909,0.294738,3.14
339,3,0,4.247835,0.414683,3.14
340,3,0,4.357435,0.561538,3.14
341,3,0,4.505622,0.727261,3.14
342,3,0,4.698544,0.894014,3.14
343,3,0,4.940485,1.040112,3.14
344,3,0,5.231515,1.140762,3.14
345,3,0,5.565031,1.172949,3.14
346,3,0,5.926190,1.123513,3.14
347,3,0,6.293122,0.994778,3.14
348,3,0,6.641304,0.809796,3.14
349,3,0,6.949477,0.604573,3.14
350,3,0,7.204414,0.417327,3.14
351,3,0,7.402801,0.276174,3.14
352,3,0,7.548902,0.185802,3.14
353,3,0,7.652212,0.139879,3.14
354,3,0,7.722890,0.122015,3.14
355,3,0,7.770296,0.120640,3.14
356,3,0,7.801948,0.128347,3.14
357,3,0,7.825129,0.141822,3.14
358,3,0,7.844411,0.162547,3.14
359,3,0,7.864132,0.186522,3.14
360,3,0,7.887366,0.205354,3.14
361,3,0,7.915151,0.213121,3.14
362,3,0,7.947173,0.209825,3.14
363,3,0,7.981873,0.195693,3.14
364,3,0,8.014988,0.175133,3.14
365,3,0,8.040165,0.150190,3.14
366,3,0,8.049897,0.121106,3.14
367,3,0,8.038028,0.090369,3.14
368,3,0,8.002409,0.057791,3.14
369,3,0,7.945695,0.022490,3.14
370,3,0,7.876835,-0.014374,3.14
371,3,0,7.808337,-0.051206,3.14
372,3,0,7.753290,-0.091595,3.14
373,3,0,7.720807,-0.138035,3.14
374,3,0,7.713225,-0.192410,3.14
375,3,0,7.725456,-0.247360,3.14
376,3,0,7.747304,-0.293326,3.14
377,3,0,7.766598,-0.321901,3.14
378,3,0,7.773836,-0.325251,3.14
379,3,0,7.764903,-0.306843,3.14
380,3,0,7.741046,-0.276746,3.14
381,3,0,7.706723,-0.250401,3.14
382,3,0,7.666079,-0.237673,3.14
383,3,0,7.620581,-0.239584,3.14
384,3,0,7.567960,-0.247164,3.14
385,3,0,7.503541,-0.246969,3.14
386,3,0,7.422708,-0.233579,3.14
387,3,0,7.324062,-0.202476,3.14
388,3,0,7.211489,-0.160054,3.14
389,3,0,7.092885,-0.115024,3.14
390,3,0,6.978859,-0.078113,3.14
391,3,0,6.878109,-0.055452,3.14
392,3,0,6.795092,-0.051863,3.14
393,3,0,6.728767,-0.072789,3.14
394,3,0,6.674087,-0.118785,3.14
395,3,0,6.625165,-0.188586,3.14
396,3,0,6.578895,-0.270831,3.14
397,3,0,6.536479,-0.353334,3.14
398,3,0,6.502854,-0.419524,3.14
399,3,0,6.484184,-0.456686,3.14


==> data/ablation_study/single_gaussian/smooth/subgoals_ep4_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
400,4,0,-0.383940,-0.096654,5.1000000000000005
401,4,0,-0.361190,-0.073026,5.1000000000000005
402,4,0,-0.362981,-0.066768,5.1000000000000005
403,4,0,-0.394805,-0.080423,5.1000000000000005
404,4,0,-0.451733,-0.108516,5.1000000000000005
405,4,0,-0.521989,-0.139158,5.1000000000000005
406,4,0,-0.592061,-0.161245,5.1000000000000005
407,4,0,-0.651032,-0.168561,5.1000000000000005
408,4,0,-0.692774,-0.158900,5.1000000000000005
409,4,0,-0.716154,-0.138218,5.1000000000000005
410,4,0,-0.723776,-0.109572,5.1000000000000005
411,4,0,-0.718870,-0.076648,5.1000000000000005
412,4,0,-0.705795,-0.036508,5.1000000000000005
413,4,0,-0.688248,0.011640,5.1000000000000005
414,4,0,-0.668752,0.068447,5.1000000000000005
415,4,0,-0.648982,0.130973,5.1000000000000005
416,4,0,-0.629159,0.190701,5.1000000000000005
417,4,0,-0.608794,0.240656,5.1000000000000005
418,4,0,-0.587108,0.275825,5.1000000000000005
419,4,0,-0.563312,0.299246,5.1000000000000005
420,4,0,-0.536039,0.320955,5.1000000000000005
421,4,0,-0.503905,0.349282,5.1000000000000005
422,4,0,-0.465670,0.390400,5.1000000000000005
423,4,0,-0.421423,0.442065,5.1000000000000005
424,4,0,-0.372564,0.493126,5.1000000000000005
425,4,0,-0.322345,0.530268,5.1000000000000005
426,4,0,-0.274329,0.542641,5.1000000000000005
427,4,0,-0.231318,0.520764,5.1000000000000005
428,4,0,-0.194370,0.469134,5.1000000000000005
429,4,0,-0.163071,0.393009,5.1000000000000005
430,4,0,-0.136246,0.303238,5.1000000000000005
431,4,0,-0.113184,0.211597,5.1000000000000005
432,4,0,-0.092962,0.135959,5.1000000000000005
433,4,0,-0.074514,0.088401,5.1000000000000005
434,4,0,-0.053452,0.081223,5.1000000000000005
435,4,0,-0.023243,0.121716,5.1000000000000005
436,4,0,0.025319,0.208021,5.1000000000000005
437,4,0,0.105042,0.333160,5.1000000000000005
438,4,0,0.233043,0.489533,5.1000000000000005
439,4,0,0.425132,0.666545,5.1000000000000005
440,4,0,0.695382,0.860706,5.1000000000000005
441,4,0,1.050227,1.064352,5.1000000000000005
442,4,0,1.485396,1.271045,5.1000000000000005
443,4,0,1.983195,1.472000,5.1000000000000005
444,4,0,2.518541,1.655033,5.1000000000000005
445,4,0,3.062001,1.808584,5.1000000000000005
446,4,0,3.591677,1.926035,5.1000000000000005
447,4,0,4.094360,2.000920,5.1000000000000005
448,4,0,4.572214,2.036967,5.1000000000000005
449,4,0,5.037564,2.043778,5.1000000000000005
450,4,0,5.510736,2.036400,5.1000000000000005
451,4,0,6.012443,2.029196,5.1000000000000005
452,4,0,6.555882,2.034252,5.1000000000000005
453,4,0,7.141220,2.047053,5.1000000000000005
454,4,0,7.756228,2.052576,5.1000000000000005
455,4,0,8.378397,2.026260,5.1000000000000005
456,4,0,8.979299,1.943239,5.1000000000000005
457,4,0,9.532201,1.790826,5.1000000000000005
458,4,0,10.019310,1.573330,5.1000000000000005
459,4,0,10.430488,1.307203,5.1000000000000005
460,4,0,10.764817,1.025293,5.1000000000000005
461,4,0,11.028036,0.759195,5.1000000000000005
462,4,0,11.230721,0.531487,5.1000000000000005
463,4,0,11.383866,0.356503,5.1000000000000005
464,4,0,11.500512,0.232443,5.1000000000000005
465,4,0,11.589441,0.148886,5.1000000000000005
466,4,0,11.660167,0.091635,5.1000000000000005
467,4,0,11.718440,0.048379,5.1000000000000005
468,4,0,11.771549,0.010338,5.1000000000000005
469,4,0,11.825361,-0.025193,5.1000000000000005
470,4,0,11.884591,-0.058049,5.1000000000000005
471,4,0,11.952612,-0.090043,5.1000000000000005
472,4,0,12.028305,-0.119875,5.1000000000000005
473,4,0,12.106548,-0.149404,5.1000000000000005
474,4,0,12.178493,-0.181983,5.1000000000000005
475,4,0,12.235866,-0.218132,5.1000000000000005
476,4,0,12.272277,-0.262794,5.1000000000000005
477,4,0,12.285347,-0.314816,5.1000000000000005
478,4,0,12.276347,-0.371939,5.1000000000000005
479,4,0,12.248778,-0.433193,5.1000000000000005
480,4,0,12.206608,-0.491691,5.1000000000000005
481,4,0,12.152631,-0.541353,5.1000000000000005
482,4,0,12.089137,-0.573447,5.1000000000000005
483,4,0,12.017601,-0.583523,5.1000000000000005
484,4,0,11.939418,-0.570219,5.1000000000000005
485,4,0,11.854864,-0.533610,5.1000000000000005
486,4,0,11.763538,-0.481405,5.1000000000000005
487,4,0,11.664283,-0.417979,5.1000000000000005
488,4,0,11.556351,-0.348318,5.1000000000000005
489,4,0,11.441529,-0.273222,5.1000000000000005
490,4,0,11.322119,-0.195338,5.1000000000000005
491,4,0,11.200449,-0.120156,5.1000000000000005
492,4,0,11.076790,-0.054732,5.1000000000000005
493,4,0,10.949012,-0.006143,5.1000000000000005
494,4,0,10.814501,0.021133,5.1000000000000005
495,4,0,10.673597,0.029951,5.1000000000000005
496,4,0,10.532688,0.027486,5.1000000000000005
497,4,0,10.404693,0.019144,5.1000000000000005
498,4,0,10.306113,0.012142,5.1000000000000005
499,4,0,10.252133,0.009165,5.1000000000000005


==> data/ablation_study/single_gaussian/smooth/subgoals_ep5_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
500,5,0,-0.112143,-0.284513,9.02
501,5,0,-0.109964,-0.339160,9.02
502,5,0,-0.116854,-0.372111,9.02
503,5,0,-0.131354,-0.361967,9.02
504,5,0,-0.149224,-0.299833,9.02
505,5,0,-0.165792,-0.197639,9.02
506,5,0,-0.177272,-0.073727,9.02
507,5,0,-0.180195,0.050473,9.02
508,5,0,-0.173447,0.164752,9.02
509,5,0,-0.154439,0.272376,9.02
510,5,0,-0.116702,0.382881,9.02
511,5,0,-0.051571,0.512552,9.02
512,5,0,0.054740,0.667362,9.02
513,5,0,0.215364,0.848946,9.02
514,5,0,0.443767,1.043396,9.02
515,5,0,0.747781,1.237652,9.02
516,5,0,1.130039,1.414929,9.02
517,5,0,1.586867,1.564701,9.02
518,5,0,2.108166,1.681171,9.02
519,5,0,2.676905,1.758384,9.02
520,5,0,3.268966,1.794380,9.02
521,5,0,3.854705,1.791764,9.02
522,5,0,4.402903,1.752037,9.02
523,5,0,4.886364,1.685713,9.02
524,5,0,5.288158,1.602044,9.02
525,5,0,5.604261,1.509520,9.02
526,5,0,5.842505,1.409514,9.02
527,5,0,6.020535,1.298610,9.02
528,5,0,6.156890,1.167723,9.02
529,5,0,6.267322,1.013202,9.02
530,5,0,6.364346,0.835774,9.02
531,5,0,6.452957,0.645394,9.02
532,5,0,6.535921,0.455306,9.02
533,5,0,6.611291,0.282185,9.02
534,5,0,6.678096,0.138265,9.02
535,5,0,6.734369,0.033286,9.02
536,5,0,6.779709,-0.028663,9.02
537,5,0,6.814814,-0.052560,9.02
538,5,0,6.841840,-0.045545,9.02
539,5,0,6.863897,-0.019258,9.02
540,5,0,6.884391,0.013798,9.02
541,5,0,6.906414,0.047549,9.02
542,5,0,6.932434,0.078902,9.02
543,5,0,6.963354,0.108672,9.02
544,5,0,6.998711,0.138420,9.02
545,5,0,7.036555,0.168860,9.02
546,5,0,7.074277,0.196735,9.02
547,5,0,7.109952,0.218754,9.02
548,5,0,7.142293,0.228967,9.02
549,5,0,7.171177,0.225131,9.02
550,5,0,7.197244,0.205879,9.02
551,5,0,7.221453,0.174298,9.02
552,5,0,7.244477,0.134627,9.02
553,5,0,7.266821,0.092347,9.02
554,5,0,7.288471,0.049507,9.02
555,5,0,7.309041,0.007692,9.02
556,5,0,7.328369,-0.031708,9.02
557,5,0,7.346080,-0.067658,9.02
558,5,0,7.362313,-0.093351,9.02
559,5,0,7.377922,-0.103608,9.02
560,5,0,7.394079,-0.094546,9.02
561,5,0,7.411998,-0.068001,9.02
562,5,0,7.432793,-0.029575,9.02
563,5,0,7.457464,0.011611,9.02
564,5,0,7.487058,0.050601,9.02
565,5,0,7.522621,0.083729,9.02
566,5,0,7.564434,0.111578,9.02
567,5,0,7.612025,0.136237,9.02
568,5,0,7.663479,0.158249,9.02
569,5,0,7.716041,0.176510,9.02
570,5,0,7.766904,0.187060,9.02
571,5,0,7.814267,0.185759,9.02
572,5,0,7.857418,0.169950,9.02
573,5,0,7.896649,0.140551,9.02
574,5,0,7.932470,0.097302,9.02
575,5,0,7.965628,0.044241,9.02
576,5,0,7.996778,-0.016066,9.02
577,5,0,8.025857,-0.083755,9.02
578,5,0,8.051599,-0.158745,9.02
579,5,0,8.071171,-0.240334,9.02
580,5,0,8.079711,-0.326220,9.02
581,5,0,8.072416,-0.411259,9.02
582,5,0,8.045093,-0.487234,9.02
583,5,0,7.994533,-0.550347,9.02
584,5,0,7.919538,-0.594602,9.02
585,5,0,7.819782,-0.619920,9.02
586,5,0,7.695646,-0.627798,9.02
587,5,0,7.549159,-0.624286,9.02
588,5,0,7.385103,-0.615573,9.02
589,5,0,7.211615,-0.604923,9.02
590,5,0,7.038475,-0.594501,9.02
591,5,0,6.875969,-0.585199,9.02
592,5,0,6.732078,-0.576435,9.02
593,5,0,6.609930,-0.568204,9.02
594,5,0,6.508525,-0.561392,9.02
595,5,0,6.424416,-0.557674,9.02
596,5,0,6.354345,-0.558934,9.02
597,5,0,6.297438,-0.563641,9.02
598,5,0,6.255868,-0.569786,9.02
599,5,0,6.233969,-0.572619,9.02


==> data/ablation_study/single_gaussian/smooth/subgoals_ep6_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
600,6,3,-0.373237,-0.571461,-2.35
601,6,3,-0.354053,-0.549078,-2.35
602,6,3,-0.351586,-0.568647,-2.35
603,6,3,-0.379855,-0.630523,-2.35
604,6,3,-0.447812,-0.721085,-2.35
605,6,3,-0.558009,-0.820355,-2.35
606,6,3,-0.708512,-0.910666,-2.35
607,6,3,-0.893472,-0.983190,-2.35
608,6,3,-1.104543,-1.036644,-2.35
609,6,3,-1.333430,-1.076943,-2.35
610,6,3,-1.572108,-1.112551,-2.35
611,6,3,-1.813006,-1.147976,-2.35
612,6,3,-2.054101,-1.185377,-2.35
613,6,3,-2.295961,-1.221001,-2.35
614,6,3,-2.544292,-1.247727,-2.35
615,6,3,-2.807148,-1.261420,-2.35
616,6,3,-3.092716,-1.261761,-2.35
617,6,3,-3.407146,-1.254989,-2.35
618,6,3,-3.752406,-1.249396,-2.35
619,6,3,-4.126337,-1.254243,-2.35
620,6,3,-4.521374,-1.271891,-2.35
621,6,3,-4.925855,-1.298577,-2.35
622,6,3,-5.325120,-1.327653,-2.35
623,6,3,-5.704727,-1.354522,-2.35
624,6,3,-6.052500,-1.377251,-2.35
625,6,3,-6.364096,-1.399550,-2.35
626,6,3,-6.645751,-1.423098,-2.35
627,6,3,-6.912262,-1.447408,-2.35
628,6,3,-7.182065,-1.467191,-2.35
629,6,3,-7.473785,-1.478058,-2.35
630,6,3,-7.796755,-1.473858,-2.35
631,6,3,-8.150467,-1.452345,-2.35
632,6,3,-8.530749,-1.420213,-2.35
633,6,3,-8.931105,-1.383947,-2.35
634,6,3,-9.351974,-1.351903,-2.35
635,6,3,-9.799781,-1.334799,-2.35
636,6,3,-10.282352,-1.339923,-2.35
637,6,3,-10.801711,-1.369453,-2.35
638,6,3,-11.347708,-1.419738,-2.35
639,6,3,-11.897467,-1.480405,-2.35
640,6,3,-12.420116,-1.538422,-2.35
641,6,3,-12.885741,-1.580818,-2.35
642,6,3,-13.276060,-1.602869,-2.35
643,6,3,-13.587195,-1.607484,-2.35
644,6,3,-13.831395,-1.604282,-2.35
645,6,3,-14.030759,-1.606339,-2.35
646,6,3,-14.214742,-1.621342,-2.35
647,6,3,-14.413366,-1.653859,-2.35
648,6,3,-14.651470,-1.700230,-2.35
649,6,3,-14.945382,-1.754281,-2.35
650,6,3,-15.298800,-1.806429,-2.35
651,6,3,-15.698753,-1.845822,-2.35
652,6,3,-16.123012,-1.867536,-2.35
653,6,3,-16.545327,-1.868406,-2.35
654,6,3,-16.947472,-1.854121,-2.35
655,6,3,-17.324233,-1.835298,-2.35
656,6,3,-17.683076,-1.825509,-2.35
657,6,3,-18.041944,-1.832205,-2.35
658,6,3,-18.422270,-1.856603,-2.35
659,6,3,-18.845207,-1.890530,-2.35
660,6,3,-19.324985,-1.923686,-2.35
661,6,3,-19.866769,-1.943871,-2.35
662,6,3,-20.467034,-1.945806,-2.35
663,6,3,-21.109004,-1.926330,-2.35
664,6,3,-21.770158,-1.889508,-2.35
665,6,3,-22.424363,-1.843514,-2.35
666,6,3,-23.049146,-1.794360,-2.35
667,6,3,-23.629358,-1.748396,-2.35
668,6,3,-24.155413,-1.712244,-2.35
669,6,3,-24.623015,-1.690170,-2.35
670,6,3,-25.036589,-1.685879,-2.35
671,6,3,-25.404538,-1.705701,-2.35
672,6,3,-25.742125,-1.755304,-2.35
673,6,3,-26.068166,-1.832929,-2.35
674,6,3,-26.402711,-1.929945,-2.35
675,6,3,-26.763935,-2.027747,-2.35
676,6,3,-27.161157,-2.106872,-2.35
677,6,3,-27.597625,-2.153722,-2.35
678,6,3,-28.067592,-2.170778,-2.35
679,6,3,-28.564733,-2.172152,-2.35
680,6,3,-29.085701,-2.176946,-2.35
681,6,3,-29.630850,-2.202197,-2.35
682,6,3,-30.207421,-2.251567,-2.35
683,6,3,-30.823039,-2.315842,-2.35
684,6,3,-31.479176,-2.379080,-2.35
685,6,3,-32.165149,-2.425405,-2.35
686,6,3,-32.859805,-2.447580,-2.35
687,6,3,-33.538552,-2.439731,-2.35
688,6,3,-34.177099,-2.409075,-2.35
689,6,3,-34.761800,-2.363635,-2.35
690,6,3,-35.294915,-2.313435,-2.35
691,6,3,-35.790916,-2.265085,-2.35
692,6,3,-36.273022,-2.220167,-2.35
693,6,3,-36.765615,-2.179569,-2.35
694,6,3,-37.282810,-2.141083,-2.35
695,6,3,-37.818026,-2.106000,-2.35
696,6,3,-38.341843,-2.074633,-2.35
697,6,3,-38.807941,-2.050669,-2.35
698,6,3,-39.160223,-2.034863,-2.35
699,6,3,-39.349689,-2.028097,-2.35


==> data/ablation_study/single_gaussian/smooth/subgoals_ep7_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
700,7,3,-1.221504,-0.946636,-1.75
701,7,3,-1.154291,-0.920049,-1.75
702,7,3,-1.143943,-0.900019,-1.75
703,7,3,-1.237865,-0.907107,-1.75
704,7,3,-1.464193,-0.952492,-1.75
705,7,3,-1.827287,-1.039391,-1.75
706,7,3,-2.309479,-1.157898,-1.75
707,7,3,-2.877034,-1.296504,-1.75
708,7,3,-3.486095,-1.438179,-1.75
709,7,3,-4.091669,-1.571858,-1.75
710,7,3,-4.660898,-1.692011,-1.75
711,7,3,-5.171981,-1.792701,-1.75
712,7,3,-5.629523,-1.878005,-1.75
713,7,3,-6.053059,-1.943481,-1.75
714,7,3,-6.468449,-1.986018,-1.75
715,7,3,-6.899698,-1.995131,-1.75
716,7,3,-7.364424,-1.968689,-1.75
717,7,3,-7.868034,-1.903519,-1.75
718,7,3,-8.410477,-1.805397,-1.75
719,7,3,-8.989020,-1.686587,-1.75
720,7,3,-9.600604,-1.567793,-1.75
721,7,3,-10.237324,-1.468108,-1.75
722,7,3,-10.891441,-1.406609,-1.75
723,7,3,-11.555894,-1.393731,-1.75
724,7,3,-12.226178,-1.434780,-1.75
725,7,3,-12.901484,-1.522889,-1.75
726,7,3,-13.584882,-1.645859,-1.75
727,7,3,-14.282025,-1.786800,-1.75
728,7,3,-15.000671,-1.925531,-1.75
729,7,3,-15.747597,-2.044504,-1.75
730,7,3,-16.529105,-2.132514,-1.75
731,7,3,-17.343954,-2.181657,-1.75
732,7,3,-18.183305,-2.194354,-1.75
733,7,3,-19.026783,-2.176373,-1.75
734,7,3,-19.844247,-2.136066,-1.75
735,7,3,-20.603386,-2.081068,-1.75
736,7,3,-21.281164,-2.024513,-1.75
737,7,3,-21.864768,-1.975174,-1.75
738,7,3,-22.353582,-1.939946,-1.75
739,7,3,-22.757536,-1.924531,-1.75
740,7,3,-23.094590,-1.932219,-1.75
741,7,3,-23.383190,-1.962872,-1.75
742,7,3,-23.644698,-2.010958,-1.75
743,7,3,-23.899333,-2.073026,-1.75
744,7,3,-24.166528,-2.145677,-1.75
745,7,3,-24.462138,-2.222456,-1.75
746,7,3,-24.797775,-2.296859,-1.75
747,7,3,-25.180313,-2.359502,-1.75
748,7,3,-25.606673,-2.399789,-1.75
749,7,3,-26.064600,-2.408228,-1.75
750,7,3,-26.535843,-2.378706,-1.75
751,7,3,-26.997787,-2.311526,-1.75
752,7,3,-27.431842,-2.214001,-1.75
753,7,3,-27.828065,-2.101681,-1.75
754,7,3,-28.187118,-1.987480,-1.75
755,7,3,-28.514270,-1.884310,-1.75
756,7,3,-28.817976,-1.800562,-1.75
757,7,3,-29.105363,-1.738652,-1.75
758,7,3,-29.383350,-1.696972,-1.75
759,7,3,-29.659530,-1.672975,-1.75
760,7,3,-29.944148,-1.662320,-1.75
761,7,3,-30.246685,-1.662885,-1.75
762,7,3,-30.577700,-1.668734,-1.75
763,7,3,-30.949044,-1.676992,-1.75
764,7,3,-31.372039,-1.680656,-1.75
765,7,3,-31.859962,-1.677553,-1.75
766,7,3,-32.423058,-1.664497,-1.75
767,7,3,-33.063511,-1.638495,-1.75
768,7,3,-33.768426,-1.599518,-1.75
769,7,3,-34.509557,-1.551462,-1.75
770,7,3,-35.250458,-1.503745,-1.75
771,7,3,-35.958164,-1.470809,-1.75
772,7,3,-36.616027,-1.467732,-1.75
773,7,3,-37.230456,-1.503379,-1.75
774,7,3,-37.833934,-1.577244,-1.75
775,7,3,-38.471912,-1.678179,-1.75
776,7,3,-39.186186,-1.791363,-1.75
777,7,3,-39.997105,-1.900352,-1.75
778,7,3,-40.892640,-1.996239,-1.75
779,7,3,-41.829021,-2.074007,-1.75
780,7,3,-42.743307,-2.128617,-1.75
781,7,3,-43.573495,-2.154890,-1.75
782,7,3,-44.275991,-2.148638,-1.75
783,7,3,-44.839029,-2.110195,-1.75
784,7,3,-45.278666,-2.043859,-1.75
785,7,3,-45.634422,-1.962760,-1.75
786,7,3,-45.961281,-1.884592,-1.75
787,7,3,-46.317242,-1.825027,-1.75
788,7,3,-46.755751,-1.793765,-1.75
789,7,3,-47.312098,-1.793925,-1.75
790,7,3,-47.997274,-1.823415,-1.75
791,7,3,-48.794767,-1.871194,-1.75
792,7,3,-49.665818,-1.924232,-1.75
793,7,3,-50.559628,-1.970857,-1.75
794,7,3,-51.424328,-2.005829,-1.75
795,7,3,-52.217012,-2.025432,-1.75
796,7,3,-52.901587,-2.033700,-1.75
797,7,3,-53.448443,-2.035281,-1.75
798,7,3,-53.831107,-2.034544,-1.75
799,7,3,-54.028421,-2.034215,-1.75


==> data/ablation_study/single_gaussian/smooth/subgoals_ep8_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
800,8,3,-0.379645,-0.321234,-1.45
801,8,3,-0.365646,-0.329858,-1.45
802,8,3,-0.383948,-0.350716,-1.45
803,8,3,-0.448337,-0.384425,-1.45
804,8,3,-0.568358,-0.434209,-1.45
805,8,3,-0.750607,-0.500888,-1.45
806,8,3,-0.999482,-0.587564,-1.45
807,8,3,-1.316888,-0.689589,-1.45
808,8,3,-1.699080,-0.801864,-1.45
809,8,3,-2.135259,-0.912361,-1.45
810,8,3,-2.607219,-1.011952,-1.45
811,8,3,-3.095037,-1.095525,-1.45
812,8,3,-3.580988,-1.166864,-1.45
813,8,3,-4.054498,-1.235722,-1.45
814,8,3,-4.512550,-1.305343,-1.45
815,8,3,-4.958365,-1.375885,-1.45
816,8,3,-5.397942,-1.436917,-1.45
817,8,3,-5.834434,-1.477520,-1.45
818,8,3,-6.265444,-1.489922,-1.45
819,8,3,-6.680810,-1.472848,-1.45
820,8,3,-7.068455,-1.436537,-1.45
821,8,3,-7.418448,-1.396383,-1.45
822,8,3,-7.726712,-1.363518,-1.45
823,8,3,-7.999792,-1.346989,-1.45
824,8,3,-8.253632,-1.348761,-1.45
825,8,3,-8.510472,-1.365216,-1.45
826,8,3,-8.788546,-1.388923,-1.45
827,8,3,-9.100744,-1.412350,-1.45
828,8,3,-9.451659,-1.427965,-1.45
829,8,3,-9.837620,-1.431342,-1.45
830,8,3,-10.250118,-1.426134,-1.45
831,8,3,-10.684322,-1.417856,-1.45
832,8,3,-11.139096,-1.413066,-1.45
833,8,3,-11.619425,-1.419126,-1.45
834,8,3,-12.132201,-1.435570,-1.45
835,8,3,-12.680310,-1.460605,-1.45
836,8,3,-13.258943,-1.489987,-1.45
837,8,3,-13.852417,-1.518438,-1.45
838,8,3,-14.437304,-1.544646,-1.45
839,8,3,-14.986243,-1.566646,-1.45
840,8,3,-15.476846,-1.582353,-1.45
841,8,3,-15.898253,-1.592006,-1.45
842,8,3,-16.251943,-1.593084,-1.45
843,8,3,-16.553604,-1.583805,-1.45
844,8,3,-16.826897,-1.562078,-1.45
845,8,3,-17.098281,-1.525326,-1.45
846,8,3,-17.387777,-1.472199,-1.45
847,8,3,-17.703669,-1.409842,-1.45
848,8,3,-18.045626,-1.348156,-1.45
849,8,3,-18.403487,-1.295893,-1.45
850,8,3,-18.765401,-1.259196,-1.45
851,8,3,-19.125910,-1.236355,-1.45
852,8,3,-19.487989,-1.219007,-1.45
853,8,3,-19.863611,-1.199093,-1.45
854,8,3,-20.268970,-1.175682,-1.45
855,8,3,-20.721264,-1.158152,-1.45
856,8,3,-21.235123,-1.158709,-1.45
857,8,3,-21.819050,-1.189642,-1.45
858,8,3,-22.473540,-1.254718,-1.45
859,8,3,-23.189352,-1.346736,-1.45
860,8,3,-23.946245,-1.449104,-1.45
861,8,3,-24.715217,-1.545825,-1.45
862,8,3,-25.464422,-1.623880,-1.45
863,8,3,-26.166470,-1.681167,-1.45
864,8,3,-26.805410,-1.727012,-1.45
865,8,3,-27.378316,-1.773815,-1.45
866,8,3,-27.896515,-1.831978,-1.45
867,8,3,-28.374816,-1.906034,-1.45
868,8,3,-28.833163,-1.985080,-1.45
869,8,3,-29.289642,-2.053715,-1.45
870,8,3,-29.756030,-2.095326,-1.45
871,8,3,-30.239506,-2.096210,-1.45
872,8,3,-30.741610,-2.052585,-1.45
873,8,3,-31.259764,-1.969300,-1.45
874,8,3,-31.787670,-1.856237,-1.45
875,8,3,-32.313950,-1.727729,-1.45
876,8,3,-32.828045,-1.598372,-1.45
877,8,3,-33.319401,-1.482857,-1.45
878,8,3,-33.784817,-1.392580,-1.45
879,8,3,-34.230669,-1.335969,-1.45
880,8,3,-34.673586,-1.316074,-1.45
881,8,3,-35.136928,-1.333743,-1.45
882,8,3,-35.645716,-1.383440,-1.45
883,8,3,-36.215924,-1.458170,-1.45
884,8,3,-36.854953,-1.547281,-1.45
885,8,3,-37.557328,-1.640006,-1.45
886,8,3,-38.313395,-1.723806,-1.45
887,8,3,-39.106139,-1.795168,-1.45
888,8,3,-39.920135,-1.852536,-1.45
889,8,3,-40.742285,-1.899356,-1.45
890,8,3,-41.562012,-1.941713,-1.45
891,8,3,-42.373415,-1.982715,-1.45
892,8,3,-43.175158,-2.020093,-1.45
893,8,3,-43.968597,-2.049773,-1.45
894,8,3,-44.755534,-2.062680,-1.45
895,8,3,-45.527432,-2.054043,-1.45
896,8,3,-46.257442,-2.026532,-1.45
897,8,3,-46.895663,-1.987231,-1.45
898,8,3,-47.376065,-1.949784,-1.45
899,8,3,-47.636834,-1.926268,-1.45


==> data/ablation_study/single_gaussian/smooth/subgoals_ep9_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
900,9,2,-0.045315,0.141814,1.45
901,9,2,-0.044925,0.159121,1.45
902,9,2,-0.048059,0.155260,1.45
903,9,2,-0.053532,0.129796,1.45
904,9,2,-0.059225,0.089721,1.45
905,9,2,-0.062345,0.047647,1.45
906,9,2,-0.060335,0.013901,1.45
907,9,2,-0.051514,-0.012623,1.45
908,9,2,-0.035107,-0.039278,1.45
909,9,2,-0.011509,-0.072590,1.45
910,9,2,0.017636,-0.119213,1.45
911,9,2,0.049768,-0.177302,1.45
912,9,2,0.081882,-0.231242,1.45
913,9,2,0.111260,-0.261322,1.45
914,9,2,0.136697,-0.247663,1.45
915,9,2,0.158555,-0.180800,1.45
916,9,2,0.178312,-0.066693,1.45
917,9,2,0.198172,0.078417,1.45
918,9,2,0.219684,0.228498,1.45
919,9,2,0.243272,0.355652,1.45
920,9,2,0.268237,0.441613,1.45
921,9,2,0.293136,0.477804,1.45
922,9,2,0.316484,0.467596,1.45
923,9,2,0.337155,0.417896,1.45
924,9,2,0.354334,0.337383,1.45
925,9,2,0.367224,0.237818,1.45
926,9,2,0.375185,0.134874,1.45
927,9,2,0.378318,0.045639,1.45
928,9,2,0.377378,-0.014377,1.45
929,9,2,0.374708,-0.030790,1.45
930,9,2,0.373875,0.001636,1.45
931,9,2,0.378781,0.071404,1.45
932,9,2,0.392201,0.161566,1.45
933,9,2,0.415260,0.255415,1.45
934,9,2,0.447534,0.341031,1.45
935,9,2,0.487450,0.409607,1.45
936,9,2,0.533401,0.456909,1.45
937,9,2,0.583928,0.481916,1.45
938,9,2,0.637861,0.483149,1.45
939,9,2,0.693782,0.458420,1.45
940,9,2,0.750018,0.411262,1.45
941,9,2,0.804819,0.346501,1.45
942,9,2,0.856670,0.272873,1.45
943,9,2,0.904683,0.198545,1.45
944,9,2,0.948729,0.131817,1.45
945,9,2,0.989490,0.080712,1.45
946,9,2,1.028110,0.055070,1.45
947,9,2,1.067474,0.056382,1.45
948,9,2,1.111202,0.082640,1.45
949,9,2,1.164134,0.125474,1.45
950,9,2,1.230737,0.174830,1.45
951,9,2,1.313947,0.221213,1.45
952,9,2,1.414055,0.257150,1.45
953,9,2,1.528382,0.279714,1.45
954,9,2,1.651989,0.289923,1.45
955,9,2,1.778797,0.291376,1.45
956,9,2,1.903058,0.289300,1.45
957,9,2,2.019719,0.290264,1.45
958,9,2,2.125013,0.299275,1.45
959,9,2,2.216350,0.312766,1.45
960,9,2,2.292689,0.328035,1.45
961,9,2,2.354376,0.334376,1.45
962,9,2,2.403634,0.327340,1.45
963,9,2,2.444458,0.306074,1.45
964,9,2,2.481630,0.273605,1.45
965,9,2,2.520459,0.233132,1.45
966,9,2,2.565208,0.188634,1.45
967,9,2,2.618537,0.140343,1.45
968,9,2,2.680760,0.091423,1.45
969,9,2,2.750347,0.045779,1.45
970,9,2,2.824170,0.006276,1.45
971,9,2,2.898540,-0.020119,1.45
972,9,2,2.969815,-0.032939,1.45
973,9,2,3.035475,-0.032771,1.45
974,9,2,3.094148,-0.022822,1.45
975,9,2,3.145965,-0.007688,1.45
976,9,2,3.192308,0.007851,1.45
977,9,2,3.235588,0.020450,1.45
978,9,2,3.278097,0.031003,1.45
979,9,2,3.321882,0.044930,1.45
980,9,2,3.368602,0.071213,1.45
981,9,2,3.418994,0.116258,1.45
982,9,2,3.473440,0.180015,1.45
983,9,2,3.532217,0.253137,1.45
984,9,2,3.594998,0.320128,1.45
985,9,2,3.660541,0.364430,1.45
986,9,2,3.726932,0.378591,1.45
987,9,2,3.791466,0.364163,1.45
988,9,2,3.851647,0.334398,1.45
989,9,2,3.905737,0.305278,1.45
990,9,2,3.953094,0.287343,1.45
991,9,2,3.994399,0.286332,1.45
992,9,2,4.030759,0.296544,1.45
993,9,2,4.063640,0.310015,1.45
994,9,2,4.093928,0.319916,1.45
995,9,2,4.121899,0.323781,1.45
996,9,2,4.146878,0.322043,1.45
997,9,2,4.167809,0.318782,1.45
998,9,2,4.183031,0.315198,1.45
999,9,2,4.191015,0.314210,1.45


==> data/ablation_study/single_gaussian/subgoals_ep0_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,0,1,0.0306151490093265,-0.0226168064271991,-9.02
1,0,1,0.0560465663486865,0.6757602023426564,-9.02
2,0,1,-0.260334334267404,0.2804055029196185,-9.02
3,0,1,-0.2617987884147439,-0.314355940994987,-9.02
4,0,1,-0.7021841577713777,-0.4679238595786141,-9.02
5,0,1,-1.0121840552484602,0.0692704450430006,-9.02
6,0,1,-1.054613193837646,-1.3309209351374789,-9.02
7,0,1,-1.4472579508084058,-0.2016829155255259,-9.02
8,0,1,-1.4740669858228512,-0.6368207444093056,-9.02
9,0,1,-1.7477987963037764,0.2315682927808536,-9.02
10,0,1,-1.8278808604415884,0.2368048763068704,-9.02
11,0,1,-1.844400285463492,-0.5237885730673589,-9.02
12,0,1,-1.9112659828337664,-0.7754709541229134,-9.02
13,0,1,-1.9713742124921407,0.5832353170480142,-9.02
14,0,1,-1.9010730273493808,-0.0880873456093908,-9.02
15,0,1,-1.5679535490880578,0.4537886795979681,-9.02
16,0,1,-1.557059511515524,0.0647563938140567,-9.02
17,0,1,-1.55264627417081,0.1176568787463108,-9.02
18,0,1,-1.5457743012003895,0.1175688940684458,-9.02
19,0,1,-1.546784445817935,0.0455723967833757,-9.02
20,0,1,-1.3173660436869004,-0.1880552654228214,-9.02
21,0,1,-1.379222078506353,-1.4014213042723258,-9.02
22,0,1,-1.42751169706451,-0.6209439503408398,-9.02
23,0,1,-1.3938097647419558,-0.1465106850876462,-9.02
24,0,1,-1.3744125782577088,-0.2209789155473434,-9.02
25,0,1,-1.3714865643087537,0.1086586946057534,-9.02
26,0,1,-1.409580584835648,-0.0913146298140242,-9.02
27,0,1,-1.407289607586007,0.0972474891079371,-9.02
28,0,1,-1.4041644748612334,-0.0247311031101571,-9.02
29,0,1,-1.4099288731014283,-0.146387111422534,-9.02
30,0,1,-1.4118446968048712,0.3955360033439244,-9.02
31,0,1,-1.4089252394928922,0.0272379418973778,-9.02
32,0,1,-1.4408160276350872,-0.0145831349693056,-9.02
33,0,1,-1.4659049946821472,-0.5467066816455693,-9.02
34,0,1,-1.4784386005828347,-0.2796038015626301,-9.02
35,0,1,-1.571678090687041,0.2236937395595954,-9.02
36,0,1,-1.5568396640670203,0.2286154352899022,-9.02
37,0,1,-1.3766773242816075,0.4191293942919495,-9.02
38,0,1,-1.3706522574986284,0.0193040805288884,-9.02
39,0,1,-1.2665070464813943,0.4067960669589757,-9.02
40,0,1,-1.2805893584095018,-0.3946984499977263,-9.02
41,0,1,-1.2678326669345028,0.5123153457720196,-9.02
42,0,1,-1.2481547145149807,0.369498019102118,-9.02
43,0,1,-1.2180792414748374,0.8123342138869796,-9.02
44,0,1,-0.9705821393064096,-0.0544515635356793,-9.02
45,0,1,-1.0081318979748035,-0.9266253716241996,-9.02
46,0,1,-0.7469854971875249,-0.0009575906534001,-9.02
47,0,1,-0.7231748081087677,0.6484202568932629,-9.02
48,0,1,-0.524304427945202,0.4774992263103607,-9.02
49,0,1,-0.2845671382999239,0.4901881042570867,-9.02
50,0,1,-0.2446102331024032,0.907873293122246,-9.02
51,0,1,-0.2047000801097894,0.6706282424218359,-9.02
52,0,1,-0.1842568501997231,0.3820386627007251,-9.02
53,0,1,-0.1743805383909721,0.1467584198475922,-9.02
54,0,1,-0.1563998506469652,0.4520607169296203,-9.02
55,0,1,-0.1266977872022651,-0.2310812273129173,-9.02
56,0,1,-0.051196182334603,0.3527905902030157,-9.02
57,0,1,-0.1025789998841381,-0.3765906779415289,-9.02
58,0,1,-0.0924963555850292,0.303600923135609,-9.02
59,0,1,-0.0931775182326129,-0.2937780539340404,-9.02
60,0,1,-0.1593876705431462,-0.0184967730233189,-9.02
61,0,1,-0.2162259443695585,-1.3471513121681775,-9.02
62,0,1,-0.2476166206805924,-0.2503173695154762,-9.02
63,0,1,0.0843704234121299,0.9715542761569655,-9.02
64,0,1,0.1099656773474964,0.3348199592662085,-9.02
65,0,1,0.1330528875769558,0.7242813772342025,-9.02
66,0,1,0.2926907271777256,0.2655794056578905,-9.02
67,0,1,0.9891882655308608,2.09659051990908,-9.02
68,0,1,3.025672365618105,2.3614428202714186,-9.02
69,0,1,3.1233671083925048,1.6783719564881163,-9.02
70,0,1,3.520120248267029,2.549550123916559,-9.02
71,0,1,4.222191136419859,2.219992451122693,-9.02
72,0,1,4.293348767208353,1.091593687117829,-9.02
73,0,1,4.878323059867289,-0.2440785001496258,-9.02
74,0,1,5.09753197157063,0.2214850574511492,-9.02
75,0,1,5.1009057470239805,0.0518311807996804,-9.02
76,0,1,5.071879363910415,-0.3316097603003446,-9.02
77,0,1,5.098371515304871,0.8814331501867614,-9.02
78,0,1,5.146423763532712,0.6620692895519402,-9.02
79,0,1,5.109156909823202,0.7454252328006765,-9.02
80,0,1,4.861042908721685,-1.3984442529507664,-9.02
81,0,1,4.341349159699862,0.0242626933480313,-9.02
82,0,1,4.371895717660948,0.8334302347346799,-9.02
83,0,1,4.411142712075333,0.2872139396790268,-9.02
84,0,1,4.391719090018872,-0.6673730442851407,-9.02
85,0,1,4.35501259565826,-0.572756628272292,-9.02
86,0,1,4.326481679187835,-0.5138426586926503,-9.02
87,0,1,4.348454979639673,0.8006335157853911,-9.02
88,0,1,4.36228262910275,-0.0733880285484968,-9.02
89,0,1,4.361801494861094,0.001316596151883,-9.02
90,0,1,4.293654546472326,-0.1359051795731543,-9.02
91,0,1,4.330004076067109,1.109663010030166,-9.02
92,0,1,4.339424604516422,-0.2364245314835392,-9.02
93,0,1,4.0810306480137335,-1.0564869299072168,-9.02
94,0,1,4.060087140428776,-0.0765657966218132,-9.02
95,0,1,4.070211975924336,0.1294107635966824,-9.02
96,0,1,3.6208152436582353,0.4912589472660901,-9.02
97,0,1,3.641175391819607,0.3539212655280664,-9.02
98,0,1,3.544903299580479,-0.5819713766319798,-9.02
99,0,1,3.531514797252894,-0.0820630754191225,-9.02


==> data/ablation_study/single_gaussian/subgoals_ep10_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
1000,10,2,-0.0484007976444438,-0.034516370007397,1.75
1001,10,2,-0.1939415985380052,0.287514295259802,1.75
1002,10,2,-0.232241839357191,-0.999632960083174,1.75
1003,10,2,-0.3049513511870346,-1.5902370431037467,1.75
1004,10,2,-0.4101609868592415,-0.4343439799198372,1.75
1005,10,2,-0.3991495698110209,0.4345744796233695,1.75
1006,10,2,-0.3761885567303835,0.2967854547480001,1.75
1007,10,2,-0.3843824399505922,-0.2693251755896048,1.75
1008,10,2,-0.393149743835988,-0.0602899159990861,1.75
1009,10,2,-0.4364685147668249,0.1476862431202038,1.75
1010,10,2,-0.4030770172389004,0.2396734472420566,1.75
1011,10,2,-0.3836021958505899,0.4138154638344922,1.75
1012,10,2,-0.1447619438763435,-0.3002050487329256,1.75
1013,10,2,-0.1478900875950583,-0.0439510709783645,1.75
1014,10,2,-0.0384759856970604,0.5249451293075552,1.75
1015,10,2,0.1078164112030405,0.0834540173368495,1.75
1016,10,2,0.1320186616728838,0.5809576495233344,1.75
1017,10,2,0.1656940353782182,0.7823351819009572,1.75
1018,10,2,0.1840260246288182,0.210864039200766,1.75
1019,10,2,0.3868698615433925,0.1678806919321515,1.75
1020,10,2,0.500305379417474,0.2889340981253976,1.75
1021,10,2,0.5188526600483971,0.3786162607314099,1.75
1022,10,2,0.5321726825406875,0.1701092134484784,1.75
1023,10,2,0.5276325463575176,-0.4683856540467397,1.75
1024,10,2,0.4854233763976273,-0.8980141910083235,1.75
1025,10,2,0.4675973455831363,-0.059591920804163,1.75
1026,10,2,0.4842141002112221,0.3179821879179711,1.75
1027,10,2,0.4917846149905726,0.2472335237418671,1.75
1028,10,2,0.4728918239619685,-0.6132465750438543,1.75
1029,10,2,0.4999962100577585,0.8767107471481398,1.75
1030,10,2,0.5226178183577207,0.2682221006985703,1.75
1031,10,2,0.5380585684385889,0.1847963477012291,1.75
1032,10,2,0.568102698598067,0.7728569025591113,1.75
1033,10,2,0.6618080640121741,0.6062769196827229,1.75
1034,10,2,0.7857588322178246,0.5860135619754353,1.75
1035,10,2,0.7820739693800051,-0.1820086082875092,1.75
1036,10,2,0.8063949786604792,0.6313331094544875,1.75
1037,10,2,0.8204313865541821,0.1564166771964943,1.75
1038,10,2,0.8777116179837156,0.202155145839005,1.75
1039,10,2,0.8545635526057676,-0.4268675184948339,1.75
1040,10,2,0.8728797676516853,0.5840101379108305,1.75
1041,10,2,0.899389004356225,0.6955428099386958,1.75
1042,10,2,1.0247663854786162,-0.1499472756471661,1.75
1043,10,2,1.1515230651178,0.3137784025939916,1.75
1044,10,2,1.1785505919750838,0.2498496557742085,1.75
1045,10,2,1.1814990275021753,0.0790983235958438,1.75
1046,10,2,1.2255268593123323,1.089315698998019,1.75
1047,10,2,1.3471610440594333,0.2358653431925462,1.75
1048,10,2,1.3394040440148651,-0.3431333010924343,1.75
1049,10,2,1.2964777278447956,0.1274176274752148,1.75
1050,10,2,1.3106061520049983,0.4186673600037106,1.75
1051,10,2,1.3697896578240694,-0.2577481052535587,1.75
1052,10,2,1.3707034548135262,-0.1356671779273556,1.75
1053,10,2,1.498337532253939,-0.3674645421347774,1.75
1054,10,2,1.5189873482446428,0.476187909385565,1.75
1055,10,2,1.529722118698502,0.1131835731324323,1.75
1056,10,2,1.5437860384817708,0.6266650679157562,1.75
1057,10,2,1.5555951861732606,0.1413296550121422,1.75
1058,10,2,1.5794593269409003,0.0429262440563343,1.75
1059,10,2,1.5716268766097008,-0.3537535557198681,1.75
1060,10,2,1.7054182072332773,0.5003012364571018,1.75
1061,10,2,1.7253400714562628,0.3117890049105651,1.75
1062,10,2,1.718026720424368,-0.4771226782618007,1.75
1063,10,2,1.7364751198357629,0.7444237162414742,1.75
1064,10,2,1.9551305583833047,-0.0715290273081996,1.75
1065,10,2,1.9592829272747097,0.2292155912016901,1.75
1066,10,2,1.9658405942796084,0.0582780842038015,1.75
1067,10,2,1.9731578315272469,0.1791791210928293,1.75
1068,10,2,2.0905774245525186,0.1938503689567237,1.75
1069,10,2,2.0888192858845387,0.0092224494747101,1.75
1070,10,2,2.34098221548559,-0.1341072494747894,1.75
1071,10,2,2.359138915320483,0.4625327740226035,1.75
1072,10,2,2.4276176469143715,0.2018759857716761,1.75
1073,10,2,2.5881406831300957,-0.6674794868155103,1.75
1074,10,2,2.5814514499452725,0.2123642638567883,1.75
1075,10,2,2.607742487074665,0.5446709445339005,1.75
1076,10,2,2.631575382568046,0.3984225899861825,1.75
1077,10,2,2.6286820771980413,-0.0667003404477419,1.75
1078,10,2,2.9339529080169866,0.2987431291240512,1.75
1079,10,2,3.1360468109882134,0.4690672311861732,1.75
1080,10,2,3.293510214411324,0.1255905880217656,1.75
1081,10,2,3.32557822607734,0.6898247818884629,1.75
1082,10,2,3.3532744077694723,0.7675448510168642,1.75
1083,10,2,3.504461833593106,0.4011629492763963,1.75
1084,10,2,3.5161000442354493,-0.1558623762429123,1.75
1085,10,2,3.508181659747345,-0.0071195451516218,1.75
1086,10,2,3.5128548138004128,0.2351514545506183,1.75
1087,10,2,3.5623142462903643,0.1968655170842068,1.75
1088,10,2,3.731701768395759,-0.2594959511734804,1.75
1089,10,2,3.745615744544193,0.5116097456682576,1.75
1090,10,2,3.761932786119416,0.1576376047542377,1.75
1091,10,2,3.767076325011586,0.0222718143290914,1.75
1092,10,2,3.735693681269809,-0.8398855146383115,1.75
1093,10,2,3.746460399622771,0.4037876529434575,1.75
1094,10,2,3.737577619588296,0.6006863404946298,1.75
1095,10,2,3.753816809410856,0.2349304685786937,1.75
1096,10,2,3.7823306884084857,0.6553014618379799,1.75
1097,10,2,3.855376607771894,-0.3944570363636138,1.75
1098,10,2,3.8546243168507,-0.369652705902884,1.75
1099,10,2,3.869113557653449,0.5656377148206614,1.75


==> data/ablation_study/single_gaussian/subgoals_ep11_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
1100,11,2,0.0992909821535093,0.071939055206045,2.35
1101,11,2,-0.3140579767699792,0.2943144294881402,2.35
1102,11,2,-0.3206190274016535,0.986994427738382,2.35
1103,11,2,-0.3454028394989029,-1.165262842715046,2.35
1104,11,2,-0.4026559431438455,-1.3015465793869747,2.35
1105,11,2,-0.4517576132343862,-0.7854387914018846,2.35
1106,11,2,-0.4104495824121176,0.3049071152089984,2.35
1107,11,2,-0.3820409302793015,0.7684969344692866,2.35
1108,11,2,-0.3267099147488005,1.1161755432617908,2.35
1109,11,2,-0.1429022162567085,0.53585168452652,2.35
1110,11,2,-0.1235586899106311,0.2883618427203726,2.35
1111,11,2,-0.1038295138827002,0.4707050618004721,2.35
1112,11,2,-0.0978265267093691,0.0378513325470357,2.35
1113,11,2,-0.0555785079778558,1.2034273924069234,2.35
1114,11,2,-0.0251357726636007,-0.070520258671594,2.35
1115,11,2,-0.0331888265132899,-0.0690421737608123,2.35
1116,11,2,0.1027978315534118,0.6593664816134956,2.35
1117,11,2,0.10898011616155,-0.0352207643474678,2.35
1118,11,2,0.1053663468364817,-0.0626672623412749,2.35
1119,11,2,0.1012142247542403,0.0290700491493217,2.35
1120,11,2,0.1571132813809399,0.4400488820504343,2.35
1121,11,2,0.1390705051990266,-0.6108053070241866,2.35
1122,11,2,0.2621247878584318,0.1723912286938951,2.35
1123,11,2,0.2481732889503475,-0.3204314418189024,2.35
1124,11,2,0.2437133872865574,-0.1016300711523395,2.35
1125,11,2,0.2565850321197309,0.3209574243943378,2.35
1126,11,2,0.2607149115272651,-0.0400968007253212,2.35
1127,11,2,0.3366394539036969,-0.3442867673795536,2.35
1128,11,2,0.3251055166056846,-0.2160564452984117,2.35
1129,11,2,0.3368027322856783,-0.6520804348376865,2.35
1130,11,2,0.446941793256863,0.0794200262870447,2.35
1131,11,2,0.4931338061712355,-0.3153020838053834,2.35
1132,11,2,0.506551050233016,0.5518919387609316,2.35
1133,11,2,0.5266438595564853,0.2970860082207358,2.35
1134,11,2,0.691955846450268,0.1340381762236794,2.35
1135,11,2,0.7103392954572884,0.4698434631874801,2.35
1136,11,2,0.8067413645869761,0.2314352365030071,2.35
1137,11,2,0.8362070918607296,-0.0357638395704305,2.35
1138,11,2,0.8328333834327791,-0.1013211006645177,2.35
1139,11,2,0.9548476139867588,0.5083171003384778,2.35
1140,11,2,0.9718076862351832,0.1456657926549564,2.35
1141,11,2,0.9713791782350096,0.0212340384025764,2.35
1142,11,2,1.4561184896363424,1.6765533582507712,2.35
1143,11,2,2.2179949898078792,1.4294084751696186,2.35
1144,11,2,2.797242766654941,1.8495037778703949,2.35
1145,11,2,2.851219510225967,0.7317695401937431,2.35
1146,11,2,4.537652028916736,2.139357127925196,2.35
1147,11,2,4.6522686299159774,2.255819931663363,2.35
1148,11,2,4.772751841547103,2.445825409494572,2.35
1149,11,2,4.877437734284111,1.88211654967756,2.35
1150,11,2,4.967877946552925,1.7066336586019897,2.35
1151,11,2,5.055228241708687,1.7660709388048366,2.35
1152,11,2,5.890844325961674,2.052939489237092,2.35
1153,11,2,6.193485803875667,2.358831338501022,2.35
1154,11,2,7.647347647713394,1.761836295271277,2.35
1155,11,2,7.744578249303739,1.8825860669085528,2.35
1156,11,2,8.053091400955667,1.5237361101745392,2.35
1157,11,2,8.12675108605338,0.957155513729124,2.35
1158,11,2,8.152523905095673,0.4674521366651818,2.35
1159,11,2,8.198198495927368,1.1168489641358237,2.35
1160,11,2,8.237421948117738,0.6935740646074742,2.35
1161,11,2,8.30396335826619,1.419344246732647,2.35
1162,11,2,8.34802653647296,0.5336546651096264,2.35
1163,11,2,8.353395606611853,0.0351474217114211,2.35
1164,11,2,8.541179851928582,-0.2519476408569077,2.35
1165,11,2,8.683507800857504,0.2924193187767089,2.35
1166,11,2,8.769373959679012,-0.4952958914607357,2.35
1167,11,2,8.787461657718232,-0.2918093422633387,2.35
1168,11,2,8.751658535698985,0.3793401197830654,2.35
1169,11,2,8.804499860645292,0.0465981587907916,2.35
1170,11,2,8.822402573678547,0.546982180184326,2.35
1171,11,2,8.87672593476167,0.5945873780187967,2.35
1172,11,2,8.892225752361163,0.085933416240629,2.35
1173,11,2,8.870946153084562,-0.2798752674518547,2.35
1174,11,2,8.85758563552096,-0.2954852420624841,2.35
1175,11,2,8.841200807000764,-0.3183713528707727,2.35
1176,11,2,8.824100489894994,-0.3595024440893715,2.35
1177,11,2,8.763342148726016,-0.1888519521883165,2.35
1178,11,2,8.743118649914726,-0.2756356863850966,2.35
1179,11,2,8.701956244778822,-0.0120368597291187,2.35
1180,11,2,8.801027570856517,0.5915034360888874,2.35
1181,11,2,8.820925666943655,0.2809107074804833,2.35
1182,11,2,8.853665319026156,0.8696985419886653,2.35
1183,11,2,9.157743425547306,0.2853761218751624,2.35
1184,11,2,9.285067194264176,-0.2341889398520175,2.35
1185,11,2,9.293810366228636,0.3350081515091236,2.35
1186,11,2,9.28956228840419,-0.3703392635539253,2.35
1187,11,2,9.32961085769304,0.8113615249450843,2.35
1188,11,2,9.338516842880583,-0.0651340672043752,2.35
1189,11,2,9.334685532186151,-0.178135549731805,2.35
1190,11,2,9.359892915278335,0.7435740486399576,2.35
1191,11,2,8.94208102316851,0.4410441416850161,2.35
1192,11,2,8.94169573334277,0.734919952253372,2.35
1193,11,2,8.938623211935395,-0.4778667454541846,2.35
1194,11,2,8.985329628257102,0.2294567010404262,2.35
1195,11,2,8.960804153200817,-0.8276900566166503,2.35
1196,11,2,8.919572789970701,-0.7515434067623832,2.35
1197,11,2,8.938418908225625,0.9061877140683045,2.35
1198,11,2,8.98797502730921,1.1357213139441298,2.35
1199,11,2,9.045452924845058,1.184060147453301,2.35


==> data/ablation_study/single_gaussian/subgoals_ep1_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
100,1,1,0.0606619013846748,-0.1555918530268462,-5.1000000000000005
101,1,1,0.0439301993832846,-0.3815700488219964,-5.1000000000000005
102,1,1,-0.0675076835582665,0.0812434285108478,-5.1000000000000005
103,1,1,-0.0507065817711192,0.2213800125398256,-5.1000000000000005
104,1,1,-0.1171238816575502,-2.1105760443126047,-5.1000000000000005
105,1,1,-0.2149214385480117,-1.832882937718574,-5.1000000000000005
106,1,1,-0.2369941786513412,0.2339083372005345,-5.1000000000000005
107,1,1,-0.2262936800662723,0.0063593093413028,-5.1000000000000005
108,1,1,-0.3071786254884002,-0.947906112301248,-5.1000000000000005
109,1,1,-0.3518354216814705,-0.8716482504601258,-5.1000000000000005
110,1,1,-0.3733333304424615,-0.2814061202825461,-5.1000000000000005
111,1,1,-0.2723648101566778,0.8904405016938259,-5.1000000000000005
112,1,1,-0.1533291553110875,0.6668436577839718,-5.1000000000000005
113,1,1,-0.1227244044452487,0.5690730242382048,-5.1000000000000005
114,1,1,0.3002363892407472,1.292564173197898,-5.1000000000000005
115,1,1,0.6688960220913613,1.0699898071330227,-5.1000000000000005
116,1,1,0.7581953070644137,2.1582732065237997,-5.1000000000000005
117,1,1,0.855584720822159,1.7712388404841175,-5.1000000000000005
118,1,1,0.9570662276308451,2.127697377142132,-5.1000000000000005
119,1,1,1.0383167712286034,1.4172968507144663,-5.1000000000000005
120,1,1,1.121391904373534,1.643847045012352,-5.1000000000000005
121,1,1,1.1846584300936276,1.1473180501490348,-5.1000000000000005
122,1,1,1.4202064771242946,0.3548709513796772,-5.1000000000000005
123,1,1,1.3885219666017283,-0.973584742583978,-5.1000000000000005
124,1,1,1.390087062200785,0.4240711152313566,-5.1000000000000005
125,1,1,1.160516333736208,0.4603842100907709,-5.1000000000000005
126,1,1,1.172068081907681,-0.040144457320031,-5.1000000000000005
127,1,1,1.143192567099057,-0.8982391647382473,-5.1000000000000005
128,1,1,1.0642043077085304,-1.8176012120753888,-5.1000000000000005
129,1,1,0.785448634996522,0.9837032962737569,-5.1000000000000005
130,1,1,0.7584939786455778,-1.2317478405306832,-5.1000000000000005
131,1,1,0.699098250647796,-0.9950520434329632,-5.1000000000000005
132,1,1,0.6711545866390226,-0.2995759153961681,-5.1000000000000005
133,1,1,0.6359794252831434,-0.8160985549387869,-5.1000000000000005
134,1,1,0.4811374096443743,-0.1407204939456153,-5.1000000000000005
135,1,1,0.3725167141252599,-0.1728879633053041,-5.1000000000000005
136,1,1,0.2970058349708402,-1.2549477844596209,-5.1000000000000005
137,1,1,0.2929993035806604,0.4688961032480395,-5.1000000000000005
138,1,1,0.3251705739822255,0.603499968524871,-5.1000000000000005
139,1,1,0.1264927952469038,-0.4476635893626217,-5.1000000000000005
140,1,1,0.107287526843879,-0.3654678868248329,-5.1000000000000005
141,1,1,0.0690353776898672,-0.9157238144757852,-5.1000000000000005
142,1,1,-0.1028832599394274,-0.7495122244856179,-5.1000000000000005
143,1,1,-0.6816437683289818,-1.218549225613361,-5.1000000000000005
144,1,1,-0.9725635181350476,-1.1028000144321224,-5.1000000000000005
145,1,1,-1.0256724720287889,-1.2350702217452878,-5.1000000000000005
146,1,1,-1.230225647804702,-0.2813250862383618,-5.1000000000000005
147,1,1,-1.253106598047029,-0.6795023090544384,-5.1000000000000005
148,1,1,-1.3035600712354956,-1.1717322343433405,-5.1000000000000005
149,1,1,-1.5943699070899255,-1.1923024157418691,-5.1000000000000005
150,1,1,-1.643106877886923,-0.8108725325454894,-5.1000000000000005
151,1,1,-1.686926125024029,-0.9343150983636704,-5.1000000000000005
152,1,1,-1.7075591660283227,-0.3480774241164839,-5.1000000000000005
153,1,1,-1.7789758087764864,-1.744871479638458,-5.1000000000000005
154,1,1,-1.869333246422944,-1.996004374674735,-5.1000000000000005
155,1,1,-1.9799698477989,-2.3293924611764645,-5.1000000000000005
156,1,1,-3.130569537695889,-0.9179342022647168,-5.1000000000000005
157,1,1,-2.847404768567777,1.3070479755960025,-5.1000000000000005
158,1,1,-1.4530014983439126,2.497506381410757,-5.1000000000000005
159,1,1,-0.8815604868112323,2.205442365102953,-5.1000000000000005
160,1,1,-0.7677167486993389,2.077484405514211,-5.1000000000000005
161,1,1,0.1415641299872441,0.7015386342505905,-5.1000000000000005
162,1,1,0.1429248728809475,-0.1965188482012196,-5.1000000000000005
163,1,1,0.1641316116460331,0.5687328351540255,-5.1000000000000005
164,1,1,0.1807502984289106,0.2373362929761256,-5.1000000000000005
165,1,1,0.175875840674489,-0.0613217066085731,-5.1000000000000005
166,1,1,0.2170700735934294,1.0775838996276363,-5.1000000000000005
167,1,1,0.2462652731150154,0.327203033204098,-5.1000000000000005
168,1,1,0.2566774860739849,0.1545304225636188,-5.1000000000000005
169,1,1,-0.1935640914585062,-0.4912583268188468,-5.1000000000000005
170,1,1,-0.2119611550390111,-0.4782978335539719,-5.1000000000000005
171,1,1,-0.2184171301195621,0.0247756052526731,-5.1000000000000005
172,1,1,-0.6024214005673637,-0.9277489096104105,-5.1000000000000005
173,1,1,-0.7007672773045591,-2.352010324470379,-5.1000000000000005
174,1,1,-0.7969988052729206,-1.6839831417380389,-5.1000000000000005
175,1,1,-0.9303769774482924,-3.093967743800835,-5.1000000000000005
176,1,1,-1.0557811662125791,-2.105414729613883,-5.1000000000000005
177,1,1,-1.141432930154591,-1.7007696516639532,-5.1000000000000005
178,1,1,-1.2314183295774692,-1.8456207150994712,-5.1000000000000005
179,1,1,-1.4584256297000089,-2.729302882860908,-5.1000000000000005
180,1,1,-1.574265380779112,-1.9602694458189087,-5.1000000000000005
181,1,1,-1.6514188777777197,-1.3846217551056843,-5.1000000000000005
182,1,1,-2.576044569205848,-0.4046801916653006,-5.1000000000000005
183,1,1,-3.1395064490647875,-1.0377758711905982,-5.1000000000000005
184,1,1,-3.687700541207235,-1.0853613894082392,-5.1000000000000005
185,1,1,-4.360106394372874,-1.0136132227005417,-5.1000000000000005
186,1,1,-4.659242793955205,-1.4698468365442932,-5.1000000000000005
187,1,1,-4.749548170952405,-1.9274139658440523,-5.1000000000000005
188,1,1,-6.192227535923788,-1.9439901074248604,-5.1000000000000005
189,1,1,-6.2812858701381264,-1.6877990195933847,-5.1000000000000005
190,1,1,-6.348624170981556,-1.2917198990819776,-5.1000000000000005
191,1,1,-6.421612380240792,-1.5898391897809003,-5.1000000000000005
192,1,1,-6.830007396365582,-1.5480130428732908,-5.1000000000000005
193,1,1,-6.999351919451691,-0.212813336263239,-5.1000000000000005
194,1,1,-7.569247024240682,-1.6736965960325756,-5.1000000000000005
195,1,1,-8.953530225380398,-1.2542687460561808,-5.1000000000000005
196,1,1,-10.122806696895994,-1.818991787998706,-5.1000000000000005
197,1,1,-11.331320540176163,-1.9048362380749757,-5.1000000000000005
198,1,1,-11.401909383589867,-1.2620904050093955,-5.1000000000000005
199,1,1,-11.518267017935356,-2.718936007193767,-5.1000000000000005


==> data/ablation_study/single_gaussian/subgoals_ep2_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
200,2,1,0.090458183646712,0.1107213928172246,-3.14
201,2,1,0.0868098480679106,-0.1245842613348225,-3.14
202,2,1,-0.1759560566133744,-0.7292275838885425,-3.14
203,2,1,-0.2081147581785307,-0.5496459846453827,-3.14
204,2,1,-0.3126782460617533,-0.1554633793308128,-3.14
205,2,1,-0.5918272349387035,-0.5815516551388986,-3.14
206,2,1,-0.6126437066555492,-0.3885445554193006,-3.14
207,2,1,-0.6662147862956207,-1.3786865055851951,-3.14
208,2,1,-0.8396326068207317,0.8326695742546518,-3.14
209,2,1,-0.8494534832743285,-0.7399128823125625,-3.14
210,2,1,-0.8470074532898328,0.4362041803777962,-3.14
211,2,1,-1.190040619452761,-0.3882214384201571,-3.14
212,2,1,-1.4754331278572117,-1.0816761155529244,-3.14
213,2,1,-1.851998274229803,0.1007272983112356,-3.14
214,2,1,-2.258131495945019,-1.1585934726038425,-3.14
215,2,1,-2.291933243813752,-0.3704557685001389,-3.14
216,2,1,-2.3320879744902063,-0.9159209968668108,-3.14
217,2,1,-2.4002003112182493,-0.1351719073656538,-3.14
218,2,1,-2.1857281891716607,0.2981832051540016,-3.14
219,2,1,-1.2960549427181256,0.6024283964986288,-3.14
220,2,1,-1.2362138317699558,1.2549974934313337,-3.14
221,2,1,-1.2059912153192611,0.3080085681833243,-3.14
222,2,1,-1.1956399011130907,0.0530766000277864,-3.14
223,2,1,-1.1920656192398913,-0.1476937741355166,-3.14
224,2,1,-1.1772753599784564,-0.7047696400465677,-3.14
225,2,1,-1.1970175719161815,-0.2304132251156566,-3.14
226,2,1,-1.3523469970818704,-0.0547285757190336,-3.14
227,2,1,-1.3472455688705935,0.0111123713123877,-3.14
228,2,1,-1.401453373061322,0.0535474360196759,-3.14
229,2,1,-1.4070478360844765,-0.0505444771745231,-3.14
230,2,1,-1.4079779080000947,-0.0356759199593025,-3.14
231,2,1,-1.418245536937163,-0.0686308748979347,-3.14
232,2,1,-1.520127796734687,-0.0961113775300538,-3.14
233,2,1,-1.5213997138569717,0.0308730940318993,-3.14
234,2,1,-1.5262850425557044,-0.1662584188077988,-3.14
235,2,1,-1.5264831416138167,0.0045347237305305,-3.14
236,2,1,-1.1168648479473382,0.8214429665653165,-3.14
237,2,1,-1.0037296812571084,0.8356735159720543,-3.14
238,2,1,-0.9305884058715927,-0.0781003562898213,-3.14
239,2,1,-0.9151522546714098,0.4672936229895738,-3.14
240,2,1,-0.8836503126459376,0.4676911893156839,-3.14
241,2,1,-0.9879342324336322,-0.5213774083126617,-3.14
242,2,1,-1.0010686155919917,-0.6954123344719672,-3.14
243,2,1,-0.997164149168321,0.3488365689712028,-3.14
244,2,1,-1.0948290938312757,-0.5111241937997093,-3.14
245,2,1,-1.2606344899223247,-0.801149540121489,-3.14
246,2,1,-1.319617478413398,-1.2535451170175818,-3.14
247,2,1,-1.9452279872051417,-1.437545760319746,-3.14
248,2,1,-1.9885348290871507,-0.6196062017227982,-3.14
249,2,1,-2.1263472067880533,1.2329367633173685,-3.14
250,2,1,-2.053760888060909,1.3183230407011286,-3.14
251,2,1,-2.042883434848602,-0.2268341517170972,-3.14
252,2,1,-2.0554884767088315,-0.0578784740380262,-3.14
253,2,1,-1.994588404143768,1.4622360022656706,-3.14
254,2,1,-1.9211068397056372,0.1208146851927467,-3.14
255,2,1,-1.9159162812189836,-0.3732813036763514,-3.14
256,2,1,-1.8911105207004495,0.6969220340367892,-3.14
257,2,1,-1.8792836638345656,0.0152632829344655,-3.14
258,2,1,-1.882849537782076,-0.1143247286634891,-3.14
259,2,1,-1.881364255363925,0.0521673351567197,-3.14
260,2,1,-1.8644375026857765,0.5462044324638323,-3.14
261,2,1,-1.8115390670389204,0.1540390370083248,-3.14
262,2,1,-1.802265799461471,0.1373605835885065,-3.14
263,2,1,-1.5060544648987246,0.4544755969350929,-3.14
264,2,1,-1.5086148146763712,-0.1514176934351331,-3.14
265,2,1,-1.3789609188317118,0.2280224231924441,-3.14
266,2,1,-1.153870875304948,0.0903635925980052,-3.14
267,2,1,-1.1526090689258586,0.1359011014562107,-3.14
268,2,1,-0.8433188600916215,0.5641143029523291,-3.14
269,2,1,-0.7093648485093815,0.6135975619159443,-3.14
270,2,1,-0.7065910328683999,-0.1737397203809659,-3.14
271,2,1,-0.7131786803073957,-0.0706989520477902,-3.14
272,2,1,-0.6742118204329665,0.9834083492772292,-3.14
273,2,1,-0.4950203452303787,0.2569304079515662,-3.14
274,2,1,-0.4553983832634008,0.9289394789930944,-3.14
275,2,1,-0.118777559500711,1.2433158673696223,-3.14
276,2,1,0.0861301720443452,0.4760249395114337,-3.14
277,2,1,0.1493216421722817,0.4172097073301625,-3.14
278,2,1,0.1490640328638292,-0.1603254983475103,-3.14
279,2,1,0.3351578389501948,0.0578739722810197,-3.14
280,2,1,0.3366526173792406,0.0741708409676936,-3.14
281,2,1,0.3287049079879401,-0.1880473769993391,-3.14
282,2,1,0.3358591999562821,-0.5029488341809181,-3.14
283,2,1,0.3030543566599342,-0.5945061237637016,-3.14
284,2,1,0.2827128255753902,-0.3780872768348008,-3.14
285,2,1,0.3050180713894929,0.5019423487276908,-3.14
286,2,1,0.2451244829031053,-0.0178561878247489,-3.14
287,2,1,0.3091478506924593,0.1546386441789334,-3.14
288,2,1,0.3476062305630196,0.989586941899244,-3.14
289,2,1,0.7084090832272121,0.1466324013960545,-3.14
290,2,1,0.7061123175687968,-0.1004406007645592,-3.14
291,2,1,0.7062257233141008,0.1641116190460062,-3.14
292,2,1,0.7496755210489261,1.0390883284407435,-3.14
293,2,1,0.7876513123934665,0.6143820479716235,-3.14
294,2,1,0.7656280169334863,-0.5465822746158039,-3.14
295,2,1,0.5726742218183267,-1.3150378276397583,-3.14
296,2,1,0.2407160662667856,-1.365649831155138,-3.14
297,2,1,0.2024892764057602,-0.6287136576050538,-3.14
298,2,1,0.1230098024780589,-1.960882790292408,-3.14
299,2,1,0.0261903316950027,-1.7626496796299935,-3.14


==> data/ablation_study/single_gaussian/subgoals_ep3_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
300,3,0,0.0463595260802583,-0.0225361935961781,3.14
301,3,0,0.050051084427338,0.184412995057863,3.14
302,3,0,-0.182855332814579,-0.8759437282826336,3.14
303,3,0,-0.195827187685849,-0.0163895453760289,3.14
304,3,0,-0.2302394170109931,-0.9642927455363356,3.14
305,3,0,-0.2649030909587491,-0.595114765478537,3.14
306,3,0,-0.2724249743950752,-0.0094840616773528,3.14
307,3,0,-0.3177081629121842,-1.322412302967169,3.14
308,3,0,-0.0139086341900673,-0.2082621938487764,3.14
309,3,0,-0.0209530546195751,0.6661379316924988,3.14
310,3,0,-0.0071993724321431,-0.0998315339012707,3.14
311,3,0,-0.0052874953578286,0.1639971334944386,3.14
312,3,0,0.0075818969670743,0.3327714203589423,3.14
313,3,0,0.4634747184863593,1.2979003798048558,3.14
314,3,0,0.6202360262767008,0.7068790803522825,3.14
315,3,0,0.6690738129035454,1.2270600879265667,3.14
316,3,0,1.4364480209991244,1.7202574322438762,3.14
317,3,0,1.492218699475325,1.0616142484693711,3.14
318,3,0,1.7157086119834155,1.204090746412468,3.14
319,3,0,2.7371306400940063,0.6823058602447465,3.14
320,3,0,2.797825953387136,1.3190171209990695,3.14
321,3,0,2.865399984782867,1.2026078475076334,3.14
322,3,0,3.3669118564921514,1.1858487144275094,3.14
323,3,0,3.417942258735016,1.0041015157739177,3.14
324,3,0,3.4677476199929225,0.9739658910851772,3.14
325,3,0,3.5052057257287057,0.7951297333941644,3.14
326,3,0,3.5666930952217046,1.3350824081648147,3.14
327,3,0,3.610878382807448,0.7657753128978314,3.14
328,3,0,3.65957673873973,1.0971123864855192,3.14
329,3,0,3.920215437580328,0.097615980990706,3.14
330,3,0,3.9391136160332416,0.4450053495293357,3.14
331,3,0,3.9325255252448015,-0.3021183220244133,3.14
332,3,0,3.925672390563416,0.1125234764852291,3.14
333,3,0,4.0417347246628985,-0.1294591675819012,3.14
334,3,0,4.055113728292872,0.4783836962994351,3.14
335,3,0,4.075374705594392,0.3076191994655658,3.14
336,3,0,4.061887956050099,-0.4621143322832025,3.14
337,3,0,4.060778848614735,0.2460095802771948,3.14
338,3,0,4.069769805379444,0.0651135540656444,3.14
339,3,0,4.071998101851622,-0.0116306377501333,3.14
340,3,0,4.170620639580847,0.882813020141701,3.14
341,3,0,4.172904933738703,-0.079968869182777,3.14
342,3,0,4.684305724825015,1.497157187198661,3.14
343,3,0,4.765167354105698,1.4171523509301789,3.14
344,3,0,4.8156077358134,0.9200169933437408,3.14
345,3,0,4.889778598725528,1.6508393441807725,3.14
346,3,0,6.152258192786211,1.6804416742597723,3.14
347,3,0,6.2748902269685845,2.514331055903048,3.14
348,3,0,7.074582251900702,1.6505358771269671,3.14
349,3,0,7.554728241969602,-1.0715304340750824,3.14
350,3,0,7.517378622478285,-0.526264561486918,3.14
351,3,0,7.513185368206316,-0.0552788442101305,3.14
352,3,0,7.739938955560649,0.1151041480764842,3.14
353,3,0,7.767859339413405,0.6874744703427178,3.14
354,3,0,7.819032534962596,-0.0314600581420142,3.14
355,3,0,7.828754041552266,-0.0700755852564301,3.14
356,3,0,7.83942342901247,0.286836512901568,3.14
357,3,0,7.835032062049949,0.1087388202481678,3.14
358,3,0,7.8095671829486175,-0.3158057028345794,3.14
359,3,0,7.808813919990623,0.1312921642631705,3.14
360,3,0,7.885369231713373,0.8425901870519711,3.14
361,3,0,7.909650221932821,0.2316265330231638,3.14
362,3,0,7.922726950780188,0.4004736018097349,3.14
363,3,0,7.905080560448858,-0.5127901915355835,3.14
364,3,0,7.937880725199203,1.0289458464875425,3.14
365,3,0,8.201798102346244,0.070917551148569,3.14
366,3,0,8.170365275226148,-0.8762931600309677,3.14
367,3,0,8.180243019085596,0.7001818385041891,3.14
368,3,0,8.217581180098529,0.653095536145574,3.14
369,3,0,8.233226442703526,0.2268694765247819,3.14
370,3,0,7.881999565224626,-1.3224167550288797,3.14
371,3,0,7.525487063205662,0.1521585144514704,3.14
372,3,0,7.538728113880015,0.2654483160404083,3.14
373,3,0,7.561358272232931,0.4767615393007308,3.14
374,3,0,7.567713520411271,-0.0404832447504754,3.14
375,3,0,7.516104191540599,-1.336798582099202,3.14
376,3,0,7.690196802284412,0.0572354846317032,3.14
377,3,0,8.18300654821088,0.2507246888296572,3.14
378,3,0,7.993967986478348,-1.0251656243199243,3.14
379,3,0,7.930198834779655,-1.384289619053625,3.14
380,3,0,7.602897914746572,0.0104810597387904,3.14
381,3,0,7.625139470611897,0.6217843355887701,3.14
382,3,0,7.651128677936951,0.4144867644873267,3.14
383,3,0,7.643401714608298,-0.3643525813630672,3.14
384,3,0,7.609021357166839,-0.8441831438716523,3.14
385,3,0,7.573537803418212,-0.4932436169269811,3.14
386,3,0,7.557181241771961,-0.4348701962982774,3.14
387,3,0,7.554210646806619,0.1169040081213805,3.14
388,3,0,7.45050836863713,-0.3906766832914118,3.14
389,3,0,6.970590579664116,-0.2040534396366036,3.14
390,3,0,6.716594044178726,0.5915959058049739,3.14
391,3,0,6.6657097158839065,-0.2130425676420936,3.14
392,3,0,6.653439031764463,-0.3472947840934132,3.14
393,3,0,6.68556492094971,-0.0456928494972665,3.14
394,3,0,6.720343077845245,0.9408445304282268,3.14
395,3,0,6.7166365820998,-0.5241267098625011,3.14
396,3,0,6.71664368230016,0.1125630286615023,3.14
397,3,0,6.516580621748065,-1.0548385497943655,3.14
398,3,0,6.339487258807112,-0.2706397223710967,3.14
399,3,0,6.309451905753195,-0.8009030900264774,3.14


==> data/ablation_study/single_gaussian/subgoals_ep4_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
400,4,0,-0.0200389449678481,-0.0326382586933997,5.1000000000000005
401,4,0,-0.0274615948082378,-0.2045229913249809,5.1000000000000005
402,4,0,-0.0078894082932412,0.6362033247256406,5.1000000000000005
403,4,0,-0.0527387478425937,0.405499713534637,5.1000000000000005
404,4,0,-0.4950749534538994,-0.5300494131438517,5.1000000000000005
405,4,0,-0.7289060099820591,-0.3308158770124103,5.1000000000000005
406,4,0,-0.7419714702498396,-0.3047023536520494,5.1000000000000005
407,4,0,-0.7678961748238045,-0.6306857560449539,5.1000000000000005
408,4,0,-0.7771254641309753,-0.0094321684261311,5.1000000000000005
409,4,0,-0.7599104810968825,0.4278290489005961,5.1000000000000005
410,4,0,-0.7686125134881779,-0.470168765440171,5.1000000000000005
411,4,0,-0.7941129316546512,-0.4862057910553354,5.1000000000000005
412,4,0,-0.7785126270777875,0.6083723062301432,5.1000000000000005
413,4,0,-0.5594340350310109,-0.215844734916913,5.1000000000000005
414,4,0,-0.6555035229453772,-0.3278250038033921,5.1000000000000005
415,4,0,-0.6578279619373956,0.1485865240882909,5.1000000000000005
416,4,0,-0.6657578685566617,-0.2175813098183643,5.1000000000000005
417,4,0,-0.6260197348598908,1.2503616123379842,5.1000000000000005
418,4,0,-0.5868233050920919,0.4306356632504526,5.1000000000000005
419,4,0,-0.5438218992436926,0.5490908879561376,5.1000000000000005
420,4,0,-0.550968789411051,-0.816686738134175,5.1000000000000005
421,4,0,-0.5256429607973286,1.1127862559840591,5.1000000000000005
422,4,0,-0.5103764692202575,-0.1177057914716781,5.1000000000000005
423,4,0,-0.5212140765481511,-0.2238180519152602,5.1000000000000005
424,4,0,-0.4789122656676405,1.342605732945259,5.1000000000000005
425,4,0,-0.2474711533469985,0.5586378717880363,5.1000000000000005
426,4,0,-0.1421999190663839,0.9233055762549184,5.1000000000000005
427,4,0,-0.1002558341543412,0.693058438620371,5.1000000000000005
428,4,0,-0.2491040409050797,0.3902347618988736,5.1000000000000005
429,4,0,-0.1960448294927902,0.6731989719940719,5.1000000000000005
430,4,0,-0.1848291319625526,0.0297695184471467,5.1000000000000005
431,4,0,-0.0373437911762833,0.6799787957438314,5.1000000000000005
432,4,0,-0.0311584679177212,-0.1690306759416775,5.1000000000000005
433,4,0,-0.0585161550166804,-0.5532076562610416,5.1000000000000005
434,4,0,-0.0679686609143917,-0.0429570217485693,5.1000000000000005
435,4,0,-0.0498355662349708,0.4479724547203468,5.1000000000000005
436,4,0,-0.0830022049460093,-1.1306854190856503,5.1000000000000005
437,4,0,-0.0895491947880152,0.4993493263431736,5.1000000000000005
438,4,0,-0.0435375915082636,1.0842434074132767,5.1000000000000005
439,4,0,0.1496100731081816,0.4963683306897596,5.1000000000000005
440,4,0,0.1819419313088716,0.6602968039767352,5.1000000000000005
441,4,0,0.4556660535146504,1.0674618809332037,5.1000000000000005
442,4,0,0.4941703706323847,0.5349101594309148,5.1000000000000005
443,4,0,1.923129275307157,2.021668246617573,5.1000000000000005
444,4,0,3.1337973552442118,2.191681720697703,5.1000000000000005
445,4,0,3.24391697230228,2.20919223763304,5.1000000000000005
446,4,0,3.322379141185916,1.3204035614362726,5.1000000000000005
447,4,0,4.767909459222463,2.618426073619033,5.1000000000000005
448,4,0,4.866786030981579,1.7715554611554702,5.1000000000000005
449,4,0,5.012813359068481,3.3301580822565127,5.1000000000000005
450,4,0,5.135097705414385,2.1492473970478647,5.1000000000000005
451,4,0,5.729674452137791,0.6496472923273461,5.1000000000000005
452,4,0,5.799795927564489,1.648199800924242,5.1000000000000005
453,4,0,7.206303691178335,2.293734795862873,5.1000000000000005
454,4,0,7.310904495716793,2.167709407857073,5.1000000000000005
455,4,0,8.885060574062887,2.6761620906197865,5.1000000000000005
456,4,0,9.005440050059743,2.4167153603966294,5.1000000000000005
457,4,0,10.32264860856273,2.2018730205231662,5.1000000000000005
458,4,0,10.426606164729025,1.9084535134624652,5.1000000000000005
459,4,0,10.603309798572914,2.181833232350056,5.1000000000000005
460,4,0,11.250453731200077,0.1360857729577372,5.1000000000000005
461,4,0,11.34090225155978,0.3851637028565718,5.1000000000000005
462,4,0,11.441379668266196,-0.0569008359795595,5.1000000000000005
463,4,0,11.439890798126733,0.0172029047664026,5.1000000000000005
464,4,0,11.625979041512554,0.5095100955671721,5.1000000000000005
465,4,0,11.607697656247591,-0.6429684732926855,5.1000000000000005
466,4,0,11.703779973604227,0.6198544789291719,5.1000000000000005
467,4,0,11.812768724759422,0.4659526010413807,5.1000000000000005
468,4,0,11.799912820413914,-0.5569542617096686,5.1000000000000005
469,4,0,11.78897368737868,-0.1034349316704161,5.1000000000000005
470,4,0,11.80171764192295,0.283925178400724,5.1000000000000005
471,4,0,11.790466229489857,-0.3719984875867394,5.1000000000000005
472,4,0,11.814902458556428,0.2312227694859504,5.1000000000000005
473,4,0,12.245092687295408,-0.6086809262478191,5.1000000000000005
474,4,0,12.29716629337568,-0.0395604830067116,5.1000000000000005
475,4,0,12.4629337731259,-0.145197288065451,5.1000000000000005
476,4,0,12.407202704719264,0.1048502404696565,5.1000000000000005
477,4,0,12.396035161502558,-0.6573694644089128,5.1000000000000005
478,4,0,12.431564052793677,-0.0969911664353479,5.1000000000000005
479,4,0,12.189441868083136,-0.5094643134096719,5.1000000000000005
480,4,0,12.152699710469715,-0.7577072942392126,5.1000000000000005
481,4,0,12.213965945899073,-0.2750829143756889,5.1000000000000005
482,4,0,12.353657939999522,-0.4310514407511857,5.1000000000000005
483,4,0,11.930566290934316,-1.3905327436746142,5.1000000000000005
484,4,0,11.886797918820644,-0.5325140045403216,5.1000000000000005
485,4,0,11.847468892065926,-0.8607594638682615,5.1000000000000005
486,4,0,11.819579980919071,-0.3996955624245176,5.1000000000000005
487,4,0,11.70464509353295,0.346511261678132,5.1000000000000005
488,4,0,11.680603531553407,-0.79107200049294,5.1000000000000005
489,4,0,11.658762811659807,-0.3407404448981664,5.1000000000000005
490,4,0,11.177538967883812,-1.1327735018585918,5.1000000000000005
491,4,0,11.00684955167902,1.0533507737802537,5.1000000000000005
492,4,0,11.014603853895585,-0.2232817924425208,5.1000000000000005
493,4,0,10.99358319449146,-0.3190884116450512,5.1000000000000005
494,4,0,11.028980172050636,1.0596421527982751,5.1000000000000005
495,4,0,10.960272199314256,-0.2575869403004147,5.1000000000000005
496,4,0,10.657989905481768,-0.1053702453019241,5.1000000000000005
497,4,0,10.004676579049638,-0.2066292045693983,5.1000000000000005
498,4,0,10.005101946358806,0.0056900981601762,5.1000000000000005
499,4,0,9.912436556176075,0.1415196190213372,5.1000000000000005


==> data/ablation_study/single_gaussian/subgoals_ep5_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
500,5,0,0.070557644008133,0.06917848282149,9.02
501,5,0,0.0355994712345139,-1.107792558032616,9.02
502,5,0,0.0203531727082526,0.0568601940951386,9.02
503,5,0,-0.1864129036366202,-1.6082966146529336,9.02
504,5,0,-0.2088581684688373,-0.5894690252106213,9.02
505,5,0,-0.2539800731696636,-0.9215732787494348,9.02
506,5,0,-0.2367268274697854,0.9277938114211668,9.02
507,5,0,-0.1852122848201172,0.9236404617615322,9.02
508,5,0,-0.1884014362968709,-0.4921905171296908,9.02
509,5,0,-0.1845466427684952,0.5555346000979168,9.02
510,5,0,-0.1622501949804492,0.4192058100449343,9.02
511,5,0,-0.1737507823880594,-0.3135860765290255,9.02
512,5,0,-0.1626201248366362,0.4894720540778634,9.02
513,5,0,-0.1240238410573797,0.8428947864103212,9.02
514,5,0,-0.0740430072008104,0.976058142251545,9.02
515,5,0,-0.0008211985877212,1.510618420098088,9.02
516,5,0,1.23703394177018,1.9209444284178392,9.02
517,5,0,1.309404355590015,1.3441748136811875,9.02
518,5,0,1.4107615834523597,2.0058476343459986,9.02
519,5,0,2.7529526635312664,1.6752486246746463,9.02
520,5,0,2.859542162600372,2.29660769900442,9.02
521,5,0,4.389804283176221,1.81835688858442,9.02
522,5,0,4.49794141203046,2.3725917815076727,9.02
523,5,0,5.825657008279333,1.3902077179203451,9.02
524,5,0,5.910732627500111,1.7350479174993898,9.02
525,5,0,5.989704289221375,1.4309760067326085,9.02
526,5,0,6.032157970747665,0.723165841584521,9.02
527,5,0,6.098604141538886,1.6651365049323268,9.02
528,5,0,6.2007637653430825,2.021471036873914,9.02
529,5,0,6.254892366277689,0.7462627916816891,9.02
530,5,0,6.320802594984187,1.5679515419368335,9.02
531,5,0,6.503253024681033,-0.0460265580976499,9.02
532,5,0,6.525904314875373,0.5460434304651941,9.02
533,5,0,6.708850145148562,-0.1122622838846102,9.02
534,5,0,6.722018630082021,0.3625587175841055,9.02
535,5,0,6.761440476302246,-0.3521407317487863,9.02
536,5,0,6.907167455560204,-0.2945055558891569,9.02
537,5,0,6.874559423255499,-0.6899208338483634,9.02
538,5,0,6.826945030485867,-0.0016734344437755,9.02
539,5,0,6.840707660455606,0.2982684103765773,9.02
540,5,0,6.89928046058168,0.2971647078831084,9.02
541,5,0,6.899628147817965,-0.0273598423497423,9.02
542,5,0,6.893422630892981,-0.0779487728137781,9.02
543,5,0,6.884097624130667,-0.0203003190401293,9.02
544,5,0,6.89188465820009,0.0933825046207299,9.02
545,5,0,7.132698462748625,0.5947397245399112,9.02
546,5,0,7.132778015373296,-0.1695444569788788,9.02
547,5,0,7.140373562164961,0.3085985754246004,9.02
548,5,0,7.149344784654055,0.2094618886591739,9.02
549,5,0,7.172888992143402,0.6118119289277189,9.02
550,5,0,7.187359868404227,0.1466389031779389,9.02
551,5,0,7.224954400140644,0.6979488921087484,9.02
552,5,0,7.272474354465098,-0.4448466257710965,9.02
553,5,0,7.2673836673059,-0.0116532338987813,9.02
554,5,0,7.275949293652225,0.138206739451081,9.02
555,5,0,7.260330476941996,0.0421172028957121,9.02
556,5,0,7.388675644397166,0.2926849360445735,9.02
557,5,0,7.384533882755997,-0.3054932153121743,9.02
558,5,0,7.378340334757247,0.0137077093960737,9.02
559,5,0,7.358476259775913,-0.5349187971042973,9.02
560,5,0,7.3740154574558865,-0.2577353350489426,9.02
561,5,0,7.355337252799839,-0.2983473497117571,9.02
562,5,0,7.457306321813363,0.3339624274474119,9.02
563,5,0,7.455358467090927,-0.1812559213990916,9.02
564,5,0,7.455443687325614,0.3839506162148204,9.02
565,5,0,7.505862442042566,0.3343663222514342,9.02
566,5,0,7.494495839401867,-0.3906280174208182,9.02
567,5,0,7.504967396111581,0.2074797746279585,9.02
568,5,0,7.669453166804246,0.1770340244907458,9.02
569,5,0,7.788381599401783,0.1811988440435853,9.02
570,5,0,7.841166114919328,0.5451296435300038,9.02
571,5,0,7.856786068527331,-0.0017144434791317,9.02
572,5,0,7.817760051443046,-0.0131388526515579,9.02
573,5,0,7.868356893737948,0.8231977876683406,9.02
574,5,0,7.993737126101343,0.0698842300658158,9.02
575,5,0,7.989084693401867,-0.1031522220320818,9.02
576,5,0,8.01080646858914,-0.3758360695560552,9.02
577,5,0,8.014551704517634,0.1206902562713154,9.02
578,5,0,8.023616701928715,0.1182353261774636,9.02
579,5,0,8.027645692493731,0.0728706304383541,9.02
580,5,0,8.149140460023455,-0.6920313448821498,9.02
581,5,0,8.29440465894924,-0.6130314467918587,9.02
582,5,0,8.278379329402297,-0.0929419030099105,9.02
583,5,0,8.047687378959386,-0.9635660354136356,9.02
584,5,0,7.913427114575685,-0.7700400901452447,9.02
585,5,0,7.879271540163235,-0.6722180420750934,9.02
586,5,0,7.849261206817667,-0.6112904939975328,9.02
587,5,0,7.809629339303899,-0.829745403912079,9.02
588,5,0,7.632670088765942,-0.4251233628543012,9.02
589,5,0,6.99694892384733,-0.4407027474636963,9.02
590,5,0,6.882275337824873,-1.1022701073543058,9.02
591,5,0,6.878036984120289,0.3620574782181647,9.02
592,5,0,6.495707088017788,-1.1648851938741551,9.02
593,5,0,6.446498328293875,-0.9690347986968182,9.02
594,5,0,6.406863581199317,-0.6157074556151348,9.02
595,5,0,6.413223805808613,0.3431223161003378,9.02
596,5,0,6.411366765833212,-0.2663458819928845,9.02
597,5,0,6.35355459438483,-1.5769809267835146,9.02
598,5,0,6.303533067394343,-0.6139950741319833,9.02
599,5,0,5.8457841265087245,-0.2179802446610669,9.02


==> data/ablation_study/single_gaussian/subgoals_ep6_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
600,6,3,-0.0972119497618244,0.1814981812688422,-2.35
601,6,3,-0.0788588501577189,0.3589677106081191,-2.35
602,6,3,-0.0805459605229762,-0.1188719918491039,-2.35
603,6,3,-0.0929766530464964,-0.2540152111678787,-2.35
604,6,3,-0.355365580825978,-1.0876064401976722,-2.35
605,6,3,-0.4331738855930722,-1.5820046555730796,-2.35
606,6,3,-0.429820291438285,-0.7224293694533478,-2.35
607,6,3,-0.5816808925508702,-0.7779902942407945,-2.35
608,6,3,-1.1588855029424558,-1.590577490934305,-2.35
609,6,3,-1.4071841220330756,-0.8662868830158598,-2.35
610,6,3,-1.648570018947468,-1.1438486865902893,-2.35
611,6,3,-1.6986866977411337,-0.9417345730029842,-2.35
612,6,3,-2.0298975433004287,-1.1224148395354718,-2.35
613,6,3,-2.5093398572439143,-1.0424542053243684,-2.35
614,6,3,-2.583850493312198,-1.6534388401880815,-2.35
615,6,3,-2.664492127586144,-1.5157526187104953,-2.35
616,6,3,-2.730908576107393,-1.3521012033742743,-2.35
617,6,3,-2.902124122993635,-1.2647595913996283,-2.35
618,6,3,-4.044554325568088,-1.3662354825638277,-2.35
619,6,3,-4.081217926219094,-0.50878718792384,-2.35
620,6,3,-4.110129666765427,-0.7677084344445606,-2.35
621,6,3,-5.0492826686528005,-1.95586044310486,-2.35
622,6,3,-5.142698761827092,-1.7762008428383522,-2.35
623,6,3,-6.094979860540587,-1.1936149044255704,-2.35
624,6,3,-6.600879250777088,-1.3941858227038006,-2.35
625,6,3,-6.651546676367202,-0.8224750575210551,-2.35
626,6,3,-6.7242901574607385,-1.852282321546064,-2.35
627,6,3,-6.803352600520368,-1.37385499280845,-2.35
628,6,3,-7.072692467281835,-1.2320855135397415,-2.35
629,6,3,-7.151711848591898,-1.879497547779778,-2.35
630,6,3,-7.233733902927575,-1.5579156354634227,-2.35
631,6,3,-7.815319011205872,-1.602277234362597,-2.35
632,6,3,-9.07512745608526,-1.648164689008345,-2.35
633,6,3,-9.135642771994236,-0.9752589658744412,-2.35
634,6,3,-9.19493141618172,-1.3981695075519294,-2.35
635,6,3,-9.62862611704282,-1.2235554730633893,-2.35
636,6,3,-9.8864150253465,-1.4160471354927775,-2.35
637,6,3,-10.03797579776164,-0.6994120624362725,-2.35
638,6,3,-11.21535355685986,-1.5209781117660066,-2.35
639,6,3,-12.24160308846764,-1.5465702565242838,-2.35
640,6,3,-12.71296789821561,-0.9667283793436472,-2.35
641,6,3,-13.74502124777893,-2.703855621236656,-2.35
642,6,3,-13.86865544580276,-2.2413413432596827,-2.35
643,6,3,-13.93883370166956,-1.0514684376748786,-2.35
644,6,3,-13.991461487448758,-1.03248711091559,-2.35
645,6,3,-14.077503210000556,-2.1272088566442635,-2.35
646,6,3,-14.15242706711132,-1.156668569620519,-2.35
647,6,3,-14.219595393877244,-1.530175373988235,-2.35
648,6,3,-14.309792671628156,-1.8428309302657733,-2.35
649,6,3,-14.400363330682245,-1.767813774579001,-2.35
650,6,3,-14.4777936165496,-1.4885817240811463,-2.35
651,6,3,-15.81194461651476,-2.2656386557654957,-2.35
652,6,3,-15.91702256444417,-1.9795466431047763,-2.35
653,6,3,-17.316396231068083,-2.13229509286705,-2.35
654,6,3,-17.437989047413858,-2.348922809259958,-2.35
655,6,3,-17.515974520172268,-1.2818130058170762,-2.35
656,6,3,-17.583458580094444,-1.5038345930146122,-2.35
657,6,3,-17.662678297395537,-1.66859521820694,-2.35
658,6,3,-17.917338115004405,-1.7931853319806397,-2.35
659,6,3,-19.06103047991627,-1.7531546225437715,-2.35
660,6,3,-19.15867382462897,-2.1955652785641804,-2.35
661,6,3,-19.283899117489824,-2.618742012846053,-2.35
662,6,3,-19.37744214303442,-1.4453198026739469,-2.35
663,6,3,-20.90560212378583,-2.157426852734472,-2.35
664,6,3,-22.708701760513872,-2.1643205428385643,-2.35
665,6,3,-22.976604008495865,-1.6574582451142912,-2.35
666,6,3,-23.065861385623272,-1.7578355976343567,-2.35
667,6,3,-23.16550174924716,-2.011114512239166,-2.35
668,6,3,-24.694448376313385,-0.9946241787149308,-2.35
669,6,3,-25.326697115855616,-1.8454816694766,-2.35
670,6,3,-25.41978932951005,-1.7975963196532798,-2.35
671,6,3,-25.523505061673465,-2.1975478255770717,-2.35
672,6,3,-25.588928186903605,-0.8845860344288751,-2.35
673,6,3,-25.980697976062675,-0.9519539641735012,-2.35
674,6,3,-26.32121756470163,-2.159067928448068,-2.35
675,6,3,-26.44101549013532,-2.5045538483180225,-2.35
676,6,3,-27.09287824977032,-2.0984347999286044,-2.35
677,6,3,-27.228610184026525,-3.0237866249589818,-2.35
678,6,3,-27.37188608139805,-2.831964610732085,-2.35
679,6,3,-29.02256605392896,-1.6311496863842674,-2.35
680,6,3,-29.557092209483745,-1.443026351885578,-2.35
681,6,3,-29.63218844076311,-1.6540962349114,-2.35
682,6,3,-29.74052167669198,-2.334156712056514,-2.35
683,6,3,-29.940574524116307,-2.7993653258975217,-2.35
684,6,3,-31.21948066063206,-2.243958123778082,-2.35
685,6,3,-31.97419982179436,-2.9073570736710206,-2.35
686,6,3,-33.58479230009944,-2.2649624766806293,-2.35
687,6,3,-33.71303741560583,-2.5638869327090243,-2.35
688,6,3,-33.97631213494573,-3.357780431733668,-2.35
689,6,3,-35.69506305734266,-1.5233978116168152,-2.35
690,6,3,-35.80240322002639,-2.4281412658439474,-2.35
691,6,3,-35.89668878561449,-1.9092462103609624,-2.35
692,6,3,-36.007657077179715,-2.401222298573473,-2.35
693,6,3,-36.43054879124902,-2.532391545583534,-2.35
694,6,3,-36.51614107768521,-1.4215930359062168,-2.35
695,6,3,-37.32092789281923,-3.1688656906871677,-2.35
696,6,3,-39.01225287267334,-1.3680182024176817,-2.35
697,6,3,-39.1038941663157,-2.067759401998801,-2.35
698,6,3,-39.94835045187764,-1.4232560544003885,-2.35
699,6,3,-40.96947231798906,-2.550179341666297,-2.35


==> data/ablation_study/single_gaussian/subgoals_ep7_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
700,7,3,0.0117486153538113,0.0879019193701025,-1.75
701,7,3,-0.2923247296462731,-2.3156590673577933,-1.75
702,7,3,-0.4473974857201142,-0.6486439651896106,-1.75
703,7,3,-0.4727379295426958,-0.4435888764014908,-1.75
704,7,3,-0.7123329449657563,0.4655137277440486,-1.75
705,7,3,-1.307517301474323,-1.3154981599505804,-1.75
706,7,3,-1.3795102889355324,-1.4980811679309316,-1.75
707,7,3,-2.583415197565917,-1.5510404143332954,-1.75
708,7,3,-3.6017629433453746,-1.039151599891932,-1.75
709,7,3,-4.93652972188014,-1.7908064450271046,-1.75
710,7,3,-5.025845148530595,-1.6819434945926364,-1.75
711,7,3,-5.840199913148967,-2.409976941904289,-1.75
712,7,3,-5.935386967518896,-1.6450513986737294,-1.75
713,7,3,-6.017447174828147,-1.6966230491926413,-1.75
714,7,3,-6.1127787244239045,-2.0771538958951323,-1.75
715,7,3,-6.219339574489413,-2.061657373387311,-1.75
716,7,3,-6.881638842151239,-3.090856556790108,-1.75
717,7,3,-8.423864602394488,-1.816299218267428,-1.75
718,7,3,-8.512645186537558,-1.6012897240214778,-1.75
719,7,3,-8.614667003303287,-2.2009209917069223,-1.75
720,7,3,-8.679389124803008,-0.9528885175049128,-1.75
721,7,3,-10.31307475479297,-1.6451232872534796,-1.75
722,7,3,-11.556945196518116,-0.9538436321735964,-1.75
723,7,3,-11.618831023141835,-1.382841518770561,-1.75
724,7,3,-11.636592555288331,0.0186569484924559,-1.75
725,7,3,-13.179847588949482,-2.0733272820788944,-1.75
726,7,3,-13.748015978484528,-1.8844925553224443,-1.75
727,7,3,-13.835729445741674,-1.646707300514053,-1.75
728,7,3,-14.733436915073076,-1.4598392363842358,-1.75
729,7,3,-16.199923444748123,-2.648929185166327,-1.75
730,7,3,-16.331561469745544,-2.609598906134276,-1.75
731,7,3,-16.46495702044119,-2.5693511116441363,-1.75
732,7,3,-17.807678677745944,-1.7935443590688271,-1.75
733,7,3,-19.307177373973776,-2.8507307924673024,-1.75
734,7,3,-20.284464142815164,-1.5261457843573276,-1.75
735,7,3,-21.27863204626932,-2.3877829212011195,-1.75
736,7,3,-22.14953292333866,-2.1268280844361165,-1.75
737,7,3,-22.253992715072165,-2.00135805401696,-1.75
738,7,3,-22.341331357490056,-1.6991639324282248,-1.75
739,7,3,-23.335458679448667,-1.582383932598296,-1.75
740,7,3,-23.40662412019974,-1.464823977777048,-1.75
741,7,3,-23.50060667700169,-2.131982361441747,-1.75
742,7,3,-23.645679855064117,-2.910693960406355,-1.75
743,7,3,-23.74201485306419,-1.4158986528135944,-1.75
744,7,3,-23.80161689000865,-1.2521810906994906,-1.75
745,7,3,-24.501888761836327,-2.672619146214687,-1.75
746,7,3,-24.650697242712138,-3.1208090656016974,-1.75
747,7,3,-24.768950141879507,-2.016765494312837,-1.75
748,7,3,-25.019384989328493,-2.1135350939923763,-1.75
749,7,3,-26.077203376090612,-2.375583967825065,-1.75
750,7,3,-26.249182921402163,-3.816099349050596,-1.75
751,7,3,-27.81283692951918,-1.984619476994771,-1.75
752,7,3,-27.93444142602747,-2.5668560550964643,-1.75
753,7,3,-28.035099556981056,-1.6924234553578907,-1.75
754,7,3,-28.123745626630896,-1.8542674963814865,-1.75
755,7,3,-28.209176101565333,-1.687143904655501,-1.75
756,7,3,-29.170864922458357,-1.8662478087514955,-1.75
757,7,3,-29.254670031185256,-1.6219913041951688,-1.75
758,7,3,-29.333552779749635,-1.6116912850115832,-1.75
759,7,3,-29.78283037303927,-1.4570548451829937,-1.75
760,7,3,-29.8684682900495,-1.816935500924324,-1.75
761,7,3,-29.947097139435936,-1.4413239357159369,-1.75
762,7,3,-30.034196204603106,-1.9362177986061588,-1.75
763,7,3,-31.191950513282624,-1.3279577417211377,-1.75
764,7,3,-31.40431806285858,-1.9390656004009328,-1.75
765,7,3,-31.501298169579396,-1.9311510696041088,-1.75
766,7,3,-31.578115360497197,-1.3209075945914588,-1.75
767,7,3,-32.19222600799842,-1.7497680501733126,-1.75
768,7,3,-33.330597231162486,-1.988663049735951,-1.75
769,7,3,-34.70792197632512,-1.6638576697189011,-1.75
770,7,3,-35.97205096095852,-1.209104794211466,-1.75
771,7,3,-36.04183315205889,-1.545711127387375,-1.75
772,7,3,-37.664337196877575,-1.702865010205883,-1.75
773,7,3,-37.6825020447571,-0.0696661370771997,-1.75
774,7,3,-37.7119800179516,-1.0911980447604115,-1.75
775,7,3,-37.81120545367536,-2.342954655205534,-1.75
776,7,3,-37.92002928728999,-2.1352052160737367,-1.75
777,7,3,-38.86140580387111,-2.2293284916140856,-1.75
778,7,3,-40.3046535399186,-1.8412081347274856,-1.75
779,7,3,-41.8710316080231,-1.815841427704685,-1.75
780,7,3,-43.68996307017544,-1.8408085688528888,-1.75
781,7,3,-45.14410954816653,-3.000376507189833,-1.75
782,7,3,-45.26752747540114,-2.2863296051453537,-1.75
783,7,3,-45.37980783920386,-2.7210963331350366,-1.75
784,7,3,-45.69209932841156,-1.6783925761108556,-1.75
785,7,3,-45.79026844639899,-2.079503266149288,-1.75
786,7,3,-45.87915450685254,-1.5353102714061124,-1.75
787,7,3,-45.96507019524459,-1.7895309993152009,-1.75
788,7,3,-46.04989265809324,-1.8213271336356107,-1.75
789,7,3,-46.11364762810462,-1.170430067209491,-1.75
790,7,3,-46.44472357269306,-1.5240191657831723,-1.75
791,7,3,-48.2586446246512,-2.0259946138166853,-1.75
792,7,3,-50.32471214356729,-2.2693201158099914,-1.75
793,7,3,-51.41568656357783,-2.247920709826483,-1.75
794,7,3,-51.51564246835972,-1.7893955505146613,-1.75
795,7,3,-52.40079355656664,-1.93954423789535,-1.75
796,7,3,-53.1450993467775,-2.7215218948307176,-1.75
797,7,3,-54.75334344055385,-1.7286131255198711,-1.75
798,7,3,-54.81261613950941,-1.1952713525329677,-1.75
799,7,3,-54.92173124759706,-2.6989627809408168,-1.75


==> data/ablation_study/single_gaussian/subgoals_ep8_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
800,8,3,0.0711804889212465,-0.1120528803422329,-1.45
801,8,3,-0.004576284879044,0.0186513553490078,-1.45
802,8,3,-0.0459311520333606,-1.0909092444470592,-1.45
803,8,3,-0.1699226091567565,-0.2073069355835839,-1.45
804,8,3,-0.4785544272881767,-0.3058381374189158,-1.45
805,8,3,-0.627542339053477,0.2939008941369571,-1.45
806,8,3,-0.6702760637601912,-1.3964048188320244,-1.45
807,8,3,-0.8207860708190643,-0.4105206960831954,-1.45
808,8,3,-0.8124316581500867,0.2049597400051148,-1.45
809,8,3,-1.948710651426713,-1.6345691791607475,-1.45
810,8,3,-3.2037762583155023,-1.644250318336049,-1.45
811,8,3,-3.2703859354492115,-1.2257217818095592,-1.45
812,8,3,-3.328659263204626,-1.1336791469271557,-1.45
813,8,3,-4.091828901240517,-0.9926153973240054,-1.45
814,8,3,-5.001686457110795,-0.5210005222730151,-1.45
815,8,3,-5.067550401608733,-1.7419597857804028,-1.45
816,8,3,-5.153428662075826,-1.6571012471220206,-1.45
817,8,3,-5.49140422271651,-1.8762170980086184,-1.45
818,8,3,-6.353511422792464,-1.6006500918307602,-1.45
819,8,3,-6.460327681113698,-2.278122663767485,-1.45
820,8,3,-7.8379278998232,-0.7523746898106279,-1.45
821,8,3,-7.888737118498015,-1.0945547529887525,-1.45
822,8,3,-7.965127304650503,-1.7609781165550082,-1.45
823,8,3,-8.017104227233416,-0.7327748945595078,-1.45
824,8,3,-8.076592332682788,-1.392160978829133,-1.45
825,8,3,-8.550415181014781,-1.6477784717489314,-1.45
826,8,3,-8.601982737814318,-0.8309414946411318,-1.45
827,8,3,-8.672547813263673,-1.7456816363169636,-1.45
828,8,3,-8.767890140902583,-1.7449568036903436,-1.45
829,8,3,-9.818672002050995,-1.0916022839134254,-1.45
830,8,3,-10.78056637631701,-2.22902640778875,-1.45
831,8,3,-10.855291975446448,-1.033739368376426,-1.45
832,8,3,-10.897695576115336,-1.0793797168761612,-1.45
833,8,3,-10.945587331156185,-1.0302611452215416,-1.45
834,8,3,-12.312248258845704,-1.931048241574337,-1.45
835,8,3,-12.37755833729576,-1.0391276236429696,-1.45
836,8,3,-12.779856435070451,-1.9722996688946637,-1.45
837,8,3,-13.94150163308593,-1.6274778123028744,-1.45
838,8,3,-14.529495764570214,-1.0568498554405694,-1.45
839,8,3,-15.372926323506578,-1.3762292107373295,-1.45
840,8,3,-16.253021575219297,-2.3909907557013157,-1.45
841,8,3,-16.48158708974853,-1.3884421341658275,-1.45
842,8,3,-16.549471102948687,-1.53021355320494,-1.45
843,8,3,-16.619468742777688,-1.3925555536702725,-1.45
844,8,3,-16.700420618601797,-1.7586375646233074,-1.45
845,8,3,-16.917651436595964,-1.7077165804244083,-1.45
846,8,3,-17.001771096482084,-1.6575864795170543,-1.45
847,8,3,-17.49021801485081,-1.7574361831819745,-1.45
848,8,3,-17.831384119822427,-1.0779257974019378,-1.45
849,8,3,-18.280106074129133,-1.0200687027164212,-1.45
850,8,3,-19.343247467461527,-0.7734214212850085,-1.45
851,8,3,-19.38951054351745,-1.0108391007687396,-1.45
852,8,3,-19.45061444403864,-1.32422839776576,-1.45
853,8,3,-19.60903552125403,-2.4242653424130705,-1.45
854,8,3,-19.68959375774921,-1.2125739560989568,-1.45
855,8,3,-20.65838639081302,-0.3200652416493219,-1.45
856,8,3,-20.68364685359964,-0.7470828665897724,-1.45
857,8,3,-21.77873827704361,-1.3263955916176138,-1.45
858,8,3,-22.20601444061125,-0.8035508620816261,-1.45
859,8,3,-22.264091104443533,-1.369948266619924,-1.45
860,8,3,-23.481489713117035,-1.1326776220418733,-1.45
861,8,3,-25.0871291392596,-2.1501562638371943,-1.45
862,8,3,-26.558539969257637,-1.9544001457847575,-1.45
863,8,3,-26.647636710382447,-1.8742762821608392,-1.45
864,8,3,-26.757260517235466,-2.174171735600276,-1.45
865,8,3,-27.54470411001765,-0.920609023063218,-1.45
866,8,3,-28.45244410317948,-1.273922196041679,-1.45
867,8,3,-28.532601892601768,-1.7829590792049204,-1.45
868,8,3,-28.64574008440213,-2.710107583948711,-1.45
869,8,3,-29.123679287119824,-1.7122814480042994,-1.45
870,8,3,-29.243913948758596,-2.708930770388593,-1.45
871,8,3,-30.36642982170685,-2.261019298048305,-1.45
872,8,3,-30.99950457170929,-2.468394796889158,-1.45
873,8,3,-31.113748534076635,-2.190962051421815,-1.45
874,8,3,-31.205253473774555,-1.644691863005834,-1.45
875,8,3,-32.732451530712254,-1.3620716818678429,-1.45
876,8,3,-32.84778188504395,-2.7473873718865014,-1.45
877,8,3,-33.461222886583016,-0.3573222535306767,-1.45
878,8,3,-34.41236363150786,-1.071086850688009,-1.45
879,8,3,-34.48317869930919,-1.525706653748922,-1.45
880,8,3,-34.55546513602938,-1.26270226159447,-1.45
881,8,3,-34.59644563758479,-0.6761842116212062,-1.45
882,8,3,-34.83832018011967,-1.5205508489069373,-1.45
883,8,3,-36.243130505412346,-1.5454490023347975,-1.45
884,8,3,-36.30464112096231,-1.0365712785080845,-1.45
885,8,3,-37.57500653997818,-1.7582964396578713,-1.45
886,8,3,-37.67825110392622,-2.285878016806588,-1.45
887,8,3,-39.13072363899046,-2.14752880112449,-1.45
888,8,3,-40.39212771169929,-1.362703216884267,-1.45
889,8,3,-40.58448848191088,-1.97515558934102,-1.45
890,8,3,-41.33058888661296,-2.199092386592435,-1.45
891,8,3,-42.87252107945016,-1.670628708647083,-1.45
892,8,3,-42.961826665652914,-1.8394019619261128,-1.45
893,8,3,-44.40119694209857,-1.94534539696384,-1.45
894,8,3,-44.53926747857701,-3.0701972815809,-1.45
895,8,3,-45.4658433169313,-1.983385370690877,-1.45
896,8,3,-45.545234407485886,-1.5286740976346245,-1.45
897,8,3,-47.13305950716104,-2.8115153638450625,-1.45
898,8,3,-48.91315126480975,-1.7811177676037315,-1.45
899,8,3,-49.99250287870792,-1.3846568411160909,-1.45


==> data/ablation_study/single_gaussian/subgoals_ep9_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
900,9,2,0.0303641152514741,0.1163307355387357,1.45
901,9,2,0.0634101725119608,0.8032729695893218,1.45
902,9,2,-0.0784583587197747,0.1171743893583645,1.45
903,9,2,-0.058321925790628,0.5804081452185105,1.45
904,9,2,-0.0350812915887791,0.544534719974012,1.45
905,9,2,-0.1601983439230653,-1.2445035255458932,1.45
906,9,2,-0.0858234452958405,-0.0970457111439538,1.45
907,9,2,-0.0664880095976908,0.4471215924878015,1.45
908,9,2,-0.0723859351303731,-0.2307112266144592,1.45
909,9,2,-0.0642474444479009,0.3629754780568078,1.45
910,9,2,-0.0708437955544834,-0.4150949034947763,1.45
911,9,2,0.0705520293890589,0.7284168772920094,1.45
912,9,2,0.1576732963297598,-0.2497571251316218,1.45
913,9,2,0.1704676607707757,-1.1073840643770805,1.45
914,9,2,0.1722915528813742,-1.0810124895234177,1.45
915,9,2,0.1457005885570693,-0.1822350825507712,1.45
916,9,2,0.1974324709383776,0.1693131601255681,1.45
917,9,2,0.1582954379803572,-1.1867791917422692,1.45
918,9,2,0.1557413067020406,0.8568745600747216,1.45
919,9,2,0.2305364296086335,1.7372218606663734,1.45
920,9,2,0.2918418933168764,0.3011608357090395,1.45
921,9,2,0.3119601518617983,0.3688207322690367,1.45
922,9,2,0.3382863791938752,0.738747521077142,1.45
923,9,2,0.3853520634859907,0.9649558813255504,1.45
924,9,2,0.3358727008984823,-0.097514218948053,1.45
925,9,2,0.338536021840793,0.0887460453391996,1.45
926,9,2,0.4259334214130625,0.775952351060392,1.45
927,9,2,0.4536079202097811,0.3117042008830103,1.45
928,9,2,0.433647024447369,-0.6911563009560909,1.45
929,9,2,0.374239311862629,-1.2917448750555678,1.45
930,9,2,0.342224988574442,-0.2793957953967617,1.45
931,9,2,0.2551929978330846,0.5120362620364292,1.45
932,9,2,0.2885310877321735,0.746130418057761,1.45
933,9,2,0.4137666384473105,-0.0178363654836117,1.45
934,9,2,0.4129604897539918,0.0759422057615129,1.45
935,9,2,0.4460765132743832,0.9913889077771698,1.45
936,9,2,0.6060455224199324,0.4909718913371422,1.45
937,9,2,0.5444557684228911,0.3484400328697355,1.45
938,9,2,0.5614913640810256,0.2400036460442551,1.45
939,9,2,0.637654550706667,1.4222722988990215,1.45
940,9,2,0.8290363442908872,0.7048655521697207,1.45
941,9,2,0.8764428789782341,-0.2292920325950757,1.45
942,9,2,0.869349693332396,-0.0640636656612344,1.45
943,9,2,0.8898334090889851,0.5782555502795567,1.45
944,9,2,0.9180659339222236,0.4775200362186845,1.45
945,9,2,1.067108349963992,-0.3022243903330144,1.45
946,9,2,1.0543614012086824,-0.3069013897175021,1.45
947,9,2,1.0920626457170384,0.0150117549436052,1.45
948,9,2,1.0592104875069364,-0.8123460032516061,1.45
949,9,2,1.0813684223905786,0.8482367283462716,1.45
950,9,2,1.108284535442258,0.282975869139016,1.45
951,9,2,1.1969229560014896,0.5576981819142195,1.45
952,9,2,1.296686059741747,-0.0341388641818382,1.45
953,9,2,1.4046526144352247,0.1623158313926074,1.45
954,9,2,1.7558364406942364,0.0975856973560898,1.45
955,9,2,1.8016831023399225,1.3210013583808289,1.45
956,9,2,1.9949476119964729,0.1273848121945815,1.45
957,9,2,1.9849712124898795,-0.2088729778701963,1.45
958,9,2,2.1916348025138195,0.0502345250317223,1.45
959,9,2,2.3564022975193657,-0.0977256238039215,1.45
960,9,2,2.3776966220119085,0.8355135318522305,1.45
961,9,2,2.4288966309192594,0.9479864801962804,1.45
962,9,2,2.4598827561087244,0.4175787784958611,1.45
963,9,2,2.461522587432376,-0.0323177024081218,1.45
964,9,2,2.462314162203138,0.0326701791121806,1.45
965,9,2,2.4808366356689384,0.3713540965762971,1.45
966,9,2,2.50037198793179,0.4675922447905737,1.45
967,9,2,2.5190479774533725,0.3448451281727985,1.45
968,9,2,2.5906439057329536,-0.5337117730011236,1.45
969,9,2,2.786898900924737,0.6700393307079161,1.45
970,9,2,2.838667483456917,-0.3658830861547949,1.45
971,9,2,2.8761473288392523,-0.3397549107130967,1.45
972,9,2,3.042729946358389,0.0864636775575135,1.45
973,9,2,3.0996760978334463,-0.057711056285109,1.45
974,9,2,3.098045384648398,0.0260750795017371,1.45
975,9,2,3.2259894501246684,-0.1435557665862251,1.45
976,9,2,3.205068974793623,-0.3386594422803564,1.45
977,9,2,3.2268926037596017,0.6298322984691305,1.45
978,9,2,3.2601858821928027,0.4707658341819016,1.45
979,9,2,3.2392996939640946,-0.8081162820438308,1.45
980,9,2,3.4005933726761075,0.5823265502580015,1.45
981,9,2,3.394226870747884,-0.4438910004159542,1.45
982,9,2,3.49532423821868,-0.3408974672881377,1.45
983,9,2,3.496529559811348,0.2205148645597979,1.45
984,9,2,3.531260047514137,0.8004322637892707,1.45
985,9,2,3.57999020624177,0.9944223602894682,1.45
986,9,2,3.817194378912797,0.6660736986126157,1.45
987,9,2,3.829669487247764,0.1466684401458802,1.45
988,9,2,3.86443079146528,0.7388628904922251,1.45
989,9,2,3.988528817541266,-0.3895658834531623,1.45
990,9,2,3.979813748694847,-0.0274470945428409,1.45
991,9,2,4.000041767206145,0.382463930060061,1.45
992,9,2,4.045645700154419,0.2040384796427237,1.45
993,9,2,4.072366953678168,0.7534007841809363,1.45
994,9,2,4.083906444623491,0.1046637406881256,1.45
995,9,2,4.122914155817239,0.6968353244636697,1.45
996,9,2,4.146962178779754,0.2464498292568644,1.45
997,9,2,4.21111254797528,0.0189364647921692,1.45
998,9,2,4.214007631204265,0.0835968077690022,1.45
999,9,2,4.247571085517479,0.6422579816832672,1.45


==> data/ablation_study/stick_breaking/smooth/subgoals_ep0_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,0,1,0.439582,0.626999,-9.02
1,0,1,0.423580,0.640612,-9.02
2,0,1,0.422674,0.660316,-9.02
3,0,1,0.454699,0.691191,-9.02
4,0,1,0.535911,0.732076,-9.02
5,0,1,0.677075,0.788293,-9.02
6,0,1,0.882986,0.857615,-9.02
7,0,1,1.148703,0.929043,-9.02
8,0,1,1.458433,0.980264,-9.02
9,0,1,1.785274,0.984171,-9.02
10,0,1,2.098160,0.922719,-9.02
11,0,1,2.363343,0.789722,-9.02
12,0,1,2.557763,0.602357,-9.02
13,0,1,2.672740,0.386682,-9.02
14,0,1,2.715100,0.173581,-9.02
15,0,1,2.702944,-0.015625,-9.02
16,0,1,2.658302,-0.172757,-9.02
17,0,1,2.600044,-0.300738,-9.02
18,0,1,2.540355,-0.401594,-9.02
19,0,1,2.486428,-0.475204,-9.02
20,0,1,2.440982,-0.515007,-9.02
21,0,1,2.405826,-0.514516,-9.02
22,0,1,2.386013,-0.472484,-9.02
23,0,1,2.386670,-0.392637,-9.02
24,0,1,2.413302,-0.289596,-9.02
25,0,1,2.468012,-0.177702,-9.02
26,0,1,2.549071,-0.074524,-9.02
27,0,1,2.649513,0.008084,-9.02
28,0,1,2.758705,0.063008,-9.02
29,0,1,2.864962,0.088698,-9.02
30,0,1,2.959203,0.088912,-9.02
31,0,1,3.036348,0.071625,-9.02
32,0,1,3.095333,0.049822,-9.02
33,0,1,3.137867,0.035284,-9.02
34,0,1,3.166599,0.036847,-9.02
35,0,1,3.183936,0.055307,-9.02
36,0,1,3.191834,0.083565,-9.02
37,0,1,3.192080,0.110347,-9.02
38,0,1,3.187221,0.126855,-9.02
39,0,1,3.179931,0.124565,-9.02
40,0,1,3.172356,0.103504,-9.02
41,0,1,3.165530,0.068330,-9.02
42,0,1,3.159313,0.021726,-9.02
43,0,1,3.152221,-0.034049,-9.02
44,0,1,3.141920,-0.099444,-9.02
45,0,1,3.126083,-0.170794,-9.02
46,0,1,3.102808,-0.243024,-9.02
47,0,1,3.071629,-0.309549,-9.02
48,0,1,3.033599,-0.363153,-9.02
49,0,1,2.990459,-0.405518,-9.02
50,0,1,2.944790,-0.437686,-9.02
51,0,1,2.898645,-0.468209,-9.02
52,0,1,2.853033,-0.499414,-9.02
53,0,1,2.808209,-0.524439,-9.02
54,0,1,2.764059,-0.529583,-9.02
55,0,1,2.720863,-0.503436,-9.02
56,0,1,2.679089,-0.445317,-9.02
57,0,1,2.638712,-0.359786,-9.02
58,0,1,2.598463,-0.261562,-9.02
59,0,1,2.555355,-0.167698,-9.02
60,0,1,2.505530,-0.091491,-9.02
61,0,1,2.444338,-0.035566,-9.02
62,0,1,2.367863,-0.002316,-9.02
63,0,1,2.273676,0.008535,-9.02
64,0,1,2.161284,-0.000940,-9.02
65,0,1,2.033195,-0.028296,-9.02
66,0,1,1.894477,-0.067850,-9.02
67,0,1,1.752077,-0.114556,-9.02
68,0,1,1.613561,-0.164974,-9.02
69,0,1,1.484572,-0.219666,-9.02
70,0,1,1.367763,-0.274332,-9.02
71,0,1,1.262708,-0.325260,-9.02
72,0,1,1.167336,-0.365099,-9.02
73,0,1,1.079998,-0.384840,-9.02
74,0,1,1.000449,-0.375221,-9.02
75,0,1,0.930180,-0.333150,-9.02
76,0,1,0.871524,-0.265298,-9.02
77,0,1,0.826335,-0.179285,-9.02
78,0,1,0.794893,-0.084909,-9.02
79,0,1,0.775882,0.005384,-9.02
80,0,1,0.766696,0.078284,-9.02
81,0,1,0.763597,0.126793,-9.02
82,0,1,0.762506,0.148098,-9.02
83,0,1,0.759632,0.142716,-9.02
84,0,1,0.751949,0.119012,-9.02
85,0,1,0.738242,0.087127,-9.02
86,0,1,0.718957,0.053464,-9.02
87,0,1,0.695629,0.024082,-9.02
88,0,1,0.670374,-0.002139,-9.02
89,0,1,0.644903,-0.025890,-9.02
90,0,1,0.620225,-0.049013,-9.02
91,0,1,0.596444,-0.072411,-9.02
92,0,1,0.573077,-0.094152,-9.02
93,0,1,0.549454,-0.116758,-9.02
94,0,1,0.524942,-0.140427,-9.02
95,0,1,0.499456,-0.166664,-9.02
96,0,1,0.473916,-0.195580,-9.02
97,0,1,0.450524,-0.225889,-9.02
98,0,1,0.432185,-0.251439,-9.02
99,0,1,0.422070,-0.265482,-9.02


==> data/ablation_study/stick_breaking/smooth/subgoals_ep10_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
1000,10,2,0.349417,0.422239,1.75
1001,10,2,0.338575,0.395209,1.75
1002,10,2,0.355815,0.364981,1.75
1003,10,2,0.408393,0.355047,1.75
1004,10,2,0.499992,0.383412,1.75
1005,10,2,0.632978,0.456030,1.75
1006,10,2,0.811390,0.567522,1.75
1007,10,2,1.039743,0.695744,1.75
1008,10,2,1.318999,0.810981,1.75
1009,10,2,1.641175,0.882628,1.75
1010,10,2,1.988540,0.890588,1.75
1011,10,2,2.335017,0.831262,1.75
1012,10,2,2.655400,0.721189,1.75
1013,10,2,2.931979,0.592971,1.75
1014,10,2,3.158884,0.478526,1.75
1015,10,2,3.341069,0.399376,1.75
1016,10,2,3.489480,0.358195,1.75
1017,10,2,3.615514,0.340214,1.75
1018,10,2,3.726776,0.324249,1.75
1019,10,2,3.826211,0.296223,1.75
1020,10,2,3.913576,0.251557,1.75
1021,10,2,3.988467,0.198737,1.75
1022,10,2,4.051961,0.148927,1.75
1023,10,2,4.106748,0.112719,1.75
1024,10,2,4.158259,0.091988,1.75
1025,10,2,4.212193,0.084113,1.75
1026,10,2,4.273183,0.085397,1.75
1027,10,2,4.343356,0.092272,1.75
1028,10,2,4.422322,0.101462,1.75
1029,10,2,4.507399,0.112264,1.75
1030,10,2,4.595012,0.121064,1.75
1031,10,2,4.682407,0.127595,1.75
1032,10,2,4.767790,0.130045,1.75
1033,10,2,4.850790,0.130402,1.75
1034,10,2,4.931213,0.132529,1.75
1035,10,2,5.008107,0.137924,1.75
1036,10,2,5.079858,0.149129,1.75
1037,10,2,5.144624,0.163486,1.75
1038,10,2,5.200802,0.176257,1.75
1039,10,2,5.247832,0.183814,1.75
1040,10,2,5.286761,0.184988,1.75
1041,10,2,5.319693,0.182443,1.75
1042,10,2,5.349543,0.180169,1.75
1043,10,2,5.379819,0.182513,1.75
1044,10,2,5.414052,0.191602,1.75
1045,10,2,5.455433,0.208304,1.75
1046,10,2,5.506509,0.229982,1.75
1047,10,2,5.568101,0.254927,1.75
1048,10,2,5.639100,0.278427,1.75
1049,10,2,5.716826,0.299643,1.75
1050,10,2,5.797388,0.313358,1.75
1051,10,2,5.876733,0.313240,1.75
1052,10,2,5.951398,0.295003,1.75
1053,10,2,6.019116,0.259308,1.75
1054,10,2,6.079276,0.212381,1.75
1055,10,2,6.132421,0.165099,1.75
1056,10,2,6.180075,0.130422,1.75
1057,10,2,6.224153,0.116002,1.75
1058,10,2,6.266181,0.120067,1.75
1059,10,2,6.306353,0.133931,1.75
1060,10,2,6.343690,0.145708,1.75
1061,10,2,6.376497,0.147551,1.75
1062,10,2,6.403031,0.140108,1.75
1063,10,2,6.421850,0.125865,1.75
1064,10,2,6.432280,0.107684,1.75
1065,10,2,6.433489,0.087715,1.75
1066,10,2,6.424686,0.065702,1.75
1067,10,2,6.405237,0.042961,1.75
1068,10,2,6.375353,0.021247,1.75
1069,10,2,6.336707,0.007328,1.75
1070,10,2,6.292705,0.005440,1.75
1071,10,2,6.247555,0.014729,1.75
1072,10,2,6.205499,0.028868,1.75
1073,10,2,6.169634,0.040347,1.75
1074,10,2,6.141600,0.043487,1.75
1075,10,2,6.121606,0.038344,1.75
1076,10,2,6.108754,0.028977,1.75
1077,10,2,6.101667,0.020566,1.75
1078,10,2,6.098900,0.017817,1.75
1079,10,2,6.099357,0.021766,1.75
1080,10,2,6.101871,0.027727,1.75
1081,10,2,6.105807,0.030530,1.75
1082,10,2,6.110762,0.026560,1.75
1083,10,2,6.116327,0.015239,1.75
1084,10,2,6.122457,-0.002604,1.75
1085,10,2,6.129340,-0.023229,1.75
1086,10,2,6.137260,-0.043507,1.75
1087,10,2,6.146462,-0.061042,1.75
1088,10,2,6.157387,-0.075032,1.75
1089,10,2,6.170770,-0.085949,1.75
1090,10,2,6.187411,-0.095751,1.75
1091,10,2,6.208263,-0.104874,1.75
1092,10,2,6.233997,-0.113752,1.75
1093,10,2,6.264323,-0.124489,1.75
1094,10,2,6.297895,-0.140573,1.75
1095,10,2,6.332306,-0.162914,1.75
1096,10,2,6.364344,-0.190554,1.75
1097,10,2,6.391018,-0.222503,1.75
1098,10,2,6.410033,-0.250389,1.75
1099,10,2,6.419906,-0.266874,1.75


==> data/ablation_study/stick_breaking/smooth/subgoals_ep11_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
1100,11,2,0.461617,0.606205,2.35
1101,11,2,0.445192,0.575477,2.35
1102,11,2,0.452050,0.583524,2.35
1103,11,2,0.492994,0.641711,2.35
1104,11,2,0.571555,0.747969,2.35
1105,11,2,0.689271,0.888016,2.35
1106,11,2,0.847812,1.046649,2.35
1107,11,2,1.050542,1.205756,2.35
1108,11,2,1.300760,1.352845,2.35
1109,11,2,1.598453,1.478864,2.35
1110,11,2,1.936377,1.574540,2.35
1111,11,2,2.296214,1.633715,2.35
1112,11,2,2.654371,1.651375,2.35
1113,11,2,2.986701,1.625997,2.35
1114,11,2,3.275741,1.553335,2.35
1115,11,2,3.514224,1.434842,2.35
1116,11,2,3.705232,1.274833,2.35
1117,11,2,3.857879,1.084112,2.35
1118,11,2,3.982854,0.881653,2.35
1119,11,2,4.088149,0.687024,2.35
1120,11,2,4.178162,0.520332,2.35
1121,11,2,4.255565,0.392453,2.35
1122,11,2,4.320459,0.303119,2.35
1123,11,2,4.375043,0.245257,2.35
1124,11,2,4.420570,0.207187,2.35
1125,11,2,4.458726,0.176692,2.35
1126,11,2,4.491705,0.147606,2.35
1127,11,2,4.521906,0.113633,2.35
1128,11,2,4.551625,0.075850,2.35
1129,11,2,4.582507,0.037314,2.35
1130,11,2,4.616355,0.007506,2.35
1131,11,2,4.654492,-0.002879,2.35
1132,11,2,4.698103,0.012143,2.35
1133,11,2,4.748123,0.055300,2.35
1134,11,2,4.805013,0.117835,2.35
1135,11,2,4.867969,0.184658,2.35
1136,11,2,4.934754,0.239311,2.35
1137,11,2,5.001777,0.266685,2.35
1138,11,2,5.064842,0.262249,2.35
1139,11,2,5.119977,0.225440,2.35
1140,11,2,5.164292,0.163646,2.35
1141,11,2,5.196483,0.088324,2.35
1142,11,2,5.216615,0.011981,2.35
1143,11,2,5.226040,-0.050749,2.35
1144,11,2,5.227174,-0.090669,2.35
1145,11,2,5.222479,-0.106524,2.35
1146,11,2,5.214366,-0.100393,2.35
1147,11,2,5.205055,-0.080866,2.35
1148,11,2,5.196507,-0.055549,2.35
1149,11,2,5.190265,-0.032234,2.35
1150,11,2,5.187672,-0.008772,2.35
1151,11,2,5.190042,0.019185,2.35
1152,11,2,5.198472,0.054906,2.35
1153,11,2,5.213896,0.099519,2.35
1154,11,2,5.237064,0.150868,2.35
1155,11,2,5.268273,0.202204,2.35
1156,11,2,5.307193,0.247293,2.35
1157,11,2,5.352210,0.278691,2.35
1158,11,2,5.400902,0.296067,2.35
1159,11,2,5.450198,0.301504,2.35
1160,11,2,5.497683,0.299944,2.35
1161,11,2,5.542323,0.296615,2.35
1162,11,2,5.584654,0.295242,2.35
1163,11,2,5.626171,0.297696,2.35
1164,11,2,5.668559,0.304454,2.35
1165,11,2,5.712418,0.309712,2.35
1166,11,2,5.756950,0.308804,2.35
1167,11,2,5.800430,0.295952,2.35
1168,11,2,5.840540,0.266777,2.35
1169,11,2,5.875412,0.218036,2.35
1170,11,2,5.904005,0.152675,2.35
1171,11,2,5.926253,0.077914,2.35
1172,11,2,5.942949,0.003374,2.35
1173,11,2,5.955333,-0.064841,2.35
1174,11,2,5.964644,-0.121773,2.35
1175,11,2,5.971675,-0.167713,2.35
1176,11,2,5.976751,-0.205247,2.35
1177,11,2,5.979440,-0.236312,2.35
1178,11,2,5.979411,-0.261344,2.35
1179,11,2,5.976174,-0.278606,2.35
1180,11,2,5.969417,-0.284878,2.35
1181,11,2,5.958995,-0.277815,2.35
1182,11,2,5.944943,-0.258676,2.35
1183,11,2,5.927401,-0.232545,2.35
1184,11,2,5.906898,-0.204983,2.35
1185,11,2,5.884351,-0.185039,2.35
1186,11,2,5.860890,-0.178132,2.35
1187,11,2,5.837786,-0.187352,2.35
1188,11,2,5.815560,-0.211980,2.35
1189,11,2,5.794227,-0.248882,2.35
1190,11,2,5.772939,-0.292485,2.35
1191,11,2,5.750492,-0.335077,2.35
1192,11,2,5.725728,-0.366265,2.35
1193,11,2,5.697910,-0.381006,2.35
1194,11,2,5.667311,-0.378496,2.35
1195,11,2,5.635051,-0.364886,2.35
1196,11,2,5.603450,-0.350338,2.35
1197,11,2,5.575455,-0.341473,2.35
1198,11,2,5.554378,-0.339591,2.35
1199,11,2,5.543042,-0.340599,2.35


==> data/ablation_study/stick_breaking/smooth/subgoals_ep1_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
100,1,1,0.612939,0.982597,-5.1000000000000005
101,1,1,0.584694,0.962442,-5.1000000000000005
102,1,1,0.584118,0.954415,-5.1000000000000005
103,1,1,0.627651,0.962825,-5.1000000000000005
104,1,1,0.720866,0.981101,-5.1000000000000005
105,1,1,0.860235,0.994104,-5.1000000000000005
106,1,1,1.034879,0.982251,-5.1000000000000005
107,1,1,1.230111,0.929974,-5.1000000000000005
108,1,1,1.430689,0.834930,-5.1000000000000005
109,1,1,1.622370,0.700774,-5.1000000000000005
110,1,1,1.795440,0.546289,-5.1000000000000005
111,1,1,1.940241,0.387735,-5.1000000000000005
112,1,1,2.052278,0.242826,-5.1000000000000005
113,1,1,2.129658,0.123098,-5.1000000000000005
114,1,1,2.173401,0.037837,-5.1000000000000005
115,1,1,2.186816,-0.011826,-5.1000000000000005
116,1,1,2.175458,-0.023837,-5.1000000000000005
117,1,1,2.146807,-0.004215,-5.1000000000000005
118,1,1,2.107724,0.032691,-5.1000000000000005
119,1,1,2.065114,0.076837,-5.1000000000000005
120,1,1,2.024137,0.118079,-5.1000000000000005
121,1,1,1.989126,0.153176,-5.1000000000000005
122,1,1,1.963067,0.183963,-5.1000000000000005
123,1,1,1.948317,0.212985,-5.1000000000000005
124,1,1,1.945302,0.245117,-5.1000000000000005
125,1,1,1.952546,0.278297,-5.1000000000000005
126,1,1,1.966734,0.306413,-5.1000000000000005
127,1,1,1.983557,0.324629,-5.1000000000000005
128,1,1,1.998268,0.327976,-5.1000000000000005
129,1,1,2.006992,0.310002,-5.1000000000000005
130,1,1,2.007331,0.269798,-5.1000000000000005
131,1,1,1.998268,0.212979,-5.1000000000000005
132,1,1,1.979132,0.148115,-5.1000000000000005
133,1,1,1.949943,0.087148,-5.1000000000000005
134,1,1,1.910862,0.040815,-5.1000000000000005
135,1,1,1.861958,0.009322,-5.1000000000000005
136,1,1,1.804065,-0.007796,-5.1000000000000005
137,1,1,1.739417,-0.013198,-5.1000000000000005
138,1,1,1.672200,-0.012387,-5.1000000000000005
139,1,1,1.607328,-0.003320,-5.1000000000000005
140,1,1,1.550719,0.018908,-5.1000000000000005
141,1,1,1.508351,0.054767,-5.1000000000000005
142,1,1,1.485150,0.101421,-5.1000000000000005
143,1,1,1.484070,0.149786,-5.1000000000000005
144,1,1,1.504682,0.188118,-5.1000000000000005
145,1,1,1.543130,0.202745,-5.1000000000000005
146,1,1,1.591524,0.182025,-5.1000000000000005
147,1,1,1.639312,0.126506,-5.1000000000000005
148,1,1,1.675502,0.042658,-5.1000000000000005
149,1,1,1.691354,-0.049573,-5.1000000000000005
150,1,1,1.683002,-0.125899,-5.1000000000000005
151,1,1,1.652494,-0.162889,-5.1000000000000005
152,1,1,1.606568,-0.151870,-5.1000000000000005
153,1,1,1.554641,-0.099342,-5.1000000000000005
154,1,1,1.505967,-0.020530,-5.1000000000000005
155,1,1,1.466607,0.058529,-5.1000000000000005
156,1,1,1.437530,0.115883,-5.1000000000000005
157,1,1,1.414734,0.141291,-5.1000000000000005
158,1,1,1.392737,0.132144,-5.1000000000000005
159,1,1,1.364930,0.094490,-5.1000000000000005
160,1,1,1.328552,0.045196,-5.1000000000000005
161,1,1,1.287295,0.004919,-5.1000000000000005
162,1,1,1.250219,-0.006287,-5.1000000000000005
163,1,1,1.230866,0.026410,-5.1000000000000005
164,1,1,1.242039,0.103641,-5.1000000000000005
165,1,1,1.291929,0.207651,-5.1000000000000005
166,1,1,1.380906,0.312951,-5.1000000000000005
167,1,1,1.500870,0.396950,-5.1000000000000005
168,1,1,1.638257,0.445798,-5.1000000000000005
169,1,1,1.778132,0.460838,-5.1000000000000005
170,1,1,1.908274,0.452966,-5.1000000000000005
171,1,1,2.021103,0.433056,-5.1000000000000005
172,1,1,2.113059,0.398582,-5.1000000000000005
173,1,1,2.182843,0.341986,-5.1000000000000005
174,1,1,2.229482,0.254765,-5.1000000000000005
175,1,1,2.252168,0.134440,-5.1000000000000005
176,1,1,2.250830,-0.004806,-5.1000000000000005
177,1,1,2.227422,-0.137196,-5.1000000000000005
178,1,1,2.187988,-0.235259,-5.1000000000000005
179,1,1,2.139888,-0.283676,-5.1000000000000005
180,1,1,2.090642,-0.277717,-5.1000000000000005
181,1,1,2.046510,-0.228526,-5.1000000000000005
182,1,1,2.010179,-0.154025,-5.1000000000000005
183,1,1,1.981682,-0.073383,-5.1000000000000005
184,1,1,1.959098,0.000789,-5.1000000000000005
185,1,1,1.939690,0.056631,-5.1000000000000005
186,1,1,1.920835,0.088228,-5.1000000000000005
187,1,1,1.899349,0.090021,-5.1000000000000005
188,1,1,1.871961,0.063624,-5.1000000000000005
189,1,1,1.835185,0.013836,-5.1000000000000005
190,1,1,1.786545,-0.047830,-5.1000000000000005
191,1,1,1.725469,-0.109078,-5.1000000000000005
192,1,1,1.653934,-0.165605,-5.1000000000000005
193,1,1,1.576373,-0.210791,-5.1000000000000005
194,1,1,1.498437,-0.249182,-5.1000000000000005
195,1,1,1.425838,-0.285771,-5.1000000000000005
196,1,1,1.363081,-0.324189,-5.1000000000000005
197,1,1,1.313443,-0.362196,-5.1000000000000005
198,1,1,1.279267,-0.393751,-5.1000000000000005
199,1,1,1.261810,-0.412278,-5.1000000000000005


==> data/ablation_study/stick_breaking/smooth/subgoals_ep2_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
200,2,1,0.911690,0.927529,-3.14
201,2,1,0.859410,0.875037,-3.14
202,2,1,0.851606,0.852172,-3.14
203,2,1,0.913161,0.878918,-3.14
204,2,1,1.050769,0.955360,-3.14
205,2,1,1.254109,1.060740,-3.14
206,2,1,1.500749,1.156546,-3.14
207,2,1,1.762765,1.197568,-3.14
208,2,1,2.015021,1.155246,-3.14
209,2,1,2.236125,1.020156,-3.14
210,2,1,2.413496,0.814149,-3.14
211,2,1,2.539905,0.577410,-3.14
212,2,1,2.619236,0.357630,-3.14
213,2,1,2.661046,0.192295,-3.14
214,2,1,2.678656,0.097846,-3.14
215,2,1,2.684327,0.065833,-3.14
216,2,1,2.686601,0.074882,-3.14
217,2,1,2.691555,0.101746,-3.14
218,2,1,2.700281,0.121788,-3.14
219,2,1,2.711173,0.123812,-3.14
220,2,1,2.721559,0.100715,-3.14
221,2,1,2.728962,0.055017,-3.14
222,2,1,2.729843,-0.004466,-3.14
223,2,1,2.720288,-0.065028,-3.14
224,2,1,2.697065,-0.114505,-3.14
225,2,1,2.658347,-0.142898,-3.14
226,2,1,2.604331,-0.147348,-3.14
227,2,1,2.537623,-0.135483,-3.14
228,2,1,2.462739,-0.118720,-3.14
229,2,1,2.385071,-0.106416,-3.14
230,2,1,2.309443,-0.109971,-3.14
231,2,1,2.239103,-0.134054,-3.14
232,2,1,2.175376,-0.175515,-3.14
233,2,1,2.118401,-0.229954,-3.14
234,2,1,2.067300,-0.286693,-3.14
235,2,1,2.020151,-0.334892,-3.14
236,2,1,1.974166,-0.366677,-3.14
237,2,1,1.926368,-0.377158,-3.14
238,2,1,1.874219,-0.368853,-3.14
239,2,1,1.815994,-0.345928,-3.14
240,2,1,1.752387,-0.313301,-3.14
241,2,1,1.685980,-0.274830,-3.14
242,2,1,1.620461,-0.230724,-3.14
243,2,1,1.559702,-0.179730,-3.14
244,2,1,1.506332,-0.124549,-3.14
245,2,1,1.462061,-0.067602,-3.14
246,2,1,1.427137,-0.015828,-3.14
247,2,1,1.400830,0.024203,-3.14
248,2,1,1.382008,0.045242,-3.14
249,2,1,1.368879,0.047178,-3.14
250,2,1,1.360249,0.030553,-3.14
251,2,1,1.355802,-0.001877,-3.14
252,2,1,1.356195,-0.039837,-3.14
253,2,1,1.363655,-0.078980,-3.14
254,2,1,1.380416,-0.115732,-3.14
255,2,1,1.407151,-0.150535,-3.14
256,2,1,1.441738,-0.186115,-3.14
257,2,1,1.479418,-0.223895,-3.14
258,2,1,1.513842,-0.261858,-3.14
259,2,1,1.539492,-0.293905,-3.14
260,2,1,1.553514,-0.309323,-3.14
261,2,1,1.556459,-0.300219,-3.14
262,2,1,1.551397,-0.267585,-3.14
263,2,1,1.542302,-0.215973,-3.14
264,2,1,1.532382,-0.160099,-3.14
265,2,1,1.523281,-0.112782,-3.14
266,2,1,1.515086,-0.082050,-3.14
267,2,1,1.506799,-0.071331,-3.14
268,2,1,1.497636,-0.078166,-3.14
269,2,1,1.486848,-0.094040,-3.14
270,2,1,1.474270,-0.113985,-3.14
271,2,1,1.460399,-0.131930,-3.14
272,2,1,1.445648,-0.145380,-3.14
273,2,1,1.430293,-0.152575,-3.14
274,2,1,1.414169,-0.151958,-3.14
275,2,1,1.396512,-0.144578,-3.14
276,2,1,1.376542,-0.130344,-3.14
277,2,1,1.354030,-0.110534,-3.14
278,2,1,1.329688,-0.083913,-3.14
279,2,1,1.305419,-0.050314,-3.14
280,2,1,1.283097,-0.016512,-3.14
281,2,1,1.264066,0.014140,-3.14
282,2,1,1.247935,0.029756,-3.14
283,2,1,1.232432,0.023947,-3.14
284,2,1,1.214037,-0.007483,-3.14
285,2,1,1.188999,-0.059227,-3.14
286,2,1,1.154691,-0.116725,-3.14
287,2,1,1.110569,-0.165814,-3.14
288,2,1,1.058044,-0.192956,-3.14
289,2,1,1.000333,-0.193021,-3.14
290,2,1,0.941017,-0.169614,-3.14
291,2,1,0.882647,-0.130523,-3.14
292,2,1,0.825563,-0.091177,-3.14
293,2,1,0.768193,-0.060738,-3.14
294,2,1,0.707967,-0.047359,-3.14
295,2,1,0.643339,-0.051202,-3.14
296,2,1,0.576253,-0.068574,-3.14
297,2,1,0.512892,-0.094035,-3.14
298,2,1,0.462445,-0.117327,-3.14
299,2,1,0.434312,-0.130297,-3.14


==> data/ablation_study/stick_breaking/smooth/subgoals_ep3_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
300,3,0,0.237996,0.207594,3.14
301,3,0,0.213841,0.242934,3.14
302,3,0,0.211659,0.276620,3.14
303,3,0,0.238648,0.293570,3.14
304,3,0,0.292501,0.290613,3.14
305,3,0,0.363526,0.274212,3.14
306,3,0,0.439158,0.259245,3.14
307,3,0,0.509873,0.261975,3.14
308,3,0,0.570443,0.290856,3.14
309,3,0,0.621743,0.347435,3.14
310,3,0,0.669086,0.422726,3.14
311,3,0,0.718159,0.505487,3.14
312,3,0,0.777845,0.587052,3.14
313,3,0,0.857691,0.662658,3.14
314,3,0,0.968586,0.733447,3.14
315,3,0,1.120803,0.800931,3.14
316,3,0,1.321515,0.865013,3.14
317,3,0,1.569659,0.922381,3.14
318,3,0,1.854687,0.966492,3.14
319,3,0,2.158019,0.988343,3.14
320,3,0,2.457698,0.979177,3.14
321,3,0,2.734541,0.934878,3.14
322,3,0,2.976400,0.855627,3.14
323,3,0,3.179068,0.746509,3.14
324,3,0,3.344532,0.620685,3.14
325,3,0,3.477569,0.493033,3.14
326,3,0,3.583544,0.379875,3.14
327,3,0,3.667311,0.294830,3.14
328,3,0,3.732865,0.243418,3.14
329,3,0,3.784366,0.223414,3.14
330,3,0,3.826146,0.223606,3.14
331,3,0,3.860649,0.226330,3.14
332,3,0,3.889957,0.218636,3.14
333,3,0,3.914756,0.193776,3.14
334,3,0,3.935204,0.155819,3.14
335,3,0,3.951939,0.116451,3.14
336,3,0,3.966458,0.089042,3.14
337,3,0,3.980868,0.081335,3.14
338,3,0,3.997451,0.093513,3.14
339,3,0,4.018190,0.115745,3.14
340,3,0,4.044172,0.135971,3.14
341,3,0,4.075676,0.146792,3.14
342,3,0,4.112225,0.144263,3.14
343,3,0,4.152507,0.132134,3.14
344,3,0,4.194712,0.116070,3.14
345,3,0,4.236120,0.100309,3.14
346,3,0,4.273563,0.086567,3.14
347,3,0,4.304046,0.072158,3.14
348,3,0,4.325409,0.056568,3.14
349,3,0,4.337029,0.038739,3.14
350,3,0,4.340041,0.022614,3.14
351,3,0,4.337152,0.012132,3.14
352,3,0,4.331755,0.009155,3.14
353,3,0,4.327188,0.014997,3.14
354,3,0,4.325941,0.030500,3.14
355,3,0,4.329022,0.053192,3.14
356,3,0,4.336246,0.082211,3.14
357,3,0,4.346565,0.113959,3.14
358,3,0,4.358412,0.143016,3.14
359,3,0,4.370412,0.162712,3.14
360,3,0,4.381536,0.164307,3.14
361,3,0,4.391176,0.144852,3.14
362,3,0,4.399196,0.106596,3.14
363,3,0,4.405622,0.057642,3.14
364,3,0,4.411069,0.011521,3.14
365,3,0,4.416177,-0.020276,3.14
366,3,0,4.421770,-0.031564,3.14
367,3,0,4.428824,-0.024888,3.14
368,3,0,4.438184,-0.009140,3.14
369,3,0,4.450482,0.003673,3.14
370,3,0,4.465860,0.004785,3.14
371,3,0,4.483846,-0.007007,3.14
372,3,0,4.503228,-0.027539,3.14
373,3,0,4.522342,-0.047462,3.14
374,3,0,4.539657,-0.057222,3.14
375,3,0,4.554280,-0.051589,3.14
376,3,0,4.566229,-0.029002,3.14
377,3,0,4.576579,0.006169,3.14
378,3,0,4.586523,0.045455,3.14
379,3,0,4.597086,0.081349,3.14
380,3,0,4.608976,0.105236,3.14
381,3,0,4.622303,0.113630,3.14
382,3,0,4.636852,0.106103,3.14
383,3,0,4.651840,0.085529,3.14
384,3,0,4.666441,0.057259,3.14
385,3,0,4.679732,0.028200,3.14
386,3,0,4.691293,0.004226,3.14
387,3,0,4.701647,-0.008926,3.14
388,3,0,4.712244,-0.009663,3.14
389,3,0,4.724923,0.000028,3.14
390,3,0,4.740770,0.016776,3.14
391,3,0,4.759728,0.035033,3.14
392,3,0,4.780510,0.050670,3.14
393,3,0,4.801148,0.064188,3.14
394,3,0,4.820011,0.074622,3.14
395,3,0,4.836158,0.082142,3.14
396,3,0,4.849218,0.087397,3.14
397,3,0,4.859236,0.088793,3.14
398,3,0,4.866181,0.088158,3.14
399,3,0,4.869763,0.086994,3.14


==> data/ablation_study/stick_breaking/smooth/subgoals_ep4_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
400,4,0,0.316241,0.292512,5.1000000000000005
401,4,0,0.290462,0.299391,5.1000000000000005
402,4,0,0.280635,0.310824,5.1000000000000005
403,4,0,0.299906,0.327469,5.1000000000000005
404,4,0,0.354133,0.356396,5.1000000000000005
405,4,0,0.440576,0.404161,5.1000000000000005
406,4,0,0.550639,0.477115,5.1000000000000005
407,4,0,0.674413,0.577447,5.1000000000000005
408,4,0,0.803461,0.705403,5.1000000000000005
409,4,0,0.933779,0.851077,5.1000000000000005
410,4,0,1.066470,0.998407,5.1000000000000005
411,4,0,1.204015,1.124351,5.1000000000000005
412,4,0,1.349889,1.201007,5.1000000000000005
413,4,0,1.504867,1.207016,5.1000000000000005
414,4,0,1.665730,1.132766,5.1000000000000005
415,4,0,1.825382,0.982348,5.1000000000000005
416,4,0,1.975123,0.780694,5.1000000000000005
417,4,0,2.106668,0.560215,5.1000000000000005
418,4,0,2.214653,0.353419,5.1000000000000005
419,4,0,2.297644,0.184668,5.1000000000000005
420,4,0,2.358209,0.066055,5.1000000000000005
421,4,0,2.401454,-0.000020,5.1000000000000005
422,4,0,2.433426,-0.018980,5.1000000000000005
423,4,0,2.459472,-0.002487,5.1000000000000005
424,4,0,2.483842,0.040318,5.1000000000000005
425,4,0,2.509007,0.094633,5.1000000000000005
426,4,0,2.535946,0.150942,5.1000000000000005
427,4,0,2.564993,0.195901,5.1000000000000005
428,4,0,2.595671,0.223442,5.1000000000000005
429,4,0,2.626467,0.229335,5.1000000000000005
430,4,0,2.655804,0.214300,5.1000000000000005
431,4,0,2.682369,0.185245,5.1000000000000005
432,4,0,2.705959,0.152574,5.1000000000000005
433,4,0,2.727598,0.127749,5.1000000000000005
434,4,0,2.749441,0.118445,5.1000000000000005
435,4,0,2.773761,0.124283,5.1000000000000005
436,4,0,2.801888,0.137508,5.1000000000000005
437,4,0,2.833836,0.149667,5.1000000000000005
438,4,0,2.868095,0.152908,5.1000000000000005
439,4,0,2.902580,0.145707,5.1000000000000005
440,4,0,2.935413,0.130332,5.1000000000000005
441,4,0,2.965423,0.111359,5.1000000000000005
442,4,0,2.991901,0.086283,5.1000000000000005
443,4,0,3.014364,0.048069,5.1000000000000005
444,4,0,3.031980,-0.007983,5.1000000000000005
445,4,0,3.043737,-0.082505,5.1000000000000005
446,4,0,3.048687,-0.166077,5.1000000000000005
447,4,0,3.046569,-0.240943,5.1000000000000005
448,4,0,3.038431,-0.290575,5.1000000000000005
449,4,0,3.026314,-0.303107,5.1000000000000005
450,4,0,3.012637,-0.278772,5.1000000000000005
451,4,0,2.999644,-0.227681,5.1000000000000005
452,4,0,2.988538,-0.164919,5.1000000000000005
453,4,0,2.978937,-0.099181,5.1000000000000005
454,4,0,2.969655,-0.037275,5.1000000000000005
455,4,0,2.958906,0.021730,5.1000000000000005
456,4,0,2.945039,0.080191,5.1000000000000005
457,4,0,2.927086,0.138108,5.1000000000000005
458,4,0,2.904943,0.195036,5.1000000000000005
459,4,0,2.879620,0.243679,5.1000000000000005
460,4,0,2.853045,0.278657,5.1000000000000005
461,4,0,2.827836,0.297513,5.1000000000000005
462,4,0,2.806864,0.297394,5.1000000000000005
463,4,0,2.792453,0.276578,5.1000000000000005
464,4,0,2.785981,0.236659,5.1000000000000005
465,4,0,2.787541,0.183822,5.1000000000000005
466,4,0,2.796129,0.123183,5.1000000000000005
467,4,0,2.810188,0.066578,5.1000000000000005
468,4,0,2.827981,0.022160,5.1000000000000005
469,4,0,2.848041,-0.003240,5.1000000000000005
470,4,0,2.868875,-0.010988,5.1000000000000005
471,4,0,2.889390,-0.006698,5.1000000000000005
472,4,0,2.908620,0.000660,5.1000000000000005
473,4,0,2.925629,0.007097,5.1000000000000005
474,4,0,2.939959,0.009438,5.1000000000000005
475,4,0,2.951494,0.007583,5.1000000000000005
476,4,0,2.960179,0.005621,5.1000000000000005
477,4,0,2.966371,0.006749,5.1000000000000005
478,4,0,2.970646,0.014528,5.1000000000000005
479,4,0,2.973407,0.026319,5.1000000000000005
480,4,0,2.974833,0.037577,5.1000000000000005
481,4,0,2.974386,0.038687,5.1000000000000005
482,4,0,2.970605,0.021512,5.1000000000000005
483,4,0,2.961432,-0.021245,5.1000000000000005
484,4,0,2.944864,-0.087852,5.1000000000000005
485,4,0,2.919707,-0.162939,5.1000000000000005
486,4,0,2.886136,-0.229527,5.1000000000000005
487,4,0,2.845835,-0.268597,5.1000000000000005
488,4,0,2.801406,-0.273050,5.1000000000000005
489,4,0,2.755952,-0.247793,5.1000000000000005
490,4,0,2.712413,-0.207213,5.1000000000000005
491,4,0,2.673394,-0.172081,5.1000000000000005
492,4,0,2.640863,-0.158409,5.1000000000000005
493,4,0,2.616047,-0.167581,5.1000000000000005
494,4,0,2.599326,-0.193088,5.1000000000000005
495,4,0,2.590279,-0.223532,5.1000000000000005
496,4,0,2.587334,-0.248964,5.1000000000000005
497,4,0,2.588298,-0.264356,5.1000000000000005
498,4,0,2.590759,-0.269679,5.1000000000000005
499,4,0,2.592590,-0.270864,5.1000000000000005


==> data/ablation_study/stick_breaking/smooth/subgoals_ep5_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
500,5,0,0.611645,1.251870,9.02
501,5,0,0.574453,1.200999,9.02
502,5,0,0.581815,1.199771,9.02
503,5,0,0.656629,1.266627,9.02
504,5,0,0.808376,1.396755,9.02
505,5,0,1.034187,1.569760,9.02
506,5,0,1.321573,1.756720,9.02
507,5,0,1.654088,1.929717,9.02
508,5,0,2.010374,2.068971,9.02
509,5,0,2.368769,2.163313,9.02
510,5,0,2.710696,2.203648,9.02
511,5,0,3.021457,2.179738,9.02
512,5,0,3.296285,2.082919,9.02
513,5,0,3.537380,1.908962,9.02
514,5,0,3.750713,1.667911,9.02
515,5,0,3.940951,1.382515,9.02
516,5,0,4.110629,1.088075,9.02
517,5,0,4.258385,0.821343,9.02
518,5,0,4.382149,0.608326,9.02
519,5,0,4.480460,0.455472,9.02
520,5,0,4.556273,0.356691,9.02
521,5,0,4.613043,0.291447,9.02
522,5,0,4.655478,0.240814,9.02
523,5,0,4.687916,0.191571,9.02
524,5,0,4.713503,0.136970,9.02
525,5,0,4.734147,0.079660,9.02
526,5,0,4.750334,0.025530,9.02
527,5,0,4.762432,-0.020214,9.02
528,5,0,4.770025,-0.052002,9.02
529,5,0,4.773292,-0.066396,9.02
530,5,0,4.773135,-0.064360,9.02
531,5,0,4.771603,-0.045826,9.02
532,5,0,4.771659,-0.014775,9.02
533,5,0,4.776165,0.022964,9.02
534,5,0,4.787425,0.063806,9.02
535,5,0,4.806384,0.104498,9.02
536,5,0,4.832569,0.143991,9.02
537,5,0,4.864413,0.181443,9.02
538,5,0,4.899769,0.211693,9.02
539,5,0,4.936244,0.227347,9.02
540,5,0,4.971811,0.221004,9.02
541,5,0,5.004757,0.188445,9.02
542,5,0,5.034242,0.134011,9.02
543,5,0,5.060324,0.068144,9.02
544,5,0,5.083688,0.003215,9.02
545,5,0,5.105407,-0.047799,9.02
546,5,0,5.126309,-0.077950,9.02
547,5,0,5.146618,-0.087182,9.02
548,5,0,5.165959,-0.077763,9.02
549,5,0,5.183657,-0.053355,9.02
550,5,0,5.199198,-0.021481,9.02
551,5,0,5.212557,0.012889,9.02
552,5,0,5.224397,0.044221,9.02
553,5,0,5.235558,0.068454,9.02
554,5,0,5.246850,0.084690,9.02
555,5,0,5.258728,0.093725,9.02
556,5,0,5.271084,0.098457,9.02
557,5,0,5.283591,0.101733,9.02
558,5,0,5.295683,0.103559,9.02
559,5,0,5.306931,0.103887,9.02
560,5,0,5.317309,0.099099,9.02
561,5,0,5.326735,0.084909,9.02
562,5,0,5.335331,0.059524,9.02
563,5,0,5.343070,0.022955,9.02
564,5,0,5.350092,-0.020199,9.02
565,5,0,5.356983,-0.062922,9.02
566,5,0,5.364626,-0.095594,9.02
567,5,0,5.374619,-0.109171,9.02
568,5,0,5.388446,-0.099735,9.02
569,5,0,5.407112,-0.069624,9.02
570,5,0,5.430292,-0.032859,9.02
571,5,0,5.456073,-0.006190,9.02
572,5,0,5.481267,-0.004328,9.02
573,5,0,5.502286,-0.032176,9.02
574,5,0,5.516277,-0.080855,9.02
575,5,0,5.522237,-0.130896,9.02
576,5,0,5.521016,-0.165242,9.02
577,5,0,5.515095,-0.172777,9.02
578,5,0,5.507603,-0.157059,9.02
579,5,0,5.501264,-0.128336,9.02
580,5,0,5.498023,-0.098095,9.02
581,5,0,5.498937,-0.072944,9.02
582,5,0,5.504494,-0.050254,9.02
583,5,0,5.515076,-0.024773,9.02
584,5,0,5.530930,0.011119,9.02
585,5,0,5.552719,0.060920,9.02
586,5,0,5.581144,0.121468,9.02
587,5,0,5.616863,0.187343,9.02
588,5,0,5.659947,0.246640,9.02
589,5,0,5.709384,0.290127,9.02
590,5,0,5.762918,0.309235,9.02
591,5,0,5.817234,0.301737,9.02
592,5,0,5.868733,0.272705,9.02
593,5,0,5.914511,0.231702,9.02
594,5,0,5.952863,0.190640,9.02
595,5,0,5.983674,0.158383,9.02
596,5,0,6.007563,0.138306,9.02
597,5,0,6.025239,0.129983,9.02
598,5,0,6.037155,0.128539,9.02
599,5,0,6.043151,0.129576,9.02


==> data/ablation_study/stick_breaking/smooth/subgoals_ep6_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
600,6,3,0.455396,0.422329,-2.35
601,6,3,0.435553,0.462318,-2.35
602,6,3,0.438166,0.499451,-2.35
603,6,3,0.469453,0.513631,-2.35
604,6,3,0.526584,0.490258,-2.35
605,6,3,0.600207,0.429081,-2.35
606,6,3,0.678330,0.337704,-2.35
607,6,3,0.751037,0.233537,-2.35
608,6,3,0.811893,0.131379,-2.35
609,6,3,0.858572,0.044787,-2.35
610,6,3,0.892446,-0.019443,-2.35
611,6,3,0.915096,-0.058788,-2.35
612,6,3,0.930019,-0.073128,-2.35
613,6,3,0.940625,-0.066805,-2.35
614,6,3,0.950034,-0.045166,-2.35
615,6,3,0.961052,-0.015959,-2.35
616,6,3,0.976697,0.017328,-2.35
617,6,3,0.999020,0.052535,-2.35
618,6,3,1.029137,0.094327,-2.35
619,6,3,1.066983,0.146883,-2.35
620,6,3,1.111411,0.213855,-2.35
621,6,3,1.161039,0.293326,-2.35
622,6,3,1.213511,0.375093,-2.35
623,6,3,1.267755,0.446480,-2.35
624,6,3,1.323941,0.496655,-2.35
625,6,3,1.384632,0.523785,-2.35
626,6,3,1.453916,0.527227,-2.35
627,6,3,1.535985,0.510696,-2.35
628,6,3,1.633000,0.476457,-2.35
629,6,3,1.742949,0.422264,-2.35
630,6,3,1.859575,0.346215,-2.35
631,6,3,1.973180,0.248174,-2.35
632,6,3,2.073329,0.133269,-2.35
633,6,3,2.151951,0.012485,-2.35
634,6,3,2.204582,-0.097489,-2.35
635,6,3,2.231095,-0.183427,-2.35
636,6,3,2.234383,-0.234925,-2.35
637,6,3,2.218800,-0.248079,-2.35
638,6,3,2.189047,-0.227781,-2.35
639,6,3,2.149071,-0.185589,-2.35
640,6,3,2.101321,-0.139014,-2.35
641,6,3,2.047967,-0.103387,-2.35
642,6,3,1.990109,-0.089115,-2.35
643,6,3,1.928061,-0.101283,-2.35
644,6,3,1.861320,-0.137327,-2.35
645,6,3,1.788536,-0.187179,-2.35
646,6,3,1.707515,-0.242910,-2.35
647,6,3,1.616424,-0.296303,-2.35
648,6,3,1.514780,-0.340306,-2.35
649,6,3,1.404053,-0.373293,-2.35
650,6,3,1.288139,-0.392842,-2.35
651,6,3,1.172074,-0.400350,-2.35
652,6,3,1.059744,-0.398151,-2.35
653,6,3,0.952686,-0.392334,-2.35
654,6,3,0.849470,-0.386967,-2.35
655,6,3,0.746688,-0.383276,-2.35
656,6,3,0.641059,-0.376456,-2.35
657,6,3,0.530871,-0.360543,-2.35
658,6,3,0.417132,-0.332839,-2.35
659,6,3,0.303159,-0.294779,-2.35
660,6,3,0.193265,-0.254739,-2.35
661,6,3,0.091385,-0.224510,-2.35
662,6,3,0.001030,-0.208299,-2.35
663,6,3,-0.075858,-0.204206,-2.35
664,6,3,-0.138368,-0.206867,-2.35
665,6,3,-0.186864,-0.209078,-2.35
666,6,3,-0.223091,-0.209397,-2.35
667,6,3,-0.249654,-0.211228,-2.35
668,6,3,-0.269610,-0.218796,-2.35
669,6,3,-0.286044,-0.235617,-2.35
670,6,3,-0.301315,-0.260756,-2.35
671,6,3,-0.316811,-0.292754,-2.35
672,6,3,-0.333301,-0.327679,-2.35
673,6,3,-0.351162,-0.363090,-2.35
674,6,3,-0.370316,-0.396948,-2.35
675,6,3,-0.390809,-0.428843,-2.35
676,6,3,-0.412768,-0.452908,-2.35
677,6,3,-0.437245,-0.466808,-2.35
678,6,3,-0.464953,-0.467539,-2.35
679,6,3,-0.498480,-0.458012,-2.35
680,6,3,-0.542315,-0.444719,-2.35
681,6,3,-0.603636,-0.439705,-2.35
682,6,3,-0.689962,-0.453545,-2.35
683,6,3,-0.808824,-0.490913,-2.35
684,6,3,-0.962870,-0.548382,-2.35
685,6,3,-1.150087,-0.615646,-2.35
686,6,3,-1.364194,-0.681996,-2.35
687,6,3,-1.597171,-0.738438,-2.35
688,6,3,-1.842539,-0.781769,-2.35
689,6,3,-2.095652,-0.812397,-2.35
690,6,3,-2.353494,-0.833873,-2.35
691,6,3,-2.613077,-0.848033,-2.35
692,6,3,-2.871889,-0.855987,-2.35
693,6,3,-3.129624,-0.859988,-2.35
694,6,3,-3.387472,-0.859974,-2.35
695,6,3,-3.645569,-0.858826,-2.35
696,6,3,-3.896793,-0.855269,-2.35
697,6,3,-4.124252,-0.851901,-2.35
698,6,3,-4.300984,-0.848751,-2.35
699,6,3,-4.398223,-0.846722,-2.35


==> data/ablation_study/stick_breaking/smooth/subgoals_ep7_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
700,7,3,0.450683,0.663004,-1.75
701,7,3,0.432815,0.690614,-1.75
702,7,3,0.433102,0.729203,-1.75
703,7,3,0.459743,0.761178,-1.75
704,7,3,0.513732,0.771521,-1.75
705,7,3,0.589944,0.752995,-1.75
706,7,3,0.679164,0.706671,-1.75
707,7,3,0.771690,0.639758,-1.75
708,7,3,0.859314,0.561047,-1.75
709,7,3,0.937104,0.476662,-1.75
710,7,3,1.004544,0.389767,-1.75
711,7,3,1.062926,0.305588,-1.75
712,7,3,1.116180,0.229397,-1.75
713,7,3,1.168395,0.171440,-1.75
714,7,3,1.223492,0.140921,-1.75
715,7,3,1.284130,0.141686,-1.75
716,7,3,1.352149,0.169987,-1.75
717,7,3,1.428648,0.212871,-1.75
718,7,3,1.512978,0.254502,-1.75
719,7,3,1.603203,0.281691,-1.75
720,7,3,1.695587,0.287514,-1.75
721,7,3,1.785416,0.274051,-1.75
722,7,3,1.867968,0.248083,-1.75
723,7,3,1.939437,0.215829,-1.75
724,7,3,1.997133,0.179914,-1.75
725,7,3,2.039747,0.141975,-1.75
726,7,3,2.066739,0.102827,-1.75
727,7,3,2.079041,0.066126,-1.75
728,7,3,2.078177,0.036764,-1.75
729,7,3,2.066654,0.017102,-1.75
730,7,3,2.047192,0.005597,-1.75
731,7,3,2.022772,-0.001095,-1.75
732,7,3,1.995697,-0.011959,-1.75
733,7,3,1.966799,-0.034457,-1.75
734,7,3,1.935572,-0.071230,-1.75
735,7,3,1.899633,-0.124682,-1.75
736,7,3,1.855927,-0.187598,-1.75
737,7,3,1.801166,-0.250931,-1.75
738,7,3,1.732781,-0.302407,-1.75
739,7,3,1.650041,-0.322205,-1.75
740,7,3,1.554440,-0.298635,-1.75
741,7,3,1.449743,-0.230990,-1.75
742,7,3,1.341195,-0.134512,-1.75
743,7,3,1.234782,-0.036781,-1.75
744,7,3,1.135987,0.030886,-1.75
745,7,3,1.048582,0.046588,-1.75
746,7,3,0.973609,0.002934,-1.75
747,7,3,0.909712,-0.087013,-1.75
748,7,3,0.853245,-0.201954,-1.75
749,7,3,0.799804,-0.319462,-1.75
750,7,3,0.745347,-0.426465,-1.75
751,7,3,0.686390,-0.517814,-1.75
752,7,3,0.621129,-0.592459,-1.75
753,7,3,0.549179,-0.650451,-1.75
754,7,3,0.471463,-0.688686,-1.75
755,7,3,0.389886,-0.706043,-1.75
756,7,3,0.307767,-0.698771,-1.75
757,7,3,0.228681,-0.670662,-1.75
758,7,3,0.156217,-0.628705,-1.75
759,7,3,0.092959,-0.578880,-1.75
760,7,3,0.039892,-0.524870,-1.75
761,7,3,-0.003336,-0.471253,-1.75
762,7,3,-0.038406,-0.420249,-1.75
763,7,3,-0.068139,-0.375024,-1.75
764,7,3,-0.095582,-0.336793,-1.75
765,7,3,-0.123658,-0.303882,-1.75
766,7,3,-0.154597,-0.268299,-1.75
767,7,3,-0.189175,-0.223905,-1.75
768,7,3,-0.226663,-0.167869,-1.75
769,7,3,-0.265019,-0.102685,-1.75
770,7,3,-0.301570,-0.035778,-1.75
771,7,3,-0.334808,0.022899,-1.75
772,7,3,-0.364342,0.066473,-1.75
773,7,3,-0.391974,0.092253,-1.75
774,7,3,-0.421215,0.095582,-1.75
775,7,3,-0.457426,0.071336,-1.75
776,7,3,-0.506116,0.014860,-1.75
777,7,3,-0.572572,-0.078057,-1.75
778,7,3,-0.660191,-0.203526,-1.75
779,7,3,-0.769284,-0.349459,-1.75
780,7,3,-0.896860,-0.499838,-1.75
781,7,3,-1.036748,-0.642031,-1.75
782,7,3,-1.181031,-0.764462,-1.75
783,7,3,-1.321701,-0.860891,-1.75
784,7,3,-1.452966,-0.930528,-1.75
785,7,3,-1.571084,-0.978417,-1.75
786,7,3,-1.676248,-1.012760,-1.75
787,7,3,-1.772579,-1.046678,-1.75
788,7,3,-1.867403,-1.095176,-1.75
789,7,3,-1.970075,-1.165472,-1.75
790,7,3,-2.088065,-1.256365,-1.75
791,7,3,-2.226081,-1.355789,-1.75
792,7,3,-2.383480,-1.446652,-1.75
793,7,3,-2.554543,-1.513885,-1.75
794,7,3,-2.730824,-1.546471,-1.75
795,7,3,-2.902860,-1.545515,-1.75
796,7,3,-3.060463,-1.518161,-1.75
797,7,3,-3.193170,-1.478491,-1.75
798,7,3,-3.289670,-1.441708,-1.75
799,7,3,-3.340791,-1.419645,-1.75


==> data/ablation_study/stick_breaking/smooth/subgoals_ep8_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
800,8,3,0.316567,-0.232432,-1.45
801,8,3,0.326762,-0.206580,-1.45
802,8,3,0.340219,-0.203752,-1.45
803,8,3,0.350508,-0.231254,-1.45
804,8,3,0.352054,-0.287562,-1.45
805,8,3,0.341932,-0.361176,-1.45
806,8,3,0.320171,-0.435759,-1.45
807,8,3,0.289064,-0.498256,-1.45
808,8,3,0.251189,-0.537341,-1.45
809,8,3,0.208054,-0.548623,-1.45
810,8,3,0.159934,-0.531111,-1.45
811,8,3,0.105419,-0.485334,-1.45
812,8,3,0.043133,-0.414027,-1.45
813,8,3,-0.027874,-0.322785,-1.45
814,8,3,-0.107392,-0.216647,-1.45
815,8,3,-0.193570,-0.109665,-1.45
816,8,3,-0.283889,-0.017817,-1.45
817,8,3,-0.376329,0.042904,-1.45
818,8,3,-0.470572,0.064136,-1.45
819,8,3,-0.567598,0.042944,-1.45
820,8,3,-0.669466,-0.012744,-1.45
821,8,3,-0.777601,-0.089886,-1.45
822,8,3,-0.891595,-0.177116,-1.45
823,8,3,-1.009195,-0.271070,-1.45
824,8,3,-1.127325,-0.372664,-1.45
825,8,3,-1.243960,-0.486394,-1.45
826,8,3,-1.357422,-0.609868,-1.45
827,8,3,-1.467773,-0.736261,-1.45
828,8,3,-1.577136,-0.851061,-1.45
829,8,3,-1.690475,-0.942989,-1.45
830,8,3,-1.814711,-1.004219,-1.45
831,8,3,-1.959219,-1.037254,-1.45
832,8,3,-2.134281,-1.053029,-1.45
833,8,3,-2.349910,-1.063983,-1.45
834,8,3,-2.613390,-1.081081,-1.45
835,8,3,-2.927875,-1.109811,-1.45
836,8,3,-3.288690,-1.150271,-1.45
837,8,3,-3.683873,-1.197232,-1.45
838,8,3,-4.095766,-1.246578,-1.45
839,8,3,-4.505057,-1.293297,-1.45
840,8,3,-4.896189,-1.333174,-1.45
841,8,3,-5.260838,-1.365338,-1.45
842,8,3,-5.599680,-1.385562,-1.45
843,8,3,-5.921055,-1.391249,-1.45
844,8,3,-6.234308,-1.384940,-1.45
845,8,3,-6.550350,-1.373004,-1.45
846,8,3,-6.879056,-1.364873,-1.45
847,8,3,-7.226174,-1.369334,-1.45
848,8,3,-7.594646,-1.389710,-1.45
849,8,3,-7.984058,-1.419076,-1.45
850,8,3,-8.389287,-1.446479,-1.45
851,8,3,-8.802628,-1.462932,-1.45
852,8,3,-9.214378,-1.464345,-1.45
853,8,3,-9.614402,-1.455608,-1.45
854,8,3,-9.992257,-1.446283,-1.45
855,8,3,-10.340479,-1.442380,-1.45
856,8,3,-10.654155,-1.447311,-1.45
857,8,3,-10.931792,-1.456481,-1.45
858,8,3,-11.178775,-1.467001,-1.45
859,8,3,-11.407227,-1.474045,-1.45
860,8,3,-11.634500,-1.473824,-1.45
861,8,3,-11.880100,-1.463786,-1.45
862,8,3,-12.159820,-1.442967,-1.45
863,8,3,-12.484933,-1.411462,-1.45
864,8,3,-12.855669,-1.373997,-1.45
865,8,3,-13.264347,-1.341315,-1.45
866,8,3,-13.701778,-1.323845,-1.45
867,8,3,-14.159125,-1.329191,-1.45
868,8,3,-14.629710,-1.358917,-1.45
869,8,3,-15.111499,-1.409005,-1.45
870,8,3,-15.604361,-1.467192,-1.45
871,8,3,-16.109726,-1.523862,-1.45
872,8,3,-16.631197,-1.570548,-1.45
873,8,3,-17.170286,-1.605241,-1.45
874,8,3,-17.725319,-1.627193,-1.45
875,8,3,-18.289018,-1.637920,-1.45
876,8,3,-18.849521,-1.641099,-1.45
877,8,3,-19.391275,-1.637350,-1.45
878,8,3,-19.901606,-1.631036,-1.45
879,8,3,-20.373145,-1.622988,-1.45
880,8,3,-20.801240,-1.618192,-1.45
881,8,3,-21.184037,-1.619288,-1.45
882,8,3,-21.521411,-1.628857,-1.45
883,8,3,-21.817070,-1.644859,-1.45
884,8,3,-22.079630,-1.663197,-1.45
885,8,3,-22.327319,-1.677189,-1.45
886,8,3,-22.584100,-1.682153,-1.45
887,8,3,-22.878817,-1.673427,-1.45
888,8,3,-23.235811,-1.653573,-1.45
889,8,3,-23.670367,-1.630034,-1.45
890,8,3,-24.184220,-1.610046,-1.45
891,8,3,-24.762777,-1.601552,-1.45
892,8,3,-25.379671,-1.610104,-1.45
893,8,3,-25.999883,-1.637363,-1.45
894,8,3,-26.587585,-1.675653,-1.45
895,8,3,-27.112467,-1.717780,-1.45
896,8,3,-27.552841,-1.754691,-1.45
897,8,3,-27.893105,-1.780611,-1.45
898,8,3,-28.124663,-1.795667,-1.45
899,8,3,-28.241898,-1.802025,-1.45


==> data/ablation_study/stick_breaking/smooth/subgoals_ep9_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
900,9,2,1.746890,0.842387,1.45
901,9,2,1.644095,0.824153,1.45
902,9,2,1.632200,0.845355,1.45
903,9,2,1.750825,0.895093,1.45
904,9,2,2.000615,0.950404,1.45
905,9,2,2.347886,0.978249,1.45
906,9,2,2.741607,0.956131,1.45
907,9,2,3.130867,0.875897,1.45
908,9,2,3.478479,0.749318,1.45
909,9,2,3.764148,0.600189,1.45
910,9,2,3.987278,0.457890,1.45
911,9,2,4.152098,0.344332,1.45
912,9,2,4.273164,0.270476,1.45
913,9,2,4.365523,0.234017,1.45
914,9,2,4.441843,0.222966,1.45
915,9,2,4.511870,0.221140,1.45
916,9,2,4.581537,0.217067,1.45
917,9,2,4.653231,0.204000,1.45
918,9,2,4.724733,0.180828,1.45
919,9,2,4.792750,0.151505,1.45
920,9,2,4.853801,0.120347,1.45
921,9,2,4.905403,0.093923,1.45
922,9,2,4.947593,0.077816,1.45
923,9,2,4.982110,0.073954,1.45
924,9,2,5.011897,0.082925,1.45
925,9,2,5.040198,0.100534,1.45
926,9,2,5.069846,0.121877,1.45
927,9,2,5.102510,0.140310,1.45
928,9,2,5.138426,0.150632,1.45
929,9,2,5.176705,0.150867,1.45
930,9,2,5.216570,0.140741,1.45
931,9,2,5.257506,0.121966,1.45
932,9,2,5.299936,0.096551,1.45
933,9,2,5.344889,0.067205,1.45
934,9,2,5.393241,0.037851,1.45
935,9,2,5.444757,0.009442,1.45
936,9,2,5.498069,-0.014189,1.45
937,9,2,5.551052,-0.030233,1.45
938,9,2,5.601415,-0.037054,1.45
939,9,2,5.647305,-0.029502,1.45
940,9,2,5.687940,-0.007227,1.45
941,9,2,5.723022,0.027235,1.45
942,9,2,5.752916,0.066669,1.45
943,9,2,5.778533,0.104337,1.45
944,9,2,5.800963,0.133143,1.45
945,9,2,5.821265,0.148183,1.45
946,9,2,5.840519,0.153229,1.45
947,9,2,5.859823,0.151259,1.45
948,9,2,5.879722,0.145035,1.45
949,9,2,5.900438,0.139423,1.45
950,9,2,5.921846,0.133899,1.45
951,9,2,5.943567,0.133623,1.45
952,9,2,5.965140,0.139520,1.45
953,9,2,5.986318,0.151340,1.45
954,9,2,6.007013,0.164676,1.45
955,9,2,6.027130,0.171884,1.45
956,9,2,6.046533,0.168819,1.45
957,9,2,6.064766,0.153050,1.45
958,9,2,6.081324,0.129117,1.45
959,9,2,6.095966,0.107264,1.45
960,9,2,6.108954,0.093755,1.45
961,9,2,6.120988,0.094014,1.45
962,9,2,6.132998,0.105461,1.45
963,9,2,6.145809,0.123820,1.45
964,9,2,6.159836,0.145807,1.45
965,9,2,6.174949,0.165813,1.45
966,9,2,6.190639,0.183310,1.45
967,9,2,6.206098,0.196281,1.45
968,9,2,6.220280,0.203152,1.45
969,9,2,6.232187,0.205277,1.45
970,9,2,6.240920,0.200732,1.45
971,9,2,6.246029,0.193099,1.45
972,9,2,6.247803,0.185250,1.45
973,9,2,6.247296,0.179312,1.45
974,9,2,6.246045,0.174872,1.45
975,9,2,6.245305,0.166739,1.45
976,9,2,6.245931,0.153865,1.45
977,9,2,6.247818,0.132902,1.45
978,9,2,6.250102,0.105301,1.45
979,9,2,6.251677,0.076913,1.45
980,9,2,6.251599,0.053344,1.45
981,9,2,6.249415,0.036935,1.45
982,9,2,6.245212,0.028477,1.45
983,9,2,6.239655,0.023857,1.45
984,9,2,6.233702,0.019444,1.45
985,9,2,6.228522,0.012799,1.45
986,9,2,6.225161,0.003845,1.45
987,9,2,6.224215,-0.004395,1.45
988,9,2,6.225741,-0.009976,1.45
989,9,2,6.229061,-0.008710,1.45
990,9,2,6.233591,-0.000677,1.45
991,9,2,6.238911,0.014047,1.45
992,9,2,6.245386,0.034472,1.45
993,9,2,6.254633,0.057287,1.45
994,9,2,6.268514,0.081826,1.45
995,9,2,6.288081,0.103894,1.45
996,9,2,6.312453,0.122632,1.45
997,9,2,6.338232,0.137196,1.45
998,9,2,6.360183,0.146607,1.45
999,9,2,6.372869,0.151007,1.45


==> data/ablation_study/stick_breaking/stick_breaking_cheetah_inference_results.csv <==
t,episode,true_task_idx,pred_task_idx,exec_task_idx,x_before,vx_before,x_after,vx_after,true_goal
0,0,1,1,1,0.0823063731446596,-0.0543581052701914,0.1994358296060249,1.1139128056968812,-9.02
1,0,1,2,1,0.1994358296060249,1.1139128056968812,0.2011372888183404,-0.3490004048837163,-9.02
2,0,1,1,1,0.2011372888183404,-0.3490004048837163,0.2390016469486645,1.015657265449742,-9.02
3,0,1,2,1,0.2390016469486645,1.015657265449742,0.3033723021191113,1.2618091447706157,-9.02
4,0,1,2,1,0.3033723021191113,1.2618091447706157,0.4108945175631184,0.9956735208790276,-9.02
5,0,1,2,2,0.4108945175631184,0.9956735208790276,0.4192254355091173,-0.1820021363877388,-9.02
6,0,1,2,2,0.4192254355091173,-0.1820021363877388,0.4120637809953013,-0.0597272690727665,-9.02
7,0,1,2,2,0.4120637809953013,-0.0597272690727665,1.5504280238190185,1.9491354155406853,-9.02
8,0,1,2,2,1.5504280238190185,1.9491354155406853,1.8785038635721647,2.0428281437046447,-9.02
9,0,1,0,2,1.8785038635721647,2.0428281437046447,1.973149416684276,1.7173059837714302,-9.02
10,0,1,0,2,1.973149416684276,1.7173059837714302,3.2567141331584017,0.8538529477870401,-9.02
11,0,1,0,0,3.2567141331584017,0.8538529477870401,3.325774390519696,1.376947980782238,-9.02
12,0,1,0,0,3.325774390519696,1.376947980782238,3.377159090819019,-0.5622500884581969,-9.02
13,0,1,0,0,3.377159090819019,-0.5622500884581969,2.686107758105764,-0.1876809978713131,-9.02
14,0,1,2,0,2.686107758105764,-0.1876809978713131,2.6845804737243912,-0.369100581171899,-9.02
15,0,1,2,0,2.6845804737243912,-0.369100581171899,2.525474068518152,-0.3551907168776076,-9.02
16,0,1,2,2,2.525474068518152,-0.3551907168776076,2.526854616006991,0.0240701511995361,-9.02
17,0,1,2,2,2.526854616006991,0.0240701511995361,2.529774618796286,-0.083538596268392,-9.02
18,0,1,2,2,2.529774618796286,-0.083538596268392,2.495812246363523,-0.9235974616686992,-9.02
19,0,1,2,2,2.495812246363523,-0.9235974616686992,2.4527731053166155,-0.7983426275711702,-9.02
20,0,1,2,2,2.4527731053166155,-0.7983426275711702,2.360482433352967,-0.8543896438097144,-9.02
21,0,1,2,2,2.360482433352967,-0.8543896438097144,2.318156997147055,-0.8088204829246959,-9.02
22,0,1,2,2,2.318156997147055,-0.8088204829246959,2.259114668285516,-0.6943420084525396,-9.02
23,0,1,2,2,2.259114668285516,-0.6943420084525396,2.241482299328465,-0.0847790986730654,-9.02
24,0,1,2,2,2.241482299328465,-0.0847790986730654,2.2448049636138387,0.0757139271188298,-9.02
25,0,1,0,2,2.2448049636138387,0.0757139271188298,2.2300353043871195,-0.3969434558469336,-9.02
26,0,1,0,2,2.2300353043871195,-0.3969434558469336,2.626831948076823,1.0196865665087638,-9.02
27,0,1,0,0,2.626831948076823,1.0196865665087638,2.945988573824767,-0.5015956697402295,-9.02
28,0,1,0,0,2.945988573824767,-0.5015956697402295,3.006885863507349,0.2531851148531803,-9.02
29,0,1,0,0,3.006885863507349,0.2531851148531803,3.083638869937122,0.5601754780095181,-9.02
30,0,1,0,0,3.083638869937122,0.5601754780095181,3.1624897430379577,0.3511570980016444,-9.02
31,0,1,0,0,3.1624897430379577,0.3511570980016444,3.159976529180331,-0.1902158060226398,-9.02
32,0,1,0,0,3.159976529180331,-0.1902158060226398,3.131664721738212,-0.6497409939693214,-9.02
33,0,1,0,0,3.131664721738212,-0.6497409939693214,3.196322194426412,0.3385395439821431,-9.02
34,0,1,0,0,3.196322194426412,0.3385395439821431,3.1847920400911467,-0.3955968891216125,-9.02
35,0,1,0,0,3.1847920400911467,-0.3955968891216125,3.310376784574912,0.1699448687292652,-9.02
36,0,1,0,0,3.310376784574912,0.1699448687292652,3.3288506640313185,0.2907845969981389,-9.02
37,0,1,0,0,3.3288506640313185,0.2907845969981389,3.0843712469075246,0.2742200104725147,-9.02
38,0,1,0,0,3.0843712469075246,0.2742200104725147,3.1252465098725306,0.7992337530734863,-9.02
39,0,1,0,0,3.1252465098725306,0.7992337530734863,3.1753778956054064,-0.26108838497229,-9.02
40,0,1,0,0,3.1753778956054064,-0.26108838497229,3.1714843184848607,-0.0198627706645331,-9.02
41,0,1,0,0,3.1714843184848607,-0.0198627706645331,3.143340933610314,-0.3044841995596815,-9.02
42,0,1,0,0,3.143340933610314,-0.3044841995596815,3.15763871031911,0.4596698791592098,-9.02
43,0,1,0,0,3.15763871031911,0.4596698791592098,3.1717473324150824,0.2161760688069987,-9.02
44,0,1,0,0,3.1717473324150824,0.2161760688069987,3.1542425361742774,-0.5720285298813109,-9.02
45,0,1,0,0,3.1542425361742774,-0.5720285298813109,3.1760430518263987,0.0006910105363796,-9.02
46,0,1,0,0,3.1760430518263987,0.0006910105363796,3.1660846965214624,-0.2033505577731645,-9.02
47,0,1,0,0,3.1660846965214624,-0.2033505577731645,3.0573075828755134,-0.8056387790974322,-9.02
48,0,1,0,0,3.0573075828755134,-0.8056387790974322,2.9992917700406148,-1.1395171095700112,-9.02
49,0,1,0,0,2.9992917700406148,-1.1395171095700112,2.8679636724925084,0.0467338588684394,-9.02
50,0,1,0,0,2.8679636724925084,0.0467338588684394,2.8625780283973805,-0.1744689343791853,-9.02
51,0,1,0,0,2.8625780283973805,-0.1744689343791853,2.8714440354862973,0.0689221076932799,-9.02
52,0,1,0,0,2.8714440354862973,0.0689221076932799,2.847258038059401,-0.726439915337795,-9.02
53,0,1,0,0,2.847258038059401,-0.726439915337795,2.7879140074397024,-1.2578244789839343,-9.02
54,0,1,0,0,2.7879140074397024,-1.2578244789839343,2.697360302276677,-0.646410443841072,-9.02
55,0,1,0,0,2.697360302276677,-0.646410443841072,2.6407507778651977,-1.2254484168096862,-9.02
56,0,1,0,0,2.6407507778651977,-1.2254484168096862,2.6320466888005773,0.1794515621647608,-9.02
57,0,1,0,0,2.6320466888005773,0.1794515621647608,2.543242723553874,-0.8573437208749939,-9.02
58,0,1,0,0,2.543242723553874,-0.8573437208749939,2.564749777824629,1.0999883963059391,-9.02
59,0,1,0,0,2.564749777824629,1.0999883963059391,2.589138179398509,0.3502407417993949,-9.02
60,0,1,0,0,2.589138179398509,0.3502407417993949,2.5527984375172394,-1.154823002119144,-9.02
61,0,1,0,0,2.5527984375172394,-1.154823002119144,2.52136226240596,-0.246394516382106,-9.02
62,0,1,0,0,2.52136226240596,-0.246394516382106,2.3123979170836257,0.9323495313207952,-9.02
63,0,1,0,0,2.3123979170836257,0.9323495313207952,2.199865030236281,0.9713477676671688,-9.02
64,0,1,0,0,2.199865030236281,0.9713477676671688,2.1832988217591733,-1.1003112723908772,-9.02
65,0,1,0,0,2.1832988217591733,-1.1003112723908772,2.044172358932958,-0.2163602793801911,-9.02
66,0,1,0,0,2.044172358932958,-0.2163602793801911,1.7319388299410956,0.3508962395484074,-9.02
67,0,1,2,0,1.7319388299410956,0.3508962395484074,1.3550872623287074,-0.0486901609689916,-9.02
68,0,1,2,0,1.3550872623287074,-0.0486901609689916,1.3195853875356058,-0.9303053652038366,-9.02
69,0,1,0,0,1.3195853875356058,-0.9303053652038366,1.2956055813177214,0.3182468418643027,-9.02
70,0,1,2,0,1.2956055813177214,0.3182468418643027,1.309477400342357,0.1401975709797668,-9.02
71,0,1,2,0,1.309477400342357,0.1401975709797668,1.276686940300943,-0.9311494950990192,-9.02
72,0,1,0,0,1.276686940300943,-0.9311494950990192,0.98938819882242,-0.6229050604300175,-9.02
73,0,1,0,0,0.98938819882242,-0.6229050604300175,0.9471682477482192,-0.7549937102100976,-9.02
74,0,1,1,0,0.9471682477482192,-0.7549937102100976,0.9032934401101846,-0.851709087606739,-9.02
75,0,1,1,0,0.9032934401101846,-0.851709087606739,0.7571513930392763,0.5195738870784032,-9.02
76,0,1,2,0,0.7571513930392763,0.5195738870784032,0.74879176778286,-0.411013615924514,-9.02
77,0,1,1,0,0.74879176778286,-0.411013615924514,0.7221999398693435,-0.4414860234874894,-9.02
78,0,1,1,0,0.7221999398693435,-0.4414860234874894,0.719246444453632,0.1198601347811499,-9.02
79,0,1,2,0,0.719246444453632,0.1198601347811499,0.7278417434616183,0.0985400547338708,-9.02
80,0,1,2,0,0.7278417434616183,0.0985400547338708,0.7645838251610881,0.9736990006741342,-9.02
81,0,1,2,0,0.7645838251610881,0.9736990006741342,0.7820693817319568,0.0273776572375926,-9.02
82,0,1,2,0,0.7820693817319568,0.0273776572375926,0.7904855251251967,0.2538725019058274,-9.02
83,0,1,2,0,0.7904855251251967,0.2538725019058274,0.8088620534938623,0.2783209827510242,-9.02
84,0,1,2,0,0.8088620534938623,0.2783209827510242,0.8047695293493242,-0.2000551221306807,-9.02
85,0,1,0,0,0.8047695293493242,-0.2000551221306807,0.7893539163161506,-0.3128354375272421,-9.02
86,0,1,0,0,0.7893539163161506,-0.3128354375272421,0.6272390077307896,0.3610251997074279,-9.02
87,0,1,0,0,0.6272390077307896,0.3610251997074279,0.6419893750116775,0.2337569188064128,-9.02
88,0,1,0,0,0.6419893750116775,0.2337569188064128,0.633822836761529,-0.3552882025047383,-9.02
89,0,1,1,0,0.633822836761529,-0.3552882025047383,0.6175027743439259,-0.2172898289015444,-9.02
90,0,1,0,0,0.6175027743439259,-0.2172898289015444,0.628792492294217,0.4463373730605666,-9.02
91,0,1,2,0,0.628792492294217,0.4463373730605666,0.5568520658693936,-0.2715198996201747,-9.02
92,0,1,1,0,0.5568520658693936,-0.2715198996201747,0.5328116190895735,-0.4731621830041129,-9.02
93,0,1,1,0,0.5328116190895735,-0.4731621830041129,0.5298416351310499,0.1139990304040077,-9.02
94,0,1,0,0,0.5298416351310499,0.1139990304040077,0.5284192365456524,-0.1774637271596951,-9.02
95,0,1,0,0,0.5284192365456524,-0.1774637271596951,0.5240708261413575,0.0113367050642293,-9.02
96,0,1,0,0,0.5240708261413575,0.0113367050642293,0.4593864296118631,-0.3770661089081349,-9.02
97,0,1,1,0,0.4593864296118631,-0.3770661089081349,0.3484306434702749,0.1050721715461266,-9.02
98,0,1,0,0,0.3484306434702749,0.1050721715461266,0.3271373519854553,-0.7600883725897216,-9.02
99,0,1,1,0,0.3271373519854553,-0.7600883725897216,0.2245808131975118,-0.5980871022729456,-9.02
100,1,1,1,1,-0.0654967375401046,0.0284106813761888,0.1208368278898895,0.9266927585461092,-5.1000000000000005
101,1,1,2,1,0.1208368278898895,0.9266927585461092,0.1612784701017856,0.6798651364348497,-5.1000000000000005
102,1,1,2,1,0.1612784701017856,0.6798651364348497,0.4918164368191837,1.4159109981038662,-5.1000000000000005
103,1,1,2,2,0.4918164368191837,1.4159109981038662,0.5260502255982438,0.4873055683203894,-5.1000000000000005
104,1,1,2,2,0.5260502255982438,0.4873055683203894,0.5693475648978682,0.589318463607013,-5.1000000000000005
105,1,1,2,2,0.5693475648978682,0.589318463607013,0.972312305539059,1.8626110048081068,-5.1000000000000005
106,1,1,2,2,0.972312305539059,1.8626110048081068,1.049707518121848,1.2809278868437437,-5.1000000000000005
107,1,1,2,2,1.049707518121848,1.2809278868437437,1.715704642510402,1.6390696229716324,-5.1000000000000005
108,1,1,2,2,1.715704642510402,1.6390696229716324,1.8011656314447533,0.6121376758441655,-5.1000000000000005
109,1,1,2,2,1.8011656314447533,0.6121376758441655,1.94347093416302,0.4238057613765603,-5.1000000000000005
110,1,1,2,2,1.94347093416302,0.4238057613765603,1.9314255814985328,-0.3587098195137235,-5.1000000000000005
111,1,1,2,2,1.9314255814985328,-0.3587098195137235,2.307943603030746,-0.0584891631837653,-5.1000000000000005
112,1,1,2,2,2.307943603030746,-0.0584891631837653,2.340109916859515,0.9840691657628462,-5.1000000000000005
113,1,1,0,2,2.340109916859515,0.9840691657628462,2.3566718907134403,-0.0453266573187506,-5.1000000000000005
114,1,1,2,2,2.3566718907134403,-0.0453266573187506,2.328772481195695,-0.7775415182699997,-5.1000000000000005
115,1,1,2,2,2.328772481195695,-0.7775415182699997,2.295366897290925,-0.9802662765383672,-5.1000000000000005
116,1,1,2,2,2.295366897290925,-0.9802662765383672,2.069156658408174,0.6678769390109346,-5.1000000000000005
117,1,1,2,2,2.069156658408174,0.6678769390109346,2.0632509816089533,-0.3413697067329321,-5.1000000000000005
118,1,1,2,2,2.0632509816089533,-0.3413697067329321,2.0838429495677864,0.7798457979754302,-5.1000000000000005
119,1,1,2,2,2.0838429495677864,0.7798457979754302,2.10970917166719,0.2530217189157805,-5.1000000000000005
120,1,1,2,2,2.10970917166719,0.2530217189157805,1.8675890308307812,-0.1798177167126499,-5.1000000000000005
121,1,1,2,2,1.8675890308307812,-0.1798177167126499,1.8751843215486543,0.084165307030955,-5.1000000000000005
122,1,1,2,2,1.8751843215486543,0.084165307030955,1.8837535415096287,0.6069777137511838,-5.1000000000000005
123,1,1,2,2,1.8837535415096287,0.6069777137511838,1.8570587493445567,-0.8671306411947357,-5.1000000000000005
124,1,1,2,2,1.8570587493445567,-0.8671306411947357,1.8860968386063035,1.254632997302638,-5.1000000000000005
125,1,1,0,2,1.8860968386063035,1.254632997302638,1.986870888187736,0.8853529388215391,-5.1000000000000005
126,1,1,2,2,1.986870888187736,0.8853529388215391,2.015181307061761,-0.9146166444316576,-5.1000000000000005
127,1,1,2,2,2.015181307061761,-0.9146166444316576,2.016179928870106,0.4838615810402765,-5.1000000000000005
128,1,1,2,2,2.016179928870106,0.4838615810402765,2.067325820528439,1.1554736725948838,-5.1000000000000005
129,1,1,0,2,2.067325820528439,1.1554736725948838,2.1110124393762657,0.590344628168209,-5.1000000000000005
130,1,1,0,2,2.1110124393762657,0.590344628168209,2.0521856992366545,0.4142757759946918,-5.1000000000000005
131,1,1,0,0,2.0521856992366545,0.4142757759946918,1.960879961791396,-0.7682595422793195,-5.1000000000000005
132,1,1,2,0,1.960879961791396,-0.7682595422793195,1.9563982179623027,0.2154002910469844,-5.1000000000000005
133,1,1,0,0,1.9563982179623027,0.2154002910469844,1.9772188246976483,0.4698862295758791,-5.1000000000000005
134,1,1,0,0,1.9772188246976483,0.4698862295758791,1.9509465177869316,-0.9721924461812472,-5.1000000000000005
135,1,1,0,0,1.9509465177869316,-0.9721924461812472,1.8873825221475264,0.241982254201396,-5.1000000000000005
136,1,1,0,0,1.8873825221475264,0.241982254201396,1.7825710861361603,0.2101538303328168,-5.1000000000000005
137,1,1,0,0,1.7825710861361603,0.2101538303328168,1.5885102617374949,0.4296847907000696,-5.1000000000000005
138,1,1,0,0,1.5885102617374949,0.4296847907000696,1.576315583904972,-0.6239881967336616,-5.1000000000000005
139,1,1,0,0,1.576315583904972,-0.6239881967336616,1.5660684422037463,0.1546105214810904,-5.1000000000000005
140,1,1,2,0,1.5660684422037463,0.1546105214810904,1.389460950601822,-0.3509437213059825,-5.1000000000000005
141,1,1,2,0,1.389460950601822,-0.3509437213059825,1.278598614777146,-0.2148431731084717,-5.1000000000000005
142,1,1,2,2,1.278598614777146,-0.2148431731084717,1.381889232567464,0.6272525767417297,-5.1000000000000005
143,1,1,2,2,1.381889232567464,0.6272525767417297,1.407016034116107,0.5096583870224409,-5.1000000000000005
144,1,1,2,2,1.407016034116107,0.5096583870224409,1.4088879941398185,-0.1704622284264426,-5.1000000000000005
145,1,1,2,2,1.4088879941398185,-0.1704622284264426,1.432781526574822,0.7929202329081111,-5.1000000000000005
146,1,1,2,2,1.432781526574822,0.7929202329081111,1.860371453950281,0.4845578741977988,-5.1000000000000005
147,1,1,0,2,1.860371453950281,0.4845578741977988,1.8726100668352297,0.0211842780095834,-5.1000000000000005
148,1,1,0,2,1.8726100668352297,0.0211842780095834,1.8541322925155783,0.4872993205418525,-5.1000000000000005
149,1,1,0,0,1.8541322925155783,0.4872993205418525,1.8502402994945095,-0.4853487068753537,-5.1000000000000005
150,1,1,2,0,1.8502402994945095,-0.4853487068753537,1.7849324656174514,-1.4920199707626187,-5.1000000000000005
151,1,1,1,0,1.7849324656174514,-1.4920199707626187,1.7320649054972328,-0.6246571523848261,-5.1000000000000005
152,1,1,2,0,1.7320649054972328,-0.6246571523848261,1.3711147672905992,0.1969394722869809,-5.1000000000000005
153,1,1,2,0,1.3711147672905992,0.1969394722869809,1.3389884209617686,-0.0777243862209966,-5.1000000000000005
154,1,1,2,2,1.3389884209617686,-0.0777243862209966,1.3447990544747168,0.2143828130761779,-5.1000000000000005
155,1,1,2,2,1.3447990544747168,0.2143828130761779,1.3955129277295977,1.2926934422295842,-5.1000000000000005
156,1,1,2,2,1.3955129277295977,1.2926934422295842,1.411713892243906,-0.2002328250364668,-5.1000000000000005
157,1,1,2,2,1.411713892243906,-0.2002328250364668,1.4427151772264104,-0.4600751379655841,-5.1000000000000005
158,1,1,2,2,1.4427151772264104,-0.4600751379655841,1.45533054663246,0.5851240001109752,-5.1000000000000005
159,1,1,2,2,1.45533054663246,0.5851240001109752,1.5284114271372444,1.1339889606643672,-5.1000000000000005
160,1,1,2,2,1.5284114271372444,1.1339889606643672,1.427929437595978,-0.2344765152429006,-5.1000000000000005
161,1,1,2,2,1.427929437595978,-0.2344765152429006,1.1961858763717887,-1.726668203516018,-5.1000000000000005
162,1,1,1,2,1.1961858763717887,-1.726668203516018,0.9520006294098996,0.2710202372039727,-5.1000000000000005
163,1,1,2,2,0.9520006294098996,0.2710202372039727,0.9344620596163328,-0.4552668883260863,-5.1000000000000005
164,1,1,0,2,0.9344620596163328,-0.4552668883260863,0.9243621040112354,-0.1788647718791795,-5.1000000000000005
165,1,1,2,2,0.9243621040112354,-0.1788647718791795,0.9585453490765076,1.12097579774212,-5.1000000000000005
166,1,1,2,2,0.9585453490765076,1.12097579774212,1.683649828162047,1.3333412137910885,-5.1000000000000005
167,1,1,0,2,1.683649828162047,1.3333412137910885,1.7234488019420329,0.5766214317745636,-5.1000000000000005
168,1,1,0,2,1.7234488019420329,0.5766214317745636,1.7425868966925306,0.4316657684607009,-5.1000000000000005
169,1,1,2,2,1.7425868966925306,0.4316657684607009,2.218591229481833,0.2185076384776707,-5.1000000000000005
170,1,1,0,2,2.218591229481833,0.2185076384776707,2.1450073206855262,-0.0809158000567524,-5.1000000000000005
171,1,1,0,2,2.1450073206855262,-0.0809158000567524,2.1555986721564637,0.2898122128323783,-5.1000000000000005
172,1,1,2,2,2.1555986721564637,0.2898122128323783,2.185680933036892,1.045651529026079,-5.1000000000000005
173,1,1,0,2,2.185680933036892,1.045651529026079,2.226913980019704,0.6616782533526278,-5.1000000000000005
174,1,1,0,2,2.226913980019704,0.6616782533526278,2.4837332175266726,0.7854191250638934,-5.1000000000000005
175,1,1,0,0,2.4837332175266726,0.7854191250638934,2.4972871971284705,0.0808187542276354,-5.1000000000000005
176,1,1,0,0,2.4972871971284705,0.0808187542276354,2.4218717469775424,-0.6660336627483097,-5.1000000000000005
177,1,1,0,0,2.4218717469775424,-0.6660336627483097,2.1609898263244616,-1.034223005348444,-5.1000000000000005
178,1,1,0,0,2.1609898263244616,-1.034223005348444,2.029302709506624,-1.0590184586129885,-5.1000000000000005
179,1,1,0,0,2.029302709506624,-1.0590184586129885,1.987799463575361,0.0929285181887154,-5.1000000000000005
180,1,1,0,0,1.987799463575361,0.0929285181887154,1.984522721723205,-1.100391650398599,-5.1000000000000005
181,1,1,0,0,1.984522721723205,-1.100391650398599,2.006669778392886,1.050528551960067,-5.1000000000000005
182,1,1,0,0,2.006669778392886,1.050528551960067,1.96431891967987,0.1152353114570737,-5.1000000000000005
183,1,1,0,0,1.96431891967987,0.1152353114570737,1.942014113052688,-0.905497138920876,-5.1000000000000005
184,1,1,0,0,1.942014113052688,-0.905497138920876,1.9177842924687092,0.0615385290923482,-5.1000000000000005
185,1,1,0,0,1.9177842924687092,0.0615385290923482,1.914670581102753,0.6682128574552693,-5.1000000000000005
186,1,1,0,0,1.914670581102753,0.6682128574552693,1.967330515759221,1.1285518634236629,-5.1000000000000005
187,1,1,0,0,1.967330515759221,1.1285518634236629,1.8818625599960963,-0.6326967293684757,-5.1000000000000005
188,1,1,0,0,1.8818625599960963,-0.6326967293684757,1.8771211536343468,0.1007908376718001,-5.1000000000000005
189,1,1,0,0,1.8771211536343468,0.1007908376718001,1.8650029439558864,-0.0157964882142562,-5.1000000000000005
190,1,1,0,0,1.8650029439558864,-0.0157964882142562,1.8717856110483004,0.1807685507867977,-5.1000000000000005
191,1,1,0,0,1.8717856110483004,0.1807685507867977,1.802007428725405,-0.8030741604392958,-5.1000000000000005
192,1,1,0,0,1.802007428725405,-0.8030741604392958,1.526963282336156,-0.2153673861836813,-5.1000000000000005
193,1,1,2,0,1.526963282336156,-0.2153673861836813,1.3345370188493075,-0.5041152465803005,-5.1000000000000005
194,1,1,2,0,1.3345370188493075,-0.5041152465803005,1.3419862505565427,0.3870740261527629,-5.1000000000000005
195,1,1,2,2,1.3419862505565427,0.3870740261527629,1.3301974183910117,-0.4497455344164165,-5.1000000000000005
196,1,1,2,2,1.3301974183910117,-0.4497455344164165,1.3315530392196722,0.0384984322334024,-5.1000000000000005
197,1,1,2,2,1.3315530392196722,0.0384984322334024,1.2109352027916,-1.2162653427011236,-5.1000000000000005
198,1,1,1,2,1.2109352027916,-1.2162653427011236,1.110232983689702,-0.2659247295437978,-5.1000000000000005
199,1,1,2,2,1.110232983689702,-0.2659247295437978,1.1101656120887633,0.2033903467884512,-5.1000000000000005
200,2,1,1,1,-0.0328981375317666,-0.0575615744921713,0.2170537767089613,-0.0735482767043518,-3.14
201,2,1,0,1,0.2170537767089613,-0.0735482767043518,0.2407120552579376,0.6865707204747857,-3.14
202,2,1,2,1,0.2407120552579376,0.6865707204747857,0.598605212694674,0.7434546655221198,-3.14
203,2,1,2,1,0.598605212694674,0.7434546655221198,0.62276711072028,0.3562567907511922,-3.14
204,2,1,2,2,0.62276711072028,0.3562567907511922,0.6375568341571926,0.3403150633467994,-3.14
205,2,1,2,2,0.6375568341571926,0.3403150633467994,1.8966875044603424,2.210441890332935,-3.14
206,2,1,0,2,1.8966875044603424,2.210441890332935,1.969874177572056,1.1388231964056357,-3.14
207,2,1,2,2,1.969874177572056,1.1388231964056357,2.0972849666196014,2.912274499988244,-3.14
208,2,1,0,2,2.0972849666196014,2.912274499988244,2.220144674993676,2.1044853418794265,-3.14
209,2,1,0,2,2.220144674993676,2.1044853418794265,3.040482104275567,0.7880951762022674,-3.14
210,2,1,0,0,3.040482104275567,0.7880951762022674,3.048733965875744,0.1092165319512542,-3.14
211,2,1,2,0,3.048733965875744,0.1092165319512542,2.697697402794858,-0.4448471001161456,-3.14
212,2,1,2,0,2.697697402794858,-0.4448471001161456,2.649901905007005,-1.118990963492181,-3.14
213,2,1,2,2,2.649901905007005,-1.118990963492181,2.631039166787509,0.0028864619284394,-3.14
214,2,1,2,2,2.631039166787509,0.0028864619284394,2.6611804339172305,0.7113119886179522,-3.14
215,2,1,0,2,2.6611804339172305,0.7113119886179522,2.6516763366724447,-0.5448436714302443,-3.14
216,2,1,2,2,2.6516763366724447,-0.5448436714302443,2.6436062679432992,0.0236027351160574,-3.14
217,2,1,2,2,2.6436062679432992,0.0236027351160574,2.6807046495193347,1.0376191228356004,-3.14
218,2,1,0,2,2.6807046495193347,1.0376191228356004,2.732341169449476,-0.1898569147251181,-3.14
219,2,1,2,2,2.732341169449476,-0.1898569147251181,2.7394855829151217,0.3847874784574595,-3.14
220,2,1,2,2,2.7394855829151217,0.3847874784574595,2.756078026024228,0.1967880431919862,-3.14
221,2,1,2,2,2.756078026024228,0.1967880431919862,2.7213286657782105,-0.152375073900437,-3.14
222,2,1,2,2,2.7213286657782105,-0.152375073900437,2.821594085641176,0.4359495185897678,-3.14
223,2,1,2,2,2.821594085641176,0.4359495185897678,2.782353921796793,-0.7580761307385678,-3.14
224,2,1,2,2,2.782353921796793,-0.7580761307385678,2.749401301628911,-0.5583072066773738,-3.14
225,2,1,2,2,2.749401301628911,-0.5583072066773738,2.7320489571389093,-0.2394601531098759,-3.14
226,2,1,2,2,2.7320489571389093,-0.2394601531098759,2.71888381548703,-0.3101192445443465,-3.14
227,2,1,2,2,2.71888381548703,-0.3101192445443465,2.300949493815253,0.5429736052022079,-3.14
228,2,1,2,2,2.300949493815253,0.5429736052022079,2.3028631397184727,-0.2914816623102706,-3.14
229,2,1,2,2,2.3028631397184727,-0.2914816623102706,2.2997999863750307,0.0288398260413778,-3.14
230,2,1,0,2,2.2997999863750307,0.0288398260413778,2.233284339346848,0.0431079492278998,-3.14
231,2,1,0,2,2.233284339346848,0.0431079492278998,2.1725581306961845,-0.147515378587379,-3.14
232,2,1,0,0,2.1725581306961845,-0.147515378587379,2.0216473171471243,-0.1541682873924973,-3.14
233,2,1,0,0,2.0216473171471243,-0.1541682873924973,2.0368765583026422,-0.1624351382802412,-3.14
234,2,1,0,0,2.0368765583026422,-0.1624351382802412,2.0230648336559924,-0.4171142237907063,-3.14
235,2,1,0,0,2.0230648336559924,-0.4171142237907063,1.9944684633294296,-0.7463817339251511,-3.14
236,2,1,0,0,1.9944684633294296,-0.7463817339251511,1.921371074982947,-1.1376741820428466,-3.14
237,2,1,0,0,1.921371074982947,-1.1376741820428466,1.909959861895975,0.143035774384837,-3.14
238,2,1,0,0,1.909959861895975,0.143035774384837,1.9233348773973056,0.1405498193670009,-3.14
239,2,1,0,0,1.9233348773973056,0.1405498193670009,1.8888729930623385,-1.0285678090761274,-3.14
240,2,1,0,0,1.8888729930623385,-1.0285678090761274,1.5844714259621189,0.2474779392310097,-3.14
241,2,1,0,0,1.5844714259621189,0.2474779392310097,1.5325363533538692,-0.4099602592387114,-3.14
242,2,1,2,0,1.5325363533538692,-0.4099602592387114,1.5027034675833464,-0.7802122465881419,-3.14
243,2,1,0,0,1.5027034675833464,-0.7802122465881419,1.5022314030416648,0.3691713408344211,-3.14
244,2,1,0,0,1.5022314030416648,0.3691713408344211,1.4006459831888274,-0.1737703054135423,-3.14
245,2,1,2,0,1.4006459831888274,-0.1737703054135423,1.4086235196467976,0.1551256594490579,-3.14
246,2,1,2,0,1.4086235196467976,0.1551256594490579,1.3325480610265483,-0.0379465086194998,-3.14
247,2,1,2,2,1.3325480610265483,-0.0379465086194998,1.3279051338471084,-0.1914695314111176,-3.14
248,2,1,2,2,1.3279051338471084,-0.1914695314111176,1.364917534599258,1.0082842461707486,-3.14
249,2,1,2,2,1.364917534599258,1.0082842461707486,1.3854642258447516,-0.012915616498928,-3.14
250,2,1,2,2,1.3854642258447516,-0.012915616498928,1.371541302911845,-0.4558292652137257,-3.14
251,2,1,2,2,1.371541302911845,-0.4558292652137257,1.3843205351571368,0.3627760674312169,-3.14
252,2,1,2,2,1.3843205351571368,0.3627760674312169,1.2596463262458335,-0.6449051038354003,-3.14
253,2,1,2,2,1.2596463262458335,-0.6449051038354003,1.3067917503567694,0.195851206006048,-3.14
254,2,1,2,2,1.3067917503567694,0.195851206006048,1.2981945814694582,-0.2076339758688798,-3.14
255,2,1,2,2,1.2981945814694582,-0.2076339758688798,1.288864674113619,-0.133202644858432,-3.14
256,2,1,2,2,1.288864674113619,-0.133202644858432,1.5833711621771978,-0.5661083383882525,-3.14
257,2,1,0,2,1.5833711621771978,-0.5661083383882525,1.5933634265437209,0.5552608625032178,-3.14
258,2,1,0,2,1.5933634265437209,0.5552608625032178,1.717393336994388,-0.2518484857157431,-3.14
259,2,1,0,0,1.717393336994388,-0.2518484857157431,1.6918716759833117,-1.2552475947852375,-3.14
260,2,1,1,0,1.6918716759833117,-1.2552475947852375,1.5374243316772307,-0.2560225661003658,-3.14
261,2,1,0,0,1.5374243316772307,-0.2560225661003658,1.5004866499944007,-0.8539206884945142,-3.14
262,2,1,0,0,1.5004866499944007,-0.8539206884945142,1.5289034870575997,0.2727848353869457,-3.14
263,2,1,0,0,1.5289034870575997,0.2727848353869457,1.496794084749547,-0.3113742039712133,-3.14
264,2,1,2,0,1.496794084749547,-0.3113742039712133,1.5196012470466915,0.2147349737728798,-3.14
265,2,1,0,0,1.5196012470466915,0.2147349737728798,1.53489886442429,0.2047220320659921,-3.14
266,2,1,0,0,1.53489886442429,0.2047220320659921,1.5146727125623107,0.0706421768637441,-3.14
267,2,1,2,0,1.5146727125623107,0.0706421768637441,1.5118240665278917,-0.1588898215800535,-3.14
268,2,1,2,0,1.5118240665278917,-0.1588898215800535,1.4878583186047596,-0.554485368847163,-3.14
269,2,1,0,0,1.4878583186047596,-0.554485368847163,1.5009166191611716,0.4666455956701864,-3.14
270,2,1,0,0,1.5009166191611716,0.4666455956701864,1.4919151405407762,-0.4734413545451056,-3.14
271,2,1,0,0,1.4919151405407762,-0.4734413545451056,1.3910826489858663,0.066651652355222,-3.14
272,2,1,2,0,1.3910826489858663,0.066651652355222,1.4364383664079574,-0.2715821214903333,-3.14
273,2,1,2,0,1.4364383664079574,-0.2715821214903333,1.3994224087645937,-0.7980006854449392,-3.14
274,2,1,0,0,1.3994224087645937,-0.7980006854449392,1.4045748236051026,0.5606928953615644,-3.14
275,2,1,0,0,1.4045748236051026,0.5606928953615644,1.41798116304023,-0.1410588979992214,-3.14
276,2,1,2,0,1.41798116304023,-0.1410588979992214,1.402140884771196,-0.4046226906051762,-3.14
277,2,1,0,0,1.402140884771196,-0.4046226906051762,1.3971648983635458,0.0518737908765349,-3.14
278,2,1,2,0,1.3971648983635458,0.0518737908765349,1.2204330095978566,-0.7410504578898912,-3.14
279,2,1,1,0,1.2204330095978566,-0.7410504578898912,1.2300898868441577,0.9325789571508724,-3.14
280,2,1,2,0,1.2300898868441577,0.9325789571508724,1.2276676246866736,-0.565278504989823,-3.14
281,2,1,0,0,1.2276676246866736,-0.565278504989823,1.2172504683536116,0.0751251771979878,-3.14
282,2,1,2,0,1.2172504683536116,0.0751251771979878,1.2294477914316,0.2641069446837784,-3.14
283,2,1,2,0,1.2294477914316,0.2641069446837784,1.2595972643608375,0.6462724989674451,-3.14
284,2,1,0,0,1.2595972643608375,0.6462724989674451,1.282015268468418,0.504249292032638,-3.14
285,2,1,0,0,1.282015268468418,0.504249292032638,1.2553808977599576,-1.0021550394028147,-3.14
286,2,1,1,0,1.2553808977599576,-1.0021550394028147,1.1408784949421666,-0.6504056693870698,-3.14
287,2,1,0,0,1.1408784949421666,-0.6504056693870698,1.1454463606220753,0.3865914718546588,-3.14
288,2,1,2,0,1.1454463606220753,0.3865914718546588,0.9622532033038592,-1.2605548429007802,-3.14
289,2,1,1,0,0.9622532033038592,-1.2605548429007802,0.89965606022945,0.2684742142767986,-3.14
290,2,1,2,0,0.89965606022945,0.2684742142767986,0.7981878615309212,-0.2478754485310492,-3.14
291,2,1,0,0,0.7981878615309212,-0.2478754485310492,0.8139174466576147,0.3588943853150987,-3.14
292,2,1,2,0,0.8139174466576147,0.3588943853150987,0.7631048030841034,-0.520239103088018,-3.14
293,2,1,1,0,0.7631048030841034,-0.520239103088018,0.7560678422378715,0.2623597429282039,-3.14
294,2,1,0,0,0.7560678422378715,0.2623597429282039,0.7569378951813642,0.5767798273775878,-3.14
295,2,1,2,0,0.7569378951813642,0.5767798273775878,0.7544280843496605,-0.3603758990872149,-3.14
296,2,1,1,0,0.7544280843496605,-0.3603758990872149,0.4872548353286652,0.026777329050429,-3.14
297,2,1,0,0,0.4872548353286652,0.026777329050429,0.2056722038882052,-0.8152536369842743,-3.14
298,2,1,1,0,0.2056722038882052,-0.8152536369842743,0.1982978776610711,0.190350746892598,-3.14
299,2,1,1,0,0.1982978776610711,0.190350746892598,0.1996432134960033,-0.0328820932540038,-3.14
300,3,0,1,1,-0.0891358766005662,0.0355105285798926,-0.0892584826618079,-0.0598195832700693,3.14
301,3,0,1,1,-0.0892584826618079,-0.0598195832700693,-0.068900169146702,0.4442055045801004,3.14
302,3,0,0,1,-0.068900169146702,0.4442055045801004,-0.0185075045214932,1.2005054501217454,3.14
303,3,0,0,1,-0.0185075045214932,1.2005054501217454,0.0264511094441193,0.657650891928595,3.14
304,3,0,0,0,0.0264511094441193,0.657650891928595,0.6297437839544926,-0.0409857680273149,3.14
305,3,0,2,0,0.6297437839544926,-0.0409857680273149,0.6259642697558266,-0.1076348283693097,3.14
306,3,0,2,0,0.6259642697558266,-0.1076348283693097,0.6152206995861341,0.0354502386417258,3.14
307,3,0,2,2,0.6152206995861341,0.0354502386417258,0.6156235055806241,-0.0548666494358918,3.14
308,3,0,2,2,0.6156235055806241,-0.0548666494358918,0.6153191503794889,0.0897203721639266,3.14
309,3,0,2,2,0.6153191503794889,0.0897203721639266,0.636969688199837,0.6223578393108259,3.14
310,3,0,2,2,0.636969688199837,0.6223578393108259,0.6855397088574225,1.03232601090093,3.14
311,3,0,2,2,0.6855397088574225,1.03232601090093,0.7141494385213314,0.130178576086504,3.14
312,3,0,2,2,0.7141494385213314,0.130178576086504,0.7997851845860551,1.12992071493064,3.14
313,3,0,2,2,0.7997851845860551,1.12992071493064,0.8357272125962238,0.5075115911219166,3.14
314,3,0,2,2,0.8357272125962238,0.5075115911219166,0.8608095270369248,0.5311190795107245,3.14
315,3,0,2,2,0.8608095270369248,0.5311190795107245,0.912404973649798,1.2903044354944355,3.14
316,3,0,2,2,0.912404973649798,1.2903044354944355,0.948955719669538,0.4499737198828418,3.14
317,3,0,2,2,0.948955719669538,0.4499737198828418,1.645768466304003,1.3962201013333204,3.14
318,3,0,2,2,1.645768466304003,1.3962201013333204,2.5776544751098847,1.1389724370383574,3.14
319,3,0,0,2,2.5776544751098847,1.1389724370383574,2.626630380721973,0.9314114079736808,3.14
320,3,0,0,2,2.626630380721973,0.9314114079736808,3.141200821872949,1.529980193243218,3.14
321,3,0,0,0,3.141200821872949,1.529980193243218,3.1982539785880992,1.025130465242772,3.14
322,3,0,0,0,3.1982539785880992,1.025130465242772,3.241796815901322,0.7701478485219466,3.14
323,3,0,0,0,3.241796815901322,0.7701478485219466,3.44883161812683,0.588516127798582,3.14
324,3,0,0,0,3.44883161812683,0.588516127798582,3.601848551145822,0.5283620724564293,3.14
325,3,0,0,0,3.601848551145822,0.5283620724564293,3.692222694342657,0.2240942787061941,3.14
326,3,0,0,0,3.692222694342657,0.2240942787061941,3.7542506715095976,-0.0067209375883212,3.14
327,3,0,0,0,3.7542506715095976,-0.0067209375883212,3.825154982893096,-0.132666332641364,3.14
328,3,0,0,0,3.825154982893096,-0.132666332641364,3.810662886723652,-0.3028708525208816,3.14
329,3,0,0,0,3.810662886723652,-0.3028708525208816,3.822755635467293,0.5464555445306395,3.14
330,3,0,0,0,3.822755635467293,0.5464555445306395,3.845798406003557,0.4038419776751639,3.14
331,3,0,0,0,3.845798406003557,0.4038419776751639,3.879451453139811,0.5638022147481975,3.14
332,3,0,0,0,3.879451453139811,0.5638022147481975,3.977746067866686,0.4343831355763171,3.14
333,3,0,0,0,3.977746067866686,0.4343831355763171,3.975008244681967,0.20098689251487,3.14
334,3,0,0,0,3.975008244681967,0.20098689251487,3.990212302579928,0.1576313814652463,3.14
335,3,0,0,0,3.990212302579928,0.1576313814652463,3.972093359113101,-0.5901175589977411,3.14
336,3,0,0,0,3.972093359113101,-0.5901175589977411,3.955008765063776,-0.2203279271067815,3.14
337,3,0,0,0,3.955008765063776,-0.2203279271067815,3.9392470670520967,-0.1279255264233227,3.14
338,3,0,0,0,3.9392470670520967,-0.1279255264233227,3.9748209194668807,0.7273199356867639,3.14
339,3,0,0,0,3.9748209194668807,0.7273199356867639,4.036880457310413,0.1563847134761164,3.14
340,3,0,0,0,4.036880457310413,0.1563847134761164,4.049151941597868,0.2649829208513556,3.14
341,3,0,0,0,4.049151941597868,0.2649829208513556,4.110785515043026,0.2182295240977967,3.14
342,3,0,0,0,4.110785515043026,0.2182295240977967,4.128034011116822,0.1969119095314024,3.14
343,3,0,0,0,4.128034011116822,0.1969119095314024,4.131649793239967,0.0358698624573243,3.14
344,3,0,0,0,4.131649793239967,0.0358698624573243,4.258609490610667,-0.1457299652841842,3.14
345,3,0,0,0,4.258609490610667,-0.1457299652841842,4.347822267448223,-0.2590554104952298,3.14
346,3,0,0,0,4.347822267448223,-0.2590554104952298,4.373544475888404,0.7884205994856501,3.14
347,3,0,0,0,4.373544475888404,0.7884205994856501,4.388725505601146,0.0570300307209294,3.14
348,3,0,0,0,4.388725505601146,0.0570300307209294,4.384451253455205,-0.1823933792374767,3.14
349,3,0,0,0,4.384451253455205,-0.1823933792374767,4.387842211637878,0.2192812419315876,3.14
350,3,0,0,0,4.387842211637878,0.2192812419315876,4.381289632915634,-0.3804606960547874,3.14
351,3,0,0,0,4.381289632915634,-0.3804606960547874,4.277535194530142,-0.0693015675352114,3.14
352,3,0,0,0,4.277535194530142,-0.0693015675352114,4.28029664234737,0.146750269697932,3.14
353,3,0,0,0,4.28029664234737,0.146750269697932,4.2877535385249566,0.104735884072631,3.14
354,3,0,0,0,4.2877535385249566,0.104735884072631,4.286330453495802,0.065026346739585,3.14
355,3,0,0,0,4.286330453495802,0.065026346739585,4.343159391608539,-0.2948629666120017,3.14
356,3,0,0,0,4.343159391608539,-0.2948629666120017,4.350605524953736,0.358126039107601,3.14
357,3,0,0,0,4.350605524953736,0.358126039107601,4.365274471578835,-0.0938548033788187,3.14
358,3,0,0,0,4.365274471578835,-0.0938548033788187,4.360635569723376,0.1091766178954048,3.14
359,3,0,0,0,4.360635569723376,0.1091766178954048,4.400287189208799,1.0143086346298873,3.14
360,3,0,0,0,4.400287189208799,1.0143086346298873,4.4162854823062485,0.0648291312208384,3.14
361,3,0,0,0,4.4162854823062485,0.0648291312208384,4.390133512197295,-0.1353076581143447,3.14
362,3,0,0,0,4.390133512197295,-0.1353076581143447,4.423561482223022,0.6845591633781972,3.14
363,3,0,0,0,4.423561482223022,0.6845591633781972,4.416670572708159,-0.4761233337575337,3.14
364,3,0,0,0,4.416670572708159,-0.4761233337575337,4.396535343067857,-0.2712893478276534,3.14
365,3,0,0,0,4.396535343067857,-0.2712893478276534,4.440945321509909,-0.0761952038735521,3.14
366,3,0,0,0,4.440945321509909,-0.0761952038735521,4.405634975222704,-0.8353577745623018,3.14
367,3,0,0,0,4.405634975222704,-0.8353577745623018,4.414109185184946,0.6555994273009198,3.14
368,3,0,0,0,4.414109185184946,0.6555994273009198,4.440219410332008,0.2877457959564522,3.14
369,3,0,0,0,4.440219410332008,0.2877457959564522,4.446538667782425,0.0844022448154558,3.14
370,3,0,0,0,4.446538667782425,0.0844022448154558,4.463901656473729,0.3670268379199048,3.14
371,3,0,0,0,4.463901656473729,0.3670268379199048,4.448336645653492,-0.506545626429818,3.14
372,3,0,0,0,4.448336645653492,-0.506545626429818,4.58707674858544,-0.1171288719543103,3.14
373,3,0,0,0,4.58707674858544,-0.1171288719543103,4.585507046803807,-0.0738549177918988,3.14
374,3,0,0,0,4.585507046803807,-0.0738549177918988,4.581578015547165,-0.1401910236521034,3.14
375,3,0,0,0,4.581578015547165,-0.1401910236521034,4.579370949194617,-0.025337738495992,3.14
376,3,0,0,0,4.579370949194617,-0.025337738495992,4.562326782473757,-0.4101537834059171,3.14
377,3,0,0,0,4.562326782473757,-0.4101537834059171,4.555966384862685,0.0528390457188815,3.14
378,3,0,0,0,4.555966384862685,0.0528390457188815,4.579668585492433,0.5630117487959118,3.14
379,3,0,0,0,4.579668585492433,0.5630117487959118,4.6171530251626285,0.2259728856611977,3.14
380,3,0,0,0,4.6171530251626285,0.2259728856611977,4.619972314406875,0.0371733758433781,3.14
381,3,0,0,0,4.619972314406875,0.0371733758433781,4.641834339757545,0.4485211975129242,3.14
382,3,0,0,0,4.641834339757545,0.4485211975129242,4.636886176426794,-0.3034830878176436,3.14
383,3,0,0,0,4.636886176426794,-0.3034830878176436,4.645766642594739,0.1027913902624716,3.14
384,3,0,0,0,4.645766642594739,0.1027913902624716,4.667354480638394,0.5081505719872137,3.14
385,3,0,0,0,4.667354480638394,0.5081505719872137,4.788579336641297,-0.3556953111410446,3.14
386,3,0,0,0,4.788579336641297,-0.3556953111410446,4.776297091515318,-0.1596825302992623,3.14
387,3,0,0,0,4.776297091515318,-0.1596825302992623,4.650926052623389,-0.1668037189210049,3.14
388,3,0,0,0,4.650926052623389,-0.1668037189210049,4.634508323163081,-0.3820971787361764,3.14
389,3,0,0,0,4.634508323163081,-0.3820971787361764,4.655374762821122,0.6138595885056973,3.14
390,3,0,0,0,4.655374762821122,0.6138595885056973,4.7817882950139,-0.0029783519845888,3.14
391,3,0,0,0,4.7817882950139,-0.0029783519845888,4.83420923592071,0.2033969093062815,3.14
392,3,0,0,0,4.83420923592071,0.2033969093062815,4.829429457744133,-0.225980088128099,3.14
393,3,0,0,0,4.829429457744133,-0.225980088128099,4.835488112715063,0.0941529356978026,3.14
394,3,0,0,0,4.835488112715063,0.0941529356978026,4.836737728356664,-0.028278685165373,3.14
395,3,0,0,0,4.836737728356664,-0.028278685165373,4.843019483166394,0.3055065539866846,3.14
396,3,0,0,0,4.843019483166394,0.3055065539866846,4.861970952349435,0.3871218639421367,3.14
397,3,0,0,0,4.861970952349435,0.3871218639421367,4.929158683519046,-0.2138384060496928,3.14
398,3,0,0,0,4.929158683519046,-0.2138384060496928,4.862962144709606,0.0889377635555231,3.14
399,3,0,0,0,4.862962144709606,0.0889377635555231,4.860150087861284,-0.2389593104008193,3.14
400,4,0,1,1,0.0234769115189817,0.0061970282620394,0.0128559642884444,-0.288397312901253,5.1000000000000005
401,4,0,1,1,0.0128559642884444,-0.288397312901253,0.0386325218058267,0.8231502504387364,5.1000000000000005
402,4,0,0,1,0.0386325218058267,0.8231502504387364,0.0730899268854628,0.7739774803479142,5.1000000000000005
403,4,0,2,1,0.0730899268854628,0.7739774803479142,0.0809570723445642,-0.1313948334013415,5.1000000000000005
404,4,0,1,1,0.0809570723445642,-0.1313948334013415,0.3249914521420046,0.2088928404876218,5.1000000000000005
405,4,0,2,1,0.3249914521420046,0.2088928404876218,0.496424715591188,0.2458348457291096,5.1000000000000005
406,4,0,2,1,0.496424715591188,0.2458348457291096,0.793876437975399,0.4028537910589418,5.1000000000000005
407,4,0,2,2,0.793876437975399,0.4028537910589418,0.9394278100381132,0.6068454092355934,5.1000000000000005
408,4,0,2,2,0.9394278100381132,0.6068454092355934,0.9804624711694372,0.8811021861702439,5.1000000000000005
409,4,0,2,2,0.9804624711694372,0.8811021861702439,1.0204949257557034,0.74919798167126,5.1000000000000005
410,4,0,2,2,1.0204949257557034,0.74919798167126,1.0829465435348034,1.4547943184695906,5.1000000000000005
411,4,0,2,2,1.0829465435348034,1.4547943184695906,1.1448693113782895,1.1347975574971274,5.1000000000000005
412,4,0,2,2,1.1448693113782895,1.1347975574971274,1.532476923413837,2.223459637868527,5.1000000000000005
413,4,0,0,2,1.532476923413837,2.223459637868527,1.641734405250101,2.0712654737886718,5.1000000000000005
414,4,0,0,2,1.641734405250101,2.0712654737886718,1.7490070749322857,2.015362264610141,5.1000000000000005
415,4,0,0,0,1.7490070749322857,2.015362264610141,2.1580060147632945,-0.2977389944158274,5.1000000000000005
416,4,0,0,0,2.1580060147632945,-0.2977389944158274,2.3683634749047,0.5355577092453887,5.1000000000000005
417,4,0,0,0,2.3683634749047,0.5355577092453887,2.373268474816022,-0.0873297918584639,5.1000000000000005
418,4,0,0,0,2.373268474816022,-0.0873297918584639,2.4207624506639096,-0.2273760207570057,5.1000000000000005
419,4,0,0,0,2.4207624506639096,-0.2273760207570057,2.4251994678683704,0.2680004895668132,5.1000000000000005
420,4,0,2,0,2.4251994678683704,0.2680004895668132,2.4100170009850364,-0.462258423399594,5.1000000000000005
421,4,0,0,0,2.4100170009850364,-0.462258423399594,2.425803870156412,-0.5606706855718541,5.1000000000000005
422,4,0,0,0,2.425803870156412,-0.5606706855718541,2.470386222530434,0.3924849299183961,5.1000000000000005
423,4,0,2,0,2.470386222530434,0.3924849299183961,2.4586317093898136,-0.4248045870059992,5.1000000000000005
424,4,0,0,0,2.4586317093898136,-0.4248045870059992,2.479236321485692,0.3959819886412142,5.1000000000000005
425,4,0,0,0,2.479236321485692,0.3959819886412142,2.547937915317209,0.2679460566936623,5.1000000000000005
426,4,0,0,0,2.547937915317209,0.2679460566936623,2.5596426872849487,0.1340766243008494,5.1000000000000005
427,4,0,0,0,2.5596426872849487,0.1340766243008494,2.538853561140162,0.3794517123176982,5.1000000000000005
428,4,0,0,0,2.538853561140162,0.3794517123176982,2.644670530541392,0.1061323434508983,5.1000000000000005
429,4,0,0,0,2.644670530541392,0.1061323434508983,2.683234971896342,0.9641937165408424,5.1000000000000005
430,4,0,0,0,2.683234971896342,0.9641937165408424,2.712780683512874,0.3877992679721508,5.1000000000000005
431,4,0,0,0,2.712780683512874,0.3877992679721508,2.781842944266866,-0.6955293714080384,5.1000000000000005
432,4,0,0,0,2.781842944266866,-0.6955293714080384,2.739935912523897,0.523312673547831,5.1000000000000005
433,4,0,0,0,2.739935912523897,0.523312673547831,2.724261989087813,-0.6098474442848825,5.1000000000000005
434,4,0,0,0,2.724261989087813,-0.6098474442848825,2.686540200172064,0.2684619004302396,5.1000000000000005
435,4,0,0,0,2.686540200172064,0.2684619004302396,2.694785185683016,0.156610198478267,5.1000000000000005
436,4,0,0,0,2.694785185683016,0.156610198478267,2.8755637337196487,0.2591124881815173,5.1000000000000005
437,4,0,0,0,2.8755637337196487,0.2591124881815173,2.905174633215596,0.5697981314710926,5.1000000000000005
438,4,0,0,0,2.905174633215596,0.5697981314710926,2.936309226564091,0.4775458731206149,5.1000000000000005
439,4,0,0,0,2.936309226564091,0.4775458731206149,2.9184626926016266,-0.3069708254472849,5.1000000000000005
440,4,0,0,0,2.9184626926016266,-0.3069708254472849,3.002810579631969,-0.3873409056588111,5.1000000000000005
441,4,0,0,0,3.002810579631969,-0.3873409056588111,3.004136532071562,0.2597418709868942,5.1000000000000005
442,4,0,0,0,3.004136532071562,0.2597418709868942,3.0086346916821123,0.0528731901349718,5.1000000000000005
443,4,0,0,0,3.0086346916821123,0.0528731901349718,3.0561059242552577,1.020748319428443,5.1000000000000005
444,4,0,0,0,3.0561059242552577,1.020748319428443,3.0561993911798555,-0.331603254597976,5.1000000000000005
445,4,0,0,0,3.0561993911798555,-0.331603254597976,3.1337275121927624,0.1054254358151547,5.1000000000000005
446,4,0,0,0,3.1337275121927624,0.1054254358151547,3.097472591877498,-0.4645161160272028,5.1000000000000005
447,4,0,0,0,3.097472591877498,-0.4645161160272028,3.106013710719356,-1.0953176206004878,5.1000000000000005
448,4,0,0,0,3.106013710719356,-1.0953176206004878,2.98808125932916,-0.9199999780306964,5.1000000000000005
449,4,0,0,0,2.98808125932916,-0.9199999780306964,2.9764559190416637,0.0796153497639421,5.1000000000000005
450,4,0,0,0,2.9764559190416637,0.0796153497639421,2.9676297029490977,-0.2435114063058356,5.1000000000000005
451,4,0,0,0,2.9676297029490977,-0.2435114063058356,2.968671700519251,0.0330078263461076,5.1000000000000005
452,4,0,0,0,2.968671700519251,0.0330078263461076,2.9724370184278666,-0.2916295764786177,5.1000000000000005
453,4,0,0,0,2.9724370184278666,-0.2916295764786177,2.985402552932001,0.4716310838088457,5.1000000000000005
454,4,0,0,0,2.985402552932001,0.4716310838088457,2.981538619480356,-0.333529547077607,5.1000000000000005
455,4,0,0,0,2.981538619480356,-0.333529547077607,2.9838340623086297,0.2253969212105682,5.1000000000000005
456,4,0,0,0,2.9838340623086297,0.2253969212105682,2.9479096267479648,-0.4023552447430206,5.1000000000000005
457,4,0,0,0,2.9479096267479648,-0.4023552447430206,2.9613457191008994,0.3565290913644807,5.1000000000000005
458,4,0,0,0,2.9613457191008994,0.3565290913644807,2.8329272049332648,0.5990382604357525,5.1000000000000005
459,4,0,0,0,2.8329272049332648,0.5990382604357525,2.887486541941768,0.7849009465596992,5.1000000000000005
460,4,0,0,0,2.887486541941768,0.7849009465596992,2.87489315221403,-0.4240979917467021,5.1000000000000005
461,4,0,0,0,2.87489315221403,-0.4240979917467021,2.6871620749266696,0.7167217927165787,5.1000000000000005
462,4,0,0,0,2.6871620749266696,0.7167217927165787,2.7233778719766746,0.5420243822659481,5.1000000000000005
463,4,0,0,0,2.7233778719766746,0.5420243822659481,2.722001509235902,-0.1404621612204342,5.1000000000000005
464,4,0,0,0,2.722001509235902,-0.1404621612204342,2.7865227110006368,0.9923916683427848,5.1000000000000005
465,4,0,0,0,2.7865227110006368,0.9923916683427848,2.783037927306056,-0.4340871031171179,5.1000000000000005
466,4,0,0,0,2.783037927306056,-0.4340871031171179,2.802408608278532,0.6425766019923151,5.1000000000000005
467,4,0,0,0,2.802408608278532,0.6425766019923151,2.7870370123370547,-0.6966864127821604,5.1000000000000005
468,4,0,0,0,2.7870370123370547,-0.6966864127821604,2.866052899082829,-0.7010590189187161,5.1000000000000005
469,4,0,0,0,2.866052899082829,-0.7010590189187161,2.867673221924336,0.2962559398299531,5.1000000000000005
470,4,0,0,0,2.867673221924336,0.2962559398299531,2.911463799467677,0.7753016323729618,5.1000000000000005
471,4,0,0,0,2.911463799467677,0.7753016323729618,2.897221591407108,-0.5971229332251674,5.1000000000000005
472,4,0,0,0,2.897221591407108,-0.5971229332251674,2.944571985531269,-0.1969527334552362,5.1000000000000005
473,4,0,0,0,2.944571985531269,-0.1969527334552362,2.9718894050947235,0.7299877361372236,5.1000000000000005
474,4,0,0,0,2.9718894050947235,0.7299877361372236,2.969964543267323,-0.2879297125957435,5.1000000000000005
475,4,0,0,0,2.969964543267323,-0.2879297125957435,2.9615361071893385,-0.0469606341721136,5.1000000000000005
476,4,0,0,0,2.9615361071893385,-0.0469606341721136,2.967390738412772,-0.2636399784291707,5.1000000000000005
477,4,0,0,0,2.967390738412772,-0.2636399784291707,2.982589097482121,0.3723009657388384,5.1000000000000005
478,4,0,0,0,2.982589097482121,0.3723009657388384,2.9932637688742947,0.0074625240204422,5.1000000000000005
479,4,0,0,0,2.9932637688742947,0.0074625240204422,2.982008592508462,-0.4938449986031489,5.1000000000000005
480,4,0,0,0,2.982008592508462,-0.4938449986031489,2.92952359068362,-0.0849415604518203,5.1000000000000005
481,4,0,0,0,2.92952359068362,-0.0849415604518203,2.9597262873234245,0.831736251801801,5.1000000000000005
482,4,0,0,0,2.9597262873234245,0.831736251801801,2.993080484405368,0.4631870185001292,5.1000000000000005
483,4,0,0,0,2.993080484405368,0.4631870185001292,3.12528437279119,0.1912395349445983,5.1000000000000005
484,4,0,0,0,3.12528437279119,0.1912395349445983,2.953928891267054,-0.912448742955374,5.1000000000000005
485,4,0,0,0,2.953928891267054,-0.912448742955374,2.8810105313730965,-0.0473343920159815,5.1000000000000005
486,4,0,0,0,2.8810105313730965,-0.0473343920159815,2.865887515372333,-0.4937761053954953,5.1000000000000005
487,4,0,0,0,2.865887515372333,-0.4937761053954953,2.815592724554807,-1.1089043184603014,5.1000000000000005
488,4,0,0,0,2.815592724554807,-1.1089043184603014,2.73523515524284,-0.2444777300800767,5.1000000000000005
489,4,0,0,0,2.73523515524284,-0.2444777300800767,2.7158416488686306,-0.5315261249511338,5.1000000000000005
490,4,0,0,0,2.7158416488686306,-0.5315261249511338,2.603978594047226,0.5764785769221555,5.1000000000000005
491,4,0,0,0,2.603978594047226,0.5764785769221555,2.5925304566948357,0.947102067254915,5.1000000000000005
492,4,0,0,0,2.5925304566948357,0.947102067254915,2.587817741924928,-0.5879431642469951,5.1000000000000005
493,4,0,0,0,2.587817741924928,-0.5879431642469951,2.562893808435205,-0.3922342917057934,5.1000000000000005
494,4,0,0,0,2.562893808435205,-0.3922342917057934,2.5260851800890305,-0.8495508159522381,5.1000000000000005
495,4,0,0,0,2.5260851800890305,-0.8495508159522381,2.5704239385574708,0.1542130609316918,5.1000000000000005
496,4,0,0,0,2.5704239385574708,0.1542130609316918,2.570824301571056,-0.0949000274023283,5.1000000000000005
497,4,0,0,0,2.570824301571056,-0.0949000274023283,2.628585033226583,-1.0164169717671194,5.1000000000000005
498,4,0,0,0,2.628585033226583,-1.0164169717671194,2.615614614275933,0.2271540932210187,5.1000000000000005
499,4,0,0,0,2.615614614275933,0.2271540932210187,2.6240685271945265,0.0756423447626778,5.1000000000000005
500,5,0,1,1,-0.0146530899313909,-0.0460083640119725,0.0136494638410717,0.7537088232524,9.02
501,5,0,0,1,0.0136494638410717,0.7537088232524,0.0527905856261001,0.645689199812281,9.02
502,5,0,2,1,0.0527905856261001,0.645689199812281,0.215491538434455,1.003592913819454,9.02
503,5,0,2,1,0.215491538434455,1.003592913819454,0.2543445656062046,0.7353164630598467,9.02
504,5,0,2,2,0.2543445656062046,0.7353164630598467,1.0861483407350483,1.5836406841042476,9.02
505,5,0,2,2,1.0861483407350483,1.5836406841042476,1.1757442548625268,1.9766169431113887,9.02
506,5,0,2,2,1.1757442548625268,1.9766169431113887,1.303172769838582,2.9614563987476044,9.02
507,5,0,0,2,1.303172769838582,2.9614563987476044,1.506902436651797,1.8620954415724087,9.02
508,5,0,2,2,1.506902436651797,1.8620954415724087,3.007127443044478,2.6549659438473308,9.02
509,5,0,0,2,3.007127443044478,2.6549659438473308,3.1000556868560354,1.5785503407161965,9.02
510,5,0,0,2,3.1000556868560354,1.5785503407161965,3.30277271535306,2.4726558507543976,9.02
511,5,0,0,0,3.30277271535306,2.4726558507543976,3.4581174927477103,3.1636257679022446,9.02
512,5,0,0,0,3.4581174927477103,3.1636257679022446,3.5947944068607693,2.571325185017284,9.02
513,5,0,0,0,3.5947944068607693,2.571325185017284,3.7015696619944616,1.966205544550787,9.02
514,5,0,0,0,3.7015696619944616,1.966205544550787,3.793716476342616,1.8938125935876604,9.02
515,5,0,0,0,3.793716476342616,1.8938125935876604,4.397246142940825,0.3986268139163588,9.02
516,5,0,0,0,4.397246142940825,0.3986268139163588,4.403427703574689,0.0912784519951432,9.02
517,5,0,0,0,4.403427703574689,0.0912784519951432,4.590655253475279,-0.0765392516637293,9.02
518,5,0,0,0,4.590655253475279,-0.0765392516637293,4.589787852388803,-0.0341301025726524,9.02
519,5,0,0,0,4.589787852388803,-0.0341301025726524,4.625363701304891,0.7867311745319696,9.02
520,5,0,0,0,4.625363701304891,0.7867311745319696,4.653678468152057,0.3323738039044802,9.02
521,5,0,0,0,4.653678468152057,0.3323738039044802,4.657024949201176,-0.0334883028530508,9.02
522,5,0,0,0,4.657024949201176,-0.0334883028530508,4.722664306949026,0.6702766018171191,9.02
523,5,0,0,0,4.722664306949026,0.6702766018171191,4.742586982503754,0.2993082056442359,9.02
524,5,0,0,0,4.742586982503754,0.2993082056442359,4.733747330111639,-0.3637587600059003,9.02
525,5,0,0,0,4.733747330111639,-0.3637587600059003,4.71942403016774,0.3029011682627816,9.02
526,5,0,0,0,4.71942403016774,0.3029011682627816,4.823744552622684,-0.2222201827324464,9.02
527,5,0,0,0,4.823744552622684,-0.2222201827324464,4.802045074586881,-0.5202815635875274,9.02
528,5,0,0,0,4.802045074586881,-0.5202815635875274,4.8082671616004165,0.248117934515106,9.02
529,5,0,0,0,4.8082671616004165,0.248117934515106,4.79183610684283,-0.075079451785601,9.02
530,5,0,0,0,4.79183610684283,-0.075079451785601,4.7843797162583375,-0.2121978906053267,9.02
531,5,0,0,0,4.7843797162583375,-0.2121978906053267,4.762691786890555,-0.1697400779936879,9.02
532,5,0,0,0,4.762691786890555,-0.1697400779936879,4.681757889132895,-0.4791680249462627,9.02
533,5,0,0,0,4.681757889132895,-0.4791680249462627,4.708609115146973,0.8486172556619181,9.02
534,5,0,0,0,4.708609115146973,0.8486172556619181,4.787746407185675,0.4369517900471891,9.02
535,5,0,0,0,4.787746407185675,0.4369517900471891,4.781760501459471,-0.2934614704868498,9.02
536,5,0,0,0,4.781760501459471,-0.2934614704868498,4.89076092504623,-0.2964982606997922,9.02
537,5,0,0,0,4.89076092504623,-0.2964982606997922,4.905052903498516,0.5203862195937348,9.02
538,5,0,0,0,4.905052903498516,0.5203862195937348,4.915563509951938,0.1038176733652873,9.02
539,5,0,0,0,4.915563509951938,0.1038176733652873,4.94580664362837,0.7791468886909175,9.02
540,5,0,0,0,4.94580664362837,0.7791468886909175,5.083648629664489,0.8265085650663726,9.02
541,5,0,0,0,5.083648629664489,0.8265085650663726,5.08988467399008,0.1078028967650051,9.02
542,5,0,0,0,5.08988467399008,0.1078028967650051,5.083283101168642,-0.3063628120054409,9.02
543,5,0,0,0,5.083283101168642,-0.3063628120054409,5.055212927717477,-0.5949329306343856,9.02
544,5,0,0,0,5.055212927717477,-0.5949329306343856,5.059097697980521,0.2940963486982721,9.02
545,5,0,0,0,5.059097697980521,0.2940963486982721,5.155689571650335,0.1006993200331778,9.02
546,5,0,0,0,5.155689571650335,0.1006993200331778,5.150783732678113,-0.5840672813797416,9.02
547,5,0,0,0,5.150783732678113,-0.5840672813797416,5.1477641197495645,-0.1417050539452269,9.02
548,5,0,0,0,5.1477641197495645,-0.1417050539452269,5.234764287528716,-0.1319955785829906,9.02
549,5,0,0,0,5.234764287528716,-0.1319955785829906,5.209075058735883,-0.1151476230951066,9.02
550,5,0,0,0,5.209075058735883,-0.1151476230951066,5.22435707104556,0.4526536706444288,9.02
551,5,0,0,0,5.22435707104556,0.4526536706444288,5.235843105825054,0.0816309438343899,9.02
552,5,0,0,0,5.235843105825054,0.0816309438343899,5.230349377620628,-0.2046320590580931,9.02
553,5,0,0,0,5.230349377620628,-0.2046320590580931,5.230569105466444,-0.0287228087286003,9.02
554,5,0,0,0,5.230569105466444,-0.0287228087286003,5.200568793428172,0.6715129195090284,9.02
555,5,0,0,0,5.200568793428172,0.6715129195090284,5.310311703378691,0.0283779478719147,9.02
556,5,0,0,0,5.310311703378691,0.0283779478719147,5.305380591032744,-0.102979351194261,9.02
557,5,0,0,0,5.305380591032744,-0.102979351194261,5.304368359368165,0.0006622702440224,9.02
558,5,0,0,0,5.304368359368165,0.0006622702440224,5.294982871077373,-0.1864402994984455,9.02
559,5,0,0,0,5.294982871077373,-0.1864402994984455,5.316139532239559,0.6023043681784774,9.02
560,5,0,0,0,5.316139532239559,0.6023043681784774,5.339637264968305,0.3666061938811145,9.02
561,5,0,0,0,5.339637264968305,0.3666061938811145,5.341342518254136,-0.1225668551299877,9.02
562,5,0,0,0,5.341342518254136,-0.1225668551299877,5.331702075746904,-0.1253730708357279,9.02
563,5,0,0,0,5.331702075746904,-0.1253730708357279,5.362817819566027,0.2548693186133074,9.02
564,5,0,0,0,5.362817819566027,0.2548693186133074,5.368524948429451,-0.0299867026757979,9.02
565,5,0,0,0,5.368524948429451,-0.0299867026757979,5.3807140615667,-0.0502903132328223,9.02
566,5,0,0,0,5.3807140615667,-0.0502903132328223,5.357221281615203,-0.5923394692850259,9.02
567,5,0,0,0,5.357221281615203,-0.5923394692850259,5.333722487789395,-0.3410918857446108,9.02
568,5,0,0,0,5.333722487789395,-0.3410918857446108,5.356826238559353,-0.3104080239950181,9.02
569,5,0,0,0,5.356826238559353,-0.3104080239950181,5.360760701645443,-0.0566894390668325,9.02
570,5,0,0,0,5.360760701645443,-0.0566894390668325,5.479676789720901,0.2974632054644623,9.02
571,5,0,0,0,5.479676789720901,0.2974632054644623,5.502367972473149,0.3357073680244133,9.02
572,5,0,0,0,5.502367972473149,0.3357073680244133,5.539256535215334,0.8274382638720975,9.02
573,5,0,0,0,5.539256535215334,0.8274382638720975,5.631448834698993,0.2356042991225011,9.02
574,5,0,0,0,5.631448834698993,0.2356042991225011,5.599295899530935,-1.0832688197768618,9.02
575,5,0,0,0,5.599295899530935,-1.0832688197768618,5.551133080333383,-0.8210160061205765,9.02
576,5,0,0,0,5.551133080333383,-0.8210160061205765,5.461912554839785,-0.7327556795692024,9.02
577,5,0,0,0,5.461912554839785,-0.7327556795692024,5.470309598935528,0.5507431831309337,9.02
578,5,0,0,0,5.470309598935528,0.5507431831309337,5.491900891712054,0.1843883734010266,9.02
579,5,0,0,0,5.491900891712054,0.1843883734010266,5.488814922751213,-0.1645456372798397,9.02
580,5,0,0,0,5.488814922751213,-0.1645456372798397,5.480992759295629,-0.1045971741403585,9.02
581,5,0,0,0,5.480992759295629,-0.1045971741403585,5.475128301533785,-0.0877211246244269,9.02
582,5,0,0,0,5.475128301533785,-0.0877211246244269,5.4722474076368135,-0.1152429254885614,9.02
583,5,0,0,0,5.4722474076368135,-0.1152429254885614,5.545223264960064,0.2590233828797567,9.02
584,5,0,0,0,5.545223264960064,0.2590233828797567,5.528341695076721,-0.6527650461580319,9.02
585,5,0,0,0,5.528341695076721,-0.6527650461580319,5.525356030116391,0.1866518790664448,9.02
586,5,0,0,0,5.525356030116391,0.1866518790664448,5.587981431567208,0.2271145334761818,9.02
587,5,0,0,0,5.587981431567208,0.2271145334761818,5.610150454625783,0.4825635408208122,9.02
588,5,0,0,0,5.610150454625783,0.4825635408208122,5.643319332181303,0.6167167198514144,9.02
589,5,0,0,0,5.643319332181303,0.6167167198514144,5.759688429520626,0.0412548607819083,9.02
590,5,0,0,0,5.759688429520626,0.0412548607819083,5.794629021015901,0.8158305579985075,9.02
591,5,0,0,0,5.794629021015901,0.8158305579985075,5.981387770850283,0.4833018857335576,9.02
592,5,0,0,0,5.981387770850283,0.4833018857335576,5.9987274618818045,0.2744076672918904,9.02
593,5,0,0,0,5.9987274618818045,0.2744076672918904,5.998249814556559,-0.1229534827574764,9.02
594,5,0,0,0,5.998249814556559,-0.1229534827574764,5.97623052642065,-0.4963480511859507,9.02
595,5,0,0,0,5.97623052642065,-0.4963480511859507,5.987894913609145,0.4821785806198811,9.02
596,5,0,0,0,5.987894913609145,0.4821785806198811,6.0719905807456,0.1632392043993902,9.02
597,5,0,0,0,6.0719905807456,0.1632392043993902,6.070022078542564,0.309430826880531,9.02
598,5,0,0,0,6.070022078542564,0.309430826880531,6.07293061200277,-0.0238310084683687,9.02
599,5,0,0,0,6.07293061200277,-0.0238310084683687,6.067983103929643,-0.054805121659758,9.02
600,6,3,0,0,-0.029233299958618,0.170996323893848,0.1554499679120353,0.6873542525732651,-2.35
601,6,3,2,0,0.1554499679120353,0.6873542525732651,0.2259214699978783,0.652610032958338,-2.35
602,6,3,2,0,0.2259214699978783,0.652610032958338,0.2639262593857602,0.8985872123027386,-2.35
603,6,3,2,2,0.2639262593857602,0.8985872123027386,0.3079552843557168,0.8019629772824128,-2.35
604,6,3,2,2,0.3079552843557168,0.8019629772824128,0.767462495555834,1.335109826922533,-2.35
605,6,3,2,2,0.767462495555834,1.335109826922533,0.8523221110092616,-0.293500066011189,-2.35
606,6,3,2,2,0.8523221110092616,-0.293500066011189,0.8470093106910357,0.0482232969689802,-2.35
607,6,3,2,2,0.8470093106910357,0.0482232969689802,0.8406612731787138,-0.1457868715301853,-2.35
608,6,3,2,2,0.8406612731787138,-0.1457868715301853,0.9263295928343142,0.2649376281870879,-2.35
609,6,3,2,2,0.9263295928343142,0.2649376281870879,0.9571823645391746,0.0213682226896091,-2.35
610,6,3,2,2,0.9571823645391746,0.0213682226896091,0.9389489754897856,-0.5041284467391373,-2.35
611,6,3,2,2,0.9389489754897856,-0.5041284467391373,0.9536936758964702,-0.2048262829634529,-2.35
612,6,3,2,2,0.9536936758964702,-0.2048262829634529,0.9306215267565656,-0.5069804619474729,-2.35
613,6,3,2,2,0.9306215267565656,-0.5069804619474729,0.9515641300740558,0.637528581088614,-2.35
614,6,3,2,2,0.9515641300740558,0.637528581088614,0.9553468188139213,-0.184778554306431,-2.35
615,6,3,2,2,0.9553468188139213,-0.184778554306431,0.9291334318739544,-0.1930332340260221,-2.35
616,6,3,2,2,0.9291334318739544,-0.1930332340260221,0.9309683468354796,0.1283591722209263,-2.35
617,6,3,2,2,0.9309683468354796,0.1283591722209263,0.952668453945635,0.4464538906075305,-2.35
618,6,3,2,2,0.952668453945635,0.4464538906075305,1.0854849998414726,0.061806730422496,-2.35
619,6,3,2,2,1.0854849998414726,0.061806730422496,1.0665025169150903,-0.4992552440497447,-2.35
620,6,3,2,2,1.0665025169150903,-0.4992552440497447,1.1037256566098532,0.0070076638669791,-2.35
621,6,3,2,2,1.1037256566098532,0.0070076638669791,1.2517323004599024,0.4582084225929128,-2.35
622,6,3,2,2,1.2517323004599024,0.4582084225929128,1.3033676118373323,1.3074885581715014,-2.35
623,6,3,2,2,1.3033676118373323,1.3074885581715014,1.353645285181207,0.8366742855421128,-2.35
624,6,3,2,2,1.353645285181207,0.8366742855421128,1.3757904491983044,0.3089219724494367,-2.35
625,6,3,2,2,1.3757904491983044,0.3089219724494367,1.3961181354691523,0.3121231339478651,-2.35
626,6,3,2,2,1.3961181354691523,0.3121231339478651,1.4265503118511984,0.7995526381995337,-2.35
627,6,3,2,2,1.4265503118511984,0.7995526381995337,1.4479668940192238,0.3379001807666383,-2.35
628,6,3,2,2,1.4479668940192238,0.3379001807666383,1.461395509195146,0.2852139628920602,-2.35
629,6,3,2,2,1.461395509195146,0.2852139628920602,2.0315496703431504,1.0343024603879034,-2.35
630,6,3,0,2,2.0315496703431504,1.0343024603879034,2.0727048639332675,0.7420422751668349,-2.35
631,6,3,0,2,2.0727048639332675,0.7420422751668349,2.302188243843597,-0.295004948596187,-2.35
632,6,3,0,0,2.302188243843597,-0.295004948596187,2.2803094050769857,-0.3840981664808007,-2.35
633,6,3,0,0,2.2803094050769857,-0.3840981664808007,2.357956190714528,0.4047156464159851,-2.35
634,6,3,0,0,2.357956190714528,0.4047156464159851,2.347271490892288,-0.5223557563278555,-2.35
635,6,3,0,0,2.347271490892288,-0.5223557563278555,2.310405619486546,-0.728886977284245,-2.35
636,6,3,0,0,2.310405619486546,-0.728886977284245,2.288007205821174,-0.3079504989127255,-2.35
637,6,3,0,0,2.288007205821174,-0.3079504989127255,2.167142977093049,-0.9265345957782476,-2.35
638,6,3,0,0,2.167142977093049,-0.9265345957782476,2.1474308700254032,-0.1049410099364306,-2.35
639,6,3,0,0,2.1474308700254032,-0.1049410099364306,2.171975996575274,0.6455448533270209,-2.35
640,6,3,0,0,2.171975996575274,0.6455448533270209,2.08084700069882,-0.0270190205562314,-2.35
641,6,3,0,0,2.08084700069882,-0.0270190205562314,2.0223866614867685,-0.4738124020906216,-2.35
642,6,3,0,0,2.0223866614867685,-0.4738124020906216,1.8616028243588556,0.482227466457043,-2.35
643,6,3,0,0,1.8616028243588556,0.482227466457043,1.870636966176772,-0.0137777353659249,-2.35
644,6,3,0,0,1.870636966176772,-0.0137777353659249,1.8649514391697493,-0.1869638833875385,-2.35
645,6,3,0,0,1.8649514391697493,-0.1869638833875385,1.7237377604977335,-0.1976283113910844,-2.35
646,6,3,2,0,1.7237377604977335,-0.1976283113910844,1.6836479052739954,-1.0027948008373784,-2.35
647,6,3,0,0,1.6836479052739954,-1.0027948008373784,1.6673456364543264,-0.0431656354513496,-2.35
648,6,3,2,0,1.6673456364543264,-0.0431656354513496,1.4965680607553131,-0.1990211266698658,-2.35
649,6,3,2,0,1.4965680607553131,-0.1990211266698658,1.1985889769464375,-0.5812458946590863,-2.35
650,6,3,0,0,1.1985889769464375,-0.5812458946590863,1.181429485209076,-0.4115039727198892,-2.35
651,6,3,2,0,1.181429485209076,-0.4115039727198892,0.8927794850702803,-0.6960890764343235,-2.35
652,6,3,1,0,0.8927794850702803,-0.6960890764343235,0.8541661102600879,-0.7593888822147664,-2.35
653,6,3,1,0,0.8541661102600879,-0.7593888822147664,0.8814727620399746,0.3487863599508761,-2.35
654,6,3,2,0,0.8814727620399746,0.3487863599508761,0.8007174969760564,-0.0353434244100877,-2.35
655,6,3,2,0,0.8007174969760564,-0.0353434244100877,0.7763531459584949,-0.5698759866872436,-2.35
656,6,3,1,0,0.7763531459584949,-0.5698759866872436,0.6395491532462162,-0.687806044596753,-2.35
657,6,3,1,0,0.6395491532462162,-0.687806044596753,0.3451721144186101,-1.0690290175082575,-2.35
658,6,3,1,1,0.3451721144186101,-1.0690290175082575,0.2014831110549813,-0.0077492673066301,-2.35
659,6,3,1,1,0.2014831110549813,-0.0077492673066301,0.194525398839325,-0.4374342628577458,-2.35
660,6,3,1,1,0.194525398839325,-0.4374342628577458,0.0646991863397763,0.6908674715107114,-2.35
661,6,3,0,1,0.0646991863397763,0.6908674715107114,-0.1005617418250507,0.3707023167125616,-2.35
662,6,3,1,1,-0.1005617418250507,0.3707023167125616,-0.1296865130919552,-0.8576052133516734,-2.35
663,6,3,3,1,-0.1296865130919552,-0.8576052133516734,-0.2549932374702623,-0.9402718216323344,-2.35
664,6,3,3,1,-0.2549932374702623,-0.9402718216323344,-0.2602487262263177,0.2460710272259326,-2.35
665,6,3,1,1,-0.2602487262263177,0.2460710272259326,-0.2564838077916999,-0.0579131822849762,-2.35
666,6,3,1,1,-0.2564838077916999,-0.0579131822849762,-0.2683910123381928,-0.2733735698735305,-2.35
667,6,3,1,1,-0.2683910123381928,-0.2733735698735305,-0.2812355390411019,-0.2389820053058069,-2.35
668,6,3,1,1,-0.2812355390411019,-0.2389820053058069,-0.2723834603685829,0.2740792120440906,-2.35
669,6,3,1,1,-0.2723834603685829,0.2740792120440906,-0.2855137456488149,-0.6868484970924589,-2.35
670,6,3,3,1,-0.2855137456488149,-0.6868484970924589,-0.3080251223206502,-0.323022997892073,-2.35
671,6,3,1,1,-0.3080251223206502,-0.323022997892073,-0.3307589731431015,-0.0063740818358341,-2.35
672,6,3,1,1,-0.3307589731431015,-0.0063740818358341,-0.3465500437858205,-0.509537555365963,-2.35
673,6,3,3,1,-0.3465500437858205,-0.509537555365963,-0.3757901547831437,-0.5779097083054839,-2.35
674,6,3,3,1,-0.3757901547831437,-0.5779097083054839,-0.3797546219457881,-0.3057068477958606,-2.35
675,6,3,1,1,-0.3797546219457881,-0.3057068477958606,-0.3976005981877025,-0.3519859688936165,-2.35
676,6,3,3,1,-0.3976005981877025,-0.3519859688936165,-0.4233845989131878,-0.5513033075346041,-2.35
677,6,3,3,1,-0.4233845989131878,-0.5513033075346041,-0.4585970493373971,-0.6293985557569981,-2.35
678,6,3,3,3,-0.4585970493373971,-0.6293985557569981,-0.4953728368884676,-0.903013750436787,-2.35
679,6,3,3,3,-0.4953728368884676,-0.903013750436787,-0.5251294672501324,-0.4069157930045087,-2.35
680,6,3,3,3,-0.5251294672501324,-0.4069157930045087,-0.5345388538358038,-0.1649020679209887,-2.35
681,6,3,3,3,-0.5345388538358038,-0.1649020679209887,-0.5449338020827038,-0.2003353178860504,-2.35
682,6,3,3,3,-0.5449338020827038,-0.2003353178860504,-0.5327653028945434,0.4087920441307308,-2.35
683,6,3,1,3,-0.5327653028945434,0.4087920441307308,-0.5611021400897277,-1.0853174087605664,-2.35
684,6,3,3,3,-0.5611021400897277,-1.0853174087605664,-0.8088188067559917,-0.631997207352924,-2.35
685,6,3,3,3,-0.8088188067559917,-0.631997207352924,-1.6825821937362142,-1.240729459962546,-2.35
686,6,3,3,3,-1.6825821937362142,-1.240729459962546,-1.7119977681440068,-0.4359080223037064,-2.35
687,6,3,3,3,-1.7119977681440068,-0.4359080223037064,-1.8024346288802315,-0.829252219121948,-2.35
688,6,3,3,3,-1.8024346288802315,-0.829252219121948,-1.849278661016476,-0.9844447751195862,-2.35
689,6,3,3,3,-1.849278661016476,-0.9844447751195862,-2.355584002563814,-0.6623438782869596,-2.35
690,6,3,3,3,-2.355584002563814,-0.6623438782869596,-2.3941307979638338,-0.8382472979992601,-2.35
691,6,3,3,3,-2.3941307979638338,-0.8382472979992601,-3.274666065348541,-1.2226677434000743,-2.35
692,6,3,3,3,-3.274666065348541,-1.2226677434000743,-3.323465385668518,-0.8607796247679719,-2.35
693,6,3,3,3,-3.323465385668518,-0.8607796247679719,-3.3453611977451247,-0.3149066326265017,-2.35
694,6,3,3,3,-3.3453611977451247,-0.3149066326265017,-3.3928394722242623,-1.2154361093162462,-2.35
695,6,3,3,3,-3.3928394722242623,-1.2154361093162462,-3.452848228030116,-1.01690933030992,-2.35
696,6,3,3,3,-3.452848228030116,-1.01690933030992,-4.109532874646016,-0.8127659179924218,-2.35
697,6,3,3,3,-4.109532874646016,-0.8127659179924218,-4.793642661985807,-0.5295719702173951,-2.35
698,6,3,3,3,-4.793642661985807,-0.5295719702173951,-5.513830272553028,-1.028496378760556,-2.35
699,6,3,3,3,-5.513830272553028,-1.028496378760556,-5.578020986927866,-1.3640238202391628,-2.35
700,7,3,0,0,-0.0094719059796069,0.2145072310391504,0.1306672950357599,0.5108912164756649,-1.75
701,7,3,2,0,0.1306672950357599,0.5108912164756649,0.1839602274729498,1.214094036094857,-1.75
702,7,3,0,0,0.1839602274729498,1.214094036094857,0.3725561474069733,1.0902926607109047,-1.75
703,7,3,2,0,0.3725561474069733,1.0902926607109047,0.41877580721523,0.7239545753166942,-1.75
704,7,3,2,0,0.41877580721523,0.7239545753166942,0.4728942178404458,1.252852816756192,-1.75
705,7,3,2,2,0.4728942178404458,1.252852816756192,0.6689815595954988,0.7781763606013083,-1.75
706,7,3,2,2,0.6689815595954988,0.7781763606013083,0.8172074724562632,0.7919670075331775,-1.75
707,7,3,2,2,0.8172074724562632,0.7919670075331775,1.052182777896603,-0.1777284623282247,-1.75
708,7,3,2,2,1.052182777896603,-0.1777284623282247,1.0715410768750857,0.6200614202471919,-1.75
709,7,3,2,2,1.0715410768750857,0.6200614202471919,1.018935635317395,0.7765366609580943,-1.75
710,7,3,2,2,1.018935635317395,0.7765366609580943,1.0482849653649766,0.494769703838346,-1.75
711,7,3,2,2,1.0482849653649766,0.494769703838346,1.0616237749542172,0.2122588513886726,-1.75
712,7,3,2,2,1.0616237749542172,0.2122588513886726,1.1722212067573277,-0.3596043056562783,-1.75
713,7,3,2,2,1.1722212067573277,-0.3596043056562783,1.2537074464685922,-0.2084206251676333,-1.75
714,7,3,2,2,1.2537074464685922,-0.2084206251676333,1.1659384981885703,0.1934014596502063,-1.75
715,7,3,2,2,1.1659384981885703,0.1934014596502063,1.3670507025434282,-0.3009744165047393,-1.75
716,7,3,2,2,1.3670507025434282,-0.3009744165047393,1.3793878059325,0.4398937696807787,-1.75
717,7,3,2,2,1.3793878059325,0.4398937696807787,1.4277918231462958,0.2292459572547421,-1.75
718,7,3,2,2,1.4277918231462958,0.2292459572547421,1.4498738789293473,0.5494567610851165,-1.75
719,7,3,2,2,1.4498738789293473,0.5494567610851165,1.8502594926203328,1.2586918393080544,-1.75
720,7,3,0,2,1.8502594926203328,1.2586918393080544,1.8736546218916188,0.0157124547520126,-1.75
721,7,3,2,2,1.8736546218916188,0.0157124547520126,1.856109657591584,-0.4051538127481791,-1.75
722,7,3,2,2,1.856109657591584,-0.4051538127481791,2.0413068942107317,-0.101638063206341,-1.75
723,7,3,0,2,2.0413068942107317,-0.101638063206341,2.0622692270209826,0.6671555943463415,-1.75
724,7,3,0,2,2.0622692270209826,0.6671555943463415,2.0942941183584267,0.6618049070170032,-1.75
725,7,3,0,0,2.0942941183584267,0.6618049070170032,2.2125411524278658,0.1131137327625793,-1.75
726,7,3,0,0,2.2125411524278658,0.1131137327625793,2.108650045871322,-0.7116708445596838,-1.75
727,7,3,0,0,2.108650045871322,-0.7116708445596838,2.116114970716427,0.4352439678823293,-1.75
728,7,3,0,0,2.116114970716427,0.4352439678823293,2.1144617294845705,-0.2874808933564744,-1.75
729,7,3,0,0,2.1144617294845705,-0.2874808933564744,2.103436187376927,-0.2085438104971533,-1.75
730,7,3,0,0,2.103436187376927,-0.2085438104971533,1.9790566647281416,0.3086060793030729,-1.75
731,7,3,0,0,1.9790566647281416,0.3086060793030729,1.9964512944460264,0.1533466622076366,-1.75
732,7,3,0,0,1.9964512944460264,0.1533466622076366,1.928392541457017,-0.1610708876583564,-1.75
733,7,3,0,0,1.928392541457017,-0.1610708876583564,1.9404128001361327,0.2824872019403518,-1.75
734,7,3,0,0,1.9404128001361327,0.2824872019403518,1.9289452456258391,-0.4725643646650997,-1.75
735,7,3,0,0,1.9289452456258391,-0.4725643646650997,1.9405431606592096,0.2617793259632343,-1.75
736,7,3,0,0,1.9405431606592096,0.2617793259632343,1.8522998661225931,-0.0831067881218516,-1.75
737,7,3,0,0,1.8522998661225931,-0.0831067881218516,1.8422541373471957,-0.449805898151403,-1.75
738,7,3,0,0,1.8422541373471957,-0.449805898151403,1.803155613224853,-0.947473023948074,-1.75
739,7,3,0,0,1.803155613224853,-0.947473023948074,1.5282462965612011,-0.4978330733471264,-1.75
740,7,3,2,0,1.5282462965612011,-0.4978330733471264,1.492120231446624,-0.7802375871608844,-1.75
741,7,3,0,0,1.492120231446624,-0.7802375871608844,1.384386704297038,-0.8245414687319723,-1.75
742,7,3,0,0,1.384386704297038,-0.8245414687319723,1.2082053381671345,0.9871902448136618,-1.75
743,7,3,2,0,1.2082053381671345,0.9871902448136618,0.9255205308074942,-0.309088453343265,-1.75
744,7,3,0,0,0.9255205308074942,-0.309088453343265,0.9813942882783764,1.7018869135330157,-1.75
745,7,3,2,0,0.9813942882783764,1.7018869135330157,0.9121297359392436,1.1005045127280968,-1.75
746,7,3,2,0,0.9121297359392436,1.1005045127280968,0.8848794113285959,-1.230207780779636,-1.75
747,7,3,1,0,0.8848794113285959,-1.230207780779636,0.8318835628982536,-0.907636200702686,-1.75
748,7,3,1,0,0.8318835628982536,-0.907636200702686,0.8042472588590263,-0.2568419240369063,-1.75
749,7,3,0,0,0.8042472588590263,-0.2568419240369063,0.8065903773952462,0.1574236432940094,-1.75
750,7,3,2,0,0.8065903773952462,0.1574236432940094,0.7828101641928994,-0.7348603477121006,-1.75
751,7,3,1,0,0.7828101641928994,-0.7348603477121006,0.6058764595082328,-0.9889638065739212,-1.75
752,7,3,1,0,0.6058764595082328,-0.9889638065739212,0.5631010984900291,-0.618181435646336,-1.75
753,7,3,1,1,0.5631010984900291,-0.618181435646336,0.5378066586532337,-0.440232781711392,-1.75
754,7,3,1,1,0.5378066586532337,-0.440232781711392,0.3957750516607741,-0.9758803411485396,-1.75
755,7,3,1,1,0.3957750516607741,-0.9758803411485396,0.3437945151573495,-1.0260667554882923,-1.75
756,7,3,1,1,0.3437945151573495,-1.0260667554882923,0.1701208609763751,-1.2274687921663103,-1.75
757,7,3,3,1,0.1701208609763751,-1.2274687921663103,0.0332412937294021,-0.1911083626976184,-1.75
758,7,3,1,1,0.0332412937294021,-0.1911083626976184,0.0337503636498711,-0.0098044919716835,-1.75
759,7,3,1,1,0.0337503636498711,-0.0098044919716835,0.0033886695811137,-0.9220903234391222,-1.75
760,7,3,1,1,0.0033886695811137,-0.9220903234391222,-0.0419510591925912,-0.7164740716000405,-1.75
761,7,3,1,1,-0.0419510591925912,-0.7164740716000405,-0.0594517563329065,-0.15529865978398,-1.75
762,7,3,1,1,-0.0594517563329065,-0.15529865978398,-0.0954075761360078,-0.8432004926362556,-1.75
763,7,3,3,1,-0.0954075761360078,-0.8432004926362556,-0.1067783643574574,0.0359520902465622,-1.75
764,7,3,1,1,-0.1067783643574574,0.0359520902465622,-0.0774386782814022,0.71429053079121,-1.75
765,7,3,1,1,-0.0774386782814022,0.71429053079121,-0.1236517794430938,-0.8624954926961144,-1.75
766,7,3,3,1,-0.1236517794430938,-0.8624954926961144,-0.1189775387433085,-0.9328571884682656,-1.75
767,7,3,3,1,-0.1189775387433085,-0.9328571884682656,-0.1607932086281507,-0.6778772372823685,-1.75
768,7,3,1,1,-0.1607932086281507,-0.6778772372823685,-0.3496841324540893,0.6802869348649367,-1.75
769,7,3,1,1,-0.3496841324540893,0.6802869348649367,-0.3741414402361989,-0.258741025729869,-1.75
770,7,3,1,1,-0.3741414402361989,-0.258741025729869,-0.3620591205583109,0.5462704165023148,-1.75
771,7,3,1,1,-0.3620591205583109,0.5462704165023148,-0.3821508935533705,0.3723116926265013,-1.75
772,7,3,1,1,-0.3821508935533705,0.3723116926265013,-0.38334118104472,-0.164842778432442,-1.75
773,7,3,1,1,-0.38334118104472,-0.164842778432442,-0.4296979012691754,-0.9672146188764408,-1.75
774,7,3,3,1,-0.4296979012691754,-0.9672146188764408,-0.405917465802496,1.144894489746238,-1.75
775,7,3,1,1,-0.405917465802496,1.144894489746238,-0.4240664487902453,0.7439835388065801,-1.75
776,7,3,1,1,-0.4240664487902453,0.7439835388065801,-0.451859540888224,0.1806902445163148,-1.75
777,7,3,1,1,-0.451859540888224,0.1806902445163148,-0.4872605504106124,-0.550144326069296,-1.75
778,7,3,3,1,-0.4872605504106124,-0.550144326069296,-0.5119225468015481,-0.4490019347959345,-1.75
779,7,3,3,1,-0.5119225468015481,-0.4490019347959345,-0.9344784330522324,-0.2705074070531694,-1.75
780,7,3,3,3,-0.9344784330522324,-0.2705074070531694,-1.0410144582308984,-0.8249189886285313,-1.75
781,7,3,3,3,-1.0410144582308984,-0.8249189886285313,-1.232307948066,-1.0518374009061586,-1.75
782,7,3,3,3,-1.232307948066,-1.0518374009061586,-1.2834885151201956,-1.0294584035992609,-1.75
783,7,3,3,3,-1.2834885151201956,-1.0294584035992609,-1.645077881182368,-1.0818429933541625,-1.75
784,7,3,3,3,-1.645077881182368,-1.0818429933541625,-1.6933789604231924,-0.9412309976900418,-1.75
785,7,3,3,3,-1.6933789604231924,-0.9412309976900418,-1.74210164559884,-1.066410526244538,-1.75
786,7,3,3,3,-1.74210164559884,-1.066410526244538,-1.8167899551921651,-1.5622119021981031,-1.75
787,7,3,3,3,-1.8167899551921651,-1.5622119021981031,-1.8559432130558529,-0.4921436186818483,-1.75
788,7,3,3,3,-1.8559432130558529,-0.4921436186818483,-1.8757881685206947,-0.5268150383523342,-1.75
789,7,3,3,3,-1.8757881685206947,-0.5268150383523342,-1.9097436224720103,-0.9293811163081688,-1.75
790,7,3,3,3,-1.9097436224720103,-0.9293811163081688,-1.9837090675743323,-1.599081758038166,-1.75
791,7,3,3,3,-1.9837090675743323,-1.599081758038166,-2.074081343242887,-1.970576953463886,-1.75
792,7,3,3,3,-2.074081343242887,-1.970576953463886,-2.7964422799177284,-2.205803929597203,-1.75
793,7,3,3,3,-2.7964422799177284,-2.205803929597203,-2.8773530330088546,-1.2903245631617128,-1.75
794,7,3,3,3,-2.8773530330088546,-1.2903245631617128,-2.9553174942166667,-1.6688636264575032,-1.75
795,7,3,3,3,-2.9553174942166667,-1.6688636264575032,-3.024234493956321,-1.2416762299431163,-1.75
796,7,3,3,3,-3.024234493956321,-1.2416762299431163,-3.1242273672293,-2.312030720414955,-1.75
797,7,3,3,3,-3.1242273672293,-2.312030720414955,-3.682719330228921,-1.1361709166945717,-1.75
798,7,3,3,3,-3.682719330228921,-1.1361709166945717,-3.731939190831756,-0.954006630352182,-1.75
799,7,3,3,3,-3.731939190831756,-0.954006630352182,-4.160517824506893,-2.009482302899652,-1.75
800,8,3,0,0,0.0240535405240669,0.1608396036995624,0.2389122403927801,0.6121024808125868,-1.45
801,8,3,2,0,0.2389122403927801,0.6121024808125868,0.4975786942179724,-0.6422287931064897,-1.45
802,8,3,1,0,0.4975786942179724,-0.6422287931064897,0.5078089423761634,0.6369649295631086,-1.45
803,8,3,2,0,0.5078089423761634,0.6369649295631086,0.4473576108471521,-0.1992250161076236,-1.45
804,8,3,0,0,0.4473576108471521,-0.1992250161076236,0.426951155439918,-0.5979749237763209,-1.45
805,8,3,1,0,0.426951155439918,-0.5979749237763209,0.3084365172393173,-0.9597991477259138,-1.45
806,8,3,1,0,0.3084365172393173,-0.9597991477259138,0.2983567014931583,0.1473248690826543,-1.45
807,8,3,0,0,0.2983567014931583,0.1473248690826543,0.251534579034922,-1.332633393054389,-1.45
808,8,3,1,0,0.251534579034922,-1.332633393054389,0.1926765506731969,-0.9819286972216108,-1.45
809,8,3,1,0,0.1926765506731969,-0.9819286972216108,0.1820732557549856,0.1638674531143667,-1.45
810,8,3,0,0,0.1820732557549856,0.1638674531143667,0.1639852264652861,-0.7013823292160563,-1.45
811,8,3,1,0,0.1639852264652861,-0.7013823292160563,0.1126442150426682,-1.0203460342858262,-1.45
812,8,3,1,0,0.1126442150426682,-1.0203460342858262,0.0113634120828317,-0.0307596447610587,-1.45
813,8,3,1,1,0.0113634120828317,-0.0307596447610587,-0.0202772009098208,-0.8266881595083352,-1.45
814,8,3,1,1,-0.0202772009098208,-0.8266881595083352,-0.1756556201314056,0.4334761971617923,-1.45
815,8,3,1,1,-0.1756556201314056,0.4334761971617923,-0.3060599314314038,-0.3051357613159157,-1.45
816,8,3,1,1,-0.3060599314314038,-0.3051357613159157,-0.3828223691521227,1.0773727636590005,-1.45
817,8,3,0,1,-0.3828223691521227,1.0773727636590005,-0.5945030641595751,-0.5111926720192624,-1.45
818,8,3,3,1,-0.5945030641595751,-0.5111926720192624,-0.5721901510491493,0.9944818155136298,-1.45
819,8,3,1,1,-0.5721901510491493,0.9944818155136298,-0.528731618322015,0.6164835973567357,-1.45
820,8,3,1,1,-0.528731618322015,0.6164835973567357,-0.5485279726433314,-0.9543341687223366,-1.45
821,8,3,3,1,-0.5485279726433314,-0.9543341687223366,-0.8784154278478433,-0.9403996695855406,-1.45
822,8,3,3,1,-0.8784154278478433,-0.9403996695855406,-1.207262413596774,0.2541293226486448,-1.45
823,8,3,3,3,-1.207262413596774,0.2541293226486448,-1.194905457455489,0.0135323797448315,-1.45
824,8,3,3,3,-1.194905457455489,0.0135323797448315,-1.2049716932492889,-0.2905795651932873,-1.45
825,8,3,3,3,-1.2049716932492889,-0.2905795651932873,-1.2241624032569802,-0.4500302583577963,-1.45
826,8,3,3,3,-1.2241624032569802,-0.4500302583577963,-1.5919131838472589,-0.8267276934241572,-1.45
827,8,3,3,3,-1.5919131838472589,-0.8267276934241572,-1.6376687207627867,-1.138160183805669,-1.45
828,8,3,3,3,-1.6376687207627867,-1.138160183805669,-1.693302025539101,-1.1305209920240926,-1.45
829,8,3,3,3,-1.693302025539101,-1.1305209920240926,-1.7781384860765614,-1.840298915581486,-1.45
830,8,3,3,3,-1.7781384860765614,-1.840298915581486,-1.8210372560937769,-0.7427030122052287,-1.45
831,8,3,3,3,-1.8210372560937769,-0.7427030122052287,-1.852052481691444,-0.752213078766416,-1.45
832,8,3,3,3,-1.852052481691444,-0.752213078766416,-1.9077095478827977,-1.2310416976006642,-1.45
833,8,3,3,3,-1.9077095478827977,-1.2310416976006642,-2.6579007594945643,-0.9491584443712272,-1.45
834,8,3,3,3,-2.6579007594945643,-0.9491584443712272,-2.700772407203916,-0.932650838780878,-1.45
835,8,3,3,3,-2.700772407203916,-0.932650838780878,-2.739484638196217,-0.811764383110558,-1.45
836,8,3,3,3,-2.739484638196217,-0.811764383110558,-3.2839986338962968,-1.677455910512906,-1.45
837,8,3,3,3,-3.2839986338962968,-1.677455910512906,-4.312844219091964,-1.1406084898054956,-1.45
838,8,3,3,3,-4.312844219091964,-1.1406084898054956,-4.94630993156075,-1.3132366017223085,-1.45
839,8,3,3,3,-4.94630993156075,-1.3132366017223085,-5.347377960404734,-1.5670548229494294,-1.45
840,8,3,3,3,-5.347377960404734,-1.5670548229494294,-5.418541228125546,-1.3009993731904732,-1.45
841,8,3,3,3,-5.418541228125546,-1.3009993731904732,-5.4977992369000575,-0.7772041673410932,-1.45
842,8,3,3,3,-5.4977992369000575,-0.7772041673410932,-5.587830179833063,-2.0197825483638145,-1.45
843,8,3,3,3,-5.587830179833063,-2.0197825483638145,-6.5754470195673,-1.969634094834048,-1.45
844,8,3,3,3,-6.5754470195673,-1.969634094834048,-6.663875152167708,-1.5774887004716112,-1.45
845,8,3,3,3,-6.663875152167708,-1.5774887004716112,-6.7004115734005,-0.3960811710964272,-1.45
846,8,3,3,3,-6.7004115734005,-0.3960811710964272,-6.742599420992738,-1.2130753634932918,-1.45
847,8,3,3,3,-6.742599420992738,-1.2130753634932918,-7.406988770745684,-1.2981814464746562,-1.45
848,8,3,3,3,-7.406988770745684,-1.2981814464746562,-8.239468155975217,-1.219022424795024,-1.45
849,8,3,3,3,-8.239468155975217,-1.219022424795024,-8.330107713552156,-2.0213335580911016,-1.45
850,8,3,3,3,-8.330107713552156,-2.0213335580911016,-8.432455965651119,-1.9960575220030952,-1.45
851,8,3,3,3,-8.432455965651119,-1.9960575220030952,-9.637161733416557,-1.2394776549092923,-1.45
852,8,3,3,3,-9.637161733416557,-1.2394776549092923,-9.69941326218533,-1.3293877619760293,-1.45
853,8,3,3,3,-9.69941326218533,-1.3293877619760293,-9.762620053662763,-1.519575515377311,-1.45
854,8,3,3,3,-9.762620053662763,-1.519575515377311,-10.874964069065651,-0.9828269673578692,-1.45
855,8,3,3,3,-10.874964069065651,-0.9828269673578692,-10.93850844821962,-1.394570100385912,-1.45
856,8,3,3,3,-10.93850844821962,-1.394570100385912,-11.012713109568027,-1.6695811032405783,-1.45
857,8,3,3,3,-11.012713109568027,-1.6695811032405783,-11.377895052179651,-1.6510591483911874,-1.45
858,8,3,3,3,-11.377895052179651,-1.6510591483911874,-11.458893232097951,-1.537702617046218,-1.45
859,8,3,3,3,-11.458893232097951,-1.537702617046218,-11.637538239792905,-1.5924770721351873,-1.45
860,8,3,3,3,-11.637538239792905,-1.5924770721351873,-11.680238016628865,-0.6931448086340373,-1.45
861,8,3,3,3,-11.680238016628865,-0.6931448086340373,-11.761289500162183,-1.8722316470660296,-1.45
862,8,3,3,3,-11.761289500162183,-1.8722316470660296,-11.863319223793315,-2.215606803679045,-1.45
863,8,3,3,3,-11.863319223793315,-2.215606803679045,-12.454361372759104,-1.1843303881595015,-1.45
864,8,3,3,3,-12.454361372759104,-1.1843303881595015,-13.67797123296187,-1.2874126716221856,-1.45
865,8,3,3,3,-13.67797123296187,-1.2874126716221856,-13.713817174467083,-0.5352062639621615,-1.45
866,8,3,3,3,-13.713817174467083,-0.5352062639621615,-14.141419113805554,-1.2008140362032478,-1.45
867,8,3,3,3,-14.141419113805554,-1.2008140362032478,-14.553494845923751,-1.3855181695154002,-1.45
868,8,3,3,3,-14.553494845923751,-1.3855181695154002,-14.750354767064886,-1.6561684071672818,-1.45
869,8,3,3,3,-14.750354767064886,-1.6561684071672818,-15.697132560852245,-1.1885948689125156,-1.45
870,8,3,3,3,-15.697132560852245,-1.1885948689125156,-16.13460493206218,-1.6082405162460711,-1.45
871,8,3,3,3,-16.13460493206218,-1.6082405162460711,-16.88861125955796,-1.9155391294329671,-1.45
872,8,3,3,3,-16.88861125955796,-1.9155391294329671,-16.96719656339161,-1.505070713301679,-1.45
873,8,3,3,3,-16.96719656339161,-1.505070713301679,-17.055092898573495,-1.843736081295949,-1.45
874,8,3,3,3,-17.055092898573495,-1.843736081295949,-17.910879307917615,-1.812970551739716,-1.45
875,8,3,3,3,-17.910879307917615,-1.812970551739716,-19.522520708163,-1.1482820082757836,-1.45
876,8,3,3,3,-19.522520708163,-1.1482820082757836,-19.92653903615931,-1.2642785870795237,-1.45
877,8,3,3,3,-19.92653903615931,-1.2642785870795237,-20.229371538918045,-2.9395951657448696,-1.45
878,8,3,3,3,-20.229371538918045,-2.9395951657448696,-20.326757583432705,-1.3683385063021594,-1.45
879,8,3,3,3,-20.326757583432705,-1.3683385063021594,-20.373186176037745,-0.8571307938360035,-1.45
880,8,3,3,3,-20.373186176037745,-0.8571307938360035,-21.73798748951117,-1.4472668872192729,-1.45
881,8,3,3,3,-21.73798748951117,-1.4472668872192729,-22.042460626296528,-2.328114463887384,-1.45
882,8,3,3,3,-22.042460626296528,-2.328114463887384,-22.128752595718904,-1.3805851682021666,-1.45
883,8,3,3,3,-22.128752595718904,-1.3805851682021666,-22.19592104682261,-1.4140639761598166,-1.45
884,8,3,3,3,-22.19592104682261,-1.4140639761598166,-22.27790420944909,-1.793605051006628,-1.45
885,8,3,3,3,-22.27790420944909,-1.793605051006628,-22.35017364850203,-1.4788117508720218,-1.45
886,8,3,3,3,-22.35017364850203,-1.4788117508720218,-22.470612678873184,-2.7534694750586888,-1.45
887,8,3,3,3,-22.470612678873184,-2.7534694750586888,-23.005839749284775,-1.3095178768922544,-1.45
888,8,3,3,3,-23.005839749284775,-1.3095178768922544,-23.07480489383452,-1.4117189083351338,-1.45
889,8,3,3,3,-23.07480489383452,-1.4117189083351338,-23.145452633073035,-1.3293572811696683,-1.45
890,8,3,3,3,-23.145452633073035,-1.3293572811696683,-24.46665647405627,-1.893212691911204,-1.45
891,8,3,3,3,-24.46665647405627,-1.893212691911204,-25.857559741857564,-1.1849543673559328,-1.45
892,8,3,3,3,-25.857559741857564,-1.1849543673559328,-26.112890958715607,-1.7782491592491372,-1.45
893,8,3,3,3,-26.112890958715607,-1.7782491592491372,-27.234021948396165,-1.283557466799797,-1.45
894,8,3,3,3,-27.234021948396165,-1.283557466799797,-27.324217078166843,-1.9756601794301396,-1.45
895,8,3,3,3,-27.324217078166843,-1.9756601794301396,-27.98199104329252,-1.487587871143514,-1.45
896,8,3,3,3,-27.98199104329252,-1.487587871143514,-28.5517363498562,-2.696975372667492,-1.45
897,8,3,3,3,-28.5517363498562,-2.696975372667492,-28.659272328558693,-1.9142856880890111,-1.45
898,8,3,3,3,-28.659272328558693,-1.9142856880890111,-28.731398302114307,-1.2952490086234203,-1.45
899,8,3,3,3,-28.731398302114307,-1.2952490086234203,-28.82508242878792,-2.252256470784307,-1.45
900,9,2,1,1,-0.0069346967140638,-0.0012242772693883,0.2800004022073852,0.1448510484461665,1.45
901,9,2,2,1,0.2800004022073852,0.1448510484461665,0.5861059987717405,0.872049058614691,1.45
902,9,2,2,1,0.5861059987717405,0.872049058614691,0.6154134040903345,0.5213261658209876,1.45
903,9,2,2,2,0.6154134040903345,0.5213261658209876,1.2976231487069132,1.164083718981409,1.45
904,9,2,2,2,1.2976231487069132,1.164083718981409,2.299025318951702,1.485447595785915,1.45
905,9,2,0,2,2.299025318951702,1.485447595785915,3.41845405790155,1.8793372044612344,1.45
906,9,2,0,2,3.41845405790155,1.8793372044612344,3.4972525978454505,1.4754908270644862,1.45
907,9,2,0,0,3.4972525978454505,1.4754908270644862,4.0012303704311165,0.6351211724259156,1.45
908,9,2,0,0,4.0012303704311165,0.6351211724259156,4.128278205662816,0.1391153303392951,1.45
909,9,2,0,0,4.128278205662816,0.1391153303392951,4.151011364366756,0.6108414456778716,1.45
910,9,2,0,0,4.151011364366756,0.6108414456778716,4.366291055673631,-0.2092384573392145,1.45
911,9,2,0,0,4.366291055673631,-0.2092384573392145,4.378751397957605,-0.7988122891435542,1.45
912,9,2,0,0,4.378751397957605,-0.7988122891435542,4.411691990994947,0.8802283214080193,1.45
913,9,2,0,0,4.411691990994947,0.8802283214080193,4.4320405297295,0.1679098011212622,1.45
914,9,2,0,0,4.4320405297295,0.1679098011212622,4.456105763670614,0.4675919038682594,1.45
915,9,2,0,0,4.456105763670614,0.4675919038682594,4.468648190596997,0.1250763728420848,1.45
916,9,2,0,0,4.468648190596997,0.1250763728420848,4.625767060657783,0.4292673803621993,1.45
917,9,2,0,0,4.625767060657783,0.4292673803621993,4.716806141250291,-0.069645777184652,1.45
918,9,2,0,0,4.716806141250291,-0.069645777184652,4.941411237043812,0.5275518686035282,1.45
919,9,2,0,0,4.941411237043812,0.5275518686035282,4.950412092707105,-0.0034821958522899,1.45
920,9,2,0,0,4.950412092707105,-0.0034821958522899,4.9500077573464125,-0.0145732394246271,1.45
921,9,2,0,0,4.9500077573464125,-0.0145732394246271,4.940289177071816,-0.3105165644497399,1.45
922,9,2,0,0,4.940289177071816,-0.3105165644497399,5.03495699272678,0.5228286961187574,1.45
923,9,2,0,0,5.03495699272678,0.5228286961187574,5.026850643187733,-0.4059078406010643,1.45
924,9,2,0,0,5.026850643187733,-0.4059078406010643,5.027082917407627,0.2215286064809524,1.45
925,9,2,0,0,5.027082917407627,0.2215286064809524,5.037331878184043,0.0893828034423567,1.45
926,9,2,0,0,5.037331878184043,0.0893828034423567,5.025042406331308,-0.0300523971167697,1.45
927,9,2,0,0,5.025042406331308,-0.0300523971167697,5.060616521098655,0.847008251993253,1.45
928,9,2,0,0,5.060616521098655,0.847008251993253,5.273562951201886,0.2428310285910913,1.45
929,9,2,0,0,5.273562951201886,0.2428310285910913,5.254986856202735,-0.5343866476866258,1.45
930,9,2,0,0,5.254986856202735,-0.5343866476866258,5.254784517158478,0.2061119474689514,1.45
931,9,2,0,0,5.254784517158478,0.2061119474689514,5.289651347883098,0.7956403579748959,1.45
932,9,2,0,0,5.289651347883098,0.7956403579748959,5.299402404716815,-0.1624875094887463,1.45
933,9,2,0,0,5.299402404716815,-0.1624875094887463,5.304931988106714,-0.2640349834057109,1.45
934,9,2,0,0,5.304931988106714,-0.2640349834057109,5.407797997221942,0.017505113283187,1.45
935,9,2,0,0,5.407797997221942,0.017505113283187,5.587960535350201,0.2183322905353546,1.45
936,9,2,0,0,5.587960535350201,0.2183322905353546,5.574024847283386,-0.4294581301014241,1.45
937,9,2,0,0,5.574024847283386,-0.4294581301014241,5.570666909514441,0.4452495178495821,1.45
938,9,2,0,0,5.570666909514441,0.4452495178495821,5.696331980083332,-0.3854947358466435,1.45
939,9,2,0,0,5.696331980083332,-0.3854947358466435,5.752243225645117,-0.1653942290712791,1.45
940,9,2,0,0,5.752243225645117,-0.1653942290712791,5.73650787720165,-0.4458731199002061,1.45
941,9,2,0,0,5.73650787720165,-0.4458731199002061,5.768618661710431,0.3180027259410259,1.45
942,9,2,0,0,5.768618661710431,0.3180027259410259,5.7896975573404434,0.5486866969077654,1.45
943,9,2,0,0,5.7896975573404434,0.5486866969077654,5.803261509169031,0.1186135039924223,1.45
944,9,2,0,0,5.803261509169031,0.1186135039924223,5.832300863936045,0.2494901124251648,1.45
945,9,2,0,0,5.832300863936045,0.2494901124251648,5.8529018372357,0.3570881223701002,1.45
946,9,2,0,0,5.8529018372357,0.3570881223701002,5.845553503373093,-0.4442611967275086,1.45
947,9,2,0,0,5.845553503373093,-0.4442611967275086,5.847652782887467,0.318051240972868,1.45
948,9,2,0,0,5.847652782887467,0.318051240972868,5.899713293610692,0.1953656402971219,1.45
949,9,2,0,0,5.899713293610692,0.1953656402971219,5.931285462461496,0.74439395151591,1.45
950,9,2,0,0,5.931285462461496,0.74439395151591,5.934985107582978,-0.4667835208958836,1.45
951,9,2,0,0,5.934985107582978,-0.4667835208958836,5.980139456708688,-0.208119807705101,1.45
952,9,2,0,0,5.980139456708688,-0.208119807705101,6.012032172675492,0.6740190491562775,1.45
953,9,2,0,0,6.012032172675492,0.6740190491562775,5.9965460936323165,-0.6521347213633244,1.45
954,9,2,0,0,5.9965460936323165,-0.6521347213633244,5.999408920833868,0.8877415833497823,1.45
955,9,2,0,0,5.999408920833868,0.8877415833497823,6.0509969527581,0.3810097326596742,1.45
956,9,2,0,0,6.0509969527581,0.3810097326596742,6.066837068969635,0.2207031693039518,1.45
957,9,2,0,0,6.066837068969635,0.2207031693039518,6.133516689251322,0.62632693147971,1.45
958,9,2,0,0,6.133516689251322,0.62632693147971,6.111634794023499,-1.087106919735317,1.45
959,9,2,0,0,6.111634794023499,-1.087106919735317,6.100438100331415,0.1994629974272598,1.45
960,9,2,0,0,6.100438100331415,0.1994629974272598,6.118599073304246,0.363962657201602,1.45
961,9,2,0,0,6.118599073304246,0.363962657201602,6.1317227369643765,0.1582063544717842,1.45
962,9,2,0,0,6.1317227369643765,0.1582063544717842,6.131817570979317,-0.1169778141887752,1.45
963,9,2,0,0,6.131817570979317,-0.1169778141887752,6.119380659536908,-0.1956703619232785,1.45
964,9,2,0,0,6.119380659536908,-0.1956703619232785,6.194693369601577,1.1369623795741657,1.45
965,9,2,0,0,6.194693369601577,1.1369623795741657,6.200529499158298,-0.2800903270572629,1.45
966,9,2,0,0,6.200529499158298,-0.2800903270572629,6.200331855706398,-0.1710572613812958,1.45
967,9,2,0,0,6.200331855706398,-0.1710572613812958,6.227564692643485,0.6880724955107861,1.45
968,9,2,0,0,6.227564692643485,0.6880724955107861,6.245295299619282,0.0900399538895337,1.45
969,9,2,0,0,6.245295299619282,0.0900399538895337,6.252476409838377,0.3956565530820257,1.45
970,9,2,0,0,6.252476409838377,0.3956565530820257,6.293386089674037,0.2644868734642011,1.45
971,9,2,0,0,6.293386089674037,0.2644868734642011,6.296518714493444,-0.0049700547706747,1.45
972,9,2,0,0,6.296518714493444,-0.0049700547706747,6.249227841525584,-0.0737554627627708,1.45
973,9,2,0,0,6.249227841525584,-0.0737554627627708,6.197658620380953,0.2268297746620625,1.45
974,9,2,0,0,6.197658620380953,0.2268297746620625,6.216976331483817,0.327260586513557,1.45
975,9,2,0,0,6.216976331483817,0.327260586513557,6.232186686769558,0.3386615756837938,1.45
976,9,2,0,0,6.232186686769558,0.3386615756837938,6.252059052738203,0.0590631870993283,1.45
977,9,2,0,0,6.252059052738203,0.0590631870993283,6.258000552337473,0.359259922898215,1.45
978,9,2,0,0,6.258000552337473,0.359259922898215,6.274375428647151,0.0148418747173981,1.45
979,9,2,0,0,6.274375428647151,0.0148418747173981,6.270140433398853,-0.21077339528091,1.45
980,9,2,0,0,6.270140433398853,-0.21077339528091,6.25174423401695,-0.331481666423873,1.45
981,9,2,0,0,6.25174423401695,-0.331481666423873,6.249867852912154,0.1087568012034745,1.45
982,9,2,0,0,6.249867852912154,0.1087568012034745,6.280606194662119,0.6484230493094384,1.45
983,9,2,0,0,6.280606194662119,0.6484230493094384,6.206449176852267,-0.401032661473135,1.45
984,9,2,0,0,6.206449176852267,-0.401032661473135,6.205140684094036,-0.0026172425393469,1.45
985,9,2,0,0,6.205140684094036,-0.0026172425393469,6.22147964243997,0.2146071125681931,1.45
986,9,2,0,0,6.22147964243997,0.2146071125681931,6.204050161332194,-0.0252166944468141,1.45
987,9,2,0,0,6.204050161332194,-0.0252166944468141,6.194047888241316,-0.3029290392373789,1.45
988,9,2,0,0,6.194047888241316,-0.3029290392373789,6.204744827176473,0.3864781700031065,1.45
989,9,2,0,0,6.204744827176473,0.3864781700031065,6.270552663306608,-0.5721479473325446,1.45
990,9,2,0,0,6.270552663306608,-0.5721479473325446,6.2658343067812,0.2079671586620991,1.45
991,9,2,0,0,6.2658343067812,0.2079671586620991,6.269079447128787,-0.0129688281401886,1.45
992,9,2,0,0,6.269079447128787,-0.0129688281401886,6.216924167139168,0.2691686209624349,1.45
993,9,2,0,0,6.216924167139168,0.2691686209624349,6.220221764316654,0.0343662940637065,1.45
994,9,2,0,0,6.220221764316654,0.0343662940637065,6.210112470104514,-0.215753217015936,1.45
995,9,2,0,0,6.210112470104514,-0.215753217015936,6.228202430775002,0.402563996143201,1.45
996,9,2,0,0,6.228202430775002,0.402563996143201,6.345723901339723,0.0342283219301572,1.45
997,9,2,0,0,6.345723901339723,0.0342283219301572,6.372975184271727,0.7012511889828216,1.45
998,9,2,0,0,6.372975184271727,0.7012511889828216,6.577382259814274,-0.2437521975943915,1.45
999,9,2,0,0,6.577382259814274,-0.2437521975943915,6.562787735704609,-0.2558405023414766,1.45
1000,10,2,1,1,-0.0737538625669997,0.1064241047828567,-0.0363156036018682,0.938002217662602,1.75
1001,10,2,0,1,-0.0363156036018682,0.938002217662602,0.0029261665678406,0.6697268581923466,1.75
1002,10,2,0,1,0.0029261665678406,0.6697268581923466,0.3156729816992993,-0.6788804528253235,1.75
1003,10,2,1,1,0.3156729816992993,-0.6788804528253235,0.540466673548539,-0.0387021769184296,1.75
1004,10,2,2,1,0.540466673548539,-0.0387021769184296,0.5848945092138707,-0.029067702247506,1.75
1005,10,2,2,1,0.5848945092138707,-0.029067702247506,0.6284886080411192,0.6759679999570287,1.75
1006,10,2,2,2,0.6284886080411192,0.6759679999570287,0.6649263371988546,0.7064963113311961,1.75
1007,10,2,2,2,0.6649263371988546,0.7064963113311961,0.716859569532197,1.016600254289979,1.75
1008,10,2,2,2,0.716859569532197,1.016600254289979,1.144319894383558,1.132853942341034,1.75
1009,10,2,2,2,1.144319894383558,1.132853942341034,2.067439314439649,1.634501462637103,1.75
1010,10,2,0,2,2.067439314439649,1.634501462637103,2.883993592750669,1.72667323263795,1.75
1011,10,2,0,2,2.883993592750669,1.72667323263795,2.9639159075892296,1.4898909797943192,1.75
1012,10,2,0,0,2.9639159075892296,1.4898909797943192,3.47648758771568,-0.1175206918023612,1.75
1013,10,2,0,0,3.47648758771568,-0.1175206918023612,3.442650692669021,-1.002206455189581,1.75
1014,10,2,0,0,3.442650692669021,-1.002206455189581,3.350703626616095,0.0297779969675068,1.75
1015,10,2,0,0,3.350703626616095,0.0297779969675068,3.37539323843848,0.516610379898053,1.75
1016,10,2,0,0,3.37539323843848,0.516610379898053,3.637834218311112,0.6789895723854307,1.75
1017,10,2,0,0,3.637834218311112,0.6789895723854307,3.722977045913499,0.6451708165132898,1.75
1018,10,2,0,0,3.722977045913499,0.6451708165132898,3.915235860176229,0.4325890623014934,1.75
1019,10,2,0,0,3.915235860176229,0.4325890623014934,4.058346252228762,0.8617935200197677,1.75
1020,10,2,0,0,4.058346252228762,0.8617935200197677,4.051314522197699,-0.4803810789873336,1.75
1021,10,2,0,0,4.051314522197699,-0.4803810789873336,4.135453345596449,-0.173794906712244,1.75
1022,10,2,0,0,4.135453345596449,-0.173794906712244,4.13747292692527,0.1761382742070799,1.75
1023,10,2,0,0,4.13747292692527,0.1761382742070799,4.126413970035149,-0.2441832209999577,1.75
1024,10,2,0,0,4.126413970035149,-0.2441832209999577,4.142072253200586,0.5531910265915264,1.75
1025,10,2,0,0,4.142072253200586,0.5531910265915264,4.207312234416885,0.0752641463074518,1.75
1026,10,2,0,0,4.207312234416885,0.0752641463074518,4.194562236882564,-0.3048259262219769,1.75
1027,10,2,0,0,4.194562236882564,-0.3048259262219769,4.362260779625828,0.4272940350345814,1.75
1028,10,2,0,0,4.362260779625828,0.4272940350345814,4.532888129372073,-0.1700389037174487,1.75
1029,10,2,0,0,4.532888129372073,-0.1700389037174487,4.724486650386127,0.3363236347512344,1.75
1030,10,2,0,0,4.724486650386127,0.3363236347512344,4.726543259015799,-0.0228640172421056,1.75
1031,10,2,0,0,4.726543259015799,-0.0228640172421056,4.7475075063177385,0.4531726596641524,1.75
1032,10,2,0,0,4.7475075063177385,0.4531726596641524,4.758796034833647,0.0648746058701464,1.75
1033,10,2,0,0,4.758796034833647,0.0648746058701464,4.923896267705091,0.1343926753536236,1.75
1034,10,2,0,0,4.923896267705091,0.1343926753536236,5.110246339629258,-0.0990609971517655,1.75
1035,10,2,0,0,5.110246339629258,-0.0990609971517655,5.125600879933903,0.0882223509311054,1.75
1036,10,2,0,0,5.125600879933903,0.0882223509311054,5.118838444911867,-0.1799430756439314,1.75
1037,10,2,0,0,5.118838444911867,-0.1799430756439314,5.2883034165872,0.9275075462954692,1.75
1038,10,2,0,0,5.2883034165872,0.9275075462954692,5.309981680166922,0.1312180727569705,1.75
1039,10,2,0,0,5.309981680166922,0.1312180727569705,5.390146446571057,0.0592759871225814,1.75
1040,10,2,0,0,5.390146446571057,0.0592759871225814,5.281588366485052,0.1305603610119016,1.75
1041,10,2,0,0,5.281588366485052,0.1305603610119016,5.292930603133962,0.2256722727778724,1.75
1042,10,2,0,0,5.292930603133962,0.2256722727778724,5.407738463245306,0.3189929423157958,1.75
1043,10,2,0,0,5.407738463245306,0.3189929423157958,5.396912952864137,-0.2849054021590469,1.75
1044,10,2,0,0,5.396912952864137,-0.2849054021590469,5.40118937946184,0.1976284629616356,1.75
1045,10,2,0,0,5.40118937946184,0.1976284629616356,5.427385742121312,0.438576390952335,1.75
1046,10,2,0,0,5.427385742121312,0.438576390952335,5.490707228895411,0.5946396618686871,1.75
1047,10,2,0,0,5.490707228895411,0.5946396618686871,5.48990873943877,-0.2143923043727583,1.75
1048,10,2,0,0,5.48990873943877,-0.2143923043727583,5.781251077214774,0.2907374104451055,1.75
1049,10,2,0,0,5.781251077214774,0.2907374104451055,5.867750081874438,0.3546382879587745,1.75
1050,10,2,0,0,5.867750081874438,0.3546382879587745,5.90367856288694,0.7125668097516255,1.75
1051,10,2,0,0,5.90367856288694,0.7125668097516255,5.960877712410861,0.305957755634119,1.75
1052,10,2,0,0,5.960877712410861,0.305957755634119,6.071571272431869,0.273136912454805,1.75
1053,10,2,0,0,6.071571272431869,0.273136912454805,6.102089612312134,0.6652384083446015,1.75
1054,10,2,0,0,6.102089612312134,0.6652384083446015,6.219283807703119,0.049319803546646,1.75
1055,10,2,0,0,6.219283807703119,0.049319803546646,6.224234951667924,-0.0189163994673753,1.75
1056,10,2,0,0,6.224234951667924,-0.0189163994673753,6.188172584203004,-0.990087850084965,1.75
1057,10,2,0,0,6.188172584203004,-0.990087850084965,6.166849158993149,0.0313647383112757,1.75
1058,10,2,0,0,6.166849158993149,0.0313647383112757,6.314268529263799,0.9591073222668226,1.75
1059,10,2,0,0,6.314268529263799,0.9591073222668226,6.386349644316881,0.464430718836875,1.75
1060,10,2,0,0,6.386349644316881,0.464430718836875,6.48569176554738,0.0049124930048951,1.75
1061,10,2,0,0,6.48569176554738,0.0049124930048951,6.439113318992119,0.2216889612166059,1.75
1062,10,2,0,0,6.439113318992119,0.2216889612166059,6.435053109437292,-0.1522346757244898,1.75
1063,10,2,0,0,6.435053109437292,-0.1522346757244898,6.446174044144532,-0.090183295469831,1.75
1064,10,2,0,0,6.446174044144532,-0.090183295469831,6.450685198898399,0.2111453404099592,1.75
1065,10,2,0,0,6.450685198898399,0.2111453404099592,6.472817074513165,0.5075127362631511,1.75
1066,10,2,0,0,6.472817074513165,0.5075127362631511,6.501092249681699,-0.2408102767036724,1.75
1067,10,2,0,0,6.501092249681699,-0.2408102767036724,6.527866462600982,0.5342991144329019,1.75
1068,10,2,0,0,6.527866462600982,0.5342991144329019,6.307208281545406,-0.4395033524517971,1.75
1069,10,2,0,0,6.307208281545406,-0.4395033524517971,6.265900984449489,-0.8645271713512477,1.75
1070,10,2,0,0,6.265900984449489,-0.8645271713512477,6.275307137576222,0.3779055602525111,1.75
1071,10,2,0,0,6.275307137576222,0.3779055602525111,6.112956727557656,0.5418035703869277,1.75
1072,10,2,0,0,6.112956727557656,0.5418035703869277,6.111685792782616,-0.038437025278636,1.75
1073,10,2,0,0,6.111685792782616,-0.038437025278636,6.093405025705775,-0.1518712909034005,1.75
1074,10,2,0,0,6.093405025705775,-0.1518712909034005,6.0808173258777645,0.3381110796367924,1.75
1075,10,2,0,0,6.0808173258777645,0.3381110796367924,6.106640763500663,0.2910920510681061,1.75
1076,10,2,0,0,6.106640763500663,0.2910920510681061,6.095025223605681,-0.446947763616203,1.75
1077,10,2,0,0,6.095025223605681,-0.446947763616203,6.0819236982279525,-0.1212494456503806,1.75
1078,10,2,0,0,6.0819236982279525,-0.1212494456503806,6.080649398162971,-0.2303367128162073,1.75
1079,10,2,0,0,6.080649398162971,-0.2303367128162073,6.092120741413876,0.3480188204345039,1.75
1080,10,2,0,0,6.092120741413876,0.3480188204345039,6.113874829999131,0.4218264652222576,1.75
1081,10,2,0,0,6.113874829999131,0.4218264652222576,6.124215061075278,-0.0999973842939144,1.75
1082,10,2,0,0,6.124215061075278,-0.0999973842939144,6.107317685375988,-0.2813629195944219,1.75
1083,10,2,0,0,6.107317685375988,-0.2813629195944219,6.11313335252987,0.2652086618084736,1.75
1084,10,2,0,0,6.11313335252987,0.2652086618084736,6.118168127988013,0.3318172242055794,1.75
1085,10,2,0,0,6.118168127988013,0.3318172242055794,6.144630891944432,-0.798513370871316,1.75
1086,10,2,0,0,6.144630891944432,-0.798513370871316,6.144292994327734,0.2561703825580793,1.75
1087,10,2,0,0,6.144292994327734,0.2561703825580793,6.148272656874556,0.048716381221229,1.75
1088,10,2,0,0,6.148272656874556,0.048716381221229,6.133570985337759,-0.4113359079548602,1.75
1089,10,2,0,0,6.133570985337759,-0.4113359079548602,6.201619391592219,0.2034034197507215,1.75
1090,10,2,0,0,6.201619391592219,0.2034034197507215,6.200321733676425,-0.2292872560916326,1.75
1091,10,2,0,0,6.200321733676425,-0.2292872560916326,6.188953458027953,-0.0925299228118297,1.75
1092,10,2,0,0,6.188953458027953,-0.0925299228118297,6.166268888023063,-0.3099951388533888,1.75
1093,10,2,0,0,6.166268888023063,-0.3099951388533888,6.269407479167644,0.2117350745298411,1.75
1094,10,2,0,0,6.269407479167644,0.2117350745298411,6.420798990582066,-0.253629266270823,1.75
1095,10,2,0,0,6.420798990582066,-0.253629266270823,6.399299526933712,-0.4152845194258577,1.75
1096,10,2,0,0,6.399299526933712,-0.4152845194258577,6.403935086005155,0.3391179307621467,1.75
1097,10,2,0,0,6.403935086005155,0.3391179307621467,6.489332390873637,-0.0760579492878272,1.75
1098,10,2,0,0,6.489332390873637,-0.0760579492878272,6.452485525732576,-0.905331784322448,1.75
1099,10,2,0,0,6.452485525732576,-0.905331784322448,6.454108925199748,0.3747868583406926,1.75
1100,11,2,1,1,-0.0195178617840918,-0.1447569045012136,-0.0132855125792493,0.219976489760704,2.35
1101,11,2,0,1,-0.0132855125792493,0.219976489760704,0.1781505719670396,0.1728106326596706,2.35
1102,11,2,2,1,0.1781505719670396,0.1728106326596706,0.4704992376367232,-0.0031083576127117,2.35
1103,11,2,2,1,0.4704992376367232,-0.0031083576127117,0.5035916903010553,1.00350218705574,2.35
1104,11,2,2,2,0.5035916903010553,1.00350218705574,0.5468204977372205,0.7184833873181273,2.35
1105,11,2,2,2,0.5468204977372205,0.7184833873181273,0.5991611036193456,1.0989268096217857,2.35
1106,11,2,2,2,0.5991611036193456,1.0989268096217857,0.9720028368900834,1.67843656967364,2.35
1107,11,2,2,2,0.9720028368900834,1.67843656967364,1.0290037260205946,0.9348869919690594,2.35
1108,11,2,2,2,1.0290037260205946,0.9348869919690594,1.1016318162222496,1.667570592059809,2.35
1109,11,2,2,2,1.1016318162222496,1.667570592059809,1.697540633740232,2.008973406042454,2.35
1110,11,2,2,2,1.697540633740232,2.008973406042454,1.7950610195849486,1.8270776174670385,2.35
1111,11,2,0,2,1.7950610195849486,1.8270776174670385,3.3713665088128137,1.6367693162506989,2.35
1112,11,2,0,2,3.3713665088128137,1.6367693162506989,3.548033565055185,2.057401178135947,2.35
1113,11,2,0,0,3.548033565055185,2.057401178135947,3.6317570546562927,1.4999479172748509,2.35
1114,11,2,0,0,3.6317570546562927,1.4999479172748509,3.7272347220590047,1.9928970019147472,2.35
1115,11,2,0,0,3.7272347220590047,1.9928970019147472,3.7998563478475913,1.1802117087188773,2.35
1116,11,2,0,0,3.7998563478475913,1.1802117087188773,3.866467607836334,1.4572992721485736,2.35
1117,11,2,0,0,3.866467607836334,1.4572992721485736,3.939646327743724,1.4397463670056434,2.35
1118,11,2,0,0,3.939646327743724,1.4397463670056434,4.242671755091696,-0.0925269512592496,2.35
1119,11,2,0,0,4.242671755091696,-0.0925269512592496,4.239944525900594,0.011935904784019,2.35
1120,11,2,0,0,4.239944525900594,0.011935904784019,4.310081760065103,-0.5784463222636977,2.35
1121,11,2,0,0,4.310081760065103,-0.5784463222636977,4.343327940629007,1.0849489591680548,2.35
1122,11,2,0,0,4.343327940629007,1.0849489591680548,4.448146592580566,0.2985419132976265,2.35
1123,11,2,0,0,4.448146592580566,0.2985419132976265,4.451225416993034,-0.0355668633079865,2.35
1124,11,2,0,0,4.451225416993034,-0.0355668633079865,4.480649107734578,0.1325894208087298,2.35
1125,11,2,0,0,4.480649107734578,0.1325894208087298,4.510519529070551,0.0179515151703805,2.35
1126,11,2,0,0,4.510519529070551,0.0179515151703805,4.521096564433882,0.4381367161670855,2.35
1127,11,2,0,0,4.521096564433882,0.4381367161670855,4.530464211680551,0.0975932619437992,2.35
1128,11,2,0,0,4.530464211680551,0.0975932619437992,4.53992689262788,0.3077994167237541,2.35
1129,11,2,0,0,4.53992689262788,0.3077994167237541,4.6326872350378,-0.096282282929545,2.35
1130,11,2,0,0,4.6326872350378,-0.096282282929545,4.633395515960593,-0.7639376962248563,2.35
1131,11,2,0,0,4.633395515960593,-0.7639376962248563,4.6462738551376885,0.1761715920324582,2.35
1132,11,2,0,0,4.6462738551376885,0.1761715920324582,4.759365241636547,-0.139063691851997,2.35
1133,11,2,0,0,4.759365241636547,-0.139063691851997,4.740617215462907,-0.4565709973576081,2.35
1134,11,2,0,0,4.740617215462907,-0.4565709973576081,4.754382130834517,0.6169426938732064,2.35
1135,11,2,0,0,4.754382130834517,0.6169426938732064,4.90578015408597,0.4840396312370855,2.35
1136,11,2,0,0,4.90578015408597,0.4840396312370855,5.119745411660443,1.233301762585162,2.35
1137,11,2,0,0,5.119745411660443,1.233301762585162,5.110882559935509,-0.5583544189462258,2.35
1138,11,2,0,0,5.110882559935509,-0.5583544189462258,5.135621352503453,0.6257005337193294,2.35
1139,11,2,0,0,5.135621352503453,0.6257005337193294,5.266132837494864,0.5548307485700691,2.35
1140,11,2,0,0,5.266132837494864,0.5548307485700691,5.276733683091265,0.0241786505567095,2.35
1141,11,2,0,0,5.276733683091265,0.0241786505567095,5.267887515640872,-0.2081828309204936,2.35
1142,11,2,0,0,5.267887515640872,-0.2081828309204936,5.259774659101033,-0.2143714541959594,2.35
1143,11,2,0,0,5.259774659101033,-0.2143714541959594,5.247982298122276,-0.2255768347956414,2.35
1144,11,2,0,0,5.247982298122276,-0.2255768347956414,5.2394263834377774,-0.1823879164696359,2.35
1145,11,2,0,0,5.2394263834377774,-0.1823879164696359,5.19842734322409,-0.9926026073678548,2.35
1146,11,2,0,0,5.19842734322409,-0.9926026073678548,5.202265052861028,0.5648406221118814,2.35
1147,11,2,0,0,5.202265052861028,0.5648406221118814,5.178474704719521,0.4248905603254062,2.35
1148,11,2,0,0,5.178474704719521,0.4248905603254062,5.192457870514298,-0.0152295655569588,2.35
1149,11,2,0,0,5.192457870514298,-0.0152295655569588,5.183978990238964,-0.3062574049990962,2.35
1150,11,2,0,0,5.183978990238964,-0.3062574049990962,5.130087726321068,-0.3999267728442653,2.35
1151,11,2,0,0,5.130087726321068,-0.3999267728442653,5.128292342395896,0.1801009256169859,2.35
1152,11,2,0,0,5.128292342395896,0.1801009256169859,5.227280739136435,0.5169625393924584,2.35
1153,11,2,0,0,5.227280739136435,0.5169625393924584,5.222709625582075,-0.3546770822828288,2.35
1154,11,2,0,0,5.222709625582075,-0.3546770822828288,5.208942000976502,-0.0323660522107659,2.35
1155,11,2,0,0,5.208942000976502,-0.0323660522107659,5.236334694438318,0.7384398841482193,2.35
1156,11,2,0,0,5.236334694438318,0.7384398841482193,5.272641959970952,0.6650803330776033,2.35
1157,11,2,0,0,5.272641959970952,0.6650803330776033,5.413384230454954,0.1392492292316801,2.35
1158,11,2,0,0,5.413384230454954,0.1392492292316801,5.533425881998331,0.2360722709656768,2.35
1159,11,2,0,0,5.533425881998331,0.2360722709656768,5.559886194518967,0.4945126304523352,2.35
1160,11,2,0,0,5.559886194518967,0.4945126304523352,5.569490845506673,0.1163027815742046,2.35
1161,11,2,0,0,5.569490845506673,0.1163027815742046,5.570456915736716,0.0349015313878205,2.35
1162,11,2,0,0,5.570456915736716,0.0349015313878205,5.595970313165819,0.5905940203350698,2.35
1163,11,2,0,0,5.595970313165819,0.5905940203350698,5.610722089080757,0.180327592366794,2.35
1164,11,2,0,0,5.610722089080757,0.180327592366794,5.716781642357767,0.397189307505325,2.35
1165,11,2,0,0,5.716781642357767,0.397189307505325,5.727706130797862,0.2044980256516092,2.35
1166,11,2,0,0,5.727706130797862,0.2044980256516092,5.855236094493073,0.2713188219283244,2.35
1167,11,2,0,0,5.855236094493073,0.2713188219283244,5.878008844888198,0.5118058889368677,2.35
1168,11,2,0,0,5.878008844888198,0.5118058889368677,5.914206525467804,0.7060993028263249,2.35
1169,11,2,0,0,5.914206525467804,0.7060993028263249,5.938498401279889,0.2623067151547644,2.35
1170,11,2,0,0,5.938498401279889,0.2623067151547644,5.97448982483526,-0.2275087694436677,2.35
1171,11,2,0,0,5.97448982483526,-0.2275087694436677,5.9499388104258495,-0.4407046768959979,2.35
1172,11,2,0,0,5.9499388104258495,-0.4407046768959979,5.964067930097051,0.4212650349390652,2.35
1173,11,2,0,0,5.964067930097051,0.4212650349390652,5.968996322710583,-0.4312222583113463,2.35
1174,11,2,0,0,5.968996322710583,-0.4312222583113463,5.935184843107998,-0.252693482241101,2.35
1175,11,2,0,0,5.935184843107998,-0.252693482241101,6.005605260956197,-0.4171254783607365,2.35
1176,11,2,0,0,6.005605260956197,-0.4171254783607365,6.0058158360969545,0.2325039414176949,2.35
1177,11,2,0,0,6.0058158360969545,0.2325039414176949,6.005407031846093,-0.2671333825098669,2.35
1178,11,2,0,0,6.005407031846093,-0.2671333825098669,5.982961715024331,-0.4642640997888951,2.35
1179,11,2,0,0,5.982961715024331,-0.4642640997888951,5.980625597876642,-0.7595700268816844,2.35
1180,11,2,0,0,5.980625597876642,-0.7595700268816844,5.975254242835,0.1190514955518581,2.35
1181,11,2,0,0,5.975254242835,0.1190514955518581,5.962791711744596,-0.5363525018094777,2.35
1182,11,2,0,0,5.962791711744596,-0.5363525018094777,5.939652423124795,-0.3713669558020678,2.35
1183,11,2,0,0,5.939652423124795,-0.3713669558020678,5.938459654982112,0.0547515167467251,2.35
1184,11,2,0,0,5.938459654982112,0.0547515167467251,5.923714902379648,-0.2956970510682899,2.35
1185,11,2,0,0,5.923714902379648,-0.2956970510682899,5.809244372849251,0.0890467895673171,2.35
1186,11,2,0,0,5.809244372849251,0.0890467895673171,5.816505658506789,0.1204734489302075,2.35
1187,11,2,0,0,5.816505658506789,0.1204734489302075,5.80815053623448,-0.2718395403537468,2.35
1188,11,2,0,0,5.80815053623448,-0.2718395403537468,5.784177833752558,-0.5466324732296269,2.35
1189,11,2,0,0,5.784177833752558,-0.5466324732296269,5.776552323092212,-0.0835965904088697,2.35
1190,11,2,0,0,5.776552323092212,-0.0835965904088697,5.775651318933536,-0.0908072758660185,2.35
1191,11,2,0,0,5.775651318933536,-0.0908072758660185,5.752318534916912,-0.4780737385540318,2.35
1192,11,2,0,0,5.752318534916912,-0.4780737385540318,5.725287669615715,-0.6663099336695397,2.35
1193,11,2,0,0,5.725287669615715,-0.6663099336695397,5.675895380208777,-1.0365466970100492,2.35
1194,11,2,0,0,5.675895380208777,-1.0365466970100492,5.637569693173257,-0.5348819682379632,2.35
1195,11,2,0,0,5.637569693173257,-0.5348819682379632,5.648718296859025,0.3785944337138641,2.35
1196,11,2,0,0,5.648718296859025,0.3785944337138641,5.501076658263745,0.2090835743855461,2.35
1197,11,2,0,0,5.501076658263745,0.2090835743855461,5.5000841515724685,-0.1236594482514103,2.35
1198,11,2,0,0,5.5000841515724685,-0.1236594482514103,5.463291404075494,-1.0716706033172654,2.35
1199,11,2,0,0,5.463291404075494,-1.0716706033172654,5.460076708958677,0.3657784717153204,2.35


==> data/ablation_study/stick_breaking/subgoals_ep0_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,0,1,0.0823063731446596,-0.0543581052701914,-9.02
1,0,1,0.1994358296060249,1.1139128056968812,-9.02
2,0,1,0.2011372888183404,-0.3490004048837163,-9.02
3,0,1,0.2390016469486645,1.015657265449742,-9.02
4,0,1,0.3033723021191113,1.2618091447706157,-9.02
5,0,1,0.4108945175631184,0.9956735208790276,-9.02
6,0,1,0.4192254355091173,-0.1820021363877388,-9.02
7,0,1,0.4120637809953013,-0.0597272690727665,-9.02
8,0,1,1.5504280238190185,1.9491354155406853,-9.02
9,0,1,1.8785038635721647,2.0428281437046447,-9.02
10,0,1,1.973149416684276,1.7173059837714302,-9.02
11,0,1,3.2567141331584017,0.8538529477870401,-9.02
12,0,1,3.325774390519696,1.376947980782238,-9.02
13,0,1,3.377159090819019,-0.5622500884581969,-9.02
14,0,1,2.686107758105764,-0.1876809978713131,-9.02
15,0,1,2.6845804737243912,-0.369100581171899,-9.02
16,0,1,2.525474068518152,-0.3551907168776076,-9.02
17,0,1,2.526854616006991,0.0240701511995361,-9.02
18,0,1,2.529774618796286,-0.083538596268392,-9.02
19,0,1,2.495812246363523,-0.9235974616686992,-9.02
20,0,1,2.4527731053166155,-0.7983426275711702,-9.02
21,0,1,2.360482433352967,-0.8543896438097144,-9.02
22,0,1,2.318156997147055,-0.8088204829246959,-9.02
23,0,1,2.259114668285516,-0.6943420084525396,-9.02
24,0,1,2.241482299328465,-0.0847790986730654,-9.02
25,0,1,2.2448049636138387,0.0757139271188298,-9.02
26,0,1,2.2300353043871195,-0.3969434558469336,-9.02
27,0,1,2.626831948076823,1.0196865665087638,-9.02
28,0,1,2.945988573824767,-0.5015956697402295,-9.02
29,0,1,3.006885863507349,0.2531851148531803,-9.02
30,0,1,3.083638869937122,0.5601754780095181,-9.02
31,0,1,3.1624897430379577,0.3511570980016444,-9.02
32,0,1,3.159976529180331,-0.1902158060226398,-9.02
33,0,1,3.131664721738212,-0.6497409939693214,-9.02
34,0,1,3.196322194426412,0.3385395439821431,-9.02
35,0,1,3.1847920400911467,-0.3955968891216125,-9.02
36,0,1,3.310376784574912,0.1699448687292652,-9.02
37,0,1,3.3288506640313185,0.2907845969981389,-9.02
38,0,1,3.0843712469075246,0.2742200104725147,-9.02
39,0,1,3.1252465098725306,0.7992337530734863,-9.02
40,0,1,3.1753778956054064,-0.26108838497229,-9.02
41,0,1,3.1714843184848607,-0.0198627706645331,-9.02
42,0,1,3.143340933610314,-0.3044841995596815,-9.02
43,0,1,3.15763871031911,0.4596698791592098,-9.02
44,0,1,3.1717473324150824,0.2161760688069987,-9.02
45,0,1,3.1542425361742774,-0.5720285298813109,-9.02
46,0,1,3.1760430518263987,0.0006910105363796,-9.02
47,0,1,3.1660846965214624,-0.2033505577731645,-9.02
48,0,1,3.0573075828755134,-0.8056387790974322,-9.02
49,0,1,2.9992917700406148,-1.1395171095700112,-9.02
50,0,1,2.8679636724925084,0.0467338588684394,-9.02
51,0,1,2.8625780283973805,-0.1744689343791853,-9.02
52,0,1,2.8714440354862973,0.0689221076932799,-9.02
53,0,1,2.847258038059401,-0.726439915337795,-9.02
54,0,1,2.7879140074397024,-1.2578244789839343,-9.02
55,0,1,2.697360302276677,-0.646410443841072,-9.02
56,0,1,2.6407507778651977,-1.2254484168096862,-9.02
57,0,1,2.6320466888005773,0.1794515621647608,-9.02
58,0,1,2.543242723553874,-0.8573437208749939,-9.02
59,0,1,2.564749777824629,1.0999883963059391,-9.02
60,0,1,2.589138179398509,0.3502407417993949,-9.02
61,0,1,2.5527984375172394,-1.154823002119144,-9.02
62,0,1,2.52136226240596,-0.246394516382106,-9.02
63,0,1,2.3123979170836257,0.9323495313207952,-9.02
64,0,1,2.199865030236281,0.9713477676671688,-9.02
65,0,1,2.1832988217591733,-1.1003112723908772,-9.02
66,0,1,2.044172358932958,-0.2163602793801911,-9.02
67,0,1,1.7319388299410956,0.3508962395484074,-9.02
68,0,1,1.3550872623287074,-0.0486901609689916,-9.02
69,0,1,1.3195853875356058,-0.9303053652038366,-9.02
70,0,1,1.2956055813177214,0.3182468418643027,-9.02
71,0,1,1.309477400342357,0.1401975709797668,-9.02
72,0,1,1.276686940300943,-0.9311494950990192,-9.02
73,0,1,0.98938819882242,-0.6229050604300175,-9.02
74,0,1,0.9471682477482192,-0.7549937102100976,-9.02
75,0,1,0.9032934401101846,-0.851709087606739,-9.02
76,0,1,0.7571513930392763,0.5195738870784032,-9.02
77,0,1,0.74879176778286,-0.411013615924514,-9.02
78,0,1,0.7221999398693435,-0.4414860234874894,-9.02
79,0,1,0.719246444453632,0.1198601347811499,-9.02
80,0,1,0.7278417434616183,0.0985400547338708,-9.02
81,0,1,0.7645838251610881,0.9736990006741342,-9.02
82,0,1,0.7820693817319568,0.0273776572375926,-9.02
83,0,1,0.7904855251251967,0.2538725019058274,-9.02
84,0,1,0.8088620534938623,0.2783209827510242,-9.02
85,0,1,0.8047695293493242,-0.2000551221306807,-9.02
86,0,1,0.7893539163161506,-0.3128354375272421,-9.02
87,0,1,0.6272390077307896,0.3610251997074279,-9.02
88,0,1,0.6419893750116775,0.2337569188064128,-9.02
89,0,1,0.633822836761529,-0.3552882025047383,-9.02
90,0,1,0.6175027743439259,-0.2172898289015444,-9.02
91,0,1,0.628792492294217,0.4463373730605666,-9.02
92,0,1,0.5568520658693936,-0.2715198996201747,-9.02
93,0,1,0.5328116190895735,-0.4731621830041129,-9.02
94,0,1,0.5298416351310499,0.1139990304040077,-9.02
95,0,1,0.5284192365456524,-0.1774637271596951,-9.02
96,0,1,0.5240708261413575,0.0113367050642293,-9.02
97,0,1,0.4593864296118631,-0.3770661089081349,-9.02
98,0,1,0.3484306434702749,0.1050721715461266,-9.02
99,0,1,0.3271373519854553,-0.7600883725897216,-9.02


==> data/ablation_study/stick_breaking/subgoals_ep10_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
1000,10,2,-0.0737538625669997,0.1064241047828567,1.75
1001,10,2,-0.0363156036018682,0.938002217662602,1.75
1002,10,2,0.0029261665678406,0.6697268581923466,1.75
1003,10,2,0.3156729816992993,-0.6788804528253235,1.75
1004,10,2,0.540466673548539,-0.0387021769184296,1.75
1005,10,2,0.5848945092138707,-0.029067702247506,1.75
1006,10,2,0.6284886080411192,0.6759679999570287,1.75
1007,10,2,0.6649263371988546,0.7064963113311961,1.75
1008,10,2,0.716859569532197,1.016600254289979,1.75
1009,10,2,1.144319894383558,1.132853942341034,1.75
1010,10,2,2.067439314439649,1.634501462637103,1.75
1011,10,2,2.883993592750669,1.72667323263795,1.75
1012,10,2,2.9639159075892296,1.4898909797943192,1.75
1013,10,2,3.47648758771568,-0.1175206918023612,1.75
1014,10,2,3.442650692669021,-1.002206455189581,1.75
1015,10,2,3.350703626616095,0.0297779969675068,1.75
1016,10,2,3.37539323843848,0.516610379898053,1.75
1017,10,2,3.637834218311112,0.6789895723854307,1.75
1018,10,2,3.722977045913499,0.6451708165132898,1.75
1019,10,2,3.915235860176229,0.4325890623014934,1.75
1020,10,2,4.058346252228762,0.8617935200197677,1.75
1021,10,2,4.051314522197699,-0.4803810789873336,1.75
1022,10,2,4.135453345596449,-0.173794906712244,1.75
1023,10,2,4.13747292692527,0.1761382742070799,1.75
1024,10,2,4.126413970035149,-0.2441832209999577,1.75
1025,10,2,4.142072253200586,0.5531910265915264,1.75
1026,10,2,4.207312234416885,0.0752641463074518,1.75
1027,10,2,4.194562236882564,-0.3048259262219769,1.75
1028,10,2,4.362260779625828,0.4272940350345814,1.75
1029,10,2,4.532888129372073,-0.1700389037174487,1.75
1030,10,2,4.724486650386127,0.3363236347512344,1.75
1031,10,2,4.726543259015799,-0.0228640172421056,1.75
1032,10,2,4.7475075063177385,0.4531726596641524,1.75
1033,10,2,4.758796034833647,0.0648746058701464,1.75
1034,10,2,4.923896267705091,0.1343926753536236,1.75
1035,10,2,5.110246339629258,-0.0990609971517655,1.75
1036,10,2,5.125600879933903,0.0882223509311054,1.75
1037,10,2,5.118838444911867,-0.1799430756439314,1.75
1038,10,2,5.2883034165872,0.9275075462954692,1.75
1039,10,2,5.309981680166922,0.1312180727569705,1.75
1040,10,2,5.390146446571057,0.0592759871225814,1.75
1041,10,2,5.281588366485052,0.1305603610119016,1.75
1042,10,2,5.292930603133962,0.2256722727778724,1.75
1043,10,2,5.407738463245306,0.3189929423157958,1.75
1044,10,2,5.396912952864137,-0.2849054021590469,1.75
1045,10,2,5.40118937946184,0.1976284629616356,1.75
1046,10,2,5.427385742121312,0.438576390952335,1.75
1047,10,2,5.490707228895411,0.5946396618686871,1.75
1048,10,2,5.48990873943877,-0.2143923043727583,1.75
1049,10,2,5.781251077214774,0.2907374104451055,1.75
1050,10,2,5.867750081874438,0.3546382879587745,1.75
1051,10,2,5.90367856288694,0.7125668097516255,1.75
1052,10,2,5.960877712410861,0.305957755634119,1.75
1053,10,2,6.071571272431869,0.273136912454805,1.75
1054,10,2,6.102089612312134,0.6652384083446015,1.75
1055,10,2,6.219283807703119,0.049319803546646,1.75
1056,10,2,6.224234951667924,-0.0189163994673753,1.75
1057,10,2,6.188172584203004,-0.990087850084965,1.75
1058,10,2,6.166849158993149,0.0313647383112757,1.75
1059,10,2,6.314268529263799,0.9591073222668226,1.75
1060,10,2,6.386349644316881,0.464430718836875,1.75
1061,10,2,6.48569176554738,0.0049124930048951,1.75
1062,10,2,6.439113318992119,0.2216889612166059,1.75
1063,10,2,6.435053109437292,-0.1522346757244898,1.75
1064,10,2,6.446174044144532,-0.090183295469831,1.75
1065,10,2,6.450685198898399,0.2111453404099592,1.75
1066,10,2,6.472817074513165,0.5075127362631511,1.75
1067,10,2,6.501092249681699,-0.2408102767036724,1.75
1068,10,2,6.527866462600982,0.5342991144329019,1.75
1069,10,2,6.307208281545406,-0.4395033524517971,1.75
1070,10,2,6.265900984449489,-0.8645271713512477,1.75
1071,10,2,6.275307137576222,0.3779055602525111,1.75
1072,10,2,6.112956727557656,0.5418035703869277,1.75
1073,10,2,6.111685792782616,-0.038437025278636,1.75
1074,10,2,6.093405025705775,-0.1518712909034005,1.75
1075,10,2,6.0808173258777645,0.3381110796367924,1.75
1076,10,2,6.106640763500663,0.2910920510681061,1.75
1077,10,2,6.095025223605681,-0.446947763616203,1.75
1078,10,2,6.0819236982279525,-0.1212494456503806,1.75
1079,10,2,6.080649398162971,-0.2303367128162073,1.75
1080,10,2,6.092120741413876,0.3480188204345039,1.75
1081,10,2,6.113874829999131,0.4218264652222576,1.75
1082,10,2,6.124215061075278,-0.0999973842939144,1.75
1083,10,2,6.107317685375988,-0.2813629195944219,1.75
1084,10,2,6.11313335252987,0.2652086618084736,1.75
1085,10,2,6.118168127988013,0.3318172242055794,1.75
1086,10,2,6.144630891944432,-0.798513370871316,1.75
1087,10,2,6.144292994327734,0.2561703825580793,1.75
1088,10,2,6.148272656874556,0.048716381221229,1.75
1089,10,2,6.133570985337759,-0.4113359079548602,1.75
1090,10,2,6.201619391592219,0.2034034197507215,1.75
1091,10,2,6.200321733676425,-0.2292872560916326,1.75
1092,10,2,6.188953458027953,-0.0925299228118297,1.75
1093,10,2,6.166268888023063,-0.3099951388533888,1.75
1094,10,2,6.269407479167644,0.2117350745298411,1.75
1095,10,2,6.420798990582066,-0.253629266270823,1.75
1096,10,2,6.399299526933712,-0.4152845194258577,1.75
1097,10,2,6.403935086005155,0.3391179307621467,1.75
1098,10,2,6.489332390873637,-0.0760579492878272,1.75
1099,10,2,6.452485525732576,-0.905331784322448,1.75


==> data/ablation_study/stick_breaking/subgoals_ep11_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
1100,11,2,-0.0195178617840918,-0.1447569045012136,2.35
1101,11,2,-0.0132855125792493,0.219976489760704,2.35
1102,11,2,0.1781505719670396,0.1728106326596706,2.35
1103,11,2,0.4704992376367232,-0.0031083576127117,2.35
1104,11,2,0.5035916903010553,1.00350218705574,2.35
1105,11,2,0.5468204977372205,0.7184833873181273,2.35
1106,11,2,0.5991611036193456,1.0989268096217857,2.35
1107,11,2,0.9720028368900834,1.67843656967364,2.35
1108,11,2,1.0290037260205946,0.9348869919690594,2.35
1109,11,2,1.1016318162222496,1.667570592059809,2.35
1110,11,2,1.697540633740232,2.008973406042454,2.35
1111,11,2,1.7950610195849486,1.8270776174670385,2.35
1112,11,2,3.3713665088128137,1.6367693162506989,2.35
1113,11,2,3.548033565055185,2.057401178135947,2.35
1114,11,2,3.6317570546562927,1.4999479172748509,2.35
1115,11,2,3.7272347220590047,1.9928970019147472,2.35
1116,11,2,3.7998563478475913,1.1802117087188773,2.35
1117,11,2,3.866467607836334,1.4572992721485736,2.35
1118,11,2,3.939646327743724,1.4397463670056434,2.35
1119,11,2,4.242671755091696,-0.0925269512592496,2.35
1120,11,2,4.239944525900594,0.011935904784019,2.35
1121,11,2,4.310081760065103,-0.5784463222636977,2.35
1122,11,2,4.343327940629007,1.0849489591680548,2.35
1123,11,2,4.448146592580566,0.2985419132976265,2.35
1124,11,2,4.451225416993034,-0.0355668633079865,2.35
1125,11,2,4.480649107734578,0.1325894208087298,2.35
1126,11,2,4.510519529070551,0.0179515151703805,2.35
1127,11,2,4.521096564433882,0.4381367161670855,2.35
1128,11,2,4.530464211680551,0.0975932619437992,2.35
1129,11,2,4.53992689262788,0.3077994167237541,2.35
1130,11,2,4.6326872350378,-0.096282282929545,2.35
1131,11,2,4.633395515960593,-0.7639376962248563,2.35
1132,11,2,4.6462738551376885,0.1761715920324582,2.35
1133,11,2,4.759365241636547,-0.139063691851997,2.35
1134,11,2,4.740617215462907,-0.4565709973576081,2.35
1135,11,2,4.754382130834517,0.6169426938732064,2.35
1136,11,2,4.90578015408597,0.4840396312370855,2.35
1137,11,2,5.119745411660443,1.233301762585162,2.35
1138,11,2,5.110882559935509,-0.5583544189462258,2.35
1139,11,2,5.135621352503453,0.6257005337193294,2.35
1140,11,2,5.266132837494864,0.5548307485700691,2.35
1141,11,2,5.276733683091265,0.0241786505567095,2.35
1142,11,2,5.267887515640872,-0.2081828309204936,2.35
1143,11,2,5.259774659101033,-0.2143714541959594,2.35
1144,11,2,5.247982298122276,-0.2255768347956414,2.35
1145,11,2,5.2394263834377774,-0.1823879164696359,2.35
1146,11,2,5.19842734322409,-0.9926026073678548,2.35
1147,11,2,5.202265052861028,0.5648406221118814,2.35
1148,11,2,5.178474704719521,0.4248905603254062,2.35
1149,11,2,5.192457870514298,-0.0152295655569588,2.35
1150,11,2,5.183978990238964,-0.3062574049990962,2.35
1151,11,2,5.130087726321068,-0.3999267728442653,2.35
1152,11,2,5.128292342395896,0.1801009256169859,2.35
1153,11,2,5.227280739136435,0.5169625393924584,2.35
1154,11,2,5.222709625582075,-0.3546770822828288,2.35
1155,11,2,5.208942000976502,-0.0323660522107659,2.35
1156,11,2,5.236334694438318,0.7384398841482193,2.35
1157,11,2,5.272641959970952,0.6650803330776033,2.35
1158,11,2,5.413384230454954,0.1392492292316801,2.35
1159,11,2,5.533425881998331,0.2360722709656768,2.35
1160,11,2,5.559886194518967,0.4945126304523352,2.35
1161,11,2,5.569490845506673,0.1163027815742046,2.35
1162,11,2,5.570456915736716,0.0349015313878205,2.35
1163,11,2,5.595970313165819,0.5905940203350698,2.35
1164,11,2,5.610722089080757,0.180327592366794,2.35
1165,11,2,5.716781642357767,0.397189307505325,2.35
1166,11,2,5.727706130797862,0.2044980256516092,2.35
1167,11,2,5.855236094493073,0.2713188219283244,2.35
1168,11,2,5.878008844888198,0.5118058889368677,2.35
1169,11,2,5.914206525467804,0.7060993028263249,2.35
1170,11,2,5.938498401279889,0.2623067151547644,2.35
1171,11,2,5.97448982483526,-0.2275087694436677,2.35
1172,11,2,5.9499388104258495,-0.4407046768959979,2.35
1173,11,2,5.964067930097051,0.4212650349390652,2.35
1174,11,2,5.968996322710583,-0.4312222583113463,2.35
1175,11,2,5.935184843107998,-0.252693482241101,2.35
1176,11,2,6.005605260956197,-0.4171254783607365,2.35
1177,11,2,6.0058158360969545,0.2325039414176949,2.35
1178,11,2,6.005407031846093,-0.2671333825098669,2.35
1179,11,2,5.982961715024331,-0.4642640997888951,2.35
1180,11,2,5.980625597876642,-0.7595700268816844,2.35
1181,11,2,5.975254242835,0.1190514955518581,2.35
1182,11,2,5.962791711744596,-0.5363525018094777,2.35
1183,11,2,5.939652423124795,-0.3713669558020678,2.35
1184,11,2,5.938459654982112,0.0547515167467251,2.35
1185,11,2,5.923714902379648,-0.2956970510682899,2.35
1186,11,2,5.809244372849251,0.0890467895673171,2.35
1187,11,2,5.816505658506789,0.1204734489302075,2.35
1188,11,2,5.80815053623448,-0.2718395403537468,2.35
1189,11,2,5.784177833752558,-0.5466324732296269,2.35
1190,11,2,5.776552323092212,-0.0835965904088697,2.35
1191,11,2,5.775651318933536,-0.0908072758660185,2.35
1192,11,2,5.752318534916912,-0.4780737385540318,2.35
1193,11,2,5.725287669615715,-0.6663099336695397,2.35
1194,11,2,5.675895380208777,-1.0365466970100492,2.35
1195,11,2,5.637569693173257,-0.5348819682379632,2.35
1196,11,2,5.648718296859025,0.3785944337138641,2.35
1197,11,2,5.501076658263745,0.2090835743855461,2.35
1198,11,2,5.5000841515724685,-0.1236594482514103,2.35
1199,11,2,5.463291404075494,-1.0716706033172654,2.35


==> data/ablation_study/stick_breaking/subgoals_ep1_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
100,1,1,-0.0654967375401046,0.0284106813761888,-5.1000000000000005
101,1,1,0.1208368278898895,0.9266927585461092,-5.1000000000000005
102,1,1,0.1612784701017856,0.6798651364348497,-5.1000000000000005
103,1,1,0.4918164368191837,1.4159109981038662,-5.1000000000000005
104,1,1,0.5260502255982438,0.4873055683203894,-5.1000000000000005
105,1,1,0.5693475648978682,0.589318463607013,-5.1000000000000005
106,1,1,0.972312305539059,1.8626110048081068,-5.1000000000000005
107,1,1,1.049707518121848,1.2809278868437437,-5.1000000000000005
108,1,1,1.715704642510402,1.6390696229716324,-5.1000000000000005
109,1,1,1.8011656314447533,0.6121376758441655,-5.1000000000000005
110,1,1,1.94347093416302,0.4238057613765603,-5.1000000000000005
111,1,1,1.9314255814985328,-0.3587098195137235,-5.1000000000000005
112,1,1,2.307943603030746,-0.0584891631837653,-5.1000000000000005
113,1,1,2.340109916859515,0.9840691657628462,-5.1000000000000005
114,1,1,2.3566718907134403,-0.0453266573187506,-5.1000000000000005
115,1,1,2.328772481195695,-0.7775415182699997,-5.1000000000000005
116,1,1,2.295366897290925,-0.9802662765383672,-5.1000000000000005
117,1,1,2.069156658408174,0.6678769390109346,-5.1000000000000005
118,1,1,2.0632509816089533,-0.3413697067329321,-5.1000000000000005
119,1,1,2.0838429495677864,0.7798457979754302,-5.1000000000000005
120,1,1,2.10970917166719,0.2530217189157805,-5.1000000000000005
121,1,1,1.8675890308307812,-0.1798177167126499,-5.1000000000000005
122,1,1,1.8751843215486543,0.084165307030955,-5.1000000000000005
123,1,1,1.8837535415096287,0.6069777137511838,-5.1000000000000005
124,1,1,1.8570587493445567,-0.8671306411947357,-5.1000000000000005
125,1,1,1.8860968386063035,1.254632997302638,-5.1000000000000005
126,1,1,1.986870888187736,0.8853529388215391,-5.1000000000000005
127,1,1,2.015181307061761,-0.9146166444316576,-5.1000000000000005
128,1,1,2.016179928870106,0.4838615810402765,-5.1000000000000005
129,1,1,2.067325820528439,1.1554736725948838,-5.1000000000000005
130,1,1,2.1110124393762657,0.590344628168209,-5.1000000000000005
131,1,1,2.0521856992366545,0.4142757759946918,-5.1000000000000005
132,1,1,1.960879961791396,-0.7682595422793195,-5.1000000000000005
133,1,1,1.9563982179623027,0.2154002910469844,-5.1000000000000005
134,1,1,1.9772188246976483,0.4698862295758791,-5.1000000000000005
135,1,1,1.9509465177869316,-0.9721924461812472,-5.1000000000000005
136,1,1,1.8873825221475264,0.241982254201396,-5.1000000000000005
137,1,1,1.7825710861361603,0.2101538303328168,-5.1000000000000005
138,1,1,1.5885102617374949,0.4296847907000696,-5.1000000000000005
139,1,1,1.576315583904972,-0.6239881967336616,-5.1000000000000005
140,1,1,1.5660684422037463,0.1546105214810904,-5.1000000000000005
141,1,1,1.389460950601822,-0.3509437213059825,-5.1000000000000005
142,1,1,1.278598614777146,-0.2148431731084717,-5.1000000000000005
143,1,1,1.381889232567464,0.6272525767417297,-5.1000000000000005
144,1,1,1.407016034116107,0.5096583870224409,-5.1000000000000005
145,1,1,1.4088879941398185,-0.1704622284264426,-5.1000000000000005
146,1,1,1.432781526574822,0.7929202329081111,-5.1000000000000005
147,1,1,1.860371453950281,0.4845578741977988,-5.1000000000000005
148,1,1,1.8726100668352297,0.0211842780095834,-5.1000000000000005
149,1,1,1.8541322925155783,0.4872993205418525,-5.1000000000000005
150,1,1,1.8502402994945095,-0.4853487068753537,-5.1000000000000005
151,1,1,1.7849324656174514,-1.4920199707626187,-5.1000000000000005
152,1,1,1.7320649054972328,-0.6246571523848261,-5.1000000000000005
153,1,1,1.3711147672905992,0.1969394722869809,-5.1000000000000005
154,1,1,1.3389884209617686,-0.0777243862209966,-5.1000000000000005
155,1,1,1.3447990544747168,0.2143828130761779,-5.1000000000000005
156,1,1,1.3955129277295977,1.2926934422295842,-5.1000000000000005
157,1,1,1.411713892243906,-0.2002328250364668,-5.1000000000000005
158,1,1,1.4427151772264104,-0.4600751379655841,-5.1000000000000005
159,1,1,1.45533054663246,0.5851240001109752,-5.1000000000000005
160,1,1,1.5284114271372444,1.1339889606643672,-5.1000000000000005
161,1,1,1.427929437595978,-0.2344765152429006,-5.1000000000000005
162,1,1,1.1961858763717887,-1.726668203516018,-5.1000000000000005
163,1,1,0.9520006294098996,0.2710202372039727,-5.1000000000000005
164,1,1,0.9344620596163328,-0.4552668883260863,-5.1000000000000005
165,1,1,0.9243621040112354,-0.1788647718791795,-5.1000000000000005
166,1,1,0.9585453490765076,1.12097579774212,-5.1000000000000005
167,1,1,1.683649828162047,1.3333412137910885,-5.1000000000000005
168,1,1,1.7234488019420329,0.5766214317745636,-5.1000000000000005
169,1,1,1.7425868966925306,0.4316657684607009,-5.1000000000000005
170,1,1,2.218591229481833,0.2185076384776707,-5.1000000000000005
171,1,1,2.1450073206855262,-0.0809158000567524,-5.1000000000000005
172,1,1,2.1555986721564637,0.2898122128323783,-5.1000000000000005
173,1,1,2.185680933036892,1.045651529026079,-5.1000000000000005
174,1,1,2.226913980019704,0.6616782533526278,-5.1000000000000005
175,1,1,2.4837332175266726,0.7854191250638934,-5.1000000000000005
176,1,1,2.4972871971284705,0.0808187542276354,-5.1000000000000005
177,1,1,2.4218717469775424,-0.6660336627483097,-5.1000000000000005
178,1,1,2.1609898263244616,-1.034223005348444,-5.1000000000000005
179,1,1,2.029302709506624,-1.0590184586129885,-5.1000000000000005
180,1,1,1.987799463575361,0.0929285181887154,-5.1000000000000005
181,1,1,1.984522721723205,-1.100391650398599,-5.1000000000000005
182,1,1,2.006669778392886,1.050528551960067,-5.1000000000000005
183,1,1,1.96431891967987,0.1152353114570737,-5.1000000000000005
184,1,1,1.942014113052688,-0.905497138920876,-5.1000000000000005
185,1,1,1.9177842924687092,0.0615385290923482,-5.1000000000000005
186,1,1,1.914670581102753,0.6682128574552693,-5.1000000000000005
187,1,1,1.967330515759221,1.1285518634236629,-5.1000000000000005
188,1,1,1.8818625599960963,-0.6326967293684757,-5.1000000000000005
189,1,1,1.8771211536343468,0.1007908376718001,-5.1000000000000005
190,1,1,1.8650029439558864,-0.0157964882142562,-5.1000000000000005
191,1,1,1.8717856110483004,0.1807685507867977,-5.1000000000000005
192,1,1,1.802007428725405,-0.8030741604392958,-5.1000000000000005
193,1,1,1.526963282336156,-0.2153673861836813,-5.1000000000000005
194,1,1,1.3345370188493075,-0.5041152465803005,-5.1000000000000005
195,1,1,1.3419862505565427,0.3870740261527629,-5.1000000000000005
196,1,1,1.3301974183910117,-0.4497455344164165,-5.1000000000000005
197,1,1,1.3315530392196722,0.0384984322334024,-5.1000000000000005
198,1,1,1.2109352027916,-1.2162653427011236,-5.1000000000000005
199,1,1,1.110232983689702,-0.2659247295437978,-5.1000000000000005


==> data/ablation_study/stick_breaking/subgoals_ep2_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
200,2,1,-0.0328981375317666,-0.0575615744921713,-3.14
201,2,1,0.2170537767089613,-0.0735482767043518,-3.14
202,2,1,0.2407120552579376,0.6865707204747857,-3.14
203,2,1,0.598605212694674,0.7434546655221198,-3.14
204,2,1,0.62276711072028,0.3562567907511922,-3.14
205,2,1,0.6375568341571926,0.3403150633467994,-3.14
206,2,1,1.8966875044603424,2.210441890332935,-3.14
207,2,1,1.969874177572056,1.1388231964056357,-3.14
208,2,1,2.0972849666196014,2.912274499988244,-3.14
209,2,1,2.220144674993676,2.1044853418794265,-3.14
210,2,1,3.040482104275567,0.7880951762022674,-3.14
211,2,1,3.048733965875744,0.1092165319512542,-3.14
212,2,1,2.697697402794858,-0.4448471001161456,-3.14
213,2,1,2.649901905007005,-1.118990963492181,-3.14
214,2,1,2.631039166787509,0.0028864619284394,-3.14
215,2,1,2.6611804339172305,0.7113119886179522,-3.14
216,2,1,2.6516763366724447,-0.5448436714302443,-3.14
217,2,1,2.6436062679432992,0.0236027351160574,-3.14
218,2,1,2.6807046495193347,1.0376191228356004,-3.14
219,2,1,2.732341169449476,-0.1898569147251181,-3.14
220,2,1,2.7394855829151217,0.3847874784574595,-3.14
221,2,1,2.756078026024228,0.1967880431919862,-3.14
222,2,1,2.7213286657782105,-0.152375073900437,-3.14
223,2,1,2.821594085641176,0.4359495185897678,-3.14
224,2,1,2.782353921796793,-0.7580761307385678,-3.14
225,2,1,2.749401301628911,-0.5583072066773738,-3.14
226,2,1,2.7320489571389093,-0.2394601531098759,-3.14
227,2,1,2.71888381548703,-0.3101192445443465,-3.14
228,2,1,2.300949493815253,0.5429736052022079,-3.14
229,2,1,2.3028631397184727,-0.2914816623102706,-3.14
230,2,1,2.2997999863750307,0.0288398260413778,-3.14
231,2,1,2.233284339346848,0.0431079492278998,-3.14
232,2,1,2.1725581306961845,-0.147515378587379,-3.14
233,2,1,2.0216473171471243,-0.1541682873924973,-3.14
234,2,1,2.0368765583026422,-0.1624351382802412,-3.14
235,2,1,2.0230648336559924,-0.4171142237907063,-3.14
236,2,1,1.9944684633294296,-0.7463817339251511,-3.14
237,2,1,1.921371074982947,-1.1376741820428466,-3.14
238,2,1,1.909959861895975,0.143035774384837,-3.14
239,2,1,1.9233348773973056,0.1405498193670009,-3.14
240,2,1,1.8888729930623385,-1.0285678090761274,-3.14
241,2,1,1.5844714259621189,0.2474779392310097,-3.14
242,2,1,1.5325363533538692,-0.4099602592387114,-3.14
243,2,1,1.5027034675833464,-0.7802122465881419,-3.14
244,2,1,1.5022314030416648,0.3691713408344211,-3.14
245,2,1,1.4006459831888274,-0.1737703054135423,-3.14
246,2,1,1.4086235196467976,0.1551256594490579,-3.14
247,2,1,1.3325480610265483,-0.0379465086194998,-3.14
248,2,1,1.3279051338471084,-0.1914695314111176,-3.14
249,2,1,1.364917534599258,1.0082842461707486,-3.14
250,2,1,1.3854642258447516,-0.012915616498928,-3.14
251,2,1,1.371541302911845,-0.4558292652137257,-3.14
252,2,1,1.3843205351571368,0.3627760674312169,-3.14
253,2,1,1.2596463262458335,-0.6449051038354003,-3.14
254,2,1,1.3067917503567694,0.195851206006048,-3.14
255,2,1,1.2981945814694582,-0.2076339758688798,-3.14
256,2,1,1.288864674113619,-0.133202644858432,-3.14
257,2,1,1.5833711621771978,-0.5661083383882525,-3.14
258,2,1,1.5933634265437209,0.5552608625032178,-3.14
259,2,1,1.717393336994388,-0.2518484857157431,-3.14
260,2,1,1.6918716759833117,-1.2552475947852375,-3.14
261,2,1,1.5374243316772307,-0.2560225661003658,-3.14
262,2,1,1.5004866499944007,-0.8539206884945142,-3.14
263,2,1,1.5289034870575997,0.2727848353869457,-3.14
264,2,1,1.496794084749547,-0.3113742039712133,-3.14
265,2,1,1.5196012470466915,0.2147349737728798,-3.14
266,2,1,1.53489886442429,0.2047220320659921,-3.14
267,2,1,1.5146727125623107,0.0706421768637441,-3.14
268,2,1,1.5118240665278917,-0.1588898215800535,-3.14
269,2,1,1.4878583186047596,-0.554485368847163,-3.14
270,2,1,1.5009166191611716,0.4666455956701864,-3.14
271,2,1,1.4919151405407762,-0.4734413545451056,-3.14
272,2,1,1.3910826489858663,0.066651652355222,-3.14
273,2,1,1.4364383664079574,-0.2715821214903333,-3.14
274,2,1,1.3994224087645937,-0.7980006854449392,-3.14
275,2,1,1.4045748236051026,0.5606928953615644,-3.14
276,2,1,1.41798116304023,-0.1410588979992214,-3.14
277,2,1,1.402140884771196,-0.4046226906051762,-3.14
278,2,1,1.3971648983635458,0.0518737908765349,-3.14
279,2,1,1.2204330095978566,-0.7410504578898912,-3.14
280,2,1,1.2300898868441577,0.9325789571508724,-3.14
281,2,1,1.2276676246866736,-0.565278504989823,-3.14
282,2,1,1.2172504683536116,0.0751251771979878,-3.14
283,2,1,1.2294477914316,0.2641069446837784,-3.14
284,2,1,1.2595972643608375,0.6462724989674451,-3.14
285,2,1,1.282015268468418,0.504249292032638,-3.14
286,2,1,1.2553808977599576,-1.0021550394028147,-3.14
287,2,1,1.1408784949421666,-0.6504056693870698,-3.14
288,2,1,1.1454463606220753,0.3865914718546588,-3.14
289,2,1,0.9622532033038592,-1.2605548429007802,-3.14
290,2,1,0.89965606022945,0.2684742142767986,-3.14
291,2,1,0.7981878615309212,-0.2478754485310492,-3.14
292,2,1,0.8139174466576147,0.3588943853150987,-3.14
293,2,1,0.7631048030841034,-0.520239103088018,-3.14
294,2,1,0.7560678422378715,0.2623597429282039,-3.14
295,2,1,0.7569378951813642,0.5767798273775878,-3.14
296,2,1,0.7544280843496605,-0.3603758990872149,-3.14
297,2,1,0.4872548353286652,0.026777329050429,-3.14
298,2,1,0.2056722038882052,-0.8152536369842743,-3.14
299,2,1,0.1982978776610711,0.190350746892598,-3.14


==> data/ablation_study/stick_breaking/subgoals_ep3_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
300,3,0,-0.0891358766005662,0.0355105285798926,3.14
301,3,0,-0.0892584826618079,-0.0598195832700693,3.14
302,3,0,-0.068900169146702,0.4442055045801004,3.14
303,3,0,-0.0185075045214932,1.2005054501217454,3.14
304,3,0,0.0264511094441193,0.657650891928595,3.14
305,3,0,0.6297437839544926,-0.0409857680273149,3.14
306,3,0,0.6259642697558266,-0.1076348283693097,3.14
307,3,0,0.6152206995861341,0.0354502386417258,3.14
308,3,0,0.6156235055806241,-0.0548666494358918,3.14
309,3,0,0.6153191503794889,0.0897203721639266,3.14
310,3,0,0.636969688199837,0.6223578393108259,3.14
311,3,0,0.6855397088574225,1.03232601090093,3.14
312,3,0,0.7141494385213314,0.130178576086504,3.14
313,3,0,0.7997851845860551,1.12992071493064,3.14
314,3,0,0.8357272125962238,0.5075115911219166,3.14
315,3,0,0.8608095270369248,0.5311190795107245,3.14
316,3,0,0.912404973649798,1.2903044354944355,3.14
317,3,0,0.948955719669538,0.4499737198828418,3.14
318,3,0,1.645768466304003,1.3962201013333204,3.14
319,3,0,2.5776544751098847,1.1389724370383574,3.14
320,3,0,2.626630380721973,0.9314114079736808,3.14
321,3,0,3.141200821872949,1.529980193243218,3.14
322,3,0,3.1982539785880992,1.025130465242772,3.14
323,3,0,3.241796815901322,0.7701478485219466,3.14
324,3,0,3.44883161812683,0.588516127798582,3.14
325,3,0,3.601848551145822,0.5283620724564293,3.14
326,3,0,3.692222694342657,0.2240942787061941,3.14
327,3,0,3.7542506715095976,-0.0067209375883212,3.14
328,3,0,3.825154982893096,-0.132666332641364,3.14
329,3,0,3.810662886723652,-0.3028708525208816,3.14
330,3,0,3.822755635467293,0.5464555445306395,3.14
331,3,0,3.845798406003557,0.4038419776751639,3.14
332,3,0,3.879451453139811,0.5638022147481975,3.14
333,3,0,3.977746067866686,0.4343831355763171,3.14
334,3,0,3.975008244681967,0.20098689251487,3.14
335,3,0,3.990212302579928,0.1576313814652463,3.14
336,3,0,3.972093359113101,-0.5901175589977411,3.14
337,3,0,3.955008765063776,-0.2203279271067815,3.14
338,3,0,3.9392470670520967,-0.1279255264233227,3.14
339,3,0,3.9748209194668807,0.7273199356867639,3.14
340,3,0,4.036880457310413,0.1563847134761164,3.14
341,3,0,4.049151941597868,0.2649829208513556,3.14
342,3,0,4.110785515043026,0.2182295240977967,3.14
343,3,0,4.128034011116822,0.1969119095314024,3.14
344,3,0,4.131649793239967,0.0358698624573243,3.14
345,3,0,4.258609490610667,-0.1457299652841842,3.14
346,3,0,4.347822267448223,-0.2590554104952298,3.14
347,3,0,4.373544475888404,0.7884205994856501,3.14
348,3,0,4.388725505601146,0.0570300307209294,3.14
349,3,0,4.384451253455205,-0.1823933792374767,3.14
350,3,0,4.387842211637878,0.2192812419315876,3.14
351,3,0,4.381289632915634,-0.3804606960547874,3.14
352,3,0,4.277535194530142,-0.0693015675352114,3.14
353,3,0,4.28029664234737,0.146750269697932,3.14
354,3,0,4.2877535385249566,0.104735884072631,3.14
355,3,0,4.286330453495802,0.065026346739585,3.14
356,3,0,4.343159391608539,-0.2948629666120017,3.14
357,3,0,4.350605524953736,0.358126039107601,3.14
358,3,0,4.365274471578835,-0.0938548033788187,3.14
359,3,0,4.360635569723376,0.1091766178954048,3.14
360,3,0,4.400287189208799,1.0143086346298873,3.14
361,3,0,4.4162854823062485,0.0648291312208384,3.14
362,3,0,4.390133512197295,-0.1353076581143447,3.14
363,3,0,4.423561482223022,0.6845591633781972,3.14
364,3,0,4.416670572708159,-0.4761233337575337,3.14
365,3,0,4.396535343067857,-0.2712893478276534,3.14
366,3,0,4.440945321509909,-0.0761952038735521,3.14
367,3,0,4.405634975222704,-0.8353577745623018,3.14
368,3,0,4.414109185184946,0.6555994273009198,3.14
369,3,0,4.440219410332008,0.2877457959564522,3.14
370,3,0,4.446538667782425,0.0844022448154558,3.14
371,3,0,4.463901656473729,0.3670268379199048,3.14
372,3,0,4.448336645653492,-0.506545626429818,3.14
373,3,0,4.58707674858544,-0.1171288719543103,3.14
374,3,0,4.585507046803807,-0.0738549177918988,3.14
375,3,0,4.581578015547165,-0.1401910236521034,3.14
376,3,0,4.579370949194617,-0.025337738495992,3.14
377,3,0,4.562326782473757,-0.4101537834059171,3.14
378,3,0,4.555966384862685,0.0528390457188815,3.14
379,3,0,4.579668585492433,0.5630117487959118,3.14
380,3,0,4.6171530251626285,0.2259728856611977,3.14
381,3,0,4.619972314406875,0.0371733758433781,3.14
382,3,0,4.641834339757545,0.4485211975129242,3.14
383,3,0,4.636886176426794,-0.3034830878176436,3.14
384,3,0,4.645766642594739,0.1027913902624716,3.14
385,3,0,4.667354480638394,0.5081505719872137,3.14
386,3,0,4.788579336641297,-0.3556953111410446,3.14
387,3,0,4.776297091515318,-0.1596825302992623,3.14
388,3,0,4.650926052623389,-0.1668037189210049,3.14
389,3,0,4.634508323163081,-0.3820971787361764,3.14
390,3,0,4.655374762821122,0.6138595885056973,3.14
391,3,0,4.7817882950139,-0.0029783519845888,3.14
392,3,0,4.83420923592071,0.2033969093062815,3.14
393,3,0,4.829429457744133,-0.225980088128099,3.14
394,3,0,4.835488112715063,0.0941529356978026,3.14
395,3,0,4.836737728356664,-0.028278685165373,3.14
396,3,0,4.843019483166394,0.3055065539866846,3.14
397,3,0,4.861970952349435,0.3871218639421367,3.14
398,3,0,4.929158683519046,-0.2138384060496928,3.14
399,3,0,4.862962144709606,0.0889377635555231,3.14


==> data/ablation_study/stick_breaking/subgoals_ep4_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
400,4,0,0.0234769115189817,0.0061970282620394,5.1000000000000005
401,4,0,0.0128559642884444,-0.288397312901253,5.1000000000000005
402,4,0,0.0386325218058267,0.8231502504387364,5.1000000000000005
403,4,0,0.0730899268854628,0.7739774803479142,5.1000000000000005
404,4,0,0.0809570723445642,-0.1313948334013415,5.1000000000000005
405,4,0,0.3249914521420046,0.2088928404876218,5.1000000000000005
406,4,0,0.496424715591188,0.2458348457291096,5.1000000000000005
407,4,0,0.793876437975399,0.4028537910589418,5.1000000000000005
408,4,0,0.9394278100381132,0.6068454092355934,5.1000000000000005
409,4,0,0.9804624711694372,0.8811021861702439,5.1000000000000005
410,4,0,1.0204949257557034,0.74919798167126,5.1000000000000005
411,4,0,1.0829465435348034,1.4547943184695906,5.1000000000000005
412,4,0,1.1448693113782895,1.1347975574971274,5.1000000000000005
413,4,0,1.532476923413837,2.223459637868527,5.1000000000000005
414,4,0,1.641734405250101,2.0712654737886718,5.1000000000000005
415,4,0,1.7490070749322857,2.015362264610141,5.1000000000000005
416,4,0,2.1580060147632945,-0.2977389944158274,5.1000000000000005
417,4,0,2.3683634749047,0.5355577092453887,5.1000000000000005
418,4,0,2.373268474816022,-0.0873297918584639,5.1000000000000005
419,4,0,2.4207624506639096,-0.2273760207570057,5.1000000000000005
420,4,0,2.4251994678683704,0.2680004895668132,5.1000000000000005
421,4,0,2.4100170009850364,-0.462258423399594,5.1000000000000005
422,4,0,2.425803870156412,-0.5606706855718541,5.1000000000000005
423,4,0,2.470386222530434,0.3924849299183961,5.1000000000000005
424,4,0,2.4586317093898136,-0.4248045870059992,5.1000000000000005
425,4,0,2.479236321485692,0.3959819886412142,5.1000000000000005
426,4,0,2.547937915317209,0.2679460566936623,5.1000000000000005
427,4,0,2.5596426872849487,0.1340766243008494,5.1000000000000005
428,4,0,2.538853561140162,0.3794517123176982,5.1000000000000005
429,4,0,2.644670530541392,0.1061323434508983,5.1000000000000005
430,4,0,2.683234971896342,0.9641937165408424,5.1000000000000005
431,4,0,2.712780683512874,0.3877992679721508,5.1000000000000005
432,4,0,2.781842944266866,-0.6955293714080384,5.1000000000000005
433,4,0,2.739935912523897,0.523312673547831,5.1000000000000005
434,4,0,2.724261989087813,-0.6098474442848825,5.1000000000000005
435,4,0,2.686540200172064,0.2684619004302396,5.1000000000000005
436,4,0,2.694785185683016,0.156610198478267,5.1000000000000005
437,4,0,2.8755637337196487,0.2591124881815173,5.1000000000000005
438,4,0,2.905174633215596,0.5697981314710926,5.1000000000000005
439,4,0,2.936309226564091,0.4775458731206149,5.1000000000000005
440,4,0,2.9184626926016266,-0.3069708254472849,5.1000000000000005
441,4,0,3.002810579631969,-0.3873409056588111,5.1000000000000005
442,4,0,3.004136532071562,0.2597418709868942,5.1000000000000005
443,4,0,3.0086346916821123,0.0528731901349718,5.1000000000000005
444,4,0,3.0561059242552577,1.020748319428443,5.1000000000000005
445,4,0,3.0561993911798555,-0.331603254597976,5.1000000000000005
446,4,0,3.1337275121927624,0.1054254358151547,5.1000000000000005
447,4,0,3.097472591877498,-0.4645161160272028,5.1000000000000005
448,4,0,3.106013710719356,-1.0953176206004878,5.1000000000000005
449,4,0,2.98808125932916,-0.9199999780306964,5.1000000000000005
450,4,0,2.9764559190416637,0.0796153497639421,5.1000000000000005
451,4,0,2.9676297029490977,-0.2435114063058356,5.1000000000000005
452,4,0,2.968671700519251,0.0330078263461076,5.1000000000000005
453,4,0,2.9724370184278666,-0.2916295764786177,5.1000000000000005
454,4,0,2.985402552932001,0.4716310838088457,5.1000000000000005
455,4,0,2.981538619480356,-0.333529547077607,5.1000000000000005
456,4,0,2.9838340623086297,0.2253969212105682,5.1000000000000005
457,4,0,2.9479096267479648,-0.4023552447430206,5.1000000000000005
458,4,0,2.9613457191008994,0.3565290913644807,5.1000000000000005
459,4,0,2.8329272049332648,0.5990382604357525,5.1000000000000005
460,4,0,2.887486541941768,0.7849009465596992,5.1000000000000005
461,4,0,2.87489315221403,-0.4240979917467021,5.1000000000000005
462,4,0,2.6871620749266696,0.7167217927165787,5.1000000000000005
463,4,0,2.7233778719766746,0.5420243822659481,5.1000000000000005
464,4,0,2.722001509235902,-0.1404621612204342,5.1000000000000005
465,4,0,2.7865227110006368,0.9923916683427848,5.1000000000000005
466,4,0,2.783037927306056,-0.4340871031171179,5.1000000000000005
467,4,0,2.802408608278532,0.6425766019923151,5.1000000000000005
468,4,0,2.7870370123370547,-0.6966864127821604,5.1000000000000005
469,4,0,2.866052899082829,-0.7010590189187161,5.1000000000000005
470,4,0,2.867673221924336,0.2962559398299531,5.1000000000000005
471,4,0,2.911463799467677,0.7753016323729618,5.1000000000000005
472,4,0,2.897221591407108,-0.5971229332251674,5.1000000000000005
473,4,0,2.944571985531269,-0.1969527334552362,5.1000000000000005
474,4,0,2.9718894050947235,0.7299877361372236,5.1000000000000005
475,4,0,2.969964543267323,-0.2879297125957435,5.1000000000000005
476,4,0,2.9615361071893385,-0.0469606341721136,5.1000000000000005
477,4,0,2.967390738412772,-0.2636399784291707,5.1000000000000005
478,4,0,2.982589097482121,0.3723009657388384,5.1000000000000005
479,4,0,2.9932637688742947,0.0074625240204422,5.1000000000000005
480,4,0,2.982008592508462,-0.4938449986031489,5.1000000000000005
481,4,0,2.92952359068362,-0.0849415604518203,5.1000000000000005
482,4,0,2.9597262873234245,0.831736251801801,5.1000000000000005
483,4,0,2.993080484405368,0.4631870185001292,5.1000000000000005
484,4,0,3.12528437279119,0.1912395349445983,5.1000000000000005
485,4,0,2.953928891267054,-0.912448742955374,5.1000000000000005
486,4,0,2.8810105313730965,-0.0473343920159815,5.1000000000000005
487,4,0,2.865887515372333,-0.4937761053954953,5.1000000000000005
488,4,0,2.815592724554807,-1.1089043184603014,5.1000000000000005
489,4,0,2.73523515524284,-0.2444777300800767,5.1000000000000005
490,4,0,2.7158416488686306,-0.5315261249511338,5.1000000000000005
491,4,0,2.603978594047226,0.5764785769221555,5.1000000000000005
492,4,0,2.5925304566948357,0.947102067254915,5.1000000000000005
493,4,0,2.587817741924928,-0.5879431642469951,5.1000000000000005
494,4,0,2.562893808435205,-0.3922342917057934,5.1000000000000005
495,4,0,2.5260851800890305,-0.8495508159522381,5.1000000000000005
496,4,0,2.5704239385574708,0.1542130609316918,5.1000000000000005
497,4,0,2.570824301571056,-0.0949000274023283,5.1000000000000005
498,4,0,2.628585033226583,-1.0164169717671194,5.1000000000000005
499,4,0,2.615614614275933,0.2271540932210187,5.1000000000000005


==> data/ablation_study/stick_breaking/subgoals_ep5_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
500,5,0,-0.0146530899313909,-0.0460083640119725,9.02
501,5,0,0.0136494638410717,0.7537088232524,9.02
502,5,0,0.0527905856261001,0.645689199812281,9.02
503,5,0,0.215491538434455,1.003592913819454,9.02
504,5,0,0.2543445656062046,0.7353164630598467,9.02
505,5,0,1.0861483407350483,1.5836406841042476,9.02
506,5,0,1.1757442548625268,1.9766169431113887,9.02
507,5,0,1.303172769838582,2.9614563987476044,9.02
508,5,0,1.506902436651797,1.8620954415724087,9.02
509,5,0,3.007127443044478,2.6549659438473308,9.02
510,5,0,3.1000556868560354,1.5785503407161965,9.02
511,5,0,3.30277271535306,2.4726558507543976,9.02
512,5,0,3.4581174927477103,3.1636257679022446,9.02
513,5,0,3.5947944068607693,2.571325185017284,9.02
514,5,0,3.7015696619944616,1.966205544550787,9.02
515,5,0,3.793716476342616,1.8938125935876604,9.02
516,5,0,4.397246142940825,0.3986268139163588,9.02
517,5,0,4.403427703574689,0.0912784519951432,9.02
518,5,0,4.590655253475279,-0.0765392516637293,9.02
519,5,0,4.589787852388803,-0.0341301025726524,9.02
520,5,0,4.625363701304891,0.7867311745319696,9.02
521,5,0,4.653678468152057,0.3323738039044802,9.02
522,5,0,4.657024949201176,-0.0334883028530508,9.02
523,5,0,4.722664306949026,0.6702766018171191,9.02
524,5,0,4.742586982503754,0.2993082056442359,9.02
525,5,0,4.733747330111639,-0.3637587600059003,9.02
526,5,0,4.71942403016774,0.3029011682627816,9.02
527,5,0,4.823744552622684,-0.2222201827324464,9.02
528,5,0,4.802045074586881,-0.5202815635875274,9.02
529,5,0,4.8082671616004165,0.248117934515106,9.02
530,5,0,4.79183610684283,-0.075079451785601,9.02
531,5,0,4.7843797162583375,-0.2121978906053267,9.02
532,5,0,4.762691786890555,-0.1697400779936879,9.02
533,5,0,4.681757889132895,-0.4791680249462627,9.02
534,5,0,4.708609115146973,0.8486172556619181,9.02
535,5,0,4.787746407185675,0.4369517900471891,9.02
536,5,0,4.781760501459471,-0.2934614704868498,9.02
537,5,0,4.89076092504623,-0.2964982606997922,9.02
538,5,0,4.905052903498516,0.5203862195937348,9.02
539,5,0,4.915563509951938,0.1038176733652873,9.02
540,5,0,4.94580664362837,0.7791468886909175,9.02
541,5,0,5.083648629664489,0.8265085650663726,9.02
542,5,0,5.08988467399008,0.1078028967650051,9.02
543,5,0,5.083283101168642,-0.3063628120054409,9.02
544,5,0,5.055212927717477,-0.5949329306343856,9.02
545,5,0,5.059097697980521,0.2940963486982721,9.02
546,5,0,5.155689571650335,0.1006993200331778,9.02
547,5,0,5.150783732678113,-0.5840672813797416,9.02
548,5,0,5.1477641197495645,-0.1417050539452269,9.02
549,5,0,5.234764287528716,-0.1319955785829906,9.02
550,5,0,5.209075058735883,-0.1151476230951066,9.02
551,5,0,5.22435707104556,0.4526536706444288,9.02
552,5,0,5.235843105825054,0.0816309438343899,9.02
553,5,0,5.230349377620628,-0.2046320590580931,9.02
554,5,0,5.230569105466444,-0.0287228087286003,9.02
555,5,0,5.200568793428172,0.6715129195090284,9.02
556,5,0,5.310311703378691,0.0283779478719147,9.02
557,5,0,5.305380591032744,-0.102979351194261,9.02
558,5,0,5.304368359368165,0.0006622702440224,9.02
559,5,0,5.294982871077373,-0.1864402994984455,9.02
560,5,0,5.316139532239559,0.6023043681784774,9.02
561,5,0,5.339637264968305,0.3666061938811145,9.02
562,5,0,5.341342518254136,-0.1225668551299877,9.02
563,5,0,5.331702075746904,-0.1253730708357279,9.02
564,5,0,5.362817819566027,0.2548693186133074,9.02
565,5,0,5.368524948429451,-0.0299867026757979,9.02
566,5,0,5.3807140615667,-0.0502903132328223,9.02
567,5,0,5.357221281615203,-0.5923394692850259,9.02
568,5,0,5.333722487789395,-0.3410918857446108,9.02
569,5,0,5.356826238559353,-0.3104080239950181,9.02
570,5,0,5.360760701645443,-0.0566894390668325,9.02
571,5,0,5.479676789720901,0.2974632054644623,9.02
572,5,0,5.502367972473149,0.3357073680244133,9.02
573,5,0,5.539256535215334,0.8274382638720975,9.02
574,5,0,5.631448834698993,0.2356042991225011,9.02
575,5,0,5.599295899530935,-1.0832688197768618,9.02
576,5,0,5.551133080333383,-0.8210160061205765,9.02
577,5,0,5.461912554839785,-0.7327556795692024,9.02
578,5,0,5.470309598935528,0.5507431831309337,9.02
579,5,0,5.491900891712054,0.1843883734010266,9.02
580,5,0,5.488814922751213,-0.1645456372798397,9.02
581,5,0,5.480992759295629,-0.1045971741403585,9.02
582,5,0,5.475128301533785,-0.0877211246244269,9.02
583,5,0,5.4722474076368135,-0.1152429254885614,9.02
584,5,0,5.545223264960064,0.2590233828797567,9.02
585,5,0,5.528341695076721,-0.6527650461580319,9.02
586,5,0,5.525356030116391,0.1866518790664448,9.02
587,5,0,5.587981431567208,0.2271145334761818,9.02
588,5,0,5.610150454625783,0.4825635408208122,9.02
589,5,0,5.643319332181303,0.6167167198514144,9.02
590,5,0,5.759688429520626,0.0412548607819083,9.02
591,5,0,5.794629021015901,0.8158305579985075,9.02
592,5,0,5.981387770850283,0.4833018857335576,9.02
593,5,0,5.9987274618818045,0.2744076672918904,9.02
594,5,0,5.998249814556559,-0.1229534827574764,9.02
595,5,0,5.97623052642065,-0.4963480511859507,9.02
596,5,0,5.987894913609145,0.4821785806198811,9.02
597,5,0,6.0719905807456,0.1632392043993902,9.02
598,5,0,6.070022078542564,0.309430826880531,9.02
599,5,0,6.07293061200277,-0.0238310084683687,9.02


==> data/ablation_study/stick_breaking/subgoals_ep6_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
600,6,3,-0.029233299958618,0.170996323893848,-2.35
601,6,3,0.1554499679120353,0.6873542525732651,-2.35
602,6,3,0.2259214699978783,0.652610032958338,-2.35
603,6,3,0.2639262593857602,0.8985872123027386,-2.35
604,6,3,0.3079552843557168,0.8019629772824128,-2.35
605,6,3,0.767462495555834,1.335109826922533,-2.35
606,6,3,0.8523221110092616,-0.293500066011189,-2.35
607,6,3,0.8470093106910357,0.0482232969689802,-2.35
608,6,3,0.8406612731787138,-0.1457868715301853,-2.35
609,6,3,0.9263295928343142,0.2649376281870879,-2.35
610,6,3,0.9571823645391746,0.0213682226896091,-2.35
611,6,3,0.9389489754897856,-0.5041284467391373,-2.35
612,6,3,0.9536936758964702,-0.2048262829634529,-2.35
613,6,3,0.9306215267565656,-0.5069804619474729,-2.35
614,6,3,0.9515641300740558,0.637528581088614,-2.35
615,6,3,0.9553468188139213,-0.184778554306431,-2.35
616,6,3,0.9291334318739544,-0.1930332340260221,-2.35
617,6,3,0.9309683468354796,0.1283591722209263,-2.35
618,6,3,0.952668453945635,0.4464538906075305,-2.35
619,6,3,1.0854849998414726,0.061806730422496,-2.35
620,6,3,1.0665025169150903,-0.4992552440497447,-2.35
621,6,3,1.1037256566098532,0.0070076638669791,-2.35
622,6,3,1.2517323004599024,0.4582084225929128,-2.35
623,6,3,1.3033676118373323,1.3074885581715014,-2.35
624,6,3,1.353645285181207,0.8366742855421128,-2.35
625,6,3,1.3757904491983044,0.3089219724494367,-2.35
626,6,3,1.3961181354691523,0.3121231339478651,-2.35
627,6,3,1.4265503118511984,0.7995526381995337,-2.35
628,6,3,1.4479668940192238,0.3379001807666383,-2.35
629,6,3,1.461395509195146,0.2852139628920602,-2.35
630,6,3,2.0315496703431504,1.0343024603879034,-2.35
631,6,3,2.0727048639332675,0.7420422751668349,-2.35
632,6,3,2.302188243843597,-0.295004948596187,-2.35
633,6,3,2.2803094050769857,-0.3840981664808007,-2.35
634,6,3,2.357956190714528,0.4047156464159851,-2.35
635,6,3,2.347271490892288,-0.5223557563278555,-2.35
636,6,3,2.310405619486546,-0.728886977284245,-2.35
637,6,3,2.288007205821174,-0.3079504989127255,-2.35
638,6,3,2.167142977093049,-0.9265345957782476,-2.35
639,6,3,2.1474308700254032,-0.1049410099364306,-2.35
640,6,3,2.171975996575274,0.6455448533270209,-2.35
641,6,3,2.08084700069882,-0.0270190205562314,-2.35
642,6,3,2.0223866614867685,-0.4738124020906216,-2.35
643,6,3,1.8616028243588556,0.482227466457043,-2.35
644,6,3,1.870636966176772,-0.0137777353659249,-2.35
645,6,3,1.8649514391697493,-0.1869638833875385,-2.35
646,6,3,1.7237377604977335,-0.1976283113910844,-2.35
647,6,3,1.6836479052739954,-1.0027948008373784,-2.35
648,6,3,1.6673456364543264,-0.0431656354513496,-2.35
649,6,3,1.4965680607553131,-0.1990211266698658,-2.35
650,6,3,1.1985889769464375,-0.5812458946590863,-2.35
651,6,3,1.181429485209076,-0.4115039727198892,-2.35
652,6,3,0.8927794850702803,-0.6960890764343235,-2.35
653,6,3,0.8541661102600879,-0.7593888822147664,-2.35
654,6,3,0.8814727620399746,0.3487863599508761,-2.35
655,6,3,0.8007174969760564,-0.0353434244100877,-2.35
656,6,3,0.7763531459584949,-0.5698759866872436,-2.35
657,6,3,0.6395491532462162,-0.687806044596753,-2.35
658,6,3,0.3451721144186101,-1.0690290175082575,-2.35
659,6,3,0.2014831110549813,-0.0077492673066301,-2.35
660,6,3,0.194525398839325,-0.4374342628577458,-2.35
661,6,3,0.0646991863397763,0.6908674715107114,-2.35
662,6,3,-0.1005617418250507,0.3707023167125616,-2.35
663,6,3,-0.1296865130919552,-0.8576052133516734,-2.35
664,6,3,-0.2549932374702623,-0.9402718216323344,-2.35
665,6,3,-0.2602487262263177,0.2460710272259326,-2.35
666,6,3,-0.2564838077916999,-0.0579131822849762,-2.35
667,6,3,-0.2683910123381928,-0.2733735698735305,-2.35
668,6,3,-0.2812355390411019,-0.2389820053058069,-2.35
669,6,3,-0.2723834603685829,0.2740792120440906,-2.35
670,6,3,-0.2855137456488149,-0.6868484970924589,-2.35
671,6,3,-0.3080251223206502,-0.323022997892073,-2.35
672,6,3,-0.3307589731431015,-0.0063740818358341,-2.35
673,6,3,-0.3465500437858205,-0.509537555365963,-2.35
674,6,3,-0.3757901547831437,-0.5779097083054839,-2.35
675,6,3,-0.3797546219457881,-0.3057068477958606,-2.35
676,6,3,-0.3976005981877025,-0.3519859688936165,-2.35
677,6,3,-0.4233845989131878,-0.5513033075346041,-2.35
678,6,3,-0.4585970493373971,-0.6293985557569981,-2.35
679,6,3,-0.4953728368884676,-0.903013750436787,-2.35
680,6,3,-0.5251294672501324,-0.4069157930045087,-2.35
681,6,3,-0.5345388538358038,-0.1649020679209887,-2.35
682,6,3,-0.5449338020827038,-0.2003353178860504,-2.35
683,6,3,-0.5327653028945434,0.4087920441307308,-2.35
684,6,3,-0.5611021400897277,-1.0853174087605664,-2.35
685,6,3,-0.8088188067559917,-0.631997207352924,-2.35
686,6,3,-1.6825821937362142,-1.240729459962546,-2.35
687,6,3,-1.7119977681440068,-0.4359080223037064,-2.35
688,6,3,-1.8024346288802315,-0.829252219121948,-2.35
689,6,3,-1.849278661016476,-0.9844447751195862,-2.35
690,6,3,-2.355584002563814,-0.6623438782869596,-2.35
691,6,3,-2.3941307979638338,-0.8382472979992601,-2.35
692,6,3,-3.274666065348541,-1.2226677434000743,-2.35
693,6,3,-3.323465385668518,-0.8607796247679719,-2.35
694,6,3,-3.3453611977451247,-0.3149066326265017,-2.35
695,6,3,-3.3928394722242623,-1.2154361093162462,-2.35
696,6,3,-3.452848228030116,-1.01690933030992,-2.35
697,6,3,-4.109532874646016,-0.8127659179924218,-2.35
698,6,3,-4.793642661985807,-0.5295719702173951,-2.35
699,6,3,-5.513830272553028,-1.028496378760556,-2.35


==> data/ablation_study/stick_breaking/subgoals_ep7_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
700,7,3,-0.0094719059796069,0.2145072310391504,-1.75
701,7,3,0.1306672950357599,0.5108912164756649,-1.75
702,7,3,0.1839602274729498,1.214094036094857,-1.75
703,7,3,0.3725561474069733,1.0902926607109047,-1.75
704,7,3,0.41877580721523,0.7239545753166942,-1.75
705,7,3,0.4728942178404458,1.252852816756192,-1.75
706,7,3,0.6689815595954988,0.7781763606013083,-1.75
707,7,3,0.8172074724562632,0.7919670075331775,-1.75
708,7,3,1.052182777896603,-0.1777284623282247,-1.75
709,7,3,1.0715410768750857,0.6200614202471919,-1.75
710,7,3,1.018935635317395,0.7765366609580943,-1.75
711,7,3,1.0482849653649766,0.494769703838346,-1.75
712,7,3,1.0616237749542172,0.2122588513886726,-1.75
713,7,3,1.1722212067573277,-0.3596043056562783,-1.75
714,7,3,1.2537074464685922,-0.2084206251676333,-1.75
715,7,3,1.1659384981885703,0.1934014596502063,-1.75
716,7,3,1.3670507025434282,-0.3009744165047393,-1.75
717,7,3,1.3793878059325,0.4398937696807787,-1.75
718,7,3,1.4277918231462958,0.2292459572547421,-1.75
719,7,3,1.4498738789293473,0.5494567610851165,-1.75
720,7,3,1.8502594926203328,1.2586918393080544,-1.75
721,7,3,1.8736546218916188,0.0157124547520126,-1.75
722,7,3,1.856109657591584,-0.4051538127481791,-1.75
723,7,3,2.0413068942107317,-0.101638063206341,-1.75
724,7,3,2.0622692270209826,0.6671555943463415,-1.75
725,7,3,2.0942941183584267,0.6618049070170032,-1.75
726,7,3,2.2125411524278658,0.1131137327625793,-1.75
727,7,3,2.108650045871322,-0.7116708445596838,-1.75
728,7,3,2.116114970716427,0.4352439678823293,-1.75
729,7,3,2.1144617294845705,-0.2874808933564744,-1.75
730,7,3,2.103436187376927,-0.2085438104971533,-1.75
731,7,3,1.9790566647281416,0.3086060793030729,-1.75
732,7,3,1.9964512944460264,0.1533466622076366,-1.75
733,7,3,1.928392541457017,-0.1610708876583564,-1.75
734,7,3,1.9404128001361327,0.2824872019403518,-1.75
735,7,3,1.9289452456258391,-0.4725643646650997,-1.75
736,7,3,1.9405431606592096,0.2617793259632343,-1.75
737,7,3,1.8522998661225931,-0.0831067881218516,-1.75
738,7,3,1.8422541373471957,-0.449805898151403,-1.75
739,7,3,1.803155613224853,-0.947473023948074,-1.75
740,7,3,1.5282462965612011,-0.4978330733471264,-1.75
741,7,3,1.492120231446624,-0.7802375871608844,-1.75
742,7,3,1.384386704297038,-0.8245414687319723,-1.75
743,7,3,1.2082053381671345,0.9871902448136618,-1.75
744,7,3,0.9255205308074942,-0.309088453343265,-1.75
745,7,3,0.9813942882783764,1.7018869135330157,-1.75
746,7,3,0.9121297359392436,1.1005045127280968,-1.75
747,7,3,0.8848794113285959,-1.230207780779636,-1.75
748,7,3,0.8318835628982536,-0.907636200702686,-1.75
749,7,3,0.8042472588590263,-0.2568419240369063,-1.75
750,7,3,0.8065903773952462,0.1574236432940094,-1.75
751,7,3,0.7828101641928994,-0.7348603477121006,-1.75
752,7,3,0.6058764595082328,-0.9889638065739212,-1.75
753,7,3,0.5631010984900291,-0.618181435646336,-1.75
754,7,3,0.5378066586532337,-0.440232781711392,-1.75
755,7,3,0.3957750516607741,-0.9758803411485396,-1.75
756,7,3,0.3437945151573495,-1.0260667554882923,-1.75
757,7,3,0.1701208609763751,-1.2274687921663103,-1.75
758,7,3,0.0332412937294021,-0.1911083626976184,-1.75
759,7,3,0.0337503636498711,-0.0098044919716835,-1.75
760,7,3,0.0033886695811137,-0.9220903234391222,-1.75
761,7,3,-0.0419510591925912,-0.7164740716000405,-1.75
762,7,3,-0.0594517563329065,-0.15529865978398,-1.75
763,7,3,-0.0954075761360078,-0.8432004926362556,-1.75
764,7,3,-0.1067783643574574,0.0359520902465622,-1.75
765,7,3,-0.0774386782814022,0.71429053079121,-1.75
766,7,3,-0.1236517794430938,-0.8624954926961144,-1.75
767,7,3,-0.1189775387433085,-0.9328571884682656,-1.75
768,7,3,-0.1607932086281507,-0.6778772372823685,-1.75
769,7,3,-0.3496841324540893,0.6802869348649367,-1.75
770,7,3,-0.3741414402361989,-0.258741025729869,-1.75
771,7,3,-0.3620591205583109,0.5462704165023148,-1.75
772,7,3,-0.3821508935533705,0.3723116926265013,-1.75
773,7,3,-0.38334118104472,-0.164842778432442,-1.75
774,7,3,-0.4296979012691754,-0.9672146188764408,-1.75
775,7,3,-0.405917465802496,1.144894489746238,-1.75
776,7,3,-0.4240664487902453,0.7439835388065801,-1.75
777,7,3,-0.451859540888224,0.1806902445163148,-1.75
778,7,3,-0.4872605504106124,-0.550144326069296,-1.75
779,7,3,-0.5119225468015481,-0.4490019347959345,-1.75
780,7,3,-0.9344784330522324,-0.2705074070531694,-1.75
781,7,3,-1.0410144582308984,-0.8249189886285313,-1.75
782,7,3,-1.232307948066,-1.0518374009061586,-1.75
783,7,3,-1.2834885151201956,-1.0294584035992609,-1.75
784,7,3,-1.645077881182368,-1.0818429933541625,-1.75
785,7,3,-1.6933789604231924,-0.9412309976900418,-1.75
786,7,3,-1.74210164559884,-1.066410526244538,-1.75
787,7,3,-1.8167899551921651,-1.5622119021981031,-1.75
788,7,3,-1.8559432130558529,-0.4921436186818483,-1.75
789,7,3,-1.8757881685206947,-0.5268150383523342,-1.75
790,7,3,-1.9097436224720103,-0.9293811163081688,-1.75
791,7,3,-1.9837090675743323,-1.599081758038166,-1.75
792,7,3,-2.074081343242887,-1.970576953463886,-1.75
793,7,3,-2.7964422799177284,-2.205803929597203,-1.75
794,7,3,-2.8773530330088546,-1.2903245631617128,-1.75
795,7,3,-2.9553174942166667,-1.6688636264575032,-1.75
796,7,3,-3.024234493956321,-1.2416762299431163,-1.75
797,7,3,-3.1242273672293,-2.312030720414955,-1.75
798,7,3,-3.682719330228921,-1.1361709166945717,-1.75
799,7,3,-3.731939190831756,-0.954006630352182,-1.75


==> data/ablation_study/stick_breaking/subgoals_ep8_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
800,8,3,0.0240535405240669,0.1608396036995624,-1.45
801,8,3,0.2389122403927801,0.6121024808125868,-1.45
802,8,3,0.4975786942179724,-0.6422287931064897,-1.45
803,8,3,0.5078089423761634,0.6369649295631086,-1.45
804,8,3,0.4473576108471521,-0.1992250161076236,-1.45
805,8,3,0.426951155439918,-0.5979749237763209,-1.45
806,8,3,0.3084365172393173,-0.9597991477259138,-1.45
807,8,3,0.2983567014931583,0.1473248690826543,-1.45
808,8,3,0.251534579034922,-1.332633393054389,-1.45
809,8,3,0.1926765506731969,-0.9819286972216108,-1.45
810,8,3,0.1820732557549856,0.1638674531143667,-1.45
811,8,3,0.1639852264652861,-0.7013823292160563,-1.45
812,8,3,0.1126442150426682,-1.0203460342858262,-1.45
813,8,3,0.0113634120828317,-0.0307596447610587,-1.45
814,8,3,-0.0202772009098208,-0.8266881595083352,-1.45
815,8,3,-0.1756556201314056,0.4334761971617923,-1.45
816,8,3,-0.3060599314314038,-0.3051357613159157,-1.45
817,8,3,-0.3828223691521227,1.0773727636590005,-1.45
818,8,3,-0.5945030641595751,-0.5111926720192624,-1.45
819,8,3,-0.5721901510491493,0.9944818155136298,-1.45
820,8,3,-0.528731618322015,0.6164835973567357,-1.45
821,8,3,-0.5485279726433314,-0.9543341687223366,-1.45
822,8,3,-0.8784154278478433,-0.9403996695855406,-1.45
823,8,3,-1.207262413596774,0.2541293226486448,-1.45
824,8,3,-1.194905457455489,0.0135323797448315,-1.45
825,8,3,-1.2049716932492889,-0.2905795651932873,-1.45
826,8,3,-1.2241624032569802,-0.4500302583577963,-1.45
827,8,3,-1.5919131838472589,-0.8267276934241572,-1.45
828,8,3,-1.6376687207627867,-1.138160183805669,-1.45
829,8,3,-1.693302025539101,-1.1305209920240926,-1.45
830,8,3,-1.7781384860765614,-1.840298915581486,-1.45
831,8,3,-1.8210372560937769,-0.7427030122052287,-1.45
832,8,3,-1.852052481691444,-0.752213078766416,-1.45
833,8,3,-1.9077095478827977,-1.2310416976006642,-1.45
834,8,3,-2.6579007594945643,-0.9491584443712272,-1.45
835,8,3,-2.700772407203916,-0.932650838780878,-1.45
836,8,3,-2.739484638196217,-0.811764383110558,-1.45
837,8,3,-3.2839986338962968,-1.677455910512906,-1.45
838,8,3,-4.312844219091964,-1.1406084898054956,-1.45
839,8,3,-4.94630993156075,-1.3132366017223085,-1.45
840,8,3,-5.347377960404734,-1.5670548229494294,-1.45
841,8,3,-5.418541228125546,-1.3009993731904732,-1.45
842,8,3,-5.4977992369000575,-0.7772041673410932,-1.45
843,8,3,-5.587830179833063,-2.0197825483638145,-1.45
844,8,3,-6.5754470195673,-1.969634094834048,-1.45
845,8,3,-6.663875152167708,-1.5774887004716112,-1.45
846,8,3,-6.7004115734005,-0.3960811710964272,-1.45
847,8,3,-6.742599420992738,-1.2130753634932918,-1.45
848,8,3,-7.406988770745684,-1.2981814464746562,-1.45
849,8,3,-8.239468155975217,-1.219022424795024,-1.45
850,8,3,-8.330107713552156,-2.0213335580911016,-1.45
851,8,3,-8.432455965651119,-1.9960575220030952,-1.45
852,8,3,-9.637161733416557,-1.2394776549092923,-1.45
853,8,3,-9.69941326218533,-1.3293877619760293,-1.45
854,8,3,-9.762620053662763,-1.519575515377311,-1.45
855,8,3,-10.874964069065651,-0.9828269673578692,-1.45
856,8,3,-10.93850844821962,-1.394570100385912,-1.45
857,8,3,-11.012713109568027,-1.6695811032405783,-1.45
858,8,3,-11.377895052179651,-1.6510591483911874,-1.45
859,8,3,-11.458893232097951,-1.537702617046218,-1.45
860,8,3,-11.637538239792905,-1.5924770721351873,-1.45
861,8,3,-11.680238016628865,-0.6931448086340373,-1.45
862,8,3,-11.761289500162183,-1.8722316470660296,-1.45
863,8,3,-11.863319223793315,-2.215606803679045,-1.45
864,8,3,-12.454361372759104,-1.1843303881595015,-1.45
865,8,3,-13.67797123296187,-1.2874126716221856,-1.45
866,8,3,-13.713817174467083,-0.5352062639621615,-1.45
867,8,3,-14.141419113805554,-1.2008140362032478,-1.45
868,8,3,-14.553494845923751,-1.3855181695154002,-1.45
869,8,3,-14.750354767064886,-1.6561684071672818,-1.45
870,8,3,-15.697132560852245,-1.1885948689125156,-1.45
871,8,3,-16.13460493206218,-1.6082405162460711,-1.45
872,8,3,-16.88861125955796,-1.9155391294329671,-1.45
873,8,3,-16.96719656339161,-1.505070713301679,-1.45
874,8,3,-17.055092898573495,-1.843736081295949,-1.45
875,8,3,-17.910879307917615,-1.812970551739716,-1.45
876,8,3,-19.522520708163,-1.1482820082757836,-1.45
877,8,3,-19.92653903615931,-1.2642785870795237,-1.45
878,8,3,-20.229371538918045,-2.9395951657448696,-1.45
879,8,3,-20.326757583432705,-1.3683385063021594,-1.45
880,8,3,-20.373186176037745,-0.8571307938360035,-1.45
881,8,3,-21.73798748951117,-1.4472668872192729,-1.45
882,8,3,-22.042460626296528,-2.328114463887384,-1.45
883,8,3,-22.128752595718904,-1.3805851682021666,-1.45
884,8,3,-22.19592104682261,-1.4140639761598166,-1.45
885,8,3,-22.27790420944909,-1.793605051006628,-1.45
886,8,3,-22.35017364850203,-1.4788117508720218,-1.45
887,8,3,-22.470612678873184,-2.7534694750586888,-1.45
888,8,3,-23.005839749284775,-1.3095178768922544,-1.45
889,8,3,-23.07480489383452,-1.4117189083351338,-1.45
890,8,3,-23.145452633073035,-1.3293572811696683,-1.45
891,8,3,-24.46665647405627,-1.893212691911204,-1.45
892,8,3,-25.857559741857564,-1.1849543673559328,-1.45
893,8,3,-26.112890958715607,-1.7782491592491372,-1.45
894,8,3,-27.234021948396165,-1.283557466799797,-1.45
895,8,3,-27.324217078166843,-1.9756601794301396,-1.45
896,8,3,-27.98199104329252,-1.487587871143514,-1.45
897,8,3,-28.5517363498562,-2.696975372667492,-1.45
898,8,3,-28.659272328558693,-1.9142856880890111,-1.45
899,8,3,-28.731398302114307,-1.2952490086234203,-1.45


==> data/ablation_study/stick_breaking/subgoals_ep9_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
900,9,2,-0.0069346967140638,-0.0012242772693883,1.45
901,9,2,0.2800004022073852,0.1448510484461665,1.45
902,9,2,0.5861059987717405,0.872049058614691,1.45
903,9,2,0.6154134040903345,0.5213261658209876,1.45
904,9,2,1.2976231487069132,1.164083718981409,1.45
905,9,2,2.299025318951702,1.485447595785915,1.45
906,9,2,3.41845405790155,1.8793372044612344,1.45
907,9,2,3.4972525978454505,1.4754908270644862,1.45
908,9,2,4.0012303704311165,0.6351211724259156,1.45
909,9,2,4.128278205662816,0.1391153303392951,1.45
910,9,2,4.151011364366756,0.6108414456778716,1.45
911,9,2,4.366291055673631,-0.2092384573392145,1.45
912,9,2,4.378751397957605,-0.7988122891435542,1.45
913,9,2,4.411691990994947,0.8802283214080193,1.45
914,9,2,4.4320405297295,0.1679098011212622,1.45
915,9,2,4.456105763670614,0.4675919038682594,1.45
916,9,2,4.468648190596997,0.1250763728420848,1.45
917,9,2,4.625767060657783,0.4292673803621993,1.45
918,9,2,4.716806141250291,-0.069645777184652,1.45
919,9,2,4.941411237043812,0.5275518686035282,1.45
920,9,2,4.950412092707105,-0.0034821958522899,1.45
921,9,2,4.9500077573464125,-0.0145732394246271,1.45
922,9,2,4.940289177071816,-0.3105165644497399,1.45
923,9,2,5.03495699272678,0.5228286961187574,1.45
924,9,2,5.026850643187733,-0.4059078406010643,1.45
925,9,2,5.027082917407627,0.2215286064809524,1.45
926,9,2,5.037331878184043,0.0893828034423567,1.45
927,9,2,5.025042406331308,-0.0300523971167697,1.45
928,9,2,5.060616521098655,0.847008251993253,1.45
929,9,2,5.273562951201886,0.2428310285910913,1.45
930,9,2,5.254986856202735,-0.5343866476866258,1.45
931,9,2,5.254784517158478,0.2061119474689514,1.45
932,9,2,5.289651347883098,0.7956403579748959,1.45
933,9,2,5.299402404716815,-0.1624875094887463,1.45
934,9,2,5.304931988106714,-0.2640349834057109,1.45
935,9,2,5.407797997221942,0.017505113283187,1.45
936,9,2,5.587960535350201,0.2183322905353546,1.45
937,9,2,5.574024847283386,-0.4294581301014241,1.45
938,9,2,5.570666909514441,0.4452495178495821,1.45
939,9,2,5.696331980083332,-0.3854947358466435,1.45
940,9,2,5.752243225645117,-0.1653942290712791,1.45
941,9,2,5.73650787720165,-0.4458731199002061,1.45
942,9,2,5.768618661710431,0.3180027259410259,1.45
943,9,2,5.7896975573404434,0.5486866969077654,1.45
944,9,2,5.803261509169031,0.1186135039924223,1.45
945,9,2,5.832300863936045,0.2494901124251648,1.45
946,9,2,5.8529018372357,0.3570881223701002,1.45
947,9,2,5.845553503373093,-0.4442611967275086,1.45
948,9,2,5.847652782887467,0.318051240972868,1.45
949,9,2,5.899713293610692,0.1953656402971219,1.45
950,9,2,5.931285462461496,0.74439395151591,1.45
951,9,2,5.934985107582978,-0.4667835208958836,1.45
952,9,2,5.980139456708688,-0.208119807705101,1.45
953,9,2,6.012032172675492,0.6740190491562775,1.45
954,9,2,5.9965460936323165,-0.6521347213633244,1.45
955,9,2,5.999408920833868,0.8877415833497823,1.45
956,9,2,6.0509969527581,0.3810097326596742,1.45
957,9,2,6.066837068969635,0.2207031693039518,1.45
958,9,2,6.133516689251322,0.62632693147971,1.45
959,9,2,6.111634794023499,-1.087106919735317,1.45
960,9,2,6.100438100331415,0.1994629974272598,1.45
961,9,2,6.118599073304246,0.363962657201602,1.45
962,9,2,6.1317227369643765,0.1582063544717842,1.45
963,9,2,6.131817570979317,-0.1169778141887752,1.45
964,9,2,6.119380659536908,-0.1956703619232785,1.45
965,9,2,6.194693369601577,1.1369623795741657,1.45
966,9,2,6.200529499158298,-0.2800903270572629,1.45
967,9,2,6.200331855706398,-0.1710572613812958,1.45
968,9,2,6.227564692643485,0.6880724955107861,1.45
969,9,2,6.245295299619282,0.0900399538895337,1.45
970,9,2,6.252476409838377,0.3956565530820257,1.45
971,9,2,6.293386089674037,0.2644868734642011,1.45
972,9,2,6.296518714493444,-0.0049700547706747,1.45
973,9,2,6.249227841525584,-0.0737554627627708,1.45
974,9,2,6.197658620380953,0.2268297746620625,1.45
975,9,2,6.216976331483817,0.327260586513557,1.45
976,9,2,6.232186686769558,0.3386615756837938,1.45
977,9,2,6.252059052738203,0.0590631870993283,1.45
978,9,2,6.258000552337473,0.359259922898215,1.45
979,9,2,6.274375428647151,0.0148418747173981,1.45
980,9,2,6.270140433398853,-0.21077339528091,1.45
981,9,2,6.25174423401695,-0.331481666423873,1.45
982,9,2,6.249867852912154,0.1087568012034745,1.45
983,9,2,6.280606194662119,0.6484230493094384,1.45
984,9,2,6.206449176852267,-0.401032661473135,1.45
985,9,2,6.205140684094036,-0.0026172425393469,1.45
986,9,2,6.22147964243997,0.2146071125681931,1.45
987,9,2,6.204050161332194,-0.0252166944468141,1.45
988,9,2,6.194047888241316,-0.3029290392373789,1.45
989,9,2,6.204744827176473,0.3864781700031065,1.45
990,9,2,6.270552663306608,-0.5721479473325446,1.45
991,9,2,6.2658343067812,0.2079671586620991,1.45
992,9,2,6.269079447128787,-0.0129688281401886,1.45
993,9,2,6.216924167139168,0.2691686209624349,1.45
994,9,2,6.220221764316654,0.0343662940637065,1.45
995,9,2,6.210112470104514,-0.215753217015936,1.45
996,9,2,6.228202430775002,0.402563996143201,1.45
997,9,2,6.345723901339723,0.0342283219301572,1.45
998,9,2,6.372975184271727,0.7012511889828216,1.45
999,9,2,6.577382259814274,-0.2437521975943915,1.45


==> data/baseline/cemrl/logs/smooth/subgoals_ep0_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,0,0,-0.193969,0.0,-9.02
1,0,0,-0.186933,0.0,-9.02
2,0,0,-0.188237,0.0,-9.02
3,0,0,-0.201819,0.0,-9.02
4,0,0,-0.229176,0.0,-9.02
5,0,0,-0.269893,0.0,-9.02
6,0,0,-0.322603,0.0,-9.02
7,0,0,-0.385737,0.0,-9.02
8,0,0,-0.457886,0.0,-9.02
9,0,0,-0.537946,0.0,-9.02
10,0,0,-0.625394,0.0,-9.02
11,0,0,-0.719492,0.0,-9.02
12,0,0,-0.820192,0.0,-9.02
13,0,0,-0.927496,0.0,-9.02
14,0,0,-1.041243,0.0,-9.02
15,0,0,-1.161073,0.0,-9.02
16,0,0,-1.28654,0.0,-9.02
17,0,0,-1.417367,0.0,-9.02
18,0,0,-1.55359,0.0,-9.02
19,0,0,-1.695433,0.0,-9.02
20,0,0,-1.842981,0.0,-9.02
21,0,0,-1.99596,0.0,-9.02
22,0,0,-2.153731,0.0,-9.02
23,0,0,-2.31552,0.0,-9.02
24,0,0,-2.48061,0.0,-9.02
25,0,0,-2.648448,0.0,-9.02
26,0,0,-2.818584,0.0,-9.02
27,0,0,-2.990628,0.0,-9.02
28,0,0,-3.164223,0.0,-9.02
29,0,0,-3.339117,0.0,-9.02
30,0,0,-3.515175,0.0,-9.02
31,0,0,-3.692228,0.0,-9.02
32,0,0,-3.869901,0.0,-9.02
33,0,0,-4.047522,0.0,-9.02
34,0,0,-4.224126,0.0,-9.02
35,0,0,-4.398639,0.0,-9.02
36,0,0,-4.57004,0.0,-9.02
37,0,0,-4.737458,0.0,-9.02
38,0,0,-4.900188,0.0,-9.02
39,0,0,-5.057666,0.0,-9.02
40,0,0,-5.209438,0.0,-9.02
41,0,0,-5.355139,0.0,-9.02
42,0,0,-5.494485,0.0,-9.02
43,0,0,-5.62727,0.0,-9.02
44,0,0,-5.753312,0.0,-9.02
45,0,0,-5.872453,0.0,-9.02
46,0,0,-5.984551,0.0,-9.02
47,0,0,-6.089528,0.0,-9.02
48,0,0,-6.187381,0.0,-9.02
49,0,0,-6.278192,0.0,-9.02
50,0,0,-6.362157,0.0,-9.02
51,0,0,-6.439568,0.0,-9.02
52,0,0,-6.510808,0.0,-9.02
53,0,0,-6.576362,0.0,-9.02
54,0,0,-6.6368,0.0,-9.02
55,0,0,-6.692791,0.0,-9.02
56,0,0,-6.745043,0.0,-9.02
57,0,0,-6.794243,0.0,-9.02
58,0,0,-6.840993,0.0,-9.02
59,0,0,-6.885731,0.0,-9.02
60,0,0,-6.928725,0.0,-9.02
61,0,0,-6.970073,0.0,-9.02
62,0,0,-7.009762,0.0,-9.02
63,0,0,-7.047738,0.0,-9.02
64,0,0,-7.083959,0.0,-9.02
65,0,0,-7.118444,0.0,-9.02
66,0,0,-7.15129,0.0,-9.02
67,0,0,-7.182735,0.0,-9.02
68,0,0,-7.213152,0.0,-9.02
69,0,0,-7.243013,0.0,-9.02
70,0,0,-7.272825,0.0,-9.02
71,0,0,-7.303032,0.0,-9.02
72,0,0,-7.333957,0.0,-9.02
73,0,0,-7.365766,0.0,-9.02
74,0,0,-7.39848,0.0,-9.02
75,0,0,-7.43201,0.0,-9.02
76,0,0,-7.46619,0.0,-9.02
77,0,0,-7.50083,0.0,-9.02
78,0,0,-7.535743,0.0,-9.02
79,0,0,-7.570787,0.0,-9.02
80,0,0,-7.605882,0.0,-9.02
81,0,0,-7.641033,0.0,-9.02
82,0,0,-7.676306,0.0,-9.02
83,0,0,-7.711792,0.0,-9.02
84,0,0,-7.747565,0.0,-9.02
85,0,0,-7.783645,0.0,-9.02
86,0,0,-7.81996,0.0,-9.02
87,0,0,-7.856367,0.0,-9.02
88,0,0,-7.892662,0.0,-9.02
89,0,0,-7.928606,0.0,-9.02
90,0,0,-7.963935,0.0,-9.02
91,0,0,-7.998352,0.0,-9.02
92,0,0,-8.031517,0.0,-9.02
93,0,0,-8.063025,0.0,-9.02
94,0,0,-8.092382,0.0,-9.02
95,0,0,-8.118963,0.0,-9.02
96,0,0,-8.141982,0.0,-9.02
97,0,0,-8.160511,0.0,-9.02
98,0,0,-8.173573,0.0,-9.02
99,0,0,-8.180344,0.0,-9.02


==> data/baseline/cemrl/logs/smooth/subgoals_ep10_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,10,2,0.0,0.629764,1.75
1,10,2,0.0,0.580238,1.75
2,10,2,0.0,0.595352,1.75
3,10,2,0.0,0.678891,1.75
4,10,2,0.0,0.810192,1.75
5,10,2,0.0,0.955686,1.75
6,10,2,0.0,1.086749,1.75
7,10,2,0.0,1.188491,1.75
8,10,2,0.0,1.26003,1.75
9,10,2,0.0,1.310317,1.75
10,10,2,0.0,1.348706,1.75
11,10,2,0.0,1.378021,1.75
12,10,2,0.0,1.395786,1.75
13,10,2,0.0,1.39724,1.75
14,10,2,0.0,1.379932,1.75
15,10,2,0.0,1.348283,1.75
16,10,2,0.0,1.311471,1.75
17,10,2,0.0,1.279509,1.75
18,10,2,0.0,1.261708,1.75
19,10,2,0.0,1.262459,1.75
20,10,2,0.0,1.279185,1.75
21,10,2,0.0,1.30364,1.75
22,10,2,0.0,1.324824,1.75
23,10,2,0.0,1.33364,1.75
24,10,2,0.0,1.326882,1.75
25,10,2,0.0,1.308635,1.75
26,10,2,0.0,1.287987,1.75
27,10,2,0.0,1.275148,1.75
28,10,2,0.0,1.276573,1.75
29,10,2,0.0,1.292364,1.75
30,10,2,0.0,1.315858,1.75
31,10,2,0.0,1.336554,1.75
32,10,2,0.0,1.345202,1.75
33,10,2,0.0,1.337927,1.75
34,10,2,0.0,1.318979,1.75
35,10,2,0.0,1.298273,1.75
36,10,2,0.0,1.287675,1.75
37,10,2,0.0,1.295102,1.75
38,10,2,0.0,1.320864,1.75
39,10,2,0.0,1.357254,1.75
40,10,2,0.0,1.391957,1.75
41,10,2,0.0,1.413994,1.75
42,10,2,0.0,1.418812,1.75
43,10,2,0.0,1.41101,1.75
44,10,2,0.0,1.400509,1.75
45,10,2,0.0,1.398121,1.75
46,10,2,0.0,1.409814,1.75
47,10,2,0.0,1.433891,1.75
48,10,2,0.0,1.461641,1.75
49,10,2,0.0,1.481782,1.75
50,10,2,0.0,1.485889,1.75
51,10,2,0.0,1.473422,1.75
52,10,2,0.0,1.452195,1.75
53,10,2,0.0,1.433398,1.75
54,10,2,0.0,1.426931,1.75
55,10,2,0.0,1.435995,1.75
56,10,2,0.0,1.455861,1.75
57,10,2,0.0,1.475893,1.75
58,10,2,0.0,1.48452,1.75
59,10,2,0.0,1.475058,1.75
60,10,2,0.0,1.45011,1.75
61,10,2,0.0,1.419831,1.75
62,10,2,0.0,1.396748,1.75
63,10,2,0.0,1.390524,1.75
64,10,2,0.0,1.403342,1.75
65,10,2,0.0,1.429065,1.75
66,10,2,0.0,1.455318,1.75
67,10,2,0.0,1.469648,1.75
68,10,2,0.0,1.464986,1.75
69,10,2,0.0,1.444014,1.75
70,10,2,0.0,1.416482,1.75
71,10,2,0.0,1.394854,1.75
72,10,2,0.0,1.38859,1.75
73,10,2,0.0,1.399967,1.75
74,10,2,0.0,1.423374,1.75
75,10,2,0.0,1.447245,1.75
76,10,2,0.0,1.460119,1.75
77,10,2,0.0,1.455878,1.75
78,10,2,0.0,1.437614,1.75
79,10,2,0.0,1.414554,1.75
80,10,2,0.0,1.39864,1.75
81,10,2,0.0,1.398533,1.75
82,10,2,0.0,1.415688,1.75
83,10,2,0.0,1.443351,1.75
84,10,2,0.0,1.46932,1.75
85,10,2,0.0,1.482582,1.75
86,10,2,0.0,1.477763,1.75
87,10,2,0.0,1.45919,1.75
88,10,2,0.0,1.436962,1.75
89,10,2,0.0,1.423223,1.75
90,10,2,0.0,1.425755,1.75
91,10,2,0.0,1.44479,1.75
92,10,2,0.0,1.472316,1.75
93,10,2,0.0,1.495239,1.75
94,10,2,0.0,1.502502,1.75
95,10,2,0.0,1.489492,1.75
96,10,2,0.0,1.460401,1.75
97,10,2,0.0,1.423663,1.75
98,10,2,0.0,1.390747,1.75
99,10,2,0.0,1.371425,1.75


==> data/baseline/cemrl/logs/smooth/subgoals_ep11_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,11,2,0.0,0.44925,2.35
1,11,2,0.0,0.427756,2.35
2,11,2,0.0,0.464204,2.35
3,11,2,0.0,0.553345,2.35
4,11,2,0.0,0.67375,2.35
5,11,2,0.0,0.800951,2.35
6,11,2,0.0,0.918355,2.35
7,11,2,0.0,1.020522,2.35
8,11,2,0.0,1.111917,2.35
9,11,2,0.0,1.203253,2.35
10,11,2,0.0,1.302683,2.35
11,11,2,0.0,1.41246,2.35
12,11,2,0.0,1.526005,2.35
13,11,2,0.0,1.631879,2.35
14,11,2,0.0,1.717535,2.35
15,11,2,0.0,1.775644,2.35
16,11,2,0.0,1.805117,2.35
17,11,2,0.0,1.81403,2.35
18,11,2,0.0,1.81684,2.35
19,11,2,0.0,1.826248,2.35
20,11,2,0.0,1.848025,2.35
21,11,2,0.0,1.878483,2.35
22,11,2,0.0,1.90735,2.35
23,11,2,0.0,1.922845,2.35
24,11,2,0.0,1.916936,2.35
25,11,2,0.0,1.888504,2.35
26,11,2,0.0,1.845866,2.35
27,11,2,0.0,1.802336,2.35
28,11,2,0.0,1.772546,2.35
29,11,2,0.0,1.766963,2.35
30,11,2,0.0,1.785755,2.35
31,11,2,0.0,1.820487,2.35
32,11,2,0.0,1.856153,2.35
33,11,2,0.0,1.87902,2.35
34,11,2,0.0,1.881379,2.35
35,11,2,0.0,1.86754,2.35
36,11,2,0.0,1.848438,2.35
37,11,2,0.0,1.838331,2.35
38,11,2,0.0,1.846524,2.35
39,11,2,0.0,1.872773,2.35
40,11,2,0.0,1.908498,2.35
41,11,2,0.0,1.939365,2.35
42,11,2,0.0,1.953121,2.35
43,11,2,0.0,1.943975,2.35
44,11,2,0.0,1.918168,2.35
45,11,2,0.0,1.888317,2.35
46,11,2,0.0,1.869535,2.35
47,11,2,0.0,1.871483,2.35
48,11,2,0.0,1.893527,2.35
49,11,2,0.0,1.926321,2.35
50,11,2,0.0,1.95476,2.35
51,11,2,0.0,1.96615,2.35
52,11,2,0.0,1.956153,2.35
53,11,2,0.0,1.932449,2.35
54,11,2,0.0,1.909046,2.35
55,11,2,0.0,1.8997,2.35
56,11,2,0.0,1.910652,2.35
57,11,2,0.0,1.936974,2.35
58,11,2,0.0,1.965719,2.35
59,11,2,0.0,1.981455,2.35
60,11,2,0.0,1.974992,2.35
61,11,2,0.0,1.947739,2.35
62,11,2,0.0,1.91269,2.35
63,11,2,0.0,1.886165,2.35
64,11,2,0.0,1.880714,2.35
65,11,2,0.0,1.898535,2.35
66,11,2,0.0,1.930279,2.35
67,11,2,0.0,1.960365,2.35
68,11,2,0.0,1.973124,2.35
69,11,2,0.0,1.961582,2.35
70,11,2,0.0,1.929233,2.35
71,11,2,0.0,1.890148,2.35
72,11,2,0.0,1.86008,2.35
73,11,2,0.0,1.850822,2.35
74,11,2,0.0,1.865422,2.35
75,11,2,0.0,1.89597,2.35
76,11,2,0.0,1.928605,2.35
77,11,2,0.0,1.94798,2.35
78,11,2,0.0,1.944249,2.35
79,11,2,0.0,1.916353,2.35
80,11,2,0.0,1.874542,2.35
81,11,2,0.0,1.833648,2.35
82,11,2,0.0,1.80828,2.35
83,11,2,0.0,1.806154,2.35
84,11,2,0.0,1.824039,2.35
85,11,2,0.0,1.850357,2.35
86,11,2,0.0,1.869557,2.35
87,11,2,0.0,1.870023,2.35
88,11,2,0.0,1.848249,2.35
89,11,2,0.0,1.813369,2.35
90,11,2,0.0,1.77958,2.35
91,11,2,0.0,1.761929,2.35
92,11,2,0.0,1.768134,2.35
93,11,2,0.0,1.795203,2.35
94,11,2,0.0,1.831671,2.35
95,11,2,0.0,1.860446,2.35
96,11,2,0.0,1.869769,2.35
97,11,2,0.0,1.858867,2.35
98,11,2,0.0,1.838826,2.35
99,11,2,0.0,1.823459,2.35


==> data/baseline/cemrl/logs/smooth/subgoals_ep1_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,1,0,-0.167932,0.0,-5.1
1,1,0,-0.159909,0.0,-5.1
2,1,0,-0.157765,0.0,-5.1
3,1,0,-0.166319,0.0,-5.1
4,1,0,-0.1883,0.0,-5.1
5,1,0,-0.224301,0.0,-5.1
6,1,0,-0.273432,0.0,-5.1
7,1,0,-0.334222,0.0,-5.1
8,1,0,-0.405216,0.0,-5.1
9,1,0,-0.485144,0.0,-5.1
10,1,0,-0.573022,0.0,-5.1
11,1,0,-0.667519,0.0,-5.1
12,1,0,-0.767744,0.0,-5.1
13,1,0,-0.873015,0.0,-5.1
14,1,0,-0.982931,0.0,-5.1
15,1,0,-1.097221,0.0,-5.1
16,1,0,-1.215541,0.0,-5.1
17,1,0,-1.33736,0.0,-5.1
18,1,0,-1.461996,0.0,-5.1
19,1,0,-1.588852,0.0,-5.1
20,1,0,-1.717582,0.0,-5.1
21,1,0,-1.848046,0.0,-5.1
22,1,0,-1.980059,0.0,-5.1
23,1,0,-2.113093,0.0,-5.1
24,1,0,-2.246111,0.0,-5.1
25,1,0,-2.377646,0.0,-5.1
26,1,0,-2.506039,0.0,-5.1
27,1,0,-2.629756,0.0,-5.1
28,1,0,-2.747611,0.0,-5.1
29,1,0,-2.858882,0.0,-5.1
30,1,0,-2.963295,0.0,-5.1
31,1,0,-3.060985,0.0,-5.1
32,1,0,-3.152473,0.0,-5.1
33,1,0,-3.238547,0.0,-5.1
34,1,0,-3.320175,0.0,-5.1
35,1,0,-3.398377,0.0,-5.1
36,1,0,-3.474056,0.0,-5.1
37,1,0,-3.547864,0.0,-5.1
38,1,0,-3.620085,0.0,-5.1
39,1,0,-3.690639,0.0,-5.1
40,1,0,-3.759137,0.0,-5.1
41,1,0,-3.824972,0.0,-5.1
42,1,0,-3.887441,0.0,-5.1
43,1,0,-3.945819,0.0,-5.1
44,1,0,-3.999442,0.0,-5.1
45,1,0,-4.047773,0.0,-5.1
46,1,0,-4.090439,0.0,-5.1
47,1,0,-4.127285,0.0,-5.1
48,1,0,-4.158392,0.0,-5.1
49,1,0,-4.18408,0.0,-5.1
50,1,0,-4.204879,0.0,-5.1
51,1,0,-4.221506,0.0,-5.1
52,1,0,-4.234831,0.0,-5.1
53,1,0,-4.245776,0.0,-5.1
54,1,0,-4.255232,0.0,-5.1
55,1,0,-4.264006,0.0,-5.1
56,1,0,-4.272787,0.0,-5.1
57,1,0,-4.282131,0.0,-5.1
58,1,0,-4.292447,0.0,-5.1
59,1,0,-4.303996,0.0,-5.1
60,1,0,-4.316879,0.0,-5.1
61,1,0,-4.331027,0.0,-5.1
62,1,0,-4.346214,0.0,-5.1
63,1,0,-4.362083,0.0,-5.1
64,1,0,-4.378196,0.0,-5.1
65,1,0,-4.394077,0.0,-5.1
66,1,0,-4.409261,0.0,-5.1
67,1,0,-4.423324,0.0,-5.1
68,1,0,-4.435942,0.0,-5.1
69,1,0,-4.446923,0.0,-5.1
70,1,0,-4.456213,0.0,-5.1
71,1,0,-4.463879,0.0,-5.1
72,1,0,-4.470085,0.0,-5.1
73,1,0,-4.475053,0.0,-5.1
74,1,0,-4.479019,0.0,-5.1
75,1,0,-4.482202,0.0,-5.1
76,1,0,-4.484795,0.0,-5.1
77,1,0,-4.486959,0.0,-5.1
78,1,0,-4.488824,0.0,-5.1
79,1,0,-4.490483,0.0,-5.1
80,1,0,-4.491999,0.0,-5.1
81,1,0,-4.493414,0.0,-5.1
82,1,0,-4.494758,0.0,-5.1
83,1,0,-4.496055,0.0,-5.1
84,1,0,-4.497313,0.0,-5.1
85,1,0,-4.498531,0.0,-5.1
86,1,0,-4.499723,0.0,-5.1
87,1,0,-4.500906,0.0,-5.1
88,1,0,-4.502098,0.0,-5.1
89,1,0,-4.503312,0.0,-5.1
90,1,0,-4.504569,0.0,-5.1
91,1,0,-4.505885,0.0,-5.1
92,1,0,-4.507259,0.0,-5.1
93,1,0,-4.508669,0.0,-5.1
94,1,0,-4.51008,0.0,-5.1
95,1,0,-4.511437,0.0,-5.1
96,1,0,-4.512673,0.0,-5.1
97,1,0,-4.513705,0.0,-5.1
98,1,0,-4.514449,0.0,-5.1
99,1,0,-4.514838,0.0,-5.1


==> data/baseline/cemrl/logs/smooth/subgoals_ep2_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,2,0,-0.138776,0.0,-3.14
1,2,0,-0.131332,0.0,-3.14
2,2,0,-0.131879,0.0,-3.14
3,2,0,-0.14459,0.0,-3.14
4,2,0,-0.171165,0.0,-3.14
5,2,0,-0.211261,0.0,-3.14
6,2,0,-0.263421,0.0,-3.14
7,2,0,-0.325962,0.0,-3.14
8,2,0,-0.397556,0.0,-3.14
9,2,0,-0.477347,0.0,-3.14
10,2,0,-0.565079,0.0,-3.14
11,2,0,-0.66011,0.0,-3.14
12,2,0,-0.762138,0.0,-3.14
13,2,0,-0.870586,0.0,-3.14
14,2,0,-0.98463,0.0,-3.14
15,2,0,-1.103308,0.0,-3.14
16,2,0,-1.225681,0.0,-3.14
17,2,0,-1.351035,0.0,-3.14
18,2,0,-1.478866,0.0,-3.14
19,2,0,-1.608754,0.0,-3.14
20,2,0,-1.740221,0.0,-3.14
21,2,0,-1.872542,0.0,-3.14
22,2,0,-2.004677,0.0,-3.14
23,2,0,-2.135324,0.0,-3.14
24,2,0,-2.263066,0.0,-3.14
25,2,0,-2.386571,0.0,-3.14
26,2,0,-2.50481,0.0,-3.14
27,2,0,-2.617234,0.0,-3.14
28,2,0,-2.723854,0.0,-3.14
29,2,0,-2.825204,0.0,-3.14
30,2,0,-2.922124,0.0,-3.14
31,2,0,-3.015546,0.0,-3.14
32,2,0,-3.106299,0.0,-3.14
33,2,0,-3.194956,0.0,-3.14
34,2,0,-3.281792,0.0,-3.14
35,2,0,-3.366797,0.0,-3.14
36,2,0,-3.449735,0.0,-3.14
37,2,0,-3.530263,0.0,-3.14
38,2,0,-3.608035,0.0,-3.14
39,2,0,-3.682786,0.0,-3.14
40,2,0,-3.754396,0.0,-3.14
41,2,0,-3.822907,0.0,-3.14
42,2,0,-3.888487,0.0,-3.14
43,2,0,-3.951408,0.0,-3.14
44,2,0,-4.012121,0.0,-3.14
45,2,0,-4.07127,0.0,-3.14
46,2,0,-4.129733,0.0,-3.14
47,2,0,-4.188536,0.0,-3.14
48,2,0,-4.248661,0.0,-3.14
49,2,0,-4.310862,0.0,-3.14
50,2,0,-4.375516,0.0,-3.14
51,2,0,-4.442649,0.0,-3.14
52,2,0,-4.512104,0.0,-3.14
53,2,0,-4.583691,0.0,-3.14
54,2,0,-4.657287,0.0,-3.14
55,2,0,-4.732797,0.0,-3.14
56,2,0,-4.810072,0.0,-3.14
57,2,0,-4.888848,0.0,-3.14
58,2,0,-4.968758,0.0,-3.14
59,2,0,-5.049409,0.0,-3.14
60,2,0,-5.130473,0.0,-3.14
61,2,0,-5.211748,0.0,-3.14
62,2,0,-5.293138,0.0,-3.14
63,2,0,-5.374633,0.0,-3.14
64,2,0,-5.456297,0.0,-3.14
65,2,0,-5.538222,0.0,-3.14
66,2,0,-5.620527,0.0,-3.14
67,2,0,-5.703346,0.0,-3.14
68,2,0,-5.786801,0.0,-3.14
69,2,0,-5.870999,0.0,-3.14
70,2,0,-5.955997,0.0,-3.14
71,2,0,-6.041766,0.0,-3.14
72,2,0,-6.128224,0.0,-3.14
73,2,0,-6.215141,0.0,-3.14
74,2,0,-6.302049,0.0,-3.14
75,2,0,-6.388228,0.0,-3.14
76,2,0,-6.472781,0.0,-3.14
77,2,0,-6.554722,0.0,-3.14
78,2,0,-6.633135,0.0,-3.14
79,2,0,-6.70735,0.0,-3.14
80,2,0,-6.777029,0.0,-3.14
81,2,0,-6.842152,0.0,-3.14
82,2,0,-6.902989,0.0,-3.14
83,2,0,-6.960084,0.0,-3.14
84,2,0,-7.014255,0.0,-3.14
85,2,0,-7.066567,0.0,-3.14
86,2,0,-7.11827,0.0,-3.14
87,2,0,-7.170678,0.0,-3.14
88,2,0,-7.224998,0.0,-3.14
89,2,0,-7.282178,0.0,-3.14
90,2,0,-7.342747,0.0,-3.14
91,2,0,-7.406676,0.0,-3.14
92,2,0,-7.473327,0.0,-3.14
93,2,0,-7.541361,0.0,-3.14
94,2,0,-7.608691,0.0,-3.14
95,2,0,-7.672519,0.0,-3.14
96,2,0,-7.729567,0.0,-3.14
97,2,0,-7.776378,0.0,-3.14
98,2,0,-7.809718,0.0,-3.14
99,2,0,-7.827072,0.0,-3.14


==> data/baseline/cemrl/logs/smooth/subgoals_ep3_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,3,1,-0.07986,0.0,3.14
1,3,1,-0.075664,0.0,3.14
2,3,1,-0.072377,0.0,3.14
3,3,1,-0.072995,0.0,3.14
4,3,1,-0.079888,0.0,3.14
5,3,1,-0.094258,0.0,3.14
6,3,1,-0.11602,0.0,3.14
7,3,1,-0.144284,0.0,3.14
8,3,1,-0.177923,0.0,3.14
9,3,1,-0.216027,0.0,3.14
10,3,1,-0.258207,0.0,3.14
11,3,1,-0.30448,0.0,3.14
12,3,1,-0.355346,0.0,3.14
13,3,1,-0.411461,0.0,3.14
14,3,1,-0.473361,0.0,3.14
15,3,1,-0.541108,0.0,3.14
16,3,1,-0.614147,0.0,3.14
17,3,1,-0.691278,0.0,3.14
18,3,1,-0.770837,0.0,3.14
19,3,1,-0.851014,0.0,3.14
20,3,1,-0.930146,0.0,3.14
21,3,1,-1.006847,0.0,3.14
22,3,1,-1.079943,0.0,3.14
23,3,1,-1.148362,0.0,3.14
24,3,1,-1.211083,0.0,3.14
25,3,1,-1.267168,0.0,3.14
26,3,1,-1.315872,0.0,3.14
27,3,1,-1.356752,0.0,3.14
28,3,1,-1.389645,0.0,3.14
29,3,1,-1.41457,0.0,3.14
30,3,1,-1.431688,0.0,3.14
31,3,1,-1.441391,0.0,3.14
32,3,1,-1.444341,0.0,3.14
33,3,1,-1.44141,0.0,3.14
34,3,1,-1.433525,0.0,3.14
35,3,1,-1.421431,0.0,3.14
36,3,1,-1.405532,0.0,3.14
37,3,1,-1.385982,0.0,3.14
38,3,1,-1.36301,0.0,3.14
39,3,1,-1.337327,0.0,3.14
40,3,1,-1.310313,0.0,3.14
41,3,1,-1.283858,0.0,3.14
42,3,1,-1.259915,0.0,3.14
43,3,1,-1.240019,0.0,3.14
44,3,1,-1.22499,0.0,3.14
45,3,1,-1.214858,0.0,3.14
46,3,1,-1.209025,0.0,3.14
47,3,1,-1.206541,0.0,3.14
48,3,1,-1.206324,0.0,3.14
49,3,1,-1.207318,0.0,3.14
50,3,1,-1.208618,0.0,3.14
51,3,1,-1.209589,0.0,3.14
52,3,1,-1.209918,0.0,3.14
53,3,1,-1.209564,0.0,3.14
54,3,1,-1.208677,0.0,3.14
55,3,1,-1.207493,0.0,3.14
56,3,1,-1.206253,0.0,3.14
57,3,1,-1.205158,0.0,3.14
58,3,1,-1.204338,0.0,3.14
59,3,1,-1.203862,0.0,3.14
60,3,1,-1.203735,0.0,3.14
61,3,1,-1.203923,0.0,3.14
62,3,1,-1.204371,0.0,3.14
63,3,1,-1.205018,0.0,3.14
64,3,1,-1.205815,0.0,3.14
65,3,1,-1.206718,0.0,3.14
66,3,1,-1.207689,0.0,3.14
67,3,1,-1.20869,0.0,3.14
68,3,1,-1.209684,0.0,3.14
69,3,1,-1.21063,0.0,3.14
70,3,1,-1.21148,0.0,3.14
71,3,1,-1.212179,0.0,3.14
72,3,1,-1.212664,0.0,3.14
73,3,1,-1.212877,0.0,3.14
74,3,1,-1.21279,0.0,3.14
75,3,1,-1.212418,0.0,3.14
76,3,1,-1.211831,0.0,3.14
77,3,1,-1.211142,0.0,3.14
78,3,1,-1.210481,0.0,3.14
79,3,1,-1.209963,0.0,3.14
80,3,1,-1.209664,0.0,3.14
81,3,1,-1.209609,0.0,3.14
82,3,1,-1.209774,0.0,3.14
83,3,1,-1.210091,0.0,3.14
84,3,1,-1.210476,0.0,3.14
85,3,1,-1.21084,0.0,3.14
86,3,1,-1.211113,0.0,3.14
87,3,1,-1.211256,0.0,3.14
88,3,1,-1.211261,0.0,3.14
89,3,1,-1.211152,0.0,3.14
90,3,1,-1.21097,0.0,3.14
91,3,1,-1.210761,0.0,3.14
92,3,1,-1.210564,0.0,3.14
93,3,1,-1.210405,0.0,3.14
94,3,1,-1.210295,0.0,3.14
95,3,1,-1.210234,0.0,3.14
96,3,1,-1.21021,0.0,3.14
97,3,1,-1.210209,0.0,3.14
98,3,1,-1.210218,0.0,3.14
99,3,1,-1.210225,0.0,3.14


==> data/baseline/cemrl/logs/smooth/subgoals_ep4_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,4,1,-0.03039,0.0,5.1
1,4,1,-0.022387,0.0,5.1
2,4,1,-0.021426,0.0,5.1
3,4,1,-0.031919,0.0,5.1
4,4,1,-0.055862,0.0,5.1
5,4,1,-0.093016,0.0,5.1
6,4,1,-0.141709,0.0,5.1
7,4,1,-0.199775,0.0,5.1
8,4,1,-0.265115,0.0,5.1
9,4,1,-0.33567,0.0,5.1
10,4,1,-0.409366,0.0,5.1
11,4,1,-0.483288,0.0,5.1
12,4,1,-0.554556,0.0,5.1
13,4,1,-0.620335,0.0,5.1
14,4,1,-0.678344,0.0,5.1
15,4,1,-0.727159,0.0,5.1
16,4,1,-0.766244,0.0,5.1
17,4,1,-0.795638,0.0,5.1
18,4,1,-0.815606,0.0,5.1
19,4,1,-0.826489,0.0,5.1
20,4,1,-0.828785,0.0,5.1
21,4,1,-0.823198,0.0,5.1
22,4,1,-0.810442,0.0,5.1
23,4,1,-0.790953,0.0,5.1
24,4,1,-0.764707,0.0,5.1
25,4,1,-0.731293,0.0,5.1
26,4,1,-0.690213,0.0,5.1
27,4,1,-0.641278,0.0,5.1
28,4,1,-0.584943,0.0,5.1
29,4,1,-0.522139,0.0,5.1
30,4,1,-0.453716,0.0,5.1
31,4,1,-0.380043,0.0,5.1
32,4,1,-0.300924,0.0,5.1
33,4,1,-0.215882,0.0,5.1
34,4,1,-0.124677,0.0,5.1
35,4,1,-0.027721,0.0,5.1
36,4,1,0.0739,0.0,5.1
37,4,1,0.178776,0.0,5.1
38,4,1,0.285745,0.0,5.1
39,4,1,0.394414,0.0,5.1
40,4,1,0.505157,0.0,5.1
41,4,1,0.618617,0.0,5.1
42,4,1,0.735144,0.0,5.1
43,4,1,0.854333,0.0,5.1
44,4,1,0.974987,0.0,5.1
45,4,1,1.095444,0.0,5.1
46,4,1,1.214129,0.0,5.1
47,4,1,1.329951,0.0,5.1
48,4,1,1.442375,0.0,5.1
49,4,1,1.551163,0.0,5.1
50,4,1,1.656046,0.0,5.1
51,4,1,1.756525,0.0,5.1
52,4,1,1.85182,0.0,5.1
53,4,1,1.941143,0.0,5.1
54,4,1,2.024019,0.0,5.1
55,4,1,2.100522,0.0,5.1
56,4,1,2.171409,0.0,5.1
57,4,1,2.237975,0.0,5.1
58,4,1,2.301731,0.0,5.1
59,4,1,2.364146,0.0,5.1
60,4,1,2.42639,0.0,5.1
61,4,1,2.489174,0.0,5.1
62,4,1,2.552718,0.0,5.1
63,4,1,2.616795,0.0,5.1
64,4,1,2.680863,0.0,5.1
65,4,1,2.74424,0.0,5.1
66,4,1,2.806322,0.0,5.1
67,4,1,2.866798,0.0,5.1
68,4,1,2.925872,0.0,5.1
69,4,1,2.984374,0.0,5.1
70,4,1,3.043578,0.0,5.1
71,4,1,3.104897,0.0,5.1
72,4,1,3.169414,0.0,5.1
73,4,1,3.237516,0.0,5.1
74,4,1,3.308771,0.0,5.1
75,4,1,3.382219,0.0,5.1
76,4,1,3.456856,0.0,5.1
77,4,1,3.532061,0.0,5.1
78,4,1,3.607803,0.0,5.1
79,4,1,3.684589,0.0,5.1
80,4,1,3.76321,0.0,5.1
81,4,1,3.844412,0.0,5.1
82,4,1,3.928629,0.0,5.1
83,4,1,4.01581,0.0,5.1
84,4,1,4.105369,0.0,5.1
85,4,1,4.196269,0.0,5.1
86,4,1,4.287279,0.0,5.1
87,4,1,4.377411,0.0,5.1
88,4,1,4.466347,0.0,5.1
89,4,1,4.55457,0.0,5.1
90,4,1,4.643107,0.0,5.1
91,4,1,4.732858,0.0,5.1
92,4,1,4.823996,0.0,5.1
93,4,1,4.915572,0.0,5.1
94,4,1,5.005322,0.0,5.1
95,4,1,5.089877,0.0,5.1
96,4,1,5.165139,0.0,5.1
97,4,1,5.22673,0.0,5.1
98,4,1,5.270538,0.0,5.1
99,4,1,5.293332,0.0,5.1


==> data/baseline/cemrl/logs/smooth/subgoals_ep5_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,5,1,-0.051421,0.0,9.02
1,5,1,-0.0432,0.0,9.02
2,5,1,-0.042823,0.0,9.02
3,5,1,-0.054997,0.0,9.02
4,5,1,-0.081978,0.0,9.02
5,5,1,-0.123775,0.0,9.02
6,5,1,-0.179068,0.0,9.02
7,5,1,-0.24609,0.0,9.02
8,5,1,-0.323079,0.0,9.02
9,5,1,-0.408345,0.0,9.02
10,5,1,-0.500264,0.0,9.02
11,5,1,-0.596185,0.0,9.02
12,5,1,-0.693225,0.0,9.02
13,5,1,-0.788,0.0,9.02
14,5,1,-0.877058,0.0,9.02
15,5,1,-0.957525,0.0,9.02
16,5,1,-1.027669,0.0,9.02
17,5,1,-1.087101,0.0,9.02
18,5,1,-1.136481,0.0,9.02
19,5,1,-1.176798,0.0,9.02
20,5,1,-1.208665,0.0,9.02
21,5,1,-1.232045,0.0,9.02
22,5,1,-1.246423,0.0,9.02
23,5,1,-1.251277,0.0,9.02
24,5,1,-1.246523,0.0,9.02
25,5,1,-1.23267,0.0,9.02
26,5,1,-1.210573,0.0,9.02
27,5,1,-1.181037,0.0,9.02
28,5,1,-1.144437,0.0,9.02
29,5,1,-1.100695,0.0,9.02
30,5,1,-1.049492,0.0,9.02
31,5,1,-0.990623,0.0,9.02
32,5,1,-0.924395,0.0,9.02
33,5,1,-0.85169,0.0,9.02
34,5,1,-0.773664,0.0,9.02
35,5,1,-0.691248,0.0,9.02
36,5,1,-0.604738,0.0,9.02
37,5,1,-0.513783,0.0,9.02
38,5,1,-0.417839,0.0,9.02
39,5,1,-0.316698,0.0,9.02
40,5,1,-0.210882,0.0,9.02
41,5,1,-0.101587,0.0,9.02
42,5,1,0.009847,0.0,9.02
43,5,1,0.122531,0.0,9.02
44,5,1,0.236321,0.0,9.02
45,5,1,0.351606,0.0,9.02
46,5,1,0.468842,0.0,9.02
47,5,1,0.5881,0.0,9.02
48,5,1,0.708902,0.0,9.02
49,5,1,0.83036,0.0,9.02
50,5,1,0.951555,0.0,9.02
51,5,1,1.071943,0.0,9.02
52,5,1,1.191577,0.0,9.02
53,5,1,1.311034,0.0,9.02
54,5,1,1.431288,0.0,9.02
55,5,1,1.553538,0.0,9.02
56,5,1,1.679015,0.0,9.02
57,5,1,1.808717,0.0,9.02
58,5,1,1.943062,0.0,9.02
59,5,1,2.081656,0.0,9.02
60,5,1,2.223263,0.0,9.02
61,5,1,2.365972,0.0,9.02
62,5,1,2.507669,0.0,9.02
63,5,1,2.646667,0.0,9.02
64,5,1,2.782281,0.0,9.02
65,5,1,2.915034,0.0,9.02
66,5,1,3.046356,0.0,9.02
67,5,1,3.17801,0.0,9.02
68,5,1,3.311457,0.0,9.02
69,5,1,3.447347,0.0,9.02
70,5,1,3.585256,0.0,9.02
71,5,1,3.723924,0.0,9.02
72,5,1,3.861994,0.0,9.02
73,5,1,3.99869,0.0,9.02
74,5,1,4.134101,0.0,9.02
75,5,1,4.268961,0.0,9.02
76,5,1,4.404054,0.0,9.02
77,5,1,4.539629,0.0,9.02
78,5,1,4.675144,0.0,9.02
79,5,1,4.809451,0.0,9.02
80,5,1,4.941467,0.0,9.02
81,5,1,5.070866,0.0,9.02
82,5,1,5.198306,0.0,9.02
83,5,1,5.325117,0.0,9.02
84,5,1,5.452679,0.0,9.02
85,5,1,5.581852,0.0,9.02
86,5,1,5.712584,0.0,9.02
87,5,1,5.843891,0.0,9.02
88,5,1,5.974199,0.0,9.02
89,5,1,6.102019,0.0,9.02
90,5,1,6.226533,0.0,9.02
91,5,1,6.347689,0.0,9.02
92,5,1,6.466036,0.0,9.02
93,5,1,6.582165,0.0,9.02
94,5,1,6.695693,0.0,9.02
95,5,1,6.804402,0.0,9.02
96,5,1,6.903857,0.0,9.02
97,5,1,6.987724,0.0,9.02
98,5,1,7.048943,0.0,9.02
99,5,1,7.081355,0.0,9.02


==> data/baseline/cemrl/logs/smooth/subgoals_ep6_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,6,3,0.0,-0.65045,-2.35
1,6,3,0.0,-0.653349,-2.35
2,6,3,0.0,-0.716507,-2.35
3,6,3,0.0,-0.828988,-2.35
4,6,3,0.0,-0.969459,-2.35
5,6,3,0.0,-1.116472,-2.35
6,6,3,0.0,-1.258322,-2.35
7,6,3,0.0,-1.393371,-2.35
8,6,3,0.0,-1.523759,-2.35
9,6,3,0.0,-1.650594,-2.35
10,6,3,0.0,-1.7717,-2.35
11,6,3,0.0,-1.880726,-2.35
12,6,3,0.0,-1.974528,-2.35
13,6,3,0.0,-2.054876,-2.35
14,6,3,0.0,-2.126016,-2.35
15,6,3,0.0,-2.191571,-2.35
16,6,3,0.0,-2.25305,-2.35
17,6,3,0.0,-2.30871,-2.35
18,6,3,0.0,-2.356135,-2.35
19,6,3,0.0,-2.394253,-2.35
20,6,3,0.0,-2.42393,-2.35
21,6,3,0.0,-2.446386,-2.35
22,6,3,0.0,-2.462951,-2.35
23,6,3,0.0,-2.473626,-2.35
24,6,3,0.0,-2.478304,-2.35
25,6,3,0.0,-2.476416,-2.35
26,6,3,0.0,-2.467954,-2.35
27,6,3,0.0,-2.454228,-2.35
28,6,3,0.0,-2.436465,-2.35
29,6,3,0.0,-2.416672,-2.35
30,6,3,0.0,-2.396712,-2.35
31,6,3,0.0,-2.377845,-2.35
32,6,3,0.0,-2.361344,-2.35
33,6,3,0.0,-2.347658,-2.35
34,6,3,0.0,-2.337527,-2.35
35,6,3,0.0,-2.331661,-2.35
36,6,3,0.0,-2.330437,-2.35
37,6,3,0.0,-2.334107,-2.35
38,6,3,0.0,-2.341618,-2.35
39,6,3,0.0,-2.351746,-2.35
40,6,3,0.0,-2.362757,-2.35
41,6,3,0.0,-2.37314,-2.35
42,6,3,0.0,-2.38157,-2.35
43,6,3,0.0,-2.386824,-2.35
44,6,3,0.0,-2.387981,-2.35
45,6,3,0.0,-2.385117,-2.35
46,6,3,0.0,-2.378584,-2.35
47,6,3,0.0,-2.369292,-2.35
48,6,3,0.0,-2.3586,-2.35
49,6,3,0.0,-2.347525,-2.35
50,6,3,0.0,-2.337067,-2.35
51,6,3,0.0,-2.32819,-2.35
52,6,3,0.0,-2.32156,-2.35
53,6,3,0.0,-2.318255,-2.35
54,6,3,0.0,-2.318177,-2.35
55,6,3,0.0,-2.321619,-2.35
56,6,3,0.0,-2.328112,-2.35
57,6,3,0.0,-2.336844,-2.35
58,6,3,0.0,-2.347336,-2.35
59,6,3,0.0,-2.358411,-2.35
60,6,3,0.0,-2.36884,-2.35
61,6,3,0.0,-2.378504,-2.35
62,6,3,0.0,-2.386411,-2.35
63,6,3,0.0,-2.392708,-2.35
64,6,3,0.0,-2.396834,-2.35
65,6,3,0.0,-2.397962,-2.35
66,6,3,0.0,-2.395869,-2.35
67,6,3,0.0,-2.389464,-2.35
68,6,3,0.0,-2.379361,-2.35
69,6,3,0.0,-2.36688,-2.35
70,6,3,0.0,-2.353139,-2.35
71,6,3,0.0,-2.340423,-2.35
72,6,3,0.0,-2.329187,-2.35
73,6,3,0.0,-2.319914,-2.35
74,6,3,0.0,-2.312566,-2.35
75,6,3,0.0,-2.30646,-2.35
76,6,3,0.0,-2.301789,-2.35
77,6,3,0.0,-2.298628,-2.35
78,6,3,0.0,-2.297445,-2.35
79,6,3,0.0,-2.299261,-2.35
80,6,3,0.0,-2.304141,-2.35
81,6,3,0.0,-2.312662,-2.35
82,6,3,0.0,-2.324911,-2.35
83,6,3,0.0,-2.339895,-2.35
84,6,3,0.0,-2.356672,-2.35
85,6,3,0.0,-2.373095,-2.35
86,6,3,0.0,-2.387684,-2.35
87,6,3,0.0,-2.399117,-2.35
88,6,3,0.0,-2.406343,-2.35
89,6,3,0.0,-2.409665,-2.35
90,6,3,0.0,-2.409149,-2.35
91,6,3,0.0,-2.405615,-2.35
92,6,3,0.0,-2.39957,-2.35
93,6,3,0.0,-2.391643,-2.35
94,6,3,0.0,-2.383299,-2.35
95,6,3,0.0,-2.374629,-2.35
96,6,3,0.0,-2.366241,-2.35
97,6,3,0.0,-2.358836,-2.35
98,6,3,0.0,-2.352885,-2.35
99,6,3,0.0,-2.34977,-2.35


==> data/baseline/cemrl/logs/smooth/subgoals_ep7_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,7,3,0.0,-0.62782,-1.75
1,7,3,0.0,-0.629752,-1.75
2,7,3,0.0,-0.656985,-1.75
3,7,3,0.0,-0.711813,-1.75
4,7,3,0.0,-0.792478,-1.75
5,7,3,0.0,-0.896038,-1.75
6,7,3,0.0,-1.017519,-1.75
7,7,3,0.0,-1.148935,-1.75
8,7,3,0.0,-1.280242,-1.75
9,7,3,0.0,-1.400415,-1.75
10,7,3,0.0,-1.502086,-1.75
11,7,3,0.0,-1.579855,-1.75
12,7,3,0.0,-1.634911,-1.75
13,7,3,0.0,-1.671608,-1.75
14,7,3,0.0,-1.695242,-1.75
15,7,3,0.0,-1.708913,-1.75
16,7,3,0.0,-1.715212,-1.75
17,7,3,0.0,-1.716421,-1.75
18,7,3,0.0,-1.715286,-1.75
19,7,3,0.0,-1.714087,-1.75
20,7,3,0.0,-1.713965,-1.75
21,7,3,0.0,-1.715191,-1.75
22,7,3,0.0,-1.717144,-1.75
23,7,3,0.0,-1.719208,-1.75
24,7,3,0.0,-1.721053,-1.75
25,7,3,0.0,-1.722027,-1.75
26,7,3,0.0,-1.722327,-1.75
27,7,3,0.0,-1.721254,-1.75
28,7,3,0.0,-1.718724,-1.75
29,7,3,0.0,-1.715026,-1.75
30,7,3,0.0,-1.710453,-1.75
31,7,3,0.0,-1.706292,-1.75
32,7,3,0.0,-1.702673,-1.75
33,7,3,0.0,-1.69995,-1.75
34,7,3,0.0,-1.697636,-1.75
35,7,3,0.0,-1.695008,-1.75
36,7,3,0.0,-1.692025,-1.75
37,7,3,0.0,-1.688295,-1.75
38,7,3,0.0,-1.684473,-1.75
39,7,3,0.0,-1.680817,-1.75
40,7,3,0.0,-1.677252,-1.75
41,7,3,0.0,-1.674139,-1.75
42,7,3,0.0,-1.671222,-1.75
43,7,3,0.0,-1.668823,-1.75
44,7,3,0.0,-1.667174,-1.75
45,7,3,0.0,-1.66637,-1.75
46,7,3,0.0,-1.666639,-1.75
47,7,3,0.0,-1.66734,-1.75
48,7,3,0.0,-1.668202,-1.75
49,7,3,0.0,-1.668845,-1.75
50,7,3,0.0,-1.668997,-1.75
51,7,3,0.0,-1.668966,-1.75
52,7,3,0.0,-1.668621,-1.75
53,7,3,0.0,-1.668419,-1.75
54,7,3,0.0,-1.668518,-1.75
55,7,3,0.0,-1.668868,-1.75
56,7,3,0.0,-1.669709,-1.75
57,7,3,0.0,-1.670521,-1.75
58,7,3,0.0,-1.671381,-1.75
59,7,3,0.0,-1.672204,-1.75
60,7,3,0.0,-1.672841,-1.75
61,7,3,0.0,-1.673788,-1.75
62,7,3,0.0,-1.674768,-1.75
63,7,3,0.0,-1.676101,-1.75
64,7,3,0.0,-1.67774,-1.75
65,7,3,0.0,-1.679375,-1.75
66,7,3,0.0,-1.681456,-1.75
67,7,3,0.0,-1.683412,-1.75
68,7,3,0.0,-1.685287,-1.75
69,7,3,0.0,-1.686961,-1.75
70,7,3,0.0,-1.687953,-1.75
71,7,3,0.0,-1.688384,-1.75
72,7,3,0.0,-1.687772,-1.75
73,7,3,0.0,-1.686542,-1.75
74,7,3,0.0,-1.685104,-1.75
75,7,3,0.0,-1.683816,-1.75
76,7,3,0.0,-1.683759,-1.75
77,7,3,0.0,-1.685046,-1.75
78,7,3,0.0,-1.688192,-1.75
79,7,3,0.0,-1.693448,-1.75
80,7,3,0.0,-1.700529,-1.75
81,7,3,0.0,-1.70973,-1.75
82,7,3,0.0,-1.720103,-1.75
83,7,3,0.0,-1.731695,-1.75
84,7,3,0.0,-1.744326,-1.75
85,7,3,0.0,-1.757691,-1.75
86,7,3,0.0,-1.77314,-1.75
87,7,3,0.0,-1.790691,-1.75
88,7,3,0.0,-1.810421,-1.75
89,7,3,0.0,-1.831474,-1.75
90,7,3,0.0,-1.851426,-1.75
91,7,3,0.0,-1.868075,-1.75
92,7,3,0.0,-1.879378,-1.75
93,7,3,0.0,-1.884329,-1.75
94,7,3,0.0,-1.883089,-1.75
95,7,3,0.0,-1.876687,-1.75
96,7,3,0.0,-1.866626,-1.75
97,7,3,0.0,-1.855313,-1.75
98,7,3,0.0,-1.845445,-1.75
99,7,3,0.0,-1.839559,-1.75


==> data/baseline/cemrl/logs/smooth/subgoals_ep8_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,8,3,0.0,-1.000833,-1.45
1,8,3,0.0,-1.017953,-1.45
2,8,3,0.0,-1.058676,-1.45
3,8,3,0.0,-1.116478,-1.45
4,8,3,0.0,-1.184006,-1.45
5,8,3,0.0,-1.255731,-1.45
6,8,3,0.0,-1.329137,-1.45
7,8,3,0.0,-1.403253,-1.45
8,8,3,0.0,-1.475473,-1.45
9,8,3,0.0,-1.54089,-1.45
10,8,3,0.0,-1.595895,-1.45
11,8,3,0.0,-1.634369,-1.45
12,8,3,0.0,-1.656691,-1.45
13,8,3,0.0,-1.666416,-1.45
14,8,3,0.0,-1.66736,-1.45
15,8,3,0.0,-1.664125,-1.45
16,8,3,0.0,-1.660051,-1.45
17,8,3,0.0,-1.65766,-1.45
18,8,3,0.0,-1.657556,-1.45
19,8,3,0.0,-1.659801,-1.45
20,8,3,0.0,-1.663909,-1.45
21,8,3,0.0,-1.668733,-1.45
22,8,3,0.0,-1.673762,-1.45
23,8,3,0.0,-1.67857,-1.45
24,8,3,0.0,-1.682377,-1.45
25,8,3,0.0,-1.685116,-1.45
26,8,3,0.0,-1.685701,-1.45
27,8,3,0.0,-1.683928,-1.45
28,8,3,0.0,-1.680059,-1.45
29,8,3,0.0,-1.67454,-1.45
30,8,3,0.0,-1.66891,-1.45
31,8,3,0.0,-1.663558,-1.45
32,8,3,0.0,-1.659324,-1.45
33,8,3,0.0,-1.656268,-1.45
34,8,3,0.0,-1.653758,-1.45
35,8,3,0.0,-1.651835,-1.45
36,8,3,0.0,-1.649822,-1.45
37,8,3,0.0,-1.64801,-1.45
38,8,3,0.0,-1.646372,-1.45
39,8,3,0.0,-1.644795,-1.45
40,8,3,0.0,-1.643724,-1.45
41,8,3,0.0,-1.642939,-1.45
42,8,3,0.0,-1.64278,-1.45
43,8,3,0.0,-1.643377,-1.45
44,8,3,0.0,-1.644552,-1.45
45,8,3,0.0,-1.646591,-1.45
46,8,3,0.0,-1.648822,-1.45
47,8,3,0.0,-1.650986,-1.45
48,8,3,0.0,-1.652798,-1.45
49,8,3,0.0,-1.653716,-1.45
50,8,3,0.0,-1.65399,-1.45
51,8,3,0.0,-1.653357,-1.45
52,8,3,0.0,-1.652172,-1.45
53,8,3,0.0,-1.650753,-1.45
54,8,3,0.0,-1.64913,-1.45
55,8,3,0.0,-1.647756,-1.45
56,8,3,0.0,-1.646283,-1.45
57,8,3,0.0,-1.644907,-1.45
58,8,3,0.0,-1.643658,-1.45
59,8,3,0.0,-1.642413,-1.45
60,8,3,0.0,-1.641637,-1.45
61,8,3,0.0,-1.641079,-1.45
62,8,3,0.0,-1.640952,-1.45
63,8,3,0.0,-1.641269,-1.45
64,8,3,0.0,-1.641774,-1.45
65,8,3,0.0,-1.642695,-1.45
66,8,3,0.0,-1.643512,-1.45
67,8,3,0.0,-1.644245,-1.45
68,8,3,0.0,-1.644778,-1.45
69,8,3,0.0,-1.644853,-1.45
70,8,3,0.0,-1.644824,-1.45
71,8,3,0.0,-1.644425,-1.45
72,8,3,0.0,-1.643951,-1.45
73,8,3,0.0,-1.643558,-1.45
74,8,3,0.0,-1.643121,-1.45
75,8,3,0.0,-1.643081,-1.45
76,8,3,0.0,-1.643107,-1.45
77,8,3,0.0,-1.643364,-1.45
78,8,3,0.0,-1.643891,-1.45
79,8,3,0.0,-1.644407,-1.45
80,8,3,0.0,-1.645294,-1.45
81,8,3,0.0,-1.646183,-1.45
82,8,3,0.0,-1.647262,-1.45
83,8,3,0.0,-1.648641,-1.45
84,8,3,0.0,-1.650129,-1.45
85,8,3,0.0,-1.652181,-1.45
86,8,3,0.0,-1.654408,-1.45
87,8,3,0.0,-1.657041,-1.45
88,8,3,0.0,-1.66001,-1.45
89,8,3,0.0,-1.663272,-1.45
90,8,3,0.0,-1.667093,-1.45
91,8,3,0.0,-1.671324,-1.45
92,8,3,0.0,-1.675917,-1.45
93,8,3,0.0,-1.680818,-1.45
94,8,3,0.0,-1.685996,-1.45
95,8,3,0.0,-1.691711,-1.45
96,8,3,0.0,-1.698122,-1.45
97,8,3,0.0,-1.704625,-1.45
98,8,3,0.0,-1.710341,-1.45
99,8,3,0.0,-1.713621,-1.45


==> data/baseline/cemrl/logs/smooth/subgoals_ep9_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,9,2,0.0,0.515015,1.45
1,9,2,0.0,0.495623,1.45
2,9,2,0.0,0.528451,1.45
3,9,2,0.0,0.608073,1.45
4,9,2,0.0,0.713316,1.45
5,9,2,0.0,0.819748,1.45
6,9,2,0.0,0.910953,1.45
7,9,2,0.0,0.981546,1.45
8,9,2,0.0,1.035739,1.45
9,9,2,0.0,1.082392,1.45
10,9,2,0.0,1.12749,1.45
11,9,2,0.0,1.171875,1.45
12,9,2,0.0,1.211226,1.45
13,9,2,0.0,1.240097,1.45
14,9,2,0.0,1.256327,1.45
15,9,2,0.0,1.26145,1.45
16,9,2,0.0,1.258001,1.45
17,9,2,0.0,1.248395,1.45
18,9,2,0.0,1.235433,1.45
19,9,2,0.0,1.22,1.45
20,9,2,0.0,1.20241,1.45
21,9,2,0.0,1.183217,1.45
22,9,2,0.0,1.162348,1.45
23,9,2,0.0,1.139952,1.45
24,9,2,0.0,1.115817,1.45
25,9,2,0.0,1.089522,1.45
26,9,2,0.0,1.060928,1.45
27,9,2,0.0,1.032246,1.45
28,9,2,0.0,1.006553,1.45
29,9,2,0.0,0.988032,1.45
30,9,2,0.0,0.979113,1.45
31,9,2,0.0,0.981731,1.45
32,9,2,0.0,0.995198,1.45
33,9,2,0.0,1.017835,1.45
34,9,2,0.0,1.046487,1.45
35,9,2,0.0,1.077686,1.45
36,9,2,0.0,1.107927,1.45
37,9,2,0.0,1.134759,1.45
38,9,2,0.0,1.156613,1.45
39,9,2,0.0,1.172886,1.45
40,9,2,0.0,1.183303,1.45
41,9,2,0.0,1.188835,1.45
42,9,2,0.0,1.189984,1.45
43,9,2,0.0,1.187515,1.45
44,9,2,0.0,1.181603,1.45
45,9,2,0.0,1.173352,1.45
46,9,2,0.0,1.162415,1.45
47,9,2,0.0,1.149688,1.45
48,9,2,0.0,1.134995,1.45
49,9,2,0.0,1.120457,1.45
50,9,2,0.0,1.107448,1.45
51,9,2,0.0,1.097738,1.45
52,9,2,0.0,1.092312,1.45
53,9,2,0.0,1.090918,1.45
54,9,2,0.0,1.091866,1.45
55,9,2,0.0,1.092774,1.45
56,9,2,0.0,1.092005,1.45
57,9,2,0.0,1.089431,1.45
58,9,2,0.0,1.086934,1.45
59,9,2,0.0,1.086774,1.45
60,9,2,0.0,1.091117,1.45
61,9,2,0.0,1.101358,1.45
62,9,2,0.0,1.117606,1.45
63,9,2,0.0,1.139372,1.45
64,9,2,0.0,1.166107,1.45
65,9,2,0.0,1.197703,1.45
66,9,2,0.0,1.233331,1.45
67,9,2,0.0,1.271887,1.45
68,9,2,0.0,1.310773,1.45
69,9,2,0.0,1.348126,1.45
70,9,2,0.0,1.38201,1.45
71,9,2,0.0,1.411124,1.45
72,9,2,0.0,1.435841,1.45
73,9,2,0.0,1.457161,1.45
74,9,2,0.0,1.476905,1.45
75,9,2,0.0,1.496295,1.45
76,9,2,0.0,1.517088,1.45
77,9,2,0.0,1.540018,1.45
78,9,2,0.0,1.56604,1.45
79,9,2,0.0,1.595021,1.45
80,9,2,0.0,1.626799,1.45
81,9,2,0.0,1.660435,1.45
82,9,2,0.0,1.694661,1.45
83,9,2,0.0,1.728011,1.45
84,9,2,0.0,1.758329,1.45
85,9,2,0.0,1.782347,1.45
86,9,2,0.0,1.798302,1.45
87,9,2,0.0,1.802508,1.45
88,9,2,0.0,1.792105,1.45
89,9,2,0.0,1.76491,1.45
90,9,2,0.0,1.721048,1.45
91,9,2,0.0,1.662367,1.45
92,9,2,0.0,1.593384,1.45
93,9,2,0.0,1.521259,1.45
94,9,2,0.0,1.454163,1.45
95,9,2,0.0,1.399031,1.45
96,9,2,0.0,1.358875,1.45
97,9,2,0.0,1.334487,1.45
98,9,2,0.0,1.322335,1.45
99,9,2,0.0,1.317668,1.45


==> data/baseline/cemrl/logs/subgoals_ep0_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,0,0,-0.0625162869691848,0,-9.02
1,0,0,-0.0563017912209034,0,-9.02
2,0,0,-0.069916121661663,0,-9.02
3,0,0,-0.1258995682001114,0,-9.02
4,0,0,-0.2025974690914154,0,-9.02
5,0,0,-0.2483612447977066,0,-9.02
6,0,0,-0.2733358144760132,0,-9.02
7,0,0,-0.3223043978214264,0,-9.02
8,0,0,-0.4091715216636657,0,-9.02
9,0,0,-0.5214879512786865,0,-9.02
10,0,0,-0.6268359422683716,0,-9.02
11,0,0,-0.7033977508544922,0,-9.02
12,0,0,-0.7740479707717896,0,-9.02
13,0,0,-0.8679947257041931,0,-9.02
14,0,0,-1.0010236501693726,0,-9.02
15,0,0,-1.1537412405014038,0,-9.02
16,0,0,-1.2955986261367798,0,-9.02
17,0,0,-1.4054919481277466,0,-9.02
18,0,0,-1.5127782821655271,0,-9.02
19,0,0,-1.6466832160949707,0,-9.02
20,0,0,-1.802833080291748,0,-9.02
21,0,0,-1.977827548980713,0,-9.02
22,0,0,-2.1578383445739746,0,-9.02
23,0,0,-2.3116695880889893,0,-9.02
24,0,0,-2.461733341217041,0,-9.02
25,0,0,-2.625534772872925,0,-9.02
26,0,0,-2.8050782680511475,0,-9.02
27,0,0,-2.98909592628479,0,-9.02
28,0,0,-3.175306558609009,0,-9.02
29,0,0,-3.342737913131714,0,-9.02
30,0,0,-3.5003437995910645,0,-9.02
31,0,0,-3.667008876800537,0,-9.02
32,0,0,-3.863829135894776,0,-9.02
33,0,0,-4.058299064636231,0,-9.02
34,0,0,-4.245003700256348,0,-9.02
35,0,0,-4.413790225982666,0,-9.02
36,0,0,-4.585521221160889,0,-9.02
37,0,0,-4.755955219268799,0,-9.02
38,0,0,-4.923314094543457,0,-9.02
39,0,0,-5.089547157287598,0,-9.02
40,0,0,-5.240724563598633,0,-9.02
41,0,0,-5.381523132324219,0,-9.02
42,0,0,-5.519113540649414,0,-9.02
43,0,0,-5.654143810272217,0,-9.02
44,0,0,-5.789763927459717,0,-9.02
45,0,0,-5.90830659866333,0,-9.02
46,0,0,-6.01305627822876,0,-9.02
47,0,0,-6.118039608001709,0,-9.02
48,0,0,-6.219887733459473,0,-9.02
49,0,0,-6.314425468444824,0,-9.02
50,0,0,-6.394151210784912,0,-9.02
51,0,0,-6.465281009674072,0,-9.02
52,0,0,-6.533382415771484,0,-9.02
53,0,0,-6.59889030456543,0,-9.02
54,0,0,-6.6618523597717285,0,-9.02
55,0,0,-6.713868618011475,0,-9.02
56,0,0,-6.756527423858643,0,-9.02
57,0,0,-6.798083305358887,0,-9.02
58,0,0,-6.842540264129639,0,-9.02
59,0,0,-6.894320011138916,0,-9.02
60,0,0,-6.940421581268311,0,-9.02
61,0,0,-6.976981163024902,0,-9.02
62,0,0,-7.013604164123535,0,-9.02
63,0,0,-7.052395343780518,0,-9.02
64,0,0,-7.095491886138916,0,-9.02
65,0,0,-7.132377624511719,0,-9.02
66,0,0,-7.15930700302124,0,-9.02
67,0,0,-7.1857123374938965,0,-9.02
68,0,0,-7.212646961212158,0,-9.02
69,0,0,-7.246780872344971,0,-9.02
70,0,0,-7.274598598480225,0,-9.02
71,0,0,-7.294258117675781,0,-9.02
72,0,0,-7.319661617279053,0,-9.02
73,0,0,-7.359437465667725,0,-9.02
74,0,0,-7.40478515625,0,-9.02
75,0,0,-7.431746959686279,0,-9.02
76,0,0,-7.45851993560791,0,-9.02
77,0,0,-7.492628574371338,0,-9.02
78,0,0,-7.537644386291504,0,-9.02
79,0,0,-7.581033229827881,0,-9.02
80,0,0,-7.608853340148926,0,-9.02
81,0,0,-7.63571834564209,0,-9.02
82,0,0,-7.668251991271973,0,-9.02
83,0,0,-7.711914539337158,0,-9.02
84,0,0,-7.75270938873291,0,-9.02
85,0,0,-7.7818284034729,0,-9.02
86,0,0,-7.812641620635986,0,-9.02
87,0,0,-7.851663589477539,0,-9.02
88,0,0,-7.899703502655029,0,-9.02
89,0,0,-7.9373297691345215,0,-9.02
90,0,0,-7.96617317199707,0,-9.02
91,0,0,-7.997366905212402,0,-9.02
92,0,0,-8.03541088104248,0,-9.02
93,0,0,-8.076903343200684,0,-9.02
94,0,0,-8.106537818908691,0,-9.02
95,0,0,-8.129934310913086,0,-9.02
96,0,0,-8.154540061950684,0,-9.02
97,0,0,-8.18127727508545,0,-9.02
98,0,0,-8.207335472106934,0,-9.02
99,0,0,-8.22330093383789,0,-9.02


==> data/baseline/cemrl/logs/subgoals_ep10_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,10,2,0,0.3841908872127533,1.75
1,10,2,0,-0.3881949484348297,1.75
2,10,2,0,-0.8402211666107178,1.75
3,10,2,0,-0.2276877462863922,1.75
4,10,2,0,1.6302523612976074,1.75
5,10,2,0,2.0791783332824707,1.75
6,10,2,0,1.2188639640808103,1.75
7,10,2,0,1.1433310508728027,1.75
8,10,2,0,1.2901029586791992,1.75
9,10,2,0,1.2170027494430542,1.75
10,10,2,0,1.228395700454712,1.75
11,10,2,0,1.2687667608261108,1.75
12,10,2,0,1.545562505722046,1.75
13,10,2,0,1.8999611139297483,1.75
14,10,2,0,1.5898921489715576,1.75
15,10,2,0,1.1628851890563965,1.75
16,10,2,0,1.1944230794906616,1.75
17,10,2,0,1.2473491430282593,1.75
18,10,2,0,1.2550489902496338,1.75
19,10,2,0,0.9878661036491394,1.75
20,10,2,0,0.8798990249633789,1.75
21,10,2,0,1.2976677417755127,1.75
22,10,2,0,1.833685040473938,1.75
23,10,2,0,1.7291395664215088,1.75
24,10,2,0,1.2448318004608154,1.75
25,10,2,0,1.205072045326233,1.75
26,10,2,0,1.260598063468933,1.75
27,10,2,0,1.2485097646713257,1.75
28,10,2,0,1.0486457347869873,1.75
29,10,2,0,0.947329580783844,1.75
30,10,2,0,1.2346922159194946,1.75
31,10,2,0,1.7050546407699585,1.75
32,10,2,0,1.8373740911483765,1.75
33,10,2,0,1.3437217473983765,1.75
34,10,2,0,1.2149006128311155,1.75
35,10,2,0,1.287811279296875,1.75
36,10,2,0,1.1876393556594849,1.75
37,10,2,0,0.9653266072273254,1.75
38,10,2,0,0.9343069791793824,1.75
39,10,2,0,1.3089215755462646,1.75
40,10,2,0,1.813564896583557,1.75
41,10,2,0,1.9919193983078003,1.75
42,10,2,0,1.390553593635559,1.75
43,10,2,0,1.27167010307312,1.75
44,10,2,0,1.3238093852996826,1.75
45,10,2,0,1.3072243928909302,1.75
46,10,2,0,1.1422665119171145,1.75
47,10,2,0,1.1319736242294312,1.75
48,10,2,0,1.5093175172805786,1.75
49,10,2,0,1.9568183422088623,1.75
50,10,2,0,1.9920363426208496,1.75
51,10,2,0,1.3893299102783203,1.75
52,10,2,0,1.254796028137207,1.75
53,10,2,0,1.3276656866073608,1.75
54,10,2,0,1.3193318843841553,1.75
55,10,2,0,1.105412483215332,1.75
56,10,2,0,1.2333508729934692,1.75
57,10,2,0,1.67650306224823,1.75
58,10,2,0,2.1000235080718994,1.75
59,10,2,0,1.7569715976715088,1.75
60,10,2,0,1.2924308776855469,1.75
61,10,2,0,1.2226603031158447,1.75
62,10,2,0,1.3400770425796509,1.75
63,10,2,0,1.270928978919983,1.75
64,10,2,0,0.9723272323608398,1.75
65,10,2,0,1.1633296012878418,1.75
66,10,2,0,1.811908721923828,1.75
67,10,2,0,2.132699966430664,1.75
68,10,2,0,1.5999106168746948,1.75
69,10,2,0,1.3155882358551023,1.75
70,10,2,0,1.2593767642974854,1.75
71,10,2,0,1.3764433860778809,1.75
72,10,2,0,1.2101980447769165,1.75
73,10,2,0,0.9720765948295592,1.75
74,10,2,0,1.2730895280838013,1.75
75,10,2,0,1.7696775197982788,1.75
76,10,2,0,2.041058301925659,1.75
77,10,2,0,1.5431889295578003,1.75
78,10,2,0,1.3275212049484253,1.75
79,10,2,0,1.326345682144165,1.75
80,10,2,0,1.3706995248794556,1.75
81,10,2,0,1.1496764421463013,1.75
82,10,2,0,0.9476876258850098,1.75
83,10,2,0,1.3668780326843262,1.75
84,10,2,0,1.891766667366028,1.75
85,10,2,0,2.07846736907959,1.75
86,10,2,0,1.4539180994033811,1.75
87,10,2,0,1.3531923294067385,1.75
88,10,2,0,1.38006854057312,1.75
89,10,2,0,1.334750056266785,1.75
90,10,2,0,1.1430808305740356,1.75
91,10,2,0,1.07021963596344,1.75
92,10,2,0,1.4535363912582395,1.75
93,10,2,0,1.875038743019104,1.75
94,10,2,0,2.123385429382324,1.75
95,10,2,0,1.4627366065979004,1.75
96,10,2,0,1.341936469078064,1.75
97,10,2,0,1.321056246757507,1.75
98,10,2,0,1.39464008808136,1.75
99,10,2,0,1.174222469329834,1.75


==> data/baseline/cemrl/logs/subgoals_ep11_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,11,2,0,0.4854662120342254,2.35
1,11,2,0,-0.7203219532966614,2.35
2,11,2,0,-0.9848945736885072,2.35
3,11,2,0,0.199890449643135,2.35
4,11,2,0,1.914698958396912,2.35
5,11,2,0,1.7971787452697754,2.35
6,11,2,0,0.4971664547920227,2.35
7,11,2,0,0.6633906364440918,2.35
8,11,2,0,0.9011852145195008,2.35
9,11,2,0,1.4516621828079224,2.35
10,11,2,0,1.5679646730422974,2.35
11,11,2,0,1.0609402656555176,2.35
12,11,2,0,1.0589836835861206,2.35
13,11,2,0,1.4684197902679443,2.35
14,11,2,0,2.4732015132904053,2.35
15,11,2,0,2.700972080230713,2.35
16,11,2,0,1.816007256507873,2.35
17,11,2,0,1.2830754518508911,2.35
18,11,2,0,1.5972625017166138,2.35
19,11,2,0,1.76902437210083,2.35
20,11,2,0,2.0003933906555176,2.35
21,11,2,0,1.61643385887146,2.35
22,11,2,0,1.7671512365341189,2.35
23,11,2,0,2.16882061958313,2.35
24,11,2,0,2.710599899291992,2.35
25,11,2,0,1.927123069763184,2.35
26,11,2,0,1.707295060157776,2.35
27,11,2,0,1.52501380443573,2.35
28,11,2,0,1.6623163223266602,2.35
29,11,2,0,1.7063908576965332,2.35
30,11,2,0,1.2930601835250854,2.35
31,11,2,0,1.5307830572128296,2.35
32,11,2,0,2.088674068450928,2.35
33,11,2,0,2.8141677379608154,2.35
34,11,2,0,2.0723214149475098,2.35
35,11,2,0,1.7019497156143188,2.35
36,11,2,0,1.486640691757202,2.35
37,11,2,0,1.65019690990448,2.35
38,11,2,0,1.932813048362732,2.35
39,11,2,0,1.5142685174942017,2.35
40,11,2,0,1.6041407585144043,2.35
41,11,2,0,2.1807377338409424,2.35
42,11,2,0,2.8475260734558105,2.35
43,11,2,0,2.154937267303467,2.35
44,11,2,0,1.774561882019043,2.35
45,11,2,0,1.504425287246704,2.35
46,11,2,0,1.686113953590393,2.35
47,11,2,0,1.8985190391540527,2.35
48,11,2,0,1.4577566385269165,2.35
49,11,2,0,1.6650415658950806,2.35
50,11,2,0,2.2858188152313232,2.35
51,11,2,0,2.9005260467529297,2.35
52,11,2,0,2.1331570148468018,2.35
53,11,2,0,1.6861575841903689,2.35
54,11,2,0,1.478234052658081,2.35
55,11,2,0,1.6582497358322144,2.35
56,11,2,0,1.9105738401412964,2.35
57,11,2,0,1.62050199508667,2.35
58,11,2,0,1.8812075853347776,2.35
59,11,2,0,2.5256478786468506,2.35
60,11,2,0,2.793757438659668,2.35
61,11,2,0,2.0222585201263428,2.35
62,11,2,0,1.3972163200378418,2.35
63,11,2,0,1.5115656852722168,2.35
64,11,2,0,1.608590006828308,2.35
65,11,2,0,1.9006211757659912,2.35
66,11,2,0,1.7806298732757568,2.35
67,11,2,0,1.9465034008026123,2.35
68,11,2,0,2.5161075592041016,2.35
69,11,2,0,2.715727567672729,2.35
70,11,2,0,1.9186830520629885,2.35
71,11,2,0,1.354565978050232,2.35
72,11,2,0,1.4628294706344604,2.35
73,11,2,0,1.7418056726455688,2.35
74,11,2,0,1.9348137378692627,2.35
75,11,2,0,1.6890442371368408,2.35
76,11,2,0,1.819912314414978,2.35
77,11,2,0,2.188239812850952,2.35
78,11,2,0,2.7830374240875244,2.35
79,11,2,0,2.0303666591644287,2.35
80,11,2,0,1.7501600980758667,2.35
81,11,2,0,1.4044208526611328,2.35
82,11,2,0,1.532315015792847,2.35
83,11,2,0,1.7767484188079834,2.35
84,11,2,0,1.5548601150512695,2.35
85,11,2,0,1.725136637687683,2.35
86,11,2,0,2.174282550811768,2.35
87,11,2,0,2.6833181381225586,2.35
88,11,2,0,1.9019155502319336,2.35
89,11,2,0,1.7214038372039795,2.35
90,11,2,0,1.4078319072723389,2.35
91,11,2,0,1.515099287033081,2.35
92,11,2,0,1.6630680561065674,2.35
93,11,2,0,1.4250996112823486,2.35
94,11,2,0,1.7098289728164673,2.35
95,11,2,0,2.305333614349365,2.35
96,11,2,0,2.750321626663208,2.35
97,11,2,0,1.8865891695022583,2.35
98,11,2,0,1.637813925743103,2.35
99,11,2,0,1.3762398958206177,2.35


==> data/baseline/cemrl/logs/subgoals_ep1_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,1,0,-0.0866355076432228,0,-5.1
1,1,0,-0.070725105702877,0,-5.1
2,1,0,-0.0665852203965187,0,-5.1
3,1,0,-0.0829085856676101,0,-5.1
4,1,0,-0.1089854463934898,0,-5.1
5,1,0,-0.1666729599237442,0,-5.1
6,1,0,-0.2431160509586334,0,-5.1
7,1,0,-0.3058932721614837,0,-5.1
8,1,0,-0.3622103929519653,0,-5.1
9,1,0,-0.4326795935630798,0,-5.1
10,1,0,-0.5317963361740112,0,-5.1
11,1,0,-0.6496767997741699,0,-5.1
12,1,0,-0.7705302834510803,0,-5.1
13,1,0,-0.8688452243804932,0,-5.1
14,1,0,-0.9559745192527772,0,-5.1
15,1,0,-1.0525472164154053,0,-5.1
16,1,0,-1.181811809539795,0,-5.1
17,1,0,-1.3339908123016355,0,-5.1
18,1,0,-1.481882095336914,0,-5.1
19,1,0,-1.5951508283615112,0,-5.1
20,1,0,-1.6985304355621338,0,-5.1
21,1,0,-1.8238787651062007,0,-5.1
22,1,0,-1.9631444215774536,0,-5.1
23,1,0,-2.110301971435547,0,-5.1
24,1,0,-2.2553834915161133,0,-5.1
25,1,0,-2.390266180038452,0,-5.1
26,1,0,-2.531150579452514,0,-5.1
27,1,0,-2.6631948947906494,0,-5.1
28,1,0,-2.787659883499145,0,-5.1
29,1,0,-2.895799398422241,0,-5.1
30,1,0,-2.990899085998535,0,-5.1
31,1,0,-3.0879294872283936,0,-5.1
32,1,0,-3.180048942565918,0,-5.1
33,1,0,-3.265424966812134,0,-5.1
34,1,0,-3.338836669921875,0,-5.1
35,1,0,-3.401211977005005,0,-5.1
36,1,0,-3.4700398445129395,0,-5.1
37,1,0,-3.5474562644958496,0,-5.1
38,1,0,-3.63012957572937,0,-5.1
39,1,0,-3.7031521797180176,0,-5.1
40,1,0,-3.7641634941101074,0,-5.1
41,1,0,-3.836926221847534,0,-5.1
42,1,0,-3.9077227115631104,0,-5.1
43,1,0,-3.971118450164795,0,-5.1
44,1,0,-4.026197910308838,0,-5.1
45,1,0,-4.073631763458252,0,-5.1
46,1,0,-4.117157459259033,0,-5.1
47,1,0,-4.1552910804748535,0,-5.1
48,1,0,-4.1865105628967285,0,-5.1
49,1,0,-4.209732532501221,0,-5.1
50,1,0,-4.224940299987793,0,-5.1
51,1,0,-4.235098838806152,0,-5.1
52,1,0,-4.244158744812012,0,-5.1
53,1,0,-4.252449035644531,0,-5.1
54,1,0,-4.2578864097595215,0,-5.1
55,1,0,-4.260278701782227,0,-5.1
56,1,0,-4.26561450958252,0,-5.1
57,1,0,-4.279415607452393,0,-5.1
58,1,0,-4.290275096893311,0,-5.1
59,1,0,-4.293980598449707,0,-5.1
60,1,0,-4.30299711227417,0,-5.1
61,1,0,-4.324326515197754,0,-5.1
62,1,0,-4.348469257354736,0,-5.1
63,1,0,-4.362635612487793,0,-5.1
64,1,0,-4.375518798828125,0,-5.1
65,1,0,-4.394252300262451,0,-5.1
66,1,0,-4.416500568389893,0,-5.1
67,1,0,-4.435081005096436,0,-5.1
68,1,0,-4.446180820465088,0,-5.1
69,1,0,-4.453787803649902,0,-5.1
70,1,0,-4.462396621704102,0,-5.1
71,1,0,-4.472291469573975,0,-5.1
72,1,0,-4.478000640869141,0,-5.1
73,1,0,-4.478153228759766,0,-5.1
74,1,0,-4.47922420501709,0,-5.1
75,1,0,-4.484971523284912,0,-5.1
76,1,0,-4.488935470581055,0,-5.1
77,1,0,-4.4876556396484375,0,-5.1
78,1,0,-4.486883163452148,0,-5.1
79,1,0,-4.490905284881592,0,-5.1
80,1,0,-4.494919300079346,0,-5.1
81,1,0,-4.4938063621521,0,-5.1
82,1,0,-4.492216110229492,0,-5.1
83,1,0,-4.495697975158691,0,-5.1
84,1,0,-4.50023078918457,0,-5.1
85,1,0,-4.4996018409729,0,-5.1
86,1,0,-4.497297286987305,0,-5.1
87,1,0,-4.49948263168335,0,-5.1
88,1,0,-4.504388332366943,0,-5.1
89,1,0,-4.505190372467041,0,-5.1
90,1,0,-4.502237796783447,0,-5.1
91,1,0,-4.502469062805176,0,-5.1
92,1,0,-4.508350372314453,0,-5.1
93,1,0,-4.511612415313721,0,-5.1
94,1,0,-4.509302616119385,0,-5.1
95,1,0,-4.50874137878418,0,-5.1
96,1,0,-4.513645172119141,0,-5.1
97,1,0,-4.517362594604492,0,-5.1
98,1,0,-4.516651630401611,0,-5.1
99,1,0,-4.516144275665283,0,-5.1


==> data/baseline/cemrl/logs/subgoals_ep2_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,2,0,-0.0081854723393917,0,-3.14
1,2,0,4.626227746484801e-05,0,-3.14
2,2,0,-0.0183925852179527,0,-3.14
3,2,0,-0.0751519054174423,0,-3.14
4,2,0,-0.1330475211143493,0,-3.14
5,2,0,-0.1714633703231811,0,-3.14
6,2,0,-0.2205518037080764,0,-3.14
7,2,0,-0.28034108877182,0,-3.14
8,2,0,-0.3584920465946197,0,-3.14
9,2,0,-0.4613019526004791,0,-3.14
10,2,0,-0.5423288941383362,0,-3.14
11,2,0,-0.6161455512046814,0,-3.14
12,2,0,-0.7154080867767334,0,-3.14
13,2,0,-0.8346039056777954,0,-3.14
14,2,0,-0.9748640656471252,0,-3.14
15,2,0,-1.1056472063064575,0,-3.14
16,2,0,-1.2170075178146362,0,-3.14
17,2,0,-1.33467698097229,0,-3.14
18,2,0,-1.4642983675003052,0,-3.14
19,2,0,-1.598609447479248,0,-3.14
20,2,0,-1.734196662902832,0,-3.14
21,2,0,-1.872272491455078,0,-3.14
22,2,0,-2.005941152572632,0,-3.14
23,2,0,-2.1417038440704346,0,-3.14
24,2,0,-2.2864410877227783,0,-3.14
25,2,0,-2.4198715686798096,0,-3.14
26,2,0,-2.5448086261749268,0,-3.14
27,2,0,-2.653284311294556,0,-3.14
28,2,0,-2.7472891807556152,0,-3.14
29,2,0,-2.8382444381713867,0,-3.14
30,2,0,-2.9370737075805664,0,-3.14
31,2,0,-3.0318963527679443,0,-3.14
32,2,0,-3.107192039489746,0,-3.14
33,2,0,-3.19486141204834,0,-3.14
34,2,0,-3.2841427326202397,0,-3.14
35,2,0,-3.378180503845215,0,-3.14
36,2,0,-3.4670839309692383,0,-3.14
37,2,0,-3.540271520614624,0,-3.14
38,2,0,-3.620772361755371,0,-3.14
39,2,0,-3.6988425254821777,0,-3.14
40,2,0,-3.7724452018737793,0,-3.14
41,2,0,-3.83990740776062,0,-3.14
42,2,0,-3.896907329559326,0,-3.14
43,2,0,-3.9583706855773926,0,-3.14
44,2,0,-4.0227131843566895,0,-3.14
45,2,0,-4.084354877471924,0,-3.14
46,2,0,-4.137235164642334,0,-3.14
47,2,0,-4.1788506507873535,0,-3.14
48,2,0,-4.221315860748291,0,-3.14
49,2,0,-4.283714294433594,0,-3.14
50,2,0,-4.366758346557617,0,-3.14
51,2,0,-4.443999290466309,0,-3.14
52,2,0,-4.509253025054932,0,-3.14
53,2,0,-4.575296401977539,0,-3.14
54,2,0,-4.641294956207275,0,-3.14
55,2,0,-4.718749523162842,0,-3.14
56,2,0,-4.802497863769531,0,-3.14
57,2,0,-4.886325359344482,0,-3.14
58,2,0,-4.969521522521973,0,-3.14
59,2,0,-5.048785209655762,0,-3.14
60,2,0,-5.128045082092285,0,-3.14
61,2,0,-5.211885929107666,0,-3.14
62,2,0,-5.296133041381836,0,-3.14
63,2,0,-5.375583648681641,0,-3.14
64,2,0,-5.453426361083984,0,-3.14
65,2,0,-5.533780574798584,0,-3.14
66,2,0,-5.618629455566406,0,-3.14
67,2,0,-5.703376770019531,0,-3.14
68,2,0,-5.784565448760986,0,-3.14
69,2,0,-5.865018367767334,0,-3.14
70,2,0,-5.948630809783936,0,-3.14
71,2,0,-6.038094520568848,0,-3.14
72,2,0,-6.127365589141846,0,-3.14
73,2,0,-6.215204238891602,0,-3.14
74,2,0,-6.298651695251465,0,-3.14
75,2,0,-6.384500503540039,0,-3.14
76,2,0,-6.482942581176758,0,-3.14
77,2,0,-6.580032825469971,0,-3.14
78,2,0,-6.66870641708374,0,-3.14
79,2,0,-6.736329078674316,0,-3.14
80,2,0,-6.779613494873047,0,-3.14
81,2,0,-6.853828430175781,0,-3.14
82,2,0,-6.939672946929932,0,-3.14
83,2,0,-6.989995002746582,0,-3.14
84,2,0,-7.012945175170898,0,-3.14
85,2,0,-7.06067419052124,0,-3.14
86,2,0,-7.119905471801758,0,-3.14
87,2,0,-7.166037082672119,0,-3.14
88,2,0,-7.206577777862549,0,-3.14
89,2,0,-7.257828712463379,0,-3.14
90,2,0,-7.317339897155762,0,-3.14
91,2,0,-7.386063098907471,0,-3.14
92,2,0,-7.464715480804443,0,-3.14
93,2,0,-7.539447784423828,0,-3.14
94,2,0,-7.609125137329102,0,-3.14
95,2,0,-7.690736293792725,0,-3.14
96,2,0,-7.77653169631958,0,-3.14
97,2,0,-7.850346088409424,0,-3.14
98,2,0,-7.902283668518066,0,-3.14
99,2,0,-7.917695999145508,0,-3.14


==> data/baseline/cemrl/logs/subgoals_ep3_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,3,1,-0.0769696980714798,0,3.14
1,3,1,-0.0545387119054794,0,3.14
2,3,1,-0.0459005460143089,0,3.14
3,3,1,-0.0398537814617157,0,3.14
4,3,1,-0.0102149695158004,0,3.14
5,3,1,-0.0310176275670528,0,3.14
6,3,1,-0.0917534083127975,0,3.14
7,3,1,-0.1497181057929992,0,3.14
8,3,1,-0.1766577810049057,0,3.14
9,3,1,-0.1944484114646911,0,3.14
10,3,1,-0.2319022566080093,0,3.14
11,3,1,-0.2873283922672272,0,3.14
12,3,1,-0.3431041836738586,0,3.14
13,3,1,-0.3899284303188324,0,3.14
14,3,1,-0.4354442656040191,0,3.14
15,3,1,-0.4889386296272278,0,3.14
16,3,1,-0.5738899111747742,0,3.14
17,3,1,-0.6916952729225159,0,3.14
18,3,1,-0.7934842109680176,0,3.14
19,3,1,-0.8628057241439819,0,3.14
20,3,1,-0.9339171648025512,0,3.14
21,3,1,-1.015594482421875,0,3.14
22,3,1,-1.098659634590149,0,3.14
23,3,1,-1.1778346300125122,0,3.14
24,3,1,-1.2461739778518677,0,3.14
25,3,1,-1.3041913509368896,0,3.14
26,3,1,-1.3531982898712158,0,3.14
27,3,1,-1.393640398979187,0,3.14
28,3,1,-1.4257349967956543,0,3.14
29,3,1,-1.4496222734451294,0,3.14
30,3,1,-1.4655247926712036,0,3.14
31,3,1,-1.473892092704773,0,3.14
32,3,1,-1.478632926940918,0,3.14
33,3,1,-1.4761441946029663,0,3.14
34,3,1,-1.4429131746292114,0,3.14
35,3,1,-1.4041595458984375,0,3.14
36,3,1,-1.4061676263809204,0,3.14
37,3,1,-1.4251703023910522,0,3.14
38,3,1,-1.413784742355347,0,3.14
39,3,1,-1.3594095706939695,0,3.14
40,3,1,-1.2969071865081787,0,3.14
41,3,1,-1.2538046836853027,0,3.14
42,3,1,-1.2257455587387085,0,3.14
43,3,1,-1.2101460695266724,0,3.14
44,3,1,-1.2005764245986938,0,3.14
45,3,1,-1.1940416097640991,0,3.14
46,3,1,-1.191449761390686,0,3.14
47,3,1,-1.195054292678833,0,3.14
48,3,1,-1.203559160232544,0,3.14
49,3,1,-1.2118656635284424,0,3.14
50,3,1,-1.2161858081817627,0,3.14
51,3,1,-1.216392993927002,0,3.14
52,3,1,-1.214239478111267,0,3.14
53,3,1,-1.2115825414657593,0,3.14
54,3,1,-1.2091567516326904,0,3.14
55,3,1,-1.206935167312622,0,3.14
56,3,1,-1.2049071788787842,0,3.14
57,3,1,-1.203163504600525,0,3.14
58,3,1,-1.2019380331039429,0,3.14
59,3,1,-1.2015208005905151,0,3.14
60,3,1,-1.2020188570022583,0,3.14
61,3,1,-1.203170895576477,0,3.14
62,3,1,-1.2041507959365845,0,3.14
63,3,1,-1.2047582864761353,0,3.14
64,3,1,-1.2051445245742798,0,3.14
65,3,1,-1.2057212591171265,0,3.14
66,3,1,-1.2074131965637207,0,3.14
67,3,1,-1.209308385848999,0,3.14
68,3,1,-1.210378646850586,0,3.14
69,3,1,-1.2107725143432615,0,3.14
70,3,1,-1.2113158702850342,0,3.14
71,3,1,-1.2124979496002195,0,3.14
72,3,1,-1.2141324281692505,0,3.14
73,3,1,-1.2153998613357544,0,3.14
74,3,1,-1.2154788970947266,0,3.14
75,3,1,-1.2142406702041626,0,3.14
76,3,1,-1.2123407125473022,0,3.14
77,3,1,-1.210493564605713,0,3.14
78,3,1,-1.2090909481048584,0,3.14
79,3,1,-1.208224534988403,0,3.14
80,3,1,-1.2078965902328491,0,3.14
81,3,1,-1.2080808877944946,0,3.14
82,3,1,-1.2087451219558716,0,3.14
83,3,1,-1.2097848653793335,0,3.14
84,3,1,-1.2109295129776,0,3.14
85,3,1,-1.2118443250656128,0,3.14
86,3,1,-1.212307095527649,0,3.14
87,3,1,-1.2122992277145386,0,3.14
88,3,1,-1.211950421333313,0,3.14
89,3,1,-1.211435317993164,0,3.14
90,3,1,-1.2109018564224243,0,3.14
91,3,1,-1.210448980331421,0,3.14
92,3,1,-1.2101362943649292,0,3.14
93,3,1,-1.2100038528442385,0,3.14
94,3,1,-1.2100169658660889,0,3.14
95,3,1,-1.2100807428359983,0,3.14
96,3,1,-1.2101422548294067,0,3.14
97,3,1,-1.210201382637024,0,3.14
98,3,1,-1.210281252861023,0,3.14
99,3,1,-1.2103440761566162,0,3.14


==> data/baseline/cemrl/logs/subgoals_ep4_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,4,1,0.0705639347434043,0,5.1
1,4,1,0.0842620730400085,0,5.1
2,4,1,0.0845365673303604,0,5.1
3,4,1,0.0533570237457752,0,5.1
4,4,1,0.0061401249840855,0,5.1
5,4,1,-0.0589069724082946,0,5.1
6,4,1,-0.118014357984066,0,5.1
7,4,1,-0.1680630892515182,0,5.1
8,4,1,-0.228821262717247,0,5.1
9,4,1,-0.3131325244903564,0,5.1
10,4,1,-0.4030635952949524,0,5.1
11,4,1,-0.4857303202152252,0,5.1
12,4,1,-0.574408233165741,0,5.1
13,4,1,-0.676444411277771,0,5.1
14,4,1,-0.7644975781440735,0,5.1
15,4,1,-0.7906942367553711,0,5.1
16,4,1,-0.7765528559684753,0,5.1
17,4,1,-0.8067101240158081,0,5.1
18,4,1,-0.864463210105896,0,5.1
19,4,1,-0.8940858840942383,0,5.1
20,4,1,-0.8848891854286194,0,5.1
21,4,1,-0.8457583785057068,0,5.1
22,4,1,-0.8123376369476318,0,5.1
23,4,1,-0.7971657514572144,0,5.1
24,4,1,-0.7888156175613403,0,5.1
25,4,1,-0.7824978232383728,0,5.1
26,4,1,-0.7591944932937622,0,5.1
27,4,1,-0.697849452495575,0,5.1
28,4,1,-0.6016967296600342,0,5.1
29,4,1,-0.5119094252586365,0,5.1
30,4,1,-0.4627204537391662,0,5.1
31,4,1,-0.4082998037338257,0,5.1
32,4,1,-0.3299958407878876,0,5.1
33,4,1,-0.2451138645410537,0,5.1
34,4,1,-0.1739289760589599,0,5.1
35,4,1,-0.0832808017730712,0,5.1
36,4,1,0.0614073947072029,0,5.1
37,4,1,0.2123959362506866,0,5.1
38,4,1,0.3112912774085998,0,5.1
39,4,1,0.3938339948654175,0,5.1
40,4,1,0.4788154661655426,0,5.1
41,4,1,0.5704407095909119,0,5.1
42,4,1,0.6978793740272522,0,5.1
43,4,1,0.8487200736999512,0,5.1
44,4,1,0.983342170715332,0,5.1
45,4,1,1.120092749595642,0,5.1
46,4,1,1.2479618787765503,0,5.1
47,4,1,1.3448318243026731,0,5.1
48,4,1,1.4498114585876465,0,5.1
49,4,1,1.5627028942108154,0,5.1
50,4,1,1.666026592254639,0,5.1
51,4,1,1.7741178274154663,0,5.1
52,4,1,1.8813011646270752,0,5.1
53,4,1,1.9817379713058472,0,5.1
54,4,1,2.0673038959503174,0,5.1
55,4,1,2.1439907550811768,0,5.1
56,4,1,2.19211483001709,0,5.1
57,4,1,2.2344024181365967,0,5.1
58,4,1,2.2999091148376465,0,5.1
59,4,1,2.363983154296875,0,5.1
60,4,1,2.426375150680542,0,5.1
61,4,1,2.4764981269836426,0,5.1
62,4,1,2.53995943069458,0,5.1
63,4,1,2.610231637954712,0,5.1
64,4,1,2.686072587966919,0,5.1
65,4,1,2.761890411376953,0,5.1
66,4,1,2.8234100341796875,0,5.1
67,4,1,2.8737218379974365,0,5.1
68,4,1,2.932185173034668,0,5.1
69,4,1,2.993649959564209,0,5.1
70,4,1,3.046448230743408,0,5.1
71,4,1,3.080062866210937,0,5.1
72,4,1,3.1141257286071777,0,5.1
73,4,1,3.1919913291931152,0,5.1
74,4,1,3.3082284927368164,0,5.1
75,4,1,3.4136667251586914,0,5.1
76,4,1,3.475064516067505,0,5.1
77,4,1,3.525160551071167,0,5.1
78,4,1,3.594276189804077,0,5.1
79,4,1,3.673596382141113,0,5.1
80,4,1,3.7543134689331055,0,5.1
81,4,1,3.835661888122559,0,5.1
82,4,1,3.909370660781861,0,5.1
83,4,1,3.979379177093506,0,5.1
84,4,1,4.081450939178467,0,5.1
85,4,1,4.20664644241333,0,5.1
86,4,1,4.318169116973877,0,5.1
87,4,1,4.399802207946777,0,5.1
88,4,1,4.474151134490967,0,5.1
89,4,1,4.559377670288086,0,5.1
90,4,1,4.635183334350586,0,5.1
91,4,1,4.699432849884033,0,5.1
92,4,1,4.78343677520752,0,5.1
93,4,1,4.905701160430908,0,5.1
94,4,1,5.037654399871826,0,5.1
95,4,1,5.143009185791016,0,5.1
96,4,1,5.219854831695557,0,5.1
97,4,1,5.29016637802124,0,5.1
98,4,1,5.365325927734375,0,5.1
99,4,1,5.4516119956970215,0,5.1


==> data/baseline/cemrl/logs/subgoals_ep5_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,5,1,0.0641493871808052,0,9.02
1,5,1,0.0780854001641273,0,9.02
2,5,1,0.0664680153131485,0,9.02
3,5,1,0.0401288643479347,0,9.02
4,5,1,-0.0220177099108696,0,9.02
5,5,1,-0.0920208320021629,0,9.02
6,5,1,-0.1388776153326034,0,9.02
7,5,1,-0.1902493834495544,0,9.02
8,5,1,-0.2740743458271026,0,9.02
9,5,1,-0.3738382458686828,0,9.02
10,5,1,-0.488933116197586,0,9.02
11,5,1,-0.5858615636825562,0,9.02
12,5,1,-0.675076961517334,0,9.02
13,5,1,-0.798606812953949,0,9.02
14,5,1,-0.9447335600852966,0,9.02
15,5,1,-1.0583845376968384,0,9.02
16,5,1,-1.1117541790008545,0,9.02
17,5,1,-1.1193597316741943,0,9.02
18,5,1,-1.142596960067749,0,9.02
19,5,1,-1.1932568550109863,0,9.02
20,5,1,-1.2392665147781372,0,9.02
21,5,1,-1.273410081863403,0,9.02
22,5,1,-1.299590826034546,0,9.02
23,5,1,-1.3192193508148191,0,9.02
24,5,1,-1.3093520402908323,0,9.02
25,5,1,-1.258673071861267,0,9.02
26,5,1,-1.2106447219848633,0,9.02
27,5,1,-1.199556827545166,0,9.02
28,5,1,-1.1833651065826416,0,9.02
29,5,1,-1.1431118249893188,0,9.02
30,5,1,-1.0816304683685305,0,9.02
31,5,1,-1.027504324913025,0,9.02
32,5,1,-0.9784437417984008,0,9.02
33,5,1,-0.8930080533027649,0,9.02
34,5,1,-0.7753348350524902,0,9.02
35,5,1,-0.6602954864501953,0,9.02
36,5,1,-0.594009280204773,0,9.02
37,5,1,-0.5524885654449463,0,9.02
38,5,1,-0.4977372586727142,0,9.02
39,5,1,-0.3809843063354492,0,9.02
40,5,1,-0.2063093781471252,0,9.02
41,5,1,-0.0645301789045333,0,9.02
42,5,1,0.0222703125327825,0,9.02
43,5,1,0.1101182252168655,0,9.02
44,5,1,0.2236782163381576,0,9.02
45,5,1,0.3462474942207336,0,9.02
46,5,1,0.4532533288002014,0,9.02
47,5,1,0.5512718558311462,0,9.02
48,5,1,0.690025269985199,0,9.02
49,5,1,0.8608787655830383,0,9.02
50,5,1,0.9882048964500428,0,9.02
51,5,1,1.0763510465621948,0,9.02
52,5,1,1.1758131980895996,0,9.02
53,5,1,1.3060708045959473,0,9.02
54,5,1,1.4382457733154297,0,9.02
55,5,1,1.5453115701675415,0,9.02
56,5,1,1.6488840579986572,0,9.02
57,5,1,1.7697170972824097,0,9.02
58,5,1,1.9152382612228396,0,9.02
59,5,1,2.058787107467652,0,9.02
60,5,1,2.193587064743042,0,9.02
61,5,1,2.370197057723999,0,9.02
62,5,1,2.555091619491577,0,9.02
63,5,1,2.701260566711426,0,9.02
64,5,1,2.8056797981262207,0,9.02
65,5,1,2.9090116024017334,0,9.02
66,5,1,3.0413644313812256,0,9.02
67,5,1,3.172481060028076,0,9.02
68,5,1,3.279477596282959,0,9.02
69,5,1,3.397165060043335,0,9.02
70,5,1,3.5627529621124268,0,9.02
71,5,1,3.758702516555786,0,9.02
72,5,1,3.9109621047973633,0,9.02
73,5,1,4.020823955535889,0,9.02
74,5,1,4.13746452331543,0,9.02
75,5,1,4.254114151000977,0,9.02
76,5,1,4.364999771118164,0,9.02
77,5,1,4.501903057098389,0,9.02
78,5,1,4.689314365386963,0,9.02
79,5,1,4.864790439605713,0,9.02
80,5,1,4.983455181121826,0,9.02
81,5,1,5.0809173583984375,0,9.02
82,5,1,5.192045211791992,0,9.02
83,5,1,5.31654167175293,0,9.02
84,5,1,5.438177585601807,0,9.02
85,5,1,5.548283100128174,0,9.02
86,5,1,5.678783416748047,0,9.02
87,5,1,5.854474067687988,0,9.02
88,5,1,6.015784740447998,0,9.02
89,5,1,6.138065814971924,0,9.02
90,5,1,6.251234531402588,0,9.02
91,5,1,6.36261510848999,0,9.02
92,5,1,6.475803375244141,0,9.02
93,5,1,6.573530673980713,0,9.02
94,5,1,6.668084621429443,0,9.02
95,5,1,6.790143489837647,0,9.02
96,5,1,6.954174041748047,0,9.02
97,5,1,7.096980094909668,0,9.02
98,5,1,7.20457935333252,0,9.02
99,5,1,7.307700634002685,0,9.02


==> data/baseline/cemrl/logs/subgoals_ep6_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,6,3,0,0.6026398539543152,-2.35
1,6,3,0,0.644771158695221,-2.35
2,6,3,0,-0.4591026902198791,-2.35
3,6,3,0,-1.0400656461715698,-2.35
4,6,3,0,-1.520957589149475,-2.35
5,6,3,0,-1.5529186725616455,-2.35
6,6,3,0,-1.1825369596481323,-2.35
7,6,3,0,-1.0617274045944214,-2.35
8,6,3,0,-1.1329275369644165,-2.35
9,6,3,0,-1.8856067657470703,-2.35
10,6,3,0,-1.9028072357177732,-2.35
11,6,3,0,-2.1529295444488525,-2.35
12,6,3,0,-2.1928086280822754,-2.35
13,6,3,0,-2.095510005950928,-2.35
14,6,3,0,-1.8632017374038696,-2.35
15,6,3,0,-1.97481632232666,-2.35
16,6,3,0,-2.42073917388916,-2.35
17,6,3,0,-2.48235821723938,-2.35
18,6,3,0,-2.572460174560547,-2.35
19,6,3,0,-2.3539271354675293,-2.35
20,6,3,0,-2.318148612976074,-2.35
21,6,3,0,-2.418525695800781,-2.35
22,6,3,0,-2.4733424186706543,-2.35
23,6,3,0,-2.7224371433258057,-2.35
24,6,3,0,-2.4217522144317627,-2.35
25,6,3,0,-2.466071605682373,-2.35
26,6,3,0,-2.4765512943267822,-2.35
27,6,3,0,-2.418139934539795,-2.35
28,6,3,0,-2.6650781631469727,-2.35
29,6,3,0,-2.357595205307007,-2.35
30,6,3,0,-2.2752718925476074,-2.35
31,6,3,0,-2.3737952709198,-2.35
32,6,3,0,-2.273481845855713,-2.35
33,6,3,0,-2.469278335571289,-2.35
34,6,3,0,-2.4261233806610107,-2.35
35,6,3,0,-2.1879591941833496,-2.35
36,6,3,0,-2.229331493377685,-2.35
37,6,3,0,-2.2612674236297607,-2.35
38,6,3,0,-2.3827381134033203,-2.35
39,6,3,0,-2.528271436691284,-2.35
40,6,3,0,-2.256216764450073,-2.35
41,6,3,0,-2.3241214752197266,-2.35
42,6,3,0,-2.3927547931671143,-2.35
43,6,3,0,-2.3512871265411377,-2.35
44,6,3,0,-2.6275577545166016,-2.35
45,6,3,0,-2.34463882446289,-2.35
46,6,3,0,-2.351602554321289,-2.35
47,6,3,0,-2.347271203994751,-2.35
48,6,3,0,-2.2820611000061035,-2.35
49,6,3,0,-2.433452844619751,-2.35
50,6,3,0,-2.449941873550415,-2.35
51,6,3,0,-2.2203400135040283,-2.35
52,6,3,0,-2.28847885131836,-2.35
53,6,3,0,-2.165687561035156,-2.35
54,6,3,0,-2.408744096755981,-2.35
55,6,3,0,-2.4708547592163086,-2.35
56,6,3,0,-2.18289852142334,-2.35
57,6,3,0,-2.2649104595184326,-2.35
58,6,3,0,-2.3513033390045166,-2.35
59,6,3,0,-2.326902389526367,-2.35
60,6,3,0,-2.5884714126586914,-2.35
61,6,3,0,-2.2811994552612305,-2.35
62,6,3,0,-2.385216236114502,-2.35
63,6,3,0,-2.3144161701202397,-2.35
64,6,3,0,-2.389738082885742,-2.35
65,6,3,0,-2.599280595779419,-2.35
66,6,3,0,-2.317645788192749,-2.35
67,6,3,0,-2.417212724685669,-2.35
68,6,3,0,-2.4484939575195312,-2.35
69,6,3,0,-2.2105400562286377,-2.35
70,6,3,0,-2.566995620727539,-2.35
71,6,3,0,-2.248716354370117,-2.35
72,6,3,0,-2.233994245529175,-2.35
73,6,3,0,-2.34157395362854,-2.35
74,6,3,0,-2.205776691436768,-2.35
75,6,3,0,-2.540768623352051,-2.35
76,6,3,0,-2.238888502120972,-2.35
77,6,3,0,-2.204578161239624,-2.35
78,6,3,0,-2.30763840675354,-2.35
79,6,3,0,-2.1758830547332764,-2.35
80,6,3,0,-2.478023052215576,-2.35
81,6,3,0,-2.312138319015503,-2.35
82,6,3,0,-2.1360597610473637,-2.35
83,6,3,0,-2.3696513175964355,-2.35
84,6,3,0,-2.326054811477661,-2.35
85,6,3,0,-2.4102272987365723,-2.35
86,6,3,0,-2.545806169509888,-2.35
87,6,3,0,-2.310727596282959,-2.35
88,6,3,0,-2.420405626296997,-2.35
89,6,3,0,-2.456914186477661,-2.35
90,6,3,0,-2.296421766281128,-2.35
91,6,3,0,-2.63533091545105,-2.35
92,6,3,0,-2.3455989360809326,-2.35
93,6,3,0,-2.344270706176758,-2.35
94,6,3,0,-2.3507189750671387,-2.35
95,6,3,0,-2.308370351791382,-2.35
96,6,3,0,-2.581669330596924,-2.35
97,6,3,0,-2.27096962928772,-2.35
98,6,3,0,-2.27583646774292,-2.35
99,6,3,0,-2.360964059829712,-2.35


==> data/baseline/cemrl/logs/subgoals_ep7_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,7,3,0,0.3723583221435547,-1.75
1,7,3,0,0.1090026497840881,-1.75
2,7,3,0,-0.4442164897918701,-1.75
3,7,3,0,-1.3694775104522705,-1.75
4,7,3,0,-0.8939552307128906,-1.75
5,7,3,0,-0.4579684138298034,-1.75
6,7,3,0,-0.583669126033783,-1.75
7,7,3,0,-0.9922994375228882,-1.75
8,7,3,0,-1.6317269802093506,-1.75
9,7,3,0,-1.819496750831604,-1.75
10,7,3,0,-1.6691612005233765,-1.75
11,7,3,0,-1.5972578525543213,-1.75
12,7,3,0,-1.5728106498718262,-1.75
13,7,3,0,-1.7422747611999512,-1.75
14,7,3,0,-1.6657932996749878,-1.75
15,7,3,0,-1.948705792427063,-1.75
16,7,3,0,-1.7097365856170654,-1.75
17,7,3,0,-1.642922043800354,-1.75
18,7,3,0,-1.6962536573410034,-1.75
19,7,3,0,-1.6103034019470217,-1.75
20,7,3,0,-1.9095849990844729,-1.75
21,7,3,0,-1.609808087348938,-1.75
22,7,3,0,-1.6956241130828855,-1.75
23,7,3,0,-1.7116419076919556,-1.75
24,7,3,0,-1.7250505685806274,-1.75
25,7,3,0,-1.8664822578430176,-1.75
26,7,3,0,-1.5938924551010132,-1.75
27,7,3,0,-1.7220829725265503,-1.75
28,7,3,0,-1.7372874021530151,-1.75
29,7,3,0,-1.7131235599517822,-1.75
30,7,3,0,-1.8575360774993896,-1.75
31,7,3,0,-1.6349449157714844,-1.75
32,7,3,0,-1.583027958869934,-1.75
33,7,3,0,-1.648670673370361,-1.75
34,7,3,0,-1.7572071552276611,-1.75
35,7,3,0,-1.8828617334365845,-1.75
36,7,3,0,-1.6340688467025757,-1.75
37,7,3,0,-1.578203558921814,-1.75
38,7,3,0,-1.636618971824646,-1.75
39,7,3,0,-1.7298752069473269,-1.75
40,7,3,0,-1.8066283464431765,-1.75
41,7,3,0,-1.6182786226272583,-1.75
42,7,3,0,-1.6110047101974487,-1.75
43,7,3,0,-1.6228742599487305,-1.75
44,7,3,0,-1.6955690383911133,-1.75
45,7,3,0,-1.775659680366516,-1.75
46,7,3,0,-1.591431736946106,-1.75
47,7,3,0,-1.6188554763793943,-1.75
48,7,3,0,-1.6486222743988037,-1.75
49,7,3,0,-1.6933262348175049,-1.75
50,7,3,0,-1.799737572669983,-1.75
51,7,3,0,-1.610255479812622,-1.75
52,7,3,0,-1.608968734741211,-1.75
53,7,3,0,-1.6320778131484983,-1.75
54,7,3,0,-1.6881725788116455,-1.75
55,7,3,0,-1.7902239561080933,-1.75
56,7,3,0,-1.6053438186645508,-1.75
57,7,3,0,-1.6213994026184082,-1.75
58,7,3,0,-1.65101957321167,-1.75
59,7,3,0,-1.677160382270813,-1.75
60,7,3,0,-1.81184184551239,-1.75
61,7,3,0,-1.6096253395080566,-1.75
62,7,3,0,-1.61233389377594,-1.75
63,7,3,0,-1.6532284021377563,-1.75
64,7,3,0,-1.668333888053894,-1.75
65,7,3,0,-1.831624150276184,-1.75
66,7,3,0,-1.622461438179016,-1.75
67,7,3,0,-1.6250606775283811,-1.75
68,7,3,0,-1.662392020225525,-1.75
69,7,3,0,-1.6599582433700562,-1.75
70,7,3,0,-1.857538104057312,-1.75
71,7,3,0,-1.6321088075637815,-1.75
72,7,3,0,-1.661044001579285,-1.75
73,7,3,0,-1.6749335527420044,-1.75
74,7,3,0,-1.5887457132339478,-1.75
75,7,3,0,-1.904301166534424,-1.75
76,7,3,0,-1.6355385780334473,-1.75
77,7,3,0,-1.5619378089904783,-1.75
78,7,3,0,-1.65519380569458,-1.75
79,7,3,0,-1.6878647804260254,-1.75
80,7,3,0,-1.8532239198684688,-1.75
81,7,3,0,-1.628867506980896,-1.75
82,7,3,0,-1.666723132133484,-1.75
83,7,3,0,-1.6915485858917236,-1.75
84,7,3,0,-1.7160779237747192,-1.75
85,7,3,0,-1.9598538875579836,-1.75
86,7,3,0,-1.738270282745361,-1.75
87,7,3,0,-1.6536452770233154,-1.75
88,7,3,0,-1.7149419784545898,-1.75
89,7,3,0,-1.796160101890564,-1.75
90,7,3,0,-2.1008098125457764,-1.75
91,7,3,0,-1.8193434476852417,-1.75
92,7,3,0,-1.9247173070907595,-1.75
93,7,3,0,-1.9086521863937376,-1.75
94,7,3,0,-1.7777262926101685,-1.75
95,7,3,0,-2.090653657913208,-1.75
96,7,3,0,-1.8477784395217896,-1.75
97,7,3,0,-1.7993719577789309,-1.75
98,7,3,0,-1.885897517204285,-1.75
99,7,3,0,-1.7373871803283691,-1.75


==> data/baseline/cemrl/logs/subgoals_ep8_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,8,3,0,0.3808802664279938,-1.45
1,8,3,0,-0.3517871797084808,-1.45
2,8,3,0,-1.595176100730896,-1.45
3,8,3,0,-1.4851224422454834,-1.45
4,8,3,0,-1.2719991207122805,-1.45
5,8,3,0,-1.1013610363006592,-1.45
6,8,3,0,-1.0810467004776,-1.45
7,8,3,0,-1.2025339603424072,-1.45
8,8,3,0,-1.6849554777145386,-1.45
9,8,3,0,-1.798359990119934,-1.45
10,8,3,0,-1.6582987308502195,-1.45
11,8,3,0,-1.661343336105347,-1.45
12,8,3,0,-1.7473546266555786,-1.45
13,8,3,0,-1.6664249897003174,-1.45
14,8,3,0,-1.8264389038085935,-1.45
15,8,3,0,-1.5590291023254397,-1.45
16,8,3,0,-1.5614125728607178,-1.45
17,8,3,0,-1.6242879629135132,-1.45
18,8,3,0,-1.6661977767944336,-1.45
19,8,3,0,-1.8217490911483765,-1.45
20,8,3,0,-1.507280707359314,-1.45
21,8,3,0,-1.6687458753585815,-1.45
22,8,3,0,-1.6996694803237915,-1.45
23,8,3,0,-1.6438686847686768,-1.45
24,8,3,0,-1.8157627582550049,-1.45
25,8,3,0,-1.581965684890747,-1.45
26,8,3,0,-1.7060564756393433,-1.45
27,8,3,0,-1.6972965002059937,-1.45
28,8,3,0,-1.689542531967163,-1.45
29,8,3,0,-1.8083847761154173,-1.45
30,8,3,0,-1.582674264907837,-1.45
31,8,3,0,-1.585624098777771,-1.45
32,8,3,0,-1.6245335340499878,-1.45
33,8,3,0,-1.6497465372085571,-1.45
34,8,3,0,-1.845447659492493,-1.45
35,8,3,0,-1.5830814838409424,-1.45
36,8,3,0,-1.5411438941955566,-1.45
37,8,3,0,-1.6606427431106567,-1.45
38,8,3,0,-1.6335735321044922,-1.45
39,8,3,0,-1.8015955686569212,-1.45
40,8,3,0,-1.5856088399887085,-1.45
41,8,3,0,-1.5520024299621582,-1.45
42,8,3,0,-1.6312047243118286,-1.45
43,8,3,0,-1.6482884883880615,-1.45
44,8,3,0,-1.7761821746826172,-1.45
45,8,3,0,-1.5722894668579102,-1.45
46,8,3,0,-1.5951228141784668,-1.45
47,8,3,0,-1.6296746730804443,-1.45
48,8,3,0,-1.6643880605697632,-1.45
49,8,3,0,-1.7985625267028809,-1.45
50,8,3,0,-1.6090116500854492,-1.45
51,8,3,0,-1.5915043354034424,-1.45
52,8,3,0,-1.6216758489608765,-1.45
53,8,3,0,-1.658228635787964,-1.45
54,8,3,0,-1.7832618951797483,-1.45
55,8,3,0,-1.5895142555236816,-1.45
56,8,3,0,-1.5894596576690674,-1.45
57,8,3,0,-1.6179131269454956,-1.45
58,8,3,0,-1.6514229774475098,-1.45
59,8,3,0,-1.776591181755066,-1.45
60,8,3,0,-1.5851757526397705,-1.45
61,8,3,0,-1.578666925430298,-1.45
62,8,3,0,-1.607195258140564,-1.45
63,8,3,0,-1.640693187713623,-1.45
64,8,3,0,-1.7874270677566528,-1.45
65,8,3,0,-1.5891427993774414,-1.45
66,8,3,0,-1.5756888389587402,-1.45
67,8,3,0,-1.6225862503051758,-1.45
68,8,3,0,-1.6393749713897705,-1.45
69,8,3,0,-1.8022234439849851,-1.45
70,8,3,0,-1.5987722873687744,-1.45
71,8,3,0,-1.5696814060211182,-1.45
72,8,3,0,-1.6163794994354248,-1.45
73,8,3,0,-1.6352988481521606,-1.45
74,8,3,0,-1.7990802526474,-1.45
75,8,3,0,-1.5939286947250366,-1.45
76,8,3,0,-1.5674272775650024,-1.45
77,8,3,0,-1.614722728729248,-1.45
78,8,3,0,-1.6358652114868164,-1.45
79,8,3,0,-1.7993892431259155,-1.45
80,8,3,0,-1.5998562574386597,-1.45
81,8,3,0,-1.570919394493103,-1.45
82,8,3,0,-1.6243053674697876,-1.45
83,8,3,0,-1.6307060718536377,-1.45
84,8,3,0,-1.8045226335525515,-1.45
85,8,3,0,-1.6073839664459229,-1.45
86,8,3,0,-1.5800743103027344,-1.45
87,8,3,0,-1.632339358329773,-1.45
88,8,3,0,-1.6379942893981934,-1.45
89,8,3,0,-1.823574542999268,-1.45
90,8,3,0,-1.6220049858093262,-1.45
91,8,3,0,-1.5951809883117676,-1.45
92,8,3,0,-1.6427860260009766,-1.45
93,8,3,0,-1.6578176021575928,-1.45
94,8,3,0,-1.863409399986267,-1.45
95,8,3,0,-1.6446738243103027,-1.45
96,8,3,0,-1.654860019683838,-1.45
97,8,3,0,-1.5842334032058716,-1.45
98,8,3,0,-1.7132426500320437,-1.45
99,8,3,0,-1.84418523311615,-1.45


==> data/baseline/cemrl/logs/subgoals_ep9_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,9,2,0,0.2946371436119079,1.45
1,9,2,0,-0.5395894050598145,1.45
2,9,2,0,-0.8531177043914795,1.45
3,9,2,0,0.5801882743835449,1.45
4,9,2,0,1.8630192279815676,1.45
5,9,2,0,1.4307910203933716,1.45
6,9,2,0,0.6157094836235046,1.45
7,9,2,0,0.9078837633132936,1.45
8,9,2,0,0.9974900484085084,1.45
9,9,2,0,1.164319396018982,1.45
10,9,2,0,1.1049203872680664,1.45
11,9,2,0,0.8716609477996826,1.45
12,9,2,0,1.267798662185669,1.45
13,9,2,0,1.744301676750183,1.45
14,9,2,0,1.403658390045166,1.45
15,9,2,0,1.1474792957305908,1.45
16,9,2,0,1.0747413635253906,1.45
17,9,2,0,1.2449620962142944,1.45
18,9,2,0,1.385320782661438,1.45
19,9,2,0,1.1625454425811768,1.45
20,9,2,0,1.38995361328125,1.45
21,9,2,0,1.1048790216445925,1.45
22,9,2,0,1.0520594120025637,1.45
23,9,2,0,1.0756915807724,1.45
24,9,2,0,1.222822666168213,1.45
25,9,2,0,1.240768313407898,1.45
26,9,2,0,1.0521773099899292,1.45
27,9,2,0,0.9949976801872252,1.45
28,9,2,0,0.938852310180664,1.45
29,9,2,0,0.84949791431427,1.45
30,9,2,0,1.0047492980957031,1.45
31,9,2,0,0.9651986360549928,1.45
32,9,2,0,0.901631236076355,1.45
33,9,2,0,0.791064441204071,1.45
34,9,2,0,1.2280913591384888,1.45
35,9,2,0,1.065701246261597,1.45
36,9,2,0,1.2438112497329712,1.45
37,9,2,0,0.9969782829284668,1.45
38,9,2,0,1.2274430990219116,1.45
39,9,2,0,1.2224682569503784,1.45
40,9,2,0,1.2803709506988523,1.45
41,9,2,0,1.1139185428619385,1.45
42,9,2,0,1.2157714366912842,1.45
43,9,2,0,1.2148830890655518,1.45
44,9,2,0,1.2370100021362305,1.45
45,9,2,0,1.0664173364639282,1.45
46,9,2,0,1.232731819152832,1.45
47,9,2,0,1.2130544185638428,1.45
48,9,2,0,1.1596323251724243,1.45
49,9,2,0,0.9826050996780396,1.45
50,9,2,0,1.2010071277618408,1.45
51,9,2,0,1.0885626077651978,1.45
52,9,2,0,1.021085262298584,1.45
53,9,2,0,0.9225792288780212,1.45
54,9,2,0,1.1790704727172852,1.45
55,9,2,0,1.1189053058624268,1.45
56,9,2,0,1.326121807098389,1.45
57,9,2,0,0.8842796087265015,1.45
58,9,2,0,1.1974287033081057,1.45
59,9,2,0,1.0180460214614868,1.45
60,9,2,0,0.9078598618507384,1.45
61,9,2,0,1.1225011348724363,1.45
62,9,2,0,1.1861244440078735,1.45
63,9,2,0,1.1878247261047363,1.45
64,9,2,0,0.9992755055427552,1.45
65,9,2,0,1.210241436958313,1.45
66,9,2,0,1.1392902135849,1.45
67,9,2,0,1.3936420679092407,1.45
68,9,2,0,1.2437198162078855,1.45
69,9,2,0,1.3826559782028198,1.45
70,9,2,0,1.4051265716552734,1.45
71,9,2,0,1.5094287395477295,1.45
72,9,2,0,1.441611647605896,1.45
73,9,2,0,1.4419114589691162,1.45
74,9,2,0,1.43536376953125,1.45
75,9,2,0,1.5362628698349,1.45
76,9,2,0,1.4876922369003296,1.45
77,9,2,0,1.5273067951202393,1.45
78,9,2,0,1.5242973566055298,1.45
79,9,2,0,1.624863624572754,1.45
80,9,2,0,1.5737224817276,1.45
81,9,2,0,1.6550806760787964,1.45
82,9,2,0,1.666001319885254,1.45
83,9,2,0,1.82565176486969,1.45
84,9,2,0,1.739339828491211,1.45
85,9,2,0,1.7974183559417725,1.45
86,9,2,0,1.811690092086792,1.45
87,9,2,0,1.9021018743515012,1.45
88,9,2,0,1.910530924797058,1.45
89,9,2,0,1.8934259414672847,1.45
90,9,2,0,1.7741941213607788,1.45
91,9,2,0,1.6296286582946775,1.45
92,9,2,0,1.831079125404358,1.45
93,9,2,0,1.682101488113403,1.45
94,9,2,0,0.8798817992210388,1.45
95,9,2,0,1.4796594381332395,1.45
96,9,2,0,1.2697558403015137,1.45
97,9,2,0,1.2046178579330444,1.45
98,9,2,0,1.165910005569458,1.45
99,9,2,0,1.5207620859146118,1.45


==> data/baseline/melts/logs/smooth/subgoals_ep0_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,0,0,-0.061662,0.0,-9.02
1,0,0,-0.062635,0.0,-9.02
2,0,0,-0.063363,0.0,-9.02
3,0,0,-0.064121,0.0,-9.02
4,0,0,-0.065727,0.0,-9.02
5,0,0,-0.069372,0.0,-9.02
6,0,0,-0.076354,0.0,-9.02
7,0,0,-0.087765,0.0,-9.02
8,0,0,-0.104345,0.0,-9.02
9,0,0,-0.12659,0.0,-9.02
10,0,0,-0.154998,0.0,-9.02
11,0,0,-0.190156,0.0,-9.02
12,0,0,-0.232708,0.0,-9.02
13,0,0,-0.283141,0.0,-9.02
14,0,0,-0.341605,0.0,-9.02
15,0,0,-0.407984,0.0,-9.02
16,0,0,-0.482122,0.0,-9.02
17,0,0,-0.563951,0.0,-9.02
18,0,0,-0.653454,0.0,-9.02
19,0,0,-0.750528,0.0,-9.02
20,0,0,-0.854954,0.0,-9.02
21,0,0,-0.966423,0.0,-9.02
22,0,0,-1.084629,0.0,-9.02
23,0,0,-1.209358,0.0,-9.02
24,0,0,-1.34037,0.0,-9.02
25,0,0,-1.477271,0.0,-9.02
26,0,0,-1.619512,0.0,-9.02
27,0,0,-1.766466,0.0,-9.02
28,0,0,-1.917571,0.0,-9.02
29,0,0,-2.072349,0.0,-9.02
30,0,0,-2.230329,0.0,-9.02
31,0,0,-2.390966,0.0,-9.02
32,0,0,-2.553679,0.0,-9.02
33,0,0,-2.717929,0.0,-9.02
34,0,0,-2.883192,0.0,-9.02
35,0,0,-3.048875,0.0,-9.02
36,0,0,-3.214148,0.0,-9.02
37,0,0,-3.377921,0.0,-9.02
38,0,0,-3.539002,0.0,-9.02
39,0,0,-3.696341,0.0,-9.02
40,0,0,-3.84926,0.0,-9.02
41,0,0,-3.997458,0.0,-9.02
42,0,0,-4.140878,0.0,-9.02
43,0,0,-4.279567,0.0,-9.02
44,0,0,-4.413535,0.0,-9.02
45,0,0,-4.542746,0.0,-9.02
46,0,0,-4.667109,0.0,-9.02
47,0,0,-4.78648,0.0,-9.02
48,0,0,-4.900674,0.0,-9.02
49,0,0,-5.009491,0.0,-9.02
50,0,0,-5.112837,0.0,-9.02
51,0,0,-5.210771,0.0,-9.02
52,0,0,-5.303498,0.0,-9.02
53,0,0,-5.391362,0.0,-9.02
54,0,0,-5.474822,0.0,-9.02
55,0,0,-5.554453,0.0,-9.02
56,0,0,-5.630909,0.0,-9.02
57,0,0,-5.704826,0.0,-9.02
58,0,0,-5.776776,0.0,-9.02
59,0,0,-5.8472,0.0,-9.02
60,0,0,-5.916363,0.0,-9.02
61,0,0,-5.984335,0.0,-9.02
62,0,0,-6.051023,0.0,-9.02
63,0,0,-6.116236,0.0,-9.02
64,0,0,-6.179711,0.0,-9.02
65,0,0,-6.241159,0.0,-9.02
66,0,0,-6.300297,0.0,-9.02
67,0,0,-6.356893,0.0,-9.02
68,0,0,-6.410769,0.0,-9.02
69,0,0,-6.46178,0.0,-9.02
70,0,0,-6.509833,0.0,-9.02
71,0,0,-6.554902,0.0,-9.02
72,0,0,-6.597037,0.0,-9.02
73,0,0,-6.636332,0.0,-9.02
74,0,0,-6.672929,0.0,-9.02
75,0,0,-6.706987,0.0,-9.02
76,0,0,-6.738667,0.0,-9.02
77,0,0,-6.768101,0.0,-9.02
78,0,0,-6.795369,0.0,-9.02
79,0,0,-6.820517,0.0,-9.02
80,0,0,-6.843628,0.0,-9.02
81,0,0,-6.864884,0.0,-9.02
82,0,0,-6.884584,0.0,-9.02
83,0,0,-6.903124,0.0,-9.02
84,0,0,-6.920937,0.0,-9.02
85,0,0,-6.938444,0.0,-9.02
86,0,0,-6.955988,0.0,-9.02
87,0,0,-6.973789,0.0,-9.02
88,0,0,-6.991961,0.0,-9.02
89,0,0,-7.010572,0.0,-9.02
90,0,0,-7.029682,0.0,-9.02
91,0,0,-7.049318,0.0,-9.02
92,0,0,-7.069452,0.0,-9.02
93,0,0,-7.089959,0.0,-9.02
94,0,0,-7.11051,0.0,-9.02
95,0,0,-7.13044,0.0,-9.02
96,0,0,-7.148733,0.0,-9.02
97,0,0,-7.164137,0.0,-9.02
98,0,0,-7.175354,0.0,-9.02
99,0,0,-7.181279,0.0,-9.02


==> data/baseline/melts/logs/smooth/subgoals_ep10_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,10,2,0.0,0.491568,1.75
1,10,2,0.0,0.461578,1.75
2,10,2,0.0,0.442613,1.75
3,10,2,0.0,0.453843,1.75
4,10,2,0.0,0.507454,1.75
5,10,2,0.0,0.605935,1.75
6,10,2,0.0,0.73823,1.75
7,10,2,0.0,0.885603,1.75
8,10,2,0.0,1.028994,1.75
9,10,2,0.0,1.154451,1.75
10,10,2,0.0,1.258632,1.75
11,10,2,0.0,1.343389,1.75
12,10,2,0.0,1.41456,1.75
13,10,2,0.0,1.474949,1.75
14,10,2,0.0,1.524513,1.75
15,10,2,0.0,1.557592,1.75
16,10,2,0.0,1.571474,1.75
17,10,2,0.0,1.569069,1.75
18,10,2,0.0,1.557992,1.75
19,10,2,0.0,1.547427,1.75
20,10,2,0.0,1.543272,1.75
21,10,2,0.0,1.546338,1.75
22,10,2,0.0,1.552346,1.75
23,10,2,0.0,1.554187,1.75
24,10,2,0.0,1.546118,1.75
25,10,2,0.0,1.526977,1.75
26,10,2,0.0,1.500334,1.75
27,10,2,0.0,1.473595,1.75
28,10,2,0.0,1.454495,1.75
29,10,2,0.0,1.447315,1.75
30,10,2,0.0,1.45154,1.75
31,10,2,0.0,1.46123,1.75
32,10,2,0.0,1.469111,1.75
33,10,2,0.0,1.469898,1.75
34,10,2,0.0,1.463998,1.75
35,10,2,0.0,1.456122,1.75
36,10,2,0.0,1.453574,1.75
37,10,2,0.0,1.460971,1.75
38,10,2,0.0,1.47806,1.75
39,10,2,0.0,1.498927,1.75
40,10,2,0.0,1.514754,1.75
41,10,2,0.0,1.518784,1.75
42,10,2,0.0,1.509743,1.75
43,10,2,0.0,1.491642,1.75
44,10,2,0.0,1.471185,1.75
45,10,2,0.0,1.455521,1.75
46,10,2,0.0,1.447604,1.75
47,10,2,0.0,1.446633,1.75
48,10,2,0.0,1.448809,1.75
49,10,2,0.0,1.450282,1.75
50,10,2,0.0,1.450152,1.75
51,10,2,0.0,1.450521,1.75
52,10,2,0.0,1.455301,1.75
53,10,2,0.0,1.467245,1.75
54,10,2,0.0,1.486115,1.75
55,10,2,0.0,1.507857,1.75
56,10,2,0.0,1.526003,1.75
57,10,2,0.0,1.53509,1.75
58,10,2,0.0,1.533661,1.75
59,10,2,0.0,1.525028,1.75
60,10,2,0.0,1.515279,1.75
61,10,2,0.0,1.510125,1.75
62,10,2,0.0,1.511502,1.75
63,10,2,0.0,1.517607,1.75
64,10,2,0.0,1.522548,1.75
65,10,2,0.0,1.520498,1.75
66,10,2,0.0,1.508412,1.75
67,10,2,0.0,1.488772,1.75
68,10,2,0.0,1.467716,1.75
69,10,2,0.0,1.452101,1.75
70,10,2,0.0,1.445544,1.75
71,10,2,0.0,1.446371,1.75
72,10,2,0.0,1.448092,1.75
73,10,2,0.0,1.442993,1.75
74,10,2,0.0,1.426843,1.75
75,10,2,0.0,1.402232,1.75
76,10,2,0.0,1.37624,1.75
77,10,2,0.0,1.357569,1.75
78,10,2,0.0,1.351295,1.75
79,10,2,0.0,1.356861,1.75
80,10,2,0.0,1.368745,1.75
81,10,2,0.0,1.379498,1.75
82,10,2,0.0,1.383814,1.75
83,10,2,0.0,1.381551,1.75
84,10,2,0.0,1.376381,1.75
85,10,2,0.0,1.373507,1.75
86,10,2,0.0,1.377038,1.75
87,10,2,0.0,1.387876,1.75
88,10,2,0.0,1.402837,1.75
89,10,2,0.0,1.416872,1.75
90,10,2,0.0,1.425413,1.75
91,10,2,0.0,1.427536,1.75
92,10,2,0.0,1.425718,1.75
93,10,2,0.0,1.424424,1.75
94,10,2,0.0,1.427752,1.75
95,10,2,0.0,1.43828,1.75
96,10,2,0.0,1.455107,1.75
97,10,2,0.0,1.474739,1.75
98,10,2,0.0,1.491604,1.75
99,10,2,0.0,1.501066,1.75


==> data/baseline/melts/logs/smooth/subgoals_ep11_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,11,2,0.0,0.498105,2.35
1,11,2,0.0,0.459589,2.35
2,11,2,0.0,0.42894,2.35
3,11,2,0.0,0.426667,2.35
4,11,2,0.0,0.46567,2.35
5,11,2,0.0,0.54645,2.35
6,11,2,0.0,0.658893,2.35
7,11,2,0.0,0.790059,2.35
8,11,2,0.0,0.929417,2.35
9,11,2,0.0,1.073267,2.35
10,11,2,0.0,1.222687,2.35
11,11,2,0.0,1.378173,2.35
12,11,2,0.0,1.537304,2.35
13,11,2,0.0,1.693261,2.35
14,11,2,0.0,1.835086,2.35
15,11,2,0.0,1.951498,2.35
16,11,2,0.0,2.035735,2.35
17,11,2,0.0,2.087269,2.35
18,11,2,0.0,2.113392,2.35
19,11,2,0.0,2.124963,2.35
20,11,2,0.0,2.133587,2.35
21,11,2,0.0,2.146309,2.35
22,11,2,0.0,2.161721,2.35
23,11,2,0.0,2.171769,2.35
24,11,2,0.0,2.167108,2.35
25,11,2,0.0,2.1452,2.35
26,11,2,0.0,2.112237,2.35
27,11,2,0.0,2.080118,2.35
28,11,2,0.0,2.058791,2.35
29,11,2,0.0,2.051325,2.35
30,11,2,0.0,2.052769,2.35
31,11,2,0.0,2.054681,2.35
32,11,2,0.0,2.052198,2.35
33,11,2,0.0,2.045931,2.35
34,11,2,0.0,2.040863,2.35
35,11,2,0.0,2.041743,2.35
36,11,2,0.0,2.048985,2.35
37,11,2,0.0,2.059852,2.35
38,11,2,0.0,2.071044,2.35
39,11,2,0.0,2.079449,2.35
40,11,2,0.0,2.083767,2.35
41,11,2,0.0,2.082754,2.35
42,11,2,0.0,2.075701,2.35
43,11,2,0.0,2.062441,2.35
44,11,2,0.0,2.045241,2.35
45,11,2,0.0,2.029367,2.35
46,11,2,0.0,2.02077,2.35
47,11,2,0.0,2.023277,2.35
48,11,2,0.0,2.036854,2.35
49,11,2,0.0,2.057501,2.35
50,11,2,0.0,2.080073,2.35
51,11,2,0.0,2.100112,2.35
52,11,2,0.0,2.11513,2.35
53,11,2,0.0,2.123939,2.35
54,11,2,0.0,2.125795,2.35
55,11,2,0.0,2.120182,2.35
56,11,2,0.0,2.10756,2.35
57,11,2,0.0,2.091174,2.35
58,11,2,0.0,2.076461,2.35
59,11,2,0.0,2.069122,2.35
60,11,2,0.0,2.072033,2.35
61,11,2,0.0,2.084459,2.35
62,11,2,0.0,2.102941,2.35
63,11,2,0.0,2.123694,2.35
64,11,2,0.0,2.143383,2.35
65,11,2,0.0,2.160046,2.35
66,11,2,0.0,2.170744,2.35
67,11,2,0.0,2.169726,2.35
68,11,2,0.0,2.150452,2.35
69,11,2,0.0,2.108491,2.35
70,11,2,0.0,2.047448,2.35
71,11,2,0.0,1.979116,2.35
72,11,2,0.0,1.919537,2.35
73,11,2,0.0,1.881207,2.35
74,11,2,0.0,1.86739,2.35
75,11,2,0.0,1.87145,2.35
76,11,2,0.0,1.881621,2.35
77,11,2,0.0,1.888796,2.35
78,11,2,0.0,1.891479,2.35
79,11,2,0.0,1.894158,2.35
80,11,2,0.0,1.901523,2.35
81,11,2,0.0,1.914028,2.35
82,11,2,0.0,1.927131,2.35
83,11,2,0.0,1.935591,2.35
84,11,2,0.0,1.937885,2.35
85,11,2,0.0,1.9386,2.35
86,11,2,0.0,1.945588,2.35
87,11,2,0.0,1.96506,2.35
88,11,2,0.0,1.998494,2.35
89,11,2,0.0,2.040914,2.35
90,11,2,0.0,2.085653,2.35
91,11,2,0.0,2.126935,2.35
92,11,2,0.0,2.163038,2.35
93,11,2,0.0,2.195918,2.35
94,11,2,0.0,2.228122,2.35
95,11,2,0.0,2.262231,2.35
96,11,2,0.0,2.297521,2.35
97,11,2,0.0,2.330361,2.35
98,11,2,0.0,2.356315,2.35
99,11,2,0.0,2.370867,2.35


==> data/baseline/melts/logs/smooth/subgoals_ep1_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,1,0,0.056629,0.0,-5.1
1,1,0,0.052883,0.0,-5.1
2,1,0,0.052505,0.0,-5.1
3,1,0,0.057781,0.0,-5.1
4,1,0,0.069839,0.0,-5.1
5,1,0,0.088689,0.0,-5.1
6,1,0,0.113581,0.0,-5.1
7,1,0,0.143207,0.0,-5.1
8,1,0,0.175813,0.0,-5.1
9,1,0,0.209344,0.0,-5.1
10,1,0,0.241777,0.0,-5.1
11,1,0,0.271024,0.0,-5.1
12,1,0,0.295718,0.0,-5.1
13,1,0,0.315158,0.0,-5.1
14,1,0,0.32925,0.0,-5.1
15,1,0,0.338278,0.0,-5.1
16,1,0,0.342564,0.0,-5.1
17,1,0,0.342234,0.0,-5.1
18,1,0,0.337192,0.0,-5.1
19,1,0,0.327234,0.0,-5.1
20,1,0,0.312107,0.0,-5.1
21,1,0,0.291635,0.0,-5.1
22,1,0,0.265832,0.0,-5.1
23,1,0,0.234983,0.0,-5.1
24,1,0,0.199586,0.0,-5.1
25,1,0,0.160266,0.0,-5.1
26,1,0,0.117663,0.0,-5.1
27,1,0,0.072247,0.0,-5.1
28,1,0,0.024268,0.0,-5.1
29,1,0,-0.026193,0.0,-5.1
30,1,0,-0.079238,0.0,-5.1
31,1,0,-0.135289,0.0,-5.1
32,1,0,-0.195156,0.0,-5.1
33,1,0,-0.259954,0.0,-5.1
34,1,0,-0.330903,0.0,-5.1
35,1,0,-0.409,0.0,-5.1
36,1,0,-0.494836,0.0,-5.1
37,1,0,-0.58858,0.0,-5.1
38,1,0,-0.690135,0.0,-5.1
39,1,0,-0.799293,0.0,-5.1
40,1,0,-0.91575,0.0,-5.1
41,1,0,-1.039015,0.0,-5.1
42,1,0,-1.168359,0.0,-5.1
43,1,0,-1.302882,0.0,-5.1
44,1,0,-1.441655,0.0,-5.1
45,1,0,-1.583738,0.0,-5.1
46,1,0,-1.728055,0.0,-5.1
47,1,0,-1.873265,0.0,-5.1
48,1,0,-2.017732,0.0,-5.1
49,1,0,-2.1597,0.0,-5.1
50,1,0,-2.297605,0.0,-5.1
51,1,0,-2.430385,0.0,-5.1
52,1,0,-2.557529,0.0,-5.1
53,1,0,-2.678909,0.0,-5.1
54,1,0,-2.794518,0.0,-5.1
55,1,0,-2.904279,0.0,-5.1
56,1,0,-3.00806,0.0,-5.1
57,1,0,-3.105737,0.0,-5.1
58,1,0,-3.197245,0.0,-5.1
59,1,0,-3.282607,0.0,-5.1
60,1,0,-3.361959,0.0,-5.1
61,1,0,-3.435549,0.0,-5.1
62,1,0,-3.503734,0.0,-5.1
63,1,0,-3.566952,0.0,-5.1
64,1,0,-3.625691,0.0,-5.1
65,1,0,-3.680418,0.0,-5.1
66,1,0,-3.731486,0.0,-5.1
67,1,0,-3.779139,0.0,-5.1
68,1,0,-3.823497,0.0,-5.1
69,1,0,-3.864576,0.0,-5.1
70,1,0,-3.902333,0.0,-5.1
71,1,0,-3.936687,0.0,-5.1
72,1,0,-3.967529,0.0,-5.1
73,1,0,-3.99478,0.0,-5.1
74,1,0,-4.018459,0.0,-5.1
75,1,0,-4.038659,0.0,-5.1
76,1,0,-4.055577,0.0,-5.1
77,1,0,-4.069563,0.0,-5.1
78,1,0,-4.081099,0.0,-5.1
79,1,0,-4.090738,0.0,-5.1
80,1,0,-4.099056,0.0,-5.1
81,1,0,-4.106643,0.0,-5.1
82,1,0,-4.114071,0.0,-5.1
83,1,0,-4.121844,0.0,-5.1
84,1,0,-4.130371,0.0,-5.1
85,1,0,-4.139989,0.0,-5.1
86,1,0,-4.150943,0.0,-5.1
87,1,0,-4.163358,0.0,-5.1
88,1,0,-4.1772,0.0,-5.1
89,1,0,-4.192265,0.0,-5.1
90,1,0,-4.20822,0.0,-5.1
91,1,0,-4.224651,0.0,-5.1
92,1,0,-4.241098,0.0,-5.1
93,1,0,-4.257074,0.0,-5.1
94,1,0,-4.272121,0.0,-5.1
95,1,0,-4.285778,0.0,-5.1
96,1,0,-4.297557,0.0,-5.1
97,1,0,-4.306968,0.0,-5.1
98,1,0,-4.313559,0.0,-5.1
99,1,0,-4.31696,0.0,-5.1


==> data/baseline/melts/logs/smooth/subgoals_ep2_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,2,0,0.046842,0.0,-3.14
1,2,0,0.040621,0.0,-3.14
2,2,0,0.039204,0.0,-3.14
3,2,0,0.044814,0.0,-3.14
4,2,0,0.057389,0.0,-3.14
5,2,0,0.074915,0.0,-3.14
6,2,0,0.094386,0.0,-3.14
7,2,0,0.112807,0.0,-3.14
8,2,0,0.127888,0.0,-3.14
9,2,0,0.138132,0.0,-3.14
10,2,0,0.142785,0.0,-3.14
11,2,0,0.141218,0.0,-3.14
12,2,0,0.132957,0.0,-3.14
13,2,0,0.117331,0.0,-3.14
14,2,0,0.093593,0.0,-3.14
15,2,0,0.061124,0.0,-3.14
16,2,0,0.019624,0.0,-3.14
17,2,0,-0.030823,0.0,-3.14
18,2,0,-0.089915,0.0,-3.14
19,2,0,-0.157266,0.0,-3.14
20,2,0,-0.232608,0.0,-3.14
21,2,0,-0.315882,0.0,-3.14
22,2,0,-0.407154,0.0,-3.14
23,2,0,-0.506463,0.0,-3.14
24,2,0,-0.613712,0.0,-3.14
25,2,0,-0.728627,0.0,-3.14
26,2,0,-0.850747,0.0,-3.14
27,2,0,-0.979413,0.0,-3.14
28,2,0,-1.113699,0.0,-3.14
29,2,0,-1.252463,0.0,-3.14
30,2,0,-1.394418,0.0,-3.14
31,2,0,-1.538179,0.0,-3.14
32,2,0,-1.682301,0.0,-3.14
33,2,0,-1.825262,0.0,-3.14
34,2,0,-1.965429,0.0,-3.14
35,2,0,-2.101158,0.0,-3.14
36,2,0,-2.230941,0.0,-3.14
37,2,0,-2.353649,0.0,-3.14
38,2,0,-2.468691,0.0,-3.14
39,2,0,-2.575978,0.0,-3.14
40,2,0,-2.675816,0.0,-3.14
41,2,0,-2.768663,0.0,-3.14
42,2,0,-2.854969,0.0,-3.14
43,2,0,-2.935158,0.0,-3.14
44,2,0,-3.009625,0.0,-3.14
45,2,0,-3.078749,0.0,-3.14
46,2,0,-3.14293,0.0,-3.14
47,2,0,-3.20263,0.0,-3.14
48,2,0,-3.258409,0.0,-3.14
49,2,0,-3.310975,0.0,-3.14
50,2,0,-3.361205,0.0,-3.14
51,2,0,-3.410069,0.0,-3.14
52,2,0,-3.458451,0.0,-3.14
53,2,0,-3.506876,0.0,-3.14
54,2,0,-3.555326,0.0,-3.14
55,2,0,-3.603219,0.0,-3.14
56,2,0,-3.649581,0.0,-3.14
57,2,0,-3.693351,0.0,-3.14
58,2,0,-3.73363,0.0,-3.14
59,2,0,-3.769809,0.0,-3.14
60,2,0,-3.80161,0.0,-3.14
61,2,0,-3.829033,0.0,-3.14
62,2,0,-3.852246,0.0,-3.14
63,2,0,-3.871534,0.0,-3.14
64,2,0,-3.887263,0.0,-3.14
65,2,0,-3.899847,0.0,-3.14
66,2,0,-3.909702,0.0,-3.14
67,2,0,-3.917236,0.0,-3.14
68,2,0,-3.922815,0.0,-3.14
69,2,0,-3.926729,0.0,-3.14
70,2,0,-3.929149,0.0,-3.14
71,2,0,-3.930126,0.0,-3.14
72,2,0,-3.929651,0.0,-3.14
73,2,0,-3.92775,0.0,-3.14
74,2,0,-3.924568,0.0,-3.14
75,2,0,-3.920399,0.0,-3.14
76,2,0,-3.915656,0.0,-3.14
77,2,0,-3.910808,0.0,-3.14
78,2,0,-3.906302,0.0,-3.14
79,2,0,-3.902483,0.0,-3.14
80,2,0,-3.89955,0.0,-3.14
81,2,0,-3.897558,0.0,-3.14
82,2,0,-3.89645,0.0,-3.14
83,2,0,-3.896085,0.0,-3.14
84,2,0,-3.896286,0.0,-3.14
85,2,0,-3.896895,0.0,-3.14
86,2,0,-3.897794,0.0,-3.14
87,2,0,-3.898917,0.0,-3.14
88,2,0,-3.900244,0.0,-3.14
89,2,0,-3.901774,0.0,-3.14
90,2,0,-3.903512,0.0,-3.14
91,2,0,-3.905423,0.0,-3.14
92,2,0,-3.907453,0.0,-3.14
93,2,0,-3.909571,0.0,-3.14
94,2,0,-3.911763,0.0,-3.14
95,2,0,-3.914003,0.0,-3.14
96,2,0,-3.916212,0.0,-3.14
97,2,0,-3.918228,0.0,-3.14
98,2,0,-3.919803,0.0,-3.14
99,2,0,-3.920677,0.0,-3.14


==> data/baseline/melts/logs/smooth/subgoals_ep3_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,3,1,0.072736,0.0,3.14
1,3,1,0.066661,0.0,3.14
2,3,1,0.062556,0.0,3.14
3,3,1,0.064156,0.0,3.14
4,3,1,0.073849,0.0,3.14
5,3,1,0.092146,0.0,3.14
6,3,1,0.117993,0.0,3.14
7,3,1,0.149498,0.0,3.14
8,3,1,0.184824,0.0,3.14
9,3,1,0.222849,0.0,3.14
10,3,1,0.263329,0.0,3.14
11,3,1,0.306157,0.0,3.14
12,3,1,0.351165,0.0,3.14
13,3,1,0.397496,0.0,3.14
14,3,1,0.443654,0.0,3.14
15,3,1,0.487989,0.0,3.14
16,3,1,0.529184,0.0,3.14
17,3,1,0.566579,0.0,3.14
18,3,1,0.6002,0.0,3.14
19,3,1,0.63051,0.0,3.14
20,3,1,0.658115,0.0,3.14
21,3,1,0.683511,0.0,3.14
22,3,1,0.707009,0.0,3.14
23,3,1,0.72882,0.0,3.14
24,3,1,0.749021,0.0,3.14
25,3,1,0.767575,0.0,3.14
26,3,1,0.784347,0.0,3.14
27,3,1,0.799161,0.0,3.14
28,3,1,0.811873,0.0,3.14
29,3,1,0.822434,0.0,3.14
30,3,1,0.830883,0.0,3.14
31,3,1,0.837333,0.0,3.14
32,3,1,0.841923,0.0,3.14
33,3,1,0.84472,0.0,3.14
34,3,1,0.845721,0.0,3.14
35,3,1,0.844883,0.0,3.14
36,3,1,0.842109,0.0,3.14
37,3,1,0.837324,0.0,3.14
38,3,1,0.830506,0.0,3.14
39,3,1,0.821645,0.0,3.14
40,3,1,0.810704,0.0,3.14
41,3,1,0.797553,0.0,3.14
42,3,1,0.78193,0.0,3.14
43,3,1,0.763496,0.0,3.14
44,3,1,0.741981,0.0,3.14
45,3,1,0.717428,0.0,3.14
46,3,1,0.69026,0.0,3.14
47,3,1,0.661185,0.0,3.14
48,3,1,0.630889,0.0,3.14
49,3,1,0.599627,0.0,3.14
50,3,1,0.566866,0.0,3.14
51,3,1,0.531307,0.0,3.14
52,3,1,0.491319,0.0,3.14
53,3,1,0.445584,0.0,3.14
54,3,1,0.393698,0.0,3.14
55,3,1,0.3364,0.0,3.14
56,3,1,0.275215,0.0,3.14
57,3,1,0.211774,0.0,3.14
58,3,1,0.147158,0.0,3.14
59,3,1,0.081496,0.0,3.14
60,3,1,0.014125,0.0,3.14
61,3,1,-0.055776,0.0,3.14
62,3,1,-0.128396,0.0,3.14
63,3,1,-0.202766,0.0,3.14
64,3,1,-0.276709,0.0,3.14
65,3,1,-0.347216,0.0,3.14
66,3,1,-0.411172,0.0,3.14
67,3,1,-0.466168,0.0,3.14
68,3,1,-0.511046,0.0,3.14
69,3,1,-0.545935,0.0,3.14
70,3,1,-0.571869,0.0,3.14
71,3,1,-0.590219,0.0,3.14
72,3,1,-0.602123,0.0,3.14
73,3,1,-0.608205,0.0,3.14
74,3,1,-0.608663,0.0,3.14
75,3,1,-0.603637,0.0,3.14
76,3,1,-0.593561,0.0,3.14
77,3,1,-0.579211,0.0,3.14
78,3,1,-0.561472,0.0,3.14
79,3,1,-0.541008,0.0,3.14
80,3,1,-0.517993,0.0,3.14
81,3,1,-0.492053,0.0,3.14
82,3,1,-0.462444,0.0,3.14
83,3,1,-0.428403,0.0,3.14
84,3,1,-0.389449,0.0,3.14
85,3,1,-0.345479,0.0,3.14
86,3,1,-0.296623,0.0,3.14
87,3,1,-0.24305,0.0,3.14
88,3,1,-0.184709,0.0,3.14
89,3,1,-0.121144,0.0,3.14
90,3,1,-0.051474,0.0,3.14
91,3,1,0.025122,0.0,3.14
92,3,1,0.108874,0.0,3.14
93,3,1,0.198937,0.0,3.14
94,3,1,0.292852,0.0,3.14
95,3,1,0.386353,0.0,3.14
96,3,1,0.473536,0.0,3.14
97,3,1,0.547562,0.0,3.14
98,3,1,0.601641,0.0,3.14
99,3,1,0.630243,0.0,3.14


==> data/baseline/melts/logs/smooth/subgoals_ep4_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,4,1,0.057668,0.0,5.1
1,4,1,0.055908,0.0,5.1
2,4,1,0.05217,0.0,5.1
3,4,1,0.047583,0.0,5.1
4,4,1,0.043158,0.0,5.1
5,4,1,0.039073,0.0,5.1
6,4,1,0.034438,0.0,5.1
7,4,1,0.027555,0.0,5.1
8,4,1,0.016593,0.0,5.1
9,4,1,0.000194,0.0,5.1
10,4,1,-0.022389,0.0,5.1
11,4,1,-0.051383,0.0,5.1
12,4,1,-0.086995,0.0,5.1
13,4,1,-0.129759,0.0,5.1
14,4,1,-0.180462,0.0,5.1
15,4,1,-0.239726,0.0,5.1
16,4,1,-0.30766,0.0,5.1
17,4,1,-0.383629,0.0,5.1
18,4,1,-0.466264,0.0,5.1
19,4,1,-0.553738,0.0,5.1
20,4,1,-0.643962,0.0,5.1
21,4,1,-0.734617,0.0,5.1
22,4,1,-0.82307,0.0,5.1
23,4,1,-0.906394,0.0,5.1
24,4,1,-0.981645,0.0,5.1
25,4,1,-1.046403,0.0,5.1
26,4,1,-1.099336,0.0,5.1
27,4,1,-1.14047,0.0,5.1
28,4,1,-1.171039,0.0,5.1
29,4,1,-1.192788,0.0,5.1
30,4,1,-1.207125,0.0,5.1
31,4,1,-1.214472,0.0,5.1
32,4,1,-1.214224,0.0,5.1
33,4,1,-1.20531,0.0,5.1
34,4,1,-1.186888,0.0,5.1
35,4,1,-1.158783,0.0,5.1
36,4,1,-1.121546,0.0,5.1
37,4,1,-1.076128,0.0,5.1
38,4,1,-1.023423,0.0,5.1
39,4,1,-0.964015,0.0,5.1
40,4,1,-0.898252,0.0,5.1
41,4,1,-0.826387,0.0,5.1
42,4,1,-0.7486,0.0,5.1
43,4,1,-0.664933,0.0,5.1
44,4,1,-0.575297,0.0,5.1
45,4,1,-0.479613,0.0,5.1
46,4,1,-0.3781,0.0,5.1
47,4,1,-0.271452,0.0,5.1
48,4,1,-0.160751,0.0,5.1
49,4,1,-0.047106,0.0,5.1
50,4,1,0.068783,0.0,5.1
51,4,1,0.186696,0.0,5.1
52,4,1,0.30668,0.0,5.1
53,4,1,0.428793,0.0,5.1
54,4,1,0.552915,0.0,5.1
55,4,1,0.678784,0.0,5.1
56,4,1,0.806089,0.0,5.1
57,4,1,0.934472,0.0,5.1
58,4,1,1.063386,0.0,5.1
59,4,1,1.192057,0.0,5.1
60,4,1,1.31966,0.0,5.1
61,4,1,1.445674,0.0,5.1
62,4,1,1.570247,0.0,5.1
63,4,1,1.694238,0.0,5.1
64,4,1,1.81881,0.0,5.1
65,4,1,1.944829,0.0,5.1
66,4,1,2.072365,0.0,5.1
67,4,1,2.200473,0.0,5.1
68,4,1,2.327466,0.0,5.1
69,4,1,2.451536,0.0,5.1
70,4,1,2.571466,0.0,5.1
71,4,1,2.687065,0.0,5.1
72,4,1,2.799103,0.0,5.1
73,4,1,2.908857,0.0,5.1
74,4,1,3.017494,0.0,5.1
75,4,1,3.125626,0.0,5.1
76,4,1,3.233271,0.0,5.1
77,4,1,3.340226,0.0,5.1
78,4,1,3.446522,0.0,5.1
79,4,1,3.552633,0.0,5.1
80,4,1,3.659265,0.0,5.1
81,4,1,3.766873,0.0,5.1
82,4,1,3.875241,0.0,5.1
83,4,1,3.983444,0.0,5.1
84,4,1,4.090116,0.0,5.1
85,4,1,4.193936,0.0,5.1
86,4,1,4.294198,0.0,5.1
87,4,1,4.391124,0.0,5.1
88,4,1,4.485779,0.0,5.1
89,4,1,4.579645,0.0,5.1
90,4,1,4.674043,0.0,5.1
91,4,1,4.769551,0.0,5.1
92,4,1,4.865767,0.0,5.1
93,4,1,4.96137,0.0,5.1
94,4,1,5.054241,0.0,5.1
95,4,1,5.1416,0.0,5.1
96,4,1,5.219906,0.0,5.1
97,4,1,5.284817,0.0,5.1
98,4,1,5.331641,0.0,5.1
99,4,1,5.356265,0.0,5.1


==> data/baseline/melts/logs/smooth/subgoals_ep5_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,5,1,0.047584,0.0,9.02
1,5,1,0.040595,0.0,9.02
2,5,1,0.036381,0.0,9.02
3,5,1,0.038836,0.0,9.02
4,5,1,0.050061,0.0,9.02
5,5,1,0.069768,0.0,9.02
6,5,1,0.095635,0.0,9.02
7,5,1,0.124202,0.0,9.02
8,5,1,0.151921,0.0,9.02
9,5,1,0.176057,0.0,9.02
10,5,1,0.195222,0.0,9.02
11,5,1,0.208934,0.0,9.02
12,5,1,0.217844,0.0,9.02
13,5,1,0.223107,0.0,9.02
14,5,1,0.226197,0.0,9.02
15,5,1,0.229031,0.0,9.02
16,5,1,0.234009,0.0,9.02
17,5,1,0.243859,0.0,9.02
18,5,1,0.261269,0.0,9.02
19,5,1,0.288257,0.0,9.02
20,5,1,0.325668,0.0,9.02
21,5,1,0.373018,0.0,9.02
22,5,1,0.428829,0.0,9.02
23,5,1,0.49143,0.0,9.02
24,5,1,0.559767,0.0,9.02
25,5,1,0.633763,0.0,9.02
26,5,1,0.714086,0.0,9.02
27,5,1,0.801462,0.0,9.02
28,5,1,0.895991,0.0,9.02
29,5,1,0.996814,0.0,9.02
30,5,1,1.102352,0.0,9.02
31,5,1,1.210833,0.0,9.02
32,5,1,1.320899,0.0,9.02
33,5,1,1.431896,0.0,9.02
34,5,1,1.54388,0.0,9.02
35,5,1,1.65748,0.0,9.02
36,5,1,1.773668,0.0,9.02
37,5,1,1.893492,0.0,9.02
38,5,1,2.017671,0.0,9.02
39,5,1,2.14625,0.0,9.02
40,5,1,2.278444,0.0,9.02
41,5,1,2.412807,0.0,9.02
42,5,1,2.547595,0.0,9.02
43,5,1,2.681378,0.0,9.02
44,5,1,2.813511,0.0,9.02
45,5,1,2.944203,0.0,9.02
46,5,1,3.074241,0.0,9.02
47,5,1,3.204496,0.0,9.02
48,5,1,3.335399,0.0,9.02
49,5,1,3.466661,0.0,9.02
50,5,1,3.597362,0.0,9.02
51,5,1,3.726327,0.0,9.02
52,5,1,3.852732,0.0,9.02
53,5,1,3.976493,0.0,9.02
54,5,1,4.098255,0.0,9.02
55,5,1,4.21894,0.0,9.02
56,5,1,4.339119,0.0,9.02
57,5,1,4.458647,0.0,9.02
58,5,1,4.576747,0.0,9.02
59,5,1,4.692497,0.0,9.02
60,5,1,4.805449,0.0,9.02
61,5,1,4.916025,0.0,9.02
62,5,1,5.025386,0.0,9.02
63,5,1,5.134867,0.0,9.02
64,5,1,5.245383,0.0,9.02
65,5,1,5.356972,0.0,9.02
66,5,1,5.46871,0.0,9.02
67,5,1,5.579108,0.0,9.02
68,5,1,5.686758,0.0,9.02
69,5,1,5.790926,0.0,9.02
70,5,1,5.891848,0.0,9.02
71,5,1,5.990494,0.0,9.02
72,5,1,6.087941,0.0,9.02
73,5,1,6.184803,0.0,9.02
74,5,1,6.280954,0.0,9.02
75,5,1,6.375724,0.0,9.02
76,5,1,6.468399,0.0,9.02
77,5,1,6.558742,0.0,9.02
78,5,1,6.647191,0.0,9.02
79,5,1,6.734591,0.0,9.02
80,5,1,6.821652,0.0,9.02
81,5,1,6.90849,0.0,9.02
82,5,1,6.994556,0.0,9.02
83,5,1,7.078894,0.0,9.02
84,5,1,7.16064,0.0,9.02
85,5,1,7.239492,0.0,9.02
86,5,1,7.315942,0.0,9.02
87,5,1,7.39114,0.0,9.02
88,5,1,7.466455,0.0,9.02
89,5,1,7.542992,0.0,9.02
90,5,1,7.621256,0.0,9.02
91,5,1,7.700936,0.0,9.02
92,5,1,7.780991,0.0,9.02
93,5,1,7.859923,0.0,9.02
94,5,1,7.935882,0.0,9.02
95,5,1,8.006633,0.0,9.02
96,5,1,8.069444,0.0,9.02
97,5,1,8.121077,0.0,9.02
98,5,1,8.158074,0.0,9.02
99,5,1,8.177445,0.0,9.02


==> data/baseline/melts/logs/smooth/subgoals_ep6_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,6,3,0.0,-0.452851,-2.35
1,6,3,0.0,-0.425655,-2.35
2,6,3,0.0,-0.432847,-2.35
3,6,3,0.0,-0.490996,-2.35
4,6,3,0.0,-0.602331,-2.35
5,6,3,0.0,-0.759702,-2.35
6,6,3,0.0,-0.949441,-2.35
7,6,3,0.0,-1.1536,-2.35
8,6,3,0.0,-1.353172,-2.35
9,6,3,0.0,-1.531327,-2.35
10,6,3,0.0,-1.679859,-2.35
11,6,3,0.0,-1.796221,-2.35
12,6,3,0.0,-1.889306,-2.35
13,6,3,0.0,-1.967833,-2.35
14,6,3,0.0,-2.0383,-2.35
15,6,3,0.0,-2.10264,-2.35
16,6,3,0.0,-2.158018,-2.35
17,6,3,0.0,-2.200954,-2.35
18,6,3,0.0,-2.231777,-2.35
19,6,3,0.0,-2.254091,-2.35
20,6,3,0.0,-2.27347,-2.35
21,6,3,0.0,-2.29417,-2.35
22,6,3,0.0,-2.317085,-2.35
23,6,3,0.0,-2.341942,-2.35
24,6,3,0.0,-2.367585,-2.35
25,6,3,0.0,-2.391578,-2.35
26,6,3,0.0,-2.411437,-2.35
27,6,3,0.0,-2.423952,-2.35
28,6,3,0.0,-2.427086,-2.35
29,6,3,0.0,-2.421183,-2.35
30,6,3,0.0,-2.40845,-2.35
31,6,3,0.0,-2.393037,-2.35
32,6,3,0.0,-2.379745,-2.35
33,6,3,0.0,-2.372639,-2.35
34,6,3,0.0,-2.373495,-2.35
35,6,3,0.0,-2.382606,-2.35
36,6,3,0.0,-2.397853,-2.35
37,6,3,0.0,-2.41505,-2.35
38,6,3,0.0,-2.430156,-2.35
39,6,3,0.0,-2.440385,-2.35
40,6,3,0.0,-2.445829,-2.35
41,6,3,0.0,-2.448164,-2.35
42,6,3,0.0,-2.450124,-2.35
43,6,3,0.0,-2.452674,-2.35
44,6,3,0.0,-2.455008,-2.35
45,6,3,0.0,-2.455005,-2.35
46,6,3,0.0,-2.450979,-2.35
47,6,3,0.0,-2.443436,-2.35
48,6,3,0.0,-2.434037,-2.35
49,6,3,0.0,-2.42622,-2.35
50,6,3,0.0,-2.422175,-2.35
51,6,3,0.0,-2.423002,-2.35
52,6,3,0.0,-2.427434,-2.35
53,6,3,0.0,-2.433848,-2.35
54,6,3,0.0,-2.440147,-2.35
55,6,3,0.0,-2.445679,-2.35
56,6,3,0.0,-2.451498,-2.35
57,6,3,0.0,-2.459044,-2.35
58,6,3,0.0,-2.468722,-2.35
59,6,3,0.0,-2.480036,-2.35
60,6,3,0.0,-2.492109,-2.35
61,6,3,0.0,-2.503209,-2.35
62,6,3,0.0,-2.513197,-2.35
63,6,3,0.0,-2.5209,-2.35
64,6,3,0.0,-2.525786,-2.35
65,6,3,0.0,-2.52725,-2.35
66,6,3,0.0,-2.524266,-2.35
67,6,3,0.0,-2.518078,-2.35
68,6,3,0.0,-2.51092,-2.35
69,6,3,0.0,-2.50504,-2.35
70,6,3,0.0,-2.502451,-2.35
71,6,3,0.0,-2.504026,-2.35
72,6,3,0.0,-2.508888,-2.35
73,6,3,0.0,-2.517518,-2.35
74,6,3,0.0,-2.529346,-2.35
75,6,3,0.0,-2.543958,-2.35
76,6,3,0.0,-2.560648,-2.35
77,6,3,0.0,-2.578109,-2.35
78,6,3,0.0,-2.594904,-2.35
79,6,3,0.0,-2.61076,-2.35
80,6,3,0.0,-2.624518,-2.35
81,6,3,0.0,-2.636287,-2.35
82,6,3,0.0,-2.646772,-2.35
83,6,3,0.0,-2.656487,-2.35
84,6,3,0.0,-2.667899,-2.35
85,6,3,0.0,-2.683132,-2.35
86,6,3,0.0,-2.701783,-2.35
87,6,3,0.0,-2.722715,-2.35
88,6,3,0.0,-2.742559,-2.35
89,6,3,0.0,-2.758082,-2.35
90,6,3,0.0,-2.769201,-2.35
91,6,3,0.0,-2.777521,-2.35
92,6,3,0.0,-2.785221,-2.35
93,6,3,0.0,-2.795388,-2.35
94,6,3,0.0,-2.80867,-2.35
95,6,3,0.0,-2.824318,-2.35
96,6,3,0.0,-2.841625,-2.35
97,6,3,0.0,-2.857982,-2.35
98,6,3,0.0,-2.870696,-2.35
99,6,3,0.0,-2.878117,-2.35


==> data/baseline/melts/logs/smooth/subgoals_ep7_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,7,3,0.0,-0.476615,-1.75
1,7,3,0.0,-0.456426,-1.75
2,7,3,0.0,-0.469634,-1.75
3,7,3,0.0,-0.526447,-1.75
4,7,3,0.0,-0.625384,-1.75
5,7,3,0.0,-0.757166,-1.75
6,7,3,0.0,-0.909264,-1.75
7,7,3,0.0,-1.067574,-1.75
8,7,3,0.0,-1.219027,-1.75
9,7,3,0.0,-1.353744,-1.75
10,7,3,0.0,-1.466818,-1.75
11,7,3,0.0,-1.554879,-1.75
12,7,3,0.0,-1.621346,-1.75
13,7,3,0.0,-1.669781,-1.75
14,7,3,0.0,-1.704236,-1.75
15,7,3,0.0,-1.728277,-1.75
16,7,3,0.0,-1.74433,-1.75
17,7,3,0.0,-1.753973,-1.75
18,7,3,0.0,-1.758876,-1.75
19,7,3,0.0,-1.760546,-1.75
20,7,3,0.0,-1.761112,-1.75
21,7,3,0.0,-1.761767,-1.75
22,7,3,0.0,-1.763964,-1.75
23,7,3,0.0,-1.768421,-1.75
24,7,3,0.0,-1.776158,-1.75
25,7,3,0.0,-1.786601,-1.75
26,7,3,0.0,-1.799938,-1.75
27,7,3,0.0,-1.815623,-1.75
28,7,3,0.0,-1.832443,-1.75
29,7,3,0.0,-1.848653,-1.75
30,7,3,0.0,-1.86165,-1.75
31,7,3,0.0,-1.869024,-1.75
32,7,3,0.0,-1.870123,-1.75
33,7,3,0.0,-1.866017,-1.75
34,7,3,0.0,-1.859612,-1.75
35,7,3,0.0,-1.853847,-1.75
36,7,3,0.0,-1.850798,-1.75
37,7,3,0.0,-1.850724,-1.75
38,7,3,0.0,-1.852339,-1.75
39,7,3,0.0,-1.854723,-1.75
40,7,3,0.0,-1.857223,-1.75
41,7,3,0.0,-1.859601,-1.75
42,7,3,0.0,-1.862247,-1.75
43,7,3,0.0,-1.864525,-1.75
44,7,3,0.0,-1.865914,-1.75
45,7,3,0.0,-1.865266,-1.75
46,7,3,0.0,-1.862621,-1.75
47,7,3,0.0,-1.858492,-1.75
48,7,3,0.0,-1.853544,-1.75
49,7,3,0.0,-1.848649,-1.75
50,7,3,0.0,-1.844245,-1.75
51,7,3,0.0,-1.840434,-1.75
52,7,3,0.0,-1.83749,-1.75
53,7,3,0.0,-1.835211,-1.75
54,7,3,0.0,-1.833504,-1.75
55,7,3,0.0,-1.832126,-1.75
56,7,3,0.0,-1.830794,-1.75
57,7,3,0.0,-1.829703,-1.75
58,7,3,0.0,-1.828935,-1.75
59,7,3,0.0,-1.828824,-1.75
60,7,3,0.0,-1.829474,-1.75
61,7,3,0.0,-1.830481,-1.75
62,7,3,0.0,-1.831698,-1.75
63,7,3,0.0,-1.833484,-1.75
64,7,3,0.0,-1.835955,-1.75
65,7,3,0.0,-1.839642,-1.75
66,7,3,0.0,-1.844524,-1.75
67,7,3,0.0,-1.850208,-1.75
68,7,3,0.0,-1.856573,-1.75
69,7,3,0.0,-1.863585,-1.75
70,7,3,0.0,-1.871613,-1.75
71,7,3,0.0,-1.880548,-1.75
72,7,3,0.0,-1.889934,-1.75
73,7,3,0.0,-1.89932,-1.75
74,7,3,0.0,-1.907503,-1.75
75,7,3,0.0,-1.914568,-1.75
76,7,3,0.0,-1.920551,-1.75
77,7,3,0.0,-1.92586,-1.75
78,7,3,0.0,-1.930975,-1.75
79,7,3,0.0,-1.935612,-1.75
80,7,3,0.0,-1.939901,-1.75
81,7,3,0.0,-1.943789,-1.75
82,7,3,0.0,-1.947511,-1.75
83,7,3,0.0,-1.952239,-1.75
84,7,3,0.0,-1.958067,-1.75
85,7,3,0.0,-1.966115,-1.75
86,7,3,0.0,-1.976622,-1.75
87,7,3,0.0,-1.989024,-1.75
88,7,3,0.0,-2.003103,-1.75
89,7,3,0.0,-2.01781,-1.75
90,7,3,0.0,-2.032518,-1.75
91,7,3,0.0,-2.046567,-1.75
92,7,3,0.0,-2.059323,-1.75
93,7,3,0.0,-2.071214,-1.75
94,7,3,0.0,-2.081598,-1.75
95,7,3,0.0,-2.091052,-1.75
96,7,3,0.0,-2.0995,-1.75
97,7,3,0.0,-2.106449,-1.75
98,7,3,0.0,-2.1119,-1.75
99,7,3,0.0,-2.114703,-1.75


==> data/baseline/melts/logs/smooth/subgoals_ep8_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,8,3,0.0,-0.660615,-1.45
1,8,3,0.0,-0.623367,-1.45
2,8,3,0.0,-0.631266,-1.45
3,8,3,0.0,-0.692568,-1.45
4,8,3,0.0,-0.795225,-1.45
5,8,3,0.0,-0.917628,-1.45
6,8,3,0.0,-1.03697,-1.45
7,8,3,0.0,-1.135257,-1.45
8,8,3,0.0,-1.203895,-1.45
9,8,3,0.0,-1.241506,-1.45
10,8,3,0.0,-1.252726,-1.45
11,8,3,0.0,-1.241899,-1.45
12,8,3,0.0,-1.216731,-1.45
13,8,3,0.0,-1.182331,-1.45
14,8,3,0.0,-1.145261,-1.45
15,8,3,0.0,-1.111437,-1.45
16,8,3,0.0,-1.083499,-1.45
17,8,3,0.0,-1.062947,-1.45
18,8,3,0.0,-1.049074,-1.45
19,8,3,0.0,-1.040512,-1.45
20,8,3,0.0,-1.035338,-1.45
21,8,3,0.0,-1.03181,-1.45
22,8,3,0.0,-1.02928,-1.45
23,8,3,0.0,-1.027496,-1.45
24,8,3,0.0,-1.026659,-1.45
25,8,3,0.0,-1.027082,-1.45
26,8,3,0.0,-1.028388,-1.45
27,8,3,0.0,-1.030741,-1.45
28,8,3,0.0,-1.033699,-1.45
29,8,3,0.0,-1.037217,-1.45
30,8,3,0.0,-1.041527,-1.45
31,8,3,0.0,-1.046735,-1.45
32,8,3,0.0,-1.053321,-1.45
33,8,3,0.0,-1.060643,-1.45
34,8,3,0.0,-1.06832,-1.45
35,8,3,0.0,-1.075851,-1.45
36,8,3,0.0,-1.082497,-1.45
37,8,3,0.0,-1.088009,-1.45
38,8,3,0.0,-1.092032,-1.45
39,8,3,0.0,-1.094359,-1.45
40,8,3,0.0,-1.094917,-1.45
41,8,3,0.0,-1.093472,-1.45
42,8,3,0.0,-1.090179,-1.45
43,8,3,0.0,-1.085613,-1.45
44,8,3,0.0,-1.080813,-1.45
45,8,3,0.0,-1.077474,-1.45
46,8,3,0.0,-1.07675,-1.45
47,8,3,0.0,-1.079758,-1.45
48,8,3,0.0,-1.086077,-1.45
49,8,3,0.0,-1.094432,-1.45
50,8,3,0.0,-1.103354,-1.45
51,8,3,0.0,-1.111104,-1.45
52,8,3,0.0,-1.117301,-1.45
53,8,3,0.0,-1.121675,-1.45
54,8,3,0.0,-1.124563,-1.45
55,8,3,0.0,-1.126019,-1.45
56,8,3,0.0,-1.126191,-1.45
57,8,3,0.0,-1.125199,-1.45
58,8,3,0.0,-1.122992,-1.45
59,8,3,0.0,-1.120021,-1.45
60,8,3,0.0,-1.116721,-1.45
61,8,3,0.0,-1.113421,-1.45
62,8,3,0.0,-1.110361,-1.45
63,8,3,0.0,-1.107275,-1.45
64,8,3,0.0,-1.104289,-1.45
65,8,3,0.0,-1.101547,-1.45
66,8,3,0.0,-1.099349,-1.45
67,8,3,0.0,-1.098085,-1.45
68,8,3,0.0,-1.097767,-1.45
69,8,3,0.0,-1.098035,-1.45
70,8,3,0.0,-1.098394,-1.45
71,8,3,0.0,-1.097769,-1.45
72,8,3,0.0,-1.096022,-1.45
73,8,3,0.0,-1.09282,-1.45
74,8,3,0.0,-1.088784,-1.45
75,8,3,0.0,-1.08446,-1.45
76,8,3,0.0,-1.080396,-1.45
77,8,3,0.0,-1.077155,-1.45
78,8,3,0.0,-1.074597,-1.45
79,8,3,0.0,-1.07275,-1.45
80,8,3,0.0,-1.071689,-1.45
81,8,3,0.0,-1.071355,-1.45
82,8,3,0.0,-1.071844,-1.45
83,8,3,0.0,-1.072905,-1.45
84,8,3,0.0,-1.074641,-1.45
85,8,3,0.0,-1.077102,-1.45
86,8,3,0.0,-1.080351,-1.45
87,8,3,0.0,-1.083872,-1.45
88,8,3,0.0,-1.087308,-1.45
89,8,3,0.0,-1.089796,-1.45
90,8,3,0.0,-1.091243,-1.45
91,8,3,0.0,-1.091217,-1.45
92,8,3,0.0,-1.09031,-1.45
93,8,3,0.0,-1.089349,-1.45
94,8,3,0.0,-1.088814,-1.45
95,8,3,0.0,-1.0894,-1.45
96,8,3,0.0,-1.090513,-1.45
97,8,3,0.0,-1.091996,-1.45
98,8,3,0.0,-1.093253,-1.45
99,8,3,0.0,-1.094009,-1.45


==> data/baseline/melts/logs/smooth/subgoals_ep9_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,9,2,0.0,0.612999,1.45
1,9,2,0.0,0.580651,1.45
2,9,2,0.0,0.59049,1.45
3,9,2,0.0,0.645796,1.45
4,9,2,0.0,0.734445,1.45
5,9,2,0.0,0.836863,1.45
6,9,2,0.0,0.934244,1.45
7,9,2,0.0,1.015333,1.45
8,9,2,0.0,1.080321,1.45
9,9,2,0.0,1.132958,1.45
10,9,2,0.0,1.179153,1.45
11,9,2,0.0,1.220484,1.45
12,9,2,0.0,1.253689,1.45
13,9,2,0.0,1.27249,1.45
14,9,2,0.0,1.273239,1.45
15,9,2,0.0,1.255713,1.45
16,9,2,0.0,1.225249,1.45
17,9,2,0.0,1.192215,1.45
18,9,2,0.0,1.165737,1.45
19,9,2,0.0,1.152227,1.45
20,9,2,0.0,1.152295,1.45
21,9,2,0.0,1.160699,1.45
22,9,2,0.0,1.170068,1.45
23,9,2,0.0,1.1748,1.45
24,9,2,0.0,1.174089,1.45
25,9,2,0.0,1.170591,1.45
26,9,2,0.0,1.168777,1.45
27,9,2,0.0,1.17229,1.45
28,9,2,0.0,1.181966,1.45
29,9,2,0.0,1.195441,1.45
30,9,2,0.0,1.209233,1.45
31,9,2,0.0,1.220566,1.45
32,9,2,0.0,1.228825,1.45
33,9,2,0.0,1.234852,1.45
34,9,2,0.0,1.240215,1.45
35,9,2,0.0,1.245787,1.45
36,9,2,0.0,1.25206,1.45
37,9,2,0.0,1.257071,1.45
38,9,2,0.0,1.25883,1.45
39,9,2,0.0,1.255851,1.45
40,9,2,0.0,1.249464,1.45
41,9,2,0.0,1.2425,1.45
42,9,2,0.0,1.238421,1.45
43,9,2,0.0,1.23935,1.45
44,9,2,0.0,1.244975,1.45
45,9,2,0.0,1.251691,1.45
46,9,2,0.0,1.254537,1.45
47,9,2,0.0,1.250336,1.45
48,9,2,0.0,1.23982,1.45
49,9,2,0.0,1.22719,1.45
50,9,2,0.0,1.217776,1.45
51,9,2,0.0,1.215783,1.45
52,9,2,0.0,1.222178,1.45
53,9,2,0.0,1.23401,1.45
54,9,2,0.0,1.246322,1.45
55,9,2,0.0,1.254487,1.45
56,9,2,0.0,1.257322,1.45
57,9,2,0.0,1.256183,1.45
58,9,2,0.0,1.253865,1.45
59,9,2,0.0,1.252856,1.45
60,9,2,0.0,1.253852,1.45
61,9,2,0.0,1.254924,1.45
62,9,2,0.0,1.253753,1.45
63,9,2,0.0,1.249151,1.45
64,9,2,0.0,1.242979,1.45
65,9,2,0.0,1.238445,1.45
66,9,2,0.0,1.238482,1.45
67,9,2,0.0,1.24397,1.45
68,9,2,0.0,1.252771,1.45
69,9,2,0.0,1.260606,1.45
70,9,2,0.0,1.262706,1.45
71,9,2,0.0,1.256628,1.45
72,9,2,0.0,1.244052,1.45
73,9,2,0.0,1.229064,1.45
74,9,2,0.0,1.216535,1.45
75,9,2,0.0,1.210031,1.45
76,9,2,0.0,1.210476,1.45
77,9,2,0.0,1.215673,1.45
78,9,2,0.0,1.221367,1.45
79,9,2,0.0,1.224091,1.45
80,9,2,0.0,1.223321,1.45
81,9,2,0.0,1.220586,1.45
82,9,2,0.0,1.218145,1.45
83,9,2,0.0,1.217549,1.45
84,9,2,0.0,1.218026,1.45
85,9,2,0.0,1.216914,1.45
86,9,2,0.0,1.211306,1.45
87,9,2,0.0,1.201057,1.45
88,9,2,0.0,1.189352,1.45
89,9,2,0.0,1.181105,1.45
90,9,2,0.0,1.179956,1.45
91,9,2,0.0,1.185837,1.45
92,9,2,0.0,1.195104,1.45
93,9,2,0.0,1.201965,1.45
94,9,2,0.0,1.201517,1.45
95,9,2,0.0,1.192701,1.45
96,9,2,0.0,1.17812,1.45
97,9,2,0.0,1.162199,1.45
98,9,2,0.0,1.149282,1.45
99,9,2,0.0,1.142024,1.45


==> data/baseline/melts/logs/subgoals_ep0_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,0,0,-0.0713341981172561,0,-9.02
1,0,0,-0.0660956427454948,0,-9.02
2,0,0,-0.0729203447699546,0,-9.02
3,0,0,-0.0679072514176368,0,-9.02
4,0,0,-0.0606414750218391,0,-9.02
5,0,0,-0.0601387359201908,0,-9.02
6,0,0,-0.0442617200314998,0,-9.02
7,0,0,-0.0399175025522708,0,-9.02
8,0,0,-0.0660148561000824,0,-9.02
9,0,0,-0.1248296424746513,0,-9.02
10,0,0,-0.1605208963155746,0,-9.02
11,0,0,-0.1541589498519897,0,-9.02
12,0,0,-0.161076158285141,0,-9.02
13,0,0,-0.217831015586853,0,-9.02
14,0,0,-0.3110632598400116,0,-9.02
15,0,0,-0.4123699069023132,0,-9.02
16,0,0,-0.4696027636528015,0,-9.02
17,0,0,-0.5124806761741638,0,-9.02
18,0,0,-0.5881744027137756,0,-9.02
19,0,0,-0.704156219959259,0,-9.02
20,0,0,-0.8376680016517639,0,-9.02
21,0,0,-0.970838725566864,0,-9.02
22,0,0,-1.0675920248031616,0,-9.02
23,0,0,-1.1556767225265503,0,-9.02
24,0,0,-1.2797245979309082,0,-9.02
25,0,0,-1.4465060234069824,0,-9.02
26,0,0,-1.633859395980835,0,-9.02
27,0,0,-1.780714511871338,0,-9.02
28,0,0,-1.8878965377807615,0,-9.02
29,0,0,-2.021694660186768,0,-9.02
30,0,0,-2.201728105545044,0,-9.02
31,0,0,-2.400093078613281,0,-9.02
32,0,0,-2.585813522338867,0,-9.02
33,0,0,-2.721021175384521,0,-9.02
34,0,0,-2.848501682281494,0,-9.02
35,0,0,-3.0143396854400635,0,-9.02
36,0,0,-3.22096848487854,0,-9.02
37,0,0,-3.425723075866699,0,-9.02
38,0,0,-3.577554225921631,0,-9.02
39,0,0,-3.707167863845825,0,-9.02
40,0,0,-3.85196304321289,0,-9.02
41,0,0,-4.015828609466553,0,-9.02
42,0,0,-4.182351112365723,0,-9.02
43,0,0,-4.308739185333252,0,-9.02
44,0,0,-4.421076774597168,0,-9.02
45,0,0,-4.550450801849365,0,-9.02
46,0,0,-4.6875901222229,0,-9.02
47,0,0,-4.8231282234191895,0,-9.02
48,0,0,-4.933521270751953,0,-9.02
49,0,0,-5.0281982421875,0,-9.02
50,0,0,-5.126049518585205,0,-9.02
51,0,0,-5.236889362335205,0,-9.02
52,0,0,-5.341516017913818,0,-9.02
53,0,0,-5.414475440979004,0,-9.02
54,0,0,-5.4814958572387695,0,-9.02
55,0,0,-5.560006141662598,0,-9.02
56,0,0,-5.651208400726318,0,-9.02
57,0,0,-5.724371433258057,0,-9.02
58,0,0,-5.773961067199707,0,-9.02
59,0,0,-5.835782051086426,0,-9.02
60,0,0,-5.920797348022461,0,-9.02
61,0,0,-6.003753662109375,0,-9.02
62,0,0,-6.059481620788574,0,-9.02
63,0,0,-6.112189769744873,0,-9.02
64,0,0,-6.181747913360596,0,-9.02
65,0,0,-6.262001991271973,0,-9.02
66,0,0,-6.320919513702393,0,-9.02
67,0,0,-6.36415958404541,0,-9.02
68,0,0,-6.413725852966309,0,-9.02
69,0,0,-6.476049900054932,0,-9.02
70,0,0,-6.534914970397949,0,-9.02
71,0,0,-6.570597171783447,0,-9.02
72,0,0,-6.601343631744385,0,-9.02
73,0,0,-6.644007682800293,0,-9.02
74,0,0,-6.69142484664917,0,-9.02
75,0,0,-6.723047256469727,0,-9.02
76,0,0,-6.743247032165527,0,-9.02
77,0,0,-6.76909875869751,0,-9.02
78,0,0,-6.805249214172363,0,-9.02
79,0,0,-6.837970733642578,0,-9.02
80,0,0,-6.856382846832275,0,-9.02
81,0,0,-6.86927604675293,0,-9.02
82,0,0,-6.886145114898682,0,-9.02
83,0,0,-6.911699771881104,0,-9.02
84,0,0,-6.925803184509277,0,-9.02
85,0,0,-6.928242206573486,0,-9.02
86,0,0,-6.947169303894043,0,-9.02
87,0,0,-6.978304386138916,0,-9.02
88,0,0,-6.99761962890625,0,-9.02
89,0,0,-7.005921363830566,0,-9.02
90,0,0,-7.017820358276367,0,-9.02
91,0,0,-7.04757833480835,0,-9.02
92,0,0,-7.077979564666748,0,-9.02
93,0,0,-7.087762355804443,0,-9.02
94,0,0,-7.095963001251221,0,-9.02
95,0,0,-7.1260905265808105,0,-9.02
96,0,0,-7.166131019592285,0,-9.02
97,0,0,-7.18901252746582,0,-9.02
98,0,0,-7.202306270599365,0,-9.02
99,0,0,-7.21865701675415,0,-9.02


==> data/baseline/melts/logs/subgoals_ep10_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,10,2,0,0.2376328110694885,1.75
1,10,2,0,-0.1397934854030609,1.75
2,10,2,0,0.0313750728964805,1.75
3,10,2,0,0.9338046312332152,1.75
4,10,2,0,-0.0211634896695613,1.75
5,10,2,0,-0.1988746076822281,1.75
6,10,2,0,0.6097795963287354,1.75
7,10,2,0,1.1190637350082395,1.75
8,10,2,0,1.6148741245269775,1.75
9,10,2,0,1.5046528577804563,1.75
10,10,2,0,1.3232911825180054,1.75
11,10,2,0,1.1751614809036257,1.75
12,10,2,0,1.1265196800231934,1.75
13,10,2,0,1.3883808851242063,1.75
14,10,2,0,1.732629656791687,1.75
15,10,2,0,2.0287113189697266,1.75
16,10,2,0,1.8242571353912356,1.75
17,10,2,0,1.4893321990966797,1.75
18,10,2,0,1.3064173460006714,1.75
19,10,2,0,1.567033290863037,1.75
20,10,2,0,1.429583191871643,1.75
21,10,2,0,1.438742995262146,1.75
22,10,2,0,1.4023799896240234,1.75
23,10,2,0,1.885963797569275,1.75
24,10,2,0,1.7418866157531738,1.75
25,10,2,0,1.7176653146743774,1.75
26,10,2,0,1.376004695892334,1.75
27,10,2,0,1.3566594123840332,1.75
28,10,2,0,1.3450970649719238,1.75
29,10,2,0,1.259030818939209,1.75
30,10,2,0,1.3247618675231934,1.75
31,10,2,0,1.5239490270614624,1.75
32,10,2,0,1.6153298616409302,1.75
33,10,2,0,1.6405845880508425,1.75
34,10,2,0,1.7955660820007324,1.75
35,10,2,0,1.2801579236984253,1.75
36,10,2,0,1.06562340259552,1.75
37,10,2,0,1.232005596160889,1.75
38,10,2,0,1.4911500215530396,1.75
39,10,2,0,1.6834254264831543,1.75
40,10,2,0,1.6373157501220703,1.75
41,10,2,0,1.640183448791504,1.75
42,10,2,0,1.6950181722640991,1.75
43,10,2,0,1.566495060920715,1.75
44,10,2,0,1.310685396194458,1.75
45,10,2,0,1.1903785467147827,1.75
46,10,2,0,1.2449010610580444,1.75
47,10,2,0,1.5651487112045288,1.75
48,10,2,0,1.727563738822937,1.75
49,10,2,0,1.4879359006881714,1.75
50,10,2,0,1.2791472673416138,1.75
51,10,2,0,1.4495912790298462,1.75
52,10,2,0,1.6025495529174805,1.75
53,10,2,0,1.293542981147766,1.75
54,10,2,0,1.2016431093215942,1.75
55,10,2,0,1.348967432975769,1.75
56,10,2,0,1.90069842338562,1.75
57,10,2,0,1.9658212661743164,1.75
58,10,2,0,1.5300120115280151,1.75
59,10,2,0,1.305630803108215,1.75
60,10,2,0,1.3671239614486694,1.75
61,10,2,0,1.5756068229675293,1.75
62,10,2,0,1.4058465957641602,1.75
63,10,2,0,1.3759742975234983,1.75
64,10,2,0,1.600618600845337,1.75
65,10,2,0,1.718273043632507,1.75
66,10,2,0,1.7839051485061646,1.75
67,10,2,0,1.5749053955078125,1.75
68,10,2,0,1.2546848058700562,1.75
69,10,2,0,1.173863649368286,1.75
70,10,2,0,1.4155783653259275,1.75
71,10,2,0,1.259668469429016,1.75
72,10,2,0,1.5717098712921145,1.75
73,10,2,0,1.70728600025177,1.75
74,10,2,0,1.749858021736145,1.75
75,10,2,0,1.461483359336853,1.75
76,10,2,0,1.1904326677322388,1.75
77,10,2,0,0.9489941596984864,1.75
78,10,2,0,1.176303744316101,1.75
79,10,2,0,1.3838950395584106,1.75
80,10,2,0,1.5999983549118042,1.75
81,10,2,0,1.4674474000930786,1.75
82,10,2,0,1.421464204788208,1.75
83,10,2,0,1.3422318696975708,1.75
84,10,2,0,1.557224988937378,1.75
85,10,2,0,1.2848994731903076,1.75
86,10,2,0,1.1293864250183103,1.75
87,10,2,0,1.0851482152938845,1.75
88,10,2,0,1.505390763282776,1.75
89,10,2,0,1.9016821384429927,1.75
90,10,2,0,1.4357305765151978,1.75
91,10,2,0,1.2394866943359375,1.75
92,10,2,0,1.423531413078308,1.75
93,10,2,0,1.5931313037872314,1.75
94,10,2,0,1.2970664501190186,1.75
95,10,2,0,1.1771624088287354,1.75
96,10,2,0,1.3735885620117188,1.75
97,10,2,0,1.6536190509796145,1.75
98,10,2,0,1.6979448795318604,1.75
99,10,2,0,1.4309022426605225,1.75


==> data/baseline/melts/logs/subgoals_ep11_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,11,2,0,0.2784174680709839,2.35
1,11,2,0,0.1323637813329696,2.35
2,11,2,0,0.577659010887146,2.35
3,11,2,0,0.0903816446661949,2.35
4,11,2,0,-0.3251769244670868,2.35
5,11,2,0,0.2415775060653686,2.35
6,11,2,0,0.7326967120170593,2.35
7,11,2,0,1.317904353141785,2.35
8,11,2,0,1.1523916721343994,2.35
9,11,2,0,0.7943938970565796,2.35
10,11,2,0,1.0247623920440674,2.35
11,11,2,0,1.1095967292785645,2.35
12,11,2,0,1.5310086011886597,2.35
13,11,2,0,1.8103309869766235,2.35
14,11,2,0,2.20412278175354,2.35
15,11,2,0,2.140710592269897,2.35
16,11,2,0,2.11855149269104,2.35
17,11,2,0,2.223244428634644,2.35
18,11,2,0,2.402754783630371,2.35
19,11,2,0,2.365368366241455,2.35
20,11,2,0,1.8169546127319336,2.35
21,11,2,0,1.5766098499298096,2.35
22,11,2,0,1.820737600326538,2.35
23,11,2,0,2.6308438777923584,2.35
24,11,2,0,3.018531322479248,2.35
25,11,2,0,2.4817709922790527,2.35
26,11,2,0,1.725048303604126,2.35
27,11,2,0,1.6713594198226929,2.35
28,11,2,0,1.5651298761367798,2.35
29,11,2,0,2.0633115768432617,2.35
30,11,2,0,2.3196845054626465,2.35
31,11,2,0,2.4343016147613525,2.35
32,11,2,0,2.24310040473938,2.35
33,11,2,0,1.8072456121444704,2.35
34,11,2,0,1.7048248052597046,2.35
35,11,2,0,1.910279393196106,2.35
36,11,2,0,2.1997740268707275,2.35
37,11,2,0,2.122145891189575,2.35
38,11,2,0,2.235890865325928,2.35
39,11,2,0,2.087524890899658,2.35
40,11,2,0,1.8549150228500368,2.35
41,11,2,0,2.0718424320220947,2.35
42,11,2,0,2.2158989906311035,2.35
43,11,2,0,2.2498154640197754,2.35
44,11,2,0,2.249331474304199,2.35
45,11,2,0,1.825024366378784,2.35
46,11,2,0,1.7506566047668457,2.35
47,11,2,0,1.8417669534683228,2.35
48,11,2,0,2.004236221313477,2.35
49,11,2,0,2.19758677482605,2.35
50,11,2,0,2.184997320175171,2.35
51,11,2,0,2.2646615505218506,2.35
52,11,2,0,1.971416711807251,2.35
53,11,2,0,1.936324119567871,2.35
54,11,2,0,2.2473504543304443,2.35
55,11,2,0,2.374202013015747,2.35
56,11,2,0,2.133631944656372,2.35
57,11,2,0,2.231320858001709,2.35
58,11,2,0,1.8484153747558596,2.35
59,11,2,0,1.832032799720764,2.35
60,11,2,0,2.050159454345703,2.35
61,11,2,0,2.0467350482940674,2.35
62,11,2,0,2.098433256149292,2.35
63,11,2,0,2.3270087242126465,2.35
64,11,2,0,2.2359251976013184,2.35
65,11,2,0,2.052262306213379,2.35
66,11,2,0,1.9378942251205444,2.35
67,11,2,0,2.0808234214782715,2.35
68,11,2,0,2.5699446201324463,2.35
69,11,2,0,2.5807909965515137,2.35
70,11,2,0,2.3789844512939453,2.35
71,11,2,0,1.7238216400146484,2.35
72,11,2,0,1.6249816417694092,2.35
73,11,2,0,1.3273571729660034,2.35
74,11,2,0,1.4570411443710327,2.35
75,11,2,0,1.985290765762329,2.35
76,11,2,0,2.48907208442688,2.35
77,11,2,0,2.3494553565979004,2.35
78,11,2,0,1.6950010061264038,2.35
79,11,2,0,1.478070616722107,2.35
80,11,2,0,1.4412281513214111,2.35
81,11,2,0,1.9831678867340088,2.35
82,11,2,0,2.342679977416992,2.35
83,11,2,0,2.201646089553833,2.35
84,11,2,0,2.0819332599639893,2.35
85,11,2,0,1.7533870935440063,2.35
86,11,2,0,1.5294307470321655,2.35
87,11,2,0,1.8377060890197756,2.35
88,11,2,0,1.986117601394653,2.35
89,11,2,0,2.105785369873047,2.35
90,11,2,0,2.1324679851531982,2.35
91,11,2,0,2.3936092853546143,2.35
92,11,2,0,2.1691575050354004,2.35
93,11,2,0,2.027206420898437,2.35
94,11,2,0,2.188974142074585,2.35
95,11,2,0,2.2916152477264404,2.35
96,11,2,0,2.130851984024048,2.35
97,11,2,0,2.4786407947540283,2.35
98,11,2,0,2.417221546173096,2.35
99,11,2,0,2.4858734607696533,2.35


==> data/baseline/melts/logs/subgoals_ep1_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,1,0,0.0152023620903491,0,-5.1
1,1,0,0.0182138122618198,0,-5.1
2,1,0,-0.0021657268516719,0,-5.1
3,1,0,-0.0064263851381838,0,-5.1
4,1,0,0.0421623773872852,0,-5.1
5,1,0,0.0899121537804603,0,-5.1
6,1,0,0.0949137061834335,0,-5.1
7,1,0,0.0998101979494094,0,-5.1
8,1,0,0.1561692059040069,0,-5.1
9,1,0,0.2184724807739257,0,-5.1
10,1,0,0.2717876732349396,0,-5.1
11,1,0,0.3128497302532196,0,-5.1
12,1,0,0.3390444219112396,0,-5.1
13,1,0,0.3365901410579681,0,-5.1
14,1,0,0.330903947353363,0,-5.1
15,1,0,0.3578700423240661,0,-5.1
16,1,0,0.3693952262401581,0,-5.1
17,1,0,0.3608435094356537,0,-5.1
18,1,0,0.3537689745426178,0,-5.1
19,1,0,0.3503941893577575,0,-5.1
20,1,0,0.3383443355560303,0,-5.1
21,1,0,0.3199201226234436,0,-5.1
22,1,0,0.2950275540351867,0,-5.1
23,1,0,0.2606972754001617,0,-5.1
24,1,0,0.2164714038372039,0,-5.1
25,1,0,0.1663946807384491,0,-5.1
26,1,0,0.1219645291566848,0,-5.1
27,1,0,0.0832059681415557,0,-5.1
28,1,0,0.0401472337543964,0,-5.1
29,1,0,-0.0125073054805397,0,-5.1
30,1,0,-0.0715255662798881,0,-5.1
31,1,0,-0.1312338411808014,0,-5.1
32,1,0,-0.1849650591611862,0,-5.1
33,1,0,-0.2356236428022384,0,-5.1
34,1,0,-0.282914787530899,0,-5.1
35,1,0,-0.3466576337814331,0,-5.1
36,1,0,-0.4461688995361328,0,-5.1
37,1,0,-0.577592670917511,0,-5.1
38,1,0,-0.6863932013511658,0,-5.1
39,1,0,-0.7580886483192444,0,-5.1
40,1,0,-0.851150393486023,0,-5.1
41,1,0,-0.9931175112724304,0,-5.1
42,1,0,-1.158017635345459,0,-5.1
43,1,0,-1.3165283203125,0,-5.1
44,1,0,-1.43766188621521,0,-5.1
45,1,0,-1.5510107278823853,0,-5.1
46,1,0,-1.6912293434143066,0,-5.1
47,1,0,-1.8657617568969729,0,-5.1
48,1,0,-2.050534009933472,0,-5.1
49,1,0,-2.207498788833618,0,-5.1
50,1,0,-2.329892873764038,0,-5.1
51,1,0,-2.4455056190490723,0,-5.1
52,1,0,-2.5713932514190674,0,-5.1
53,1,0,-2.709223985671997,0,-5.1
54,1,0,-2.83019495010376,0,-5.1
55,1,0,-2.924969434738159,0,-5.1
56,1,0,-3.0276904106140137,0,-5.1
57,1,0,-3.134572029113769,0,-5.1
58,1,0,-3.2344183921813965,0,-5.1
59,1,0,-3.315722942352295,0,-5.1
60,1,0,-3.3826260566711426,0,-5.1
61,1,0,-3.449168920516968,0,-5.1
62,1,0,-3.531044244766236,0,-5.1
63,1,0,-3.6023154258728027,0,-5.1
64,1,0,-3.640401601791382,0,-5.1
65,1,0,-3.680091142654419,0,-5.1
66,1,0,-3.739477634429932,0,-5.1
67,1,0,-3.8043036460876474,0,-5.1
68,1,0,-3.84512710571289,0,-5.1
69,1,0,-3.87430739402771,0,-5.1
70,1,0,-3.90891695022583,0,-5.1
71,1,0,-3.9510672092437744,0,-5.1
72,1,0,-3.9898757934570312,0,-5.1
73,1,0,-4.016493320465088,0,-5.1
74,1,0,-4.03441858291626,0,-5.1
75,1,0,-4.048184394836426,0,-5.1
76,1,0,-4.069007396697998,0,-5.1
77,1,0,-4.087838172912598,0,-5.1
78,1,0,-4.090906620025635,0,-5.1
79,1,0,-4.09298849105835,0,-5.1
80,1,0,-4.102907180786133,0,-5.1
81,1,0,-4.107204914093018,0,-5.1
82,1,0,-4.104775428771973,0,-5.1
83,1,0,-4.120493412017822,0,-5.1
84,1,0,-4.135000705718994,0,-5.1
85,1,0,-4.129847526550293,0,-5.1
86,1,0,-4.131938457489014,0,-5.1
87,1,0,-4.155187129974365,0,-5.1
88,1,0,-4.179878234863281,0,-5.1
89,1,0,-4.188785076141357,0,-5.1
90,1,0,-4.19630241394043,0,-5.1
91,1,0,-4.222280025482178,0,-5.1
92,1,0,-4.25249719619751,0,-5.1
93,1,0,-4.2647905349731445,0,-5.1
94,1,0,-4.272701740264893,0,-5.1
95,1,0,-4.288796901702881,0,-5.1
96,1,0,-4.309814929962158,0,-5.1
97,1,0,-4.322491645812988,0,-5.1
98,1,0,-4.330479621887207,0,-5.1
99,1,0,-4.334001064300537,0,-5.1


==> data/baseline/melts/logs/subgoals_ep2_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,2,0,-0.0054181045852601,0,-3.14
1,2,0,-0.012198875658214,0,-3.14
2,2,0,-0.0413235649466514,0,-3.14
3,2,0,-0.0427804291248321,0,-3.14
4,2,0,0.0206563789397478,0,-3.14
5,2,0,0.0983298793435096,0,-3.14
6,2,0,0.1461461186408996,0,-3.14
7,2,0,0.136389747262001,0,-3.14
8,2,0,0.13304503262043,0,-3.14
9,2,0,0.1617199778556823,0,-3.14
10,2,0,0.1750452071428299,0,-3.14
11,2,0,0.1754806190729141,0,-3.14
12,2,0,0.1616810411214828,0,-3.14
13,2,0,0.1395432949066162,0,-3.14
14,2,0,0.1308335661888122,0,-3.14
15,2,0,0.1191995069384574,0,-3.14
16,2,0,0.0776058062911033,0,-3.14
17,2,0,0.0184670779854059,0,-3.14
18,2,0,-0.0711603313684463,0,-3.14
19,2,0,-0.1525578200817108,0,-3.14
20,2,0,-0.2002165913581848,0,-3.14
21,2,0,-0.2554572522640228,0,-3.14
22,2,0,-0.3543719351291656,0,-3.14
23,2,0,-0.4749964475631714,0,-3.14
24,2,0,-0.6030913591384888,0,-3.14
25,2,0,-0.7028507590293884,0,-3.14
26,2,0,-0.7980864644050598,0,-3.14
27,2,0,-0.9347515106201172,0,-3.14
28,2,0,-1.093066692352295,0,-3.14
29,2,0,-1.260401487350464,0,-3.14
30,2,0,-1.3978455066680908,0,-3.14
31,2,0,-1.5234283208847046,0,-3.14
32,2,0,-1.6713846921920776,0,-3.14
33,2,0,-1.83090615272522,0,-3.14
34,2,0,-1.9947257041931152,0,-3.14
35,2,0,-2.1423182487487797,0,-3.14
36,2,0,-2.2696309089660645,0,-3.14
37,2,0,-2.388871431350708,0,-3.14
38,2,0,-2.5048165321350098,0,-3.14
39,2,0,-2.615957260131836,0,-3.14
40,2,0,-2.711371898651123,0,-3.14
41,2,0,-2.791266679763794,0,-3.14
42,2,0,-2.8698489665985107,0,-3.14
43,2,0,-2.9594147205352783,0,-3.14
44,2,0,-3.045954704284668,0,-3.14
45,2,0,-3.107877492904663,0,-3.14
46,2,0,-3.159905195236206,0,-3.14
47,2,0,-3.207906723022461,0,-3.14
48,2,0,-3.267456293106079,0,-3.14
49,2,0,-3.33915638923645,0,-3.14
50,2,0,-3.3899953365325928,0,-3.14
51,2,0,-3.4026050567626958,0,-3.14
52,2,0,-3.4247477054595947,0,-3.14
53,2,0,-3.488962173461914,0,-3.14
54,2,0,-3.564182996749878,0,-3.14
55,2,0,-3.6210994720458975,0,-3.14
56,2,0,-3.6641461849212646,0,-3.14
57,2,0,-3.70497989654541,0,-3.14
58,2,0,-3.754147291183472,0,-3.14
59,2,0,-3.799926519393921,0,-3.14
60,2,0,-3.8260793685913086,0,-3.14
61,2,0,-3.8446106910705566,0,-3.14
62,2,0,-3.8646295070648193,0,-3.14
63,2,0,-3.88790225982666,0,-3.14
64,2,0,-3.906182527542114,0,-3.14
65,2,0,-3.9137020111083984,0,-3.14
66,2,0,-3.9165327548980713,0,-3.14
67,2,0,-3.923683643341065,0,-3.14
68,2,0,-3.931765556335449,0,-3.14
69,2,0,-3.930077791213989,0,-3.14
70,2,0,-3.9306187629699703,0,-3.14
71,2,0,-3.936984062194824,0,-3.14
72,2,0,-3.9407668113708496,0,-3.14
73,2,0,-3.937216281890869,0,-3.14
74,2,0,-3.931517362594605,0,-3.14
75,2,0,-3.923136949539185,0,-3.14
76,2,0,-3.914205074310303,0,-3.14
77,2,0,-3.908149242401123,0,-3.14
78,2,0,-3.901120185852051,0,-3.14
79,2,0,-3.896198511123657,0,-3.14
80,2,0,-3.89342737197876,0,-3.14
81,2,0,-3.893052101135254,0,-3.14
82,2,0,-3.893533706665039,0,-3.14
83,2,0,-3.893477201461792,0,-3.14
84,2,0,-3.895074844360352,0,-3.14
85,2,0,-3.8964247703552246,0,-3.14
86,2,0,-3.8983795642852783,0,-3.14
87,2,0,-3.899403810501098,0,-3.14
88,2,0,-3.898557186126709,0,-3.14
89,2,0,-3.8978867530822754,0,-3.14
90,2,0,-3.902049779891968,0,-3.14
91,2,0,-3.906824350357056,0,-3.14
92,2,0,-3.908200025558472,0,-3.14
93,2,0,-3.909223794937134,0,-3.14
94,2,0,-3.911225080490112,0,-3.14
95,2,0,-3.914704561233521,0,-3.14
96,2,0,-3.915082454681397,0,-3.14
97,2,0,-3.9131340980529785,0,-3.14
98,2,0,-3.919188261032105,0,-3.14
99,2,0,-3.93646764755249,0,-3.14


==> data/baseline/melts/logs/subgoals_ep3_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,3,1,0.059167705476284,0,3.14
1,3,1,0.0480349175632,0,3.14
2,3,1,0.0126154785975813,0,3.14
3,3,1,-0.0213815998286008,0,3.14
4,3,1,0.0021481092553585,0,3.14
5,3,1,0.0539688915014267,0,3.14
6,3,1,0.1009901314973831,0,3.14
7,3,1,0.153554230928421,0,3.14
8,3,1,0.201962411403656,0,3.14
9,3,1,0.234698548913002,0,3.14
10,3,1,0.2420968413352966,0,3.14
11,3,1,0.2521266043186188,0,3.14
12,3,1,0.3255494832992553,0,3.14
13,3,1,0.4005635678768158,0,3.14
14,3,1,0.4651537835597992,0,3.14
15,3,1,0.526391863822937,0,3.14
16,3,1,0.5636915564537048,0,3.14
17,3,1,0.5833653211593628,0,3.14
18,3,1,0.6049389243125916,0,3.14
19,3,1,0.6342682242393494,0,3.14
20,3,1,0.6667677164077759,0,3.14
21,3,1,0.698922872543335,0,3.14
22,3,1,0.7152139544487,0,3.14
23,3,1,0.7289102673530579,0,3.14
24,3,1,0.7525957822799683,0,3.14
25,3,1,0.7744147181510925,0,3.14
26,3,1,0.7963439226150513,0,3.14
27,3,1,0.8122374415397644,0,3.14
28,3,1,0.8211235404014587,0,3.14
29,3,1,0.8327253460884094,0,3.14
30,3,1,0.8419176936149597,0,3.14
31,3,1,0.8446938991546631,0,3.14
32,3,1,0.8458077311515808,0,3.14
33,3,1,0.8472608327865601,0,3.14
34,3,1,0.8603744506835938,0,3.14
35,3,1,0.8553253412246704,0,3.14
36,3,1,0.8462472558021545,0,3.14
37,3,1,0.8454102277755737,0,3.14
38,3,1,0.8482322096824646,0,3.14
39,3,1,0.8302809596061707,0,3.14
40,3,1,0.8132123351097107,0,3.14
41,3,1,0.803265392780304,0,3.14
42,3,1,0.7901585102081299,0,3.14
43,3,1,0.7790021300315857,0,3.14
44,3,1,0.7728227972984314,0,3.14
45,3,1,0.7420316934585571,0,3.14
46,3,1,0.6977923512458801,0,3.14
47,3,1,0.6621031165122986,0,3.14
48,3,1,0.6224895715713501,0,3.14
49,3,1,0.582694947719574,0,3.14
50,3,1,0.5577862858772278,0,3.14
51,3,1,0.5511158108711243,0,3.14
52,3,1,0.5455739498138428,0,3.14
53,3,1,0.5062255859375,0,3.14
54,3,1,0.4417741596698761,0,3.14
55,3,1,0.3580047190189361,0,3.14
56,3,1,0.2635664939880371,0,3.14
57,3,1,0.1801319420337677,0,3.14
58,3,1,0.1279476881027221,0,3.14
59,3,1,0.0911679863929748,0,3.14
60,3,1,0.0427843518555164,0,3.14
61,3,1,-0.0207672547549009,0,3.14
62,3,1,-0.0966254994273185,0,3.14
63,3,1,-0.1853071749210357,0,3.14
64,3,1,-0.2829957008361816,0,3.14
65,3,1,-0.3887250125408172,0,3.14
66,3,1,-0.4881366193294525,0,3.14
67,3,1,-0.5435215830802917,0,3.14
68,3,1,-0.564920961856842,0,3.14
69,3,1,-0.5813896656036377,0,3.14
70,3,1,-0.5988308787345886,0,3.14
71,3,1,-0.6034250259399414,0,3.14
72,3,1,-0.6068872213363647,0,3.14
73,3,1,-0.6291791796684265,0,3.14
74,3,1,-0.6526040434837341,0,3.14
75,3,1,-0.648041844367981,0,3.14
76,3,1,-0.6165931820869446,0,3.14
77,3,1,-0.5868617296218872,0,3.14
78,3,1,-0.5601831674575806,0,3.14
79,3,1,-0.530523955821991,0,3.14
80,3,1,-0.5187621712684631,0,3.14
81,3,1,-0.5184353590011597,0,3.14
82,3,1,-0.5048845410346985,0,3.14
83,3,1,-0.4540139734745025,0,3.14
84,3,1,-0.4002250134944916,0,3.14
85,3,1,-0.3729022741317749,0,3.14
86,3,1,-0.3283819854259491,0,3.14
87,3,1,-0.2554919123649597,0,3.14
88,3,1,-0.1852797418832779,0,3.14
89,3,1,-0.1344058364629745,0,3.14
90,3,1,-0.0907122790813446,0,3.14
91,3,1,-0.0274828560650348,0,3.14
92,3,1,0.0547823719680309,0,3.14
93,3,1,0.1558814197778701,0,3.14
94,3,1,0.2681533396244049,0,3.14
95,3,1,0.4058305025100708,0,3.14
96,3,1,0.5279459357261658,0,3.14
97,3,1,0.6311876177787781,0,3.14
98,3,1,0.7256606221199036,0,3.14
99,3,1,0.8395801782608032,0,3.14


==> data/baseline/melts/logs/subgoals_ep4_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,4,1,0.0838194116950035,0,5.1
1,4,1,0.0862423256039619,0,5.1
2,4,1,0.0705383643507957,0,5.1
3,4,1,0.0282361265271902,0,5.1
4,4,1,0.0008416537893936,0,5.1
5,4,1,-0.0011212524259462,0,5.1
6,4,1,0.0433712117373943,0,5.1
7,4,1,0.0881192460656166,0,5.1
8,4,1,0.0752976834774017,0,5.1
9,4,1,0.0393601730465889,0,5.1
10,4,1,-0.0145916119217872,0,5.1
11,4,1,-0.051861748099327,0,5.1
12,4,1,-0.0650301724672317,0,5.1
13,4,1,-0.082136332988739,0,5.1
14,4,1,-0.1260249614715576,0,5.1
15,4,1,-0.1901872009038925,0,5.1
16,4,1,-0.2596043944358825,0,5.1
17,4,1,-0.3460290133953094,0,5.1
18,4,1,-0.4451304078102112,0,5.1
19,4,1,-0.559685468673706,0,5.1
20,4,1,-0.6451883316040039,0,5.1
21,4,1,-0.71634840965271,0,5.1
22,4,1,-0.8275116086006165,0,5.1
23,4,1,-0.9526140689849854,0,5.1
24,4,1,-1.044858455657959,0,5.1
25,4,1,-1.1211613416671753,0,5.1
26,4,1,-1.193021297454834,0,5.1
27,4,1,-1.2128902673721311,0,5.1
28,4,1,-1.1879048347473145,0,5.1
29,4,1,-1.185149073600769,0,5.1
30,4,1,-1.2084470987319946,0,5.1
31,4,1,-1.2381287813186646,0,5.1
32,4,1,-1.264743685722351,0,5.1
33,4,1,-1.2744882106781006,0,5.1
34,4,1,-1.2573552131652832,0,5.1
35,4,1,-1.2121615409851074,0,5.1
36,4,1,-1.138190746307373,0,5.1
37,4,1,-1.0780010223388672,0,5.1
38,4,1,-1.0448505878448486,0,5.1
39,4,1,-1.0092235803604126,0,5.1
40,4,1,-0.9463510513305664,0,5.1
41,4,1,-0.8535082340240479,0,5.1
42,4,1,-0.7515964508056641,0,5.1
43,4,1,-0.6692218780517578,0,5.1
44,4,1,-0.603670060634613,0,5.1
45,4,1,-0.5382120013237,0,5.1
46,4,1,-0.4298157691955566,0,5.1
47,4,1,-0.29177126288414,0,5.1
48,4,1,-0.1483369171619415,0,5.1
49,4,1,-0.0215464457869529,0,5.1
50,4,1,0.06967593729496,0,5.1
51,4,1,0.1558722257614135,0,5.1
52,4,1,0.2706937193870544,0,5.1
53,4,1,0.4119001626968384,0,5.1
54,4,1,0.5612481236457825,0,5.1
55,4,1,0.6996740698814392,0,5.1
56,4,1,0.8081333637237549,0,5.1
57,4,1,0.9028903245925904,0,5.1
58,4,1,1.0213661193847656,0,5.1
59,4,1,1.202114224433899,0,5.1
60,4,1,1.3772939443588257,0,5.1
61,4,1,1.4877691268920898,0,5.1
62,4,1,1.5715663433074951,0,5.1
63,4,1,1.6647024154663086,0,5.1
64,4,1,1.786807894706726,0,5.1
65,4,1,1.9325135946273804,0,5.1
66,4,1,2.0686264038085938,0,5.1
67,4,1,2.187784433364868,0,5.1
68,4,1,2.332223892211914,0,5.1
69,4,1,2.4949374198913574,0,5.1
70,4,1,2.635952472686768,0,5.1
71,4,1,2.7312774658203125,0,5.1
72,4,1,2.798398017883301,0,5.1
73,4,1,2.868318796157837,0,5.1
74,4,1,2.979743719100952,0,5.1
75,4,1,3.13737154006958,0,5.1
76,4,1,3.2719509601593018,0,5.1
77,4,1,3.366168737411499,0,5.1
78,4,1,3.447470188140869,0,5.1
79,4,1,3.532545566558838,0,5.1
80,4,1,3.639717817306519,0,5.1
81,4,1,3.757843255996704,0,5.1
82,4,1,3.862730026245117,0,5.1
83,4,1,3.975887775421143,0,5.1
84,4,1,4.116356372833252,0,5.1
85,4,1,4.24157190322876,0,5.1
86,4,1,4.332291126251221,0,5.1
87,4,1,4.406816959381104,0,5.1
88,4,1,4.478370189666748,0,5.1
89,4,1,4.564237594604492,0,5.1
90,4,1,4.655007362365723,0,5.1
91,4,1,4.741064548492432,0,5.1
92,4,1,4.852654457092285,0,5.1
93,4,1,4.989818572998047,0,5.1
94,4,1,5.097632884979248,0,5.1
95,4,1,5.159274578094482,0,5.1
96,4,1,5.235345363616943,0,5.1
97,4,1,5.341883182525635,0,5.1
98,4,1,5.44804573059082,0,5.1
99,4,1,5.544318199157715,0,5.1


==> data/baseline/melts/logs/subgoals_ep5_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,5,1,0.0110010588541626,0,9.02
1,5,1,0.0088859088718891,0,9.02
2,5,1,-0.0203044731169939,0,9.02
3,5,1,-0.054056990891695,0,9.02
4,5,1,-0.0266249179840087,0,9.02
5,5,1,0.0328562781214714,0,9.02
6,5,1,0.087834782898426,0,9.02
7,5,1,0.1522282063961029,0,9.02
8,5,1,0.1966097503900528,0,9.02
9,5,1,0.2190113216638565,0,9.02
10,5,1,0.2300209999084472,0,9.02
11,5,1,0.2243133783340454,0,9.02
12,5,1,0.2202518135309219,0,9.02
13,5,1,0.2352725714445114,0,9.02
14,5,1,0.246838092803955,0,9.02
15,5,1,0.2344738543033599,0,9.02
16,5,1,0.2177406251430511,0,9.02
17,5,1,0.2076790779829025,0,9.02
18,5,1,0.1962146908044815,0,9.02
19,5,1,0.2109011709690094,0,9.02
20,5,1,0.2471341341733932,0,9.02
21,5,1,0.3255468606948852,0,9.02
22,5,1,0.4262053966522217,0,9.02
23,5,1,0.5053722858428955,0,9.02
24,5,1,0.5611074566841125,0,9.02
25,5,1,0.6063510775566101,0,9.02
26,5,1,0.6601852774620056,0,9.02
27,5,1,0.7349057197570801,0,9.02
28,5,1,0.8368872404098511,0,9.02
29,5,1,0.9769776463508606,0,9.02
30,5,1,1.1240320205688477,0,9.02
31,5,1,1.2310205698013306,0,9.02
32,5,1,1.3201760053634644,0,9.02
33,5,1,1.4147512912750244,0,9.02
34,5,1,1.529407262802124,0,9.02
35,5,1,1.6629477739334106,0,9.02
36,5,1,1.778248310089111,0,9.02
37,5,1,1.8659614324569704,0,9.02
38,5,1,1.962339162826538,0,9.02
39,5,1,2.0971269607543945,0,9.02
40,5,1,2.2601375579833984,0,9.02
41,5,1,2.440160751342773,0,9.02
42,5,1,2.5826351642608643,0,9.02
43,5,1,2.698548555374145,0,9.02
44,5,1,2.814610004425049,0,9.02
45,5,1,2.944780111312866,0,9.02
46,5,1,3.084122896194458,0,9.02
47,5,1,3.197551727294922,0,9.02
48,5,1,3.299551010131836,0,9.02
49,5,1,3.433735609054565,0,9.02
50,5,1,3.61846661567688,0,9.02
51,5,1,3.785233020782471,0,9.02
52,5,1,3.892787456512451,0,9.02
53,5,1,3.9860143661499023,0,9.02
54,5,1,4.085071563720703,0,9.02
55,5,1,4.193813323974609,0,9.02
56,5,1,4.322105407714844,0,9.02
57,5,1,4.460326194763184,0,9.02
58,5,1,4.596559524536133,0,9.02
59,5,1,4.734873294830322,0,9.02
60,5,1,4.848244667053223,0,9.02
61,5,1,4.926554203033447,0,9.02
62,5,1,5.002617835998535,0,9.02
63,5,1,5.100790023803711,0,9.02
64,5,1,5.22684907913208,0,9.02
65,5,1,5.351363658905029,0,9.02
66,5,1,5.467113971710205,0,9.02
67,5,1,5.597808837890625,0,9.02
68,5,1,5.732640743255615,0,9.02
69,5,1,5.839003086090088,0,9.02
70,5,1,5.911210060119629,0,9.02
71,5,1,5.9747700691223145,0,9.02
72,5,1,6.050641536712647,0,9.02
73,5,1,6.160528182983398,0,9.02
74,5,1,6.29581356048584,0,9.02
75,5,1,6.416640758514404,0,9.02
76,5,1,6.50649356842041,0,9.02
77,5,1,6.573713779449463,0,9.02
78,5,1,6.636746406555176,0,9.02
79,5,1,6.718940734863281,0,9.02
80,5,1,6.812550067901611,0,9.02
81,5,1,6.899167060852051,0,9.02
82,5,1,6.99337911605835,0,9.02
83,5,1,7.10432243347168,0,9.02
84,5,1,7.205129623413086,0,9.02
85,5,1,7.270814895629883,0,9.02
86,5,1,7.319293975830078,0,9.02
87,5,1,7.37361478805542,0,9.02
88,5,1,7.447721481323242,0,9.02
89,5,1,7.529887199401855,0,9.02
90,5,1,7.602609157562256,0,9.02
91,5,1,7.687995910644531,0,9.02
92,5,1,7.787903785705566,0,9.02
93,5,1,7.885856628417969,0,9.02
94,5,1,7.956936836242676,0,9.02
95,5,1,8.02358627319336,0,9.02
96,5,1,8.100264549255371,0,9.02
97,5,1,8.172884941101074,0,9.02
98,5,1,8.24379825592041,0,9.02
99,5,1,8.319622039794922,0,9.02


==> data/baseline/melts/logs/subgoals_ep6_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,6,3,0,0.2315627336502075,-2.35
1,6,3,0,-0.6393035054206848,-2.35
2,6,3,0,0.5244751572608948,-2.35
3,6,3,0,0.1876507997512817,-2.35
4,6,3,0,-0.7524182796478271,-2.35
5,6,3,0,-0.988037645816803,-2.35
6,6,3,0,-0.7390417456626892,-2.35
7,6,3,0,-0.7451298236846924,-2.35
8,6,3,0,-1.2690387964248655,-2.35
9,6,3,0,-2.254279613494873,-2.35
10,6,3,0,-2.4223339557647705,-2.35
11,6,3,0,-1.802568316459656,-2.35
12,6,3,0,-1.5771732330322266,-2.35
13,6,3,0,-1.7398741245269775,-2.35
14,6,3,0,-1.945512652397156,-2.35
15,6,3,0,-2.2031466960906982,-2.35
16,6,3,0,-2.447384595870972,-2.35
17,6,3,0,-2.6185531616210938,-2.35
18,6,3,0,-2.1246395111083984,-2.35
19,6,3,0,-2.0305428504943848,-2.35
20,6,3,0,-2.070601224899292,-2.35
21,6,3,0,-2.3547489643096924,-2.35
22,6,3,0,-2.6250193119049072,-2.35
23,6,3,0,-2.2649779319763184,-2.35
24,6,3,0,-2.204197406768799,-2.35
25,6,3,0,-2.326263666152954,-2.35
26,6,3,0,-2.384265661239624,-2.35
27,6,3,0,-2.7257421016693115,-2.35
28,6,3,0,-2.622198343276977,-2.35
29,6,3,0,-2.323182821273804,-2.35
30,6,3,0,-2.36800217628479,-2.35
31,6,3,0,-2.306306838989258,-2.35
32,6,3,0,-2.4388320446014404,-2.35
33,6,3,0,-2.457432985305786,-2.35
34,6,3,0,-2.107764482498169,-2.35
35,6,3,0,-2.3539650440216064,-2.35
36,6,3,0,-2.390610694885254,-2.35
37,6,3,0,-2.2418200969696045,-2.35
38,6,3,0,-2.790202140808105,-2.35
39,6,3,0,-2.558553695678711,-2.35
40,6,3,0,-2.369270086288452,-2.35
41,6,3,0,-2.3963372707366943,-2.35
42,6,3,0,-2.366046905517578,-2.35
43,6,3,0,-2.3220744132995605,-2.35
44,6,3,0,-2.5611133575439453,-2.35
45,6,3,0,-2.622292280197144,-2.35
46,6,3,0,-2.53838324546814,-2.35
47,6,3,0,-2.369586229324341,-2.35
48,6,3,0,-2.272536277770996,-2.35
49,6,3,0,-2.631324052810669,-2.35
50,6,3,0,-2.245851993560791,-2.35
51,6,3,0,-2.425121307373047,-2.35
52,6,3,0,-2.3369784355163574,-2.35
53,6,3,0,-2.365219593048096,-2.35
54,6,3,0,-2.745378971099853,-2.35
55,6,3,0,-2.4173364639282227,-2.35
56,6,3,0,-2.3854823112487797,-2.35
57,6,3,0,-2.3832035064697266,-2.35
58,6,3,0,-2.346968173980713,-2.35
59,6,3,0,-2.43804144859314,-2.35
60,6,3,0,-2.81113338470459,-2.35
61,6,3,0,-2.41914176940918,-2.35
62,6,3,0,-2.5009450912475586,-2.35
63,6,3,0,-2.460427761077881,-2.35
64,6,3,0,-2.379953384399414,-2.35
65,6,3,0,-2.67444372177124,-2.35
66,6,3,0,-2.8207461833953857,-2.35
67,6,3,0,-2.4656009674072266,-2.35
68,6,3,0,-2.3974311351776123,-2.35
69,6,3,0,-2.3022475242614746,-2.35
70,6,3,0,-2.4379751682281494,-2.35
71,6,3,0,-2.8289589881896973,-2.35
72,6,3,0,-2.386835813522339,-2.35
73,6,3,0,-2.500443458557129,-2.35
74,6,3,0,-2.4615187644958496,-2.35
75,6,3,0,-2.3610565662384038,-2.35
76,6,3,0,-2.703815698623657,-2.35
77,6,3,0,-2.7530081272125244,-2.35
78,6,3,0,-2.4535083770751958,-2.35
79,6,3,0,-2.643603563308716,-2.35
80,6,3,0,-2.600541591644287,-2.35
81,6,3,0,-2.4855542182922363,-2.35
82,6,3,0,-2.962878704071045,-2.35
83,6,3,0,-2.640575885772705,-2.35
84,6,3,0,-2.595613956451416,-2.35
85,6,3,0,-2.608677864074707,-2.35
86,6,3,0,-2.481367826461792,-2.35
87,6,3,0,-2.656047821044922,-2.35
88,6,3,0,-3.1631436347961426,-2.35
89,6,3,0,-2.7394392490386963,-2.35
90,6,3,0,-2.828617572784424,-2.35
91,6,3,0,-2.7124183177948,-2.35
92,6,3,0,-2.567286729812622,-2.35
93,6,3,0,-2.794439554214477,-2.35
94,6,3,0,-3.0552003383636475,-2.35
95,6,3,0,-2.653658151626587,-2.35
96,6,3,0,-2.883755922317505,-2.35
97,6,3,0,-2.797693967819214,-2.35
98,6,3,0,-2.775447130203247,-2.35
99,6,3,0,-3.0940301418304443,-2.35


==> data/baseline/melts/logs/subgoals_ep7_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,7,3,0,0.3780435621738434,-1.75
1,7,3,0,-0.2416547387838363,-1.75
2,7,3,0,0.0766172558069229,-1.75
3,7,3,0,-0.1988479048013687,-1.75
4,7,3,0,-0.7550434470176697,-1.75
5,7,3,0,-0.8086798191070557,-1.75
6,7,3,0,-0.7195174694061279,-1.75
7,7,3,0,-0.9710782766342164,-1.75
8,7,3,0,-1.2475769519805908,-1.75
9,7,3,0,-1.8613640069961548,-1.75
10,7,3,0,-1.6975308656692505,-1.75
11,7,3,0,-1.5408964157104492,-1.75
12,7,3,0,-1.5389927625656128,-1.75
13,7,3,0,-1.7608959674835205,-1.75
14,7,3,0,-1.7177351713180542,-1.75
15,7,3,0,-1.8689852952957156,-1.75
16,7,3,0,-1.8061156272888184,-1.75
17,7,3,0,-1.6909641027450562,-1.75
18,7,3,0,-1.7063634395599363,-1.75
19,7,3,0,-1.811659574508667,-1.75
20,7,3,0,-1.782976150512695,-1.75
21,7,3,0,-1.8329788446426392,-1.75
22,7,3,0,-1.7216159105300903,-1.75
23,7,3,0,-1.6397093534469604,-1.75
24,7,3,0,-1.6821755170822144,-1.75
25,7,3,0,-1.914182186126709,-1.75
26,7,3,0,-1.923186182975769,-1.75
27,7,3,0,-1.7221821546554563,-1.75
28,7,3,0,-1.6731168031692505,-1.75
29,7,3,0,-1.8225723505020144,-1.75
30,7,3,0,-1.9271175861358645,-1.75
31,7,3,0,-2.1419475078582764,-1.75
32,7,3,0,-1.876260757446289,-1.75
33,7,3,0,-1.926025986671448,-1.75
34,7,3,0,-1.5970054864883425,-1.75
35,7,3,0,-1.8468616008758545,-1.75
36,7,3,0,-1.9479289054870603,-1.75
37,7,3,0,-1.8237138986587524,-1.75
38,7,3,0,-1.8592822551727293,-1.75
39,7,3,0,-1.8011287450790403,-1.75
40,7,3,0,-1.8700506687164309,-1.75
41,7,3,0,-1.9758052825927732,-1.75
42,7,3,0,-1.7946959733963013,-1.75
43,7,3,0,-1.7853935956954956,-1.75
44,7,3,0,-1.8315290212631223,-1.75
45,7,3,0,-1.9818650484085083,-1.75
46,7,3,0,-2.0179851055145264,-1.75
47,7,3,0,-1.7413480281829834,-1.75
48,7,3,0,-1.8133182525634768,-1.75
49,7,3,0,-1.7893754243850708,-1.75
50,7,3,0,-1.8323792219161987,-1.75
51,7,3,0,-1.9695216417312624,-1.75
52,7,3,0,-1.908172607421875,-1.75
53,7,3,0,-1.7086249589920044,-1.75
54,7,3,0,-1.6842846870422363,-1.75
55,7,3,0,-1.8888875246047971,-1.75
56,7,3,0,-1.996416926383972,-1.75
57,7,3,0,-1.891137719154358,-1.75
58,7,3,0,-1.6976536512374878,-1.75
59,7,3,0,-1.7042770385742188,-1.75
60,7,3,0,-1.8063379526138303,-1.75
61,7,3,0,-1.9905861616134644,-1.75
62,7,3,0,-1.9323114156723025,-1.75
63,7,3,0,-1.762008786201477,-1.75
64,7,3,0,-1.7167308330535889,-1.75
65,7,3,0,-1.7361243963241575,-1.75
66,7,3,0,-1.935128688812256,-1.75
67,7,3,0,-2.029091119766236,-1.75
68,7,3,0,-1.797906756401062,-1.75
69,7,3,0,-1.7697654962539673,-1.75
70,7,3,0,-1.7900338172912598,-1.75
71,7,3,0,-1.879278302192688,-1.75
72,7,3,0,-2.0661723613739014,-1.75
73,7,3,0,-1.8335379362106323,-1.75
74,7,3,0,-1.906116962432861,-1.75
75,7,3,0,-1.9024797677993772,-1.75
76,7,3,0,-1.8770674467086792,-1.75
77,7,3,0,-2.0053062438964844,-1.75
78,7,3,0,-1.9507490396499636,-1.75
79,7,3,0,-1.9251049757003784,-1.75
80,7,3,0,-1.861659049987793,-1.75
81,7,3,0,-1.8703235387802124,-1.75
82,7,3,0,-2.2198855876922607,-1.75
83,7,3,0,-1.851179599761963,-1.75
84,7,3,0,-1.8969546556472776,-1.75
85,7,3,0,-1.8800036907196045,-1.75
86,7,3,0,-1.9543635845184328,-1.75
87,7,3,0,-2.115471839904785,-1.75
88,7,3,0,-1.9937248229980469,-1.75
89,7,3,0,-1.9995989799499512,-1.75
90,7,3,0,-1.940083384513855,-1.75
91,7,3,0,-1.998584747314453,-1.75
92,7,3,0,-2.3207294940948486,-1.75
93,7,3,0,-1.97632110118866,-1.75
94,7,3,0,-2.057334423065185,-1.75
95,7,3,0,-2.076336622238159,-1.75
96,7,3,0,-2.0009512901306152,-1.75
97,7,3,0,-2.283467054367065,-1.75
98,7,3,0,-2.132560968399048,-1.75
99,7,3,0,-2.0681557655334477,-1.75


==> data/baseline/melts/logs/subgoals_ep8_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,8,3,0,0.0151003915816545,-1.45
1,8,3,0,-0.3648329079151153,-1.45
2,8,3,0,0.6166940331459045,-1.45
3,8,3,0,-0.2161452323198318,-1.45
4,8,3,0,-1.3192602396011353,-1.45
5,8,3,0,-1.198007106781006,-1.45
6,8,3,0,-1.2595689296722412,-1.45
7,8,3,0,-1.1815400123596191,-1.45
8,8,3,0,-1.3941857814788818,-1.45
9,8,3,0,-1.328557372093201,-1.45
10,8,3,0,-1.3959277868270874,-1.45
11,8,3,0,-1.291828989982605,-1.45
12,8,3,0,-1.304869532585144,-1.45
13,8,3,0,-1.169657826423645,-1.45
14,8,3,0,-1.0792666673660278,-1.45
15,8,3,0,-1.006559133529663,-1.45
16,8,3,0,-1.0598894357681274,-1.45
17,8,3,0,-1.106228232383728,-1.45
18,8,3,0,-0.9507026076316832,-1.45
19,8,3,0,-0.972001850605011,-1.45
20,8,3,0,-1.0697336196899414,-1.45
21,8,3,0,-1.1579707860946655,-1.45
22,8,3,0,-0.9805246591567992,-1.45
23,8,3,0,-0.9701393246650696,-1.45
24,8,3,0,-1.0339246988296509,-1.45
25,8,3,0,-0.9542561769485474,-1.45
26,8,3,0,-1.1064987182617188,-1.45
27,8,3,0,-1.0660796165466309,-1.45
28,8,3,0,-0.9750600457191468,-1.45
29,8,3,0,-1.0667150020599363,-1.45
30,8,3,0,-0.9189946055412292,-1.45
31,8,3,0,-1.1806707382202148,-1.45
32,8,3,0,-1.0459566116333008,-1.45
33,8,3,0,-0.9826714396476746,-1.45
34,8,3,0,-1.08961284160614,-1.45
35,8,3,0,-0.9765269160270692,-1.45
36,8,3,0,-1.2945867776870728,-1.45
37,8,3,0,-1.0548142194747925,-1.45
38,8,3,0,-1.0289677381515503,-1.45
39,8,3,0,-1.0827685594558716,-1.45
40,8,3,0,-1.0410805940628052,-1.45
41,8,3,0,-1.2892072200775146,-1.45
42,8,3,0,-1.0794740915298462,-1.45
43,8,3,0,-1.0227025747299194,-1.45
44,8,3,0,-1.0275921821594238,-1.45
45,8,3,0,-1.1038141250610352,-1.45
46,8,3,0,-1.140428066253662,-1.45
47,8,3,0,-1.0034441947937012,-1.45
48,8,3,0,-0.9932057857513428,-1.45
49,8,3,0,-1.0075385570526123,-1.45
50,8,3,0,-1.28901469707489,-1.45
51,8,3,0,-1.1588119268417358,-1.45
52,8,3,0,-1.129877686500549,-1.45
53,8,3,0,-1.0362348556518557,-1.45
54,8,3,0,-1.058651328086853,-1.45
55,8,3,0,-1.1931369304656982,-1.45
56,8,3,0,-1.1988710165023804,-1.45
57,8,3,0,-1.1778976917266846,-1.45
58,8,3,0,-1.0280532836914062,-1.45
59,8,3,0,-1.09570574760437,-1.45
60,8,3,0,-1.1102911233901978,-1.45
61,8,3,0,-1.181403875350952,-1.45
62,8,3,0,-1.1295218467712402,-1.45
63,8,3,0,-1.100363850593567,-1.45
64,8,3,0,-0.9909865260124208,-1.45
65,8,3,0,-1.121330976486206,-1.45
66,8,3,0,-1.2290445566177368,-1.45
67,8,3,0,-1.0773708820343018,-1.45
68,8,3,0,-0.9862027168273926,-1.45
69,8,3,0,-1.1004711389541626,-1.45
70,8,3,0,-1.0210521221160889,-1.45
71,8,3,0,-1.3163063526153564,-1.45
72,8,3,0,-1.0798602104187012,-1.45
73,8,3,0,-1.044286847114563,-1.45
74,8,3,0,-1.0433565378189087,-1.45
75,8,3,0,-1.043152093887329,-1.45
76,8,3,0,-1.196632742881775,-1.45
77,8,3,0,-1.0722521543502808,-1.45
78,8,3,0,-1.0200222730636597,-1.45
79,8,3,0,-1.0723485946655271,-1.45
80,8,3,0,-0.9587401151657104,-1.45
81,8,3,0,-1.2492791414260864,-1.45
82,8,3,0,-1.0550768375396729,-1.45
83,8,3,0,-1.0055652856826782,-1.45
84,8,3,0,-1.0382720232009888,-1.45
85,8,3,0,-1.0590838193893433,-1.45
86,8,3,0,-1.1973187923431396,-1.45
87,8,3,0,-1.057425618171692,-1.45
88,8,3,0,-1.0342549085617063,-1.45
89,8,3,0,-0.9901209473609924,-1.45
90,8,3,0,-1.2599767446517944,-1.45
91,8,3,0,-1.1541439294815063,-1.45
92,8,3,0,-1.0483884811401367,-1.45
93,8,3,0,-0.996672749519348,-1.45
94,8,3,0,-1.0111429691314695,-1.45
95,8,3,0,-1.2740864753723145,-1.45
96,8,3,0,-1.0107619762420654,-1.45
97,8,3,0,-1.1235740184783936,-1.45
98,8,3,0,-0.9789147973060608,-1.45
99,8,3,0,-1.1848267316818235,-1.45


==> data/baseline/melts/logs/subgoals_ep9_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,9,2,0,0.4510930180549621,1.45
1,9,2,0,-0.1490293741226196,1.45
2,9,2,0,-0.36222705245018,1.45
3,9,2,0,0.6000742316246033,1.45
4,9,2,0,0.8887878060340881,1.45
5,9,2,0,0.9415663480758668,1.45
6,9,2,0,1.7710812091827393,1.45
7,9,2,0,0.8361609578132629,1.45
8,9,2,0,0.925369381904602,1.45
9,9,2,0,1.048223614692688,1.45
10,9,2,0,1.2617255449295044,1.45
11,9,2,0,1.1782681941986084,1.45
12,9,2,0,1.1763607263565063,1.45
13,9,2,0,1.5023281574249268,1.45
14,9,2,0,1.518811583518982,1.45
15,9,2,0,1.5084928274154663,1.45
16,9,2,0,1.2515044212341309,1.45
17,9,2,0,1.0610909461975098,1.45
18,9,2,0,0.8480589985847473,1.45
19,9,2,0,0.9356847405433656,1.45
20,9,2,0,1.1171208620071411,1.45
21,9,2,0,1.3172086477279663,1.45
22,9,2,0,1.2565683126449585,1.45
23,9,2,0,1.293503999710083,1.45
24,9,2,0,1.1777594089508057,1.45
25,9,2,0,1.3316713571548462,1.45
26,9,2,0,0.912794828414917,1.45
27,9,2,0,0.939414381980896,1.45
28,9,2,0,1.0744425058364868,1.45
29,9,2,0,1.5222018957138062,1.45
30,9,2,0,1.3159421682357788,1.45
31,9,2,0,1.1229594945907593,1.45
32,9,2,0,1.0983190536499023,1.45
33,9,2,0,1.354187250137329,1.45
34,9,2,0,1.377607345581055,1.45
35,9,2,0,1.0844603776931765,1.45
36,9,2,0,1.1091002225875854,1.45
37,9,2,0,1.302886128425598,1.45
38,9,2,0,1.4242113828659058,1.45
39,9,2,0,1.3877352476119995,1.45
40,9,2,0,1.2155754566192627,1.45
41,9,2,0,1.1764453649520874,1.45
42,9,2,0,1.2194384336471558,1.45
43,9,2,0,1.1178059577941897,1.45
44,9,2,0,1.0555981397628784,1.45
45,9,2,0,1.3470579385757446,1.45
46,9,2,0,1.4497829675674438,1.45
47,9,2,0,1.471080660820007,1.45
48,9,2,0,1.2282116413116455,1.45
49,9,2,0,1.1031168699264526,1.45
50,9,2,0,1.1267859935760498,1.45
51,9,2,0,1.0939970016479492,1.45
52,9,2,0,1.091957926750183,1.45
53,9,2,0,1.301217555999756,1.45
54,9,2,0,1.3450806140899658,1.45
55,9,2,0,1.3874980211257937,1.45
56,9,2,0,1.2823506593704224,1.45
57,9,2,0,1.275381326675415,1.45
58,9,2,0,1.257121205329895,1.45
59,9,2,0,1.0102829933166504,1.45
60,9,2,0,1.1316057443618774,1.45
61,9,2,0,1.4708251953125,1.45
62,9,2,0,1.4355369806289673,1.45
63,9,2,0,1.3060975074768066,1.45
64,9,2,0,1.0589537620544434,1.45
65,9,2,0,1.221720576286316,1.45
66,9,2,0,1.288102626800537,1.45
67,9,2,0,1.0257909297943115,1.45
68,9,2,0,1.111793875694275,1.45
69,9,2,0,1.5247948169708252,1.45
70,9,2,0,1.417514443397522,1.45
71,9,2,0,1.3541432619094849,1.45
72,9,2,0,1.1557072401046753,1.45
73,9,2,0,1.234663724899292,1.45
74,9,2,0,1.20732843875885,1.45
75,9,2,0,1.0078872442245483,1.45
76,9,2,0,1.0999488830566406,1.45
77,9,2,0,1.2535371780395508,1.45
78,9,2,0,1.366626858711243,1.45
79,9,2,0,1.3716143369674685,1.45
80,9,2,0,1.1631479263305664,1.45
81,9,2,0,1.214621901512146,1.45
82,9,2,0,1.2104710340499878,1.45
83,9,2,0,1.023300290107727,1.45
84,9,2,0,1.1615058183670044,1.45
85,9,2,0,1.3477667570114136,1.45
86,9,2,0,1.4184693098068235,1.45
87,9,2,0,1.335790991783142,1.45
88,9,2,0,1.0950828790664673,1.45
89,9,2,0,0.973961353302002,1.45
90,9,2,0,1.1080886125564575,1.45
91,9,2,0,0.9697021842002868,1.45
92,9,2,0,1.288070559501648,1.45
93,9,2,0,1.4255324602127075,1.45
94,9,2,0,1.41523540019989,1.45
95,9,2,0,1.2021455764770508,1.45
96,9,2,0,1.0388059616088867,1.45
97,9,2,0,1.0738667249679563,1.45
98,9,2,0,1.1714417934417725,1.45
99,9,2,0,1.1118088960647583,1.45


==> data/baseline/mse_baselines_comparison/tracking_mse_goal.csv <==
timestep,Ours_mean_mse,Ours_std_mse,PEARL_mean_mse,PEARL_std_mse,RL2_mean_mse,RL2_std_mse,CEMRL_mean_mse,CEMRL_std_mse,MELTS_mean_mse,MELTS_std_mse
0,38.96048858024258,30.309356332185413,39.205540828478334,31.096529076903696,39.20921147834157,30.908150516983095,38.92856652587445,30.58240390052354,39.0438215403195,30.60083702892644
1,36.457411186701,29.179421487688796,39.12813440882574,31.0419151573784,39.272620081563474,31.017673069020745,39.000515853811756,30.698000181016504,39.21941994463993,30.731365587376775
2,28.829234625835245,23.520698388847457,39.07428438161324,31.04467421069734,39.27241607148376,31.04682819419958,39.01168467155666,30.724092519383845,39.28331761134192,30.772084364776596
3,26.068186388619566,24.51543748635478,39.160679378154654,31.120075969769164,39.22601911054894,31.033058044355116,38.85482304831205,30.503948189060516,39.19632788127566,30.667999858182725
4,19.092828445113586,19.516024453126864,39.318406859919676,31.155447194557684,39.278174033730146,31.1701661723777,38.5437743347075,30.16159513748313,39.06028279237957,30.447738308844453
5,12.912534155456962,16.40626075299203,39.39178539532044,31.098983575966017,39.26251673473112,31.226229936564078,38.17741421839408,29.853314872076297,38.8793947344303,30.16880059598348
6,10.526590739458817,14.956399928139698,39.44194082612687,31.147638672389657,39.257503205882045,31.28651925342919,37.854089575069416,29.62796055018217,38.67800001660885,29.948292633095953
7,8.857080554094622,15.207992876357345,39.38186642157943,31.208023782536355,39.3816362103144,31.389865176223317,37.57622522592896,29.417847001975687,38.41246661913859,29.69337923062783
8,7.678736322661511,15.443877333638426,39.329684507659884,31.231772623919,39.467769332689286,31.375610397937244,37.26688290223891,29.215537928995605,38.20246153855063,29.440326717853548
9,7.262511403243015,15.376072845592274,39.4708931224089,31.273032108743845,39.54721458962463,31.40785848621378,36.86505818352967,29.009676169817165,38.11474340823443,29.280492115216575
10,4.8320643659423075,10.422090604686739,39.652868323485926,31.382652623888895,39.618278587674894,31.532075533187292,36.4045222281569,28.795109757535016,38.047638348556895,29.17252703402544
11,3.1974562739786894,6.51583469665358,39.82285729538237,31.571352231600716,39.71827944052132,31.7032714143111,35.936444712747694,28.547338002947583,37.942636652308316,29.096255566061803
12,3.08421325685614,6.291433795752362,40.00172905480027,31.658667501640757,39.81850769875527,31.654307186254485,35.484055761995954,28.285344263968554,37.73272484725112,29.007885614033526
13,2.4200984548306392,4.852095265577926,40.24338046727364,31.667272095721124,39.891827524886914,31.486747325947867,35.09144128783063,28.143164588700287,37.434337848108875,28.83040411706257
14,2.3011606548974783,4.640832184382792,40.55129908522566,31.862726202782405,40.00417537035598,31.49432486157344,34.65563413484351,28.108598761770008,37.13329127458285,28.597570298511148
15,0.9091907174410293,1.5937741184554048,40.708668196926666,31.99923976753722,40.23185902704593,31.7036210572653,34.107557448195934,28.027489568100194,36.88674844402979,28.402583584635117
16,0.7320908228690977,1.424314982451209,40.890856906912056,32.07937109781246,40.37766461035348,31.906014629425876,33.562495674020106,27.891836147739326,36.66169187512053,28.27313438644565
17,0.33902588890798363,0.6528734002557157,41.13795707628602,32.16164929034738,40.37203001127197,31.956793112948525,33.12992785583877,27.705506355070032,36.44196888580371,28.138802046096348
18,0.26931116111784126,0.5587379102729165,41.30784226092338,32.12099769630023,40.3811767719763,31.865554604807894,32.79320865344324,27.551611960460406,36.16727796303837,27.974790678722083
19,0.23128691655189895,0.4689926391267514,41.474321883599046,32.08119691968213,40.468349390246566,31.827969975348378,32.42594148257536,27.419159933832418,35.85023033823076,27.736052853860436
20,0.19580432069015177,0.4063959290466695,41.58402529153144,31.991301385063032,40.62194909470077,31.967251562859516,32.04235797874463,27.295756471014943,35.48879475601639,27.45279446972529
21,0.16460641426944483,0.33145006140783834,41.6575797034845,31.89737389980131,40.70588240380166,31.999734577128496,31.65385246011887,27.18334765096677,35.038304133319734,27.12488769241266
22,0.056804215667190155,0.068199676220577,41.787079386001906,31.922255050101842,40.75636522908241,31.901084320964337,31.283967320539382,27.08049331087912,34.58982366096179,26.861495356946822
23,0.026103296509462595,0.030283921094564046,42.01128733675642,31.881017095972513,40.89296114114128,31.900793272346522,30.945298456717403,27.016572199256146,34.21288415160544,26.687869412277948
24,0.013013055350903418,0.012008074335563845,42.30055191240572,31.903462694334333,41.075757194190025,31.945226293493267,30.563583508633215,26.85835562226519,33.841841981622245,26.574499142610428
25,0.01582240357731941,0.012287256218511068,42.5945679072548,32.11825639019157,41.17132598345296,31.873370053129324,30.111379199888024,26.54551626616257,33.44474058171075,26.466690152624984
26,0.011841277164759962,0.013665558313843047,42.86163427536247,32.25812580225474,41.23121007949894,31.76483870735803,29.699007048791998,26.290168197158486,33.00724407474446,26.32309591845679
27,0.0047239683641997045,0.005718345677182474,43.24349742708375,32.42350662075778,41.412303765161745,31.795925300118764,29.320663447145527,26.171199743235473,32.54245987618538,26.20728486448912
28,0.004132596560635864,0.007145837823744957,43.55269852716883,32.51509401352846,41.579961106831824,31.937432482434335,28.845604590909733,26.002466223354794,32.03208753581097,26.082274264135044
29,0.010351262229967942,0.014085167716423496,43.771723266683125,32.52953280873162,41.709748530553966,32.01807924892136,28.306120141454524,25.735111755446937,31.4875988542231,25.920168940981235
30,0.00923718231156941,0.009822104155331078,43.99927698798788,32.598898050166184,41.765968642258784,32.071438528671884,27.722516052626172,25.348890166370808,30.955299048410478,25.75825097597919
31,0.007998158172036049,0.008836242767626672,44.29068748693423,32.763825408265106,41.88134862251467,32.18001134585577,27.16221335329104,25.009274205130332,30.45337694521559,25.62929770981009
32,0.006997241515004775,0.007452283093840221,44.62168378773029,32.93052071541312,42.06210685207658,32.331393888431485,26.61649775462643,24.68857395174651,29.951505126815896,25.526755169417722
33,0.005746161791762919,0.005854092341502141,44.91040630448045,33.04330445004164,42.08892270316942,32.41512192191954,25.99709263983696,24.22210859048843,29.426144185812973,25.399190050272978
34,0.005174000367317652,0.004202435140693275,45.11505900790658,33.120662645895734,42.192957110337,32.477360815422124,25.31688618054899,23.67452294365639,28.87281797958498,25.226960374857857
35,0.005226989781554735,0.0032793322640583145,45.25319040880044,33.193309598048224,42.4144121256173,32.655222522367474,24.64392190157672,23.138767074782088,28.293624076693508,25.035162842710516
36,0.0046343003396584065,0.003598176983291522,45.5409223413217,33.399328647289124,42.475388117998946,32.810923685299706,23.997249766336594,22.73711980023929,27.6785862009537,24.849804473988492
37,0.005905975146389499,0.005623182891860195,45.84790976514755,33.598628458902795,42.57226692589572,32.96212144088387,23.42852031778977,22.435332251261208,27.035682273387348,24.644018377519327
38,0.018228777370912778,0.02125000966315241,46.196962007294864,33.89835608651818,42.69829229142434,33.063660394748744,22.9095091432727,22.123560789803225,26.38445837093647,24.40663074403518
39,0.014471925522436159,0.016811375128752547,46.657093731352184,34.32768497275893,42.72760903398285,33.059874231853456,22.374335105566445,21.658299937467135,25.756341390243264,24.174898105824926
40,0.005891045095493597,0.009282718870313825,47.044272903240945,34.68758401287656,42.818886419159455,33.13363351734175,21.79198866668517,21.031511882154415,25.128481766418698,23.95186244043336
41,0.005754694195205999,0.005821746620705371,47.32990328014155,34.99215641433464,42.88076624951597,33.21653470614941,21.182074868546735,20.479374053501985,24.45947258101177,23.67551095285089
42,0.010608224240241125,0.00768846194456445,47.51789897073803,35.154477084210406,43.02208443620956,33.385918415176775,20.59626400984572,20.09092664615914,23.762028819967643,23.356699434495503
43,0.01414944882127109,0.010684131376798288,47.82360218740823,35.41129374625414,43.166583728778924,33.48750805876464,20.007107702418587,19.724398482178366,23.10068646334403,23.06948237955584
44,0.030897230872203623,0.03990190694943653,48.25654101147158,35.900420647624394,43.16020750075709,33.35126944898349,19.4486393499525,19.319021546175914,22.50694059338137,22.813794271141877
45,0.02814282516729925,0.04204469638491952,48.62407759612328,36.480508840110005,43.072957119002936,33.27759149571993,18.918883318462136,18.876224195977066,21.935992490863764,22.547050604000564
46,0.026338490512642695,0.037105446474613314,48.851354198253105,36.819919387387415,43.03066396619066,33.39038329406225,18.392723642976776,18.446439405617973,21.327878216321228,22.237868940703297
47,0.01966509404090915,0.02598128030314606,49.13042873910837,37.00580303088475,43.05415319559094,33.50036734757274,17.90112290089967,18.079983662093905,20.688650518761094,21.914286283933016
48,0.004040570231627009,0.005697561358286354,49.48607121006957,37.34830040372738,43.06423239220398,33.5265604262362,17.395922775640585,17.636077485048457,20.084280114545596,21.63805889014583
49,0.006962918691859749,0.007522718425928201,49.91199136899226,37.9509516056773,43.090975256911,33.59353889361238,16.838020579325057,17.08451040448697,19.541529424309672,21.399512300877344
50,0.011312231335844589,0.010888846814600787,50.300831468226264,38.532548772883985,43.147326085733056,33.68354084703982,16.29970305445714,16.618943519054667,19.003920931737948,21.099091602882456
51,0.015713117769052615,0.017901940923354814,50.634476132204746,38.959050115054865,43.11285046108225,33.68612983318301,15.784418939727582,16.259783213488618,18.434982615650625,20.72041441952688
52,0.025706319409127876,0.02648860129789009,50.945871077390755,39.38612941664007,43.02407869633217,33.71294009377622,15.300995382063604,15.927201515906148,17.83869070456502,20.32701556603856
53,0.030937520322973366,0.023919227588606696,51.303806858722496,39.93747437248897,43.0059329945641,33.792467274758835,14.857870057324407,15.552911847513288,17.22508426796757,19.982319476498134
54,0.02815105153375651,0.023889127302042203,51.61304997257958,40.406941363408606,42.98172429763784,33.798048412770974,14.433500184998742,15.158975283632973,16.64221189915928,19.663046356309625
55,0.02686135028537072,0.02675507127203215,51.908687582625916,40.84718404715161,42.94125250246876,33.72226992945465,14.017080221474552,14.763063941571218,16.123446274503674,19.303341198909703
56,0.024206621636828244,0.024225396900597503,52.402653345268305,41.502022990343626,42.89327968341724,33.6383707570939,13.593420093053213,14.313556344978892,15.613704875806674,18.896459052093014
57,0.0248385981544695,0.018544374115469216,52.895636653958995,42.01553595937738,42.77777328141334,33.60426902102419,13.181596671029135,13.84331306182111,15.05693812154069,18.442223224811798
58,0.022983231183579606,0.023992875766422454,53.289311780160865,42.46498633107271,42.7059597253844,33.634375430865,12.780471919991307,13.382477893097745,14.497365600605592,18.05283081911425
59,0.02094451919852898,0.018585366745802252,53.68137839598165,43.16988107364185,42.65438432017915,33.49355312950426,12.393637742237788,12.959907691990088,13.918830922912681,17.70002386366476
60,0.007463185149859007,0.004536481121386125,54.107591031353415,44.04845432586885,42.47569026880594,33.17750722586897,12.038531132275656,12.576947055968173,13.348048708576007,17.211642211927636
61,0.008229433750778717,0.011799850281535943,54.446721535052994,44.80994790394916,42.333342246577715,32.92854734150168,11.68054738701773,12.11455737537686,12.8232773963632,16.61848398354503
62,0.00648395653976545,0.007942321581666812,54.79643904963862,45.40496042797755,42.28470613064414,32.85119765399493,11.331422095221852,11.64428315401288,12.317498717219717,16.051990092031968
63,0.00471088548535827,0.003898642483322336,55.26454685000866,46.00413375484389,42.311596836219955,32.7349878737265,11.02567026141053,11.254552075957742,11.823383896198074,15.596279228460592
64,0.006742774503644362,0.0029809145911436894,55.743937408634615,46.72830650632904,42.2932553304022,32.522931966520986,10.763961205846996,10.925697478413069,11.341555861922593,15.176784287157025
65,0.004578527818995394,0.003499189429178181,56.317718419999956,47.45616748527272,42.162534078273104,32.35794283988835,10.543733625221734,10.642067742341803,10.856488076398213,14.652553475648102
66,0.004268580031771591,0.0018726236013692009,56.967637701339626,48.4474201674674,42.042348911536365,32.230038365255766,10.325898139743723,10.357624069364515,10.381605764667077,14.0197205010957
67,0.004087695195057028,0.0020152892243105428,57.41638635475661,49.243673012490106,41.91389693875998,32.10059200128969,10.09964680289055,10.076412330435854,9.903683146203285,13.37234725614731
68,0.00272400595196076,0.003252994569241722,57.720032587642464,49.82508959249547,41.78667293089071,31.974380914801493,9.872609357065471,9.834076020334042,9.443903888010858,12.88500096659292
69,0.0075697404741828095,0.010491710988604217,58.09513409171822,50.748093160027274,41.74281343660292,31.744146536371492,9.682831780419358,9.626323376156108,9.014433380138353,12.487983164118043
70,0.013233650840128322,0.01652615107246401,58.580570368081126,51.67189789306468,41.74735326117151,31.415330080954163,9.52912734075632,9.40072291179543,8.600764229930231,12.001056728181698
71,0.015367928711309162,0.016665778937499372,59.11519785233653,52.5404009386633,41.665650971298774,31.07859717549421,9.366885383473283,9.142315672755723,8.205130507500877,11.462726578914632
72,0.01084788797918494,0.009191994172467636,59.552916463780235,53.291045547705295,41.49203756708063,30.79640214289988,9.224056834279569,8.93954772155153,7.820329048617945,10.916326444216137
73,0.008278223182363313,0.0068755301348717695,59.97749396784127,54.042932204638355,41.34726695252016,30.56682598298939,9.067833765426071,8.76466574974684,7.446221448980931,10.386715390405499
74,0.0166670592326549,0.013261982296084121,60.317306589526524,54.788126253472036,41.294782533119594,30.39905184571013,8.90034687363668,8.599140467692285,7.113737456057125,9.992837397252663
75,0.008382157873079546,0.010532360123192188,60.7458651531275,55.58321509959076,41.33311993648854,30.311547782438367,8.771266104965662,8.484778978761815,6.808449763694647,9.632860252159723
76,0.012821705288595076,0.014579056490180963,61.3199022432869,56.71253453973865,41.223913393303064,30.120598338601123,8.673269364342554,8.411012213765295,6.511859288905341,9.199873428502412
77,0.010140317289120194,0.010982838720723387,61.7190961945011,57.83405257979183,41.03080680883098,29.850774463902013,8.560573557061538,8.31452221272388,6.223599774987041,8.735408672082151
78,0.009767558333770365,0.009973653374969282,62.012751509466426,58.77971983033644,41.02864050590647,29.738965735943648,8.433352103765628,8.198642028102887,5.933217466649245,8.261413828521045
79,0.008377641825050467,0.011631043914521697,62.42784051186025,59.7126846713559,41.14970809358819,29.706735459449476,8.318391880992628,8.099195019606922,5.651611278423145,7.813755597493569
80,0.010634650195174192,0.011383385854823116,63.01934271303617,60.80999014632722,41.21521622725768,29.667309679176846,8.219401942231068,8.020357250681368,5.416403183406079,7.460997940984979
81,0.015498377001754127,0.023357772696721693,63.61131721032973,61.99009157641274,41.14082079415848,29.556981228470693,8.14313481862565,7.9672220385986865,5.203060979321251,7.122007333625547
82,0.012341189129078918,0.021463354090982746,64.11644409854486,63.25163849820185,41.042568656310294,29.58686625307866,8.074016266242323,7.931537114712093,4.980035800026104,6.757823755387996
83,0.00758269489163869,0.010565922695108788,64.70001061187307,64.67800011261059,40.98878778119514,29.69476896210751,8.008092680520578,7.903805158150464,4.732438977888448,6.391329168960447
84,0.00823428720597559,0.010323193953469294,65.26549482968656,66.07455207080476,40.83784023905714,29.584848106047698,7.946716455233958,7.879573084529041,4.5108958574334705,6.057753843244621
85,0.005489273844923998,0.005342702112190125,65.80465040229558,67.28951125062791,40.77297023613002,29.337195899286673,7.9057882477689185,7.869137293232684,4.355996356340185,5.788644369874645
86,0.003697881492427928,0.003810694849968195,66.3858681319785,68.52530866102042,40.76928940286575,29.08992052375726,7.850433214496186,7.85611417426778,4.210585167243846,5.540877041568205
87,0.020393681801427917,0.021773444434026647,67.05569062594833,69.7912250103633,40.78405865772019,29.039506925073884,7.768412101544303,7.840977708557413,4.045119516703032,5.286753407056738
88,0.008952820146474609,0.008810502898677276,67.88420461285594,71.43699077219678,40.77967521795006,29.062046603748296,7.721095616923764,7.848803693058207,3.8791326284998586,5.0440903408014
89,0.008754638126566868,0.007665134217692159,68.60124921748587,73.05925885881486,40.596809874935396,28.891358498531158,7.729289616250044,7.885183879552349,3.7424659968414176,4.844226216621809
90,0.005637467878078572,0.00407347517066603,69.07360308547608,74.33004415584077,40.46989965253065,28.6949899143413,7.744767472347468,7.934526685111696,3.632045420816696,4.682004647229844
91,0.004906398137527056,0.00521255719203323,69.42830241632205,75.25241675145098,40.48441400158217,28.630351792717796,7.751501614710275,7.9893221436197175,3.5129047321984217,4.5148340571219325
92,0.0068842271463890195,0.008370818100302376,70.00016061366307,76.36953851967483,40.502328309582886,28.685651471366775,7.767328391655225,8.057926127327226,3.387370876099122,4.342122667534101
93,0.005369726434197535,0.007889675356482826,70.77958128769995,77.9393271415834,40.42954431034313,28.625055060245565,7.794743001812118,8.140380380573752,3.2769142210482816,4.169109338100912
94,0.004636076827965186,0.006691979491001015,71.51108666329759,79.72112681528846,40.41181345117564,28.562901163718614,7.841446318348428,8.227941279756095,3.1853332814619453,4.0088438455465925
95,0.007441328768097195,0.012393718724985299,72.14325790736844,81.64570720637741,40.44844303458576,28.529032457573752,7.898622627761857,8.332786550564077,3.094039806959292,3.8682027518621314
96,0.008202680589734652,0.010017014153086364,72.8189973261492,83.34740653011886,40.38431203104523,28.293298916955706,7.942835174874833,8.450978587834673,3.000404279385979,3.7316310733518816
97,0.008138823337947432,0.010239172803797233,73.57351458670713,84.88587565185726,40.360094475833435,28.11383336674287,7.994962953541457,8.568434009827616,2.9173718467053145,3.5950412056067425
98,0.006809710518942851,0.005861521077715866,74.21296893868544,86.19245741751105,40.31647756099941,27.95427354560751,8.061453387597808,8.68420772554099,2.8494669317871457,3.4639197255691614
99,0.00533097262279547,0.0022226030591131793,74.90518900714368,87.63334191444088,40.27568983968808,27.851737477084292,8.145032052979582,8.7938135644392,2.793636228550174,3.3507297283728423


==> data/baseline/mse_baselines_comparison/tracking_mse_velocity.csv <==
timestep,Ours_mean_mse,Ours_std_mse,PEARL_mean_mse,PEARL_std_mse,RL2_mean_mse,RL2_std_mse,CEMRL_mean_mse,CEMRL_std_mse,MELTS_mean_mse,MELTS_std_mse
0,3.6341424887229903,1.692044489660797,3.549504023082862,1.4803103863196678,3.7346712054132434,1.4967376514930424,4.746942671952507,2.535192219509667,5.12551598863627,2.2861637674063457
1,2.536386241036427,1.075362588630148,3.589938167991731,2.4180263088727987,4.52520838534467,3.7414839546629315,4.973949495825632,2.5238155539662275,4.2221324396697675,2.093481487032117
2,2.9262829671777126,2.8046032360229782,3.9686808864247873,2.7729884531902353,3.8919068165904545,2.8017409976002647,3.227659939045059,2.6448792950425943,2.9196878968437807,1.8101310213123867
3,1.5633969385832955,2.7690917778232333,3.7938969166273377,2.5391247381405067,3.51792596717868,1.7057722536026274,0.8986871245622462,1.3073511895781607,1.5474175448423997,1.687236999044775
4,0.48141332384163543,0.4698696734743438,4.153926303307099,3.3307330463792346,4.236010211769856,3.6358946970279242,0.5364716200392654,0.6855215281929703,1.2606298300676275,1.6712528304436487
5,0.965105066714357,1.2564403746109696,4.589902825100495,3.4881488122917044,4.661423435875147,3.3518512105330496,0.9361440787445255,1.02476580233903,1.3325718231922732,1.3178473720305466
6,1.6732375955347332,2.4856947704448307,5.007339460403944,3.3882269546272044,5.732931000544478,4.575217989517082,1.0019649806816757,0.8958607396506244,1.1490347166904877,0.9378790865557265
7,1.2106709551765296,1.344867098756444,3.737652106231255,3.1450878709613836,4.3569086529585075,2.9620098004492026,0.6931178099519928,0.7323309440496831,0.6690460689023359,0.6735216005554336
8,0.40439404087354025,0.5026025769450554,4.002868945392228,2.5317850100691737,5.504275481567675,3.282892388069483,0.6424700914999821,0.9020539718276835,0.35404914649364655,0.3902854937188441
9,0.44631894910441144,0.503335017733715,4.3226837650823215,3.8074044246579573,4.485230732609068,2.5470995335817412,0.44250824882366346,0.6917924761820778,0.292191247976892,0.5495132563554881
10,0.30347319485152774,0.13962693387210318,4.077491110975994,2.622704614865182,4.219948222318211,2.9095025887969292,0.2815366828268868,0.25898096565672113,0.252115737123627,0.44150555346151127
11,0.1753171849785361,0.16143620432484435,4.968575348444926,4.047871265137895,4.4938021266277905,3.1881080022048196,0.2507620229324041,0.3947357289736807,0.265847831961257,0.3743959649642555
12,0.44706662782398937,0.3922390514950193,3.90644443721342,3.029531728340281,5.779697151930557,4.34905214510887,0.24944239459939777,0.4005308573585214,0.18123446913238203,0.2214233971048999
13,0.11080423794937821,0.13910267416291422,5.456590091816609,3.9706351847595682,5.570260335529724,3.875014555437832,0.19565496692513074,0.24436206502803298,0.12552225723180505,0.1407064070598932
14,0.19689752776612943,0.24558610625913227,3.544465726149927,3.063861850825458,4.8191492467245185,2.858230833748647,0.22046466232787776,0.2856963629341652,0.1159925291787201,0.15364052373099446
15,0.05346417548200005,0.06382317039897122,4.766830467012404,5.195896862354807,4.5440062430722685,3.570861959472931,0.20185216939844985,0.22910718508478345,0.13422484325281722,0.21052150502694675
16,0.13052289944450865,0.1184479936053587,4.755816100085358,4.065770933012052,5.355483201048868,3.2550296078682077,0.18120263827168584,0.24929999389202723,0.13372117957420343,0.17848940112275616
17,0.2998411958680172,0.22244539620901224,4.604451658865767,3.107480176346475,4.859327880096267,3.4723402673396957,0.32121078111103707,0.5865275766983723,0.13870527157587725,0.2682158931894319
18,0.1279117984931182,0.10806519215502931,4.9283352337008814,4.548535757651571,3.8110007838501807,2.110987722246462,0.2436485401748606,0.3140319807693406,0.11948749373213502,0.1311847078176438
19,0.11952664426102988,0.15349374999885082,5.51075777360828,4.71904680501617,3.8295920728348074,3.1334907793749607,0.1660700641271844,0.19851467861324038,0.0837092768993269,0.10478864940960562
20,0.16751627242118905,0.2550293311500584,4.827070998245826,4.658683145256482,4.828475133640972,3.793961588308724,0.09253504774867845,0.1726016785692265,0.12807315958467552,0.15208083571217484
21,0.1955090099843297,0.2722004238775713,3.3422649119451373,2.8610594010836734,3.4893631277732977,3.0167429876729766,0.11782980675820909,0.14920060762381396,0.12852793630528167,0.18772798274636157
22,0.2635151356611571,0.2293137180118026,5.052111274322531,4.930479695324679,2.833761289407239,2.833103364126099,0.12602665709584376,0.1987808543264925,0.13208598526567958,0.18365074644770785
23,0.1851774036902956,0.21685741899189312,4.271717000752866,3.7029028079301005,4.316454013688347,3.323421415658457,0.19241739105536484,0.29728341482305426,0.1123101499238922,0.15627587211384616
24,0.12297054267978418,0.11762519957591216,4.472244111148302,5.150516468117602,4.534159441629874,3.286486228736171,0.1319291821282279,0.18085452339130245,0.15624831496002747,0.17740656892368686
25,0.20249603250749615,0.38420860015543495,5.3657269257537985,6.112376055147177,4.69845798683663,3.091046161048233,0.12743810004591755,0.15523668203030586,0.1546230433203132,0.2169340732063913
26,0.12407633009063557,0.1369780482305948,4.477506158487303,5.595312531622934,3.7809129443347604,2.5908643273866483,0.20250197322821847,0.26554863746659196,0.1848139608296034,0.19805370517695844
27,0.17596451864568374,0.1836788011660101,4.933361815601161,5.318522400360543,3.6588968424635007,2.674503924856488,0.1870239221986535,0.24039131167761663,0.16652775126199199,0.20887108732960902
28,0.055810008916417665,0.06392110956703186,3.6710194940820866,4.256883913483958,5.135456262867589,4.256600754307255,0.12517018453522438,0.15793644040570018,0.15920111427002445,0.2524405853357096
29,0.1695334287336817,0.2392224435647273,4.785490113650106,5.37371326981246,4.877949607662226,3.3852517032349216,0.13036967517771184,0.18368656073194786,0.11138927136674383,0.19647105460534575
30,0.09065030624286635,0.10346912776507086,4.163691462135863,4.0566903137598445,4.037614433402746,2.563416643792822,0.15618145567866662,0.3053670336900179,0.14789044743907684,0.20886592098457948
31,0.13994658755920303,0.12438390617177324,5.130230021248419,5.41412742294179,4.337852132218196,2.214113336856712,0.17267601008478725,0.24100191983835562,0.13014453505343532,0.2253347407947906
32,0.11372160183351569,0.12260955256083303,4.272265560594879,4.344447644194358,3.644691890463286,2.553625268332544,0.1346659230537998,0.2605839147972684,0.09877714779261657,0.1559992311589208
33,0.05807399601421017,0.08937824546868901,5.236598611556991,5.954713890388357,3.460977618224586,2.661404286691532,0.15864321386841382,0.1923488545685105,0.13987388650196875,0.28145581019410365
34,0.39850023005293395,0.36965206488195484,7.290730626201224,8.722331272170466,4.502559460780934,5.6550948978565385,0.15214930720865258,0.21211972130805698,0.11599839518634732,0.19393009531879665
35,0.07795518310478754,0.08867301935113144,4.663793420721158,4.4973748576797865,4.045041353109372,2.946230161092054,0.1900141410595778,0.23360727655124477,0.14580637876183372,0.23164944939516116
36,0.3485862414551379,0.670398769210705,5.542031590159143,6.30373495884048,5.725705168855949,4.004297348687075,0.16429185632909166,0.24337074374276646,0.12434878541588638,0.20070068835090146
37,0.22219321903537118,0.255137494532531,4.447887648478672,4.252244069815714,3.965737585617325,2.8945666655994944,0.14486634846578098,0.1742277373987301,0.07181489681827917,0.10862952185350844
38,0.15549193742768494,0.328895146662662,5.120488340099259,4.473949858129879,3.146046276841902,2.047697758667406,0.10351979316202871,0.16769761003386713,0.07092135368261913,0.08207186501832962
39,0.28265195091007106,0.3446828596758535,5.453921890624556,5.473152130004354,3.872684617012454,3.2873391221397594,0.13355164356522542,0.21516084504671593,0.1111083152865258,0.13030300743480003
40,0.2766463573915509,0.3492028369231842,4.869244098380594,4.523164707477578,4.205133069950964,2.908002817337955,0.13385813326340706,0.22266404218092414,0.10563792049718078,0.11978312443931971
41,0.1662714117359443,0.10115428095637988,4.802724310452721,5.172533188879701,4.296386816558535,3.7183710629840445,0.1453264510615264,0.2735585464758466,0.11317718933591801,0.16334361171324205
42,0.1380991476876703,0.10863040970869635,4.645024346742056,4.8140146234931995,4.7697715077027425,4.277477017980324,0.14040037251108403,0.20176831094326453,0.08746325144651575,0.16810907973865377
43,0.32497663229569806,0.4954385187608644,4.437632551070142,4.248798125375208,4.453872861114307,2.629981645209739,0.1301222240282654,0.2305996630690028,0.07341426776194043,0.10840190924203853
44,0.21642878228674664,0.1881648505593719,4.390387292824806,4.474803383014448,3.939538025579185,3.5273772672769113,0.14876516439126547,0.19031386998364586,0.06673394116526465,0.06920066622675564
45,0.25973317924056877,0.30223177123108197,4.6357587516435625,5.282484031352017,3.4797023430908087,2.279982995370134,0.1749544471067867,0.23083139526144955,0.0801350565229067,0.0902624422884591
46,0.342941396905116,0.3995662227222394,3.557423842820695,3.64752564688335,3.7856926243851663,2.9125115624233775,0.1353242361429458,0.18196536744926062,0.0895740908041333,0.10171265739709694
47,0.10764214860955094,0.11083695318449731,4.021362518438023,3.545194986076291,4.16270608278795,2.348269848217789,0.07556697470595662,0.10048149260069432,0.06903055683318514,0.0988132329582406
48,0.13974735384879686,0.18180268384876605,4.133642060401983,3.8429329334255384,4.180633401608584,2.374698328233959,0.12879630376614226,0.1983254035836379,0.09845029580199989,0.10444516397445576
49,0.16250820887867332,0.14678971227503096,3.679688464656942,3.355353232507736,3.9711733403483844,2.763628648008861,0.12476412934715281,0.20109334273558485,0.09348832724458259,0.08727716456546604
50,0.293444821224336,0.3730738695149168,5.535853643801514,6.214449276367604,3.8101055350863344,3.262960764157994,0.16659099557395796,0.28239709573564886,0.09593123647492693,0.12291319301466301
51,0.4308169917249553,0.455542203593601,5.401434932493508,4.9763630446777025,4.327237753028005,4.991987097970516,0.11308535644464368,0.1353314182747842,0.08668880355490813,0.1355443456979149
52,0.1455712114766757,0.1550296038154155,4.446918527276186,5.661458436305299,4.786568812189653,2.685909506247518,0.12825829946324901,0.20253653925355092,0.06820818376110131,0.10779282479883097
53,0.08429744863486804,0.10383583393487543,5.590176121549491,6.972632404858284,4.8095501220089085,3.816935247242632,0.137645901824869,0.17710388181496922,0.06515782765545515,0.06447909737930356
54,0.16655535606263996,0.26506390103160193,5.115971282362335,5.514889558890355,4.314247799916253,3.316212298245535,0.14921805059666976,0.2010637173136836,0.08492468453910659,0.0837090898446891
55,0.05534854325533788,0.06329709436051423,4.7540101654351465,5.507964696974286,4.115860617154325,3.248705688283781,0.11906777478516645,0.14292459995675139,0.08307757689804873,0.09642690270143357
56,0.111139382685452,0.21475505026711575,4.609941846666292,4.747447679876281,3.172892407989698,2.420764020118199,0.07218111916545937,0.07716596090944192,0.13163241055084632,0.17807261025206905
57,0.1796789405241056,0.2503183911706621,5.448768176179075,5.595960996981581,3.726521409689754,2.603786878151167,0.12536591150855858,0.1672295942363005,0.09295398340326685,0.16127704506414217
58,0.49615135514596703,0.6997291768871073,6.23621575037746,7.096886976916056,4.402503099161314,2.309041906497253,0.1444810852923074,0.22683661107341768,0.08295124706622108,0.09026628659667918
59,0.22925165327821617,0.35860277660487117,4.941409298979731,4.771384279880387,5.594901819947712,4.557165495803971,0.10462124919261194,0.1278040222648479,0.09072091136368289,0.0957212078956454
60,0.6216925495899573,1.1263535270218121,4.704329279445812,4.501125778207718,5.7818365331269,3.5141315350013653,0.1555622329910148,0.20920943929452285,0.0763657441236581,0.07731585457833894
61,0.0954877679102585,0.11037254691592473,4.623585382081478,5.071237466816883,5.443039949526836,4.263425281242597,0.1647825646015559,0.19042147656578293,0.06002509267103181,0.08231288439372725
62,0.21668881083855981,0.3098141935148269,5.745087281661195,6.9609953861465215,4.5519350421180444,3.4328624292042473,0.2102724180538679,0.2579482813937743,0.08513803386893731,0.08394907807073855
63,0.12211304410559909,0.25615767395983774,4.2332929928115215,4.701099988712029,4.903639998768368,2.70983682307031,0.12570854184416538,0.17435659110963403,0.09862621611335005,0.11331130260037382
64,0.19787271584899727,0.2717225695236035,5.971060330523504,6.560262850563046,6.660836189809703,6.086527071426397,0.17016598630221538,0.21436710898496594,0.11648841499992472,0.11062448345804768
65,0.23196160969588545,0.3968475241765457,5.4985038492528195,5.7681824311687535,5.525967993158647,4.512104515062985,0.10581282568159008,0.11189143196942691,0.08511326189307783,0.1310004226513547
66,0.20825088067586398,0.21706169515133128,5.183878014316758,5.93622125389485,4.682240907920534,3.7466232508988107,0.09799800972550045,0.14785205106156088,0.10112745740972998,0.16529287959723243
67,0.11813596499901043,0.1400698708659382,5.923447110510082,7.710017461476402,3.998517745720543,2.738327184741436,0.11200804385621901,0.212487510200896,0.10232535187461562,0.15789725743258987
68,0.15862322346772875,0.1878970913229041,5.139098577207081,5.182023302919113,4.838860095513149,3.3910244497910385,0.0948477740024234,0.151707146397546,0.12353633815922017,0.1360211033774536
69,0.2985668120262221,0.5849285728538386,4.300071006852505,5.12982659653433,5.141306619362805,3.536776788161344,0.10868540249621507,0.11445494592584105,0.12411621913399701,0.13630294685790836
70,0.099257556829364,0.12473090127371611,3.87214127575631,3.2435760174717903,3.7064299796915696,2.2096648251701945,0.17414415116326173,0.25385862489180666,0.10665890412300381,0.10429566383569487
71,0.4404376442260058,0.41974510267295156,4.464126044340738,3.8463277757367855,3.095835575614233,3.335661235408374,0.18851978068320063,0.28776601304058647,0.13203759504227597,0.14894314388361876
72,0.16916740819711926,0.21781720391023698,3.9241848437955977,3.5533163037074145,4.2245923993845444,3.3878690600397476,0.13850855558503666,0.19791904380117756,0.14109215183286417,0.13028532816845895
73,0.06855960779020315,0.08843341162408129,4.128673918633174,4.399707583226727,4.371437876514855,3.8395359247020906,0.127440456094779,0.1891645212541968,0.14724410481090866,0.2449071003651222
74,0.27549524276906157,0.31074090037498375,4.092250054986725,3.1674096680463526,4.342323689954417,2.9491983122067116,0.1342794988283598,0.22108763489231611,0.12022722063370078,0.19062950495718908
75,0.27110108445690106,0.2524388071404395,3.3416908605447793,2.5417529431463772,3.6625404327882967,2.5550119908678615,0.09176525183673351,0.12583992600368774,0.09452028151961939,0.10383587562931407
76,0.27054621980578203,0.22869144093399282,4.276147250080054,4.1434316406579,4.181332506318072,2.4652402554831023,0.1386273534041689,0.24213862849229248,0.11735346181657211,0.20802535627370308
77,0.034624053575056296,0.032724159415486107,4.807677056808145,4.710384967897551,3.6397598742137296,1.8986575799288703,0.13621898642218977,0.22322678880561822,0.1183204547705447,0.16005230617651803
78,0.24101765185215837,0.19442502504305437,4.959059278609986,4.405794815206153,3.6091655099131166,3.011745580850854,0.13691928269892803,0.20666909110861842,0.13383914657041127,0.13027238431356303
79,0.16113753153832666,0.10383527858347942,3.9772835740935784,2.7173636713678415,3.526540349308375,3.0960969438007644,0.15159106063923847,0.274934991903731,0.16038851208166657,0.18442398431305518
80,0.17815977540506092,0.16325787757323687,4.621233270709007,4.49135776097981,4.456713009448377,4.0636218426980895,0.19605386608332845,0.24479761405858919,0.1841310820886823,0.22231042127811296
81,0.4122001383293024,0.44139329888797546,3.480354747575149,2.9336571660628006,3.6761765974870446,2.473478186681046,0.20048384893924898,0.27092559136062905,0.11923348370321854,0.18705005368882882
82,0.17592697177660233,0.13294714593662926,5.546594052472646,5.231511395041792,4.20526127704663,2.7762577431730793,0.1338819615956703,0.23143742261445027,0.16112770098168072,0.3215830315863879
83,0.15854276078286378,0.20004243918718884,5.186355815515016,3.8888342159087808,3.801876540336103,3.320243642440512,0.08584432468932245,0.14366049978002104,0.10346243497830394,0.1300699264390197
84,0.08577648478505383,0.06283993994542873,4.642738349703535,3.6994942117249554,3.1518539263395957,2.5243113870301848,0.13057247043105005,0.18486726592355202,0.11780397615433566,0.20237534732713214
85,0.25481412327787606,0.2607820936759568,4.451672838299577,4.51079210674763,3.791890837889705,2.742520747317014,0.17672527214995806,0.31247456703989535,0.17757313723842208,0.2518464614311068
86,0.04502678082997649,0.04250697881774573,4.176024964485364,4.004176269474652,3.668671241001984,2.8402620859026473,0.1032760343381472,0.19514656456078472,0.24384083727674266,0.3469749864777222
87,0.3068145816602519,0.3359740677109588,3.3040234980924774,2.7229806239720116,3.513824753435441,2.5015950124936044,0.09685917360810632,0.1500453171093093,0.2814748800799785,0.4933960310804233
88,0.17808397720647498,0.20535164259205202,2.8297999423300753,2.593186837734575,3.0718108936963815,2.454441597112515,0.12391688617420381,0.1484491070534202,0.2037559546696189,0.2890074822211979
89,0.29134462032419334,0.33292043365182045,3.904312435403325,3.7409140318925376,3.41169257297061,2.5249611101510236,0.23268119536578385,0.27418217433928727,0.18941578080777258,0.3275150132656488
90,0.04184260704650552,0.0324689217253977,4.898938190972782,3.7941963332949666,3.0794741303064885,1.8942317987480324,0.1881260647178279,0.25306921937870686,0.18496881382935004,0.42898836511917815
91,0.1879158243857897,0.20913036877577162,4.540788165323736,3.8964787062632977,4.706912026217884,3.623951735061233,0.11909218633141215,0.19365899631963462,0.20085777107413053,0.4429913180993515
92,0.32563676834221833,0.36486716236697103,4.181396824273711,4.849179503014796,4.609923989583356,3.0760529095316396,0.1339382646018987,0.21376451592986226,0.33745335507920055,0.8112542816233624
93,0.142772937968746,0.11206938355033637,3.742266675064874,2.902850448523212,4.11466628411617,3.7812758308944083,0.1558754370182428,0.2497155304488314,0.2617825042049268,0.5250336607958219
94,0.4606596305673067,0.650919257658011,3.433340689204594,3.272851380399837,3.727511034000227,3.044458185553733,0.13772095560196101,0.13393482562846482,0.2375358099333106,0.31957712592986964
95,0.35029901335815694,0.2358759013700141,3.7864403255600254,3.6340924848639613,3.978551378434722,2.6981167121475704,0.11338437489924427,0.23384050419988187,0.3465592870395577,0.6694422646257905
96,0.4083231653573769,0.6085828231371224,3.623881831057945,2.8339277624695556,4.423970478868717,3.486038853479546,0.13299372938473922,0.19003812654233965,0.33622014759711955,0.8140208472148175
97,0.033958706479796937,0.038831951251782924,4.773142984307064,4.712530965997739,4.374155884880888,2.970009470310485,0.1645205899535923,0.2043081568281165,0.35717691654403755,0.8815003312224782
98,0.2662447414195414,0.17407190765300445,4.435447103599795,4.030532401035571,3.6841091084448325,2.1909939355969588,0.19839507678196702,0.29076011116500416,0.4603216891898665,1.386445233049394
99,0.15722389572798756,0.15927517169420038,3.7264592956769698,2.9234789260847083,3.5910792988309783,4.032539829639506,0.19038007774853366,0.28776210014107884,0.30120865527593776,0.7804700439783605


==> data/baseline/pearl/logs/smooth/subgoals_ep0_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,0,0,0.127713,0.0,-9.02
1,0,0,0.125064,0.0,-9.02
2,0,0,0.12448,0.0,-9.02
3,0,0,0.127932,0.0,-9.02
4,0,0,0.136761,0.0,-9.02
5,0,0,0.151544,0.0,-9.02
6,0,0,0.172128,0.0,-9.02
7,0,0,0.197817,0.0,-9.02
8,0,0,0.227487,0.0,-9.02
9,0,0,0.259638,0.0,-9.02
10,0,0,0.29263,0.0,-9.02
11,0,0,0.324477,0.0,-9.02
12,0,0,0.353487,0.0,-9.02
13,0,0,0.378417,0.0,-9.02
14,0,0,0.398662,0.0,-9.02
15,0,0,0.414356,0.0,-9.02
16,0,0,0.426325,0.0,-9.02
17,0,0,0.435849,0.0,-9.02
18,0,0,0.444293,0.0,-9.02
19,0,0,0.452902,0.0,-9.02
20,0,0,0.462601,0.0,-9.02
21,0,0,0.473926,0.0,-9.02
22,0,0,0.487139,0.0,-9.02
23,0,0,0.502259,0.0,-9.02
24,0,0,0.519099,0.0,-9.02
25,0,0,0.537342,0.0,-9.02
26,0,0,0.556506,0.0,-9.02
27,0,0,0.575975,0.0,-9.02
28,0,0,0.594968,0.0,-9.02
29,0,0,0.612544,0.0,-9.02
30,0,0,0.627837,0.0,-9.02
31,0,0,0.64026,0.0,-9.02
32,0,0,0.649656,0.0,-9.02
33,0,0,0.656406,0.0,-9.02
34,0,0,0.66128,0.0,-9.02
35,0,0,0.66503,0.0,-9.02
36,0,0,0.668106,0.0,-9.02
37,0,0,0.67053,0.0,-9.02
38,0,0,0.671947,0.0,-9.02
39,0,0,0.671898,0.0,-9.02
40,0,0,0.670025,0.0,-9.02
41,0,0,0.666121,0.0,-9.02
42,0,0,0.660143,0.0,-9.02
43,0,0,0.652171,0.0,-9.02
44,0,0,0.642403,0.0,-9.02
45,0,0,0.631158,0.0,-9.02
46,0,0,0.618897,0.0,-9.02
47,0,0,0.606181,0.0,-9.02
48,0,0,0.593602,0.0,-9.02
49,0,0,0.581714,0.0,-9.02
50,0,0,0.571046,0.0,-9.02
51,0,0,0.56206,0.0,-9.02
52,0,0,0.55502,0.0,-9.02
53,0,0,0.54984,0.0,-9.02
54,0,0,0.546027,0.0,-9.02
55,0,0,0.542786,0.0,-9.02
56,0,0,0.53929,0.0,-9.02
57,0,0,0.535054,0.0,-9.02
58,0,0,0.530199,0.0,-9.02
59,0,0,0.525426,0.0,-9.02
60,0,0,0.521756,0.0,-9.02
61,0,0,0.520097,0.0,-9.02
62,0,0,0.521005,0.0,-9.02
63,0,0,0.524626,0.0,-9.02
64,0,0,0.530852,0.0,-9.02
65,0,0,0.539515,0.0,-9.02
66,0,0,0.550443,0.0,-9.02
67,0,0,0.563479,0.0,-9.02
68,0,0,0.578254,0.0,-9.02
69,0,0,0.594093,0.0,-9.02
70,0,0,0.610005,0.0,-9.02
71,0,0,0.624821,0.0,-9.02
72,0,0,0.637332,0.0,-9.02
73,0,0,0.646447,0.0,-9.02
74,0,0,0.651379,0.0,-9.02
75,0,0,0.651769,0.0,-9.02
76,0,0,0.647777,0.0,-9.02
77,0,0,0.640108,0.0,-9.02
78,0,0,0.629867,0.0,-9.02
79,0,0,0.618363,0.0,-9.02
80,0,0,0.606964,0.0,-9.02
81,0,0,0.596945,0.0,-9.02
82,0,0,0.589372,0.0,-9.02
83,0,0,0.58505,0.0,-9.02
84,0,0,0.584462,0.0,-9.02
85,0,0,0.587671,0.0,-9.02
86,0,0,0.594199,0.0,-9.02
87,0,0,0.603246,0.0,-9.02
88,0,0,0.613868,0.0,-9.02
89,0,0,0.625204,0.0,-9.02
90,0,0,0.636624,0.0,-9.02
91,0,0,0.647825,0.0,-9.02
92,0,0,0.658726,0.0,-9.02
93,0,0,0.669251,0.0,-9.02
94,0,0,0.679247,0.0,-9.02
95,0,0,0.688426,0.0,-9.02
96,0,0,0.696387,0.0,-9.02
97,0,0,0.702725,0.0,-9.02
98,0,0,0.707134,0.0,-9.02
99,0,0,0.709399,0.0,-9.02


==> data/baseline/pearl/logs/smooth/subgoals_ep10_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,10,2,0.0,0.448524,1.75
1,10,2,0.0,0.439847,1.75
2,10,2,0.0,0.443178,1.75
3,10,2,0.0,0.460277,1.75
4,10,2,0.0,0.487427,1.75
5,10,2,0.0,0.518688,1.75
6,10,2,0.0,0.54613,1.75
7,10,2,0.0,0.564047,1.75
8,10,2,0.0,0.56699,1.75
9,10,2,0.0,0.558101,1.75
10,10,2,0.0,0.538275,1.75
11,10,2,0.0,0.512788,1.75
12,10,2,0.0,0.486252,1.75
13,10,2,0.0,0.462113,1.75
14,10,2,0.0,0.441285,1.75
15,10,2,0.0,0.423708,1.75
16,10,2,0.0,0.408508,1.75
17,10,2,0.0,0.393457,1.75
18,10,2,0.0,0.381147,1.75
19,10,2,0.0,0.373013,1.75
20,10,2,0.0,0.37073,1.75
21,10,2,0.0,0.379356,1.75
22,10,2,0.0,0.402339,1.75
23,10,2,0.0,0.440287,1.75
24,10,2,0.0,0.487755,1.75
25,10,2,0.0,0.536928,1.75
26,10,2,0.0,0.578706,1.75
27,10,2,0.0,0.603792,1.75
28,10,2,0.0,0.603787,1.75
29,10,2,0.0,0.580011,1.75
30,10,2,0.0,0.53501,1.75
31,10,2,0.0,0.474844,1.75
32,10,2,0.0,0.407449,1.75
33,10,2,0.0,0.340715,1.75
34,10,2,0.0,0.281488,1.75
35,10,2,0.0,0.239232,1.75
36,10,2,0.0,0.215696,1.75
37,10,2,0.0,0.211319,1.75
38,10,2,0.0,0.222062,1.75
39,10,2,0.0,0.243728,1.75
40,10,2,0.0,0.266984,1.75
41,10,2,0.0,0.287386,1.75
42,10,2,0.0,0.300553,1.75
43,10,2,0.0,0.308573,1.75
44,10,2,0.0,0.313958,1.75
45,10,2,0.0,0.319227,1.75
46,10,2,0.0,0.329387,1.75
47,10,2,0.0,0.348288,1.75
48,10,2,0.0,0.37521,1.75
49,10,2,0.0,0.405893,1.75
50,10,2,0.0,0.435824,1.75
51,10,2,0.0,0.458526,1.75
52,10,2,0.0,0.468291,1.75
53,10,2,0.0,0.462094,1.75
54,10,2,0.0,0.438841,1.75
55,10,2,0.0,0.401797,1.75
56,10,2,0.0,0.354057,1.75
57,10,2,0.0,0.300047,1.75
58,10,2,0.0,0.243225,1.75
59,10,2,0.0,0.186995,1.75
60,10,2,0.0,0.133203,1.75
61,10,2,0.0,0.085423,1.75
62,10,2,0.0,0.044878,1.75
63,10,2,0.0,0.013009,1.75
64,10,2,0.0,-0.006695,1.75
65,10,2,0.0,-0.015631,1.75
66,10,2,0.0,-0.015735,1.75
67,10,2,0.0,-0.007635,1.75
68,10,2,0.0,0.007851,1.75
69,10,2,0.0,0.030098,1.75
70,10,2,0.0,0.057389,1.75
71,10,2,0.0,0.089803,1.75
72,10,2,0.0,0.122567,1.75
73,10,2,0.0,0.150407,1.75
74,10,2,0.0,0.169392,1.75
75,10,2,0.0,0.177452,1.75
76,10,2,0.0,0.176235,1.75
77,10,2,0.0,0.171534,1.75
78,10,2,0.0,0.169662,1.75
79,10,2,0.0,0.175456,1.75
80,10,2,0.0,0.189866,1.75
81,10,2,0.0,0.208978,1.75
82,10,2,0.0,0.227642,1.75
83,10,2,0.0,0.240716,1.75
84,10,2,0.0,0.244987,1.75
85,10,2,0.0,0.240781,1.75
86,10,2,0.0,0.228442,1.75
87,10,2,0.0,0.212601,1.75
88,10,2,0.0,0.197518,1.75
89,10,2,0.0,0.188451,1.75
90,10,2,0.0,0.187118,1.75
91,10,2,0.0,0.193702,1.75
92,10,2,0.0,0.205737,1.75
93,10,2,0.0,0.217644,1.75
94,10,2,0.0,0.225041,1.75
95,10,2,0.0,0.228225,1.75
96,10,2,0.0,0.228826,1.75
97,10,2,0.0,0.229379,1.75
98,10,2,0.0,0.230822,1.75
99,10,2,0.0,0.231719,1.75


==> data/baseline/pearl/logs/smooth/subgoals_ep11_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,11,2,0.0,0.380253,2.35
1,11,2,0.0,0.370542,2.35
2,11,2,0.0,0.387053,2.35
3,11,2,0.0,0.426349,2.35
4,11,2,0.0,0.476039,2.35
5,11,2,0.0,0.522387,2.35
6,11,2,0.0,0.554081,2.35
7,11,2,0.0,0.569442,2.35
8,11,2,0.0,0.571864,2.35
9,11,2,0.0,0.567587,2.35
10,11,2,0.0,0.563054,2.35
11,11,2,0.0,0.559094,2.35
12,11,2,0.0,0.555242,2.35
13,11,2,0.0,0.549897,2.35
14,11,2,0.0,0.541251,2.35
15,11,2,0.0,0.531781,2.35
16,11,2,0.0,0.524039,2.35
17,11,2,0.0,0.521612,2.35
18,11,2,0.0,0.525396,2.35
19,11,2,0.0,0.535656,2.35
20,11,2,0.0,0.551157,2.35
21,11,2,0.0,0.56842,2.35
22,11,2,0.0,0.580992,2.35
23,11,2,0.0,0.58612,2.35
24,11,2,0.0,0.577262,2.35
25,11,2,0.0,0.550602,2.35
26,11,2,0.0,0.501752,2.35
27,11,2,0.0,0.429876,2.35
28,11,2,0.0,0.337196,2.35
29,11,2,0.0,0.226422,2.35
30,11,2,0.0,0.105523,2.35
31,11,2,0.0,-0.015818,2.35
32,11,2,0.0,-0.124049,2.35
33,11,2,0.0,-0.209031,2.35
34,11,2,0.0,-0.262606,2.35
35,11,2,0.0,-0.280874,2.35
36,11,2,0.0,-0.264751,2.35
37,11,2,0.0,-0.220589,2.35
38,11,2,0.0,-0.156819,2.35
39,11,2,0.0,-0.084918,2.35
40,11,2,0.0,-0.015298,2.35
41,11,2,0.0,0.042574,2.35
42,11,2,0.0,0.078899,2.35
43,11,2,0.0,0.09234,2.35
44,11,2,0.0,0.085037,2.35
45,11,2,0.0,0.064235,2.35
46,11,2,0.0,0.038774,2.35
47,11,2,0.0,0.012033,2.35
48,11,2,0.0,-0.009572,2.35
49,11,2,0.0,-0.027229,2.35
50,11,2,0.0,-0.041103,2.35
51,11,2,0.0,-0.050995,2.35
52,11,2,0.0,-0.054035,2.35
53,11,2,0.0,-0.050712,2.35
54,11,2,0.0,-0.040223,2.35
55,11,2,0.0,-0.023616,2.35
56,11,2,0.0,-0.000913,2.35
57,11,2,0.0,0.027294,2.35
58,11,2,0.0,0.058394,2.35
59,11,2,0.0,0.087831,2.35
60,11,2,0.0,0.111397,2.35
61,11,2,0.0,0.126473,2.35
62,11,2,0.0,0.132472,2.35
63,11,2,0.0,0.135506,2.35
64,11,2,0.0,0.140427,2.35
65,11,2,0.0,0.152655,2.35
66,11,2,0.0,0.175477,2.35
67,11,2,0.0,0.205928,2.35
68,11,2,0.0,0.242505,2.35
69,11,2,0.0,0.282688,2.35
70,11,2,0.0,0.322412,2.35
71,11,2,0.0,0.359452,2.35
72,11,2,0.0,0.391222,2.35
73,11,2,0.0,0.411865,2.35
74,11,2,0.0,0.421085,2.35
75,11,2,0.0,0.416335,2.35
76,11,2,0.0,0.399364,2.35
77,11,2,0.0,0.375862,2.35
78,11,2,0.0,0.350334,2.35
79,11,2,0.0,0.324999,2.35
80,11,2,0.0,0.301094,2.35
81,11,2,0.0,0.276046,2.35
82,11,2,0.0,0.248261,2.35
83,11,2,0.0,0.219348,2.35
84,11,2,0.0,0.19082,2.35
85,11,2,0.0,0.166591,2.35
86,11,2,0.0,0.147495,2.35
87,11,2,0.0,0.133239,2.35
88,11,2,0.0,0.121878,2.35
89,11,2,0.0,0.114783,2.35
90,11,2,0.0,0.110514,2.35
91,11,2,0.0,0.109201,2.35
92,11,2,0.0,0.108742,2.35
93,11,2,0.0,0.099875,2.35
94,11,2,0.0,0.077541,2.35
95,11,2,0.0,0.037682,2.35
96,11,2,0.0,-0.016039,2.35
97,11,2,0.0,-0.075258,2.35
98,11,2,0.0,-0.124915,2.35
99,11,2,0.0,-0.153658,2.35


==> data/baseline/pearl/logs/smooth/subgoals_ep1_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,1,0,0.092437,0.0,-5.1
1,1,0,0.085505,0.0,-5.1
2,1,0,0.086092,0.0,-5.1
3,1,0,0.097726,0.0,-5.1
4,1,0,0.12157,0.0,-5.1
5,1,0,0.156912,0.0,-5.1
6,1,0,0.202204,0.0,-5.1
7,1,0,0.255908,0.0,-5.1
8,1,0,0.31691,0.0,-5.1
9,1,0,0.384548,0.0,-5.1
10,1,0,0.45874,0.0,-5.1
11,1,0,0.539159,0.0,-5.1
12,1,0,0.625763,0.0,-5.1
13,1,0,0.718393,0.0,-5.1
14,1,0,0.8168,0.0,-5.1
15,1,0,0.920599,0.0,-5.1
16,1,0,1.02915,0.0,-5.1
17,1,0,1.141617,0.0,-5.1
18,1,0,1.257035,0.0,-5.1
19,1,0,1.374493,0.0,-5.1
20,1,0,1.493636,0.0,-5.1
21,1,0,1.61503,0.0,-5.1
22,1,0,1.740122,0.0,-5.1
23,1,0,1.87071,0.0,-5.1
24,1,0,2.008046,0.0,-5.1
25,1,0,2.152013,0.0,-5.1
26,1,0,2.300828,0.0,-5.1
27,1,0,2.451548,0.0,-5.1
28,1,0,2.600995,0.0,-5.1
29,1,0,2.746715,0.0,-5.1
30,1,0,2.887563,0.0,-5.1
31,1,0,3.023792,0.0,-5.1
32,1,0,3.15683,0.0,-5.1
33,1,0,3.28895,0.0,-5.1
34,1,0,3.422835,0.0,-5.1
35,1,0,3.560967,0.0,-5.1
36,1,0,3.7049,0.0,-5.1
37,1,0,3.85481,0.0,-5.1
38,1,0,4.00951,0.0,-5.1
39,1,0,4.166954,0.0,-5.1
40,1,0,4.325101,0.0,-5.1
41,1,0,4.482507,0.0,-5.1
42,1,0,4.638668,0.0,-5.1
43,1,0,4.793968,0.0,-5.1
44,1,0,4.949268,0.0,-5.1
45,1,0,5.10556,0.0,-5.1
46,1,0,5.263661,0.0,-5.1
47,1,0,5.424033,0.0,-5.1
48,1,0,5.586416,0.0,-5.1
49,1,0,5.74989,0.0,-5.1
50,1,0,5.913208,0.0,-5.1
51,1,0,6.075228,0.0,-5.1
52,1,0,6.235466,0.0,-5.1
53,1,0,6.394373,0.0,-5.1
54,1,0,6.553128,0.0,-5.1
55,1,0,6.713114,0.0,-5.1
56,1,0,6.875333,0.0,-5.1
57,1,0,7.039989,0.0,-5.1
58,1,0,7.206243,0.0,-5.1
59,1,0,7.372589,0.0,-5.1
60,1,0,7.537557,0.0,-5.1
61,1,0,7.700042,0.0,-5.1
62,1,0,7.859703,0.0,-5.1
63,1,0,8.017034,0.0,-5.1
64,1,0,8.172998,0.0,-5.1
65,1,0,8.328471,0.0,-5.1
66,1,0,8.483894,0.0,-5.1
67,1,0,8.639319,0.0,-5.1
68,1,0,8.794415,0.0,-5.1
69,1,0,8.948793,0.0,-5.1
70,1,0,9.102437,0.0,-5.1
71,1,0,9.255966,0.0,-5.1
72,1,0,9.410633,0.0,-5.1
73,1,0,9.568089,0.0,-5.1
74,1,0,9.729905,0.0,-5.1
75,1,0,9.897046,0.0,-5.1
76,1,0,10.069598,0.0,-5.1
77,1,0,10.247051,0.0,-5.1
78,1,0,10.428705,0.0,-5.1
79,1,0,10.614189,0.0,-5.1
80,1,0,10.80359,0.0,-5.1
81,1,0,10.997037,0.0,-5.1
82,1,0,11.194283,0.0,-5.1
83,1,0,11.394546,0.0,-5.1
84,1,0,11.59665,0.0,-5.1
85,1,0,11.79929,0.0,-5.1
86,1,0,12.001337,0.0,-5.1
87,1,0,12.20202,0.0,-5.1
88,1,0,12.401012,0.0,-5.1
89,1,0,12.59848,0.0,-5.1
90,1,0,12.795239,0.0,-5.1
91,1,0,12.99231,0.0,-5.1
92,1,0,13.190269,0.0,-5.1
93,1,0,13.388355,0.0,-5.1
94,1,0,13.583307,0.0,-5.1
95,1,0,13.768899,0.0,-5.1
96,1,0,13.936203,0.0,-5.1
97,1,0,14.074761,0.0,-5.1
98,1,0,14.174194,0.0,-5.1
99,1,0,14.22621,0.0,-5.1


==> data/baseline/pearl/logs/smooth/subgoals_ep2_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,2,0,-0.078265,0.0,-3.14
1,2,0,-0.079906,0.0,-3.14
2,2,0,-0.080254,0.0,-3.14
3,2,0,-0.07887,0.0,-3.14
4,2,0,-0.075912,0.0,-3.14
5,2,0,-0.071821,0.0,-3.14
6,2,0,-0.066938,0.0,-3.14
7,2,0,-0.061226,0.0,-3.14
8,2,0,-0.054256,0.0,-3.14
9,2,0,-0.045448,0.0,-3.14
10,2,0,-0.0345,0.0,-3.14
11,2,0,-0.021708,0.0,-3.14
12,2,0,-0.008011,0.0,-3.14
13,2,0,0.005297,0.0,-3.14
14,2,0,0.017246,0.0,-3.14
15,2,0,0.027359,0.0,-3.14
16,2,0,0.035572,0.0,-3.14
17,2,0,0.042273,0.0,-3.14
18,2,0,0.048009,0.0,-3.14
19,2,0,0.053236,0.0,-3.14
20,2,0,0.058264,0.0,-3.14
21,2,0,0.063311,0.0,-3.14
22,2,0,0.068478,0.0,-3.14
23,2,0,0.07385,0.0,-3.14
24,2,0,0.079535,0.0,-3.14
25,2,0,0.085745,0.0,-3.14
26,2,0,0.092976,0.0,-3.14
27,2,0,0.102039,0.0,-3.14
28,2,0,0.113809,0.0,-3.14
29,2,0,0.129003,0.0,-3.14
30,2,0,0.147866,0.0,-3.14
31,2,0,0.170033,0.0,-3.14
32,2,0,0.194534,0.0,-3.14
33,2,0,0.220002,0.0,-3.14
34,2,0,0.245158,0.0,-3.14
35,2,0,0.269145,0.0,-3.14
36,2,0,0.29168,0.0,-3.14
37,2,0,0.31304,0.0,-3.14
38,2,0,0.333838,0.0,-3.14
39,2,0,0.354661,0.0,-3.14
40,2,0,0.37585,0.0,-3.14
41,2,0,0.397447,0.0,-3.14
42,2,0,0.419164,0.0,-3.14
43,2,0,0.440557,0.0,-3.14
44,2,0,0.461141,0.0,-3.14
45,2,0,0.480444,0.0,-3.14
46,2,0,0.498144,0.0,-3.14
47,2,0,0.514,0.0,-3.14
48,2,0,0.5278,0.0,-3.14
49,2,0,0.539423,0.0,-3.14
50,2,0,0.548698,0.0,-3.14
51,2,0,0.55543,0.0,-3.14
52,2,0,0.559571,0.0,-3.14
53,2,0,0.561263,0.0,-3.14
54,2,0,0.560919,0.0,-3.14
55,2,0,0.559149,0.0,-3.14
56,2,0,0.556839,0.0,-3.14
57,2,0,0.555087,0.0,-3.14
58,2,0,0.555099,0.0,-3.14
59,2,0,0.558007,0.0,-3.14
60,2,0,0.564683,0.0,-3.14
61,2,0,0.575584,0.0,-3.14
62,2,0,0.590495,0.0,-3.14
63,2,0,0.608519,0.0,-3.14
64,2,0,0.628388,0.0,-3.14
65,2,0,0.648902,0.0,-3.14
66,2,0,0.669448,0.0,-3.14
67,2,0,0.690259,0.0,-3.14
68,2,0,0.712321,0.0,-3.14
69,2,0,0.736894,0.0,-3.14
70,2,0,0.764844,0.0,-3.14
71,2,0,0.79626,0.0,-3.14
72,2,0,0.830529,0.0,-3.14
73,2,0,0.86668,0.0,-3.14
74,2,0,0.903934,0.0,-3.14
75,2,0,0.942051,0.0,-3.14
76,2,0,0.981416,0.0,-3.14
77,2,0,1.022794,0.0,-3.14
78,2,0,1.06707,0.0,-3.14
79,2,0,1.114996,0.0,-3.14
80,2,0,1.166918,0.0,-3.14
81,2,0,1.222761,0.0,-3.14
82,2,0,1.281906,0.0,-3.14
83,2,0,1.343191,0.0,-3.14
84,2,0,1.405174,0.0,-3.14
85,2,0,1.466429,0.0,-3.14
86,2,0,1.525845,0.0,-3.14
87,2,0,1.582784,0.0,-3.14
88,2,0,1.637061,0.0,-3.14
89,2,0,1.688718,0.0,-3.14
90,2,0,1.737875,0.0,-3.14
91,2,0,1.784523,0.0,-3.14
92,2,0,1.828535,0.0,-3.14
93,2,0,1.869796,0.0,-3.14
94,2,0,1.90803,0.0,-3.14
95,2,0,1.942722,0.0,-3.14
96,2,0,1.973072,0.0,-3.14
97,2,0,1.997847,0.0,-3.14
98,2,0,2.015541,0.0,-3.14
99,2,0,2.024809,0.0,-3.14


==> data/baseline/pearl/logs/smooth/subgoals_ep3_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,3,1,0.232676,0.0,3.14
1,3,1,0.227086,0.0,3.14
2,3,1,0.227703,0.0,3.14
3,3,1,0.237791,0.0,3.14
4,3,1,0.258648,0.0,3.14
5,3,1,0.289791,0.0,3.14
6,3,1,0.329587,0.0,3.14
7,3,1,0.375898,0.0,3.14
8,3,1,0.426603,0.0,3.14
9,3,1,0.479832,0.0,3.14
10,3,1,0.534206,0.0,3.14
11,3,1,0.588115,0.0,3.14
12,3,1,0.640591,0.0,3.14
13,3,1,0.69082,0.0,3.14
14,3,1,0.738097,0.0,3.14
15,3,1,0.781893,0.0,3.14
16,3,1,0.82188,0.0,3.14
17,3,1,0.857948,0.0,3.14
18,3,1,0.890164,0.0,3.14
19,3,1,0.918768,0.0,3.14
20,3,1,0.944172,0.0,3.14
21,3,1,0.966934,0.0,3.14
22,3,1,0.987678,0.0,3.14
23,3,1,1.007037,0.0,3.14
24,3,1,1.025551,0.0,3.14
25,3,1,1.043605,0.0,3.14
26,3,1,1.061574,0.0,3.14
27,3,1,1.079896,0.0,3.14
28,3,1,1.099112,0.0,3.14
29,3,1,1.119825,0.0,3.14
30,3,1,1.14249,0.0,3.14
31,3,1,1.167225,0.0,3.14
32,3,1,1.193742,0.0,3.14
33,3,1,1.221411,0.0,3.14
34,3,1,1.249529,0.0,3.14
35,3,1,1.277567,0.0,3.14
36,3,1,1.305305,0.0,3.14
37,3,1,1.332691,0.0,3.14
38,3,1,1.359696,0.0,3.14
39,3,1,1.386171,0.0,3.14
40,3,1,1.411826,0.0,3.14
41,3,1,1.436315,0.0,3.14
42,3,1,1.459345,0.0,3.14
43,3,1,1.480708,0.0,3.14
44,3,1,1.500198,0.0,3.14
45,3,1,1.517447,0.0,3.14
46,3,1,1.531964,0.0,3.14
47,3,1,1.543274,0.0,3.14
48,3,1,1.551121,0.0,3.14
49,3,1,1.555589,0.0,3.14
50,3,1,1.557149,0.0,3.14
51,3,1,1.556656,0.0,3.14
52,3,1,1.555132,0.0,3.14
53,3,1,1.55339,0.0,3.14
54,3,1,1.551941,0.0,3.14
55,3,1,1.550892,0.0,3.14
56,3,1,1.550011,0.0,3.14
57,3,1,1.548867,0.0,3.14
58,3,1,1.547088,0.0,3.14
59,3,1,1.544585,0.0,3.14
60,3,1,1.541707,0.0,3.14
61,3,1,1.539273,0.0,3.14
62,3,1,1.538461,0.0,3.14
63,3,1,1.540606,0.0,3.14
64,3,1,1.54689,0.0,3.14
65,3,1,1.557908,0.0,3.14
66,3,1,1.573386,0.0,3.14
67,3,1,1.592283,0.0,3.14
68,3,1,1.613159,0.0,3.14
69,3,1,1.634547,0.0,3.14
70,3,1,1.655221,0.0,3.14
71,3,1,1.674423,0.0,3.14
72,3,1,1.691789,0.0,3.14
73,3,1,1.707109,0.0,3.14
74,3,1,1.720181,0.0,3.14
75,3,1,1.730837,0.0,3.14
76,3,1,1.73911,0.0,3.14
77,3,1,1.745271,0.0,3.14
78,3,1,1.749864,0.0,3.14
79,3,1,1.753716,0.0,3.14
80,3,1,1.75781,0.0,3.14
81,3,1,1.763027,0.0,3.14
82,3,1,1.769972,0.0,3.14
83,3,1,1.778805,0.0,3.14
84,3,1,1.789258,0.0,3.14
85,3,1,1.800764,0.0,3.14
86,3,1,1.812659,0.0,3.14
87,3,1,1.824325,0.0,3.14
88,3,1,1.835387,0.0,3.14
89,3,1,1.845743,0.0,3.14
90,3,1,1.855413,0.0,3.14
91,3,1,1.864465,0.0,3.14
92,3,1,1.873006,0.0,3.14
93,3,1,1.881226,0.0,3.14
94,3,1,1.88933,0.0,3.14
95,3,1,1.897436,0.0,3.14
96,3,1,1.905412,0.0,3.14
97,3,1,1.912728,0.0,3.14
98,3,1,1.918477,0.0,3.14
99,3,1,1.92167,0.0,3.14


==> data/baseline/pearl/logs/smooth/subgoals_ep4_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,4,1,0.130952,0.0,5.1
1,4,1,0.127317,0.0,5.1
2,4,1,0.127574,0.0,5.1
3,4,1,0.133408,0.0,5.1
4,4,1,0.145064,0.0,5.1
5,4,1,0.161622,0.0,5.1
6,4,1,0.181469,0.0,5.1
7,4,1,0.202769,0.0,5.1
8,4,1,0.223824,0.0,5.1
9,4,1,0.243261,0.0,5.1
10,4,1,0.260356,0.0,5.1
11,4,1,0.274582,0.0,5.1
12,4,1,0.286086,0.0,5.1
13,4,1,0.295326,0.0,5.1
14,4,1,0.302931,0.0,5.1
15,4,1,0.309482,0.0,5.1
16,4,1,0.31526,0.0,5.1
17,4,1,0.320141,0.0,5.1
18,4,1,0.323676,0.0,5.1
19,4,1,0.325205,0.0,5.1
20,4,1,0.324008,0.0,5.1
21,4,1,0.319571,0.0,5.1
22,4,1,0.311812,0.0,5.1
23,4,1,0.301054,0.0,5.1
24,4,1,0.287937,0.0,5.1
25,4,1,0.273318,0.0,5.1
26,4,1,0.25807,0.0,5.1
27,4,1,0.242941,0.0,5.1
28,4,1,0.228476,0.0,5.1
29,4,1,0.214924,0.0,5.1
30,4,1,0.202343,0.0,5.1
31,4,1,0.190632,0.0,5.1
32,4,1,0.179638,0.0,5.1
33,4,1,0.16925,0.0,5.1
34,4,1,0.159462,0.0,5.1
35,4,1,0.150334,0.0,5.1
36,4,1,0.141925,0.0,5.1
37,4,1,0.134256,0.0,5.1
38,4,1,0.127365,0.0,5.1
39,4,1,0.121275,0.0,5.1
40,4,1,0.115958,0.0,5.1
41,4,1,0.111365,0.0,5.1
42,4,1,0.10742,0.0,5.1
43,4,1,0.104026,0.0,5.1
44,4,1,0.101079,0.0,5.1
45,4,1,0.098517,0.0,5.1
46,4,1,0.096413,0.0,5.1
47,4,1,0.094974,0.0,5.1
48,4,1,0.094503,0.0,5.1
49,4,1,0.095334,0.0,5.1
50,4,1,0.097795,0.0,5.1
51,4,1,0.101929,0.0,5.1
52,4,1,0.107418,0.0,5.1
53,4,1,0.113581,0.0,5.1
54,4,1,0.119497,0.0,5.1
55,4,1,0.124201,0.0,5.1
56,4,1,0.126943,0.0,5.1
57,4,1,0.127311,0.0,5.1
58,4,1,0.125253,0.0,5.1
59,4,1,0.121006,0.0,5.1
60,4,1,0.114958,0.0,5.1
61,4,1,0.107558,0.0,5.1
62,4,1,0.099348,0.0,5.1
63,4,1,0.091105,0.0,5.1
64,4,1,0.083808,0.0,5.1
65,4,1,0.078406,0.0,5.1
66,4,1,0.07561,0.0,5.1
67,4,1,0.075653,0.0,5.1
68,4,1,0.078123,0.0,5.1
69,4,1,0.08207,0.0,5.1
70,4,1,0.086396,0.0,5.1
71,4,1,0.090187,0.0,5.1
72,4,1,0.092991,0.0,5.1
73,4,1,0.094924,0.0,5.1
74,4,1,0.096478,0.0,5.1
75,4,1,0.09823,0.0,5.1
76,4,1,0.100541,0.0,5.1
77,4,1,0.103352,0.0,5.1
78,4,1,0.10614,0.0,5.1
79,4,1,0.108055,0.0,5.1
80,4,1,0.108252,0.0,5.1
81,4,1,0.106046,0.0,5.1
82,4,1,0.100942,0.0,5.1
83,4,1,0.092758,0.0,5.1
84,4,1,0.081593,0.0,5.1
85,4,1,0.06788,0.0,5.1
86,4,1,0.052413,0.0,5.1
87,4,1,0.036297,0.0,5.1
88,4,1,0.020732,0.0,5.1
89,4,1,0.006697,0.0,5.1
90,4,1,-0.005358,0.0,5.1
91,4,1,-0.015525,0.0,5.1
92,4,1,-0.024274,0.0,5.1
93,4,1,-0.032155,0.0,5.1
94,4,1,-0.039535,0.0,5.1
95,4,1,-0.046484,0.0,5.1
96,4,1,-0.052813,0.0,5.1
97,4,1,-0.05813,0.0,5.1
98,4,1,-0.061967,0.0,5.1
99,4,1,-0.063987,0.0,5.1


==> data/baseline/pearl/logs/smooth/subgoals_ep5_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,5,1,0.008152,0.0,9.02
1,5,1,0.005132,0.0,9.02
2,5,1,0.004401,0.0,9.02
3,5,1,0.008072,0.0,9.02
4,5,1,0.017438,0.0,9.02
5,5,1,0.03278,0.0,9.02
6,5,1,0.053576,0.0,9.02
7,5,1,0.078758,0.0,9.02
8,5,1,0.10702,0.0,9.02
9,5,1,0.137136,0.0,9.02
10,5,1,0.168244,0.0,9.02
11,5,1,0.199491,0.0,9.02
12,5,1,0.230436,0.0,9.02
13,5,1,0.260687,0.0,9.02
14,5,1,0.289807,0.0,9.02
15,5,1,0.317267,0.0,9.02
16,5,1,0.342625,0.0,9.02
17,5,1,0.365577,0.0,9.02
18,5,1,0.385971,0.0,9.02
19,5,1,0.403858,0.0,9.02
20,5,1,0.419238,0.0,9.02
21,5,1,0.431979,0.0,9.02
22,5,1,0.441847,0.0,9.02
23,5,1,0.44863,0.0,9.02
24,5,1,0.452344,0.0,9.02
25,5,1,0.453359,0.0,9.02
26,5,1,0.452423,0.0,9.02
27,5,1,0.450395,0.0,9.02
28,5,1,0.448088,0.0,9.02
29,5,1,0.446104,0.0,9.02
30,5,1,0.444857,0.0,9.02
31,5,1,0.44473,0.0,9.02
32,5,1,0.446116,0.0,9.02
33,5,1,0.449382,0.0,9.02
34,5,1,0.45474,0.0,9.02
35,5,1,0.462007,0.0,9.02
36,5,1,0.470688,0.0,9.02
37,5,1,0.480182,0.0,9.02
38,5,1,0.489898,0.0,9.02
39,5,1,0.499647,0.0,9.02
40,5,1,0.509617,0.0,9.02
41,5,1,0.520115,0.0,9.02
42,5,1,0.531395,0.0,9.02
43,5,1,0.543391,0.0,9.02
44,5,1,0.555632,0.0,9.02
45,5,1,0.567458,0.0,9.02
46,5,1,0.578172,0.0,9.02
47,5,1,0.587154,0.0,9.02
48,5,1,0.594024,0.0,9.02
49,5,1,0.598675,0.0,9.02
50,5,1,0.601228,0.0,9.02
51,5,1,0.601996,0.0,9.02
52,5,1,0.601411,0.0,9.02
53,5,1,0.59997,0.0,9.02
54,5,1,0.598151,0.0,9.02
55,5,1,0.59629,0.0,9.02
56,5,1,0.594508,0.0,9.02
57,5,1,0.592843,0.0,9.02
58,5,1,0.591265,0.0,9.02
59,5,1,0.589774,0.0,9.02
60,5,1,0.58851,0.0,9.02
61,5,1,0.587703,0.0,9.02
62,5,1,0.587567,0.0,9.02
63,5,1,0.588139,0.0,9.02
64,5,1,0.589162,0.0,9.02
65,5,1,0.590174,0.0,9.02
66,5,1,0.590666,0.0,9.02
67,5,1,0.590324,0.0,9.02
68,5,1,0.589175,0.0,9.02
69,5,1,0.587536,0.0,9.02
70,5,1,0.585943,0.0,9.02
71,5,1,0.584943,0.0,9.02
72,5,1,0.584965,0.0,9.02
73,5,1,0.586318,0.0,9.02
74,5,1,0.589214,0.0,9.02
75,5,1,0.593841,0.0,9.02
76,5,1,0.600203,0.0,9.02
77,5,1,0.608156,0.0,9.02
78,5,1,0.617446,0.0,9.02
79,5,1,0.627731,0.0,9.02
80,5,1,0.638676,0.0,9.02
81,5,1,0.6501,0.0,9.02
82,5,1,0.661992,0.0,9.02
83,5,1,0.674427,0.0,9.02
84,5,1,0.687459,0.0,9.02
85,5,1,0.701057,0.0,9.02
86,5,1,0.714977,0.0,9.02
87,5,1,0.728763,0.0,9.02
88,5,1,0.741877,0.0,9.02
89,5,1,0.753816,0.0,9.02
90,5,1,0.764368,0.0,9.02
91,5,1,0.773761,0.0,9.02
92,5,1,0.782617,0.0,9.02
93,5,1,0.791737,0.0,9.02
94,5,1,0.801724,0.0,9.02
95,5,1,0.812676,0.0,9.02
96,5,1,0.823953,0.0,9.02
97,5,1,0.83434,0.0,9.02
98,5,1,0.84238,0.0,9.02
99,5,1,0.846778,0.0,9.02


==> data/baseline/pearl/logs/smooth/subgoals_ep6_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,6,3,0.0,0.214232,-2.35
1,6,3,0.0,0.192994,-2.35
2,6,3,0.0,0.188675,-2.35
3,6,3,0.0,0.210567,-2.35
4,6,3,0.0,0.260198,-2.35
5,6,3,0.0,0.330967,-2.35
6,6,3,0.0,0.410944,-2.35
7,6,3,0.0,0.485638,-2.35
8,6,3,0.0,0.543314,-2.35
9,6,3,0.0,0.57515,-2.35
10,6,3,0.0,0.578953,-2.35
11,6,3,0.0,0.556229,-2.35
12,6,3,0.0,0.513024,-2.35
13,6,3,0.0,0.457263,-2.35
14,6,3,0.0,0.397797,-2.35
15,6,3,0.0,0.339156,-2.35
16,6,3,0.0,0.286493,-2.35
17,6,3,0.0,0.239942,-2.35
18,6,3,0.0,0.199318,-2.35
19,6,3,0.0,0.160971,-2.35
20,6,3,0.0,0.123542,-2.35
21,6,3,0.0,0.083248,-2.35
22,6,3,0.0,0.037761,-2.35
23,6,3,0.0,-0.014034,-2.35
24,6,3,0.0,-0.070936,-2.35
25,6,3,0.0,-0.128541,-2.35
26,6,3,0.0,-0.178337,-2.35
27,6,3,0.0,-0.214064,-2.35
28,6,3,0.0,-0.230703,-2.35
29,6,3,0.0,-0.229777,-2.35
30,6,3,0.0,-0.216493,-2.35
31,6,3,0.0,-0.197985,-2.35
32,6,3,0.0,-0.179571,-2.35
33,6,3,0.0,-0.160283,-2.35
34,6,3,0.0,-0.136508,-2.35
35,6,3,0.0,-0.106376,-2.35
36,6,3,0.0,-0.069425,-2.35
37,6,3,0.0,-0.032409,-2.35
38,6,3,0.0,-0.002231,-2.35
39,6,3,0.0,0.014515,-2.35
40,6,3,0.0,0.016095,-2.35
41,6,3,0.0,0.007093,-2.35
42,6,3,0.0,-0.006482,-2.35
43,6,3,0.0,-0.019136,-2.35
44,6,3,0.0,-0.027983,-2.35
45,6,3,0.0,-0.033337,-2.35
46,6,3,0.0,-0.038899,-2.35
47,6,3,0.0,-0.048018,-2.35
48,6,3,0.0,-0.061165,-2.35
49,6,3,0.0,-0.074305,-2.35
50,6,3,0.0,-0.081649,-2.35
51,6,3,0.0,-0.07581,-2.35
52,6,3,0.0,-0.05407,-2.35
53,6,3,0.0,-0.015888,-2.35
54,6,3,0.0,0.033143,-2.35
55,6,3,0.0,0.085743,-2.35
56,6,3,0.0,0.133892,-2.35
57,6,3,0.0,0.170743,-2.35
58,6,3,0.0,0.189267,-2.35
59,6,3,0.0,0.186272,-2.35
60,6,3,0.0,0.160944,-2.35
61,6,3,0.0,0.1172,-2.35
62,6,3,0.0,0.061303,-2.35
63,6,3,0.0,0.001631,-2.35
64,6,3,0.0,-0.05315,-2.35
65,6,3,0.0,-0.096116,-2.35
66,6,3,0.0,-0.125038,-2.35
67,6,3,0.0,-0.139111,-2.35
68,6,3,0.0,-0.141111,-2.35
69,6,3,0.0,-0.132135,-2.35
70,6,3,0.0,-0.115825,-2.35
71,6,3,0.0,-0.090615,-2.35
72,6,3,0.0,-0.054681,-2.35
73,6,3,0.0,-0.005184,-2.35
74,6,3,0.0,0.05814,-2.35
75,6,3,0.0,0.132884,-2.35
76,6,3,0.0,0.212509,-2.35
77,6,3,0.0,0.289191,-2.35
78,6,3,0.0,0.35373,-2.35
79,6,3,0.0,0.397715,-2.35
80,6,3,0.0,0.414223,-2.35
81,6,3,0.0,0.401922,-2.35
82,6,3,0.0,0.36392,-2.35
83,6,3,0.0,0.308235,-2.35
84,6,3,0.0,0.249046,-2.35
85,6,3,0.0,0.20179,-2.35
86,6,3,0.0,0.17586,-2.35
87,6,3,0.0,0.176008,-2.35
88,6,3,0.0,0.198548,-2.35
89,6,3,0.0,0.234969,-2.35
90,6,3,0.0,0.273874,-2.35
91,6,3,0.0,0.306991,-2.35
92,6,3,0.0,0.329988,-2.35
93,6,3,0.0,0.345129,-2.35
94,6,3,0.0,0.357734,-2.35
95,6,3,0.0,0.373543,-2.35
96,6,3,0.0,0.395805,-2.35
97,6,3,0.0,0.421181,-2.35
98,6,3,0.0,0.443985,-2.35
99,6,3,0.0,0.459,-2.35


==> data/baseline/pearl/logs/smooth/subgoals_ep7_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,7,3,0.0,-0.345768,-1.75
1,7,3,0.0,-0.306109,-1.75
2,7,3,0.0,-0.301612,-1.75
3,7,3,0.0,-0.344039,-1.75
4,7,3,0.0,-0.435424,-1.75
5,7,3,0.0,-0.565745,-1.75
6,7,3,0.0,-0.717743,-1.75
7,7,3,0.0,-0.869426,-1.75
8,7,3,0.0,-1.005496,-1.75
9,7,3,0.0,-1.108848,-1.75
10,7,3,0.0,-1.169442,-1.75
11,7,3,0.0,-1.184586,-1.75
12,7,3,0.0,-1.16077,-1.75
13,7,3,0.0,-1.112858,-1.75
14,7,3,0.0,-1.058681,-1.75
15,7,3,0.0,-1.011903,-1.75
16,7,3,0.0,-0.982892,-1.75
17,7,3,0.0,-0.979028,-1.75
18,7,3,0.0,-1.005431,-1.75
19,7,3,0.0,-1.063255,-1.75
20,7,3,0.0,-1.147427,-1.75
21,7,3,0.0,-1.250443,-1.75
22,7,3,0.0,-1.361525,-1.75
23,7,3,0.0,-1.467492,-1.75
24,7,3,0.0,-1.562783,-1.75
25,7,3,0.0,-1.645646,-1.75
26,7,3,0.0,-1.721872,-1.75
27,7,3,0.0,-1.792014,-1.75
28,7,3,0.0,-1.856165,-1.75
29,7,3,0.0,-1.909866,-1.75
30,7,3,0.0,-1.952515,-1.75
31,7,3,0.0,-1.98476,-1.75
32,7,3,0.0,-2.008969,-1.75
33,7,3,0.0,-2.026818,-1.75
34,7,3,0.0,-2.034986,-1.75
35,7,3,0.0,-2.026433,-1.75
36,7,3,0.0,-1.996354,-1.75
37,7,3,0.0,-1.942155,-1.75
38,7,3,0.0,-1.877365,-1.75
39,7,3,0.0,-1.817695,-1.75
40,7,3,0.0,-1.772084,-1.75
41,7,3,0.0,-1.742365,-1.75
42,7,3,0.0,-1.71464,-1.75
43,7,3,0.0,-1.671445,-1.75
44,7,3,0.0,-1.600589,-1.75
45,7,3,0.0,-1.501977,-1.75
46,7,3,0.0,-1.390754,-1.75
47,7,3,0.0,-1.287219,-1.75
48,7,3,0.0,-1.208186,-1.75
49,7,3,0.0,-1.159632,-1.75
50,7,3,0.0,-1.142342,-1.75
51,7,3,0.0,-1.150024,-1.75
52,7,3,0.0,-1.17988,-1.75
53,7,3,0.0,-1.229487,-1.75
54,7,3,0.0,-1.29746,-1.75
55,7,3,0.0,-1.374657,-1.75
56,7,3,0.0,-1.451527,-1.75
57,7,3,0.0,-1.510927,-1.75
58,7,3,0.0,-1.546493,-1.75
59,7,3,0.0,-1.558866,-1.75
60,7,3,0.0,-1.555159,-1.75
61,7,3,0.0,-1.547802,-1.75
62,7,3,0.0,-1.539614,-1.75
63,7,3,0.0,-1.524877,-1.75
64,7,3,0.0,-1.492058,-1.75
65,7,3,0.0,-1.430276,-1.75
66,7,3,0.0,-1.338748,-1.75
67,7,3,0.0,-1.230887,-1.75
68,7,3,0.0,-1.131057,-1.75
69,7,3,0.0,-1.060908,-1.75
70,7,3,0.0,-1.036135,-1.75
71,7,3,0.0,-1.053681,-1.75
72,7,3,0.0,-1.096128,-1.75
73,7,3,0.0,-1.141945,-1.75
74,7,3,0.0,-1.174761,-1.75
75,7,3,0.0,-1.189489,-1.75
76,7,3,0.0,-1.197631,-1.75
77,7,3,0.0,-1.218052,-1.75
78,7,3,0.0,-1.263788,-1.75
79,7,3,0.0,-1.335943,-1.75
80,7,3,0.0,-1.422754,-1.75
81,7,3,0.0,-1.507091,-1.75
82,7,3,0.0,-1.570878,-1.75
83,7,3,0.0,-1.604496,-1.75
84,7,3,0.0,-1.610986,-1.75
85,7,3,0.0,-1.599054,-1.75
86,7,3,0.0,-1.58036,-1.75
87,7,3,0.0,-1.5643,-1.75
88,7,3,0.0,-1.561268,-1.75
89,7,3,0.0,-1.577367,-1.75
90,7,3,0.0,-1.613265,-1.75
91,7,3,0.0,-1.666022,-1.75
92,7,3,0.0,-1.725678,-1.75
93,7,3,0.0,-1.781893,-1.75
94,7,3,0.0,-1.825885,-1.75
95,7,3,0.0,-1.85565,-1.75
96,7,3,0.0,-1.871083,-1.75
97,7,3,0.0,-1.879183,-1.75
98,7,3,0.0,-1.883225,-1.75
99,7,3,0.0,-1.885562,-1.75


==> data/baseline/pearl/logs/smooth/subgoals_ep8_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,8,3,0.0,0.595745,-1.45
1,8,3,0.0,0.567994,-1.45
2,8,3,0.0,0.554689,-1.45
3,8,3,0.0,0.566519,-1.45
4,8,3,0.0,0.603829,-1.45
5,8,3,0.0,0.655777,-1.45
6,8,3,0.0,0.703752,-1.45
7,8,3,0.0,0.73187,-1.45
8,8,3,0.0,0.730853,-1.45
9,8,3,0.0,0.699541,-1.45
10,8,3,0.0,0.648862,-1.45
11,8,3,0.0,0.589227,-1.45
12,8,3,0.0,0.532195,-1.45
13,8,3,0.0,0.484101,-1.45
14,8,3,0.0,0.445102,-1.45
15,8,3,0.0,0.411088,-1.45
16,8,3,0.0,0.380751,-1.45
17,8,3,0.0,0.35074,-1.45
18,8,3,0.0,0.320424,-1.45
19,8,3,0.0,0.289394,-1.45
20,8,3,0.0,0.258504,-1.45
21,8,3,0.0,0.229128,-1.45
22,8,3,0.0,0.201559,-1.45
23,8,3,0.0,0.177485,-1.45
24,8,3,0.0,0.15873,-1.45
25,8,3,0.0,0.142765,-1.45
26,8,3,0.0,0.127793,-1.45
27,8,3,0.0,0.111083,-1.45
28,8,3,0.0,0.090779,-1.45
29,8,3,0.0,0.066379,-1.45
30,8,3,0.0,0.04041,-1.45
31,8,3,0.0,0.014598,-1.45
32,8,3,0.0,-0.008885,-1.45
33,8,3,0.0,-0.02825,-1.45
34,8,3,0.0,-0.044461,-1.45
35,8,3,0.0,-0.055882,-1.45
36,8,3,0.0,-0.060784,-1.45
37,8,3,0.0,-0.061458,-1.45
38,8,3,0.0,-0.05644,-1.45
39,8,3,0.0,-0.048786,-1.45
40,8,3,0.0,-0.039296,-1.45
41,8,3,0.0,-0.026673,-1.45
42,8,3,0.0,-0.007535,-1.45
43,8,3,0.0,0.019383,-1.45
44,8,3,0.0,0.054934,-1.45
45,8,3,0.0,0.096871,-1.45
46,8,3,0.0,0.141109,-1.45
47,8,3,0.0,0.185549,-1.45
48,8,3,0.0,0.229721,-1.45
49,8,3,0.0,0.275192,-1.45
50,8,3,0.0,0.323372,-1.45
51,8,3,0.0,0.37427,-1.45
52,8,3,0.0,0.425171,-1.45
53,8,3,0.0,0.473237,-1.45
54,8,3,0.0,0.511117,-1.45
55,8,3,0.0,0.536182,-1.45
56,8,3,0.0,0.545406,-1.45
57,8,3,0.0,0.538325,-1.45
58,8,3,0.0,0.518486,-1.45
59,8,3,0.0,0.48781,-1.45
60,8,3,0.0,0.446502,-1.45
61,8,3,0.0,0.396568,-1.45
62,8,3,0.0,0.342313,-1.45
63,8,3,0.0,0.288341,-1.45
64,8,3,0.0,0.242064,-1.45
65,8,3,0.0,0.211017,-1.45
66,8,3,0.0,0.193003,-1.45
67,8,3,0.0,0.179958,-1.45
68,8,3,0.0,0.164769,-1.45
69,8,3,0.0,0.140594,-1.45
70,8,3,0.0,0.10959,-1.45
71,8,3,0.0,0.079759,-1.45
72,8,3,0.0,0.058372,-1.45
73,8,3,0.0,0.052648,-1.45
74,8,3,0.0,0.058643,-1.45
75,8,3,0.0,0.071143,-1.45
76,8,3,0.0,0.084761,-1.45
77,8,3,0.0,0.099284,-1.45
78,8,3,0.0,0.117022,-1.45
79,8,3,0.0,0.142532,-1.45
80,8,3,0.0,0.177113,-1.45
81,8,3,0.0,0.216751,-1.45
82,8,3,0.0,0.253043,-1.45
83,8,3,0.0,0.274786,-1.45
84,8,3,0.0,0.273145,-1.45
85,8,3,0.0,0.245759,-1.45
86,8,3,0.0,0.197347,-1.45
87,8,3,0.0,0.134657,-1.45
88,8,3,0.0,0.071858,-1.45
89,8,3,0.0,0.020042,-1.45
90,8,3,0.0,-0.00887,-1.45
91,8,3,0.0,-0.007032,-1.45
92,8,3,0.0,0.028097,-1.45
93,8,3,0.0,0.096085,-1.45
94,8,3,0.0,0.187448,-1.45
95,8,3,0.0,0.288401,-1.45
96,8,3,0.0,0.38313,-1.45
97,8,3,0.0,0.461758,-1.45
98,8,3,0.0,0.515858,-1.45
99,8,3,0.0,0.542362,-1.45


==> data/baseline/pearl/logs/smooth/subgoals_ep9_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,9,2,0.0,0.649318,1.45
1,9,2,0.0,0.641244,1.45
2,9,2,0.0,0.647784,1.45
3,9,2,0.0,0.673651,1.45
4,9,2,0.0,0.715493,1.45
5,9,2,0.0,0.767374,1.45
6,9,2,0.0,0.820765,1.45
7,9,2,0.0,0.867204,1.45
8,9,2,0.0,0.898614,1.45
9,9,2,0.0,0.908557,1.45
10,9,2,0.0,0.894413,1.45
11,9,2,0.0,0.857702,1.45
12,9,2,0.0,0.803775,1.45
13,9,2,0.0,0.737729,1.45
14,9,2,0.0,0.66435,1.45
15,9,2,0.0,0.586245,1.45
16,9,2,0.0,0.508134,1.45
17,9,2,0.0,0.4339,1.45
18,9,2,0.0,0.368093,1.45
19,9,2,0.0,0.314818,1.45
20,9,2,0.0,0.2721,1.45
21,9,2,0.0,0.239082,1.45
22,9,2,0.0,0.210152,1.45
23,9,2,0.0,0.179924,1.45
24,9,2,0.0,0.147492,1.45
25,9,2,0.0,0.114094,1.45
26,9,2,0.0,0.084357,1.45
27,9,2,0.0,0.062925,1.45
28,9,2,0.0,0.055488,1.45
29,9,2,0.0,0.064409,1.45
30,9,2,0.0,0.087953,1.45
31,9,2,0.0,0.121974,1.45
32,9,2,0.0,0.158915,1.45
33,9,2,0.0,0.193356,1.45
34,9,2,0.0,0.225373,1.45
35,9,2,0.0,0.25293,1.45
36,9,2,0.0,0.276604,1.45
37,9,2,0.0,0.296594,1.45
38,9,2,0.0,0.310403,1.45
39,9,2,0.0,0.319203,1.45
40,9,2,0.0,0.321504,1.45
41,9,2,0.0,0.320782,1.45
42,9,2,0.0,0.321141,1.45
43,9,2,0.0,0.319609,1.45
44,9,2,0.0,0.314911,1.45
45,9,2,0.0,0.301871,1.45
46,9,2,0.0,0.276645,1.45
47,9,2,0.0,0.238838,1.45
48,9,2,0.0,0.191338,1.45
49,9,2,0.0,0.141535,1.45
50,9,2,0.0,0.097796,1.45
51,9,2,0.0,0.067518,1.45
52,9,2,0.0,0.052413,1.45
53,9,2,0.0,0.050345,1.45
54,9,2,0.0,0.058489,1.45
55,9,2,0.0,0.06734,1.45
56,9,2,0.0,0.070088,1.45
57,9,2,0.0,0.064573,1.45
58,9,2,0.0,0.048674,1.45
59,9,2,0.0,0.027556,1.45
60,9,2,0.0,0.004798,1.45
61,9,2,0.0,-0.014717,1.45
62,9,2,0.0,-0.025318,1.45
63,9,2,0.0,-0.026924,1.45
64,9,2,0.0,-0.020193,1.45
65,9,2,0.0,-0.008378,1.45
66,9,2,0.0,0.004667,1.45
67,9,2,0.0,0.013297,1.45
68,9,2,0.0,0.012615,1.45
69,9,2,0.0,0.001946,1.45
70,9,2,0.0,-0.018475,1.45
71,9,2,0.0,-0.045289,1.45
72,9,2,0.0,-0.075794,1.45
73,9,2,0.0,-0.107529,1.45
74,9,2,0.0,-0.139466,1.45
75,9,2,0.0,-0.172367,1.45
76,9,2,0.0,-0.207747,1.45
77,9,2,0.0,-0.245525,1.45
78,9,2,0.0,-0.28552,1.45
79,9,2,0.0,-0.323284,1.45
80,9,2,0.0,-0.354928,1.45
81,9,2,0.0,-0.375603,1.45
82,9,2,0.0,-0.37948,1.45
83,9,2,0.0,-0.364818,1.45
84,9,2,0.0,-0.329238,1.45
85,9,2,0.0,-0.273191,1.45
86,9,2,0.0,-0.196419,1.45
87,9,2,0.0,-0.101101,1.45
88,9,2,0.0,0.006371,1.45
89,9,2,0.0,0.117754,1.45
90,9,2,0.0,0.221228,1.45
91,9,2,0.0,0.308248,1.45
92,9,2,0.0,0.374637,1.45
93,9,2,0.0,0.421012,1.45
94,9,2,0.0,0.449819,1.45
95,9,2,0.0,0.463329,1.45
96,9,2,0.0,0.464899,1.45
97,9,2,0.0,0.457532,1.45
98,9,2,0.0,0.446055,1.45
99,9,2,0.0,0.438523,1.45


==> data/baseline/pearl/logs/subgoals_ep0_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,0,0,0.0751212760806083,0,-9.02
1,0,0,0.0847741290926933,0,-9.02
2,0,0,0.108897365629673,0,-9.02
3,0,0,0.1077760457992553,0,-9.02
4,0,0,0.1021189168095588,0,-9.02
5,0,0,0.1072543784976005,0,-9.02
6,0,0,0.1438934355974197,0,-9.02
7,0,0,0.1866168677806854,0,-9.02
8,0,0,0.2222770303487777,0,-9.02
9,0,0,0.2475463151931762,0,-9.02
10,0,0,0.2751206457614898,0,-9.02
11,0,0,0.3465287685394287,0,-9.02
12,0,0,0.4004951119422912,0,-9.02
13,0,0,0.4127056300640106,0,-9.02
14,0,0,0.4263673722743988,0,-9.02
15,0,0,0.4231182932853699,0,-9.02
16,0,0,0.4394814670085907,0,-9.02
17,0,0,0.4528611898422241,0,-9.02
18,0,0,0.431977778673172,0,-9.02
19,0,0,0.4331028163433075,0,-9.02
20,0,0,0.4504417479038238,0,-9.02
21,0,0,0.463853508234024,0,-9.02
22,0,0,0.4874294400215149,0,-9.02
23,0,0,0.5019221901893616,0,-9.02
24,0,0,0.497057169675827,0,-9.02
25,0,0,0.5210548043251038,0,-9.02
26,0,0,0.5677562355995178,0,-9.02
27,0,0,0.5794132351875305,0,-9.02
28,0,0,0.5959400534629822,0,-9.02
29,0,0,0.6168078184127808,0,-9.02
30,0,0,0.6416927576065063,0,-9.02
31,0,0,0.6698205471038818,0,-9.02
32,0,0,0.6849117279052734,0,-9.02
33,0,0,0.6746826171875,0,-9.02
34,0,0,0.6453787684440613,0,-9.02
35,0,0,0.6365053653717041,0,-9.02
36,0,0,0.663531482219696,0,-9.02
37,0,0,0.6916714906692505,0,-9.02
38,0,0,0.6907923221588135,0,-9.02
39,0,0,0.6811190843582153,0,-9.02
40,0,0,0.6778720021247864,0,-9.02
41,0,0,0.6686444878578186,0,-9.02
42,0,0,0.6608732342720032,0,-9.02
43,0,0,0.6719503402709961,0,-9.02
44,0,0,0.6649338006973267,0,-9.02
45,0,0,0.6364331245422363,0,-9.02
46,0,0,0.6049855947494507,0,-9.02
47,0,0,0.5969987511634827,0,-9.02
48,0,0,0.5970994234085083,0,-9.02
49,0,0,0.5937722325325012,0,-9.02
50,0,0,0.564445436000824,0,-9.02
51,0,0,0.5363470911979675,0,-9.02
52,0,0,0.5303983092308044,0,-9.02
53,0,0,0.5410359501838684,0,-9.02
54,0,0,0.5465695261955261,0,-9.02
55,0,0,0.5493842363357544,0,-9.02
56,0,0,0.5466266870498657,0,-9.02
57,0,0,0.5516757965087891,0,-9.02
58,0,0,0.5487446784973145,0,-9.02
59,0,0,0.5263843536376953,0,-9.02
60,0,0,0.4919218420982361,0,-9.02
61,0,0,0.4784007370471954,0,-9.02
62,0,0,0.5032004117965698,0,-9.02
63,0,0,0.5299829840660095,0,-9.02
64,0,0,0.5443019866943359,0,-9.02
65,0,0,0.5292851328849792,0,-9.02
66,0,0,0.519791305065155,0,-9.02
67,0,0,0.5373046398162842,0,-9.02
68,0,0,0.5757443308830261,0,-9.02
69,0,0,0.6104496121406555,0,-9.02
70,0,0,0.6137636303901672,0,-9.02
71,0,0,0.6220342516899109,0,-9.02
72,0,0,0.6451771855354309,0,-9.02
73,0,0,0.6788732409477234,0,-9.02
74,0,0,0.6995020508766174,0,-9.02
75,0,0,0.6659610271453857,0,-9.02
76,0,0,0.6633166670799255,0,-9.02
77,0,0,0.6561944484710693,0,-9.02
78,0,0,0.6419122219085693,0,-9.02
79,0,0,0.610874354839325,0,-9.02
80,0,0,0.5939179062843323,0,-9.02
81,0,0,0.5880098342895508,0,-9.02
82,0,0,0.5713608860969543,0,-9.02
83,0,0,0.5700793266296387,0,-9.02
84,0,0,0.5594193339347839,0,-9.02
85,0,0,0.5528988242149353,0,-9.02
86,0,0,0.5789728760719299,0,-9.02
87,0,0,0.6112483739852905,0,-9.02
88,0,0,0.6166287660598755,0,-9.02
89,0,0,0.6235347390174866,0,-9.02
90,0,0,0.6492929458618164,0,-9.02
91,0,0,0.6528768539428711,0,-9.02
92,0,0,0.6465520858764648,0,-9.02
93,0,0,0.6617125272750854,0,-9.02
94,0,0,0.6903755068778992,0,-9.02
95,0,0,0.6987355351448059,0,-9.02
96,0,0,0.6990354657173157,0,-9.02
97,0,0,0.7125178575515747,0,-9.02
98,0,0,0.7226451635360718,0,-9.02
99,0,0,0.7175210118293762,0,-9.02


==> data/baseline/pearl/logs/subgoals_ep10_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,10,2,0,-0.0031070979312062,1.75
1,10,2,0,0.4768249988555908,1.75
2,10,2,0,0.1713770180940628,1.75
3,10,2,0,0.6114510297775269,1.75
4,10,2,0,0.1828879714012146,1.75
5,10,2,0,0.9859599471092224,1.75
6,10,2,0,-0.045770276337862,1.75
7,10,2,0,1.4009933471679688,1.75
8,10,2,0,0.3556750118732452,1.75
9,10,2,0,0.5134628415107727,1.75
10,10,2,0,0.7126315832138062,1.75
11,10,2,0,0.6370599269866943,1.75
12,10,2,0,0.2296684682369232,1.75
13,10,2,0,0.2863946259021759,1.75
14,10,2,0,0.4121129512786865,1.75
15,10,2,0,0.8783326148986816,1.75
16,10,2,0,0.2812746167182922,1.75
17,10,2,0,-0.0934266373515129,1.75
18,10,2,0,0.8500387668609619,1.75
19,10,2,0,0.1689862012863159,1.75
20,10,2,0,0.6474862098693848,1.75
21,10,2,0,0.0014973885845392,1.75
22,10,2,0,0.4132211208343506,1.75
23,10,2,0,-0.1088339388370513,1.75
24,10,2,0,0.9691314697265624,1.75
25,10,2,0,0.4144047200679779,1.75
26,10,2,0,0.4691225588321686,1.75
27,10,2,0,0.7860429883003235,1.75
28,10,2,0,1.5831401348114014,1.75
29,10,2,0,0.101018026471138,1.75
30,10,2,0,0.271620512008667,1.75
31,10,2,0,0.5995797514915466,1.75
32,10,2,0,1.2100346088409424,1.75
33,10,2,0,-0.1521841436624527,1.75
34,10,2,0,-0.2872700691223144,1.75
35,10,2,0,0.2531726360321045,1.75
36,10,2,0,0.884032666683197,1.75
37,10,2,0,-0.6182982921600342,1.75
38,10,2,0,-0.0451252087950706,1.75
39,10,2,0,0.6428756713867188,1.75
40,10,2,0,0.1552582383155822,1.75
41,10,2,0,0.9028128385543824,1.75
42,10,2,0,0.021179324015975,1.75
43,10,2,0,-0.3187605738639831,1.75
44,10,2,0,1.0784037113189695,1.75
45,10,2,0,0.3189931511878967,1.75
46,10,2,0,0.1923985779285431,1.75
47,10,2,0,-0.1497801691293716,1.75
48,10,2,0,0.474621444940567,1.75
49,10,2,0,0.297886461019516,1.75
50,10,2,0,1.1434398889541626,1.75
51,10,2,0,0.0011868701549246,1.75
52,10,2,0,0.2369132041931152,1.75
53,10,2,0,1.3181991577148438,1.75
54,10,2,0,0.2997810542583465,1.75
55,10,2,0,0.3029378950595855,1.75
56,10,2,0,0.1504034698009491,1.75
57,10,2,0,0.9271896481513976,1.75
58,10,2,0,-0.1781597137451172,1.75
59,10,2,0,-0.1350493431091308,1.75
60,10,2,0,0.7891768217086792,1.75
61,10,2,0,-0.3018312752246856,1.75
62,10,2,0,-0.0342802517116069,1.75
63,10,2,0,0.1621064096689224,1.75
64,10,2,0,-0.2813239693641662,1.75
65,10,2,0,-0.1409116983413696,1.75
66,10,2,0,0.0236965734511613,1.75
67,10,2,0,0.2179469466209411,1.75
68,10,2,0,-0.1096990630030632,1.75
69,10,2,0,-0.1131373792886734,1.75
70,10,2,0,-0.0464073531329631,1.75
71,10,2,0,0.2025084048509597,1.75
72,10,2,0,-0.1320004314184188,1.75
73,10,2,0,0.4635618031024933,1.75
74,10,2,0,0.4945952892303467,1.75
75,10,2,0,-0.2925426363945007,1.75
76,10,2,0,0.6995453834533691,1.75
77,10,2,0,-0.0012933630496263,1.75
78,10,2,0,0.3437921702861786,1.75
79,10,2,0,-0.4208315312862396,1.75
80,10,2,0,-0.0210892800241708,1.75
81,10,2,0,0.6257388591766357,1.75
82,10,2,0,0.3604391515254974,1.75
83,10,2,0,0.2517067492008209,1.75
84,10,2,0,0.345417320728302,1.75
85,10,2,0,0.012381998822093,1.75
86,10,2,0,0.4124152660369873,1.75
87,10,2,0,0.1848466992378235,1.75
88,10,2,0,0.3647561967372894,1.75
89,10,2,0,0.2827902436256408,1.75
90,10,2,0,-0.3383203446865082,1.75
91,10,2,0,-0.2491241544485092,1.75
92,10,2,0,0.7421677708625793,1.75
93,10,2,0,0.4286327958106994,1.75
94,10,2,0,0.4266263246536255,1.75
95,10,2,0,0.0365172289311885,1.75
96,10,2,0,-0.2227787524461746,1.75
97,10,2,0,0.4592863321304321,1.75
98,10,2,0,0.5220787525177002,1.75
99,10,2,0,0.0398991480469703,1.75


==> data/baseline/pearl/logs/subgoals_ep11_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,11,2,0,-0.0291601940989494,2.35
1,11,2,0,-0.2830985486507416,2.35
2,11,2,0,0.4657935202121734,2.35
3,11,2,0,0.2602131962776184,2.35
4,11,2,0,0.5974847674369812,2.35
5,11,2,0,0.641037106513977,2.35
6,11,2,0,1.1295125484466553,2.35
7,11,2,0,0.5716673731803894,2.35
8,11,2,0,0.4181494116783142,2.35
9,11,2,0,0.4702575504779815,2.35
10,11,2,0,0.3866460919380188,2.35
11,11,2,0,0.3533934354782104,2.35
12,11,2,0,1.2159101963043213,2.35
13,11,2,0,0.3367615938186645,2.35
14,11,2,0,0.7708806395530701,2.35
15,11,2,0,-0.1422812640666961,2.35
16,11,2,0,1.0412458181381226,2.35
17,11,2,0,0.5176936388015747,2.35
18,11,2,0,0.2235518246889114,2.35
19,11,2,0,0.6811241507530212,2.35
20,11,2,0,0.0684412717819213,2.35
21,11,2,0,1.00096333026886,2.35
22,11,2,0,0.8834518790245056,2.35
23,11,2,0,0.161362886428833,2.35
24,11,2,0,0.6255959272384644,2.35
25,11,2,0,0.8652817606925964,2.35
26,11,2,0,0.8637200593948364,2.35
27,11,2,0,0.3213685154914856,2.35
28,11,2,0,0.2155209332704544,2.35
29,11,2,0,0.523323655128479,2.35
30,11,2,0,0.5771081447601318,2.35
31,11,2,0,-0.6885782480239868,2.35
32,11,2,0,-0.1113136783242225,2.35
33,11,2,0,-0.2181030213832855,2.35
34,11,2,0,-0.6248302459716797,2.35
35,11,2,0,-0.4248944520950317,2.35
36,11,2,0,-0.968992292881012,2.35
37,11,2,0,0.4057683050632477,2.35
38,11,2,0,-0.1059283763170242,2.35
39,11,2,0,-0.5992611050605774,2.35
40,11,2,0,-0.1466497033834457,2.35
41,11,2,0,0.8083409070968628,2.35
42,11,2,0,0.0540479384362697,2.35
43,11,2,0,0.3244743347167969,2.35
44,11,2,0,0.1045089736580848,2.35
45,11,2,0,0.2107975780963897,2.35
46,11,2,0,-0.4112861454486847,2.35
47,11,2,0,0.1896106600761413,2.35
48,11,2,0,-0.2230773568153381,2.35
49,11,2,0,0.0637748837471008,2.35
50,11,2,0,0.3376177251338959,2.35
51,11,2,0,-0.3580509722232818,2.35
52,11,2,0,-0.093633696436882,2.35
53,11,2,0,-0.4908246994018554,2.35
54,11,2,0,0.2091759443283081,2.35
55,11,2,0,0.5881730318069458,2.35
56,11,2,0,-0.8204710483551025,2.35
57,11,2,0,0.3321769535541534,2.35
58,11,2,0,-0.2378018647432327,2.35
59,11,2,0,0.2059692740440368,2.35
60,11,2,0,0.1471427083015442,2.35
61,11,2,0,0.5579057335853577,2.35
62,11,2,0,0.1965691596269607,2.35
63,11,2,0,0.0898316502571106,2.35
64,11,2,0,-0.3008632659912109,2.35
65,11,2,0,-0.2399279773235321,2.35
66,11,2,0,0.8985033631324768,2.35
67,11,2,0,0.0982351079583168,2.35
68,11,2,0,-0.1092025190591812,2.35
69,11,2,0,0.3247261345386505,2.35
70,11,2,0,0.4876885712146759,2.35
71,11,2,0,0.1361832022666931,2.35
72,11,2,0,0.8018581867218018,2.35
73,11,2,0,0.3536846339702606,2.35
74,11,2,0,0.2028996050357818,2.35
75,11,2,0,0.7009257674217224,2.35
76,11,2,0,0.7800952196121216,2.35
77,11,2,0,0.076242908835411,2.35
78,11,2,0,0.6818540692329407,2.35
79,11,2,0,-0.5667324066162109,2.35
80,11,2,0,0.3974534571170807,2.35
81,11,2,0,1.2038007974624634,2.35
82,11,2,0,-0.3931843638420105,2.35
83,11,2,0,0.8055945038795471,2.35
84,11,2,0,-0.1915165185928344,2.35
85,11,2,0,-0.2248696982860565,2.35
86,11,2,0,0.0678419396281242,2.35
87,11,2,0,0.6723161935806274,2.35
88,11,2,0,0.1055298075079917,2.35
89,11,2,0,0.2325053066015243,2.35
90,11,2,0,-0.5240564346313477,2.35
91,11,2,0,0.0841479673981666,2.35
92,11,2,0,0.4902918338775635,2.35
93,11,2,0,-0.1626115143299102,2.35
94,11,2,0,0.628320038318634,2.35
95,11,2,0,0.0972353368997573,2.35
96,11,2,0,-0.0394189916551113,2.35
97,11,2,0,-0.0050361473113298,2.35
98,11,2,0,-0.0888365805149078,2.35
99,11,2,0,-0.6518134474754333,2.35


==> data/baseline/pearl/logs/subgoals_ep1_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,1,0,0.0011997456895187,0,-5.1
1,1,0,-0.014917773194611,0,-5.1
2,1,0,-0.0374949760735034,0,-5.1
3,1,0,0.0021478743292391,0,-5.1
4,1,0,0.0992525070905685,0,-5.1
5,1,0,0.1653050631284713,0,-5.1
6,1,0,0.1794955730438232,0,-5.1
7,1,0,0.1939375102519989,0,-5.1
8,1,0,0.2649788856506347,0,-5.1
9,1,0,0.3740847110748291,0,-5.1
10,1,0,0.4642768204212188,0,-5.1
11,1,0,0.5146846175193787,0,-5.1
12,1,0,0.5636587738990784,0,-5.1
13,1,0,0.6746001243591309,0,-5.1
14,1,0,0.8087325096130371,0,-5.1
15,1,0,0.9216607809066772,0,-5.1
16,1,0,1.0117509365081787,0,-5.1
17,1,0,1.1040481328964231,0,-5.1
18,1,0,1.2177855968475342,0,-5.1
19,1,0,1.38229501247406,0,-5.1
20,1,0,1.5550215244293213,0,-5.1
21,1,0,1.6385605335235596,0,-5.1
22,1,0,1.6860544681549072,0,-5.1
23,1,0,1.7866894006729126,0,-5.1
24,1,0,1.942257046699524,0,-5.1
25,1,0,2.0975048542022705,0,-5.1
26,1,0,2.292777299880981,0,-5.1
27,1,0,2.5078396797180176,0,-5.1
28,1,0,2.6459720134735107,0,-5.1
29,1,0,2.768683195114136,0,-5.1
30,1,0,2.9114761352539062,0,-5.1
31,1,0,3.0526769161224365,0,-5.1
32,1,0,3.1814122200012207,0,-5.1
33,1,0,3.282484769821167,0,-5.1
34,1,0,3.392704963684082,0,-5.1
35,1,0,3.5066123008728027,0,-5.1
36,1,0,3.649383783340454,0,-5.1
37,1,0,3.8007829189300537,0,-5.1
38,1,0,3.9911487102508554,0,-5.1
39,1,0,4.203514575958252,0,-5.1
40,1,0,4.365625381469727,0,-5.1
41,1,0,4.503101825714111,0,-5.1
42,1,0,4.6335768699646,0,-5.1
43,1,0,4.7701096534729,0,-5.1
44,1,0,4.933316230773926,0,-5.1
45,1,0,5.1270952224731445,0,-5.1
46,1,0,5.280407905578613,0,-5.1
47,1,0,5.370302200317383,0,-5.1
48,1,0,5.515228271484375,0,-5.1
49,1,0,5.766897678375244,0,-5.1
50,1,0,5.971039295196533,0,-5.1
51,1,0,6.110661506652832,0,-5.1
52,1,0,6.248807907104492,0,-5.1
53,1,0,6.389922618865967,0,-5.1
54,1,0,6.529508113861084,0,-5.1
55,1,0,6.680563449859619,0,-5.1
56,1,0,6.874843597412109,0,-5.1
57,1,0,7.024298667907715,0,-5.1
58,1,0,7.170919895172119,0,-5.1
59,1,0,7.372899055480957,0,-5.1
60,1,0,7.59119987487793,0,-5.1
61,1,0,7.756542682647705,0,-5.1
62,1,0,7.878485679626465,0,-5.1
63,1,0,7.9969305992126465,0,-5.1
64,1,0,8.144157409667969,0,-5.1
65,1,0,8.312751770019531,0,-5.1
66,1,0,8.511870384216309,0,-5.1
67,1,0,8.656448364257812,0,-5.1
68,1,0,8.76748275756836,0,-5.1
69,1,0,8.949748039245605,0,-5.1
70,1,0,9.127224922180176,0,-5.1
71,1,0,9.281208038330078,0,-5.1
72,1,0,9.409193992614746,0,-5.1
73,1,0,9.534635543823242,0,-5.1
74,1,0,9.665632247924805,0,-5.1
75,1,0,9.827778816223145,0,-5.1
76,1,0,10.056450843811035,0,-5.1
77,1,0,10.276966094970703,0,-5.1
78,1,0,10.441238403320312,0,-5.1
79,1,0,10.586785316467283,0,-5.1
80,1,0,10.757429122924805,0,-5.1
81,1,0,10.959342956542969,0,-5.1
82,1,0,11.17434310913086,0,-5.1
83,1,0,11.393657684326172,0,-5.1
84,1,0,11.61009120941162,0,-5.1
85,1,0,11.811334609985352,0,-5.1
86,1,0,12.009251594543455,0,-5.1
87,1,0,12.188337326049805,0,-5.1
88,1,0,12.411309242248535,0,-5.1
89,1,0,12.638134956359863,0,-5.1
90,1,0,12.826244354248049,0,-5.1
91,1,0,12.970849990844728,0,-5.1
92,1,0,13.130270957946776,0,-5.1
93,1,0,13.3402738571167,0,-5.1
94,1,0,13.577797889709473,0,-5.1
95,1,0,13.839550018310549,0,-5.1
96,1,0,14.066760063171388,0,-5.1
97,1,0,14.256473541259766,0,-5.1
98,1,0,14.40267848968506,0,-5.1
99,1,0,14.56695556640625,0,-5.1


==> data/baseline/pearl/logs/subgoals_ep2_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,2,0,-0.0727478340268135,0,-3.14
1,2,0,-0.0957595333456993,0,-3.14
2,2,0,-0.129903957247734,0,-3.14
3,2,0,-0.0945846587419509,0,-3.14
4,2,0,-0.0567293912172317,0,-3.14
5,2,0,-0.0656401067972183,0,-3.14
6,2,0,-0.0635175034403801,0,-3.14
7,2,0,-0.0557572022080421,0,-3.14
8,2,0,-0.0626270100474357,0,-3.14
9,2,0,-0.0713057145476341,0,-3.14
10,2,0,-0.0680744871497154,0,-3.14
11,2,0,-0.0482705868780612,0,-3.14
12,2,0,0.0060677011497318,0,-3.14
13,2,0,0.0496607683598995,0,-3.14
14,2,0,0.0405992045998573,0,-3.14
15,2,0,0.0214617140591144,0,-3.14
16,2,0,0.041494932025671,0,-3.14
17,2,0,0.0421131290495395,0,-3.14
18,2,0,0.0420422218739986,0,-3.14
19,2,0,0.0575216487050056,0,-3.14
20,2,0,0.0774862915277481,0,-3.14
21,2,0,0.0615927949547767,0,-3.14
22,2,0,0.0251822154968976,0,-3.14
23,2,0,0.0754148736596107,0,-3.14
24,2,0,0.1273846626281738,0,-3.14
25,2,0,0.0830659046769142,0,-3.14
26,2,0,0.0610043630003929,0,-3.14
27,2,0,0.0872768983244896,0,-3.14
28,2,0,0.1101859211921691,0,-3.14
29,2,0,0.1072631776332855,0,-3.14
30,2,0,0.1143786907196044,0,-3.14
31,2,0,0.1345243752002716,0,-3.14
32,2,0,0.1896093934774398,0,-3.14
33,2,0,0.2473225593566894,0,-3.14
34,2,0,0.2689139246940613,0,-3.14
35,2,0,0.2842582166194916,0,-3.14
36,2,0,0.2937618792057037,0,-3.14
37,2,0,0.3044348061084747,0,-3.14
38,2,0,0.3386334478855133,0,-3.14
39,2,0,0.3546981513500213,0,-3.14
40,2,0,0.3561518788337707,0,-3.14
41,2,0,0.3842905163764953,0,-3.14
42,2,0,0.4363138675689697,0,-3.14
43,2,0,0.4612368941307068,0,-3.14
44,2,0,0.4494374096393585,0,-3.14
45,2,0,0.4797371327877044,0,-3.14
46,2,0,0.5173206925392151,0,-3.14
47,2,0,0.5390981435775757,0,-3.14
48,2,0,0.5294087529182434,0,-3.14
49,2,0,0.5307778716087341,0,-3.14
50,2,0,0.5615562200546265,0,-3.14
51,2,0,0.5799749493598938,0,-3.14
52,2,0,0.5839932560920715,0,-3.14
53,2,0,0.5725495219230652,0,-3.14
54,2,0,0.5498244166374207,0,-3.14
55,2,0,0.5660067200660706,0,-3.14
56,2,0,0.5723223686218262,0,-3.14
57,2,0,0.5444588661193848,0,-3.14
58,2,0,0.5418691039085388,0,-3.14
59,2,0,0.5359717011451721,0,-3.14
60,2,0,0.5252451300621033,0,-3.14
61,2,0,0.5535749197006226,0,-3.14
62,2,0,0.5662980675697327,0,-3.14
63,2,0,0.5976415276527405,0,-3.14
64,2,0,0.6298198699951172,0,-3.14
65,2,0,0.6615217328071594,0,-3.14
66,2,0,0.6990578174591064,0,-3.14
67,2,0,0.7111325860023499,0,-3.14
68,2,0,0.6962001919746399,0,-3.14
69,2,0,0.6692585945129395,0,-3.14
70,2,0,0.7144947648048401,0,-3.14
71,2,0,0.7950388193130493,0,-3.14
72,2,0,0.8433111310005188,0,-3.14
73,2,0,0.8783721327781677,0,-3.14
74,2,0,0.9148258566856384,0,-3.14
75,2,0,0.935036301612854,0,-3.14
76,2,0,0.9515172839164734,0,-3.14
77,2,0,1.0166443586349487,0,-3.14
78,2,0,1.067979097366333,0,-3.14
79,2,0,1.0873018503189087,0,-3.14
80,2,0,1.1248210668563845,0,-3.14
81,2,0,1.19257390499115,0,-3.14
82,2,0,1.2809478044509888,0,-3.14
83,2,0,1.3469884395599363,0,-3.14
84,2,0,1.4013506174087524,0,-3.14
85,2,0,1.485824465751648,0,-3.14
86,2,0,1.548446774482727,0,-3.14
87,2,0,1.6030800342559814,0,-3.14
88,2,0,1.6534751653671265,0,-3.14
89,2,0,1.6818395853042605,0,-3.14
90,2,0,1.735462307929993,0,-3.14
91,2,0,1.8007681369781494,0,-3.14
92,2,0,1.8557186126708984,0,-3.14
93,2,0,1.89760160446167,0,-3.14
94,2,0,1.906249046325684,0,-3.14
95,2,0,1.9301553964614868,0,-3.14
96,2,0,1.9969855546951292,0,-3.14
97,2,0,2.043808698654175,0,-3.14
98,2,0,2.04849910736084,0,-3.14
99,2,0,2.0874741077423096,0,-3.14


==> data/baseline/pearl/logs/subgoals_ep3_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,3,1,0.0872700214385986,0,3.14
1,3,1,0.114097848534584,0,3.14
2,3,1,0.1644153594970703,0,3.14
3,3,1,0.2105823457241058,0,3.14
4,3,1,0.2142011672258377,0,3.14
5,3,1,0.2215877622365951,0,3.14
6,3,1,0.3018285632133484,0,3.14
7,3,1,0.3727037012577057,0,3.14
8,3,1,0.4196642339229584,0,3.14
9,3,1,0.4834024906158447,0,3.14
10,3,1,0.5412148833274841,0,3.14
11,3,1,0.5816493630409241,0,3.14
12,3,1,0.6472241878509521,0,3.14
13,3,1,0.7196319103240967,0,3.14
14,3,1,0.7564732432365417,0,3.14
15,3,1,0.7977334856987,0,3.14
16,3,1,0.8442736268043518,0,3.14
17,3,1,0.8666470050811768,0,3.14
18,3,1,0.90829598903656,0,3.14
19,3,1,0.9471452832221984,0,3.14
20,3,1,0.9550675749778748,0,3.14
21,3,1,0.9706434607505798,0,3.14
22,3,1,1.0003470182418823,0,3.14
23,3,1,0.9962011575698853,0,3.14
24,3,1,1.017757534980774,0,3.14
25,3,1,1.062923789024353,0,3.14
26,3,1,1.066964030265808,0,3.14
27,3,1,1.0656077861785889,0,3.14
28,3,1,1.0967680215835571,0,3.14
29,3,1,1.114784598350525,0,3.14
30,3,1,1.1204302310943604,0,3.14
31,3,1,1.1410876512527466,0,3.14
32,3,1,1.1847357749938965,0,3.14
33,3,1,1.2299540042877195,0,3.14
34,3,1,1.2634410858154297,0,3.14
35,3,1,1.295080065727234,0,3.14
36,3,1,1.2986620664596558,0,3.14
37,3,1,1.3192226886749268,0,3.14
38,3,1,1.3556894063949585,0,3.14
39,3,1,1.3852249383926392,0,3.14
40,3,1,1.4290415048599243,0,3.14
41,3,1,1.4663569927215576,0,3.14
42,3,1,1.4508650302886963,0,3.14
43,3,1,1.475014328956604,0,3.14
44,3,1,1.509523868560791,0,3.14
45,3,1,1.5321033000946045,0,3.14
46,3,1,1.546710729598999,0,3.14
47,3,1,1.5691052675247192,0,3.14
48,3,1,1.56962251663208,0,3.14
49,3,1,1.57398521900177,0,3.14
50,3,1,1.5759665966033936,0,3.14
51,3,1,1.5580438375473022,0,3.14
52,3,1,1.5408337116241455,0,3.14
53,3,1,1.5506702661514282,0,3.14
54,3,1,1.5497490167617798,0,3.14
55,3,1,1.5315465927124023,0,3.14
56,3,1,1.548318862915039,0,3.14
57,3,1,1.5756921768188477,0,3.14
58,3,1,1.5659337043762207,0,3.14
59,3,1,1.533960461616516,0,3.14
60,3,1,1.5300430059432983,0,3.14
61,3,1,1.5541452169418335,0,3.14
62,3,1,1.546810746192932,0,3.14
63,3,1,1.5110411643981934,0,3.14
64,3,1,1.484098196029663,0,3.14
65,3,1,1.5160253047943115,0,3.14
66,3,1,1.5656074285507202,0,3.14
67,3,1,1.5904086828231812,0,3.14
68,3,1,1.6178606748580933,0,3.14
69,3,1,1.648637294769287,0,3.14
70,3,1,1.6699479818344116,0,3.14
71,3,1,1.6814725399017334,0,3.14
72,3,1,1.6905462741851809,0,3.14
73,3,1,1.7122012376785278,0,3.14
74,3,1,1.7392630577087402,0,3.14
75,3,1,1.752837061882019,0,3.14
76,3,1,1.742181658744812,0,3.14
77,3,1,1.751122236251831,0,3.14
78,3,1,1.774351716041565,0,3.14
79,3,1,1.7532166242599487,0,3.14
80,3,1,1.7356985807418823,0,3.14
81,3,1,1.7440307140350342,0,3.14
82,3,1,1.763700246810913,0,3.14
83,3,1,1.768244981765747,0,3.14
84,3,1,1.7731720209121704,0,3.14
85,3,1,1.8041369915008545,0,3.14
86,3,1,1.824997067451477,0,3.14
87,3,1,1.8328815698623655,0,3.14
88,3,1,1.837731122970581,0,3.14
89,3,1,1.8496581315994265,0,3.14
90,3,1,1.849813222885132,0,3.14
91,3,1,1.86666202545166,0,3.14
92,3,1,1.881193280220032,0,3.14
93,3,1,1.887104868888855,0,3.14
94,3,1,1.888155579566956,0,3.14
95,3,1,1.894625425338745,0,3.14
96,3,1,1.8903902769088743,0,3.14
97,3,1,1.901538848876953,0,3.14
98,3,1,1.9291492700576784,0,3.14
99,3,1,1.9687403440475464,0,3.14


==> data/baseline/pearl/logs/subgoals_ep4_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,4,1,0.061686348170042,0,5.1
1,4,1,0.0575653724372386,0,5.1
2,4,1,0.0636816173791885,0,5.1
3,4,1,0.1016714572906494,0,5.1
4,4,1,0.1439420729875564,0,5.1
5,4,1,0.1570506244897842,0,5.1
6,4,1,0.1586592644453048,0,5.1
7,4,1,0.1915460675954818,0,5.1
8,4,1,0.255227655172348,0,5.1
9,4,1,0.2729702889919281,0,5.1
10,4,1,0.265519767999649,0,5.1
11,4,1,0.2892260551452636,0,5.1
12,4,1,0.3061540424823761,0,5.1
13,4,1,0.2998336851596832,0,5.1
14,4,1,0.3030073940753937,0,5.1
15,4,1,0.303870677947998,0,5.1
16,4,1,0.3108142614364624,0,5.1
17,4,1,0.3305811285972595,0,5.1
18,4,1,0.3233066499233246,0,5.1
19,4,1,0.333922803401947,0,5.1
20,4,1,0.3553085625171661,0,5.1
21,4,1,0.3510272204875946,0,5.1
22,4,1,0.3250046074390411,0,5.1
23,4,1,0.3025409579277038,0,5.1
24,4,1,0.2969542145729065,0,5.1
25,4,1,0.2815779149532318,0,5.1
26,4,1,0.2500734627246856,0,5.1
27,4,1,0.23796147108078,0,5.1
28,4,1,0.2216047942638397,0,5.1
29,4,1,0.1996208727359771,0,5.1
30,4,1,0.1968413889408111,0,5.1
31,4,1,0.201607346534729,0,5.1
32,4,1,0.1838740408420562,0,5.1
33,4,1,0.1572809666395187,0,5.1
34,4,1,0.1502089649438858,0,5.1
35,4,1,0.1506688445806503,0,5.1
36,4,1,0.1478242874145507,0,5.1
37,4,1,0.1279998868703842,0,5.1
38,4,1,0.1113008186221122,0,5.1
39,4,1,0.1234836503863334,0,5.1
40,4,1,0.1211383193731308,0,5.1
41,4,1,0.1069768965244293,0,5.1
42,4,1,0.0919934511184692,0,5.1
43,4,1,0.1025793030858039,0,5.1
44,4,1,0.109817273914814,0,5.1
45,4,1,0.1050053164362907,0,5.1
46,4,1,0.0871111154556274,0,5.1
47,4,1,0.0845067054033279,0,5.1
48,4,1,0.0939121097326278,0,5.1
49,4,1,0.0962317436933517,0,5.1
50,4,1,0.0876637920737266,0,5.1
51,4,1,0.073372758924961,0,5.1
52,4,1,0.090707428753376,0,5.1
53,4,1,0.1262221783399582,0,5.1
54,4,1,0.1318749040365219,0,5.1
55,4,1,0.1410088837146759,0,5.1
56,4,1,0.1444491446018219,0,5.1
57,4,1,0.1384016126394271,0,5.1
58,4,1,0.1255436837673187,0,5.1
59,4,1,0.1400939226150512,0,5.1
60,4,1,0.1236726641654968,0,5.1
61,4,1,0.1000330001115799,0,5.1
62,4,1,0.101520799100399,0,5.1
63,4,1,0.104817695915699,0,5.1
64,4,1,0.0822675749659538,0,5.1
65,4,1,0.0556767880916595,0,5.1
66,4,1,0.0406476445496082,0,5.1
67,4,1,0.0389347560703754,0,5.1
68,4,1,0.0690423399209976,0,5.1
69,4,1,0.1089890003204345,0,5.1
70,4,1,0.1080622002482414,0,5.1
71,4,1,0.0830142125487327,0,5.1
72,4,1,0.0911508500576019,0,5.1
73,4,1,0.1153275221586227,0,5.1
74,4,1,0.1105446964502334,0,5.1
75,4,1,0.0730596929788589,0,5.1
76,4,1,0.0710597783327102,0,5.1
77,4,1,0.0955568477511406,0,5.1
78,4,1,0.1247361749410629,0,5.1
79,4,1,0.130898892879486,0,5.1
80,4,1,0.122586153447628,0,5.1
81,4,1,0.1101609021425247,0,5.1
82,4,1,0.1132353395223617,0,5.1
83,4,1,0.1095456779003143,0,5.1
84,4,1,0.1035404056310653,0,5.1
85,4,1,0.0836277306079864,0,5.1
86,4,1,0.0595212019979953,0,5.1
87,4,1,0.0427983924746513,0,5.1
88,4,1,-0.0064286799170076,0,5.1
89,4,1,-0.0293074436485767,0,5.1
90,4,1,-0.014499882236123,0,5.1
91,4,1,-0.0172234941273927,0,5.1
92,4,1,-0.01281682215631,0,5.1
93,4,1,-0.0308487731963396,0,5.1
94,4,1,-0.046672124415636,0,5.1
95,4,1,-0.0421126000583171,0,5.1
96,4,1,-0.0553874671459198,0,5.1
97,4,1,-0.0687341466546058,0,5.1
98,4,1,-0.069265104830265,0,5.1
99,4,1,-0.0782991200685501,0,5.1


==> data/baseline/pearl/logs/subgoals_ep5_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,5,1,-0.0594347938895225,0,9.02
1,5,1,-0.0326792225241661,0,9.02
2,5,1,-0.0090980334207415,0,9.02
3,5,1,-0.018694881349802,0,9.02
4,5,1,-0.0310205519199371,0,9.02
5,5,1,-0.0019666522275656,0,9.02
6,5,1,0.0294878277927637,0,9.02
7,5,1,0.0739508792757988,0,9.02
8,5,1,0.1121081560850143,0,9.02
9,5,1,0.1342908591032028,0,9.02
10,5,1,0.1679457575082779,0,9.02
11,5,1,0.1977207064628601,0,9.02
12,5,1,0.2381540685892105,0,9.02
13,5,1,0.2677702307701111,0,9.02
14,5,1,0.2776324450969696,0,9.02
15,5,1,0.3319709599018097,0,9.02
16,5,1,0.3689591884613037,0,9.02
17,5,1,0.3882988393306732,0,9.02
18,5,1,0.3902369439601898,0,9.02
19,5,1,0.4025130569934845,0,9.02
20,5,1,0.4273930490016937,0,9.02
21,5,1,0.4454802572727203,0,9.02
22,5,1,0.4543896913528442,0,9.02
23,5,1,0.4767608046531677,0,9.02
24,5,1,0.4722721874713897,0,9.02
25,5,1,0.4663644134998321,0,9.02
26,5,1,0.4654833972454071,0,9.02
27,5,1,0.4230977296829223,0,9.02
28,5,1,0.4373551905155182,0,9.02
29,5,1,0.4544170200824737,0,9.02
30,5,1,0.4470822215080261,0,9.02
31,5,1,0.447519987821579,0,9.02
32,5,1,0.4351994693279266,0,9.02
33,5,1,0.4198476672172546,0,9.02
34,5,1,0.4369097054004669,0,9.02
35,5,1,0.4618121683597564,0,9.02
36,5,1,0.4621965289115906,0,9.02
37,5,1,0.483658879995346,0,9.02
38,5,1,0.5082469582557678,0,9.02
39,5,1,0.5095148682594299,0,9.02
40,5,1,0.5051924586296082,0,9.02
41,5,1,0.4953775703907013,0,9.02
42,5,1,0.5132802724838257,0,9.02
43,5,1,0.5502190589904785,0,9.02
44,5,1,0.5598278045654297,0,9.02
45,5,1,0.5704346895217896,0,9.02
46,5,1,0.5993662476539612,0,9.02
47,5,1,0.5940724015235901,0,9.02
48,5,1,0.5981694459915161,0,9.02
49,5,1,0.6185727119445801,0,9.02
50,5,1,0.610988438129425,0,9.02
51,5,1,0.6096346974372864,0,9.02
52,5,1,0.6098451018333435,0,9.02
53,5,1,0.5885658860206604,0,9.02
54,5,1,0.5917771458625793,0,9.02
55,5,1,0.6028774976730347,0,9.02
56,5,1,0.5978562235832214,0,9.02
57,5,1,0.5855711102485657,0,9.02
58,5,1,0.5844234824180603,0,9.02
59,5,1,0.599022388458252,0,9.02
60,5,1,0.6004508137702942,0,9.02
61,5,1,0.5844880938529968,0,9.02
62,5,1,0.5650201439857483,0,9.02
63,5,1,0.5655161738395691,0,9.02
64,5,1,0.6013522148132324,0,9.02
65,5,1,0.6019135117530823,0,9.02
66,5,1,0.5979605913162231,0,9.02
67,5,1,0.6047532558441162,0,9.02
68,5,1,0.5943572521209717,0,9.02
69,5,1,0.5778336524963379,0,9.02
70,5,1,0.5797678828239441,0,9.02
71,5,1,0.5839091539382935,0,9.02
72,5,1,0.5746604800224304,0,9.02
73,5,1,0.5777567028999329,0,9.02
74,5,1,0.5902739763259888,0,9.02
75,5,1,0.5817963480949402,0,9.02
76,5,1,0.5821440815925598,0,9.02
77,5,1,0.6039617657661438,0,9.02
78,5,1,0.6101981997489929,0,9.02
79,5,1,0.6273155212402344,0,9.02
80,5,1,0.6492900848388672,0,9.02
81,5,1,0.6520568132400513,0,9.02
82,5,1,0.6526644825935364,0,9.02
83,5,1,0.6605261564254761,0,9.02
84,5,1,0.6931344270706177,0,9.02
85,5,1,0.700934112071991,0,9.02
86,5,1,0.70539391040802,0,9.02
87,5,1,0.7235201001167297,0,9.02
88,5,1,0.7545378804206848,0,9.02
89,5,1,0.7707246541976929,0,9.02
90,5,1,0.77970290184021,0,9.02
91,5,1,0.7850415706634521,0,9.02
92,5,1,0.7858619093894958,0,9.02
93,5,1,0.7708267569541931,0,9.02
94,5,1,0.7737022042274475,0,9.02
95,5,1,0.8026160597801208,0,9.02
96,5,1,0.8263185620307922,0,9.02
97,5,1,0.8495534658432007,0,9.02
98,5,1,0.868002712726593,0,9.02
99,5,1,0.8782939910888672,0,9.02


==> data/baseline/pearl/logs/subgoals_ep6_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,6,3,0,-0.1457006782293319,-2.35
1,6,3,0,-0.0958278253674507,-2.35
2,6,3,0,0.0530352890491485,-2.35
3,6,3,0,0.2261624038219452,-2.35
4,6,3,0,-0.3199862837791443,-2.35
5,6,3,0,0.3586763441562652,-2.35
6,6,3,0,0.5794208645820618,-2.35
7,6,3,0,0.6820355653762817,-2.35
8,6,3,0,0.5931116342544556,-2.35
9,6,3,0,1.0118783712387085,-2.35
10,6,3,0,0.4726089239120483,-2.35
11,6,3,0,0.7224047780036926,-2.35
12,6,3,0,0.6975848078727722,-2.35
13,6,3,0,0.5368126630783081,-2.35
14,6,3,0,-0.0666580125689506,-2.35
15,6,3,0,0.6219521760940552,-2.35
16,6,3,0,0.0191533211618661,-2.35
17,6,3,0,0.4393059015274048,-2.35
18,6,3,0,0.0119328135624527,-2.35
19,6,3,0,0.1969718188047409,-2.35
20,6,3,0,0.1907017827033996,-2.35
21,6,3,0,0.0677831619977951,-2.35
22,6,3,0,-0.0484120808541774,-2.35
23,6,3,0,0.3456100523471832,-2.35
24,6,3,0,-0.3037292659282684,-2.35
25,6,3,0,0.2008895426988601,-2.35
26,6,3,0,-0.4772992432117462,-2.35
27,6,3,0,-0.1244703605771064,-2.35
28,6,3,0,-0.9282919764518738,-2.35
29,6,3,0,-0.3116206228733063,-2.35
30,6,3,0,0.0152766751125454,-2.35
31,6,3,0,0.094384841620922,-2.35
32,6,3,0,0.0213920436799526,-2.35
33,6,3,0,-0.4999151825904846,-2.35
34,6,3,0,-0.2841289043426513,-2.35
35,6,3,0,-0.0811871439218521,-2.35
36,6,3,0,-0.235872745513916,-2.35
37,6,3,0,-0.098690278828144,-2.35
38,6,3,0,0.1553917080163955,-2.35
39,6,3,0,0.5107458233833313,-2.35
40,6,3,0,0.3474158644676208,-2.35
41,6,3,0,-0.6000152230262756,-2.35
42,6,3,0,0.0524595715105533,-2.35
43,6,3,0,-0.0464718043804168,-2.35
44,6,3,0,-0.149627685546875,-2.35
45,6,3,0,0.2023559361696243,-2.35
46,6,3,0,-0.1187654137611389,-2.35
47,6,3,0,-0.2095927894115448,-2.35
48,6,3,0,0.3392536342144012,-2.35
49,6,3,0,-0.2185310125350952,-2.35
50,6,3,0,0.1421196609735489,-2.35
51,6,3,0,-0.300650954246521,-2.35
52,6,3,0,-0.8604016304016113,-2.35
53,6,3,0,-0.0691282078623771,-2.35
54,6,3,0,0.7589399218559265,-2.35
55,6,3,0,0.214542418718338,-2.35
56,6,3,0,-0.2223345041275024,-2.35
57,6,3,0,-0.2062248885631561,-2.35
58,6,3,0,0.7718399167060852,-2.35
59,6,3,0,0.4679297208786011,-2.35
60,6,3,0,0.4629609584808349,-2.35
61,6,3,0,-0.013787904754281,-2.35
62,6,3,0,-0.0301489774137735,-2.35
63,6,3,0,-0.2716690897941589,-2.35
64,6,3,0,0.2183329910039901,-2.35
65,6,3,0,-0.2275280505418777,-2.35
66,6,3,0,-0.0195238348096609,-2.35
67,6,3,0,-0.6091506481170654,-2.35
68,6,3,0,-0.5225223898887634,-2.35
69,6,3,0,0.3731821179389953,-2.35
70,6,3,0,0.3640791475772857,-2.35
71,6,3,0,-0.5364924073219299,-2.35
72,6,3,0,-0.4576507806777954,-2.35
73,6,3,0,-0.0646288841962814,-2.35
74,6,3,0,0.2804732918739319,-2.35
75,6,3,0,-0.086536705493927,-2.35
76,6,3,0,0.3256779015064239,-2.35
77,6,3,0,0.0801363065838813,-2.35
78,6,3,0,0.814032256603241,-2.35
79,6,3,0,0.1779952645301818,-2.35
80,6,3,0,0.8188621997833252,-2.35
81,6,3,0,0.6910078525543213,-2.35
82,6,3,0,0.4434272348880768,-2.35
83,6,3,0,0.4243739545345306,-2.35
84,6,3,0,0.1313581317663192,-2.35
85,6,3,0,0.0100966058671474,-2.35
86,6,3,0,-0.2947458326816559,-2.35
87,6,3,0,0.0102776810526847,-2.35
88,6,3,0,0.5411717295646667,-2.35
89,6,3,0,-0.2888606190681457,-2.35
90,6,3,0,0.3450584411621094,-2.35
91,6,3,0,1.1980319023132324,-2.35
92,6,3,0,0.0965984389185905,-2.35
93,6,3,0,-0.0148177267983555,-2.35
94,6,3,0,0.6597787141799927,-2.35
95,6,3,0,0.2220586687326431,-2.35
96,6,3,0,0.1504723727703094,-2.35
97,6,3,0,0.4817407429218292,-2.35
98,6,3,0,0.2759247422218323,-2.35
99,6,3,0,0.8610557913780212,-2.35


==> data/baseline/pearl/logs/subgoals_ep7_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,7,3,0,-0.0483601503074169,-1.75
1,7,3,0,0.4878315329551697,-1.75
2,7,3,0,0.2502084672451019,-1.75
3,7,3,0,-0.7581730484962463,-1.75
4,7,3,0,0.2164579182863235,-1.75
5,7,3,0,0.182690143585205,-1.75
6,7,3,0,-1.6986349821090698,-1.75
7,7,3,0,-1.2388770580291748,-1.75
8,7,3,0,-0.6161339282989502,-1.75
9,7,3,0,-0.6073126792907715,-1.75
10,7,3,0,-1.9805212020874023,-1.75
11,7,3,0,-2.792356491088867,-1.75
12,7,3,0,-0.5850435495376587,-1.75
13,7,3,0,-0.7241709232330322,-1.75
14,7,3,0,-0.3848368525505066,-1.75
15,7,3,0,-1.6547296047210691,-1.75
16,7,3,0,-0.6868588924407959,-1.75
17,7,3,0,-1.3300323486328125,-1.75
18,7,3,0,-0.4519954919815063,-1.75
19,7,3,0,-0.663665235042572,-1.75
20,7,3,0,-0.8375874757766724,-1.75
21,7,3,0,-1.2083278894424438,-1.75
22,7,3,0,-1.9784704446792605,-1.75
23,7,3,0,-1.6143893003463743,-1.75
24,7,3,0,-1.4136238098144531,-1.75
25,7,3,0,-2.0003139972686768,-1.75
26,7,3,0,-1.0510083436965942,-1.75
27,7,3,0,-1.8825335502624512,-1.75
28,7,3,0,-2.42022705078125,-1.75
29,7,3,0,-1.6160569190979004,-1.75
30,7,3,0,-2.03394627571106,-1.75
31,7,3,0,-2.237572431564331,-1.75
32,7,3,0,-2.274943351745605,-1.75
33,7,3,0,-1.7568597793579102,-1.75
34,7,3,0,-1.1035363674163818,-1.75
35,7,3,0,-2.489612340927124,-1.75
36,7,3,0,-3.133861780166626,-1.75
37,7,3,0,-2.6340532302856445,-1.75
38,7,3,0,-1.09734046459198,-1.75
39,7,3,0,-1.2187680006027222,-1.75
40,7,3,0,-1.3946150541305542,-1.75
41,7,3,0,-1.708232879638672,-1.75
42,7,3,0,-1.816210389137268,-1.75
43,7,3,0,-2.1126534938812256,-1.75
44,7,3,0,-2.413357973098755,-1.75
45,7,3,0,-2.2449610233306885,-1.75
46,7,3,0,0.0709459036588668,-1.75
47,7,3,0,-1.2885452508926392,-1.75
48,7,3,0,-1.3137837648391724,-1.75
49,7,3,0,-0.2235460132360458,-1.75
50,7,3,0,-1.7169264554977417,-1.75
51,7,3,0,-1.2532292604446411,-1.75
52,7,3,0,-1.0737427473068235,-1.75
53,7,3,0,-0.9590250849723816,-1.75
54,7,3,0,-0.9628551602363586,-1.75
55,7,3,0,-1.229134202003479,-1.75
56,7,3,0,-1.543460249900818,-1.75
57,7,3,0,-1.9819272756576536,-1.75
58,7,3,0,-1.8418790102005005,-1.75
59,7,3,0,-2.497058629989624,-1.75
60,7,3,0,-0.7817301750183105,-1.75
61,7,3,0,-0.8975485563278198,-1.75
62,7,3,0,-1.0843913555145264,-1.75
63,7,3,0,-2.6228067874908447,-1.75
64,7,3,0,-1.2270047664642334,-1.75
65,7,3,0,-2.163767576217652,-1.75
66,7,3,0,-1.523496150970459,-1.75
67,7,3,0,-1.4418706893920898,-1.75
68,7,3,0,-0.7042819857597351,-1.75
69,7,3,0,-0.4039151966571808,-1.75
70,7,3,0,-0.6615801453590393,-1.75
71,7,3,0,-0.4469822347164154,-1.75
72,7,3,0,-0.9601072669029236,-1.75
73,7,3,0,-2.131263971328736,-1.75
74,7,3,0,-2.0079617500305176,-1.75
75,7,3,0,-0.9856348633766174,-1.75
76,7,3,0,-0.6061972975730896,-1.75
77,7,3,0,-1.368485927581787,-1.75
78,7,3,0,-0.550532341003418,-1.75
79,7,3,0,-0.854689359664917,-1.75
80,7,3,0,-1.851049542427063,-1.75
81,7,3,0,-1.4015675783157349,-1.75
82,7,3,0,-2.704457998275757,-1.75
83,7,3,0,-1.7715493440628052,-1.75
84,7,3,0,-1.419952392578125,-1.75
85,7,3,0,-0.7308419346809387,-1.75
86,7,3,0,-2.321783781051636,-1.75
87,7,3,0,-1.870904326438904,-1.75
88,7,3,0,-1.254063844680786,-1.75
89,7,3,0,-0.787106454372406,-1.75
90,7,3,0,-1.7432092428207395,-1.75
91,7,3,0,-1.8740938901901243,-1.75
92,7,3,0,-1.4183320999145508,-1.75
93,7,3,0,-1.955975651741028,-1.75
94,7,3,0,-2.0387136936187744,-1.75
95,7,3,0,-2.6135482788085938,-1.75
96,7,3,0,-1.4869701862335205,-1.75
97,7,3,0,-1.1655471324920654,-1.75
98,7,3,0,-2.224284172058105,-1.75
99,7,3,0,-2.049720287322998,-1.75


==> data/baseline/pearl/logs/subgoals_ep8_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,8,3,0,-0.0318893603980541,-1.45
1,8,3,0,0.2960872054100036,-1.45
2,8,3,0,0.4473178684711456,-1.45
3,8,3,0,0.8803640007972717,-1.45
4,8,3,0,-0.5129165649414062,-1.45
5,8,3,0,0.7534649968147278,-1.45
6,8,3,0,1.280044674873352,-1.45
7,8,3,0,0.93369859457016,-1.45
8,8,3,0,1.2820650339126587,-1.45
9,8,3,0,0.8508365154266357,-1.45
10,8,3,0,0.5988489389419556,-1.45
11,8,3,0,-0.0441989228129386,-1.45
12,8,3,0,0.321747362613678,-1.45
13,8,3,0,1.162971019744873,-1.45
14,8,3,0,0.2159174978733062,-1.45
15,8,3,0,0.2282610386610031,-1.45
16,8,3,0,0.2534696757793426,-1.45
17,8,3,0,0.6573440432548523,-1.45
18,8,3,0,0.1864204704761505,-1.45
19,8,3,0,0.6514097452163696,-1.45
20,8,3,0,-0.1445907056331634,-1.45
21,8,3,0,-0.0549009814858436,-1.45
22,8,3,0,0.8566012978553772,-1.45
23,8,3,0,-0.069628469645977,-1.45
24,8,3,0,-0.1248092204332351,-1.45
25,8,3,0,0.4744623601436615,-1.45
26,8,3,0,-0.420470654964447,-1.45
27,8,3,0,0.5586243271827698,-1.45
28,8,3,0,0.1761089563369751,-1.45
29,8,3,0,0.2169551700353622,-1.45
30,8,3,0,-0.0251402109861373,-1.45
31,8,3,0,-0.4708834588527679,-1.45
32,8,3,0,0.0186866000294685,-1.45
33,8,3,0,0.4592464864253998,-1.45
34,8,3,0,-0.1347193270921707,-1.45
35,8,3,0,-0.2796085476875305,-1.45
36,8,3,0,-0.1040013656020164,-1.45
37,8,3,0,-0.2563364505767822,-1.45
38,8,3,0,0.1123925670981407,-1.45
39,8,3,0,0.0369432494044303,-1.45
40,8,3,0,-0.1058748215436935,-1.45
41,8,3,0,0.1834111809730529,-1.45
42,8,3,0,-0.134307324886322,-1.45
43,8,3,0,-0.5894808769226074,-1.45
44,8,3,0,0.3175341784954071,-1.45
45,8,3,0,0.4294800758361816,-1.45
46,8,3,0,-0.3918902277946472,-1.45
47,8,3,0,0.6790083646774292,-1.45
48,8,3,0,0.3419822454452514,-1.45
49,8,3,0,-0.0766815766692161,-1.45
50,8,3,0,-0.1041154190897941,-1.45
51,8,3,0,1.0725500583648682,-1.45
52,8,3,0,0.2523147761821747,-1.45
53,8,3,0,0.136243388056755,-1.45
54,8,3,0,0.8593564033508301,-1.45
55,8,3,0,0.6799279451370239,-1.45
56,8,3,0,0.628951370716095,-1.45
57,8,3,0,0.7065972685813904,-1.45
58,8,3,0,0.4614249169826507,-1.45
59,8,3,0,0.3496556878089905,-1.45
60,8,3,0,0.6175990700721741,-1.45
61,8,3,0,0.0609234049916267,-1.45
62,8,3,0,1.1832070350646973,-1.45
63,8,3,0,0.079226553440094,-1.45
64,8,3,0,0.2125497758388519,-1.45
65,8,3,0,-0.6606850028038025,-1.45
66,8,3,0,-0.0749050304293632,-1.45
67,8,3,0,0.689695417881012,-1.45
68,8,3,0,0.8610084056854248,-1.45
69,8,3,0,-0.1559272557497024,-1.45
70,8,3,0,0.3102457523345947,-1.45
71,8,3,0,0.0387502275407314,-1.45
72,8,3,0,-0.6055030822753906,-1.45
73,8,3,0,-0.4904395639896393,-1.45
74,8,3,0,0.9753653407096864,-1.45
75,8,3,0,0.3123564422130584,-1.45
76,8,3,0,-0.7560345530509949,-1.45
77,8,3,0,0.6804212331771851,-1.45
78,8,3,0,0.0886344090104103,-1.45
79,8,3,0,0.1192968338727951,-1.45
80,8,3,0,-0.2557845413684845,-1.45
81,8,3,0,-0.3550636768341064,-1.45
82,8,3,0,1.0456902980804443,-1.45
83,8,3,0,0.7495797276496887,-1.45
84,8,3,0,0.0657280460000038,-1.45
85,8,3,0,0.2514362335205078,-1.45
86,8,3,0,0.7628135085105896,-1.45
87,8,3,0,-0.0693404152989387,-1.45
88,8,3,0,-0.3488427996635437,-1.45
89,8,3,0,0.4219338595867157,-1.45
90,8,3,0,-0.3731423914432525,-1.45
91,8,3,0,-0.3963795602321625,-1.45
92,8,3,0,-0.1091771125793457,-1.45
93,8,3,0,0.2097406834363937,-1.45
94,8,3,0,-0.5427275896072388,-1.45
95,8,3,0,0.6284176111221313,-1.45
96,8,3,0,0.6490486264228821,-1.45
97,8,3,0,0.974434733390808,-1.45
98,8,3,0,0.4146367609500885,-1.45
99,8,3,0,0.5643554329872131,-1.45


==> data/baseline/pearl/logs/subgoals_ep9_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,9,2,0,0.0997753366827964,1.45
1,9,2,0,1.011197209358215,1.45
2,9,2,0,0.4923741221427917,1.45
3,9,2,0,-0.0259984377771615,1.45
4,9,2,0,0.6513592004776001,1.45
5,9,2,0,1.504509449005127,1.45
6,9,2,0,0.6975928544998169,1.45
7,9,2,0,0.5793079733848572,1.45
8,9,2,0,0.9521850943565368,1.45
9,9,2,0,0.9637705087661744,1.45
10,9,2,0,1.8837357759475708,1.45
11,9,2,0,0.696702241897583,1.45
12,9,2,0,0.640721321105957,1.45
13,9,2,0,0.1177676692605018,1.45
14,9,2,0,1.1201906204223633,1.45
15,9,2,0,1.066751480102539,1.45
16,9,2,0,0.2131623327732086,1.45
17,9,2,0,0.4697341918945312,1.45
18,9,2,0,0.2701927125453949,1.45
19,9,2,0,-0.3954805731773376,1.45
20,9,2,0,0.6878883838653564,1.45
21,9,2,0,0.4342283308506012,1.45
22,9,2,0,-0.0546114332973957,1.45
23,9,2,0,0.5155096650123596,1.45
24,9,2,0,-0.1122749000787735,1.45
25,9,2,0,0.0529008656740188,1.45
26,9,2,0,0.3390297293663025,1.45
27,9,2,0,0.059523656964302,1.45
28,9,2,0,0.1132526844739914,1.45
29,9,2,0,-0.9596807956695556,1.45
30,9,2,0,0.0843138694763183,1.45
31,9,2,0,1.054007053375244,1.45
32,9,2,0,-0.2974309921264648,1.45
33,9,2,0,0.5258594751358032,1.45
34,9,2,0,-0.1235645711421966,1.45
35,9,2,0,0.2291146218776703,1.45
36,9,2,0,0.4898428320884704,1.45
37,9,2,0,0.4122298061847687,1.45
38,9,2,0,-0.0702597275376319,1.45
39,9,2,0,0.6365930438041687,1.45
40,9,2,0,0.7659400701522827,1.45
41,9,2,0,-0.0822157189249992,1.45
42,9,2,0,-0.1647589057683944,1.45
43,9,2,0,0.9022484421730042,1.45
44,9,2,0,0.1425150483846664,1.45
45,9,2,0,0.2122871279716491,1.45
46,9,2,0,0.7571001648902893,1.45
47,9,2,0,0.0923587381839752,1.45
48,9,2,0,0.6398541927337646,1.45
49,9,2,0,-0.289427250623703,1.45
50,9,2,0,-0.2132833153009414,1.45
51,9,2,0,0.4324394762516022,1.45
52,9,2,0,-0.2935176193714142,1.45
53,9,2,0,-0.2214898020029068,1.45
54,9,2,0,0.1950677633285522,1.45
55,9,2,0,0.2309074997901916,1.45
56,9,2,0,0.3399647772312164,1.45
57,9,2,0,-0.3074010610580444,1.45
58,9,2,0,0.4164024889469147,1.45
59,9,2,0,0.0636697486042976,1.45
60,9,2,0,0.0523312129080295,1.45
61,9,2,0,-0.3716404139995575,1.45
62,9,2,0,-0.4246189594268799,1.45
63,9,2,0,0.7014456987380981,1.45
64,9,2,0,-0.1804046779870987,1.45
65,9,2,0,-0.5519963502883911,1.45
66,9,2,0,0.2795726358890533,1.45
67,9,2,0,-0.100385345518589,1.45
68,9,2,0,0.5799478888511658,1.45
69,9,2,0,0.0903704836964607,1.45
70,9,2,0,-0.4741182029247284,1.45
71,9,2,0,0.1481059342622757,1.45
72,9,2,0,-0.1042967140674591,1.45
73,9,2,0,0.0434900633990764,1.45
74,9,2,0,-0.434613436460495,1.45
75,9,2,0,0.139748066663742,1.45
76,9,2,0,-0.4035446643829345,1.45
77,9,2,0,-0.2565897703170776,1.45
78,9,2,0,-0.0024129687808454,1.45
79,9,2,0,-0.3522202968597412,1.45
80,9,2,0,-0.489665538072586,1.45
81,9,2,0,-0.7408440709114075,1.45
82,9,2,0,-0.087161399424076,1.45
83,9,2,0,-0.7736290097236633,1.45
84,9,2,0,-0.3662324845790863,1.45
85,9,2,0,-0.0728323012590408,1.45
86,9,2,0,-0.4399909973144531,1.45
87,9,2,0,-0.4851802587509155,1.45
88,9,2,0,0.130866602063179,1.45
89,9,2,0,-0.0082795927301049,1.45
90,9,2,0,0.3497815132141113,1.45
91,9,2,0,0.9477163553237916,1.45
92,9,2,0,0.3547076880931854,1.45
93,9,2,0,0.4754753112792969,1.45
94,9,2,0,0.2645772397518158,1.45
95,9,2,0,0.1493778526782989,1.45
96,9,2,0,1.045804142951965,1.45
97,9,2,0,0.659830629825592,1.45
98,9,2,0,0.7388837337493896,1.45
99,9,2,0,-0.1858127266168594,1.45


==> data/baseline/rl2/logs/smooth/subgoals_ep0_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,0,0,-0.006004,0.0,-9.02
1,0,0,-0.005745,0.0,-9.02
2,0,0,-0.005641,0.0,-9.02
3,0,0,-0.005526,0.0,-9.02
4,0,0,-0.005166,0.0,-9.02
5,0,0,-0.004382,0.0,-9.02
6,0,0,-0.003069,0.0,-9.02
7,0,0,-0.001232,0.0,-9.02
8,0,0,0.001118,0.0,-9.02
9,0,0,0.004196,0.0,-9.02
10,0,0,0.008804,0.0,-9.02
11,0,0,0.016226,0.0,-9.02
12,0,0,0.027922,0.0,-9.02
13,0,0,0.044855,0.0,-9.02
14,0,0,0.066974,0.0,-9.02
15,0,0,0.093022,0.0,-9.02
16,0,0,0.120797,0.0,-9.02
17,0,0,0.147831,0.0,-9.02
18,0,0,0.172029,0.0,-9.02
19,0,0,0.192122,0.0,-9.02
20,0,0,0.207742,0.0,-9.02
21,0,0,0.21917,0.0,-9.02
22,0,0,0.227081,0.0,-9.02
23,0,0,0.232407,0.0,-9.02
24,0,0,0.236088,0.0,-9.02
25,0,0,0.238856,0.0,-9.02
26,0,0,0.241186,0.0,-9.02
27,0,0,0.243153,0.0,-9.02
28,0,0,0.24447,0.0,-9.02
29,0,0,0.244603,0.0,-9.02
30,0,0,0.242902,0.0,-9.02
31,0,0,0.238818,0.0,-9.02
32,0,0,0.231954,0.0,-9.02
33,0,0,0.222114,0.0,-9.02
34,0,0,0.209363,0.0,-9.02
35,0,0,0.194079,0.0,-9.02
36,0,0,0.177039,0.0,-9.02
37,0,0,0.159424,0.0,-9.02
38,0,0,0.142556,0.0,-9.02
39,0,0,0.127511,0.0,-9.02
40,0,0,0.114919,0.0,-9.02
41,0,0,0.104825,0.0,-9.02
42,0,0,0.096759,0.0,-9.02
43,0,0,0.090085,0.0,-9.02
44,0,0,0.084331,0.0,-9.02
45,0,0,0.079329,0.0,-9.02
46,0,0,0.075253,0.0,-9.02
47,0,0,0.072183,0.0,-9.02
48,0,0,0.069833,0.0,-9.02
49,0,0,0.067576,0.0,-9.02
50,0,0,0.064463,0.0,-9.02
51,0,0,0.059539,0.0,-9.02
52,0,0,0.052195,0.0,-9.02
53,0,0,0.042424,0.0,-9.02
54,0,0,0.03059,0.0,-9.02
55,0,0,0.016925,0.0,-9.02
56,0,0,0.001256,0.0,-9.02
57,0,0,-0.016946,0.0,-9.02
58,0,0,-0.038369,0.0,-9.02
59,0,0,-0.063607,0.0,-9.02
60,0,0,-0.092829,0.0,-9.02
61,0,0,-0.125846,0.0,-9.02
62,0,0,-0.16243,0.0,-9.02
63,0,0,-0.202473,0.0,-9.02
64,0,0,-0.24588,0.0,-9.02
65,0,0,-0.292387,0.0,-9.02
66,0,0,-0.341252,0.0,-9.02
67,0,0,-0.391297,0.0,-9.02
68,0,0,-0.441135,0.0,-9.02
69,0,0,-0.489325,0.0,-9.02
70,0,0,-0.534611,0.0,-9.02
71,0,0,-0.576088,0.0,-9.02
72,0,0,-0.613063,0.0,-9.02
73,0,0,-0.644968,0.0,-9.02
74,0,0,-0.671502,0.0,-9.02
75,0,0,-0.692707,0.0,-9.02
76,0,0,-0.709007,0.0,-9.02
77,0,0,-0.721296,0.0,-9.02
78,0,0,-0.73093,0.0,-9.02
79,0,0,-0.739535,0.0,-9.02
80,0,0,-0.748644,0.0,-9.02
81,0,0,-0.759294,0.0,-9.02
82,0,0,-0.771788,0.0,-9.02
83,0,0,-0.785718,0.0,-9.02
84,0,0,-0.800126,0.0,-9.02
85,0,0,-0.813819,0.0,-9.02
86,0,0,-0.825726,0.0,-9.02
87,0,0,-0.835101,0.0,-9.02
88,0,0,-0.841463,0.0,-9.02
89,0,0,-0.844342,0.0,-9.02
90,0,0,-0.843114,0.0,-9.02
91,0,0,-0.837098,0.0,-9.02
92,0,0,-0.825608,0.0,-9.02
93,0,0,-0.808209,0.0,-9.02
94,0,0,-0.785283,0.0,-9.02
95,0,0,-0.758336,0.0,-9.02
96,0,0,-0.730012,0.0,-9.02
97,0,0,-0.703828,0.0,-9.02
98,0,0,-0.683582,0.0,-9.02
99,0,0,-0.672515,0.0,-9.02


==> data/baseline/rl2/logs/smooth/subgoals_ep10_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,10,2,0.0,-0.175144,1.75
1,10,2,0.0,-0.169522,1.75
2,10,2,0.0,-0.155733,1.75
3,10,2,0.0,-0.142145,1.75
4,10,2,0.0,-0.137449,1.75
5,10,2,0.0,-0.148007,1.75
6,10,2,0.0,-0.179298,1.75
7,10,2,0.0,-0.233628,1.75
8,10,2,0.0,-0.312372,1.75
9,10,2,0.0,-0.414842,1.75
10,10,2,0.0,-0.540148,1.75
11,10,2,0.0,-0.676415,1.75
12,10,2,0.0,-0.806985,1.75
13,10,2,0.0,-0.905874,1.75
14,10,2,0.0,-0.947053,1.75
15,10,2,0.0,-0.913841,1.75
16,10,2,0.0,-0.804432,1.75
17,10,2,0.0,-0.634396,1.75
18,10,2,0.0,-0.431426,1.75
19,10,2,0.0,-0.233263,1.75
20,10,2,0.0,-0.071286,1.75
21,10,2,0.0,0.040554,1.75
22,10,2,0.0,0.100894,1.75
23,10,2,0.0,0.120978,1.75
24,10,2,0.0,0.117149,1.75
25,10,2,0.0,0.106623,1.75
26,10,2,0.0,0.098635,1.75
27,10,2,0.0,0.098305,1.75
28,10,2,0.0,0.108425,1.75
29,10,2,0.0,0.128962,1.75
30,10,2,0.0,0.156198,1.75
31,10,2,0.0,0.18597,1.75
32,10,2,0.0,0.210933,1.75
33,10,2,0.0,0.228014,1.75
34,10,2,0.0,0.239328,1.75
35,10,2,0.0,0.248002,1.75
36,10,2,0.0,0.250986,1.75
37,10,2,0.0,0.24453,1.75
38,10,2,0.0,0.221974,1.75
39,10,2,0.0,0.181216,1.75
40,10,2,0.0,0.125248,1.75
41,10,2,0.0,0.068994,1.75
42,10,2,0.0,0.024548,1.75
43,10,2,0.0,-0.000346,1.75
44,10,2,0.0,-0.006293,1.75
45,10,2,0.0,0.003658,1.75
46,10,2,0.0,0.022558,1.75
47,10,2,0.0,0.043338,1.75
48,10,2,0.0,0.056396,1.75
49,10,2,0.0,0.054526,1.75
50,10,2,0.0,0.032742,1.75
51,10,2,0.0,-0.007295,1.75
52,10,2,0.0,-0.057302,1.75
53,10,2,0.0,-0.109718,1.75
54,10,2,0.0,-0.164481,1.75
55,10,2,0.0,-0.22376,1.75
56,10,2,0.0,-0.295124,1.75
57,10,2,0.0,-0.375421,1.75
58,10,2,0.0,-0.455577,1.75
59,10,2,0.0,-0.512576,1.75
60,10,2,0.0,-0.531485,1.75
61,10,2,0.0,-0.506432,1.75
62,10,2,0.0,-0.44135,1.75
63,10,2,0.0,-0.350599,1.75
64,10,2,0.0,-0.249858,1.75
65,10,2,0.0,-0.151337,1.75
66,10,2,0.0,-0.065269,1.75
67,10,2,0.0,0.001576,1.75
68,10,2,0.0,0.042475,1.75
69,10,2,0.0,0.051655,1.75
70,10,2,0.0,0.029576,1.75
71,10,2,0.0,-0.021754,1.75
72,10,2,0.0,-0.093467,1.75
73,10,2,0.0,-0.173393,1.75
74,10,2,0.0,-0.249182,1.75
75,10,2,0.0,-0.309888,1.75
76,10,2,0.0,-0.351543,1.75
77,10,2,0.0,-0.372012,1.75
78,10,2,0.0,-0.379821,1.75
79,10,2,0.0,-0.375972,1.75
80,10,2,0.0,-0.359078,1.75
81,10,2,0.0,-0.319277,1.75
82,10,2,0.0,-0.243667,1.75
83,10,2,0.0,-0.123799,1.75
84,10,2,0.0,0.04276,1.75
85,10,2,0.0,0.239744,1.75
86,10,2,0.0,0.439636,1.75
87,10,2,0.0,0.613433,1.75
88,10,2,0.0,0.737992,1.75
89,10,2,0.0,0.803877,1.75
90,10,2,0.0,0.819015,1.75
91,10,2,0.0,0.797454,1.75
92,10,2,0.0,0.756648,1.75
93,10,2,0.0,0.707962,1.75
94,10,2,0.0,0.661438,1.75
95,10,2,0.0,0.621409,1.75
96,10,2,0.0,0.590808,1.75
97,10,2,0.0,0.572563,1.75
98,10,2,0.0,0.562504,1.75
99,10,2,0.0,0.560147,1.75


==> data/baseline/rl2/logs/smooth/subgoals_ep11_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,11,2,0.0,-0.042144,2.35
1,11,2,0.0,-0.01047,2.35
2,11,2,0.0,0.061411,2.35
3,11,2,0.0,0.138968,2.35
4,11,2,0.0,0.190738,2.35
5,11,2,0.0,0.19739,2.35
6,11,2,0.0,0.164271,2.35
7,11,2,0.0,0.1109,2.35
8,11,2,0.0,0.067554,2.35
9,11,2,0.0,0.052464,2.35
10,11,2,0.0,0.067249,2.35
11,11,2,0.0,0.100888,2.35
12,11,2,0.0,0.132231,2.35
13,11,2,0.0,0.146561,2.35
14,11,2,0.0,0.141091,2.35
15,11,2,0.0,0.120299,2.35
16,11,2,0.0,0.097293,2.35
17,11,2,0.0,0.083064,2.35
18,11,2,0.0,0.089466,2.35
19,11,2,0.0,0.118677,2.35
20,11,2,0.0,0.170681,2.35
21,11,2,0.0,0.236168,2.35
22,11,2,0.0,0.305158,2.35
23,11,2,0.0,0.361725,2.35
24,11,2,0.0,0.395977,2.35
25,11,2,0.0,0.403242,2.35
26,11,2,0.0,0.387519,2.35
27,11,2,0.0,0.352855,2.35
28,11,2,0.0,0.310277,2.35
29,11,2,0.0,0.266715,2.35
30,11,2,0.0,0.225433,2.35
31,11,2,0.0,0.185502,2.35
32,11,2,0.0,0.144372,2.35
33,11,2,0.0,0.098241,2.35
34,11,2,0.0,0.048429,2.35
35,11,2,0.0,0.000591,2.35
36,11,2,0.0,-0.031824,2.35
37,11,2,0.0,-0.039038,2.35
38,11,2,0.0,-0.010858,2.35
39,11,2,0.0,0.048512,2.35
40,11,2,0.0,0.125653,2.35
41,11,2,0.0,0.202854,2.35
42,11,2,0.0,0.263701,2.35
43,11,2,0.0,0.298706,2.35
44,11,2,0.0,0.306288,2.35
45,11,2,0.0,0.296374,2.35
46,11,2,0.0,0.279187,2.35
47,11,2,0.0,0.262287,2.35
48,11,2,0.0,0.249111,2.35
49,11,2,0.0,0.239515,2.35
50,11,2,0.0,0.230502,2.35
51,11,2,0.0,0.219231,2.35
52,11,2,0.0,0.206219,2.35
53,11,2,0.0,0.193917,2.35
54,11,2,0.0,0.179187,2.35
55,11,2,0.0,0.15528,2.35
56,11,2,0.0,0.11612,2.35
57,11,2,0.0,0.054936,2.35
58,11,2,0.0,-0.027365,2.35
59,11,2,0.0,-0.126549,2.35
60,11,2,0.0,-0.238357,2.35
61,11,2,0.0,-0.354263,2.35
62,11,2,0.0,-0.465014,2.35
63,11,2,0.0,-0.556462,2.35
64,11,2,0.0,-0.613665,2.35
65,11,2,0.0,-0.625361,2.35
66,11,2,0.0,-0.592183,2.35
67,11,2,0.0,-0.52875,2.35
68,11,2,0.0,-0.46076,2.35
69,11,2,0.0,-0.406178,2.35
70,11,2,0.0,-0.369307,2.35
71,11,2,0.0,-0.340275,2.35
72,11,2,0.0,-0.297797,2.35
73,11,2,0.0,-0.224912,2.35
74,11,2,0.0,-0.119042,2.35
75,11,2,0.0,0.007167,2.35
76,11,2,0.0,0.134973,2.35
77,11,2,0.0,0.248362,2.35
78,11,2,0.0,0.335725,2.35
79,11,2,0.0,0.393073,2.35
80,11,2,0.0,0.418148,2.35
81,11,2,0.0,0.409685,2.35
82,11,2,0.0,0.365618,2.35
83,11,2,0.0,0.29183,2.35
84,11,2,0.0,0.20098,2.35
85,11,2,0.0,0.106709,2.35
86,11,2,0.0,0.022011,2.35
87,11,2,0.0,-0.046981,2.35
88,11,2,0.0,-0.105648,2.35
89,11,2,0.0,-0.158202,2.35
90,11,2,0.0,-0.207077,2.35
91,11,2,0.0,-0.253811,2.35
92,11,2,0.0,-0.2912,2.35
93,11,2,0.0,-0.311865,2.35
94,11,2,0.0,-0.309579,2.35
95,11,2,0.0,-0.279607,2.35
96,11,2,0.0,-0.225162,2.35
97,11,2,0.0,-0.155805,2.35
98,11,2,0.0,-0.090984,2.35
99,11,2,0.0,-0.052304,2.35


==> data/baseline/rl2/logs/smooth/subgoals_ep1_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,1,0,0.089407,0.0,-5.1
1,1,0,0.085695,0.0,-5.1
2,1,0,0.082952,0.0,-5.1
3,1,0,0.083152,0.0,-5.1
4,1,0,0.087371,0.0,-5.1
5,1,0,0.095491,0.0,-5.1
6,1,0,0.106396,0.0,-5.1
7,1,0,0.118518,0.0,-5.1
8,1,0,0.130553,0.0,-5.1
9,1,0,0.141903,0.0,-5.1
10,1,0,0.152575,0.0,-5.1
11,1,0,0.162619,0.0,-5.1
12,1,0,0.171986,0.0,-5.1
13,1,0,0.180179,0.0,-5.1
14,1,0,0.186446,0.0,-5.1
15,1,0,0.190392,0.0,-5.1
16,1,0,0.192457,0.0,-5.1
17,1,0,0.193871,0.0,-5.1
18,1,0,0.196346,0.0,-5.1
19,1,0,0.201555,0.0,-5.1
20,1,0,0.210727,0.0,-5.1
21,1,0,0.224552,0.0,-5.1
22,1,0,0.243246,0.0,-5.1
23,1,0,0.26669,0.0,-5.1
24,1,0,0.294533,0.0,-5.1
25,1,0,0.326317,0.0,-5.1
26,1,0,0.361435,0.0,-5.1
27,1,0,0.399038,0.0,-5.1
28,1,0,0.438311,0.0,-5.1
29,1,0,0.478594,0.0,-5.1
30,1,0,0.519271,0.0,-5.1
31,1,0,0.559772,0.0,-5.1
32,1,0,0.599606,0.0,-5.1
33,1,0,0.638472,0.0,-5.1
34,1,0,0.676097,0.0,-5.1
35,1,0,0.712211,0.0,-5.1
36,1,0,0.746621,0.0,-5.1
37,1,0,0.779214,0.0,-5.1
38,1,0,0.810007,0.0,-5.1
39,1,0,0.839157,0.0,-5.1
40,1,0,0.867006,0.0,-5.1
41,1,0,0.894007,0.0,-5.1
42,1,0,0.920454,0.0,-5.1
43,1,0,0.94622,0.0,-5.1
44,1,0,0.970661,0.0,-5.1
45,1,0,0.992786,0.0,-5.1
46,1,0,1.011568,0.0,-5.1
47,1,0,1.026315,0.0,-5.1
48,1,0,1.037095,0.0,-5.1
49,1,0,1.044831,0.0,-5.1
50,1,0,1.051036,0.0,-5.1
51,1,0,1.057263,0.0,-5.1
52,1,0,1.064498,0.0,-5.1
53,1,0,1.07295,0.0,-5.1
54,1,0,1.0822,0.0,-5.1
55,1,0,1.091636,0.0,-5.1
56,1,0,1.100916,0.0,-5.1
57,1,0,1.110201,0.0,-5.1
58,1,0,1.119998,0.0,-5.1
59,1,0,1.130745,0.0,-5.1
60,1,0,1.142512,0.0,-5.1
61,1,0,1.15504,0.0,-5.1
62,1,0,1.167866,0.0,-5.1
63,1,0,1.180586,0.0,-5.1
64,1,0,1.1931,0.0,-5.1
65,1,0,1.205631,0.0,-5.1
66,1,0,1.218663,0.0,-5.1
67,1,0,1.232861,0.0,-5.1
68,1,0,1.248903,0.0,-5.1
69,1,0,1.267269,0.0,-5.1
70,1,0,1.288089,0.0,-5.1
71,1,0,1.31109,0.0,-5.1
72,1,0,1.3357,0.0,-5.1
73,1,0,1.36125,0.0,-5.1
74,1,0,1.387108,0.0,-5.1
75,1,0,1.412574,0.0,-5.1
76,1,0,1.436688,0.0,-5.1
77,1,0,1.458063,0.0,-5.1
78,1,0,1.474965,0.0,-5.1
79,1,0,1.485697,0.0,-5.1
80,1,0,1.489082,0.0,-5.1
81,1,0,1.484932,0.0,-5.1
82,1,0,1.47405,0.0,-5.1
83,1,0,1.457889,0.0,-5.1
84,1,0,1.438266,0.0,-5.1
85,1,0,1.417134,0.0,-5.1
86,1,0,1.396386,0.0,-5.1
87,1,0,1.377658,0.0,-5.1
88,1,0,1.362051,0.0,-5.1
89,1,0,1.349938,0.0,-5.1
90,1,0,1.340904,0.0,-5.1
91,1,0,1.334007,0.0,-5.1
92,1,0,1.328291,0.0,-5.1
93,1,0,1.323357,0.0,-5.1
94,1,0,1.319457,0.0,-5.1
95,1,0,1.317048,0.0,-5.1
96,1,0,1.31636,0.0,-5.1
97,1,0,1.317101,0.0,-5.1
98,1,0,1.318478,0.0,-5.1
99,1,0,1.319517,0.0,-5.1


==> data/baseline/rl2/logs/smooth/subgoals_ep2_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,2,0,-0.172754,0.0,-3.14
1,2,0,-0.171176,0.0,-3.14
2,2,0,-0.173645,0.0,-3.14
3,2,0,-0.180297,0.0,-3.14
4,2,0,-0.190126,0.0,-3.14
5,2,0,-0.201629,0.0,-3.14
6,2,0,-0.213507,0.0,-3.14
7,2,0,-0.22496,0.0,-3.14
8,2,0,-0.235554,0.0,-3.14
9,2,0,-0.244894,0.0,-3.14
10,2,0,-0.252466,0.0,-3.14
11,2,0,-0.25732,0.0,-3.14
12,2,0,-0.25869,0.0,-3.14
13,2,0,-0.256049,0.0,-3.14
14,2,0,-0.249222,0.0,-3.14
15,2,0,-0.238309,0.0,-3.14
16,2,0,-0.223289,0.0,-3.14
17,2,0,-0.203847,0.0,-3.14
18,2,0,-0.17936,0.0,-3.14
19,2,0,-0.149209,0.0,-3.14
20,2,0,-0.113264,0.0,-3.14
21,2,0,-0.072175,0.0,-3.14
22,2,0,-0.027433,0.0,-3.14
23,2,0,0.019043,0.0,-3.14
24,2,0,0.065447,0.0,-3.14
25,2,0,0.110438,0.0,-3.14
26,2,0,0.153263,0.0,-3.14
27,2,0,0.193454,0.0,-3.14
28,2,0,0.230368,0.0,-3.14
29,2,0,0.262975,0.0,-3.14
30,2,0,0.290036,0.0,-3.14
31,2,0,0.310438,0.0,-3.14
32,2,0,0.323632,0.0,-3.14
33,2,0,0.329995,0.0,-3.14
34,2,0,0.330674,0.0,-3.14
35,2,0,0.327158,0.0,-3.14
36,2,0,0.320861,0.0,-3.14
37,2,0,0.312766,0.0,-3.14
38,2,0,0.303482,0.0,-3.14
39,2,0,0.293371,0.0,-3.14
40,2,0,0.28267,0.0,-3.14
41,2,0,0.271533,0.0,-3.14
42,2,0,0.259774,0.0,-3.14
43,2,0,0.24668,0.0,-3.14
44,2,0,0.231066,0.0,-3.14
45,2,0,0.211587,0.0,-3.14
46,2,0,0.187341,0.0,-3.14
47,2,0,0.158312,0.0,-3.14
48,2,0,0.125409,0.0,-3.14
49,2,0,0.090239,0.0,-3.14
50,2,0,0.054777,0.0,-3.14
51,2,0,0.020826,0.0,-3.14
52,2,0,-0.01037,0.0,-3.14
53,2,0,-0.038308,0.0,-3.14
54,2,0,-0.063084,0.0,-3.14
55,2,0,-0.08518,0.0,-3.14
56,2,0,-0.105175,0.0,-3.14
57,2,0,-0.123424,0.0,-3.14
58,2,0,-0.139859,0.0,-3.14
59,2,0,-0.154046,0.0,-3.14
60,2,0,-0.165241,0.0,-3.14
61,2,0,-0.172541,0.0,-3.14
62,2,0,-0.175188,0.0,-3.14
63,2,0,-0.172683,0.0,-3.14
64,2,0,-0.164936,0.0,-3.14
65,2,0,-0.152387,0.0,-3.14
66,2,0,-0.135906,0.0,-3.14
67,2,0,-0.116493,0.0,-3.14
68,2,0,-0.095099,0.0,-3.14
69,2,0,-0.072485,0.0,-3.14
70,2,0,-0.049211,0.0,-3.14
71,2,0,-0.025779,0.0,-3.14
72,2,0,-0.002623,0.0,-3.14
73,2,0,0.019861,0.0,-3.14
74,2,0,0.0415,0.0,-3.14
75,2,0,0.062275,0.0,-3.14
76,2,0,0.082116,0.0,-3.14
77,2,0,0.100844,0.0,-3.14
78,2,0,0.118093,0.0,-3.14
79,2,0,0.133263,0.0,-3.14
80,2,0,0.145722,0.0,-3.14
81,2,0,0.155054,0.0,-3.14
82,2,0,0.161034,0.0,-3.14
83,2,0,0.16362,0.0,-3.14
84,2,0,0.162859,0.0,-3.14
85,2,0,0.158975,0.0,-3.14
86,2,0,0.152352,0.0,-3.14
87,2,0,0.143586,0.0,-3.14
88,2,0,0.133354,0.0,-3.14
89,2,0,0.122202,0.0,-3.14
90,2,0,0.110415,0.0,-3.14
91,2,0,0.098091,0.0,-3.14
92,2,0,0.085364,0.0,-3.14
93,2,0,0.072701,0.0,-3.14
94,2,0,0.061111,0.0,-3.14
95,2,0,0.051868,0.0,-3.14
96,2,0,0.045839,0.0,-3.14
97,2,0,0.042967,0.0,-3.14
98,2,0,0.042306,0.0,-3.14
99,2,0,0.04247,0.0,-3.14


==> data/baseline/rl2/logs/smooth/subgoals_ep3_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,3,1,0.110204,0.0,3.14
1,3,1,0.107259,0.0,3.14
2,3,1,0.107417,0.0,3.14
3,3,1,0.111539,0.0,3.14
4,3,1,0.119295,0.0,3.14
5,3,1,0.129555,0.0,3.14
6,3,1,0.141079,0.0,3.14
7,3,1,0.15309,0.0,3.14
8,3,1,0.165345,0.0,3.14
9,3,1,0.178,0.0,3.14
10,3,1,0.191236,0.0,3.14
11,3,1,0.204896,0.0,3.14
12,3,1,0.218727,0.0,3.14
13,3,1,0.232353,0.0,3.14
14,3,1,0.245393,0.0,3.14
15,3,1,0.257452,0.0,3.14
16,3,1,0.268131,0.0,3.14
17,3,1,0.277034,0.0,3.14
18,3,1,0.283879,0.0,3.14
19,3,1,0.288559,0.0,3.14
20,3,1,0.291044,0.0,3.14
21,3,1,0.291357,0.0,3.14
22,3,1,0.289482,0.0,3.14
23,3,1,0.285388,0.0,3.14
24,3,1,0.279188,0.0,3.14
25,3,1,0.271155,0.0,3.14
26,3,1,0.261661,0.0,3.14
27,3,1,0.250873,0.0,3.14
28,3,1,0.23849,0.0,3.14
29,3,1,0.223841,0.0,3.14
30,3,1,0.206198,0.0,3.14
31,3,1,0.185133,0.0,3.14
32,3,1,0.160757,0.0,3.14
33,3,1,0.133763,0.0,3.14
34,3,1,0.105234,0.0,3.14
35,3,1,0.076316,0.0,3.14
36,3,1,0.048013,0.0,3.14
37,3,1,0.021104,0.0,3.14
38,3,1,-0.003775,0.0,3.14
39,3,1,-0.026044,0.0,3.14
40,3,1,-0.045312,0.0,3.14
41,3,1,-0.061407,0.0,3.14
42,3,1,-0.074479,0.0,3.14
43,3,1,-0.085125,0.0,3.14
44,3,1,-0.094298,0.0,3.14
45,3,1,-0.103256,0.0,3.14
46,3,1,-0.113264,0.0,3.14
47,3,1,-0.125169,0.0,3.14
48,3,1,-0.139206,0.0,3.14
49,3,1,-0.15503,0.0,3.14
50,3,1,-0.17196,0.0,3.14
51,3,1,-0.189318,0.0,3.14
52,3,1,-0.206764,0.0,3.14
53,3,1,-0.224337,0.0,3.14
54,3,1,-0.242141,0.0,3.14
55,3,1,-0.260068,0.0,3.14
56,3,1,-0.277647,0.0,3.14
57,3,1,-0.294389,0.0,3.14
58,3,1,-0.310143,0.0,3.14
59,3,1,-0.325184,0.0,3.14
60,3,1,-0.33997,0.0,3.14
61,3,1,-0.35461,0.0,3.14
62,3,1,-0.368456,0.0,3.14
63,3,1,-0.380275,0.0,3.14
64,3,1,-0.388849,0.0,3.14
65,3,1,-0.393763,0.0,3.14
66,3,1,-0.395884,0.0,3.14
67,3,1,-0.397074,0.0,3.14
68,3,1,-0.399514,0.0,3.14
69,3,1,-0.404808,0.0,3.14
70,3,1,-0.41364,0.0,3.14
71,3,1,-0.425751,0.0,3.14
72,3,1,-0.440312,0.0,3.14
73,3,1,-0.456552,0.0,3.14
74,3,1,-0.473924,0.0,3.14
75,3,1,-0.492018,0.0,3.14
76,3,1,-0.510317,0.0,3.14
77,3,1,-0.527947,0.0,3.14
78,3,1,-0.543678,0.0,3.14
79,3,1,-0.556305,0.0,3.14
80,3,1,-0.565067,0.0,3.14
81,3,1,-0.570173,0.0,3.14
82,3,1,-0.572897,0.0,3.14
83,3,1,-0.575138,0.0,3.14
84,3,1,-0.578696,0.0,3.14
85,3,1,-0.584359,0.0,3.14
86,3,1,-0.591321,0.0,3.14
87,3,1,-0.597188,0.0,3.14
88,3,1,-0.598894,0.0,3.14
89,3,1,-0.593839,0.0,3.14
90,3,1,-0.581034,0.0,3.14
91,3,1,-0.561471,0.0,3.14
92,3,1,-0.537633,0.0,3.14
93,3,1,-0.512539,0.0,3.14
94,3,1,-0.488679,0.0,3.14
95,3,1,-0.467533,0.0,3.14
96,3,1,-0.449727,0.0,3.14
97,3,1,-0.435586,0.0,3.14
98,3,1,-0.425571,0.0,3.14
99,3,1,-0.420343,0.0,3.14


==> data/baseline/rl2/logs/smooth/subgoals_ep4_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,4,1,-0.06096,0.0,5.1
1,4,1,-0.064257,0.0,5.1
2,4,1,-0.066006,0.0,5.1
3,4,1,-0.065401,0.0,5.1
4,4,1,-0.062807,0.0,5.1
5,4,1,-0.059717,0.0,5.1
6,4,1,-0.058255,0.0,5.1
7,4,1,-0.060452,0.0,5.1
8,4,1,-0.067583,0.0,5.1
9,4,1,-0.079856,0.0,5.1
10,4,1,-0.096343,0.0,5.1
11,4,1,-0.115283,0.0,5.1
12,4,1,-0.134495,0.0,5.1
13,4,1,-0.151812,0.0,5.1
14,4,1,-0.16542,0.0,5.1
15,4,1,-0.174054,0.0,5.1
16,4,1,-0.177115,0.0,5.1
17,4,1,-0.174869,0.0,5.1
18,4,1,-0.168537,0.0,5.1
19,4,1,-0.160087,0.0,5.1
20,4,1,-0.151839,0.0,5.1
21,4,1,-0.145826,0.0,5.1
22,4,1,-0.14331,0.0,5.1
23,4,1,-0.144478,0.0,5.1
24,4,1,-0.148578,0.0,5.1
25,4,1,-0.154506,0.0,5.1
26,4,1,-0.16138,0.0,5.1
27,4,1,-0.168817,0.0,5.1
28,4,1,-0.176777,0.0,5.1
29,4,1,-0.185289,0.0,5.1
30,4,1,-0.194106,0.0,5.1
31,4,1,-0.202579,0.0,5.1
32,4,1,-0.209777,0.0,5.1
33,4,1,-0.214765,0.0,5.1
34,4,1,-0.216929,0.0,5.1
35,4,1,-0.216159,0.0,5.1
36,4,1,-0.212793,0.0,5.1
37,4,1,-0.207615,0.0,5.1
38,4,1,-0.201927,0.0,5.1
39,4,1,-0.197381,0.0,5.1
40,4,1,-0.195723,0.0,5.1
41,4,1,-0.198277,0.0,5.1
42,4,1,-0.205432,0.0,5.1
43,4,1,-0.21642,0.0,5.1
44,4,1,-0.229508,0.0,5.1
45,4,1,-0.242645,0.0,5.1
46,4,1,-0.254265,0.0,5.1
47,4,1,-0.263813,0.0,5.1
48,4,1,-0.271785,0.0,5.1
49,4,1,-0.279499,0.0,5.1
50,4,1,-0.288654,0.0,5.1
51,4,1,-0.300791,0.0,5.1
52,4,1,-0.316919,0.0,5.1
53,4,1,-0.337201,0.0,5.1
54,4,1,-0.360836,0.0,5.1
55,4,1,-0.38624,0.0,5.1
56,4,1,-0.411496,0.0,5.1
57,4,1,-0.434943,0.0,5.1
58,4,1,-0.455713,0.0,5.1
59,4,1,-0.473835,0.0,5.1
60,4,1,-0.489961,0.0,5.1
61,4,1,-0.504896,0.0,5.1
62,4,1,-0.519242,0.0,5.1
63,4,1,-0.53328,0.0,5.1
64,4,1,-0.547031,0.0,5.1
65,4,1,-0.560415,0.0,5.1
66,4,1,-0.573362,0.0,5.1
67,4,1,-0.58579,0.0,5.1
68,4,1,-0.597538,0.0,5.1
69,4,1,-0.608566,0.0,5.1
70,4,1,-0.619105,0.0,5.1
71,4,1,-0.629551,0.0,5.1
72,4,1,-0.640393,0.0,5.1
73,4,1,-0.652011,0.0,5.1
74,4,1,-0.664528,0.0,5.1
75,4,1,-0.677752,0.0,5.1
76,4,1,-0.691282,0.0,5.1
77,4,1,-0.704737,0.0,5.1
78,4,1,-0.717798,0.0,5.1
79,4,1,-0.730249,0.0,5.1
80,4,1,-0.741994,0.0,5.1
81,4,1,-0.753079,0.0,5.1
82,4,1,-0.763801,0.0,5.1
83,4,1,-0.774755,0.0,5.1
84,4,1,-0.786781,0.0,5.1
85,4,1,-0.800764,0.0,5.1
86,4,1,-0.817477,0.0,5.1
87,4,1,-0.83739,0.0,5.1
88,4,1,-0.860363,0.0,5.1
89,4,1,-0.885617,0.0,5.1
90,4,1,-0.911958,0.0,5.1
91,4,1,-0.937916,0.0,5.1
92,4,1,-0.962218,0.0,5.1
93,4,1,-0.984219,0.0,5.1
94,4,1,-1.003875,0.0,5.1
95,4,1,-1.021454,0.0,5.1
96,4,1,-1.037051,0.0,5.1
97,4,1,-1.05023,0.0,5.1
98,4,1,-1.060025,0.0,5.1
99,4,1,-1.06531,0.0,5.1


==> data/baseline/rl2/logs/smooth/subgoals_ep5_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,5,1,-0.033749,0.0,9.02
1,5,1,-0.036152,0.0,9.02
2,5,1,-0.037205,0.0,9.02
3,5,1,-0.036114,0.0,9.02
4,5,1,-0.032941,0.0,9.02
5,5,1,-0.028592,0.0,9.02
6,5,1,-0.024424,0.0,9.02
7,5,1,-0.021683,0.0,9.02
8,5,1,-0.021135,0.0,9.02
9,5,1,-0.02296,0.0,9.02
10,5,1,-0.02674,0.0,9.02
11,5,1,-0.03176,0.0,9.02
12,5,1,-0.037161,0.0,9.02
13,5,1,-0.04205,0.0,9.02
14,5,1,-0.045671,0.0,9.02
15,5,1,-0.047608,0.0,9.02
16,5,1,-0.047791,0.0,9.02
17,5,1,-0.046612,0.0,9.02
18,5,1,-0.045054,0.0,9.02
19,5,1,-0.044195,0.0,9.02
20,5,1,-0.04475,0.0,9.02
21,5,1,-0.046909,0.0,9.02
22,5,1,-0.050371,0.0,9.02
23,5,1,-0.054577,0.0,9.02
24,5,1,-0.059171,0.0,9.02
25,5,1,-0.064328,0.0,9.02
26,5,1,-0.070619,0.0,9.02
27,5,1,-0.078518,0.0,9.02
28,5,1,-0.088127,0.0,9.02
29,5,1,-0.098869,0.0,9.02
30,5,1,-0.109509,0.0,9.02
31,5,1,-0.118582,0.0,9.02
32,5,1,-0.124784,0.0,9.02
33,5,1,-0.127158,0.0,9.02
34,5,1,-0.125274,0.0,9.02
35,5,1,-0.119302,0.0,9.02
36,5,1,-0.109847,0.0,9.02
37,5,1,-0.097705,0.0,9.02
38,5,1,-0.083745,0.0,9.02
39,5,1,-0.068731,0.0,9.02
40,5,1,-0.053248,0.0,9.02
41,5,1,-0.037711,0.0,9.02
42,5,1,-0.022374,0.0,9.02
43,5,1,-0.007459,0.0,9.02
44,5,1,0.006814,0.0,9.02
45,5,1,0.020225,0.0,9.02
46,5,1,0.032592,0.0,9.02
47,5,1,0.044061,0.0,9.02
48,5,1,0.055272,0.0,9.02
49,5,1,0.067463,0.0,9.02
50,5,1,0.082341,0.0,9.02
51,5,1,0.101482,0.0,9.02
52,5,1,0.125681,0.0,9.02
53,5,1,0.154582,0.0,9.02
54,5,1,0.186737,0.0,9.02
55,5,1,0.220165,0.0,9.02
56,5,1,0.253044,0.0,9.02
57,5,1,0.284221,0.0,9.02
58,5,1,0.313298,0.0,9.02
59,5,1,0.340306,0.0,9.02
60,5,1,0.36527,0.0,9.02
61,5,1,0.388039,0.0,9.02
62,5,1,0.408344,0.0,9.02
63,5,1,0.425899,0.0,9.02
64,5,1,0.440518,0.0,9.02
65,5,1,0.452155,0.0,9.02
66,5,1,0.460691,0.0,9.02
67,5,1,0.465892,0.0,9.02
68,5,1,0.467581,0.0,9.02
69,5,1,0.46594,0.0,9.02
70,5,1,0.461842,0.0,9.02
71,5,1,0.456865,0.0,9.02
72,5,1,0.452999,0.0,9.02
73,5,1,0.452174,0.0,9.02
74,5,1,0.455757,0.0,9.02
75,5,1,0.464354,0.0,9.02
76,5,1,0.477845,0.0,9.02
77,5,1,0.495583,0.0,9.02
78,5,1,0.516725,0.0,9.02
79,5,1,0.540399,0.0,9.02
80,5,1,0.565758,0.0,9.02
81,5,1,0.59199,0.0,9.02
82,5,1,0.61827,0.0,9.02
83,5,1,0.643625,0.0,9.02
84,5,1,0.666887,0.0,9.02
85,5,1,0.68696,0.0,9.02
86,5,1,0.703134,0.0,9.02
87,5,1,0.715403,0.0,9.02
88,5,1,0.724376,0.0,9.02
89,5,1,0.730984,0.0,9.02
90,5,1,0.736079,0.0,9.02
91,5,1,0.740088,0.0,9.02
92,5,1,0.743035,0.0,9.02
93,5,1,0.744834,0.0,9.02
94,5,1,0.745469,0.0,9.02
95,5,1,0.745163,0.0,9.02
96,5,1,0.744383,0.0,9.02
97,5,1,0.743531,0.0,9.02
98,5,1,0.742861,0.0,9.02
99,5,1,0.74249,0.0,9.02


==> data/baseline/rl2/logs/smooth/subgoals_ep6_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,6,3,0.0,-0.24457,-2.35
1,6,3,0.0,-0.20634,-2.35
2,6,3,0.0,-0.188915,-2.35
3,6,3,0.0,-0.200799,-2.35
4,6,3,0.0,-0.236206,-2.35
5,6,3,0.0,-0.278723,-2.35
6,6,3,0.0,-0.306055,-2.35
7,6,3,0.0,-0.302268,-2.35
8,6,3,0.0,-0.261236,-2.35
9,6,3,0.0,-0.188846,-2.35
10,6,3,0.0,-0.09713,-2.35
11,6,3,0.0,0.003063,-2.35
12,6,3,0.0,0.102464,-2.35
13,6,3,0.0,0.193818,-2.35
14,6,3,0.0,0.272993,-2.35
15,6,3,0.0,0.336776,-2.35
16,6,3,0.0,0.379895,-2.35
17,6,3,0.0,0.404346,-2.35
18,6,3,0.0,0.41412,-2.35
19,6,3,0.0,0.416455,-2.35
20,6,3,0.0,0.412752,-2.35
21,6,3,0.0,0.40097,-2.35
22,6,3,0.0,0.376253,-2.35
23,6,3,0.0,0.331961,-2.35
24,6,3,0.0,0.268559,-2.35
25,6,3,0.0,0.192909,-2.35
26,6,3,0.0,0.114422,-2.35
27,6,3,0.0,0.041047,-2.35
28,6,3,0.0,-0.020928,-2.35
29,6,3,0.0,-0.071255,-2.35
30,6,3,0.0,-0.108388,-2.35
31,6,3,0.0,-0.130118,-2.35
32,6,3,0.0,-0.132065,-2.35
33,6,3,0.0,-0.109633,-2.35
34,6,3,0.0,-0.062568,-2.35
35,6,3,0.0,0.007677,-2.35
36,6,3,0.0,0.094723,-2.35
37,6,3,0.0,0.188776,-2.35
38,6,3,0.0,0.27337,-2.35
39,6,3,0.0,0.335491,-2.35
40,6,3,0.0,0.360846,-2.35
41,6,3,0.0,0.342445,-2.35
42,6,3,0.0,0.285531,-2.35
43,6,3,0.0,0.203244,-2.35
44,6,3,0.0,0.118746,-2.35
45,6,3,0.0,0.057556,-2.35
46,6,3,0.0,0.039283,-2.35
47,6,3,0.0,0.071639,-2.35
48,6,3,0.0,0.153273,-2.35
49,6,3,0.0,0.267584,-2.35
50,6,3,0.0,0.394731,-2.35
51,6,3,0.0,0.511669,-2.35
52,6,3,0.0,0.600738,-2.35
53,6,3,0.0,0.654087,-2.35
54,6,3,0.0,0.668982,-2.35
55,6,3,0.0,0.649571,-2.35
56,6,3,0.0,0.608713,-2.35
57,6,3,0.0,0.560185,-2.35
58,6,3,0.0,0.513863,-2.35
59,6,3,0.0,0.475864,-2.35
60,6,3,0.0,0.441542,-2.35
61,6,3,0.0,0.398738,-2.35
62,6,3,0.0,0.341674,-2.35
63,6,3,0.0,0.262953,-2.35
64,6,3,0.0,0.171038,-2.35
65,6,3,0.0,0.081421,-2.35
66,6,3,0.0,0.009687,-2.35
67,6,3,0.0,-0.035135,-2.35
68,6,3,0.0,-0.052729,-2.35
69,6,3,0.0,-0.05169,-2.35
70,6,3,0.0,-0.044477,-2.35
71,6,3,0.0,-0.043287,-2.35
72,6,3,0.0,-0.056307,-2.35
73,6,3,0.0,-0.083618,-2.35
74,6,3,0.0,-0.120452,-2.35
75,6,3,0.0,-0.157062,-2.35
76,6,3,0.0,-0.182489,-2.35
77,6,3,0.0,-0.189663,-2.35
78,6,3,0.0,-0.17858,-2.35
79,6,3,0.0,-0.153427,-2.35
80,6,3,0.0,-0.12014,-2.35
81,6,3,0.0,-0.088339,-2.35
82,6,3,0.0,-0.059353,-2.35
83,6,3,0.0,-0.039992,-2.35
84,6,3,0.0,-0.032938,-2.35
85,6,3,0.0,-0.041481,-2.35
86,6,3,0.0,-0.065263,-2.35
87,6,3,0.0,-0.099054,-2.35
88,6,3,0.0,-0.133752,-2.35
89,6,3,0.0,-0.156889,-2.35
90,6,3,0.0,-0.155025,-2.35
91,6,3,0.0,-0.122674,-2.35
92,6,3,0.0,-0.06062,-2.35
93,6,3,0.0,0.02786,-2.35
94,6,3,0.0,0.135808,-2.35
95,6,3,0.0,0.253642,-2.35
96,6,3,0.0,0.369415,-2.35
97,6,3,0.0,0.472526,-2.35
98,6,3,0.0,0.549202,-2.35
99,6,3,0.0,0.590842,-2.35


==> data/baseline/rl2/logs/smooth/subgoals_ep7_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,7,3,0.0,0.127615,-1.75
1,7,3,0.0,0.121138,-1.75
2,7,3,0.0,0.111608,-1.75
3,7,3,0.0,0.101279,-1.75
4,7,3,0.0,0.097964,-1.75
5,7,3,0.0,0.1039,-1.75
6,7,3,0.0,0.123357,-1.75
7,7,3,0.0,0.162837,-1.75
8,7,3,0.0,0.219463,-1.75
9,7,3,0.0,0.292414,-1.75
10,7,3,0.0,0.378195,-1.75
11,7,3,0.0,0.467128,-1.75
12,7,3,0.0,0.550927,-1.75
13,7,3,0.0,0.626895,-1.75
14,7,3,0.0,0.694816,-1.75
15,7,3,0.0,0.753661,-1.75
16,7,3,0.0,0.802472,-1.75
17,7,3,0.0,0.82962,-1.75
18,7,3,0.0,0.828168,-1.75
19,7,3,0.0,0.796391,-1.75
20,7,3,0.0,0.735096,-1.75
21,7,3,0.0,0.654906,-1.75
22,7,3,0.0,0.568557,-1.75
23,7,3,0.0,0.482802,-1.75
24,7,3,0.0,0.401424,-1.75
25,7,3,0.0,0.32748,-1.75
26,7,3,0.0,0.26903,-1.75
27,7,3,0.0,0.234651,-1.75
28,7,3,0.0,0.224904,-1.75
29,7,3,0.0,0.234073,-1.75
30,7,3,0.0,0.251724,-1.75
31,7,3,0.0,0.264927,-1.75
32,7,3,0.0,0.268779,-1.75
33,7,3,0.0,0.26413,-1.75
34,7,3,0.0,0.25692,-1.75
35,7,3,0.0,0.25255,-1.75
36,7,3,0.0,0.252774,-1.75
37,7,3,0.0,0.255751,-1.75
38,7,3,0.0,0.26092,-1.75
39,7,3,0.0,0.271052,-1.75
40,7,3,0.0,0.285823,-1.75
41,7,3,0.0,0.304127,-1.75
42,7,3,0.0,0.324701,-1.75
43,7,3,0.0,0.342899,-1.75
44,7,3,0.0,0.353763,-1.75
45,7,3,0.0,0.355127,-1.75
46,7,3,0.0,0.343429,-1.75
47,7,3,0.0,0.317328,-1.75
48,7,3,0.0,0.276925,-1.75
49,7,3,0.0,0.232635,-1.75
50,7,3,0.0,0.19325,-1.75
51,7,3,0.0,0.162414,-1.75
52,7,3,0.0,0.137416,-1.75
53,7,3,0.0,0.110568,-1.75
54,7,3,0.0,0.072536,-1.75
55,7,3,0.0,0.022966,-1.75
56,7,3,0.0,-0.02846,-1.75
57,7,3,0.0,-0.063017,-1.75
58,7,3,0.0,-0.063363,-1.75
59,7,3,0.0,-0.023434,-1.75
60,7,3,0.0,0.050271,-1.75
61,7,3,0.0,0.143086,-1.75
62,7,3,0.0,0.238617,-1.75
63,7,3,0.0,0.322292,-1.75
64,7,3,0.0,0.383025,-1.75
65,7,3,0.0,0.417969,-1.75
66,7,3,0.0,0.430739,-1.75
67,7,3,0.0,0.428938,-1.75
68,7,3,0.0,0.417643,-1.75
69,7,3,0.0,0.407968,-1.75
70,7,3,0.0,0.405086,-1.75
71,7,3,0.0,0.407213,-1.75
72,7,3,0.0,0.406184,-1.75
73,7,3,0.0,0.394252,-1.75
74,7,3,0.0,0.374487,-1.75
75,7,3,0.0,0.356789,-1.75
76,7,3,0.0,0.35445,-1.75
77,7,3,0.0,0.378792,-1.75
78,7,3,0.0,0.435172,-1.75
79,7,3,0.0,0.516539,-1.75
80,7,3,0.0,0.605633,-1.75
81,7,3,0.0,0.683938,-1.75
82,7,3,0.0,0.735614,-1.75
83,7,3,0.0,0.754839,-1.75
84,7,3,0.0,0.741766,-1.75
85,7,3,0.0,0.701542,-1.75
86,7,3,0.0,0.646526,-1.75
87,7,3,0.0,0.590813,-1.75
88,7,3,0.0,0.543717,-1.75
89,7,3,0.0,0.512202,-1.75
90,7,3,0.0,0.497862,-1.75
91,7,3,0.0,0.500856,-1.75
92,7,3,0.0,0.519572,-1.75
93,7,3,0.0,0.548693,-1.75
94,7,3,0.0,0.588782,-1.75
95,7,3,0.0,0.637547,-1.75
96,7,3,0.0,0.690792,-1.75
97,7,3,0.0,0.742077,-1.75
98,7,3,0.0,0.783312,-1.75
99,7,3,0.0,0.805897,-1.75


==> data/baseline/rl2/logs/smooth/subgoals_ep8_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,8,3,0.0,0.054598,-1.45
1,8,3,0.0,0.05115,-1.45
2,8,3,0.0,0.07463,-1.45
3,8,3,0.0,0.12293,-1.45
4,8,3,0.0,0.186946,-1.45
5,8,3,0.0,0.254735,-1.45
6,8,3,0.0,0.316058,-1.45
7,8,3,0.0,0.360042,-1.45
8,8,3,0.0,0.38113,-1.45
9,8,3,0.0,0.378835,-1.45
10,8,3,0.0,0.35499,-1.45
11,8,3,0.0,0.318596,-1.45
12,8,3,0.0,0.276721,-1.45
13,8,3,0.0,0.234993,-1.45
14,8,3,0.0,0.194071,-1.45
15,8,3,0.0,0.150331,-1.45
16,8,3,0.0,0.097937,-1.45
17,8,3,0.0,0.037524,-1.45
18,8,3,0.0,-0.026045,-1.45
19,8,3,0.0,-0.08684,-1.45
20,8,3,0.0,-0.13215,-1.45
21,8,3,0.0,-0.15496,-1.45
22,8,3,0.0,-0.153875,-1.45
23,8,3,0.0,-0.133877,-1.45
24,8,3,0.0,-0.109599,-1.45
25,8,3,0.0,-0.096713,-1.45
26,8,3,0.0,-0.1059,-1.45
27,8,3,0.0,-0.143757,-1.45
28,8,3,0.0,-0.20753,-1.45
29,8,3,0.0,-0.285621,-1.45
30,8,3,0.0,-0.368381,-1.45
31,8,3,0.0,-0.444585,-1.45
32,8,3,0.0,-0.510749,-1.45
33,8,3,0.0,-0.566728,-1.45
34,8,3,0.0,-0.614376,-1.45
35,8,3,0.0,-0.656202,-1.45
36,8,3,0.0,-0.697293,-1.45
37,8,3,0.0,-0.736094,-1.45
38,8,3,0.0,-0.766764,-1.45
39,8,3,0.0,-0.785376,-1.45
40,8,3,0.0,-0.790811,-1.45
41,8,3,0.0,-0.784939,-1.45
42,8,3,0.0,-0.774129,-1.45
43,8,3,0.0,-0.761558,-1.45
44,8,3,0.0,-0.754191,-1.45
45,8,3,0.0,-0.754053,-1.45
46,8,3,0.0,-0.764525,-1.45
47,8,3,0.0,-0.788609,-1.45
48,8,3,0.0,-0.82644,-1.45
49,8,3,0.0,-0.872088,-1.45
50,8,3,0.0,-0.914836,-1.45
51,8,3,0.0,-0.939954,-1.45
52,8,3,0.0,-0.93949,-1.45
53,8,3,0.0,-0.913962,-1.45
54,8,3,0.0,-0.86381,-1.45
55,8,3,0.0,-0.788955,-1.45
56,8,3,0.0,-0.68678,-1.45
57,8,3,0.0,-0.557778,-1.45
58,8,3,0.0,-0.407982,-1.45
59,8,3,0.0,-0.253606,-1.45
60,8,3,0.0,-0.120905,-1.45
61,8,3,0.0,-0.026918,-1.45
62,8,3,0.0,0.021477,-1.45
63,8,3,0.0,0.031662,-1.45
64,8,3,0.0,0.016667,-1.45
65,8,3,0.0,-0.009979,-1.45
66,8,3,0.0,-0.045208,-1.45
67,8,3,0.0,-0.089859,-1.45
68,8,3,0.0,-0.145433,-1.45
69,8,3,0.0,-0.213403,-1.45
70,8,3,0.0,-0.290162,-1.45
71,8,3,0.0,-0.368104,-1.45
72,8,3,0.0,-0.439038,-1.45
73,8,3,0.0,-0.499233,-1.45
74,8,3,0.0,-0.542455,-1.45
75,8,3,0.0,-0.565644,-1.45
76,8,3,0.0,-0.567352,-1.45
77,8,3,0.0,-0.546388,-1.45
78,8,3,0.0,-0.500558,-1.45
79,8,3,0.0,-0.430848,-1.45
80,8,3,0.0,-0.342844,-1.45
81,8,3,0.0,-0.243471,-1.45
82,8,3,0.0,-0.143987,-1.45
83,8,3,0.0,-0.056891,-1.45
84,8,3,0.0,0.009969,-1.45
85,8,3,0.0,0.0567,-1.45
86,8,3,0.0,0.084613,-1.45
87,8,3,0.0,0.102104,-1.45
88,8,3,0.0,0.116118,-1.45
89,8,3,0.0,0.127387,-1.45
90,8,3,0.0,0.134869,-1.45
91,8,3,0.0,0.135039,-1.45
92,8,3,0.0,0.124574,-1.45
93,8,3,0.0,0.099424,-1.45
94,8,3,0.0,0.054961,-1.45
95,8,3,0.0,-0.011066,-1.45
96,8,3,0.0,-0.096032,-1.45
97,8,3,0.0,-0.190238,-1.45
98,8,3,0.0,-0.272446,-1.45
99,8,3,0.0,-0.320525,-1.45


==> data/baseline/rl2/logs/smooth/subgoals_ep9_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,9,2,0.0,-0.074776,1.45
1,9,2,0.0,-0.078576,1.45
2,9,2,0.0,-0.100236,1.45
3,9,2,0.0,-0.136642,1.45
4,9,2,0.0,-0.17734,1.45
5,9,2,0.0,-0.214,1.45
6,9,2,0.0,-0.240635,1.45
7,9,2,0.0,-0.257228,1.45
8,9,2,0.0,-0.262813,1.45
9,9,2,0.0,-0.252534,1.45
10,9,2,0.0,-0.226899,1.45
11,9,2,0.0,-0.182929,1.45
12,9,2,0.0,-0.123756,1.45
13,9,2,0.0,-0.057284,1.45
14,9,2,0.0,0.002453,1.45
15,9,2,0.0,0.043839,1.45
16,9,2,0.0,0.059876,1.45
17,9,2,0.0,0.05375,1.45
18,9,2,0.0,0.032708,1.45
19,9,2,0.0,-9.5e-05,1.45
20,9,2,0.0,-0.044246,1.45
21,9,2,0.0,-0.105755,1.45
22,9,2,0.0,-0.19015,1.45
23,9,2,0.0,-0.298724,1.45
24,9,2,0.0,-0.41744,1.45
25,9,2,0.0,-0.521345,1.45
26,9,2,0.0,-0.585448,1.45
27,9,2,0.0,-0.593132,1.45
28,9,2,0.0,-0.538443,1.45
29,9,2,0.0,-0.42673,1.45
30,9,2,0.0,-0.27329,1.45
31,9,2,0.0,-0.09833,1.45
32,9,2,0.0,0.073223,1.45
33,9,2,0.0,0.218183,1.45
34,9,2,0.0,0.316499,1.45
35,9,2,0.0,0.355756,1.45
36,9,2,0.0,0.339294,1.45
37,9,2,0.0,0.280413,1.45
38,9,2,0.0,0.199515,1.45
39,9,2,0.0,0.110611,1.45
40,9,2,0.0,0.023335,1.45
41,9,2,0.0,-0.059149,1.45
42,9,2,0.0,-0.135019,1.45
43,9,2,0.0,-0.202242,1.45
44,9,2,0.0,-0.256547,1.45
45,9,2,0.0,-0.290551,1.45
46,9,2,0.0,-0.302062,1.45
47,9,2,0.0,-0.294063,1.45
48,9,2,0.0,-0.272586,1.45
49,9,2,0.0,-0.248682,1.45
50,9,2,0.0,-0.232023,1.45
51,9,2,0.0,-0.229325,1.45
52,9,2,0.0,-0.2415,1.45
53,9,2,0.0,-0.264632,1.45
54,9,2,0.0,-0.29628,1.45
55,9,2,0.0,-0.340531,1.45
56,9,2,0.0,-0.403517,1.45
57,9,2,0.0,-0.495657,1.45
58,9,2,0.0,-0.616056,1.45
59,9,2,0.0,-0.7581,1.45
60,9,2,0.0,-0.902851,1.45
61,9,2,0.0,-1.029073,1.45
62,9,2,0.0,-1.118789,1.45
63,9,2,0.0,-1.157075,1.45
64,9,2,0.0,-1.139507,1.45
65,9,2,0.0,-1.064456,1.45
66,9,2,0.0,-0.938591,1.45
67,9,2,0.0,-0.77347,1.45
68,9,2,0.0,-0.587506,1.45
69,9,2,0.0,-0.405419,1.45
70,9,2,0.0,-0.251654,1.45
71,9,2,0.0,-0.151664,1.45
72,9,2,0.0,-0.117255,1.45
73,9,2,0.0,-0.145418,1.45
74,9,2,0.0,-0.214313,1.45
75,9,2,0.0,-0.293447,1.45
76,9,2,0.0,-0.353185,1.45
77,9,2,0.0,-0.373424,1.45
78,9,2,0.0,-0.348889,1.45
79,9,2,0.0,-0.2922,1.45
80,9,2,0.0,-0.218825,1.45
81,9,2,0.0,-0.142167,1.45
82,9,2,0.0,-0.073477,1.45
83,9,2,0.0,-0.01432,1.45
84,9,2,0.0,0.033058,1.45
85,9,2,0.0,0.069242,1.45
86,9,2,0.0,0.094114,1.45
87,9,2,0.0,0.111567,1.45
88,9,2,0.0,0.124007,1.45
89,9,2,0.0,0.130563,1.45
90,9,2,0.0,0.13505,1.45
91,9,2,0.0,0.135384,1.45
92,9,2,0.0,0.13116,1.45
93,9,2,0.0,0.123068,1.45
94,9,2,0.0,0.114858,1.45
95,9,2,0.0,0.10702,1.45
96,9,2,0.0,0.099896,1.45
97,9,2,0.0,0.094962,1.45
98,9,2,0.0,0.092375,1.45
99,9,2,0.0,0.09057,1.45


==> data/baseline/rl2/logs/subgoals_ep0_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,0,0,-0.0086385803297162,0,-9.02
1,0,0,0.0013316752156242,0,-9.02
2,0,0,-0.0016041834605857,0,-9.02
3,0,0,-0.0100755989551544,0,-9.02
4,0,0,-0.0084678437560796,0,-9.02
5,0,0,-0.0073123606853187,0,-9.02
6,0,0,-0.0083336224779486,0,-9.02
7,0,0,-0.0197643935680389,0,-9.02
8,0,0,0.0046616606414318,0,-9.02
9,0,0,0.0365575738251209,0,-9.02
10,0,0,0.0155062787234783,0,-9.02
11,0,0,-0.0216510519385337,0,-9.02
12,0,0,-0.0200125649571418,0,-9.02
13,0,0,0.0038207676261663,0,-9.02
14,0,0,0.0160017162561416,0,-9.02
15,0,0,0.06826002150774,0,-9.02
16,0,0,0.1518691629171371,0,-9.02
17,0,0,0.2049896568059921,0,-9.02
18,0,0,0.2010151594877243,0,-9.02
19,0,0,0.1962670087814331,0,-9.02
20,0,0,0.2202478945255279,0,-9.02
21,0,0,0.2487181723117828,0,-9.02
22,0,0,0.2460355311632156,0,-9.02
23,0,0,0.2399138063192367,0,-9.02
24,0,0,0.2334314286708831,0,-9.02
25,0,0,0.2225207537412643,0,-9.02
26,0,0,0.2337555587291717,0,-9.02
27,0,0,0.2535818815231323,0,-9.02
28,0,0,0.2554522454738617,0,-9.02
29,0,0,0.2510403394699096,0,-9.02
30,0,0,0.2496015578508377,0,-9.02
31,0,0,0.2469068616628646,0,-9.02
32,0,0,0.2601362764835357,0,-9.02
33,0,0,0.2442114055156707,0,-9.02
34,0,0,0.2091092765331268,0,-9.02
35,0,0,0.2116978168487548,0,-9.02
36,0,0,0.1895063370466232,0,-9.02
37,0,0,0.1570447385311126,0,-9.02
38,0,0,0.1403112113475799,0,-9.02
39,0,0,0.0930545255541801,0,-9.02
40,0,0,0.0732196494936943,0,-9.02
41,0,0,0.0824617072939872,0,-9.02
42,0,0,0.1193365976214408,0,-9.02
43,0,0,0.1271845549345016,0,-9.02
44,0,0,0.0768885090947151,0,-9.02
45,0,0,0.036589078605175,0,-9.02
46,0,0,0.0649471059441566,0,-9.02
47,0,0,0.0981528013944625,0,-9.02
48,0,0,0.0614378117024898,0,-9.02
49,0,0,0.036347210407257,0,-9.02
50,0,0,0.0663292706012725,0,-9.02
51,0,0,0.1078791245818138,0,-9.02
52,0,0,0.1027439758181572,0,-9.02
53,0,0,0.0539135187864303,0,-9.02
54,0,0,-0.0103399017825722,0,-9.02
55,0,0,-0.0014774827286601,0,-9.02
56,0,0,0.0231088194996118,0,-9.02
57,0,0,0.0078976089134812,0,-9.02
58,0,0,-0.004234611056745,0,-9.02
59,0,0,-0.0211297515779733,0,-9.02
60,0,0,-0.0777697712182998,0,-9.02
61,0,0,-0.1505900025367736,0,-9.02
62,0,0,-0.166197270154953,0,-9.02
63,0,0,-0.1569524854421615,0,-9.02
64,0,0,-0.2034231275320053,0,-9.02
65,0,0,-0.2859102189540863,0,-9.02
66,0,0,-0.3411347270011902,0,-9.02
67,0,0,-0.3878485262393951,0,-9.02
68,0,0,-0.4594870507717132,0,-9.02
69,0,0,-0.5088706612586975,0,-9.02
70,0,0,-0.5416438579559326,0,-9.02
71,0,0,-0.5991855263710022,0,-9.02
72,0,0,-0.6498456597328186,0,-9.02
73,0,0,-0.6675726771354675,0,-9.02
74,0,0,-0.6861772537231445,0,-9.02
75,0,0,-0.714692234992981,0,-9.02
76,0,0,-0.7494593262672424,0,-9.02
77,0,0,-0.7635425925254822,0,-9.02
78,0,0,-0.7220832705497742,0,-9.02
79,0,0,-0.6946123838424683,0,-9.02
80,0,0,-0.7499265670776367,0,-9.02
81,0,0,-0.7681885361671448,0,-9.02
82,0,0,-0.7290134429931641,0,-9.02
83,0,0,-0.758621335029602,0,-9.02
84,0,0,-0.8269960284233093,0,-9.02
85,0,0,-0.8474721312522888,0,-9.02
86,0,0,-0.8440675139427185,0,-9.02
87,0,0,-0.8433852791786194,0,-9.02
88,0,0,-0.8344206809997559,0,-9.02
89,0,0,-0.8555892109870911,0,-9.02
90,0,0,-0.882935106754303,0,-9.02
91,0,0,-0.8600289821624756,0,-9.02
92,0,0,-0.8410391807556152,0,-9.02
93,0,0,-0.8506813645362854,0,-9.02
94,0,0,-0.8353753685951233,0,-9.02
95,0,0,-0.7867157459259033,0,-9.02
96,0,0,-0.7283486723899841,0,-9.02
97,0,0,-0.6681185960769653,0,-9.02
98,0,0,-0.6225983500480652,0,-9.02
99,0,0,-0.5887482166290283,0,-9.02


==> data/baseline/rl2/logs/subgoals_ep10_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,10,2,0,-0.1981751471757888,1.75
1,10,2,0,-0.1422417759895324,1.75
2,10,2,0,-0.535359263420105,1.75
3,10,2,0,0.1559058427810669,1.75
4,10,2,0,0.2441099286079406,1.75
5,10,2,0,-0.1206772103905677,1.75
6,10,2,0,-0.4639746248722076,1.75
7,10,2,0,0.636310338973999,1.75
8,10,2,0,-0.9332065582275392,1.75
9,10,2,0,-0.6440873742103577,1.75
10,10,2,0,0.4485786557197571,1.75
11,10,2,0,-0.066506840288639,1.75
12,10,2,0,-1.6121636629104614,1.75
13,10,2,0,-1.4158127307891846,1.75
14,10,2,0,-0.9923433661460876,1.75
15,10,2,0,-1.7806414365768433,1.75
16,10,2,0,-1.6536389589309692,1.75
17,10,2,0,-0.5533169507980347,1.75
18,10,2,0,-0.4869206547737121,1.75
19,10,2,0,-0.0762597620487213,1.75
20,10,2,0,1.3300150632858276,1.75
21,10,2,0,-0.1217546239495277,1.75
22,10,2,0,0.4814241230487823,1.75
23,10,2,0,0.4019348919391632,1.75
24,10,2,0,-0.3891447186470032,1.75
25,10,2,0,-0.5138978958129883,1.75
26,10,2,0,0.4410140216350555,1.75
27,10,2,0,0.8601911067962646,1.75
28,10,2,0,0.0437747910618782,1.75
29,10,2,0,-1.181396722793579,1.75
30,10,2,0,0.3090901970863342,1.75
31,10,2,0,0.5272936820983887,1.75
32,10,2,0,1.0953521728515625,1.75
33,10,2,0,-0.1330830156803131,1.75
34,10,2,0,0.0219189189374446,1.75
35,10,2,0,0.0181822013109922,1.75
36,10,2,0,0.2635599970817566,1.75
37,10,2,0,0.189566969871521,1.75
38,10,2,0,0.7300452589988708,1.75
39,10,2,0,0.6784375309944153,1.75
40,10,2,0,0.1596831977367401,1.75
41,10,2,0,0.0684298947453498,1.75
42,10,2,0,-1.0501033067703247,1.75
43,10,2,0,-0.5697619318962097,1.75
44,10,2,0,1.1326035261154177,1.75
45,10,2,0,-0.0575598999857902,1.75
46,10,2,0,-0.0094078723341226,1.75
47,10,2,0,-0.5116788148880005,1.75
48,10,2,0,0.0481964722275733,1.75
49,10,2,0,-0.07500971108675,1.75
50,10,2,0,1.2129145860671997,1.75
51,10,2,0,0.8200893998146057,1.75
52,10,2,0,-0.9074798226356506,1.75
53,10,2,0,-1.4627888202667236,1.75
54,10,2,0,-0.0978382602334022,1.75
55,10,2,0,0.6247530579566956,1.75
56,10,2,0,0.7607471346855164,1.75
57,10,2,0,-0.5130147933959961,1.75
58,10,2,0,-0.8862723708152771,1.75
59,10,2,0,-1.268466591835022,1.75
60,10,2,0,-0.9851524829864502,1.75
61,10,2,0,-0.6942409873008728,1.75
62,10,2,0,0.1620021760463714,1.75
63,10,2,0,-0.915972113609314,1.75
64,10,2,0,-0.291382223367691,1.75
65,10,2,0,0.0457316674292087,1.75
66,10,2,0,0.9415029883384703,1.75
67,10,2,0,-1.4530164003372192,1.75
68,10,2,0,0.7054374814033508,1.75
69,10,2,0,1.0447250604629517,1.75
70,10,2,0,-0.4090781509876251,1.75
71,10,2,0,0.0951807647943496,1.75
72,10,2,0,0.080516017973423,1.75
73,10,2,0,-0.0188693385571241,1.75
74,10,2,0,-0.3800526857376098,1.75
75,10,2,0,-0.912863552570343,1.75
76,10,2,0,-0.5441242456436157,1.75
77,10,2,0,0.0575006380677223,1.75
78,10,2,0,-1.051203966140747,1.75
79,10,2,0,0.3844343423843384,1.75
80,10,2,0,-0.477281779050827,1.75
81,10,2,0,-0.2038461416959762,1.75
82,10,2,0,-1.0742419958114624,1.75
83,10,2,0,-0.5156036019325256,1.75
84,10,2,0,-0.1741474717855453,1.75
85,10,2,0,-0.4452421367168426,1.75
86,10,2,0,0.98831969499588,1.75
87,10,2,0,1.350817322731018,1.75
88,10,2,0,1.6522167921066284,1.75
89,10,2,0,0.3133646249771118,1.75
90,10,2,0,1.6936829090118408,1.75
91,10,2,0,0.942250669002533,1.75
92,10,2,0,-0.8000120520591736,1.75
93,10,2,0,1.4511910676956177,1.75
94,10,2,0,1.1404452323913574,1.75
95,10,2,0,0.5009803175926208,1.75
96,10,2,0,0.6674957275390625,1.75
97,10,2,0,-0.451514333486557,1.75
98,10,2,0,0.5061132311820984,1.75
99,10,2,0,1.1490638256072998,1.75


==> data/baseline/rl2/logs/subgoals_ep11_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,11,2,0,0.1253851354122162,2.35
1,11,2,0,-0.8509481549263,2.35
2,11,2,0,-0.5696210265159607,2.35
3,11,2,0,0.7283415794372559,2.35
4,11,2,0,1.4806050062179563,2.35
5,11,2,0,0.7772188782691956,2.35
6,11,2,0,0.5018908381462097,2.35
7,11,2,0,-0.108668252825737,2.35
8,11,2,0,-1.4655681848526,2.35
9,11,2,0,-0.1702820211648941,2.35
10,11,2,0,-0.0604923255741596,2.35
11,11,2,0,1.1551867723464966,2.35
12,11,2,0,-0.3302997052669525,2.35
13,11,2,0,0.6592193841934204,2.35
14,11,2,0,0.0467565357685089,2.35
15,11,2,0,0.7892795205116272,2.35
16,11,2,0,-0.82157301902771,2.35
17,11,2,0,0.2952864170074463,2.35
18,11,2,0,-0.4592903256416321,2.35
19,11,2,0,0.3665700554847717,2.35
20,11,2,0,0.3386877179145813,2.35
21,11,2,0,-0.4374869167804718,2.35
22,11,2,0,-0.0208160281181335,2.35
23,11,2,0,1.424006700515747,2.35
24,11,2,0,0.3060336709022522,2.35
25,11,2,0,1.33752703666687,2.35
26,11,2,0,-0.4591358006000519,2.35
27,11,2,0,0.3903173804283142,2.35
28,11,2,0,0.3371484577655792,2.35
29,11,2,0,0.63646399974823,2.35
30,11,2,0,-0.0737859681248664,2.35
31,11,2,0,0.0968541651964187,2.35
32,11,2,0,0.0812082216143608,2.35
33,11,2,0,-0.1147779300808906,2.35
34,11,2,0,0.7897278666496277,2.35
35,11,2,0,0.6720427870750427,2.35
36,11,2,0,-1.0076733827590942,2.35
37,11,2,0,-1.0787016153335571,2.35
38,11,2,0,0.3439930975437164,2.35
39,11,2,0,0.1452052444219589,2.35
40,11,2,0,-0.4980680048465729,2.35
41,11,2,0,0.71901935338974,2.35
42,11,2,0,0.8189907670021057,2.35
43,11,2,0,0.1686205416917801,2.35
44,11,2,0,0.8200342655181885,2.35
45,11,2,0,0.3508695065975189,2.35
46,11,2,0,-0.6951691508293152,2.35
47,11,2,0,0.7396700382232666,2.35
48,11,2,0,0.5031560063362122,2.35
49,11,2,0,-0.4283596277236938,2.35
50,11,2,0,0.5130752325057983,2.35
51,11,2,0,0.7173255681991577,2.35
52,11,2,0,0.3501091003417969,2.35
53,11,2,0,-0.7089841961860657,2.35
54,11,2,0,0.3503132462501526,2.35
55,11,2,0,0.1254879832267761,2.35
56,11,2,0,0.5381982326507568,2.35
57,11,2,0,0.718219518661499,2.35
58,11,2,0,-0.0889521390199661,2.35
59,11,2,0,-0.4883995950222015,2.35
60,11,2,0,-0.3483400344848633,2.35
61,11,2,0,-0.8108445405960083,2.35
62,11,2,0,0.5553531050682068,2.35
63,11,2,0,0.2875465452671051,2.35
64,11,2,0,-2.203336238861084,2.35
65,11,2,0,-1.7838200330734253,2.35
66,11,2,0,-0.858277440071106,2.35
67,11,2,0,-0.1787410676479339,2.35
68,11,2,0,0.4184615612030029,2.35
69,11,2,0,-0.0605731830000877,2.35
70,11,2,0,-0.1128629595041275,2.35
71,11,2,0,-0.7572927474975586,2.35
72,11,2,0,-0.7398959994316101,2.35
73,11,2,0,-0.3682893514633178,2.35
74,11,2,0,-1.1877624988555908,2.35
75,11,2,0,0.0804730951786041,2.35
76,11,2,0,1.6668672561645508,2.35
77,11,2,0,-0.1338134258985519,2.35
78,11,2,0,0.5162035822868347,2.35
79,11,2,0,0.8475790619850159,2.35
80,11,2,0,-0.945502996444702,2.35
81,11,2,0,1.182732343673706,2.35
82,11,2,0,1.7004626989364624,2.35
83,11,2,0,0.307269811630249,2.35
84,11,2,0,-0.0571940802037715,2.35
85,11,2,0,-0.7637056708335876,2.35
86,11,2,0,0.0928545892238617,2.35
87,11,2,0,-0.067557118833065,2.35
88,11,2,0,-0.0610209964215755,2.35
89,11,2,0,0.1148179545998573,2.35
90,11,2,0,0.2003418207168579,2.35
91,11,2,0,-0.9530937075614928,2.35
92,11,2,0,-0.4508760869503021,2.35
93,11,2,0,-0.1454576402902603,2.35
94,11,2,0,-0.2942059636116028,2.35
95,11,2,0,-0.298356682062149,2.35
96,11,2,0,-0.8068835735321045,2.35
97,11,2,0,-0.8771418929100037,2.35
98,11,2,0,0.2811909914016723,2.35
99,11,2,0,0.816653311252594,2.35


==> data/baseline/rl2/logs/subgoals_ep1_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,1,0,0.0802147537469863,0,-5.1
1,1,0,0.0775534734129905,0,-5.1
2,1,0,0.055453635752201,0,-5.1
3,1,0,0.0316704995930194,0,-5.1
4,1,0,0.0430620573461055,0,-5.1
5,1,0,0.0854018926620483,0,-5.1
6,1,0,0.1077014654874801,0,-5.1
7,1,0,0.1333121806383133,0,-5.1
8,1,0,0.1653387248516082,0,-5.1
9,1,0,0.1561871320009231,0,-5.1
10,1,0,0.1427055299282074,0,-5.1
11,1,0,0.1349322497844696,0,-5.1
12,1,0,0.1493348032236099,0,-5.1
13,1,0,0.1888302415609359,0,-5.1
14,1,0,0.2406164854764938,0,-5.1
15,1,0,0.2545151114463806,0,-5.1
16,1,0,0.1838926672935485,0,-5.1
17,1,0,0.144425019621849,0,-5.1
18,1,0,0.1873953342437744,0,-5.1
19,1,0,0.1948654651641845,0,-5.1
20,1,0,0.1720729917287826,0,-5.1
21,1,0,0.1882761567831039,0,-5.1
22,1,0,0.239210233092308,0,-5.1
23,1,0,0.2543835341930389,0,-5.1
24,1,0,0.261290431022644,0,-5.1
25,1,0,0.3006035983562469,0,-5.1
26,1,0,0.3523602783679962,0,-5.1
27,1,0,0.4073828756809234,0,-5.1
28,1,0,0.4371737837791443,0,-5.1
29,1,0,0.4672937989234924,0,-5.1
30,1,0,0.5149672031402588,0,-5.1
31,1,0,0.5719168782234192,0,-5.1
32,1,0,0.6141509413719177,0,-5.1
33,1,0,0.6303952932357788,0,-5.1
34,1,0,0.6810466051101685,0,-5.1
35,1,0,0.7389354705810547,0,-5.1
36,1,0,0.7424805164337158,0,-5.1
37,1,0,0.7758616805076599,0,-5.1
38,1,0,0.8289066553115845,0,-5.1
39,1,0,0.8650696277618408,0,-5.1
40,1,0,0.8816102743148804,0,-5.1
41,1,0,0.863120436668396,0,-5.1
42,1,0,0.9027991890907288,0,-5.1
43,1,0,0.9611738324165344,0,-5.1
44,1,0,0.982976734638214,0,-5.1
45,1,0,1.0010128021240234,0,-5.1
46,1,0,1.0348423719406128,0,-5.1
47,1,0,1.071629285812378,0,-5.1
48,1,0,1.0759050846099854,0,-5.1
49,1,0,1.050763487815857,0,-5.1
50,1,0,1.0383062362670898,0,-5.1
51,1,0,1.030084252357483,0,-5.1
52,1,0,1.02592670917511,0,-5.1
53,1,0,1.0626133680343628,0,-5.1
54,1,0,1.1068302392959597,0,-5.1
55,1,0,1.1214630603790283,0,-5.1
56,1,0,1.1170674562454224,0,-5.1
57,1,0,1.0969527959823608,0,-5.1
58,1,0,1.0842982530593872,0,-5.1
59,1,0,1.1101486682891846,0,-5.1
60,1,0,1.1450620889663696,0,-5.1
61,1,0,1.1790685653686523,0,-5.1
62,1,0,1.1737195253372192,0,-5.1
63,1,0,1.1652462482452393,0,-5.1
64,1,0,1.193685531616211,0,-5.1
65,1,0,1.2179269790649414,0,-5.1
66,1,0,1.2218579053878784,0,-5.1
67,1,0,1.2240397930145264,0,-5.1
68,1,0,1.2251043319702148,0,-5.1
69,1,0,1.2343851327896118,0,-5.1
70,1,0,1.2802636623382568,0,-5.1
71,1,0,1.311544418334961,0,-5.1
72,1,0,1.333875060081482,0,-5.1
73,1,0,1.3647798299789429,0,-5.1
74,1,0,1.3910987377166748,0,-5.1
75,1,0,1.4119371175765991,0,-5.1
76,1,0,1.4272440671920776,0,-5.1
77,1,0,1.4597264528274536,0,-5.1
78,1,0,1.5100587606430054,0,-5.1
79,1,0,1.550144910812378,0,-5.1
80,1,0,1.5648598670959473,0,-5.1
81,1,0,1.516929030418396,0,-5.1
82,1,0,1.473301649093628,0,-5.1
83,1,0,1.4692516326904297,0,-5.1
84,1,0,1.448384165763855,0,-5.1
85,1,0,1.421359658241272,0,-5.1
86,1,0,1.3974337577819824,0,-5.1
87,1,0,1.356062650680542,0,-5.1
88,1,0,1.320589303970337,0,-5.1
89,1,0,1.296542763710022,0,-5.1
90,1,0,1.3179738521575928,0,-5.1
91,1,0,1.3790267705917358,0,-5.1
92,1,0,1.374683856964111,0,-5.1
93,1,0,1.3122241497039795,0,-5.1
94,1,0,1.278091549873352,0,-5.1
95,1,0,1.2852706909179688,0,-5.1
96,1,0,1.3144532442092896,0,-5.1
97,1,0,1.312219262123108,0,-5.1
98,1,0,1.3175368309020996,0,-5.1
99,1,0,1.34590744972229,0,-5.1


==> data/baseline/rl2/logs/subgoals_ep2_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,2,0,-0.082593485713005,0,-3.14
1,2,0,-0.1133581697940826,0,-3.14
2,2,0,-0.1437507718801498,0,-3.14
3,2,0,-0.1570323556661605,0,-3.14
4,2,0,-0.203085571527481,0,-3.14
5,2,0,-0.2326149940490722,0,-3.14
6,2,0,-0.2258791923522949,0,-3.14
7,2,0,-0.2162677645683288,0,-3.14
8,2,0,-0.2224195152521133,0,-3.14
9,2,0,-0.2404723316431045,0,-3.14
10,2,0,-0.2634625732898712,0,-3.14
11,2,0,-0.2911643087863922,0,-3.14
12,2,0,-0.2925796806812286,0,-3.14
13,2,0,-0.2760990560054779,0,-3.14
14,2,0,-0.2674359083175659,0,-3.14
15,2,0,-0.2454415559768676,0,-3.14
16,2,0,-0.2264316231012344,0,-3.14
17,2,0,-0.2196342945098877,0,-3.14
18,2,0,-0.2073974460363388,0,-3.14
19,2,0,-0.194311037659645,0,-3.14
20,2,0,-0.1671767681837082,0,-3.14
21,2,0,-0.108381487429142,0,-3.14
22,2,0,-0.0213031433522701,0,-3.14
23,2,0,0.0472071766853332,0,-3.14
24,2,0,0.0841028243303299,0,-3.14
25,2,0,0.1348913609981537,0,-3.14
26,2,0,0.1548411548137664,0,-3.14
27,2,0,0.1802690625190735,0,-3.14
28,2,0,0.2369880825281143,0,-3.14
29,2,0,0.286041647195816,0,-3.14
30,2,0,0.3397049903869629,0,-3.14
31,2,0,0.3659670650959015,0,-3.14
32,2,0,0.3712500333786011,0,-3.14
33,2,0,0.3633506894111633,0,-3.14
34,2,0,0.3351172208786011,0,-3.14
35,2,0,0.3201889991760254,0,-3.14
36,2,0,0.3267832696437835,0,-3.14
37,2,0,0.3196161985397339,0,-3.14
38,2,0,0.2920255362987518,0,-3.14
39,2,0,0.3106565475463867,0,-3.14
40,2,0,0.3133906126022339,0,-3.14
41,2,0,0.2557001113891601,0,-3.14
42,2,0,0.2207904458045959,0,-3.14
43,2,0,0.2364090234041214,0,-3.14
44,2,0,0.2737087607383728,0,-3.14
45,2,0,0.2737548351287842,0,-3.14
46,2,0,0.2215973883867263,0,-3.14
47,2,0,0.1821515262126922,0,-3.14
48,2,0,0.1327639669179916,0,-3.14
49,2,0,0.0789952203631401,0,-3.14
50,2,0,0.0466292761266231,0,-3.14
51,2,0,0.0074450285173952,0,-3.14
52,2,0,-0.0392902009189128,0,-3.14
53,2,0,-0.0670695751905441,0,-3.14
54,2,0,-0.0893438830971717,0,-3.14
55,2,0,-0.0839794054627418,0,-3.14
56,2,0,-0.0769897252321243,0,-3.14
57,2,0,-0.1196486055850982,0,-3.14
58,2,0,-0.1698468774557113,0,-3.14
59,2,0,-0.1819958686828613,0,-3.14
60,2,0,-0.1802517026662826,0,-3.14
61,2,0,-0.1613861918449401,0,-3.14
62,2,0,-0.2004707753658294,0,-3.14
63,2,0,-0.2283490449190139,0,-3.14
64,2,0,-0.2144468426704406,0,-3.14
65,2,0,-0.173768863081932,0,-3.14
66,2,0,-0.1143138483166694,0,-3.14
67,2,0,-0.0947657972574234,0,-3.14
68,2,0,-0.1252104938030243,0,-3.14
69,2,0,-0.1077098622918129,0,-3.14
70,2,0,-0.0301116369664669,0,-3.14
71,2,0,-0.0067228521220386,0,-3.14
72,2,0,-0.0027866370510309,0,-3.14
73,2,0,0.0156860817223787,0,-3.14
74,2,0,0.0514378286898136,0,-3.14
75,2,0,0.0696978196501731,0,-3.14
76,2,0,0.0851525142788887,0,-3.14
77,2,0,0.0942344814538955,0,-3.14
78,2,0,0.1131636127829551,0,-3.14
79,2,0,0.1524938642978668,0,-3.14
80,2,0,0.1890414655208587,0,-3.14
81,2,0,0.1808108985424041,0,-3.14
82,2,0,0.1454090476036071,0,-3.14
83,2,0,0.1635884791612625,0,-3.14
84,2,0,0.204316034913063,0,-3.14
85,2,0,0.1891644150018692,0,-3.14
86,2,0,0.1487930566072464,0,-3.14
87,2,0,0.1441699266433715,0,-3.14
88,2,0,0.144962728023529,0,-3.14
89,2,0,0.1169431433081626,0,-3.14
90,2,0,0.0877425894141197,0,-3.14
91,2,0,0.0974878370761871,0,-3.14
92,2,0,0.1265208572149276,0,-3.14
93,2,0,0.0970627889037132,0,-3.14
94,2,0,0.049815971404314,0,-3.14
95,2,0,-0.001095799379982,0,-3.14
96,2,0,-0.0147929107770323,0,-3.14
97,2,0,0.0174023080617189,0,-3.14
98,2,0,0.0589726641774177,0,-3.14
99,2,0,0.077969916164875,0,-3.14


==> data/baseline/rl2/logs/subgoals_ep3_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,3,1,0.059128064662218,0,3.14
1,3,1,0.0703731030225753,0,3.14
2,3,1,0.0746574401855468,0,3.14
3,3,1,0.0712905973196029,0,3.14
4,3,1,0.0951697006821632,0,3.14
5,3,1,0.1591458320617675,0,3.14
6,3,1,0.1692457199096679,0,3.14
7,3,1,0.1597342789173126,0,3.14
8,3,1,0.1518546938896179,0,3.14
9,3,1,0.1482929438352584,0,3.14
10,3,1,0.1775946021080017,0,3.14
11,3,1,0.217974305152893,0,3.14
12,3,1,0.2387946397066116,0,3.14
13,3,1,0.2377961575984954,0,3.14
14,3,1,0.2340669780969619,0,3.14
15,3,1,0.2522123456001282,0,3.14
16,3,1,0.2749686539173126,0,3.14
17,3,1,0.294506698846817,0,3.14
18,3,1,0.3223606646060943,0,3.14
19,3,1,0.3002777695655823,0,3.14
20,3,1,0.2735919952392578,0,3.14
21,3,1,0.2801146209239959,0,3.14
22,3,1,0.3020138740539551,0,3.14
23,3,1,0.3325704932212829,0,3.14
24,3,1,0.317091703414917,0,3.14
25,3,1,0.2493034154176712,0,3.14
26,3,1,0.2256254851818084,0,3.14
27,3,1,0.2483390420675277,0,3.14
28,3,1,0.2752930521965027,0,3.14
29,3,1,0.2485507726669311,0,3.14
30,3,1,0.215730607509613,0,3.14
31,3,1,0.2025649845600128,0,3.14
32,3,1,0.1884394735097885,0,3.14
33,3,1,0.1620026975870132,0,3.14
34,3,1,0.0889445543289184,0,3.14
35,3,1,0.0399870611727237,0,3.14
36,3,1,0.0446206703782081,0,3.14
37,3,1,0.039937637746334,0,3.14
38,3,1,-0.0154858911409974,0,3.14
39,3,1,-0.0506640747189521,0,3.14
40,3,1,-0.0645399689674377,0,3.14
41,3,1,-0.0886764228343963,0,3.14
42,3,1,-0.0863441228866577,0,3.14
43,3,1,-0.0868331268429756,0,3.14
44,3,1,-0.1095955967903137,0,3.14
45,3,1,-0.0916548669338226,0,3.14
46,3,1,-0.0958932116627693,0,3.14
47,3,1,-0.1072171106934547,0,3.14
48,3,1,-0.106027252972126,0,3.14
49,3,1,-0.1422418802976608,0,3.14
50,3,1,-0.1905735284090042,0,3.14
51,3,1,-0.2180090993642807,0,3.14
52,3,1,-0.2304438650608062,0,3.14
53,3,1,-0.199229896068573,0,3.14
54,3,1,-0.1899854987859726,0,3.14
55,3,1,-0.25018972158432,0,3.14
56,3,1,-0.3168481588363647,0,3.14
57,3,1,-0.3432478010654449,0,3.14
58,3,1,-0.3126600980758667,0,3.14
59,3,1,-0.3100296854972839,0,3.14
60,3,1,-0.3203974366188049,0,3.14
61,3,1,-0.3203601837158203,0,3.14
62,3,1,-0.3687025606632232,0,3.14
63,3,1,-0.4197340011596679,0,3.14
64,3,1,-0.4472329318523407,0,3.14
65,3,1,-0.4413902461528778,0,3.14
66,3,1,-0.4094569683074951,0,3.14
67,3,1,-0.3659566044807434,0,3.14
68,3,1,-0.3453152477741241,0,3.14
69,3,1,-0.3592591881752014,0,3.14
70,3,1,-0.4035246670246124,0,3.14
71,3,1,-0.4409272670745849,0,3.14
72,3,1,-0.4468216300010681,0,3.14
73,3,1,-0.4488852918148041,0,3.14
74,3,1,-0.4599828720092773,0,3.14
75,3,1,-0.4912106096744537,0,3.14
76,3,1,-0.5014867782592773,0,3.14
77,3,1,-0.5270503163337708,0,3.14
78,3,1,-0.5482652187347412,0,3.14
79,3,1,-0.5953009128570557,0,3.14
80,3,1,-0.6221855878829956,0,3.14
81,3,1,-0.5982507467269897,0,3.14
82,3,1,-0.5790422558784485,0,3.14
83,3,1,-0.5521934032440186,0,3.14
84,3,1,-0.5280941724777222,0,3.14
85,3,1,-0.5401619076728821,0,3.14
86,3,1,-0.5733251571655273,0,3.14
87,3,1,-0.610796332359314,0,3.14
88,3,1,-0.675922691822052,0,3.14
89,3,1,-0.6830921173095703,0,3.14
90,3,1,-0.6521075963973999,0,3.14
91,3,1,-0.5951270461082458,0,3.14
92,3,1,-0.5052745938301086,0,3.14
93,3,1,-0.4494716823101043,0,3.14
94,3,1,-0.4542251825332641,0,3.14
95,3,1,-0.4735182523727417,0,3.14
96,3,1,-0.4603517055511474,0,3.14
97,3,1,-0.4380874335765838,0,3.14
98,3,1,-0.3985450863838196,0,3.14
99,3,1,-0.3693975806236267,0,3.14


==> data/baseline/rl2/logs/subgoals_ep4_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,4,1,-0.0526245385408401,0,5.1
1,4,1,-0.0802211016416549,0,5.1
2,4,1,-0.1119238138198852,0,5.1
3,4,1,-0.1123927533626556,0,5.1
4,4,1,-0.0777430012822151,0,5.1
5,4,1,-0.0337312594056129,0,5.1
6,4,1,-0.0157836638391017,0,5.1
7,4,1,-0.0269777029752731,0,5.1
8,4,1,-0.037700530141592,0,5.1
9,4,1,-0.0487750470638275,0,5.1
10,4,1,-0.0629530772566795,0,5.1
11,4,1,-0.1175070703029632,0,5.1
12,4,1,-0.1710903048515319,0,5.1
13,4,1,-0.181237906217575,0,5.1
14,4,1,-0.1779888719320297,0,5.1
15,4,1,-0.191348522901535,0,5.1
16,4,1,-0.2233578860759735,0,5.1
17,4,1,-0.219082236289978,0,5.1
18,4,1,-0.1956189125776291,0,5.1
19,4,1,-0.1528614163398742,0,5.1
20,4,1,-0.1214304417371749,0,5.1
21,4,1,-0.1035163849592208,0,5.1
22,4,1,-0.0967607423663139,0,5.1
23,4,1,-0.1252094954252243,0,5.1
24,4,1,-0.1683519333600998,0,5.1
25,4,1,-0.1719455868005752,0,5.1
26,4,1,-0.1608819812536239,0,5.1
27,4,1,-0.1675591468811035,0,5.1
28,4,1,-0.1667920351028442,0,5.1
29,4,1,-0.1684179753065109,0,5.1
30,4,1,-0.1761522740125656,0,5.1
31,4,1,-0.2138539403676986,0,5.1
32,4,1,-0.2442459613084793,0,5.1
33,4,1,-0.236136108636856,0,5.1
34,4,1,-0.2220735847949981,0,5.1
35,4,1,-0.2276592254638672,0,5.1
36,4,1,-0.2334390133619308,0,5.1
37,4,1,-0.2185099869966507,0,5.1
38,4,1,-0.1998639106750488,0,5.1
39,4,1,-0.1878218203783035,0,5.1
40,4,1,-0.1741302013397216,0,5.1
41,4,1,-0.1543251872062683,0,5.1
42,4,1,-0.1457180380821228,0,5.1
43,4,1,-0.1769140809774398,0,5.1
44,4,1,-0.2529284060001373,0,5.1
45,4,1,-0.3076413571834564,0,5.1
46,4,1,-0.2925647497177124,0,5.1
47,4,1,-0.2651041150093078,0,5.1
48,4,1,-0.2432702481746673,0,5.1
49,4,1,-0.2690555453300476,0,5.1
50,4,1,-0.3032152652740478,0,5.1
51,4,1,-0.2880252599716186,0,5.1
52,4,1,-0.2623642683029175,0,5.1
53,4,1,-0.2797630429267883,0,5.1
54,4,1,-0.338862270116806,0,5.1
55,4,1,-0.4117724895477295,0,5.1
56,4,1,-0.4628263711929321,0,5.1
57,4,1,-0.4585685431957245,0,5.1
58,4,1,-0.4550597369670868,0,5.1
59,4,1,-0.488142192363739,0,5.1
60,4,1,-0.4983528256416321,0,5.1
61,4,1,-0.4954797923564911,0,5.1
62,4,1,-0.5016610026359558,0,5.1
63,4,1,-0.5317755937576294,0,5.1
64,4,1,-0.5696747899055481,0,5.1
65,4,1,-0.5772355198860168,0,5.1
66,4,1,-0.5636547803878784,0,5.1
67,4,1,-0.5593954920768738,0,5.1
68,4,1,-0.6028696298599243,0,5.1
69,4,1,-0.6457449197769165,0,5.1
70,4,1,-0.6344526410102844,0,5.1
71,4,1,-0.6154271960258484,0,5.1
72,4,1,-0.6182462573051453,0,5.1
73,4,1,-0.6312721371650696,0,5.1
74,4,1,-0.65485018491745,0,5.1
75,4,1,-0.6984468102455139,0,5.1
76,4,1,-0.7190508842468262,0,5.1
77,4,1,-0.6859296560287476,0,5.1
78,4,1,-0.6907266974449158,0,5.1
79,4,1,-0.7457374930381775,0,5.1
80,4,1,-0.770423948764801,0,5.1
81,4,1,-0.762330949306488,0,5.1
82,4,1,-0.7507573962211609,0,5.1
83,4,1,-0.769072413444519,0,5.1
84,4,1,-0.7859916687011719,0,5.1
85,4,1,-0.7811301350593567,0,5.1
86,4,1,-0.7994945049285889,0,5.1
87,4,1,-0.8211476802825928,0,5.1
88,4,1,-0.8315014243125916,0,5.1
89,4,1,-0.8607752323150635,0,5.1
90,4,1,-0.9181436896324158,0,5.1
91,4,1,-0.9703689813613892,0,5.1
92,4,1,-0.992727518081665,0,5.1
93,4,1,-1.0097695589065552,0,5.1
94,4,1,-1.0081061124801636,0,5.1
95,4,1,-0.9978489875793456,0,5.1
96,4,1,-1.0298835039138794,0,5.1
97,4,1,-1.0662270784378052,0,5.1
98,4,1,-1.0761098861694336,0,5.1
99,4,1,-1.1197160482406616,0,5.1


==> data/baseline/rl2/logs/subgoals_ep5_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,5,1,-0.0490033775568008,0,9.02
1,5,1,-0.0516976378858089,0,9.02
2,5,1,-0.0536081977188587,0,9.02
3,5,1,-0.0597030818462371,0,9.02
4,5,1,-0.0674704238772392,0,9.02
5,5,1,-0.0302926488220691,0,9.02
6,5,1,0.0229745749384164,0,9.02
7,5,1,0.0033837440423667,0,9.02
8,5,1,-0.018541794270277,0,9.02
9,5,1,-0.0079065607860684,0,9.02
10,5,1,-0.0173362903296947,0,9.02
11,5,1,-0.0490611940622329,0,9.02
12,5,1,-0.0358761399984359,0,9.02
13,5,1,-0.027657676488161,0,9.02
14,5,1,-0.0587596967816352,0,9.02
15,5,1,-0.0808015987277031,0,9.02
16,5,1,-0.064759112894535,0,9.02
17,5,1,-0.0557301603257656,0,9.02
18,5,1,-0.0401616543531417,0,9.02
19,5,1,-0.0101338680833578,0,9.02
20,5,1,-0.0148668121546506,0,9.02
21,5,1,-0.050030879676342,0,9.02
22,5,1,-0.0507312603294849,0,9.02
23,5,1,-0.0528516322374343,0,9.02
24,5,1,-0.0928018689155578,0,9.02
25,5,1,-0.0803123712539672,0,9.02
26,5,1,-0.0232243407517671,0,9.02
27,5,1,-0.0426464974880218,0,9.02
28,5,1,-0.0796623080968856,0,9.02
29,5,1,-0.0980904549360275,0,9.02
30,5,1,-0.126404583454132,0,9.02
31,5,1,-0.144949123263359,0,9.02
32,5,1,-0.1483169794082641,0,9.02
33,5,1,-0.1388234943151474,0,9.02
34,5,1,-0.1470040380954742,0,9.02
35,5,1,-0.1620959192514419,0,9.02
36,5,1,-0.1157665029168129,0,9.02
37,5,1,-0.0927218571305275,0,9.02
38,5,1,-0.085377536714077,0,9.02
39,5,1,-0.0623866282403469,0,9.02
40,5,1,-0.0535203069448471,0,9.02
41,5,1,-0.0493702515959739,0,9.02
42,5,1,-0.0260062459856271,0,9.02
43,5,1,0.0059794350527226,0,9.02
44,5,1,0.0276583898812532,0,9.02
45,5,1,0.0158916823565959,0,9.02
46,5,1,0.0076532131060957,0,9.02
47,5,1,0.057172056287527,0,9.02
48,5,1,0.107332706451416,0,9.02
49,5,1,0.0804759934544563,0,9.02
50,5,1,0.0244370494037866,0,9.02
51,5,1,0.029206758365035,0,9.02
52,5,1,0.0753213241696357,0,9.02
53,5,1,0.1372205913066864,0,9.02
54,5,1,0.2077032476663589,0,9.02
55,5,1,0.2491928189992904,0,9.02
56,5,1,0.2671874165534973,0,9.02
57,5,1,0.2938011288642883,0,9.02
58,5,1,0.3189226686954498,0,9.02
59,5,1,0.3484861850738525,0,9.02
60,5,1,0.3631132841110229,0,9.02
61,5,1,0.3843664526939392,0,9.02
62,5,1,0.4330825209617615,0,9.02
63,5,1,0.4679515361785888,0,9.02
64,5,1,0.4576840102672577,0,9.02
65,5,1,0.4353867471218109,0,9.02
66,5,1,0.4531491994857788,0,9.02
67,5,1,0.4942377507686615,0,9.02
68,5,1,0.5115780234336853,0,9.02
69,5,1,0.4930320680141449,0,9.02
70,5,1,0.4754259884357452,0,9.02
71,5,1,0.4545419812202453,0,9.02
72,5,1,0.4223951697349548,0,9.02
73,5,1,0.400780588388443,0,9.02
74,5,1,0.4260733723640442,0,9.02
75,5,1,0.4458455443382263,0,9.02
76,5,1,0.4662100374698639,0,9.02
77,5,1,0.4820467829704284,0,9.02
78,5,1,0.4971490204334259,0,9.02
79,5,1,0.5287804007530212,0,9.02
80,5,1,0.5707845091819763,0,9.02
81,5,1,0.6039559841156006,0,9.02
82,5,1,0.620293140411377,0,9.02
83,5,1,0.6181976199150085,0,9.02
84,5,1,0.6677838563919067,0,9.02
85,5,1,0.746597945690155,0,9.02
86,5,1,0.7562935948371887,0,9.02
87,5,1,0.7347467541694641,0,9.02
88,5,1,0.7178599238395691,0,9.02
89,5,1,0.717375636100769,0,9.02
90,5,1,0.7169749140739441,0,9.02
91,5,1,0.7433440685272217,0,9.02
92,5,1,0.7795632481575012,0,9.02
93,5,1,0.7723416686058044,0,9.02
94,5,1,0.7354866862297058,0,9.02
95,5,1,0.7192134261131287,0,9.02
96,5,1,0.7535877823829651,0,9.02
97,5,1,0.7574660778045654,0,9.02
98,5,1,0.7366963028907776,0,9.02
99,5,1,0.7355899810791016,0,9.02


==> data/baseline/rl2/logs/subgoals_ep6_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,6,3,0,-0.1325034350156784,-2.35
1,6,3,0,0.8292842507362366,-2.35
2,6,3,0,-0.4800268709659576,-2.35
3,6,3,0,-0.0357885994017124,-2.35
4,6,3,0,0.4444510340690613,-2.35
5,6,3,0,-0.3680298030376434,-2.35
6,6,3,0,-0.8779383897781372,-2.35
7,6,3,0,-1.096354365348816,-2.35
8,6,3,0,-0.5269419550895691,-2.35
9,6,3,0,-0.3455232977867126,-2.35
10,6,3,0,0.8342491984367371,-2.35
11,6,3,0,0.451040655374527,-2.35
12,6,3,0,-1.1641546487808228,-2.35
13,6,3,0,0.3856120407581329,-2.35
14,6,3,0,0.5083128213882446,-2.35
15,6,3,0,0.7959672808647156,-2.35
16,6,3,0,0.5460840463638306,-2.35
17,6,3,0,0.5386238694190979,-2.35
18,6,3,0,0.2250420004129409,-2.35
19,6,3,0,-0.1774454116821289,-2.35
20,6,3,0,1.2427387237548828,-2.35
21,6,3,0,0.1322226822376251,-2.35
22,6,3,0,0.0456113256514072,-2.35
23,6,3,0,0.6978669762611389,-2.35
24,6,3,0,1.459472417831421,-2.35
25,6,3,0,-0.350870668888092,-2.35
26,6,3,0,-0.3347981572151184,-2.35
27,6,3,0,-0.6621055006980896,-2.35
28,6,3,0,0.5234668254852295,-2.35
29,6,3,0,0.4621983468532562,-2.35
30,6,3,0,-0.5082758665084839,-2.35
31,6,3,0,-0.4278587102890014,-2.35
32,6,3,0,-0.0152402706444263,-2.35
33,6,3,0,-0.7432805299758911,-2.35
34,6,3,0,0.1884931772947311,-2.35
35,6,3,0,0.1176548674702644,-2.35
36,6,3,0,-0.4472275376319885,-2.35
37,6,3,0,0.4155447483062744,-2.35
38,6,3,0,-0.095059148967266,-2.35
39,6,3,0,1.3901731967926023,-2.35
40,6,3,0,-0.0415845960378646,-2.35
41,6,3,0,0.6789646148681641,-2.35
42,6,3,0,1.5345070362091064,-2.35
43,6,3,0,0.0668319910764694,-2.35
44,6,3,0,-1.2079051733016968,-2.35
45,6,3,0,0.0835411176085472,-2.35
46,6,3,0,0.568726658821106,-2.35
47,6,3,0,-0.9463195204734802,-2.35
48,6,3,0,-0.1340195685625076,-2.35
49,6,3,0,-0.3168084025382995,-2.35
50,6,3,0,0.658259928226471,-2.35
51,6,3,0,2.1704320907592773,-2.35
52,6,3,0,0.0011041400721296,-2.35
53,6,3,0,0.460569828748703,-2.35
54,6,3,0,0.8697304725646973,-2.35
55,6,3,0,1.2292261123657229,-2.35
56,6,3,0,0.728905975818634,-2.35
57,6,3,0,0.8045499920845032,-2.35
58,6,3,0,-0.1009368747472763,-2.35
59,6,3,0,-0.5701689720153809,-2.35
60,6,3,0,0.8852677345275879,-2.35
61,6,3,0,1.0749757289886477,-2.35
62,6,3,0,1.041568160057068,-2.35
63,6,3,0,0.1000895425677299,-2.35
64,6,3,0,-0.3229432106018066,-2.35
65,6,3,0,0.2657066583633423,-2.35
66,6,3,0,-0.1865637451410293,-2.35
67,6,3,0,-0.3990457952022552,-2.35
68,6,3,0,-0.3859939575195312,-2.35
69,6,3,0,0.1359891593456268,-2.35
70,6,3,0,-0.5887334942817688,-2.35
71,6,3,0,1.3178019523620603,-2.35
72,6,3,0,-0.1589584350585937,-2.35
73,6,3,0,-0.5839517712593079,-2.35
74,6,3,0,-0.079044222831726,-2.35
75,6,3,0,0.0789534673094749,-2.35
76,6,3,0,0.0772489979863166,-2.35
77,6,3,0,-0.8314689993858337,-2.35
78,6,3,0,-1.050827980041504,-2.35
79,6,3,0,0.4516007006168365,-2.35
80,6,3,0,0.3233339488506317,-2.35
81,6,3,0,-0.0663563460111618,-2.35
82,6,3,0,-0.0898931473493576,-2.35
83,6,3,0,-0.513786256313324,-2.35
84,6,3,0,-0.0627736821770668,-2.35
85,6,3,0,0.3259522318840027,-2.35
86,6,3,0,0.8805281519889832,-2.35
87,6,3,0,-0.3483017385005951,-2.35
88,6,3,0,-0.758810818195343,-2.35
89,6,3,0,-0.274465411901474,-2.35
90,6,3,0,-0.5182043313980103,-2.35
91,6,3,0,0.5029239654541016,-2.35
92,6,3,0,-0.7612149715423584,-2.35
93,6,3,0,-0.0895159766077995,-2.35
94,6,3,0,-0.165874183177948,-2.35
95,6,3,0,0.6411997675895691,-2.35
96,6,3,0,0.7585538029670715,-2.35
97,6,3,0,0.0747998431324958,-2.35
98,6,3,0,0.2717958688735962,-2.35
99,6,3,0,1.4391380548477173,-2.35


==> data/baseline/rl2/logs/subgoals_ep7_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,7,3,0,-0.0763143002986908,-1.75
1,7,3,0,-0.4651959836483001,-1.75
2,7,3,0,1.0840623378753662,-1.75
3,7,3,0,-0.3517170250415802,-1.75
4,7,3,0,-0.6094823479652405,-1.75
5,7,3,0,1.3131253719329834,-1.75
6,7,3,0,-1.0178358554840088,-1.75
7,7,3,0,0.246929332613945,-1.75
8,7,3,0,0.916491448879242,-1.75
9,7,3,0,-0.5725769996643066,-1.75
10,7,3,0,-0.3014252483844757,-1.75
11,7,3,0,1.3761707544326782,-1.75
12,7,3,0,0.9264920353889464,-1.75
13,7,3,0,0.9396302700042723,-1.75
14,7,3,0,-0.179428368806839,-1.75
15,7,3,0,0.5897308588027954,-1.75
16,7,3,0,1.395119309425354,-1.75
17,7,3,0,0.8392407298088074,-1.75
18,7,3,0,0.6977816820144653,-1.75
19,7,3,0,1.734457015991211,-1.75
20,7,3,0,1.1250606775283811,-1.75
21,7,3,0,0.4796537458896637,-1.75
22,7,3,0,-0.7537432312965393,-1.75
23,7,3,0,0.5923342108726501,-1.75
24,7,3,0,1.33648419380188,-1.75
25,7,3,0,0.9028051495552064,-1.75
26,7,3,0,-0.4294884502887726,-1.75
27,7,3,0,-0.6831700205802917,-1.75
28,7,3,0,0.2844614088535309,-1.75
29,7,3,0,-0.2488721013069152,-1.75
30,7,3,0,0.7614626288414001,-1.75
31,7,3,0,1.1051098108291626,-1.75
32,7,3,0,0.6884375214576721,-1.75
33,7,3,0,-0.6256177425384521,-1.75
34,7,3,0,-0.6039015054702759,-1.75
35,7,3,0,0.6214462518692017,-1.75
36,7,3,0,1.3608894348144531,-1.75
37,7,3,0,-0.071164421737194,-1.75
38,7,3,0,-0.251758873462677,-1.75
39,7,3,0,0.2134534269571304,-1.75
40,7,3,0,0.1141980439424514,-1.75
41,7,3,0,0.5885599255561829,-1.75
42,7,3,0,0.849515438079834,-1.75
43,7,3,0,-0.1392082720994949,-1.75
44,7,3,0,-0.0677721500396728,-1.75
45,7,3,0,0.7516490817070007,-1.75
46,7,3,0,0.7883319854736328,-1.75
47,7,3,0,0.3151589334011078,-1.75
48,7,3,0,0.2760222852230072,-1.75
49,7,3,0,0.3514329195022583,-1.75
50,7,3,0,-0.2594980597496032,-1.75
51,7,3,0,0.5142396688461304,-1.75
52,7,3,0,-0.4952084720134735,-1.75
53,7,3,0,-0.69095778465271,-1.75
54,7,3,0,1.51393461227417,-1.75
55,7,3,0,1.4346140623092651,-1.75
56,7,3,0,-0.3574934005737304,-1.75
57,7,3,0,-2.5446670055389404,-1.75
58,7,3,0,-0.0684969052672386,-1.75
59,7,3,0,0.7750393152236938,-1.75
60,7,3,0,0.2399778068065643,-1.75
61,7,3,0,-0.4741970300674438,-1.75
62,7,3,0,-0.1044726446270942,-1.75
63,7,3,0,0.7431163191795349,-1.75
64,7,3,0,1.6074622869491575,-1.75
65,7,3,0,0.035805232822895,-1.75
66,7,3,0,-0.2749388813972473,-1.75
67,7,3,0,0.9463595747947692,-1.75
68,7,3,0,1.001616358757019,-1.75
69,7,3,0,-0.0955008417367935,-1.75
70,7,3,0,0.0785638242959976,-1.75
71,7,3,0,-0.230559840798378,-1.75
72,7,3,0,1.0323866605758667,-1.75
73,7,3,0,1.3661212921142578,-1.75
74,7,3,0,0.0499396435916423,-1.75
75,7,3,0,0.0430711507797241,-1.75
76,7,3,0,0.6994192004203796,-1.75
77,7,3,0,-0.5445421934127808,-1.75
78,7,3,0,-0.3788084983825683,-1.75
79,7,3,0,0.6274030804634094,-1.75
80,7,3,0,1.764938473701477,-1.75
81,7,3,0,1.1773747205734253,-1.75
82,7,3,0,-0.6226052641868591,-1.75
83,7,3,0,1.299206018447876,-1.75
84,7,3,0,1.5851843357086182,-1.75
85,7,3,0,1.320786714553833,-1.75
86,7,3,0,-0.0048957229591906,-1.75
87,7,3,0,-0.1438566148281097,-1.75
88,7,3,0,0.5200172066688538,-1.75
89,7,3,0,1.0842711925506592,-1.75
90,7,3,0,0.5054934024810791,-1.75
91,7,3,0,-0.134836733341217,-1.75
92,7,3,0,0.5533686280250549,-1.75
93,7,3,0,0.6203219890594482,-1.75
94,7,3,0,0.4682478010654449,-1.75
95,7,3,0,0.971970796585083,-1.75
96,7,3,0,0.544333815574646,-1.75
97,7,3,0,0.1603969931602478,-1.75
98,7,3,0,1.0889883041381836,-1.75
99,7,3,0,1.2180744409561155,-1.75


==> data/baseline/rl2/logs/subgoals_ep8_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,8,3,0,0.0275842752307653,-1.45
1,8,3,0,-0.5993931889533997,-1.45
2,8,3,0,-0.5584270358085632,-1.45
3,8,3,0,0.2764103710651397,-1.45
4,8,3,0,0.7556262016296387,-1.45
5,8,3,0,0.3166751265525818,-1.45
6,8,3,0,0.0260656625032424,-1.45
7,8,3,0,0.4812364280223846,-1.45
8,8,3,0,0.0878096222877502,-1.45
9,8,3,0,1.340837836265564,-1.45
10,8,3,0,0.936263918876648,-1.45
11,8,3,0,-0.3750825524330139,-1.45
12,8,3,0,-0.2846770584583282,-1.45
13,8,3,0,0.2837800681591034,-1.45
14,8,3,0,0.3461321890354156,-1.45
15,8,3,0,0.91779762506485,-1.45
16,8,3,0,-0.3593954443931579,-1.45
17,8,3,0,-0.1533292233943939,-1.45
18,8,3,0,0.4705351889133453,-1.45
19,8,3,0,-0.3601712584495544,-1.45
20,8,3,0,0.0686823427677154,-1.45
21,8,3,0,-0.8071935772895813,-1.45
22,8,3,0,-0.5639984607696533,-1.45
23,8,3,0,-0.0075925872661173,-1.45
24,8,3,0,0.2994246482849121,-1.45
25,8,3,0,-0.610874354839325,-1.45
26,8,3,0,0.6656524538993835,-1.45
27,8,3,0,0.7386089563369751,-1.45
28,8,3,0,-0.8558376431465149,-1.45
29,8,3,0,-0.3167610168457031,-1.45
30,8,3,0,-0.819896399974823,-1.45
31,8,3,0,-0.3744644820690155,-1.45
32,8,3,0,0.4477999210357666,-1.45
33,8,3,0,-1.3939077854156494,-1.45
34,8,3,0,-1.4214023351669312,-1.45
35,8,3,0,-0.1402888298034668,-1.45
36,8,3,0,0.200715497136116,-1.45
37,8,3,0,-0.9747326374053956,-1.45
38,8,3,0,-1.0521680116653442,-1.45
39,8,3,0,-1.633843183517456,-1.45
40,8,3,0,-0.5087741613388062,-1.45
41,8,3,0,-0.3693364262580871,-1.45
42,8,3,0,-0.95574152469635,-1.45
43,8,3,0,-0.9036625623703004,-1.45
44,8,3,0,-0.2612829208374023,-1.45
45,8,3,0,-0.8961343169212341,-1.45
46,8,3,0,-1.4388525485992432,-1.45
47,8,3,0,-0.4937063157558441,-1.45
48,8,3,0,0.4575448036193847,-1.45
49,8,3,0,-1.3031268119812012,-1.45
50,8,3,0,-1.050666093826294,-1.45
51,8,3,0,-1.766579508781433,-1.45
52,8,3,0,-1.041707992553711,-1.45
53,8,3,0,-1.3179237842559814,-1.45
54,8,3,0,0.0823142752051353,-1.45
55,8,3,0,-0.5362439751625061,-1.45
56,8,3,0,-1.5225470066070557,-1.45
57,8,3,0,-1.0287472009658811,-1.45
58,8,3,0,-1.0400669574737549,-1.45
59,8,3,0,-0.3528841137886047,-1.45
60,8,3,0,1.2276955842971802,-1.45
61,8,3,0,1.2179440259933472,-1.45
62,8,3,0,-0.591858983039856,-1.45
63,8,3,0,-0.0975277423858642,-1.45
64,8,3,0,-0.3018341362476349,-1.45
65,8,3,0,0.1860723197460174,-1.45
66,8,3,0,-0.1407173871994018,-1.45
67,8,3,0,0.2543185651302337,-1.45
68,8,3,0,0.2807671129703522,-1.45
69,8,3,0,-0.673795759677887,-1.45
70,8,3,0,-0.2742727994918823,-1.45
71,8,3,0,-0.061598565429449,-1.45
72,8,3,0,-0.749920666217804,-1.45
73,8,3,0,-0.618607759475708,-1.45
74,8,3,0,-0.2661212384700775,-1.45
75,8,3,0,-1.3467872142791748,-1.45
76,8,3,0,-0.5211052894592285,-1.45
77,8,3,0,0.0075223268941044,-1.45
78,8,3,0,-0.8517035245895386,-1.45
79,8,3,0,-0.9504806995391846,-1.45
80,8,3,0,-0.6591185927391052,-1.45
81,8,3,0,0.1395886838436126,-1.45
82,8,3,0,-0.1478927731513977,-1.45
83,8,3,0,0.184536725282669,-1.45
84,8,3,0,0.5665726065635681,-1.45
85,8,3,0,-0.2968722283840179,-1.45
86,8,3,0,-0.1257458478212356,-1.45
87,8,3,0,0.7263096570968628,-1.45
88,8,3,0,0.0773119032382965,-1.45
89,8,3,0,-0.6518852114677429,-1.45
90,8,3,0,0.2821616232395172,-1.45
91,8,3,0,0.67243891954422,-1.45
92,8,3,0,0.4139499366283417,-1.45
93,8,3,0,-0.2144369781017303,-1.45
94,8,3,0,0.16110360622406,-1.45
95,8,3,0,-0.4990969002246856,-1.45
96,8,3,0,0.557683527469635,-1.45
97,8,3,0,0.9729765057563782,-1.45
98,8,3,0,-0.5881997346878052,-1.45
99,8,3,0,-1.5797879695892334,-1.45


==> data/baseline/rl2/logs/subgoals_ep9_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,9,2,0,-0.0034269981551915,1.45
1,9,2,0,0.4295320510864258,1.45
2,9,2,0,0.327884316444397,1.45
3,9,2,0,-0.5033837556838989,1.45
4,9,2,0,-0.1726478040218353,1.45
5,9,2,0,-0.6476866006851196,1.45
6,9,2,0,-0.5671690702438354,1.45
7,9,2,0,0.7519413828849792,1.45
8,9,2,0,-0.5811106562614441,1.45
9,9,2,0,-0.8932709097862244,1.45
10,9,2,0,-0.2523257434368133,1.45
11,9,2,0,0.7096272110939026,1.45
12,9,2,0,-1.3040294647216797,1.45
13,9,2,0,-0.5817338228225708,1.45
14,9,2,0,0.7666849493980408,1.45
15,9,2,0,1.2164205312728882,1.45
16,9,2,0,-0.2702120542526245,1.45
17,9,2,0,-0.3946742117404938,1.45
18,9,2,0,0.5482211112976074,1.45
19,9,2,0,-0.5502813458442688,1.45
20,9,2,0,-0.0006169840926304,1.45
21,9,2,0,-0.1202129200100898,1.45
22,9,2,0,0.5537864565849304,1.45
23,9,2,0,0.3566130101680755,1.45
24,9,2,0,-0.4917164146900177,1.45
25,9,2,0,-1.5905146598815918,1.45
26,9,2,0,-0.4581209123134613,1.45
27,9,2,0,-1.1105012893676758,1.45
28,9,2,0,-1.7417374849319458,1.45
29,9,2,0,-0.1427941918373108,1.45
30,9,2,0,0.5693853497505188,1.45
31,9,2,0,-0.3814666271209717,1.45
32,9,2,0,-0.8317236304283142,1.45
33,9,2,0,0.1035717576742172,1.45
34,9,2,0,1.8778682947158811,1.45
35,9,2,0,1.4653234481811523,1.45
36,9,2,0,0.4236796796321869,1.45
37,9,2,0,-0.266023576259613,1.45
38,9,2,0,-0.8619717359542847,1.45
39,9,2,0,0.6101950407028198,1.45
40,9,2,0,0.8369443416595459,1.45
41,9,2,0,-0.2670108377933502,1.45
42,9,2,0,-0.5797871351242065,1.45
43,9,2,0,-0.173160508275032,1.45
44,9,2,0,-0.7837223410606384,1.45
45,9,2,0,0.842495322227478,1.45
46,9,2,0,-1.3221440315246582,1.45
47,9,2,0,-0.5943886637687683,1.45
48,9,2,0,-0.3076099157333374,1.45
49,9,2,0,0.079366311430931,1.45
50,9,2,0,-0.1983973234891891,1.45
51,9,2,0,0.4245442152023315,1.45
52,9,2,0,-0.1259414702653885,1.45
53,9,2,0,-1.049932599067688,1.45
54,9,2,0,-0.3238828778266907,1.45
55,9,2,0,0.0188008099794387,1.45
56,9,2,0,-0.5176274180412292,1.45
57,9,2,0,-0.1156875863671302,1.45
58,9,2,0,0.2165936529636383,1.45
59,9,2,0,-0.5077260136604309,1.45
60,9,2,0,-1.740025281906128,1.45
61,9,2,0,-1.7315346002578735,1.45
62,9,2,0,-0.9173305034637452,1.45
63,9,2,0,-1.2146620750427246,1.45
64,9,2,0,-1.203518986701965,1.45
65,9,2,0,-1.9428300857543943,1.45
66,9,2,0,-1.6817365884780884,1.45
67,9,2,0,0.1229794695973396,1.45
68,9,2,0,-1.0125997066497805,1.45
69,9,2,0,-0.503341555595398,1.45
70,9,2,0,0.4523624777793884,1.45
71,9,2,0,-0.5144709944725037,1.45
72,9,2,0,1.1404887437820437,1.45
73,9,2,0,0.6683764457702637,1.45
74,9,2,0,0.2698924839496612,1.45
75,9,2,0,-1.6913516521453855,1.45
76,9,2,0,-1.0474854707717896,1.45
77,9,2,0,-0.3835509717464447,1.45
78,9,2,0,-0.9221883416175842,1.45
79,9,2,0,0.5865542888641357,1.45
80,9,2,0,-0.4315072298049927,1.45
81,9,2,0,-0.0064519490115344,1.45
82,9,2,0,-0.7412939667701721,1.45
83,9,2,0,0.876856803894043,1.45
84,9,2,0,0.2299684733152389,1.45
85,9,2,0,-0.5970325469970703,1.45
86,9,2,0,0.2333393990993499,1.45
87,9,2,0,0.5879745483398438,1.45
88,9,2,0,0.0236492399126291,1.45
89,9,2,0,0.0826212540268898,1.45
90,9,2,0,-0.139031320810318,1.45
91,9,2,0,-0.064080536365509,1.45
92,9,2,0,0.8811066746711731,1.45
93,9,2,0,0.4487262070178985,1.45
94,9,2,0,-0.5637881755828857,1.45
95,9,2,0,-0.5219675898551941,1.45
96,9,2,0,0.754317045211792,1.45
97,9,2,0,0.6228486895561218,1.45
98,9,2,0,-0.5429046154022217,1.45
99,9,2,0,0.1935454905033111,1.45


==> data/high_level_policy/smooth/subgoals_ep0_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,0,1,-1.523907,-3.572953,-10.0
1,0,1,-1.462515,-3.596448,-10.0
2,0,1,-1.475681,-3.695663,-10.0
3,0,1,-1.590430,-3.847101,-10.0
4,0,1,-1.808867,-4.014190,-10.0
5,0,1,-2.114055,-4.161721,-10.0
6,0,1,-2.480614,-4.267957,-10.0
7,0,1,-2.884122,-4.327627,-10.0
8,0,1,-3.305910,-4.345027,-10.0
9,0,1,-3.733456,-4.324904,-10.0
10,0,1,-4.160937,-4.274813,-10.0
11,0,1,-4.579987,-4.190501,-10.0
12,0,1,-4.987526,-4.075388,-10.0
13,0,1,-5.380887,-3.933603,-10.0
14,0,1,-5.758283,-3.773967,-10.0
15,0,1,-6.118583,-3.602993,-10.0
16,0,1,-6.461231,-3.426479,-10.0
17,0,1,-6.785122,-3.238919,-10.0
18,0,1,-7.088265,-3.031430,-10.0
19,0,1,-7.367170,-2.789043,-10.0
20,0,1,-7.617852,-2.506826,-10.0
21,0,1,-7.837323,-2.194705,-10.0
22,0,1,-8.024933,-1.876098,-10.0
23,0,1,-8.182440,-1.575076,-10.0
24,0,1,-8.314422,-1.319820,-10.0
25,0,1,-8.427175,-1.127526,-10.0
26,0,1,-8.527452,-1.002773,-10.0
27,0,1,-8.621446,-0.939935,-10.0
28,0,1,-8.714625,-0.931793,-10.0
29,0,1,-8.811366,-0.967411,-10.0
30,0,1,-8.914422,-1.030562,-10.0
31,0,1,-9.024375,-1.099527,-10.0
32,0,1,-9.138974,-1.145992,-10.0
33,0,1,-9.252518,-1.135441,-10.0
34,0,1,-9.357196,-1.046782,-10.0
35,0,1,-9.444216,-0.870195,-10.0
36,0,1,-9.505610,-0.613939,-10.0
37,0,1,-9.537347,-0.317368,-10.0
38,0,1,-9.540263,-0.029161,-10.0
39,0,1,-9.520117,0.201459,-10.0
40,0,1,-9.486607,0.335094,-10.0
41,0,1,-9.451139,0.354687,-10.0
42,0,1,-9.424738,0.264008,-10.0
43,0,1,-9.415113,0.096251,-10.0
44,0,1,-9.424776,-0.096630,-10.0
45,0,1,-9.450945,-0.261688,-10.0
46,0,1,-9.487147,-0.362022,-10.0
47,0,1,-9.525382,-0.382348,-10.0
48,0,1,-9.558604,-0.332225,-10.0
49,0,1,-9.584059,-0.254553,-10.0
50,0,1,-9.602965,-0.189059,-10.0
51,0,1,-9.619672,-0.167069,-10.0
52,0,1,-9.639135,-0.194630,-10.0
53,0,1,-9.664538,-0.254027,-10.0
54,0,1,-9.695852,-0.313138,-10.0
55,0,1,-9.730717,-0.348656,-10.0
56,0,1,-9.764692,-0.339745,-10.0
57,0,1,-9.793938,-0.292459,-10.0
58,0,1,-9.817024,-0.230858,-10.0
59,0,1,-9.834344,-0.173203,-10.0
60,0,1,-9.848265,-0.139216,-10.0
61,0,1,-9.862095,-0.138297,-10.0
62,0,1,-9.878802,-0.167068,-10.0
63,0,1,-9.900954,-0.221523,-10.0
64,0,1,-9.929832,-0.288771,-10.0
65,0,1,-9.965137,-0.353056,-10.0
66,0,1,-10.005187,-0.400498,-10.0
67,0,1,-10.046446,-0.412591,-10.0
68,0,1,-10.083862,-0.374159,-10.0
69,0,1,-10.112291,-0.284289,-10.0
70,0,1,-10.127297,-0.150064,-10.0
71,0,1,-10.127032,0.002655,-10.0
72,0,1,-10.113089,0.139421,-10.0
73,0,1,-10.090721,0.223683,-10.0
74,0,1,-10.067198,0.235236,-10.0
75,0,1,-10.050094,0.171035,-10.0
76,0,1,-10.044771,0.053228,-10.0
77,0,1,-10.052716,-0.079452,-10.0
78,0,1,-10.072492,-0.197753,-10.0
79,0,1,-10.100271,-0.277795,-10.0
80,0,1,-10.131706,-0.314350,-10.0
81,0,1,-10.164022,-0.323152,-10.0
82,0,1,-10.195476,-0.314547,-10.0
83,0,1,-10.225592,-0.301157,-10.0
84,0,1,-10.253504,-0.279122,-10.0
85,0,1,-10.278002,-0.244979,-10.0
86,0,1,-10.297877,-0.198746,-10.0
87,0,1,-10.311685,-0.138082,-10.0
88,0,1,-10.319210,-0.075248,-10.0
89,0,1,-10.322036,-0.028265,-10.0
90,0,1,-10.322810,-0.007736,-10.0
91,0,1,-10.324468,-0.014897,-10.0
92,0,1,-10.328992,-0.037427,-10.0
93,0,1,-10.336214,-0.050055,-10.0
94,0,1,-10.343857,-0.026326,-10.0
95,0,1,-10.348821,0.047994,-10.0
96,0,1,-10.348700,0.173454,-10.0
97,0,1,-10.343863,0.323639,-10.0
98,0,1,-10.337245,0.455834,-10.0
99,0,1,-10.332522,0.535205,-10.0


==> data/high_level_policy/smooth/subgoals_ep10_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,10,2,0.236627,0.841532,1.75
1,10,2,0.210086,0.823620,1.75
2,10,2,0.206771,0.888695,1.75
3,10,2,0.239124,1.021791,1.75
4,10,2,0.311296,1.195005,1.75
5,10,2,0.419671,1.370814,1.75
6,10,2,0.556220,1.521300,1.75
7,10,2,0.712064,1.634108,1.75
8,10,2,0.879795,1.710192,1.75
9,10,2,1.054235,1.757186,1.75
10,10,2,1.232771,1.785363,1.75
11,10,2,1.412984,1.802126,1.75
12,10,2,1.593719,1.807356,1.75
13,10,2,1.774603,1.808840,1.75
14,10,2,1.955347,1.807443,1.75
15,10,2,2.135740,1.803926,1.75
16,10,2,2.315729,1.799893,1.75
17,10,2,2.495391,1.796614,1.75
18,10,2,2.674908,1.795172,1.75
19,10,2,2.854551,1.796428,1.75
20,10,2,3.034596,1.800455,1.75
21,10,2,3.215293,1.806964,1.75
22,10,2,3.396805,1.815120,1.75
23,10,2,3.579232,1.824278,1.75
24,10,2,3.762530,1.832978,1.75
25,10,2,3.946574,1.840437,1.75
26,10,2,4.131201,1.846275,1.75
27,10,2,4.316217,1.850153,1.75
28,10,2,4.501491,1.852740,1.75
29,10,2,4.686871,1.853803,1.75
30,10,2,4.872252,1.853811,1.75
31,10,2,5.057550,1.852980,1.75
32,10,2,5.242672,1.851223,1.75
33,10,2,5.427581,1.849081,1.75
34,10,2,5.612249,1.846684,1.75
35,10,2,5.796685,1.844359,1.75
36,10,2,5.980880,1.841951,1.75
37,10,2,6.164831,1.839508,1.75
38,10,2,6.348476,1.836449,1.75
39,10,2,6.531749,1.832735,1.75
40,10,2,6.714578,1.828288,1.75
41,10,2,6.896936,1.823576,1.75
42,10,2,7.078938,1.820021,1.75
43,10,2,7.260860,1.819226,1.75
44,10,2,7.443088,1.822278,1.75
45,10,2,7.626046,1.829578,1.75
46,10,2,7.809971,1.839246,1.75
47,10,2,7.994787,1.848163,1.75
48,10,2,8.180164,1.853772,1.75
49,10,2,8.365565,1.854007,1.75
50,10,2,8.550510,1.849452,1.75
51,10,2,8.734719,1.842090,1.75
52,10,2,8.918196,1.834769,1.75
53,10,2,9.101148,1.829518,1.75
54,10,2,9.283929,1.827816,1.75
55,10,2,9.466870,1.829408,1.75
56,10,2,9.650221,1.833509,1.75
57,10,2,9.834150,1.839290,1.75
58,10,2,10.018773,1.846233,1.75
59,10,2,10.204149,1.853761,1.75
60,10,2,10.390353,1.862034,1.75
61,10,2,10.577396,1.870427,1.75
62,10,2,10.765176,1.877802,1.75
63,10,2,10.953410,1.882339,1.75
64,10,2,11.141695,1.882854,1.75
65,10,2,11.329638,1.879429,1.75
66,10,2,11.517067,1.874289,1.75
67,10,2,11.704163,1.870963,1.75
68,10,2,11.891492,1.873292,1.75
69,10,2,12.079814,1.883217,1.75
70,10,2,12.269838,1.900242,1.75
71,10,2,12.461939,1.921010,1.75
72,10,2,12.656036,1.940973,1.75
73,10,2,12.851612,1.955758,1.75
74,10,2,13.047951,1.963388,1.75
75,10,2,13.244318,1.963668,1.75
76,10,2,13.440193,1.958755,1.75
77,10,2,13.635346,1.951529,1.75
78,10,2,13.829859,1.945130,1.75
79,10,2,14.023918,1.940591,1.75
80,10,2,14.217662,1.937439,1.75
81,10,2,14.411088,1.934257,1.75
82,10,2,14.604021,1.929332,1.75
83,10,2,14.796220,1.921990,1.75
84,10,2,14.987527,1.913064,1.75
85,10,2,15.177862,1.903349,1.75
86,10,2,15.367239,1.893772,1.75
87,10,2,15.555719,1.884799,1.75
88,10,2,15.743321,1.876023,1.75
89,10,2,15.930094,1.867726,1.75
90,10,2,16.116156,1.860626,1.75
91,10,2,16.301395,1.855159,1.75
92,10,2,16.485230,1.850942,1.75
93,10,2,16.666360,1.846881,1.75
94,10,2,16.842100,1.841849,1.75
95,10,2,17.007844,1.835241,1.75
96,10,2,17.156870,1.827924,1.75
97,10,2,17.280630,1.821183,1.75
98,10,2,17.369937,1.816096,1.75
99,10,2,17.416900,1.813492,1.75


==> data/high_level_policy/smooth/subgoals_ep11_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,11,2,0.388199,1.295613,2.5
1,11,2,0.350765,1.268169,2.5
2,11,2,0.346688,1.349585,2.5
3,11,2,0.393634,1.522598,2.5
4,11,2,0.497306,1.750554,2.5
5,11,2,0.652380,1.983699,2.5
6,11,2,0.847351,2.184692,2.5
7,11,2,1.069542,2.336043,2.5
8,11,2,1.308365,2.437825,2.5
9,11,2,1.556425,2.499890,2.5
10,11,2,1.810016,2.535906,2.5
11,11,2,2.065549,2.555332,2.5
12,11,2,2.321621,2.560720,2.5
13,11,2,2.577724,2.561034,2.5
14,11,2,2.833494,2.557695,2.5
15,11,2,3.088631,2.551377,2.5
16,11,2,3.342949,2.543171,2.5
17,11,2,3.596415,2.534660,2.5
18,11,2,3.849286,2.528714,2.5
19,11,2,4.101985,2.526988,2.5
20,11,2,4.354969,2.529844,2.5
21,11,2,4.608537,2.535681,2.5
22,11,2,4.862662,2.541247,2.5
23,11,2,5.117113,2.544511,2.5
24,11,2,5.371475,2.543614,2.5
25,11,2,5.625323,2.538481,2.5
26,11,2,5.878451,2.531288,2.5
27,11,2,6.130890,2.524387,2.5
28,11,2,6.382892,2.520023,2.5
29,11,2,6.634830,2.519379,2.5
30,11,2,6.887102,2.522716,2.5
31,11,2,7.140002,2.529002,2.5
32,11,2,7.393617,2.536153,2.5
33,11,2,7.647854,2.542368,2.5
34,11,2,7.902563,2.547091,2.5
35,11,2,8.157595,2.550319,2.5
36,11,2,8.412863,2.552679,2.5
37,11,2,8.668266,2.554026,2.5
38,11,2,8.923662,2.553965,2.5
39,11,2,9.178839,2.551769,2.5
40,11,2,9.433635,2.547962,2.5
41,11,2,9.688070,2.544345,2.5
42,11,2,9.942346,2.542763,2.5
43,11,2,10.196869,2.545224,2.5
44,11,2,10.451973,2.551042,2.5
45,11,2,10.707698,2.557255,2.5
46,11,2,10.963729,2.560311,2.5
47,11,2,11.219456,2.557270,2.5
48,11,2,11.474223,2.547667,2.5
49,11,2,11.727577,2.533537,2.5
50,11,2,11.979383,2.518066,2.5
51,11,2,12.229879,2.504959,2.5
52,11,2,12.479494,2.496151,2.5
53,11,2,12.728799,2.493048,2.5
54,11,2,12.978277,2.494777,2.5
55,11,2,13.228310,2.500334,2.5
56,11,2,13.479060,2.507498,2.5
57,11,2,13.730523,2.514632,2.5
58,11,2,13.982580,2.520561,2.5
59,11,2,14.235140,2.525601,2.5
60,11,2,14.488255,2.531156,2.5
61,11,2,14.742106,2.538510,2.5
62,11,2,14.996976,2.548700,2.5
63,11,2,15.253102,2.561258,2.5
64,11,2,15.510537,2.574349,2.5
65,11,2,15.769226,2.586889,2.5
66,11,2,16.028996,2.597701,2.5
67,11,2,16.289625,2.606296,2.5
68,11,2,16.550896,2.612705,2.5
69,11,2,16.812567,2.616715,2.5
70,11,2,17.074428,2.618602,2.5
71,11,2,17.336315,2.618874,2.5
72,11,2,17.598126,2.618111,2.5
73,11,2,17.859884,2.617577,2.5
74,11,2,18.121650,2.617663,2.5
75,11,2,18.383564,2.619138,2.5
76,11,2,18.645732,2.621682,2.5
77,11,2,18.908291,2.625589,2.5
78,11,2,19.171320,2.630291,2.5
79,11,2,19.434859,2.635390,2.5
80,11,2,19.698833,2.639738,2.5
81,11,2,19.962992,2.641597,2.5
82,11,2,20.227006,2.640132,2.5
83,11,2,20.490501,2.634955,2.5
84,11,2,20.753140,2.626389,2.5
85,11,2,21.014725,2.615850,2.5
86,11,2,21.275220,2.604949,2.5
87,11,2,21.534755,2.595347,2.5
88,11,2,21.793558,2.588032,2.5
89,11,2,22.051859,2.583014,2.5
90,11,2,22.309861,2.580014,2.5
91,11,2,22.567356,2.578476,2.5
92,11,2,22.823545,2.578373,2.5
93,11,2,23.076663,2.578968,2.5
94,11,2,23.323147,2.579901,2.5
95,11,2,23.556728,2.580226,2.5
96,11,2,23.767863,2.578839,2.5
97,11,2,23.944127,2.576094,2.5
98,11,2,24.071870,2.572513,2.5
99,11,2,24.139224,2.570149,2.5


==> data/high_level_policy/smooth/subgoals_ep1_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,1,1,-1.544323,-3.580370,-7.550000000000001
1,1,1,-1.482497,-3.606805,-7.550000000000001
2,1,1,-1.495672,-3.708189,-7.550000000000001
3,1,1,-1.610665,-3.858960,-7.550000000000001
4,1,1,-1.828866,-4.018212,-7.550000000000001
5,1,1,-2.132031,-4.145374,-7.550000000000001
6,1,1,-2.493104,-4.215190,-7.550000000000001
7,1,1,-2.885823,-4.220764,-7.550000000000001
8,1,1,-3.289556,-4.164912,-7.550000000000001
9,1,1,-3.689924,-4.053306,-7.550000000000001
10,1,1,-4.079887,-3.899623,-7.550000000000001
11,1,1,-4.450540,-3.706535,-7.550000000000001
12,1,1,-4.799157,-3.486166,-7.550000000000001
13,1,1,-5.123695,-3.245382,-7.550000000000001
14,1,1,-5.422226,-2.985307,-7.550000000000001
15,1,1,-5.692292,-2.700659,-7.550000000000001
16,1,1,-5.930338,-2.380465,-7.550000000000001
17,1,1,-6.132232,-2.018942,-7.550000000000001
18,1,1,-6.294925,-1.626929,-7.550000000000001
19,1,1,-6.418690,-1.237649,-7.550000000000001
20,1,1,-6.508677,-0.899864,-7.550000000000001
21,1,1,-6.574598,-0.659217,-7.550000000000001
22,1,1,-6.628138,-0.535392,-7.550000000000001
23,1,1,-6.680482,-0.523442,-7.550000000000001
24,1,1,-6.739075,-0.585928,-7.550000000000001
25,1,1,-6.806353,-0.672785,-7.550000000000001
26,1,1,-6.880173,-0.738196,-7.550000000000001
27,1,1,-6.956173,-0.760005,-7.550000000000001
28,1,1,-7.030271,-0.740982,-7.550000000000001
29,1,1,-7.099132,-0.688612,-7.550000000000001
30,1,1,-7.161640,-0.625075,-7.550000000000001
31,1,1,-7.218358,-0.567183,-7.550000000000001
32,1,1,-7.270776,-0.524182,-7.550000000000001
33,1,1,-7.320243,-0.494664,-7.550000000000001
34,1,1,-7.368075,-0.478325,-7.550000000000001
35,1,1,-7.414480,-0.464047,-7.550000000000001
36,1,1,-7.459674,-0.451940,-7.550000000000001
37,1,1,-7.503500,-0.438258,-7.550000000000001
38,1,1,-7.545734,-0.422344,-7.550000000000001
39,1,1,-7.586303,-0.405689,-7.550000000000001
40,1,1,-7.625991,-0.396883,-7.550000000000001
41,1,1,-7.664850,-0.388588,-7.550000000000001
42,1,1,-7.701874,-0.370242,-7.550000000000001
43,1,1,-7.735070,-0.331958,-7.550000000000001
44,1,1,-7.761302,-0.262322,-7.550000000000001
45,1,1,-7.777907,-0.166050,-7.550000000000001
46,1,1,-7.784117,-0.062091,-7.550000000000001
47,1,1,-7.782198,0.019182,-7.550000000000001
48,1,1,-7.777782,0.044165,-7.550000000000001
49,1,1,-7.777944,-0.001625,-7.550000000000001
50,1,1,-7.789261,-0.113167,-7.550000000000001
51,1,1,-7.814671,-0.254098,-7.550000000000001
52,1,1,-7.852769,-0.380980,-7.550000000000001
53,1,1,-7.897118,-0.443491,-7.550000000000001
54,1,1,-7.939044,-0.419264,-7.550000000000001
55,1,1,-7.969326,-0.302812,-7.550000000000001
56,1,1,-7.982141,-0.128149,-7.550000000000001
57,1,1,-7.976777,0.053632,-7.550000000000001
58,1,1,-7.957733,0.190440,-7.550000000000001
59,1,1,-7.932247,0.254862,-7.550000000000001
60,1,1,-7.908052,0.241950,-7.550000000000001
61,1,1,-7.889624,0.184280,-7.550000000000001
62,1,1,-7.876231,0.133928,-7.550000000000001
63,1,1,-7.864024,0.122069,-7.550000000000001
64,1,1,-7.847719,0.163057,-7.550000000000001
65,1,1,-7.824388,0.233306,-7.550000000000001
66,1,1,-7.795297,0.290914,-7.550000000000001
67,1,1,-7.765789,0.295080,-7.550000000000001
68,1,1,-7.742087,0.237013,-7.550000000000001
69,1,1,-7.729222,0.128651,-7.550000000000001
70,1,1,-7.729595,-0.003732,-7.550000000000001
71,1,1,-7.742982,-0.133867,-7.550000000000001
72,1,1,-7.768755,-0.257725,-7.550000000000001
73,1,1,-7.807551,-0.387961,-7.550000000000001
74,1,1,-7.860859,-0.533087,-7.550000000000001
75,1,1,-7.930479,-0.696191,-7.550000000000001
76,1,1,-8.017188,-0.867094,-7.550000000000001
77,1,1,-8.118760,-1.015717,-7.550000000000001
78,1,1,-8.231667,-1.129077,-7.550000000000001
79,1,1,-8.350837,-1.191694,-7.550000000000001
80,1,1,-8.470395,-1.195582,-7.550000000000001
81,1,1,-8.584459,-1.140645,-7.550000000000001
82,1,1,-8.686094,-1.016351,-7.550000000000001
83,1,1,-8.768109,-0.820144,-7.550000000000001
84,1,1,-8.824076,-0.559674,-7.550000000000001
85,1,1,-8.849374,-0.252973,-7.550000000000001
86,1,1,-8.843227,0.061468,-7.550000000000001
87,1,1,-8.809361,0.338658,-7.550000000000001
88,1,1,-8.755148,0.542132,-7.550000000000001
89,1,1,-8.690745,0.644028,-7.550000000000001
90,1,1,-8.625532,0.652130,-7.550000000000001
91,1,1,-8.566457,0.588623,-7.550000000000001
92,1,1,-8.516748,0.486632,-7.550000000000001
93,1,1,-8.476986,0.371675,-7.550000000000001
94,1,1,-8.446227,0.255233,-7.550000000000001
95,1,1,-8.423150,0.131793,-7.550000000000001
96,1,1,-8.407222,-0.007655,-7.550000000000001
97,1,1,-8.397434,-0.151957,-7.550000000000001
98,1,1,-8.392376,-0.277068,-7.550000000000001
99,1,1,-8.390543,-0.352493,-7.550000000000001


==> data/high_level_policy/smooth/subgoals_ep2_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,2,1,-1.508001,-3.438896,-5.1000000000000005
1,2,1,-1.450856,-3.474219,-5.1000000000000005
2,2,1,-1.465049,-3.566509,-5.1000000000000005
3,2,1,-1.574288,-3.686395,-5.1000000000000005
4,2,1,-1.777812,-3.793480,-5.1000000000000005
5,2,1,-2.056342,-3.851722,-5.1000000000000005
6,2,1,-2.381967,-3.835049,-5.1000000000000005
7,2,1,-2.727105,-3.732491,-5.1000000000000005
8,2,1,-3.069581,-3.546926,-5.1000000000000005
9,2,1,-3.393558,-3.287280,-5.1000000000000005
10,2,1,-3.690468,-2.969107,-5.1000000000000005
11,2,1,-3.951460,-2.609916,-5.1000000000000005
12,2,1,-4.174195,-2.227354,-5.1000000000000005
13,2,1,-4.358970,-1.847742,-5.1000000000000005
14,2,1,-4.508496,-1.495268,-5.1000000000000005
15,2,1,-4.628607,-1.201111,-5.1000000000000005
16,2,1,-4.727220,-0.986122,-5.1000000000000005
17,2,1,-4.812969,-0.857495,-5.1000000000000005
18,2,1,-4.893227,-0.802581,-5.1000000000000005
19,2,1,-4.972371,-0.791439,-5.1000000000000005
20,2,1,-5.051489,-0.791173,-5.1000000000000005
21,2,1,-5.128794,-0.773053,-5.1000000000000005
22,2,1,-5.201082,-0.722882,-5.1000000000000005
23,2,1,-5.264684,-0.636020,-5.1000000000000005
24,2,1,-5.316366,-0.516822,-5.1000000000000005
25,2,1,-5.353400,-0.370340,-5.1000000000000005
26,2,1,-5.374275,-0.208751,-5.1000000000000005
27,2,1,-5.379405,-0.051291,-5.1000000000000005
28,2,1,-5.371709,0.076954,-5.1000000000000005
29,2,1,-5.356593,0.151162,-5.1000000000000005
30,2,1,-5.339624,0.169687,-5.1000000000000005
31,2,1,-5.326770,0.128539,-5.1000000000000005
32,2,1,-5.321786,0.049847,-5.1000000000000005
33,2,1,-5.326231,-0.044457,-5.1000000000000005
34,2,1,-5.338402,-0.121709,-5.1000000000000005
35,2,1,-5.355275,-0.168722,-5.1000000000000005
36,2,1,-5.373171,-0.178969,-5.1000000000000005
37,2,1,-5.389012,-0.158410,-5.1000000000000005
38,2,1,-5.401099,-0.120863,-5.1000000000000005
39,2,1,-5.408672,-0.075733,-5.1000000000000005
40,2,1,-5.411370,-0.026983,-5.1000000000000005
41,2,1,-5.407328,0.040424,-5.1000000000000005
42,2,1,-5.393815,0.135129,-5.1000000000000005
43,2,1,-5.367179,0.266357,-5.1000000000000005
44,2,1,-5.326257,0.409227,-5.1000000000000005
45,2,1,-5.273406,0.528502,-5.1000000000000005
46,2,1,-5.214839,0.585679,-5.1000000000000005
47,2,1,-5.159499,0.553400,-5.1000000000000005
48,2,1,-5.115763,0.437354,-5.1000000000000005
49,2,1,-5.089693,0.260701,-5.1000000000000005
50,2,1,-5.082492,0.072011,-5.1000000000000005
51,2,1,-5.092249,-0.097567,-5.1000000000000005
52,2,1,-5.115366,-0.231170,-5.1000000000000005
53,2,1,-5.148660,-0.332946,-5.1000000000000005
54,2,1,-5.189613,-0.409523,-5.1000000000000005
55,2,1,-5.237095,-0.474824,-5.1000000000000005
56,2,1,-5.290325,-0.532303,-5.1000000000000005
57,2,1,-5.348315,-0.579891,-5.1000000000000005
58,2,1,-5.409763,-0.614485,-5.1000000000000005
59,2,1,-5.472512,-0.627486,-5.1000000000000005
60,2,1,-5.533335,-0.608230,-5.1000000000000005
61,2,1,-5.587006,-0.536717,-5.1000000000000005
62,2,1,-5.627776,-0.407701,-5.1000000000000005
63,2,1,-5.649950,-0.221734,-5.1000000000000005
64,2,1,-5.650196,-0.002464,-5.1000000000000005
65,2,1,-5.629325,0.208717,-5.1000000000000005
66,2,1,-5.591369,0.379554,-5.1000000000000005
67,2,1,-5.542812,0.485567,-5.1000000000000005
68,2,1,-5.489419,0.533936,-5.1000000000000005
69,2,1,-5.435165,0.542541,-5.1000000000000005
70,2,1,-5.380993,0.541714,-5.1000000000000005
71,2,1,-5.327055,0.539381,-5.1000000000000005
72,2,1,-5.274375,0.526807,-5.1000000000000005
73,2,1,-5.225512,0.488627,-5.1000000000000005
74,2,1,-5.184195,0.413165,-5.1000000000000005
75,2,1,-5.153858,0.303374,-5.1000000000000005
76,2,1,-5.135464,0.183936,-5.1000000000000005
77,2,1,-5.126694,0.087703,-5.1000000000000005
78,2,1,-5.122995,0.036987,-5.1000000000000005
79,2,1,-5.119710,0.032860,-5.1000000000000005
80,2,1,-5.113966,0.057437,-5.1000000000000005
81,2,1,-5.105422,0.085437,-5.1000000000000005
82,2,1,-5.095902,0.095199,-5.1000000000000005
83,2,1,-5.088734,0.071680,-5.1000000000000005
84,2,1,-5.086336,0.023986,-5.1000000000000005
85,2,1,-5.090949,-0.046132,-5.1000000000000005
86,2,1,-5.103189,-0.122397,-5.1000000000000005
87,2,1,-5.123043,-0.198545,-5.1000000000000005
88,2,1,-5.149328,-0.262851,-5.1000000000000005
89,2,1,-5.180582,-0.312534,-5.1000000000000005
90,2,1,-5.214493,-0.339117,-5.1000000000000005
91,2,1,-5.248412,-0.339564,-5.1000000000000005
92,2,1,-5.279556,-0.312330,-5.1000000000000005
93,2,1,-5.305090,-0.255571,-5.1000000000000005
94,2,1,-5.322867,-0.175702,-5.1000000000000005
95,2,1,-5.332048,-0.083764,-5.1000000000000005
96,2,1,-5.333600,0.003873,-5.1000000000000005
97,2,1,-5.329934,0.078033,-5.1000000000000005
98,2,1,-5.324736,0.126380,-5.1000000000000005
99,2,1,-5.321043,0.150994,-5.1000000000000005


==> data/high_level_policy/smooth/subgoals_ep3_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,3,0,-0.414756,0.508719,5.1000000000000005
1,3,0,-0.450496,0.147260,5.1000000000000005
2,3,0,-0.496699,-0.034847,5.1000000000000005
3,3,0,-0.519287,0.097703,5.1000000000000005
4,3,0,-0.484435,0.567849,5.1000000000000005
5,3,0,-0.368726,1.290112,5.1000000000000005
6,3,0,-0.165171,2.107748,5.1000000000000005
7,3,0,0.118715,2.873933,5.1000000000000005
8,3,0,0.464591,3.473996,5.1000000000000005
9,3,0,0.850976,3.869772,5.1000000000000005
10,3,0,1.257711,4.067354,5.1000000000000005
11,3,0,1.667245,4.095338,5.1000000000000005
12,3,0,2.066596,3.993507,5.1000000000000005
13,3,0,2.445608,3.790126,5.1000000000000005
14,3,0,2.797391,3.517825,5.1000000000000005
15,3,0,3.117255,3.198641,5.1000000000000005
16,3,0,3.405172,2.879174,5.1000000000000005
17,3,0,3.664049,2.588770,5.1000000000000005
18,3,0,3.898998,2.349489,5.1000000000000005
19,3,0,4.115756,2.167583,5.1000000000000005
20,3,0,4.318816,2.030594,5.1000000000000005
21,3,0,4.510073,1.912568,5.1000000000000005
22,3,0,4.687973,1.779001,5.1000000000000005
23,3,0,4.848465,1.604923,5.1000000000000005
24,3,0,4.986427,1.379620,5.1000000000000005
25,3,0,5.097229,1.108019,5.1000000000000005
26,3,0,5.178806,0.815774,5.1000000000000005
27,3,0,5.232742,0.539362,5.1000000000000005
28,3,0,5.263469,0.307266,5.1000000000000005
29,3,0,5.278761,0.152915,5.1000000000000005
30,3,0,5.287434,0.086730,5.1000000000000005
31,3,0,5.297139,0.097054,5.1000000000000005
32,3,0,5.314290,0.171512,5.1000000000000005
33,3,0,5.341365,0.270752,5.1000000000000005
34,3,0,5.378610,0.372449,5.1000000000000005
35,3,0,5.423095,0.444843,5.1000000000000005
36,3,0,5.471168,0.480732,5.1000000000000005
37,3,0,5.519425,0.482575,5.1000000000000005
38,3,0,5.565541,0.461163,5.1000000000000005
39,3,0,5.609167,0.436252,5.1000000000000005
40,3,0,5.651142,0.419755,5.1000000000000005
41,3,0,5.692748,0.416061,5.1000000000000005
42,3,0,5.735216,0.424673,5.1000000000000005
43,3,0,5.779547,0.443314,5.1000000000000005
44,3,0,5.825229,0.456820,5.1000000000000005
45,3,0,5.870502,0.452731,5.1000000000000005
46,3,0,5.911595,0.410931,5.1000000000000005
47,3,0,5.942923,0.313277,5.1000000000000005
48,3,0,5.958210,0.152868,5.1000000000000005
49,3,0,5.952370,-0.058399,5.1000000000000005
50,3,0,5.923500,-0.288703,5.1000000000000005
51,3,0,5.873018,-0.504815,5.1000000000000005
52,3,0,5.806929,-0.660889,5.1000000000000005
53,3,0,5.732640,-0.742890,5.1000000000000005
54,3,0,5.658106,-0.745342,5.1000000000000005
55,3,0,5.590039,-0.680671,5.1000000000000005
56,3,0,5.532761,-0.572777,5.1000000000000005
57,3,0,5.488680,-0.440815,5.1000000000000005
58,3,0,5.457947,-0.307330,5.1000000000000005
59,3,0,5.439988,-0.179589,5.1000000000000005
60,3,0,5.433832,-0.061561,5.1000000000000005
61,3,0,5.438405,0.045736,5.1000000000000005
62,3,0,5.452397,0.139918,5.1000000000000005
63,3,0,5.475606,0.232091,5.1000000000000005
64,3,0,5.507762,0.321562,5.1000000000000005
65,3,0,5.549011,0.412489,5.1000000000000005
66,3,0,5.599741,0.507302,5.1000000000000005
67,3,0,5.660222,0.604811,5.1000000000000005
68,3,0,5.729882,0.696599,5.1000000000000005
69,3,0,5.807393,0.775104,5.1000000000000005
70,3,0,5.890401,0.830079,5.1000000000000005
71,3,0,5.975872,0.854715,5.1000000000000005
72,3,0,6.061868,0.859959,5.1000000000000005
73,3,0,6.147026,0.851579,5.1000000000000005
74,3,0,6.231185,0.841593,5.1000000000000005
75,3,0,6.314948,0.837629,5.1000000000000005
76,3,0,6.398073,0.831244,5.1000000000000005
77,3,0,6.479842,0.817696,5.1000000000000005
78,3,0,6.558343,0.785012,5.1000000000000005
79,3,0,6.632104,0.737608,5.1000000000000005
80,3,0,6.700500,0.683962,5.1000000000000005
81,3,0,6.764245,0.637442,5.1000000000000005
82,3,0,6.823806,0.595613,5.1000000000000005
83,3,0,6.878947,0.551411,5.1000000000000005
84,3,0,6.928388,0.494414,5.1000000000000005
85,3,0,6.970117,0.417290,5.1000000000000005
86,3,0,7.003139,0.330212,5.1000000000000005
87,3,0,7.029019,0.258802,5.1000000000000005
88,3,0,7.050436,0.214173,5.1000000000000005
89,3,0,7.069868,0.194323,5.1000000000000005
90,3,0,7.087776,0.179081,5.1000000000000005
91,3,0,7.100950,0.133954,5.1000000000000005
92,3,0,7.104590,0.041041,5.1000000000000005
93,3,0,7.094320,-0.097684,5.1000000000000005
94,3,0,7.068447,-0.254034,5.1000000000000005
95,3,0,7.029332,-0.394147,5.1000000000000005
96,3,0,6.983016,-0.492991,5.1000000000000005
97,3,0,6.937848,-0.541128,5.1000000000000005
98,3,0,6.901997,-0.554416,5.1000000000000005
99,3,0,6.882117,-0.554212,5.1000000000000005


==> data/high_level_policy/smooth/subgoals_ep4_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,4,0,-0.031410,1.140258,7.550000000000001
1,4,0,-0.091990,0.870077,7.550000000000001
2,4,0,-0.132467,0.844521,7.550000000000001
3,4,0,-0.114474,1.126235,7.550000000000001
4,4,0,-0.011889,1.667267,7.550000000000001
5,4,0,0.183167,2.339596,7.550000000000001
6,4,0,0.462728,3.006757,7.550000000000001
7,4,0,0.807895,3.554220,7.550000000000001
8,4,0,1.196492,3.930534,7.550000000000001
9,4,0,1.608057,4.132986,7.550000000000001
10,4,0,2.027859,4.198017,7.550000000000001
11,4,0,2.444085,4.162262,7.550000000000001
12,4,0,2.849943,4.058579,7.550000000000001
13,4,0,3.241492,3.915483,7.550000000000001
14,4,0,3.616137,3.746456,7.550000000000001
15,4,0,3.973176,3.570390,7.550000000000001
16,4,0,4.312765,3.395885,7.550000000000001
17,4,0,4.635330,3.225654,7.550000000000001
18,4,0,4.941499,3.061689,7.550000000000001
19,4,0,5.231793,2.902937,7.550000000000001
20,4,0,5.506086,2.742930,7.550000000000001
21,4,0,5.763838,2.577526,7.550000000000001
22,4,0,6.004172,2.403333,7.550000000000001
23,4,0,6.226126,2.219544,7.550000000000001
24,4,0,6.429398,2.032724,7.550000000000001
25,4,0,6.614759,1.853609,7.550000000000001
26,4,0,6.783437,1.686776,7.550000000000001
27,4,0,6.937904,1.544669,7.550000000000001
28,4,0,7.081137,1.432332,7.550000000000001
29,4,0,7.214911,1.337738,7.550000000000001
30,4,0,7.340525,1.256138,7.550000000000001
31,4,0,7.457671,1.171469,7.550000000000001
32,4,0,7.564576,1.069041,7.550000000000001
33,4,0,7.658868,0.942924,7.550000000000001
34,4,0,7.737382,0.785139,7.550000000000001
35,4,0,7.797275,0.598928,7.550000000000001
36,4,0,7.837244,0.399691,7.550000000000001
37,4,0,7.857745,0.205011,7.550000000000001
38,4,0,7.861792,0.040474,7.550000000000001
39,4,0,7.854909,-0.068831,7.550000000000001
40,4,0,7.844090,-0.108195,7.550000000000001
41,4,0,7.835664,-0.084254,7.550000000000001
42,4,0,7.834237,-0.014268,7.550000000000001
43,4,0,7.841987,0.077500,7.550000000000001
44,4,0,7.858564,0.165765,7.550000000000001
45,4,0,7.881615,0.230511,7.550000000000001
46,4,0,7.907521,0.259062,7.550000000000001
47,4,0,7.932418,0.248969,7.550000000000001
48,4,0,7.953655,0.212366,7.550000000000001
49,4,0,7.969760,0.161053,7.550000000000001
50,4,0,7.981598,0.118384,7.550000000000001
51,4,0,7.991792,0.101941,7.550000000000001
52,4,0,8.002852,0.110595,7.550000000000001
53,4,0,8.016834,0.139824,7.550000000000001
54,4,0,8.033359,0.165247,7.550000000000001
55,4,0,8.049618,0.162584,7.550000000000001
56,4,0,8.062517,0.128996,7.550000000000001
57,4,0,8.069158,0.066412,7.550000000000001
58,4,0,8.068896,-0.002619,7.550000000000001
59,4,0,8.063689,-0.052073,7.550000000000001
60,4,0,8.057490,-0.061987,7.550000000000001
61,4,0,8.054530,-0.029605,7.550000000000001
62,4,0,8.057685,0.031551,7.550000000000001
63,4,0,8.068579,0.108941,7.550000000000001
64,4,0,8.087770,0.191904,7.550000000000001
65,4,0,8.114637,0.268679,7.550000000000001
66,4,0,8.149635,0.349980,7.550000000000001
67,4,0,8.193559,0.439240,7.550000000000001
68,4,0,8.246134,0.525742,7.550000000000001
69,4,0,8.306327,0.601935,7.550000000000001
70,4,0,8.370645,0.643181,7.550000000000001
71,4,0,8.435400,0.647551,7.550000000000001
72,4,0,8.496974,0.615741,7.550000000000001
73,4,0,8.553622,0.566474,7.550000000000001
74,4,0,8.606096,0.524747,7.550000000000001
75,4,0,8.656332,0.502357,7.550000000000001
76,4,0,8.706769,0.504364,7.550000000000001
77,4,0,8.758275,0.515062,7.550000000000001
78,4,0,8.809743,0.514687,7.550000000000001
79,4,0,8.858148,0.484047,7.550000000000001
80,4,0,8.898970,0.408216,7.550000000000001
81,4,0,8.926966,0.279960,7.550000000000001
82,4,0,8.937860,0.108942,7.550000000000001
83,4,0,8.929881,-0.079789,7.550000000000001
84,4,0,8.905140,-0.247409,7.550000000000001
85,4,0,8.869223,-0.359172,7.550000000000001
86,4,0,8.830684,-0.385392,7.550000000000001
87,4,0,8.799052,-0.316320,7.550000000000001
88,4,0,8.780241,-0.188104,7.550000000000001
89,4,0,8.776516,-0.037253,7.550000000000001
90,4,0,8.784739,0.082227,7.550000000000001
91,4,0,8.798336,0.134067,7.550000000000001
92,4,0,8.809435,0.102216,7.550000000000001
93,4,0,8.810748,-0.013865,7.550000000000001
94,4,0,8.797715,-0.194166,7.550000000000001
95,4,0,8.769398,-0.414650,7.550000000000001
96,4,0,8.729566,-0.645406,7.550000000000001
97,4,0,8.686019,-0.852407,7.550000000000001
98,4,0,8.648701,-1.007844,7.550000000000001
99,4,0,8.627010,-1.092485,7.550000000000001


==> data/high_level_policy/smooth/subgoals_ep5_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,5,0,-0.490681,0.368762,10.0
1,5,0,-0.528377,0.001144,10.0
2,5,0,-0.577164,-0.167818,10.0
3,5,0,-0.602097,-0.006891,10.0
4,5,0,-0.568570,0.499596,10.0
5,5,0,-0.452821,1.257155,10.0
6,5,0,-0.247790,2.104405,10.0
7,5,0,0.039040,2.894565,10.0
8,5,0,0.390142,3.522438,10.0
9,5,0,0.785150,3.954520,10.0
10,5,0,1.206314,4.211648,10.0
11,5,0,1.639987,4.336724,10.0
12,5,0,2.077633,4.376466,10.0
13,5,0,2.514199,4.365657,10.0
14,5,0,2.946956,4.327574,10.0
15,5,0,3.374021,4.270646,10.0
16,5,0,3.795067,4.210464,10.0
17,5,0,4.209778,4.147107,10.0
18,5,0,4.618057,4.082788,10.0
19,5,0,5.018969,4.009116,10.0
20,5,0,5.410677,3.917087,10.0
21,5,0,5.789711,3.790340,10.0
22,5,0,6.151594,3.618829,10.0
23,5,0,6.492074,3.404801,10.0
24,5,0,6.808496,3.164218,10.0
25,5,0,7.100955,2.924587,10.0
26,5,0,7.372991,2.720362,10.0
27,5,0,7.630703,2.577114,10.0
28,5,0,7.880467,2.497649,10.0
29,5,0,8.127259,2.467920,10.0
30,5,0,8.372197,2.449378,10.0
31,5,0,8.612184,2.399872,10.0
32,5,0,8.841329,2.291442,10.0
33,5,0,9.052957,2.116281,10.0
34,5,0,9.241739,1.887822,10.0
35,5,0,9.405440,1.637015,10.0
36,5,0,9.545614,1.401737,10.0
37,5,0,9.666646,1.210314,10.0
38,5,0,9.774036,1.073902,10.0
39,5,0,9.872575,0.985392,10.0
40,5,0,9.966031,0.934557,10.0
41,5,0,10.055916,0.898854,10.0
42,5,0,10.141711,0.857951,10.0
43,5,0,10.222388,0.806767,10.0
44,5,0,10.297571,0.751825,10.0
45,5,0,10.367569,0.699985,10.0
46,5,0,10.433525,0.659559,10.0
47,5,0,10.495824,0.622994,10.0
48,5,0,10.552689,0.568649,10.0
49,5,0,10.600667,0.479780,10.0
50,5,0,10.634595,0.339272,10.0
51,5,0,10.650489,0.158941,10.0
52,5,0,10.647775,-0.027133,10.0
53,5,0,10.630063,-0.177120,10.0
54,5,0,10.603547,-0.265163,10.0
55,5,0,10.574718,-0.288288,10.0
56,5,0,10.548013,-0.267055,10.0
57,5,0,10.524543,-0.234694,10.0
58,5,0,10.502945,-0.215987,10.0
59,5,0,10.480432,-0.225127,10.0
60,5,0,10.455172,-0.252601,10.0
61,5,0,10.427275,-0.278973,10.0
62,5,0,10.398376,-0.288990,10.0
63,5,0,10.371259,-0.271162,10.0
64,5,0,10.348547,-0.227122,10.0
65,5,0,10.331521,-0.170263,10.0
66,5,0,10.320494,-0.110268,10.0
67,5,0,10.315299,-0.051950,10.0
68,5,0,10.315173,-0.001263,10.0
69,5,0,10.320048,0.048753,10.0
70,5,0,10.329417,0.093689,10.0
71,5,0,10.342468,0.130508,10.0
72,5,0,10.357286,0.148179,10.0
73,5,0,10.370589,0.133033,10.0
74,5,0,10.379441,0.088516,10.0
75,5,0,10.382323,0.028826,10.0
76,5,0,10.379965,-0.023579,10.0
77,5,0,10.375035,-0.049302,10.0
78,5,0,10.371909,-0.031262,10.0
79,5,0,10.375761,0.038524,10.0
80,5,0,10.391015,0.152533,10.0
81,5,0,10.421151,0.301368,10.0
82,5,0,10.467729,0.465780,10.0
83,5,0,10.529818,0.620883,10.0
84,5,0,10.603976,0.741580,10.0
85,5,0,10.684484,0.805087,10.0
86,5,0,10.764447,0.799625,10.0
87,5,0,10.838065,0.736185,10.0
88,5,0,10.901258,0.631931,10.0
89,5,0,10.951542,0.502834,10.0
90,5,0,10.987362,0.358204,10.0
91,5,0,11.008367,0.206271,10.0
92,5,0,11.015101,0.053959,10.0
93,5,0,11.008106,-0.100032,10.0
94,5,0,10.989458,-0.250283,10.0
95,5,0,10.963080,-0.388186,10.0
96,5,0,10.933505,-0.511253,10.0
97,5,0,10.905674,-0.614433,10.0
98,5,0,10.884063,-0.693574,10.0
99,5,0,10.872449,-0.734100,10.0


==> data/high_level_policy/smooth/subgoals_ep6_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,6,3,-0.932243,-2.115604,-2.5
1,6,3,-0.900326,-2.125538,-2.5
2,6,3,-0.909266,-2.158810,-2.5
3,6,3,-0.973733,-2.212170,-2.5
4,6,3,-1.094999,-2.275136,-2.5
5,6,3,-1.264392,-2.338349,-2.5
6,6,3,-1.468941,-2.395248,-2.5
7,6,3,-1.696236,-2.442815,-2.5
8,6,3,-1.936864,-2.480108,-2.5
9,6,3,-2.184749,-2.507553,-2.5
10,6,3,-2.437526,-2.527774,-2.5
11,6,3,-2.691456,-2.539301,-2.5
12,6,3,-2.946182,-2.547255,-2.5
13,6,3,-3.201508,-2.553261,-2.5
14,6,3,-3.457404,-2.558961,-2.5
15,6,3,-3.713962,-2.565578,-2.5
16,6,3,-3.971312,-2.573500,-2.5
17,6,3,-4.229519,-2.582074,-2.5
18,6,3,-4.488520,-2.590013,-2.5
19,6,3,-4.748194,-2.596740,-2.5
20,6,3,-5.008372,-2.601773,-2.5
21,6,3,-5.268904,-2.605321,-2.5
22,6,3,-5.529699,-2.607954,-2.5
23,6,3,-5.790708,-2.610087,-2.5
24,6,3,-6.051826,-2.611179,-2.5
25,6,3,-6.312904,-2.610787,-2.5
26,6,3,-6.573733,-2.608293,-2.5
27,6,3,-6.834173,-2.604393,-2.5
28,6,3,-7.094219,-2.600459,-2.5
29,6,3,-7.354056,-2.598373,-2.5
30,6,3,-7.614013,-2.599574,-2.5
31,6,3,-7.874446,-2.604325,-2.5
32,6,3,-8.135639,-2.611929,-2.5
33,6,3,-8.397726,-2.620873,-2.5
34,6,3,-8.660749,-2.630229,-2.5
35,6,3,-8.924661,-2.639124,-2.5
36,6,3,-9.189420,-2.647587,-2.5
37,6,3,-9.454904,-2.654838,-2.5
38,6,3,-9.720858,-2.659539,-2.5
39,6,3,-9.986902,-2.660440,-2.5
40,6,3,-10.252521,-2.656191,-2.5
41,6,3,-10.517233,-2.647119,-2.5
42,6,3,-10.780675,-2.634422,-2.5
43,6,3,-11.042766,-2.620909,-2.5
44,6,3,-11.303683,-2.609175,-2.5
45,6,3,-11.563831,-2.601474,-2.5
46,6,3,-11.823749,-2.599187,-2.5
47,6,3,-12.083969,-2.602191,-2.5
48,6,3,-12.344944,-2.609758,-2.5
49,6,3,-12.606878,-2.619334,-2.5
50,6,3,-12.869771,-2.628934,-2.5
51,6,3,-13.133376,-2.636052,-2.5
52,6,3,-13.397287,-2.639103,-2.5
53,6,3,-13.661048,-2.637611,-2.5
54,6,3,-13.924355,-2.633072,-2.5
55,6,3,-14.187134,-2.627786,-2.5
56,6,3,-14.449589,-2.624553,-2.5
57,6,3,-14.712129,-2.625398,-2.5
58,6,3,-14.975233,-2.631042,-2.5
59,6,3,-15.239277,-2.640438,-2.5
60,6,3,-15.504365,-2.650881,-2.5
61,6,3,-15.770401,-2.660360,-2.5
62,6,3,-16.037092,-2.666913,-2.5
63,6,3,-16.304130,-2.670376,-2.5
64,6,3,-16.571263,-2.671336,-2.5
65,6,3,-16.838309,-2.670457,-2.5
66,6,3,-17.105186,-2.668771,-2.5
67,6,3,-17.371822,-2.666361,-2.5
68,6,3,-17.638176,-2.663535,-2.5
69,6,3,-17.904061,-2.658853,-2.5
70,6,3,-18.169337,-2.652755,-2.5
71,6,3,-18.433804,-2.644677,-2.5
72,6,3,-18.697256,-2.634521,-2.5
73,6,3,-18.959487,-2.622306,-2.5
74,6,3,-19.220362,-2.608753,-2.5
75,6,3,-19.479895,-2.595332,-2.5
76,6,3,-19.738235,-2.583396,-2.5
77,6,3,-19.995730,-2.574952,-2.5
78,6,3,-20.252870,-2.571398,-2.5
79,6,3,-20.510152,-2.572821,-2.5
80,6,3,-20.767873,-2.577204,-2.5
81,6,3,-21.026053,-2.581799,-2.5
82,6,3,-21.284485,-2.584322,-2.5
83,6,3,-21.542880,-2.583952,-2.5
84,6,3,-21.801118,-2.582380,-2.5
85,6,3,-22.059283,-2.581655,-2.5
86,6,3,-22.317622,-2.583385,-2.5
87,6,3,-22.576331,-2.587091,-2.5
88,6,3,-22.835419,-2.590879,-2.5
89,6,3,-23.094604,-2.591855,-2.5
90,6,3,-23.353584,-2.589793,-2.5
91,6,3,-23.611815,-2.586158,-2.5
92,6,3,-23.868448,-2.583927,-2.5
93,6,3,-24.121955,-2.585495,-2.5
94,6,3,-24.369055,-2.591588,-2.5
95,6,3,-24.603653,-2.601011,-2.5
96,6,3,-24.816148,-2.610896,-2.5
97,6,3,-24.993863,-2.619239,-2.5
98,6,3,-25.122837,-2.624653,-2.5
99,6,3,-25.190902,-2.627324,-2.5


==> data/high_level_policy/smooth/subgoals_ep7_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,7,3,-1.011339,-2.127024,-1.75
1,7,3,-0.982040,-2.173307,-1.75
2,7,3,-0.995841,-2.225696,-1.75
3,7,3,-1.064339,-2.266319,-1.75
4,7,3,-1.185429,-2.282752,-1.75
5,7,3,-1.347502,-2.270839,-1.75
6,7,3,-1.535879,-2.236614,-1.75
7,7,3,-1.737726,-2.189840,-1.75
8,7,3,-1.944207,-2.139283,-1.75
9,7,3,-2.150339,-2.090278,-1.75
10,7,3,-2.355116,-2.047778,-1.75
11,7,3,-2.556140,-2.010233,-1.75
12,7,3,-2.754277,-1.981373,-1.75
13,7,3,-2.950549,-1.962722,-1.75
14,7,3,-3.145678,-1.951286,-1.75
15,7,3,-3.340144,-1.944665,-1.75
16,7,3,-3.534173,-1.940283,-1.75
17,7,3,-3.727734,-1.935611,-1.75
18,7,3,-3.920664,-1.929301,-1.75
19,7,3,-4.112881,-1.922168,-1.75
20,7,3,-4.304413,-1.915321,-1.75
21,7,3,-4.495360,-1.909472,-1.75
22,7,3,-4.685791,-1.904309,-1.75
23,7,3,-4.875690,-1.898992,-1.75
24,7,3,-5.064983,-1.892932,-1.75
25,7,3,-5.253575,-1.885921,-1.75
26,7,3,-5.441501,-1.879255,-1.75
27,7,3,-5.629014,-1.875136,-1.75
28,7,3,-5.816577,-1.875630,-1.75
29,7,3,-6.004683,-1.881060,-1.75
30,7,3,-6.193748,-1.890644,-1.75
31,7,3,-6.383864,-1.901160,-1.75
32,7,3,-6.574797,-1.909333,-1.75
33,7,3,-6.765988,-1.911905,-1.75
34,7,3,-6.956661,-1.906738,-1.75
35,7,3,-7.145954,-1.892927,-1.75
36,7,3,-7.333207,-1.872532,-1.75
37,7,3,-7.518102,-1.848948,-1.75
38,7,3,-7.700686,-1.825837,-1.75
39,7,3,-7.881430,-1.807438,-1.75
40,7,3,-8.061070,-1.796399,-1.75
41,7,3,-8.240480,-1.794103,-1.75
42,7,3,-8.420451,-1.799708,-1.75
43,7,3,-8.601603,-1.811519,-1.75
44,7,3,-8.784343,-1.827405,-1.75
45,7,3,-8.968784,-1.844410,-1.75
46,7,3,-9.154769,-1.859847,-1.75
47,7,3,-9.341917,-1.871476,-1.75
48,7,3,-9.529667,-1.877506,-1.75
49,7,3,-9.717444,-1.877772,-1.75
50,7,3,-9.904801,-1.873565,-1.75
51,7,3,-10.091458,-1.866572,-1.75
52,7,3,-10.277352,-1.858936,-1.75
53,7,3,-10.462585,-1.852331,-1.75
54,7,3,-10.647405,-1.848205,-1.75
55,7,3,-10.832110,-1.847046,-1.75
56,7,3,-11.016994,-1.848841,-1.75
57,7,3,-11.202393,-1.853992,-1.75
58,7,3,-11.388601,-1.862081,-1.75
59,7,3,-11.575842,-1.872403,-1.75
60,7,3,-11.764177,-1.883358,-1.75
61,7,3,-11.953607,-1.894301,-1.75
62,7,3,-12.143922,-1.903151,-1.75
63,7,3,-12.334798,-1.908760,-1.75
64,7,3,-12.525819,-1.910206,-1.75
65,7,3,-12.716557,-1.907377,-1.75
66,7,3,-12.906629,-1.900722,-1.75
67,7,3,-13.095785,-1.891562,-1.75
68,7,3,-13.283919,-1.881342,-1.75
69,7,3,-13.471045,-1.871260,-1.75
70,7,3,-13.657324,-1.862781,-1.75
71,7,3,-13.842953,-1.856296,-1.75
72,7,3,-14.028119,-1.851662,-1.75
73,7,3,-14.213017,-1.848976,-1.75
74,7,3,-14.397846,-1.848292,-1.75
75,7,3,-14.582818,-1.849723,-1.75
76,7,3,-14.768146,-1.853275,-1.75
77,7,3,-14.953988,-1.858424,-1.75
78,7,3,-15.140446,-1.864575,-1.75
79,7,3,-15.327559,-1.871135,-1.75
80,7,3,-15.515268,-1.877091,-1.75
81,7,3,-15.703581,-1.883131,-1.75
82,7,3,-15.892509,-1.889279,-1.75
83,7,3,-16.082072,-1.895631,-1.75
84,7,3,-16.272253,-1.901810,-1.75
85,7,3,-16.462960,-1.907066,-1.75
86,7,3,-16.654009,-1.910491,-1.75
87,7,3,-16.845109,-1.911003,-1.75
88,7,3,-17.035952,-1.908426,-1.75
89,7,3,-17.226217,-1.902646,-1.75
90,7,3,-17.415658,-1.894411,-1.75
91,7,3,-17.603852,-1.884764,-1.75
92,7,3,-17.790078,-1.875118,-1.75
93,7,3,-17.973127,-1.867084,-1.75
94,7,3,-18.150595,-1.861675,-1.75
95,7,3,-18.318189,-1.859288,-1.75
96,7,3,-18.469311,-1.859699,-1.75
97,7,3,-18.595264,-1.861705,-1.75
98,7,3,-18.686464,-1.863982,-1.75
99,7,3,-18.734532,-1.865508,-1.75


==> data/high_level_policy/smooth/subgoals_ep8_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,8,3,-0.924575,-1.774521,-1.375
1,8,3,-0.908947,-1.857742,-1.375
2,8,3,-0.928660,-1.901966,-1.375
3,8,3,-0.988105,-1.885802,-1.375
4,8,3,-1.081845,-1.812689,-1.375
5,8,3,-1.199116,-1.703597,-1.375
6,8,3,-1.329189,-1.588865,-1.375
7,8,3,-1.464615,-1.494208,-1.375
8,8,3,-1.601715,-1.431815,-1.375
9,8,3,-1.739409,-1.400595,-1.375
10,8,3,-1.878750,-1.393410,-1.375
11,8,3,-2.018495,-1.397448,-1.375
12,8,3,-2.159186,-1.406911,-1.375
13,8,3,-2.301080,-1.418944,-1.375
14,8,3,-2.444070,-1.429895,-1.375
15,8,3,-2.587932,-1.438617,-1.375
16,8,3,-2.732486,-1.445548,-1.375
17,8,3,-2.877546,-1.450596,-1.375
18,8,3,-3.022909,-1.453635,-1.375
19,8,3,-3.168412,-1.455023,-1.375
20,8,3,-3.313975,-1.455633,-1.375
21,8,3,-3.459651,-1.456759,-1.375
22,8,3,-3.605683,-1.460322,-1.375
23,8,3,-3.752512,-1.468286,-1.375
24,8,3,-3.900627,-1.481156,-1.375
25,8,3,-4.050479,-1.498520,-1.375
26,8,3,-4.202331,-1.518521,-1.375
27,8,3,-4.356152,-1.538204,-1.375
28,8,3,-4.511639,-1.554867,-1.375
29,8,3,-4.668228,-1.565898,-1.375
30,8,3,-4.825280,-1.570519,-1.375
31,8,3,-4.982187,-1.569066,-1.375
32,8,3,-5.138524,-1.563368,-1.375
33,8,3,-5.294092,-1.555688,-1.375
34,8,3,-5.448937,-1.548445,-1.375
35,8,3,-5.603268,-1.543308,-1.375
36,8,3,-5.757418,-1.541500,-1.375
37,8,3,-5.911706,-1.542885,-1.375
38,8,3,-6.066388,-1.546817,-1.375
39,8,3,-6.221597,-1.552093,-1.375
40,8,3,-6.377353,-1.557557,-1.375
41,8,3,-6.533504,-1.561505,-1.375
42,8,3,-6.689759,-1.562557,-1.375
43,8,3,-6.845809,-1.560497,-1.375
44,8,3,-7.001346,-1.555369,-1.375
45,8,3,-7.156116,-1.547702,-1.375
46,8,3,-7.309949,-1.538336,-1.375
47,8,3,-7.462698,-1.527488,-1.375
48,8,3,-7.614235,-1.515369,-1.375
49,8,3,-7.764410,-1.501747,-1.375
50,8,3,-7.913126,-1.487165,-1.375
51,8,3,-8.060458,-1.473316,-1.375
52,8,3,-8.206742,-1.462838,-1.375
53,8,3,-8.352567,-1.458251,-1.375
54,8,3,-8.498626,-1.460596,-1.375
55,8,3,-8.645518,-1.468916,-1.375
56,8,3,-8.793600,-1.480816,-1.375
57,8,3,-8.942861,-1.492617,-1.375
58,8,3,-9.092992,-1.501310,-1.375
59,8,3,-9.243522,-1.505297,-1.375
60,8,3,-9.394045,-1.505232,-1.375
61,8,3,-9.544326,-1.502811,-1.375
62,8,3,-9.694307,-1.499803,-1.375
63,8,3,-9.844068,-1.497615,-1.375
64,8,3,-9.993722,-1.496535,-1.375
65,8,3,-10.143272,-1.495506,-1.375
66,8,3,-10.292589,-1.493168,-1.375
67,8,3,-10.441458,-1.488695,-1.375
68,8,3,-10.589650,-1.481913,-1.375
69,8,3,-10.737033,-1.473831,-1.375
70,8,3,-10.883639,-1.466060,-1.375
71,8,3,-11.029646,-1.460068,-1.375
72,8,3,-11.175377,-1.457309,-1.375
73,8,3,-11.321206,-1.458295,-1.375
74,8,3,-11.467415,-1.462088,-1.375
75,8,3,-11.614166,-1.467507,-1.375
76,8,3,-11.761400,-1.472347,-1.375
77,8,3,-11.908923,-1.475224,-1.375
78,8,3,-12.056461,-1.475382,-1.375
79,8,3,-12.203800,-1.473391,-1.375
80,8,3,-12.350819,-1.470194,-1.375
81,8,3,-12.497546,-1.467270,-1.375
82,8,3,-12.644060,-1.465137,-1.375
83,8,3,-12.790457,-1.463970,-1.375
84,8,3,-12.936794,-1.463366,-1.375
85,8,3,-13.083087,-1.462934,-1.375
86,8,3,-13.229324,-1.462369,-1.375
87,8,3,-13.375491,-1.461673,-1.375
88,8,3,-13.521561,-1.460702,-1.375
89,8,3,-13.667505,-1.459441,-1.375
90,8,3,-13.813338,-1.458321,-1.375
91,8,3,-13.958870,-1.457454,-1.375
92,8,3,-14.103614,-1.457136,-1.375
93,8,3,-14.246571,-1.457275,-1.375
94,8,3,-14.385662,-1.457046,-1.375
95,8,3,-14.517312,-1.456286,-1.375
96,8,3,-14.636085,-1.454170,-1.375
97,8,3,-14.735032,-1.451313,-1.375
98,8,3,-14.806610,-1.448430,-1.375
99,8,3,-14.844306,-1.446664,-1.375


==> data/high_level_policy/smooth/subgoals_ep9_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,9,2,0.334640,0.952242,1.375
1,9,2,0.308201,0.956771,1.375
2,9,2,0.308173,1.033411,1.375
3,9,2,0.345715,1.158397,1.375
4,9,2,0.422697,1.300535,1.375
5,9,2,0.533126,1.426187,1.375
6,9,2,0.667235,1.515799,1.375
7,9,2,0.815387,1.566375,1.375
8,9,2,0.970280,1.585804,1.375
9,9,2,1.127462,1.586161,1.375
10,9,2,1.285275,1.578132,1.375
11,9,2,1.442051,1.567760,1.375
12,9,2,1.597566,1.555140,1.375
13,9,2,1.752144,1.545789,1.375
14,9,2,1.906153,1.540081,1.375
15,9,2,2.060018,1.538650,1.375
16,9,2,2.214158,1.541407,1.375
17,9,2,2.368920,1.547615,1.375
18,9,2,2.524518,1.555978,1.375
19,9,2,2.680967,1.564497,1.375
20,9,2,2.838089,1.571216,1.375
21,9,2,2.995563,1.574742,1.375
22,9,2,3.153025,1.574622,1.375
23,9,2,3.310206,1.571805,1.375
24,9,2,3.466961,1.567548,1.375
25,9,2,3.623301,1.563404,1.375
26,9,2,3.779322,1.560209,1.375
27,9,2,3.935189,1.558667,1.375
28,9,2,4.091072,1.558836,1.375
29,9,2,4.247194,1.561219,1.375
30,9,2,4.403782,1.565884,1.375
31,9,2,4.561054,1.572721,1.375
32,9,2,4.719191,1.581366,1.375
33,9,2,4.878249,1.590577,1.375
34,9,2,5.038095,1.598462,1.375
35,9,2,5.198420,1.603250,1.375
36,9,2,5.358817,1.603970,1.375
37,9,2,5.518848,1.600309,1.375
38,9,2,5.678133,1.592846,1.375
39,9,2,5.836468,1.583351,1.375
40,9,2,5.993813,1.573457,1.375
41,9,2,6.150333,1.565202,1.375
42,9,2,6.306348,1.560148,1.375
43,9,2,6.462264,1.559157,1.375
44,9,2,6.618473,1.562095,1.375
45,9,2,6.775243,1.567693,1.375
46,9,2,6.932605,1.573620,1.375
47,9,2,7.090368,1.577636,1.375
48,9,2,7.248185,1.578170,1.375
49,9,2,7.405731,1.575456,1.375
50,9,2,7.562746,1.570147,1.375
51,9,2,7.719147,1.564015,1.375
52,9,2,7.874931,1.557843,1.375
53,9,2,8.030134,1.552029,1.375
54,9,2,8.184785,1.546503,1.375
55,9,2,8.338916,1.541317,1.375
56,9,2,8.492639,1.537230,1.375
57,9,2,8.646146,1.535068,1.375
58,9,2,8.799663,1.535168,1.375
59,9,2,8.953389,1.537264,1.375
60,9,2,9.107434,1.540443,1.375
61,9,2,9.261784,1.543498,1.375
62,9,2,9.416444,1.546605,1.375
63,9,2,9.571486,1.550421,1.375
64,9,2,9.727035,1.555487,1.375
65,9,2,9.883246,1.562108,1.375
66,9,2,10.040142,1.568968,1.375
67,9,2,10.197523,1.573804,1.375
68,9,2,10.354940,1.574174,1.375
69,9,2,10.511836,1.568953,1.375
70,9,2,10.667662,1.558262,1.375
71,9,2,10.822136,1.544745,1.375
72,9,2,10.975305,1.531689,1.375
73,9,2,11.127506,1.522011,1.375
74,9,2,11.279256,1.517497,1.375
75,9,2,11.431088,1.518318,1.375
76,9,2,11.583393,1.523056,1.375
77,9,2,11.736345,1.529515,1.375
78,9,2,11.889921,1.535766,1.375
79,9,2,12.043964,1.540428,1.375
80,9,2,12.198277,1.543132,1.375
81,9,2,12.352690,1.544129,1.375
82,9,2,12.507126,1.544354,1.375
83,9,2,12.661613,1.544878,1.375
84,9,2,12.816237,1.546231,1.375
85,9,2,12.971109,1.548721,1.375
86,9,2,13.126277,1.551685,1.375
87,9,2,13.281794,1.555167,1.375
88,9,2,13.437693,1.558994,1.375
89,9,2,13.594084,1.563910,1.375
90,9,2,13.751122,1.570377,1.375
91,9,2,13.908686,1.578218,1.375
92,9,2,14.066171,1.586283,1.375
93,9,2,14.222269,1.593020,1.375
94,9,2,14.374437,1.597572,1.375
95,9,2,14.518464,1.599567,1.375
96,9,2,14.648330,1.600313,1.375
97,9,2,14.756410,1.600666,1.375
98,9,2,14.834543,1.601166,1.375
99,9,2,14.875678,1.601658,1.375


==> data/high_level_policy/subgoals_ep0_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,0,1,0.008890068857145,-0.2101904655205713,-10.0
1,0,1,-0.2150689449625494,-2.239590138196945,-10.0
2,0,1,-0.6494613077955725,-4.343923628330231,-10.0
3,0,1,-1.0892271783667091,-4.397658705711365,-10.0
4,0,1,-1.5342189755754951,-4.44991797208786,-10.0
5,0,1,-1.9809781399088384,-4.467591643333435,-10.0
6,0,1,-2.4174792852716926,-4.36501145362854,-10.0
7,0,1,-2.8700102057772163,-4.525309205055237,-10.0
8,0,1,-3.3122110750990394,-4.422008693218231,-10.0
9,0,1,-3.7539475646334175,-4.4173648953437805,-10.0
10,0,1,-4.190566578181315,-4.366190135478973,-10.0
11,0,1,-4.623853543074656,-4.332869648933411,-10.0
12,0,1,-5.047466048272181,-4.23612505197525,-10.0
13,0,1,-5.476470181019831,-4.2900413274765015,-10.0
14,0,1,-5.8940911975222114,-4.176210165023804,-10.0
15,0,1,-6.198167034657526,-3.0407583713531494,-10.0
16,0,1,-6.487869926960993,-2.897028923034668,-10.0
17,0,1,-6.851284095318842,-3.634141683578491,-10.0
18,0,1,-7.125598975689936,-2.743148803710937,-10.0
19,0,1,-7.508827933342982,-3.832289576530457,-10.0
20,0,1,-7.817152478964854,-3.0832454562187195,-10.0
21,0,1,-8.083434500964213,-2.6628202199935918,-10.0
22,0,1,-8.163741366239119,-0.8030686527490616,-10.0
23,0,1,-8.326399849029112,-1.6265848278999329,-10.0
24,0,1,-8.363266539992619,-0.368666909635067,-10.0
25,0,1,-8.482716744067002,-1.1945020407438278,-10.0
26,0,1,-8.504071251721907,-0.2135450765490532,-10.0
27,0,1,-8.681491793366003,-1.7742054164409635,-10.0
28,0,1,-8.704223332227993,-0.2273153886198997,-10.0
29,0,1,-8.692644130671251,0.1157920155674219,-10.0
30,0,1,-8.818347137654055,-1.2570300698280334,-10.0
31,0,1,-9.103169780457248,-2.8482264280319214,-10.0
32,0,1,-9.052042171591747,0.511276088654995,-10.0
33,0,1,-9.148417935008036,-0.9637576341629028,-10.0
34,0,1,-9.412901953095425,-2.644840180873871,-10.0
35,0,1,-9.733122483128536,-3.202205300331116,-10.0
36,0,1,-9.784161959076156,-0.5103947594761848,-10.0
37,0,1,-9.661625106120336,1.2253685295581818,-10.0
38,0,1,-9.672284720698226,-0.1065961457788944,-10.0
39,0,1,-9.59045148477875,0.8183323591947556,-10.0
40,0,1,-9.554606588790048,0.3584489598870277,-10.0
41,0,1,-9.44172939867698,1.1287719011306765,-10.0
42,0,1,-9.16568187088691,2.760475277900696,-10.0
43,0,1,-9.147620301926365,0.1806156896054744,-10.0
44,0,1,-9.423450928414097,-2.75830626487732,-10.0
45,0,1,-9.288084324681986,1.3536660373210907,-10.0
46,0,1,-9.534131910884607,-2.4604758620262146,-10.0
47,0,1,-9.636526186251867,-1.0239427536725998,-10.0
48,0,1,-9.674459107452858,-0.3793292120099067,-10.0
49,0,1,-9.744633130961883,-0.7017402350902557,-10.0
50,0,1,-9.609246932202804,1.3538619875907898,-10.0
51,0,1,-9.453578658634653,1.5566827356815338,-10.0
52,0,1,-9.606513716513144,-1.5293505787849426,-10.0
53,0,1,-9.613269193796295,-0.0675547728314995,-10.0
54,0,1,-9.56530037405886,0.4796881973743438,-10.0
55,0,1,-9.723127810982842,-1.5782743692398071,-10.0
56,0,1,-9.974507449893135,-2.513796389102936,-10.0
57,0,1,-9.830036400584358,1.4447104930877686,-10.0
58,0,1,-9.859537034062525,-0.2950063347816467,-10.0
59,0,1,-9.839812059653775,0.1972497440874576,-10.0
60,0,1,-9.834290375700077,0.0552168395370245,-10.0
61,0,1,-9.79275683849104,0.4153353720903396,-10.0
62,0,1,-9.91290347068556,-1.2014663219451904,-10.0
63,0,1,-9.8510633797849,0.6184009090065956,-10.0
64,0,1,-9.87448148406096,-0.2341810427606105,-10.0
65,0,1,-9.95947686559506,-0.8499538153409958,-10.0
66,0,1,-9.813580460613448,1.4589640498161316,-10.0
67,0,1,-10.161272503202635,-3.476920425891876,-10.0
68,0,1,-10.205873720114903,-0.4460121691226959,-10.0
69,0,1,-10.099288493161875,1.0658522695302963,-10.0
70,0,1,-10.213774338131625,-1.1448584496974945,-10.0
71,0,1,-10.299241877859313,-0.8546753972768784,-10.0
72,0,1,-10.26447913399883,0.3476274386048317,-10.0
73,0,1,-10.1129805182571,1.5149861574172974,-10.0
74,0,1,-9.931619930779416,1.81360587477684,-10.0
75,0,1,-9.953486421843843,-0.2186649106442928,-10.0
76,0,1,-9.8272014947141,1.2628492712974548,-10.0
77,0,1,-9.958160394569711,-1.309588998556137,-10.0
78,0,1,-10.16844856156953,-2.102881669998169,-10.0
79,0,1,-10.131554422667104,0.3689413890242576,-10.0
80,0,1,-10.092580707510788,0.3897371515631675,-10.0
81,0,1,-10.17838356806882,-0.8580286055803299,-10.0
82,0,1,-10.229221531888324,-0.5083796381950378,-10.0
83,0,1,-10.212516724830348,0.1670480705797672,-10.0
84,0,1,-10.268162667518336,-0.5564594268798828,-10.0
85,0,1,-10.21988439909168,0.4827826842665672,-10.0
86,0,1,-10.34136072150417,-1.2147632241249084,-10.0
87,0,1,-10.433055709814507,-0.9169498831033708,-10.0
88,0,1,-10.419713889015693,0.1334182079881429,-10.0
89,0,1,-10.279612992657205,1.4010089635849,-10.0
90,0,1,-10.33348342473604,-0.5387043207883835,-10.0
91,0,1,-10.187420082045572,1.4606334269046783,-10.0
92,0,1,-10.362365689826984,-1.7494560778141022,-10.0
93,0,1,-10.27496381546356,0.8740187436342239,-10.0
94,0,1,-10.283542868448276,-0.085790529847145,-10.0
95,0,1,-10.460181933594722,-1.7663906514644625,-10.0
96,0,1,-10.515805181814212,-0.5562324821949005,-10.0
97,0,1,-10.417262230766791,0.985429510474205,-10.0
98,0,1,-10.295902867568511,1.2135936319828031,-10.0
99,0,1,-10.182067644549388,1.1383522301912308,-10.0


==> data/high_level_policy/subgoals_ep10_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,10,2,0.0072375533233826,0.0261631418289287,1.75
1,10,2,-0.2922785284866149,-2.995160818099976,1.75
2,10,2,-0.1434555205453689,1.4882300794124603,1.75
3,10,2,0.0204991397510712,1.6395466029644012,1.75
4,10,2,0.1669788804899399,1.4647974073886871,1.75
5,10,2,0.337605282391185,1.7062640190124512,1.75
6,10,2,0.5059131977211182,1.6830791532993317,1.75
7,10,2,0.6880878505359833,1.8217465281486511,1.75
8,10,2,0.8690716025482361,1.809837520122528,1.75
9,10,2,1.05203045877325,1.829588562250137,1.75
10,10,2,1.2326177206884568,1.805872619152069,1.75
11,10,2,1.3997544196497147,1.6713669896125791,1.75
12,10,2,1.600400283659572,2.006458640098572,1.75
13,10,2,1.7767960873495283,1.7639580368995669,1.75
14,10,2,1.9518047121416275,1.75008624792099,1.75
15,10,2,2.146842911566371,1.9503819942474363,1.75
16,10,2,2.31783220144617,1.709892898797989,1.75
17,10,2,2.5009050962578003,1.8307289481163025,1.75
18,10,2,2.665714561666125,1.648094654083252,1.75
19,10,2,2.849795177305812,1.8408061563968656,1.75
20,10,2,3.0432828960071747,1.934877187013626,1.75
21,10,2,3.204716250027293,1.6143335402011871,1.75
22,10,2,3.390980690444583,1.8626444041728971,1.75
23,10,2,3.57202614816534,1.8104545772075653,1.75
24,10,2,3.756238996709461,1.842128485441208,1.75
25,10,2,3.946220263565654,1.8998126685619356,1.75
26,10,2,4.137298091972942,1.910778284072876,1.75
27,10,2,4.310779437149638,1.7348134517669678,1.75
28,10,2,4.499876707519168,1.8909727036952968,1.75
29,10,2,4.686649933184261,1.867732256650925,1.75
30,10,2,4.870248019422168,1.835980862379074,1.75
31,10,2,5.063347786391849,1.930997669696808,1.75
32,10,2,5.247408568585986,1.840607821941376,1.75
33,10,2,5.421655058587665,1.742464900016785,1.75
34,10,2,5.615566014970416,1.9391095638275144,1.75
35,10,2,5.799120813335056,1.8355479836463928,1.75
36,10,2,5.978314563358897,1.7919375002384186,1.75
37,10,2,6.170356899226779,1.9204233586788175,1.75
38,10,2,6.347068190301532,1.767112910747528,1.75
39,10,2,6.5331700292478745,1.861018389463425,1.75
40,10,2,6.713842913235301,1.806728839874268,1.75
41,10,2,6.904648646439189,1.9080573320388796,1.75
42,10,2,7.088064953411693,1.8341630697250368,1.75
43,10,2,7.259178861702556,1.7111390829086304,1.75
44,10,2,7.440063908423061,1.808850467205048,1.75
45,10,2,7.611581027234668,1.7151711881160736,1.75
46,10,2,7.79705890985834,1.8547788262367249,1.75
47,10,2,7.987010732020015,1.899518221616745,1.75
48,10,2,8.183056652272814,1.960459202528,1.75
49,10,2,8.375170379603976,1.921137273311615,1.75
50,10,2,8.560962974752062,1.8579259514808653,1.75
51,10,2,8.74301421614992,1.8205124139785769,1.75
52,10,2,8.920381992782229,1.7736777663230896,1.75
53,10,2,9.09494568380224,1.745636910200119,1.75
54,10,2,9.282752245391482,1.8780656158924105,1.75
55,10,2,9.467588469112986,1.848362237215042,1.75
56,10,2,9.643052950228329,1.754644811153412,1.75
57,10,2,9.833752467955224,1.906995177268982,1.75
58,10,2,10.01361815604078,1.7986568808555603,1.75
59,10,2,10.199925794924372,1.863076388835907,1.75
60,10,2,10.390868246282214,1.909424513578415,1.75
61,10,2,10.577293887461298,1.864256411790848,1.75
62,10,2,10.743935256923312,1.6664136946201324,1.75
63,10,2,10.953121512855166,2.0918625593185425,1.75
64,10,2,11.145839899505251,1.9271838665008545,1.75
65,10,2,11.34165550741064,1.9581560790538788,1.75
66,10,2,11.529321089113823,1.8766558170318604,1.75
67,10,2,11.71861961456644,1.8929852545261383,1.75
68,10,2,11.87593393000471,1.5731431543827057,1.75
69,10,2,12.059921920026415,1.8398799002170565,1.75
70,10,2,12.2528312650572,1.929093450307846,1.75
71,10,2,12.452338307822815,1.9950704276561737,1.75
72,10,2,12.641760542715662,1.8942223489284515,1.75
73,10,2,12.848736047471636,2.069755047559738,1.75
74,10,2,13.049565404380434,2.008293569087982,1.75
75,10,2,13.255189880455609,2.056244760751724,1.75
76,10,2,13.456575408304804,2.013855278491974,1.75
77,10,2,13.639651894296282,1.83076485991478,1.75
78,10,2,13.82152092429506,1.818690299987793,1.75
79,10,2,14.022005825961704,2.0048490166664124,1.75
80,10,2,14.21804359527933,1.9603776931762693,1.75
81,10,2,14.40808749171602,1.9004389643669128,1.75
82,10,2,14.609889149392718,2.018016576766968,1.75
83,10,2,14.80479465397703,1.9490550458431244,1.75
84,10,2,14.998245879734627,1.9345122575759888,1.75
85,10,2,15.18684264990198,1.885967701673508,1.75
86,10,2,15.359840973938578,1.729983240365982,1.75
87,10,2,15.548248126829735,1.8840715289115904,1.75
88,10,2,15.756978690351122,2.087305635213852,1.75
89,10,2,15.94286754700052,1.858888566493988,1.75
90,10,2,16.12738080295431,1.845132559537888,1.75
91,10,2,16.291939034784907,1.6455823183059692,1.75
92,10,2,16.471473768080347,1.7953473329544067,1.75
93,10,2,16.674748182023638,2.032744139432907,1.75
94,10,2,16.868202864850634,1.9345468282699585,1.75
95,10,2,17.04922598573076,1.8102312088012693,1.75
96,10,2,17.23233030709135,1.8310432136058807,1.75
97,10,2,17.398171364987963,1.6584105789661407,1.75
98,10,2,17.579536542023295,1.8136517703533173,1.75
99,10,2,17.767032935942286,1.8749639391899109,1.75


==> data/high_level_policy/subgoals_ep11_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,11,2,-0.0086592703423988,0.0045800937428391,2.5
1,11,2,-0.3140493600926888,-3.0539008975029,2.5
2,11,2,-0.1435344933829797,1.7051486670970912,2.5
3,11,2,0.0603799105324255,2.0391440391540527,2.5
4,11,2,0.2936420471109854,2.3326213657855988,2.5
5,11,2,0.5389438301958548,2.453017830848694,2.5
6,11,2,0.781414154235314,2.4247032403945923,2.5
7,11,2,1.039717617694329,2.583034634590149,2.5
8,11,2,1.2946743995584953,2.5495678186416626,2.5
9,11,2,1.542626398865174,2.479519993066788,2.5
10,11,2,1.8052863062061772,2.626599073410034,2.5
11,11,2,2.0747294605411994,2.69443154335022,2.5
12,11,2,2.32888759977002,2.541581392288208,2.5
13,11,2,2.573237153951119,2.4434955418109894,2.5
14,11,2,2.8207533538975227,2.475161999464035,2.5
15,11,2,3.0951598764099586,2.744065225124359,2.5
16,11,2,3.3623747111000526,2.67214834690094,2.5
17,11,2,3.615622448984574,2.532477378845215,2.5
18,11,2,3.8427864790596473,2.2716403007507324,2.5
19,11,2,4.091391998592805,2.486055195331573,2.5
20,11,2,4.344508338037919,2.5311633944511414,2.5
21,11,2,4.603006798092316,2.584984600543976,2.5
22,11,2,4.858568358484696,2.5556156039237976,2.5
23,11,2,5.121220845047425,2.626524865627289,2.5
24,11,2,5.376309800211381,2.550889551639557,2.5
25,11,2,5.634310680691193,2.580008804798126,2.5
26,11,2,5.880309391085099,2.4599871039390564,2.5
27,11,2,6.140613782469224,2.603043913841248,2.5
28,11,2,6.380672770801972,2.400589883327484,2.5
29,11,2,6.633565086189698,2.5289231538772583,2.5
30,11,2,6.889567065302323,2.560019791126251,2.5
31,11,2,7.109183240000199,2.19616174697876,2.5
32,11,2,7.392642903391312,2.834596633911133,2.5
33,11,2,7.664678204122971,2.7203530073165894,2.5
34,11,2,7.903067204419564,2.383890002965927,2.5
35,11,2,8.15129639512677,2.4822919070720677,2.5
36,11,2,8.408169734541367,2.5687333941459656,2.5
37,11,2,8.664995002809952,2.568252682685852,2.5
38,11,2,8.92508448964734,2.600894868373871,2.5
39,11,2,9.178503352467011,2.5341886281967163,2.5
40,11,2,9.445981371466113,2.6747801899909973,2.5
41,11,2,9.698295372787904,2.523140013217926,2.5
42,11,2,9.941303032700011,2.4300765991210938,2.5
43,11,2,10.189587804738473,2.482847720384598,2.5
44,11,2,10.43518561429162,2.455978095531464,2.5
45,11,2,10.693392786447,2.5820717215538025,2.5
46,11,2,10.965007129374932,2.7161434292793274,2.5
47,11,2,11.232846829358529,2.678396999835968,2.5
48,11,2,11.494967314664317,2.6212048530578613,2.5
49,11,2,11.742597925726365,2.4763061106204987,2.5
50,11,2,11.976963776413392,2.3436585068702698,2.5
51,11,2,12.2328025282063,2.558387517929077,2.5
52,11,2,12.484996455971192,2.521939277648926,2.5
53,11,2,12.726402628485154,2.414061725139618,2.5
54,11,2,12.972636523906182,2.4623389542102814,2.5
55,11,2,13.224518272344064,2.5188174843788147,2.5
56,11,2,13.46699081665654,2.424725443124771,2.5
57,11,2,13.72296451336522,2.559736967086792,2.5
58,11,2,13.988423603836488,2.654590904712677,2.5
59,11,2,14.24398531324048,2.555617094039917,2.5
60,11,2,14.495068568054627,2.5108325481414795,2.5
61,11,2,14.719633373681496,2.245648056268692,2.5
62,11,2,14.992165717545936,2.725323438644409,2.5
63,11,2,15.236414405766917,2.442486882209778,2.5
64,11,2,15.51203313774247,2.756187319755554,2.5
65,11,2,15.767942908469628,2.559097707271576,2.5
66,11,2,16.026733431283425,2.58790522813797,2.5
67,11,2,16.282260301772546,2.555268704891205,2.5
68,11,2,16.54380986398835,2.6154956221580505,2.5
69,11,2,16.815290692511986,2.714808285236358,2.5
70,11,2,17.078069987956475,2.6277929544448853,2.5
71,11,2,17.338783118192147,2.60713130235672,2.5
72,11,2,17.60442313856263,2.656400203704834,2.5
73,11,2,17.849432888690423,2.450097501277924,2.5
74,11,2,18.12373644417901,2.7430355548858643,2.5
75,11,2,18.382864180270623,2.5912773609161377,2.5
76,11,2,18.644198003474663,2.6133382320404053,2.5
77,11,2,18.91309589451928,2.688978910446167,2.5
78,11,2,19.162022414866875,2.489265203475952,2.5
79,11,2,19.427785578433465,2.6576316356658936,2.5
80,11,2,19.69251904195924,2.647334635257721,2.5
81,11,2,19.97132057255883,2.788015305995941,2.5
82,11,2,20.22702530330796,2.5570473074913025,2.5
83,11,2,20.49348125166077,2.664559483528137,2.5
84,11,2,20.764947626058053,2.7146637439727783,2.5
85,11,2,21.01937955922265,2.5443193316459656,2.5
86,11,2,21.285848978225182,2.6646941900253296,2.5
87,11,2,21.53168677097936,2.458377927541733,2.5
88,11,2,21.7954970181622,2.6381024718284607,2.5
89,11,2,22.05842797762532,2.629309594631195,2.5
90,11,2,22.30109326845784,2.4266529083251958,2.5
91,11,2,22.567786234680604,2.6669296622276306,2.5
92,11,2,22.828307706181,2.6052147150039677,2.5
93,11,2,23.09285952455182,2.645518183708191,2.5
94,11,2,23.33342777496953,2.405682504177093,2.5
95,11,2,23.58474420315404,2.5131642818450928,2.5
96,11,2,23.85937048799176,2.746262848377228,2.5
97,11,2,24.128480750385712,2.691102623939514,2.5
98,11,2,24.390766668383076,2.6228591799736023,2.5
99,11,2,24.629214483562897,2.3844781517982483,2.5


==> data/high_level_policy/subgoals_ep1_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,1,1,0.0090570503839073,-0.0614459323559373,-7.550000000000001
1,1,1,-0.2320389246574821,-2.4109597504138947,-7.550000000000001
2,1,1,-0.6622465347877922,-4.302076101303101,-7.550000000000001
3,1,1,-1.109121481143612,-4.468749463558197,-7.550000000000001
4,1,1,-1.5557042157284202,-4.465827345848084,-7.550000000000001
5,1,1,-2.0051120614639704,-4.494078457355499,-7.550000000000001
6,1,1,-2.458019593917508,-4.52907532453537,-7.550000000000001
7,1,1,-2.8989227509132807,-4.409031569957733,-7.550000000000001
8,1,1,-3.338580141030926,-4.396573901176453,-7.550000000000001
9,1,1,-3.7661838030449335,-4.276036620140076,-7.550000000000001
10,1,1,-4.194388875924725,-4.282050728797913,-7.550000000000001
11,1,1,-4.534532616101879,-3.4014374017715454,-7.550000000000001
12,1,1,-4.908081421815533,-3.735488057136536,-7.550000000000001
13,1,1,-5.290521511994976,-3.8244009017944336,-7.550000000000001
14,1,1,-5.54244584795155,-2.519243359565735,-7.550000000000001
15,1,1,-5.713209429942745,-1.7076358199119568,-7.550000000000001
16,1,1,-6.035706946813244,-3.2249751687049866,-7.550000000000001
17,1,1,-6.404807904922146,-3.69100958108902,-7.550000000000001
18,1,1,-6.548954541050572,-1.441466361284256,-7.550000000000001
19,1,1,-6.72489666398682,-1.7594212293624878,-7.550000000000001
20,1,1,-6.682916218601841,0.4198044538497925,-7.550000000000001
21,1,1,-6.625411944650788,0.5750427395105362,-7.550000000000001
22,1,1,-6.501032481156964,1.24379463493824,-7.550000000000001
23,1,1,-6.471394078992981,0.2963840216398239,-7.550000000000001
24,1,1,-6.641903238557953,-1.7050915956497192,-7.550000000000001
25,1,1,-6.826764779352326,-1.8486154079437256,-7.550000000000001
26,1,1,-6.9203562607995455,-0.9359148144721984,-7.550000000000001
27,1,1,-6.955175088905472,-0.3481882810592651,-7.550000000000001
28,1,1,-7.02475714143433,-0.6958205252885818,-7.550000000000001
29,1,1,-7.198966020905155,-1.742088794708252,-7.550000000000001
30,1,1,-7.322523551248688,-1.2355753034353256,-7.550000000000001
31,1,1,-7.134280251526016,1.882432997226715,-7.550000000000001
32,1,1,-7.195150954835791,-0.608707033097744,-7.550000000000001
33,1,1,-7.32209159266271,-1.2694063782691956,-7.550000000000001
34,1,1,-7.475080473535437,-1.5298888087272644,-7.550000000000001
35,1,1,-7.432501306944269,0.4257916659116745,-7.550000000000001
36,1,1,-7.335866196267981,0.966351106762886,-7.550000000000001
37,1,1,-7.567848039977926,-2.319818437099457,-7.550000000000001
38,1,1,-7.590953123011369,-0.2310508303344249,-7.550000000000001
39,1,1,-7.581193237752396,0.0975988525897264,-7.550000000000001
40,1,1,-7.6577555157250945,-0.7656227797269821,-7.550000000000001
41,1,1,-7.658198109898459,-0.0044259417336434,-7.550000000000001
42,1,1,-7.552658765647303,1.0553934425115583,-7.550000000000001
43,1,1,-7.856613664958369,-3.0395489931106567,-7.550000000000001
44,1,1,-7.756843938562762,0.99769726395607,-7.550000000000001
45,1,1,-7.908128618333231,-1.5128467977046969,-7.550000000000001
46,1,1,-7.981202474865805,-0.730738565325737,-7.550000000000001
47,1,1,-7.858223042521368,1.2297943234443665,-7.550000000000001
48,1,1,-7.584033570322882,2.7418947219848637,-7.550000000000001
49,1,1,-7.780289388332259,-1.9625581800937653,-7.550000000000001
50,1,1,-7.641110769543539,1.3917861878871918,-7.550000000000001
51,1,1,-7.632527604769658,0.0858316477388143,-7.550000000000001
52,1,1,-7.790444403957318,-1.5791679918766022,-7.550000000000001
53,1,1,-7.872892297874879,-0.8244789391756058,-7.550000000000001
54,1,1,-8.006212346326302,-1.3332004845142365,-7.550000000000001
55,1,1,-8.177598796855401,-1.713864505290985,-7.550000000000001
56,1,1,-8.275355584989976,-0.9775678813457488,-7.550000000000001
57,1,1,-8.087211854826402,1.8814373016357424,-7.550000000000001
58,1,1,-7.859827734600495,2.273841202259064,-7.550000000000001
59,1,1,-7.964814923774194,-1.0498718917369845,-7.550000000000001
60,1,1,-7.732046417962502,2.327685058116913,-7.550000000000001
61,1,1,-7.755681730877351,-0.2363531291484832,-7.550000000000001
62,1,1,-7.809914682131003,-0.5423295125365257,-7.550000000000001
63,1,1,-7.934199865977954,-1.2428518384695053,-7.550000000000001
64,1,1,-8.036149080913257,-1.0194921493530271,-7.550000000000001
65,1,1,-8.008115422051143,0.2803365886211395,-7.550000000000001
66,1,1,-7.830528806965541,1.775866150856018,-7.550000000000001
67,1,1,-7.679477226059626,1.510515809059143,-7.550000000000001
68,1,1,-7.524934914033603,1.5454231202602386,-7.550000000000001
69,1,1,-7.4756969288696755,0.4923798516392708,-7.550000000000001
70,1,1,-7.843958146940659,-3.682612180709839,-7.550000000000001
71,1,1,-7.738890737365674,1.050674095749855,-7.550000000000001
72,1,1,-7.830648019980382,-0.9175728261470796,-7.550000000000001
73,1,1,-7.725822828780602,1.048251911997795,-7.550000000000001
74,1,1,-7.691537510674189,0.3428531810641289,-7.550000000000001
75,1,1,-7.727205529879521,-0.356680192053318,-7.550000000000001
76,1,1,-8.004736170243214,-2.7753064036369324,-7.550000000000001
77,1,1,-8.054930456053208,-0.5019428580999374,-7.550000000000001
78,1,1,-8.26914016164441,-2.142097055912018,-7.550000000000001
79,1,1,-8.307175647537898,-0.3803548589348793,-7.550000000000001
80,1,1,-8.470684018056582,-1.635083705186844,-7.550000000000001
81,1,1,-8.572196658771228,-1.015126407146454,-7.550000000000001
82,1,1,-8.87549310557146,-3.03296446800232,-7.550000000000001
83,1,1,-8.845594471391033,0.298986341804266,-7.550000000000001
84,1,1,-8.882348885830234,-0.3675441443920135,-7.550000000000001
85,1,1,-9.24924438267548,-3.6689549684524536,-7.550000000000001
86,1,1,-8.98581977754433,2.634246051311493,-7.550000000000001
87,1,1,-8.961163053359579,0.2465672418475151,-7.550000000000001
88,1,1,-8.79565482779939,1.655082255601883,-7.550000000000001
89,1,1,-8.61764509424169,1.780097335577011,-7.550000000000001
90,1,1,-8.472223648871969,1.4542144536972046,-7.550000000000001
91,1,1,-8.519106110628437,-0.4688246175646782,-7.550000000000001
92,1,1,-8.39151658683617,1.2758952379226685,-7.550000000000001
93,1,1,-8.528790792520832,-1.3727420568466189,-7.550000000000001
94,1,1,-8.430318048294376,0.9847274422645568,-7.550000000000001
95,1,1,-8.481714112754654,-0.5139606446027756,-7.550000000000001
96,1,1,-8.342900930043053,1.3881318271160126,-7.550000000000001
97,1,1,-8.182989774342369,1.599111557006836,-7.550000000000001
98,1,1,-8.377482531662773,-1.9449275732040403,-7.550000000000001
99,1,1,-8.52105377435286,-1.4357124269008636,-7.550000000000001


==> data/high_level_policy/subgoals_ep2_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,2,1,0.0078156039860223,-0.0602225301371654,-5.1000000000000005
1,2,1,-0.2492170884463812,-2.570326924324036,-5.1000000000000005
2,2,1,-0.6867460861060645,-4.375289976596832,-5.1000000000000005
3,2,1,-1.1327155186984563,-4.45969432592392,-5.1000000000000005
4,2,1,-1.557519103512528,-4.2480358481407166,-5.1000000000000005
5,2,1,-1.951817358956101,-3.94298255443573,-5.1000000000000005
6,2,1,-2.376129950508836,-4.243125915527344,-5.1000000000000005
7,2,1,-2.7892513229701543,-4.13121372461319,-5.1000000000000005
8,2,1,-3.1975411131236577,-4.082897901535034,-5.1000000000000005
9,2,1,-3.564545507654908,-3.6700439453125,-5.1000000000000005
10,2,1,-3.9078357174251104,-3.4329020977020264,-5.1000000000000005
11,2,1,-4.138696919307472,-2.308612018823624,-5.1000000000000005
12,2,1,-4.321851383075478,-1.8315446376800537,-5.1000000000000005
13,2,1,-4.495900060162308,-1.7404867708683014,-5.1000000000000005
14,2,1,-4.760524775013687,-2.646247148513794,-5.1000000000000005
15,2,1,-4.831582496986153,-0.7105772197246552,-5.1000000000000005
16,2,1,-4.74482417397237,0.867583230137825,-5.1000000000000005
17,2,1,-4.735048082769277,0.0977609120309352,-5.1000000000000005
18,2,1,-4.786653262675168,-0.5160517990589142,-5.1000000000000005
19,2,1,-4.81998459354079,-0.3333133086562156,-5.1000000000000005
20,2,1,-5.214400240332248,-3.944156467914581,-5.1000000000000005
21,2,1,-5.232027026936772,-0.1762678660452366,-5.1000000000000005
22,2,1,-5.250437221601965,-0.1841019466519355,-5.1000000000000005
23,2,1,-5.148077241257193,1.0235998034477234,-5.1000000000000005
24,2,1,-5.36451349325514,-2.164362519979477,-5.1000000000000005
25,2,1,-5.5505560404810925,-1.8604254722595213,-5.1000000000000005
26,2,1,-5.552270635841774,-0.0171459536068141,-5.1000000000000005
27,2,1,-5.459391780076908,0.9287885576486588,-5.1000000000000005
28,2,1,-5.322256691633152,1.371350884437561,-5.1000000000000005
29,2,1,-5.388060942171501,-0.6580425053834915,-5.1000000000000005
30,2,1,-5.339255537717031,0.4880540445446968,-5.1000000000000005
31,2,1,-5.270853731660532,0.6840180605649948,-5.1000000000000005
32,2,1,-5.14057846727817,1.3027526438236237,-5.1000000000000005
33,2,1,-5.2922746575161685,-1.5169619023799896,-5.1000000000000005
34,2,1,-5.325848441450285,-0.3357378393411636,-5.1000000000000005
35,2,1,-5.370919305710482,-0.4507086426019668,-5.1000000000000005
36,2,1,-5.406473494945454,-0.35554189234972,-5.1000000000000005
37,2,1,-5.387126134587811,0.1934736035764217,-5.1000000000000005
38,2,1,-5.601995067550229,-2.148689329624176,-5.1000000000000005
39,2,1,-5.34983126993327,2.521637976169586,-5.1000000000000005
40,2,1,-5.288099339111136,0.6173193082213402,-5.1000000000000005
41,2,1,-5.33292864437251,-0.4482930526137352,-5.1000000000000005
42,2,1,-5.606661127759503,-2.737324833869934,-5.1000000000000005
43,2,1,-5.524457672490167,0.822034552693367,-5.1000000000000005
44,2,1,-5.463667156054067,0.6079051643610001,-5.1000000000000005
45,2,1,-5.340756410612153,1.229107454419136,-5.1000000000000005
46,2,1,-5.204458916439103,1.3629749417304993,-5.1000000000000005
47,2,1,-5.067773127807664,1.366857886314392,-5.1000000000000005
48,2,1,-4.9104020985498895,1.5737102925777435,-5.1000000000000005
49,2,1,-4.924070001459109,-0.1366790290921926,-5.1000000000000005
50,2,1,-4.872190155899512,0.5187984555959702,-5.1000000000000005
51,2,1,-5.2166391991734375,-3.444490432739258,-5.1000000000000005
52,2,1,-5.150425561583029,0.6621363759040833,-5.1000000000000005
53,2,1,-5.123063071510183,0.2736249007284641,-5.1000000000000005
54,2,1,-5.137376909954833,-0.1431383844465017,-5.1000000000000005
55,2,1,-5.085984459026145,0.5139245092868805,-5.1000000000000005
56,2,1,-5.287309637172507,-2.013251781463623,-5.1000000000000005
57,2,1,-5.41737658332138,-1.3006694614887238,-5.1000000000000005
58,2,1,-5.49813521455078,-0.8075863122940063,-5.1000000000000005
59,2,1,-5.354026889307784,1.4410832524299622,-5.1000000000000005
60,2,1,-5.399750349922465,-0.4572346061468124,-5.1000000000000005
61,2,1,-5.651613203687953,-2.5186285376548767,-5.1000000000000005
62,2,1,-5.84209665457754,-1.904834508895874,-5.1000000000000005
63,2,1,-5.815381510062503,0.2671514451503753,-5.1000000000000005
64,2,1,-5.826780264145123,-0.1139875408262014,-5.1000000000000005
65,2,1,-5.76782189018129,0.5895837396383286,-5.1000000000000005
66,2,1,-5.594643202489602,1.7317868769168854,-5.1000000000000005
67,2,1,-5.481185038453328,1.1345816403627396,-5.1000000000000005
68,2,1,-5.414333765274273,0.6685127317905426,-5.1000000000000005
69,2,1,-5.411641360139834,0.0269240513443946,-5.1000000000000005
70,2,1,-5.384819085589038,0.2682227455079555,-5.1000000000000005
71,2,1,-5.382099069301399,0.0272001628763973,-5.1000000000000005
72,2,1,-5.398214261625322,-0.1611519232392311,-5.1000000000000005
73,2,1,-5.188733797166856,2.094804644584656,-5.1000000000000005
74,2,1,-5.090971719120057,0.9776207804679872,-5.1000000000000005
75,2,1,-4.912812854741128,1.7815886437892914,-5.1000000000000005
76,2,1,-5.021787847970041,-1.0897499322891235,-5.1000000000000005
77,2,1,-5.087606053445848,-0.6581820547580719,-5.1000000000000005
78,2,1,-5.318367015216859,-2.307609617710113,-5.1000000000000005
79,2,1,-5.183006222937616,1.3536079227924347,-5.1000000000000005
80,2,1,-5.105416979287179,0.775892436504364,-5.1000000000000005
81,2,1,-5.125722793508681,-0.2030581422150135,-5.1000000000000005
82,2,1,-5.047555049527796,0.7816774398088455,-5.1000000000000005
83,2,1,-5.035437294859799,0.1211775466799736,-5.1000000000000005
84,2,1,-5.081463126112135,-0.460258312523365,-5.1000000000000005
85,2,1,-5.060305077229055,0.2115804888308048,-5.1000000000000005
86,2,1,-5.039446355421456,0.2085872180759906,-5.1000000000000005
87,2,1,-5.039099024313396,0.0034733110805973,-5.1000000000000005
88,2,1,-5.145385818260616,-1.0628679394721985,-5.1000000000000005
89,2,1,-5.2260879964408335,-0.8070217818021774,-5.1000000000000005
90,2,1,-5.213298333513444,0.1278966292738914,-5.1000000000000005
91,2,1,-5.148980488705343,0.6431784480810165,-5.1000000000000005
92,2,1,-5.392198389100736,-2.4321790039539337,-5.1000000000000005
93,2,1,-5.282542189287847,1.096561998128891,-5.1000000000000005
94,2,1,-5.448091124820417,-1.6554893553256989,-5.1000000000000005
95,2,1,-5.407830824780172,0.4026030004024505,-5.1000000000000005
96,2,1,-5.391102321150607,0.1672850362956524,-5.1000000000000005
97,2,1,-5.300722576382464,0.903797447681427,-5.1000000000000005
98,2,1,-5.269709655719703,0.3101292066276073,-5.1000000000000005
99,2,1,-5.2952583149847445,-0.2554865926504135,-5.1000000000000005


==> data/high_level_policy/subgoals_ep3_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,3,0,-0.0079292718167526,0.1616351230397646,5.1000000000000005
1,3,0,-0.1550747368331177,-1.4714546501636507,5.1000000000000005
2,3,0,-0.5799269292350038,-4.24852192401886,5.1000000000000005
3,3,0,-1.0098642323012574,-4.299373030662537,5.1000000000000005
4,3,0,-1.4385645601744874,-4.2870032787323,5.1000000000000005
5,3,0,-0.9946407887931092,4.439237713813782,5.1000000000000005
6,3,0,-0.5393372986312135,4.5530349016189575,5.1000000000000005
7,3,0,-0.0836588654513581,4.5567843317985535,5.1000000000000005
8,3,0,0.3764982905392424,4.601571559906006,5.1000000000000005
9,3,0,0.8289895143513457,4.524912238121033,5.1000000000000005
10,3,0,1.2847278800015227,4.55738365650177,5.1000000000000005
11,3,0,1.7309838619236724,4.462559819221497,5.1000000000000005
12,3,0,2.139134773254849,4.081509113311768,5.1000000000000005
13,3,0,2.56819171571777,4.290569424629211,5.1000000000000005
14,3,0,2.997569360971905,4.293776452541351,5.1000000000000005
15,3,0,3.360035070419766,3.624657094478607,5.1000000000000005
16,3,0,3.683575638771512,3.235405683517456,5.1000000000000005
17,3,0,3.5923488002424016,-0.9122683852910995,5.1000000000000005
18,3,0,3.97945596391008,3.871071636676788,5.1000000000000005
19,3,0,4.224201933682419,2.4474596977233887,5.1000000000000005
20,3,0,4.288015918076493,0.6381398439407349,5.1000000000000005
21,3,0,4.497510464132287,2.0949454605579376,5.1000000000000005
22,3,0,4.659011454523064,1.615009903907776,5.1000000000000005
23,3,0,5.071825267017342,4.12813812494278,5.1000000000000005
24,3,0,5.099667300671793,0.2784203365445137,5.1000000000000005
25,3,0,5.314153169483401,2.1448586881160736,5.1000000000000005
26,3,0,5.379784030110098,0.6563086062669754,5.1000000000000005
27,3,0,5.343185764939047,-0.3659826517105102,5.1000000000000005
28,3,0,5.314327412486531,-0.2885835245251655,5.1000000000000005
29,3,0,5.313655519535754,-0.0067189295077696,5.1000000000000005
30,3,0,5.346314662745211,0.326591432094574,5.1000000000000005
31,3,0,5.151729443719599,-1.9458521902561188,5.1000000000000005
32,3,0,5.128117659738276,-0.2361178398132324,5.1000000000000005
33,3,0,5.317759880473826,1.8964222073554995,5.1000000000000005
34,3,0,5.353362163206551,0.3560228273272514,5.1000000000000005
35,3,0,5.433665385147545,0.8030322194099426,5.1000000000000005
36,3,0,5.494033092310641,0.6036770716309547,5.1000000000000005
37,3,0,5.5038943408559895,0.0986124854534864,5.1000000000000005
38,3,0,5.61854058937541,1.1464624851942062,5.1000000000000005
39,3,0,5.73550317124835,1.1696258187294006,5.1000000000000005
40,3,0,5.506548707051191,-2.289544641971588,5.1000000000000005
41,3,0,5.75895789699069,2.524091899394989,5.1000000000000005
42,3,0,5.619333629174147,-1.3962426781654358,5.1000000000000005
43,3,0,5.8170554681252575,1.9772183895111084,5.1000000000000005
44,3,0,5.862625834209833,0.4557036608457565,5.1000000000000005
45,3,0,5.854376875473175,-0.0824895873665809,5.1000000000000005
46,3,0,5.875678713111196,0.2130183763802051,5.1000000000000005
47,3,0,5.862945429658506,-0.1273328345268964,5.1000000000000005
48,3,0,6.171488038873289,3.085426092147827,5.1000000000000005
49,3,0,6.351657278513525,1.801692396402359,5.1000000000000005
50,3,0,6.029088861918066,-3.22568416595459,5.1000000000000005
51,3,0,5.8016624819990135,-2.274263799190521,5.1000000000000005
52,3,0,5.938282154178236,1.366196721792221,5.1000000000000005
53,3,0,5.6412876170631385,-2.9699453711509705,5.1000000000000005
54,3,0,5.6421285930825285,0.0084097601938992,5.1000000000000005
55,3,0,5.557427643592458,-0.8470094949007034,5.1000000000000005
56,3,0,5.385238944347005,-1.7218869924545288,5.1000000000000005
57,3,0,5.367930327336293,-0.1730861701071262,5.1000000000000005
58,3,0,5.4320294976038745,0.6409917026758194,5.1000000000000005
59,3,0,5.485593032817345,0.5356353521347046,5.1000000000000005
60,3,0,5.34761333165596,-1.3797970116138458,5.1000000000000005
61,3,0,5.3714562326474,0.2384290099143982,5.1000000000000005
62,3,0,5.413997077177267,0.4254084452986717,5.1000000000000005
63,3,0,5.406235581523728,-0.0776149565353989,5.1000000000000005
64,3,0,5.549653059131455,1.4341747760772705,5.1000000000000005
65,3,0,5.492366398013186,-0.5728666111826897,5.1000000000000005
66,3,0,5.578395286834788,0.8602888882160187,5.1000000000000005
67,3,0,5.563806334770273,-0.1458895206451416,5.1000000000000005
68,3,0,5.6292384586101285,0.6543212383985519,5.1000000000000005
69,3,0,5.724425750113081,0.9518729150295258,5.1000000000000005
70,3,0,6.059266286230635,3.348405361175537,5.1000000000000005
71,3,0,5.961734520531248,-0.975317656993866,5.1000000000000005
72,3,0,5.967074133715581,0.0533961318433284,5.1000000000000005
73,3,0,6.23777002867217,2.7069589495658875,5.1000000000000005
74,3,0,6.275431622079562,0.376615934073925,5.1000000000000005
75,3,0,6.255633171907615,-0.1979845017194748,5.1000000000000005
76,3,0,6.384777467957687,1.2914429605007172,5.1000000000000005
77,3,0,6.39430670186783,0.0952923391014337,5.1000000000000005
78,3,0,6.635921594946634,2.41614893078804,5.1000000000000005
79,3,0,6.784548563211214,1.4862696826457975,5.1000000000000005
80,3,0,6.709403840153467,-0.7514472305774689,5.1000000000000005
81,3,0,6.85730267807747,1.478988379240036,5.1000000000000005
82,3,0,6.672295269816171,-1.8500740826129916,5.1000000000000005
83,3,0,6.749904682188284,0.7760941237211227,5.1000000000000005
84,3,0,7.041783650665533,2.9187896847724915,5.1000000000000005
85,3,0,7.153308918028127,1.115252673625946,5.1000000000000005
86,3,0,7.234591369776975,0.8128245174884796,5.1000000000000005
87,3,0,6.958333377986204,-2.762579917907715,5.1000000000000005
88,3,0,6.884580304174673,-0.7375307381153107,5.1000000000000005
89,3,0,7.009426814763796,1.2484651058912275,5.1000000000000005
90,3,0,7.094788042156946,0.8536122739315033,5.1000000000000005
91,3,0,7.133114879279386,0.3832683712244034,5.1000000000000005
92,3,0,7.247404915540468,1.142900362610817,5.1000000000000005
93,3,0,7.270594903527748,0.2318998798727989,5.1000000000000005
94,3,0,7.188455530702125,-0.8213937282562256,5.1000000000000005
95,3,0,7.037236237226974,-1.5121929347515106,5.1000000000000005
96,3,0,7.031014265752386,-0.0622197147458791,5.1000000000000005
97,3,0,6.887365030384611,-1.4364923536777496,5.1000000000000005
98,3,0,6.666723417378019,-2.206416130065918,5.1000000000000005
99,3,0,6.8164148351913205,1.4969141781330109,5.1000000000000005


==> data/high_level_policy/subgoals_ep4_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,4,0,-0.0056045954939528,-0.0045082427679445,7.550000000000001
1,4,0,-0.2380529349562331,-2.3244833946228027,7.550000000000001
2,4,0,-0.6666873400923415,-4.286344051361084,7.550000000000001
3,4,0,-1.0988612478491468,-4.321739077568054,7.550000000000001
4,4,0,-0.6548136180159254,4.440476298332214,7.550000000000001
5,4,0,-0.2033248251196546,4.514887928962708,7.550000000000001
6,4,0,0.2557449931386308,4.590698182582855,7.550000000000001
7,4,0,0.7121424669507341,4.563974738121033,7.550000000000001
8,4,0,1.166368394542058,4.542259275913239,7.550000000000001
9,4,0,1.6212447578194933,4.548763632774353,7.550000000000001
10,4,0,2.071192591834386,4.499478340148926,7.550000000000001
11,4,0,2.5114781851056414,4.402855932712555,7.550000000000001
12,4,0,2.9501544529679613,4.3867626786232,7.550000000000001
13,4,0,3.3131403023484545,3.629858493804932,7.550000000000001
14,4,0,3.685362547087987,3.7222224473953247,7.550000000000001
15,4,0,4.082312195945104,3.969496488571167,7.550000000000001
16,4,0,4.366254001307805,2.839418053627014,7.550000000000001
17,4,0,4.7612297529462175,3.9497575163841248,7.550000000000001
18,4,0,4.937273188877423,1.7604343593120575,7.550000000000001
19,4,0,5.292133256244977,3.548600673675537,7.550000000000001
20,4,0,5.643221601295789,3.5108834505081177,7.550000000000001
21,4,0,5.7659701624992685,1.2274856120347977,7.550000000000001
22,4,0,6.086788705933412,3.2081854343414307,7.550000000000001
23,4,0,6.376864484894593,2.9007577896118164,7.550000000000001
24,4,0,6.498753912198861,1.2188942730426788,7.550000000000001
25,4,0,6.729201979387124,2.3044806718826294,7.550000000000001
26,4,0,6.833415679085572,1.0421369969844818,7.550000000000001
27,4,0,6.952530599582513,1.191149204969406,7.550000000000001
28,4,0,7.157449446070512,2.0491884648799896,7.550000000000001
29,4,0,7.21622852553757,0.5877907946705818,7.550000000000001
30,4,0,7.337642762261947,1.2141423672437668,7.550000000000001
31,4,0,7.5089365275684195,1.7129376530647278,7.550000000000001
32,4,0,7.55592587162884,0.4698934406042099,7.550000000000001
33,4,0,7.732421006459315,1.7649513483047483,7.550000000000001
34,4,0,8.019871588248332,2.8745058178901672,7.550000000000001
35,4,0,7.7370146470251875,-2.8285694122314453,7.550000000000001
36,4,0,7.853443305391391,1.164286583662033,7.550000000000001
37,4,0,8.134209673303683,2.807663679122925,7.550000000000001
38,4,0,7.976567815441211,-1.5764185786247251,7.550000000000001
39,4,0,7.923083699691613,-0.5348411574959755,7.550000000000001
40,4,0,7.666900373447259,-2.5618332624435425,7.550000000000001
41,4,0,7.635640851605256,-0.3125952184200287,7.550000000000001
42,4,0,7.8987530687931375,2.6311221718788147,7.550000000000001
43,4,0,7.840572598773559,-0.5818047001957893,7.550000000000001
44,4,0,7.776139918166717,-0.6443268060684204,7.550000000000001
45,4,0,7.847019280690272,0.7087936252355576,7.550000000000001
46,4,0,7.887505802709182,0.4048652201890945,7.550000000000001
47,4,0,7.957855063873847,0.7034926116466522,7.550000000000001
48,4,0,7.99246091713341,0.3460585325956344,7.550000000000001
49,4,0,8.198335330385287,2.0587441325187683,7.550000000000001
50,4,0,8.01856100131901,-1.7977432906627655,7.550000000000001
51,4,0,7.762439902323802,-2.5612109899520874,7.550000000000001
52,4,0,7.92316291798981,1.60723015666008,7.550000000000001
53,4,0,8.143054317134936,2.1989139914512634,7.550000000000001
54,4,0,7.923851128119548,-2.192031890153885,7.550000000000001
55,4,0,8.083225543994029,1.593744158744812,7.550000000000001
56,4,0,8.08764415971147,0.0441861571744084,7.550000000000001
57,4,0,8.174192167736162,0.8654800802469254,7.550000000000001
58,4,0,8.198421493090262,0.2422932535409927,7.550000000000001
59,4,0,8.036982297814955,-1.614391952753067,7.550000000000001
60,4,0,8.10667914143907,0.6969684362411499,7.550000000000001
61,4,0,7.841897666371931,-2.6478147506713867,7.550000000000001
62,4,0,7.904788985766043,0.6289131939411163,7.550000000000001
63,4,0,8.167734578169455,2.6294559240341187,7.550000000000001
64,4,0,8.080809697426428,-0.8692488074302673,7.550000000000001
65,4,0,8.202872954226603,1.2206325680017471,7.550000000000001
66,4,0,8.03216832122909,-1.7070463299751282,7.550000000000001
67,4,0,8.000417448497881,-0.317508727312088,7.550000000000001
68,4,0,8.24270466706859,2.4228721857070923,7.550000000000001
69,4,0,8.304199680603613,0.6149501353502274,7.550000000000001
70,4,0,8.39097876838552,0.8677908778190613,7.550000000000001
71,4,0,8.40922610267209,0.1824733428657055,7.550000000000001
72,4,0,8.538258431396951,1.2903232872486117,7.550000000000001
73,4,0,8.733901826582422,1.9564339518547056,7.550000000000001
74,4,0,8.636310784063806,-0.9759104251861572,7.550000000000001
75,4,0,8.52952776654767,-1.0678301751613617,7.550000000000001
76,4,0,8.717386959038247,1.878591924905777,7.550000000000001
77,4,0,8.568096591077317,-1.4929036796092987,7.550000000000001
78,4,0,8.93980808361577,3.7171149253845215,7.550000000000001
79,4,0,8.930270492948164,-0.095375906676054,7.550000000000001
80,4,0,8.919622518971135,-0.1064797397702932,7.550000000000001
81,4,0,8.981262457474639,0.616399385035038,7.550000000000001
82,4,0,9.026862689211535,0.4560023173689842,7.550000000000001
83,4,0,9.094349951400924,0.6748726218938828,7.550000000000001
84,4,0,9.139088836416176,0.4473888501524925,7.550000000000001
85,4,0,8.949094292625357,-1.8999454379081728,7.550000000000001
86,4,0,8.671728012069632,-2.773662805557251,7.550000000000001
87,4,0,8.561907430097033,-1.0982058197259903,7.550000000000001
88,4,0,8.562442575266157,0.00535145169124,7.550000000000001
89,4,0,8.825486694147383,2.630441188812256,7.550000000000001
90,4,0,8.778951768448149,-0.4653492569923401,7.550000000000001
91,4,0,8.758937601616179,-0.2001416683197021,7.550000000000001
92,4,0,8.838360820581709,0.794232189655304,7.550000000000001
93,4,0,8.999958042671476,1.6159722208976746,7.550000000000001
94,4,0,8.905839708318506,-0.9411833435297012,7.550000000000001
95,4,0,8.84240488397101,-0.6343482434749603,7.550000000000001
96,4,0,8.905882407595907,0.63477523624897,7.550000000000001
97,4,0,8.64727236764649,-2.586100399494171,7.550000000000001
98,4,0,8.515242685248648,-1.320296823978424,7.550000000000001
99,4,0,8.386284758021628,-1.2895792722702026,7.550000000000001


==> data/high_level_policy/subgoals_ep5_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,5,0,0.0069310738107526,0.1162874542005403,10.0
1,5,0,-0.2472025679090654,-2.541336417198181,10.0
2,5,0,-0.686943613145653,-4.397410452365875,10.0
3,5,0,-1.117601446960274,-4.30657833814621,10.0
4,5,0,-1.5330347941854632,-4.154333472251892,10.0
5,5,0,-1.0796351359823382,4.53399658203125,10.0
6,5,0,-0.6196095274427569,4.600256085395813,10.0
7,5,0,-0.1583942697981035,4.612152576446533,10.0
8,5,0,0.2954348398706281,4.538291096687317,10.0
9,5,0,0.7511748446485365,4.557400047779083,10.0
10,5,0,1.2021194769403305,4.509446322917938,10.0
11,5,0,1.6542492283841932,4.521297514438629,10.0
12,5,0,2.087757147695717,4.335079193115234,10.0
13,5,0,2.5320341958066788,4.442770481109619,10.0
14,5,0,2.9706294311544266,4.385952353477478,10.0
15,5,0,3.4145259632131424,4.438965320587158,10.0
16,5,0,3.8571216537019577,4.425956904888153,10.0
17,5,0,4.20618510976046,3.490634560585022,10.0
18,5,0,4.640804089452919,4.346189796924591,10.0
19,5,0,5.042455710317787,4.016516208648682,10.0
20,5,0,5.431106693889793,3.8865098357200623,10.0
21,5,0,5.83660725488871,4.055005609989166,10.0
22,5,0,6.245168752815422,4.08561497926712,10.0
23,5,0,6.656918056156334,4.117493033409119,10.0
24,5,0,7.004063434745964,3.4714537858963013,10.0
25,5,0,7.3085292054674,3.0446577072143555,10.0
26,5,0,7.386497713472542,0.7796850800514221,10.0
27,5,0,7.644664145853218,2.5816643238067627,10.0
28,5,0,7.784666053797897,1.4000190794467926,10.0
29,5,0,8.119218103434738,3.345520496368408,10.0
30,5,0,8.336346410062012,2.171283066272736,10.0
31,5,0,8.552039868976768,2.156934589147568,10.0
32,5,0,8.94350314870089,3.914632797241211,10.0
33,5,0,9.321811504509148,3.783083558082581,10.0
34,5,0,9.45154271259516,1.297312080860138,10.0
35,5,0,9.522507294859585,0.7096458226442337,10.0
36,5,0,9.604547053422626,0.8203975856304169,10.0
37,5,0,9.626525899242456,0.2197884581983089,10.0
38,5,0,9.885003140043317,2.5847724080085754,10.0
39,5,0,9.957600487243232,0.7259734719991684,10.0
40,5,0,9.836062034439143,-1.215384528040886,10.0
41,5,0,9.932475184868869,0.9641315042972564,10.0
42,5,0,10.257640039395389,3.2516485452651978,10.0
43,5,0,10.415482526492177,1.578424870967865,10.0
44,5,0,10.341872146200236,-0.7361038029193878,10.0
45,5,0,10.245476266216334,-0.9639587998390198,10.0
46,5,0,10.47849757022768,2.330213040113449,10.0
47,5,0,10.51513379238158,0.3663622215390205,10.0
48,5,0,10.43588693610936,-0.7924685627222061,10.0
49,5,0,10.633071856420337,1.9718492031097408,10.0
50,5,0,10.868615614097411,2.3554375767707825,10.0
51,5,0,10.86174880837634,-0.0686680572107434,10.0
52,5,0,10.767234743885544,-0.9451406449079514,10.0
53,5,0,10.70883590107396,-0.5839884281158447,10.0
54,5,0,10.497529552630928,-2.113063484430313,10.0
55,5,0,10.470346986628916,-0.271825660020113,10.0
56,5,0,10.448443671069889,-0.2190331555902958,10.0
57,5,0,10.46104112857565,0.1259745750576257,10.0
58,5,0,10.70237687820181,2.4133574962615967,10.0
59,5,0,10.510811573207226,-1.9156530499458315,10.0
60,5,0,10.42454048836216,-0.8627108484506607,10.0
61,5,0,10.443516165330854,0.1897567696869373,10.0
62,5,0,10.449820735804584,0.0630457047373056,10.0
63,5,0,10.308229157082584,-1.4159157872200012,10.0
64,5,0,10.240487465016392,-0.6774169206619263,10.0
65,5,0,10.370845579854992,1.3035811483860016,10.0
66,5,0,10.19426448022559,-1.7658109962940216,10.0
67,5,0,10.328370535127666,1.3410605490207672,10.0
68,5,0,10.401272238544967,0.7290170341730118,10.0
69,5,0,10.324138836316612,-0.7713340222835541,10.0
70,5,0,10.22905503337815,-0.950838029384613,10.0
71,5,0,10.164906689278627,-0.6414834409952164,10.0
72,5,0,10.398406886808422,2.335001975297928,10.0
73,5,0,10.5490428892298,1.506360024213791,10.0
74,5,0,10.456690864018944,-0.923520252108574,10.0
75,5,0,10.30120620255902,-1.554846614599228,10.0
76,5,0,10.472875477127578,1.7166927456855774,10.0
77,5,0,10.43111645927265,-0.4175901785492897,10.0
78,5,0,10.314027359090591,-1.1708910018205645,10.0
79,5,0,10.205554557345655,-1.084728017449379,10.0
80,5,0,10.3310848300679,1.2553027272224426,10.0
81,5,0,10.491590005658416,1.6050517559051514,10.0
82,5,0,10.255741444729116,-2.358485609292984,10.0
83,5,0,10.330269133053568,0.7452768832445145,10.0
84,5,0,10.610564505062843,2.802953720092773,10.0
85,5,0,10.709131946168688,0.985674411058426,10.0
86,5,0,10.890623499952104,1.8149155378341677,10.0
87,5,0,10.897662157039935,0.0703865708783268,10.0
88,5,0,11.020110027711686,1.2244787067174911,10.0
89,5,0,10.931977653723058,-0.8813237398862839,10.0
90,5,0,10.990685561518964,0.5870790779590607,10.0
91,5,0,11.169806444864568,1.7912088334560394,10.0
92,5,0,11.09096963874608,-0.7883680611848831,10.0
93,5,0,11.067192643727957,-0.2377699501812458,10.0
94,5,0,11.083889435823854,0.1669679209589958,10.0
95,5,0,10.961440611477787,-1.2244882434606552,10.0
96,5,0,10.826426077481209,-1.3501453399658203,10.0
97,5,0,10.931294832225737,1.0486875474452972,10.0
98,5,0,10.939641165394184,0.0834633316844701,10.0
99,5,0,10.684199171919223,-2.5544199347496037,10.0


==> data/high_level_policy/subgoals_ep6_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,6,3,-0.0032058927169068,-0.1892581340746247,-2.5
1,6,3,-0.2607388469329104,-2.575329542160034,-2.5
2,6,3,-0.4905024292817339,-2.2976358234882355,-2.5
3,6,3,-0.7073885771384463,-2.1688614785671234,-2.5
4,6,3,-0.9354950162520632,-2.281064391136169,-2.5
5,6,3,-1.1747024479260668,-2.392074316740036,-2.5
6,6,3,-1.423696559940837,-2.489941120147705,-2.5
7,6,3,-1.6653898629298434,-2.4169330298900604,-2.5
8,6,3,-1.9248526069274168,-2.5946274399757385,-2.5
9,6,3,-2.181416419421695,-2.5656381249427795,-2.5
10,6,3,-2.432811823760532,-2.5139540433883667,-2.5
11,6,3,-2.6896976801505312,-2.568858563899994,-2.5
12,6,3,-2.9497409733882174,-2.6004329323768616,-2.5
13,6,3,-3.1982482197633013,-2.4850724637508392,-2.5
14,6,3,-3.4585518064847216,-2.603035867214203,-2.5
15,6,3,-3.7055912735810494,-2.470394670963288,-2.5
16,6,3,-3.965553176676296,-2.5996190309524536,-2.5
17,6,3,-4.221202385698818,-2.55649209022522,-2.5
18,6,3,-4.487484675919078,-2.662822902202606,-2.5
19,6,3,-4.748042059217952,-2.605573832988739,-2.5
20,6,3,-5.005938869987987,-2.578968107700348,-2.5
21,6,3,-5.2718991461148486,-2.659602761268616,-2.5
22,6,3,-5.531311375175975,-2.594122290611267,-2.5
23,6,3,-5.785870176826976,-2.5455880165100098,-2.5
24,6,3,-6.042854082857631,-2.569839060306549,-2.5
25,6,3,-6.315807473932765,-2.7295339107513428,-2.5
26,6,3,-6.58234543827679,-2.6653796434402466,-2.5
27,6,3,-6.838733208452724,-2.5638777017593384,-2.5
28,6,3,-7.101536405359767,-2.6280319690704346,-2.5
29,6,3,-7.354868603025936,-2.533321976661682,-2.5
30,6,3,-7.606750858103298,-2.5188225507736206,-2.5
31,6,3,-7.862738174473308,-2.559873163700104,-2.5
32,6,3,-8.130750429903529,-2.680122554302216,-2.5
33,6,3,-8.396632236515543,-2.658818066120148,-2.5
34,6,3,-8.660636049782298,-2.640038132667541,-2.5
35,6,3,-8.919948858295939,-2.5931280851364136,-2.5
36,6,3,-9.183169436728022,-2.6322057843208317,-2.5
37,6,3,-9.45195249942448,-2.687830626964569,-2.5
38,6,3,-9.713981879030726,-2.620293796062469,-2.5
39,6,3,-9.984534335409665,-2.705524563789368,-2.5
40,6,3,-10.260591519152186,-2.760571837425232,-2.5
41,6,3,-10.534080219542048,-2.7348870038986206,-2.5
42,6,3,-10.788467389618418,-2.5438717007637024,-2.5
43,6,3,-11.053442639385722,-2.6497524976730347,-2.5
44,6,3,-11.302596387540362,-2.491537481546402,-2.5
45,6,3,-11.56580990282204,-2.6321351528167725,-2.5
46,6,3,-11.824278232728505,-2.584683299064636,-2.5
47,6,3,-12.077622738753815,-2.5334450602531438,-2.5
48,6,3,-12.33942976323273,-2.6180702447891235,-2.5
49,6,3,-12.590783176099322,-2.513534128665924,-2.5
50,6,3,-12.86653637615349,-2.757532000541687,-2.5
51,6,3,-13.130129811440966,-2.635934352874756,-2.5
52,6,3,-13.404403564607165,-2.7427375316619877,-2.5
53,6,3,-13.667444494639897,-2.630409300327301,-2.5
54,6,3,-13.92508867112305,-2.576441764831543,-2.5
55,6,3,-14.196563092147372,-2.714744210243225,-2.5
56,6,3,-14.451418635522389,-2.5485554337501526,-2.5
57,6,3,-14.718625512992404,-2.672068774700165,-2.5
58,6,3,-14.952382740651627,-2.337572276592254,-2.5
59,6,3,-15.223938581620716,-2.715558409690857,-2.5
60,6,3,-15.501593110238574,-2.776545286178589,-2.5
61,6,3,-15.774420258676074,-2.728271484375,-2.5
62,6,3,-16.039018449460528,-2.6459819078445435,-2.5
63,6,3,-16.30096113411095,-2.6194268465042114,-2.5
64,6,3,-16.574021277104876,-2.73060142993927,-2.5
65,6,3,-16.840368417178652,-2.6634714007377625,-2.5
66,6,3,-17.101118234073184,-2.6074981689453125,-2.5
67,6,3,-17.374925044452212,-2.738068103790283,-2.5
68,6,3,-17.644540337001345,-2.696152925491333,-2.5
69,6,3,-17.90073126283791,-2.561909258365631,-2.5
70,6,3,-18.1716610464206,-2.709297835826874,-2.5
71,6,3,-18.43836277452614,-2.6670172810554504,-2.5
72,6,3,-18.704438415442965,-2.6607564091682434,-2.5
73,6,3,-18.972392705356143,-2.679542899131775,-2.5
74,6,3,-19.22390007702019,-2.5150737166404724,-2.5
75,6,3,-19.48068394986298,-2.567838728427887,-2.5
76,6,3,-19.74593975869324,-2.6525580883026123,-2.5
77,6,3,-20.01902374354508,-2.730839848518372,-2.5
78,6,3,-20.240726021205447,-2.2170227766036987,-2.5
79,6,3,-20.495313403283618,-2.545873820781708,-2.5
80,6,3,-20.753945884381796,-2.5863248109817505,-2.5
81,6,3,-21.026244220410845,-2.722983360290528,-2.5
82,6,3,-21.28973844376709,-2.634942233562469,-2.5
83,6,3,-21.55297776785996,-2.63239324092865,-2.5
84,6,3,-21.81746962395813,-2.6449185609817505,-2.5
85,6,3,-22.052506041800044,-2.350364178419113,-2.5
86,6,3,-22.303313476120493,-2.5080743432044983,-2.5
87,6,3,-22.560457629238627,-2.5714415311813354,-2.5
88,6,3,-22.834697884594465,-2.7424025535583496,-2.5
89,6,3,-23.10620046881344,-2.715025842189789,-2.5
90,6,3,-23.36203936961796,-2.5583890080451965,-2.5
91,6,3,-23.623937559401057,-2.618981897830963,-2.5
92,6,3,-23.868899983440897,-2.449624240398407,-2.5
93,6,3,-24.122524988924525,-2.536250054836273,-2.5
94,6,3,-24.37325061587002,-2.507256269454956,-2.5
95,6,3,-24.63636578348782,-2.6311516761779785,-2.5
96,6,3,-24.90727527168896,-2.7090948820114136,-2.5
97,6,3,-25.17520676282551,-2.679314911365509,-2.5
98,6,3,-25.436721515928767,-2.6151475310325623,-2.5
99,6,3,-25.69661287692692,-2.598913609981537,-2.5


==> data/high_level_policy/subgoals_ep7_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,7,3,-0.0042946131036703,0.0081227313662827,-1.75
1,7,3,-0.2572946638868277,-2.530000507831574,-1.75
2,7,3,-0.6159604282186453,-3.5866576433181763,-1.75
3,7,3,-0.8508137554929678,-2.348533272743225,-1.75
4,7,3,-1.0886469722793524,-2.378332167863846,-1.75
5,7,3,-1.31016274700622,-2.2151577472686768,-1.75
6,7,3,-1.537794509630007,-2.2763176262378693,-1.75
7,7,3,-1.7448949010179464,-2.0710039138793945,-1.75
8,7,3,-1.9628126860664312,-2.179177850484848,-1.75
9,7,3,-2.174328142504496,-2.1151545643806458,-1.75
10,7,3,-2.3772939235971395,-2.0296578109264374,-1.75
11,7,3,-2.570432478289408,-1.931385546922684,-1.75
12,7,3,-2.762426400284571,-1.9199392199516296,-1.75
13,7,3,-2.948686012725634,-1.8625961244106293,-1.75
14,7,3,-3.1456610352800314,-1.969750225543976,-1.75
15,7,3,-3.3287409038351004,-1.8307986855506897,-1.75
16,7,3,-3.5347869933650915,-2.0604608952999115,-1.75
17,7,3,-3.7412386328981344,-2.064516395330429,-1.75
18,7,3,-3.9255924166248266,-1.843537837266922,-1.75
19,7,3,-4.12634519646625,-2.0075277984142303,-1.75
20,7,3,-4.297377595405383,-1.710323989391327,-1.75
21,7,3,-4.486210951309008,-1.8883335590362549,-1.75
22,7,3,-4.696731501917643,-2.105205506086349,-1.75
23,7,3,-4.883757585387034,-1.8702608346939087,-1.75
24,7,3,-5.050767386059565,-1.6700980067253113,-1.75
25,7,3,-5.265393415193362,-2.146260291337967,-1.75
26,7,3,-5.461388552288813,-1.959951370954513,-1.75
27,7,3,-5.630203852157397,-1.6881529986858368,-1.75
28,7,3,-5.805759409169955,-1.7555555701255798,-1.75
29,7,3,-5.9923641474054286,-1.8660473823547363,-1.75
30,7,3,-6.186238119106097,-1.9387397170066836,-1.75
31,7,3,-6.376244121889872,-1.9000600278377533,-1.75
32,7,3,-6.564319932560725,-1.8807581067085264,-1.75
33,7,3,-6.777602145175738,-2.1328221261501312,-1.75
34,7,3,-6.959075623850627,-1.814734786748886,-1.75
35,7,3,-7.1565963716314265,-1.9752074778079989,-1.75
36,7,3,-7.350196370582385,-1.9359999895095823,-1.75
37,7,3,-7.5412664503858515,-1.910700798034668,-1.75
38,7,3,-7.716646576027674,-1.753801256418228,-1.75
39,7,3,-7.885031083326144,-1.6838450729846954,-1.75
40,7,3,-8.050063634018702,-1.6503255069255829,-1.75
41,7,3,-8.237541669707102,-1.874780356884003,-1.75
42,7,3,-8.414007270436091,-1.7646560072898865,-1.75
43,7,3,-8.59873072216968,-1.847234517335892,-1.75
44,7,3,-8.773968839745326,-1.7523811757564545,-1.75
45,7,3,-8.94610612998466,-1.721372902393341,-1.75
46,7,3,-9.148526632885735,-2.0242050290107727,-1.75
47,7,3,-9.341113874416155,-1.925872415304184,-1.75
48,7,3,-9.53941578577022,-1.9830191135406492,-1.75
49,7,3,-9.716968768935008,-1.775529831647873,-1.75
50,7,3,-9.911365860800547,-1.9439709186553955,-1.75
51,7,3,-10.094658130507272,-1.8329226970672607,-1.75
52,7,3,-10.286543467740817,-1.918853372335434,-1.75
53,7,3,-10.463179940085215,-1.766364723443985,-1.75
54,7,3,-10.64667800972919,-1.834980696439743,-1.75
55,7,3,-10.82535249898891,-1.7867448925971985,-1.75
56,7,3,-11.024555632571978,-1.9920313358306885,-1.75
57,7,3,-11.19875548193912,-1.7419984936714172,-1.75
58,7,3,-11.374153012137215,-1.7539753019809723,-1.75
59,7,3,-11.5700749100254,-1.959218978881836,-1.75
60,7,3,-11.765300580959124,-1.9522567093372345,-1.75
61,7,3,-11.944510677556796,-1.792100965976715,-1.75
62,7,3,-12.132957914571566,-1.884472370147705,-1.75
63,7,3,-12.337030494313044,-2.04072579741478,-1.75
64,7,3,-12.53465392599563,-1.9762343168258667,-1.75
65,7,3,-12.717367911438746,-1.8271398544311523,-1.75
66,7,3,-12.906764337520404,-1.893964260816574,-1.75
67,7,3,-13.108623454074664,-2.0185911655426025,-1.75
68,7,3,-13.297072941164776,-1.884494870901108,-1.75
69,7,3,-13.461440959672732,-1.6436801850795746,-1.75
70,7,3,-13.66544226716022,-2.040013074874878,-1.75
71,7,3,-13.8476887584732,-1.8224649131298063,-1.75
72,7,3,-14.024222427706524,-1.7653366923332214,-1.75
73,7,3,-14.212397062878413,-1.8817463517189024,-1.75
74,7,3,-14.400220462779805,-1.8782339990139008,-1.75
75,7,3,-14.587945485214991,-1.877250224351883,-1.75
76,7,3,-14.75969389985065,-1.7174841463565826,-1.75
77,7,3,-14.947956511478228,-1.8826261162757876,-1.75
78,7,3,-15.13008967946033,-1.8213316798210144,-1.75
79,7,3,-15.330447325210375,-2.0035764575004578,-1.75
80,7,3,-15.520039269428056,-1.8959194421768188,-1.75
81,7,3,-15.699940884213252,-1.799016147851944,-1.75
82,7,3,-15.889005029301448,-1.890641450881958,-1.75
83,7,3,-16.073929005961222,-1.849239766597748,-1.75
84,7,3,-16.263067895273966,-1.8913888931274412,-1.75
85,7,3,-16.468499118189616,-2.054312229156494,-1.75
86,7,3,-16.658085668186946,-1.895865499973297,-1.75
87,7,3,-16.838164204458995,-1.8007853627204895,-1.75
88,7,3,-17.03814350972633,-1.99979305267334,-1.75
89,7,3,-17.230608040194316,-1.9246453046798704,-1.75
90,7,3,-17.4261377693222,-1.9552972912788391,-1.75
91,7,3,-17.61231558928947,-1.861778199672699,-1.75
92,7,3,-17.798108393053813,-1.8579280376434328,-1.75
93,7,3,-17.97586532841186,-1.7775693535804749,-1.75
94,7,3,-18.163781890373038,-1.87916561961174,-1.75
95,7,3,-18.35347048352222,-1.896885931491852,-1.75
96,7,3,-18.53458588729362,-1.8111540377140043,-1.75
97,7,3,-18.716423416237635,-1.818375289440155,-1.75
98,7,3,-18.904902809958266,-1.8847939372062683,-1.75
99,7,3,-19.09554002593021,-1.9063721597194672,-1.75


==> data/high_level_policy/subgoals_ep8_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,8,3,0.0043709969173431,0.0037530067804132,-1.375
1,8,3,-0.2763958478321076,-2.8076684474945077,-1.375
2,8,3,-0.7157259786476136,-4.39330130815506,-1.375
3,8,3,-0.9533395225156784,-2.376135438680649,-1.375
4,8,3,-1.0817991102088929,-1.2845958769321442,-1.375
5,8,3,-1.2195460552324295,-1.3774694502353668,-1.375
6,8,3,-1.340120313500309,-1.2057425826787949,-1.375
7,8,3,-1.4572458991755486,-1.1712558567523956,-1.375
8,8,3,-1.5947001555909155,-1.3745425641536713,-1.375
9,8,3,-1.7367589304198263,-1.4205877482891085,-1.375
10,8,3,-1.8662537464846607,-1.294948160648346,-1.375
11,8,3,-2.0101566741217614,-1.4390292763710022,-1.375
12,8,3,-2.1550094762791634,-1.4485280215740204,-1.375
13,8,3,-2.299520326589489,-1.4451085031032562,-1.375
14,8,3,-2.4408311972369194,-1.4131087064743042,-1.375
15,8,3,-2.5868376025904656,-1.4600640535354614,-1.375
16,8,3,-2.7246984222878456,-1.3786081969738009,-1.375
17,8,3,-2.8774202743519783,-1.527218520641327,-1.375
18,8,3,-3.017762897347355,-1.403426229953766,-1.375
19,8,3,-3.1752485463370324,-1.5748564898967743,-1.375
20,8,3,-3.318303761814976,-1.4305521547794342,-1.375
21,8,3,-3.462315005992794,-1.440112441778183,-1.375
22,8,3,-3.599947048162365,-1.3763204216957092,-1.375
23,8,3,-3.744848547314549,-1.449014991521835,-1.375
24,8,3,-3.895593596433544,-1.5074504911899569,-1.375
25,8,3,-4.039100838636303,-1.435072422027588,-1.375
26,8,3,-4.183496577476406,-1.4439573884010315,-1.375
27,8,3,-4.34042750093832,-1.5693092346191406,-1.375
28,8,3,-4.506473941539669,-1.6604644060134888,-1.375
29,8,3,-4.673316998218441,-1.6684305667877195,-1.375
30,8,3,-4.833163870309734,-1.5984687209129331,-1.375
31,8,3,-4.978321103190327,-1.4515723288059237,-1.375
32,8,3,-5.147855309580708,-1.6953420639038086,-1.375
33,8,3,-5.300379020904446,-1.525237113237381,-1.375
34,8,3,-5.456821201180363,-1.5644218027591703,-1.375
35,8,3,-5.603693229888821,-1.4687202870845797,-1.375
36,8,3,-5.749250871871853,-1.4555764198303225,-1.375
37,8,3,-5.907349509929562,-1.5809863805770874,-1.375
38,8,3,-6.066249904965305,-1.5890039503574371,-1.375
39,8,3,-6.220824880336666,-1.5457497537136078,-1.375
40,8,3,-6.371321884726429,-1.5049700438976288,-1.375
41,8,3,-6.52694894168272,-1.556270569562912,-1.375
42,8,3,-6.689901364778423,-1.6295242309570312,-1.375
43,8,3,-6.85763804409399,-1.6773667931556702,-1.375
44,8,3,-7.0026798823822975,-1.450418382883072,-1.375
45,8,3,-7.16422411594286,-1.6154423356056211,-1.375
46,8,3,-7.315279705261135,-1.5105558931827543,-1.375
47,8,3,-7.462704328631306,-1.474246233701706,-1.375
48,8,3,-7.6098721304883,-1.4716780185699463,-1.375
49,8,3,-7.780944270824337,-1.7107214033603668,-1.375
50,8,3,-7.930015591715717,-1.490713208913803,-1.375
51,8,3,-8.067802784775639,-1.3778719305992126,-1.375
52,8,3,-8.206334097122097,-1.3853131234645844,-1.375
53,8,3,-8.357513455485249,-1.5117935836315155,-1.375
54,8,3,-8.490015653704548,-1.3250219821929932,-1.375
55,8,3,-8.631595818137074,-1.4158016443252563,-1.375
56,8,3,-8.77402113172903,-1.424253135919571,-1.375
57,8,3,-8.938926098679447,-1.6490496695041656,-1.375
58,8,3,-9.09947293791666,-1.6054683923721311,-1.375
59,8,3,-9.249976528619673,-1.5050359070301056,-1.375
60,8,3,-9.39557544681921,-1.4559891819953918,-1.375
61,8,3,-9.545060125922108,-1.4948467910289764,-1.375
62,8,3,-9.702087444995785,-1.5702731907367706,-1.375
63,8,3,-9.83980516884222,-1.3771772384643557,-1.375
64,8,3,-9.987473977540876,-1.4766880869865415,-1.375
65,8,3,-10.14205774459734,-1.5458376705646515,-1.375
66,8,3,-10.29412117395296,-1.5206342935562134,-1.375
67,8,3,-10.448211191033268,-1.54090017080307,-1.375
68,8,3,-10.598746849035168,-1.5053565800189972,-1.375
69,8,3,-10.73949758503332,-1.4075073599815369,-1.375
70,8,3,-10.890533951853657,-1.510363668203354,-1.375
71,8,3,-11.030313430165195,-1.397794783115387,-1.375
72,8,3,-11.175650356148624,-1.4533692598342896,-1.375
73,8,3,-11.316832525466824,-1.4118216931819916,-1.375
74,8,3,-11.463193191026592,-1.4636066555976868,-1.375
75,8,3,-11.601565150355244,-1.3837195932865145,-1.375
76,8,3,-11.763962281679058,-1.623971313238144,-1.375
77,8,3,-11.908836094473743,-1.4487381279468536,-1.375
78,8,3,-12.05852569434538,-1.4968959987163544,-1.375
79,8,3,-12.21475299987688,-1.5622730553150177,-1.375
80,8,3,-12.351369676922705,-1.3661667704582214,-1.375
81,8,3,-12.496180264090444,-1.448105871677399,-1.375
82,8,3,-12.641481203769589,-1.453009396791458,-1.375
83,8,3,-12.7841143885602,-1.426331847906113,-1.375
84,8,3,-12.94721692595377,-1.6310253739356997,-1.375
85,8,3,-13.082458583449268,-1.3524165749549866,-1.375
86,8,3,-13.229019475912,-1.465608924627304,-1.375
87,8,3,-13.370785964464092,-1.417664885520935,-1.375
88,8,3,-13.52305993232622,-1.522739678621292,-1.375
89,8,3,-13.670006034706974,-1.4694610238075256,-1.375
90,8,3,-13.818329078887844,-1.4832304418087006,-1.375
91,8,3,-13.959307340716268,-1.4097826182842257,-1.375
92,8,3,-14.100926888917828,-1.4161954820156095,-1.375
93,8,3,-14.247859401439571,-1.4693251252174375,-1.375
94,8,3,-14.392248360251331,-1.4438895881175997,-1.375
95,8,3,-14.54839487168684,-1.5614651143550873,-1.375
96,8,3,-14.689795536731625,-1.4140066504478457,-1.375
97,8,3,-14.836776776050472,-1.4698123931884766,-1.375
98,8,3,-14.977980358337309,-1.4120358228683472,-1.375
99,8,3,-15.12191514465704,-1.4393478631973269,-1.375


==> data/high_level_policy/subgoals_ep9_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,9,2,0.0032422371873785,0.0106893749535516,1.375
1,9,2,-0.2265335492124627,-2.297757863998413,1.375
2,9,2,-0.0609315804472039,1.656019687652588,1.375
3,9,2,0.1254001536140371,1.8633173406124115,1.375
4,9,2,0.3222154804239203,1.9681532680988312,1.375
5,9,2,0.4976302065620352,1.7541472613811493,1.375
6,9,2,0.6504015155801703,1.5277130901813507,1.375
7,9,2,0.8154911228189399,1.650896072387695,1.375
8,9,2,0.9715087690124442,1.5601764619350431,1.375
9,9,2,1.1404579260120322,1.68949156999588,1.375
10,9,2,1.289834988928788,1.4937706291675568,1.375
11,9,2,1.4456105955610206,1.5577560663223269,1.375
12,9,2,1.6050054558286595,1.5939486026763916,1.375
13,9,2,1.7526867815027167,1.47681325674057,1.375
14,9,2,1.9113634207019736,1.586766391992569,1.375
15,9,2,2.0589026191005635,1.4753919839859009,1.375
16,9,2,2.2099631556043557,1.510605365037918,1.375
17,9,2,2.358093840695374,1.4813068509101868,1.375
18,9,2,2.51738069734668,1.5928685665130615,1.375
19,9,2,2.6807779946098256,1.6339729726314545,1.375
20,9,2,2.8273696132669377,1.4659161865711212,1.375
21,9,2,3.0004788913497853,1.731092780828476,1.375
22,9,2,3.162093413687699,1.6161452233791351,1.375
23,9,2,3.313456145740502,1.5136273205280304,1.375
24,9,2,3.469311339474671,1.55855193734169,1.375
25,9,2,3.6220669277677455,1.5275558829307556,1.375
26,9,2,3.7809664883384633,1.5889956057071686,1.375
27,9,2,3.9329948701629567,1.520283818244934,1.375
28,9,2,4.094410134173386,1.6141526401042938,1.375
29,9,2,4.243138370729439,1.4872823655605316,1.375
30,9,2,4.405360264397614,1.6222189366817474,1.375
31,9,2,4.553670881010048,1.483106166124344,1.375
32,9,2,4.708913413501732,1.5524253249168396,1.375
33,9,2,4.872548101163857,1.6363468766212463,1.375
34,9,2,5.036002603984826,1.6345450282096865,1.375
35,9,2,5.195609820700638,1.5960721671581268,1.375
36,9,2,5.362891418553345,1.672815978527069,1.375
37,9,2,5.5217691042194295,1.588776856660843,1.375
38,9,2,5.691412595726006,1.6964349150657654,1.375
39,9,2,5.840065790034287,1.4865319430828094,1.375
40,9,2,5.998906610227578,1.588408201932907,1.375
41,9,2,6.151717660642617,1.5281105041503906,1.375
42,9,2,6.310975713349335,1.5925805270671844,1.375
43,9,2,6.464722482181542,1.5374676883220673,1.375
44,9,2,6.604940009928696,1.4021752774715424,1.375
45,9,2,6.767350015855782,1.6241000592708588,1.375
46,9,2,6.927777064658158,1.604270488023758,1.375
47,9,2,7.08726969144439,1.59492626786232,1.375
48,9,2,7.256452051616661,1.6918236017227173,1.375
49,9,2,7.417955962635033,1.6150391101837158,1.375
50,9,2,7.564116684413903,1.4616072177886963,1.375
51,9,2,7.719093350387566,1.5497666597366333,1.375
52,9,2,7.874195558644287,1.551022082567215,1.375
53,9,2,8.028761906243318,1.5456634759902954,1.375
54,9,2,8.190710184789651,1.6194827854633331,1.375
55,9,2,8.348612291432374,1.5790210664272308,1.375
56,9,2,8.495872748709672,1.4726045727729795,1.375
57,9,2,8.641351220823282,1.4547847211360931,1.375
58,9,2,8.796997291661256,1.5564607083797457,1.375
59,9,2,8.94467933259105,1.4768204092979431,1.375
60,9,2,9.107198519326204,1.625191867351532,1.375
61,9,2,9.264650789714809,1.574522703886032,1.375
62,9,2,9.41918399713134,1.5453320741653442,1.375
63,9,2,9.569633794642442,1.5044979751110077,1.375
64,9,2,9.726372493124956,1.5673869848251345,1.375
65,9,2,9.874220279670707,1.4784778654575348,1.375
66,9,2,10.028167007184976,1.5394672751426697,1.375
67,9,2,10.190940020299903,1.627730131149292,1.375
68,9,2,10.359066275573724,1.6812625527381897,1.375
69,9,2,10.529175264454835,1.7010898888111117,1.375
70,9,2,10.676414785600656,1.4723952114582062,1.375
71,9,2,10.830005420065874,1.535906344652176,1.375
72,9,2,10.98739619336223,1.573907732963562,1.375
73,9,2,11.127834288097375,1.4043809473514557,1.375
74,9,2,11.276736689425462,1.4890240132808683,1.375
75,9,2,11.42116133651828,1.444246470928192,1.375
76,9,2,11.574507293916696,1.533459573984146,1.375
77,9,2,11.732631934500688,1.58124640583992,1.375
78,9,2,11.896362272716516,1.6373033821582794,1.375
79,9,2,12.04025801799392,1.438957452774048,1.375
80,9,2,12.193296877361291,1.530388593673706,1.375
81,9,2,12.357192082024568,1.6389520466327667,1.375
82,9,2,12.51149947724437,1.5430739521980286,1.375
83,9,2,12.663370249486915,1.5187077224254608,1.375
84,9,2,12.81055025539493,1.471800059080124,1.375
85,9,2,12.966018823600765,1.5546856820583344,1.375
86,9,2,13.121111405707351,1.5509258210659027,1.375
87,9,2,13.284589273549074,1.6347786784172058,1.375
88,9,2,13.443606434083932,1.590171605348587,1.375
89,9,2,13.591494304753295,1.4788787066936493,1.375
90,9,2,13.74444719932174,1.529528945684433,1.375
91,9,2,13.899333653665536,1.5488645434379578,1.375
92,9,2,14.056847734070772,1.575140804052353,1.375
93,9,2,14.224208844519609,1.6736111044883728,1.375
94,9,2,14.397487235880844,1.7327839136123655,1.375
95,9,2,14.54700583002662,1.4951859414577484,1.375
96,9,2,14.71328270218467,1.6627687215805054,1.375
97,9,2,14.861680222369188,1.483975201845169,1.375
98,9,2,15.012925041533464,1.5124481916427612,1.375
99,9,2,15.186968518115036,1.7404347658157349,1.375


==> data/high_level_policy/toy_inference_results_full_trajectories.csv <==
t,episode,true_task_idx,pred_task_idx,exec_task_idx,x_before,vx_before,x_after,vx_after,true_goal
0,0,1,1,1,0.008890068857145,-0.2101904655205713,-0.2150689449625494,-2.239590138196945,-10.0
1,0,1,1,1,-0.2150689449625494,-2.239590138196945,-0.6494613077955725,-4.343923628330231,-10.0
2,0,1,1,1,-0.6494613077955725,-4.343923628330231,-1.0892271783667091,-4.397658705711365,-10.0
3,0,1,1,1,-1.0892271783667091,-4.397658705711365,-1.5342189755754951,-4.44991797208786,-10.0
4,0,1,1,1,-1.5342189755754951,-4.44991797208786,-1.9809781399088384,-4.467591643333435,-10.0
5,0,1,1,1,-1.9809781399088384,-4.467591643333435,-2.4174792852716926,-4.36501145362854,-10.0
6,0,1,1,1,-2.4174792852716926,-4.36501145362854,-2.8700102057772163,-4.525309205055237,-10.0
7,0,1,1,1,-2.8700102057772163,-4.525309205055237,-3.3122110750990394,-4.422008693218231,-10.0
8,0,1,1,1,-3.3122110750990394,-4.422008693218231,-3.7539475646334175,-4.4173648953437805,-10.0
9,0,1,1,1,-3.7539475646334175,-4.4173648953437805,-4.190566578181315,-4.366190135478973,-10.0
10,0,1,1,1,-4.190566578181315,-4.366190135478973,-4.623853543074656,-4.332869648933411,-10.0
11,0,1,1,1,-4.623853543074656,-4.332869648933411,-5.047466048272181,-4.23612505197525,-10.0
12,0,1,1,1,-5.047466048272181,-4.23612505197525,-5.476470181019831,-4.2900413274765015,-10.0
13,0,1,1,1,-5.476470181019831,-4.2900413274765015,-5.8940911975222114,-4.176210165023804,-10.0
14,0,1,1,1,-5.8940911975222114,-4.176210165023804,-6.198167034657526,-3.0407583713531494,-10.0
15,0,1,1,1,-6.198167034657526,-3.0407583713531494,-6.487869926960993,-2.897028923034668,-10.0
16,0,1,1,1,-6.487869926960993,-2.897028923034668,-6.851284095318842,-3.634141683578491,-10.0
17,0,1,1,1,-6.851284095318842,-3.634141683578491,-7.125598975689936,-2.743148803710937,-10.0
18,0,1,1,1,-7.125598975689936,-2.743148803710937,-7.508827933342982,-3.832289576530457,-10.0
19,0,1,1,1,-7.508827933342982,-3.832289576530457,-7.817152478964854,-3.0832454562187195,-10.0
20,0,1,1,1,-7.817152478964854,-3.0832454562187195,-8.083434500964213,-2.6628202199935918,-10.0
21,0,1,1,1,-8.083434500964213,-2.6628202199935918,-8.163741366239119,-0.8030686527490616,-10.0
22,0,1,1,1,-8.163741366239119,-0.8030686527490616,-8.326399849029112,-1.6265848278999329,-10.0
23,0,1,1,1,-8.326399849029112,-1.6265848278999329,-8.363266539992619,-0.368666909635067,-10.0
24,0,1,1,1,-8.363266539992619,-0.368666909635067,-8.482716744067002,-1.1945020407438278,-10.0
25,0,1,1,1,-8.482716744067002,-1.1945020407438278,-8.504071251721907,-0.2135450765490532,-10.0
26,0,1,1,1,-8.504071251721907,-0.2135450765490532,-8.681491793366003,-1.7742054164409635,-10.0
27,0,1,1,1,-8.681491793366003,-1.7742054164409635,-8.704223332227993,-0.2273153886198997,-10.0
28,0,1,1,1,-8.704223332227993,-0.2273153886198997,-8.692644130671251,0.1157920155674219,-10.0
29,0,1,1,1,-8.692644130671251,0.1157920155674219,-8.818347137654055,-1.2570300698280334,-10.0
30,0,1,1,1,-8.818347137654055,-1.2570300698280334,-9.103169780457248,-2.8482264280319214,-10.0
31,0,1,1,1,-9.103169780457248,-2.8482264280319214,-9.052042171591747,0.511276088654995,-10.0
32,0,1,1,1,-9.052042171591747,0.511276088654995,-9.148417935008036,-0.9637576341629028,-10.0
33,0,1,1,1,-9.148417935008036,-0.9637576341629028,-9.412901953095425,-2.644840180873871,-10.0
34,0,1,1,1,-9.412901953095425,-2.644840180873871,-9.733122483128536,-3.202205300331116,-10.0
35,0,1,1,1,-9.733122483128536,-3.202205300331116,-9.784161959076156,-0.5103947594761848,-10.0
36,0,1,1,1,-9.784161959076156,-0.5103947594761848,-9.661625106120336,1.2253685295581818,-10.0
37,0,1,1,1,-9.661625106120336,1.2253685295581818,-9.672284720698226,-0.1065961457788944,-10.0
38,0,1,1,1,-9.672284720698226,-0.1065961457788944,-9.59045148477875,0.8183323591947556,-10.0
39,0,1,1,1,-9.59045148477875,0.8183323591947556,-9.554606588790048,0.3584489598870277,-10.0
40,0,1,1,1,-9.554606588790048,0.3584489598870277,-9.44172939867698,1.1287719011306765,-10.0
41,0,1,1,1,-9.44172939867698,1.1287719011306765,-9.16568187088691,2.760475277900696,-10.0
42,0,1,1,1,-9.16568187088691,2.760475277900696,-9.147620301926365,0.1806156896054744,-10.0
43,0,1,1,1,-9.147620301926365,0.1806156896054744,-9.423450928414097,-2.75830626487732,-10.0
44,0,1,1,1,-9.423450928414097,-2.75830626487732,-9.288084324681986,1.3536660373210907,-10.0
45,0,1,1,1,-9.288084324681986,1.3536660373210907,-9.534131910884607,-2.4604758620262146,-10.0
46,0,1,1,1,-9.534131910884607,-2.4604758620262146,-9.636526186251867,-1.0239427536725998,-10.0
47,0,1,1,1,-9.636526186251867,-1.0239427536725998,-9.674459107452858,-0.3793292120099067,-10.0
48,0,1,1,1,-9.674459107452858,-0.3793292120099067,-9.744633130961883,-0.7017402350902557,-10.0
49,0,1,1,1,-9.744633130961883,-0.7017402350902557,-9.609246932202804,1.3538619875907898,-10.0
50,0,1,1,1,-9.609246932202804,1.3538619875907898,-9.453578658634653,1.5566827356815338,-10.0
51,0,1,1,1,-9.453578658634653,1.5566827356815338,-9.606513716513144,-1.5293505787849426,-10.0
52,0,1,1,1,-9.606513716513144,-1.5293505787849426,-9.613269193796295,-0.0675547728314995,-10.0
53,0,1,1,1,-9.613269193796295,-0.0675547728314995,-9.56530037405886,0.4796881973743438,-10.0
54,0,1,1,1,-9.56530037405886,0.4796881973743438,-9.723127810982842,-1.5782743692398071,-10.0
55,0,1,1,1,-9.723127810982842,-1.5782743692398071,-9.974507449893135,-2.513796389102936,-10.0
56,0,1,1,1,-9.974507449893135,-2.513796389102936,-9.830036400584358,1.4447104930877686,-10.0
57,0,1,1,1,-9.830036400584358,1.4447104930877686,-9.859537034062525,-0.2950063347816467,-10.0
58,0,1,1,1,-9.859537034062525,-0.2950063347816467,-9.839812059653775,0.1972497440874576,-10.0
59,0,1,1,1,-9.839812059653775,0.1972497440874576,-9.834290375700077,0.0552168395370245,-10.0
60,0,1,1,1,-9.834290375700077,0.0552168395370245,-9.79275683849104,0.4153353720903396,-10.0
61,0,1,1,1,-9.79275683849104,0.4153353720903396,-9.91290347068556,-1.2014663219451904,-10.0
62,0,1,1,1,-9.91290347068556,-1.2014663219451904,-9.8510633797849,0.6184009090065956,-10.0
63,0,1,1,1,-9.8510633797849,0.6184009090065956,-9.87448148406096,-0.2341810427606105,-10.0
64,0,1,1,1,-9.87448148406096,-0.2341810427606105,-9.95947686559506,-0.8499538153409958,-10.0
65,0,1,1,1,-9.95947686559506,-0.8499538153409958,-9.813580460613448,1.4589640498161316,-10.0
66,0,1,1,1,-9.813580460613448,1.4589640498161316,-10.161272503202635,-3.476920425891876,-10.0
67,0,1,1,1,-10.161272503202635,-3.476920425891876,-10.205873720114903,-0.4460121691226959,-10.0
68,0,1,1,1,-10.205873720114903,-0.4460121691226959,-10.099288493161875,1.0658522695302963,-10.0
69,0,1,1,1,-10.099288493161875,1.0658522695302963,-10.213774338131625,-1.1448584496974945,-10.0
70,0,1,1,1,-10.213774338131625,-1.1448584496974945,-10.299241877859313,-0.8546753972768784,-10.0
71,0,1,1,1,-10.299241877859313,-0.8546753972768784,-10.26447913399883,0.3476274386048317,-10.0
72,0,1,1,1,-10.26447913399883,0.3476274386048317,-10.1129805182571,1.5149861574172974,-10.0
73,0,1,1,1,-10.1129805182571,1.5149861574172974,-9.931619930779416,1.81360587477684,-10.0
74,0,1,1,1,-9.931619930779416,1.81360587477684,-9.953486421843843,-0.2186649106442928,-10.0
75,0,1,1,1,-9.953486421843843,-0.2186649106442928,-9.8272014947141,1.2628492712974548,-10.0
76,0,1,1,1,-9.8272014947141,1.2628492712974548,-9.958160394569711,-1.309588998556137,-10.0
77,0,1,1,1,-9.958160394569711,-1.309588998556137,-10.16844856156953,-2.102881669998169,-10.0
78,0,1,1,1,-10.16844856156953,-2.102881669998169,-10.131554422667104,0.3689413890242576,-10.0
79,0,1,1,1,-10.131554422667104,0.3689413890242576,-10.092580707510788,0.3897371515631675,-10.0
80,0,1,1,1,-10.092580707510788,0.3897371515631675,-10.17838356806882,-0.8580286055803299,-10.0
81,0,1,1,1,-10.17838356806882,-0.8580286055803299,-10.229221531888324,-0.5083796381950378,-10.0
82,0,1,1,1,-10.229221531888324,-0.5083796381950378,-10.212516724830348,0.1670480705797672,-10.0
83,0,1,1,1,-10.212516724830348,0.1670480705797672,-10.268162667518336,-0.5564594268798828,-10.0
84,0,1,1,1,-10.268162667518336,-0.5564594268798828,-10.21988439909168,0.4827826842665672,-10.0
85,0,1,1,1,-10.21988439909168,0.4827826842665672,-10.34136072150417,-1.2147632241249084,-10.0
86,0,1,1,1,-10.34136072150417,-1.2147632241249084,-10.433055709814507,-0.9169498831033708,-10.0
87,0,1,1,1,-10.433055709814507,-0.9169498831033708,-10.419713889015693,0.1334182079881429,-10.0
88,0,1,1,1,-10.419713889015693,0.1334182079881429,-10.279612992657205,1.4010089635849,-10.0
89,0,1,1,1,-10.279612992657205,1.4010089635849,-10.33348342473604,-0.5387043207883835,-10.0
90,0,1,1,1,-10.33348342473604,-0.5387043207883835,-10.187420082045572,1.4606334269046783,-10.0
91,0,1,1,1,-10.187420082045572,1.4606334269046783,-10.362365689826984,-1.7494560778141022,-10.0
92,0,1,1,1,-10.362365689826984,-1.7494560778141022,-10.27496381546356,0.8740187436342239,-10.0
93,0,1,1,1,-10.27496381546356,0.8740187436342239,-10.283542868448276,-0.085790529847145,-10.0
94,0,1,1,1,-10.283542868448276,-0.085790529847145,-10.460181933594722,-1.7663906514644625,-10.0
95,0,1,1,1,-10.460181933594722,-1.7663906514644625,-10.515805181814212,-0.5562324821949005,-10.0
96,0,1,1,1,-10.515805181814212,-0.5562324821949005,-10.417262230766791,0.985429510474205,-10.0
97,0,1,1,1,-10.417262230766791,0.985429510474205,-10.295902867568511,1.2135936319828031,-10.0
98,0,1,1,1,-10.295902867568511,1.2135936319828031,-10.182067644549388,1.1383522301912308,-10.0
99,0,1,1,1,-10.182067644549388,1.1383522301912308,-10.281734508229274,-0.9966686367988586,-10.0
0,1,1,1,1,0.0090570503839073,-0.0614459323559373,-0.2320389246574821,-2.4109597504138947,-7.550000000000001
1,1,1,1,1,-0.2320389246574821,-2.4109597504138947,-0.6622465347877922,-4.302076101303101,-7.550000000000001
2,1,1,1,1,-0.6622465347877922,-4.302076101303101,-1.109121481143612,-4.468749463558197,-7.550000000000001
3,1,1,1,1,-1.109121481143612,-4.468749463558197,-1.5557042157284202,-4.465827345848084,-7.550000000000001
4,1,1,1,1,-1.5557042157284202,-4.465827345848084,-2.0051120614639704,-4.494078457355499,-7.550000000000001
5,1,1,1,1,-2.0051120614639704,-4.494078457355499,-2.458019593917508,-4.52907532453537,-7.550000000000001
6,1,1,1,1,-2.458019593917508,-4.52907532453537,-2.8989227509132807,-4.409031569957733,-7.550000000000001
7,1,1,1,1,-2.8989227509132807,-4.409031569957733,-3.338580141030926,-4.396573901176453,-7.550000000000001
8,1,1,1,1,-3.338580141030926,-4.396573901176453,-3.7661838030449335,-4.276036620140076,-7.550000000000001
9,1,1,1,1,-3.7661838030449335,-4.276036620140076,-4.194388875924725,-4.282050728797913,-7.550000000000001
10,1,1,1,1,-4.194388875924725,-4.282050728797913,-4.534532616101879,-3.4014374017715454,-7.550000000000001
11,1,1,1,1,-4.534532616101879,-3.4014374017715454,-4.908081421815533,-3.735488057136536,-7.550000000000001
12,1,1,1,1,-4.908081421815533,-3.735488057136536,-5.290521511994976,-3.8244009017944336,-7.550000000000001
13,1,1,1,1,-5.290521511994976,-3.8244009017944336,-5.54244584795155,-2.519243359565735,-7.550000000000001
14,1,1,1,1,-5.54244584795155,-2.519243359565735,-5.713209429942745,-1.7076358199119568,-7.550000000000001
15,1,1,1,1,-5.713209429942745,-1.7076358199119568,-6.035706946813244,-3.2249751687049866,-7.550000000000001
16,1,1,1,1,-6.035706946813244,-3.2249751687049866,-6.404807904922146,-3.69100958108902,-7.550000000000001
17,1,1,1,1,-6.404807904922146,-3.69100958108902,-6.548954541050572,-1.441466361284256,-7.550000000000001
18,1,1,1,1,-6.548954541050572,-1.441466361284256,-6.72489666398682,-1.7594212293624878,-7.550000000000001
19,1,1,1,1,-6.72489666398682,-1.7594212293624878,-6.682916218601841,0.4198044538497925,-7.550000000000001
20,1,1,1,1,-6.682916218601841,0.4198044538497925,-6.625411944650788,0.5750427395105362,-7.550000000000001
21,1,1,1,1,-6.625411944650788,0.5750427395105362,-6.501032481156964,1.24379463493824,-7.550000000000001
22,1,1,1,1,-6.501032481156964,1.24379463493824,-6.471394078992981,0.2963840216398239,-7.550000000000001
23,1,1,1,1,-6.471394078992981,0.2963840216398239,-6.641903238557953,-1.7050915956497192,-7.550000000000001
24,1,1,1,1,-6.641903238557953,-1.7050915956497192,-6.826764779352326,-1.8486154079437256,-7.550000000000001
25,1,1,1,1,-6.826764779352326,-1.8486154079437256,-6.9203562607995455,-0.9359148144721984,-7.550000000000001
26,1,1,1,1,-6.9203562607995455,-0.9359148144721984,-6.955175088905472,-0.3481882810592651,-7.550000000000001
27,1,1,1,1,-6.955175088905472,-0.3481882810592651,-7.02475714143433,-0.6958205252885818,-7.550000000000001
28,1,1,1,1,-7.02475714143433,-0.6958205252885818,-7.198966020905155,-1.742088794708252,-7.550000000000001
29,1,1,1,1,-7.198966020905155,-1.742088794708252,-7.322523551248688,-1.2355753034353256,-7.550000000000001
30,1,1,1,1,-7.322523551248688,-1.2355753034353256,-7.134280251526016,1.882432997226715,-7.550000000000001
31,1,1,1,1,-7.134280251526016,1.882432997226715,-7.195150954835791,-0.608707033097744,-7.550000000000001
32,1,1,1,1,-7.195150954835791,-0.608707033097744,-7.32209159266271,-1.2694063782691956,-7.550000000000001
33,1,1,1,1,-7.32209159266271,-1.2694063782691956,-7.475080473535437,-1.5298888087272644,-7.550000000000001
34,1,1,1,1,-7.475080473535437,-1.5298888087272644,-7.432501306944269,0.4257916659116745,-7.550000000000001
35,1,1,1,1,-7.432501306944269,0.4257916659116745,-7.335866196267981,0.966351106762886,-7.550000000000001
36,1,1,1,1,-7.335866196267981,0.966351106762886,-7.567848039977926,-2.319818437099457,-7.550000000000001
37,1,1,1,1,-7.567848039977926,-2.319818437099457,-7.590953123011369,-0.2310508303344249,-7.550000000000001
38,1,1,1,1,-7.590953123011369,-0.2310508303344249,-7.581193237752396,0.0975988525897264,-7.550000000000001
39,1,1,1,1,-7.581193237752396,0.0975988525897264,-7.6577555157250945,-0.7656227797269821,-7.550000000000001
40,1,1,1,1,-7.6577555157250945,-0.7656227797269821,-7.658198109898459,-0.0044259417336434,-7.550000000000001
41,1,1,1,1,-7.658198109898459,-0.0044259417336434,-7.552658765647303,1.0553934425115583,-7.550000000000001
42,1,1,1,1,-7.552658765647303,1.0553934425115583,-7.856613664958369,-3.0395489931106567,-7.550000000000001
43,1,1,1,1,-7.856613664958369,-3.0395489931106567,-7.756843938562762,0.99769726395607,-7.550000000000001
44,1,1,1,1,-7.756843938562762,0.99769726395607,-7.908128618333231,-1.5128467977046969,-7.550000000000001
45,1,1,1,1,-7.908128618333231,-1.5128467977046969,-7.981202474865805,-0.730738565325737,-7.550000000000001
46,1,1,1,1,-7.981202474865805,-0.730738565325737,-7.858223042521368,1.2297943234443665,-7.550000000000001
47,1,1,1,1,-7.858223042521368,1.2297943234443665,-7.584033570322882,2.7418947219848637,-7.550000000000001
48,1,1,1,1,-7.584033570322882,2.7418947219848637,-7.780289388332259,-1.9625581800937653,-7.550000000000001
49,1,1,1,1,-7.780289388332259,-1.9625581800937653,-7.641110769543539,1.3917861878871918,-7.550000000000001
50,1,1,1,1,-7.641110769543539,1.3917861878871918,-7.632527604769658,0.0858316477388143,-7.550000000000001
51,1,1,1,1,-7.632527604769658,0.0858316477388143,-7.790444403957318,-1.5791679918766022,-7.550000000000001
52,1,1,1,1,-7.790444403957318,-1.5791679918766022,-7.872892297874879,-0.8244789391756058,-7.550000000000001
53,1,1,1,1,-7.872892297874879,-0.8244789391756058,-8.006212346326302,-1.3332004845142365,-7.550000000000001
54,1,1,1,1,-8.006212346326302,-1.3332004845142365,-8.177598796855401,-1.713864505290985,-7.550000000000001
55,1,1,1,1,-8.177598796855401,-1.713864505290985,-8.275355584989976,-0.9775678813457488,-7.550000000000001
56,1,1,1,1,-8.275355584989976,-0.9775678813457488,-8.087211854826402,1.8814373016357424,-7.550000000000001
57,1,1,1,1,-8.087211854826402,1.8814373016357424,-7.859827734600495,2.273841202259064,-7.550000000000001
58,1,1,1,1,-7.859827734600495,2.273841202259064,-7.964814923774194,-1.0498718917369845,-7.550000000000001
59,1,1,1,1,-7.964814923774194,-1.0498718917369845,-7.732046417962502,2.327685058116913,-7.550000000000001
60,1,1,1,1,-7.732046417962502,2.327685058116913,-7.755681730877351,-0.2363531291484832,-7.550000000000001
61,1,1,1,1,-7.755681730877351,-0.2363531291484832,-7.809914682131003,-0.5423295125365257,-7.550000000000001
62,1,1,1,1,-7.809914682131003,-0.5423295125365257,-7.934199865977954,-1.2428518384695053,-7.550000000000001
63,1,1,1,1,-7.934199865977954,-1.2428518384695053,-8.036149080913257,-1.0194921493530271,-7.550000000000001
64,1,1,1,1,-8.036149080913257,-1.0194921493530271,-8.008115422051143,0.2803365886211395,-7.550000000000001
65,1,1,1,1,-8.008115422051143,0.2803365886211395,-7.830528806965541,1.775866150856018,-7.550000000000001
66,1,1,1,1,-7.830528806965541,1.775866150856018,-7.679477226059626,1.510515809059143,-7.550000000000001
67,1,1,1,1,-7.679477226059626,1.510515809059143,-7.524934914033603,1.5454231202602386,-7.550000000000001
68,1,1,1,1,-7.524934914033603,1.5454231202602386,-7.4756969288696755,0.4923798516392708,-7.550000000000001
69,1,1,1,1,-7.4756969288696755,0.4923798516392708,-7.843958146940659,-3.682612180709839,-7.550000000000001
70,1,1,1,1,-7.843958146940659,-3.682612180709839,-7.738890737365674,1.050674095749855,-7.550000000000001
71,1,1,1,1,-7.738890737365674,1.050674095749855,-7.830648019980382,-0.9175728261470796,-7.550000000000001
72,1,1,1,1,-7.830648019980382,-0.9175728261470796,-7.725822828780602,1.048251911997795,-7.550000000000001
73,1,1,1,1,-7.725822828780602,1.048251911997795,-7.691537510674189,0.3428531810641289,-7.550000000000001
74,1,1,1,1,-7.691537510674189,0.3428531810641289,-7.727205529879521,-0.356680192053318,-7.550000000000001
75,1,1,1,1,-7.727205529879521,-0.356680192053318,-8.004736170243214,-2.7753064036369324,-7.550000000000001
76,1,1,1,1,-8.004736170243214,-2.7753064036369324,-8.054930456053208,-0.5019428580999374,-7.550000000000001
77,1,1,1,1,-8.054930456053208,-0.5019428580999374,-8.26914016164441,-2.142097055912018,-7.550000000000001
78,1,1,1,1,-8.26914016164441,-2.142097055912018,-8.307175647537898,-0.3803548589348793,-7.550000000000001
79,1,1,1,1,-8.307175647537898,-0.3803548589348793,-8.470684018056582,-1.635083705186844,-7.550000000000001
80,1,1,1,1,-8.470684018056582,-1.635083705186844,-8.572196658771228,-1.015126407146454,-7.550000000000001
81,1,1,1,1,-8.572196658771228,-1.015126407146454,-8.87549310557146,-3.03296446800232,-7.550000000000001
82,1,1,1,1,-8.87549310557146,-3.03296446800232,-8.845594471391033,0.298986341804266,-7.550000000000001
83,1,1,1,1,-8.845594471391033,0.298986341804266,-8.882348885830234,-0.3675441443920135,-7.550000000000001
84,1,1,1,1,-8.882348885830234,-0.3675441443920135,-9.24924438267548,-3.6689549684524536,-7.550000000000001
85,1,1,1,1,-9.24924438267548,-3.6689549684524536,-8.98581977754433,2.634246051311493,-7.550000000000001
86,1,1,1,1,-8.98581977754433,2.634246051311493,-8.961163053359579,0.2465672418475151,-7.550000000000001
87,1,1,1,1,-8.961163053359579,0.2465672418475151,-8.79565482779939,1.655082255601883,-7.550000000000001
88,1,1,1,1,-8.79565482779939,1.655082255601883,-8.61764509424169,1.780097335577011,-7.550000000000001
89,1,1,1,1,-8.61764509424169,1.780097335577011,-8.472223648871969,1.4542144536972046,-7.550000000000001
90,1,1,1,1,-8.472223648871969,1.4542144536972046,-8.519106110628437,-0.4688246175646782,-7.550000000000001
91,1,1,1,1,-8.519106110628437,-0.4688246175646782,-8.39151658683617,1.2758952379226685,-7.550000000000001
92,1,1,1,1,-8.39151658683617,1.2758952379226685,-8.528790792520832,-1.3727420568466189,-7.550000000000001
93,1,1,1,1,-8.528790792520832,-1.3727420568466189,-8.430318048294376,0.9847274422645568,-7.550000000000001
94,1,1,1,1,-8.430318048294376,0.9847274422645568,-8.481714112754654,-0.5139606446027756,-7.550000000000001
95,1,1,1,1,-8.481714112754654,-0.5139606446027756,-8.342900930043053,1.3881318271160126,-7.550000000000001
96,1,1,1,1,-8.342900930043053,1.3881318271160126,-8.182989774342369,1.599111557006836,-7.550000000000001
97,1,1,1,1,-8.182989774342369,1.599111557006836,-8.377482531662773,-1.9449275732040403,-7.550000000000001
98,1,1,1,1,-8.377482531662773,-1.9449275732040403,-8.52105377435286,-1.4357124269008636,-7.550000000000001
99,1,1,1,1,-8.52105377435286,-1.4357124269008636,-8.550784535776566,-0.2973076142370701,-7.550000000000001
0,2,1,1,1,0.0078156039860223,-0.0602225301371654,-0.2492170884463812,-2.570326924324036,-5.1000000000000005
1,2,1,1,1,-0.2492170884463812,-2.570326924324036,-0.6867460861060645,-4.375289976596832,-5.1000000000000005
2,2,1,1,1,-0.6867460861060645,-4.375289976596832,-1.1327155186984563,-4.45969432592392,-5.1000000000000005
3,2,1,1,1,-1.1327155186984563,-4.45969432592392,-1.557519103512528,-4.2480358481407166,-5.1000000000000005
4,2,1,1,1,-1.557519103512528,-4.2480358481407166,-1.951817358956101,-3.94298255443573,-5.1000000000000005
5,2,1,1,1,-1.951817358956101,-3.94298255443573,-2.376129950508836,-4.243125915527344,-5.1000000000000005
6,2,1,1,1,-2.376129950508836,-4.243125915527344,-2.7892513229701543,-4.13121372461319,-5.1000000000000005
7,2,1,1,1,-2.7892513229701543,-4.13121372461319,-3.1975411131236577,-4.082897901535034,-5.1000000000000005
8,2,1,1,1,-3.1975411131236577,-4.082897901535034,-3.564545507654908,-3.6700439453125,-5.1000000000000005
9,2,1,1,1,-3.564545507654908,-3.6700439453125,-3.9078357174251104,-3.4329020977020264,-5.1000000000000005
10,2,1,1,1,-3.9078357174251104,-3.4329020977020264,-4.138696919307472,-2.308612018823624,-5.1000000000000005
11,2,1,1,1,-4.138696919307472,-2.308612018823624,-4.321851383075478,-1.8315446376800537,-5.1000000000000005
12,2,1,1,1,-4.321851383075478,-1.8315446376800537,-4.495900060162308,-1.7404867708683014,-5.1000000000000005
13,2,1,1,1,-4.495900060162308,-1.7404867708683014,-4.760524775013687,-2.646247148513794,-5.1000000000000005
14,2,1,1,1,-4.760524775013687,-2.646247148513794,-4.831582496986153,-0.7105772197246552,-5.1000000000000005
15,2,1,1,1,-4.831582496986153,-0.7105772197246552,-4.74482417397237,0.867583230137825,-5.1000000000000005
16,2,1,1,1,-4.74482417397237,0.867583230137825,-4.735048082769277,0.0977609120309352,-5.1000000000000005
17,2,1,1,1,-4.735048082769277,0.0977609120309352,-4.786653262675168,-0.5160517990589142,-5.1000000000000005
18,2,1,1,1,-4.786653262675168,-0.5160517990589142,-4.81998459354079,-0.3333133086562156,-5.1000000000000005
19,2,1,1,1,-4.81998459354079,-0.3333133086562156,-5.214400240332248,-3.944156467914581,-5.1000000000000005
20,2,1,1,1,-5.214400240332248,-3.944156467914581,-5.232027026936772,-0.1762678660452366,-5.1000000000000005
21,2,1,1,1,-5.232027026936772,-0.1762678660452366,-5.250437221601965,-0.1841019466519355,-5.1000000000000005
22,2,1,1,1,-5.250437221601965,-0.1841019466519355,-5.148077241257193,1.0235998034477234,-5.1000000000000005
23,2,1,1,1,-5.148077241257193,1.0235998034477234,-5.36451349325514,-2.164362519979477,-5.1000000000000005
24,2,1,1,1,-5.36451349325514,-2.164362519979477,-5.5505560404810925,-1.8604254722595213,-5.1000000000000005
25,2,1,1,1,-5.5505560404810925,-1.8604254722595213,-5.552270635841774,-0.0171459536068141,-5.1000000000000005
26,2,1,1,1,-5.552270635841774,-0.0171459536068141,-5.459391780076908,0.9287885576486588,-5.1000000000000005
27,2,1,1,1,-5.459391780076908,0.9287885576486588,-5.322256691633152,1.371350884437561,-5.1000000000000005
28,2,1,1,1,-5.322256691633152,1.371350884437561,-5.388060942171501,-0.6580425053834915,-5.1000000000000005
29,2,1,1,1,-5.388060942171501,-0.6580425053834915,-5.339255537717031,0.4880540445446968,-5.1000000000000005
30,2,1,1,1,-5.339255537717031,0.4880540445446968,-5.270853731660532,0.6840180605649948,-5.1000000000000005
31,2,1,1,1,-5.270853731660532,0.6840180605649948,-5.14057846727817,1.3027526438236237,-5.1000000000000005
32,2,1,1,1,-5.14057846727817,1.3027526438236237,-5.2922746575161685,-1.5169619023799896,-5.1000000000000005
33,2,1,1,1,-5.2922746575161685,-1.5169619023799896,-5.325848441450285,-0.3357378393411636,-5.1000000000000005
34,2,1,1,1,-5.325848441450285,-0.3357378393411636,-5.370919305710482,-0.4507086426019668,-5.1000000000000005
35,2,1,1,1,-5.370919305710482,-0.4507086426019668,-5.406473494945454,-0.35554189234972,-5.1000000000000005
36,2,1,1,1,-5.406473494945454,-0.35554189234972,-5.387126134587811,0.1934736035764217,-5.1000000000000005
37,2,1,1,1,-5.387126134587811,0.1934736035764217,-5.601995067550229,-2.148689329624176,-5.1000000000000005
38,2,1,1,1,-5.601995067550229,-2.148689329624176,-5.34983126993327,2.521637976169586,-5.1000000000000005
39,2,1,1,1,-5.34983126993327,2.521637976169586,-5.288099339111136,0.6173193082213402,-5.1000000000000005
40,2,1,1,1,-5.288099339111136,0.6173193082213402,-5.33292864437251,-0.4482930526137352,-5.1000000000000005
41,2,1,1,1,-5.33292864437251,-0.4482930526137352,-5.606661127759503,-2.737324833869934,-5.1000000000000005
42,2,1,1,1,-5.606661127759503,-2.737324833869934,-5.524457672490167,0.822034552693367,-5.1000000000000005
43,2,1,1,1,-5.524457672490167,0.822034552693367,-5.463667156054067,0.6079051643610001,-5.1000000000000005
44,2,1,1,1,-5.463667156054067,0.6079051643610001,-5.340756410612153,1.229107454419136,-5.1000000000000005
45,2,1,1,1,-5.340756410612153,1.229107454419136,-5.204458916439103,1.3629749417304993,-5.1000000000000005
46,2,1,1,1,-5.204458916439103,1.3629749417304993,-5.067773127807664,1.366857886314392,-5.1000000000000005
47,2,1,1,1,-5.067773127807664,1.366857886314392,-4.9104020985498895,1.5737102925777435,-5.1000000000000005
48,2,1,1,1,-4.9104020985498895,1.5737102925777435,-4.924070001459109,-0.1366790290921926,-5.1000000000000005
49,2,1,1,1,-4.924070001459109,-0.1366790290921926,-4.872190155899512,0.5187984555959702,-5.1000000000000005
50,2,1,1,1,-4.872190155899512,0.5187984555959702,-5.2166391991734375,-3.444490432739258,-5.1000000000000005
51,2,1,1,1,-5.2166391991734375,-3.444490432739258,-5.150425561583029,0.6621363759040833,-5.1000000000000005
52,2,1,1,1,-5.150425561583029,0.6621363759040833,-5.123063071510183,0.2736249007284641,-5.1000000000000005
53,2,1,1,1,-5.123063071510183,0.2736249007284641,-5.137376909954833,-0.1431383844465017,-5.1000000000000005
54,2,1,1,1,-5.137376909954833,-0.1431383844465017,-5.085984459026145,0.5139245092868805,-5.1000000000000005
55,2,1,1,1,-5.085984459026145,0.5139245092868805,-5.287309637172507,-2.013251781463623,-5.1000000000000005
56,2,1,1,1,-5.287309637172507,-2.013251781463623,-5.41737658332138,-1.3006694614887238,-5.1000000000000005
57,2,1,1,1,-5.41737658332138,-1.3006694614887238,-5.49813521455078,-0.8075863122940063,-5.1000000000000005
58,2,1,1,1,-5.49813521455078,-0.8075863122940063,-5.354026889307784,1.4410832524299622,-5.1000000000000005
59,2,1,1,1,-5.354026889307784,1.4410832524299622,-5.399750349922465,-0.4572346061468124,-5.1000000000000005
60,2,1,1,1,-5.399750349922465,-0.4572346061468124,-5.651613203687953,-2.5186285376548767,-5.1000000000000005
61,2,1,1,1,-5.651613203687953,-2.5186285376548767,-5.84209665457754,-1.904834508895874,-5.1000000000000005
62,2,1,1,1,-5.84209665457754,-1.904834508895874,-5.815381510062503,0.2671514451503753,-5.1000000000000005
63,2,1,1,1,-5.815381510062503,0.2671514451503753,-5.826780264145123,-0.1139875408262014,-5.1000000000000005
64,2,1,1,1,-5.826780264145123,-0.1139875408262014,-5.76782189018129,0.5895837396383286,-5.1000000000000005
65,2,1,1,1,-5.76782189018129,0.5895837396383286,-5.594643202489602,1.7317868769168854,-5.1000000000000005
66,2,1,1,1,-5.594643202489602,1.7317868769168854,-5.481185038453328,1.1345816403627396,-5.1000000000000005
67,2,1,1,1,-5.481185038453328,1.1345816403627396,-5.414333765274273,0.6685127317905426,-5.1000000000000005
68,2,1,1,1,-5.414333765274273,0.6685127317905426,-5.411641360139834,0.0269240513443946,-5.1000000000000005
69,2,1,1,1,-5.411641360139834,0.0269240513443946,-5.384819085589038,0.2682227455079555,-5.1000000000000005
70,2,1,1,1,-5.384819085589038,0.2682227455079555,-5.382099069301399,0.0272001628763973,-5.1000000000000005
71,2,1,1,1,-5.382099069301399,0.0272001628763973,-5.398214261625322,-0.1611519232392311,-5.1000000000000005
72,2,1,1,1,-5.398214261625322,-0.1611519232392311,-5.188733797166856,2.094804644584656,-5.1000000000000005
73,2,1,1,1,-5.188733797166856,2.094804644584656,-5.090971719120057,0.9776207804679872,-5.1000000000000005
74,2,1,1,1,-5.090971719120057,0.9776207804679872,-4.912812854741128,1.7815886437892914,-5.1000000000000005
75,2,1,1,1,-4.912812854741128,1.7815886437892914,-5.021787847970041,-1.0897499322891235,-5.1000000000000005
76,2,1,1,1,-5.021787847970041,-1.0897499322891235,-5.087606053445848,-0.6581820547580719,-5.1000000000000005
77,2,1,1,1,-5.087606053445848,-0.6581820547580719,-5.318367015216859,-2.307609617710113,-5.1000000000000005
78,2,1,1,1,-5.318367015216859,-2.307609617710113,-5.183006222937616,1.3536079227924347,-5.1000000000000005
79,2,1,1,1,-5.183006222937616,1.3536079227924347,-5.105416979287179,0.775892436504364,-5.1000000000000005
80,2,1,1,1,-5.105416979287179,0.775892436504364,-5.125722793508681,-0.2030581422150135,-5.1000000000000005
81,2,1,1,1,-5.125722793508681,-0.2030581422150135,-5.047555049527796,0.7816774398088455,-5.1000000000000005
82,2,1,1,1,-5.047555049527796,0.7816774398088455,-5.035437294859799,0.1211775466799736,-5.1000000000000005
83,2,1,1,1,-5.035437294859799,0.1211775466799736,-5.081463126112135,-0.460258312523365,-5.1000000000000005
84,2,1,1,1,-5.081463126112135,-0.460258312523365,-5.060305077229055,0.2115804888308048,-5.1000000000000005
85,2,1,1,1,-5.060305077229055,0.2115804888308048,-5.039446355421456,0.2085872180759906,-5.1000000000000005
86,2,1,1,1,-5.039446355421456,0.2085872180759906,-5.039099024313396,0.0034733110805973,-5.1000000000000005
87,2,1,1,1,-5.039099024313396,0.0034733110805973,-5.145385818260616,-1.0628679394721985,-5.1000000000000005
88,2,1,1,1,-5.145385818260616,-1.0628679394721985,-5.2260879964408335,-0.8070217818021774,-5.1000000000000005
89,2,1,1,1,-5.2260879964408335,-0.8070217818021774,-5.213298333513444,0.1278966292738914,-5.1000000000000005
90,2,1,1,1,-5.213298333513444,0.1278966292738914,-5.148980488705343,0.6431784480810165,-5.1000000000000005
91,2,1,1,1,-5.148980488705343,0.6431784480810165,-5.392198389100736,-2.4321790039539337,-5.1000000000000005
92,2,1,1,1,-5.392198389100736,-2.4321790039539337,-5.282542189287847,1.096561998128891,-5.1000000000000005
93,2,1,1,1,-5.282542189287847,1.096561998128891,-5.448091124820417,-1.6554893553256989,-5.1000000000000005
94,2,1,1,1,-5.448091124820417,-1.6554893553256989,-5.407830824780172,0.4026030004024505,-5.1000000000000005
95,2,1,1,1,-5.407830824780172,0.4026030004024505,-5.391102321150607,0.1672850362956524,-5.1000000000000005
96,2,1,1,1,-5.391102321150607,0.1672850362956524,-5.300722576382464,0.903797447681427,-5.1000000000000005
97,2,1,1,1,-5.300722576382464,0.903797447681427,-5.269709655719703,0.3101292066276073,-5.1000000000000005
98,2,1,1,1,-5.269709655719703,0.3101292066276073,-5.2952583149847445,-0.2554865926504135,-5.1000000000000005
99,2,1,1,1,-5.2952583149847445,-0.2554865926504135,-5.440072567838138,-1.4481425285339355,-5.1000000000000005
0,3,0,0,0,-0.0079292718167526,0.1616351230397646,-0.1550747368331177,-1.4714546501636507,5.1000000000000005
1,3,0,0,0,-0.1550747368331177,-1.4714546501636507,-0.5799269292350038,-4.24852192401886,5.1000000000000005
2,3,0,0,0,-0.5799269292350038,-4.24852192401886,-1.0098642323012574,-4.299373030662537,5.1000000000000005
3,3,0,0,0,-1.0098642323012574,-4.299373030662537,-1.4385645601744874,-4.2870032787323,5.1000000000000005
4,3,0,0,0,-1.4385645601744874,-4.2870032787323,-0.9946407887931092,4.439237713813782,5.1000000000000005
5,3,0,0,0,-0.9946407887931092,4.439237713813782,-0.5393372986312135,4.5530349016189575,5.1000000000000005
6,3,0,0,0,-0.5393372986312135,4.5530349016189575,-0.0836588654513581,4.5567843317985535,5.1000000000000005
7,3,0,0,0,-0.0836588654513581,4.5567843317985535,0.3764982905392424,4.601571559906006,5.1000000000000005
8,3,0,0,0,0.3764982905392424,4.601571559906006,0.8289895143513457,4.524912238121033,5.1000000000000005
9,3,0,0,0,0.8289895143513457,4.524912238121033,1.2847278800015227,4.55738365650177,5.1000000000000005
10,3,0,0,0,1.2847278800015227,4.55738365650177,1.7309838619236724,4.462559819221497,5.1000000000000005
11,3,0,0,0,1.7309838619236724,4.462559819221497,2.139134773254849,4.081509113311768,5.1000000000000005
12,3,0,0,0,2.139134773254849,4.081509113311768,2.56819171571777,4.290569424629211,5.1000000000000005
13,3,0,0,0,2.56819171571777,4.290569424629211,2.997569360971905,4.293776452541351,5.1000000000000005
14,3,0,0,0,2.997569360971905,4.293776452541351,3.360035070419766,3.624657094478607,5.1000000000000005
15,3,0,0,0,3.360035070419766,3.624657094478607,3.683575638771512,3.235405683517456,5.1000000000000005
16,3,0,0,0,3.683575638771512,3.235405683517456,3.5923488002424016,-0.9122683852910995,5.1000000000000005
17,3,0,0,0,3.5923488002424016,-0.9122683852910995,3.97945596391008,3.871071636676788,5.1000000000000005
18,3,0,0,0,3.97945596391008,3.871071636676788,4.224201933682419,2.4474596977233887,5.1000000000000005
19,3,0,0,0,4.224201933682419,2.4474596977233887,4.288015918076493,0.6381398439407349,5.1000000000000005
20,3,0,0,0,4.288015918076493,0.6381398439407349,4.497510464132287,2.0949454605579376,5.1000000000000005
21,3,0,0,0,4.497510464132287,2.0949454605579376,4.659011454523064,1.615009903907776,5.1000000000000005
22,3,0,0,0,4.659011454523064,1.615009903907776,5.071825267017342,4.12813812494278,5.1000000000000005
23,3,0,0,0,5.071825267017342,4.12813812494278,5.099667300671793,0.2784203365445137,5.1000000000000005
24,3,0,0,0,5.099667300671793,0.2784203365445137,5.314153169483401,2.1448586881160736,5.1000000000000005
25,3,0,0,0,5.314153169483401,2.1448586881160736,5.379784030110098,0.6563086062669754,5.1000000000000005
26,3,0,0,0,5.379784030110098,0.6563086062669754,5.343185764939047,-0.3659826517105102,5.1000000000000005
27,3,0,0,0,5.343185764939047,-0.3659826517105102,5.314327412486531,-0.2885835245251655,5.1000000000000005
28,3,0,0,0,5.314327412486531,-0.2885835245251655,5.313655519535754,-0.0067189295077696,5.1000000000000005
29,3,0,0,0,5.313655519535754,-0.0067189295077696,5.346314662745211,0.326591432094574,5.1000000000000005
30,3,0,0,0,5.346314662745211,0.326591432094574,5.151729443719599,-1.9458521902561188,5.1000000000000005
31,3,0,0,0,5.151729443719599,-1.9458521902561188,5.128117659738276,-0.2361178398132324,5.1000000000000005
32,3,0,0,0,5.128117659738276,-0.2361178398132324,5.317759880473826,1.8964222073554995,5.1000000000000005
33,3,0,0,0,5.317759880473826,1.8964222073554995,5.353362163206551,0.3560228273272514,5.1000000000000005
34,3,0,0,0,5.353362163206551,0.3560228273272514,5.433665385147545,0.8030322194099426,5.1000000000000005
35,3,0,0,0,5.433665385147545,0.8030322194099426,5.494033092310641,0.6036770716309547,5.1000000000000005
36,3,0,0,0,5.494033092310641,0.6036770716309547,5.5038943408559895,0.0986124854534864,5.1000000000000005
37,3,0,0,0,5.5038943408559895,0.0986124854534864,5.61854058937541,1.1464624851942062,5.1000000000000005
38,3,0,0,0,5.61854058937541,1.1464624851942062,5.73550317124835,1.1696258187294006,5.1000000000000005
39,3,0,0,0,5.73550317124835,1.1696258187294006,5.506548707051191,-2.289544641971588,5.1000000000000005
40,3,0,0,0,5.506548707051191,-2.289544641971588,5.75895789699069,2.524091899394989,5.1000000000000005
41,3,0,0,0,5.75895789699069,2.524091899394989,5.619333629174147,-1.3962426781654358,5.1000000000000005
42,3,0,0,0,5.619333629174147,-1.3962426781654358,5.8170554681252575,1.9772183895111084,5.1000000000000005
43,3,0,0,0,5.8170554681252575,1.9772183895111084,5.862625834209833,0.4557036608457565,5.1000000000000005
44,3,0,0,0,5.862625834209833,0.4557036608457565,5.854376875473175,-0.0824895873665809,5.1000000000000005
45,3,0,0,0,5.854376875473175,-0.0824895873665809,5.875678713111196,0.2130183763802051,5.1000000000000005
46,3,0,0,0,5.875678713111196,0.2130183763802051,5.862945429658506,-0.1273328345268964,5.1000000000000005
47,3,0,0,0,5.862945429658506,-0.1273328345268964,6.171488038873289,3.085426092147827,5.1000000000000005
48,3,0,0,0,6.171488038873289,3.085426092147827,6.351657278513525,1.801692396402359,5.1000000000000005
49,3,0,0,0,6.351657278513525,1.801692396402359,6.029088861918066,-3.22568416595459,5.1000000000000005
50,3,0,0,0,6.029088861918066,-3.22568416595459,5.8016624819990135,-2.274263799190521,5.1000000000000005
51,3,0,0,0,5.8016624819990135,-2.274263799190521,5.938282154178236,1.366196721792221,5.1000000000000005
52,3,0,0,0,5.938282154178236,1.366196721792221,5.6412876170631385,-2.9699453711509705,5.1000000000000005
53,3,0,0,0,5.6412876170631385,-2.9699453711509705,5.6421285930825285,0.0084097601938992,5.1000000000000005
54,3,0,0,0,5.6421285930825285,0.0084097601938992,5.557427643592458,-0.8470094949007034,5.1000000000000005
55,3,0,0,0,5.557427643592458,-0.8470094949007034,5.385238944347005,-1.7218869924545288,5.1000000000000005
56,3,0,0,0,5.385238944347005,-1.7218869924545288,5.367930327336293,-0.1730861701071262,5.1000000000000005
57,3,0,0,0,5.367930327336293,-0.1730861701071262,5.4320294976038745,0.6409917026758194,5.1000000000000005
58,3,0,0,0,5.4320294976038745,0.6409917026758194,5.485593032817345,0.5356353521347046,5.1000000000000005
59,3,0,0,0,5.485593032817345,0.5356353521347046,5.34761333165596,-1.3797970116138458,5.1000000000000005
60,3,0,0,0,5.34761333165596,-1.3797970116138458,5.3714562326474,0.2384290099143982,5.1000000000000005
61,3,0,0,0,5.3714562326474,0.2384290099143982,5.413997077177267,0.4254084452986717,5.1000000000000005
62,3,0,0,0,5.413997077177267,0.4254084452986717,5.406235581523728,-0.0776149565353989,5.1000000000000005
63,3,0,0,0,5.406235581523728,-0.0776149565353989,5.549653059131455,1.4341747760772705,5.1000000000000005
64,3,0,0,0,5.549653059131455,1.4341747760772705,5.492366398013186,-0.5728666111826897,5.1000000000000005
65,3,0,0,0,5.492366398013186,-0.5728666111826897,5.578395286834788,0.8602888882160187,5.1000000000000005
66,3,0,0,0,5.578395286834788,0.8602888882160187,5.563806334770273,-0.1458895206451416,5.1000000000000005
67,3,0,0,0,5.563806334770273,-0.1458895206451416,5.6292384586101285,0.6543212383985519,5.1000000000000005
68,3,0,0,0,5.6292384586101285,0.6543212383985519,5.724425750113081,0.9518729150295258,5.1000000000000005
69,3,0,0,0,5.724425750113081,0.9518729150295258,6.059266286230635,3.348405361175537,5.1000000000000005
70,3,0,0,0,6.059266286230635,3.348405361175537,5.961734520531248,-0.975317656993866,5.1000000000000005
71,3,0,0,0,5.961734520531248,-0.975317656993866,5.967074133715581,0.0533961318433284,5.1000000000000005
72,3,0,0,0,5.967074133715581,0.0533961318433284,6.23777002867217,2.7069589495658875,5.1000000000000005
73,3,0,0,0,6.23777002867217,2.7069589495658875,6.275431622079562,0.376615934073925,5.1000000000000005
74,3,0,0,0,6.275431622079562,0.376615934073925,6.255633171907615,-0.1979845017194748,5.1000000000000005
75,3,0,0,0,6.255633171907615,-0.1979845017194748,6.384777467957687,1.2914429605007172,5.1000000000000005
76,3,0,0,0,6.384777467957687,1.2914429605007172,6.39430670186783,0.0952923391014337,5.1000000000000005
77,3,0,0,0,6.39430670186783,0.0952923391014337,6.635921594946634,2.41614893078804,5.1000000000000005
78,3,0,0,0,6.635921594946634,2.41614893078804,6.784548563211214,1.4862696826457975,5.1000000000000005
79,3,0,0,0,6.784548563211214,1.4862696826457975,6.709403840153467,-0.7514472305774689,5.1000000000000005
80,3,0,0,0,6.709403840153467,-0.7514472305774689,6.85730267807747,1.478988379240036,5.1000000000000005
81,3,0,0,0,6.85730267807747,1.478988379240036,6.672295269816171,-1.8500740826129916,5.1000000000000005
82,3,0,0,0,6.672295269816171,-1.8500740826129916,6.749904682188284,0.7760941237211227,5.1000000000000005
83,3,0,0,0,6.749904682188284,0.7760941237211227,7.041783650665533,2.9187896847724915,5.1000000000000005
84,3,0,0,0,7.041783650665533,2.9187896847724915,7.153308918028127,1.115252673625946,5.1000000000000005
85,3,0,0,0,7.153308918028127,1.115252673625946,7.234591369776975,0.8128245174884796,5.1000000000000005
86,3,0,0,0,7.234591369776975,0.8128245174884796,6.958333377986204,-2.762579917907715,5.1000000000000005
87,3,0,0,0,6.958333377986204,-2.762579917907715,6.884580304174673,-0.7375307381153107,5.1000000000000005
88,3,0,0,0,6.884580304174673,-0.7375307381153107,7.009426814763796,1.2484651058912275,5.1000000000000005
89,3,0,0,0,7.009426814763796,1.2484651058912275,7.094788042156946,0.8536122739315033,5.1000000000000005
90,3,0,0,0,7.094788042156946,0.8536122739315033,7.133114879279386,0.3832683712244034,5.1000000000000005
91,3,0,0,0,7.133114879279386,0.3832683712244034,7.247404915540468,1.142900362610817,5.1000000000000005
92,3,0,0,0,7.247404915540468,1.142900362610817,7.270594903527748,0.2318998798727989,5.1000000000000005
93,3,0,0,0,7.270594903527748,0.2318998798727989,7.188455530702125,-0.8213937282562256,5.1000000000000005
94,3,0,0,0,7.188455530702125,-0.8213937282562256,7.037236237226974,-1.5121929347515106,5.1000000000000005
95,3,0,0,0,7.037236237226974,-1.5121929347515106,7.031014265752386,-0.0622197147458791,5.1000000000000005
96,3,0,0,0,7.031014265752386,-0.0622197147458791,6.887365030384611,-1.4364923536777496,5.1000000000000005
97,3,0,0,0,6.887365030384611,-1.4364923536777496,6.666723417378019,-2.206416130065918,5.1000000000000005
98,3,0,0,0,6.666723417378019,-2.206416130065918,6.8164148351913205,1.4969141781330109,5.1000000000000005
99,3,0,0,0,6.8164148351913205,1.4969141781330109,6.958919676280569,1.4250484108924866,5.1000000000000005
0,4,0,0,0,-0.0056045954939528,-0.0045082427679445,-0.2380529349562331,-2.3244833946228027,7.550000000000001
1,4,0,0,0,-0.2380529349562331,-2.3244833946228027,-0.6666873400923415,-4.286344051361084,7.550000000000001
2,4,0,0,0,-0.6666873400923415,-4.286344051361084,-1.0988612478491468,-4.321739077568054,7.550000000000001
3,4,0,0,0,-1.0988612478491468,-4.321739077568054,-0.6548136180159254,4.440476298332214,7.550000000000001
4,4,0,0,0,-0.6548136180159254,4.440476298332214,-0.2033248251196546,4.514887928962708,7.550000000000001
5,4,0,0,0,-0.2033248251196546,4.514887928962708,0.2557449931386308,4.590698182582855,7.550000000000001
6,4,0,0,0,0.2557449931386308,4.590698182582855,0.7121424669507341,4.563974738121033,7.550000000000001
7,4,0,0,0,0.7121424669507341,4.563974738121033,1.166368394542058,4.542259275913239,7.550000000000001
8,4,0,0,0,1.166368394542058,4.542259275913239,1.6212447578194933,4.548763632774353,7.550000000000001
9,4,0,0,0,1.6212447578194933,4.548763632774353,2.071192591834386,4.499478340148926,7.550000000000001
10,4,0,0,0,2.071192591834386,4.499478340148926,2.5114781851056414,4.402855932712555,7.550000000000001
11,4,0,0,0,2.5114781851056414,4.402855932712555,2.9501544529679613,4.3867626786232,7.550000000000001
12,4,0,0,0,2.9501544529679613,4.3867626786232,3.3131403023484545,3.629858493804932,7.550000000000001
13,4,0,0,0,3.3131403023484545,3.629858493804932,3.685362547087987,3.7222224473953247,7.550000000000001
14,4,0,0,0,3.685362547087987,3.7222224473953247,4.082312195945104,3.969496488571167,7.550000000000001
15,4,0,0,0,4.082312195945104,3.969496488571167,4.366254001307805,2.839418053627014,7.550000000000001
16,4,0,0,0,4.366254001307805,2.839418053627014,4.7612297529462175,3.9497575163841248,7.550000000000001
17,4,0,0,0,4.7612297529462175,3.9497575163841248,4.937273188877423,1.7604343593120575,7.550000000000001
18,4,0,0,0,4.937273188877423,1.7604343593120575,5.292133256244977,3.548600673675537,7.550000000000001
19,4,0,0,0,5.292133256244977,3.548600673675537,5.643221601295789,3.5108834505081177,7.550000000000001
20,4,0,0,0,5.643221601295789,3.5108834505081177,5.7659701624992685,1.2274856120347977,7.550000000000001
21,4,0,0,0,5.7659701624992685,1.2274856120347977,6.086788705933412,3.2081854343414307,7.550000000000001
22,4,0,0,0,6.086788705933412,3.2081854343414307,6.376864484894593,2.9007577896118164,7.550000000000001
23,4,0,0,0,6.376864484894593,2.9007577896118164,6.498753912198861,1.2188942730426788,7.550000000000001
24,4,0,0,0,6.498753912198861,1.2188942730426788,6.729201979387124,2.3044806718826294,7.550000000000001
25,4,0,0,0,6.729201979387124,2.3044806718826294,6.833415679085572,1.0421369969844818,7.550000000000001
26,4,0,0,0,6.833415679085572,1.0421369969844818,6.952530599582513,1.191149204969406,7.550000000000001
27,4,0,0,0,6.952530599582513,1.191149204969406,7.157449446070512,2.0491884648799896,7.550000000000001
28,4,0,0,0,7.157449446070512,2.0491884648799896,7.21622852553757,0.5877907946705818,7.550000000000001
29,4,0,0,0,7.21622852553757,0.5877907946705818,7.337642762261947,1.2141423672437668,7.550000000000001
30,4,0,0,0,7.337642762261947,1.2141423672437668,7.5089365275684195,1.7129376530647278,7.550000000000001
31,4,0,0,0,7.5089365275684195,1.7129376530647278,7.55592587162884,0.4698934406042099,7.550000000000001
32,4,0,0,0,7.55592587162884,0.4698934406042099,7.732421006459315,1.7649513483047483,7.550000000000001
33,4,0,0,0,7.732421006459315,1.7649513483047483,8.019871588248332,2.8745058178901672,7.550000000000001
34,4,0,0,0,8.019871588248332,2.8745058178901672,7.7370146470251875,-2.8285694122314453,7.550000000000001
35,4,0,0,0,7.7370146470251875,-2.8285694122314453,7.853443305391391,1.164286583662033,7.550000000000001
36,4,0,0,0,7.853443305391391,1.164286583662033,8.134209673303683,2.807663679122925,7.550000000000001
37,4,0,0,0,8.134209673303683,2.807663679122925,7.976567815441211,-1.5764185786247251,7.550000000000001
38,4,0,0,0,7.976567815441211,-1.5764185786247251,7.923083699691613,-0.5348411574959755,7.550000000000001
39,4,0,0,0,7.923083699691613,-0.5348411574959755,7.666900373447259,-2.5618332624435425,7.550000000000001
40,4,0,0,0,7.666900373447259,-2.5618332624435425,7.635640851605256,-0.3125952184200287,7.550000000000001
41,4,0,0,0,7.635640851605256,-0.3125952184200287,7.8987530687931375,2.6311221718788147,7.550000000000001
42,4,0,0,0,7.8987530687931375,2.6311221718788147,7.840572598773559,-0.5818047001957893,7.550000000000001
43,4,0,0,0,7.840572598773559,-0.5818047001957893,7.776139918166717,-0.6443268060684204,7.550000000000001
44,4,0,0,0,7.776139918166717,-0.6443268060684204,7.847019280690272,0.7087936252355576,7.550000000000001
45,4,0,0,0,7.847019280690272,0.7087936252355576,7.887505802709182,0.4048652201890945,7.550000000000001
46,4,0,0,0,7.887505802709182,0.4048652201890945,7.957855063873847,0.7034926116466522,7.550000000000001
47,4,0,0,0,7.957855063873847,0.7034926116466522,7.99246091713341,0.3460585325956344,7.550000000000001
48,4,0,0,0,7.99246091713341,0.3460585325956344,8.198335330385287,2.0587441325187683,7.550000000000001
49,4,0,0,0,8.198335330385287,2.0587441325187683,8.01856100131901,-1.7977432906627655,7.550000000000001
50,4,0,0,0,8.01856100131901,-1.7977432906627655,7.762439902323802,-2.5612109899520874,7.550000000000001
51,4,0,0,0,7.762439902323802,-2.5612109899520874,7.92316291798981,1.60723015666008,7.550000000000001
52,4,0,0,0,7.92316291798981,1.60723015666008,8.143054317134936,2.1989139914512634,7.550000000000001
53,4,0,0,0,8.143054317134936,2.1989139914512634,7.923851128119548,-2.192031890153885,7.550000000000001
54,4,0,0,0,7.923851128119548,-2.192031890153885,8.083225543994029,1.593744158744812,7.550000000000001
55,4,0,0,0,8.083225543994029,1.593744158744812,8.08764415971147,0.0441861571744084,7.550000000000001
56,4,0,0,0,8.08764415971147,0.0441861571744084,8.174192167736162,0.8654800802469254,7.550000000000001
57,4,0,0,0,8.174192167736162,0.8654800802469254,8.198421493090262,0.2422932535409927,7.550000000000001
58,4,0,0,0,8.198421493090262,0.2422932535409927,8.036982297814955,-1.614391952753067,7.550000000000001
59,4,0,0,0,8.036982297814955,-1.614391952753067,8.10667914143907,0.6969684362411499,7.550000000000001
60,4,0,0,0,8.10667914143907,0.6969684362411499,7.841897666371931,-2.6478147506713867,7.550000000000001
61,4,0,0,0,7.841897666371931,-2.6478147506713867,7.904788985766043,0.6289131939411163,7.550000000000001
62,4,0,0,0,7.904788985766043,0.6289131939411163,8.167734578169455,2.6294559240341187,7.550000000000001
63,4,0,0,0,8.167734578169455,2.6294559240341187,8.080809697426428,-0.8692488074302673,7.550000000000001
64,4,0,0,0,8.080809697426428,-0.8692488074302673,8.202872954226603,1.2206325680017471,7.550000000000001
65,4,0,0,0,8.202872954226603,1.2206325680017471,8.03216832122909,-1.7070463299751282,7.550000000000001
66,4,0,0,0,8.03216832122909,-1.7070463299751282,8.000417448497881,-0.317508727312088,7.550000000000001
67,4,0,0,0,8.000417448497881,-0.317508727312088,8.24270466706859,2.4228721857070923,7.550000000000001
68,4,0,0,0,8.24270466706859,2.4228721857070923,8.304199680603613,0.6149501353502274,7.550000000000001
69,4,0,0,0,8.304199680603613,0.6149501353502274,8.39097876838552,0.8677908778190613,7.550000000000001
70,4,0,0,0,8.39097876838552,0.8677908778190613,8.40922610267209,0.1824733428657055,7.550000000000001
71,4,0,0,0,8.40922610267209,0.1824733428657055,8.538258431396951,1.2903232872486117,7.550000000000001
72,4,0,0,0,8.538258431396951,1.2903232872486117,8.733901826582422,1.9564339518547056,7.550000000000001
73,4,0,0,0,8.733901826582422,1.9564339518547056,8.636310784063806,-0.9759104251861572,7.550000000000001
74,4,0,0,0,8.636310784063806,-0.9759104251861572,8.52952776654767,-1.0678301751613617,7.550000000000001
75,4,0,0,0,8.52952776654767,-1.0678301751613617,8.717386959038247,1.878591924905777,7.550000000000001
76,4,0,0,0,8.717386959038247,1.878591924905777,8.568096591077317,-1.4929036796092987,7.550000000000001
77,4,0,0,0,8.568096591077317,-1.4929036796092987,8.93980808361577,3.7171149253845215,7.550000000000001
78,4,0,0,0,8.93980808361577,3.7171149253845215,8.930270492948164,-0.095375906676054,7.550000000000001
79,4,0,0,0,8.930270492948164,-0.095375906676054,8.919622518971135,-0.1064797397702932,7.550000000000001
80,4,0,0,0,8.919622518971135,-0.1064797397702932,8.981262457474639,0.616399385035038,7.550000000000001
81,4,0,0,0,8.981262457474639,0.616399385035038,9.026862689211535,0.4560023173689842,7.550000000000001
82,4,0,0,0,9.026862689211535,0.4560023173689842,9.094349951400924,0.6748726218938828,7.550000000000001
83,4,0,0,0,9.094349951400924,0.6748726218938828,9.139088836416176,0.4473888501524925,7.550000000000001
84,4,0,0,0,9.139088836416176,0.4473888501524925,8.949094292625357,-1.8999454379081728,7.550000000000001
85,4,0,0,0,8.949094292625357,-1.8999454379081728,8.671728012069632,-2.773662805557251,7.550000000000001
86,4,0,0,0,8.671728012069632,-2.773662805557251,8.561907430097033,-1.0982058197259903,7.550000000000001
87,4,0,0,0,8.561907430097033,-1.0982058197259903,8.562442575266157,0.00535145169124,7.550000000000001
88,4,0,0,0,8.562442575266157,0.00535145169124,8.825486694147383,2.630441188812256,7.550000000000001
89,4,0,0,0,8.825486694147383,2.630441188812256,8.778951768448149,-0.4653492569923401,7.550000000000001
90,4,0,0,0,8.778951768448149,-0.4653492569923401,8.758937601616179,-0.2001416683197021,7.550000000000001
91,4,0,0,0,8.758937601616179,-0.2001416683197021,8.838360820581709,0.794232189655304,7.550000000000001
92,4,0,0,0,8.838360820581709,0.794232189655304,8.999958042671476,1.6159722208976746,7.550000000000001
93,4,0,0,0,8.999958042671476,1.6159722208976746,8.905839708318506,-0.9411833435297012,7.550000000000001
94,4,0,0,0,8.905839708318506,-0.9411833435297012,8.84240488397101,-0.6343482434749603,7.550000000000001
95,4,0,0,0,8.84240488397101,-0.6343482434749603,8.905882407595907,0.63477523624897,7.550000000000001
96,4,0,0,0,8.905882407595907,0.63477523624897,8.64727236764649,-2.586100399494171,7.550000000000001
97,4,0,0,0,8.64727236764649,-2.586100399494171,8.515242685248648,-1.320296823978424,7.550000000000001
98,4,0,0,0,8.515242685248648,-1.320296823978424,8.386284758021628,-1.2895792722702026,7.550000000000001
99,4,0,0,0,8.386284758021628,-1.2895792722702026,8.158981163670813,-2.273035943508148,7.550000000000001
0,5,0,0,0,0.0069310738107526,0.1162874542005403,-0.2472025679090654,-2.541336417198181,10.0
1,5,0,0,0,-0.2472025679090654,-2.541336417198181,-0.686943613145653,-4.397410452365875,10.0
2,5,0,0,0,-0.686943613145653,-4.397410452365875,-1.117601446960274,-4.30657833814621,10.0
3,5,0,0,0,-1.117601446960274,-4.30657833814621,-1.5330347941854632,-4.154333472251892,10.0
4,5,0,0,0,-1.5330347941854632,-4.154333472251892,-1.0796351359823382,4.53399658203125,10.0
5,5,0,0,0,-1.0796351359823382,4.53399658203125,-0.6196095274427569,4.600256085395813,10.0
6,5,0,0,0,-0.6196095274427569,4.600256085395813,-0.1583942697981035,4.612152576446533,10.0
7,5,0,0,0,-0.1583942697981035,4.612152576446533,0.2954348398706281,4.538291096687317,10.0
8,5,0,0,0,0.2954348398706281,4.538291096687317,0.7511748446485365,4.557400047779083,10.0
9,5,0,0,0,0.7511748446485365,4.557400047779083,1.2021194769403305,4.509446322917938,10.0
10,5,0,0,0,1.2021194769403305,4.509446322917938,1.6542492283841932,4.521297514438629,10.0
11,5,0,0,0,1.6542492283841932,4.521297514438629,2.087757147695717,4.335079193115234,10.0
12,5,0,0,0,2.087757147695717,4.335079193115234,2.5320341958066788,4.442770481109619,10.0
13,5,0,0,0,2.5320341958066788,4.442770481109619,2.9706294311544266,4.385952353477478,10.0
14,5,0,0,0,2.9706294311544266,4.385952353477478,3.4145259632131424,4.438965320587158,10.0
15,5,0,0,0,3.4145259632131424,4.438965320587158,3.8571216537019577,4.425956904888153,10.0
16,5,0,0,0,3.8571216537019577,4.425956904888153,4.20618510976046,3.490634560585022,10.0
17,5,0,0,0,4.20618510976046,3.490634560585022,4.640804089452919,4.346189796924591,10.0
18,5,0,0,0,4.640804089452919,4.346189796924591,5.042455710317787,4.016516208648682,10.0
19,5,0,0,0,5.042455710317787,4.016516208648682,5.431106693889793,3.8865098357200623,10.0
20,5,0,0,0,5.431106693889793,3.8865098357200623,5.83660725488871,4.055005609989166,10.0
21,5,0,0,0,5.83660725488871,4.055005609989166,6.245168752815422,4.08561497926712,10.0
22,5,0,0,0,6.245168752815422,4.08561497926712,6.656918056156334,4.117493033409119,10.0
23,5,0,0,0,6.656918056156334,4.117493033409119,7.004063434745964,3.4714537858963013,10.0
24,5,0,0,0,7.004063434745964,3.4714537858963013,7.3085292054674,3.0446577072143555,10.0
25,5,0,0,0,7.3085292054674,3.0446577072143555,7.386497713472542,0.7796850800514221,10.0
26,5,0,0,0,7.386497713472542,0.7796850800514221,7.644664145853218,2.5816643238067627,10.0
27,5,0,0,0,7.644664145853218,2.5816643238067627,7.784666053797897,1.4000190794467926,10.0
28,5,0,0,0,7.784666053797897,1.4000190794467926,8.119218103434738,3.345520496368408,10.0
29,5,0,0,0,8.119218103434738,3.345520496368408,8.336346410062012,2.171283066272736,10.0
30,5,0,0,0,8.336346410062012,2.171283066272736,8.552039868976768,2.156934589147568,10.0
31,5,0,0,0,8.552039868976768,2.156934589147568,8.94350314870089,3.914632797241211,10.0
32,5,0,0,0,8.94350314870089,3.914632797241211,9.321811504509148,3.783083558082581,10.0
33,5,0,0,0,9.321811504509148,3.783083558082581,9.45154271259516,1.297312080860138,10.0
34,5,0,0,0,9.45154271259516,1.297312080860138,9.522507294859585,0.7096458226442337,10.0
35,5,0,0,0,9.522507294859585,0.7096458226442337,9.604547053422626,0.8203975856304169,10.0
36,5,0,0,0,9.604547053422626,0.8203975856304169,9.626525899242456,0.2197884581983089,10.0
37,5,0,0,0,9.626525899242456,0.2197884581983089,9.885003140043317,2.5847724080085754,10.0
38,5,0,0,0,9.885003140043317,2.5847724080085754,9.957600487243232,0.7259734719991684,10.0
39,5,0,0,0,9.957600487243232,0.7259734719991684,9.836062034439143,-1.215384528040886,10.0
40,5,0,0,0,9.836062034439143,-1.215384528040886,9.932475184868869,0.9641315042972564,10.0
41,5,0,0,0,9.932475184868869,0.9641315042972564,10.257640039395389,3.2516485452651978,10.0
42,5,0,0,0,10.257640039395389,3.2516485452651978,10.415482526492177,1.578424870967865,10.0
43,5,0,0,0,10.415482526492177,1.578424870967865,10.341872146200236,-0.7361038029193878,10.0
44,5,0,0,0,10.341872146200236,-0.7361038029193878,10.245476266216334,-0.9639587998390198,10.0
45,5,0,0,0,10.245476266216334,-0.9639587998390198,10.47849757022768,2.330213040113449,10.0
46,5,0,0,0,10.47849757022768,2.330213040113449,10.51513379238158,0.3663622215390205,10.0
47,5,0,0,0,10.51513379238158,0.3663622215390205,10.43588693610936,-0.7924685627222061,10.0
48,5,0,0,0,10.43588693610936,-0.7924685627222061,10.633071856420337,1.9718492031097408,10.0
49,5,0,0,0,10.633071856420337,1.9718492031097408,10.868615614097411,2.3554375767707825,10.0
50,5,0,0,0,10.868615614097411,2.3554375767707825,10.86174880837634,-0.0686680572107434,10.0
51,5,0,0,0,10.86174880837634,-0.0686680572107434,10.767234743885544,-0.9451406449079514,10.0
52,5,0,0,0,10.767234743885544,-0.9451406449079514,10.70883590107396,-0.5839884281158447,10.0
53,5,0,0,0,10.70883590107396,-0.5839884281158447,10.497529552630928,-2.113063484430313,10.0
54,5,0,0,0,10.497529552630928,-2.113063484430313,10.470346986628916,-0.271825660020113,10.0
55,5,0,0,0,10.470346986628916,-0.271825660020113,10.448443671069889,-0.2190331555902958,10.0
56,5,0,0,0,10.448443671069889,-0.2190331555902958,10.46104112857565,0.1259745750576257,10.0
57,5,0,0,0,10.46104112857565,0.1259745750576257,10.70237687820181,2.4133574962615967,10.0
58,5,0,0,0,10.70237687820181,2.4133574962615967,10.510811573207226,-1.9156530499458315,10.0
59,5,0,0,0,10.510811573207226,-1.9156530499458315,10.42454048836216,-0.8627108484506607,10.0
60,5,0,0,0,10.42454048836216,-0.8627108484506607,10.443516165330854,0.1897567696869373,10.0
61,5,0,0,0,10.443516165330854,0.1897567696869373,10.449820735804584,0.0630457047373056,10.0
62,5,0,0,0,10.449820735804584,0.0630457047373056,10.308229157082584,-1.4159157872200012,10.0
63,5,0,0,0,10.308229157082584,-1.4159157872200012,10.240487465016392,-0.6774169206619263,10.0
64,5,0,0,0,10.240487465016392,-0.6774169206619263,10.370845579854992,1.3035811483860016,10.0
65,5,0,0,0,10.370845579854992,1.3035811483860016,10.19426448022559,-1.7658109962940216,10.0
66,5,0,0,0,10.19426448022559,-1.7658109962940216,10.328370535127666,1.3410605490207672,10.0
67,5,0,0,0,10.328370535127666,1.3410605490207672,10.401272238544967,0.7290170341730118,10.0
68,5,0,0,0,10.401272238544967,0.7290170341730118,10.324138836316612,-0.7713340222835541,10.0
69,5,0,0,0,10.324138836316612,-0.7713340222835541,10.22905503337815,-0.950838029384613,10.0
70,5,0,0,0,10.22905503337815,-0.950838029384613,10.164906689278627,-0.6414834409952164,10.0
71,5,0,0,0,10.164906689278627,-0.6414834409952164,10.398406886808422,2.335001975297928,10.0
72,5,0,0,0,10.398406886808422,2.335001975297928,10.5490428892298,1.506360024213791,10.0
73,5,0,0,0,10.5490428892298,1.506360024213791,10.456690864018944,-0.923520252108574,10.0
74,5,0,0,0,10.456690864018944,-0.923520252108574,10.30120620255902,-1.554846614599228,10.0
75,5,0,0,0,10.30120620255902,-1.554846614599228,10.472875477127578,1.7166927456855774,10.0
76,5,0,0,0,10.472875477127578,1.7166927456855774,10.43111645927265,-0.4175901785492897,10.0
77,5,0,0,0,10.43111645927265,-0.4175901785492897,10.314027359090591,-1.1708910018205645,10.0
78,5,0,0,0,10.314027359090591,-1.1708910018205645,10.205554557345655,-1.084728017449379,10.0
79,5,0,0,0,10.205554557345655,-1.084728017449379,10.3310848300679,1.2553027272224426,10.0
80,5,0,0,0,10.3310848300679,1.2553027272224426,10.491590005658416,1.6050517559051514,10.0
81,5,0,0,0,10.491590005658416,1.6050517559051514,10.255741444729116,-2.358485609292984,10.0
82,5,0,0,0,10.255741444729116,-2.358485609292984,10.330269133053568,0.7452768832445145,10.0
83,5,0,0,0,10.330269133053568,0.7452768832445145,10.610564505062843,2.802953720092773,10.0
84,5,0,0,0,10.610564505062843,2.802953720092773,10.709131946168688,0.985674411058426,10.0
85,5,0,0,0,10.709131946168688,0.985674411058426,10.890623499952104,1.8149155378341677,10.0
86,5,0,0,0,10.890623499952104,1.8149155378341677,10.897662157039935,0.0703865708783268,10.0
87,5,0,0,0,10.897662157039935,0.0703865708783268,11.020110027711686,1.2244787067174911,10.0
88,5,0,0,0,11.020110027711686,1.2244787067174911,10.931977653723058,-0.8813237398862839,10.0
89,5,0,0,0,10.931977653723058,-0.8813237398862839,10.990685561518964,0.5870790779590607,10.0
90,5,0,0,0,10.990685561518964,0.5870790779590607,11.169806444864568,1.7912088334560394,10.0
91,5,0,0,0,11.169806444864568,1.7912088334560394,11.09096963874608,-0.7883680611848831,10.0
92,5,0,0,0,11.09096963874608,-0.7883680611848831,11.067192643727957,-0.2377699501812458,10.0
93,5,0,0,0,11.067192643727957,-0.2377699501812458,11.083889435823854,0.1669679209589958,10.0
94,5,0,0,0,11.083889435823854,0.1669679209589958,10.961440611477787,-1.2244882434606552,10.0
95,5,0,0,0,10.961440611477787,-1.2244882434606552,10.826426077481209,-1.3501453399658203,10.0
96,5,0,0,0,10.826426077481209,-1.3501453399658203,10.931294832225737,1.0486875474452972,10.0
97,5,0,0,0,10.931294832225737,1.0486875474452972,10.939641165394184,0.0834633316844701,10.0
98,5,0,0,0,10.939641165394184,0.0834633316844701,10.684199171919223,-2.5544199347496037,10.0
99,5,0,0,0,10.684199171919223,-2.5544199347496037,10.583644340593215,-1.0055483132600784,10.0
0,6,3,3,3,-0.0032058927169068,-0.1892581340746247,-0.2607388469329104,-2.575329542160034,-2.5
1,6,3,3,3,-0.2607388469329104,-2.575329542160034,-0.4905024292817339,-2.2976358234882355,-2.5
2,6,3,3,3,-0.4905024292817339,-2.2976358234882355,-0.7073885771384463,-2.1688614785671234,-2.5
3,6,3,3,3,-0.7073885771384463,-2.1688614785671234,-0.9354950162520632,-2.281064391136169,-2.5
4,6,3,3,3,-0.9354950162520632,-2.281064391136169,-1.1747024479260668,-2.392074316740036,-2.5
5,6,3,3,3,-1.1747024479260668,-2.392074316740036,-1.423696559940837,-2.489941120147705,-2.5
6,6,3,3,3,-1.423696559940837,-2.489941120147705,-1.6653898629298434,-2.4169330298900604,-2.5
7,6,3,3,3,-1.6653898629298434,-2.4169330298900604,-1.9248526069274168,-2.5946274399757385,-2.5
8,6,3,3,3,-1.9248526069274168,-2.5946274399757385,-2.181416419421695,-2.5656381249427795,-2.5
9,6,3,3,3,-2.181416419421695,-2.5656381249427795,-2.432811823760532,-2.5139540433883667,-2.5
10,6,3,3,3,-2.432811823760532,-2.5139540433883667,-2.6896976801505312,-2.568858563899994,-2.5
11,6,3,3,3,-2.6896976801505312,-2.568858563899994,-2.9497409733882174,-2.6004329323768616,-2.5
12,6,3,3,3,-2.9497409733882174,-2.6004329323768616,-3.1982482197633013,-2.4850724637508392,-2.5
13,6,3,3,3,-3.1982482197633013,-2.4850724637508392,-3.4585518064847216,-2.603035867214203,-2.5
14,6,3,3,3,-3.4585518064847216,-2.603035867214203,-3.7055912735810494,-2.470394670963288,-2.5
15,6,3,3,3,-3.7055912735810494,-2.470394670963288,-3.965553176676296,-2.5996190309524536,-2.5
16,6,3,3,3,-3.965553176676296,-2.5996190309524536,-4.221202385698818,-2.55649209022522,-2.5
17,6,3,3,3,-4.221202385698818,-2.55649209022522,-4.487484675919078,-2.662822902202606,-2.5
18,6,3,3,3,-4.487484675919078,-2.662822902202606,-4.748042059217952,-2.605573832988739,-2.5
19,6,3,3,3,-4.748042059217952,-2.605573832988739,-5.005938869987987,-2.578968107700348,-2.5
20,6,3,3,3,-5.005938869987987,-2.578968107700348,-5.2718991461148486,-2.659602761268616,-2.5
21,6,3,3,3,-5.2718991461148486,-2.659602761268616,-5.531311375175975,-2.594122290611267,-2.5
22,6,3,3,3,-5.531311375175975,-2.594122290611267,-5.785870176826976,-2.5455880165100098,-2.5
23,6,3,3,3,-5.785870176826976,-2.5455880165100098,-6.042854082857631,-2.569839060306549,-2.5
24,6,3,3,3,-6.042854082857631,-2.569839060306549,-6.315807473932765,-2.7295339107513428,-2.5
25,6,3,3,3,-6.315807473932765,-2.7295339107513428,-6.58234543827679,-2.6653796434402466,-2.5
26,6,3,3,3,-6.58234543827679,-2.6653796434402466,-6.838733208452724,-2.5638777017593384,-2.5
27,6,3,3,3,-6.838733208452724,-2.5638777017593384,-7.101536405359767,-2.6280319690704346,-2.5
28,6,3,3,3,-7.101536405359767,-2.6280319690704346,-7.354868603025936,-2.533321976661682,-2.5
29,6,3,3,3,-7.354868603025936,-2.533321976661682,-7.606750858103298,-2.5188225507736206,-2.5
30,6,3,3,3,-7.606750858103298,-2.5188225507736206,-7.862738174473308,-2.559873163700104,-2.5
31,6,3,3,3,-7.862738174473308,-2.559873163700104,-8.130750429903529,-2.680122554302216,-2.5
32,6,3,3,3,-8.130750429903529,-2.680122554302216,-8.396632236515543,-2.658818066120148,-2.5
33,6,3,3,3,-8.396632236515543,-2.658818066120148,-8.660636049782298,-2.640038132667541,-2.5
34,6,3,3,3,-8.660636049782298,-2.640038132667541,-8.919948858295939,-2.5931280851364136,-2.5
35,6,3,3,3,-8.919948858295939,-2.5931280851364136,-9.183169436728022,-2.6322057843208317,-2.5
36,6,3,3,3,-9.183169436728022,-2.6322057843208317,-9.45195249942448,-2.687830626964569,-2.5
37,6,3,3,3,-9.45195249942448,-2.687830626964569,-9.713981879030726,-2.620293796062469,-2.5
38,6,3,3,3,-9.713981879030726,-2.620293796062469,-9.984534335409665,-2.705524563789368,-2.5
39,6,3,3,3,-9.984534335409665,-2.705524563789368,-10.260591519152186,-2.760571837425232,-2.5
40,6,3,3,3,-10.260591519152186,-2.760571837425232,-10.534080219542048,-2.7348870038986206,-2.5
41,6,3,3,3,-10.534080219542048,-2.7348870038986206,-10.788467389618418,-2.5438717007637024,-2.5
42,6,3,3,3,-10.788467389618418,-2.5438717007637024,-11.053442639385722,-2.6497524976730347,-2.5
43,6,3,3,3,-11.053442639385722,-2.6497524976730347,-11.302596387540362,-2.491537481546402,-2.5
44,6,3,3,3,-11.302596387540362,-2.491537481546402,-11.56580990282204,-2.6321351528167725,-2.5
45,6,3,3,3,-11.56580990282204,-2.6321351528167725,-11.824278232728505,-2.584683299064636,-2.5
46,6,3,3,3,-11.824278232728505,-2.584683299064636,-12.077622738753815,-2.5334450602531438,-2.5
47,6,3,3,3,-12.077622738753815,-2.5334450602531438,-12.33942976323273,-2.6180702447891235,-2.5
48,6,3,3,3,-12.33942976323273,-2.6180702447891235,-12.590783176099322,-2.513534128665924,-2.5
49,6,3,3,3,-12.590783176099322,-2.513534128665924,-12.86653637615349,-2.757532000541687,-2.5
50,6,3,3,3,-12.86653637615349,-2.757532000541687,-13.130129811440966,-2.635934352874756,-2.5
51,6,3,3,3,-13.130129811440966,-2.635934352874756,-13.404403564607165,-2.7427375316619877,-2.5
52,6,3,3,3,-13.404403564607165,-2.7427375316619877,-13.667444494639897,-2.630409300327301,-2.5
53,6,3,3,3,-13.667444494639897,-2.630409300327301,-13.92508867112305,-2.576441764831543,-2.5
54,6,3,3,3,-13.92508867112305,-2.576441764831543,-14.196563092147372,-2.714744210243225,-2.5
55,6,3,3,3,-14.196563092147372,-2.714744210243225,-14.451418635522389,-2.5485554337501526,-2.5
56,6,3,3,3,-14.451418635522389,-2.5485554337501526,-14.718625512992404,-2.672068774700165,-2.5
57,6,3,3,3,-14.718625512992404,-2.672068774700165,-14.952382740651627,-2.337572276592254,-2.5
58,6,3,3,3,-14.952382740651627,-2.337572276592254,-15.223938581620716,-2.715558409690857,-2.5
59,6,3,3,3,-15.223938581620716,-2.715558409690857,-15.501593110238574,-2.776545286178589,-2.5
60,6,3,3,3,-15.501593110238574,-2.776545286178589,-15.774420258676074,-2.728271484375,-2.5
61,6,3,3,3,-15.774420258676074,-2.728271484375,-16.039018449460528,-2.6459819078445435,-2.5
62,6,3,3,3,-16.039018449460528,-2.6459819078445435,-16.30096113411095,-2.6194268465042114,-2.5
63,6,3,3,3,-16.30096113411095,-2.6194268465042114,-16.574021277104876,-2.73060142993927,-2.5
64,6,3,3,3,-16.574021277104876,-2.73060142993927,-16.840368417178652,-2.6634714007377625,-2.5
65,6,3,3,3,-16.840368417178652,-2.6634714007377625,-17.101118234073184,-2.6074981689453125,-2.5
66,6,3,3,3,-17.101118234073184,-2.6074981689453125,-17.374925044452212,-2.738068103790283,-2.5
67,6,3,3,3,-17.374925044452212,-2.738068103790283,-17.644540337001345,-2.696152925491333,-2.5
68,6,3,3,3,-17.644540337001345,-2.696152925491333,-17.90073126283791,-2.561909258365631,-2.5
69,6,3,3,3,-17.90073126283791,-2.561909258365631,-18.1716610464206,-2.709297835826874,-2.5
70,6,3,3,3,-18.1716610464206,-2.709297835826874,-18.43836277452614,-2.6670172810554504,-2.5
71,6,3,3,3,-18.43836277452614,-2.6670172810554504,-18.704438415442965,-2.6607564091682434,-2.5
72,6,3,3,3,-18.704438415442965,-2.6607564091682434,-18.972392705356143,-2.679542899131775,-2.5
73,6,3,3,3,-18.972392705356143,-2.679542899131775,-19.22390007702019,-2.5150737166404724,-2.5
74,6,3,3,3,-19.22390007702019,-2.5150737166404724,-19.48068394986298,-2.567838728427887,-2.5
75,6,3,3,3,-19.48068394986298,-2.567838728427887,-19.74593975869324,-2.6525580883026123,-2.5
76,6,3,3,3,-19.74593975869324,-2.6525580883026123,-20.01902374354508,-2.730839848518372,-2.5
77,6,3,3,3,-20.01902374354508,-2.730839848518372,-20.240726021205447,-2.2170227766036987,-2.5
78,6,3,3,3,-20.240726021205447,-2.2170227766036987,-20.495313403283618,-2.545873820781708,-2.5
79,6,3,3,3,-20.495313403283618,-2.545873820781708,-20.753945884381796,-2.5863248109817505,-2.5
80,6,3,3,3,-20.753945884381796,-2.5863248109817505,-21.026244220410845,-2.722983360290528,-2.5
81,6,3,3,3,-21.026244220410845,-2.722983360290528,-21.28973844376709,-2.634942233562469,-2.5
82,6,3,3,3,-21.28973844376709,-2.634942233562469,-21.55297776785996,-2.63239324092865,-2.5
83,6,3,3,3,-21.55297776785996,-2.63239324092865,-21.81746962395813,-2.6449185609817505,-2.5
84,6,3,3,3,-21.81746962395813,-2.6449185609817505,-22.052506041800044,-2.350364178419113,-2.5
85,6,3,3,3,-22.052506041800044,-2.350364178419113,-22.303313476120493,-2.5080743432044983,-2.5
86,6,3,3,3,-22.303313476120493,-2.5080743432044983,-22.560457629238627,-2.5714415311813354,-2.5
87,6,3,3,3,-22.560457629238627,-2.5714415311813354,-22.834697884594465,-2.7424025535583496,-2.5
88,6,3,3,3,-22.834697884594465,-2.7424025535583496,-23.10620046881344,-2.715025842189789,-2.5
89,6,3,3,3,-23.10620046881344,-2.715025842189789,-23.36203936961796,-2.5583890080451965,-2.5
90,6,3,3,3,-23.36203936961796,-2.5583890080451965,-23.623937559401057,-2.618981897830963,-2.5
91,6,3,3,3,-23.623937559401057,-2.618981897830963,-23.868899983440897,-2.449624240398407,-2.5
92,6,3,3,3,-23.868899983440897,-2.449624240398407,-24.122524988924525,-2.536250054836273,-2.5
93,6,3,3,3,-24.122524988924525,-2.536250054836273,-24.37325061587002,-2.507256269454956,-2.5
94,6,3,3,3,-24.37325061587002,-2.507256269454956,-24.63636578348782,-2.6311516761779785,-2.5
95,6,3,3,3,-24.63636578348782,-2.6311516761779785,-24.90727527168896,-2.7090948820114136,-2.5
96,6,3,3,3,-24.90727527168896,-2.7090948820114136,-25.17520676282551,-2.679314911365509,-2.5
97,6,3,3,3,-25.17520676282551,-2.679314911365509,-25.436721515928767,-2.6151475310325623,-2.5
98,6,3,3,3,-25.436721515928767,-2.6151475310325623,-25.69661287692692,-2.598913609981537,-2.5
99,6,3,3,3,-25.69661287692692,-2.598913609981537,-25.942582366143725,-2.459694892168045,-2.5
0,7,3,3,3,-0.0042946131036703,0.0081227313662827,-0.2572946638868277,-2.530000507831574,-1.75
1,7,3,3,3,-0.2572946638868277,-2.530000507831574,-0.6159604282186453,-3.5866576433181763,-1.75
2,7,3,3,3,-0.6159604282186453,-3.5866576433181763,-0.8508137554929678,-2.348533272743225,-1.75
3,7,3,3,3,-0.8508137554929678,-2.348533272743225,-1.0886469722793524,-2.378332167863846,-1.75
4,7,3,3,3,-1.0886469722793524,-2.378332167863846,-1.31016274700622,-2.2151577472686768,-1.75
5,7,3,3,3,-1.31016274700622,-2.2151577472686768,-1.537794509630007,-2.2763176262378693,-1.75
6,7,3,3,3,-1.537794509630007,-2.2763176262378693,-1.7448949010179464,-2.0710039138793945,-1.75
7,7,3,3,3,-1.7448949010179464,-2.0710039138793945,-1.9628126860664312,-2.179177850484848,-1.75
8,7,3,3,3,-1.9628126860664312,-2.179177850484848,-2.174328142504496,-2.1151545643806458,-1.75
9,7,3,3,3,-2.174328142504496,-2.1151545643806458,-2.3772939235971395,-2.0296578109264374,-1.75
10,7,3,3,3,-2.3772939235971395,-2.0296578109264374,-2.570432478289408,-1.931385546922684,-1.75
11,7,3,3,3,-2.570432478289408,-1.931385546922684,-2.762426400284571,-1.9199392199516296,-1.75
12,7,3,3,3,-2.762426400284571,-1.9199392199516296,-2.948686012725634,-1.8625961244106293,-1.75
13,7,3,3,3,-2.948686012725634,-1.8625961244106293,-3.1456610352800314,-1.969750225543976,-1.75
14,7,3,3,3,-3.1456610352800314,-1.969750225543976,-3.3287409038351004,-1.8307986855506897,-1.75
15,7,3,3,3,-3.3287409038351004,-1.8307986855506897,-3.5347869933650915,-2.0604608952999115,-1.75
16,7,3,3,3,-3.5347869933650915,-2.0604608952999115,-3.7412386328981344,-2.064516395330429,-1.75
17,7,3,3,3,-3.7412386328981344,-2.064516395330429,-3.9255924166248266,-1.843537837266922,-1.75
18,7,3,3,3,-3.9255924166248266,-1.843537837266922,-4.12634519646625,-2.0075277984142303,-1.75
19,7,3,3,3,-4.12634519646625,-2.0075277984142303,-4.297377595405383,-1.710323989391327,-1.75
20,7,3,3,3,-4.297377595405383,-1.710323989391327,-4.486210951309008,-1.8883335590362549,-1.75
21,7,3,3,3,-4.486210951309008,-1.8883335590362549,-4.696731501917643,-2.105205506086349,-1.75
22,7,3,3,3,-4.696731501917643,-2.105205506086349,-4.883757585387034,-1.8702608346939087,-1.75
23,7,3,3,3,-4.883757585387034,-1.8702608346939087,-5.050767386059565,-1.6700980067253113,-1.75
24,7,3,3,3,-5.050767386059565,-1.6700980067253113,-5.265393415193362,-2.146260291337967,-1.75
25,7,3,3,3,-5.265393415193362,-2.146260291337967,-5.461388552288813,-1.959951370954513,-1.75
26,7,3,3,3,-5.461388552288813,-1.959951370954513,-5.630203852157397,-1.6881529986858368,-1.75
27,7,3,3,3,-5.630203852157397,-1.6881529986858368,-5.805759409169955,-1.7555555701255798,-1.75
28,7,3,3,3,-5.805759409169955,-1.7555555701255798,-5.9923641474054286,-1.8660473823547363,-1.75
29,7,3,3,3,-5.9923641474054286,-1.8660473823547363,-6.186238119106097,-1.9387397170066836,-1.75
30,7,3,3,3,-6.186238119106097,-1.9387397170066836,-6.376244121889872,-1.9000600278377533,-1.75
31,7,3,3,3,-6.376244121889872,-1.9000600278377533,-6.564319932560725,-1.8807581067085264,-1.75
32,7,3,3,3,-6.564319932560725,-1.8807581067085264,-6.777602145175738,-2.1328221261501312,-1.75
33,7,3,3,3,-6.777602145175738,-2.1328221261501312,-6.959075623850627,-1.814734786748886,-1.75
34,7,3,3,3,-6.959075623850627,-1.814734786748886,-7.1565963716314265,-1.9752074778079989,-1.75
35,7,3,3,3,-7.1565963716314265,-1.9752074778079989,-7.350196370582385,-1.9359999895095823,-1.75
36,7,3,3,3,-7.350196370582385,-1.9359999895095823,-7.5412664503858515,-1.910700798034668,-1.75
37,7,3,3,3,-7.5412664503858515,-1.910700798034668,-7.716646576027674,-1.753801256418228,-1.75
38,7,3,3,3,-7.716646576027674,-1.753801256418228,-7.885031083326144,-1.6838450729846954,-1.75
39,7,3,3,3,-7.885031083326144,-1.6838450729846954,-8.050063634018702,-1.6503255069255829,-1.75
40,7,3,3,3,-8.050063634018702,-1.6503255069255829,-8.237541669707102,-1.874780356884003,-1.75
41,7,3,3,3,-8.237541669707102,-1.874780356884003,-8.414007270436091,-1.7646560072898865,-1.75
42,7,3,3,3,-8.414007270436091,-1.7646560072898865,-8.59873072216968,-1.847234517335892,-1.75
43,7,3,3,3,-8.59873072216968,-1.847234517335892,-8.773968839745326,-1.7523811757564545,-1.75
44,7,3,3,3,-8.773968839745326,-1.7523811757564545,-8.94610612998466,-1.721372902393341,-1.75
45,7,3,3,3,-8.94610612998466,-1.721372902393341,-9.148526632885735,-2.0242050290107727,-1.75
46,7,3,3,3,-9.148526632885735,-2.0242050290107727,-9.341113874416155,-1.925872415304184,-1.75
47,7,3,3,3,-9.341113874416155,-1.925872415304184,-9.53941578577022,-1.9830191135406492,-1.75
48,7,3,3,3,-9.53941578577022,-1.9830191135406492,-9.716968768935008,-1.775529831647873,-1.75
49,7,3,3,3,-9.716968768935008,-1.775529831647873,-9.911365860800547,-1.9439709186553955,-1.75
50,7,3,3,3,-9.911365860800547,-1.9439709186553955,-10.094658130507272,-1.8329226970672607,-1.75
51,7,3,3,3,-10.094658130507272,-1.8329226970672607,-10.286543467740817,-1.918853372335434,-1.75
52,7,3,3,3,-10.286543467740817,-1.918853372335434,-10.463179940085215,-1.766364723443985,-1.75
53,7,3,3,3,-10.463179940085215,-1.766364723443985,-10.64667800972919,-1.834980696439743,-1.75
54,7,3,3,3,-10.64667800972919,-1.834980696439743,-10.82535249898891,-1.7867448925971985,-1.75
55,7,3,3,3,-10.82535249898891,-1.7867448925971985,-11.024555632571978,-1.9920313358306885,-1.75
56,7,3,3,3,-11.024555632571978,-1.9920313358306885,-11.19875548193912,-1.7419984936714172,-1.75
57,7,3,3,3,-11.19875548193912,-1.7419984936714172,-11.374153012137215,-1.7539753019809723,-1.75
58,7,3,3,3,-11.374153012137215,-1.7539753019809723,-11.5700749100254,-1.959218978881836,-1.75
59,7,3,3,3,-11.5700749100254,-1.959218978881836,-11.765300580959124,-1.9522567093372345,-1.75
60,7,3,3,3,-11.765300580959124,-1.9522567093372345,-11.944510677556796,-1.792100965976715,-1.75
61,7,3,3,3,-11.944510677556796,-1.792100965976715,-12.132957914571566,-1.884472370147705,-1.75
62,7,3,3,3,-12.132957914571566,-1.884472370147705,-12.337030494313044,-2.04072579741478,-1.75
63,7,3,3,3,-12.337030494313044,-2.04072579741478,-12.53465392599563,-1.9762343168258667,-1.75
64,7,3,3,3,-12.53465392599563,-1.9762343168258667,-12.717367911438746,-1.8271398544311523,-1.75
65,7,3,3,3,-12.717367911438746,-1.8271398544311523,-12.906764337520404,-1.893964260816574,-1.75
66,7,3,3,3,-12.906764337520404,-1.893964260816574,-13.108623454074664,-2.0185911655426025,-1.75
67,7,3,3,3,-13.108623454074664,-2.0185911655426025,-13.297072941164776,-1.884494870901108,-1.75
68,7,3,3,3,-13.297072941164776,-1.884494870901108,-13.461440959672732,-1.6436801850795746,-1.75
69,7,3,3,3,-13.461440959672732,-1.6436801850795746,-13.66544226716022,-2.040013074874878,-1.75
70,7,3,3,3,-13.66544226716022,-2.040013074874878,-13.8476887584732,-1.8224649131298063,-1.75
71,7,3,3,3,-13.8476887584732,-1.8224649131298063,-14.024222427706524,-1.7653366923332214,-1.75
72,7,3,3,3,-14.024222427706524,-1.7653366923332214,-14.212397062878413,-1.8817463517189024,-1.75
73,7,3,3,3,-14.212397062878413,-1.8817463517189024,-14.400220462779805,-1.8782339990139008,-1.75
74,7,3,3,3,-14.400220462779805,-1.8782339990139008,-14.587945485214991,-1.877250224351883,-1.75
75,7,3,3,3,-14.587945485214991,-1.877250224351883,-14.75969389985065,-1.7174841463565826,-1.75
76,7,3,3,3,-14.75969389985065,-1.7174841463565826,-14.947956511478228,-1.8826261162757876,-1.75
77,7,3,3,3,-14.947956511478228,-1.8826261162757876,-15.13008967946033,-1.8213316798210144,-1.75
78,7,3,3,3,-15.13008967946033,-1.8213316798210144,-15.330447325210375,-2.0035764575004578,-1.75
79,7,3,3,3,-15.330447325210375,-2.0035764575004578,-15.520039269428056,-1.8959194421768188,-1.75
80,7,3,3,3,-15.520039269428056,-1.8959194421768188,-15.699940884213252,-1.799016147851944,-1.75
81,7,3,3,3,-15.699940884213252,-1.799016147851944,-15.889005029301448,-1.890641450881958,-1.75
82,7,3,3,3,-15.889005029301448,-1.890641450881958,-16.073929005961222,-1.849239766597748,-1.75
83,7,3,3,3,-16.073929005961222,-1.849239766597748,-16.263067895273966,-1.8913888931274412,-1.75
84,7,3,3,3,-16.263067895273966,-1.8913888931274412,-16.468499118189616,-2.054312229156494,-1.75
85,7,3,3,3,-16.468499118189616,-2.054312229156494,-16.658085668186946,-1.895865499973297,-1.75
86,7,3,3,3,-16.658085668186946,-1.895865499973297,-16.838164204458995,-1.8007853627204895,-1.75
87,7,3,3,3,-16.838164204458995,-1.8007853627204895,-17.03814350972633,-1.99979305267334,-1.75
88,7,3,3,3,-17.03814350972633,-1.99979305267334,-17.230608040194316,-1.9246453046798704,-1.75
89,7,3,3,3,-17.230608040194316,-1.9246453046798704,-17.4261377693222,-1.9552972912788391,-1.75
90,7,3,3,3,-17.4261377693222,-1.9552972912788391,-17.61231558928947,-1.861778199672699,-1.75
91,7,3,3,3,-17.61231558928947,-1.861778199672699,-17.798108393053813,-1.8579280376434328,-1.75
92,7,3,3,3,-17.798108393053813,-1.8579280376434328,-17.97586532841186,-1.7775693535804749,-1.75
93,7,3,3,3,-17.97586532841186,-1.7775693535804749,-18.163781890373038,-1.87916561961174,-1.75
94,7,3,3,3,-18.163781890373038,-1.87916561961174,-18.35347048352222,-1.896885931491852,-1.75
95,7,3,3,3,-18.35347048352222,-1.896885931491852,-18.53458588729362,-1.8111540377140043,-1.75
96,7,3,3,3,-18.53458588729362,-1.8111540377140043,-18.716423416237635,-1.818375289440155,-1.75
97,7,3,3,3,-18.716423416237635,-1.818375289440155,-18.904902809958266,-1.8847939372062683,-1.75
98,7,3,3,3,-18.904902809958266,-1.8847939372062683,-19.09554002593021,-1.9063721597194672,-1.75
99,7,3,3,3,-19.09554002593021,-1.9063721597194672,-19.28267970095138,-1.871396750211716,-1.75
0,8,3,3,3,0.0043709969173431,0.0037530067804132,-0.2763958478321076,-2.8076684474945077,-1.375
1,8,3,3,3,-0.2763958478321076,-2.8076684474945077,-0.7157259786476136,-4.39330130815506,-1.375
2,8,3,3,3,-0.7157259786476136,-4.39330130815506,-0.9533395225156784,-2.376135438680649,-1.375
3,8,3,3,3,-0.9533395225156784,-2.376135438680649,-1.0817991102088929,-1.2845958769321442,-1.375
4,8,3,3,3,-1.0817991102088929,-1.2845958769321442,-1.2195460552324295,-1.3774694502353668,-1.375
5,8,3,3,3,-1.2195460552324295,-1.3774694502353668,-1.340120313500309,-1.2057425826787949,-1.375
6,8,3,3,3,-1.340120313500309,-1.2057425826787949,-1.4572458991755486,-1.1712558567523956,-1.375
7,8,3,3,3,-1.4572458991755486,-1.1712558567523956,-1.5947001555909155,-1.3745425641536713,-1.375
8,8,3,3,3,-1.5947001555909155,-1.3745425641536713,-1.7367589304198263,-1.4205877482891085,-1.375
9,8,3,3,3,-1.7367589304198263,-1.4205877482891085,-1.8662537464846607,-1.294948160648346,-1.375
10,8,3,3,3,-1.8662537464846607,-1.294948160648346,-2.0101566741217614,-1.4390292763710022,-1.375
11,8,3,3,3,-2.0101566741217614,-1.4390292763710022,-2.1550094762791634,-1.4485280215740204,-1.375
12,8,3,3,3,-2.1550094762791634,-1.4485280215740204,-2.299520326589489,-1.4451085031032562,-1.375
13,8,3,3,3,-2.299520326589489,-1.4451085031032562,-2.4408311972369194,-1.4131087064743042,-1.375
14,8,3,3,3,-2.4408311972369194,-1.4131087064743042,-2.5868376025904656,-1.4600640535354614,-1.375
15,8,3,3,3,-2.5868376025904656,-1.4600640535354614,-2.7246984222878456,-1.3786081969738009,-1.375
16,8,3,3,3,-2.7246984222878456,-1.3786081969738009,-2.8774202743519783,-1.527218520641327,-1.375
17,8,3,3,3,-2.8774202743519783,-1.527218520641327,-3.017762897347355,-1.403426229953766,-1.375
18,8,3,3,3,-3.017762897347355,-1.403426229953766,-3.1752485463370324,-1.5748564898967743,-1.375
19,8,3,3,3,-3.1752485463370324,-1.5748564898967743,-3.318303761814976,-1.4305521547794342,-1.375
20,8,3,3,3,-3.318303761814976,-1.4305521547794342,-3.462315005992794,-1.440112441778183,-1.375
21,8,3,3,3,-3.462315005992794,-1.440112441778183,-3.599947048162365,-1.3763204216957092,-1.375
22,8,3,3,3,-3.599947048162365,-1.3763204216957092,-3.744848547314549,-1.449014991521835,-1.375
23,8,3,3,3,-3.744848547314549,-1.449014991521835,-3.895593596433544,-1.5074504911899569,-1.375
24,8,3,3,3,-3.895593596433544,-1.5074504911899569,-4.039100838636303,-1.435072422027588,-1.375
25,8,3,3,3,-4.039100838636303,-1.435072422027588,-4.183496577476406,-1.4439573884010315,-1.375
26,8,3,3,3,-4.183496577476406,-1.4439573884010315,-4.34042750093832,-1.5693092346191406,-1.375
27,8,3,3,3,-4.34042750093832,-1.5693092346191406,-4.506473941539669,-1.6604644060134888,-1.375
28,8,3,3,3,-4.506473941539669,-1.6604644060134888,-4.673316998218441,-1.6684305667877195,-1.375
29,8,3,3,3,-4.673316998218441,-1.6684305667877195,-4.833163870309734,-1.5984687209129331,-1.375
30,8,3,3,3,-4.833163870309734,-1.5984687209129331,-4.978321103190327,-1.4515723288059237,-1.375
31,8,3,3,3,-4.978321103190327,-1.4515723288059237,-5.147855309580708,-1.6953420639038086,-1.375
32,8,3,3,3,-5.147855309580708,-1.6953420639038086,-5.300379020904446,-1.525237113237381,-1.375
33,8,3,3,3,-5.300379020904446,-1.525237113237381,-5.456821201180363,-1.5644218027591703,-1.375
34,8,3,3,3,-5.456821201180363,-1.5644218027591703,-5.603693229888821,-1.4687202870845797,-1.375
35,8,3,3,3,-5.603693229888821,-1.4687202870845797,-5.749250871871853,-1.4555764198303225,-1.375
36,8,3,3,3,-5.749250871871853,-1.4555764198303225,-5.907349509929562,-1.5809863805770874,-1.375
37,8,3,3,3,-5.907349509929562,-1.5809863805770874,-6.066249904965305,-1.5890039503574371,-1.375
38,8,3,3,3,-6.066249904965305,-1.5890039503574371,-6.220824880336666,-1.5457497537136078,-1.375
39,8,3,3,3,-6.220824880336666,-1.5457497537136078,-6.371321884726429,-1.5049700438976288,-1.375
40,8,3,3,3,-6.371321884726429,-1.5049700438976288,-6.52694894168272,-1.556270569562912,-1.375
41,8,3,3,3,-6.52694894168272,-1.556270569562912,-6.689901364778423,-1.6295242309570312,-1.375
42,8,3,3,3,-6.689901364778423,-1.6295242309570312,-6.85763804409399,-1.6773667931556702,-1.375
43,8,3,3,3,-6.85763804409399,-1.6773667931556702,-7.0026798823822975,-1.450418382883072,-1.375
44,8,3,3,3,-7.0026798823822975,-1.450418382883072,-7.16422411594286,-1.6154423356056211,-1.375
45,8,3,3,3,-7.16422411594286,-1.6154423356056211,-7.315279705261135,-1.5105558931827543,-1.375
46,8,3,3,3,-7.315279705261135,-1.5105558931827543,-7.462704328631306,-1.474246233701706,-1.375
47,8,3,3,3,-7.462704328631306,-1.474246233701706,-7.6098721304883,-1.4716780185699463,-1.375
48,8,3,3,3,-7.6098721304883,-1.4716780185699463,-7.780944270824337,-1.7107214033603668,-1.375
49,8,3,3,3,-7.780944270824337,-1.7107214033603668,-7.930015591715717,-1.490713208913803,-1.375
50,8,3,3,3,-7.930015591715717,-1.490713208913803,-8.067802784775639,-1.3778719305992126,-1.375
51,8,3,3,3,-8.067802784775639,-1.3778719305992126,-8.206334097122097,-1.3853131234645844,-1.375
52,8,3,3,3,-8.206334097122097,-1.3853131234645844,-8.357513455485249,-1.5117935836315155,-1.375
53,8,3,3,3,-8.357513455485249,-1.5117935836315155,-8.490015653704548,-1.3250219821929932,-1.375
54,8,3,3,3,-8.490015653704548,-1.3250219821929932,-8.631595818137074,-1.4158016443252563,-1.375
55,8,3,3,3,-8.631595818137074,-1.4158016443252563,-8.77402113172903,-1.424253135919571,-1.375
56,8,3,3,3,-8.77402113172903,-1.424253135919571,-8.938926098679447,-1.6490496695041656,-1.375
57,8,3,3,3,-8.938926098679447,-1.6490496695041656,-9.09947293791666,-1.6054683923721311,-1.375
58,8,3,3,3,-9.09947293791666,-1.6054683923721311,-9.249976528619673,-1.5050359070301056,-1.375
59,8,3,3,3,-9.249976528619673,-1.5050359070301056,-9.39557544681921,-1.4559891819953918,-1.375
60,8,3,3,3,-9.39557544681921,-1.4559891819953918,-9.545060125922108,-1.4948467910289764,-1.375
61,8,3,3,3,-9.545060125922108,-1.4948467910289764,-9.702087444995785,-1.5702731907367706,-1.375
62,8,3,3,3,-9.702087444995785,-1.5702731907367706,-9.83980516884222,-1.3771772384643557,-1.375
63,8,3,3,3,-9.83980516884222,-1.3771772384643557,-9.987473977540876,-1.4766880869865415,-1.375
64,8,3,3,3,-9.987473977540876,-1.4766880869865415,-10.14205774459734,-1.5458376705646515,-1.375
65,8,3,3,3,-10.14205774459734,-1.5458376705646515,-10.29412117395296,-1.5206342935562134,-1.375
66,8,3,3,3,-10.29412117395296,-1.5206342935562134,-10.448211191033268,-1.54090017080307,-1.375
67,8,3,3,3,-10.448211191033268,-1.54090017080307,-10.598746849035168,-1.5053565800189972,-1.375
68,8,3,3,3,-10.598746849035168,-1.5053565800189972,-10.73949758503332,-1.4075073599815369,-1.375
69,8,3,3,3,-10.73949758503332,-1.4075073599815369,-10.890533951853657,-1.510363668203354,-1.375
70,8,3,3,3,-10.890533951853657,-1.510363668203354,-11.030313430165195,-1.397794783115387,-1.375
71,8,3,3,3,-11.030313430165195,-1.397794783115387,-11.175650356148624,-1.4533692598342896,-1.375
72,8,3,3,3,-11.175650356148624,-1.4533692598342896,-11.316832525466824,-1.4118216931819916,-1.375
73,8,3,3,3,-11.316832525466824,-1.4118216931819916,-11.463193191026592,-1.4636066555976868,-1.375
74,8,3,3,3,-11.463193191026592,-1.4636066555976868,-11.601565150355244,-1.3837195932865145,-1.375
75,8,3,3,3,-11.601565150355244,-1.3837195932865145,-11.763962281679058,-1.623971313238144,-1.375
76,8,3,3,3,-11.763962281679058,-1.623971313238144,-11.908836094473743,-1.4487381279468536,-1.375
77,8,3,3,3,-11.908836094473743,-1.4487381279468536,-12.05852569434538,-1.4968959987163544,-1.375
78,8,3,3,3,-12.05852569434538,-1.4968959987163544,-12.21475299987688,-1.5622730553150177,-1.375
79,8,3,3,3,-12.21475299987688,-1.5622730553150177,-12.351369676922705,-1.3661667704582214,-1.375
80,8,3,3,3,-12.351369676922705,-1.3661667704582214,-12.496180264090444,-1.448105871677399,-1.375
81,8,3,3,3,-12.496180264090444,-1.448105871677399,-12.641481203769589,-1.453009396791458,-1.375
82,8,3,3,3,-12.641481203769589,-1.453009396791458,-12.7841143885602,-1.426331847906113,-1.375
83,8,3,3,3,-12.7841143885602,-1.426331847906113,-12.94721692595377,-1.6310253739356997,-1.375
84,8,3,3,3,-12.94721692595377,-1.6310253739356997,-13.082458583449268,-1.3524165749549866,-1.375
85,8,3,3,3,-13.082458583449268,-1.3524165749549866,-13.229019475912,-1.465608924627304,-1.375
86,8,3,3,3,-13.229019475912,-1.465608924627304,-13.370785964464092,-1.417664885520935,-1.375
87,8,3,3,3,-13.370785964464092,-1.417664885520935,-13.52305993232622,-1.522739678621292,-1.375
88,8,3,3,3,-13.52305993232622,-1.522739678621292,-13.670006034706974,-1.4694610238075256,-1.375
89,8,3,3,3,-13.670006034706974,-1.4694610238075256,-13.818329078887844,-1.4832304418087006,-1.375
90,8,3,3,3,-13.818329078887844,-1.4832304418087006,-13.959307340716268,-1.4097826182842257,-1.375
91,8,3,3,3,-13.959307340716268,-1.4097826182842257,-14.100926888917828,-1.4161954820156095,-1.375
92,8,3,3,3,-14.100926888917828,-1.4161954820156095,-14.247859401439571,-1.4693251252174375,-1.375
93,8,3,3,3,-14.247859401439571,-1.4693251252174375,-14.392248360251331,-1.4438895881175997,-1.375
94,8,3,3,3,-14.392248360251331,-1.4438895881175997,-14.54839487168684,-1.5614651143550873,-1.375
95,8,3,3,3,-14.54839487168684,-1.5614651143550873,-14.689795536731625,-1.4140066504478457,-1.375
96,8,3,3,3,-14.689795536731625,-1.4140066504478457,-14.836776776050472,-1.4698123931884766,-1.375
97,8,3,3,3,-14.836776776050472,-1.4698123931884766,-14.977980358337309,-1.4120358228683472,-1.375
98,8,3,3,3,-14.977980358337309,-1.4120358228683472,-15.12191514465704,-1.4393478631973269,-1.375
99,8,3,3,3,-15.12191514465704,-1.4393478631973269,-15.260862050389196,-1.3894690573215485,-1.375
0,9,2,2,2,0.0032422371873785,0.0106893749535516,-0.2265335492124627,-2.297757863998413,1.375
1,9,2,2,2,-0.2265335492124627,-2.297757863998413,-0.0609315804472039,1.656019687652588,1.375
2,9,2,2,2,-0.0609315804472039,1.656019687652588,0.1254001536140371,1.8633173406124115,1.375
3,9,2,2,2,0.1254001536140371,1.8633173406124115,0.3222154804239203,1.9681532680988312,1.375
4,9,2,2,2,0.3222154804239203,1.9681532680988312,0.4976302065620352,1.7541472613811493,1.375
5,9,2,2,2,0.4976302065620352,1.7541472613811493,0.6504015155801703,1.5277130901813507,1.375
6,9,2,2,2,0.6504015155801703,1.5277130901813507,0.8154911228189399,1.650896072387695,1.375
7,9,2,2,2,0.8154911228189399,1.650896072387695,0.9715087690124442,1.5601764619350431,1.375
8,9,2,2,2,0.9715087690124442,1.5601764619350431,1.1404579260120322,1.68949156999588,1.375
9,9,2,2,2,1.1404579260120322,1.68949156999588,1.289834988928788,1.4937706291675568,1.375
10,9,2,2,2,1.289834988928788,1.4937706291675568,1.4456105955610206,1.5577560663223269,1.375
11,9,2,2,2,1.4456105955610206,1.5577560663223269,1.6050054558286595,1.5939486026763916,1.375
12,9,2,2,2,1.6050054558286595,1.5939486026763916,1.7526867815027167,1.47681325674057,1.375
13,9,2,2,2,1.7526867815027167,1.47681325674057,1.9113634207019736,1.586766391992569,1.375
14,9,2,2,2,1.9113634207019736,1.586766391992569,2.0589026191005635,1.4753919839859009,1.375
15,9,2,2,2,2.0589026191005635,1.4753919839859009,2.2099631556043557,1.510605365037918,1.375
16,9,2,2,2,2.2099631556043557,1.510605365037918,2.358093840695374,1.4813068509101868,1.375
17,9,2,2,2,2.358093840695374,1.4813068509101868,2.51738069734668,1.5928685665130615,1.375
18,9,2,2,2,2.51738069734668,1.5928685665130615,2.6807779946098256,1.6339729726314545,1.375
19,9,2,2,2,2.6807779946098256,1.6339729726314545,2.8273696132669377,1.4659161865711212,1.375
20,9,2,2,2,2.8273696132669377,1.4659161865711212,3.0004788913497853,1.731092780828476,1.375
21,9,2,2,2,3.0004788913497853,1.731092780828476,3.162093413687699,1.6161452233791351,1.375
22,9,2,2,2,3.162093413687699,1.6161452233791351,3.313456145740502,1.5136273205280304,1.375
23,9,2,2,2,3.313456145740502,1.5136273205280304,3.469311339474671,1.55855193734169,1.375
24,9,2,2,2,3.469311339474671,1.55855193734169,3.6220669277677455,1.5275558829307556,1.375
25,9,2,2,2,3.6220669277677455,1.5275558829307556,3.7809664883384633,1.5889956057071686,1.375
26,9,2,2,2,3.7809664883384633,1.5889956057071686,3.9329948701629567,1.520283818244934,1.375
27,9,2,2,2,3.9329948701629567,1.520283818244934,4.094410134173386,1.6141526401042938,1.375
28,9,2,2,2,4.094410134173386,1.6141526401042938,4.243138370729439,1.4872823655605316,1.375
29,9,2,2,2,4.243138370729439,1.4872823655605316,4.405360264397614,1.6222189366817474,1.375
30,9,2,2,2,4.405360264397614,1.6222189366817474,4.553670881010048,1.483106166124344,1.375
31,9,2,2,2,4.553670881010048,1.483106166124344,4.708913413501732,1.5524253249168396,1.375
32,9,2,2,2,4.708913413501732,1.5524253249168396,4.872548101163857,1.6363468766212463,1.375
33,9,2,2,2,4.872548101163857,1.6363468766212463,5.036002603984826,1.6345450282096865,1.375
34,9,2,2,2,5.036002603984826,1.6345450282096865,5.195609820700638,1.5960721671581268,1.375
35,9,2,2,2,5.195609820700638,1.5960721671581268,5.362891418553345,1.672815978527069,1.375
36,9,2,2,2,5.362891418553345,1.672815978527069,5.5217691042194295,1.588776856660843,1.375
37,9,2,2,2,5.5217691042194295,1.588776856660843,5.691412595726006,1.6964349150657654,1.375
38,9,2,2,2,5.691412595726006,1.6964349150657654,5.840065790034287,1.4865319430828094,1.375
39,9,2,2,2,5.840065790034287,1.4865319430828094,5.998906610227578,1.588408201932907,1.375
40,9,2,2,2,5.998906610227578,1.588408201932907,6.151717660642617,1.5281105041503906,1.375
41,9,2,2,2,6.151717660642617,1.5281105041503906,6.310975713349335,1.5925805270671844,1.375
42,9,2,2,2,6.310975713349335,1.5925805270671844,6.464722482181542,1.5374676883220673,1.375
43,9,2,2,2,6.464722482181542,1.5374676883220673,6.604940009928696,1.4021752774715424,1.375
44,9,2,2,2,6.604940009928696,1.4021752774715424,6.767350015855782,1.6241000592708588,1.375
45,9,2,2,2,6.767350015855782,1.6241000592708588,6.927777064658158,1.604270488023758,1.375
46,9,2,2,2,6.927777064658158,1.604270488023758,7.08726969144439,1.59492626786232,1.375
47,9,2,2,2,7.08726969144439,1.59492626786232,7.256452051616661,1.6918236017227173,1.375
48,9,2,2,2,7.256452051616661,1.6918236017227173,7.417955962635033,1.6150391101837158,1.375
49,9,2,2,2,7.417955962635033,1.6150391101837158,7.564116684413903,1.4616072177886963,1.375
50,9,2,2,2,7.564116684413903,1.4616072177886963,7.719093350387566,1.5497666597366333,1.375
51,9,2,2,2,7.719093350387566,1.5497666597366333,7.874195558644287,1.551022082567215,1.375
52,9,2,2,2,7.874195558644287,1.551022082567215,8.028761906243318,1.5456634759902954,1.375
53,9,2,2,2,8.028761906243318,1.5456634759902954,8.190710184789651,1.6194827854633331,1.375
54,9,2,2,2,8.190710184789651,1.6194827854633331,8.348612291432374,1.5790210664272308,1.375
55,9,2,2,2,8.348612291432374,1.5790210664272308,8.495872748709672,1.4726045727729795,1.375
56,9,2,2,2,8.495872748709672,1.4726045727729795,8.641351220823282,1.4547847211360931,1.375
57,9,2,2,2,8.641351220823282,1.4547847211360931,8.796997291661256,1.5564607083797457,1.375
58,9,2,2,2,8.796997291661256,1.5564607083797457,8.94467933259105,1.4768204092979431,1.375
59,9,2,2,2,8.94467933259105,1.4768204092979431,9.107198519326204,1.625191867351532,1.375
60,9,2,2,2,9.107198519326204,1.625191867351532,9.264650789714809,1.574522703886032,1.375
61,9,2,2,2,9.264650789714809,1.574522703886032,9.41918399713134,1.5453320741653442,1.375
62,9,2,2,2,9.41918399713134,1.5453320741653442,9.569633794642442,1.5044979751110077,1.375
63,9,2,2,2,9.569633794642442,1.5044979751110077,9.726372493124956,1.5673869848251345,1.375
64,9,2,2,2,9.726372493124956,1.5673869848251345,9.874220279670707,1.4784778654575348,1.375
65,9,2,2,2,9.874220279670707,1.4784778654575348,10.028167007184976,1.5394672751426697,1.375
66,9,2,2,2,10.028167007184976,1.5394672751426697,10.190940020299903,1.627730131149292,1.375
67,9,2,2,2,10.190940020299903,1.627730131149292,10.359066275573724,1.6812625527381897,1.375
68,9,2,2,2,10.359066275573724,1.6812625527381897,10.529175264454835,1.7010898888111117,1.375
69,9,2,2,2,10.529175264454835,1.7010898888111117,10.676414785600656,1.4723952114582062,1.375
70,9,2,2,2,10.676414785600656,1.4723952114582062,10.830005420065874,1.535906344652176,1.375
71,9,2,2,2,10.830005420065874,1.535906344652176,10.98739619336223,1.573907732963562,1.375
72,9,2,2,2,10.98739619336223,1.573907732963562,11.127834288097375,1.4043809473514557,1.375
73,9,2,2,2,11.127834288097375,1.4043809473514557,11.276736689425462,1.4890240132808683,1.375
74,9,2,2,2,11.276736689425462,1.4890240132808683,11.42116133651828,1.444246470928192,1.375
75,9,2,2,2,11.42116133651828,1.444246470928192,11.574507293916696,1.533459573984146,1.375
76,9,2,2,2,11.574507293916696,1.533459573984146,11.732631934500688,1.58124640583992,1.375
77,9,2,2,2,11.732631934500688,1.58124640583992,11.896362272716516,1.6373033821582794,1.375
78,9,2,2,2,11.896362272716516,1.6373033821582794,12.04025801799392,1.438957452774048,1.375
79,9,2,2,2,12.04025801799392,1.438957452774048,12.193296877361291,1.530388593673706,1.375
80,9,2,2,2,12.193296877361291,1.530388593673706,12.357192082024568,1.6389520466327667,1.375
81,9,2,2,2,12.357192082024568,1.6389520466327667,12.51149947724437,1.5430739521980286,1.375
82,9,2,2,2,12.51149947724437,1.5430739521980286,12.663370249486915,1.5187077224254608,1.375
83,9,2,2,2,12.663370249486915,1.5187077224254608,12.81055025539493,1.471800059080124,1.375
84,9,2,2,2,12.81055025539493,1.471800059080124,12.966018823600765,1.5546856820583344,1.375
85,9,2,2,2,12.966018823600765,1.5546856820583344,13.121111405707351,1.5509258210659027,1.375
86,9,2,2,2,13.121111405707351,1.5509258210659027,13.284589273549074,1.6347786784172058,1.375
87,9,2,2,2,13.284589273549074,1.6347786784172058,13.443606434083932,1.590171605348587,1.375
88,9,2,2,2,13.443606434083932,1.590171605348587,13.591494304753295,1.4788787066936493,1.375
89,9,2,2,2,13.591494304753295,1.4788787066936493,13.74444719932174,1.529528945684433,1.375
90,9,2,2,2,13.74444719932174,1.529528945684433,13.899333653665536,1.5488645434379578,1.375
91,9,2,2,2,13.899333653665536,1.5488645434379578,14.056847734070772,1.575140804052353,1.375
92,9,2,2,2,14.056847734070772,1.575140804052353,14.224208844519609,1.6736111044883728,1.375
93,9,2,2,2,14.224208844519609,1.6736111044883728,14.397487235880844,1.7327839136123655,1.375
94,9,2,2,2,14.397487235880844,1.7327839136123655,14.54700583002662,1.4951859414577484,1.375
95,9,2,2,2,14.54700583002662,1.4951859414577484,14.71328270218467,1.6627687215805054,1.375
96,9,2,2,2,14.71328270218467,1.6627687215805054,14.861680222369188,1.483975201845169,1.375
97,9,2,2,2,14.861680222369188,1.483975201845169,15.012925041533464,1.5124481916427612,1.375
98,9,2,2,2,15.012925041533464,1.5124481916427612,15.186968518115036,1.7404347658157349,1.375
99,9,2,2,2,15.186968518115036,1.7404347658157349,15.353059766508096,1.6609124839305878,1.375
0,10,2,2,2,0.0072375533233826,0.0261631418289287,-0.2922785284866149,-2.995160818099976,1.75
1,10,2,2,2,-0.2922785284866149,-2.995160818099976,-0.1434555205453689,1.4882300794124603,1.75
2,10,2,2,2,-0.1434555205453689,1.4882300794124603,0.0204991397510712,1.6395466029644012,1.75
3,10,2,2,2,0.0204991397510712,1.6395466029644012,0.1669788804899399,1.4647974073886871,1.75
4,10,2,2,2,0.1669788804899399,1.4647974073886871,0.337605282391185,1.7062640190124512,1.75
5,10,2,2,2,0.337605282391185,1.7062640190124512,0.5059131977211182,1.6830791532993317,1.75
6,10,2,2,2,0.5059131977211182,1.6830791532993317,0.6880878505359833,1.8217465281486511,1.75
7,10,2,2,2,0.6880878505359833,1.8217465281486511,0.8690716025482361,1.809837520122528,1.75
8,10,2,2,2,0.8690716025482361,1.809837520122528,1.05203045877325,1.829588562250137,1.75
9,10,2,2,2,1.05203045877325,1.829588562250137,1.2326177206884568,1.805872619152069,1.75
10,10,2,2,2,1.2326177206884568,1.805872619152069,1.3997544196497147,1.6713669896125791,1.75
11,10,2,2,2,1.3997544196497147,1.6713669896125791,1.600400283659572,2.006458640098572,1.75
12,10,2,2,2,1.600400283659572,2.006458640098572,1.7767960873495283,1.7639580368995669,1.75
13,10,2,2,2,1.7767960873495283,1.7639580368995669,1.9518047121416275,1.75008624792099,1.75
14,10,2,2,2,1.9518047121416275,1.75008624792099,2.146842911566371,1.9503819942474363,1.75
15,10,2,2,2,2.146842911566371,1.9503819942474363,2.31783220144617,1.709892898797989,1.75
16,10,2,2,2,2.31783220144617,1.709892898797989,2.5009050962578003,1.8307289481163025,1.75
17,10,2,2,2,2.5009050962578003,1.8307289481163025,2.665714561666125,1.648094654083252,1.75
18,10,2,2,2,2.665714561666125,1.648094654083252,2.849795177305812,1.8408061563968656,1.75
19,10,2,2,2,2.849795177305812,1.8408061563968656,3.0432828960071747,1.934877187013626,1.75
20,10,2,2,2,3.0432828960071747,1.934877187013626,3.204716250027293,1.6143335402011871,1.75
21,10,2,2,2,3.204716250027293,1.6143335402011871,3.390980690444583,1.8626444041728971,1.75
22,10,2,2,2,3.390980690444583,1.8626444041728971,3.57202614816534,1.8104545772075653,1.75
23,10,2,2,2,3.57202614816534,1.8104545772075653,3.756238996709461,1.842128485441208,1.75
24,10,2,2,2,3.756238996709461,1.842128485441208,3.946220263565654,1.8998126685619356,1.75
25,10,2,2,2,3.946220263565654,1.8998126685619356,4.137298091972942,1.910778284072876,1.75
26,10,2,2,2,4.137298091972942,1.910778284072876,4.310779437149638,1.7348134517669678,1.75
27,10,2,2,2,4.310779437149638,1.7348134517669678,4.499876707519168,1.8909727036952968,1.75
28,10,2,2,2,4.499876707519168,1.8909727036952968,4.686649933184261,1.867732256650925,1.75
29,10,2,2,2,4.686649933184261,1.867732256650925,4.870248019422168,1.835980862379074,1.75
30,10,2,2,2,4.870248019422168,1.835980862379074,5.063347786391849,1.930997669696808,1.75
31,10,2,2,2,5.063347786391849,1.930997669696808,5.247408568585986,1.840607821941376,1.75
32,10,2,2,2,5.247408568585986,1.840607821941376,5.421655058587665,1.742464900016785,1.75
33,10,2,2,2,5.421655058587665,1.742464900016785,5.615566014970416,1.9391095638275144,1.75
34,10,2,2,2,5.615566014970416,1.9391095638275144,5.799120813335056,1.8355479836463928,1.75
35,10,2,2,2,5.799120813335056,1.8355479836463928,5.978314563358897,1.7919375002384186,1.75
36,10,2,2,2,5.978314563358897,1.7919375002384186,6.170356899226779,1.9204233586788175,1.75
37,10,2,2,2,6.170356899226779,1.9204233586788175,6.347068190301532,1.767112910747528,1.75
38,10,2,2,2,6.347068190301532,1.767112910747528,6.5331700292478745,1.861018389463425,1.75
39,10,2,2,2,6.5331700292478745,1.861018389463425,6.713842913235301,1.806728839874268,1.75
40,10,2,2,2,6.713842913235301,1.806728839874268,6.904648646439189,1.9080573320388796,1.75
41,10,2,2,2,6.904648646439189,1.9080573320388796,7.088064953411693,1.8341630697250368,1.75
42,10,2,2,2,7.088064953411693,1.8341630697250368,7.259178861702556,1.7111390829086304,1.75
43,10,2,2,2,7.259178861702556,1.7111390829086304,7.440063908423061,1.808850467205048,1.75
44,10,2,2,2,7.440063908423061,1.808850467205048,7.611581027234668,1.7151711881160736,1.75
45,10,2,2,2,7.611581027234668,1.7151711881160736,7.79705890985834,1.8547788262367249,1.75
46,10,2,2,2,7.79705890985834,1.8547788262367249,7.987010732020015,1.899518221616745,1.75
47,10,2,2,2,7.987010732020015,1.899518221616745,8.183056652272814,1.960459202528,1.75
48,10,2,2,2,8.183056652272814,1.960459202528,8.375170379603976,1.921137273311615,1.75
49,10,2,2,2,8.375170379603976,1.921137273311615,8.560962974752062,1.8579259514808653,1.75
50,10,2,2,2,8.560962974752062,1.8579259514808653,8.74301421614992,1.8205124139785769,1.75
51,10,2,2,2,8.74301421614992,1.8205124139785769,8.920381992782229,1.7736777663230896,1.75
52,10,2,2,2,8.920381992782229,1.7736777663230896,9.09494568380224,1.745636910200119,1.75
53,10,2,2,2,9.09494568380224,1.745636910200119,9.282752245391482,1.8780656158924105,1.75
54,10,2,2,2,9.282752245391482,1.8780656158924105,9.467588469112986,1.848362237215042,1.75
55,10,2,2,2,9.467588469112986,1.848362237215042,9.643052950228329,1.754644811153412,1.75
56,10,2,2,2,9.643052950228329,1.754644811153412,9.833752467955224,1.906995177268982,1.75
57,10,2,2,2,9.833752467955224,1.906995177268982,10.01361815604078,1.7986568808555603,1.75
58,10,2,2,2,10.01361815604078,1.7986568808555603,10.199925794924372,1.863076388835907,1.75
59,10,2,2,2,10.199925794924372,1.863076388835907,10.390868246282214,1.909424513578415,1.75
60,10,2,2,2,10.390868246282214,1.909424513578415,10.577293887461298,1.864256411790848,1.75
61,10,2,2,2,10.577293887461298,1.864256411790848,10.743935256923312,1.6664136946201324,1.75
62,10,2,2,2,10.743935256923312,1.6664136946201324,10.953121512855166,2.0918625593185425,1.75
63,10,2,2,2,10.953121512855166,2.0918625593185425,11.145839899505251,1.9271838665008545,1.75
64,10,2,2,2,11.145839899505251,1.9271838665008545,11.34165550741064,1.9581560790538788,1.75
65,10,2,2,2,11.34165550741064,1.9581560790538788,11.529321089113823,1.8766558170318604,1.75
66,10,2,2,2,11.529321089113823,1.8766558170318604,11.71861961456644,1.8929852545261383,1.75
67,10,2,2,2,11.71861961456644,1.8929852545261383,11.87593393000471,1.5731431543827057,1.75
68,10,2,2,2,11.87593393000471,1.5731431543827057,12.059921920026415,1.8398799002170565,1.75
69,10,2,2,2,12.059921920026415,1.8398799002170565,12.2528312650572,1.929093450307846,1.75
70,10,2,2,2,12.2528312650572,1.929093450307846,12.452338307822815,1.9950704276561737,1.75
71,10,2,2,2,12.452338307822815,1.9950704276561737,12.641760542715662,1.8942223489284515,1.75
72,10,2,2,2,12.641760542715662,1.8942223489284515,12.848736047471636,2.069755047559738,1.75
73,10,2,2,2,12.848736047471636,2.069755047559738,13.049565404380434,2.008293569087982,1.75
74,10,2,2,2,13.049565404380434,2.008293569087982,13.255189880455609,2.056244760751724,1.75
75,10,2,2,2,13.255189880455609,2.056244760751724,13.456575408304804,2.013855278491974,1.75
76,10,2,2,2,13.456575408304804,2.013855278491974,13.639651894296282,1.83076485991478,1.75
77,10,2,2,2,13.639651894296282,1.83076485991478,13.82152092429506,1.818690299987793,1.75
78,10,2,2,2,13.82152092429506,1.818690299987793,14.022005825961704,2.0048490166664124,1.75
79,10,2,2,2,14.022005825961704,2.0048490166664124,14.21804359527933,1.9603776931762693,1.75
80,10,2,2,2,14.21804359527933,1.9603776931762693,14.40808749171602,1.9004389643669128,1.75
81,10,2,2,2,14.40808749171602,1.9004389643669128,14.609889149392718,2.018016576766968,1.75
82,10,2,2,2,14.609889149392718,2.018016576766968,14.80479465397703,1.9490550458431244,1.75
83,10,2,2,2,14.80479465397703,1.9490550458431244,14.998245879734627,1.9345122575759888,1.75
84,10,2,2,2,14.998245879734627,1.9345122575759888,15.18684264990198,1.885967701673508,1.75
85,10,2,2,2,15.18684264990198,1.885967701673508,15.359840973938578,1.729983240365982,1.75
86,10,2,2,2,15.359840973938578,1.729983240365982,15.548248126829735,1.8840715289115904,1.75
87,10,2,2,2,15.548248126829735,1.8840715289115904,15.756978690351122,2.087305635213852,1.75
88,10,2,2,2,15.756978690351122,2.087305635213852,15.94286754700052,1.858888566493988,1.75
89,10,2,2,2,15.94286754700052,1.858888566493988,16.12738080295431,1.845132559537888,1.75
90,10,2,2,2,16.12738080295431,1.845132559537888,16.291939034784907,1.6455823183059692,1.75
91,10,2,2,2,16.291939034784907,1.6455823183059692,16.471473768080347,1.7953473329544067,1.75
92,10,2,2,2,16.471473768080347,1.7953473329544067,16.674748182023638,2.032744139432907,1.75
93,10,2,2,2,16.674748182023638,2.032744139432907,16.868202864850634,1.9345468282699585,1.75
94,10,2,2,2,16.868202864850634,1.9345468282699585,17.04922598573076,1.8102312088012693,1.75
95,10,2,2,2,17.04922598573076,1.8102312088012693,17.23233030709135,1.8310432136058807,1.75
96,10,2,2,2,17.23233030709135,1.8310432136058807,17.398171364987963,1.6584105789661407,1.75
97,10,2,2,2,17.398171364987963,1.6584105789661407,17.579536542023295,1.8136517703533173,1.75
98,10,2,2,2,17.579536542023295,1.8136517703533173,17.767032935942286,1.8749639391899109,1.75
99,10,2,2,2,17.767032935942286,1.8749639391899109,17.932504623855227,1.6547168791294098,1.75
0,11,2,2,2,-0.0086592703423988,0.0045800937428391,-0.3140493600926888,-3.0539008975029,2.5
1,11,2,2,2,-0.3140493600926888,-3.0539008975029,-0.1435344933829797,1.7051486670970912,2.5
2,11,2,2,2,-0.1435344933829797,1.7051486670970912,0.0603799105324255,2.0391440391540527,2.5
3,11,2,2,2,0.0603799105324255,2.0391440391540527,0.2936420471109854,2.3326213657855988,2.5
4,11,2,2,2,0.2936420471109854,2.3326213657855988,0.5389438301958548,2.453017830848694,2.5
5,11,2,2,2,0.5389438301958548,2.453017830848694,0.781414154235314,2.4247032403945923,2.5
6,11,2,2,2,0.781414154235314,2.4247032403945923,1.039717617694329,2.583034634590149,2.5
7,11,2,2,2,1.039717617694329,2.583034634590149,1.2946743995584953,2.5495678186416626,2.5
8,11,2,2,2,1.2946743995584953,2.5495678186416626,1.542626398865174,2.479519993066788,2.5
9,11,2,2,2,1.542626398865174,2.479519993066788,1.8052863062061772,2.626599073410034,2.5
10,11,2,2,2,1.8052863062061772,2.626599073410034,2.0747294605411994,2.69443154335022,2.5
11,11,2,2,2,2.0747294605411994,2.69443154335022,2.32888759977002,2.541581392288208,2.5
12,11,2,2,2,2.32888759977002,2.541581392288208,2.573237153951119,2.4434955418109894,2.5
13,11,2,2,2,2.573237153951119,2.4434955418109894,2.8207533538975227,2.475161999464035,2.5
14,11,2,2,2,2.8207533538975227,2.475161999464035,3.0951598764099586,2.744065225124359,2.5
15,11,2,2,2,3.0951598764099586,2.744065225124359,3.3623747111000526,2.67214834690094,2.5
16,11,2,2,2,3.3623747111000526,2.67214834690094,3.615622448984574,2.532477378845215,2.5
17,11,2,2,2,3.615622448984574,2.532477378845215,3.8427864790596473,2.2716403007507324,2.5
18,11,2,2,2,3.8427864790596473,2.2716403007507324,4.091391998592805,2.486055195331573,2.5
19,11,2,2,2,4.091391998592805,2.486055195331573,4.344508338037919,2.5311633944511414,2.5
20,11,2,2,2,4.344508338037919,2.5311633944511414,4.603006798092316,2.584984600543976,2.5
21,11,2,2,2,4.603006798092316,2.584984600543976,4.858568358484696,2.5556156039237976,2.5
22,11,2,2,2,4.858568358484696,2.5556156039237976,5.121220845047425,2.626524865627289,2.5
23,11,2,2,2,5.121220845047425,2.626524865627289,5.376309800211381,2.550889551639557,2.5
24,11,2,2,2,5.376309800211381,2.550889551639557,5.634310680691193,2.580008804798126,2.5
25,11,2,2,2,5.634310680691193,2.580008804798126,5.880309391085099,2.4599871039390564,2.5
26,11,2,2,2,5.880309391085099,2.4599871039390564,6.140613782469224,2.603043913841248,2.5
27,11,2,2,2,6.140613782469224,2.603043913841248,6.380672770801972,2.400589883327484,2.5
28,11,2,2,2,6.380672770801972,2.400589883327484,6.633565086189698,2.5289231538772583,2.5
29,11,2,2,2,6.633565086189698,2.5289231538772583,6.889567065302323,2.560019791126251,2.5
30,11,2,2,2,6.889567065302323,2.560019791126251,7.109183240000199,2.19616174697876,2.5
31,11,2,2,2,7.109183240000199,2.19616174697876,7.392642903391312,2.834596633911133,2.5
32,11,2,2,2,7.392642903391312,2.834596633911133,7.664678204122971,2.7203530073165894,2.5
33,11,2,2,2,7.664678204122971,2.7203530073165894,7.903067204419564,2.383890002965927,2.5
34,11,2,2,2,7.903067204419564,2.383890002965927,8.15129639512677,2.4822919070720677,2.5
35,11,2,2,2,8.15129639512677,2.4822919070720677,8.408169734541367,2.5687333941459656,2.5
36,11,2,2,2,8.408169734541367,2.5687333941459656,8.664995002809952,2.568252682685852,2.5
37,11,2,2,2,8.664995002809952,2.568252682685852,8.92508448964734,2.600894868373871,2.5
38,11,2,2,2,8.92508448964734,2.600894868373871,9.178503352467011,2.5341886281967163,2.5
39,11,2,2,2,9.178503352467011,2.5341886281967163,9.445981371466113,2.6747801899909973,2.5
40,11,2,2,2,9.445981371466113,2.6747801899909973,9.698295372787904,2.523140013217926,2.5
41,11,2,2,2,9.698295372787904,2.523140013217926,9.941303032700011,2.4300765991210938,2.5
42,11,2,2,2,9.941303032700011,2.4300765991210938,10.189587804738473,2.482847720384598,2.5
43,11,2,2,2,10.189587804738473,2.482847720384598,10.43518561429162,2.455978095531464,2.5
44,11,2,2,2,10.43518561429162,2.455978095531464,10.693392786447,2.5820717215538025,2.5
45,11,2,2,2,10.693392786447,2.5820717215538025,10.965007129374932,2.7161434292793274,2.5
46,11,2,2,2,10.965007129374932,2.7161434292793274,11.232846829358529,2.678396999835968,2.5
47,11,2,2,2,11.232846829358529,2.678396999835968,11.494967314664317,2.6212048530578613,2.5
48,11,2,2,2,11.494967314664317,2.6212048530578613,11.742597925726365,2.4763061106204987,2.5
49,11,2,2,2,11.742597925726365,2.4763061106204987,11.976963776413392,2.3436585068702698,2.5
50,11,2,2,2,11.976963776413392,2.3436585068702698,12.2328025282063,2.558387517929077,2.5
51,11,2,2,2,12.2328025282063,2.558387517929077,12.484996455971192,2.521939277648926,2.5
52,11,2,2,2,12.484996455971192,2.521939277648926,12.726402628485154,2.414061725139618,2.5
53,11,2,2,2,12.726402628485154,2.414061725139618,12.972636523906182,2.4623389542102814,2.5
54,11,2,2,2,12.972636523906182,2.4623389542102814,13.224518272344064,2.5188174843788147,2.5
55,11,2,2,2,13.224518272344064,2.5188174843788147,13.46699081665654,2.424725443124771,2.5
56,11,2,2,2,13.46699081665654,2.424725443124771,13.72296451336522,2.559736967086792,2.5
57,11,2,2,2,13.72296451336522,2.559736967086792,13.988423603836488,2.654590904712677,2.5
58,11,2,2,2,13.988423603836488,2.654590904712677,14.24398531324048,2.555617094039917,2.5
59,11,2,2,2,14.24398531324048,2.555617094039917,14.495068568054627,2.5108325481414795,2.5
60,11,2,2,2,14.495068568054627,2.5108325481414795,14.719633373681496,2.245648056268692,2.5
61,11,2,2,2,14.719633373681496,2.245648056268692,14.992165717545936,2.725323438644409,2.5
62,11,2,2,2,14.992165717545936,2.725323438644409,15.236414405766917,2.442486882209778,2.5
63,11,2,2,2,15.236414405766917,2.442486882209778,15.51203313774247,2.756187319755554,2.5
64,11,2,2,2,15.51203313774247,2.756187319755554,15.767942908469628,2.559097707271576,2.5
65,11,2,2,2,15.767942908469628,2.559097707271576,16.026733431283425,2.58790522813797,2.5
66,11,2,2,2,16.026733431283425,2.58790522813797,16.282260301772546,2.555268704891205,2.5
67,11,2,2,2,16.282260301772546,2.555268704891205,16.54380986398835,2.6154956221580505,2.5
68,11,2,2,2,16.54380986398835,2.6154956221580505,16.815290692511986,2.714808285236358,2.5
69,11,2,2,2,16.815290692511986,2.714808285236358,17.078069987956475,2.6277929544448853,2.5
70,11,2,2,2,17.078069987956475,2.6277929544448853,17.338783118192147,2.60713130235672,2.5
71,11,2,2,2,17.338783118192147,2.60713130235672,17.60442313856263,2.656400203704834,2.5
72,11,2,2,2,17.60442313856263,2.656400203704834,17.849432888690423,2.450097501277924,2.5
73,11,2,2,2,17.849432888690423,2.450097501277924,18.12373644417901,2.7430355548858643,2.5
74,11,2,2,2,18.12373644417901,2.7430355548858643,18.382864180270623,2.5912773609161377,2.5
75,11,2,2,2,18.382864180270623,2.5912773609161377,18.644198003474663,2.6133382320404053,2.5
76,11,2,2,2,18.644198003474663,2.6133382320404053,18.91309589451928,2.688978910446167,2.5
77,11,2,2,2,18.91309589451928,2.688978910446167,19.162022414866875,2.489265203475952,2.5
78,11,2,2,2,19.162022414866875,2.489265203475952,19.427785578433465,2.6576316356658936,2.5
79,11,2,2,2,19.427785578433465,2.6576316356658936,19.69251904195924,2.647334635257721,2.5
80,11,2,2,2,19.69251904195924,2.647334635257721,19.97132057255883,2.788015305995941,2.5
81,11,2,2,2,19.97132057255883,2.788015305995941,20.22702530330796,2.5570473074913025,2.5
82,11,2,2,2,20.22702530330796,2.5570473074913025,20.49348125166077,2.664559483528137,2.5
83,11,2,2,2,20.49348125166077,2.664559483528137,20.764947626058053,2.7146637439727783,2.5
84,11,2,2,2,20.764947626058053,2.7146637439727783,21.01937955922265,2.5443193316459656,2.5
85,11,2,2,2,21.01937955922265,2.5443193316459656,21.285848978225182,2.6646941900253296,2.5
86,11,2,2,2,21.285848978225182,2.6646941900253296,21.53168677097936,2.458377927541733,2.5
87,11,2,2,2,21.53168677097936,2.458377927541733,21.7954970181622,2.6381024718284607,2.5
88,11,2,2,2,21.7954970181622,2.6381024718284607,22.05842797762532,2.629309594631195,2.5
89,11,2,2,2,22.05842797762532,2.629309594631195,22.30109326845784,2.4266529083251958,2.5
90,11,2,2,2,22.30109326845784,2.4266529083251958,22.567786234680604,2.6669296622276306,2.5
91,11,2,2,2,22.567786234680604,2.6669296622276306,22.828307706181,2.6052147150039677,2.5
92,11,2,2,2,22.828307706181,2.6052147150039677,23.09285952455182,2.645518183708191,2.5
93,11,2,2,2,23.09285952455182,2.645518183708191,23.33342777496953,2.405682504177093,2.5
94,11,2,2,2,23.33342777496953,2.405682504177093,23.58474420315404,2.5131642818450928,2.5
95,11,2,2,2,23.58474420315404,2.5131642818450928,23.85937048799176,2.746262848377228,2.5
96,11,2,2,2,23.85937048799176,2.746262848377228,24.128480750385712,2.691102623939514,2.5
97,11,2,2,2,24.128480750385712,2.691102623939514,24.390766668383076,2.6228591799736023,2.5
98,11,2,2,2,24.390766668383076,2.6228591799736023,24.629214483562897,2.3844781517982483,2.5
99,11,2,2,2,24.629214483562897,2.3844781517982483,24.87810293144364,2.4888844788074493,2.5


==> data/multi_task_inference_result_dpmm/dpmm_ant/dpmm_ant_inference_results.csv <==
t,episode,true_task_idx,pred_task_idx,exec_task_idx,x_before,vx_before,x_after,vx_after,true_goal
0,0,1,1,1,-0.0125022821188848,-0.0584368019781924,0.0047720122789314,0.4890294089227223,-9.02
1,0,1,0,1,0.0047720122789314,0.4890294089227223,0.0197742547197853,0.1529606040217472,-9.02
2,0,1,0,1,0.0197742547197853,0.1529606040217472,-1.0633101579841255,-1.872974438318924,-9.02
3,0,1,1,1,-1.0633101579841255,-1.872974438318924,-3.336237402662686,-1.8491418131658623,-9.02
4,0,1,1,1,-3.336237402662686,-1.8491418131658623,-4.43667125717137,-2.554754909512677,-9.02
5,0,1,1,1,-4.43667125717137,-2.554754909512677,-4.524763318146316,-1.3620800984398398,-9.02
6,0,1,3,1,-4.524763318146316,-1.3620800984398398,-4.595942827738122,-1.6618058901040236,-9.02
7,0,1,1,1,-4.595942827738122,-1.6618058901040236,-4.690628858560832,-2.028547689760606,-9.02
8,0,1,1,1,-4.690628858560832,-2.028547689760606,-6.248207976466521,-2.0752958423536727,-9.02
9,0,1,3,1,-6.248207976466521,-2.0752958423536727,-8.02470016380746,-2.393601206157268,-9.02
10,0,1,1,1,-8.02470016380746,-2.393601206157268,-8.15347444430921,-2.670623052583873,-9.02
11,0,1,3,1,-8.15347444430921,-2.670623052583873,-8.90307718159346,-1.1142564136956257,-9.02
12,0,1,3,1,-8.90307718159346,-1.1142564136956257,-8.908594117640591,0.3566637682750129,-9.02
13,0,1,3,3,-8.908594117640591,0.3566637682750129,-9.138728674881175,-1.5508106711811585,-9.02
14,0,1,3,3,-9.138728674881175,-1.5508106711811585,-9.195796997677194,-0.9987653540962376,-9.02
15,0,1,3,3,-9.195796997677194,-0.9987653540962376,-9.76895772369146,-2.276043281492673,-9.02
16,0,1,3,3,-9.76895772369146,-2.276043281492673,-11.911476378314669,-3.027561634760503,-9.02
17,0,1,3,3,-11.911476378314669,-3.027561634760503,-13.865130291884798,-2.284623285387713,-9.02
18,0,1,3,3,-13.865130291884798,-2.284623285387713,-14.17146061300813,-2.1240526969847124,-9.02
19,0,1,1,3,-14.17146061300813,-2.1240526969847124,-14.286602822193313,-2.590435309711102,-9.02
20,0,1,1,3,-14.286602822193313,-2.590435309711102,-16.568317156455972,-2.6801199841517453,-9.02
21,0,1,3,3,-16.568317156455972,-2.6801199841517453,-16.718394377373265,-3.1390888197501146,-9.02
22,0,1,1,3,-16.718394377373265,-3.1390888197501146,-17.893468996694242,-2.3809723810866434,-9.02
23,0,1,1,3,-17.893468996694242,-2.3809723810866434,-18.020088131545663,-2.738562924999594,-9.02
24,0,1,1,1,-18.020088131545663,-2.738562924999594,-18.87008579467624,0.1653509300294596,-9.02
25,0,1,3,1,-18.87008579467624,0.1653509300294596,-18.845116645077887,0.4042197291090673,-9.02
26,0,1,3,1,-18.845116645077887,0.4042197291090673,-18.32546074448283,1.2020145776922389,-9.02
27,0,1,3,3,-18.32546074448283,1.2020145776922389,-18.302757120348254,0.1957729367925995,-9.02
28,0,1,3,3,-18.302757120348254,0.1957729367925995,-18.48719374660997,-1.4937022527742083,-9.02
29,0,1,1,3,-18.48719374660997,-1.4937022527742083,-18.57125304830045,-1.93857391030639,-9.02
30,0,1,1,3,-18.57125304830045,-1.93857391030639,-18.679426835441348,-2.114684015096526,-9.02
31,0,1,1,1,-18.679426835441348,-2.114684015096526,-18.80078278974364,-2.4862455692243293,-9.02
32,0,1,1,1,-18.80078278974364,-2.4862455692243293,-18.91386644738212,-2.055396060577248,-9.02
33,0,1,1,1,-18.91386644738212,-2.055396060577248,-19.15179937963915,-0.0618555683377091,-9.02
34,0,1,1,1,-19.15179937963915,-0.0618555683377091,-19.147476298833038,0.093377551611974,-9.02
35,0,1,1,1,-19.147476298833038,0.093377551611974,-18.833686484071357,0.4635953403207201,-9.02
36,0,1,1,1,-18.833686484071357,0.4635953403207201,-18.802449623326638,0.622648719834212,-9.02
37,0,1,1,1,-18.802449623326638,0.622648719834212,-18.764206212033866,0.7769296776776526,-9.02
38,0,1,1,1,-18.764206212033866,0.7769296776776526,-18.75897187882193,-0.077487602295995,-9.02
39,0,1,1,1,-18.75897187882193,-0.077487602295995,-18.52479915726411,0.9947384612778298,-9.02
40,0,1,1,1,-18.52479915726411,0.9947384612778298,-18.48984201644277,0.4493810500303598,-9.02
41,0,1,1,1,-18.48984201644277,0.4493810500303598,-18.460846775916195,0.7242207410887764,-9.02
42,0,1,1,1,-18.460846775916195,0.7242207410887764,-18.19430700363566,1.781973597562954,-9.02
43,0,1,1,1,-18.19430700363566,1.781973597562954,-18.10846819058873,1.5288825062665714,-9.02
44,0,1,1,1,-18.10846819058873,1.5288825062665714,-18.04765238326855,1.167147148651703,-9.02
45,0,1,1,1,-18.04765238326855,1.167147148651703,-17.9711758635828,1.7446330729420756,-9.02
46,0,1,1,1,-17.9711758635828,1.7446330729420756,-17.9033372462204,1.2237106414798216,-9.02
47,0,1,1,1,-17.9033372462204,1.2237106414798216,-17.17901717247463,1.5313652146015126,-9.02
48,0,1,1,1,-17.17901717247463,1.5313652146015126,-16.88906876006537,1.339117900638264,-9.02
49,0,1,1,1,-16.88906876006537,1.339117900638264,-16.51943655511464,1.419956064162652,-9.02
50,0,1,1,1,-16.51943655511464,1.419956064162652,-16.49029293240793,0.1822932955684787,-9.02
51,0,1,1,1,-16.49029293240793,0.1822932955684787,-15.962112107395525,0.8537117326282014,-9.02
52,0,1,1,1,-15.962112107395525,0.8537117326282014,-15.6160572590382,0.8406259275654081,-9.02
53,0,1,1,1,-15.6160572590382,0.8406259275654081,-15.346331312154287,1.3833583595993242,-9.02
54,0,1,1,1,-15.346331312154287,1.3833583595993242,-15.279360759401776,1.2562031573912713,-9.02
55,0,1,1,1,-15.279360759401776,1.2562031573912713,-15.19671395327189,1.970933987726733,-9.02
56,0,1,1,1,-15.19671395327189,1.970933987726733,-14.901332386608576,1.910737787216334,-9.02
57,0,1,1,1,-14.901332386608576,1.910737787216334,-14.449377119014144,0.6784745793343573,-9.02
58,0,1,1,1,-14.449377119014144,0.6784745793343573,-14.3313120783723,0.7184717223925711,-9.02
59,0,1,1,1,-14.3313120783723,0.7184717223925711,-13.855197133785405,1.635810521720642,-9.02
60,0,1,1,1,-13.855197133785405,1.635810521720642,-13.183663828928127,1.7711185908172915,-9.02
61,0,1,1,1,-13.183663828928127,1.7711185908172915,-13.083806850048283,2.1557645376849885,-9.02
62,0,1,1,1,-13.083806850048283,2.1557645376849885,-12.993266391855364,1.5908022976884688,-9.02
63,0,1,1,1,-12.993266391855364,1.5908022976884688,-12.91667399924622,1.5135418571427806,-9.02
64,0,1,1,1,-12.91667399924622,1.5135418571427806,-12.799264342523204,2.491073256147658,-9.02
65,0,1,1,1,-12.799264342523204,2.491073256147658,-11.16614304789991,1.855978276183777,-9.02
66,0,1,1,1,-11.16614304789991,1.855978276183777,-11.08754617465103,1.5529105320986991,-9.02
67,0,1,1,1,-11.08754617465103,1.5529105320986991,-10.700443397701225,2.654946293116083,-9.02
68,0,1,1,1,-10.700443397701225,2.654946293116083,-10.554744677390204,2.2005005291587256,-9.02
69,0,1,1,1,-10.554744677390204,2.2005005291587256,-10.470758227447018,1.422727157340513,-9.02
70,0,1,1,1,-10.470758227447018,1.422727157340513,-10.159882742164909,1.2817412258224663,-9.02
71,0,1,1,1,-10.159882742164909,1.2817412258224663,-10.091065815410705,0.8976732515579189,-9.02
72,0,1,1,1,-10.091065815410705,0.8976732515579189,-10.018779414837386,1.612705615423325,-9.02
73,0,1,1,1,-10.018779414837386,1.612705615423325,-9.722932353417926,0.427794866988598,-9.02
74,0,1,1,1,-9.722932353417926,0.427794866988598,-9.083119017332224,0.6809425976244413,-9.02
75,0,1,1,1,-9.083119017332224,0.6809425976244413,-9.04857622660694,0.2829491585718614,-9.02
76,0,1,1,1,-9.04857622660694,0.2829491585718614,-9.065394536032423,-0.5329543957288079,-9.02
77,0,1,1,1,-9.065394536032423,-0.5329543957288079,-9.10086389686576,-0.0465087201474487,-9.02
78,0,1,1,1,-9.10086389686576,-0.0465087201474487,-9.10166059754508,-0.0437383434101995,-9.02
79,0,1,3,1,-9.10166059754508,-0.0437383434101995,-8.994343270081709,-0.2987608279071735,-9.02
80,0,1,1,1,-8.994343270081709,-0.2987608279071735,-8.983847142106296,0.3964924800209893,-9.02
81,0,1,1,1,-8.983847142106296,0.3964924800209893,-8.994972028984867,-0.4019443379922511,-9.02
82,0,1,1,1,-8.994972028984867,-0.4019443379922511,-9.002658389220814,-0.0870747901804756,-9.02
83,0,1,1,1,-9.002658389220814,-0.0870747901804756,-9.013285355248092,-0.2432054757479212,-9.02
84,0,1,1,1,-9.013285355248092,-0.2432054757479212,-9.051553007847197,0.3521129463222049,-9.02
85,0,1,1,1,-9.051553007847197,0.3521129463222049,-9.03773238160782,0.1981115910197159,-9.02
86,0,1,1,1,-9.03773238160782,0.1981115910197159,-9.044989089048762,-0.2720539842350761,-9.02
87,0,1,1,1,-9.044989089048762,-0.2720539842350761,-9.054959510846585,-0.1096402468829966,-9.02
88,0,1,1,1,-9.054959510846585,-0.1096402468829966,-9.06120410174872,-0.1048300383891867,-9.02
89,0,1,1,1,-9.06120410174872,-0.1048300383891867,-9.054319098013272,0.2151080507373313,-9.02
90,0,1,1,1,-9.054319098013272,0.2151080507373313,-9.042273335862122,0.2305552125372217,-9.02
91,0,1,1,1,-9.042273335862122,0.2305552125372217,-9.023618467598792,0.6930338162233277,-9.02
92,0,1,1,1,-9.023618467598792,0.6930338162233277,-9.049822080349388,-0.6079801836071459,-9.02
93,0,1,1,1,-9.049822080349388,-0.6079801836071459,-9.049892072066628,0.1450548507507937,-9.02
94,0,1,1,1,-9.049892072066628,0.1450548507507937,-9.04597063436676,0.0760567678962613,-9.02
95,0,1,1,1,-9.04597063436676,0.0760567678962613,-9.032238925151823,0.4128607068505239,-9.02
96,0,1,1,1,-9.032238925151823,0.4128607068505239,-9.259003853965316,0.6087934318853544,-9.02
97,0,1,1,1,-9.259003853965316,0.6087934318853544,-9.30224809654008,0.0732028950607978,-9.02
98,0,1,1,1,-9.30224809654008,0.0732028950607978,-9.279499038634668,0.566937128982861,-9.02
99,0,1,1,1,-9.279499038634668,0.566937128982861,-9.186528749300594,0.5926532506298222,-9.02
100,1,1,1,1,-0.0188170801613372,-0.0300301619835956,0.0073027713527613,0.7861269295450943,-5.1000000000000005
101,1,1,0,1,0.0073027713527613,0.7861269295450943,-0.0366205834203956,-0.1521380643959331,-5.1000000000000005
102,1,1,1,1,-0.0366205834203956,-0.1521380643959331,-0.0741913238959587,-0.992914521830344,-5.1000000000000005
103,1,1,1,1,-0.0741913238959587,-0.992914521830344,-0.1467177506613836,-1.885697504002645,-5.1000000000000005
104,1,1,1,1,-0.1467177506613836,-1.885697504002645,-0.2537330576297883,-2.276079011431783,-5.1000000000000005
105,1,1,1,1,-0.2537330576297883,-2.276079011431783,-1.8038683380012672,-2.683324841293948,-5.1000000000000005
106,1,1,1,1,-1.8038683380012672,-2.683324841293948,-2.9315371916662345,-2.083642576273064,-5.1000000000000005
107,1,1,1,1,-2.9315371916662345,-2.083642576273064,-3.02030949480426,-1.5965518652953463,-5.1000000000000005
108,1,1,1,1,-3.02030949480426,-1.5965518652953463,-4.369892118023125,-3.08542105789972,-5.1000000000000005
109,1,1,1,1,-4.369892118023125,-3.08542105789972,-5.152641315988471,0.2030980241496521,-5.1000000000000005
110,1,1,1,1,-5.152641315988471,0.2030980241496521,-5.283220082896188,0.4665975824499733,-5.1000000000000005
111,1,1,1,1,-5.283220082896188,0.4665975824499733,-5.229815745997213,0.5764062322172903,-5.1000000000000005
112,1,1,1,1,-5.229815745997213,0.5764062322172903,-5.221548870028278,-0.0559769752447954,-5.1000000000000005
113,1,1,1,1,-5.221548870028278,-0.0559769752447954,-5.236950215663119,-0.3742072490796707,-5.1000000000000005
114,1,1,1,1,-5.236950215663119,-0.3742072490796707,-5.24623658167689,-0.0854878911378989,-5.1000000000000005
115,1,1,1,1,-5.24623658167689,-0.0854878911378989,-5.239374522163278,0.3871292347260969,-5.1000000000000005
116,1,1,1,1,-5.239374522163278,0.3871292347260969,-5.215882935856031,0.4305987026064222,-5.1000000000000005
117,1,1,1,1,-5.215882935856031,0.4305987026064222,-5.044662070798065,-0.0051770097610399,-5.1000000000000005
118,1,1,1,1,-5.044662070798065,-0.0051770097610399,-5.060538917051753,-0.4347665780908181,-5.1000000000000005
119,1,1,1,1,-5.060538917051753,-0.4347665780908181,-5.038753204035001,0.2415903738053086,-5.1000000000000005
120,1,1,1,1,-5.038753204035001,0.2415903738053086,-5.133764285578647,-0.1544842875228408,-5.1000000000000005
121,1,1,1,1,-5.133764285578647,-0.1544842875228408,-5.116384558856445,0.5129770627794655,-5.1000000000000005
122,1,1,1,1,-5.116384558856445,0.5129770627794655,-5.112781591206432,-0.2208570144018307,-5.1000000000000005
123,1,1,1,1,-5.112781591206432,-0.2208570144018307,-5.1627280942828335,-1.2063404516762797,-5.1000000000000005
124,1,1,1,1,-5.1627280942828335,-1.2063404516762797,-5.192311105545124,-0.2348092639813298,-5.1000000000000005
125,1,1,1,1,-5.192311105545124,-0.2348092639813298,-5.189267829191651,0.3809169989430888,-5.1000000000000005
126,1,1,1,1,-5.189267829191651,0.3809169989430888,-5.02267445463477,0.7431725378394103,-5.1000000000000005
127,1,1,1,1,-5.02267445463477,0.7431725378394103,-4.992173187070956,0.2913715833739945,-5.1000000000000005
128,1,1,1,1,-4.992173187070956,0.2913715833739945,-5.006780649312479,-0.0869466610412667,-5.1000000000000005
129,1,1,1,1,-5.006780649312479,-0.0869466610412667,-5.035741591283363,-0.8801704102708052,-5.1000000000000005
130,1,1,1,1,-5.035741591283363,-0.8801704102708052,-5.16243622923662,0.4990369338449967,-5.1000000000000005
131,1,1,1,1,-5.16243622923662,0.4990369338449967,-5.207798442313738,-1.6675492423468636,-5.1000000000000005
132,1,1,1,1,-5.207798442313738,-1.6675492423468636,-5.260931970567559,-0.5795513967015362,-5.1000000000000005
133,1,1,1,1,-5.260931970567559,-0.5795513967015362,-5.253038906500061,0.3328401142017434,-5.1000000000000005
134,1,1,1,1,-5.253038906500061,0.3328401142017434,-5.2672232083514965,-0.7505913239998796,-5.1000000000000005
135,1,1,1,1,-5.2672232083514965,-0.7505913239998796,-5.23375494640504,0.3227539814158571,-5.1000000000000005
136,1,1,1,1,-5.23375494640504,0.3227539814158571,-5.238579482773117,-0.2216740059670927,-5.1000000000000005
137,1,1,1,1,-5.238579482773117,-0.2216740059670927,-5.050995241457751,-0.061276918704171,-5.1000000000000005
138,1,1,1,1,-5.050995241457751,-0.061276918704171,-5.029352828188761,0.5799555353232206,-5.1000000000000005
139,1,1,1,1,-5.029352828188761,0.5799555353232206,-5.105301898950912,-1.4517232694141164,-5.1000000000000005
140,1,1,1,1,-5.105301898950912,-1.4517232694141164,-5.144782526153474,-0.0805417530148784,-5.1000000000000005
141,1,1,1,1,-5.144782526153474,-0.0805417530148784,-5.133140550686027,-0.8211832307016637,-5.1000000000000005
142,1,1,1,1,-5.133140550686027,-0.8211832307016637,-5.191739263183576,-1.0768867515697045,-5.1000000000000005
143,1,1,1,1,-5.191739263183576,-1.0768867515697045,-5.0792365254485725,-0.5238557967694126,-5.1000000000000005
144,1,1,1,1,-5.0792365254485725,-0.5238557967694126,-5.08176898654075,0.1934722031798086,-5.1000000000000005
145,1,1,1,1,-5.08176898654075,0.1934722031798086,-5.042290207610336,1.0426924531133488,-5.1000000000000005
146,1,1,1,1,-5.042290207610336,1.0426924531133488,-5.033241758177667,-0.2596182877443119,-5.1000000000000005
147,1,1,1,1,-5.033241758177667,-0.2596182877443119,-5.019175297703122,0.5024503320091809,-5.1000000000000005
148,1,1,1,1,-5.019175297703122,0.5024503320091809,-4.998946539106603,0.2724214750113851,-5.1000000000000005
149,1,1,1,1,-4.998946539106603,0.2724214750113851,-5.026316261117027,-0.9102719901820212,-5.1000000000000005
150,1,1,1,1,-5.026316261117027,-0.9102719901820212,-5.0584084782237015,-0.3499301932432382,-5.1000000000000005
151,1,1,1,1,-5.0584084782237015,-0.3499301932432382,-5.066630634598292,-0.1866225340315857,-5.1000000000000005
152,1,1,1,1,-5.066630634598292,-0.1866225340315857,-5.132823015756424,-0.2677479876120121,-5.1000000000000005
153,1,1,1,1,-5.132823015756424,-0.2677479876120121,-5.20060437098013,-1.6456251924862868,-5.1000000000000005
154,1,1,1,1,-5.20060437098013,-1.6456251924862868,-5.230493928579316,-0.0852553940962084,-5.1000000000000005
155,1,1,1,1,-5.230493928579316,-0.0852553940962084,-5.2664139648397565,-1.0187929005018677,-5.1000000000000005
156,1,1,1,1,-5.2664139648397565,-1.0187929005018677,-5.261320498844452,0.6298541188348948,-5.1000000000000005
157,1,1,1,1,-5.261320498844452,0.6298541188348948,-5.244125848360048,-0.0161472281809468,-5.1000000000000005
158,1,1,1,1,-5.244125848360048,-0.0161472281809468,-5.333379416831879,0.1053849638657351,-5.1000000000000005
159,1,1,1,1,-5.333379416831879,0.1053849638657351,-5.278230745113266,-0.1283684873296386,-5.1000000000000005
160,1,1,1,1,-5.278230745113266,-0.1283684873296386,-5.264053900376934,1.0757799283180132,-5.1000000000000005
161,1,1,1,1,-5.264053900376934,1.0757799283180132,-5.21607604716265,0.6219447198443648,-5.1000000000000005
162,1,1,1,1,-5.21607604716265,0.6219447198443648,-5.257537389174845,1.367086913917791,-5.1000000000000005
163,1,1,1,1,-5.257537389174845,1.367086913917791,-5.099754997985056,-0.0507971184496868,-5.1000000000000005
164,1,1,1,1,-5.099754997985056,-0.0507971184496868,-5.0378116904375645,0.1296109363999088,-5.1000000000000005
165,1,1,1,1,-5.0378116904375645,0.1296109363999088,-4.9163751983419175,0.3916072966303338,-5.1000000000000005
166,1,1,1,1,-4.9163751983419175,0.3916072966303338,-4.918942952885276,-0.1504241177458441,-5.1000000000000005
167,1,1,1,1,-4.918942952885276,-0.1504241177458441,-4.929807868620973,-0.2705596673273542,-5.1000000000000005
168,1,1,1,1,-4.929807868620973,-0.2705596673273542,-5.038349610904123,0.3846701033189476,-5.1000000000000005
169,1,1,1,1,-5.038349610904123,0.3846701033189476,-5.038878275608583,-0.0762747508987571,-5.1000000000000005
170,1,1,1,1,-5.038878275608583,-0.0762747508987571,-5.020489897228194,-0.292941014583447,-5.1000000000000005
171,1,1,1,1,-5.020489897228194,-0.292941014583447,-5.038153598017836,-0.3434433786650144,-5.1000000000000005
172,1,1,1,1,-5.038153598017836,-0.3434433786650144,-5.233225113110682,-0.9660276604008512,-5.1000000000000005
173,1,1,1,1,-5.233225113110682,-0.9660276604008512,-5.303495004654506,-0.468245011365364,-5.1000000000000005
174,1,1,1,1,-5.303495004654506,-0.468245011365364,-5.2947864710965735,0.2350251425573858,-5.1000000000000005
175,1,1,1,1,-5.2947864710965735,0.2350251425573858,-5.305855267006487,-0.2977945359144233,-5.1000000000000005
176,1,1,1,1,-5.305855267006487,-0.2977945359144233,-5.229789787653073,-0.2555724989178529,-5.1000000000000005
177,1,1,1,1,-5.229789787653073,-0.2555724989178529,-5.209021135545877,0.7068963172479026,-5.1000000000000005
178,1,1,1,1,-5.209021135545877,0.7068963172479026,-5.098113992145484,0.2308852318317682,-5.1000000000000005
179,1,1,1,1,-5.098113992145484,0.2308852318317682,-5.088494293656926,0.2472518520607912,-5.1000000000000005
180,1,1,1,1,-5.088494293656926,0.2472518520607912,-5.080596642701972,0.0265716213843596,-5.1000000000000005
181,1,1,1,1,-5.080596642701972,0.0265716213843596,-5.081629849148798,-0.0029185984360691,-5.1000000000000005
182,1,1,1,1,-5.081629849148798,-0.0029185984360691,-5.267254203466136,-0.7700876330340558,-5.1000000000000005
183,1,1,1,1,-5.267254203466136,-0.7700876330340558,-5.303531710821501,-0.4694197586454957,-5.1000000000000005
184,1,1,1,1,-5.303531710821501,-0.4694197586454957,-5.291974900186622,0.4297319554159919,-5.1000000000000005
185,1,1,1,1,-5.291974900186622,0.4297319554159919,-5.25191044126256,0.7928160442841371,-5.1000000000000005
186,1,1,1,1,-5.25191044126256,0.7928160442841371,-5.256524372481965,-0.5819817799162894,-5.1000000000000005
187,1,1,1,1,-5.256524372481965,-0.5819817799162894,-5.393294561889331,-0.4715933112465328,-5.1000000000000005
188,1,1,1,1,-5.393294561889331,-0.4715933112465328,-5.401930466539557,0.0582029486436713,-5.1000000000000005
189,1,1,1,1,-5.401930466539557,0.0582029486436713,-5.374177759127556,0.8571673550793484,-5.1000000000000005
190,1,1,1,1,-5.374177759127556,0.8571673550793484,-5.258575057103934,-0.4732605211254341,-5.1000000000000005
191,1,1,1,1,-5.258575057103934,-0.4732605211254341,-5.300580143274733,-0.835698947166069,-5.1000000000000005
192,1,1,1,1,-5.300580143274733,-0.835698947166069,-5.179398618357732,0.2364553739747761,-5.1000000000000005
193,1,1,1,1,-5.179398618357732,0.2364553739747761,-5.189224117181819,-0.3419246692001465,-5.1000000000000005
194,1,1,1,1,-5.189224117181819,-0.3419246692001465,-5.239783641645525,-1.3861916425311835,-5.1000000000000005
195,1,1,1,1,-5.239783641645525,-1.3861916425311835,-5.25428559937409,0.1401451593950808,-5.1000000000000005
196,1,1,1,1,-5.25428559937409,0.1401451593950808,-5.23645890704166,0.2773128490657263,-5.1000000000000005
197,1,1,1,1,-5.23645890704166,0.2773128490657263,-5.283651298727542,-0.115549601617271,-5.1000000000000005
198,1,1,1,1,-5.283651298727542,-0.115549601617271,-5.285784955562615,-0.0171480513655975,-5.1000000000000005
199,1,1,1,1,-5.285784955562615,-0.0171480513655975,-5.320506426902961,-0.7373034526344796,-5.1000000000000005
200,2,1,3,3,0.0469836732455399,0.0506685754497999,0.0792400439096142,0.7993273063349863,-3.14
201,2,1,0,3,0.0792400439096142,0.7993273063349863,-0.2884149925101129,-1.3354416028550784,-3.14
202,2,1,1,3,-0.2884149925101129,-1.3354416028550784,-0.3687358765878152,-1.8570187969473035,-3.14
203,2,1,1,3,-0.3687358765878152,-1.8570187969473035,-0.4681009595897804,-1.9517605689523965,-3.14
204,2,1,1,1,-0.4681009595897804,-1.9517605689523965,-0.9345622072913649,-1.4301165528588342,-3.14
205,2,1,1,1,-0.9345622072913649,-1.4301165528588342,-0.994866297675127,-0.8893142289479881,-3.14
206,2,1,1,1,-0.994866297675127,-0.8893142289479881,-1.0369536786630194,-0.8226333372574404,-3.14
207,2,1,1,1,-1.0369536786630194,-0.8226333372574404,-1.351873283687569,-1.0522846531670629,-3.14
208,2,1,1,1,-1.351873283687569,-1.0522846531670629,-1.7914956582927966,-0.0582105320123103,-3.14
209,2,1,1,1,-1.7914956582927966,-0.0582105320123103,-2.0073303985468174,-0.6564164571588501,-3.14
210,2,1,1,1,-2.0073303985468174,-0.6564164571588501,-2.1864925596150275,0.5445148381099437,-3.14
211,2,1,1,1,-2.1864925596150275,0.5445148381099437,-2.3152968509354315,-0.865989072118331,-3.14
212,2,1,1,1,-2.3152968509354315,-0.865989072118331,-2.3769977368992765,-1.4942071418139868,-3.14
213,2,1,1,1,-2.3769977368992765,-1.4942071418139868,-2.4043971534947994,-0.1046317453795821,-3.14
214,2,1,1,1,-2.4043971534947994,-0.1046317453795821,-2.819177053916914,-1.001848174688119,-3.14
215,2,1,1,1,-2.819177053916914,-1.001848174688119,-2.8468641075799126,-0.3397691660797944,-3.14
216,2,1,1,1,-2.8468641075799126,-0.3397691660797944,-2.894387269634622,-1.1859631664521038,-3.14
217,2,1,1,1,-2.894387269634622,-1.1859631664521038,-2.9312802061497707,-0.5046941419522415,-3.14
218,2,1,1,1,-2.9312802061497707,-0.5046941419522415,-2.958202270038794,-0.5704696905136482,-3.14
219,2,1,1,1,-2.958202270038794,-0.5704696905136482,-2.99640309865333,-0.6753791917884976,-3.14
220,2,1,1,1,-2.99640309865333,-0.6753791917884976,-3.000735911198301,0.1121100169019246,-3.14
221,2,1,1,1,-3.000735911198301,0.1121100169019246,-2.9888524019766014,0.0563683816719192,-3.14
222,2,1,1,1,-2.9888524019766014,0.0563683816719192,-3.2060146040088884,-0.2042598011262157,-3.14
223,2,1,1,1,-3.2060146040088884,-0.2042598011262157,-3.0976044881569798,0.837390839930296,-3.14
224,2,1,1,1,-3.0976044881569798,0.837390839930296,-3.0906229866008106,-0.2293519814508636,-3.14
225,2,1,1,1,-3.0906229866008106,-0.2293519814508636,-3.074455983747305,0.5799646120923015,-3.14
226,2,1,1,1,-3.074455983747305,0.5799646120923015,-3.0875645813245485,-0.5887147840526141,-3.14
227,2,1,1,1,-3.0875645813245485,-0.5887147840526141,-3.139469913211673,-1.2658036424934132,-3.14
228,2,1,1,1,-3.139469913211673,-1.2658036424934132,-3.2257766953357225,-0.8576503760921015,-3.14
229,2,1,1,1,-3.2257766953357225,-0.8576503760921015,-3.2599639567726446,-0.4036352554865846,-3.14
230,2,1,1,1,-3.2599639567726446,-0.4036352554865846,-3.18123139283605,-0.7262798916656856,-3.14
231,2,1,1,1,-3.18123139283605,-0.7262798916656856,-3.1983363952203123,-0.193078762941138,-3.14
232,2,1,1,1,-3.1983363952203123,-0.193078762941138,-3.2262607705284614,0.4703403681521017,-3.14
233,2,1,1,1,-3.2262607705284614,0.4703403681521017,-3.23650072549401,-0.6544182963679441,-3.14
234,2,1,1,1,-3.23650072549401,-0.6544182963679441,-3.308220089412434,0.5389543261629388,-3.14
235,2,1,1,1,-3.308220089412434,0.5389543261629388,-3.3739564254423327,-1.0754185484577392,-3.14
236,2,1,1,1,-3.3739564254423327,-1.0754185484577392,-3.402746662743196,0.6854272082505554,-3.14
237,2,1,1,1,-3.402746662743196,0.6854272082505554,-3.384396517202928,-0.0638489541615441,-3.14
238,2,1,1,1,-3.384396517202928,-0.0638489541615441,-3.419704364809881,-1.002132827198278,-3.14
239,2,1,1,1,-3.419704364809881,-1.002132827198278,-3.3437652174896075,-0.7737915561013947,-3.14
240,2,1,1,1,-3.3437652174896075,-0.7737915561013947,-3.381325356489321,-0.5931373751408858,-3.14
241,2,1,1,1,-3.381325356489321,-0.5931373751408858,-3.250289266366332,0.5534694349963324,-3.14
242,2,1,1,1,-3.250289266366332,0.5534694349963324,-3.25932780720764,-0.6036007548841772,-3.14
243,2,1,1,1,-3.25932780720764,-0.6036007548841772,-3.333939473448011,1.6021732460882148,-3.14
244,2,1,1,1,-3.333939473448011,1.6021732460882148,-2.9840265678662488,-0.0889490389532483,-3.14
245,2,1,1,1,-2.9840265678662488,-0.0889490389532483,-3.0002406650393896,0.0703325021760828,-3.14
246,2,1,1,1,-3.0002406650393896,0.0703325021760828,-3.1389708361186863,-0.4315133706318428,-3.14
247,2,1,1,1,-3.1389708361186863,-0.4315133706318428,-3.179174143976978,-0.8971300161742798,-3.14
248,2,1,1,1,-3.179174143976978,-0.8971300161742798,-3.202976315335262,-0.3357900682173655,-3.14
249,2,1,1,1,-3.202976315335262,-0.3357900682173655,-3.157576114924869,0.0254069020131456,-3.14
250,2,1,1,1,-3.157576114924869,0.0254069020131456,-3.147192155892873,0.1392364161332973,-3.14
251,2,1,1,1,-3.147192155892873,0.1392364161332973,-3.13550836649198,-0.0152955641966269,-3.14
252,2,1,1,1,-3.13550836649198,-0.0152955641966269,-3.2050933430467534,-1.110405866830658,-3.14
253,2,1,1,1,-3.2050933430467534,-1.110405866830658,-3.228163354810695,-0.1840289516502785,-3.14
254,2,1,1,1,-3.228163354810695,-0.1840289516502785,-3.248159099069005,-0.4231428268848264,-3.14
255,2,1,1,1,-3.248159099069005,-0.4231428268848264,-3.2418450830604884,0.2070094295152071,-3.14
256,2,1,1,1,-3.2418450830604884,0.2070094295152071,-3.216656802487029,0.4736029834640062,-3.14
257,2,1,1,1,-3.216656802487029,0.4736029834640062,-3.2092689677624304,-0.371343328363567,-3.14
258,2,1,1,1,-3.2092689677624304,-0.371343328363567,-3.177881447441294,0.7739143692266041,-3.14
259,2,1,1,1,-3.177881447441294,0.7739143692266041,-3.165680467039752,0.0361144494362513,-3.14
260,2,1,1,1,-3.165680467039752,0.0361144494362513,-3.183266762278063,-0.4901975352186718,-3.14
261,2,1,1,1,-3.183266762278063,-0.4901975352186718,-3.1622937681046457,0.2325366692672115,-3.14
262,2,1,1,1,-3.1622937681046457,0.2325366692672115,-3.173625871859846,-0.3338114697028608,-3.14
263,2,1,1,1,-3.173625871859846,-0.3338114697028608,-3.1597819456141725,0.5179312995973968,-3.14
264,2,1,1,1,-3.1597819456141725,0.5179312995973968,-3.1411840868146315,0.2809823278378851,-3.14
265,2,1,1,1,-3.1411840868146315,0.2809823278378851,-3.14278664089509,-0.0764030790299491,-3.14
266,2,1,1,1,-3.14278664089509,-0.0764030790299491,-3.1255407788900045,0.336611422066878,-3.14
267,2,1,1,1,-3.1255407788900045,0.336611422066878,-3.097227021594872,0.4583327005009175,-3.14
268,2,1,1,1,-3.097227021594872,0.4583327005009175,-3.2761333051932127,0.5083561847537209,-3.14
269,2,1,1,1,-3.2761333051932127,0.5083561847537209,-3.1785701739583208,-0.4050280483581367,-3.14
270,2,1,1,1,-3.1785701739583208,-0.4050280483581367,-3.1138766367862645,-0.2186302882165869,-3.14
271,2,1,1,1,-3.1138766367862645,-0.2186302882165869,-3.1215489354055883,-0.3467563913765936,-3.14
272,2,1,1,1,-3.1215489354055883,-0.3467563913765936,-3.13656432350615,-0.2015382048013866,-3.14
273,2,1,1,1,-3.13656432350615,-0.2015382048013866,-3.133413756109229,0.0208935159622469,-3.14
274,2,1,1,1,-3.133413756109229,0.0208935159622469,-3.1397922924283974,-0.2074824010607415,-3.14
275,2,1,1,1,-3.1397922924283974,-0.2074824010607415,-3.1734172372617007,0.1415514028987569,-3.14
276,2,1,1,1,-3.1734172372617007,0.1415514028987569,-3.142451684518164,0.4396399903006789,-3.14
277,2,1,1,1,-3.142451684518164,0.4396399903006789,-3.124942979735032,0.2587080330550264,-3.14
278,2,1,1,1,-3.124942979735032,0.2587080330550264,-3.1083011758263965,0.3572592570550581,-3.14
279,2,1,1,1,-3.1083011758263965,0.3572592570550581,-3.1124138425918426,-0.2188745014863098,-3.14
280,2,1,1,1,-3.1124138425918426,-0.2188745014863098,-3.1946443015059733,-0.1947518808753226,-3.14
281,2,1,1,1,-3.1946443015059733,-0.1947518808753226,-3.086914483325507,-0.2620112927443074,-3.14
282,2,1,1,1,-3.086914483325507,-0.2620112927443074,-3.036977431862117,-0.4851643788865185,-3.14
283,2,1,1,1,-3.036977431862117,-0.4851643788865185,-3.0288245620140763,0.5542838672619833,-3.14
284,2,1,1,1,-3.0288245620140763,0.5542838672619833,-2.9930163177222195,0.6816880790554342,-3.14
285,2,1,1,1,-2.9930163177222195,0.6816880790554342,-2.973501049818686,0.0859610438834499,-3.14
286,2,1,1,1,-2.973501049818686,0.0859610438834499,-2.973381721047504,0.0274467438856266,-3.14
287,2,1,1,1,-2.973381721047504,0.0274467438856266,-2.972181137931017,-0.3576866683677876,-3.14
288,2,1,1,1,-2.972181137931017,-0.3576866683677876,-3.020651620856817,-1.1200149016450187,-3.14
289,2,1,1,1,-3.020651620856817,-1.1200149016450187,-3.119455728013948,0.2216487120680549,-3.14
290,2,1,1,1,-3.119455728013948,0.2216487120680549,-3.0227150201342585,-0.6485367814630059,-3.14
291,2,1,1,1,-3.0227150201342585,-0.6485367814630059,-3.047202879338917,-0.324724484943734,-3.14
292,2,1,1,1,-3.047202879338917,-0.324724484943734,-3.021209311745915,0.5422811295398263,-3.14
293,2,1,1,1,-3.021209311745915,0.5422811295398263,-3.0542566838716265,0.7726630910200983,-3.14
294,2,1,1,1,-3.0542566838716265,0.7726630910200983,-3.0207937026096863,0.5377726847043989,-3.14
295,2,1,1,1,-3.0207937026096863,0.5377726847043989,-3.033856998657237,-0.6431871458844672,-3.14
296,2,1,1,1,-3.033856998657237,-0.6431871458844672,-3.042214689229433,-0.176687814465186,-3.14
297,2,1,1,1,-3.042214689229433,-0.176687814465186,-3.2325858673654864,-0.6530853719033156,-3.14
298,2,1,1,1,-3.2325858673654864,-0.6530853719033156,-3.185677615030172,-1.0524130768870954,-3.14
299,2,1,1,1,-3.185677615030172,-1.0524130768870954,-3.2299122336350967,-0.7608748192822847,-3.14
300,3,0,1,1,0.0886378300881532,0.0423105482968276,0.0841094347313804,-0.1647400928629487,3.14
301,3,0,1,1,0.0841094347313804,-0.1647400928629487,0.0815878293483048,0.0902407171421335,3.14
302,3,0,1,1,0.0815878293483048,0.0902407171421335,0.4876719606341688,0.9137208990163056,3.14
303,3,0,2,1,0.4876719606341688,0.9137208990163056,0.5545478455651005,1.551541707656199,3.14
304,3,0,0,1,0.5545478455651005,1.551541707656199,1.166079286204254,1.176595148136302,3.14
305,3,0,0,1,1.166079286204254,1.176595148136302,1.2643230057801536,2.1680191334047,3.14
306,3,0,0,0,1.2643230057801536,2.1680191334047,1.532365665205024,2.0863988210288213,3.14
307,3,0,0,0,1.532365665205024,2.0863988210288213,1.635692638849365,2.0036754503463934,3.14
308,3,0,0,0,1.635692638849365,2.0036754503463934,1.735185354434256,2.067985412057957,3.14
309,3,0,0,0,1.735185354434256,2.067985412057957,1.8761256556848007,2.852798801692378,3.14
310,3,0,0,0,1.8761256556848007,2.852798801692378,2.0005517256633563,2.241384507626727,3.14
311,3,0,0,0,2.0005517256633563,2.241384507626727,2.076675087461363,1.291412901662871,3.14
312,3,0,0,0,2.076675087461363,1.291412901662871,2.921656802728205,0.931057616859686,3.14
313,3,0,0,0,2.921656802728205,0.931057616859686,3.090521065022172,-0.7312653750748304,3.14
314,3,0,0,0,3.090521065022172,-0.7312653750748304,3.022042773328414,0.0823442549012975,3.14
315,3,0,0,0,3.022042773328414,0.0823442549012975,3.028220806527623,0.0537109597494588,3.14
316,3,0,0,0,3.028220806527623,0.0537109597494588,3.015755858818619,-0.32616322653928,3.14
317,3,0,0,0,3.015755858818619,-0.32616322653928,3.0066710309013467,-0.0762435948533509,3.14
318,3,0,0,0,3.0066710309013467,-0.0762435948533509,3.0110514242702857,0.2117733467673901,3.14
319,3,0,2,0,3.0110514242702857,0.2117733467673901,3.011854073434121,-0.0444537885698484,3.14
320,3,0,2,0,3.011854073434121,-0.0444537885698484,3.046447546622792,0.1058071645253191,3.14
321,3,0,2,2,3.046447546622792,0.1058071645253191,3.017398066271338,-0.8193356037707733,3.14
322,3,0,2,2,3.017398066271338,-0.8193356037707733,3.0190338108267776,0.4156336241144111,3.14
323,3,0,2,2,3.0190338108267776,0.4156336241144111,3.211863135213285,0.4825633973767972,3.14
324,3,0,2,2,3.211863135213285,0.4825633973767972,4.762828202412119,1.2034854258166614,3.14
325,3,0,2,2,4.762828202412119,1.2034854258166614,4.830788153611994,1.5370108556316824,3.14
326,3,0,2,2,4.830788153611994,1.5370108556316824,5.213728611852523,1.6667184034816864,3.14
327,3,0,2,2,5.213728611852523,1.6667184034816864,5.28571176077115,1.5058021512947422,3.14
328,3,0,2,2,5.28571176077115,1.5058021512947422,5.367436996178935,1.800644836691463,3.14
329,3,0,2,2,5.367436996178935,1.800644836691463,5.924342776452694,2.181958206787661,3.14
330,3,0,0,2,5.924342776452694,2.181958206787661,8.05957664888395,2.991457016406321,3.14
331,3,0,2,2,8.05957664888395,2.991457016406321,8.231033541014535,3.4651893138677674,3.14
332,3,0,2,2,8.231033541014535,3.4651893138677674,8.38830151485635,2.9328462650203666,3.14
333,3,0,2,2,8.38830151485635,2.9328462650203666,10.114688913119936,2.565323823664896,3.14
334,3,0,2,2,10.114688913119936,2.565323823664896,11.65034103261102,2.8660827251929835,3.14
335,3,0,2,2,11.65034103261102,2.8660827251929835,11.775881268085428,2.414485148828443,3.14
336,3,0,0,2,11.775881268085428,2.414485148828443,11.903228303164408,2.692498020553563,3.14
337,3,0,0,2,11.903228303164408,2.692498020553563,12.052988488198569,3.0496475833433068,3.14
338,3,0,0,0,12.052988488198569,3.0496475833433068,13.07495323188631,-0.715438032508891,3.14
339,3,0,0,0,13.07495323188631,-0.715438032508891,13.044746357771428,-0.60379775236178,3.14
340,3,0,0,0,13.044746357771428,-0.60379775236178,13.06509467603906,0.9187585985182546,3.14
341,3,0,0,0,13.06509467603906,0.9187585985182546,13.101747371869829,0.5007196488055918,3.14
342,3,0,0,0,13.101747371869829,0.5007196488055918,13.06937719008716,-1.1935900493957552,3.14
343,3,0,0,0,13.06937719008716,-1.1935900493957552,12.01562926082154,-1.6181132194907326,3.14
344,3,0,0,0,12.01562926082154,-1.6181132194907326,11.90403801129195,-2.402179529602607,3.14
345,3,0,0,0,11.90403801129195,-2.402179529602607,11.805172152529792,-1.830078668631732,3.14
346,3,0,0,0,11.805172152529792,-1.830078668631732,11.68679614473849,-2.6613017981802845,3.14
347,3,0,0,0,11.68679614473849,-2.6613017981802845,10.771067264572617,-3.265853556250788,3.14
348,3,0,0,0,10.771067264572617,-3.265853556250788,10.190903547285703,-0.4391872273105414,3.14
349,3,0,0,0,10.190903547285703,-0.4391872273105414,10.112839798692187,-2.3445170827209947,3.14
350,3,0,0,0,10.112839798692187,-2.3445170827209947,9.985801504842742,-2.499908120455941,3.14
351,3,0,0,0,9.985801504842742,-2.499908120455941,9.852955218581007,-2.883074607266352,3.14
352,3,0,0,0,9.852955218581007,-2.883074607266352,8.12289080398633,-2.0359169213875323,3.14
353,3,0,0,0,8.12289080398633,-2.0359169213875323,7.616516928622325,-2.252946918455643,3.14
354,3,0,0,0,7.616516928622325,-2.252946918455643,7.547729505061776,-1.6026626556046883,3.14
355,3,0,0,0,7.547729505061776,-1.6026626556046883,7.431368900504541,-2.687670712922785,3.14
356,3,0,0,0,7.431368900504541,-2.687670712922785,6.467273303484436,-1.6842548866309492,3.14
357,3,0,0,0,6.467273303484436,-1.6842548866309492,6.405066507344576,-1.1662796236108426,3.14
358,3,0,0,0,6.405066507344576,-1.1662796236108426,6.287512770313365,-2.9628997234257874,3.14
359,3,0,0,0,6.287512770313365,-2.9628997234257874,6.170127878566201,-2.1101735400107957,3.14
360,3,0,0,0,6.170127878566201,-2.1101735400107957,4.419849755719582,-3.017821964479268,3.14
361,3,0,0,0,4.419849755719582,-3.017821964479268,4.3017258401538605,-1.9069145609437037,3.14
362,3,0,0,0,4.3017258401538605,-1.9069145609437037,3.4480514083972467,-1.3527062981596572,3.14
363,3,0,0,0,3.4480514083972467,-1.3527062981596572,3.044402839298611,0.284281047603629,3.14
364,3,0,0,0,3.044402839298611,0.284281047603629,3.0045794121347003,-0.8723603240133795,3.14
365,3,0,0,0,3.0045794121347003,-0.8723603240133795,2.978716645352191,-0.2774761058133456,3.14
366,3,0,0,0,2.978716645352191,-0.2774761058133456,3.021229524644419,1.2638312765971342,3.14
367,3,0,0,0,3.021229524644419,1.2638312765971342,3.029274803831203,-0.8271033083109778,3.14
368,3,0,0,0,3.029274803831203,-0.8271033083109778,3.075926040959426,0.503162147274907,3.14
369,3,0,0,0,3.075926040959426,0.503162147274907,3.0843940393905243,0.001896264672432,3.14
370,3,0,0,0,3.0843940393905243,0.001896264672432,3.0827738010442696,0.0857776971765706,3.14
371,3,0,0,0,3.0827738010442696,0.0857776971765706,3.0720860552968827,-0.4690735475552261,3.14
372,3,0,0,0,3.0720860552968827,-0.4690735475552261,3.0634207730085845,-0.0564693970341084,3.14
373,3,0,0,0,3.0634207730085845,-0.0564693970341084,3.097534931657868,0.9100016962729656,3.14
374,3,0,0,0,3.097534931657868,0.9100016962729656,3.1403095985753184,0.7556949087560797,3.14
375,3,0,0,0,3.1403095985753184,0.7556949087560797,3.0618771804651006,0.5760124638615224,3.14
376,3,0,0,0,3.0618771804651006,0.5760124638615224,3.114253065472764,1.2381901642938242,3.14
377,3,0,0,0,3.114253065472764,1.2381901642938242,3.177777440349603,1.2291188510185784,3.14
378,3,0,0,0,3.177777440349603,1.2291188510185784,3.195948378339437,0.0696790677667153,3.14
379,3,0,0,0,3.195948378339437,0.0696790677667153,3.229973788938768,0.9390039535341184,3.14
380,3,0,0,0,3.229973788938768,0.9390039535341184,3.2314311132911504,0.70268639135147,3.14
381,3,0,0,0,3.2314311132911504,0.70268639135147,3.259251766671007,0.3981552084739215,3.14
382,3,0,0,0,3.259251766671007,0.3981552084739215,3.144397471528847,0.7792824551711378,3.14
383,3,0,0,0,3.144397471528847,0.7792824551711378,3.2392167108636185,0.2634471986643247,3.14
384,3,0,0,0,3.2392167108636185,0.2634471986643247,3.260774168028944,0.4119022767108284,3.14
385,3,0,0,0,3.260774168028944,0.4119022767108284,3.255739129973588,-0.5426702369891165,3.14
386,3,0,0,0,3.255739129973588,-0.5426702369891165,3.214748071429835,-0.4026254673018188,3.14
387,3,0,0,0,3.214748071429835,-0.4026254673018188,3.215975022359018,0.1505493484937757,3.14
388,3,0,0,0,3.215975022359018,0.1505493484937757,3.2053080920948926,-0.4387785993600829,3.14
389,3,0,0,0,3.2053080920948926,-0.4387785993600829,3.166133025075562,-0.9367278661099208,3.14
390,3,0,0,0,3.166133025075562,-0.9367278661099208,2.995097737973243,-0.5101719186146125,3.14
391,3,0,0,0,2.995097737973243,-0.5101719186146125,2.954630941592373,-0.8889260124932254,3.14
392,3,0,0,0,2.954630941592373,-0.8889260124932254,2.9215699233820027,-0.3023508730064907,3.14
393,3,0,0,0,2.9215699233820027,-0.3023508730064907,2.907518566503026,-0.275196100471252,3.14
394,3,0,0,0,2.907518566503026,-0.275196100471252,2.8751438934291524,0.9350818333413696,3.14
395,3,0,0,0,2.8751438934291524,0.9350818333413696,2.8678332533718054,0.3847882854111486,3.14
396,3,0,0,0,2.8678332533718054,0.3847882854111486,2.8785441959368394,0.0553709236224922,3.14
397,3,0,0,0,2.8785441959368394,0.0553709236224922,2.9133710547993736,0.973691052989502,3.14
398,3,0,0,0,2.9133710547993736,0.973691052989502,3.011563559863173,0.4951855315539012,3.14
399,3,0,0,0,3.011563559863173,0.4951855315539012,3.0361661325043983,0.3933704490926331,3.14
400,4,0,1,1,0.001302197169476,-0.0694247400478959,0.5154383661229843,1.6358786256454638,5.1000000000000005
401,4,0,0,1,0.5154383661229843,1.6358786256454638,0.6044650074122659,1.797092156941669,5.1000000000000005
402,4,0,0,1,0.6044650074122659,1.797092156941669,0.6867210235040841,1.47464787048611,5.1000000000000005
403,4,0,0,0,0.6867210235040841,1.47464787048611,0.7409200714457314,1.0221621122592406,5.1000000000000005
404,4,0,0,0,0.7409200714457314,1.0221621122592406,0.8267246264286306,2.006040788134686,5.1000000000000005
405,4,0,0,0,0.8267246264286306,2.006040788134686,0.9516146938249576,2.5622886226324897,5.1000000000000005
406,4,0,0,0,0.9516146938249576,2.5622886226324897,1.0470552707685907,1.4400447700300267,5.1000000000000005
407,4,0,0,0,1.0470552707685907,1.4400447700300267,1.122258184967566,1.7675029179860444,5.1000000000000005
408,4,0,0,0,1.122258184967566,1.7675029179860444,2.840601788024695,1.878866611903793,5.1000000000000005
409,4,0,0,0,2.840601788024695,1.878866611903793,4.032455628270435,1.5501434657970967,5.1000000000000005
410,4,0,0,0,4.032455628270435,1.5501434657970967,4.898207061446263,0.8994613909678019,5.1000000000000005
411,4,0,0,0,4.898207061446263,0.8994613909678019,4.912176695036073,0.1318844208524574,5.1000000000000005
412,4,0,0,0,4.912176695036073,0.1318844208524574,4.933790057774911,0.7702631229474305,5.1000000000000005
413,4,0,0,0,4.933790057774911,0.7702631229474305,4.968469268106778,0.6114813018476523,5.1000000000000005
414,4,0,0,0,4.968469268106778,0.6114813018476523,4.986718851783812,0.2313320035994392,5.1000000000000005
415,4,0,0,0,4.986718851783812,0.2313320035994392,4.979855397757016,-0.4829598504242108,5.1000000000000005
416,4,0,0,0,4.979855397757016,-0.4829598504242108,5.180016275032084,0.5141710020225843,5.1000000000000005
417,4,0,0,0,5.180016275032084,0.5141710020225843,5.188441202519448,0.1252579166744091,5.1000000000000005
418,4,0,0,0,5.188441202519448,0.1252579166744091,5.175723604257548,0.0169081572314547,5.1000000000000005
419,4,0,2,0,5.175723604257548,0.0169081572314547,4.949581126290862,-0.8749999120524873,5.1000000000000005
420,4,0,0,0,4.949581126290862,-0.8749999120524873,4.926533452647434,-0.3240316370931513,5.1000000000000005
421,4,0,0,0,4.926533452647434,-0.3240316370931513,4.811562655656466,-0.6433479159504412,5.1000000000000005
422,4,0,2,0,4.811562655656466,-0.6433479159504412,4.94536793450858,0.2929914832234589,5.1000000000000005
423,4,0,0,0,4.94536793450858,0.2929914832234589,5.125691226786724,0.0432261649254464,5.1000000000000005
424,4,0,0,0,5.125691226786724,0.0432261649254464,5.10054581106803,-0.4847067449167853,5.1000000000000005
425,4,0,0,0,5.10054581106803,-0.4847067449167853,5.065194722201719,-0.8015752987712914,5.1000000000000005
426,4,0,0,0,5.065194722201719,-0.8015752987712914,4.954345988743005,-0.9357739138498056,5.1000000000000005
427,4,0,0,0,4.954345988743005,-0.9357739138498056,4.959814394289781,0.3427369331195072,5.1000000000000005
428,4,0,0,0,4.959814394289781,0.3427369331195072,4.726958572607522,-0.6786010347008333,5.1000000000000005
429,4,0,0,0,4.726958572607522,-0.6786010347008333,4.74643444965883,0.4744788719871086,5.1000000000000005
430,4,0,0,0,4.74643444965883,0.4744788719871086,4.773869800198949,0.4510056312959649,5.1000000000000005
431,4,0,0,0,4.773869800198949,0.4510056312959649,5.132623212945715,-0.1655742289517618,5.1000000000000005
432,4,0,0,0,5.132623212945715,-0.1655742289517618,5.157897610268732,0.5703080116874318,5.1000000000000005
433,4,0,0,0,5.157897610268732,0.5703080116874318,5.188416009197692,0.4399034449795748,5.1000000000000005
434,4,0,0,0,5.188416009197692,0.4399034449795748,5.1751088434696335,-0.480658421945359,5.1000000000000005
435,4,0,0,0,5.1751088434696335,-0.480658421945359,5.179221795336119,0.1295402473085224,5.1000000000000005
436,4,0,0,0,5.179221795336119,0.1295402473085224,5.190333988501823,-0.0100321092694073,5.1000000000000005
437,4,0,0,0,5.190333988501823,-0.0100321092694073,5.159845324881832,-0.2187609838044678,5.1000000000000005
438,4,0,0,0,5.159845324881832,-0.2187609838044678,5.14123543250343,-0.6008227498761127,5.1000000000000005
439,4,0,0,0,5.14123543250343,-0.6008227498761127,5.119336029577177,-0.0910598585797163,5.1000000000000005
440,4,0,0,0,5.119336029577177,-0.0910598585797163,5.124418220707256,0.1669907358589466,5.1000000000000005
441,4,0,0,0,5.124418220707256,0.1669907358589466,5.146044971144424,0.4634042342655709,5.1000000000000005
442,4,0,0,0,5.146044971144424,0.4634042342655709,5.19654320913456,-1.0559643613327074,5.1000000000000005
443,4,0,0,0,5.19654320913456,-1.0559643613327074,5.144581463720695,-0.8837428723023814,5.1000000000000005
444,4,0,0,0,5.144581463720695,-0.8837428723023814,5.128733938563981,-0.2042461610873149,5.1000000000000005
445,4,0,0,0,5.128733938563981,-0.2042461610873149,5.122203321293857,-0.2221440217339531,5.1000000000000005
446,4,0,0,0,5.122203321293857,-0.2221440217339531,5.102036170254447,0.0062665873820912,5.1000000000000005
447,4,0,0,0,5.102036170254447,0.0062665873820912,5.069092467908078,-0.1559470936470099,5.1000000000000005
448,4,0,0,0,5.069092467908078,-0.1559470936470099,4.910268445534386,-0.0428742931628935,5.1000000000000005
449,4,0,0,0,4.910268445534386,-0.0428742931628935,4.793855637941968,-0.2438486457076075,5.1000000000000005
450,4,0,0,0,4.793855637941968,-0.2438486457076075,4.808095109609825,0.3218726208073796,5.1000000000000005
451,4,0,0,0,4.808095109609825,0.3218726208073796,4.796828713795908,-0.5640731118134452,5.1000000000000005
452,4,0,0,0,4.796828713795908,-0.5640731118134452,4.757611504708968,-0.5732888385556243,5.1000000000000005
453,4,0,0,0,4.757611504708968,-0.5732888385556243,4.740558600460593,-0.0981410794566894,5.1000000000000005
454,4,0,0,0,4.740558600460593,-0.0981410794566894,4.941709616849752,0.1876282008670104,5.1000000000000005
455,4,0,0,0,4.941709616849752,0.1876282008670104,4.979634655418317,0.914823949354962,5.1000000000000005
456,4,0,0,0,4.979634655418317,0.914823949354962,5.009007262927041,0.4480636297046183,5.1000000000000005
457,4,0,0,0,5.009007262927041,0.4480636297046183,4.972587013991038,0.4590898927873501,5.1000000000000005
458,4,0,0,0,4.972587013991038,0.4590898927873501,5.00489806899666,0.4504868328508007,5.1000000000000005
459,4,0,0,0,5.00489806899666,0.4504868328508007,5.118430371243978,0.4053047239972053,5.1000000000000005
460,4,0,0,0,5.118430371243978,0.4053047239972053,5.12898405721432,0.2091198855031879,5.1000000000000005
461,4,0,0,0,5.12898405721432,0.2091198855031879,5.197552990995371,0.1480104406463191,5.1000000000000005
462,4,0,0,0,5.197552990995371,0.1480104406463191,5.202586547089092,-0.162085550757093,5.1000000000000005
463,4,0,0,0,5.202586547089092,-0.162085550757093,5.066002734848186,0.1163965996325616,5.1000000000000005
464,4,0,0,0,5.066002734848186,0.1163965996325616,5.098243077006469,-0.5457653474581052,5.1000000000000005
465,4,0,0,0,5.098243077006469,-0.5457653474581052,4.9161806669608,0.4281597462862876,5.1000000000000005
466,4,0,0,0,4.9161806669608,0.4281597462862876,4.8926774123552965,0.5833562445908048,5.1000000000000005
467,4,0,0,0,4.8926774123552965,0.5833562445908048,4.891000498392964,-0.1623337462733281,5.1000000000000005
468,4,0,0,0,4.891000498392964,-0.1623337462733281,4.922477305285608,0.151370722767447,5.1000000000000005
469,4,0,0,0,4.922477305285608,0.151370722767447,5.031935263102128,0.1309545666782357,5.1000000000000005
470,4,0,0,0,5.031935263102128,0.1309545666782357,5.10412292683145,0.6651683664648533,5.1000000000000005
471,4,0,0,0,5.10412292683145,0.6651683664648533,5.1117033316995935,-0.1010967427750543,5.1000000000000005
472,4,0,0,0,5.1117033316995935,-0.1010967427750543,5.106850673366139,-0.0012213085148483,5.1000000000000005
473,4,0,0,0,5.106850673366139,-0.0012213085148483,5.127869452160708,0.4306269696868435,5.1000000000000005
474,4,0,0,0,5.127869452160708,0.4306269696868435,5.122381695247689,-0.3637652678405455,5.1000000000000005
475,4,0,0,0,5.122381695247689,-0.3637652678405455,5.1081964519886665,-0.1471807719356693,5.1000000000000005
476,4,0,0,0,5.1081964519886665,-0.1471807719356693,5.240222946066843,0.3909955011209719,5.1000000000000005
477,4,0,0,0,5.240222946066843,0.3909955011209719,5.250039156687757,0.0283956371955127,5.1000000000000005
478,4,0,0,0,5.250039156687757,0.0283956371955127,5.269886815953428,0.5402166487463588,5.1000000000000005
479,4,0,0,0,5.269886815953428,0.5402166487463588,5.262213639884076,-0.3446060736363044,5.1000000000000005
480,4,0,0,0,5.262213639884076,-0.3446060736363044,5.258097453094621,0.277490918395521,5.1000000000000005
481,4,0,0,0,5.258097453094621,0.277490918395521,5.1640348258437765,0.1054617234958747,5.1000000000000005
482,4,0,0,0,5.1640348258437765,0.1054617234958747,5.029770498783607,0.854527444381498,5.1000000000000005
483,4,0,0,0,5.029770498783607,0.854527444381498,5.030257609839962,-0.3651279289001601,5.1000000000000005
484,4,0,0,0,5.030257609839962,-0.3651279289001601,5.035202365168675,0.0030492371891051,5.1000000000000005
485,4,0,0,0,5.035202365168675,0.0030492371891051,5.008923252105137,-0.7126438902403904,5.1000000000000005
486,4,0,0,0,5.008923252105137,-0.7126438902403904,4.99968702847137,-0.0072961437569701,5.1000000000000005
487,4,0,0,0,4.99968702847137,-0.0072961437569701,5.0455003970817325,0.9845462182834628,5.1000000000000005
488,4,0,0,0,5.0455003970817325,0.9845462182834628,5.057940868683474,-0.0548195254036268,5.1000000000000005
489,4,0,0,0,5.057940868683474,-0.0548195254036268,5.047621453357271,0.290734173710309,5.1000000000000005
490,4,0,0,0,5.047621453357271,0.290734173710309,5.071394989032395,-0.2179622339158097,5.1000000000000005
491,4,0,0,0,5.071394989032395,-0.2179622339158097,5.063675800892397,-0.1252343228179105,5.1000000000000005
492,4,0,0,0,5.063675800892397,-0.1252343228179105,5.06308457560646,-0.034096692155383,5.1000000000000005
493,4,0,0,0,5.06308457560646,-0.034096692155383,5.055966609217998,-0.1842957658007249,5.1000000000000005
494,4,0,0,0,5.055966609217998,-0.1842957658007249,5.064618220759037,-0.0468525362314231,5.1000000000000005
495,4,0,2,0,5.064618220759037,-0.0468525362314231,5.059345554007854,-0.1075444955877706,5.1000000000000005
496,4,0,2,0,5.059345554007854,-0.1075444955877706,5.154839236020058,-0.059212121537768,5.1000000000000005
497,4,0,2,0,5.154839236020058,-0.059212121537768,5.133285668253822,-0.5824867595641132,5.1000000000000005
498,4,0,2,0,5.133285668253822,-0.5824867595641132,5.143438641180367,0.5855800056745348,5.1000000000000005
499,4,0,0,0,5.143438641180367,0.5855800056745348,5.036927650517642,-0.570935696768524,5.1000000000000005
500,5,0,3,3,-0.0099981340521273,0.1032969191853169,0.0419072730294833,0.8610095153473674,9.02
501,5,0,0,3,0.0419072730294833,0.8610095153473674,-0.071106873079358,-0.2754716518687221,9.02
502,5,0,0,3,-0.071106873079358,-0.2754716518687221,-0.105010140025781,0.2014030228292887,9.02
503,5,0,1,3,-0.105010140025781,0.2014030228292887,-0.0896823081919457,0.0901468216419216,9.02
504,5,0,1,3,-0.0896823081919457,0.0901468216419216,-0.083145079516984,0.1284050474497717,9.02
505,5,0,1,1,-0.083145079516984,0.1284050474497717,0.2834169890287546,0.4500995474610592,9.02
506,5,0,1,1,0.2834169890287546,0.4500995474610592,0.3453893116009543,1.0633293282133955,9.02
507,5,0,0,1,0.3453893116009543,1.0633293282133955,0.3461874297449058,0.101470175356734,9.02
508,5,0,1,1,0.3461874297449058,0.101470175356734,0.6582165810620086,0.8736797617220358,9.02
509,5,0,0,1,0.6582165810620086,0.8736797617220358,0.7465979803132395,2.051676628668308,9.02
510,5,0,0,1,0.7465979803132395,2.051676628668308,1.400674778066752,0.1669694768610437,9.02
511,5,0,0,0,1.400674778066752,0.1669694768610437,2.0712921087394878,0.5640925280920439,9.02
512,5,0,0,0,2.0712921087394878,0.5640925280920439,3.614515043398952,2.164488048997964,9.02
513,5,0,0,0,3.614515043398952,2.164488048997964,3.713027174210752,1.5272574464224518,9.02
514,5,0,0,0,3.713027174210752,1.5272574464224518,3.836167094467642,2.7042458356600885,9.02
515,5,0,0,0,3.836167094467642,2.7042458356600885,4.437975912446733,2.3254271061685667,9.02
516,5,0,0,0,4.437975912446733,2.3254271061685667,6.065211331753813,1.3423774147673004,9.02
517,5,0,0,0,6.065211331753813,1.3423774147673004,6.117169116188251,1.1058987656867607,9.02
518,5,0,0,0,6.117169116188251,1.1058987656867607,6.197171084093981,1.9266318222662813,9.02
519,5,0,0,0,6.197171084093981,1.9266318222662813,6.587439787954581,2.330962627090148,9.02
520,5,0,0,0,6.587439787954581,2.330962627090148,6.697014036064172,2.126306452197839,9.02
521,5,0,0,0,6.697014036064172,2.126306452197839,7.288340341660656,2.2371585074915346,9.02
522,5,0,0,0,7.288340341660656,2.2371585074915346,7.373205729619644,1.5387296834598496,9.02
523,5,0,0,0,7.373205729619644,1.5387296834598496,7.484080674113866,2.371856075372028,9.02
524,5,0,0,0,7.484080674113866,2.371856075372028,7.6040490791591075,2.225612495073689,9.02
525,5,0,0,0,7.6040490791591075,2.225612495073689,8.539449306200307,0.6953252173484238,9.02
526,5,0,0,0,8.539449306200307,0.6953252173484238,8.925233378668814,-0.0715212555218462,9.02
527,5,0,0,0,8.925233378668814,-0.0715212555218462,8.954413605870526,0.7433171936951981,9.02
528,5,0,0,0,8.954413605870526,0.7433171936951981,8.933867996588974,-0.1104113319242411,9.02
529,5,0,0,0,8.933867996588974,-0.1104113319242411,8.93062260073783,0.5358264572817693,9.02
530,5,0,0,0,8.93062260073783,0.5358264572817693,8.997046960053483,-0.3803192568205066,9.02
531,5,0,0,0,8.997046960053483,-0.3803192568205066,8.969375626637012,0.4133329961100796,9.02
532,5,0,0,0,8.969375626637012,0.4133329961100796,8.993171557874275,0.2753855132674381,9.02
533,5,0,0,0,8.993171557874275,0.2753855132674381,9.09073021486762,0.0385424500808875,9.02
534,5,0,0,0,9.09073021486762,0.0385424500808875,9.102668687166824,-0.0472875602609828,9.02
535,5,0,0,0,9.102668687166824,-0.0472875602609828,9.09642255414805,-0.2563093920104053,9.02
536,5,0,0,0,9.09642255414805,-0.2563093920104053,9.077967847540002,-0.389566489952577,9.02
537,5,0,0,0,9.077967847540002,-0.389566489952577,9.05578681883053,-0.4867300265076739,9.02
538,5,0,0,0,9.05578681883053,-0.4867300265076739,9.05488914589429,0.0878780249659523,9.02
539,5,0,0,0,9.05488914589429,0.0878780249659523,9.030248972791696,-0.7167500068018283,9.02
540,5,0,0,0,9.030248972791696,-0.7167500068018283,8.989298518487917,-0.8270918900750851,9.02
541,5,0,0,0,8.989298518487917,-0.8270918900750851,8.958377578821635,-0.4600878843989099,9.02
542,5,0,0,0,8.958377578821635,-0.4600878843989099,8.9506508784343,-0.0713081104598782,9.02
543,5,0,0,0,8.9506508784343,-0.0713081104598782,8.952468911478922,0.0371694950590798,9.02
544,5,0,0,0,8.952468911478922,0.0371694950590798,8.956922046136524,0.0007477408220395,9.02
545,5,0,2,0,8.956922046136524,0.0007477408220395,8.928839888818331,0.1605423448421556,9.02
546,5,0,0,0,8.928839888818331,0.1605423448421556,8.928924107165791,-0.1214296168242103,9.02
547,5,0,0,0,8.928924107165791,-0.1214296168242103,8.966793152033436,1.02244604480526,9.02
548,5,0,0,0,8.966793152033436,1.02244604480526,8.983131287612295,0.0469954509470786,9.02
549,5,0,0,0,8.983131287612295,0.0469954509470786,9.034401937116163,-0.7570708368504944,9.02
550,5,0,2,0,9.034401937116163,-0.7570708368504944,9.016503119608068,-1.0636468546734916,9.02
551,5,0,2,0,9.016503119608068,-1.0636468546734916,8.999776860406413,-0.103804818160145,9.02
552,5,0,0,0,8.999776860406413,-0.103804818160145,8.895891582271792,-0.0203456312376325,9.02
553,5,0,0,0,8.895891582271792,-0.0203456312376325,8.887691886226582,-0.2333082301423638,9.02
554,5,0,0,0,8.887691886226582,-0.2333082301423638,9.013233630337318,0.2091983258951834,9.02
555,5,0,2,0,9.013233630337318,0.2091983258951834,9.009182336232398,-0.0608559679195001,9.02
556,5,0,0,0,9.009182336232398,-0.0608559679195001,8.9951969696753,-0.2521830781425312,9.02
557,5,0,2,0,8.9951969696753,-0.2521830781425312,8.994748509690844,-0.1412886948499366,9.02
558,5,0,2,0,8.994748509690844,-0.1412886948499366,8.99457497585784,-0.1719034425694782,9.02
559,5,0,0,0,8.99457497585784,-0.1719034425694782,8.975207262854685,-0.4812732676144619,9.02
560,5,0,2,0,8.975207262854685,-0.4812732676144619,8.996196358980374,-0.4996779232070072,9.02
561,5,0,2,0,8.996196358980374,-0.4996779232070072,8.986014268659407,-0.0610811963870936,9.02
562,5,0,2,0,8.986014268659407,-0.0610811963870936,8.987383781983157,0.1396945373234154,9.02
563,5,0,2,0,8.987383781983157,0.1396945373234154,8.99014095155967,0.0437464309351265,9.02
564,5,0,2,0,8.99014095155967,0.0437464309351265,9.014597510031988,0.5194492743206722,9.02
565,5,0,2,0,9.014597510031988,0.5194492743206722,8.732007774984266,-0.1568697735228572,9.02
566,5,0,2,0,8.732007774984266,-0.1568697735228572,8.742360250723216,0.3062207425206297,9.02
567,5,0,2,0,8.742360250723216,0.3062207425206297,8.757721571026691,0.1335799947770722,9.02
568,5,0,2,0,8.757721571026691,0.1335799947770722,8.75976155828072,0.0599733623405901,9.02
569,5,0,2,0,8.75976155828072,0.0599733623405901,8.864037124394747,-0.0069289604427089,9.02
570,5,0,2,0,8.864037124394747,-0.0069289604427089,8.89315335132024,0.7077915185916175,9.02
571,5,0,2,0,8.89315335132024,0.7077915185916175,8.962849257974618,0.1336062360811925,9.02
572,5,0,0,0,8.962849257974618,0.1336062360811925,9.00490857042094,0.0070632338013141,9.02
573,5,0,0,0,9.00490857042094,0.0070632338013141,8.988250881910965,-0.4979956027286277,9.02
574,5,0,0,0,8.988250881910965,-0.4979956027286277,8.997299411857755,0.4264453061767159,9.02
575,5,0,0,0,8.997299411857755,0.4264453061767159,9.084385736372855,0.6303368517122732,9.02
576,5,0,0,0,9.084385736372855,0.6303368517122732,9.133528660113024,0.7807260150079616,9.02
577,5,0,0,0,9.133528660113024,0.7807260150079616,9.153445442273972,0.2699434485589948,9.02
578,5,0,0,0,9.153445442273972,0.2699434485589948,9.16651279653081,0.1527178951147076,9.02
579,5,0,0,0,9.16651279653081,0.1527178951147076,9.180013592825022,0.4353863359030561,9.02
580,5,0,0,0,9.180013592825022,0.4353863359030561,9.163739630846564,-0.5409678640895335,9.02
581,5,0,0,0,9.163739630846564,-0.5409678640895335,9.1904825056359,0.9200824276019764,9.02
582,5,0,0,0,9.1904825056359,0.9200824276019764,9.102733958667816,-0.4523576783992118,9.02
583,5,0,0,0,9.102733958667816,-0.4523576783992118,9.120978285135877,0.5422224561417974,9.02
584,5,0,0,0,9.120978285135877,0.5422224561417974,9.017519642065457,-0.3628170337679527,9.02
585,5,0,0,0,9.017519642065457,-0.3628170337679527,9.095883655745707,1.1255575233831028,9.02
586,5,0,0,0,9.095883655745707,1.1255575233831028,9.120776379655943,0.2521641817298343,9.02
587,5,0,0,0,9.120776379655943,0.2521641817298343,9.007232593954594,0.3440746109763354,9.02
588,5,0,0,0,9.007232593954594,0.3440746109763354,9.000669728307395,-0.5664146017259742,9.02
589,5,0,0,0,9.000669728307395,-0.5664146017259742,8.985056625411422,0.0283458702906356,9.02
590,5,0,0,0,8.985056625411422,0.0283458702906356,8.988302261162064,0.1235455573477472,9.02
591,5,0,0,0,8.988302261162064,0.1235455573477472,9.003540441053916,0.2916781531801682,9.02
592,5,0,0,0,9.003540441053916,0.2916781531801682,8.993196892980828,-0.4889062118514219,9.02
593,5,0,0,0,8.993196892980828,-0.4889062118514219,8.99606430060714,0.2739518372499009,9.02
594,5,0,0,0,8.99606430060714,0.2739518372499009,9.00094472438432,0.2892423701442974,9.02
595,5,0,0,0,9.00094472438432,0.2892423701442974,9.108935331640918,0.4913596540070692,9.02
596,5,0,0,0,9.108935331640918,0.4913596540070692,9.215331183631935,0.180012188887728,9.02
597,5,0,0,0,9.215331183631935,0.180012188887728,9.27884476513974,-1.0127788044997232,9.02
598,5,0,0,0,9.27884476513974,-1.0127788044997232,9.125612469968369,0.0872455500830886,9.02
599,5,0,0,0,9.125612469968369,0.0872455500830886,8.855259999820037,0.5485647936013274,9.02
600,6,3,1,1,-0.0049426589254212,0.0724808575468504,0.0082959882500921,0.3492817207230294,-2.35
601,6,3,3,1,0.0082959882500921,0.3492817207230294,0.0181701094447485,0.0291195121136074,-2.35
602,6,3,1,1,0.0181701094447485,0.0291195121136074,0.0056328279855185,-0.4778323049713,-2.35
603,6,3,1,1,0.0056328279855185,-0.4778323049713,-0.2959012281865117,-1.6043565795117196,-2.35
604,6,3,3,1,-0.2959012281865117,-1.6043565795117196,-0.3803168602911161,-1.6003651827276042,-2.35
605,6,3,1,1,-0.3803168602911161,-1.6003651827276042,-1.780299025527296,-1.8646277582534827,-2.35
606,6,3,1,1,-1.780299025527296,-1.8646277582534827,-1.8909663558786571,-2.521303798607771,-2.35
607,6,3,1,1,-1.8909663558786571,-2.521303798607771,-1.9941225025421416,-1.9112715109201568,-2.35
608,6,3,1,1,-1.9941225025421416,-1.9112715109201568,-2.086950125059796,-1.8144150096534597,-2.35
609,6,3,1,1,-2.086950125059796,-1.8144150096534597,-4.506170804676241,-2.492034473851896,-2.35
610,6,3,1,1,-4.506170804676241,-2.492034473851896,-6.403641072652309,-0.9251977581598484,-2.35
611,6,3,3,1,-6.403641072652309,-0.9251977581598484,-6.522102327412223,-2.9657271526411706,-2.35
612,6,3,3,1,-6.522102327412223,-2.9657271526411706,-6.642461342005813,-2.2951622040160893,-2.35
613,6,3,3,3,-6.642461342005813,-2.2951622040160893,-6.7945979895533855,-3.370490069324744,-2.35
614,6,3,1,3,-6.7945979895533855,-3.370490069324744,-6.921258705772188,-2.1673375814015934,-2.35
615,6,3,3,3,-6.921258705772188,-2.1673375814015934,-8.115510940415426,-0.6872262123041826,-2.35
616,6,3,1,3,-8.115510940415426,-0.6872262123041826,-8.18738920262615,-1.9400800573505648,-2.35
617,6,3,1,3,-8.18738920262615,-1.9400800573505648,-8.684913707146274,-1.6210143876092291,-2.35
618,6,3,3,3,-8.684913707146274,-1.6210143876092291,-8.788633964884001,-2.1311501728188333,-2.35
619,6,3,3,3,-8.788633964884001,-2.1311501728188333,-8.848879574295953,-0.7989373353189348,-2.35
620,6,3,1,3,-8.848879574295953,-0.7989373353189348,-8.880220018634516,-0.7396909451572253,-2.35
621,6,3,3,3,-8.880220018634516,-0.7396909451572253,-9.62424412186218,-2.02519562097931,-2.35
622,6,3,3,3,-9.62424412186218,-2.02519562097931,-9.754285720253764,-2.938042102918806,-2.35
623,6,3,3,3,-9.754285720253764,-2.938042102918806,-11.289167804546029,-2.492369314303672,-2.35
624,6,3,3,3,-11.289167804546029,-2.492369314303672,-11.360390990362983,-1.0271906617132915,-2.35
625,6,3,3,3,-11.360390990362983,-1.0271906617132915,-12.535131266105704,-3.412105955862131,-2.35
626,6,3,3,3,-12.535131266105704,-3.412105955862131,-12.637094205766452,-1.269675784959316,-2.35
627,6,3,3,3,-12.637094205766452,-1.269675784959316,-12.916973515475078,-1.9760010276575235,-2.35
628,6,3,3,3,-12.916973515475078,-1.9760010276575235,-14.456444757853518,-1.9092802243466864,-2.35
629,6,3,1,3,-14.456444757853518,-1.9092802243466864,-15.853930586891122,-2.4657880017131246,-2.35
630,6,3,3,3,-15.853930586891122,-2.4657880017131246,-15.989087531905868,-2.972665979235517,-2.35
631,6,3,3,3,-15.989087531905868,-2.972665979235517,-16.110325188982916,-2.2646472634023644,-2.35
632,6,3,3,3,-16.110325188982916,-2.2646472634023644,-18.101490672516807,-2.164322864521437,-2.35
633,6,3,3,3,-18.101490672516807,-2.164322864521437,-18.44481704614296,-2.32700664559534,-2.35
634,6,3,3,3,-18.44481704614296,-2.32700664559534,-19.678430449899945,-1.8304921860999048,-2.35
635,6,3,1,3,-19.678430449899945,-1.8304921860999048,-19.782920934811145,-2.220292100946011,-2.35
636,6,3,3,3,-19.782920934811145,-2.220292100946011,-21.788306047090025,-2.4774433846328194,-2.35
637,6,3,3,3,-21.788306047090025,-2.4774433846328194,-21.89450935267929,-2.028643471211022,-2.35
638,6,3,3,3,-21.89450935267929,-2.028643471211022,-22.156443948869,-2.462759074627168,-2.35
639,6,3,3,3,-22.156443948869,-2.462759074627168,-22.26537033913759,-2.0622756524003645,-2.35
640,6,3,3,3,-22.26537033913759,-2.0622756524003645,-23.70511247624037,-1.6975933495782876,-2.35
641,6,3,3,3,-23.70511247624037,-1.6975933495782876,-24.27181657478113,-2.404723800805093,-2.35
642,6,3,3,3,-24.27181657478113,-2.404723800805093,-24.385819275243392,-2.2096632141859414,-2.35
643,6,3,3,3,-24.385819275243392,-2.2096632141859414,-26.04093025431773,-2.8149808951195627,-2.35
644,6,3,3,3,-26.04093025431773,-2.8149808951195627,-26.805860226388237,-1.4606609105643644,-2.35
645,6,3,3,3,-26.805860226388237,-1.4606609105643644,-28.327205168155224,-2.3425085467696785,-2.35
646,6,3,3,3,-28.327205168155224,-2.3425085467696785,-30.17810016519884,-1.1018232350028243,-2.35
647,6,3,3,3,-30.17810016519884,-1.1018232350028243,-30.26036575464478,-1.9881167622382012,-2.35
648,6,3,3,3,-30.26036575464478,-1.9881167622382012,-30.35581138783387,-1.838373497297136,-2.35
649,6,3,3,3,-30.35581138783387,-1.838373497297136,-30.4263024385283,-1.2055313680946833,-2.35
650,6,3,3,3,-30.4263024385283,-1.2055313680946833,-31.60736124858081,-2.320121002117617,-2.35
651,6,3,3,3,-31.60736124858081,-2.320121002117617,-31.72386530785214,-2.361605727798336,-2.35
652,6,3,3,3,-31.72386530785214,-2.361605727798336,-33.03665638989797,-2.6822141545638263,-2.35
653,6,3,3,3,-33.03665638989797,-2.6822141545638263,-33.15886862791847,-2.28231295821749,-2.35
654,6,3,3,3,-33.15886862791847,-2.28231295821749,-33.486608034459465,-2.2674703267140237,-2.35
655,6,3,3,3,-33.486608034459465,-2.2674703267140237,-33.59218835890456,-2.132823066417392,-2.35
656,6,3,3,3,-33.59218835890456,-2.132823066417392,-34.04366717253064,-3.5096968215926183,-2.35
657,6,3,1,3,-34.04366717253064,-3.5096968215926183,-34.16403023488169,-1.9230906152419789,-2.35
658,6,3,3,3,-34.16403023488169,-1.9230906152419789,-34.27628665905586,-2.334618725094942,-2.35
659,6,3,3,3,-34.27628665905586,-2.334618725094942,-34.41941989055623,-3.038841522047025,-2.35
660,6,3,3,3,-34.41941989055623,-3.038841522047025,-34.55740764379455,-2.413805948632392,-2.35
661,6,3,3,3,-34.55740764379455,-2.413805948632392,-35.88343422541131,-2.346810232115056,-2.35
662,6,3,3,3,-35.88343422541131,-2.346810232115056,-35.99996932390379,-2.544305288798397,-2.35
663,6,3,3,3,-35.99996932390379,-2.544305288798397,-36.15390767754933,-3.22652747294322,-2.35
664,6,3,3,3,-36.15390767754933,-3.22652747294322,-38.02991651402048,-3.0451022847077733,-2.35
665,6,3,3,3,-38.02991651402048,-3.0451022847077733,-39.14272842903456,-1.4724286915625993,-2.35
666,6,3,3,3,-39.14272842903456,-1.4724286915625993,-40.76041534593272,-2.5596636451957484,-2.35
667,6,3,3,3,-40.76041534593272,-2.5596636451957484,-41.05448324444181,-2.5654882320559684,-2.35
668,6,3,3,3,-41.05448324444181,-2.5654882320559684,-41.17382881548753,-2.357635407686123,-2.35
669,6,3,3,3,-41.17382881548753,-2.357635407686123,-41.299786841107725,-2.4441533753002616,-2.35
670,6,3,3,3,-41.299786841107725,-2.4441533753002616,-41.59156883051075,-2.6006192795233862,-2.35
671,6,3,3,3,-41.59156883051075,-2.6006192795233862,-41.71147531908519,-1.995682806207208,-2.35
672,6,3,3,3,-41.71147531908519,-1.995682806207208,-41.8136879051641,-2.227228741963029,-2.35
673,6,3,3,3,-41.8136879051641,-2.227228741963029,-42.16910795329539,-1.9745348044052269,-2.35
674,6,3,3,3,-42.16910795329539,-1.9745348044052269,-42.27090433486815,-2.2093595765729592,-2.35
675,6,3,3,3,-42.27090433486815,-2.2093595765729592,-43.97404743044699,-2.444246459379364,-2.35
676,6,3,3,3,-43.97404743044699,-2.444246459379364,-44.102958949125565,-2.5500598218598807,-2.35
677,6,3,3,3,-44.102958949125565,-2.5500598218598807,-44.21029783646096,-2.0386894200437897,-2.35
678,6,3,3,3,-44.21029783646096,-2.0386894200437897,-44.34476248282019,-2.956224051418988,-2.35
679,6,3,3,3,-44.34476248282019,-2.956224051418988,-44.74708757835831,-1.6548584727480746,-2.35
680,6,3,3,3,-44.74708757835831,-1.6548584727480746,-44.81757760375136,-1.3103201266072977,-2.35
681,6,3,3,3,-44.81757760375136,-1.3103201266072977,-44.94228841121024,-3.278867651126502,-2.35
682,6,3,3,3,-44.94228841121024,-3.278867651126502,-45.07381116803199,-2.2287189278856108,-2.35
683,6,3,3,3,-45.07381116803199,-2.2287189278856108,-46.92791758198985,-2.8224860704680648,-2.35
684,6,3,3,3,-46.92791758198985,-2.8224860704680648,-47.34317552761953,-2.339836232767848,-2.35
685,6,3,3,3,-47.34317552761953,-2.339836232767848,-47.4624434519932,-2.367748787797947,-2.35
686,6,3,3,3,-47.4624434519932,-2.367748787797947,-49.28681376227434,-2.4524768421022136,-2.35
687,6,3,3,3,-49.28681376227434,-2.4524768421022136,-50.87898322895383,-2.352232630075876,-2.35
688,6,3,3,3,-50.87898322895383,-2.352232630075876,-50.98650185937751,-2.0599902400515786,-2.35
689,6,3,3,3,-50.98650185937751,-2.0599902400515786,-51.448524015197286,-2.2480371750644066,-2.35
690,6,3,3,3,-51.448524015197286,-2.2480371750644066,-52.1628089641417,-1.996417020953456,-2.35
691,6,3,3,3,-52.1628089641417,-1.996417020953456,-53.30299264063833,-2.065645624904911,-2.35
692,6,3,3,3,-53.30299264063833,-2.065645624904911,-53.40067356552724,-1.9054552596441905,-2.35
693,6,3,3,3,-53.40067356552724,-1.9054552596441905,-53.49708422334451,-1.8806871582048263,-2.35
694,6,3,3,3,-53.49708422334451,-1.8806871582048263,-53.61728630216157,-2.841511509953562,-2.35
695,6,3,3,3,-53.61728630216157,-2.841511509953562,-53.74212783846558,-2.255142762540329,-2.35
696,6,3,3,3,-53.74212783846558,-2.255142762540329,-53.86094356607732,-2.416264064381635,-2.35
697,6,3,3,3,-53.86094356607732,-2.416264064381635,-54.715207207589685,-1.63565847566889,-2.35
698,6,3,3,3,-54.715207207589685,-1.63565847566889,-55.621462771108455,-3.291875330596968,-2.35
699,6,3,3,3,-55.621462771108455,-3.291875330596968,-57.5696695951131,-2.8657161644254905,-2.35
700,7,3,3,3,-0.0058334780677577,0.0865962056552156,-0.0705014531912503,-0.6447862591864704,-1.75
701,7,3,1,3,-0.0705014531912503,-0.6447862591864704,-0.129599261446252,-1.378382604927871,-1.75
702,7,3,3,3,-0.129599261446252,-1.378382604927871,-0.991315973895634,-1.722367758940431,-1.75
703,7,3,3,3,-0.991315973895634,-1.722367758940431,-1.0575044895907069,-1.0827053397803854,-1.75
704,7,3,3,3,-1.0575044895907069,-1.0827053397803854,-1.5318257424488402,-1.850119559970911,-1.75
705,7,3,3,3,-1.5318257424488402,-1.850119559970911,-3.0932737849931207,-1.4965265557327758,-1.75
706,7,3,3,3,-3.0932737849931207,-1.4965265557327758,-3.604070005461034,-1.3698097982009991,-1.75
707,7,3,3,3,-3.604070005461034,-1.3698097982009991,-3.921882735745692,-1.119134553213453,-1.75
708,7,3,3,3,-3.921882735745692,-1.119134553213453,-4.008222563210079,-1.9322521160429489,-1.75
709,7,3,3,3,-4.008222563210079,-1.9322521160429489,-4.114867045775336,-2.247896056110561,-1.75
710,7,3,3,3,-4.114867045775336,-2.247896056110561,-4.209916517060991,-1.6953147467965142,-1.75
711,7,3,3,3,-4.209916517060991,-1.6953147467965142,-4.292694159793039,-1.7390402785174075,-1.75
712,7,3,3,3,-4.292694159793039,-1.7390402785174075,-4.384146997995555,-1.936572031610907,-1.75
713,7,3,3,3,-4.384146997995555,-1.936572031610907,-5.046839251588671,-0.8476842227029889,-1.75
714,7,3,3,3,-5.046839251588671,-0.8476842227029889,-5.132379714475045,-2.035346164350491,-1.75
715,7,3,3,3,-5.132379714475045,-2.035346164350491,-5.9670554394592585,-2.1926398576280044,-1.75
716,7,3,3,3,-5.9670554394592585,-2.1926398576280044,-6.902841830672657,-1.3744054041538885,-1.75
717,7,3,3,3,-6.902841830672657,-1.3744054041538885,-6.98712808129767,-1.7451820958712148,-1.75
718,7,3,1,3,-6.98712808129767,-1.7451820958712148,-7.600765133897166,-1.7234042663868427,-1.75
719,7,3,3,3,-7.600765133897166,-1.7234042663868427,-7.67799093425189,-1.5481780064047688,-1.75
720,7,3,3,3,-7.67799093425189,-1.5481780064047688,-8.616115234697157,-1.817610554464389,-1.75
721,7,3,3,3,-8.616115234697157,-1.817610554464389,-9.703579559826348,-1.0151273373181449,-1.75
722,7,3,3,3,-9.703579559826348,-1.0151273373181449,-10.48400778606224,-1.6137157350930549,-1.75
723,7,3,3,3,-10.48400778606224,-1.6137157350930549,-10.757661212549758,-2.588966690897325,-1.75
724,7,3,3,3,-10.757661212549758,-2.588966690897325,-10.858757220142229,-1.6544135246552347,-1.75
725,7,3,3,3,-10.858757220142229,-1.6544135246552347,-10.92648840218486,-1.324291187939019,-1.75
726,7,3,3,3,-10.92648840218486,-1.324291187939019,-12.28823824573688,-2.109303811571514,-1.75
727,7,3,3,3,-12.28823824573688,-2.109303811571514,-13.501845091302298,-1.7899770470585266,-1.75
728,7,3,1,3,-13.501845091302298,-1.7899770470585266,-13.622342339535232,-2.6916276646101656,-1.75
729,7,3,3,3,-13.622342339535232,-2.6916276646101656,-13.744540179034274,-2.183582808167739,-1.75
730,7,3,3,3,-13.744540179034274,-2.183582808167739,-13.811441669070284,-0.9299999257292824,-1.75
731,7,3,3,3,-13.811441669070284,-0.9299999257292824,-13.886927090055392,-1.7360898852760844,-1.75
732,7,3,3,3,-13.886927090055392,-1.7360898852760844,-13.968065843488723,-1.6265089599374174,-1.75
733,7,3,3,3,-13.968065843488723,-1.6265089599374174,-14.028394900706582,-1.0353053072155265,-1.75
734,7,3,3,3,-14.028394900706582,-1.0353053072155265,-14.106175275894104,-1.8194225050728945,-1.75
735,7,3,3,3,-14.106175275894104,-1.8194225050728945,-15.291106247076971,-2.19228910645959,-1.75
736,7,3,3,3,-15.291106247076971,-2.19228910645959,-16.322102600707534,-1.7232604679778074,-1.75
737,7,3,3,3,-16.322102600707534,-1.7232604679778074,-16.61385297110985,-1.26599496113453,-1.75
738,7,3,3,3,-16.61385297110985,-1.26599496113453,-17.54561328880018,-1.674958483314776,-1.75
739,7,3,3,3,-17.54561328880018,-1.674958483314776,-18.05620226898466,-3.0293651797024888,-1.75
740,7,3,3,3,-18.05620226898466,-3.0293651797024888,-18.175199221184904,-1.9638113965800497,-1.75
741,7,3,3,3,-18.175199221184904,-1.9638113965800497,-18.26386962193037,-1.6300301899315863,-1.75
742,7,3,3,3,-18.26386962193037,-1.6300301899315863,-19.87095763009006,-1.7656227806994615,-1.75
743,7,3,3,3,-19.87095763009006,-1.7656227806994615,-21.348175354599977,-2.011345171256084,-1.75
744,7,3,3,3,-21.348175354599977,-2.011345171256084,-22.753379556576288,-1.344273500915937,-1.75
745,7,3,3,3,-22.753379556576288,-1.344273500915937,-23.199582234379776,-1.2510777538684064,-1.75
746,7,3,3,3,-23.199582234379776,-1.2510777538684064,-24.65742958813469,-1.6197854726887155,-1.75
747,7,3,3,3,-24.65742958813469,-1.6197854726887155,-24.74529339708278,-1.664249679264913,-1.75
748,7,3,3,3,-24.74529339708278,-1.664249679264913,-25.21872198410662,-1.6214076726057682,-1.75
749,7,3,3,3,-25.21872198410662,-1.6214076726057682,-25.291692641838512,-1.3809473590014845,-1.75
750,7,3,3,3,-25.291692641838512,-1.3809473590014845,-25.51630288925574,-1.299963725291945,-1.75
751,7,3,3,3,-25.51630288925574,-1.299963725291945,-25.61267022951988,-2.1538816402013423,-1.75
752,7,3,3,3,-25.61267022951988,-2.1538816402013423,-26.59855872527998,-1.397096404452167,-1.75
753,7,3,3,3,-26.59855872527998,-1.397096404452167,-28.0670768215086,-1.560852744780775,-1.75
754,7,3,3,3,-28.0670768215086,-1.560852744780775,-28.12676771199297,-1.0375793679746483,-1.75
755,7,3,3,3,-28.12676771199297,-1.0375793679746483,-28.202293310361128,-1.673928007633441,-1.75
756,7,3,3,3,-28.202293310361128,-1.673928007633441,-29.8259879342572,-1.4688674875873775,-1.75
757,7,3,3,3,-29.8259879342572,-1.4688674875873775,-29.88646382164769,-1.157316307632278,-1.75
758,7,3,3,3,-29.88646382164769,-1.157316307632278,-29.93608073480115,-1.066207671527684,-1.75
759,7,3,3,3,-29.93608073480115,-1.066207671527684,-30.841046490159624,-1.6524343044387122,-1.75
760,7,3,3,3,-30.841046490159624,-1.6524343044387122,-32.12905628253158,-1.408065477628986,-1.75
761,7,3,3,3,-32.12905628253158,-1.408065477628986,-33.49575513522701,-1.658471204732065,-1.75
762,7,3,3,3,-33.49575513522701,-1.658471204732065,-33.9669383018244,-1.470745454778533,-1.75
763,7,3,3,3,-33.9669383018244,-1.470745454778533,-34.02396514063227,-1.1850090732683425,-1.75
764,7,3,3,3,-34.02396514063227,-1.1850090732683425,-34.128312393351784,-2.379404679257389,-1.75
765,7,3,3,3,-34.128312393351784,-2.379404679257389,-34.21122420668533,-1.2655045092103632,-1.75
766,7,3,3,3,-34.21122420668533,-1.2655045092103632,-35.81998303440462,-2.3020792222985365,-1.75
767,7,3,3,3,-35.81998303440462,-2.3020792222985365,-35.89367395968969,-1.1459127222094745,-1.75
768,7,3,3,3,-35.89367395968969,-1.1459127222094745,-37.53802200112554,-1.2638828217288425,-1.75
769,7,3,3,3,-37.53802200112554,-1.2638828217288425,-38.28750401509972,-1.3746033626697236,-1.75
770,7,3,3,3,-38.28750401509972,-1.3746033626697236,-38.38332853026533,-2.237247125841594,-1.75
771,7,3,3,3,-38.38332853026533,-2.237247125841594,-38.47252082512424,-1.568573264328257,-1.75
772,7,3,3,3,-38.47252082512424,-1.568573264328257,-38.57850166259824,-2.3207094752547848,-1.75
773,7,3,3,3,-38.57850166259824,-2.3207094752547848,-38.66876590201141,-1.5713639462913338,-1.75
774,7,3,3,3,-38.66876590201141,-1.5713639462913338,-38.731397397894014,-1.0822312941970544,-1.75
775,7,3,3,3,-38.731397397894014,-1.0822312941970544,-38.8245510183219,-2.3062324239824887,-1.75
776,7,3,3,3,-38.8245510183219,-2.3062324239824887,-38.921808316261405,-1.7729534911147715,-1.75
777,7,3,3,3,-38.921808316261405,-1.7729534911147715,-40.35589508766563,-2.4022649100543183,-1.75
778,7,3,3,3,-40.35589508766563,-2.4022649100543183,-40.46650765665448,-2.029874229550802,-1.75
779,7,3,3,3,-40.46650765665448,-2.029874229550802,-40.53814666857031,-1.139770279247902,-1.75
780,7,3,3,3,-40.53814666857031,-1.139770279247902,-41.68207793790033,-2.0733623044114267,-1.75
781,7,3,3,3,-41.68207793790033,-2.0733623044114267,-41.77937682219665,-1.8316853173594645,-1.75
782,7,3,3,3,-41.77937682219665,-1.8316853173594645,-42.38739034798329,-1.593232551032942,-1.75
783,7,3,3,3,-42.38739034798329,-1.593232551032942,-42.4811339035554,-2.003860706527312,-1.75
784,7,3,3,3,-42.4811339035554,-2.003860706527312,-43.508334360752,-1.7170881638077378,-1.75
785,7,3,3,3,-43.508334360752,-1.7170881638077378,-43.77701341543949,-1.2565611380719306,-1.75
786,7,3,3,3,-43.77701341543949,-1.2565611380719306,-43.86533140901475,-2.009844269502065,-1.75
787,7,3,3,3,-43.86533140901475,-2.009844269502065,-43.952227183981854,-1.6275088462286924,-1.75
788,7,3,3,3,-43.952227183981854,-1.6275088462286924,-44.01239616490305,-1.0534484608329675,-1.75
789,7,3,3,3,-44.01239616490305,-1.0534484608329675,-44.100012178140645,-2.1942845792904744,-1.75
790,7,3,3,3,-44.100012178140645,-2.1942845792904744,-44.20113276882048,-1.81156303315347,-1.75
791,7,3,3,3,-44.20113276882048,-1.81156303315347,-44.31720594808351,-2.7925181139810067,-1.75
792,7,3,3,3,-44.31720594808351,-2.7925181139810067,-45.96219522284067,-1.9362405114507464,-1.75
793,7,3,3,3,-45.96219522284067,-1.9362405114507464,-46.55840027095895,-1.9721788643333231,-1.75
794,7,3,3,3,-46.55840027095895,-1.9721788643333231,-47.585115478127406,-1.9450728773612924,-1.75
795,7,3,3,3,-47.585115478127406,-1.9450728773612924,-49.18391118793562,-1.366440600099735,-1.75
796,7,3,3,3,-49.18391118793562,-1.366440600099735,-49.279660491432885,-2.2050192810435347,-1.75
797,7,3,3,3,-49.279660491432885,-2.2050192810435347,-49.36709269037926,-1.5564805474442125,-1.75
798,7,3,3,3,-49.36709269037926,-1.5564805474442125,-50.004193853410165,-1.388879704849799,-1.75
799,7,3,3,3,-50.004193853410165,-1.388879704849799,-50.08078003818829,-1.6411303112955302,-1.75
800,8,3,3,3,0.0031188490580226,-0.0502032918394871,-0.0069315571215599,-0.2706719579839785,-1.45
801,8,3,1,3,-0.0069315571215599,-0.2706719579839785,-0.9830507291590764,-1.2272365197319872,-1.45
802,8,3,3,3,-0.9830507291590764,-1.2272365197319872,-1.0514595580786428,-1.389921008987814,-1.45
803,8,3,3,3,-1.0514595580786428,-1.389921008987814,-1.8967970733048083,-2.254187230590873,-1.45
804,8,3,3,3,-1.8967970733048083,-2.254187230590873,-2.835726187663974,-1.065855979011456,-1.45
805,8,3,3,3,-2.835726187663974,-1.065855979011456,-2.91801435655848,-0.6584395588274464,-1.45
806,8,3,3,3,-2.91801435655848,-0.6584395588274464,-3.897110716461023,-1.1322902286936891,-1.45
807,8,3,3,3,-3.897110716461023,-1.1322902286936891,-3.960193640453249,-1.2375721801575763,-1.45
808,8,3,3,3,-3.960193640453249,-1.2375721801575763,-3.9777928430148224,-0.0727477105864581,-1.45
809,8,3,3,3,-3.9777928430148224,-0.0727477105864581,-3.995458626249143,-0.7923614260312468,-1.45
810,8,3,3,3,-3.995458626249143,-0.7923614260312468,-4.97881523299309,-2.292581552337135,-1.45
811,8,3,3,3,-4.97881523299309,-2.292581552337135,-5.054272690912536,-1.3703765069802356,-1.45
812,8,3,3,3,-5.054272690912536,-1.3703765069802356,-5.135301106438212,-2.1885222966720344,-1.45
813,8,3,3,3,-5.135301106438212,-2.1885222966720344,-5.256632730640327,-2.4489886750535867,-1.45
814,8,3,3,3,-5.256632730640327,-2.4489886750535867,-5.356841699191031,-1.7530360361806323,-1.45
815,8,3,3,3,-5.356841699191031,-1.7530360361806323,-5.439897033378641,-1.6534432632953342,-1.45
816,8,3,3,3,-5.439897033378641,-1.6534432632953342,-5.506080582654636,-1.275506360515722,-1.45
817,8,3,3,3,-5.506080582654636,-1.275506360515722,-5.613347043856423,-2.4490932847023137,-1.45
818,8,3,3,3,-5.613347043856423,-2.4490932847023137,-6.738430328217292,-1.0054922100646488,-1.45
819,8,3,3,3,-6.738430328217292,-1.0054922100646488,-7.574231602818453,-1.299629220711794,-1.45
820,8,3,3,3,-7.574231602818453,-1.299629220711794,-7.635334628773072,-1.132489689014193,-1.45
821,8,3,3,3,-7.635334628773072,-1.132489689014193,-8.978471978223478,-1.7601495915454886,-1.45
822,8,3,3,3,-8.978471978223478,-1.7601495915454886,-9.07402117792332,-1.894087859100024,-1.45
823,8,3,3,3,-9.07402117792332,-1.894087859100024,-9.133495068989513,-0.828590159486292,-1.45
824,8,3,3,3,-9.133495068989513,-0.828590159486292,-9.20129913763392,-1.560310062267555,-1.45
825,8,3,3,3,-9.20129913763392,-1.560310062267555,-9.27692566321872,-1.460956051895634,-1.45
826,8,3,3,3,-9.27692566321872,-1.460956051895634,-9.299034737462131,-0.2313176264360585,-1.45
827,8,3,3,3,-9.299034737462131,-0.2313176264360585,-9.536098247540869,-1.6580471722314976,-1.45
828,8,3,3,3,-9.536098247540869,-1.6580471722314976,-9.610106205193174,-1.1525261260106774,-1.45
829,8,3,3,3,-9.610106205193174,-1.1525261260106774,-10.533614795298837,-1.4678782143901123,-1.45
830,8,3,3,3,-10.533614795298837,-1.4678782143901123,-10.600355439288954,-1.2915763072122235,-1.45
831,8,3,3,3,-10.600355439288954,-1.2915763072122235,-11.523947436524072,-1.5580127721517516,-1.45
832,8,3,3,3,-11.523947436524072,-1.5580127721517516,-11.636187292033574,-2.4039128799107834,-1.45
833,8,3,3,3,-11.636187292033574,-2.4039128799107834,-12.774915010970997,-1.4878579798190128,-1.45
834,8,3,3,3,-12.774915010970997,-1.4878579798190128,-12.836387851966442,-1.2013483375915937,-1.45
835,8,3,3,3,-12.836387851966442,-1.2013483375915937,-12.917729694652952,-1.9251120903042092,-1.45
836,8,3,3,3,-12.917729694652952,-1.9251120903042092,-13.00000660907028,-1.5504155576721927,-1.45
837,8,3,3,3,-13.00000660907028,-1.5504155576721927,-14.17943457393972,-1.9854926069876468,-1.45
838,8,3,3,3,-14.17943457393972,-1.9854926069876468,-14.678259012324602,-1.9053077118745447,-1.45
839,8,3,3,3,-14.678259012324602,-1.9053077118745447,-14.749769243720603,-0.9622376849109058,-1.45
840,8,3,3,3,-14.749769243720603,-0.9622376849109058,-15.97779810878777,-2.5231230463364964,-1.45
841,8,3,3,3,-15.97779810878777,-2.5231230463364964,-16.0933190140236,-2.2282218033872274,-1.45
842,8,3,3,3,-16.0933190140236,-2.2282218033872274,-16.17120862885493,-1.2195777677499977,-1.45
843,8,3,3,3,-16.17120862885493,-1.2195777677499977,-16.66807473535451,-1.4505958759242334,-1.45
844,8,3,3,3,-16.66807473535451,-1.4505958759242334,-17.626259664564945,-1.974561393735237,-1.45
845,8,3,3,3,-17.626259664564945,-1.974561393735237,-17.733984606005937,-2.219744549247872,-1.45
846,8,3,3,3,-17.733984606005937,-2.219744549247872,-17.830127957275828,-1.7070726171319106,-1.45
847,8,3,3,3,-17.830127957275828,-1.7070726171319106,-18.58491434282972,-2.094787642915763,-1.45
848,8,3,3,3,-18.58491434282972,-2.094787642915763,-18.960126221474663,-0.9949606249151846,-1.45
849,8,3,3,3,-18.960126221474663,-0.9949606249151846,-19.0182424393446,-1.2540769072250235,-1.45
850,8,3,3,3,-19.0182424393446,-1.2540769072250235,-19.077128677539527,-1.2545086914804733,-1.45
851,8,3,3,3,-19.077128677539527,-1.2545086914804733,-19.158680900288825,-1.8599543617136136,-1.45
852,8,3,3,3,-19.158680900288825,-1.8599543617136136,-20.218829547177368,-1.9323325833059928,-1.45
853,8,3,3,3,-20.218829547177368,-1.9323325833059928,-20.29819770273615,-1.2864037418402272,-1.45
854,8,3,3,3,-20.29819770273615,-1.2864037418402272,-20.51795608013109,-1.4301615086071269,-1.45
855,8,3,3,3,-20.51795608013109,-1.4301615086071269,-20.791491503178424,-1.7953893736594768,-1.45
856,8,3,3,3,-20.791491503178424,-1.7953893736594768,-20.84395743098337,-0.7546233256214746,-1.45
857,8,3,3,3,-20.84395743098337,-0.7546233256214746,-21.61144397167413,-1.1156093847395534,-1.45
858,8,3,3,3,-21.61144397167413,-1.1156093847395534,-21.66936192445812,-1.22786206265741,-1.45
859,8,3,3,3,-21.66936192445812,-1.22786206265741,-21.74027931585914,-1.5071960727434608,-1.45
860,8,3,3,3,-21.74027931585914,-1.5071960727434608,-22.71502453863808,-2.0164122802103166,-1.45
861,8,3,3,3,-22.71502453863808,-2.0164122802103166,-23.421828706658825,-0.500712075469181,-1.45
862,8,3,3,3,-23.421828706658825,-0.500712075469181,-23.44830462362706,-0.6657992309203558,-1.45
863,8,3,3,3,-23.44830462362706,-0.6657992309203558,-24.212701852487243,-1.3113736446060822,-1.45
864,8,3,3,3,-24.212701852487243,-1.3113736446060822,-24.310616524956323,-2.2678827850580885,-1.45
865,8,3,3,3,-24.310616524956323,-2.2678827850580885,-24.386983789030392,-1.08778479635266,-1.45
866,8,3,3,3,-24.386983789030392,-1.08778479635266,-24.581868877896312,-1.2944064491592029,-1.45
867,8,3,3,3,-24.581868877896312,-1.2944064491592029,-25.318855915293494,-1.2856123169531273,-1.45
868,8,3,3,3,-25.318855915293494,-1.2856123169531273,-26.33459524022554,-1.0947231729127496,-1.45
869,8,3,3,3,-26.33459524022554,-1.0947231729127496,-27.28324075263344,-0.9411159065497032,-1.45
870,8,3,3,3,-27.28324075263344,-0.9411159065497032,-27.681147897097155,-1.3278913773677086,-1.45
871,8,3,3,3,-27.681147897097155,-1.3278913773677086,-27.855039931409,-0.9869737546990612,-1.45
872,8,3,3,3,-27.855039931409,-0.9869737546990612,-28.578970353294284,-1.1261716016627237,-1.45
873,8,3,3,3,-28.578970353294284,-1.1261716016627237,-29.33596079049563,-1.0615838601035257,-1.45
874,8,3,3,3,-29.33596079049563,-1.0615838601035257,-29.38216377856761,-0.92863779492221,-1.45
875,8,3,3,3,-29.38216377856761,-0.92863779492221,-30.09764988080412,-1.6200220549846434,-1.45
876,8,3,3,3,-30.09764988080412,-1.6200220549846434,-30.13758691247885,-0.4978863929191723,-1.45
877,8,3,3,3,-30.13758691247885,-0.4978863929191723,-30.17257372982193,-0.8907371942049301,-1.45
878,8,3,3,3,-30.17257372982193,-0.8907371942049301,-30.262481570906797,-2.2455740707407625,-1.45
879,8,3,3,3,-30.262481570906797,-2.2455740707407625,-30.33714143918417,-1.177431089336233,-1.45
880,8,3,3,3,-30.33714143918417,-1.177431089336233,-30.39504717746383,-1.154903035885717,-1.45
881,8,3,3,3,-30.39504717746383,-1.154903035885717,-30.63878126270447,-1.5170599296461862,-1.45
882,8,3,3,3,-30.63878126270447,-1.5170599296461862,-30.721451281077435,-1.7515657850780106,-1.45
883,8,3,3,3,-30.721451281077435,-1.7515657850780106,-31.4104684312724,-1.2665893523691578,-1.45
884,8,3,3,3,-31.4104684312724,-1.2665893523691578,-31.46626861134891,-1.064304668239726,-1.45
885,8,3,3,3,-31.46626861134891,-1.064304668239726,-31.52161445106425,-1.2279302543403536,-1.45
886,8,3,3,3,-31.52161445106425,-1.2279302543403536,-32.23817555373579,-1.6613883169550068,-1.45
887,8,3,3,3,-32.23817555373579,-1.6613883169550068,-32.32860203125569,-1.847584831917919,-1.45
888,8,3,1,3,-32.32860203125569,-1.847584831917919,-32.41572691526757,-1.650737340092103,-1.45
889,8,3,3,3,-32.41572691526757,-1.650737340092103,-32.47068766311701,-0.8922073637936669,-1.45
890,8,3,3,3,-32.47068766311701,-0.8922073637936669,-32.87316295060577,-1.166497425120352,-1.45
891,8,3,3,3,-32.87316295060577,-1.166497425120352,-33.339951877487294,-1.7776464606789846,-1.45
892,8,3,3,3,-33.339951877487294,-1.7776464606789846,-33.82289125144796,-0.5955865003051556,-1.45
893,8,3,3,3,-33.82289125144796,-0.5955865003051556,-33.88903907758999,-1.7677474576223036,-1.45
894,8,3,3,3,-33.88903907758999,-1.7677474576223036,-33.98929165146191,-2.0271162767644704,-1.45
895,8,3,3,3,-33.98929165146191,-2.0271162767644704,-35.32139242509899,-2.001710376718674,-1.45
896,8,3,3,3,-35.32139242509899,-2.001710376718674,-35.578797995998066,-1.7006509564034633,-1.45
897,8,3,3,3,-35.578797995998066,-1.7006509564034633,-35.66160919291589,-1.666504768239691,-1.45
898,8,3,3,3,-35.66160919291589,-1.666504768239691,-35.71989784692085,-1.0336277240775744,-1.45
899,8,3,3,3,-35.71989784692085,-1.0336277240775744,-36.585531498114975,-2.07887177722561,-1.45
900,9,2,3,3,-0.0332898059973012,0.2112998945804333,-0.0149374682313319,0.393789615490375,1.45
901,9,2,0,3,-0.0149374682313319,0.393789615490375,0.0237262017691054,0.8184444425007605,1.45
902,9,2,0,3,0.0237262017691054,0.8184444425007605,-0.0172213288529464,-0.4974334249128682,1.45
903,9,2,1,3,-0.0172213288529464,-0.4974334249128682,-0.0372436299587351,-0.6867096272469857,1.45
904,9,2,1,3,-0.0372436299587351,-0.6867096272469857,-0.0530964124410657,0.0706600698338132,1.45
905,9,2,1,1,-0.0530964124410657,0.0706600698338132,0.0256577709281289,0.238962646410481,1.45
906,9,2,1,1,0.0256577709281289,0.238962646410481,0.4609363762175119,0.6192754682778983,1.45
907,9,2,1,1,0.4609363762175119,0.6192754682778983,1.7363630912014874,1.166204046191583,1.45
908,9,2,2,1,1.7363630912014874,1.166204046191583,1.81095154536332,1.586030294586548,1.45
909,9,2,2,1,1.81095154536332,1.586030294586548,2.868088720676667,1.306855591150202,1.45
910,9,2,2,2,2.868088720676667,1.306855591150202,3.69388669849455,1.6763680197696584,1.45
911,9,2,2,2,3.69388669849455,1.6763680197696584,3.759641600139246,1.1901403611056731,1.45
912,9,2,2,2,3.759641600139246,1.1901403611056731,4.27762802566144,0.923345855625248,1.45
913,9,2,2,2,4.27762802566144,0.923345855625248,4.85470060597795,0.7548036814527505,1.45
914,9,2,2,2,4.85470060597795,0.7548036814527505,5.543551323249233,1.5375650294940295,1.45
915,9,2,2,2,5.543551323249233,1.5375650294940295,6.314513434862065,1.7986167795581425,1.45
916,9,2,0,2,6.314513434862065,1.7986167795581425,7.434294515708129,1.2267602334410326,1.45
917,9,2,2,2,7.434294515708129,1.2267602334410326,7.506823858537211,1.5467151179602925,1.45
918,9,2,2,2,7.506823858537211,1.5467151179602925,8.63445257114413,1.4267617989271917,1.45
919,9,2,2,2,8.63445257114413,1.4267617989271917,8.706661716937885,1.2883080684503527,1.45
920,9,2,2,2,8.706661716937885,1.2883080684503527,9.146800563296422,1.7442283312818438,1.45
921,9,2,2,2,9.146800563296422,1.7442283312818438,9.21008398665921,1.0647674952922457,1.45
922,9,2,2,2,9.21008398665921,1.0647674952922457,9.971103972398389,1.2681986496320037,1.45
923,9,2,2,2,9.971103972398389,1.2681986496320037,10.21650080829683,0.9944231734547392,1.45
924,9,2,2,2,10.21650080829683,0.9944231734547392,10.28144747022424,1.4232395184552449,1.45
925,9,2,2,2,10.28144747022424,1.4232395184552449,10.574404480130887,1.4125937134966926,1.45
926,9,2,2,2,10.574404480130887,1.4125937134966926,10.65152790207639,1.4891798661717524,1.45
927,9,2,2,2,10.65152790207639,1.4891798661717524,10.722874891621878,1.2916506409278132,1.45
928,9,2,2,2,10.722874891621878,1.2916506409278132,10.79936690780357,1.5029618778239835,1.45
929,9,2,2,2,10.79936690780357,1.5029618778239835,11.32998567575282,1.3958946958719471,1.45
930,9,2,2,2,11.32998567575282,1.3958946958719471,12.416954225565808,0.7941451390212023,1.45
931,9,2,2,2,12.416954225565808,0.7941451390212023,12.479015308054937,1.51732868026222,1.45
932,9,2,2,2,12.479015308054937,1.51732868026222,12.56348514484984,1.7070323794989464,1.45
933,9,2,2,2,12.56348514484984,1.7070323794989464,12.644475034922426,1.4654256824214595,1.45
934,9,2,2,2,12.644475034922426,1.4654256824214595,12.711128940220991,1.3028644721972604,1.45
935,9,2,2,2,12.711128940220991,1.3028644721972604,12.791233909229993,1.6047316503454645,1.45
936,9,2,2,2,12.791233909229993,1.6047316503454645,12.876455792570145,1.7896060250312271,1.45
937,9,2,2,2,12.876455792570145,1.7896060250312271,13.61086481569752,0.7513070047295511,1.45
938,9,2,2,2,13.61086481569752,0.7513070047295511,13.64448782082104,0.6363369148490585,1.45
939,9,2,2,2,13.64448782082104,0.6363369148490585,13.76872505048394,1.502479138524838,1.45
940,9,2,2,2,13.76872505048394,1.502479138524838,13.839008829709693,1.186516552821355,1.45
941,9,2,0,2,13.839008829709693,1.186516552821355,14.812585065561146,0.8749735926120491,1.45
942,9,2,2,2,14.812585065561146,0.8749735926120491,14.88085283047278,1.4806661548650415,1.45
943,9,2,2,2,14.88085283047278,1.4806661548650415,14.943902674907566,1.113731184299228,1.45
944,9,2,2,2,14.943902674907566,1.113731184299228,15.003994710602909,1.3583973823687845,1.45
945,9,2,2,2,15.003994710602909,1.3583973823687845,16.281543315824795,1.7846015646325852,1.45
946,9,2,2,2,16.281543315824795,1.7846015646325852,17.410219542144667,0.9645275417350184,1.45
947,9,2,2,2,17.410219542144667,0.9645275417350184,17.92636502083484,1.8482416431515103,1.45
948,9,2,2,2,17.92636502083484,1.8482416431515103,17.98896591946777,1.0589716201541182,1.45
949,9,2,2,2,17.98896591946777,1.0589716201541182,18.06703416605882,1.692713286320762,1.45
950,9,2,2,2,18.06703416605882,1.692713286320762,18.121933340404347,0.9124417991543018,1.45
951,9,2,2,2,18.121933340404347,0.9124417991543018,18.76061037730062,1.2961693852729983,1.45
952,9,2,2,2,18.76061037730062,1.2961693852729983,18.843261518967545,1.6814205818311756,1.45
953,9,2,2,2,18.843261518967545,1.6814205818311756,18.941145404618744,1.9644743285769384,1.45
954,9,2,2,2,18.941145404618744,1.9644743285769384,19.02112053436729,1.421371870927608,1.45
955,9,2,2,2,19.02112053436729,1.421371870927608,19.102221230540643,1.7166898728285596,1.45
956,9,2,2,2,19.102221230540643,1.7166898728285596,19.174567260267597,1.3919712907067687,1.45
957,9,2,2,2,19.174567260267597,1.3919712907067687,19.259392769603664,1.754989852513478,1.45
958,9,2,2,2,19.259392769603664,1.754989852513478,20.114018476051708,1.7844761586447833,1.45
959,9,2,2,2,20.114018476051708,1.7844761586447833,20.17135478557699,0.9462796617589204,1.45
960,9,2,2,2,20.17135478557699,0.9462796617589204,20.242556548208448,1.7064186605061118,1.45
961,9,2,2,2,20.242556548208448,1.7064186605061118,20.66879821127237,1.2489448146663809,1.45
962,9,2,2,2,20.66879821127237,1.2489448146663809,20.755084707921505,1.8112108965909943,1.45
963,9,2,2,2,20.755084707921505,1.8112108965909943,20.81628196094387,1.056269782639753,1.45
964,9,2,2,2,20.81628196094387,1.056269782639753,20.87229161484931,1.146023838232848,1.45
965,9,2,2,2,20.87229161484931,1.146023838232848,22.08680429399262,1.4938256740163407,1.45
966,9,2,2,2,22.08680429399262,1.4938256740163407,22.98224769357352,1.6564894818096647,1.45
967,9,2,2,2,22.98224769357352,1.6564894818096647,23.06635353195166,1.4389152043486604,1.45
968,9,2,2,2,23.06635353195166,1.4389152043486604,23.13751764468259,1.4593907286484673,1.45
969,9,2,2,2,23.13751764468259,1.4593907286484673,23.194976574913884,1.057518813844731,1.45
970,9,2,2,2,23.194976574913884,1.057518813844731,23.25102109942052,1.2850410800244767,1.45
971,9,2,2,2,23.25102109942052,1.2850410800244767,23.317757911307712,1.2763073684915114,1.45
972,9,2,2,2,23.317757911307712,1.2763073684915114,24.76681741039729,1.6317918290726374,1.45
973,9,2,2,2,24.76681741039729,1.6317918290726374,25.783631290430545,1.2457124247877942,1.45
974,9,2,2,2,25.783631290430545,1.2457124247877942,25.84948353739368,1.3991979937389036,1.45
975,9,2,2,2,25.84948353739368,1.3991979937389036,26.7305614553674,1.535198975924973,1.45
976,9,2,2,2,26.7305614553674,1.535198975924973,26.96364774850784,1.8832863789940733,1.45
977,9,2,2,2,26.96364774850784,1.8832863789940733,27.834287226132226,1.1634280190170687,1.45
978,9,2,2,2,27.834287226132226,1.1634280190170687,28.57313229522681,1.2454100264275714,1.45
979,9,2,2,2,28.57313229522681,1.2454100264275714,28.633591391314692,1.2465016599221603,1.45
980,9,2,2,2,28.633591391314692,1.2465016599221603,28.690164067461996,1.1251186034224587,1.45
981,9,2,2,2,28.690164067461996,1.1251186034224587,29.20766181618888,0.9171411813139404,1.45
982,9,2,2,2,29.20766181618888,0.9171411813139404,29.672874776322303,0.822365185491775,1.45
983,9,2,2,2,29.672874776322303,0.822365185491775,29.727185206510068,1.327739282334766,1.45
984,9,2,2,2,29.727185206510068,1.327739282334766,29.816783796172523,1.7807902139534846,1.45
985,9,2,2,2,29.816783796172523,1.7807902139534846,29.904959310676936,1.7428392599123292,1.45
986,9,2,2,2,29.904959310676936,1.7428392599123292,29.970770771282083,1.3527123935002556,1.45
987,9,2,2,2,29.970770771282083,1.3527123935002556,30.941058293255583,1.3645183078122574,1.45
988,9,2,2,2,30.941058293255583,1.3645183078122574,31.054619074007725,2.4659548010866827,1.45
989,9,2,2,2,31.054619074007725,2.4659548010866827,32.56454740662228,2.271036487975145,1.45
990,9,2,2,2,32.56454740662228,2.271036487975145,33.48020579095094,1.2870075893498916,1.45
991,9,2,2,2,33.48020579095094,1.2870075893498916,34.03058621092683,1.1841649217529922,1.45
992,9,2,2,2,34.03058621092683,1.1841649217529922,34.91641244871079,1.493086144956033,1.45
993,9,2,2,2,34.91641244871079,1.493086144956033,35.18081197928273,1.7116942804109594,1.45
994,9,2,2,2,35.18081197928273,1.7116942804109594,36.282949656087,1.5563241690684155,1.45
995,9,2,2,2,36.282949656087,1.5563241690684155,36.36676153936783,1.6106281700295375,1.45
996,9,2,2,2,36.36676153936783,1.6106281700295375,36.43294687610483,1.1976568951625932,1.45
997,9,2,2,2,36.43294687610483,1.1976568951625932,36.50247737265921,1.3502647953557272,1.45
998,9,2,2,2,36.50247737265921,1.3502647953557272,37.35488872822545,1.169083424291502,1.45
999,9,2,2,2,37.35488872822545,1.169083424291502,38.42038728690285,1.2883359307853344,1.45
1000,10,2,3,3,0.0715354975353353,-0.007565815742364,0.1991129820448929,0.9317499436076164,1.75
1001,10,2,0,3,0.1991129820448929,0.9317499436076164,0.3412796618155898,0.7563683293612888,1.75
1002,10,2,0,3,0.3412796618155898,0.7563683293612888,0.3340073919522509,-0.0521846821854064,1.75
1003,10,2,0,0,0.3340073919522509,-0.0521846821854064,0.5517299031039029,0.6024898190087511,1.75
1004,10,2,2,0,0.5517299031039029,0.6024898190087511,1.337404672941176,1.7838907782886704,1.75
1005,10,2,0,0,1.337404672941176,1.7838907782886704,2.55226229400444,2.2378417864935614,1.75
1006,10,2,0,0,2.55226229400444,2.2378417864935614,2.6517514717142583,1.818856405464852,1.75
1007,10,2,2,0,2.6517514717142583,1.818856405464852,2.764307230495675,2.313335986640684,1.75
1008,10,2,2,0,2.764307230495675,2.313335986640684,2.860468834811795,1.715581828504674,1.75
1009,10,2,2,2,2.860468834811795,1.715581828504674,3.867522216408771,1.7263456681961238,1.75
1010,10,2,2,2,3.867522216408771,1.7263456681961238,3.948498357463614,1.3149109515185615,1.75
1011,10,2,2,2,3.948498357463614,1.3149109515185615,4.043628401510283,1.934986617702537,1.75
1012,10,2,2,2,4.043628401510283,1.934986617702537,4.112299721880764,1.054956741910576,1.75
1013,10,2,2,2,4.112299721880764,1.054956741910576,4.167893319555463,1.2398378085418649,1.75
1014,10,2,2,2,4.167893319555463,1.2398378085418649,4.227140636942907,1.515458449192859,1.75
1015,10,2,2,2,4.227140636942907,1.515458449192859,4.752383447602343,1.6027092341516147,1.75
1016,10,2,2,2,4.752383447602343,1.6027092341516147,5.175587805269863,1.16485578194962,1.75
1017,10,2,2,2,5.175587805269863,1.16485578194962,6.307694629040388,2.082587049743605,1.75
1018,10,2,2,2,6.307694629040388,2.082587049743605,6.393630121876384,1.554976562652021,1.75
1019,10,2,2,2,6.393630121876384,1.554976562652021,6.454970219092358,1.4538637240973546,1.75
1020,10,2,2,2,6.454970219092358,1.4538637240973546,7.022382408989454,1.8983828307383128,1.75
1021,10,2,2,2,7.022382408989454,1.8983828307383128,8.013935737020565,1.8433454180063893,1.75
1022,10,2,2,2,8.013935737020565,1.8433454180063893,9.127342294417824,1.472743853313618,1.75
1023,10,2,2,2,9.127342294417824,1.472743853313618,10.035625052804198,1.7039549971027408,1.75
1024,10,2,2,2,10.035625052804198,1.7039549971027408,11.275787731638188,1.9013585881383328,1.75
1025,10,2,2,2,11.275787731638188,1.9013585881383328,11.867240733945588,1.2659166483784248,1.75
1026,10,2,2,2,11.867240733945588,1.2659166483784248,11.916897494981193,0.827015610228768,1.75
1027,10,2,2,2,11.916897494981193,0.827015610228768,11.975318605590154,1.304617441042022,1.75
1028,10,2,2,2,11.975318605590154,1.304617441042022,12.039285355518864,1.3820469713986256,1.75
1029,10,2,2,2,12.039285355518864,1.3820469713986256,12.14138460686024,2.158115395693246,1.75
1030,10,2,2,2,12.14138460686024,2.158115395693246,12.230309279170983,1.4644119389668364,1.75
1031,10,2,2,2,12.230309279170983,1.4644119389668364,13.843295970592042,1.680704317590235,1.75
1032,10,2,2,2,13.843295970592042,1.680704317590235,14.238452310682154,2.1015303409368427,1.75
1033,10,2,2,2,14.238452310682154,2.1015303409368427,14.318372179016666,1.433237184726529,1.75
1034,10,2,2,2,14.318372179016666,1.433237184726529,14.409662034784809,1.8839912203719225,1.75
1035,10,2,2,2,14.409662034784809,1.8839912203719225,14.511040618384532,2.0289820691683214,1.75
1036,10,2,2,2,14.511040618384532,2.0289820691683214,15.036883180012824,2.0719249390698886,1.75
1037,10,2,0,2,15.036883180012824,2.0719249390698886,15.84227209920775,2.0678974558932035,1.75
1038,10,2,2,2,15.84227209920775,2.0678974558932035,15.9387379088422,1.7635836688952513,1.75
1039,10,2,2,2,15.9387379088422,1.7635836688952513,16.032149835952083,1.917592726661468,1.75
1040,10,2,2,2,16.032149835952083,1.917592726661468,17.50250138146966,1.185800998010816,1.75
1041,10,2,2,2,17.50250138146966,1.185800998010816,17.58124924038844,1.586834493803443,1.75
1042,10,2,2,2,17.58124924038844,1.586834493803443,17.658569544765264,1.454455514587764,1.75
1043,10,2,2,2,17.658569544765264,1.454455514587764,17.737276478562986,1.657772195380103,1.75
1044,10,2,2,2,17.737276478562986,1.657772195380103,17.80516669931688,1.2614863991188454,1.75
1045,10,2,2,2,17.80516669931688,1.2614863991188454,17.85896026588337,0.9275449529443544,1.75
1046,10,2,2,2,17.85896026588337,0.9275449529443544,18.90148573349665,2.286098132703695,1.75
1047,10,2,2,2,18.90148573349665,2.286098132703695,20.072565282777344,1.375796938856251,1.75
1048,10,2,2,2,20.072565282777344,1.375796938856251,21.810139033236197,2.1447711803684144,1.75
1049,10,2,2,2,21.810139033236197,2.1447711803684144,21.90795914936912,1.8999566463323627,1.75
1050,10,2,2,2,21.90795914936912,1.8999566463323627,23.31628996619592,1.9260667023412064,1.75
1051,10,2,2,2,23.31628996619592,1.9260667023412064,24.20468702859966,1.9756783969061584,1.75
1052,10,2,2,2,24.20468702859966,1.9756783969061584,24.30928940193323,1.8494546802643133,1.75
1053,10,2,2,2,24.30928940193323,1.8494546802643133,24.418089625011447,2.110821521057675,1.75
1054,10,2,2,2,24.418089625011447,2.110821521057675,24.501010879777443,1.4546859888447907,1.75
1055,10,2,2,2,24.501010879777443,1.4546859888447907,25.601655438528528,1.340141393606352,1.75
1056,10,2,2,2,25.601655438528528,1.340141393606352,26.112585417933666,0.929966774670436,1.75
1057,10,2,0,2,26.112585417933666,0.929966774670436,26.14920375328715,0.6920441274353953,1.75
1058,10,2,2,2,26.14920375328715,0.6920441274353953,26.2087492950226,1.4781721485515305,1.75
1059,10,2,2,2,26.2087492950226,1.4781721485515305,26.287264494032076,1.561336627252833,1.75
1060,10,2,2,2,26.287264494032076,1.561336627252833,27.71375684015021,1.2358650220378,1.75
1061,10,2,2,2,27.71375684015021,1.2358650220378,28.28740676659484,2.001838558806514,1.75
1062,10,2,2,2,28.28740676659484,2.001838558806514,29.440039110601035,0.7576805327508563,1.75
1063,10,2,2,2,29.440039110601035,0.7576805327508563,29.51242821974232,1.89225105458127,1.75
1064,10,2,2,2,29.51242821974232,1.89225105458127,31.0959230157074,1.8724443115690357,1.75
1065,10,2,2,2,31.0959230157074,1.8724443115690357,31.18568557025986,1.739378592170154,1.75
1066,10,2,2,2,31.18568557025986,1.739378592170154,31.263263234542453,1.355473711018778,1.75
1067,10,2,2,2,31.263263234542453,1.355473711018778,31.33916370366436,1.64618125677798,1.75
1068,10,2,2,2,31.33916370366436,1.64618125677798,31.41938796178172,1.5446711693041593,1.75
1069,10,2,2,2,31.41938796178172,1.5446711693041593,31.48393473090708,1.2732991846895056,1.75
1070,10,2,2,2,31.48393473090708,1.2732991846895056,31.547792530793952,1.3082292410409735,1.75
1071,10,2,2,2,31.547792530793952,1.3082292410409735,31.64364146011154,2.0299929079617565,1.75
1072,10,2,2,2,31.64364146011154,2.0299929079617565,31.725641827996657,1.430777567439283,1.75
1073,10,2,2,2,31.725641827996657,1.430777567439283,31.800718069588083,1.6470350237330649,1.75
1074,10,2,2,2,31.800718069588083,1.6470350237330649,31.880804025378072,1.634892163461312,1.75
1075,10,2,2,2,31.880804025378072,1.634892163461312,31.95347108674448,1.3825538322569622,1.75
1076,10,2,2,2,31.95347108674448,1.3825538322569622,32.39859084682939,0.9700235760953766,1.75
1077,10,2,2,2,32.39859084682939,0.9700235760953766,32.45644590284884,1.2418890028702254,1.75
1078,10,2,2,2,32.45644590284884,1.2418890028702254,32.54784023822836,2.0677638351234147,1.75
1079,10,2,2,2,32.54784023822836,2.0677638351234147,33.627207014009265,1.6606426349075338,1.75
1080,10,2,2,2,33.627207014009265,1.6606426349075338,34.96170015523277,1.576935386418814,1.75
1081,10,2,2,2,34.96170015523277,1.576935386418814,35.64481753183106,1.751689539327853,1.75
1082,10,2,2,2,35.64481753183106,1.751689539327853,36.74639289302341,1.5505104835931802,1.75
1083,10,2,2,2,36.74639289302341,1.5505104835931802,37.41818677825022,1.7404971264057194,1.75
1084,10,2,2,2,37.41818677825022,1.7404971264057194,37.855221226027794,1.322251899001169,1.75
1085,10,2,2,2,37.855221226027794,1.322251899001169,37.92332146612825,1.3287909030372644,1.75
1086,10,2,2,2,37.92332146612825,1.3287909030372644,38.02032888355468,2.166232336244441,1.75
1087,10,2,2,2,38.02032888355468,2.166232336244441,39.82768830440596,1.7129274993702774,1.75
1088,10,2,2,2,39.82768830440596,1.7129274993702774,39.90248425112454,1.619969294090716,1.75
1089,10,2,2,2,39.90248425112454,1.619969294090716,39.981581324545886,1.532347353673895,1.75
1090,10,2,2,2,39.981581324545886,1.532347353673895,40.99109551216219,0.8972698205894599,1.75
1091,10,2,2,2,40.99109551216219,0.8972698205894599,41.05997619924778,1.6023729734124306,1.75
1092,10,2,2,2,41.05997619924778,1.6023729734124306,41.13659677057758,1.5249324237927753,1.75
1093,10,2,2,2,41.13659677057758,1.5249324237927753,41.20474795941684,1.3311629245072043,1.75
1094,10,2,2,2,41.20474795941684,1.3311629245072043,41.88545126256359,2.0864163191725305,1.75
1095,10,2,2,2,41.88545126256359,2.0864163191725305,42.78918522014602,1.1347104955544776,1.75
1096,10,2,2,2,42.78918522014602,1.1347104955544776,43.04748401235263,1.2719571573740625,1.75
1097,10,2,2,2,43.04748401235263,1.2719571573740625,43.81158680413094,1.7480961161871416,1.75
1098,10,2,2,2,43.81158680413094,1.7480961161871416,43.88301897470144,1.338349461816737,1.75
1099,10,2,2,2,43.88301897470144,1.338349461816737,43.96157864962468,1.668013926875673,1.75
1100,11,2,3,3,0.0433562827218867,0.0072268581973694,0.0538836855002908,0.2712432886750766,2.35
1101,11,2,0,3,0.0538836855002908,0.2712432886750766,0.0615564222295606,0.1402979312497156,2.35
1102,11,2,0,3,0.0615564222295606,0.1402979312497156,0.0748547109826547,0.2360022051165993,2.35
1103,11,2,0,0,0.0748547109826547,0.2360022051165993,0.1013799158110339,0.7035826690778278,2.35
1104,11,2,0,0,0.1013799158110339,0.7035826690778278,0.2795360582307536,1.2638622595417348,2.35
1105,11,2,0,0,0.2795360582307536,1.2638622595417348,0.3098444448595299,0.4379133496129778,2.35
1106,11,2,0,0,0.3098444448595299,0.4379133496129778,1.4672941410755362,1.7859699197826795,2.35
1107,11,2,0,0,1.4672941410755362,1.7859699197826795,2.011142565842362,2.6887838389919967,2.35
1108,11,2,0,0,2.011142565842362,2.6887838389919967,2.129272733516666,2.216232835314907,2.35
1109,11,2,0,0,2.129272733516666,2.216232835314907,2.2469564788063257,2.305674017136655,2.35
1110,11,2,0,0,2.2469564788063257,2.305674017136655,2.356487102731004,2.002757635689536,2.35
1111,11,2,0,0,2.356487102731004,2.002757635689536,2.4574470205568018,1.993840851704156,2.35
1112,11,2,2,0,2.4574470205568018,1.993840851704156,2.55116588190845,1.8803434129368135,2.35
1113,11,2,0,0,2.55116588190845,1.8803434129368135,4.130775956951048,2.272117040815203,2.35
1114,11,2,0,0,4.130775956951048,2.272117040815203,4.230906112141322,1.9820872528545277,2.35
1115,11,2,2,0,4.230906112141322,1.9820872528545277,4.34961342506957,2.49001358220151,2.35
1116,11,2,2,0,4.34961342506957,2.49001358220151,5.192489831182675,1.8354814721553752,2.35
1117,11,2,0,0,5.192489831182675,1.8354814721553752,5.311580483692475,2.378539807791257,2.35
1118,11,2,0,0,5.311580483692475,2.378539807791257,5.402892918075916,1.6692904956523325,2.35
1119,11,2,2,0,5.402892918075916,1.6692904956523325,5.505927464363928,2.247880560454905,2.35
1120,11,2,0,0,5.505927464363928,2.247880560454905,5.603361157514295,1.7400754827288911,2.35
1121,11,2,2,0,5.603361157514295,1.7400754827288911,7.2766329852292655,1.7135280707512135,2.35
1122,11,2,2,0,7.2766329852292655,1.7135280707512135,8.681166294017002,2.390957645994655,2.35
1123,11,2,0,0,8.681166294017002,2.390957645994655,8.777015540183084,1.6315781338070272,2.35
1124,11,2,2,0,8.777015540183084,1.6315781338070272,9.006316378753297,0.858386707471877,2.35
1125,11,2,2,0,9.006316378753297,0.858386707471877,9.6364028752487,1.926302316250904,2.35
1126,11,2,2,2,9.6364028752487,1.926302316250904,9.72635154303305,1.7295390364138437,2.35
1127,11,2,2,2,9.72635154303305,1.7295390364138437,11.08956555352104,1.9866014056147765,2.35
1128,11,2,0,2,11.08956555352104,1.9866014056147765,11.557676558278724,1.739076269285094,2.35
1129,11,2,2,2,11.557676558278724,1.739076269285094,12.84708025757894,1.5042484103675071,2.35
1130,11,2,0,2,12.84708025757894,1.5042484103675071,13.730140323147616,1.8813398166163036,2.35
1131,11,2,2,2,13.730140323147616,1.8813398166163036,15.3239124364795,2.2698971806286368,2.35
1132,11,2,2,2,15.3239124364795,2.2698971806286368,15.452080088578338,2.404757303214749,2.35
1133,11,2,2,2,15.452080088578338,2.404757303214749,16.28025171638385,2.669312048641205,2.35
1134,11,2,2,2,16.28025171638385,2.669312048641205,16.392153724035165,2.085619411035253,2.35
1135,11,2,2,2,16.392153724035165,2.085619411035253,16.498068628633906,2.131938949543064,2.35
1136,11,2,2,2,16.498068628633906,2.131938949543064,18.31805395959608,2.419422541870793,2.35
1137,11,2,2,2,18.31805395959608,2.419422541870793,20.423057710251765,2.8591057839082645,2.35
1138,11,2,2,2,20.423057710251765,2.8591057839082645,20.538656762294515,2.10012098968241,2.35
1139,11,2,2,2,20.538656762294515,2.10012098968241,20.666931434911355,2.635027889430112,2.35
1140,11,2,2,2,20.666931434911355,2.635027889430112,20.790077828264607,2.314401227836207,2.35
1141,11,2,2,2,20.790077828264607,2.314401227836207,20.888649540850917,1.896854277040476,2.35
1142,11,2,2,2,20.888649540850917,1.896854277040476,21.586330283672563,1.832263440615473,2.35
1143,11,2,2,2,21.586330283672563,1.832263440615473,21.701507007959563,2.417309297452212,2.35
1144,11,2,2,2,21.701507007959563,2.417309297452212,21.817774584194105,2.351862855877431,2.35
1145,11,2,2,2,21.817774584194105,2.351862855877431,21.940987575342312,2.253045270747531,2.35
1146,11,2,2,2,21.940987575342312,2.253045270747531,22.028253530614062,1.5537091177897449,2.35
1147,11,2,2,2,22.028253530614062,1.5537091177897449,22.437732010448222,2.7711573761583628,2.35
1148,11,2,2,2,22.437732010448222,2.7711573761583628,23.85607790202637,1.9978553441412807,2.35
1149,11,2,2,2,23.85607790202637,1.9978553441412807,24.753827892341285,2.12206092874717,2.35
1150,11,2,2,2,24.753827892341285,2.12206092874717,24.85904300721608,1.984906697432385,2.35
1151,11,2,2,2,24.85904300721608,1.984906697432385,24.972130315003252,2.405358110277013,2.35
1152,11,2,2,2,24.972130315003252,2.405358110277013,27.03003637759297,2.515089483677076,2.35
1153,11,2,2,2,27.03003637759297,2.515089483677076,27.13954099767092,1.855570089621313,2.35
1154,11,2,2,2,27.13954099767092,1.855570089621313,27.19838699924446,0.982964521902341,2.35
1155,11,2,2,2,27.19838699924446,0.982964521902341,27.293883992994648,2.4085917425332783,2.35
1156,11,2,2,2,27.293883992994648,2.4085917425332783,27.738983461919567,1.9494329738729528,2.35
1157,11,2,2,2,27.738983461919567,1.9494329738729528,27.84525338907404,2.1309170246338374,2.35
1158,11,2,2,2,27.84525338907404,2.1309170246338374,27.931084065567997,1.454528799326804,2.35
1159,11,2,2,2,27.931084065567997,1.454528799326804,28.013865895127736,2.127933123178283,2.35
1160,11,2,2,2,28.013865895127736,2.127933123178283,28.128391558560583,2.328386862633264,2.35
1161,11,2,2,2,28.128391558560583,2.328386862633264,28.23090241948032,1.880058526359938,2.35
1162,11,2,2,2,28.23090241948032,1.880058526359938,28.350055857677468,2.4207098175861086,2.35
1163,11,2,2,2,28.350055857677468,2.4207098175861086,29.75060049071518,1.5260429006866378,2.35
1164,11,2,2,2,29.75060049071518,1.5260429006866378,31.322089156056048,1.7907576233569096,2.35
1165,11,2,2,2,31.322089156056048,1.7907576233569096,32.13257405541529,2.563804794597305,2.35
1166,11,2,2,2,32.13257405541529,2.563804794597305,32.251344923173384,2.271511708892448,2.35
1167,11,2,2,2,32.251344923173384,2.271511708892448,32.36638424394708,2.293744950709125,2.35
1168,11,2,2,2,32.36638424394708,2.293744950709125,32.510812101809506,2.946002863590924,2.35
1169,11,2,2,2,32.510812101809506,2.946002863590924,32.619467308270835,1.7607347084670646,2.35
1170,11,2,2,2,32.619467308270835,1.7607347084670646,32.70200620354508,1.6354617927115265,2.35
1171,11,2,2,2,32.70200620354508,1.6354617927115265,32.78479936583213,1.8803474604154529,2.35
1172,11,2,2,2,32.78479936583213,1.8803474604154529,33.58722912801482,1.5549215297801546,2.35
1173,11,2,2,2,33.58722912801482,1.5549215297801546,33.726464195245875,3.204207775513736,2.35
1174,11,2,2,2,33.726464195245875,3.204207775513736,33.85920376498981,2.2453424747409167,2.35
1175,11,2,2,2,33.85920376498981,2.2453424747409167,33.958062722293164,1.9713923609886623,2.35
1176,11,2,2,2,33.958062722293164,1.9713923609886623,35.8069147631321,2.369143046849881,2.35
1177,11,2,2,2,35.8069147631321,2.369143046849881,37.42049263547125,1.667922101085607,2.35
1178,11,2,2,2,37.42049263547125,1.667922101085607,38.54570479546099,3.086742253746264,2.35
1179,11,2,2,2,38.54570479546099,3.086742253746264,38.68363168943008,2.2534465029959607,2.35
1180,11,2,2,2,38.68363168943008,2.2534465029959607,38.79974576941618,2.4841892854311247,2.35
1181,11,2,2,2,38.79974576941618,2.4841892854311247,41.1204264827693,2.641621853376311,2.35
1182,11,2,2,2,41.1204264827693,2.641621853376311,42.24005645680992,2.312297249685097,2.35
1183,11,2,2,2,42.24005645680992,2.312297249685097,43.026409996884254,1.5501014968465037,2.35
1184,11,2,2,2,43.026409996884254,1.5501014968465037,43.13889926564504,2.5502489065469747,2.35
1185,11,2,2,2,43.13889926564504,2.5502489065469747,44.61452890491078,2.7720496810136432,2.35
1186,11,2,2,2,44.61452890491078,2.7720496810136432,44.732728993587486,2.196111965999236,2.35
1187,11,2,2,2,44.732728993587486,2.196111965999236,45.3095011884415,2.6864453708544938,2.35
1188,11,2,2,2,45.3095011884415,2.6864453708544938,45.43955088339803,2.4575581013708647,2.35
1189,11,2,2,2,45.43955088339803,2.4575581013708647,45.55957536802905,2.389251404431273,2.35
1190,11,2,2,2,45.55957536802905,2.389251404431273,47.28573001025921,1.7294022757516232,2.35
1191,11,2,2,2,47.28573001025921,1.7294022757516232,47.40190586703686,2.7764713613914607,2.35
1192,11,2,2,2,47.40190586703686,2.7764713613914607,48.23978265101065,2.5040898485886416,2.35
1193,11,2,2,2,48.23978265101065,2.5040898485886416,48.79408507966068,2.358211630918286,2.35
1194,11,2,2,2,48.79408507966068,2.358211630918286,48.88261227670158,1.5796989302085371,2.35
1195,11,2,2,2,48.88261227670158,1.5796989302085371,48.97157787806341,1.8796837085603224,2.35
1196,11,2,2,2,48.97157787806341,1.8796837085603224,50.10074202690959,1.821965283877985,2.35
1197,11,2,2,2,50.10074202690959,1.821965283877985,50.82872646274979,2.2929232887516955,2.35
1198,11,2,2,2,50.82872646274979,2.2929232887516955,51.75172025258109,2.1240561717221884,2.35
1199,11,2,2,2,51.75172025258109,2.1240561717221884,52.68902925889861,2.73432131967631,2.35


==> data/multi_task_inference_result_dpmm/dpmm_ant/smooth/subgoals_ep0_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,0,1,-2.382913,-1.091830,-9.02
1,0,1,-2.269889,-1.074696,-9.02
2,0,1,-2.322335,-1.130508,-9.02
3,0,1,-2.577053,-1.249627,-9.02
4,0,1,-3.016511,-1.402834,-9.02
5,0,1,-3.591539,-1.560395,-9.02
6,0,1,-4.248228,-1.691637,-9.02
7,0,1,-4.944402,-1.781786,-9.02
8,0,1,-5.653882,-1.822152,-9.02
9,0,1,-6.359193,-1.812228,-9.02
10,0,1,-7.047649,-1.762486,-9.02
11,0,1,-7.705819,-1.692066,-9.02
12,0,1,-8.340227,-1.630547,-9.02
13,0,1,-8.969636,-1.609476,-9.02
14,0,1,-9.627465,-1.650500,-9.02
15,0,1,-10.346722,-1.754891,-9.02
16,0,1,-11.146462,-1.901709,-9.02
17,0,1,-12.021285,-2.059366,-9.02
18,0,1,-12.944865,-2.193599,-9.02
19,0,1,-13.878679,-2.276226,-9.02
20,0,1,-14.783233,-2.284368,-9.02
21,0,1,-15.624004,-2.200795,-9.02
22,0,1,-16.371544,-2.020898,-9.02
23,0,1,-17.005425,-1.758360,-9.02
24,0,1,-17.513756,-1.449881,-9.02
25,0,1,-17.896996,-1.155398,-9.02
26,0,1,-18.167799,-0.936626,-9.02
27,0,1,-18.349017,-0.835715,-9.02
28,0,1,-18.470393,-0.855783,-9.02
29,0,1,-18.559769,-0.955620,-9.02
30,0,1,-18.635681,-1.068062,-9.02
31,0,1,-18.704997,-1.122467,-9.02
32,0,1,-18.768734,-1.073627,-9.02
33,0,1,-18.819455,-0.912946,-9.02
34,0,1,-18.850169,-0.664314,-9.02
35,0,1,-18.855217,-0.375733,-9.02
36,0,1,-18.834211,-0.090344,-9.02
37,0,1,-18.789784,0.161854,-9.02
38,0,1,-18.726089,0.372003,-9.02
39,0,1,-18.647088,0.548040,-9.02
40,0,1,-18.556316,0.702859,-9.02
41,0,1,-18.454904,0.848038,-9.02
42,0,1,-18.342365,0.984947,-9.02
43,0,1,-18.215444,1.108293,-9.02
44,0,1,-18.069340,1.206794,-9.02
45,0,1,-17.898570,1.273119,-9.02
46,0,1,-17.698746,1.301354,-9.02
47,0,1,-17.468210,1.293695,-9.02
48,0,1,-17.209948,1.257722,-9.02
49,0,1,-16.930991,1.206399,-9.02
50,0,1,-16.641359,1.156059,-9.02
51,0,1,-16.350252,1.125557,-9.02
52,0,1,-16.064774,1.124455,-9.02
53,0,1,-15.789029,1.153614,-9.02
54,0,1,-15.522189,1.204104,-9.02
55,0,1,-15.259788,1.261684,-9.02
56,0,1,-14.995318,1.315601,-9.02
57,0,1,-14.720984,1.362836,-9.02
58,0,1,-14.434390,1.408053,-9.02
59,0,1,-14.134971,1.461671,-9.02
60,0,1,-13.825478,1.527989,-9.02
61,0,1,-13.507820,1.605849,-9.02
62,0,1,-13.181332,1.686953,-9.02
63,0,1,-12.842562,1.762567,-9.02
64,0,1,-12.489000,1.824932,-9.02
65,0,1,-12.123013,1.865884,-9.02
66,0,1,-11.753892,1.878809,-9.02
67,0,1,-11.396545,1.857044,-9.02
68,0,1,-11.064959,1.794813,-9.02
69,0,1,-10.766964,1.689971,-9.02
70,0,1,-10.502811,1.545305,-9.02
71,0,1,-10.266215,1.368764,-9.02
72,0,1,-10.049023,1.170594,-9.02
73,0,1,-9.846548,0.960210,-9.02
74,0,1,-9.659172,0.747896,-9.02
75,0,1,-9.491627,0.543717,-9.02
76,0,1,-9.350673,0.361131,-9.02
77,0,1,-9.238763,0.209438,-9.02
78,0,1,-9.156303,0.093694,-9.02
79,0,1,-9.099459,0.015947,-9.02
80,0,1,-9.062783,-0.029017,-9.02
81,0,1,-9.041038,-0.049212,-9.02
82,0,1,-9.029730,-0.052528,-9.02
83,0,1,-9.025728,-0.045656,-9.02
84,0,1,-9.026734,-0.033766,-9.02
85,0,1,-9.030757,-0.019899,-9.02
86,0,1,-9.035578,-0.004965,-9.02
87,0,1,-9.039984,0.012045,-9.02
88,0,1,-9.043560,0.031373,-9.02
89,0,1,-9.046305,0.053003,-9.02
90,0,1,-9.048975,0.076420,-9.02
91,0,1,-9.052900,0.099417,-9.02
92,0,1,-9.059977,0.122761,-9.02
93,0,1,-9.072065,0.148587,-9.02
94,0,1,-9.090161,0.179870,-9.02
95,0,1,-9.114143,0.216768,-9.02
96,0,1,-9.141893,0.257521,-9.02
97,0,1,-9.169406,0.295578,-9.02
98,0,1,-9.191683,0.325727,-9.02
99,0,1,-9.204186,0.342083,-9.02


==> data/multi_task_inference_result_dpmm/dpmm_ant/smooth/subgoals_ep10_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
1000,10,2,1.195165,1.145680,1.75
1001,10,2,1.112869,1.085646,1.75
1002,10,2,1.094254,1.066323,1.75
1003,10,2,1.175872,1.109503,1.75
1004,10,2,1.366708,1.211505,1.75
1005,10,2,1.649815,1.349018,1.75
1006,10,2,1.992607,1.489147,1.75
1007,10,2,2.359998,1.601604,1.75
1008,10,2,2.723497,1.667231,1.75
1009,10,2,3.064827,1.683310,1.75
1010,10,2,3.376799,1.660788,1.75
1011,10,2,3.658275,1.614550,1.75
1012,10,2,3.919767,1.564683,1.75
1013,10,2,4.177843,1.525623,1.75
1014,10,2,4.451585,1.504424,1.75
1015,10,2,4.758229,1.503773,1.75
1016,10,2,5.110674,1.521504,1.75
1017,10,2,5.516084,1.550905,1.75
1018,10,2,5.976698,1.583326,1.75
1019,10,2,6.494534,1.612917,1.75
1020,10,2,7.070729,1.632837,1.75
1021,10,2,7.703557,1.639886,1.75
1022,10,2,8.380371,1.630008,1.75
1023,10,2,9.077740,1.605289,1.75
1024,10,2,9.760925,1.569555,1.75
1025,10,2,10.395045,1.530708,1.75
1026,10,2,10.955927,1.500876,1.75
1027,10,2,11.438499,1.490437,1.75
1028,10,2,11.856649,1.503830,1.75
1029,10,2,12.237303,1.540706,1.75
1030,10,2,12.605666,1.592997,1.75
1031,10,2,12.977470,1.651621,1.75
1032,10,2,13.357586,1.708518,1.75
1033,10,2,13.740514,1.759720,1.75
1034,10,2,14.120469,1.801558,1.75
1035,10,2,14.495998,1.831592,1.75
1036,10,2,14.871762,1.845839,1.75
1037,10,2,15.253610,1.839549,1.75
1038,10,2,15.644651,1.812044,1.75
1039,10,2,16.041773,1.764792,1.75
1040,10,2,16.438037,1.705748,1.75
1041,10,2,16.825177,1.645400,1.75
1042,10,2,17.203679,1.593561,1.75
1043,10,2,17.587409,1.559252,1.75
1044,10,2,18.000697,1.548872,1.75
1045,10,2,18.473448,1.563952,1.75
1046,10,2,19.029471,1.601825,1.75
1047,10,2,19.676526,1.655884,1.75
1048,10,2,20.399538,1.715201,1.75
1049,10,2,21.164871,1.767433,1.75
1050,10,2,21.929514,1.801382,1.75
1051,10,2,22.653293,1.808322,1.75
1052,10,2,23.312822,1.782097,1.75
1053,10,2,23.899093,1.724914,1.75
1054,10,2,24.419711,1.641777,1.75
1055,10,2,24.890536,1.547932,1.75
1056,10,2,25.333789,1.459544,1.75
1057,10,2,25.769952,1.391702,1.75
1058,10,2,26.220384,1.356013,1.75
1059,10,2,26.703226,1.353039,1.75
1060,10,2,27.230951,1.377260,1.75
1061,10,2,27.801979,1.417600,1.75
1062,10,2,28.402105,1.463316,1.75
1063,10,2,29.004529,1.506467,1.75
1064,10,2,29.575848,1.539717,1.75
1065,10,2,30.085438,1.560704,1.75
1066,10,2,30.512164,1.568284,1.75
1067,10,2,30.849905,1.565178,1.75
1068,10,2,31.105826,1.555912,1.75
1069,10,2,31.295559,1.545704,1.75
1070,10,2,31.439029,1.539314,1.75
1071,10,2,31.556141,1.535908,1.75
1072,10,2,31.665994,1.531897,1.75
1073,10,2,31.783583,1.525713,1.75
1074,10,2,31.925580,1.514775,1.75
1075,10,2,32.107726,1.504174,1.75
1076,10,2,32.349956,1.499288,1.75
1077,10,2,32.670268,1.505302,1.75
1078,10,2,33.082479,1.523502,1.75
1079,10,2,33.592411,1.549359,1.75
1080,10,2,34.189265,1.576023,1.75
1081,10,2,34.848676,1.596982,1.75
1082,10,2,35.538311,1.608515,1.75
1083,10,2,36.224618,1.613644,1.75
1084,10,2,36.883196,1.614097,1.75
1085,10,2,37.502368,1.611870,1.75
1086,10,2,38.081993,1.607340,1.75
1087,10,2,38.626808,1.596616,1.75
1088,10,2,39.140610,1.577852,1.75
1089,10,2,39.624783,1.552616,1.75
1090,10,2,40.078485,1.525869,1.75
1091,10,2,40.504639,1.503157,1.75
1092,10,2,40.911133,1.488713,1.75
1093,10,2,41.306747,1.482173,1.75
1094,10,2,41.698793,1.479965,1.75
1095,10,2,42.084036,1.479574,1.75
1096,10,2,42.446940,1.476989,1.75
1097,10,2,42.760950,1.472378,1.75
1098,10,2,42.993570,1.468338,1.75
1099,10,2,43.118612,1.465321,1.75


==> data/multi_task_inference_result_dpmm/dpmm_ant/smooth/subgoals_ep11_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
1100,11,2,0.524925,0.850325,2.35
1101,11,2,0.479663,0.800633,2.35
1102,11,2,0.454416,0.782910,2.35
1103,11,2,0.479711,0.823667,2.35
1104,11,2,0.575224,0.932301,2.35
1105,11,2,0.746977,1.100953,2.35
1106,11,2,0.984102,1.306885,2.35
1107,11,2,1.266974,1.522203,2.35
1108,11,2,1.574245,1.716073,2.35
1109,11,2,1.890913,1.870307,2.35
1110,11,2,2.213221,1.978374,2.35
1111,11,2,2.543507,2.043095,2.35
1112,11,2,2.889595,2.076403,2.35
1113,11,2,3.257113,2.091047,2.35
1114,11,2,3.643641,2.096290,2.35
1115,11,2,4.040132,2.094380,2.35
1116,11,2,4.438968,2.084851,2.35
1117,11,2,4.839108,2.065773,2.35
1118,11,2,5.249776,2.036575,2.35
1119,11,2,5.688131,1.999261,2.35
1120,11,2,6.168847,1.954570,2.35
1121,11,2,6.699426,1.904955,2.35
1122,11,2,7.274626,1.853766,2.35
1123,11,2,7.882147,1.805950,2.35
1124,11,2,8.507705,1.767181,2.35
1125,11,2,9.149192,1.744352,2.35
1126,11,2,9.812466,1.740531,2.35
1127,11,2,10.508886,1.758460,2.35
1128,11,2,11.249225,1.796728,2.35
1129,11,2,12.032857,1.854592,2.35
1130,11,2,12.845464,1.926675,2.35
1131,11,2,13.667023,2.009541,2.35
1132,11,2,14.478623,2.094868,2.35
1133,11,2,15.272032,2.174075,2.35
1134,11,2,16.050280,2.241592,2.35
1135,11,2,16.818683,2.293824,2.35
1136,11,2,17.577493,2.328122,2.35
1137,11,2,18.315084,2.345637,2.35
1138,11,2,19.007132,2.345290,2.35
1139,11,2,19.628895,2.330204,2.35
1140,11,2,20.164148,2.302378,2.35
1141,11,2,20.612802,2.268002,2.35
1142,11,2,20.988953,2.234062,2.35
1143,11,2,21.318617,2.206810,2.35
1144,11,2,21.632539,2.188502,2.35
1145,11,2,21.959735,2.178165,2.35
1146,11,2,22.325369,2.171764,2.35
1147,11,2,22.745866,2.168112,2.35
1148,11,2,23.227868,2.163417,2.35
1149,11,2,23.765394,2.156207,2.35
1150,11,2,24.339338,2.141700,2.35
1151,11,2,24.923887,2.119164,2.35
1152,11,2,25.491375,2.087893,2.35
1153,11,2,26.016480,2.049825,2.35
1154,11,2,26.481191,2.011513,2.35
1155,11,2,26.877661,1.979455,2.35
1156,11,2,27.208883,1.959488,2.35
1157,11,2,27.487980,1.954336,2.35
1158,11,2,27.736668,1.960344,2.35
1159,11,2,27.983327,1.975311,2.35
1160,11,2,28.260355,1.994939,2.35
1161,11,2,28.596890,2.015467,2.35
1162,11,2,29.010519,2.036708,2.35
1163,11,2,29.499476,2.060868,2.35
1164,11,2,30.044108,2.089048,2.35
1165,11,2,30.605198,2.121583,2.35
1166,11,2,31.139638,2.150088,2.35
1167,11,2,31.613743,2.168835,2.35
1168,11,2,32.015734,2.172134,2.35
1169,11,2,32.354158,2.160286,2.35
1170,11,2,32.653933,2.142161,2.35
1171,11,2,32.947642,2.128481,2.35
1172,11,2,33.269526,2.129351,2.35
1173,11,2,33.653265,2.146669,2.35
1174,11,2,34.123962,2.177208,2.35
1175,11,2,34.698793,2.212554,2.35
1176,11,2,35.381525,2.248623,2.35
1177,11,2,36.162950,2.283286,2.35
1178,11,2,37.020158,2.313818,2.35
1179,11,2,37.926857,2.338544,2.35
1180,11,2,38.857529,2.355665,2.35
1181,11,2,39.790275,2.363248,2.35
1182,11,2,40.707213,2.362940,2.35
1183,11,2,41.588302,2.361785,2.35
1184,11,2,42.417616,2.363040,2.35
1185,11,2,43.183366,2.370668,2.35
1186,11,2,43.882936,2.380300,2.35
1187,11,2,44.523434,2.386837,2.35
1188,11,2,45.122422,2.385617,2.35
1189,11,2,45.698221,2.372861,2.35
1190,11,2,46.265582,2.349506,2.35
1191,11,2,46.829916,2.315247,2.35
1192,11,2,47.387901,2.271889,2.35
1193,11,2,47.935306,2.221845,2.35
1194,11,2,48.464437,2.170442,2.35
1195,11,2,48.966834,2.122955,2.35
1196,11,2,49.426290,2.087411,2.35
1197,11,2,49.818474,2.066456,2.35
1198,11,2,50.108980,2.057340,2.35
1199,11,2,50.265513,2.054394,2.35


==> data/multi_task_inference_result_dpmm/dpmm_ant/smooth/subgoals_ep1_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
100,1,1,-0.963313,-1.101050,-5.1000000000000005
101,1,1,-0.872579,-1.056299,-5.1000000000000005
102,1,1,-0.838235,-1.098561,-5.1000000000000005
103,1,1,-0.917098,-1.218852,-5.1000000000000005
104,1,1,-1.141674,-1.377303,-5.1000000000000005
105,1,1,-1.513510,-1.516093,-5.1000000000000005
106,1,1,-2.005773,-1.581035,-5.1000000000000005
107,1,1,-2.570999,-1.538338,-5.1000000000000005
108,1,1,-3.154466,-1.384702,-5.1000000000000005
109,1,1,-3.703681,-1.144607,-5.1000000000000005
110,1,1,-4.178969,-0.862318,-5.1000000000000005
111,1,1,-4.554067,-0.583968,-5.1000000000000005
112,1,1,-4.824710,-0.347132,-5.1000000000000005
113,1,1,-5.001114,-0.170248,-5.1000000000000005
114,1,1,-5.102236,-0.054459,-5.1000000000000005
115,1,1,-5.149611,0.010443,-5.1000000000000005
116,1,1,-5.162097,0.039958,-5.1000000000000005
117,1,1,-5.156051,0.045143,-5.1000000000000005
118,1,1,-5.143212,0.034284,-5.1000000000000005
119,1,1,-5.130028,0.013247,-5.1000000000000005
120,1,1,-5.121033,-0.016455,-5.1000000000000005
121,1,1,-5.117290,-0.046930,-5.1000000000000005
122,1,1,-5.117192,-0.069781,-5.1000000000000005
123,1,1,-5.117786,-0.081173,-5.1000000000000005
124,1,1,-5.116479,-0.077004,-5.1000000000000005
125,1,1,-5.112109,-0.061996,-5.1000000000000005
126,1,1,-5.105736,-0.050131,-5.1000000000000005
127,1,1,-5.100300,-0.054535,-5.1000000000000005
128,1,1,-5.099662,-0.085851,-5.1000000000000005
129,1,1,-5.106318,-0.142167,-5.1000000000000005
130,1,1,-5.120887,-0.209936,-5.1000000000000005
131,1,1,-5.141094,-0.271538,-5.1000000000000005
132,1,1,-5.162654,-0.309074,-5.1000000000000005
133,1,1,-5.180496,-0.316160,-5.1000000000000005
134,1,1,-5.190680,-0.298149,-5.1000000000000005
135,1,1,-5.191311,-0.269957,-5.1000000000000005
136,1,1,-5.183273,-0.247744,-5.1000000000000005
137,1,1,-5.169530,-0.244267,-5.1000000000000005
138,1,1,-5.153824,-0.265625,-5.1000000000000005
139,1,1,-5.139471,-0.304333,-5.1000000000000005
140,1,1,-5.128082,-0.344771,-5.1000000000000005
141,1,1,-5.119256,-0.369400,-5.1000000000000005
142,1,1,-5.111338,-0.358508,-5.1000000000000005
143,1,1,-5.102398,-0.309869,-5.1000000000000005
144,1,1,-5.091579,-0.232082,-5.1000000000000005
145,1,1,-5.079401,-0.146915,-5.1000000000000005
146,1,1,-5.067666,-0.079571,-5.1000000000000005
147,1,1,-5.058773,-0.050770,-5.1000000000000005
148,1,1,-5.055156,-0.067061,-5.1000000000000005
149,1,1,-5.058374,-0.124193,-5.1000000000000005
150,1,1,-5.069301,-0.204192,-5.1000000000000005
151,1,1,-5.087604,-0.289707,-5.1000000000000005
152,1,1,-5.111945,-0.357448,-5.1000000000000005
153,1,1,-5.139968,-0.392965,-5.1000000000000005
154,1,1,-5.169118,-0.385210,-5.1000000000000005
155,1,1,-5.196343,-0.332837,-5.1000000000000005
156,1,1,-5.219282,-0.239857,-5.1000000000000005
157,1,1,-5.235888,-0.116180,-5.1000000000000005
158,1,1,-5.244737,0.020612,-5.1000000000000005
159,1,1,-5.244673,0.155161,-5.1000000000000005
160,1,1,-5.234953,0.272574,-5.1000000000000005
161,1,1,-5.215320,0.356852,-5.1000000000000005
162,1,1,-5.186578,0.398934,-5.1000000000000005
163,1,1,-5.150968,0.396152,-5.1000000000000005
164,1,1,-5.112546,0.353596,-5.1000000000000005
165,1,1,-5.076332,0.281480,-5.1000000000000005
166,1,1,-5.047444,0.196032,-5.1000000000000005
167,1,1,-5.030070,0.105439,-5.1000000000000005
168,1,1,-5.026369,0.018046,-5.1000000000000005
169,1,1,-5.036384,-0.063196,-5.1000000000000005
170,1,1,-5.058277,-0.135912,-5.1000000000000005
171,1,1,-5.088650,-0.194976,-5.1000000000000005
172,1,1,-5.122971,-0.231189,-5.1000000000000005
173,1,1,-5.155927,-0.238184,-5.1000000000000005
174,1,1,-5.182712,-0.213143,-5.1000000000000005
175,1,1,-5.199366,-0.162436,-5.1000000000000005
176,1,1,-5.204574,-0.097494,-5.1000000000000005
177,1,1,-5.199896,-0.033667,-5.1000000000000005
178,1,1,-5.189662,0.012304,-5.1000000000000005
179,1,1,-5.179574,0.031937,-5.1000000000000005
180,1,1,-5.174855,0.026507,-5.1000000000000005
181,1,1,-5.178681,0.004802,-5.1000000000000005
182,1,1,-5.191399,-0.022040,-5.1000000000000005
183,1,1,-5.211096,-0.042295,-5.1000000000000005
184,1,1,-5.234452,-0.050510,-5.1000000000000005
185,1,1,-5.258037,-0.049739,-5.1000000000000005
186,1,1,-5.278880,-0.047066,-5.1000000000000005
187,1,1,-5.294754,-0.048838,-5.1000000000000005
188,1,1,-5.303958,-0.061421,-5.1000000000000005
189,1,1,-5.305777,-0.086449,-5.1000000000000005
190,1,1,-5.300453,-0.123213,-5.1000000000000005
191,1,1,-5.289781,-0.166791,-5.1000000000000005
192,1,1,-5.276714,-0.209059,-5.1000000000000005
193,1,1,-5.264407,-0.238823,-5.1000000000000005
194,1,1,-5.255653,-0.248413,-5.1000000000000005
195,1,1,-5.251604,-0.236325,-5.1000000000000005
196,1,1,-5.251791,-0.204599,-5.1000000000000005
197,1,1,-5.254574,-0.162610,-5.1000000000000005
198,1,1,-5.257953,-0.126004,-5.1000000000000005
199,1,1,-5.260106,-0.105196,-5.1000000000000005


==> data/multi_task_inference_result_dpmm/dpmm_ant/smooth/subgoals_ep2_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
200,2,1,-0.572526,-0.843916,-3.14
201,2,1,-0.547579,-0.874325,-3.14
202,2,1,-0.556880,-0.937990,-3.14
203,2,1,-0.612346,-1.006076,-3.14
204,2,1,-0.715852,-1.048391,-3.14
205,2,1,-0.860890,-1.041808,-3.14
206,2,1,-1.037363,-0.985026,-3.14
207,2,1,-1.234421,-0.891041,-3.14
208,2,1,-1.441641,-0.785175,-3.14
209,2,1,-1.649475,-0.691185,-3.14
210,2,1,-1.850880,-0.627639,-3.14
211,2,1,-2.038670,-0.599842,-3.14
212,2,1,-2.209573,-0.599883,-3.14
213,2,1,-2.362857,-0.616953,-3.14
214,2,1,-2.498827,-0.636172,-3.14
215,2,1,-2.617326,-0.643312,-3.14
216,2,1,-2.718768,-0.630692,-3.14
217,2,1,-2.803303,-0.591634,-3.14
218,2,1,-2.871889,-0.526660,-3.14
219,2,1,-2.926750,-0.440325,-3.14
220,2,1,-2.970882,-0.339672,-3.14
221,2,1,-3.006839,-0.239796,-3.14
222,2,1,-3.036462,-0.156677,-3.14
223,2,1,-3.061164,-0.107432,-3.14
224,2,1,-3.082149,-0.103374,-3.14
225,2,1,-3.100562,-0.144565,-3.14
226,2,1,-3.118251,-0.218588,-3.14
227,2,1,-3.136248,-0.304771,-3.14
228,2,1,-3.154937,-0.376632,-3.14
229,2,1,-3.174074,-0.415189,-3.14
230,2,1,-3.193408,-0.413651,-3.14
231,2,1,-3.212990,-0.378142,-3.14
232,2,1,-3.233503,-0.323915,-3.14
233,2,1,-3.255235,-0.268601,-3.14
234,2,1,-3.278310,-0.229954,-3.14
235,2,1,-3.301327,-0.211073,-3.14
236,2,1,-3.321470,-0.215089,-3.14
237,2,1,-3.335976,-0.230601,-3.14
238,2,1,-3.342386,-0.244843,-3.14
239,2,1,-3.339077,-0.243900,-3.14
240,2,1,-3.325787,-0.217321,-3.14
241,2,1,-3.303517,-0.165823,-3.14
242,2,1,-3.274467,-0.103328,-3.14
243,2,1,-3.242040,-0.050083,-3.14
244,2,1,-3.210462,-0.024502,-3.14
245,2,1,-3.183747,-0.034724,-3.14
246,2,1,-3.164870,-0.073544,-3.14
247,2,1,-3.154866,-0.127303,-3.14
248,2,1,-3.152796,-0.177081,-3.14
249,2,1,-3.156504,-0.213830,-3.14
250,2,1,-3.163784,-0.234028,-3.14
251,2,1,-3.172829,-0.240091,-3.14
252,2,1,-3.182612,-0.233804,-3.14
253,2,1,-3.191960,-0.211456,-3.14
254,2,1,-3.199737,-0.175208,-3.14
255,2,1,-3.204993,-0.123304,-3.14
256,2,1,-3.206577,-0.065871,-3.14
257,2,1,-3.204428,-0.012991,-3.14
258,2,1,-3.199309,0.027100,-3.14
259,2,1,-3.192285,0.050989,-3.14
260,2,1,-3.184720,0.063188,-3.14
261,2,1,-3.177263,0.070915,-3.14
262,2,1,-3.170413,0.082375,-3.14
263,2,1,-3.164460,0.100951,-3.14
264,2,1,-3.159722,0.123000,-3.14
265,2,1,-3.156423,0.142985,-3.14
266,2,1,-3.154644,0.151325,-3.14
267,2,1,-3.154112,0.142045,-3.14
268,2,1,-3.154048,0.113710,-3.14
269,2,1,-3.153602,0.068822,-3.14
270,2,1,-3.152165,0.019255,-3.14
271,2,1,-3.149725,-0.023268,-3.14
272,2,1,-3.146911,-0.047923,-3.14
273,2,1,-3.144176,-0.048272,-3.14
274,2,1,-3.141845,-0.028074,-3.14
275,2,1,-3.139732,0.005496,-3.14
276,2,1,-3.137217,0.039337,-3.14
277,2,1,-3.133591,0.060995,-3.14
278,2,1,-3.128144,0.065478,-3.14
279,2,1,-3.120089,0.054674,-3.14
280,2,1,-3.109149,0.036880,-3.14
281,2,1,-3.095161,0.023055,-3.14
282,2,1,-3.078463,0.017671,-3.14
283,2,1,-3.060543,0.018385,-3.14
284,2,1,-3.043474,0.016019,-3.14
285,2,1,-3.029556,-0.000056,-3.14
286,2,1,-3.020451,-0.034677,-3.14
287,2,1,-3.016844,-0.082250,-3.14
288,2,1,-3.018031,-0.126136,-3.14
289,2,1,-3.022598,-0.150417,-3.14
290,2,1,-3.028582,-0.145251,-3.14
291,2,1,-3.034719,-0.114559,-3.14
292,2,1,-3.041034,-0.074430,-3.14
293,2,1,-3.048095,-0.048038,-3.14
294,2,1,-3.057280,-0.057853,-3.14
295,2,1,-3.069485,-0.110837,-3.14
296,2,1,-3.084380,-0.200000,-3.14
297,2,1,-3.099974,-0.304711,-3.14
298,2,1,-3.113208,-0.396974,-3.14
299,2,1,-3.120789,-0.450710,-3.14


==> data/multi_task_inference_result_dpmm/dpmm_ant/smooth/subgoals_ep3_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
300,3,0,0.748380,1.043021,3.14
301,3,0,0.707436,0.997202,3.14
302,3,0,0.706405,1.014219,3.14
303,3,0,0.760552,1.104024,3.14
304,3,0,0.870126,1.253915,3.14
305,3,0,1.022765,1.433217,3.14
306,3,0,1.200701,1.608075,3.14
307,3,0,1.389513,1.742673,3.14
308,3,0,1.580535,1.809196,3.14
309,3,0,1.771818,1.788096,3.14
310,3,0,1.965213,1.672603,3.14
311,3,0,2.159089,1.468286,3.14
312,3,0,2.349285,1.199770,3.14
313,3,0,2.526715,0.902478,3.14
314,3,0,2.681212,0.618136,3.14
315,3,0,2.804620,0.378825,3.14
316,3,0,2.897104,0.201569,3.14
317,3,0,2.963393,0.089643,3.14
318,3,0,3.015963,0.035798,3.14
319,3,0,3.071056,0.031207,3.14
320,3,0,3.147143,0.071755,3.14
321,3,0,3.262608,0.159691,3.14
322,3,0,3.433806,0.298019,3.14
323,3,0,3.667132,0.485313,3.14
324,3,0,3.962390,0.713917,3.14
325,3,0,4.314261,0.968759,3.14
326,3,0,4.716178,1.237200,3.14
327,3,0,5.165806,1.507286,3.14
328,3,0,5.668553,1.770919,3.14
329,3,0,6.233188,2.021062,3.14
330,3,0,6.865871,2.242671,3.14
331,3,0,7.561265,2.420718,3.14
332,3,0,8.301895,2.538869,3.14
333,3,0,9.059292,2.578344,3.14
334,3,0,9.799179,2.527434,3.14
335,3,0,10.486307,2.380441,3.14
336,3,0,11.094964,2.138364,3.14
337,3,0,11.606391,1.811875,3.14
338,3,0,12.011152,1.418157,3.14
339,3,0,12.304408,0.979978,3.14
340,3,0,12.484859,0.524055,3.14
341,3,0,12.553808,0.065432,3.14
342,3,0,12.518641,-0.381521,3.14
343,3,0,12.390047,-0.804423,3.14
344,3,0,12.180885,-1.187368,3.14
345,3,0,11.909107,-1.514156,3.14
346,3,0,11.591252,-1.770066,3.14
347,3,0,11.238720,-1.954243,3.14
348,3,0,10.857768,-2.073998,3.14
349,3,0,10.451532,-2.142980,3.14
350,3,0,10.021736,-2.182524,3.14
351,3,0,9.569776,-2.200916,3.14
352,3,0,9.098930,-2.202220,3.14
353,3,0,8.619425,-2.187270,3.14
354,3,0,8.142578,-2.162030,3.14
355,3,0,7.676533,-2.131818,3.14
356,3,0,7.223658,-2.105914,3.14
357,3,0,6.777984,-2.082580,3.14
358,3,0,6.329260,-2.051018,3.14
359,3,0,5.868142,-1.996565,3.14
360,3,0,5.394105,-1.890714,3.14
361,3,0,4.919029,-1.721029,3.14
362,3,0,4.464952,-1.486485,3.14
363,3,0,4.058645,-1.206089,3.14
364,3,0,3.720666,-0.909014,3.14
365,3,0,3.462361,-0.628751,3.14
366,3,0,3.282817,-0.391077,3.14
367,3,0,3.171013,-0.210548,3.14
368,3,0,3.109491,-0.083540,3.14
369,3,0,3.081392,0.004990,3.14
370,3,0,3.072722,0.072068,3.14
371,3,0,3.074835,0.140911,3.14
372,3,0,3.080999,0.223308,3.14
373,3,0,3.089796,0.323321,3.14
374,3,0,3.100248,0.433599,3.14
375,3,0,3.112616,0.540744,3.14
376,3,0,3.127153,0.627762,3.14
377,3,0,3.143496,0.682071,3.14
378,3,0,3.160682,0.702181,3.14
379,3,0,3.177326,0.687658,3.14
380,3,0,3.192093,0.644449,3.14
381,3,0,3.204029,0.576263,3.14
382,3,0,3.212582,0.487110,3.14
383,3,0,3.217658,0.377805,3.14
384,3,0,3.218910,0.252495,3.14
385,3,0,3.215527,0.117736,3.14
386,3,0,3.206230,-0.016833,3.14
387,3,0,3.189509,-0.142597,3.14
388,3,0,3.164562,-0.248283,3.14
389,3,0,3.131801,-0.321381,3.14
390,3,0,3.093175,-0.354050,3.14
391,3,0,3.051932,-0.337708,3.14
392,3,0,3.011970,-0.270927,3.14
393,3,0,2.977237,-0.162855,3.14
394,3,0,2.950413,-0.027577,3.14
395,3,0,2.932833,0.115319,3.14
396,3,0,2.923950,0.246689,3.14
397,3,0,2.921590,0.352667,3.14
398,3,0,2.922618,0.425033,3.14
399,3,0,2.924001,0.462163,3.14


==> data/multi_task_inference_result_dpmm/dpmm_ant/smooth/subgoals_ep4_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
400,4,0,0.707249,1.473874,5.1000000000000005
401,4,0,0.706604,1.473411,5.1000000000000005
402,4,0,0.736898,1.498539,5.1000000000000005
403,4,0,0.812472,1.544278,5.1000000000000005
404,4,0,0.947582,1.596999,5.1000000000000005
405,4,0,1.157021,1.637456,5.1000000000000005
406,4,0,1.453284,1.646471,5.1000000000000005
407,4,0,1.840203,1.610476,5.1000000000000005
408,4,0,2.306184,1.525503,5.1000000000000005
409,4,0,2.820800,1.392045,5.1000000000000005
410,4,0,3.340662,1.222489,5.1000000000000005
411,4,0,3.818199,1.029414,5.1000000000000005
412,4,0,4.218953,0.832513,5.1000000000000005
413,4,0,4.526516,0.644880,5.1000000000000005
414,4,0,4.743645,0.475602,5.1000000000000005
415,4,0,4.885342,0.325643,5.1000000000000005
416,4,0,4.970324,0.193828,5.1000000000000005
417,4,0,5.015396,0.078218,5.1000000000000005
418,4,0,5.033300,-0.024120,5.1000000000000005
419,4,0,5.033082,-0.110507,5.1000000000000005
420,4,0,5.023559,-0.180502,5.1000000000000005
421,4,0,5.011784,-0.231918,5.1000000000000005
422,4,0,5.002347,-0.267608,5.1000000000000005
423,4,0,4.996112,-0.292802,5.1000000000000005
424,4,0,4.990631,-0.307380,5.1000000000000005
425,4,0,4.982647,-0.308967,5.1000000000000005
426,4,0,4.970460,-0.292135,5.1000000000000005
427,4,0,4.955730,-0.251548,5.1000000000000005
428,4,0,4.943760,-0.186903,5.1000000000000005
429,4,0,4.940905,-0.107277,5.1000000000000005
430,4,0,4.951984,-0.027028,5.1000000000000005
431,4,0,4.977517,0.038071,5.1000000000000005
432,4,0,5.013833,0.077539,5.1000000000000005
433,4,0,5.054068,0.086585,5.1000000000000005
434,4,0,5.091259,0.067410,5.1000000000000005
435,4,0,5.120421,0.028723,5.1000000000000005
436,4,0,5.139537,-0.019000,5.1000000000000005
437,4,0,5.149453,-0.067135,5.1000000000000005
438,4,0,5.152564,-0.110780,5.1000000000000005
439,4,0,5.151876,-0.147868,5.1000000000000005
440,4,0,5.149222,-0.182483,5.1000000000000005
441,4,0,5.145491,-0.216057,5.1000000000000005
442,4,0,5.140091,-0.246517,5.1000000000000005
443,4,0,5.131708,-0.270592,5.1000000000000005
444,4,0,5.118119,-0.280451,5.1000000000000005
445,4,0,5.097379,-0.272002,5.1000000000000005
446,4,0,5.068649,-0.248929,5.1000000000000005
447,4,0,5.032401,-0.217287,5.1000000000000005
448,4,0,4.991101,-0.186349,5.1000000000000005
449,4,0,4.948859,-0.160468,5.1000000000000005
450,4,0,4.910937,-0.138336,5.1000000000000005
451,4,0,4.882528,-0.111869,5.1000000000000005
452,4,0,4.867340,-0.071582,5.1000000000000005
453,4,0,4.866948,-0.010226,5.1000000000000005
454,4,0,4.880462,0.068816,5.1000000000000005
455,4,0,4.904802,0.155865,5.1000000000000005
456,4,0,4.936220,0.234959,5.1000000000000005
457,4,0,4.970677,0.291788,5.1000000000000005
458,4,0,5.004872,0.316946,5.1000000000000005
459,4,0,5.035908,0.308310,5.1000000000000005
460,4,0,5.060865,0.273454,5.1000000000000005
461,4,0,5.076960,0.223414,5.1000000000000005
462,4,0,5.082134,0.173193,5.1000000000000005
463,4,0,5.075894,0.132513,5.1000000000000005
464,4,0,5.060162,0.108821,5.1000000000000005
465,4,0,5.039264,0.104164,5.1000000000000005
466,4,0,5.019218,0.113224,5.1000000000000005
467,4,0,5.005609,0.130057,5.1000000000000005
468,4,0,5.002306,0.146926,5.1000000000000005
469,4,0,5.010029,0.157438,5.1000000000000005
470,4,0,5.026901,0.159281,5.1000000000000005
471,4,0,5.049592,0.151008,5.1000000000000005
472,4,0,5.074637,0.135803,5.1000000000000005
473,4,0,5.099663,0.117718,5.1000000000000005
474,4,0,5.123574,0.102780,5.1000000000000005
475,4,0,5.145876,0.094651,5.1000000000000005
476,4,0,5.166029,0.095145,5.1000000000000005
477,4,0,5.182249,0.102776,5.1000000000000005
478,4,0,5.192133,0.114816,5.1000000000000005
479,4,0,5.193313,0.126132,5.1000000000000005
480,4,0,5.184450,0.131081,5.1000000000000005
481,4,0,5.166216,0.127151,5.1000000000000005
482,4,0,5.141368,0.113980,5.1000000000000005
483,4,0,5.113952,0.093976,5.1000000000000005
484,4,0,5.088236,0.073284,5.1000000000000005
485,4,0,5.067577,0.059253,5.1000000000000005
486,4,0,5.053681,0.054756,5.1000000000000005
487,4,0,5.046443,0.057465,5.1000000000000005
488,4,0,5.044828,0.060928,5.1000000000000005
489,4,0,5.046949,0.055709,5.1000000000000005
490,4,0,5.051172,0.039989,5.1000000000000005
491,4,0,5.056390,0.013973,5.1000000000000005
492,4,0,5.062269,-0.016436,5.1000000000000005
493,4,0,5.069033,-0.043391,5.1000000000000005
494,4,0,5.076859,-0.060257,5.1000000000000005
495,4,0,5.085922,-0.065842,5.1000000000000005
496,4,0,5.095728,-0.060249,5.1000000000000005
497,4,0,5.105123,-0.048071,5.1000000000000005
498,4,0,5.112573,-0.035068,5.1000000000000005
499,4,0,5.116727,-0.026183,5.1000000000000005


==> data/multi_task_inference_result_dpmm/dpmm_ant/smooth/subgoals_ep5_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
500,5,0,0.084071,0.314620,9.02
501,5,0,0.069473,0.299356,9.02
502,5,0,0.062632,0.290461,9.02
503,5,0,0.074952,0.301192,9.02
504,5,0,0.117239,0.338724,9.02
505,5,0,0.196818,0.403991,9.02
506,5,0,0.321064,0.495120,9.02
507,5,0,0.498365,0.605207,9.02
508,5,0,0.739754,0.727713,9.02
509,5,0,1.053136,0.860456,9.02
510,5,0,1.442677,1.002697,9.02
511,5,0,1.904179,1.153876,9.02
512,5,0,2.424427,1.310949,9.02
513,5,0,2.983924,1.463147,9.02
514,5,0,3.559966,1.597127,9.02
515,5,0,4.131184,1.703139,9.02
516,5,0,4.678866,1.778091,9.02
517,5,0,5.189568,1.826907,9.02
518,5,0,5.653777,1.860423,9.02
519,5,0,6.068236,1.884427,9.02
520,5,0,6.437200,1.894560,9.02
521,5,0,6.769965,1.881549,9.02
522,5,0,7.078725,1.825879,9.02
523,5,0,7.373269,1.716033,9.02
524,5,0,7.659706,1.550264,9.02
525,5,0,7.935696,1.336400,9.02
526,5,0,8.192594,1.096352,9.02
527,5,0,8.418877,0.856020,9.02
528,5,0,8.606431,0.638529,9.02
529,5,0,8.751057,0.458339,9.02
530,5,0,8.855378,0.319989,9.02
531,5,0,8.927307,0.215777,9.02
532,5,0,8.975699,0.133051,9.02
533,5,0,9.008687,0.059983,9.02
534,5,0,9.031042,-0.012940,9.02
535,5,0,9.045041,-0.087733,9.02
536,5,0,9.051090,-0.161689,9.02
537,5,0,9.050219,-0.229905,9.02
538,5,0,9.043377,-0.286421,9.02
539,5,0,9.031878,-0.321103,9.02
540,5,0,9.017472,-0.330413,9.02
541,5,0,9.002137,-0.310456,9.02
542,5,0,8.987771,-0.264685,9.02
543,5,0,8.975854,-0.199239,9.02
544,5,0,8.967310,-0.127892,9.02
545,5,0,8.962712,-0.066814,9.02
546,5,0,8.962011,-0.029422,9.02
547,5,0,8.964313,-0.024333,9.02
548,5,0,8.968193,-0.050480,9.02
549,5,0,8.971995,-0.097138,9.02
550,5,0,8.974417,-0.146426,9.02
551,5,0,8.974992,-0.183165,9.02
552,5,0,8.974342,-0.198749,9.02
553,5,0,8.973699,-0.194365,9.02
554,5,0,8.974244,-0.179556,9.02
555,5,0,8.976416,-0.166199,9.02
556,5,0,8.979815,-0.161410,9.02
557,5,0,8.983064,-0.166202,9.02
558,5,0,8.985114,-0.174473,9.02
559,5,0,8.984978,-0.175633,9.02
560,5,0,8.981690,-0.162008,9.02
561,5,0,8.974385,-0.130378,9.02
562,5,0,8.961994,-0.082829,9.02
563,5,0,8.944091,-0.026636,9.02
564,5,0,8.921366,0.029156,9.02
565,5,0,8.896323,0.075881,9.02
566,5,0,8.873299,0.111468,9.02
567,5,0,8.857112,0.135660,9.02
568,5,0,8.851549,0.150920,9.02
569,5,0,8.858213,0.159882,9.02
570,5,0,8.876207,0.165642,9.02
571,5,0,8.902754,0.171615,9.02
572,5,0,8.934461,0.180366,9.02
573,5,0,8.968386,0.197827,9.02
574,5,0,9.002349,0.222659,9.02
575,5,0,9.035038,0.251980,9.02
576,5,0,9.065350,0.276814,9.02
577,5,0,9.091861,0.289854,9.02
578,5,0,9.113197,0.286181,9.02
579,5,0,9.127972,0.268809,9.02
580,5,0,9.135420,0.244416,9.02
581,5,0,9.135649,0.222552,9.02
582,5,0,9.129518,0.210123,9.02
583,5,0,9.118559,0.207657,9.02
584,5,0,9.104467,0.209977,9.02
585,5,0,9.088707,0.209664,9.02
586,5,0,9.072350,0.200058,9.02
587,5,0,9.056402,0.178413,9.02
588,5,0,9.041836,0.147691,9.02
589,5,0,9.029865,0.113686,9.02
590,5,0,9.021765,0.086057,9.02
591,5,0,9.019117,0.070176,9.02
592,5,0,9.023289,0.062604,9.02
593,5,0,9.034820,0.061353,9.02
594,5,0,9.053086,0.055815,9.02
595,5,0,9.076316,0.040172,9.02
596,5,0,9.101384,0.010824,9.02
597,5,0,9.124634,-0.026409,9.02
598,5,0,9.142532,-0.061224,9.02
599,5,0,9.152197,-0.081910,9.02


==> data/multi_task_inference_result_dpmm/dpmm_ant/smooth/subgoals_ep6_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
600,6,3,-0.712400,-0.996537,-2.35
601,6,3,-0.647313,-0.938715,-2.35
602,6,3,-0.632842,-0.950947,-2.35
603,6,3,-0.707440,-1.046988,-2.35
604,6,3,-0.895026,-1.208967,-2.35
605,6,3,-1.204133,-1.404903,-2.35
606,6,3,-1.632802,-1.598944,-2.35
607,6,3,-2.172409,-1.765035,-2.35
608,6,3,-2.807346,-1.895811,-2.35
609,6,3,-3.511443,-1.994329,-2.35
610,6,3,-4.248331,-2.069043,-2.35
611,6,3,-4.973550,-2.120209,-2.35
612,6,3,-5.649849,-2.144315,-2.35
613,6,3,-6.255297,-2.134781,-2.35
614,6,3,-6.784620,-2.087159,-2.35
615,6,3,-7.248176,-2.006290,-2.35
616,6,3,-7.658912,-1.905219,-2.35
617,6,3,-8.033952,-1.808177,-2.35
618,6,3,-8.387246,-1.733755,-2.35
619,6,3,-8.735347,-1.698428,-2.35
620,6,3,-9.097546,-1.707535,-2.35
621,6,3,-9.495101,-1.758490,-2.35
622,6,3,-9.943508,-1.834957,-2.35
623,6,3,-10.448821,-1.919476,-2.35
624,6,3,-11.011261,-1.993998,-2.35
625,6,3,-11.623804,-2.052063,-2.35
626,6,3,-12.279965,-2.094390,-2.35
627,6,3,-12.974638,-2.128044,-2.35
628,6,3,-13.705198,-2.162670,-2.35
629,6,3,-14.466788,-2.199090,-2.35
630,6,3,-15.254069,-2.234625,-2.35
631,6,3,-16.060388,-2.259913,-2.35
632,6,3,-16.879646,-2.268907,-2.35
633,6,3,-17.704189,-2.263373,-2.35
634,6,3,-18.522690,-2.248600,-2.35
635,6,3,-19.325833,-2.232189,-2.35
636,6,3,-20.101146,-2.214728,-2.35
637,6,3,-20.844104,-2.202924,-2.35
638,6,3,-21.558329,-2.191619,-2.35
639,6,3,-22.255858,-2.181866,-2.35
640,6,3,-22.958753,-2.171157,-2.35
641,6,3,-23.691174,-2.156451,-2.35
642,6,3,-24.471880,-2.135725,-2.35
643,6,3,-25.304953,-2.103488,-2.35
644,6,3,-26.182591,-2.058620,-2.35
645,6,3,-27.077510,-2.005263,-2.35
646,6,3,-27.955932,-1.953236,-2.35
647,6,3,-28.783366,-1.916275,-2.35
648,6,3,-29.540597,-1.908773,-2.35
649,6,3,-30.222331,-1.934261,-2.35
650,6,3,-30.837140,-1.992621,-2.35
651,6,3,-31.397359,-2.074869,-2.35
652,6,3,-31.913003,-2.166263,-2.35
653,6,3,-32.387499,-2.255225,-2.35
654,6,3,-32.816953,-2.332703,-2.35
655,6,3,-33.200972,-2.397073,-2.35
656,6,3,-33.545630,-2.446780,-2.35
657,6,3,-33.864528,-2.484479,-2.35
658,6,3,-34.181144,-2.513386,-2.35
659,6,3,-34.520702,-2.536847,-2.35
660,6,3,-34.910200,-2.556322,-2.35
661,6,3,-35.372620,-2.570505,-2.35
662,6,3,-35.924225,-2.578255,-2.35
663,6,3,-36.565916,-2.575177,-2.35
664,6,3,-37.283394,-2.560070,-2.35
665,6,3,-38.043816,-2.533049,-2.35
666,6,3,-38.801991,-2.498570,-2.35
667,6,3,-39.512634,-2.460942,-2.35
668,6,3,-40.139874,-2.425643,-2.35
669,6,3,-40.668939,-2.390904,-2.35
670,6,3,-41.108118,-2.357840,-2.35
671,6,3,-41.483628,-2.326261,-2.35
672,6,3,-41.827759,-2.298144,-2.35
673,6,3,-42.170551,-2.279146,-2.35
674,6,3,-42.528184,-2.269112,-2.35
675,6,3,-42.903090,-2.268426,-2.35
676,6,3,-43.285955,-2.272546,-2.35
677,6,3,-43.662793,-2.275530,-2.35
678,6,3,-44.028335,-2.277714,-2.35
679,6,3,-44.387519,-2.282074,-2.35
680,6,3,-44.757155,-2.293035,-2.35
681,6,3,-45.163474,-2.313633,-2.35
682,6,3,-45.633373,-2.341271,-2.35
683,6,3,-46.186325,-2.367711,-2.35
684,6,3,-46.827195,-2.383790,-2.35
685,6,3,-47.546548,-2.382194,-2.35
686,6,3,-48.320556,-2.362216,-2.35
687,6,3,-49.118979,-2.326119,-2.35
688,6,3,-49.907207,-2.281294,-2.35
689,6,3,-50.654920,-2.233896,-2.35
690,6,3,-51.339228,-2.195883,-2.35
691,6,3,-51.946514,-2.172927,-2.35
692,6,3,-52.472152,-2.167217,-2.35
693,6,3,-52.920842,-2.184027,-2.35
694,6,3,-53.303433,-2.218547,-2.35
695,6,3,-53.634114,-2.266755,-2.35
696,6,3,-53.920309,-2.319443,-2.35
697,6,3,-54.157801,-2.369002,-2.35
698,6,3,-54.333236,-2.407820,-2.35
699,6,3,-54.427860,-2.429182,-2.35


==> data/multi_task_inference_result_dpmm/dpmm_ant/smooth/subgoals_ep7_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
700,7,3,-1.587002,-1.113234,-1.75
701,7,3,-1.482702,-1.130040,-1.75
702,7,3,-1.462512,-1.179522,-1.75
703,7,3,-1.570017,-1.251647,-1.75
704,7,3,-1.810839,-1.332682,-1.75
705,7,3,-2.158237,-1.410662,-1.75
706,7,3,-2.563590,-1.481391,-1.75
707,7,3,-2.977068,-1.545423,-1.75
708,7,3,-3.362759,-1.601997,-1.75
709,7,3,-3.703365,-1.650268,-1.75
710,7,3,-4.005668,-1.687131,-1.75
711,7,3,-4.285115,-1.708735,-1.75
712,7,3,-4.569090,-1.717137,-1.75
713,7,3,-4.881481,-1.715914,-1.75
714,7,3,-5.238570,-1.711171,-1.75
715,7,3,-5.644937,-1.705492,-1.75
716,7,3,-6.096706,-1.698764,-1.75
717,7,3,-6.587050,-1.689718,-1.75
718,7,3,-7.109122,-1.679599,-1.75
719,7,3,-7.657074,-1.669807,-1.75
720,7,3,-8.224445,-1.666797,-1.75
721,7,3,-8.804037,-1.674762,-1.75
722,7,3,-9.387073,-1.694162,-1.75
723,7,3,-9.965348,-1.725157,-1.75
724,7,3,-10.533068,-1.763898,-1.75
725,7,3,-11.087288,-1.802213,-1.75
726,7,3,-11.622456,-1.835437,-1.75
727,7,3,-12.129929,-1.856826,-1.75
728,7,3,-12.596649,-1.858552,-1.75
729,7,3,-13.009362,-1.837929,-1.75
730,7,3,-13.366371,-1.798604,-1.75
731,7,3,-13.679234,-1.751338,-1.75
732,7,3,-13.974030,-1.708709,-1.75
733,7,3,-14.283764,-1.681928,-1.75
734,7,3,-14.639678,-1.677913,-1.75
735,7,3,-15.060160,-1.697876,-1.75
736,7,3,-15.548524,-1.734678,-1.75
737,7,3,-16.094471,-1.779640,-1.75
738,7,3,-16.686884,-1.824596,-1.75
739,7,3,-17.318332,-1.858664,-1.75
740,7,3,-17.991385,-1.874037,-1.75
741,7,3,-18.715208,-1.865026,-1.75
742,7,3,-19.496991,-1.830302,-1.75
743,7,3,-20.331056,-1.778241,-1.75
744,7,3,-21.195121,-1.718254,-1.75
745,7,3,-22.053325,-1.660861,-1.75
746,7,3,-22.864682,-1.613957,-1.75
747,7,3,-23.599649,-1.582178,-1.75
748,7,3,-24.249565,-1.563627,-1.75
749,7,3,-24.823805,-1.553372,-1.75
750,7,3,-25.349062,-1.545663,-1.75
751,7,3,-25.857880,-1.537530,-1.75
752,7,3,-26.377146,-1.523584,-1.75
753,7,3,-26.921092,-1.502688,-1.75
754,7,3,-27.492291,-1.476169,-1.75
755,7,3,-28.085761,-1.448110,-1.75
756,7,3,-28.696717,-1.424452,-1.75
757,7,3,-29.322674,-1.408332,-1.75
758,7,3,-29.967882,-1.405512,-1.75
759,7,3,-30.631249,-1.415886,-1.75
760,7,3,-31.308480,-1.439158,-1.75
761,7,3,-31.985923,-1.471900,-1.75
762,7,3,-32.647415,-1.509829,-1.75
763,7,3,-33.282072,-1.547603,-1.75
764,7,3,-33.891100,-1.580317,-1.75
765,7,3,-34.487022,-1.603878,-1.75
766,7,3,-35.082865,-1.616731,-1.75
767,7,3,-35.682348,-1.624538,-1.75
768,7,3,-36.276189,-1.632231,-1.75
769,7,3,-36.842093,-1.646528,-1.75
770,7,3,-37.352443,-1.669135,-1.75
771,7,3,-37.789139,-1.698072,-1.75
772,7,3,-38.151762,-1.729885,-1.75
773,7,3,-38.456188,-1.760564,-1.75
774,7,3,-38.730776,-1.788417,-1.75
775,7,3,-39.005956,-1.812904,-1.75
776,7,3,-39.308044,-1.834147,-1.75
777,7,3,-39.650312,-1.847149,-1.75
778,7,3,-40.036062,-1.851519,-1.75
779,7,3,-40.456549,-1.844272,-1.75
780,7,3,-40.899904,-1.826962,-1.75
781,7,3,-41.352321,-1.804261,-1.75
782,7,3,-41.800223,-1.779719,-1.75
783,7,3,-42.231028,-1.755950,-1.75
784,7,3,-42.634914,-1.735032,-1.75
785,7,3,-43.002751,-1.720125,-1.75
786,7,3,-43.331907,-1.715057,-1.75
787,7,3,-43.629906,-1.725726,-1.75
788,7,3,-43.913785,-1.755021,-1.75
789,7,3,-44.213539,-1.800425,-1.75
790,7,3,-44.562741,-1.853641,-1.75
791,7,3,-44.988652,-1.900674,-1.75
792,7,3,-45.504503,-1.929896,-1.75
793,7,3,-46.101046,-1.933564,-1.75
794,7,3,-46.747368,-1.909333,-1.75
795,7,3,-47.393623,-1.864927,-1.75
796,7,3,-47.986298,-1.810415,-1.75
797,7,3,-48.475637,-1.756382,-1.75
798,7,3,-48.821767,-1.714995,-1.75
799,7,3,-49.000682,-1.692295,-1.75


==> data/multi_task_inference_result_dpmm/dpmm_ant/smooth/subgoals_ep8_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
800,8,3,-1.891908,-0.969284,-1.45
801,8,3,-1.805993,-0.992934,-1.45
802,8,3,-1.816510,-1.037339,-1.45
803,8,3,-1.951805,-1.082731,-1.45
804,8,3,-2.205716,-1.114372,-1.45
805,8,3,-2.544036,-1.125283,-1.45
806,8,3,-2.923491,-1.123593,-1.45
807,8,3,-3.306618,-1.126734,-1.45
808,8,3,-3.668065,-1.154065,-1.45
809,8,3,-3.997437,-1.220323,-1.45
810,8,3,-4.295662,-1.323230,-1.45
811,8,3,-4.562025,-1.447665,-1.45
812,8,3,-4.801286,-1.569792,-1.45
813,8,3,-5.023802,-1.667815,-1.45
814,8,3,-5.241518,-1.725781,-1.45
815,8,3,-5.472876,-1.739919,-1.45
816,8,3,-5.738808,-1.717044,-1.45
817,8,3,-6.055116,-1.669299,-1.45
818,8,3,-6.428583,-1.609917,-1.45
819,8,3,-6.850927,-1.552788,-1.45
820,8,3,-7.299993,-1.501506,-1.45
821,8,3,-7.746282,-1.457562,-1.45
822,8,3,-8.161151,-1.419182,-1.45
823,8,3,-8.525705,-1.381218,-1.45
824,8,3,-8.834666,-1.344219,-1.45
825,8,3,-9.099714,-1.311118,-1.45
826,8,3,-9.342247,-1.288759,-1.45
827,8,3,-9.588466,-1.286137,-1.45
828,8,3,-9.861364,-1.306250,-1.45
829,8,3,-10.176088,-1.350630,-1.45
830,8,3,-10.536731,-1.410894,-1.45
831,8,3,-10.936999,-1.476635,-1.45
832,8,3,-11.364341,-1.539523,-1.45
833,8,3,-11.805398,-1.592530,-1.45
834,8,3,-12.249742,-1.633436,-1.45
835,8,3,-12.694035,-1.663689,-1.45
836,8,3,-13.141319,-1.688649,-1.45
837,8,3,-13.595977,-1.712259,-1.45
838,8,3,-14.060448,-1.733377,-1.45
839,8,3,-14.533470,-1.753766,-1.45
840,8,3,-15.008416,-1.769504,-1.45
841,8,3,-15.478392,-1.780242,-1.45
842,8,3,-15.936692,-1.784880,-1.45
843,8,3,-16.380361,-1.783803,-1.45
844,8,3,-16.807907,-1.777262,-1.45
845,8,3,-17.218294,-1.761465,-1.45
846,8,3,-17.609421,-1.733800,-1.45
847,8,3,-17.979382,-1.695504,-1.45
848,8,3,-18.326896,-1.648947,-1.45
849,8,3,-18.655618,-1.603065,-1.45
850,8,3,-18.970279,-1.565184,-1.45
851,8,3,-19.276193,-1.536241,-1.45
852,8,3,-19.580371,-1.514903,-1.45
853,8,3,-19.885775,-1.492319,-1.45
854,8,3,-20.192844,-1.462337,-1.45
855,8,3,-20.503360,-1.424443,-1.45
856,8,3,-20.820744,-1.383730,-1.45
857,8,3,-21.149987,-1.345101,-1.45
858,8,3,-21.496424,-1.313317,-1.45
859,8,3,-21.864384,-1.290889,-1.45
860,8,3,-22.253389,-1.275909,-1.45
861,8,3,-22.657810,-1.267977,-1.45
862,8,3,-23.069248,-1.267134,-1.45
863,8,3,-23.480875,-1.272412,-1.45
864,8,3,-23.894197,-1.280754,-1.45
865,8,3,-24.317155,-1.285085,-1.45
866,8,3,-24.761924,-1.279117,-1.45
867,8,3,-25.240408,-1.261847,-1.45
868,8,3,-25.755174,-1.232732,-1.45
869,8,3,-26.299525,-1.198580,-1.45
870,8,3,-26.857368,-1.166849,-1.45
871,8,3,-27.408545,-1.140487,-1.45
872,8,3,-27.934987,-1.123537,-1.45
873,8,3,-28.422422,-1.115869,-1.45
874,8,3,-28.859362,-1.118632,-1.45
875,8,3,-29.240160,-1.132509,-1.45
876,8,3,-29.562137,-1.159376,-1.45
877,8,3,-29.828611,-1.196764,-1.45
878,8,3,-30.049779,-1.241490,-1.45
879,8,3,-30.240393,-1.287674,-1.45
880,8,3,-30.417841,-1.328740,-1.45
881,8,3,-30.597977,-1.359360,-1.45
882,8,3,-30.791869,-1.379778,-1.45
883,8,3,-31.003883,-1.392624,-1.45
884,8,3,-31.233231,-1.400523,-1.45
885,8,3,-31.475315,-1.408096,-1.45
886,8,3,-31.723828,-1.414802,-1.45
887,8,3,-31.976841,-1.419653,-1.45
888,8,3,-32.233810,-1.419202,-1.45
889,8,3,-32.498334,-1.414954,-1.45
890,8,3,-32.776296,-1.413779,-1.45
891,8,3,-33.073157,-1.422344,-1.45
892,8,3,-33.391289,-1.446195,-1.45
893,8,3,-33.728348,-1.483617,-1.45
894,8,3,-34.075122,-1.526418,-1.45
895,8,3,-34.415464,-1.561915,-1.45
896,8,3,-34.728710,-1.580539,-1.45
897,8,3,-34.990911,-1.579913,-1.45
898,8,3,-35.180153,-1.569577,-1.45
899,8,3,-35.279338,-1.560158,-1.45


==> data/multi_task_inference_result_dpmm/dpmm_ant/smooth/subgoals_ep9_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
900,9,2,0.270423,0.319439,1.45
901,9,2,0.245829,0.291575,1.45
902,9,2,0.232563,0.257575,1.45
903,9,2,0.258593,0.243036,1.45
904,9,2,0.351449,0.272816,1.45
905,9,2,0.531719,0.357832,1.45
906,9,2,0.809641,0.494317,1.45
907,9,2,1.183168,0.663561,1.45
908,9,2,1.639189,0.837248,1.45
909,9,2,2.155703,0.990121,1.45
910,9,2,2.713292,1.106850,1.45
911,9,2,3.291975,1.183904,1.45
912,9,2,3.882887,1.231223,1.45
913,9,2,4.483362,1.263366,1.45
914,9,2,5.093999,1.291914,1.45
915,9,2,5.711861,1.321433,1.45
916,9,2,6.328209,1.351299,1.45
917,9,2,6.929348,1.375372,1.45
918,9,2,7.499541,1.388347,1.45
919,9,2,8.027127,1.387946,1.45
920,9,2,8.504080,1.376635,1.45
921,9,2,8.929669,1.358624,1.45
922,9,2,9.307843,1.340190,1.45
923,9,2,9.642832,1.327549,1.45
924,9,2,9.941685,1.323545,1.45
925,9,2,10.213648,1.326920,1.45
926,9,2,10.470586,1.334869,1.45
927,9,2,10.725423,1.344141,1.45
928,9,2,10.989469,1.351928,1.45
929,9,2,11.266689,1.358127,1.45
930,9,2,11.553060,1.365152,1.45
931,9,2,11.836797,1.375075,1.45
932,9,2,12.105121,1.386556,1.45
933,9,2,12.350322,1.393731,1.45
934,9,2,12.572739,1.391362,1.45
935,9,2,12.780312,1.373456,1.45
936,9,2,12.984327,1.340493,1.45
937,9,2,13.196956,1.297942,1.45
938,9,2,13.426353,1.254111,1.45
939,9,2,13.677176,1.220034,1.45
940,9,2,13.952399,1.202036,1.45
941,9,2,14.255920,1.203979,1.45
942,9,2,14.593729,1.221749,1.45
943,9,2,14.971287,1.251318,1.45
944,9,2,15.389840,1.286254,1.45
945,9,2,15.843214,1.320125,1.45
946,9,2,16.315362,1.347403,1.45
947,9,2,16.782748,1.367231,1.45
948,9,2,17.220408,1.381506,1.45
949,9,2,17.610518,1.394395,1.45
950,9,2,17.945892,1.410962,1.45
951,9,2,18.228595,1.434955,1.45
952,9,2,18.467069,1.467034,1.45
953,9,2,18.674106,1.501420,1.45
954,9,2,18.861579,1.533099,1.45
955,9,2,19.041305,1.554252,1.45
956,9,2,19.223123,1.561699,1.45
957,9,2,19.416427,1.556210,1.45
958,9,2,19.625702,1.538989,1.45
959,9,2,19.850678,1.514997,1.45
960,9,2,20.089720,1.487416,1.45
961,9,2,20.343096,1.460593,1.45
962,9,2,20.614273,1.436822,1.45
963,9,2,20.909458,1.418122,1.45
964,9,2,21.233584,1.405685,1.45
965,9,2,21.584429,1.398400,1.45
966,9,2,21.951754,1.393394,1.45
967,9,2,22.323648,1.388361,1.45
968,9,2,22.691691,1.381665,1.45
969,9,2,23.058879,1.373835,1.45
970,9,2,23.440144,1.368840,1.45
971,9,2,23.853744,1.368878,1.45
972,9,2,24.313403,1.376263,1.45
973,9,2,24.821961,1.387989,1.45
974,9,2,25.368663,1.399730,1.45
975,9,2,25.933685,1.404455,1.45
976,9,2,26.494434,1.396625,1.45
977,9,2,27.032059,1.373784,1.45
978,9,2,27.532529,1.338129,1.45
979,9,2,27.987802,1.297003,1.45
980,9,2,28.394241,1.262992,1.45
981,9,2,28.755597,1.246893,1.45
982,9,2,29.079876,1.256812,1.45
983,9,2,29.379879,1.295391,1.45
984,9,2,29.676035,1.359047,1.45
985,9,2,29.992396,1.437499,1.45
986,9,2,30.354542,1.518036,1.45
987,9,2,30.783977,1.588286,1.45
988,9,2,31.291360,1.638386,1.45
989,9,2,31.873342,1.662192,1.45
990,9,2,32.512717,1.659518,1.45
991,9,2,33.179849,1.635770,1.45
992,9,2,33.840325,1.599416,1.45
993,9,2,34.463619,1.557738,1.45
994,9,2,35.025473,1.515359,1.45
995,9,2,35.509230,1.473539,1.45
996,9,2,35.904042,1.433269,1.45
997,9,2,36.204837,1.396458,1.45
998,9,2,36.407190,1.366906,1.45
999,9,2,36.509635,1.349403,1.45


==> data/multi_task_inference_result_dpmm/dpmm_ant/subgoals_ep0_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,0,1,-0.0125022821188848,-0.0584368019781924,-9.02
1,0,1,0.0047720122789314,0.4890294089227223,-9.02
2,0,1,0.0197742547197853,0.1529606040217472,-9.02
3,0,1,-1.0633101579841255,-1.872974438318924,-9.02
4,0,1,-3.336237402662686,-1.8491418131658623,-9.02
5,0,1,-4.43667125717137,-2.554754909512677,-9.02
6,0,1,-4.524763318146316,-1.3620800984398398,-9.02
7,0,1,-4.595942827738122,-1.6618058901040236,-9.02
8,0,1,-4.690628858560832,-2.028547689760606,-9.02
9,0,1,-6.248207976466521,-2.0752958423536727,-9.02
10,0,1,-8.02470016380746,-2.393601206157268,-9.02
11,0,1,-8.15347444430921,-2.670623052583873,-9.02
12,0,1,-8.90307718159346,-1.1142564136956257,-9.02
13,0,1,-8.908594117640591,0.3566637682750129,-9.02
14,0,1,-9.138728674881175,-1.5508106711811585,-9.02
15,0,1,-9.195796997677194,-0.9987653540962376,-9.02
16,0,1,-9.76895772369146,-2.276043281492673,-9.02
17,0,1,-11.911476378314669,-3.027561634760503,-9.02
18,0,1,-13.865130291884798,-2.284623285387713,-9.02
19,0,1,-14.17146061300813,-2.1240526969847124,-9.02
20,0,1,-14.286602822193313,-2.590435309711102,-9.02
21,0,1,-16.568317156455972,-2.6801199841517453,-9.02
22,0,1,-16.718394377373265,-3.1390888197501146,-9.02
23,0,1,-17.893468996694242,-2.3809723810866434,-9.02
24,0,1,-18.020088131545663,-2.738562924999594,-9.02
25,0,1,-18.87008579467624,0.1653509300294596,-9.02
26,0,1,-18.845116645077887,0.4042197291090673,-9.02
27,0,1,-18.32546074448283,1.2020145776922389,-9.02
28,0,1,-18.302757120348254,0.1957729367925995,-9.02
29,0,1,-18.48719374660997,-1.4937022527742083,-9.02
30,0,1,-18.57125304830045,-1.93857391030639,-9.02
31,0,1,-18.679426835441348,-2.114684015096526,-9.02
32,0,1,-18.80078278974364,-2.4862455692243293,-9.02
33,0,1,-18.91386644738212,-2.055396060577248,-9.02
34,0,1,-19.15179937963915,-0.0618555683377091,-9.02
35,0,1,-19.147476298833038,0.093377551611974,-9.02
36,0,1,-18.833686484071357,0.4635953403207201,-9.02
37,0,1,-18.802449623326638,0.622648719834212,-9.02
38,0,1,-18.764206212033866,0.7769296776776526,-9.02
39,0,1,-18.75897187882193,-0.077487602295995,-9.02
40,0,1,-18.52479915726411,0.9947384612778298,-9.02
41,0,1,-18.48984201644277,0.4493810500303598,-9.02
42,0,1,-18.460846775916195,0.7242207410887764,-9.02
43,0,1,-18.19430700363566,1.781973597562954,-9.02
44,0,1,-18.10846819058873,1.5288825062665714,-9.02
45,0,1,-18.04765238326855,1.167147148651703,-9.02
46,0,1,-17.9711758635828,1.7446330729420756,-9.02
47,0,1,-17.9033372462204,1.2237106414798216,-9.02
48,0,1,-17.17901717247463,1.5313652146015126,-9.02
49,0,1,-16.88906876006537,1.339117900638264,-9.02
50,0,1,-16.51943655511464,1.419956064162652,-9.02
51,0,1,-16.49029293240793,0.1822932955684787,-9.02
52,0,1,-15.962112107395525,0.8537117326282014,-9.02
53,0,1,-15.6160572590382,0.8406259275654081,-9.02
54,0,1,-15.346331312154287,1.3833583595993242,-9.02
55,0,1,-15.279360759401776,1.2562031573912713,-9.02
56,0,1,-15.19671395327189,1.970933987726733,-9.02
57,0,1,-14.901332386608576,1.910737787216334,-9.02
58,0,1,-14.449377119014144,0.6784745793343573,-9.02
59,0,1,-14.3313120783723,0.7184717223925711,-9.02
60,0,1,-13.855197133785405,1.635810521720642,-9.02
61,0,1,-13.183663828928127,1.7711185908172915,-9.02
62,0,1,-13.083806850048283,2.1557645376849885,-9.02
63,0,1,-12.993266391855364,1.5908022976884688,-9.02
64,0,1,-12.91667399924622,1.5135418571427806,-9.02
65,0,1,-12.799264342523204,2.491073256147658,-9.02
66,0,1,-11.16614304789991,1.855978276183777,-9.02
67,0,1,-11.08754617465103,1.5529105320986991,-9.02
68,0,1,-10.700443397701225,2.654946293116083,-9.02
69,0,1,-10.554744677390204,2.2005005291587256,-9.02
70,0,1,-10.470758227447018,1.422727157340513,-9.02
71,0,1,-10.159882742164909,1.2817412258224663,-9.02
72,0,1,-10.091065815410705,0.8976732515579189,-9.02
73,0,1,-10.018779414837386,1.612705615423325,-9.02
74,0,1,-9.722932353417926,0.427794866988598,-9.02
75,0,1,-9.083119017332224,0.6809425976244413,-9.02
76,0,1,-9.04857622660694,0.2829491585718614,-9.02
77,0,1,-9.065394536032423,-0.5329543957288079,-9.02
78,0,1,-9.10086389686576,-0.0465087201474487,-9.02
79,0,1,-9.10166059754508,-0.0437383434101995,-9.02
80,0,1,-8.994343270081709,-0.2987608279071735,-9.02
81,0,1,-8.983847142106296,0.3964924800209893,-9.02
82,0,1,-8.994972028984867,-0.4019443379922511,-9.02
83,0,1,-9.002658389220814,-0.0870747901804756,-9.02
84,0,1,-9.013285355248092,-0.2432054757479212,-9.02
85,0,1,-9.051553007847197,0.3521129463222049,-9.02
86,0,1,-9.03773238160782,0.1981115910197159,-9.02
87,0,1,-9.044989089048762,-0.2720539842350761,-9.02
88,0,1,-9.054959510846585,-0.1096402468829966,-9.02
89,0,1,-9.06120410174872,-0.1048300383891867,-9.02
90,0,1,-9.054319098013272,0.2151080507373313,-9.02
91,0,1,-9.042273335862122,0.2305552125372217,-9.02
92,0,1,-9.023618467598792,0.6930338162233277,-9.02
93,0,1,-9.049822080349388,-0.6079801836071459,-9.02
94,0,1,-9.049892072066628,0.1450548507507937,-9.02
95,0,1,-9.04597063436676,0.0760567678962613,-9.02
96,0,1,-9.032238925151823,0.4128607068505239,-9.02
97,0,1,-9.259003853965316,0.6087934318853544,-9.02
98,0,1,-9.30224809654008,0.0732028950607978,-9.02
99,0,1,-9.279499038634668,0.566937128982861,-9.02


==> data/multi_task_inference_result_dpmm/dpmm_ant/subgoals_ep10_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
1000,10,2,0.0715354975353353,-0.007565815742364,1.75
1001,10,2,0.1991129820448929,0.9317499436076164,1.75
1002,10,2,0.3412796618155898,0.7563683293612888,1.75
1003,10,2,0.3340073919522509,-0.0521846821854064,1.75
1004,10,2,0.5517299031039029,0.6024898190087511,1.75
1005,10,2,1.337404672941176,1.7838907782886704,1.75
1006,10,2,2.55226229400444,2.2378417864935614,1.75
1007,10,2,2.6517514717142583,1.818856405464852,1.75
1008,10,2,2.764307230495675,2.313335986640684,1.75
1009,10,2,2.860468834811795,1.715581828504674,1.75
1010,10,2,3.867522216408771,1.7263456681961238,1.75
1011,10,2,3.948498357463614,1.3149109515185615,1.75
1012,10,2,4.043628401510283,1.934986617702537,1.75
1013,10,2,4.112299721880764,1.054956741910576,1.75
1014,10,2,4.167893319555463,1.2398378085418649,1.75
1015,10,2,4.227140636942907,1.515458449192859,1.75
1016,10,2,4.752383447602343,1.6027092341516147,1.75
1017,10,2,5.175587805269863,1.16485578194962,1.75
1018,10,2,6.307694629040388,2.082587049743605,1.75
1019,10,2,6.393630121876384,1.554976562652021,1.75
1020,10,2,6.454970219092358,1.4538637240973546,1.75
1021,10,2,7.022382408989454,1.8983828307383128,1.75
1022,10,2,8.013935737020565,1.8433454180063893,1.75
1023,10,2,9.127342294417824,1.472743853313618,1.75
1024,10,2,10.035625052804198,1.7039549971027408,1.75
1025,10,2,11.275787731638188,1.9013585881383328,1.75
1026,10,2,11.867240733945588,1.2659166483784248,1.75
1027,10,2,11.916897494981193,0.827015610228768,1.75
1028,10,2,11.975318605590154,1.304617441042022,1.75
1029,10,2,12.039285355518864,1.3820469713986256,1.75
1030,10,2,12.14138460686024,2.158115395693246,1.75
1031,10,2,12.230309279170983,1.4644119389668364,1.75
1032,10,2,13.843295970592042,1.680704317590235,1.75
1033,10,2,14.238452310682154,2.1015303409368427,1.75
1034,10,2,14.318372179016666,1.433237184726529,1.75
1035,10,2,14.409662034784809,1.8839912203719225,1.75
1036,10,2,14.511040618384532,2.0289820691683214,1.75
1037,10,2,15.036883180012824,2.0719249390698886,1.75
1038,10,2,15.84227209920775,2.0678974558932035,1.75
1039,10,2,15.9387379088422,1.7635836688952513,1.75
1040,10,2,16.032149835952083,1.917592726661468,1.75
1041,10,2,17.50250138146966,1.185800998010816,1.75
1042,10,2,17.58124924038844,1.586834493803443,1.75
1043,10,2,17.658569544765264,1.454455514587764,1.75
1044,10,2,17.737276478562986,1.657772195380103,1.75
1045,10,2,17.80516669931688,1.2614863991188454,1.75
1046,10,2,17.85896026588337,0.9275449529443544,1.75
1047,10,2,18.90148573349665,2.286098132703695,1.75
1048,10,2,20.072565282777344,1.375796938856251,1.75
1049,10,2,21.810139033236197,2.1447711803684144,1.75
1050,10,2,21.90795914936912,1.8999566463323627,1.75
1051,10,2,23.31628996619592,1.9260667023412064,1.75
1052,10,2,24.20468702859966,1.9756783969061584,1.75
1053,10,2,24.30928940193323,1.8494546802643133,1.75
1054,10,2,24.418089625011447,2.110821521057675,1.75
1055,10,2,24.501010879777443,1.4546859888447907,1.75
1056,10,2,25.601655438528528,1.340141393606352,1.75
1057,10,2,26.112585417933666,0.929966774670436,1.75
1058,10,2,26.14920375328715,0.6920441274353953,1.75
1059,10,2,26.2087492950226,1.4781721485515305,1.75
1060,10,2,26.287264494032076,1.561336627252833,1.75
1061,10,2,27.71375684015021,1.2358650220378,1.75
1062,10,2,28.28740676659484,2.001838558806514,1.75
1063,10,2,29.440039110601035,0.7576805327508563,1.75
1064,10,2,29.51242821974232,1.89225105458127,1.75
1065,10,2,31.0959230157074,1.8724443115690357,1.75
1066,10,2,31.18568557025986,1.739378592170154,1.75
1067,10,2,31.263263234542453,1.355473711018778,1.75
1068,10,2,31.33916370366436,1.64618125677798,1.75
1069,10,2,31.41938796178172,1.5446711693041593,1.75
1070,10,2,31.48393473090708,1.2732991846895056,1.75
1071,10,2,31.547792530793952,1.3082292410409735,1.75
1072,10,2,31.64364146011154,2.0299929079617565,1.75
1073,10,2,31.725641827996657,1.430777567439283,1.75
1074,10,2,31.800718069588083,1.6470350237330649,1.75
1075,10,2,31.880804025378072,1.634892163461312,1.75
1076,10,2,31.95347108674448,1.3825538322569622,1.75
1077,10,2,32.39859084682939,0.9700235760953766,1.75
1078,10,2,32.45644590284884,1.2418890028702254,1.75
1079,10,2,32.54784023822836,2.0677638351234147,1.75
1080,10,2,33.627207014009265,1.6606426349075338,1.75
1081,10,2,34.96170015523277,1.576935386418814,1.75
1082,10,2,35.64481753183106,1.751689539327853,1.75
1083,10,2,36.74639289302341,1.5505104835931802,1.75
1084,10,2,37.41818677825022,1.7404971264057194,1.75
1085,10,2,37.855221226027794,1.322251899001169,1.75
1086,10,2,37.92332146612825,1.3287909030372644,1.75
1087,10,2,38.02032888355468,2.166232336244441,1.75
1088,10,2,39.82768830440596,1.7129274993702774,1.75
1089,10,2,39.90248425112454,1.619969294090716,1.75
1090,10,2,39.981581324545886,1.532347353673895,1.75
1091,10,2,40.99109551216219,0.8972698205894599,1.75
1092,10,2,41.05997619924778,1.6023729734124306,1.75
1093,10,2,41.13659677057758,1.5249324237927753,1.75
1094,10,2,41.20474795941684,1.3311629245072043,1.75
1095,10,2,41.88545126256359,2.0864163191725305,1.75
1096,10,2,42.78918522014602,1.1347104955544776,1.75
1097,10,2,43.04748401235263,1.2719571573740625,1.75
1098,10,2,43.81158680413094,1.7480961161871416,1.75
1099,10,2,43.88301897470144,1.338349461816737,1.75


==> data/multi_task_inference_result_dpmm/dpmm_ant/subgoals_ep11_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
1100,11,2,0.0433562827218867,0.0072268581973694,2.35
1101,11,2,0.0538836855002908,0.2712432886750766,2.35
1102,11,2,0.0615564222295606,0.1402979312497156,2.35
1103,11,2,0.0748547109826547,0.2360022051165993,2.35
1104,11,2,0.1013799158110339,0.7035826690778278,2.35
1105,11,2,0.2795360582307536,1.2638622595417348,2.35
1106,11,2,0.3098444448595299,0.4379133496129778,2.35
1107,11,2,1.4672941410755362,1.7859699197826795,2.35
1108,11,2,2.011142565842362,2.6887838389919967,2.35
1109,11,2,2.129272733516666,2.216232835314907,2.35
1110,11,2,2.2469564788063257,2.305674017136655,2.35
1111,11,2,2.356487102731004,2.002757635689536,2.35
1112,11,2,2.4574470205568018,1.993840851704156,2.35
1113,11,2,2.55116588190845,1.8803434129368135,2.35
1114,11,2,4.130775956951048,2.272117040815203,2.35
1115,11,2,4.230906112141322,1.9820872528545277,2.35
1116,11,2,4.34961342506957,2.49001358220151,2.35
1117,11,2,5.192489831182675,1.8354814721553752,2.35
1118,11,2,5.311580483692475,2.378539807791257,2.35
1119,11,2,5.402892918075916,1.6692904956523325,2.35
1120,11,2,5.505927464363928,2.247880560454905,2.35
1121,11,2,5.603361157514295,1.7400754827288911,2.35
1122,11,2,7.2766329852292655,1.7135280707512135,2.35
1123,11,2,8.681166294017002,2.390957645994655,2.35
1124,11,2,8.777015540183084,1.6315781338070272,2.35
1125,11,2,9.006316378753297,0.858386707471877,2.35
1126,11,2,9.6364028752487,1.926302316250904,2.35
1127,11,2,9.72635154303305,1.7295390364138437,2.35
1128,11,2,11.08956555352104,1.9866014056147765,2.35
1129,11,2,11.557676558278724,1.739076269285094,2.35
1130,11,2,12.84708025757894,1.5042484103675071,2.35
1131,11,2,13.730140323147616,1.8813398166163036,2.35
1132,11,2,15.3239124364795,2.2698971806286368,2.35
1133,11,2,15.452080088578338,2.404757303214749,2.35
1134,11,2,16.28025171638385,2.669312048641205,2.35
1135,11,2,16.392153724035165,2.085619411035253,2.35
1136,11,2,16.498068628633906,2.131938949543064,2.35
1137,11,2,18.31805395959608,2.419422541870793,2.35
1138,11,2,20.423057710251765,2.8591057839082645,2.35
1139,11,2,20.538656762294515,2.10012098968241,2.35
1140,11,2,20.666931434911355,2.635027889430112,2.35
1141,11,2,20.790077828264607,2.314401227836207,2.35
1142,11,2,20.888649540850917,1.896854277040476,2.35
1143,11,2,21.586330283672563,1.832263440615473,2.35
1144,11,2,21.701507007959563,2.417309297452212,2.35
1145,11,2,21.817774584194105,2.351862855877431,2.35
1146,11,2,21.940987575342312,2.253045270747531,2.35
1147,11,2,22.028253530614062,1.5537091177897449,2.35
1148,11,2,22.437732010448222,2.7711573761583628,2.35
1149,11,2,23.85607790202637,1.9978553441412807,2.35
1150,11,2,24.753827892341285,2.12206092874717,2.35
1151,11,2,24.85904300721608,1.984906697432385,2.35
1152,11,2,24.972130315003252,2.405358110277013,2.35
1153,11,2,27.03003637759297,2.515089483677076,2.35
1154,11,2,27.13954099767092,1.855570089621313,2.35
1155,11,2,27.19838699924446,0.982964521902341,2.35
1156,11,2,27.293883992994648,2.4085917425332783,2.35
1157,11,2,27.738983461919567,1.9494329738729528,2.35
1158,11,2,27.84525338907404,2.1309170246338374,2.35
1159,11,2,27.931084065567997,1.454528799326804,2.35
1160,11,2,28.013865895127736,2.127933123178283,2.35
1161,11,2,28.128391558560583,2.328386862633264,2.35
1162,11,2,28.23090241948032,1.880058526359938,2.35
1163,11,2,28.350055857677468,2.4207098175861086,2.35
1164,11,2,29.75060049071518,1.5260429006866378,2.35
1165,11,2,31.322089156056048,1.7907576233569096,2.35
1166,11,2,32.13257405541529,2.563804794597305,2.35
1167,11,2,32.251344923173384,2.271511708892448,2.35
1168,11,2,32.36638424394708,2.293744950709125,2.35
1169,11,2,32.510812101809506,2.946002863590924,2.35
1170,11,2,32.619467308270835,1.7607347084670646,2.35
1171,11,2,32.70200620354508,1.6354617927115265,2.35
1172,11,2,32.78479936583213,1.8803474604154529,2.35
1173,11,2,33.58722912801482,1.5549215297801546,2.35
1174,11,2,33.726464195245875,3.204207775513736,2.35
1175,11,2,33.85920376498981,2.2453424747409167,2.35
1176,11,2,33.958062722293164,1.9713923609886623,2.35
1177,11,2,35.8069147631321,2.369143046849881,2.35
1178,11,2,37.42049263547125,1.667922101085607,2.35
1179,11,2,38.54570479546099,3.086742253746264,2.35
1180,11,2,38.68363168943008,2.2534465029959607,2.35
1181,11,2,38.79974576941618,2.4841892854311247,2.35
1182,11,2,41.1204264827693,2.641621853376311,2.35
1183,11,2,42.24005645680992,2.312297249685097,2.35
1184,11,2,43.026409996884254,1.5501014968465037,2.35
1185,11,2,43.13889926564504,2.5502489065469747,2.35
1186,11,2,44.61452890491078,2.7720496810136432,2.35
1187,11,2,44.732728993587486,2.196111965999236,2.35
1188,11,2,45.3095011884415,2.6864453708544938,2.35
1189,11,2,45.43955088339803,2.4575581013708647,2.35
1190,11,2,45.55957536802905,2.389251404431273,2.35
1191,11,2,47.28573001025921,1.7294022757516232,2.35
1192,11,2,47.40190586703686,2.7764713613914607,2.35
1193,11,2,48.23978265101065,2.5040898485886416,2.35
1194,11,2,48.79408507966068,2.358211630918286,2.35
1195,11,2,48.88261227670158,1.5796989302085371,2.35
1196,11,2,48.97157787806341,1.8796837085603224,2.35
1197,11,2,50.10074202690959,1.821965283877985,2.35
1198,11,2,50.82872646274979,2.2929232887516955,2.35
1199,11,2,51.75172025258109,2.1240561717221884,2.35


==> data/multi_task_inference_result_dpmm/dpmm_ant/subgoals_ep1_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
100,1,1,-0.0188170801613372,-0.0300301619835956,-5.1000000000000005
101,1,1,0.0073027713527613,0.7861269295450943,-5.1000000000000005
102,1,1,-0.0366205834203956,-0.1521380643959331,-5.1000000000000005
103,1,1,-0.0741913238959587,-0.992914521830344,-5.1000000000000005
104,1,1,-0.1467177506613836,-1.885697504002645,-5.1000000000000005
105,1,1,-0.2537330576297883,-2.276079011431783,-5.1000000000000005
106,1,1,-1.8038683380012672,-2.683324841293948,-5.1000000000000005
107,1,1,-2.9315371916662345,-2.083642576273064,-5.1000000000000005
108,1,1,-3.02030949480426,-1.5965518652953463,-5.1000000000000005
109,1,1,-4.369892118023125,-3.08542105789972,-5.1000000000000005
110,1,1,-5.152641315988471,0.2030980241496521,-5.1000000000000005
111,1,1,-5.283220082896188,0.4665975824499733,-5.1000000000000005
112,1,1,-5.229815745997213,0.5764062322172903,-5.1000000000000005
113,1,1,-5.221548870028278,-0.0559769752447954,-5.1000000000000005
114,1,1,-5.236950215663119,-0.3742072490796707,-5.1000000000000005
115,1,1,-5.24623658167689,-0.0854878911378989,-5.1000000000000005
116,1,1,-5.239374522163278,0.3871292347260969,-5.1000000000000005
117,1,1,-5.215882935856031,0.4305987026064222,-5.1000000000000005
118,1,1,-5.044662070798065,-0.0051770097610399,-5.1000000000000005
119,1,1,-5.060538917051753,-0.4347665780908181,-5.1000000000000005
120,1,1,-5.038753204035001,0.2415903738053086,-5.1000000000000005
121,1,1,-5.133764285578647,-0.1544842875228408,-5.1000000000000005
122,1,1,-5.116384558856445,0.5129770627794655,-5.1000000000000005
123,1,1,-5.112781591206432,-0.2208570144018307,-5.1000000000000005
124,1,1,-5.1627280942828335,-1.2063404516762797,-5.1000000000000005
125,1,1,-5.192311105545124,-0.2348092639813298,-5.1000000000000005
126,1,1,-5.189267829191651,0.3809169989430888,-5.1000000000000005
127,1,1,-5.02267445463477,0.7431725378394103,-5.1000000000000005
128,1,1,-4.992173187070956,0.2913715833739945,-5.1000000000000005
129,1,1,-5.006780649312479,-0.0869466610412667,-5.1000000000000005
130,1,1,-5.035741591283363,-0.8801704102708052,-5.1000000000000005
131,1,1,-5.16243622923662,0.4990369338449967,-5.1000000000000005
132,1,1,-5.207798442313738,-1.6675492423468636,-5.1000000000000005
133,1,1,-5.260931970567559,-0.5795513967015362,-5.1000000000000005
134,1,1,-5.253038906500061,0.3328401142017434,-5.1000000000000005
135,1,1,-5.2672232083514965,-0.7505913239998796,-5.1000000000000005
136,1,1,-5.23375494640504,0.3227539814158571,-5.1000000000000005
137,1,1,-5.238579482773117,-0.2216740059670927,-5.1000000000000005
138,1,1,-5.050995241457751,-0.061276918704171,-5.1000000000000005
139,1,1,-5.029352828188761,0.5799555353232206,-5.1000000000000005
140,1,1,-5.105301898950912,-1.4517232694141164,-5.1000000000000005
141,1,1,-5.144782526153474,-0.0805417530148784,-5.1000000000000005
142,1,1,-5.133140550686027,-0.8211832307016637,-5.1000000000000005
143,1,1,-5.191739263183576,-1.0768867515697045,-5.1000000000000005
144,1,1,-5.0792365254485725,-0.5238557967694126,-5.1000000000000005
145,1,1,-5.08176898654075,0.1934722031798086,-5.1000000000000005
146,1,1,-5.042290207610336,1.0426924531133488,-5.1000000000000005
147,1,1,-5.033241758177667,-0.2596182877443119,-5.1000000000000005
148,1,1,-5.019175297703122,0.5024503320091809,-5.1000000000000005
149,1,1,-4.998946539106603,0.2724214750113851,-5.1000000000000005
150,1,1,-5.026316261117027,-0.9102719901820212,-5.1000000000000005
151,1,1,-5.0584084782237015,-0.3499301932432382,-5.1000000000000005
152,1,1,-5.066630634598292,-0.1866225340315857,-5.1000000000000005
153,1,1,-5.132823015756424,-0.2677479876120121,-5.1000000000000005
154,1,1,-5.20060437098013,-1.6456251924862868,-5.1000000000000005
155,1,1,-5.230493928579316,-0.0852553940962084,-5.1000000000000005
156,1,1,-5.2664139648397565,-1.0187929005018677,-5.1000000000000005
157,1,1,-5.261320498844452,0.6298541188348948,-5.1000000000000005
158,1,1,-5.244125848360048,-0.0161472281809468,-5.1000000000000005
159,1,1,-5.333379416831879,0.1053849638657351,-5.1000000000000005
160,1,1,-5.278230745113266,-0.1283684873296386,-5.1000000000000005
161,1,1,-5.264053900376934,1.0757799283180132,-5.1000000000000005
162,1,1,-5.21607604716265,0.6219447198443648,-5.1000000000000005
163,1,1,-5.257537389174845,1.367086913917791,-5.1000000000000005
164,1,1,-5.099754997985056,-0.0507971184496868,-5.1000000000000005
165,1,1,-5.0378116904375645,0.1296109363999088,-5.1000000000000005
166,1,1,-4.9163751983419175,0.3916072966303338,-5.1000000000000005
167,1,1,-4.918942952885276,-0.1504241177458441,-5.1000000000000005
168,1,1,-4.929807868620973,-0.2705596673273542,-5.1000000000000005
169,1,1,-5.038349610904123,0.3846701033189476,-5.1000000000000005
170,1,1,-5.038878275608583,-0.0762747508987571,-5.1000000000000005
171,1,1,-5.020489897228194,-0.292941014583447,-5.1000000000000005
172,1,1,-5.038153598017836,-0.3434433786650144,-5.1000000000000005
173,1,1,-5.233225113110682,-0.9660276604008512,-5.1000000000000005
174,1,1,-5.303495004654506,-0.468245011365364,-5.1000000000000005
175,1,1,-5.2947864710965735,0.2350251425573858,-5.1000000000000005
176,1,1,-5.305855267006487,-0.2977945359144233,-5.1000000000000005
177,1,1,-5.229789787653073,-0.2555724989178529,-5.1000000000000005
178,1,1,-5.209021135545877,0.7068963172479026,-5.1000000000000005
179,1,1,-5.098113992145484,0.2308852318317682,-5.1000000000000005
180,1,1,-5.088494293656926,0.2472518520607912,-5.1000000000000005
181,1,1,-5.080596642701972,0.0265716213843596,-5.1000000000000005
182,1,1,-5.081629849148798,-0.0029185984360691,-5.1000000000000005
183,1,1,-5.267254203466136,-0.7700876330340558,-5.1000000000000005
184,1,1,-5.303531710821501,-0.4694197586454957,-5.1000000000000005
185,1,1,-5.291974900186622,0.4297319554159919,-5.1000000000000005
186,1,1,-5.25191044126256,0.7928160442841371,-5.1000000000000005
187,1,1,-5.256524372481965,-0.5819817799162894,-5.1000000000000005
188,1,1,-5.393294561889331,-0.4715933112465328,-5.1000000000000005
189,1,1,-5.401930466539557,0.0582029486436713,-5.1000000000000005
190,1,1,-5.374177759127556,0.8571673550793484,-5.1000000000000005
191,1,1,-5.258575057103934,-0.4732605211254341,-5.1000000000000005
192,1,1,-5.300580143274733,-0.835698947166069,-5.1000000000000005
193,1,1,-5.179398618357732,0.2364553739747761,-5.1000000000000005
194,1,1,-5.189224117181819,-0.3419246692001465,-5.1000000000000005
195,1,1,-5.239783641645525,-1.3861916425311835,-5.1000000000000005
196,1,1,-5.25428559937409,0.1401451593950808,-5.1000000000000005
197,1,1,-5.23645890704166,0.2773128490657263,-5.1000000000000005
198,1,1,-5.283651298727542,-0.115549601617271,-5.1000000000000005
199,1,1,-5.285784955562615,-0.0171480513655975,-5.1000000000000005


==> data/multi_task_inference_result_dpmm/dpmm_ant/subgoals_ep2_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
200,2,1,0.0469836732455399,0.0506685754497999,-3.14
201,2,1,0.0792400439096142,0.7993273063349863,-3.14
202,2,1,-0.2884149925101129,-1.3354416028550784,-3.14
203,2,1,-0.3687358765878152,-1.8570187969473035,-3.14
204,2,1,-0.4681009595897804,-1.9517605689523965,-3.14
205,2,1,-0.9345622072913649,-1.4301165528588342,-3.14
206,2,1,-0.994866297675127,-0.8893142289479881,-3.14
207,2,1,-1.0369536786630194,-0.8226333372574404,-3.14
208,2,1,-1.351873283687569,-1.0522846531670629,-3.14
209,2,1,-1.7914956582927966,-0.0582105320123103,-3.14
210,2,1,-2.0073303985468174,-0.6564164571588501,-3.14
211,2,1,-2.1864925596150275,0.5445148381099437,-3.14
212,2,1,-2.3152968509354315,-0.865989072118331,-3.14
213,2,1,-2.3769977368992765,-1.4942071418139868,-3.14
214,2,1,-2.4043971534947994,-0.1046317453795821,-3.14
215,2,1,-2.819177053916914,-1.001848174688119,-3.14
216,2,1,-2.8468641075799126,-0.3397691660797944,-3.14
217,2,1,-2.894387269634622,-1.1859631664521038,-3.14
218,2,1,-2.9312802061497707,-0.5046941419522415,-3.14
219,2,1,-2.958202270038794,-0.5704696905136482,-3.14
220,2,1,-2.99640309865333,-0.6753791917884976,-3.14
221,2,1,-3.000735911198301,0.1121100169019246,-3.14
222,2,1,-2.9888524019766014,0.0563683816719192,-3.14
223,2,1,-3.2060146040088884,-0.2042598011262157,-3.14
224,2,1,-3.0976044881569798,0.837390839930296,-3.14
225,2,1,-3.0906229866008106,-0.2293519814508636,-3.14
226,2,1,-3.074455983747305,0.5799646120923015,-3.14
227,2,1,-3.0875645813245485,-0.5887147840526141,-3.14
228,2,1,-3.139469913211673,-1.2658036424934132,-3.14
229,2,1,-3.2257766953357225,-0.8576503760921015,-3.14
230,2,1,-3.2599639567726446,-0.4036352554865846,-3.14
231,2,1,-3.18123139283605,-0.7262798916656856,-3.14
232,2,1,-3.1983363952203123,-0.193078762941138,-3.14
233,2,1,-3.2262607705284614,0.4703403681521017,-3.14
234,2,1,-3.23650072549401,-0.6544182963679441,-3.14
235,2,1,-3.308220089412434,0.5389543261629388,-3.14
236,2,1,-3.3739564254423327,-1.0754185484577392,-3.14
237,2,1,-3.402746662743196,0.6854272082505554,-3.14
238,2,1,-3.384396517202928,-0.0638489541615441,-3.14
239,2,1,-3.419704364809881,-1.002132827198278,-3.14
240,2,1,-3.3437652174896075,-0.7737915561013947,-3.14
241,2,1,-3.381325356489321,-0.5931373751408858,-3.14
242,2,1,-3.250289266366332,0.5534694349963324,-3.14
243,2,1,-3.25932780720764,-0.6036007548841772,-3.14
244,2,1,-3.333939473448011,1.6021732460882148,-3.14
245,2,1,-2.9840265678662488,-0.0889490389532483,-3.14
246,2,1,-3.0002406650393896,0.0703325021760828,-3.14
247,2,1,-3.1389708361186863,-0.4315133706318428,-3.14
248,2,1,-3.179174143976978,-0.8971300161742798,-3.14
249,2,1,-3.202976315335262,-0.3357900682173655,-3.14
250,2,1,-3.157576114924869,0.0254069020131456,-3.14
251,2,1,-3.147192155892873,0.1392364161332973,-3.14
252,2,1,-3.13550836649198,-0.0152955641966269,-3.14
253,2,1,-3.2050933430467534,-1.110405866830658,-3.14
254,2,1,-3.228163354810695,-0.1840289516502785,-3.14
255,2,1,-3.248159099069005,-0.4231428268848264,-3.14
256,2,1,-3.2418450830604884,0.2070094295152071,-3.14
257,2,1,-3.216656802487029,0.4736029834640062,-3.14
258,2,1,-3.2092689677624304,-0.371343328363567,-3.14
259,2,1,-3.177881447441294,0.7739143692266041,-3.14
260,2,1,-3.165680467039752,0.0361144494362513,-3.14
261,2,1,-3.183266762278063,-0.4901975352186718,-3.14
262,2,1,-3.1622937681046457,0.2325366692672115,-3.14
263,2,1,-3.173625871859846,-0.3338114697028608,-3.14
264,2,1,-3.1597819456141725,0.5179312995973968,-3.14
265,2,1,-3.1411840868146315,0.2809823278378851,-3.14
266,2,1,-3.14278664089509,-0.0764030790299491,-3.14
267,2,1,-3.1255407788900045,0.336611422066878,-3.14
268,2,1,-3.097227021594872,0.4583327005009175,-3.14
269,2,1,-3.2761333051932127,0.5083561847537209,-3.14
270,2,1,-3.1785701739583208,-0.4050280483581367,-3.14
271,2,1,-3.1138766367862645,-0.2186302882165869,-3.14
272,2,1,-3.1215489354055883,-0.3467563913765936,-3.14
273,2,1,-3.13656432350615,-0.2015382048013866,-3.14
274,2,1,-3.133413756109229,0.0208935159622469,-3.14
275,2,1,-3.1397922924283974,-0.2074824010607415,-3.14
276,2,1,-3.1734172372617007,0.1415514028987569,-3.14
277,2,1,-3.142451684518164,0.4396399903006789,-3.14
278,2,1,-3.124942979735032,0.2587080330550264,-3.14
279,2,1,-3.1083011758263965,0.3572592570550581,-3.14
280,2,1,-3.1124138425918426,-0.2188745014863098,-3.14
281,2,1,-3.1946443015059733,-0.1947518808753226,-3.14
282,2,1,-3.086914483325507,-0.2620112927443074,-3.14
283,2,1,-3.036977431862117,-0.4851643788865185,-3.14
284,2,1,-3.0288245620140763,0.5542838672619833,-3.14
285,2,1,-2.9930163177222195,0.6816880790554342,-3.14
286,2,1,-2.973501049818686,0.0859610438834499,-3.14
287,2,1,-2.973381721047504,0.0274467438856266,-3.14
288,2,1,-2.972181137931017,-0.3576866683677876,-3.14
289,2,1,-3.020651620856817,-1.1200149016450187,-3.14
290,2,1,-3.119455728013948,0.2216487120680549,-3.14
291,2,1,-3.0227150201342585,-0.6485367814630059,-3.14
292,2,1,-3.047202879338917,-0.324724484943734,-3.14
293,2,1,-3.021209311745915,0.5422811295398263,-3.14
294,2,1,-3.0542566838716265,0.7726630910200983,-3.14
295,2,1,-3.0207937026096863,0.5377726847043989,-3.14
296,2,1,-3.033856998657237,-0.6431871458844672,-3.14
297,2,1,-3.042214689229433,-0.176687814465186,-3.14
298,2,1,-3.2325858673654864,-0.6530853719033156,-3.14
299,2,1,-3.185677615030172,-1.0524130768870954,-3.14


==> data/multi_task_inference_result_dpmm/dpmm_ant/subgoals_ep3_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
300,3,0,0.0886378300881532,0.0423105482968276,3.14
301,3,0,0.0841094347313804,-0.1647400928629487,3.14
302,3,0,0.0815878293483048,0.0902407171421335,3.14
303,3,0,0.4876719606341688,0.9137208990163056,3.14
304,3,0,0.5545478455651005,1.551541707656199,3.14
305,3,0,1.166079286204254,1.176595148136302,3.14
306,3,0,1.2643230057801536,2.1680191334047,3.14
307,3,0,1.532365665205024,2.0863988210288213,3.14
308,3,0,1.635692638849365,2.0036754503463934,3.14
309,3,0,1.735185354434256,2.067985412057957,3.14
310,3,0,1.8761256556848007,2.852798801692378,3.14
311,3,0,2.0005517256633563,2.241384507626727,3.14
312,3,0,2.076675087461363,1.291412901662871,3.14
313,3,0,2.921656802728205,0.931057616859686,3.14
314,3,0,3.090521065022172,-0.7312653750748304,3.14
315,3,0,3.022042773328414,0.0823442549012975,3.14
316,3,0,3.028220806527623,0.0537109597494588,3.14
317,3,0,3.015755858818619,-0.32616322653928,3.14
318,3,0,3.0066710309013467,-0.0762435948533509,3.14
319,3,0,3.0110514242702857,0.2117733467673901,3.14
320,3,0,3.011854073434121,-0.0444537885698484,3.14
321,3,0,3.046447546622792,0.1058071645253191,3.14
322,3,0,3.017398066271338,-0.8193356037707733,3.14
323,3,0,3.0190338108267776,0.4156336241144111,3.14
324,3,0,3.211863135213285,0.4825633973767972,3.14
325,3,0,4.762828202412119,1.2034854258166614,3.14
326,3,0,4.830788153611994,1.5370108556316824,3.14
327,3,0,5.213728611852523,1.6667184034816864,3.14
328,3,0,5.28571176077115,1.5058021512947422,3.14
329,3,0,5.367436996178935,1.800644836691463,3.14
330,3,0,5.924342776452694,2.181958206787661,3.14
331,3,0,8.05957664888395,2.991457016406321,3.14
332,3,0,8.231033541014535,3.4651893138677674,3.14
333,3,0,8.38830151485635,2.9328462650203666,3.14
334,3,0,10.114688913119936,2.565323823664896,3.14
335,3,0,11.65034103261102,2.8660827251929835,3.14
336,3,0,11.775881268085428,2.414485148828443,3.14
337,3,0,11.903228303164408,2.692498020553563,3.14
338,3,0,12.052988488198569,3.0496475833433068,3.14
339,3,0,13.07495323188631,-0.715438032508891,3.14
340,3,0,13.044746357771428,-0.60379775236178,3.14
341,3,0,13.06509467603906,0.9187585985182546,3.14
342,3,0,13.101747371869829,0.5007196488055918,3.14
343,3,0,13.06937719008716,-1.1935900493957552,3.14
344,3,0,12.01562926082154,-1.6181132194907326,3.14
345,3,0,11.90403801129195,-2.402179529602607,3.14
346,3,0,11.805172152529792,-1.830078668631732,3.14
347,3,0,11.68679614473849,-2.6613017981802845,3.14
348,3,0,10.771067264572617,-3.265853556250788,3.14
349,3,0,10.190903547285703,-0.4391872273105414,3.14
350,3,0,10.112839798692187,-2.3445170827209947,3.14
351,3,0,9.985801504842742,-2.499908120455941,3.14
352,3,0,9.852955218581007,-2.883074607266352,3.14
353,3,0,8.12289080398633,-2.0359169213875323,3.14
354,3,0,7.616516928622325,-2.252946918455643,3.14
355,3,0,7.547729505061776,-1.6026626556046883,3.14
356,3,0,7.431368900504541,-2.687670712922785,3.14
357,3,0,6.467273303484436,-1.6842548866309492,3.14
358,3,0,6.405066507344576,-1.1662796236108426,3.14
359,3,0,6.287512770313365,-2.9628997234257874,3.14
360,3,0,6.170127878566201,-2.1101735400107957,3.14
361,3,0,4.419849755719582,-3.017821964479268,3.14
362,3,0,4.3017258401538605,-1.9069145609437037,3.14
363,3,0,3.4480514083972467,-1.3527062981596572,3.14
364,3,0,3.044402839298611,0.284281047603629,3.14
365,3,0,3.0045794121347003,-0.8723603240133795,3.14
366,3,0,2.978716645352191,-0.2774761058133456,3.14
367,3,0,3.021229524644419,1.2638312765971342,3.14
368,3,0,3.029274803831203,-0.8271033083109778,3.14
369,3,0,3.075926040959426,0.503162147274907,3.14
370,3,0,3.0843940393905243,0.001896264672432,3.14
371,3,0,3.0827738010442696,0.0857776971765706,3.14
372,3,0,3.0720860552968827,-0.4690735475552261,3.14
373,3,0,3.0634207730085845,-0.0564693970341084,3.14
374,3,0,3.097534931657868,0.9100016962729656,3.14
375,3,0,3.1403095985753184,0.7556949087560797,3.14
376,3,0,3.0618771804651006,0.5760124638615224,3.14
377,3,0,3.114253065472764,1.2381901642938242,3.14
378,3,0,3.177777440349603,1.2291188510185784,3.14
379,3,0,3.195948378339437,0.0696790677667153,3.14
380,3,0,3.229973788938768,0.9390039535341184,3.14
381,3,0,3.2314311132911504,0.70268639135147,3.14
382,3,0,3.259251766671007,0.3981552084739215,3.14
383,3,0,3.144397471528847,0.7792824551711378,3.14
384,3,0,3.2392167108636185,0.2634471986643247,3.14
385,3,0,3.260774168028944,0.4119022767108284,3.14
386,3,0,3.255739129973588,-0.5426702369891165,3.14
387,3,0,3.214748071429835,-0.4026254673018188,3.14
388,3,0,3.215975022359018,0.1505493484937757,3.14
389,3,0,3.2053080920948926,-0.4387785993600829,3.14
390,3,0,3.166133025075562,-0.9367278661099208,3.14
391,3,0,2.995097737973243,-0.5101719186146125,3.14
392,3,0,2.954630941592373,-0.8889260124932254,3.14
393,3,0,2.9215699233820027,-0.3023508730064907,3.14
394,3,0,2.907518566503026,-0.275196100471252,3.14
395,3,0,2.8751438934291524,0.9350818333413696,3.14
396,3,0,2.8678332533718054,0.3847882854111486,3.14
397,3,0,2.8785441959368394,0.0553709236224922,3.14
398,3,0,2.9133710547993736,0.973691052989502,3.14
399,3,0,3.011563559863173,0.4951855315539012,3.14


==> data/multi_task_inference_result_dpmm/dpmm_ant/subgoals_ep4_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
400,4,0,0.001302197169476,-0.0694247400478959,5.1000000000000005
401,4,0,0.5154383661229843,1.6358786256454638,5.1000000000000005
402,4,0,0.6044650074122659,1.797092156941669,5.1000000000000005
403,4,0,0.6867210235040841,1.47464787048611,5.1000000000000005
404,4,0,0.7409200714457314,1.0221621122592406,5.1000000000000005
405,4,0,0.8267246264286306,2.006040788134686,5.1000000000000005
406,4,0,0.9516146938249576,2.5622886226324897,5.1000000000000005
407,4,0,1.0470552707685907,1.4400447700300267,5.1000000000000005
408,4,0,1.122258184967566,1.7675029179860444,5.1000000000000005
409,4,0,2.840601788024695,1.878866611903793,5.1000000000000005
410,4,0,4.032455628270435,1.5501434657970967,5.1000000000000005
411,4,0,4.898207061446263,0.8994613909678019,5.1000000000000005
412,4,0,4.912176695036073,0.1318844208524574,5.1000000000000005
413,4,0,4.933790057774911,0.7702631229474305,5.1000000000000005
414,4,0,4.968469268106778,0.6114813018476523,5.1000000000000005
415,4,0,4.986718851783812,0.2313320035994392,5.1000000000000005
416,4,0,4.979855397757016,-0.4829598504242108,5.1000000000000005
417,4,0,5.180016275032084,0.5141710020225843,5.1000000000000005
418,4,0,5.188441202519448,0.1252579166744091,5.1000000000000005
419,4,0,5.175723604257548,0.0169081572314547,5.1000000000000005
420,4,0,4.949581126290862,-0.8749999120524873,5.1000000000000005
421,4,0,4.926533452647434,-0.3240316370931513,5.1000000000000005
422,4,0,4.811562655656466,-0.6433479159504412,5.1000000000000005
423,4,0,4.94536793450858,0.2929914832234589,5.1000000000000005
424,4,0,5.125691226786724,0.0432261649254464,5.1000000000000005
425,4,0,5.10054581106803,-0.4847067449167853,5.1000000000000005
426,4,0,5.065194722201719,-0.8015752987712914,5.1000000000000005
427,4,0,4.954345988743005,-0.9357739138498056,5.1000000000000005
428,4,0,4.959814394289781,0.3427369331195072,5.1000000000000005
429,4,0,4.726958572607522,-0.6786010347008333,5.1000000000000005
430,4,0,4.74643444965883,0.4744788719871086,5.1000000000000005
431,4,0,4.773869800198949,0.4510056312959649,5.1000000000000005
432,4,0,5.132623212945715,-0.1655742289517618,5.1000000000000005
433,4,0,5.157897610268732,0.5703080116874318,5.1000000000000005
434,4,0,5.188416009197692,0.4399034449795748,5.1000000000000005
435,4,0,5.1751088434696335,-0.480658421945359,5.1000000000000005
436,4,0,5.179221795336119,0.1295402473085224,5.1000000000000005
437,4,0,5.190333988501823,-0.0100321092694073,5.1000000000000005
438,4,0,5.159845324881832,-0.2187609838044678,5.1000000000000005
439,4,0,5.14123543250343,-0.6008227498761127,5.1000000000000005
440,4,0,5.119336029577177,-0.0910598585797163,5.1000000000000005
441,4,0,5.124418220707256,0.1669907358589466,5.1000000000000005
442,4,0,5.146044971144424,0.4634042342655709,5.1000000000000005
443,4,0,5.19654320913456,-1.0559643613327074,5.1000000000000005
444,4,0,5.144581463720695,-0.8837428723023814,5.1000000000000005
445,4,0,5.128733938563981,-0.2042461610873149,5.1000000000000005
446,4,0,5.122203321293857,-0.2221440217339531,5.1000000000000005
447,4,0,5.102036170254447,0.0062665873820912,5.1000000000000005
448,4,0,5.069092467908078,-0.1559470936470099,5.1000000000000005
449,4,0,4.910268445534386,-0.0428742931628935,5.1000000000000005
450,4,0,4.793855637941968,-0.2438486457076075,5.1000000000000005
451,4,0,4.808095109609825,0.3218726208073796,5.1000000000000005
452,4,0,4.796828713795908,-0.5640731118134452,5.1000000000000005
453,4,0,4.757611504708968,-0.5732888385556243,5.1000000000000005
454,4,0,4.740558600460593,-0.0981410794566894,5.1000000000000005
455,4,0,4.941709616849752,0.1876282008670104,5.1000000000000005
456,4,0,4.979634655418317,0.914823949354962,5.1000000000000005
457,4,0,5.009007262927041,0.4480636297046183,5.1000000000000005
458,4,0,4.972587013991038,0.4590898927873501,5.1000000000000005
459,4,0,5.00489806899666,0.4504868328508007,5.1000000000000005
460,4,0,5.118430371243978,0.4053047239972053,5.1000000000000005
461,4,0,5.12898405721432,0.2091198855031879,5.1000000000000005
462,4,0,5.197552990995371,0.1480104406463191,5.1000000000000005
463,4,0,5.202586547089092,-0.162085550757093,5.1000000000000005
464,4,0,5.066002734848186,0.1163965996325616,5.1000000000000005
465,4,0,5.098243077006469,-0.5457653474581052,5.1000000000000005
466,4,0,4.9161806669608,0.4281597462862876,5.1000000000000005
467,4,0,4.8926774123552965,0.5833562445908048,5.1000000000000005
468,4,0,4.891000498392964,-0.1623337462733281,5.1000000000000005
469,4,0,4.922477305285608,0.151370722767447,5.1000000000000005
470,4,0,5.031935263102128,0.1309545666782357,5.1000000000000005
471,4,0,5.10412292683145,0.6651683664648533,5.1000000000000005
472,4,0,5.1117033316995935,-0.1010967427750543,5.1000000000000005
473,4,0,5.106850673366139,-0.0012213085148483,5.1000000000000005
474,4,0,5.127869452160708,0.4306269696868435,5.1000000000000005
475,4,0,5.122381695247689,-0.3637652678405455,5.1000000000000005
476,4,0,5.1081964519886665,-0.1471807719356693,5.1000000000000005
477,4,0,5.240222946066843,0.3909955011209719,5.1000000000000005
478,4,0,5.250039156687757,0.0283956371955127,5.1000000000000005
479,4,0,5.269886815953428,0.5402166487463588,5.1000000000000005
480,4,0,5.262213639884076,-0.3446060736363044,5.1000000000000005
481,4,0,5.258097453094621,0.277490918395521,5.1000000000000005
482,4,0,5.1640348258437765,0.1054617234958747,5.1000000000000005
483,4,0,5.029770498783607,0.854527444381498,5.1000000000000005
484,4,0,5.030257609839962,-0.3651279289001601,5.1000000000000005
485,4,0,5.035202365168675,0.0030492371891051,5.1000000000000005
486,4,0,5.008923252105137,-0.7126438902403904,5.1000000000000005
487,4,0,4.99968702847137,-0.0072961437569701,5.1000000000000005
488,4,0,5.0455003970817325,0.9845462182834628,5.1000000000000005
489,4,0,5.057940868683474,-0.0548195254036268,5.1000000000000005
490,4,0,5.047621453357271,0.290734173710309,5.1000000000000005
491,4,0,5.071394989032395,-0.2179622339158097,5.1000000000000005
492,4,0,5.063675800892397,-0.1252343228179105,5.1000000000000005
493,4,0,5.06308457560646,-0.034096692155383,5.1000000000000005
494,4,0,5.055966609217998,-0.1842957658007249,5.1000000000000005
495,4,0,5.064618220759037,-0.0468525362314231,5.1000000000000005
496,4,0,5.059345554007854,-0.1075444955877706,5.1000000000000005
497,4,0,5.154839236020058,-0.059212121537768,5.1000000000000005
498,4,0,5.133285668253822,-0.5824867595641132,5.1000000000000005
499,4,0,5.143438641180367,0.5855800056745348,5.1000000000000005


==> data/multi_task_inference_result_dpmm/dpmm_ant/subgoals_ep5_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
500,5,0,-0.0099981340521273,0.1032969191853169,9.02
501,5,0,0.0419072730294833,0.8610095153473674,9.02
502,5,0,-0.071106873079358,-0.2754716518687221,9.02
503,5,0,-0.105010140025781,0.2014030228292887,9.02
504,5,0,-0.0896823081919457,0.0901468216419216,9.02
505,5,0,-0.083145079516984,0.1284050474497717,9.02
506,5,0,0.2834169890287546,0.4500995474610592,9.02
507,5,0,0.3453893116009543,1.0633293282133955,9.02
508,5,0,0.3461874297449058,0.101470175356734,9.02
509,5,0,0.6582165810620086,0.8736797617220358,9.02
510,5,0,0.7465979803132395,2.051676628668308,9.02
511,5,0,1.400674778066752,0.1669694768610437,9.02
512,5,0,2.0712921087394878,0.5640925280920439,9.02
513,5,0,3.614515043398952,2.164488048997964,9.02
514,5,0,3.713027174210752,1.5272574464224518,9.02
515,5,0,3.836167094467642,2.7042458356600885,9.02
516,5,0,4.437975912446733,2.3254271061685667,9.02
517,5,0,6.065211331753813,1.3423774147673004,9.02
518,5,0,6.117169116188251,1.1058987656867607,9.02
519,5,0,6.197171084093981,1.9266318222662813,9.02
520,5,0,6.587439787954581,2.330962627090148,9.02
521,5,0,6.697014036064172,2.126306452197839,9.02
522,5,0,7.288340341660656,2.2371585074915346,9.02
523,5,0,7.373205729619644,1.5387296834598496,9.02
524,5,0,7.484080674113866,2.371856075372028,9.02
525,5,0,7.6040490791591075,2.225612495073689,9.02
526,5,0,8.539449306200307,0.6953252173484238,9.02
527,5,0,8.925233378668814,-0.0715212555218462,9.02
528,5,0,8.954413605870526,0.7433171936951981,9.02
529,5,0,8.933867996588974,-0.1104113319242411,9.02
530,5,0,8.93062260073783,0.5358264572817693,9.02
531,5,0,8.997046960053483,-0.3803192568205066,9.02
532,5,0,8.969375626637012,0.4133329961100796,9.02
533,5,0,8.993171557874275,0.2753855132674381,9.02
534,5,0,9.09073021486762,0.0385424500808875,9.02
535,5,0,9.102668687166824,-0.0472875602609828,9.02
536,5,0,9.09642255414805,-0.2563093920104053,9.02
537,5,0,9.077967847540002,-0.389566489952577,9.02
538,5,0,9.05578681883053,-0.4867300265076739,9.02
539,5,0,9.05488914589429,0.0878780249659523,9.02
540,5,0,9.030248972791696,-0.7167500068018283,9.02
541,5,0,8.989298518487917,-0.8270918900750851,9.02
542,5,0,8.958377578821635,-0.4600878843989099,9.02
543,5,0,8.9506508784343,-0.0713081104598782,9.02
544,5,0,8.952468911478922,0.0371694950590798,9.02
545,5,0,8.956922046136524,0.0007477408220395,9.02
546,5,0,8.928839888818331,0.1605423448421556,9.02
547,5,0,8.928924107165791,-0.1214296168242103,9.02
548,5,0,8.966793152033436,1.02244604480526,9.02
549,5,0,8.983131287612295,0.0469954509470786,9.02
550,5,0,9.034401937116163,-0.7570708368504944,9.02
551,5,0,9.016503119608068,-1.0636468546734916,9.02
552,5,0,8.999776860406413,-0.103804818160145,9.02
553,5,0,8.895891582271792,-0.0203456312376325,9.02
554,5,0,8.887691886226582,-0.2333082301423638,9.02
555,5,0,9.013233630337318,0.2091983258951834,9.02
556,5,0,9.009182336232398,-0.0608559679195001,9.02
557,5,0,8.9951969696753,-0.2521830781425312,9.02
558,5,0,8.994748509690844,-0.1412886948499366,9.02
559,5,0,8.99457497585784,-0.1719034425694782,9.02
560,5,0,8.975207262854685,-0.4812732676144619,9.02
561,5,0,8.996196358980374,-0.4996779232070072,9.02
562,5,0,8.986014268659407,-0.0610811963870936,9.02
563,5,0,8.987383781983157,0.1396945373234154,9.02
564,5,0,8.99014095155967,0.0437464309351265,9.02
565,5,0,9.014597510031988,0.5194492743206722,9.02
566,5,0,8.732007774984266,-0.1568697735228572,9.02
567,5,0,8.742360250723216,0.3062207425206297,9.02
568,5,0,8.757721571026691,0.1335799947770722,9.02
569,5,0,8.75976155828072,0.0599733623405901,9.02
570,5,0,8.864037124394747,-0.0069289604427089,9.02
571,5,0,8.89315335132024,0.7077915185916175,9.02
572,5,0,8.962849257974618,0.1336062360811925,9.02
573,5,0,9.00490857042094,0.0070632338013141,9.02
574,5,0,8.988250881910965,-0.4979956027286277,9.02
575,5,0,8.997299411857755,0.4264453061767159,9.02
576,5,0,9.084385736372855,0.6303368517122732,9.02
577,5,0,9.133528660113024,0.7807260150079616,9.02
578,5,0,9.153445442273972,0.2699434485589948,9.02
579,5,0,9.16651279653081,0.1527178951147076,9.02
580,5,0,9.180013592825022,0.4353863359030561,9.02
581,5,0,9.163739630846564,-0.5409678640895335,9.02
582,5,0,9.1904825056359,0.9200824276019764,9.02
583,5,0,9.102733958667816,-0.4523576783992118,9.02
584,5,0,9.120978285135877,0.5422224561417974,9.02
585,5,0,9.017519642065457,-0.3628170337679527,9.02
586,5,0,9.095883655745707,1.1255575233831028,9.02
587,5,0,9.120776379655943,0.2521641817298343,9.02
588,5,0,9.007232593954594,0.3440746109763354,9.02
589,5,0,9.000669728307395,-0.5664146017259742,9.02
590,5,0,8.985056625411422,0.0283458702906356,9.02
591,5,0,8.988302261162064,0.1235455573477472,9.02
592,5,0,9.003540441053916,0.2916781531801682,9.02
593,5,0,8.993196892980828,-0.4889062118514219,9.02
594,5,0,8.99606430060714,0.2739518372499009,9.02
595,5,0,9.00094472438432,0.2892423701442974,9.02
596,5,0,9.108935331640918,0.4913596540070692,9.02
597,5,0,9.215331183631935,0.180012188887728,9.02
598,5,0,9.27884476513974,-1.0127788044997232,9.02
599,5,0,9.125612469968369,0.0872455500830886,9.02


==> data/multi_task_inference_result_dpmm/dpmm_ant/subgoals_ep6_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
600,6,3,-0.0049426589254212,0.0724808575468504,-2.35
601,6,3,0.0082959882500921,0.3492817207230294,-2.35
602,6,3,0.0181701094447485,0.0291195121136074,-2.35
603,6,3,0.0056328279855185,-0.4778323049713,-2.35
604,6,3,-0.2959012281865117,-1.6043565795117196,-2.35
605,6,3,-0.3803168602911161,-1.6003651827276042,-2.35
606,6,3,-1.780299025527296,-1.8646277582534827,-2.35
607,6,3,-1.8909663558786571,-2.521303798607771,-2.35
608,6,3,-1.9941225025421416,-1.9112715109201568,-2.35
609,6,3,-2.086950125059796,-1.8144150096534597,-2.35
610,6,3,-4.506170804676241,-2.492034473851896,-2.35
611,6,3,-6.403641072652309,-0.9251977581598484,-2.35
612,6,3,-6.522102327412223,-2.9657271526411706,-2.35
613,6,3,-6.642461342005813,-2.2951622040160893,-2.35
614,6,3,-6.7945979895533855,-3.370490069324744,-2.35
615,6,3,-6.921258705772188,-2.1673375814015934,-2.35
616,6,3,-8.115510940415426,-0.6872262123041826,-2.35
617,6,3,-8.18738920262615,-1.9400800573505648,-2.35
618,6,3,-8.684913707146274,-1.6210143876092291,-2.35
619,6,3,-8.788633964884001,-2.1311501728188333,-2.35
620,6,3,-8.848879574295953,-0.7989373353189348,-2.35
621,6,3,-8.880220018634516,-0.7396909451572253,-2.35
622,6,3,-9.62424412186218,-2.02519562097931,-2.35
623,6,3,-9.754285720253764,-2.938042102918806,-2.35
624,6,3,-11.289167804546029,-2.492369314303672,-2.35
625,6,3,-11.360390990362983,-1.0271906617132915,-2.35
626,6,3,-12.535131266105704,-3.412105955862131,-2.35
627,6,3,-12.637094205766452,-1.269675784959316,-2.35
628,6,3,-12.916973515475078,-1.9760010276575235,-2.35
629,6,3,-14.456444757853518,-1.9092802243466864,-2.35
630,6,3,-15.853930586891122,-2.4657880017131246,-2.35
631,6,3,-15.989087531905868,-2.972665979235517,-2.35
632,6,3,-16.110325188982916,-2.2646472634023644,-2.35
633,6,3,-18.101490672516807,-2.164322864521437,-2.35
634,6,3,-18.44481704614296,-2.32700664559534,-2.35
635,6,3,-19.678430449899945,-1.8304921860999048,-2.35
636,6,3,-19.782920934811145,-2.220292100946011,-2.35
637,6,3,-21.788306047090025,-2.4774433846328194,-2.35
638,6,3,-21.89450935267929,-2.028643471211022,-2.35
639,6,3,-22.156443948869,-2.462759074627168,-2.35
640,6,3,-22.26537033913759,-2.0622756524003645,-2.35
641,6,3,-23.70511247624037,-1.6975933495782876,-2.35
642,6,3,-24.27181657478113,-2.404723800805093,-2.35
643,6,3,-24.385819275243392,-2.2096632141859414,-2.35
644,6,3,-26.04093025431773,-2.8149808951195627,-2.35
645,6,3,-26.805860226388237,-1.4606609105643644,-2.35
646,6,3,-28.327205168155224,-2.3425085467696785,-2.35
647,6,3,-30.17810016519884,-1.1018232350028243,-2.35
648,6,3,-30.26036575464478,-1.9881167622382012,-2.35
649,6,3,-30.35581138783387,-1.838373497297136,-2.35
650,6,3,-30.4263024385283,-1.2055313680946833,-2.35
651,6,3,-31.60736124858081,-2.320121002117617,-2.35
652,6,3,-31.72386530785214,-2.361605727798336,-2.35
653,6,3,-33.03665638989797,-2.6822141545638263,-2.35
654,6,3,-33.15886862791847,-2.28231295821749,-2.35
655,6,3,-33.486608034459465,-2.2674703267140237,-2.35
656,6,3,-33.59218835890456,-2.132823066417392,-2.35
657,6,3,-34.04366717253064,-3.5096968215926183,-2.35
658,6,3,-34.16403023488169,-1.9230906152419789,-2.35
659,6,3,-34.27628665905586,-2.334618725094942,-2.35
660,6,3,-34.41941989055623,-3.038841522047025,-2.35
661,6,3,-34.55740764379455,-2.413805948632392,-2.35
662,6,3,-35.88343422541131,-2.346810232115056,-2.35
663,6,3,-35.99996932390379,-2.544305288798397,-2.35
664,6,3,-36.15390767754933,-3.22652747294322,-2.35
665,6,3,-38.02991651402048,-3.0451022847077733,-2.35
666,6,3,-39.14272842903456,-1.4724286915625993,-2.35
667,6,3,-40.76041534593272,-2.5596636451957484,-2.35
668,6,3,-41.05448324444181,-2.5654882320559684,-2.35
669,6,3,-41.17382881548753,-2.357635407686123,-2.35
670,6,3,-41.299786841107725,-2.4441533753002616,-2.35
671,6,3,-41.59156883051075,-2.6006192795233862,-2.35
672,6,3,-41.71147531908519,-1.995682806207208,-2.35
673,6,3,-41.8136879051641,-2.227228741963029,-2.35
674,6,3,-42.16910795329539,-1.9745348044052269,-2.35
675,6,3,-42.27090433486815,-2.2093595765729592,-2.35
676,6,3,-43.97404743044699,-2.444246459379364,-2.35
677,6,3,-44.102958949125565,-2.5500598218598807,-2.35
678,6,3,-44.21029783646096,-2.0386894200437897,-2.35
679,6,3,-44.34476248282019,-2.956224051418988,-2.35
680,6,3,-44.74708757835831,-1.6548584727480746,-2.35
681,6,3,-44.81757760375136,-1.3103201266072977,-2.35
682,6,3,-44.94228841121024,-3.278867651126502,-2.35
683,6,3,-45.07381116803199,-2.2287189278856108,-2.35
684,6,3,-46.92791758198985,-2.8224860704680648,-2.35
685,6,3,-47.34317552761953,-2.339836232767848,-2.35
686,6,3,-47.4624434519932,-2.367748787797947,-2.35
687,6,3,-49.28681376227434,-2.4524768421022136,-2.35
688,6,3,-50.87898322895383,-2.352232630075876,-2.35
689,6,3,-50.98650185937751,-2.0599902400515786,-2.35
690,6,3,-51.448524015197286,-2.2480371750644066,-2.35
691,6,3,-52.1628089641417,-1.996417020953456,-2.35
692,6,3,-53.30299264063833,-2.065645624904911,-2.35
693,6,3,-53.40067356552724,-1.9054552596441905,-2.35
694,6,3,-53.49708422334451,-1.8806871582048263,-2.35
695,6,3,-53.61728630216157,-2.841511509953562,-2.35
696,6,3,-53.74212783846558,-2.255142762540329,-2.35
697,6,3,-53.86094356607732,-2.416264064381635,-2.35
698,6,3,-54.715207207589685,-1.63565847566889,-2.35
699,6,3,-55.621462771108455,-3.291875330596968,-2.35


==> data/multi_task_inference_result_dpmm/dpmm_ant/subgoals_ep7_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
700,7,3,-0.0058334780677577,0.0865962056552156,-1.75
701,7,3,-0.0705014531912503,-0.6447862591864704,-1.75
702,7,3,-0.129599261446252,-1.378382604927871,-1.75
703,7,3,-0.991315973895634,-1.722367758940431,-1.75
704,7,3,-1.0575044895907069,-1.0827053397803854,-1.75
705,7,3,-1.5318257424488402,-1.850119559970911,-1.75
706,7,3,-3.0932737849931207,-1.4965265557327758,-1.75
707,7,3,-3.604070005461034,-1.3698097982009991,-1.75
708,7,3,-3.921882735745692,-1.119134553213453,-1.75
709,7,3,-4.008222563210079,-1.9322521160429489,-1.75
710,7,3,-4.114867045775336,-2.247896056110561,-1.75
711,7,3,-4.209916517060991,-1.6953147467965142,-1.75
712,7,3,-4.292694159793039,-1.7390402785174075,-1.75
713,7,3,-4.384146997995555,-1.936572031610907,-1.75
714,7,3,-5.046839251588671,-0.8476842227029889,-1.75
715,7,3,-5.132379714475045,-2.035346164350491,-1.75
716,7,3,-5.9670554394592585,-2.1926398576280044,-1.75
717,7,3,-6.902841830672657,-1.3744054041538885,-1.75
718,7,3,-6.98712808129767,-1.7451820958712148,-1.75
719,7,3,-7.600765133897166,-1.7234042663868427,-1.75
720,7,3,-7.67799093425189,-1.5481780064047688,-1.75
721,7,3,-8.616115234697157,-1.817610554464389,-1.75
722,7,3,-9.703579559826348,-1.0151273373181449,-1.75
723,7,3,-10.48400778606224,-1.6137157350930549,-1.75
724,7,3,-10.757661212549758,-2.588966690897325,-1.75
725,7,3,-10.858757220142229,-1.6544135246552347,-1.75
726,7,3,-10.92648840218486,-1.324291187939019,-1.75
727,7,3,-12.28823824573688,-2.109303811571514,-1.75
728,7,3,-13.501845091302298,-1.7899770470585266,-1.75
729,7,3,-13.622342339535232,-2.6916276646101656,-1.75
730,7,3,-13.744540179034274,-2.183582808167739,-1.75
731,7,3,-13.811441669070284,-0.9299999257292824,-1.75
732,7,3,-13.886927090055392,-1.7360898852760844,-1.75
733,7,3,-13.968065843488723,-1.6265089599374174,-1.75
734,7,3,-14.028394900706582,-1.0353053072155265,-1.75
735,7,3,-14.106175275894104,-1.8194225050728945,-1.75
736,7,3,-15.291106247076971,-2.19228910645959,-1.75
737,7,3,-16.322102600707534,-1.7232604679778074,-1.75
738,7,3,-16.61385297110985,-1.26599496113453,-1.75
739,7,3,-17.54561328880018,-1.674958483314776,-1.75
740,7,3,-18.05620226898466,-3.0293651797024888,-1.75
741,7,3,-18.175199221184904,-1.9638113965800497,-1.75
742,7,3,-18.26386962193037,-1.6300301899315863,-1.75
743,7,3,-19.87095763009006,-1.7656227806994615,-1.75
744,7,3,-21.348175354599977,-2.011345171256084,-1.75
745,7,3,-22.753379556576288,-1.344273500915937,-1.75
746,7,3,-23.199582234379776,-1.2510777538684064,-1.75
747,7,3,-24.65742958813469,-1.6197854726887155,-1.75
748,7,3,-24.74529339708278,-1.664249679264913,-1.75
749,7,3,-25.21872198410662,-1.6214076726057682,-1.75
750,7,3,-25.291692641838512,-1.3809473590014845,-1.75
751,7,3,-25.51630288925574,-1.299963725291945,-1.75
752,7,3,-25.61267022951988,-2.1538816402013423,-1.75
753,7,3,-26.59855872527998,-1.397096404452167,-1.75
754,7,3,-28.0670768215086,-1.560852744780775,-1.75
755,7,3,-28.12676771199297,-1.0375793679746483,-1.75
756,7,3,-28.202293310361128,-1.673928007633441,-1.75
757,7,3,-29.8259879342572,-1.4688674875873775,-1.75
758,7,3,-29.88646382164769,-1.157316307632278,-1.75
759,7,3,-29.93608073480115,-1.066207671527684,-1.75
760,7,3,-30.841046490159624,-1.6524343044387122,-1.75
761,7,3,-32.12905628253158,-1.408065477628986,-1.75
762,7,3,-33.49575513522701,-1.658471204732065,-1.75
763,7,3,-33.9669383018244,-1.470745454778533,-1.75
764,7,3,-34.02396514063227,-1.1850090732683425,-1.75
765,7,3,-34.128312393351784,-2.379404679257389,-1.75
766,7,3,-34.21122420668533,-1.2655045092103632,-1.75
767,7,3,-35.81998303440462,-2.3020792222985365,-1.75
768,7,3,-35.89367395968969,-1.1459127222094745,-1.75
769,7,3,-37.53802200112554,-1.2638828217288425,-1.75
770,7,3,-38.28750401509972,-1.3746033626697236,-1.75
771,7,3,-38.38332853026533,-2.237247125841594,-1.75
772,7,3,-38.47252082512424,-1.568573264328257,-1.75
773,7,3,-38.57850166259824,-2.3207094752547848,-1.75
774,7,3,-38.66876590201141,-1.5713639462913338,-1.75
775,7,3,-38.731397397894014,-1.0822312941970544,-1.75
776,7,3,-38.8245510183219,-2.3062324239824887,-1.75
777,7,3,-38.921808316261405,-1.7729534911147715,-1.75
778,7,3,-40.35589508766563,-2.4022649100543183,-1.75
779,7,3,-40.46650765665448,-2.029874229550802,-1.75
780,7,3,-40.53814666857031,-1.139770279247902,-1.75
781,7,3,-41.68207793790033,-2.0733623044114267,-1.75
782,7,3,-41.77937682219665,-1.8316853173594645,-1.75
783,7,3,-42.38739034798329,-1.593232551032942,-1.75
784,7,3,-42.4811339035554,-2.003860706527312,-1.75
785,7,3,-43.508334360752,-1.7170881638077378,-1.75
786,7,3,-43.77701341543949,-1.2565611380719306,-1.75
787,7,3,-43.86533140901475,-2.009844269502065,-1.75
788,7,3,-43.952227183981854,-1.6275088462286924,-1.75
789,7,3,-44.01239616490305,-1.0534484608329675,-1.75
790,7,3,-44.100012178140645,-2.1942845792904744,-1.75
791,7,3,-44.20113276882048,-1.81156303315347,-1.75
792,7,3,-44.31720594808351,-2.7925181139810067,-1.75
793,7,3,-45.96219522284067,-1.9362405114507464,-1.75
794,7,3,-46.55840027095895,-1.9721788643333231,-1.75
795,7,3,-47.585115478127406,-1.9450728773612924,-1.75
796,7,3,-49.18391118793562,-1.366440600099735,-1.75
797,7,3,-49.279660491432885,-2.2050192810435347,-1.75
798,7,3,-49.36709269037926,-1.5564805474442125,-1.75
799,7,3,-50.004193853410165,-1.388879704849799,-1.75


==> data/multi_task_inference_result_dpmm/dpmm_ant/subgoals_ep8_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
800,8,3,0.0031188490580226,-0.0502032918394871,-1.45
801,8,3,-0.0069315571215599,-0.2706719579839785,-1.45
802,8,3,-0.9830507291590764,-1.2272365197319872,-1.45
803,8,3,-1.0514595580786428,-1.389921008987814,-1.45
804,8,3,-1.8967970733048083,-2.254187230590873,-1.45
805,8,3,-2.835726187663974,-1.065855979011456,-1.45
806,8,3,-2.91801435655848,-0.6584395588274464,-1.45
807,8,3,-3.897110716461023,-1.1322902286936891,-1.45
808,8,3,-3.960193640453249,-1.2375721801575763,-1.45
809,8,3,-3.9777928430148224,-0.0727477105864581,-1.45
810,8,3,-3.995458626249143,-0.7923614260312468,-1.45
811,8,3,-4.97881523299309,-2.292581552337135,-1.45
812,8,3,-5.054272690912536,-1.3703765069802356,-1.45
813,8,3,-5.135301106438212,-2.1885222966720344,-1.45
814,8,3,-5.256632730640327,-2.4489886750535867,-1.45
815,8,3,-5.356841699191031,-1.7530360361806323,-1.45
816,8,3,-5.439897033378641,-1.6534432632953342,-1.45
817,8,3,-5.506080582654636,-1.275506360515722,-1.45
818,8,3,-5.613347043856423,-2.4490932847023137,-1.45
819,8,3,-6.738430328217292,-1.0054922100646488,-1.45
820,8,3,-7.574231602818453,-1.299629220711794,-1.45
821,8,3,-7.635334628773072,-1.132489689014193,-1.45
822,8,3,-8.978471978223478,-1.7601495915454886,-1.45
823,8,3,-9.07402117792332,-1.894087859100024,-1.45
824,8,3,-9.133495068989513,-0.828590159486292,-1.45
825,8,3,-9.20129913763392,-1.560310062267555,-1.45
826,8,3,-9.27692566321872,-1.460956051895634,-1.45
827,8,3,-9.299034737462131,-0.2313176264360585,-1.45
828,8,3,-9.536098247540869,-1.6580471722314976,-1.45
829,8,3,-9.610106205193174,-1.1525261260106774,-1.45
830,8,3,-10.533614795298837,-1.4678782143901123,-1.45
831,8,3,-10.600355439288954,-1.2915763072122235,-1.45
832,8,3,-11.523947436524072,-1.5580127721517516,-1.45
833,8,3,-11.636187292033574,-2.4039128799107834,-1.45
834,8,3,-12.774915010970997,-1.4878579798190128,-1.45
835,8,3,-12.836387851966442,-1.2013483375915937,-1.45
836,8,3,-12.917729694652952,-1.9251120903042092,-1.45
837,8,3,-13.00000660907028,-1.5504155576721927,-1.45
838,8,3,-14.17943457393972,-1.9854926069876468,-1.45
839,8,3,-14.678259012324602,-1.9053077118745447,-1.45
840,8,3,-14.749769243720603,-0.9622376849109058,-1.45
841,8,3,-15.97779810878777,-2.5231230463364964,-1.45
842,8,3,-16.0933190140236,-2.2282218033872274,-1.45
843,8,3,-16.17120862885493,-1.2195777677499977,-1.45
844,8,3,-16.66807473535451,-1.4505958759242334,-1.45
845,8,3,-17.626259664564945,-1.974561393735237,-1.45
846,8,3,-17.733984606005937,-2.219744549247872,-1.45
847,8,3,-17.830127957275828,-1.7070726171319106,-1.45
848,8,3,-18.58491434282972,-2.094787642915763,-1.45
849,8,3,-18.960126221474663,-0.9949606249151846,-1.45
850,8,3,-19.0182424393446,-1.2540769072250235,-1.45
851,8,3,-19.077128677539527,-1.2545086914804733,-1.45
852,8,3,-19.158680900288825,-1.8599543617136136,-1.45
853,8,3,-20.218829547177368,-1.9323325833059928,-1.45
854,8,3,-20.29819770273615,-1.2864037418402272,-1.45
855,8,3,-20.51795608013109,-1.4301615086071269,-1.45
856,8,3,-20.791491503178424,-1.7953893736594768,-1.45
857,8,3,-20.84395743098337,-0.7546233256214746,-1.45
858,8,3,-21.61144397167413,-1.1156093847395534,-1.45
859,8,3,-21.66936192445812,-1.22786206265741,-1.45
860,8,3,-21.74027931585914,-1.5071960727434608,-1.45
861,8,3,-22.71502453863808,-2.0164122802103166,-1.45
862,8,3,-23.421828706658825,-0.500712075469181,-1.45
863,8,3,-23.44830462362706,-0.6657992309203558,-1.45
864,8,3,-24.212701852487243,-1.3113736446060822,-1.45
865,8,3,-24.310616524956323,-2.2678827850580885,-1.45
866,8,3,-24.386983789030392,-1.08778479635266,-1.45
867,8,3,-24.581868877896312,-1.2944064491592029,-1.45
868,8,3,-25.318855915293494,-1.2856123169531273,-1.45
869,8,3,-26.33459524022554,-1.0947231729127496,-1.45
870,8,3,-27.28324075263344,-0.9411159065497032,-1.45
871,8,3,-27.681147897097155,-1.3278913773677086,-1.45
872,8,3,-27.855039931409,-0.9869737546990612,-1.45
873,8,3,-28.578970353294284,-1.1261716016627237,-1.45
874,8,3,-29.33596079049563,-1.0615838601035257,-1.45
875,8,3,-29.38216377856761,-0.92863779492221,-1.45
876,8,3,-30.09764988080412,-1.6200220549846434,-1.45
877,8,3,-30.13758691247885,-0.4978863929191723,-1.45
878,8,3,-30.17257372982193,-0.8907371942049301,-1.45
879,8,3,-30.262481570906797,-2.2455740707407625,-1.45
880,8,3,-30.33714143918417,-1.177431089336233,-1.45
881,8,3,-30.39504717746383,-1.154903035885717,-1.45
882,8,3,-30.63878126270447,-1.5170599296461862,-1.45
883,8,3,-30.721451281077435,-1.7515657850780106,-1.45
884,8,3,-31.4104684312724,-1.2665893523691578,-1.45
885,8,3,-31.46626861134891,-1.064304668239726,-1.45
886,8,3,-31.52161445106425,-1.2279302543403536,-1.45
887,8,3,-32.23817555373579,-1.6613883169550068,-1.45
888,8,3,-32.32860203125569,-1.847584831917919,-1.45
889,8,3,-32.41572691526757,-1.650737340092103,-1.45
890,8,3,-32.47068766311701,-0.8922073637936669,-1.45
891,8,3,-32.87316295060577,-1.166497425120352,-1.45
892,8,3,-33.339951877487294,-1.7776464606789846,-1.45
893,8,3,-33.82289125144796,-0.5955865003051556,-1.45
894,8,3,-33.88903907758999,-1.7677474576223036,-1.45
895,8,3,-33.98929165146191,-2.0271162767644704,-1.45
896,8,3,-35.32139242509899,-2.001710376718674,-1.45
897,8,3,-35.578797995998066,-1.7006509564034633,-1.45
898,8,3,-35.66160919291589,-1.666504768239691,-1.45
899,8,3,-35.71989784692085,-1.0336277240775744,-1.45


==> data/multi_task_inference_result_dpmm/dpmm_ant/subgoals_ep9_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
900,9,2,-0.0332898059973012,0.2112998945804333,1.45
901,9,2,-0.0149374682313319,0.393789615490375,1.45
902,9,2,0.0237262017691054,0.8184444425007605,1.45
903,9,2,-0.0172213288529464,-0.4974334249128682,1.45
904,9,2,-0.0372436299587351,-0.6867096272469857,1.45
905,9,2,-0.0530964124410657,0.0706600698338132,1.45
906,9,2,0.0256577709281289,0.238962646410481,1.45
907,9,2,0.4609363762175119,0.6192754682778983,1.45
908,9,2,1.7363630912014874,1.166204046191583,1.45
909,9,2,1.81095154536332,1.586030294586548,1.45
910,9,2,2.868088720676667,1.306855591150202,1.45
911,9,2,3.69388669849455,1.6763680197696584,1.45
912,9,2,3.759641600139246,1.1901403611056731,1.45
913,9,2,4.27762802566144,0.923345855625248,1.45
914,9,2,4.85470060597795,0.7548036814527505,1.45
915,9,2,5.543551323249233,1.5375650294940295,1.45
916,9,2,6.314513434862065,1.7986167795581425,1.45
917,9,2,7.434294515708129,1.2267602334410326,1.45
918,9,2,7.506823858537211,1.5467151179602925,1.45
919,9,2,8.63445257114413,1.4267617989271917,1.45
920,9,2,8.706661716937885,1.2883080684503527,1.45
921,9,2,9.146800563296422,1.7442283312818438,1.45
922,9,2,9.21008398665921,1.0647674952922457,1.45
923,9,2,9.971103972398389,1.2681986496320037,1.45
924,9,2,10.21650080829683,0.9944231734547392,1.45
925,9,2,10.28144747022424,1.4232395184552449,1.45
926,9,2,10.574404480130887,1.4125937134966926,1.45
927,9,2,10.65152790207639,1.4891798661717524,1.45
928,9,2,10.722874891621878,1.2916506409278132,1.45
929,9,2,10.79936690780357,1.5029618778239835,1.45
930,9,2,11.32998567575282,1.3958946958719471,1.45
931,9,2,12.416954225565808,0.7941451390212023,1.45
932,9,2,12.479015308054937,1.51732868026222,1.45
933,9,2,12.56348514484984,1.7070323794989464,1.45
934,9,2,12.644475034922426,1.4654256824214595,1.45
935,9,2,12.711128940220991,1.3028644721972604,1.45
936,9,2,12.791233909229993,1.6047316503454645,1.45
937,9,2,12.876455792570145,1.7896060250312271,1.45
938,9,2,13.61086481569752,0.7513070047295511,1.45
939,9,2,13.64448782082104,0.6363369148490585,1.45
940,9,2,13.76872505048394,1.502479138524838,1.45
941,9,2,13.839008829709693,1.186516552821355,1.45
942,9,2,14.812585065561146,0.8749735926120491,1.45
943,9,2,14.88085283047278,1.4806661548650415,1.45
944,9,2,14.943902674907566,1.113731184299228,1.45
945,9,2,15.003994710602909,1.3583973823687845,1.45
946,9,2,16.281543315824795,1.7846015646325852,1.45
947,9,2,17.410219542144667,0.9645275417350184,1.45
948,9,2,17.92636502083484,1.8482416431515103,1.45
949,9,2,17.98896591946777,1.0589716201541182,1.45
950,9,2,18.06703416605882,1.692713286320762,1.45
951,9,2,18.121933340404347,0.9124417991543018,1.45
952,9,2,18.76061037730062,1.2961693852729983,1.45
953,9,2,18.843261518967545,1.6814205818311756,1.45
954,9,2,18.941145404618744,1.9644743285769384,1.45
955,9,2,19.02112053436729,1.421371870927608,1.45
956,9,2,19.102221230540643,1.7166898728285596,1.45
957,9,2,19.174567260267597,1.3919712907067687,1.45
958,9,2,19.259392769603664,1.754989852513478,1.45
959,9,2,20.114018476051708,1.7844761586447833,1.45
960,9,2,20.17135478557699,0.9462796617589204,1.45
961,9,2,20.242556548208448,1.7064186605061118,1.45
962,9,2,20.66879821127237,1.2489448146663809,1.45
963,9,2,20.755084707921505,1.8112108965909943,1.45
964,9,2,20.81628196094387,1.056269782639753,1.45
965,9,2,20.87229161484931,1.146023838232848,1.45
966,9,2,22.08680429399262,1.4938256740163407,1.45
967,9,2,22.98224769357352,1.6564894818096647,1.45
968,9,2,23.06635353195166,1.4389152043486604,1.45
969,9,2,23.13751764468259,1.4593907286484673,1.45
970,9,2,23.194976574913884,1.057518813844731,1.45
971,9,2,23.25102109942052,1.2850410800244767,1.45
972,9,2,23.317757911307712,1.2763073684915114,1.45
973,9,2,24.76681741039729,1.6317918290726374,1.45
974,9,2,25.783631290430545,1.2457124247877942,1.45
975,9,2,25.84948353739368,1.3991979937389036,1.45
976,9,2,26.7305614553674,1.535198975924973,1.45
977,9,2,26.96364774850784,1.8832863789940733,1.45
978,9,2,27.834287226132226,1.1634280190170687,1.45
979,9,2,28.57313229522681,1.2454100264275714,1.45
980,9,2,28.633591391314692,1.2465016599221603,1.45
981,9,2,28.690164067461996,1.1251186034224587,1.45
982,9,2,29.20766181618888,0.9171411813139404,1.45
983,9,2,29.672874776322303,0.822365185491775,1.45
984,9,2,29.727185206510068,1.327739282334766,1.45
985,9,2,29.816783796172523,1.7807902139534846,1.45
986,9,2,29.904959310676936,1.7428392599123292,1.45
987,9,2,29.970770771282083,1.3527123935002556,1.45
988,9,2,30.941058293255583,1.3645183078122574,1.45
989,9,2,31.054619074007725,2.4659548010866827,1.45
990,9,2,32.56454740662228,2.271036487975145,1.45
991,9,2,33.48020579095094,1.2870075893498916,1.45
992,9,2,34.03058621092683,1.1841649217529922,1.45
993,9,2,34.91641244871079,1.493086144956033,1.45
994,9,2,35.18081197928273,1.7116942804109594,1.45
995,9,2,36.282949656087,1.5563241690684155,1.45
996,9,2,36.36676153936783,1.6106281700295375,1.45
997,9,2,36.43294687610483,1.1976568951625932,1.45
998,9,2,36.50247737265921,1.3502647953557272,1.45
999,9,2,37.35488872822545,1.169083424291502,1.45


==> data/multi_task_inference_result_dpmm/dpmm_cheetah/dpmm_cheetah_inference_results.csv <==
t,episode,true_task_idx,pred_task_idx,exec_task_idx,x_before,vx_before,x_after,vx_after,true_goal
0,0,1,1,1,-0.0614763207619052,0.0308186780519827,-0.5179895782623315,-0.1383828853102625,-9.02
1,0,1,1,1,-0.5179895782623315,-0.1383828853102625,-2.0271084471781804,-1.2498994646135304,-9.02
2,0,1,3,1,-2.0271084471781804,-1.2498994646135304,-2.120468050489067,-2.225737865094612,-9.02
3,0,1,3,1,-2.120468050489067,-2.225737865094612,-4.115144137514584,-2.265772205210432,-9.02
4,0,1,1,1,-4.115144137514584,-2.265772205210432,-5.89992205178212,-2.3311439440414268,-9.02
5,0,1,1,1,-5.89992205178212,-2.3311439440414268,-6.14482255292492,-1.6692088036948958,-9.02
6,0,1,1,1,-6.14482255292492,-1.6692088036948958,-7.796568571297676,-2.8297264872590446,-9.02
7,0,1,1,1,-7.796568571297676,-2.8297264872590446,-7.931784634371199,-2.455938004300648,-9.02
8,0,1,1,1,-7.931784634371199,-2.455938004300648,-8.020246609223431,-1.4790176021715773,-9.02
9,0,1,1,1,-8.020246609223431,-1.4790176021715773,-8.846322175735306,-0.9313204261558764,-9.02
10,0,1,3,1,-8.846322175735306,-0.9313204261558764,-9.191645367444886,0.8864081043395202,-9.02
11,0,1,3,1,-9.191645367444886,0.8864081043395202,-9.130629384613249,1.2778189894605747,-9.02
12,0,1,1,1,-9.130629384613249,1.2778189894605747,-8.838153845628842,-0.25759057746746,-9.02
13,0,1,1,1,-8.838153845628842,-0.25759057746746,-8.8489789569632,-0.1322237035205729,-9.02
14,0,1,3,1,-8.8489789569632,-0.1322237035205729,-8.807977816006298,1.2224614374877218,-9.02
15,0,1,1,1,-8.807977816006298,1.2224614374877218,-8.809284565218833,-0.7063409827959604,-9.02
16,0,1,1,1,-8.809284565218833,-0.7063409827959604,-8.806587902255886,0.2586105095014753,-9.02
17,0,1,1,1,-8.806587902255886,0.2586105095014753,-8.847652605161523,-1.279481770587634,-9.02
18,0,1,1,1,-8.847652605161523,-1.279481770587634,-8.892641431828086,-0.5622979114391902,-9.02
19,0,1,1,1,-8.892641431828086,-0.5622979114391902,-8.907591525824225,-0.6005990117234264,-9.02
20,0,1,1,1,-8.907591525824225,-0.6005990117234264,-8.89083829872171,0.7167082557724023,-9.02
21,0,1,1,1,-8.89083829872171,0.7167082557724023,-8.937460680809922,0.4087419616049592,-9.02
22,0,1,1,1,-8.937460680809922,0.4087419616049592,-8.960697551125191,-0.7480001770409295,-9.02
23,0,1,1,1,-8.960697551125191,-0.7480001770409295,-8.95468744841155,0.5907326962416739,-9.02
24,0,1,1,1,-8.95468744841155,0.5907326962416739,-8.895957360982502,-1.4358582578766923,-9.02
25,0,1,1,1,-8.895957360982502,-1.4358582578766923,-8.924596362336642,-0.1740254436357265,-9.02
26,0,1,1,1,-8.924596362336642,-0.1740254436357265,-8.941160913844236,-0.4686631777487648,-9.02
27,0,1,1,1,-8.941160913844236,-0.4686631777487648,-9.03692173084508,0.4395007229208493,-9.02
28,0,1,1,1,-9.03692173084508,0.4395007229208493,-8.828694192603137,-0.4869997736574166,-9.02
29,0,1,1,1,-8.828694192603137,-0.4869997736574166,-8.867226492237846,-0.8005236888927986,-9.02
30,0,1,1,1,-8.867226492237846,-0.8005236888927986,-8.871568619386341,0.2116999256681246,-9.02
31,0,1,1,1,-8.871568619386341,0.2116999256681246,-8.883707995242945,-0.5106453707340757,-9.02
32,0,1,1,1,-8.883707995242945,-0.5106453707340757,-8.913752961049436,-0.5011507854972496,-9.02
33,0,1,1,1,-8.913752961049436,-0.5011507854972496,-8.926463776359629,-0.069781456581961,-9.02
34,0,1,1,1,-8.926463776359629,-0.069781456581961,-8.965784007273513,-1.6962099709703504,-9.02
35,0,1,1,1,-8.965784007273513,-1.6962099709703504,-9.002533038506854,-0.1730770217892357,-9.02
36,0,1,1,1,-9.002533038506854,-0.1730770217892357,-9.013455261211446,-0.2042604421101437,-9.02
37,0,1,1,1,-9.013455261211446,-0.2042604421101437,-9.272508475300786,0.3294442950249073,-9.02
38,0,1,1,1,-9.272508475300786,0.3294442950249073,-9.245231780656772,0.5965629880886414,-9.02
39,0,1,1,1,-9.245231780656772,0.5965629880886414,-9.087792145874133,-0.393473467596994,-9.02
40,0,1,1,1,-9.087792145874133,-0.393473467596994,-9.10550876379526,-0.3229749806763676,-9.02
41,0,1,1,1,-9.10550876379526,-0.3229749806763676,-9.08204959038271,0.8544426829438869,-9.02
42,0,1,1,1,-9.08204959038271,0.8544426829438869,-9.085800244174845,-0.432759601320604,-9.02
43,0,1,1,1,-9.085800244174845,-0.432759601320604,-9.08963718034567,0.1327157311970142,-9.02
44,0,1,1,1,-9.08963718034567,0.1327157311970142,-9.07360102194454,0.3717755919039084,-9.02
45,0,1,1,1,-9.07360102194454,0.3717755919039084,-9.092613879381512,-0.6419484519747288,-9.02
46,0,1,1,1,-9.092613879381512,-0.6419484519747288,-9.0978122229419,0.2178975841451001,-9.02
47,0,1,1,1,-9.0978122229419,0.2178975841451001,-9.061122405014004,0.9436597352888076,-9.02
48,0,1,1,1,-9.061122405014004,0.9436597352888076,-9.022518708132957,0.0140264600583869,-9.02
49,0,1,1,1,-9.022518708132957,0.0140264600583869,-9.021078245062531,-0.00995368447313,-9.02
50,0,1,1,1,-9.021078245062531,-0.00995368447313,-9.02999984519405,0.0054796060223092,-9.02
51,0,1,1,1,-9.02999984519405,0.0054796060223092,-9.03555294548765,-0.1058711154398333,-9.02
52,0,1,1,1,-9.03555294548765,-0.1058711154398333,-9.128984318132447,-0.5197854763614478,-9.02
53,0,1,1,1,-9.128984318132447,-0.5197854763614478,-9.108040326776988,0.8632787017003614,-9.02
54,0,1,1,1,-9.108040326776988,0.8632787017003614,-9.004711446606224,-0.2388907500432127,-9.02
55,0,1,1,1,-9.004711446606224,-0.2388907500432127,-8.994501938187573,0.3712576918529165,-9.02
56,0,1,1,1,-8.994501938187573,0.3712576918529165,-8.988123030948053,0.2597970360931239,-9.02
57,0,1,1,1,-8.988123030948053,0.2597970360931239,-8.983541425040961,-0.3110068631990362,-9.02
58,0,1,1,1,-8.983541425040961,-0.3110068631990362,-8.85991553430583,-0.4576090531307524,-9.02
59,0,1,1,1,-8.85991553430583,-0.4576090531307524,-8.943294577693504,-0.2299847838073933,-9.02
60,0,1,1,1,-8.943294577693504,-0.2299847838073933,-8.835259042508183,-0.0411273450019679,-9.02
61,0,1,1,1,-8.835259042508183,-0.0411273450019679,-8.866802505883083,-0.8127981565167541,-9.02
62,0,1,1,1,-8.866802505883083,-0.8127981565167541,-8.918309679501878,-1.069587584972126,-9.02
63,0,1,1,1,-8.918309679501878,-1.069587584972126,-8.931896503692021,0.1474549558385938,-9.02
64,0,1,1,1,-8.931896503692021,0.1474549558385938,-8.937603989343295,-0.3147645371608972,-9.02
65,0,1,1,1,-8.937603989343295,-0.3147645371608972,-8.953196105637495,0.3358373886081112,-9.02
66,0,1,1,1,-8.953196105637495,0.3358373886081112,-8.941519357806278,0.047709790085348,-9.02
67,0,1,1,1,-8.941519357806278,0.047709790085348,-8.974829177190436,-0.997689429503998,-9.02
68,0,1,1,1,-8.974829177190436,-0.997689429503998,-8.99665816485231,-0.7735022711341941,-9.02
69,0,1,1,1,-8.99665816485231,-0.7735022711341941,-9.02062490698203,-0.2990077037668019,-9.02
70,0,1,1,1,-9.02062490698203,-0.2990077037668019,-9.06971381705347,-0.4553666489013778,-9.02
71,0,1,1,1,-9.06971381705347,-0.4553666489013778,-9.056086444733005,0.7044727435247977,-9.02
72,0,1,1,1,-9.056086444733005,0.7044727435247977,-9.070195986354872,-0.6524024718093391,-9.02
73,0,1,1,1,-9.070195986354872,-0.6524024718093391,-9.071979765884148,0.7296347977038073,-9.02
74,0,1,1,1,-9.071979765884148,0.7296347977038073,-9.069029432703427,-0.6546704718181653,-9.02
75,0,1,1,1,-9.069029432703427,-0.6546704718181653,-9.230660461293022,0.4229844192629695,-9.02
76,0,1,1,1,-9.230660461293022,0.4229844192629695,-9.200141576840377,0.6556033282174478,-9.02
77,0,1,1,1,-9.200141576840377,0.6556033282174478,-9.180540437505378,0.3683953607517828,-9.02
78,0,1,1,1,-9.180540437505378,0.3683953607517828,-9.157167113673657,0.5016838246043052,-9.02
79,0,1,1,1,-9.157167113673657,0.5016838246043052,-9.18564414104276,0.2375418218630594,-9.02
80,0,1,1,1,-9.18564414104276,0.2375418218630594,-9.2780180645793,0.1845513129047911,-9.02
81,0,1,1,1,-9.2780180645793,0.1845513129047911,-9.26474172412387,0.3458853777715238,-9.02
82,0,1,1,1,-9.26474172412387,0.3458853777715238,-9.067543086881638,-0.1194181059170471,-9.02
83,0,1,1,1,-9.067543086881638,-0.1194181059170471,-9.106900687288444,-0.3746641074395771,-9.02
84,0,1,1,1,-9.106900687288444,-0.3746641074395771,-9.078898965843456,0.9723777441491448,-9.02
85,0,1,1,1,-9.078898965843456,0.9723777441491448,-9.061017552616322,-0.0167980150673254,-9.02
86,0,1,1,1,-9.061017552616322,-0.0167980150673254,-9.263044006750675,-0.5528700005959647,-9.02
87,0,1,1,1,-9.263044006750675,-0.5528700005959647,-9.16522075348062,-0.0327528007955833,-9.02
88,0,1,1,1,-9.16522075348062,-0.0327528007955833,-9.169935277563589,-0.0840449828071791,-9.02
89,0,1,1,1,-9.169935277563589,-0.0840449828071791,-9.059847790809574,0.3235340931066416,-9.02
90,0,1,1,1,-9.059847790809574,0.3235340931066416,-9.034784135138942,0.51115802566604,-9.02
91,0,1,1,1,-9.034784135138942,0.51115802566604,-9.014406023991787,0.2988912252380697,-9.02
92,0,1,1,1,-9.014406023991787,0.2988912252380697,-9.055878558708796,-0.0393354296681999,-9.02
93,0,1,1,1,-9.055878558708796,-0.0393354296681999,-9.03986217100324,0.4780068038435912,-9.02
94,0,1,1,1,-9.03986217100324,0.4780068038435912,-9.067880994274738,-0.8970184547130041,-9.02
95,0,1,1,1,-9.067880994274738,-0.8970184547130041,-9.030260834187896,-0.9624589947189968,-9.02
96,0,1,3,1,-9.030260834187896,-0.9624589947189968,-9.039767349865487,0.1544440298254173,-9.02
97,0,1,1,1,-9.039767349865487,0.1544440298254173,-9.017096376601408,0.6207595436403114,-9.02
98,0,1,1,1,-9.017096376601408,0.6207595436403114,-8.95164798015309,1.4435595724135983,-9.02
99,0,1,1,1,-8.95164798015309,1.4435595724135983,-8.908034671456326,0.3734662369498536,-9.02
100,1,1,1,1,0.0450736871026388,-0.0152423137450753,-0.6341265258907143,-0.7455070020751228,-5.1000000000000005
101,1,1,1,1,-0.6341265258907143,-0.7455070020751228,-1.92839352337014,-1.2066972880234972,-5.1000000000000005
102,1,1,3,1,-1.92839352337014,-1.2066972880234972,-1.988513611964096,-1.1828540171736144,-5.1000000000000005
103,1,1,1,1,-1.988513611964096,-1.1828540171736144,-2.08961252826371,-2.477709141637336,-5.1000000000000005
104,1,1,1,1,-2.08961252826371,-2.477709141637336,-2.18284867322092,-1.4543836518533184,-5.1000000000000005
105,1,1,1,1,-2.18284867322092,-1.4543836518533184,-3.0321473498473965,-1.8525074752937167,-5.1000000000000005
106,1,1,1,1,-3.0321473498473965,-1.8525074752937167,-3.143145502749255,-2.4078988158005976,-5.1000000000000005
107,1,1,1,1,-3.143145502749255,-2.4078988158005976,-3.8594589917405577,-1.836073795820228,-5.1000000000000005
108,1,1,1,1,-3.8594589917405577,-1.836073795820228,-4.176894581194376,-1.0113910464338003,-5.1000000000000005
109,1,1,1,1,-4.176894581194376,-1.0113910464338003,-4.352214152573072,-0.8546039756544017,-5.1000000000000005
110,1,1,1,1,-4.352214152573072,-0.8546039756544017,-4.372132602188043,-0.3294794642657703,-5.1000000000000005
111,1,1,1,1,-4.372132602188043,-0.3294794642657703,-4.407562082310208,-0.9568730745973124,-5.1000000000000005
112,1,1,1,1,-4.407562082310208,-0.9568730745973124,-4.444216749905105,-0.6569134808173612,-5.1000000000000005
113,1,1,1,1,-4.444216749905105,-0.6569134808173612,-4.513845949830163,-1.6875489694078645,-5.1000000000000005
114,1,1,1,1,-4.513845949830163,-1.6875489694078645,-4.581204715326959,-1.2323073945162908,-5.1000000000000005
115,1,1,1,1,-4.581204715326959,-1.2323073945162908,-4.650931632277643,-1.3894313720764964,-5.1000000000000005
116,1,1,1,1,-4.650931632277643,-1.3894313720764964,-5.247103580966958,-0.2465454372965078,-5.1000000000000005
117,1,1,1,1,-5.247103580966958,-0.2465454372965078,-5.26464694331143,-0.3708163890888403,-5.1000000000000005
118,1,1,1,1,-5.26464694331143,-0.3708163890888403,-5.284347850413011,-0.3312067964701342,-5.1000000000000005
119,1,1,1,1,-5.284347850413011,-0.3312067964701342,-5.284193683828492,0.0376176896047453,-5.1000000000000005
120,1,1,1,1,-5.284193683828492,0.0376176896047453,-5.298520018142315,-0.3984308559698244,-5.1000000000000005
121,1,1,1,1,-5.298520018142315,-0.3984308559698244,-5.431072690388129,0.8217142351173965,-5.1000000000000005
122,1,1,1,1,-5.431072690388129,0.8217142351173965,-5.398995867127073,0.4122725792737703,-5.1000000000000005
123,1,1,1,1,-5.398995867127073,0.4122725792737703,-5.1548338096196025,0.6795236817967825,-5.1000000000000005
124,1,1,1,1,-5.1548338096196025,0.6795236817967825,-5.141725645827547,-0.8676493924491875,-5.1000000000000005
125,1,1,1,1,-5.141725645827547,-0.8676493924491875,-5.121110424618978,1.0235083460855836,-5.1000000000000005
126,1,1,1,1,-5.121110424618978,1.0235083460855836,-5.071947662631318,0.8765665539806792,-5.1000000000000005
127,1,1,1,1,-5.071947662631318,0.8765665539806792,-5.058554571124638,-0.1053846066272723,-5.1000000000000005
128,1,1,1,1,-5.058554571124638,-0.1053846066272723,-5.114521363191941,0.8304304941948063,-5.1000000000000005
129,1,1,1,1,-5.114521363191941,0.8304304941948063,-5.082023424380879,0.6334320925105685,-5.1000000000000005
130,1,1,1,1,-5.082023424380879,0.6334320925105685,-5.109605588436934,-0.9535454935607436,-5.1000000000000005
131,1,1,1,1,-5.109605588436934,-0.9535454935607436,-5.065609710616972,0.0816145607233188,-5.1000000000000005
132,1,1,1,1,-5.065609710616972,0.0816145607233188,-5.144939560766845,0.234965085926672,-5.1000000000000005
133,1,1,1,1,-5.144939560766845,0.234965085926672,-5.164964258863749,-0.7949433918280705,-5.1000000000000005
134,1,1,1,1,-5.164964258863749,-0.7949433918280705,-5.17192045639074,0.1891577829642268,-5.1000000000000005
135,1,1,1,1,-5.17192045639074,0.1891577829642268,-5.207951691399749,-0.4079431569487193,-5.1000000000000005
136,1,1,1,1,-5.207951691399749,-0.4079431569487193,-5.228138899094213,-0.2716069270985073,-5.1000000000000005
137,1,1,1,1,-5.228138899094213,-0.2716069270985073,-5.245870937407148,-0.589778604026619,-5.1000000000000005
138,1,1,1,1,-5.245870937407148,-0.589778604026619,-5.111963633249792,0.4982274616494686,-5.1000000000000005
139,1,1,1,1,-5.111963633249792,0.4982274616494686,-5.064031147214068,-0.5450832758198854,-5.1000000000000005
140,1,1,1,1,-5.064031147214068,-0.5450832758198854,-5.09570541449335,0.4844781668745633,-5.1000000000000005
141,1,1,1,1,-5.09570541449335,0.4844781668745633,-5.221307973266379,-0.4022648541209853,-5.1000000000000005
142,1,1,1,1,-5.221307973266379,-0.4022648541209853,-5.271759799085611,-1.1331684125691597,-5.1000000000000005
143,1,1,1,1,-5.271759799085611,-1.1331684125691597,-5.296128349933563,-0.1119169848339722,-5.1000000000000005
144,1,1,1,1,-5.296128349933563,-0.1119169848339722,-5.3230175656962455,-0.685075993469351,-5.1000000000000005
145,1,1,1,1,-5.3230175656962455,-0.685075993469351,-5.3144354895872645,0.5726458251227076,-5.1000000000000005
146,1,1,1,1,-5.3144354895872645,0.5726458251227076,-5.257275347417794,1.364294121883587,-5.1000000000000005
147,1,1,1,1,-5.257275347417794,1.364294121883587,-5.228898110884625,0.1221254528712357,-5.1000000000000005
148,1,1,1,1,-5.228898110884625,0.1221254528712357,-5.239797845850711,0.3095181505293531,-5.1000000000000005
149,1,1,1,1,-5.239797845850711,0.3095181505293531,-5.272789872716142,-1.0218190327329886,-5.1000000000000005
150,1,1,1,1,-5.272789872716142,-1.0218190327329886,-5.277709759383859,0.260812844157182,-5.1000000000000005
151,1,1,1,1,-5.277709759383859,0.260812844157182,-5.256255895756137,0.4285192844065127,-5.1000000000000005
152,1,1,1,1,-5.256255895756137,0.4285192844065127,-5.289555889792111,-1.0253987715021289,-5.1000000000000005
153,1,1,1,1,-5.289555889792111,-1.0253987715021289,-5.294177811045734,0.3189632390563623,-5.1000000000000005
154,1,1,1,1,-5.294177811045734,0.3189632390563623,-5.303691905059567,-0.4411777508053314,-5.1000000000000005
155,1,1,1,1,-5.303691905059567,-0.4411777508053314,-5.331976392301094,-0.474583739633952,-5.1000000000000005
156,1,1,1,1,-5.331976392301094,-0.474583739633952,-5.309089766027746,0.7663231210069977,-5.1000000000000005
157,1,1,1,1,-5.309089766027746,0.7663231210069977,-5.374359149199283,0.4052939089585116,-5.1000000000000005
158,1,1,1,1,-5.374359149199283,0.4052939089585116,-5.342173459943886,-0.6077603816763677,-5.1000000000000005
159,1,1,1,1,-5.342173459943886,-0.6077603816763677,-5.2243311565942685,-0.2150170124773925,-5.1000000000000005
160,1,1,1,1,-5.2243311565942685,-0.2150170124773925,-5.155936077431011,0.6064238023352728,-5.1000000000000005
161,1,1,1,1,-5.155936077431011,0.6064238023352728,-5.121239918521705,0.6698057337204879,-5.1000000000000005
162,1,1,1,1,-5.121239918521705,0.6698057337204879,-5.11913255887559,-0.2326153418459645,-5.1000000000000005
163,1,1,1,1,-5.11913255887559,-0.2326153418459645,-5.184327916673041,-1.5685359785944568,-5.1000000000000005
164,1,1,1,1,-5.184327916673041,-1.5685359785944568,-5.186064599638113,0.1309634957055604,-5.1000000000000005
165,1,1,1,1,-5.186064599638113,0.1309634957055604,-5.185508191845509,-0.0327525130686456,-5.1000000000000005
166,1,1,1,1,-5.185508191845509,-0.0327525130686456,-5.154905044164098,0.6022121534915489,-5.1000000000000005
167,1,1,1,1,-5.154905044164098,0.6022121534915489,-5.146703492976654,-0.0986928175039703,-5.1000000000000005
168,1,1,1,1,-5.146703492976654,-0.0986928175039703,-5.275172005071172,-0.7343530849767335,-5.1000000000000005
169,1,1,1,1,-5.275172005071172,-0.7343530849767335,-5.320477979072785,0.7532091332070064,-5.1000000000000005
170,1,1,1,1,-5.320477979072785,0.7532091332070064,-5.326934157000424,-0.5426542062912414,-5.1000000000000005
171,1,1,1,1,-5.326934157000424,-0.5426542062912414,-5.27260580282482,0.6291262761397108,-5.1000000000000005
172,1,1,1,1,-5.27260580282482,0.6291262761397108,-5.250358183898126,0.3604108177729499,-5.1000000000000005
173,1,1,1,1,-5.250358183898126,0.3604108177729499,-5.259627594917134,-0.3084821896882939,-5.1000000000000005
174,1,1,1,1,-5.259627594917134,-0.3084821896882939,-5.27084619301548,-0.1251791924587357,-5.1000000000000005
175,1,1,1,1,-5.27084619301548,-0.1251791924587357,-5.140058666004478,-0.2714733302157595,-5.1000000000000005
176,1,1,1,1,-5.140058666004478,-0.2714733302157595,-5.156402298787209,-0.2625896159433616,-5.1000000000000005
177,1,1,1,1,-5.156402298787209,-0.2625896159433616,-5.141651249756922,0.4096248280979097,-5.1000000000000005
178,1,1,1,1,-5.141651249756922,0.4096248280979097,-5.133986096136176,0.0191858551374247,-5.1000000000000005
179,1,1,1,1,-5.133986096136176,0.0191858551374247,-5.200677753476134,0.0605329861483253,-5.1000000000000005
180,1,1,1,1,-5.200677753476134,0.0605329861483253,-5.17937592358634,0.6394678520438971,-5.1000000000000005
181,1,1,1,1,-5.17937592358634,0.6394678520438971,-5.157030706204271,0.3984361593754126,-5.1000000000000005
182,1,1,1,1,-5.157030706204271,0.3984361593754126,-5.094341957504876,-0.1114773129472961,-5.1000000000000005
183,1,1,1,1,-5.094341957504876,-0.1114773129472961,-5.084087942517707,0.2807453799724247,-5.1000000000000005
184,1,1,1,1,-5.084087942517707,0.2807453799724247,-5.142674044324787,-1.1837898430753089,-5.1000000000000005
185,1,1,1,1,-5.142674044324787,-1.1837898430753089,-5.141566910740774,0.5674781961073797,-5.1000000000000005
186,1,1,1,1,-5.141566910740774,0.5674781961073797,-5.176020490395888,0.5851189477697847,-5.1000000000000005
187,1,1,1,1,-5.176020490395888,0.5851189477697847,-5.22843691623417,-0.7024651627865395,-5.1000000000000005
188,1,1,1,1,-5.22843691623417,-0.7024651627865395,-5.212922908614246,0.8944954736121428,-5.1000000000000005
189,1,1,1,1,-5.212922908614246,0.8944954736121428,-5.176449955577974,-0.3699647451375654,-5.1000000000000005
190,1,1,1,1,-5.176449955577974,-0.3699647451375654,-5.213466827381317,-0.8404113014555546,-5.1000000000000005
191,1,1,1,1,-5.213466827381317,-0.8404113014555546,-5.248719028152607,-0.4501691909417368,-5.1000000000000005
192,1,1,1,1,-5.248719028152607,-0.4501691909417368,-5.251608446464273,0.0768698777088074,-5.1000000000000005
193,1,1,1,1,-5.251608446464273,0.0768698777088074,-5.234769456163784,1.135557321617413,-5.1000000000000005
194,1,1,1,1,-5.234769456163784,1.135557321617413,-5.125583118387675,-0.3843111509578784,-5.1000000000000005
195,1,1,1,1,-5.125583118387675,-0.3843111509578784,-5.1794459779237005,0.5541663302383966,-5.1000000000000005
196,1,1,1,1,-5.1794459779237005,0.5541663302383966,-5.179747439447845,-0.2648863266203753,-5.1000000000000005
197,1,1,1,1,-5.179747439447845,-0.2648863266203753,-5.204317335333473,-0.5017571259229485,-5.1000000000000005
198,1,1,1,1,-5.204317335333473,-0.5017571259229485,-5.194486512448995,0.4853675214843435,-5.1000000000000005
199,1,1,1,1,-5.194486512448995,0.4853675214843435,-5.186786744938351,-0.0287138114402755,-5.1000000000000005
200,2,1,3,3,-0.0195326974243236,0.0591549416600094,0.0091542065394021,0.6555194767842155,-3.14
201,2,1,1,3,0.0091542065394021,0.6555194767842155,-0.0050829206422092,-0.5923978835647021,-3.14
202,2,1,1,3,-0.0050829206422092,-0.5923978835647021,-1.3477605267917177,-0.9737992285513076,-3.14
203,2,1,3,3,-1.3477605267917177,-0.9737992285513076,-1.4453802413982708,-2.4817394770433854,-3.14
204,2,1,1,3,-1.4453802413982708,-2.4817394770433854,-1.589613055885842,-2.915821547244059,-3.14
205,2,1,1,3,-1.589613055885842,-2.915821547244059,-2.0521514870955024,-1.7068046763790752,-3.14
206,2,1,1,1,-2.0521514870955024,-1.7068046763790752,-3.039164418022267,-0.2635655515912801,-3.14
207,2,1,1,1,-3.039164418022267,-0.2635655515912801,-3.017711268655689,0.6725201932173756,-3.14
208,2,1,1,1,-3.017711268655689,0.6725201932173756,-3.0009656591536045,0.4852894099926137,-3.14
209,2,1,1,1,-3.0009656591536045,0.4852894099926137,-2.677324750809593,0.7690474339826945,-3.14
210,2,1,1,1,-2.677324750809593,0.7690474339826945,-2.235315100467673,0.6958328490232824,-3.14
211,2,1,1,1,-2.235315100467673,0.6958328490232824,-2.2309367850207336,-0.2090101423730404,-3.14
212,2,1,1,1,-2.2309367850207336,-0.2090101423730404,-2.272074730386469,-0.9932859070108722,-3.14
213,2,1,1,1,-2.272074730386469,-0.9932859070108722,-2.296827133891046,-0.2043350485599661,-3.14
214,2,1,1,1,-2.296827133891046,-0.2043350485599661,-2.299349589367477,0.0301021089943147,-3.14
215,2,1,1,1,-2.299349589367477,0.0301021089943147,-2.6618621787218664,-0.3825411616641331,-3.14
216,2,1,1,1,-2.6618621787218664,-0.3825411616641331,-2.7239628543858694,-1.53700558671891,-3.14
217,2,1,1,1,-2.7239628543858694,-1.53700558671891,-2.950948985853052,-0.0897302198377477,-3.14
218,2,1,1,1,-2.950948985853052,-0.0897302198377477,-2.898963976025493,0.2117000032189629,-3.14
219,2,1,1,1,-2.898963976025493,0.2117000032189629,-3.023195242535272,-1.3077672559446862,-3.14
220,2,1,1,1,-3.023195242535272,-1.3077672559446862,-3.033015513862227,0.3009553604955511,-3.14
221,2,1,1,1,-3.033015513862227,0.3009553604955511,-3.046071153892421,-0.5692931931952174,-3.14
222,2,1,1,1,-3.046071153892421,-0.5692931931952174,-3.0611911007260297,0.2096206021332846,-3.14
223,2,1,1,1,-3.0611911007260297,0.2096206021332846,-3.0202736262783114,0.8728071489513827,-3.14
224,2,1,1,1,-3.0202736262783114,0.8728071489513827,-2.9798726340377155,0.638244898653687,-3.14
225,2,1,1,1,-2.9798726340377155,0.638244898653687,-2.975611882188498,-0.0669771469220664,-3.14
226,2,1,1,1,-2.975611882188498,-0.0669771469220664,-3.1916993353054743,0.3630611818662299,-3.14
227,2,1,1,1,-3.1916993353054743,0.3630611818662299,-3.175151140003123,-0.3858938478126482,-3.14
228,2,1,1,1,-3.175151140003123,-0.3858938478126482,-3.1754808013761355,0.1082946749966652,-3.14
229,2,1,1,1,-3.1754808013761355,0.1082946749966652,-3.1917554046592627,0.1203621056883972,-3.14
230,2,1,1,1,-3.1917554046592627,0.1203621056883972,-3.1813553371309125,0.2932602303902926,-3.14
231,2,1,1,1,-3.1813553371309125,0.2932602303902926,-3.1686193691801363,0.2239111448304641,-3.14
232,2,1,1,1,-3.1686193691801363,0.2239111448304641,-3.173692541353377,-0.2687766919697123,-3.14
233,2,1,1,1,-3.173692541353377,-0.2687766919697123,-3.1239651404395943,0.52326744350526,-3.14
234,2,1,1,1,-3.1239651404395943,0.52326744350526,-3.082224781766287,0.5404670720441144,-3.14
235,2,1,1,1,-3.082224781766287,0.5404670720441144,-3.1952222746213037,-0.1366555675817261,-3.14
236,2,1,1,1,-3.1952222746213037,-0.1366555675817261,-3.175044296887369,0.5283958629932164,-3.14
237,2,1,1,1,-3.175044296887369,0.5283958629932164,-3.1865777084178326,-0.6446152639914959,-3.14
238,2,1,1,1,-3.1865777084178326,-0.6446152639914959,-3.257361800882365,-1.5797405812503635,-3.14
239,2,1,1,1,-3.257361800882365,-1.5797405812503635,-3.3024601870906127,-0.5012014391781732,-3.14
240,2,1,1,1,-3.3024601870906127,-0.5012014391781732,-3.268053646724773,0.1316502914373163,-3.14
241,2,1,1,1,-3.268053646724773,0.1316502914373163,-3.242518323212257,0.6066029987028211,-3.14
242,2,1,1,1,-3.242518323212257,0.6066029987028211,-3.21415849940158,0.4616230107619184,-3.14
243,2,1,1,1,-3.21415849940158,0.4616230107619184,-3.18748579865955,0.4228539113922806,-3.14
244,2,1,1,1,-3.18748579865955,0.4228539113922806,-3.184903412418701,0.1473666407401957,-3.14
245,2,1,1,1,-3.184903412418701,0.1473666407401957,-3.17888341576368,0.2095089141601111,-3.14
246,2,1,1,1,-3.17888341576368,0.2095089141601111,-3.2081540987308217,0.4656252463338955,-3.14
247,2,1,1,1,-3.2081540987308217,0.4656252463338955,-3.1896650997315965,0.3558172439906289,-3.14
248,2,1,1,1,-3.1896650997315965,0.3558172439906289,-3.1521640570415213,0.1637951816275151,-3.14
249,2,1,1,1,-3.1521640570415213,0.1637951816275151,-3.193616264906822,0.303528369024267,-3.14
250,2,1,1,1,-3.193616264906822,0.303528369024267,-3.2231681565205084,0.4866284596860269,-3.14
251,2,1,1,1,-3.2231681565205084,0.4866284596860269,-3.225625635661192,-0.3439647133764072,-3.14
252,2,1,1,1,-3.225625635661192,-0.3439647133764072,-3.262962603744482,0.402095828305172,-3.14
253,2,1,1,1,-3.262962603744482,0.402095828305172,-3.2098642502666066,1.0915559473008754,-3.14
254,2,1,1,1,-3.2098642502666066,1.0915559473008754,-3.14417884649208,-1.3911135323423267,-3.14
255,2,1,1,1,-3.14417884649208,-1.3911135323423267,-3.169823656231527,-0.1197806346407966,-3.14
256,2,1,1,1,-3.169823656231527,-0.1197806346407966,-3.200035015033994,-0.93075928967166,-3.14
257,2,1,1,1,-3.200035015033994,-0.93075928967166,-3.2711076358711635,-0.8843462445184024,-3.14
258,2,1,1,1,-3.2711076358711635,-0.8843462445184024,-3.2732659565106266,0.4380479064668673,-3.14
259,2,1,1,1,-3.2732659565106266,0.4380479064668673,-3.2156429595241947,0.6614642488622742,-3.14
260,2,1,1,1,-3.2156429595241947,0.6614642488622742,-3.173391116569394,0.8973633826491245,-3.14
261,2,1,1,1,-3.173391116569394,0.8973633826491245,-3.137023452993492,0.6300498989606687,-3.14
262,2,1,1,1,-3.137023452993492,0.6300498989606687,-3.1119814076279466,0.432325320374932,-3.14
263,2,1,1,1,-3.1119814076279466,0.432325320374932,-3.1243370631217813,-0.5017643921426905,-3.14
264,2,1,1,1,-3.1243370631217813,-0.5017643921426905,-3.118988501128245,0.4787517381218347,-3.14
265,2,1,1,1,-3.118988501128245,0.4787517381218347,-3.0715453805191317,-0.3746401400923048,-3.14
266,2,1,1,1,-3.0715453805191317,-0.3746401400923048,-3.088225128219632,-0.236144325588535,-3.14
267,2,1,1,1,-3.088225128219632,-0.236144325588535,-3.146860422449361,0.0501442380638291,-3.14
268,2,1,1,1,-3.146860422449361,0.0501442380638291,-3.218432367230516,-0.339464622384276,-3.14
269,2,1,1,1,-3.218432367230516,-0.339464622384276,-3.255312875538248,0.3362711602878979,-3.14
270,2,1,1,1,-3.255312875538248,0.3362711602878979,-3.24076150992751,0.2126136281834122,-3.14
271,2,1,1,1,-3.24076150992751,0.2126136281834122,-3.2329590540658297,0.0845159829200615,-3.14
272,2,1,1,1,-3.2329590540658297,0.0845159829200615,-3.232366565127494,-0.0339095808921218,-3.14
273,2,1,1,1,-3.232366565127494,-0.0339095808921218,-3.2722239998920686,-0.1307132521698851,-3.14
274,2,1,1,1,-3.2722239998920686,-0.1307132521698851,-3.2608565117481003,0.0781213289128412,-3.14
275,2,1,1,1,-3.2608565117481003,0.0781213289128412,-3.241251749286282,0.4294722533846284,-3.14
276,2,1,1,1,-3.241251749286282,0.4294722533846284,-3.245873498239874,-0.3208264297642005,-3.14
277,2,1,1,1,-3.245873498239874,-0.3208264297642005,-3.2359701375036534,0.4506033800801503,-3.14
278,2,1,1,1,-3.2359701375036534,0.4506033800801503,-3.131451821732872,0.4073275168397062,-3.14
279,2,1,1,1,-3.131451821732872,0.4073275168397062,-3.101110398474923,0.5779973433712378,-3.14
280,2,1,1,1,-3.101110398474923,0.5779973433712378,-3.209239626271554,-1.3064761727292966,-3.14
281,2,1,1,1,-3.209239626271554,-1.3064761727292966,-3.2330409987187214,0.0291001548631274,-3.14
282,2,1,3,1,-3.2330409987187214,0.0291001548631274,-3.253672391326935,-0.5775306133016407,-3.14
283,2,1,1,1,-3.253672391326935,-0.5775306133016407,-3.244298186289641,0.5797804005018723,-3.14
284,2,1,1,1,-3.244298186289641,0.5797804005018723,-3.2397375335656307,0.378257102707093,-3.14
285,2,1,1,1,-3.2397375335656307,0.378257102707093,-3.200235414839108,-1.199534437407799,-3.14
286,2,1,1,1,-3.200235414839108,-1.199534437407799,-3.1474071941420663,0.5653540244349706,-3.14
287,2,1,1,1,-3.1474071941420663,0.5653540244349706,-3.1312064685172243,0.220810307322093,-3.14
288,2,1,1,1,-3.1312064685172243,0.220810307322093,-3.229301891449354,0.2309893555197555,-3.14
289,2,1,1,1,-3.229301891449354,0.2309893555197555,-3.2158297657881367,0.2404965291048712,-3.14
290,2,1,1,1,-3.2158297657881367,0.2404965291048712,-3.246345469018752,-0.8164508805244591,-3.14
291,2,1,1,1,-3.246345469018752,-0.8164508805244591,-3.2573664105547886,0.1172062304801828,-3.14
292,2,1,1,1,-3.2573664105547886,0.1172062304801828,-3.0903160522135287,-0.0474752402187676,-3.14
293,2,1,1,1,-3.0903160522135287,-0.0474752402187676,-3.230329078984561,0.2110670950797832,-3.14
294,2,1,1,1,-3.230329078984561,0.2110670950797832,-3.326136368777637,-0.1179771281864022,-3.14
295,2,1,1,1,-3.326136368777637,-0.1179771281864022,-3.309448553116828,-0.6328531737168568,-3.14
296,2,1,1,1,-3.309448553116828,-0.6328531737168568,-3.313458872572581,0.2340519581390324,-3.14
297,2,1,1,1,-3.313458872572581,0.2340519581390324,-3.272613751691047,0.2288510800581513,-3.14
298,2,1,1,1,-3.272613751691047,0.2288510800581513,-3.1858191177110804,-0.2729650825513913,-3.14
299,2,1,1,1,-3.1858191177110804,-0.2729650825513913,-3.1590750686784363,0.8356539965700363,-3.14
300,3,0,1,1,0.0378321734136325,0.0554258220163491,0.0263287644924194,-0.2750443304686323,3.14
301,3,0,1,1,0.0263287644924194,-0.2750443304686323,0.0386501056023493,0.5011260457787943,3.14
302,3,0,0,1,0.0386501056023493,0.5011260457787943,0.5176241027643157,1.0947494441147188,3.14
303,3,0,0,1,0.5176241027643157,1.0947494441147188,2.054228608729573,1.808553320380276,3.14
304,3,0,0,0,2.054228608729573,1.808553320380276,2.146555109014668,1.8659887003053488,3.14
305,3,0,0,0,2.146555109014668,1.8659887003053488,2.64158280457492,1.413200178270425,3.14
306,3,0,0,0,2.64158280457492,1.413200178270425,3.0451327044789265,-0.5822671442913288,3.14
307,3,0,0,0,3.0451327044789265,-0.5822671442913288,3.006728950336528,-0.6485334133514412,3.14
308,3,0,0,0,3.006728950336528,-0.6485334133514412,2.89808244027611,-0.4895123601494959,3.14
309,3,0,0,0,2.89808244027611,-0.4895123601494959,2.910574063249908,0.0051739576252628,3.14
310,3,0,0,0,2.910574063249908,0.0051739576252628,2.9085402824977904,-0.0159712437076964,3.14
311,3,0,0,0,2.9085402824977904,-0.0159712437076964,2.9156376911900077,0.2188076160018222,3.14
312,3,0,0,0,2.9156376911900077,0.2188076160018222,2.916747218354373,-0.0603110770739111,3.14
313,3,0,0,0,2.916747218354373,-0.0603110770739111,2.9048375578808363,-0.2183600257822232,3.14
314,3,0,0,0,2.9048375578808363,-0.2183600257822232,3.148012315967671,0.2681521727344578,3.14
315,3,0,0,0,3.148012315967671,0.2681521727344578,3.1563808546358456,0.2182717323074766,3.14
316,3,0,0,0,3.1563808546358456,0.2182717323074766,3.1378151602832567,0.2953553897691687,3.14
317,3,0,0,0,3.1378151602832567,0.2953553897691687,3.2069508685305097,0.1985130285268009,3.14
318,3,0,0,0,3.2069508685305097,0.1985130285268009,3.159938579206257,-0.2455009871001421,3.14
319,3,0,0,0,3.159938579206257,-0.2455009871001421,3.139385894356865,-0.4290928027175089,3.14
320,3,0,0,0,3.139385894356865,-0.4290928027175089,3.1116525894035387,-0.5316812328605278,3.14
321,3,0,0,0,3.1116525894035387,-0.5316812328605278,3.1049924597355907,-0.0123919718824268,3.14
322,3,0,0,0,3.1049924597355907,-0.0123919718824268,3.094832327913823,-0.0517143461719624,3.14
323,3,0,0,0,3.094832327913823,-0.0517143461719624,3.12768714824391,0.7860817682453338,3.14
324,3,0,0,0,3.12768714824391,0.7860817682453338,3.145255519435838,-0.3522498799002924,3.14
325,3,0,0,0,3.145255519435838,-0.3522498799002924,3.134730754470406,-0.379315626544395,3.14
326,3,0,0,0,3.134730754470406,-0.379315626544395,3.113976606327333,-0.2620797384487342,3.14
327,3,0,0,0,3.113976606327333,-0.2620797384487342,3.11028402200313,-0.4510906723405055,3.14
328,3,0,0,0,3.11028402200313,-0.4510906723405055,3.097594775764413,-0.2171476186052151,3.14
329,3,0,0,0,3.097594775764413,-0.2171476186052151,3.069015483603042,-0.5393366784548678,3.14
330,3,0,0,0,3.069015483603042,-0.5393366784548678,3.0708954756246563,0.4446439628038617,3.14
331,3,0,0,0,3.0708954756246563,0.4446439628038617,3.065118049555817,-0.2543063718396978,3.14
332,3,0,0,0,3.065118049555817,-0.2543063718396978,3.0820576365951315,0.7347577149011103,3.14
333,3,0,0,0,3.0820576365951315,0.7347577149011103,3.0777633970142544,-0.4644185849427106,3.14
334,3,0,0,0,3.0777633970142544,-0.4644185849427106,3.049872358007278,0.6946292810825249,3.14
335,3,0,0,0,3.049872358007278,0.6946292810825249,3.0611128396266998,0.0777529522781382,3.14
336,3,0,0,0,3.0611128396266998,0.0777529522781382,3.065967395605735,0.0602822163757793,3.14
337,3,0,0,0,3.065967395605735,0.0602822163757793,3.075224978343024,-0.5083494077886135,3.14
338,3,0,0,0,3.075224978343024,-0.5083494077886135,3.068182070669773,0.0547527339574391,3.14
339,3,0,0,0,3.068182070669773,0.0547527339574391,3.091431834162938,0.6472071963029827,3.14
340,3,0,0,0,3.091431834162938,0.6472071963029827,3.1079080373145085,0.1913075662794025,3.14
341,3,0,0,0,3.1079080373145085,0.1913075662794025,3.29523071488628,0.0534075722814837,3.14
342,3,0,0,0,3.29523071488628,0.0534075722814837,3.286491677685372,-0.1546831378640275,3.14
343,3,0,0,0,3.286491677685372,-0.1546831378640275,2.981555110744448,0.1898159478331216,3.14
344,3,0,0,0,2.981555110744448,0.1898159478331216,3.1132163180072383,0.2899963464114971,3.14
345,3,0,0,0,3.1132163180072383,0.2899963464114971,3.159368734889266,1.0228722277122535,3.14
346,3,0,0,0,3.159368734889266,1.0228722277122535,3.176624166819616,-0.2820740189241146,3.14
347,3,0,0,0,3.176624166819616,-0.2820740189241146,3.136540189629758,-0.2882492472426237,3.14
348,3,0,0,0,3.136540189629758,-0.2882492472426237,3.020197166976569,-0.607811310608773,3.14
349,3,0,0,0,3.020197166976569,-0.607811310608773,3.016375521352053,0.2489193001175377,3.14
350,3,0,0,0,3.016375521352053,0.2489193001175377,2.9205371368253354,-0.3676633655378025,3.14
351,3,0,0,0,2.9205371368253354,-0.3676633655378025,2.9136956912510352,-0.0236910098508755,3.14
352,3,0,0,0,2.9136956912510352,-0.0236910098508755,2.9169467720520217,0.0019351172944173,3.14
353,3,0,0,0,2.9169467720520217,0.0019351172944173,2.906071786661034,-0.2687679444442786,3.14
354,3,0,0,0,2.906071786661034,-0.2687679444442786,2.898318512914668,-0.0980564152729273,3.14
355,3,0,0,0,2.898318512914668,-0.0980564152729273,2.947950011653177,0.084150617719192,3.14
356,3,0,0,0,2.947950011653177,0.084150617719192,2.926468431628921,-0.5012939113023087,3.14
357,3,0,0,0,2.926468431628921,-0.5012939113023087,3.018413696141424,0.2029713309695012,3.14
358,3,0,0,0,3.018413696141424,0.2029713309695012,3.01902904185337,-0.0754519540217202,3.14
359,3,0,0,0,3.01902904185337,-0.0754519540217202,3.0407146216969902,0.5701025216031687,3.14
360,3,0,0,0,3.0407146216969902,0.5701025216031687,3.1092260143169246,0.5909527430609757,3.14
361,3,0,0,0,3.1092260143169246,0.5909527430609757,3.2016550524805445,-0.4440551986647066,3.14
362,3,0,0,0,3.2016550524805445,-0.4440551986647066,3.189666771328016,0.0040429633260029,3.14
363,3,0,0,0,3.189666771328016,0.0040429633260029,3.2325823253781745,-0.474745255418132,3.14
364,3,0,0,0,3.2325823253781745,-0.474745255418132,3.199315854945667,-0.5730285257982418,3.14
365,3,0,0,0,3.199315854945667,-0.5730285257982418,3.202715024188706,0.2197086483251175,3.14
366,3,0,0,0,3.202715024188706,0.2197086483251175,3.178186251619831,-0.6844753596579666,3.14
367,3,0,0,0,3.178186251619831,-0.6844753596579666,3.1678151506994743,0.0912872605642088,3.14
368,3,0,0,0,3.1678151506994743,0.0912872605642088,3.198275655443556,0.6478217880417646,3.14
369,3,0,0,0,3.198275655443556,0.6478217880417646,3.209378496398464,0.0131871533419737,3.14
370,3,0,0,0,3.209378496398464,0.0131871533419737,3.264504321956722,0.6786415506612974,3.14
371,3,0,0,0,3.264504321956722,0.6786415506612974,3.251929430203458,0.7614716787445989,3.14
372,3,0,0,0,3.251929430203458,0.7614716787445989,3.2317801972002163,-0.5256787192544147,3.14
373,3,0,0,0,3.2317801972002163,-0.5256787192544147,3.222409540835085,-0.1242074014263167,3.14
374,3,0,0,0,3.222409540835085,-0.1242074014263167,3.203298373922556,-0.3997109770568794,3.14
375,3,0,0,0,3.203298373922556,-0.3997109770568794,3.1869141853692398,0.3418718631189397,3.14
376,3,0,0,0,3.1869141853692398,0.3418718631189397,3.12404570081492,0.4117540603782001,3.14
377,3,0,0,0,3.12404570081492,0.4117540603782001,3.152798062178345,-0.1280567978686131,3.14
378,3,0,0,0,3.152798062178345,-0.1280567978686131,3.1393816024500785,-0.235703432877169,3.14
379,3,0,0,0,3.1393816024500785,-0.235703432877169,3.140444554459512,0.0895699616222336,3.14
380,3,0,0,0,3.140444554459512,0.0895699616222336,3.1543995246876,0.2534720302774792,3.14
381,3,0,0,0,3.1543995246876,0.2534720302774792,3.143899310243402,-0.4716881506309516,3.14
382,3,0,0,0,3.143899310243402,-0.4716881506309516,3.3103189064057363,0.4938857385039314,3.14
383,3,0,0,0,3.3103189064057363,0.4938857385039314,3.311707367335388,-0.1903548707309651,3.14
384,3,0,0,0,3.311707367335388,-0.1903548707309651,3.2635422997495263,-1.1536479794800505,3.14
385,3,0,0,0,3.2635422997495263,-1.1536479794800505,3.249140416457557,0.2233341148872349,3.14
386,3,0,0,0,3.249140416457557,0.2233341148872349,3.2793196810469256,0.5255735114759785,3.14
387,3,0,0,0,3.2793196810469256,0.5255735114759785,3.2630278041126517,-0.7439582604220963,3.14
388,3,0,0,0,3.2630278041126517,-0.7439582604220963,3.2347954996782398,-0.2247250883161508,3.14
389,3,0,0,0,3.2347954996782398,-0.2247250883161508,3.25647998780785,0.5198624279938385,3.14
390,3,0,0,0,3.25647998780785,0.5198624279938385,3.121529679424393,-0.3423137456245855,3.14
391,3,0,0,0,3.121529679424393,-0.3423137456245855,3.1392303304050198,0.4207364959417221,3.14
392,3,0,0,0,3.1392303304050198,0.4207364959417221,3.185354078580576,-0.0694832544533518,3.14
393,3,0,0,0,3.185354078580576,-0.0694832544533518,3.1419318679241,-0.9424735118275316,3.14
394,3,0,0,0,3.1419318679241,-0.9424735118275316,3.056862584972221,-1.740577253446589,3.14
395,3,0,0,0,3.056862584972221,-1.740577253446589,3.031609837263343,-0.000701252310203,3.14
396,3,0,0,0,3.031609837263343,-0.000701252310203,3.0480874854029505,0.2768632216336976,3.14
397,3,0,0,0,3.0480874854029505,0.2768632216336976,3.06512764084957,0.3958046887083052,3.14
398,3,0,0,0,3.06512764084957,0.3958046887083052,3.054095866290532,-0.4468316010242312,3.14
399,3,0,0,0,3.054095866290532,-0.4468316010242312,3.0990192058116333,0.1187923583857163,3.14
400,4,0,1,1,-0.048951240541873,-0.0596095764062398,0.0427115600802152,0.3165222244521379,5.1000000000000005
401,4,0,1,1,0.0427115600802152,0.3165222244521379,0.2754560879688407,2.1319333257551145,5.1000000000000005
402,4,0,0,1,0.2754560879688407,2.1319333257551145,0.7410685693909939,1.19183086636364,5.1000000000000005
403,4,0,0,1,0.7410685693909939,1.19183086636364,0.7874400216762572,0.680185969542581,5.1000000000000005
404,4,0,0,0,0.7874400216762572,0.680185969542581,2.470345590784785,1.737619734368084,5.1000000000000005
405,4,0,0,0,2.470345590784785,1.737619734368084,2.700059618224685,2.259819605941474,5.1000000000000005
406,4,0,0,0,2.700059618224685,2.259819605941474,2.819402188212798,2.326311820933271,5.1000000000000005
407,4,0,0,0,2.819402188212798,2.326311820933271,4.037587580948997,1.5231218119146797,5.1000000000000005
408,4,0,0,0,4.037587580948997,1.5231218119146797,4.986248230708026,0.8324136647588926,5.1000000000000005
409,4,0,0,0,4.986248230708026,0.8324136647588926,5.039998599088543,0.887113072505602,5.1000000000000005
410,4,0,0,0,5.039998599088543,0.887113072505602,5.058712557412744,0.1314581598417139,5.1000000000000005
411,4,0,0,0,5.058712557412744,0.1314581598417139,5.076091140817908,0.4799507220047602,5.1000000000000005
412,4,0,0,0,5.076091140817908,0.4799507220047602,5.136410428713039,0.4296159634324079,5.1000000000000005
413,4,0,0,0,5.136410428713039,0.4296159634324079,5.165008110442285,0.4903645259243229,5.1000000000000005
414,4,0,0,0,5.165008110442285,0.4903645259243229,5.164005660630981,-0.2207603475850035,5.1000000000000005
415,4,0,0,0,5.164005660630981,-0.2207603475850035,5.183623787955398,-0.4144221800756389,5.1000000000000005
416,4,0,0,0,5.183623787955398,-0.4144221800756389,5.130845863652841,-0.2275634997944083,5.1000000000000005
417,4,0,0,0,5.130845863652841,-0.2275634997944083,5.121972041482207,-0.278828877805828,5.1000000000000005
418,4,0,0,0,5.121972041482207,-0.278828877805828,5.098999804329246,-0.5590294208360538,5.1000000000000005
419,4,0,0,0,5.098999804329246,-0.5590294208360538,4.9981918617671575,-0.2009899401342656,5.1000000000000005
420,4,0,0,0,4.9981918617671575,-0.2009899401342656,4.981692616163099,-1.0868448217547382,5.1000000000000005
421,4,0,0,0,4.981692616163099,-1.0868448217547382,4.929049186085861,-0.8898542155811794,5.1000000000000005
422,4,0,0,0,4.929049186085861,-0.8898542155811794,4.928264152872523,0.1888454342054925,5.1000000000000005
423,4,0,0,0,4.928264152872523,0.1888454342054925,4.916287632569472,-0.3498360765444994,5.1000000000000005
424,4,0,0,0,4.916287632569472,-0.3498360765444994,4.913524539968831,0.0823397830529125,5.1000000000000005
425,4,0,0,0,4.913524539968831,0.0823397830529125,4.915922901185517,-0.1630945862015767,5.1000000000000005
426,4,0,0,0,4.915922901185517,-0.1630945862015767,4.970437448440231,0.2720547989072038,5.1000000000000005
427,4,0,0,0,4.970437448440231,0.2720547989072038,4.958300503385524,-0.375273728280618,5.1000000000000005
428,4,0,0,0,4.958300503385524,-0.375273728280618,4.951297722220086,-0.0225665821940917,5.1000000000000005
429,4,0,0,0,4.951297722220086,-0.0225665821940917,4.949624515570815,0.3936268703544156,5.1000000000000005
430,4,0,0,0,4.949624515570815,0.3936268703544156,4.9641806989491375,0.2483789328262976,5.1000000000000005
431,4,0,0,0,4.9641806989491375,0.2483789328262976,4.974455176919401,0.2382803495119614,5.1000000000000005
432,4,0,0,0,4.974455176919401,0.2382803495119614,4.973098653319201,-0.0589076313058531,5.1000000000000005
433,4,0,0,0,4.973098653319201,-0.0589076313058531,4.988436093808678,0.3069834691401801,5.1000000000000005
434,4,0,0,0,4.988436093808678,0.3069834691401801,4.996494843321358,0.1072140691522336,5.1000000000000005
435,4,0,0,0,4.996494843321358,0.1072140691522336,5.036788694578602,0.3889959298888995,5.1000000000000005
436,4,0,0,0,5.036788694578602,0.3889959298888995,5.047393001236712,0.1935096512940393,5.1000000000000005
437,4,0,0,0,5.047393001236712,0.1935096512940393,5.00937432017141,0.2360198054712657,5.1000000000000005
438,4,0,0,0,5.00937432017141,0.2360198054712657,5.025507777331289,0.2170003326487647,5.1000000000000005
439,4,0,0,0,5.025507777331289,0.2170003326487647,5.078439821850143,-0.4500803115966071,5.1000000000000005
440,4,0,0,0,5.078439821850143,-0.4500803115966071,5.069122346227186,-0.0192282673740014,5.1000000000000005
441,4,0,0,0,5.069122346227186,-0.0192282673740014,5.089318969389402,0.4040524769288596,5.1000000000000005
442,4,0,0,0,5.089318969389402,0.4040524769288596,5.140830016752786,0.1845539462118659,5.1000000000000005
443,4,0,0,0,5.140830016752786,0.1845539462118659,5.1082581486222,0.4334483827011601,5.1000000000000005
444,4,0,0,0,5.1082581486222,0.4334483827011601,5.10763310384879,-0.1579560622916841,5.1000000000000005
445,4,0,0,0,5.10763310384879,-0.1579560622916841,5.040266258251614,-0.2341673932648186,5.1000000000000005
446,4,0,0,0,5.040266258251614,-0.2341673932648186,5.022793959312873,-0.2902894040701368,5.1000000000000005
447,4,0,0,0,5.022793959312873,-0.2902894040701368,5.071843261055435,-0.4664981265601624,5.1000000000000005
448,4,0,0,0,5.071843261055435,-0.4664981265601624,5.063235338025515,-0.0077347487525797,5.1000000000000005
449,4,0,0,0,5.063235338025515,-0.0077347487525797,5.063892403521744,-0.822981670608363,5.1000000000000005
450,4,0,0,0,5.063892403521744,-0.822981670608363,5.137492221660377,-0.4899444546553299,5.1000000000000005
451,4,0,0,0,5.137492221660377,-0.4899444546553299,5.132064698874722,0.1440378082939377,5.1000000000000005
452,4,0,0,0,5.132064698874722,0.1440378082939377,5.1445198634404345,0.2466650212843582,5.1000000000000005
453,4,0,0,0,5.1445198634404345,0.2466650212843582,5.157284496586036,0.2484399884010465,5.1000000000000005
454,4,0,0,0,5.157284496586036,0.2484399884010465,5.144326501065614,-0.4117310124694143,5.1000000000000005
455,4,0,0,0,5.144326501065614,-0.4117310124694143,5.116827544656044,0.0134102795330843,5.1000000000000005
456,4,0,0,0,5.116827544656044,0.0134102795330843,4.971443490683586,-0.729637700209857,5.1000000000000005
457,4,0,0,0,4.971443490683586,-0.729637700209857,4.96936291797537,-0.7214018318322647,5.1000000000000005
458,4,0,0,0,4.96936291797537,-0.7214018318322647,5.111468302081724,1.1091635463280418,5.1000000000000005
459,4,0,0,0,5.111468302081724,1.1091635463280418,5.122685148989782,-0.0760728381373,5.1000000000000005
460,4,0,0,0,5.122685148989782,-0.0760728381373,5.148367426203465,0.511426236717721,5.1000000000000005
461,4,0,0,0,5.148367426203465,0.511426236717721,5.182336710578214,0.1447405660218506,5.1000000000000005
462,4,0,0,0,5.182336710578214,0.1447405660218506,5.1958301133177605,0.1516065521414464,5.1000000000000005
463,4,0,0,0,5.1958301133177605,0.1516065521414464,5.195691452266165,-0.112844441968877,5.1000000000000005
464,4,0,0,0,5.195691452266165,-0.112844441968877,5.092438564597783,0.3504414276554142,5.1000000000000005
465,4,0,0,0,5.092438564597783,0.3504414276554142,5.070257917537273,-0.695769025945446,5.1000000000000005
466,4,0,0,0,5.070257917537273,-0.695769025945446,5.014838905745956,-0.269097003839694,5.1000000000000005
467,4,0,0,0,5.014838905745956,-0.269097003839694,5.000945403941386,0.0248836747785495,5.1000000000000005
468,4,0,0,0,5.000945403941386,0.0248836747785495,5.04187842129864,-0.0124725424576395,5.1000000000000005
469,4,0,0,0,5.04187842129864,-0.0124725424576395,4.994448536642676,0.4693638263877408,5.1000000000000005
470,4,0,0,0,4.994448536642676,0.4693638263877408,5.013634652669117,0.317155317535396,5.1000000000000005
471,4,0,0,0,5.013634652669117,0.317155317535396,5.00708602047731,-0.1886051781535313,5.1000000000000005
472,4,0,0,0,5.00708602047731,-0.1886051781535313,5.02686884584654,0.4873403175364561,5.1000000000000005
473,4,0,0,0,5.02686884584654,0.4873403175364561,5.181812334802522,0.0973439289313859,5.1000000000000005
474,4,0,0,0,5.181812334802522,0.0973439289313859,5.098047799946282,-0.2286512007206704,5.1000000000000005
475,4,0,0,0,5.098047799946282,-0.2286512007206704,4.993527484103133,-0.1334537961667043,5.1000000000000005
476,4,0,0,0,4.993527484103133,-0.1334537961667043,4.9894267133853685,-0.1314131159394995,5.1000000000000005
477,4,0,0,0,4.9894267133853685,-0.1314131159394995,4.957241453193011,-0.8357538176062793,5.1000000000000005
478,4,0,0,0,4.957241453193011,-0.8357538176062793,4.927907791656918,-0.3841682482308748,5.1000000000000005
479,4,0,0,0,4.927907791656918,-0.3841682482308748,4.943613984779506,0.4935629765284677,5.1000000000000005
480,4,0,0,0,4.943613984779506,0.4935629765284677,4.978225639263566,0.7158034979043941,5.1000000000000005
481,4,0,0,0,4.978225639263566,0.7158034979043941,5.053876225006087,0.3301481820331879,5.1000000000000005
482,4,0,0,0,5.053876225006087,0.3301481820331879,5.066770757506664,0.1938151502596988,5.1000000000000005
483,4,0,0,0,5.066770757506664,0.1938151502596988,5.064813760405179,-0.1264859846374016,5.1000000000000005
484,4,0,0,0,5.064813760405179,-0.1264859846374016,5.053346107681514,-0.2294826512296421,5.1000000000000005
485,4,0,0,0,5.053346107681514,-0.2294826512296421,5.080503412433433,0.6952651456212088,5.1000000000000005
486,4,0,0,0,5.080503412433433,0.6952651456212088,5.09027471138305,-0.0608632251606839,5.1000000000000005
487,4,0,0,0,5.09027471138305,-0.0608632251606839,5.071153523292835,-0.4944787898683768,5.1000000000000005
488,4,0,0,0,5.071153523292835,-0.4944787898683768,5.0857114128449545,0.6391691763241593,5.1000000000000005
489,4,0,0,0,5.0857114128449545,0.6391691763241593,5.023030092374562,-0.5415367110394756,5.1000000000000005
490,4,0,0,0,5.023030092374562,-0.5415367110394756,5.159086679447432,0.6393200946309924,5.1000000000000005
491,4,0,0,0,5.159086679447432,0.6393200946309924,5.171242252592439,0.0404133715448466,5.1000000000000005
492,4,0,0,0,5.171242252592439,0.0404133715448466,5.136041478311675,-0.7709258995347752,5.1000000000000005
493,4,0,0,0,5.136041478311675,-0.7709258995347752,5.109005995324183,-0.3585324959456957,5.1000000000000005
494,4,0,0,0,5.109005995324183,-0.3585324959456957,5.1095766489748256,0.1928514398922413,5.1000000000000005
495,4,0,0,0,5.1095766489748256,0.1928514398922413,5.123895791013309,0.226724184795901,5.1000000000000005
496,4,0,0,0,5.123895791013309,0.226724184795901,5.154652726198636,0.5816911877392447,5.1000000000000005
497,4,0,0,0,5.154652726198636,0.5816911877392447,5.16677766264881,0.1034958071721017,5.1000000000000005
498,4,0,0,0,5.16677766264881,0.1034958071721017,5.165127569564397,-0.2202017130747911,5.1000000000000005
499,4,0,0,0,5.165127569564397,-0.2202017130747911,5.160698651225092,0.0116866426770927,5.1000000000000005
500,5,0,1,1,0.0109189460833081,0.0544683992707898,0.0017976914365722,-0.2326190713576216,9.02
501,5,0,1,1,0.0017976914365722,-0.2326190713576216,0.5764529004785061,1.65059918624078,9.02
502,5,0,0,1,0.5764529004785061,1.65059918624078,0.6513102116291265,1.4242269167746902,9.02
503,5,0,0,1,0.6513102116291265,1.4242269167746902,1.352659020106595,1.6960926209958465,9.02
504,5,0,0,0,1.352659020106595,1.6960926209958465,2.025371208802584,1.2950615505479832,9.02
505,5,0,0,0,2.025371208802584,1.2950615505479832,2.4302096711624577,1.2249152553120335,9.02
506,5,0,0,0,2.4302096711624577,1.2249152553120335,2.4934292815491674,1.185088792688386,9.02
507,5,0,0,0,2.4934292815491674,1.185088792688386,2.524784267927733,0.3804189347999008,9.02
508,5,0,0,0,2.524784267927733,0.3804189347999008,2.5676636910181028,1.1297341042884304,9.02
509,5,0,0,0,2.5676636910181028,1.1297341042884304,3.715970049045526,1.7322667923982116,9.02
510,5,0,0,0,3.715970049045526,1.7322667923982116,4.806717248780248,1.0371698601388415,9.02
511,5,0,0,0,4.806717248780248,1.0371698601388415,4.880402869535251,1.7133168600193789,9.02
512,5,0,0,0,4.880402869535251,1.7133168600193789,5.379531728396203,1.0583450376693284,9.02
513,5,0,0,0,5.379531728396203,1.0583450376693284,5.461394760451244,1.8405052177207093,9.02
514,5,0,0,0,5.461394760451244,1.8405052177207093,6.91519874666392,2.9725701423528097,9.02
515,5,0,0,0,6.91519874666392,2.9725701423528097,7.042475158835283,2.148436563630114,9.02
516,5,0,0,0,7.042475158835283,2.148436563630114,7.680997386450935,0.9568288057009524,9.02
517,5,0,0,0,7.680997386450935,0.9568288057009524,7.787786848429312,2.302275090286118,9.02
518,5,0,0,0,7.787786848429312,2.302275090286118,7.889062224396446,1.8429590552867388,9.02
519,5,0,0,0,7.889062224396446,1.8429590552867388,7.969164941387326,1.5342414559973416,9.02
520,5,0,0,0,7.969164941387326,1.5342414559973416,8.068527641019287,1.966497159066488,9.02
521,5,0,0,0,8.068527641019287,1.966497159066488,8.589731372645444,1.058040829416685,9.02
522,5,0,0,0,8.589731372645444,1.058040829416685,8.858877972765654,0.2401691384407412,9.02
523,5,0,0,0,8.858877972765654,0.2401691384407412,8.869768141850054,0.3202136564739635,9.02
524,5,0,0,0,8.869768141850054,0.3202136564739635,8.888222442573216,0.414286724381846,9.02
525,5,0,0,0,8.888222442573216,0.414286724381846,8.996239479223961,-0.3737689860748279,9.02
526,5,0,0,0,8.996239479223961,-0.3737689860748279,8.985290030372708,-0.0112286138136471,9.02
527,5,0,0,0,8.985290030372708,-0.0112286138136471,8.995625392685554,0.2726712187074573,9.02
528,5,0,0,0,8.995625392685554,0.2726712187074573,9.031372498467444,0.7516905085301717,9.02
529,5,0,0,0,9.031372498467444,0.7516905085301717,9.057815104490237,-0.2367481097403092,9.02
530,5,0,0,0,9.057815104490237,-0.2367481097403092,8.989467636583111,-0.5986114570959804,9.02
531,5,0,0,0,8.989467636583111,-0.5986114570959804,9.01388697059142,0.2706668995345326,9.02
532,5,0,0,0,9.01388697059142,0.2706668995345326,9.043927321908368,0.5845874712803818,9.02
533,5,0,0,0,9.043927321908368,0.5845874712803818,9.058698908308823,0.2081800933606072,9.02
534,5,0,0,0,9.058698908308823,0.2081800933606072,9.052798286881572,-0.1877403803522371,9.02
535,5,0,0,0,9.052798286881572,-0.1877403803522371,9.070781756555776,0.6333250195218372,9.02
536,5,0,0,0,9.070781756555776,0.6333250195218372,9.117452625592342,0.8600117772067726,9.02
537,5,0,0,0,9.117452625592342,0.8600117772067726,9.118769952668798,-0.2601178537264371,9.02
538,5,0,0,0,9.118769952668798,-0.2601178537264371,9.127137160119643,0.1838615760439755,9.02
539,5,0,0,0,9.127137160119643,0.1838615760439755,9.03548278902068,-0.8674939996355471,9.02
540,5,0,0,0,9.03548278902068,-0.8674939996355471,8.92610158143113,-0.50502839372173,9.02
541,5,0,0,0,8.92610158143113,-0.50502839372173,8.918201652550124,-0.0615475860114941,9.02
542,5,0,0,0,8.918201652550124,-0.0615475860114941,8.870202779466284,-1.3390710437568716,9.02
543,5,0,0,0,8.870202779466284,-1.3390710437568716,8.68141494764999,0.6369397960543872,9.02
544,5,0,0,0,8.68141494764999,0.6369397960543872,8.683169032749484,-0.2851793283438922,9.02
545,5,0,0,0,8.683169032749484,-0.2851793283438922,8.70169134383971,0.7556220799709373,9.02
546,5,0,0,0,8.70169134383971,0.7556220799709373,8.745676825963821,0.8663772781566955,9.02
547,5,0,0,0,8.745676825963821,0.8663772781566955,9.071635761240262,0.6174735109231047,9.02
548,5,0,0,0,9.071635761240262,0.6174735109231047,9.099846146442724,0.5479509041603318,9.02
549,5,0,0,0,9.099846146442724,0.5479509041603318,9.156214577716264,0.0640817973193631,9.02
550,5,0,0,0,9.156214577716264,0.0640817973193631,9.09817540452898,-0.6083421130925495,9.02
551,5,0,0,0,9.09817540452898,-0.6083421130925495,8.755412428810013,-0.7495899068576122,9.02
552,5,0,0,0,8.755412428810013,-0.7495899068576122,8.753613922425032,0.3963343070964509,9.02
553,5,0,0,0,8.753613922425032,0.3963343070964509,8.773899915175479,0.4053309727301955,9.02
554,5,0,0,0,8.773899915175479,0.4053309727301955,8.776994388941215,-0.1490822876871645,9.02
555,5,0,0,0,8.776994388941215,-0.1490822876871645,8.79039007572501,0.4931016113986257,9.02
556,5,0,0,0,8.79039007572501,0.4931016113986257,8.823607006987075,0.5520152723388356,9.02
557,5,0,0,0,8.823607006987075,0.5520152723388356,8.909280859854974,0.4378404790387515,9.02
558,5,0,0,0,8.909280859854974,0.4378404790387515,8.925836395028918,0.2605238753421591,9.02
559,5,0,0,0,8.925836395028918,0.2605238753421591,9.10569184869536,0.3806094735034177,9.02
560,5,0,0,0,9.10569184869536,0.3806094735034177,9.107847160416204,-0.0180985669086428,9.02
561,5,0,0,0,9.107847160416204,-0.0180985669086428,9.086284188603166,0.0902882956559052,9.02
562,5,0,0,0,9.086284188603166,0.0902882956559052,8.94842419047712,-0.1920748573757932,9.02
563,5,0,0,0,8.94842419047712,-0.1920748573757932,8.932767237640482,-0.9145993020593548,9.02
564,5,0,0,0,8.932767237640482,-0.9145993020593548,8.923781914419123,0.1989452365024107,9.02
565,5,0,0,0,8.923781914419123,0.1989452365024107,8.954172434653373,0.6128240504764926,9.02
566,5,0,0,0,8.954172434653373,0.6128240504764926,8.957062277119768,-0.2270712024159803,9.02
567,5,0,0,0,8.957062277119768,-0.2270712024159803,8.981401357312752,0.0527825385599228,9.02
568,5,0,0,0,8.981401357312752,0.0527825385599228,8.98446742256909,0.0193082429198247,9.02
569,5,0,0,0,8.98446742256909,0.0193082429198247,8.980764444291804,-0.030489830128988,9.02
570,5,0,0,0,8.980764444291804,-0.030489830128988,9.09158083374743,-0.1364233060005271,9.02
571,5,0,0,0,9.09158083374743,-0.1364233060005271,9.084728220612138,-0.1024249495157784,9.02
572,5,0,0,0,9.084728220612138,-0.1024249495157784,9.067315599156297,-0.4234230615084361,9.02
573,5,0,0,0,9.067315599156297,-0.4234230615084361,9.222118068419384,-0.3988275093976529,9.02
574,5,0,0,0,9.222118068419384,-0.3988275093976529,9.01084310963444,-0.6702066088790274,9.02
575,5,0,0,0,9.01084310963444,-0.6702066088790274,8.935392370949641,-0.533298253282248,9.02
576,5,0,0,0,8.935392370949641,-0.533298253282248,8.981019136555163,-0.3972628626110066,9.02
577,5,0,0,0,8.981019136555163,-0.3972628626110066,8.983349884755215,0.251876799878833,9.02
578,5,0,0,0,8.983349884755215,0.251876799878833,8.995366745920437,0.0903663861221612,9.02
579,5,0,0,0,8.995366745920437,0.0903663861221612,9.003729622860602,0.2474927474231118,9.02
580,5,0,0,0,9.003729622860602,0.2474927474231118,9.003090357015243,-0.1152581085387856,9.02
581,5,0,0,0,9.003090357015243,-0.1152581085387856,9.010156874756929,0.0852342716005932,9.02
582,5,0,0,0,9.010156874756929,0.0852342716005932,9.03302635055607,0.4953691850042658,9.02
583,5,0,0,0,9.03302635055607,0.4953691850042658,9.018905882114556,-0.5409752448016434,9.02
584,5,0,0,0,9.018905882114556,-0.5409752448016434,9.036081658355386,-0.3724789172515348,9.02
585,5,0,0,0,9.036081658355386,-0.3724789172515348,8.9665491942877,-1.4038834784400938,9.02
586,5,0,0,0,8.9665491942877,-1.4038834784400938,8.82518427850824,-0.2319877451190737,9.02
587,5,0,0,0,8.82518427850824,-0.2319877451190737,9.029301945306711,-0.7667902173793475,9.02
588,5,0,0,0,9.029301945306711,-0.7667902173793475,9.00857722831956,-0.1150792329726256,9.02
589,5,0,0,0,9.00857722831956,-0.1150792329726256,8.986084553531986,0.1036004707171786,9.02
590,5,0,0,0,8.986084553531986,0.1036004707171786,8.985310663796104,-0.0152538219330475,9.02
591,5,0,0,0,8.985310663796104,-0.0152538219330475,9.002512984707144,-1.0482051544433406,9.02
592,5,0,0,0,9.002512984707144,-1.0482051544433406,8.973940350409258,-0.2320285845209788,9.02
593,5,0,0,0,8.973940350409258,-0.2320285845209788,8.988141465186033,0.4199982811725228,9.02
594,5,0,0,0,8.988141465186033,0.4199982811725228,9.012886823171376,0.271683718044645,9.02
595,5,0,0,0,9.012886823171376,0.271683718044645,8.977965644380978,-0.1388765998987471,9.02
596,5,0,0,0,8.977965644380978,-0.1388765998987471,9.043658539977049,0.7575130646934565,9.02
597,5,0,0,0,9.043658539977049,0.7575130646934565,9.068126833498331,-0.1753927074230383,9.02
598,5,0,0,0,9.068126833498331,-0.1753927074230383,9.088305373370511,0.687434757886965,9.02
599,5,0,0,0,9.088305373370511,0.687434757886965,9.03168192767814,-0.6611355982647702,9.02
600,6,3,1,1,0.0864867287395114,0.0983964539941321,0.0607881830952667,-0.8517774747656087,-2.35
601,6,3,3,1,0.0607881830952667,-0.8517774747656087,0.0627785652726956,0.3976166480673312,-2.35
602,6,3,3,1,0.0627785652726956,0.3976166480673312,0.0849865069506198,0.4309063636349146,-2.35
603,6,3,2,1,0.0849865069506198,0.4309063636349146,0.0761124517582989,-1.4460290407532963,-2.35
604,6,3,3,1,0.0761124517582989,-1.4460290407532963,0.0220519834689735,-0.8228200879395208,-2.35
605,6,3,3,1,0.0220519834689735,-0.8228200879395208,0.0202016667920913,0.295390883530408,-2.35
606,6,3,3,3,0.0202016667920913,0.295390883530408,0.0032844541864184,-0.687788575230446,-2.35
607,6,3,3,3,0.0032844541864184,-0.687788575230446,-1.0805235585853548,-2.249186395042948,-2.35
608,6,3,3,3,-1.0805235585853548,-2.249186395042948,-2.545017891812956,-2.7998273956339044,-2.35
609,6,3,3,3,-2.545017891812956,-2.7998273956339044,-2.65625879861124,-1.8376353933568144,-2.35
610,6,3,3,3,-2.65625879861124,-1.8376353933568144,-2.775726396954346,-2.6626835798375943,-2.35
611,6,3,3,3,-2.775726396954346,-2.6626835798375943,-4.358790218064729,-3.3223645358926164,-2.35
612,6,3,3,3,-4.358790218064729,-3.3223645358926164,-5.450754285319082,-1.796477616640761,-2.35
613,6,3,3,3,-5.450754285319082,-1.796477616640761,-7.292380459642799,-1.6819020433941327,-2.35
614,6,3,1,3,-7.292380459642799,-1.6819020433941327,-7.711136836235193,-2.1430574815240995,-2.35
615,6,3,1,3,-7.711136836235193,-2.1430574815240995,-7.841421234968566,-2.8092288629802784,-2.35
616,6,3,1,1,-7.841421234968566,-2.8092288629802784,-7.999987733043763,-3.154274317248469,-2.35
617,6,3,1,1,-7.999987733043763,-3.154274317248469,-9.315562991448488,-2.0595574675667025,-2.35
618,6,3,1,1,-9.315562991448488,-2.0595574675667025,-10.850931481338316,-2.98255614475606,-2.35
619,6,3,3,1,-10.850931481338316,-2.98255614475606,-10.99011377361956,-2.5196056591671057,-2.35
620,6,3,1,1,-10.99011377361956,-2.5196056591671057,-11.103059112227866,-2.1631833915993552,-2.35
621,6,3,1,1,-11.103059112227866,-2.1631833915993552,-11.195200436226155,-1.810738756830035,-2.35
622,6,3,3,1,-11.195200436226155,-1.810738756830035,-12.022782988675418,-1.539785210114176,-2.35
623,6,3,3,1,-12.022782988675418,-1.539785210114176,-12.134526438841142,-2.412681285179682,-2.35
624,6,3,3,3,-12.134526438841142,-2.412681285179682,-12.242828722673876,-2.1000818801604884,-2.35
625,6,3,3,3,-12.242828722673876,-2.1000818801604884,-12.346685583274082,-2.030187038511742,-2.35
626,6,3,3,3,-12.346685583274082,-2.030187038511742,-12.454733430790933,-2.2856345154827333,-2.35
627,6,3,3,3,-12.454733430790933,-2.2856345154827333,-12.555369555421226,-1.9129123652944708,-2.35
628,6,3,3,3,-12.555369555421226,-1.9129123652944708,-12.637064190877547,-1.5350762892831058,-2.35
629,6,3,3,3,-12.637064190877547,-1.5350762892831058,-13.081977151967722,-2.109188893358739,-2.35
630,6,3,3,3,-13.081977151967722,-2.109188893358739,-13.17654221782958,-1.8274776979288163,-2.35
631,6,3,3,3,-13.17654221782958,-1.8274776979288163,-13.26865996365533,-1.9201699329827084,-2.35
632,6,3,3,3,-13.26865996365533,-1.9201699329827084,-15.28879864515188,-1.8508059649293709,-2.35
633,6,3,3,3,-15.28879864515188,-1.8508059649293709,-16.808280411968724,-1.3366269172691418,-2.35
634,6,3,3,3,-16.808280411968724,-1.3366269172691418,-16.92976709920642,-2.8439451925897488,-2.35
635,6,3,3,3,-16.92976709920642,-2.8439451925897488,-17.009031420815592,-0.9942886728241582,-2.35
636,6,3,3,3,-17.009031420815592,-0.9942886728241582,-17.6341146717457,-2.041310259543864,-2.35
637,6,3,3,3,-17.6341146717457,-2.041310259543864,-19.893455142930552,-2.3935978266650797,-2.35
638,6,3,3,3,-19.893455142930552,-2.3935978266650797,-21.299805051495,-1.6699103850125292,-2.35
639,6,3,3,3,-21.299805051495,-1.6699103850125292,-21.412209691695796,-2.580284935708424,-2.35
640,6,3,3,3,-21.412209691695796,-2.580284935708424,-21.5485470747133,-2.688127835458732,-2.35
641,6,3,3,3,-21.5485470747133,-2.688127835458732,-22.51899777977381,-2.196491232528863,-2.35
642,6,3,3,3,-22.51899777977381,-2.196491232528863,-22.64639546539228,-2.673459455860016,-2.35
643,6,3,3,3,-22.64639546539228,-2.673459455860016,-24.699930980706377,-2.582997589628909,-2.35
644,6,3,3,3,-24.699930980706377,-2.582997589628909,-26.72189628675704,-2.1537792968169707,-2.35
645,6,3,3,3,-26.72189628675704,-2.1537792968169707,-26.80316076425497,-1.407396814230907,-2.35
646,6,3,3,3,-26.80316076425497,-1.407396814230907,-26.896965659042387,-2.389127363468392,-2.35
647,6,3,3,3,-26.896965659042387,-2.389127363468392,-27.864976464732937,-2.353621473079288,-2.35
648,6,3,3,3,-27.864976464732937,-2.353621473079288,-27.99415761803513,-2.73365683249316,-2.35
649,6,3,3,3,-27.99415761803513,-2.73365683249316,-28.39291432336012,-2.062693568494646,-2.35
650,6,3,3,3,-28.39291432336012,-2.062693568494646,-28.53435787194284,-2.8917236985698107,-2.35
651,6,3,3,3,-28.53435787194284,-2.8917236985698107,-28.65532274369512,-2.2294790214851643,-2.35
652,6,3,3,3,-28.65532274369512,-2.2294790214851643,-29.30535904589629,-2.215581614677478,-2.35
653,6,3,3,3,-29.30535904589629,-2.215581614677478,-29.41753140758087,-2.379803552552298,-2.35
654,6,3,3,3,-29.41753140758087,-2.379803552552298,-30.604978780729816,-2.4318491686091317,-2.35
655,6,3,3,3,-30.604978780729816,-2.4318491686091317,-30.719307096807903,-2.3060140256079262,-2.35
656,6,3,3,3,-30.719307096807903,-2.3060140256079262,-32.71333364628245,-1.604190912326256,-2.35
657,6,3,3,3,-32.71333364628245,-1.604190912326256,-32.84463028845533,-2.993301016358296,-2.35
658,6,3,3,3,-32.84463028845533,-2.993301016358296,-33.468322014306885,-2.049652763728869,-2.35
659,6,3,3,3,-33.468322014306885,-2.049652763728869,-33.566087826466386,-2.0002272945299424,-2.35
660,6,3,3,3,-33.566087826466386,-2.0002272945299424,-33.69274693676974,-2.734347901259882,-2.35
661,6,3,3,3,-33.69274693676974,-2.734347901259882,-33.837783370797204,-2.991082125119045,-2.35
662,6,3,3,3,-33.837783370797204,-2.991082125119045,-33.96534847523122,-2.175214893850109,-2.35
663,6,3,3,3,-33.96534847523122,-2.175214893850109,-34.07452182239652,-2.139124299636358,-2.35
664,6,3,3,3,-34.07452182239652,-2.139124299636358,-34.17495621017147,-1.9401379857020111,-2.35
665,6,3,3,3,-34.17495621017147,-1.9401379857020111,-34.2624380908029,-1.8396576411827523,-2.35
666,6,3,3,3,-34.2624380908029,-1.8396576411827523,-34.3681056331659,-2.2213139000417854,-2.35
667,6,3,3,3,-34.3681056331659,-2.2213139000417854,-34.480563884741834,-2.312664604271538,-2.35
668,6,3,3,3,-34.480563884741834,-2.312664604271538,-34.59708157712512,-2.3412496281279127,-2.35
669,6,3,3,3,-34.59708157712512,-2.3412496281279127,-36.012312735371395,-2.280443428879864,-2.35
670,6,3,3,3,-36.012312735371395,-2.280443428879864,-37.31255730373005,-2.5566909119426797,-2.35
671,6,3,3,3,-37.31255730373005,-2.5566909119426797,-37.45556376531357,-2.8293528230191054,-2.35
672,6,3,3,3,-37.45556376531357,-2.8293528230191054,-37.69741191405256,-2.420376578532333,-2.35
673,6,3,3,3,-37.69741191405256,-2.420376578532333,-37.780867513525386,-1.5366976295230077,-2.35
674,6,3,3,3,-37.780867513525386,-1.5366976295230077,-37.87293637898743,-2.05617614972906,-2.35
675,6,3,3,3,-37.87293637898743,-2.05617614972906,-37.97133218732315,-2.0122686586433978,-2.35
676,6,3,3,3,-37.97133218732315,-2.0122686586433978,-38.08510333001875,-2.3610758796428133,-2.35
677,6,3,3,3,-38.08510333001875,-2.3610758796428133,-38.17775293311143,-1.7640409244630846,-2.35
678,6,3,3,3,-38.17775293311143,-1.7640409244630846,-38.2952835001758,-2.746988722838802,-2.35
679,6,3,3,3,-38.2952835001758,-2.746988722838802,-39.89407950853811,-2.5681171580609887,-2.35
680,6,3,3,3,-39.89407950853811,-2.5681171580609887,-40.541306332108086,-1.2643619588636146,-2.35
681,6,3,3,3,-40.541306332108086,-1.2643619588636146,-40.621333775386745,-1.9682931796545504,-2.35
682,6,3,3,3,-40.621333775386745,-1.9682931796545504,-40.70884191051415,-1.5917388072616203,-2.35
683,6,3,3,3,-40.70884191051415,-1.5917388072616203,-40.79447885231847,-1.8934661300866509,-2.35
684,6,3,3,3,-40.79447885231847,-1.8934661300866509,-41.13993710179124,-2.3561781261679053,-2.35
685,6,3,3,3,-41.13993710179124,-2.3561781261679053,-41.24858519976635,-1.9788411970562425,-2.35
686,6,3,3,3,-41.24858519976635,-1.9788411970562425,-41.825256659655466,-2.423318998585053,-2.35
687,6,3,3,3,-41.825256659655466,-2.423318998585053,-43.36232788710019,-2.3448943804450826,-2.35
688,6,3,3,3,-43.36232788710019,-2.3448943804450826,-43.46171161247469,-1.903646302009566,-2.35
689,6,3,3,3,-43.46171161247469,-1.903646302009566,-43.57816803747986,-2.421603966499584,-2.35
690,6,3,3,3,-43.57816803747986,-2.421603966499584,-45.471973217302754,-1.824316373529278,-2.35
691,6,3,3,3,-45.471973217302754,-1.824316373529278,-45.60227630181289,-2.5714600798269776,-2.35
692,6,3,3,3,-45.60227630181289,-2.5714600798269776,-46.35666954984588,-2.2524707786691867,-2.35
693,6,3,3,3,-46.35666954984588,-2.2524707786691867,-47.00293169543336,-2.8080992599490604,-2.35
694,6,3,3,3,-47.00293169543336,-2.8080992599490604,-47.10553432151425,-1.6770151952465926,-2.35
695,6,3,3,3,-47.10553432151425,-1.6770151952465926,-47.16655669945415,-1.0556495245161626,-2.35
696,6,3,3,3,-47.16655669945415,-1.0556495245161626,-48.242593135846974,-2.2123517162773485,-2.35
697,6,3,3,3,-48.242593135846974,-2.2123517162773485,-48.388968511927416,-3.0882804765301177,-2.35
698,6,3,3,3,-48.388968511927416,-3.0882804765301177,-48.50049833783553,-1.796000285356353,-2.35
699,6,3,3,3,-48.50049833783553,-1.796000285356353,-48.56712136323208,-1.4831841278471554,-2.35
700,7,3,1,1,-0.0298296349346857,-0.0462926265172827,-0.031259943812015,0.0091244171854577,-1.75
701,7,3,3,1,-0.031259943812015,0.0091244171854577,-0.007028198825683,0.5858368719982471,-1.75
702,7,3,2,1,-0.007028198825683,0.5858368719982471,-0.3152990212861904,-1.1364778178872887,-1.75
703,7,3,3,1,-0.3152990212861904,-1.1364778178872887,-1.820085700495856,-2.089209296584341,-1.75
704,7,3,3,1,-1.820085700495856,-2.089209296584341,-2.260677350807684,-1.859520898382747,-1.75
705,7,3,3,3,-2.260677350807684,-1.859520898382747,-3.2475337934842794,-1.019095287259904,-1.75
706,7,3,3,3,-3.2475337934842794,-1.019095287259904,-3.296454761736172,-1.0653190847803022,-1.75
707,7,3,1,3,-3.296454761736172,-1.0653190847803022,-3.3305308053745715,-0.5611697810793275,-1.75
708,7,3,1,3,-3.3305308053745715,-0.5611697810793275,-4.065957633096266,-1.9463401850667728,-1.75
709,7,3,3,3,-4.065957633096266,-1.9463401850667728,-4.136286046902656,-1.17329742418092,-1.75
710,7,3,3,3,-4.136286046902656,-1.17329742418092,-5.209350463180087,-2.0808558394874623,-1.75
711,7,3,3,3,-5.209350463180087,-2.0808558394874623,-5.30765732318539,-1.9050037434293647,-1.75
712,7,3,3,3,-5.30765732318539,-1.9050037434293647,-5.414884363602478,-2.305449683969096,-1.75
713,7,3,3,3,-5.414884363602478,-2.305449683969096,-6.490122156610728,-1.875277835712429,-1.75
714,7,3,3,3,-6.490122156610728,-1.875277835712429,-6.576961035685767,-1.6781342097592562,-1.75
715,7,3,3,3,-6.576961035685767,-1.6781342097592562,-8.232589739272012,-2.245910057189042,-1.75
716,7,3,3,3,-8.232589739272012,-2.245910057189042,-8.29797140995932,-1.0005008642308857,-1.75
717,7,3,3,3,-8.29797140995932,-1.0005008642308857,-8.380285463835781,-1.965919815995272,-1.75
718,7,3,3,3,-8.380285463835781,-1.965919815995272,-8.467182715463903,-1.7107018393758184,-1.75
719,7,3,3,3,-8.467182715463903,-1.7107018393758184,-9.75139471571169,-2.003496012471558,-1.75
720,7,3,3,3,-9.75139471571169,-2.003496012471558,-9.876241390154451,-2.6436928891126508,-1.75
721,7,3,3,3,-9.876241390154451,-2.6436928891126508,-10.220814915347232,-2.1428197101835416,-1.75
722,7,3,3,3,-10.220814915347232,-2.1428197101835416,-10.32369161460561,-1.9851196023899345,-1.75
723,7,3,3,3,-10.32369161460561,-1.9851196023899345,-10.408039999612132,-1.4915116090686296,-1.75
724,7,3,3,3,-10.408039999612132,-1.4915116090686296,-10.488692823696187,-1.6986978753751514,-1.75
725,7,3,3,3,-10.488692823696187,-1.6986978753751514,-11.389147021145767,-1.1780594169623102,-1.75
726,7,3,3,3,-11.389147021145767,-1.1780594169623102,-12.831776159178022,-2.2359253146536413,-1.75
727,7,3,3,3,-12.831776159178022,-2.2359253146536413,-12.920625893111374,-1.5040492133598466,-1.75
728,7,3,3,3,-12.920625893111374,-1.5040492133598466,-13.003996304192022,-1.7764351204199316,-1.75
729,7,3,3,3,-13.003996304192022,-1.7764351204199316,-13.926631583354244,-1.5931678114171073,-1.75
730,7,3,3,3,-13.926631583354244,-1.5931678114171073,-14.797218641563632,-1.4694322756077869,-1.75
731,7,3,3,3,-14.797218641563632,-1.4694322756077869,-15.493075009463125,-1.722175192092924,-1.75
732,7,3,3,3,-15.493075009463125,-1.722175192092924,-15.861294750641688,-1.8070829828542103,-1.75
733,7,3,3,3,-15.861294750641688,-1.8070829828542103,-15.917587282072878,-0.920258759574914,-1.75
734,7,3,3,3,-15.917587282072878,-0.920258759574914,-17.196831806037654,-1.485802065692549,-1.75
735,7,3,3,3,-17.196831806037654,-1.485802065692549,-17.282030854269124,-1.6870680322619185,-1.75
736,7,3,3,3,-17.282030854269124,-1.6870680322619185,-17.961452371317634,-1.9627882870972728,-1.75
737,7,3,3,3,-17.961452371317634,-1.9627882870972728,-18.081805940851837,-2.693758990469945,-1.75
738,7,3,3,3,-18.081805940851837,-2.693758990469945,-18.223188128500755,-2.733536245673304,-1.75
739,7,3,3,3,-18.223188128500755,-2.733536245673304,-18.334656277115595,-1.9482210758905747,-1.75
740,7,3,3,3,-18.334656277115595,-1.9482210758905747,-18.443758518059703,-2.2639345631920778,-1.75
741,7,3,3,3,-18.443758518059703,-2.2639345631920778,-18.638433921165547,-2.3127038570263854,-1.75
742,7,3,3,3,-18.638433921165547,-2.3127038570263854,-18.694611229033235,-0.5646874947986107,-1.75
743,7,3,3,3,-18.694611229033235,-0.5646874947986107,-20.106407721443,-1.1880905431914084,-1.75
744,7,3,3,3,-20.106407721443,-1.1880905431914084,-20.947057261274505,-0.8258701162397128,-1.75
745,7,3,3,3,-20.947057261274505,-0.8258701162397128,-21.03337769278318,-2.1349469398006025,-1.75
746,7,3,3,3,-21.03337769278318,-2.1349469398006025,-21.65543271482798,-1.591615679213727,-1.75
747,7,3,3,3,-21.65543271482798,-1.591615679213727,-21.760772310063498,-2.4188164532834184,-1.75
748,7,3,3,3,-21.760772310063498,-2.4188164532834184,-21.841782696029856,-1.134784270619376,-1.75
749,7,3,3,3,-21.841782696029856,-1.134784270619376,-21.877623518971347,-0.6919725130867608,-1.75
750,7,3,3,3,-21.877623518971347,-0.6919725130867608,-22.19145477855449,-2.460319571051054,-1.75
751,7,3,3,3,-22.19145477855449,-2.460319571051054,-22.27106866664063,-1.208339552101937,-1.75
752,7,3,3,3,-22.27106866664063,-1.208339552101937,-23.507534781218407,-1.7623946768698868,-1.75
753,7,3,3,3,-23.507534781218407,-1.7623946768698868,-24.200962551907253,-1.7783410478773138,-1.75
754,7,3,3,3,-24.200962551907253,-1.7783410478773138,-24.678163446275377,-2.189798518657933,-1.75
755,7,3,3,3,-24.678163446275377,-2.189798518657933,-26.102430363874923,-1.9061267449450368,-1.75
756,7,3,3,3,-26.102430363874923,-1.9061267449450368,-26.988363966744807,-2.464216319942202,-1.75
757,7,3,3,3,-26.988363966744807,-2.464216319942202,-27.063378932532803,-1.1650674269791834,-1.75
758,7,3,3,3,-27.063378932532803,-1.1650674269791834,-28.090924078870582,-0.7386619202948762,-1.75
759,7,3,3,3,-28.090924078870582,-0.7386619202948762,-28.09691284663056,0.0196524273477499,-1.75
760,7,3,3,3,-28.09691284663056,0.0196524273477499,-28.15839955050461,-1.7177697144815636,-1.75
761,7,3,3,3,-28.15839955050461,-1.7177697144815636,-28.314252203523505,-0.8398251396910279,-1.75
762,7,3,3,3,-28.314252203523505,-0.8398251396910279,-28.357085932869744,-0.9166858864199892,-1.75
763,7,3,3,3,-28.357085932869744,-0.9166858864199892,-28.39905490355031,-0.8669062913954512,-1.75
764,7,3,3,3,-28.39905490355031,-0.8669062913954512,-28.458201405649813,-1.4835185571682628,-1.75
765,7,3,3,3,-28.458201405649813,-1.4835185571682628,-29.25832798151538,-1.8330925480775264,-1.75
766,7,3,3,3,-29.25832798151538,-1.8330925480775264,-29.92036310818157,-1.138425364844002,-1.75
767,7,3,3,3,-29.92036310818157,-1.138425364844002,-30.407607909641037,-1.0666310247387882,-1.75
768,7,3,3,3,-30.407607909641037,-1.0666310247387882,-31.52946277154404,-1.746551781373518,-1.75
769,7,3,3,3,-31.52946277154404,-1.746551781373518,-31.62216096730661,-1.8766318225194352,-1.75
770,7,3,3,3,-31.62216096730661,-1.8766318225194352,-31.708065301164677,-1.63770156656786,-1.75
771,7,3,3,3,-31.708065301164677,-1.63770156656786,-31.787122183761703,-1.5756564949902552,-1.75
772,7,3,3,3,-31.787122183761703,-1.5756564949902552,-32.71748262297894,-1.90994515759617,-1.75
773,7,3,3,3,-32.71748262297894,-1.90994515759617,-32.82274434320795,-2.032833922723217,-1.75
774,7,3,3,3,-32.82274434320795,-2.032833922723217,-32.89028915601251,-1.066938421289974,-1.75
775,7,3,3,3,-32.89028915601251,-1.066938421289974,-34.053099986518454,-2.47836580039818,-1.75
776,7,3,3,3,-34.053099986518454,-2.47836580039818,-34.15371815404668,-1.73667456052563,-1.75
777,7,3,3,3,-34.15371815404668,-1.73667456052563,-34.26184413079248,-2.3210156820479697,-1.75
778,7,3,3,3,-34.26184413079248,-2.3210156820479697,-35.19015256099004,-1.223779869950395,-1.75
779,7,3,3,3,-35.19015256099004,-1.223779869950395,-35.283403935938395,-2.1311309445637834,-1.75
780,7,3,3,3,-35.283403935938395,-2.1311309445637834,-35.63163494157822,-2.665414301574896,-1.75
781,7,3,3,3,-35.63163494157822,-2.665414301574896,-36.646389880060056,-2.109629172373806,-1.75
782,7,3,3,3,-36.646389880060056,-2.109629172373806,-36.734815886160966,-1.597598760838941,-1.75
783,7,3,3,3,-36.734815886160966,-1.597598760838941,-36.825011488207295,-1.9671278480583567,-1.75
784,7,3,3,3,-36.825011488207295,-1.9671278480583567,-36.88906173952088,-1.0013626100214563,-1.75
785,7,3,3,3,-36.88906173952088,-1.0013626100214563,-38.26117725434288,-1.5619467660621835,-1.75
786,7,3,3,3,-38.26117725434288,-1.5619467660621835,-38.52141998262746,-2.2377837118845934,-1.75
787,7,3,3,3,-38.52141998262746,-2.2377837118845934,-39.12560572063199,-0.9841481066311332,-1.75
788,7,3,3,3,-39.12560572063199,-0.9841481066311332,-39.19835326359856,-1.7505729534961048,-1.75
789,7,3,3,3,-39.19835326359856,-1.7505729534961048,-39.28260250589634,-1.600300113416543,-1.75
790,7,3,3,3,-39.28260250589634,-1.600300113416543,-39.339891405443865,-0.9868850447950244,-1.75
791,7,3,3,3,-39.339891405443865,-0.9868850447950244,-39.951904550098135,-0.7104841365286451,-1.75
792,7,3,3,3,-39.951904550098135,-0.7104841365286451,-40.00374293751272,-1.2374022072434927,-1.75
793,7,3,3,3,-40.00374293751272,-1.2374022072434927,-40.147469725272856,-1.2877026438965935,-1.75
794,7,3,3,3,-40.147469725272856,-1.2877026438965935,-41.45704598114497,-0.990163161475079,-1.75
795,7,3,3,3,-41.45704598114497,-0.990163161475079,-41.53239366458936,-2.112826503853758,-1.75
796,7,3,3,3,-41.53239366458936,-2.112826503853758,-41.63259211259665,-1.9747809993417569,-1.75
797,7,3,3,3,-41.63259211259665,-1.9747809993417569,-42.04262220107885,-1.9866407680695624,-1.75
798,7,3,3,3,-42.04262220107885,-1.9866407680695624,-42.15847070124016,-2.4093014645624296,-1.75
799,7,3,3,3,-42.15847070124016,-2.4093014645624296,-42.99865573805168,-0.7586712135406014,-1.75
800,8,3,1,1,0.0936947205178345,0.0059654825086452,0.1141767248500893,0.461418332627739,-1.45
801,8,3,3,1,0.1141767248500893,0.461418332627739,0.1332645023554477,0.3830696594447804,-1.45
802,8,3,2,1,0.1332645023554477,0.3830696594447804,0.1278248332685233,-0.5970541261562144,-1.45
803,8,3,2,1,0.1278248332685233,-0.5970541261562144,0.0974864091659304,-0.6299123055453797,-1.45
804,8,3,3,1,0.0974864091659304,-0.6299123055453797,-0.8354520395979776,-2.0320479347400053,-1.45
805,8,3,3,1,-0.8354520395979776,-2.0320479347400053,-0.9031302162849124,-1.0214008991158925,-1.45
806,8,3,3,3,-0.9031302162849124,-1.0214008991158925,-1.4690189501441984,-0.91436854513761,-1.45
807,8,3,3,3,-1.4690189501441984,-0.91436854513761,-2.409998355180919,-0.864835957139986,-1.45
808,8,3,3,3,-2.409998355180919,-0.864835957139986,-2.457446156183203,-1.1281175788951867,-1.45
809,8,3,3,3,-2.457446156183203,-1.1281175788951867,-2.5012892574037875,-0.8272176592534314,-1.45
810,8,3,3,3,-2.5012892574037875,-0.8272176592534314,-2.773169620284342,-1.1517700258006678,-1.45
811,8,3,3,3,-2.773169620284342,-1.1517700258006678,-3.7987325026750662,-2.3365397493272693,-1.45
812,8,3,3,3,-3.7987325026750662,-2.3365397493272693,-3.879818712690188,-1.3241228446206033,-1.45
813,8,3,3,3,-3.879818712690188,-1.3241228446206033,-3.952230733279384,-1.5313968587275888,-1.45
814,8,3,1,3,-3.952230733279384,-1.5313968587275888,-4.089001780947575,-1.0137162704797602,-1.45
815,8,3,3,3,-4.089001780947575,-1.0137162704797602,-5.268326362063606,-1.5561479710737771,-1.45
816,8,3,3,3,-5.268326362063606,-1.5561479710737771,-5.328011883714446,-1.0204842625775417,-1.45
817,8,3,3,3,-5.328011883714446,-1.0204842625775417,-5.407921759684191,-1.884875261361492,-1.45
818,8,3,3,3,-5.407921759684191,-1.884875261361492,-5.9683525775990045,-0.9447323739737936,-1.45
819,8,3,3,3,-5.9683525775990045,-0.9447323739737936,-6.207342774713223,-0.5989161535856183,-1.45
820,8,3,3,3,-6.207342774713223,-0.5989161535856183,-6.7745606195592485,-1.6794741582378168,-1.45
821,8,3,3,3,-6.7745606195592485,-1.6794741582378168,-6.834502413564824,-0.8830283123614983,-1.45
822,8,3,3,3,-6.834502413564824,-0.8830283123614983,-6.882838683011364,-1.0353137627279776,-1.45
823,8,3,3,3,-6.882838683011364,-1.0353137627279776,-8.164258217142327,-1.2213024470284255,-1.45
824,8,3,3,3,-8.164258217142327,-1.2213024470284255,-8.23617316525701,-1.4784267749050686,-1.45
825,8,3,3,3,-8.23617316525701,-1.4784267749050686,-8.311389118077406,-1.5209251691878969,-1.45
826,8,3,3,3,-8.311389118077406,-1.5209251691878969,-8.411481840062056,-2.194142946784679,-1.45
827,8,3,3,3,-8.411481840062056,-2.194142946784679,-8.488289716554076,-1.2219656359328723,-1.45
828,8,3,3,3,-8.488289716554076,-1.2219656359328723,-8.549087008139002,-1.2531494512332515,-1.45
829,8,3,3,3,-8.549087008139002,-1.2531494512332515,-9.524914007203924,-1.0222069022787192,-1.45
830,8,3,3,3,-9.524914007203924,-1.0222069022787192,-9.5883600143163,-1.4774575493860556,-1.45
831,8,3,3,3,-9.5883600143163,-1.4774575493860556,-10.356020224719634,-2.0338138088242657,-1.45
832,8,3,3,3,-10.356020224719634,-2.0338138088242657,-10.437457076751976,-1.3727367262618306,-1.45
833,8,3,3,3,-10.437457076751976,-1.3727367262618306,-10.50850367080206,-1.482675253580919,-1.45
834,8,3,3,3,-10.50850367080206,-1.482675253580919,-10.882429572804629,-1.821806652509663,-1.45
835,8,3,3,3,-10.882429572804629,-1.821806652509663,-10.96099348443401,-1.384310414924345,-1.45
836,8,3,3,3,-10.96099348443401,-1.384310414924345,-11.023721072823818,-1.2282780975205416,-1.45
837,8,3,3,3,-11.023721072823818,-1.2282780975205416,-12.108826146418265,-1.399704263388465,-1.45
838,8,3,3,3,-12.108826146418265,-1.399704263388465,-12.930609430689811,-1.5529877531356209,-1.45
839,8,3,3,3,-12.930609430689811,-1.5529877531356209,-12.970061900638315,-0.5506749981769601,-1.45
840,8,3,3,3,-12.970061900638315,-0.5506749981769601,-13.250629156066616,-0.9053835445059882,-1.45
841,8,3,3,3,-13.250629156066616,-0.9053835445059882,-14.550565263736312,-1.5847461897359392,-1.45
842,8,3,3,3,-14.550565263736312,-1.5847461897359392,-15.27867730737964,-1.493129076881749,-1.45
843,8,3,3,3,-15.27867730737964,-1.493129076881749,-16.187242401627234,-1.3644098432808374,-1.45
844,8,3,3,3,-16.187242401627234,-1.3644098432808374,-16.244489797438813,-1.0477121071538988,-1.45
845,8,3,3,3,-16.244489797438813,-1.0477121071538988,-16.324055508306383,-1.7375178091990178,-1.45
846,8,3,3,3,-16.324055508306383,-1.7375178091990178,-16.41704109510647,-1.9387994080437327,-1.45
847,8,3,3,3,-16.41704109510647,-1.9387994080437327,-16.492965330751552,-1.3671044007174151,-1.45
848,8,3,3,3,-16.492965330751552,-1.3671044007174151,-16.54339677287375,-0.871869797098888,-1.45
849,8,3,3,3,-16.54339677287375,-0.871869797098888,-16.621760343011495,-1.876333805597424,-1.45
850,8,3,3,3,-16.621760343011495,-1.876333805597424,-16.70231736249022,-1.4331527916133,-1.45
851,8,3,3,3,-16.70231736249022,-1.4331527916133,-17.851998078098347,-1.67843726064262,-1.45
852,8,3,3,3,-17.851998078098347,-1.67843726064262,-17.943845942661742,-1.7530669319103227,-1.45
853,8,3,3,3,-17.943845942661742,-1.7530669319103227,-18.024719164691792,-1.4710755127367898,-1.45
854,8,3,3,3,-18.024719164691792,-1.4710755127367898,-18.101150449030836,-1.6382075119791717,-1.45
855,8,3,3,3,-18.101150449030836,-1.6382075119791717,-19.36161052834778,-2.218399712123756,-1.45
856,8,3,3,3,-19.36161052834778,-2.218399712123756,-19.587628294221265,-1.3700017273937375,-1.45
857,8,3,3,3,-19.587628294221265,-1.3700017273937375,-19.604441492280824,-0.0280619806847479,-1.45
858,8,3,3,3,-19.604441492280824,-0.0280619806847479,-20.962159719625888,-1.0405106197585463,-1.45
859,8,3,3,3,-20.962159719625888,-1.0405106197585463,-21.002782501992137,-0.9063839359242156,-1.45
860,8,3,3,3,-21.002782501992137,-0.9063839359242156,-22.07044338949955,-1.7420640124988045,-1.45
861,8,3,3,3,-22.07044338949955,-1.7420640124988045,-22.86874313061459,-1.4372220589835387,-1.45
862,8,3,3,3,-22.86874313061459,-1.4372220589835387,-23.27499955047253,-1.5202259713085338,-1.45
863,8,3,3,3,-23.27499955047253,-1.5202259713085338,-23.3432997791708,-1.321239476493949,-1.45
864,8,3,3,3,-23.3432997791708,-1.321239476493949,-23.409461558586617,-1.422996153485574,-1.45
865,8,3,3,3,-23.409461558586617,-1.422996153485574,-23.582483362809725,-2.2160757079806643,-1.45
866,8,3,3,3,-23.582483362809725,-2.2160757079806643,-23.66575600443376,-1.3422442552020095,-1.45
867,8,3,3,3,-23.66575600443376,-1.3422442552020095,-23.744652813610536,-1.5985727749608325,-1.45
868,8,3,3,3,-23.744652813610536,-1.5985727749608325,-23.96959845874678,-1.3475524130437853,-1.45
869,8,3,3,3,-23.96959845874678,-1.3475524130437853,-24.022066026308234,-0.9757353464008306,-1.45
870,8,3,3,3,-24.022066026308234,-0.9757353464008306,-24.582531039355857,-0.5844406876123474,-1.45
871,8,3,3,3,-24.582531039355857,-0.5844406876123474,-25.584664206586023,-1.4965553097889537,-1.45
872,8,3,3,3,-25.584664206586023,-1.4965553097889537,-26.09200991251185,-1.5674396277730187,-1.45
873,8,3,3,3,-26.09200991251185,-1.5674396277730187,-26.17892557175739,-1.7637053061950818,-1.45
874,8,3,3,3,-26.17892557175739,-1.7637053061950818,-26.26524332050901,-1.799057374091854,-1.45
875,8,3,3,3,-26.26524332050901,-1.799057374091854,-26.798252933576823,-2.251620700429451,-1.45
876,8,3,3,3,-26.798252933576823,-2.251620700429451,-26.88251508386876,-1.3618223303337682,-1.45
877,8,3,3,3,-26.88251508386876,-1.3618223303337682,-26.94888418052665,-1.27777290644688,-1.45
878,8,3,3,3,-26.94888418052665,-1.27777290644688,-28.06519559745864,-1.6710194013587714,-1.45
879,8,3,3,3,-28.06519559745864,-1.6710194013587714,-28.77869155625177,-0.9593412308258727,-1.45
880,8,3,3,3,-28.77869155625177,-0.9593412308258727,-28.86287974792464,-1.947331240317641,-1.45
881,8,3,3,3,-28.86287974792464,-1.947331240317641,-30.037128199992832,-2.031379756878379,-1.45
882,8,3,3,3,-30.037128199992832,-2.031379756878379,-31.138692157022263,-1.705989302602284,-1.45
883,8,3,3,3,-31.138692157022263,-1.705989302602284,-31.230951198273782,-1.770503767870385,-1.45
884,8,3,1,3,-31.230951198273782,-1.770503767870385,-32.57374302082726,-1.3763294164660924,-1.45
885,8,3,3,3,-32.57374302082726,-1.3763294164660924,-32.64119740323383,-1.2710685526691887,-1.45
886,8,3,3,3,-32.64119740323383,-1.2710685526691887,-32.70309443181443,-1.267725882199856,-1.45
887,8,3,3,3,-32.70309443181443,-1.267725882199856,-33.32935577527805,-0.9191751075898106,-1.45
888,8,3,3,3,-33.32935577527805,-0.9191751075898106,-33.70257892953205,-1.4978423713549904,-1.45
889,8,3,3,3,-33.70257892953205,-1.4978423713549904,-33.77738659937816,-1.5788514838115946,-1.45
890,8,3,3,3,-33.77738659937816,-1.5788514838115946,-33.8491216148595,-1.3689482472091847,-1.45
891,8,3,3,3,-33.8491216148595,-1.3689482472091847,-33.90821764196352,-0.7679694465706984,-1.45
892,8,3,3,3,-33.90821764196352,-0.7679694465706984,-34.3818335064398,-1.893808650399947,-1.45
893,8,3,3,3,-34.3818335064398,-1.893808650399947,-34.46612835712255,-1.4842894527129349,-1.45
894,8,3,3,3,-34.46612835712255,-1.4842894527129349,-34.7993096877878,-1.8232527619516048,-1.45
895,8,3,3,3,-34.7993096877878,-1.8232527619516048,-35.982962007640666,-2.244472579780952,-1.45
896,8,3,3,3,-35.982962007640666,-2.244472579780952,-36.07069572473801,-1.4046433066194557,-1.45
897,8,3,3,3,-36.07069572473801,-1.4046433066194557,-36.13144823636609,-1.0936953442298525,-1.45
898,8,3,3,3,-36.13144823636609,-1.0936953442298525,-36.44030001340407,-1.1070610168418076,-1.45
899,8,3,3,3,-36.44030001340407,-1.1070610168418076,-36.51519066894316,-1.446331180949978,-1.45
900,9,2,1,1,0.0957457374225138,-0.0628398182243686,0.1040897879013839,0.2716170532859933,1.45
901,9,2,3,1,0.1040897879013839,0.2716170532859933,0.3298970646783736,0.7155906938737808,1.45
902,9,2,2,1,0.3298970646783736,0.7155906938737808,0.3806632291670964,1.1405313070711518,1.45
903,9,2,2,1,0.3806632291670964,1.1405313070711518,1.2183999745695733,1.3881516569176002,1.45
904,9,2,2,2,1.2183999745695733,1.3881516569176002,1.2880326603122874,1.3739604080557792,1.45
905,9,2,2,2,1.2880326603122874,1.3739604080557792,1.3788816234640378,1.7917503013606484,1.45
906,9,2,2,2,1.3788816234640378,1.7917503013606484,1.4529285308575597,1.2749469347883904,1.45
907,9,2,2,2,1.4529285308575597,1.2749469347883904,2.495780725137699,1.240403775139083,1.45
908,9,2,2,2,2.495780725137699,1.240403775139083,2.555277447105368,1.1298568590571552,1.45
909,9,2,2,2,2.555277447105368,1.1298568590571552,2.6223605686192384,1.2189606892860794,1.45
910,9,2,2,2,2.6223605686192384,1.2189606892860794,3.330508690607901,0.7429816828372335,1.45
911,9,2,2,2,3.330508690607901,0.7429816828372335,4.259967690503397,0.576008539682319,1.45
912,9,2,2,2,4.259967690503397,0.576008539682319,5.3556847237642256,1.581697499976347,1.45
913,9,2,2,2,5.3556847237642256,1.581697499976347,5.421600951400866,1.2283108564626792,1.45
914,9,2,2,2,5.421600951400866,1.2283108564626792,5.501049680920774,1.6347440665466462,1.45
915,9,2,2,2,5.501049680920774,1.6347440665466462,5.576969649001801,1.35143019985858,1.45
916,9,2,2,2,5.576969649001801,1.35143019985858,5.629245302467192,1.0758713685599208,1.45
917,9,2,2,2,5.629245302467192,1.0758713685599208,5.701356210573123,1.511849951547585,1.45
918,9,2,2,2,5.701356210573123,1.511849951547585,5.779060067505422,1.6236798220347697,1.45
919,9,2,2,2,5.779060067505422,1.6236798220347697,5.850418482312137,1.3139751803327393,1.45
920,9,2,2,2,5.850418482312137,1.3139751803327393,6.3717699782271575,1.7085376935718417,1.45
921,9,2,2,2,6.3717699782271575,1.7085376935718417,6.457135507099346,1.6700611034605597,1.45
922,9,2,2,2,6.457135507099346,1.6700611034605597,6.546535657611168,1.8159505918240173,1.45
923,9,2,2,2,6.546535657611168,1.8159505918240173,6.602775124059163,0.8673012228178708,1.45
924,9,2,2,2,6.602775124059163,0.8673012228178708,6.678985963746005,1.718043965282944,1.45
925,9,2,2,2,6.678985963746005,1.718043965282944,6.765731770704959,1.5644926420029397,1.45
926,9,2,2,2,6.765731770704959,1.5644926420029397,7.977128722193076,1.223504511067781,1.45
927,9,2,2,2,7.977128722193076,1.223504511067781,9.361788287884252,1.5632335090969025,1.45
928,9,2,2,2,9.361788287884252,1.5632335090969025,9.431921777097225,1.3530765637043165,1.45
929,9,2,2,2,9.431921777097225,1.3530765637043165,9.792404152187116,1.4002072585447474,1.45
930,9,2,2,2,9.792404152187116,1.4002072585447474,9.84812283181082,1.05571010276151,1.45
931,9,2,2,2,9.84812283181082,1.05571010276151,9.910817393885424,1.2895980772822042,1.45
932,9,2,2,2,9.910817393885424,1.2895980772822042,10.342683581843444,1.173362165142616,1.45
933,9,2,2,2,10.342683581843444,1.173362165142616,11.441325165295437,1.3304135101746115,1.45
934,9,2,2,2,11.441325165295437,1.3304135101746115,11.510548049413542,1.472776780969724,1.45
935,9,2,2,2,11.510548049413542,1.472776780969724,11.593639797515715,1.5490714523802942,1.45
936,9,2,2,2,11.593639797515715,1.5490714523802942,11.647592703117263,0.8818245801088715,1.45
937,9,2,2,2,11.647592703117263,0.8818245801088715,11.709687437269714,1.4427058798701162,1.45
938,9,2,2,2,11.709687437269714,1.4427058798701162,12.004816714173238,1.450476106826278,1.45
939,9,2,2,2,12.004816714173238,1.450476106826278,13.213867364404082,0.5960287104141944,1.45
940,9,2,2,2,13.213867364404082,0.5960287104141944,14.462605799964312,1.787600051439143,1.45
941,9,2,2,2,14.462605799964312,1.787600051439143,14.84803569539,1.9391670755250023,1.45
942,9,2,2,2,14.84803569539,1.9391670755250023,16.173898931244818,2.0301498229714543,1.45
943,9,2,2,2,16.173898931244818,2.0301498229714543,16.25040657392038,1.228959716960168,1.45
944,9,2,2,2,16.25040657392038,1.228959716960168,16.295719572398962,0.7884297374219552,1.45
945,9,2,2,2,16.295719572398962,0.7884297374219552,16.353528731664188,1.3413242247482813,1.45
946,9,2,2,2,16.353528731664188,1.3413242247482813,17.152410716217013,1.982713760777599,1.45
947,9,2,2,2,17.152410716217013,1.982713760777599,17.228763312906477,1.2314216467356098,1.45
948,9,2,2,2,17.228763312906477,1.2314216467356098,17.709453382164916,1.774235963169631,1.45
949,9,2,2,2,17.709453382164916,1.774235963169631,18.08242999538087,1.6961722314431569,1.45
950,9,2,2,2,18.08242999538087,1.6961722314431569,18.168018846577045,1.6719091750269532,1.45
951,9,2,2,2,18.168018846577045,1.6719091750269532,18.237232577600537,1.1947865388379086,1.45
952,9,2,2,2,18.237232577600537,1.1947865388379086,18.300062606021942,1.282157043672657,1.45
953,9,2,2,2,18.300062606021942,1.282157043672657,19.31074045796368,0.5974023423638259,1.45
954,9,2,2,2,19.31074045796368,0.5974023423638259,19.36390995225991,1.2307391531031462,1.45
955,9,2,2,2,19.36390995225991,1.2307391531031462,19.74313441598927,1.4625024155188064,1.45
956,9,2,2,2,19.74313441598927,1.4625024155188064,19.819972108671653,1.476970180279913,1.45
957,9,2,2,2,19.819972108671653,1.476970180279913,19.89005862362648,1.4028948158835082,1.45
958,9,2,2,2,19.89005862362648,1.4028948158835082,19.95333884963677,1.2173032334205922,1.45
959,9,2,2,2,19.95333884963677,1.2173032334205922,20.03607743915249,1.8251693235491109,1.45
960,9,2,2,2,20.03607743915249,1.8251693235491109,20.096556771293997,0.8899505917426128,1.45
961,9,2,2,2,20.096556771293997,0.8899505917426128,20.477901089976385,1.475711840750564,1.45
962,9,2,2,2,20.477901089976385,1.475711840750564,21.517537532067657,1.447635157854939,1.45
963,9,2,2,2,21.517537532067657,1.447635157854939,22.34474271473205,0.9567322079981356,1.45
964,9,2,2,2,22.34474271473205,0.9567322079981356,23.35658638441737,1.6519445390365262,1.45
965,9,2,2,2,23.35658638441737,1.6519445390365262,23.42184703477889,1.2799097093355087,1.45
966,9,2,2,2,23.42184703477889,1.2799097093355087,23.517674719494234,1.942651749592453,1.45
967,9,2,2,2,23.517674719494234,1.942651749592453,23.606599739737604,1.5859597035375776,1.45
968,9,2,2,2,23.606599739737604,1.5859597035375776,23.6717915015199,1.1424817900015367,1.45
969,9,2,2,2,23.6717915015199,1.1424817900015367,23.7367280962696,1.3927517429208318,1.45
970,9,2,2,2,23.7367280962696,1.3927517429208318,25.21747054394298,1.0001002033729958,1.45
971,9,2,2,2,25.21747054394298,1.0001002033729958,26.30966963855733,0.661371292521757,1.45
972,9,2,2,2,26.30966963855733,0.661371292521757,26.35981110735399,1.2352125298346124,1.45
973,9,2,2,2,26.35981110735399,1.2352125298346124,26.42411111914485,1.2559327890717504,1.45
974,9,2,2,2,26.42411111914485,1.2559327890717504,26.48779937121798,1.1640567452505688,1.45
975,9,2,2,2,26.48779937121798,1.1640567452505688,26.54340219686292,1.125164314823997,1.45
976,9,2,2,2,26.54340219686292,1.125164314823997,26.60206030086913,1.167292683634913,1.45
977,9,2,2,2,26.60206030086913,1.167292683634913,27.49317855870544,0.6992005946153527,1.45
978,9,2,2,2,27.49317855870544,0.6992005946153527,27.535939756851068,0.9362641310144536,1.45
979,9,2,2,2,27.535939756851068,0.9362641310144536,28.11342528436305,0.7357106745564242,1.45
980,9,2,2,2,28.11342528436305,0.7357106745564242,29.25151996364239,1.0159541266566177,1.45
981,9,2,2,2,29.25151996364239,1.0159541266566177,29.3017624621394,0.8434718699540165,1.45
982,9,2,2,2,29.3017624621394,0.8434718699540165,29.376419636381755,1.6744450219870963,1.45
983,9,2,2,2,29.376419636381755,1.6744450219870963,29.454887593359565,1.6356182127110253,1.45
984,9,2,2,2,29.454887593359565,1.6356182127110253,29.532234792691263,1.4210517005455598,1.45
985,9,2,2,2,29.532234792691263,1.4210517005455598,29.973179978035155,1.6362110089176884,1.45
986,9,2,2,2,29.973179978035155,1.6362110089176884,30.913482190649805,0.7051974251922697,1.45
987,9,2,2,2,30.913482190649805,0.7051974251922697,31.739405466356075,1.566709009372064,1.45
988,9,2,2,2,31.739405466356075,1.566709009372064,32.76435620994234,0.5814791358954713,1.45
989,9,2,2,2,32.76435620994234,0.5814791358954713,33.161237331859425,1.2027845127810388,1.45
990,9,2,2,2,33.161237331859425,1.2027845127810388,33.224354840975444,1.3062685293430198,1.45
991,9,2,2,2,33.224354840975444,1.3062685293430198,33.3071713645304,1.7283411241637645,1.45
992,9,2,2,2,33.3071713645304,1.7283411241637645,33.38186775174007,1.4127893666685478,1.45
993,9,2,2,2,33.38186775174007,1.4127893666685478,34.05129577636132,1.0221206066291044,1.45
994,9,2,2,2,34.05129577636132,1.0221206066291044,35.26262732561358,1.9584233795727983,1.45
995,9,2,2,2,35.26262732561358,1.9584233795727983,35.34025183629119,1.349353982186034,1.45
996,9,2,2,2,35.34025183629119,1.349353982186034,36.16173937108282,1.7868119243107774,1.45
997,9,2,2,2,36.16173937108282,1.7868119243107774,36.26127746999287,2.062251480996031,1.45
998,9,2,2,2,36.26127746999287,2.062251480996031,36.34717905702009,1.6466975655026237,1.45
999,9,2,2,2,36.34717905702009,1.6466975655026237,36.43295498148146,1.8097761830410672,1.45
1000,10,2,1,1,0.0029013951285528,0.1728481222649646,0.0306778613366731,0.7433155788945366,1.75
1001,10,2,3,1,0.0306778613366731,0.7433155788945366,0.2504649739896343,1.1044826318380134,1.75
1002,10,2,2,1,0.2504649739896343,1.1044826318380134,0.5772165373631296,1.6235745635894758,1.75
1003,10,2,2,1,0.5772165373631296,1.6235745635894758,0.8781195363056015,1.600500656457691,1.75
1004,10,2,2,2,0.8781195363056015,1.600500656457691,0.9747393301506532,1.8866744838373772,1.75
1005,10,2,2,2,0.9747393301506532,1.8866744838373772,2.239878499350358,1.4828230435530374,1.75
1006,10,2,2,2,2.239878499350358,1.4828230435530374,2.302073808734334,1.1962847772310827,1.75
1007,10,2,2,2,2.302073808734334,1.1962847772310827,3.175212985395903,1.7488377209186703,1.75
1008,10,2,2,2,3.175212985395903,1.7488377209186703,4.2718960575908,0.8390220216295817,1.75
1009,10,2,2,2,4.2718960575908,0.8390220216295817,4.772491449232527,1.2286612043266003,1.75
1010,10,2,2,2,4.772491449232527,1.2286612043266003,5.995567015292888,2.2477733594933538,1.75
1011,10,2,2,2,5.995567015292888,2.2477733594933538,7.189751089272336,1.7444916815183278,1.75
1012,10,2,2,2,7.189751089272336,1.7444916815183278,7.279163220571015,1.6466444273962144,1.75
1013,10,2,2,2,7.279163220571015,1.6466444273962144,8.479891381670178,1.5545717236584533,1.75
1014,10,2,2,2,8.479891381670178,1.5545717236584533,9.17232986286296,1.748372017609931,1.75
1015,10,2,2,2,9.17232986286296,1.748372017609931,9.491862671698478,1.6046445732718286,1.75
1016,10,2,2,2,9.491862671698478,1.6046445732718286,9.561231573952435,1.2867042748807929,1.75
1017,10,2,2,2,9.561231573952435,1.2867042748807929,9.959810615728212,1.4177021235414824,1.75
1018,10,2,2,2,9.959810615728212,1.4177021235414824,10.045057981772496,1.762842318735097,1.75
1019,10,2,2,2,10.045057981772496,1.762842318735097,10.73750015268538,2.161369072471598,1.75
1020,10,2,2,2,10.73750015268538,2.161369072471598,10.821027500070668,1.4871997272564428,1.75
1021,10,2,2,2,10.821027500070668,1.4871997272564428,10.920026265672869,1.9688742680341609,1.75
1022,10,2,2,2,10.920026265672869,1.9688742680341609,11.393596746913596,1.4693364425201585,1.75
1023,10,2,2,2,11.393596746913596,1.4693364425201585,12.201597764702385,1.513629508607375,1.75
1024,10,2,2,2,12.201597764702385,1.513629508607375,12.281186393692522,1.6164875163649493,1.75
1025,10,2,2,2,12.281186393692522,1.6164875163649493,12.367343244644982,1.7114334318496287,1.75
1026,10,2,2,2,12.367343244644982,1.7114334318496287,13.60881612727831,2.037522962448523,1.75
1027,10,2,2,2,13.60881612727831,2.037522962448523,13.703527131810642,1.8553319459941076,1.75
1028,10,2,0,2,13.703527131810642,1.8553319459941076,14.937429104522597,1.9400992766178329,1.75
1029,10,2,2,2,14.937429104522597,1.9400992766178329,16.12004595964286,1.2248180216609998,1.75
1030,10,2,2,2,16.12004595964286,1.2248180216609998,16.355325693180628,1.180247775141069,1.75
1031,10,2,2,2,16.355325693180628,1.180247775141069,17.822404578871403,1.7727439000436258,1.75
1032,10,2,2,2,17.822404578871403,1.7727439000436258,19.08952969998573,1.6366478907237452,1.75
1033,10,2,2,2,19.08952969998573,1.6366478907237452,19.345812772406774,1.284995467524911,1.75
1034,10,2,2,2,19.345812772406774,1.284995467524911,19.42062543526357,1.6486897953724498,1.75
1035,10,2,2,2,19.42062543526357,1.6486897953724498,19.511605937916496,1.614531269150286,1.75
1036,10,2,2,2,19.511605937916496,1.614531269150286,19.585476006665377,1.4864210770700466,1.75
1037,10,2,2,2,19.585476006665377,1.4864210770700466,19.67744649573261,1.9063890852756395,1.75
1038,10,2,2,2,19.67744649573261,1.9063890852756395,20.314272150721457,1.3054508661707698,1.75
1039,10,2,2,2,20.314272150721457,1.3054508661707698,20.399160609228492,1.897652967228583,1.75
1040,10,2,2,2,20.399160609228492,1.897652967228583,20.47319860623695,1.2933905542642137,1.75
1041,10,2,2,2,20.47319860623695,1.2933905542642137,20.54236950122206,1.4236834945202623,1.75
1042,10,2,2,2,20.54236950122206,1.4236834945202623,20.63397764549217,1.8583708833197967,1.75
1043,10,2,2,2,20.63397764549217,1.8583708833197967,20.70002743376158,1.0435834416094782,1.75
1044,10,2,2,2,20.70002743376158,1.0435834416094782,20.76416134185633,1.4946018389531073,1.75
1045,10,2,2,2,20.76416134185633,1.4946018389531073,20.814242813321684,0.791186577586572,1.75
1046,10,2,2,2,20.814242813321684,0.791186577586572,20.896519668905626,1.9968509691268528,1.75
1047,10,2,2,2,20.896519668905626,1.9968509691268528,20.99287259881949,1.7658481194882625,1.75
1048,10,2,2,2,20.99287259881949,1.7658481194882625,21.865195644234085,1.6853435135596502,1.75
1049,10,2,2,2,21.865195644234085,1.6853435135596502,22.826117209508105,1.2932026300181696,1.75
1050,10,2,2,2,22.826117209508105,1.2932026300181696,23.008664293196777,1.1454470620718324,1.75
1051,10,2,2,2,23.008664293196777,1.1454470620718324,23.06456775190104,1.1010444134441288,1.75
1052,10,2,2,2,23.06456775190104,1.1010444134441288,24.292221623733056,1.5033572139272031,1.75
1053,10,2,2,2,24.292221623733056,1.5033572139272031,25.711187922845557,1.5833551339650016,1.75
1054,10,2,2,2,25.711187922845557,1.5833551339650016,27.241534588885344,1.936467918297725,1.75
1055,10,2,2,2,27.241534588885344,1.936467918297725,27.33288650881577,1.5536858626137255,1.75
1056,10,2,2,2,27.33288650881577,1.5536858626137255,28.863630273799554,1.817872836560961,1.75
1057,10,2,2,2,28.863630273799554,1.817872836560961,29.59035508511329,1.3076704044921903,1.75
1058,10,2,2,2,29.59035508511329,1.3076704044921903,30.794935645670765,1.7765493747173446,1.75
1059,10,2,2,2,30.794935645670765,1.7765493747173446,30.87952341566192,1.5506730576620784,1.75
1060,10,2,2,2,30.87952341566192,1.5506730576620784,31.793776606810507,1.632312307638732,1.75
1061,10,2,2,2,31.793776606810507,1.632312307638732,33.21377818790358,1.5308947857037336,1.75
1062,10,2,2,2,33.21377818790358,1.5308947857037336,33.30209358520044,1.7857605585664942,1.75
1063,10,2,2,2,33.30209358520044,1.7857605585664942,34.73732578941381,2.050263709945116,1.75
1064,10,2,2,2,34.73732578941381,2.050263709945116,34.789729377813046,0.6962768945146145,1.75
1065,10,2,2,2,34.789729377813046,0.6962768945146145,34.83722795236784,1.1498496351194307,1.75
1066,10,2,2,2,34.83722795236784,1.1498496351194307,34.926283491594084,1.9550017899621617,1.75
1067,10,2,2,2,34.926283491594084,1.9550017899621617,35.00061096763019,1.139416422866843,1.75
1068,10,2,2,2,35.00061096763019,1.139416422866843,35.0288836662753,0.4836297976698083,1.75
1069,10,2,2,2,35.0288836662753,0.4836297976698083,35.76287065277785,1.1866357251260296,1.75
1070,10,2,2,2,35.76287065277785,1.1866357251260296,35.81725503471739,1.0834259131883732,1.75
1071,10,2,2,2,35.81725503471739,1.0834259131883732,36.86966040309877,1.8204493371669204,1.75
1072,10,2,2,2,36.86966040309877,1.8204493371669204,37.532532568135736,1.9926102036650004,1.75
1073,10,2,2,2,37.532532568135736,1.9926102036650004,39.14849852292785,1.8691058204865023,1.75
1074,10,2,2,2,39.14849852292785,1.8691058204865023,40.21629060482995,2.0968589659637105,1.75
1075,10,2,2,2,40.21629060482995,2.0968589659637105,41.63310594494762,1.5206829224739382,1.75
1076,10,2,2,2,41.63310594494762,1.5206829224739382,41.70907757867405,1.5062753390559076,1.75
1077,10,2,2,2,41.70907757867405,1.5062753390559076,42.35187209347772,1.6945523005990692,1.75
1078,10,2,2,2,42.35187209347772,1.6945523005990692,43.227344052676166,1.695749882253983,1.75
1079,10,2,2,2,43.227344052676166,1.695749882253983,44.67088509047517,1.4606334334091395,1.75
1080,10,2,2,2,44.67088509047517,1.4606334334091395,44.74862152271797,1.6072733296343342,1.75
1081,10,2,2,2,44.74862152271797,1.6072733296343342,44.84887604471092,2.003126410530475,1.75
1082,10,2,2,2,44.84887604471092,2.003126410530475,46.19635062313935,1.270381915354001,1.75
1083,10,2,2,2,46.19635062313935,1.270381915354001,46.26826969988957,1.434212685578896,1.75
1084,10,2,2,2,46.26826969988957,1.434212685578896,46.322195684604544,1.133987934991186,1.75
1085,10,2,2,2,46.322195684604544,1.133987934991186,47.69623854061884,1.602130291977272,1.75
1086,10,2,2,2,47.69623854061884,1.602130291977272,49.18361270754085,0.7840048579965347,1.75
1087,10,2,2,2,49.18361270754085,0.7840048579965347,49.24895301413299,1.5063381968874128,1.75
1088,10,2,2,2,49.24895301413299,1.5063381968874128,49.3013486348432,0.8834395871094896,1.75
1089,10,2,2,2,49.3013486348432,0.8834395871094896,49.36561934457593,1.431051643343134,1.75
1090,10,2,2,2,49.36561934457593,1.431051643343134,50.4672863668906,1.7416291199065843,1.75
1091,10,2,2,2,50.4672863668906,1.7416291199065843,50.5325428414993,1.3270742478813773,1.75
1092,10,2,2,2,50.5325428414993,1.3270742478813773,50.81441270358882,1.2205975832315037,1.75
1093,10,2,2,2,50.81441270358882,1.2205975832315037,50.868755428684366,1.2489022366123583,1.75
1094,10,2,2,2,50.868755428684366,1.2489022366123583,52.311532710460334,1.829849546044608,1.75
1095,10,2,2,2,52.311532710460334,1.829849546044608,53.24911271228377,1.7775771071574318,1.75
1096,10,2,2,2,53.24911271228377,1.7775771071574318,54.40623001769283,1.6616854939832817,1.75
1097,10,2,2,2,54.40623001769283,1.6616854939832817,54.93305882306944,1.1454168749597096,1.75
1098,10,2,2,2,54.93305882306944,1.1454168749597096,55.09768392971485,1.9629567121605265,1.75
1099,10,2,2,2,55.09768392971485,1.9629567121605265,55.761230084751375,2.0664658328852177,1.75
1100,11,2,1,1,-0.0082064607331502,-0.1018693021126963,0.0068167075365222,0.3945951670171889,2.35
1101,11,2,3,1,0.0068167075365222,0.3945951670171889,0.9044630542864832,1.8642299022764064,2.35
1102,11,2,2,1,0.9044630542864832,1.8642299022764064,0.99638232429229,1.6932953223339684,2.35
1103,11,2,2,1,0.99638232429229,1.6932953223339684,2.0420837567278265,1.2286015859019377,2.35
1104,11,2,2,2,2.0420837567278265,1.2286015859019377,2.5361232378343352,0.5941197771795023,2.35
1105,11,2,2,2,2.5361232378343352,0.5941197771795023,2.667484359046324,0.8887549953474936,2.35
1106,11,2,2,2,2.667484359046324,0.8887549953474936,2.694781903682933,0.5038835963692186,2.35
1107,11,2,2,2,2.694781903682933,0.5038835963692186,4.026702499355665,1.5648027716217132,2.35
1108,11,2,2,2,4.026702499355665,1.5648027716217132,5.207545227638607,1.1663451771285973,2.35
1109,11,2,2,2,5.207545227638607,1.1663451771285973,5.275135609574324,1.6339660126104003,2.35
1110,11,2,2,2,5.275135609574324,1.6339660126104003,6.592380163281445,2.4398452364474936,2.35
1111,11,2,2,2,6.592380163281445,2.4398452364474936,6.700490428413945,1.946221998633939,2.35
1112,11,2,2,2,6.700490428413945,1.946221998633939,8.26533739000793,2.2722672317454,2.35
1113,11,2,2,2,8.26533739000793,2.2722672317454,8.348952312967167,1.5591953372113991,2.35
1114,11,2,2,2,8.348952312967167,1.5591953372113991,8.94625976164117,2.130184982230555,2.35
1115,11,2,2,2,8.94625976164117,2.130184982230555,10.337231664134476,2.8831114948201044,2.35
1116,11,2,2,2,10.337231664134476,2.8831114948201044,10.457615110626946,2.123412019662456,2.35
1117,11,2,2,2,10.457615110626946,2.123412019662456,11.356598080830382,1.7728269139820314,2.35
1118,11,2,2,2,11.356598080830382,1.7728269139820314,11.656715622059195,2.177190092221526,2.35
1119,11,2,2,2,11.656715622059195,2.177190092221526,13.573238831168968,2.349410434487732,2.35
1120,11,2,2,2,13.573238831168968,2.349410434487732,13.677570468308064,1.9615382605318104,2.35
1121,11,2,2,2,13.677570468308064,1.9615382605318104,15.067867364415394,1.50253845407262,2.35
1122,11,2,2,2,15.067867364415394,1.50253845407262,15.7195342887159,2.4711554597516163,2.35
1123,11,2,2,2,15.7195342887159,2.4711554597516163,15.825063729555596,1.8816340966138612,2.35
1124,11,2,2,2,15.825063729555596,1.8816340966138612,16.60734246697322,1.320726475475382,2.35
1125,11,2,2,2,16.60734246697322,1.320726475475382,18.074736698574693,1.8064604018046264,2.35
1126,11,2,2,2,18.074736698574693,1.8064604018046264,19.31968399396603,2.7074946141755345,2.35
1127,11,2,2,2,19.31968399396603,2.7074946141755345,20.843297304781853,2.263939869786768,2.35
1128,11,2,2,2,20.843297304781853,2.263939869786768,22.187087924723727,1.8321978403887016,2.35
1129,11,2,2,2,22.187087924723727,1.8321978403887016,22.300159541020008,2.3536264401338545,2.35
1130,11,2,2,2,22.300159541020008,2.3536264401338545,22.8702429748524,2.2657641204207173,2.35
1131,11,2,2,2,22.8702429748524,2.2657641204207173,22.979926637303013,1.9898377041120452,2.35
1132,11,2,2,2,22.979926637303013,1.9898377041120452,23.096913435131874,2.3753775231835927,2.35
1133,11,2,2,2,23.096913435131874,2.3753775231835927,23.1926255457387,1.683660721940925,2.35
1134,11,2,2,2,23.1926255457387,1.683660721940925,23.29956962475379,2.27981474021978,2.35
1135,11,2,2,2,23.29956962475379,2.27981474021978,24.45494686341048,1.8840367372502715,2.35
1136,11,2,2,2,24.45494686341048,1.8840367372502715,24.530230977840716,1.4833205062982775,2.35
1137,11,2,2,2,24.530230977840716,1.4833205062982775,25.761115973230392,2.2345469329977616,2.35
1138,11,2,2,2,25.761115973230392,2.2345469329977616,27.137110306884225,2.1095511735700714,2.35
1139,11,2,2,2,27.137110306884225,2.1095511735700714,28.389674145410304,2.262241372301089,2.35
1140,11,2,2,2,28.389674145410304,2.262241372301089,29.192442244839864,2.3598100865700498,2.35
1141,11,2,2,2,29.192442244839864,2.3598100865700498,29.328664148485,2.7028043204789287,2.35
1142,11,2,2,2,29.328664148485,2.7028043204789287,29.438194602071786,2.049850276554946,2.35
1143,11,2,2,2,29.438194602071786,2.049850276554946,31.600605167440477,1.738989571549861,2.35
1144,11,2,2,2,31.600605167440477,1.738989571549861,31.713080370263462,2.316214096094759,2.35
1145,11,2,2,2,31.713080370263462,2.316214096094759,31.83879497747292,2.434636726150578,2.35
1146,11,2,2,2,31.83879497747292,2.434636726150578,31.952574472649083,2.161341221169525,2.35
1147,11,2,2,2,31.952574472649083,2.161341221169525,32.04283607999259,1.7701239614750404,2.35
1148,11,2,2,2,32.04283607999259,1.7701239614750404,32.76219503379817,2.273695728047559,2.35
1149,11,2,2,2,32.76219503379817,2.273695728047559,33.88079369312003,2.0218587801776065,2.35
1150,11,2,2,2,33.88079369312003,2.0218587801776065,35.90848598193261,1.1787307198640116,2.35
1151,11,2,2,2,35.90848598193261,1.1787307198640116,36.00436671522628,2.185546129110813,2.35
1152,11,2,2,2,36.00436671522628,2.185546129110813,36.09907002874648,1.7961866069208914,2.35
1153,11,2,2,2,36.09907002874648,1.7961866069208914,36.18302301508604,1.857553845363083,2.35
1154,11,2,2,2,36.18302301508604,1.857553845363083,37.69864363109422,2.4670536843277757,2.35
1155,11,2,2,2,37.69864363109422,2.4670536843277757,39.07610750375948,2.4567347233048658,2.35
1156,11,2,2,2,39.07610750375948,2.4567347233048658,40.25850004942907,2.348086879783814,2.35
1157,11,2,2,2,40.25850004942907,2.348086879783814,41.78752410602949,2.38381890064003,2.35
1158,11,2,2,2,41.78752410602949,2.38381890064003,41.90426047308453,2.1500936747698547,2.35
1159,11,2,2,2,41.90426047308453,2.1500936747698547,43.91155456128563,2.33804332676754,2.35
1160,11,2,2,2,43.91155456128563,2.33804332676754,44.02343960178992,2.243428958274757,2.35
1161,11,2,2,2,44.02343960178992,2.243428958274757,44.14837396174574,2.45907258171757,2.35
1162,11,2,2,2,44.14837396174574,2.45907258171757,44.26508311104167,2.311271169181849,2.35
1163,11,2,2,2,44.26508311104167,2.311271169181849,44.37992726968597,2.2365868025173445,2.35
1164,11,2,2,2,44.37992726968597,2.2365868025173445,46.42251314929951,2.3195493771786397,2.35
1165,11,2,2,2,46.42251314929951,2.3195493771786397,46.545549186830414,2.4285393627636984,2.35
1166,11,2,2,2,46.545549186830414,2.4285393627636984,46.67411444397017,2.497950540736592,2.35
1167,11,2,2,2,46.67411444397017,2.497950540736592,47.42625455566679,2.085460706940721,2.35
1168,11,2,2,2,47.42625455566679,2.085460706940721,49.34028461658225,2.062674459829768,2.35
1169,11,2,2,2,49.34028461658225,2.062674459829768,49.78506407322287,2.520551971900599,2.35
1170,11,2,2,2,49.78506407322287,2.520551971900599,49.86482750643848,1.258501016651749,2.35
1171,11,2,2,2,49.86482750643848,1.258501016651749,51.47596247447603,1.9953679113903555,2.35
1172,11,2,2,2,51.47596247447603,1.9953679113903555,53.38960937922469,1.838104604374144,2.35
1173,11,2,2,2,53.38960937922469,1.838104604374144,54.53975526967622,1.4774999226466003,2.35
1174,11,2,2,2,54.53975526967622,1.4774999226466003,54.61949435798818,1.4840986234971558,2.35
1175,11,2,2,2,54.61949435798818,1.4840986234971558,56.35891613945461,1.928102110760648,2.35
1176,11,2,2,2,56.35891613945461,1.928102110760648,57.47515435316272,2.5956494260055605,2.35
1177,11,2,2,2,57.47515435316272,2.5956494260055605,57.57815454775222,1.92542656993682,2.35
1178,11,2,2,2,57.57815454775222,1.92542656993682,58.54753720592932,2.8154033989611302,2.35
1179,11,2,2,2,58.54753720592932,2.8154033989611302,58.679137738858266,2.5535546187513094,2.35
1180,11,2,2,2,58.679137738858266,2.5535546187513094,59.9946883610834,2.3275847175003377,2.35
1181,11,2,2,2,59.9946883610834,2.3275847175003377,60.11758517694687,2.4528436599214003,2.35
1182,11,2,2,2,60.11758517694687,2.4528436599214003,61.58523333067648,2.2655559799320435,2.35
1183,11,2,2,2,61.58523333067648,2.2655559799320435,62.23135064998979,2.4989725406622605,2.35
1184,11,2,2,2,62.23135064998979,2.4989725406622605,62.31955125787873,1.5866832861816331,2.35
1185,11,2,2,2,62.31955125787873,1.5866832861816331,62.77606210749293,2.257905722512332,2.35
1186,11,2,2,2,62.77606210749293,2.257905722512332,64.60260541916878,2.073454305776163,2.35
1187,11,2,2,2,64.60260541916878,2.073454305776163,66.126602466552,1.99337479093009,2.35
1188,11,2,2,2,66.126602466552,1.99337479093009,66.35645491031245,2.553202945079538,2.35
1189,11,2,2,2,66.35645491031245,2.553202945079538,67.59694529895785,2.140066196142721,2.35
1190,11,2,2,2,67.59694529895785,2.140066196142721,68.73702799608245,1.858564304922184,2.35
1191,11,2,2,2,68.73702799608245,1.858564304922184,68.83832566450423,2.02956722441234,2.35
1192,11,2,2,2,68.83832566450423,2.02956722441234,69.75672594834377,2.024805422282039,2.35
1193,11,2,2,2,69.75672594834377,2.024805422282039,69.82048641371718,0.969772302963432,2.35
1194,11,2,2,2,69.82048641371718,0.969772302963432,69.88613971297309,1.5330877621579202,2.35
1195,11,2,2,2,69.88613971297309,1.5330877621579202,71.1879964852173,2.379596775086163,2.35
1196,11,2,2,2,71.1879964852173,2.379596775086163,71.31449131608457,2.4547842413561725,2.35
1197,11,2,2,2,71.31449131608457,2.4547842413561725,71.42499695189134,1.9907147448191644,2.35
1198,11,2,2,2,71.42499695189134,1.9907147448191644,71.88618033953877,2.360081154202929,2.35
1199,11,2,2,2,71.88618033953877,2.360081154202929,72.02323438339894,2.7534190578860147,2.35


==> data/multi_task_inference_result_dpmm/dpmm_cheetah/smooth/subgoals_ep0_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,0,1,-3.947867,-1.594647,-9.02
1,0,1,-3.780427,-1.579494,-9.02
2,0,1,-3.805100,-1.616623,-9.02
3,0,1,-4.076992,-1.691871,-9.02
4,0,1,-4.579414,-1.772685,-9.02
5,0,1,-5.239137,-1.815932,-9.02
6,0,1,-5.963278,-1.781909,-9.02
7,0,1,-6.667815,-1.651442,-9.02
8,0,1,-7.291868,-1.421699,-9.02
9,0,1,-7.805181,-1.120504,-9.02
10,0,1,-8.202866,-0.790590,-9.02
11,0,1,-8.484362,-0.481166,-9.02
12,0,1,-8.667138,-0.234873,-9.02
13,0,1,-8.774300,-0.078135,-9.02
14,0,1,-8.827750,-0.014390,-9.02
15,0,1,-8.849637,-0.022857,-9.02
16,0,1,-8.857793,-0.076259,-9.02
17,0,1,-8.862047,-0.138849,-9.02
18,0,1,-8.868824,-0.187861,-9.02
19,0,1,-8.878984,-0.210562,-9.02
20,0,1,-8.890604,-0.211087,-9.02
21,0,1,-8.902423,-0.203625,-9.02
22,0,1,-8.912898,-0.200504,-9.02
23,0,1,-8.920936,-0.210104,-9.02
24,0,1,-8.925799,-0.231983,-9.02
25,0,1,-8.927512,-0.257963,-9.02
26,0,1,-8.926296,-0.280217,-9.02
27,0,1,-8.922711,-0.296438,-9.02
28,0,1,-8.917740,-0.308308,-9.02
29,0,1,-8.913343,-0.322239,-9.02
30,0,1,-8.911631,-0.340631,-9.02
31,0,1,-8.914758,-0.364611,-9.02
32,0,1,-8.924567,-0.386767,-9.02
33,0,1,-8.941896,-0.396340,-9.02
34,0,1,-8.966373,-0.386855,-9.02
35,0,1,-8.996235,-0.348510,-9.02
36,0,1,-9.028301,-0.285314,-9.02
37,0,1,-9.058687,-0.206461,-9.02
38,0,1,-9.083501,-0.125863,-9.02
39,0,1,-9.100269,-0.054852,-9.02
40,0,1,-9.108138,-0.002659,-9.02
41,0,1,-9.108581,0.030347,-9.02
42,0,1,-9.104150,0.050466,-9.02
43,0,1,-9.097372,0.063442,-9.02
44,0,1,-9.090069,0.074242,-9.02
45,0,1,-9.082894,0.088451,-9.02
46,0,1,-9.075874,0.101001,-9.02
47,0,1,-9.069119,0.110871,-9.02
48,0,1,-9.062828,0.112906,-9.02
49,0,1,-9.057756,0.105223,-9.02
50,0,1,-9.054001,0.091100,-9.02
51,0,1,-9.051040,0.075381,-9.02
52,0,1,-9.047430,0.062800,-9.02
53,0,1,-9.041435,0.054788,-9.02
54,0,1,-9.031576,0.044660,-9.02
55,0,1,-9.017269,0.026276,-9.02
56,0,1,-8.999089,-0.007612,-9.02
57,0,1,-8.978689,-0.059374,-9.02
58,0,1,-8.958276,-0.124535,-9.02
59,0,1,-8.940188,-0.193835,-9.02
60,0,1,-8.926384,-0.256552,-9.02
61,0,1,-8.918170,-0.302585,-9.02
62,0,1,-8.915994,-0.327239,-9.02
63,0,1,-8.919309,-0.330513,-9.02
64,0,1,-8.927191,-0.323124,-9.02
65,0,1,-8.938473,-0.311293,-9.02
66,0,1,-8.952078,-0.305977,-9.02
67,0,1,-8.967559,-0.304600,-9.02
68,0,1,-8.984429,-0.299686,-9.02
69,0,1,-9.002429,-0.281583,-9.02
70,0,1,-9.021086,-0.242955,-9.02
71,0,1,-9.040373,-0.183659,-9.02
72,0,1,-9.060209,-0.108802,-9.02
73,0,1,-9.080615,-0.026773,-9.02
74,0,1,-9.101274,0.053967,-9.02
75,0,1,-9.121704,0.128866,-9.02
76,0,1,-9.140751,0.193267,-9.02
77,0,1,-9.157037,0.241082,-9.02
78,0,1,-9.169427,0.267880,-9.02
79,0,1,-9.176740,0.271713,-9.02
80,0,1,-9.178559,0.254818,-9.02
81,0,1,-9.175056,0.224012,-9.02
82,0,1,-9.167546,0.185740,-9.02
83,0,1,-9.158024,0.147830,-9.02
84,0,1,-9.148707,0.112386,-9.02
85,0,1,-9.140864,0.085691,-9.02
86,0,1,-9.134269,0.067063,-9.02
87,0,1,-9.127569,0.060087,-9.02
88,0,1,-9.118992,0.065349,-9.02
89,0,1,-9.107622,0.077136,-9.02
90,0,1,-9.093898,0.087486,-9.02
91,0,1,-9.079400,0.087542,-9.02
92,0,1,-9.065964,0.074597,-9.02
93,0,1,-9.054603,0.057535,-9.02
94,0,1,-9.045039,0.052107,-9.02
95,0,1,-9.036729,0.075393,-9.02
96,0,1,-9.029020,0.137667,-9.02
97,0,1,-9.021869,0.226144,-9.02
98,0,1,-9.016200,0.313611,-9.02
99,0,1,-9.012963,0.368481,-9.02


==> data/multi_task_inference_result_dpmm/dpmm_cheetah/smooth/subgoals_ep10_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
1000,10,2,1.158625,1.227081,1.75
1001,10,2,1.090267,1.232064,1.75
1002,10,2,1.088073,1.266375,1.75
1003,10,2,1.194511,1.318977,1.75
1004,10,2,1.430484,1.374075,1.75
1005,10,2,1.799092,1.418824,1.75
1006,10,2,2.289215,1.448544,1.75
1007,10,2,2.882053,1.467840,1.75
1008,10,2,3.557349,1.485146,1.75
1009,10,2,4.291582,1.507586,1.75
1010,10,2,5.061573,1.538219,1.75
1011,10,2,5.837937,1.570885,1.75
1012,10,2,6.593896,1.597934,1.75
1013,10,2,7.305170,1.614799,1.75
1014,10,2,7.953398,1.620732,1.75
1015,10,2,8.528859,1.620274,1.75
1016,10,2,9.029882,1.620705,1.75
1017,10,2,9.465780,1.627051,1.75
1018,10,2,9.851971,1.640314,1.75
1019,10,2,10.205936,1.658102,1.75
1020,10,2,10.547084,1.674511,1.75
1021,10,2,10.891340,1.685030,1.75
1022,10,2,11.251973,1.690647,1.75
1023,10,2,11.642724,1.693955,1.75
1024,10,2,12.074553,1.697463,1.75
1025,10,2,12.558775,1.700899,1.75
1026,10,2,13.105081,1.701635,1.75
1027,10,2,13.718860,1.694407,1.75
1028,10,2,14.397424,1.675549,1.75
1029,10,2,15.127991,1.646926,1.75
1030,10,2,15.886417,1.613503,1.75
1031,10,2,16.639705,1.584300,1.75
1032,10,2,17.351045,1.563332,1.75
1033,10,2,17.987880,1.553978,1.75
1034,10,2,18.529691,1.554709,1.75
1035,10,2,18.972481,1.560731,1.75
1036,10,2,19.326208,1.568288,1.75
1037,10,2,19.608959,1.571795,1.75
1038,10,2,19.841347,1.569817,1.75
1039,10,2,20.037336,1.559663,1.75
1040,10,2,20.206877,1.542255,1.75
1041,10,2,20.356478,1.519024,1.75
1042,10,2,20.490679,1.493881,1.75
1043,10,2,20.618878,1.472342,1.75
1044,10,2,20.756384,1.458941,1.75
1045,10,2,20.921258,1.454592,1.75
1046,10,2,21.133451,1.457769,1.75
1047,10,2,21.409976,1.462557,1.75
1048,10,2,21.766035,1.463851,1.75
1049,10,2,22.210187,1.460171,1.75
1050,10,2,22.748435,1.455166,1.75
1051,10,2,23.381016,1.456474,1.75
1052,10,2,24.104991,1.469553,1.75
1053,10,2,24.911141,1.495080,1.75
1054,10,2,25.780829,1.529262,1.75
1055,10,2,26.691257,1.563496,1.75
1056,10,2,27.615797,1.590325,1.75
1057,10,2,28.531684,1.606223,1.75
1058,10,2,29.422611,1.613616,1.75
1059,10,2,30.277997,1.612967,1.75
1060,10,2,31.090800,1.604957,1.75
1061,10,2,31.854103,1.589061,1.75
1062,10,2,32.556017,1.562154,1.75
1063,10,2,33.183667,1.522984,1.75
1064,10,2,33.727508,1.472709,1.75
1065,10,2,34.188821,1.415718,1.75
1066,10,2,34.583056,1.361191,1.75
1067,10,2,34.939129,1.318612,1.75
1068,10,2,35.296590,1.299734,1.75
1069,10,2,35.697325,1.312185,1.75
1070,10,2,36.177989,1.358368,1.75
1071,10,2,36.760888,1.430865,1.75
1072,10,2,37.449415,1.515420,1.75
1073,10,2,38.229977,1.594469,1.75
1074,10,2,39.073898,1.652653,1.75
1075,10,2,39.946190,1.684694,1.75
1076,10,2,40.812986,1.690589,1.75
1077,10,2,41.650534,1.678695,1.75
1078,10,2,42.445753,1.657106,1.75
1079,10,2,43.193607,1.631436,1.75
1080,10,2,43.896034,1.600740,1.75
1081,10,2,44.560590,1.564922,1.75
1082,10,2,45.198027,1.521843,1.75
1083,10,2,45.819701,1.472240,1.75
1084,10,2,46.433577,1.420118,1.75
1085,10,2,47.041167,1.371359,1.75
1086,10,2,47.636437,1.333682,1.75
1087,10,2,48.208528,1.311323,1.75
1088,10,2,48.747711,1.306292,1.75
1089,10,2,49.252935,1.316918,1.75
1090,10,2,49.734490,1.340690,1.75
1091,10,2,50.212995,1.372815,1.75
1092,10,2,50.710329,1.409005,1.75
1093,10,2,51.241790,1.448484,1.75
1094,10,2,51.809609,1.488323,1.75
1095,10,2,52.395296,1.526700,1.75
1096,10,2,52.959163,1.559808,1.75
1097,10,2,53.450724,1.586341,1.75
1098,10,2,53.816679,1.603738,1.75
1099,10,2,54.012589,1.613087,1.75


==> data/multi_task_inference_result_dpmm/dpmm_cheetah/smooth/subgoals_ep11_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
1100,11,2,1.710084,0.930994,2.35
1101,11,2,1.650205,0.966659,2.35
1102,11,2,1.682188,1.007237,2.35
1103,11,2,1.835632,1.041976,2.35
1104,11,2,2.117861,1.071240,2.35
1105,11,2,2.514715,1.102326,2.35
1106,11,2,3.007413,1.150357,2.35
1107,11,2,3.577801,1.227878,2.35
1108,11,2,4.208230,1.338247,2.35
1109,11,2,4.883081,1.473251,2.35
1110,11,2,5.590046,1.620218,2.35
1111,11,2,6.313246,1.760671,2.35
1112,11,2,7.041546,1.881631,2.35
1113,11,2,7.771115,1.977813,2.35
1114,11,2,8.499906,2.049173,2.35
1115,11,2,9.230644,2.096190,2.35
1116,11,2,9.968768,2.120084,2.35
1117,11,2,10.720307,2.124455,2.35
1118,11,2,11.488347,2.112263,2.35
1119,11,2,12.274490,2.088275,2.35
1120,11,2,13.077607,2.056743,2.35
1121,11,2,13.893735,2.024311,2.35
1122,11,2,14.725518,1.997710,2.35
1123,11,2,15.577955,1.981740,2.35
1124,11,2,16.460375,1.982019,2.35
1125,11,2,17.374636,1.997766,2.35
1126,11,2,18.309356,2.026961,2.35
1127,11,2,19.239229,2.062844,2.35
1128,11,2,20.124224,2.095716,2.35
1129,11,2,20.927529,2.118630,2.35
1130,11,2,21.624239,2.127270,2.35
1131,11,2,22.214692,2.121666,2.35
1132,11,2,22.720664,2.104408,2.35
1133,11,2,23.183376,2.080291,2.35
1134,11,2,23.650649,2.056795,2.35
1135,11,2,24.166929,2.040992,2.35
1136,11,2,24.759236,2.039273,2.35
1137,11,2,25.435598,2.054632,2.35
1138,11,2,26.182826,2.085687,2.35
1139,11,2,26.972840,2.124714,2.35
1140,11,2,27.772461,2.162172,2.35
1141,11,2,28.550265,2.189618,2.35
1142,11,2,29.285767,2.201398,2.35
1143,11,2,29.966934,2.198207,2.35
1144,11,2,30.593765,2.182533,2.35
1145,11,2,31.176625,2.156553,2.35
1146,11,2,31.736275,2.123706,2.35
1147,11,2,32.299822,2.085213,2.35
1148,11,2,32.890843,2.043581,2.35
1149,11,2,33.525347,2.005837,2.35
1150,11,2,34.205428,1.979677,2.35
1151,11,2,34.928160,1.973487,2.35
1152,11,2,35.688498,1.991444,2.35
1153,11,2,36.488199,2.033126,2.35
1154,11,2,37.332454,2.090568,2.35
1155,11,2,38.225157,2.152492,2.35
1156,11,2,39.157483,2.208921,2.35
1157,11,2,40.103012,2.253057,2.35
1158,11,2,41.026576,2.282995,2.35
1159,11,2,41.894382,2.300112,2.35
1160,11,2,42.686426,2.309460,2.35
1161,11,2,43.399412,2.315505,2.35
1162,11,2,44.050229,2.317252,2.35
1163,11,2,44.667327,2.316809,2.35
1164,11,2,45.282095,2.310797,2.35
1165,11,2,45.919982,2.295170,2.35
1166,11,2,46.598980,2.266832,2.35
1167,11,2,47.331626,2.223447,2.35
1168,11,2,48.123759,2.165383,2.35
1169,11,2,48.978010,2.095381,2.35
1170,11,2,49.892262,2.021843,2.35
1171,11,2,50.860328,1.954920,2.35
1172,11,2,51.868396,1.906081,2.35
1173,11,2,52.894000,1.886339,2.35
1174,11,2,53.912644,1.901624,2.35
1175,11,2,54.898512,1.952007,2.35
1176,11,2,55.834565,2.028662,2.35
1177,11,2,56.711965,2.118797,2.35
1178,11,2,57.533756,2.205576,2.35
1179,11,2,58.310876,2.273738,2.35
1180,11,2,59.059328,2.314276,2.35
1181,11,2,59.795986,2.325208,2.35
1182,11,2,60.534836,2.309015,2.35
1183,11,2,61.288315,2.275720,2.35
1184,11,2,62.068870,2.235686,2.35
1185,11,2,62.884234,2.196242,2.35
1186,11,2,63.734080,2.162666,2.35
1187,11,2,64.611351,2.134745,2.35
1188,11,2,65.496240,2.108075,2.35
1189,11,2,66.361170,2.074982,2.35
1190,11,2,67.180174,2.034241,2.35
1191,11,2,67.931745,1.988665,2.35
1192,11,2,68.606063,1.946913,2.35
1193,11,2,69.201493,1.922029,2.35
1194,11,2,69.723488,1.923128,2.35
1195,11,2,70.175090,1.952354,2.35
1196,11,2,70.555504,2.001260,2.35
1197,11,2,70.856853,2.058272,2.35
1198,11,2,71.067448,2.107107,2.35
1199,11,2,71.177110,2.134482,2.35


==> data/multi_task_inference_result_dpmm/dpmm_cheetah/smooth/subgoals_ep1_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
100,1,1,-2.040352,-1.401441,-5.1000000000000005
101,1,1,-2.002815,-1.385949,-5.1000000000000005
102,1,1,-2.033677,-1.409877,-5.1000000000000005
103,1,1,-2.149804,-1.466113,-5.1000000000000005
104,1,1,-2.348239,-1.530786,-5.1000000000000005
105,1,1,-2.609929,-1.575656,-5.1000000000000005
106,1,1,-2.909006,-1.578576,-5.1000000000000005
107,1,1,-3.218265,-1.529595,-5.1000000000000005
108,1,1,-3.515197,-1.435096,-5.1000000000000005
109,1,1,-3.781344,-1.317015,-5.1000000000000005
110,1,1,-4.009776,-1.200976,-5.1000000000000005
111,1,1,-4.196190,-1.104655,-5.1000000000000005
112,1,1,-4.348864,-1.036095,-5.1000000000000005
113,1,1,-4.481015,-0.985348,-5.1000000000000005
114,1,1,-4.603955,-0.933599,-5.1000000000000005
115,1,1,-4.724836,-0.862257,-5.1000000000000005
116,1,1,-4.844617,-0.760246,-5.1000000000000005
117,1,1,-4.959638,-0.625253,-5.1000000000000005
118,1,1,-5.062083,-0.468611,-5.1000000000000005
119,1,1,-5.145158,-0.305327,-5.1000000000000005
120,1,1,-5.204216,-0.147387,-5.1000000000000005
121,1,1,-5.237909,-0.006301,-5.1000000000000005
122,1,1,-5.248133,0.110618,-5.1000000000000005
123,1,1,-5.239256,0.201988,-5.1000000000000005
124,1,1,-5.217447,0.269168,-5.1000000000000005
125,1,1,-5.189394,0.311272,-5.1000000000000005
126,1,1,-5.161244,0.330596,-5.1000000000000005
127,1,1,-5.137373,0.323582,-5.1000000000000005
128,1,1,-5.120876,0.290114,-5.1000000000000005
129,1,1,-5.112390,0.230797,-5.1000000000000005
130,1,1,-5.111208,0.153236,-5.1000000000000005
131,1,1,-5.116048,0.066896,-5.1000000000000005
132,1,1,-5.125237,-0.016117,-5.1000000000000005
133,1,1,-5.137060,-0.086443,-5.1000000000000005
134,1,1,-5.149405,-0.140093,-5.1000000000000005
135,1,1,-5.159965,-0.173669,-5.1000000000000005
136,1,1,-5.167354,-0.193135,-5.1000000000000005
137,1,1,-5.171428,-0.199861,-5.1000000000000005
138,1,1,-5.173563,-0.199641,-5.1000000000000005
139,1,1,-5.176380,-0.200866,-5.1000000000000005
140,1,1,-5.182721,-0.203169,-5.1000000000000005
141,1,1,-5.194063,-0.203334,-5.1000000000000005
142,1,1,-5.209873,-0.192065,-5.1000000000000005
143,1,1,-5.227559,-0.159071,-5.1000000000000005
144,1,1,-5.243954,-0.103095,-5.1000000000000005
145,1,1,-5.256403,-0.032533,-5.1000000000000005
146,1,1,-5.263870,0.034368,-5.1000000000000005
147,1,1,-5.267142,0.077615,-5.1000000000000005
148,1,1,-5.268049,0.087483,-5.1000000000000005
149,1,1,-5.268830,0.063775,-5.1000000000000005
150,1,1,-5.270883,0.019325,-5.1000000000000005
151,1,1,-5.274770,-0.030427,-5.1000000000000005
152,1,1,-5.280318,-0.069098,-5.1000000000000005
153,1,1,-5.286800,-0.088789,-5.1000000000000005
154,1,1,-5.292897,-0.088938,-5.1000000000000005
155,1,1,-5.296918,-0.072431,-5.1000000000000005
156,1,1,-5.296913,-0.045400,-5.1000000000000005
157,1,1,-5.291218,-0.016959,-5.1000000000000005
158,1,1,-5.278996,0.006340,-5.1000000000000005
159,1,1,-5.260936,0.015772,-5.1000000000000005
160,1,1,-5.239485,0.008800,-5.1000000000000005
161,1,1,-5.218044,-0.013360,-5.1000000000000005
162,1,1,-5.200053,-0.045436,-5.1000000000000005
163,1,1,-5.187934,-0.075027,-5.1000000000000005
164,1,1,-5.182841,-0.094572,-5.1000000000000005
165,1,1,-5.184659,-0.096426,-5.1000000000000005
166,1,1,-5.192443,-0.081252,-5.1000000000000005
167,1,1,-5.204596,-0.055621,-5.1000000000000005
168,1,1,-5.219125,-0.025819,-5.1000000000000005
169,1,1,-5.233571,0.002386,-5.1000000000000005
170,1,1,-5.245215,0.022798,-5.1000000000000005
171,1,1,-5.251706,0.032877,-5.1000000000000005
172,1,1,-5.251640,0.032805,-5.1000000000000005
173,1,1,-5.245026,0.024473,-5.1000000000000005
174,1,1,-5.233079,0.013165,-5.1000000000000005
175,1,1,-5.218001,0.006114,-5.1000000000000005
176,1,1,-5.202199,0.010602,-5.1000000000000005
177,1,1,-5.187616,0.030626,-5.1000000000000005
178,1,1,-5.175374,0.062217,-5.1000000000000005
179,1,1,-5.165617,0.094223,-5.1000000000000005
180,1,1,-5.157980,0.117220,-5.1000000000000005
181,1,1,-5.152015,0.124143,-5.1000000000000005
182,1,1,-5.147877,0.111997,-5.1000000000000005
183,1,1,-5.146212,0.087738,-5.1000000000000005
184,1,1,-5.147844,0.059571,-5.1000000000000005
185,1,1,-5.153184,0.034282,-5.1000000000000005
186,1,1,-5.161777,0.012057,-5.1000000000000005
187,1,1,-5.172389,-0.007555,-5.1000000000000005
188,1,1,-5.183452,-0.028163,-5.1000000000000005
189,1,1,-5.193474,-0.047124,-5.1000000000000005
190,1,1,-5.201230,-0.057707,-5.1000000000000005
191,1,1,-5.206071,-0.053747,-5.1000000000000005
192,1,1,-5.207741,-0.033697,-5.1000000000000005
193,1,1,-5.206521,-0.002540,-5.1000000000000005
194,1,1,-5.203232,0.029439,-5.1000000000000005
195,1,1,-5.198995,0.052356,-5.1000000000000005
196,1,1,-5.195169,0.062026,-5.1000000000000005
197,1,1,-5.192419,0.061061,-5.1000000000000005
198,1,1,-5.190870,0.055947,-5.1000000000000005
199,1,1,-5.190260,0.050318,-5.1000000000000005


==> data/multi_task_inference_result_dpmm/dpmm_cheetah/smooth/subgoals_ep2_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
200,2,1,-1.351673,-0.657330,-3.14
201,2,1,-1.284397,-0.690773,-3.14
202,2,1,-1.286098,-0.790379,-3.14
203,2,1,-1.378569,-0.904470,-3.14
204,2,1,-1.553421,-0.972304,-3.14
205,2,1,-1.780667,-0.945866,-3.14
206,2,1,-2.018027,-0.815457,-3.14
207,2,1,-2.226139,-0.610405,-3.14
208,2,1,-2.377840,-0.385335,-3.14
209,2,1,-2.465045,-0.194582,-3.14
210,2,1,-2.497385,-0.076257,-3.14
211,2,1,-2.493315,-0.043773,-3.14
212,2,1,-2.478800,-0.078835,-3.14
213,2,1,-2.475166,-0.155734,-3.14
214,2,1,-2.496515,-0.243028,-3.14
215,2,1,-2.545199,-0.318451,-3.14
216,2,1,-2.615348,-0.369102,-3.14
217,2,1,-2.696580,-0.388433,-3.14
218,2,1,-2.778933,-0.373235,-3.14
219,2,1,-2.853266,-0.325454,-3.14
220,2,1,-2.914571,-0.249521,-3.14
221,2,1,-2.961545,-0.153921,-3.14
222,2,1,-2.995742,-0.050781,-3.14
223,2,1,-3.021077,0.044151,-3.14
224,2,1,-3.041987,0.115442,-3.14
225,2,1,-3.061980,0.157021,-3.14
226,2,1,-3.082555,0.170122,-3.14
227,2,1,-3.103783,0.163435,-3.14
228,2,1,-3.123610,0.149142,-3.14
229,2,1,-3.140021,0.137832,-3.14
230,2,1,-3.151446,0.134302,-3.14
231,2,1,-3.157949,0.135344,-3.14
232,2,1,-3.160841,0.135789,-3.14
233,2,1,-3.162421,0.124779,-3.14
234,2,1,-3.165174,0.094044,-3.14
235,2,1,-3.170908,0.041224,-3.14
236,2,1,-3.180234,-0.027884,-3.14
237,2,1,-3.192250,-0.097955,-3.14
238,2,1,-3.205235,-0.146142,-3.14
239,2,1,-3.216614,-0.154905,-3.14
240,2,1,-3.224150,-0.116939,-3.14
241,2,1,-3.226737,-0.040710,-3.14
242,2,1,-3.224536,0.054239,-3.14
243,2,1,-3.218837,0.144880,-3.14
244,2,1,-3.211639,0.215632,-3.14
245,2,1,-3.204740,0.262120,-3.14
246,2,1,-3.199393,0.283925,-3.14
247,2,1,-3.196479,0.288079,-3.14
248,2,1,-3.196034,0.279108,-3.14
249,2,1,-3.197633,0.258356,-3.14
250,2,1,-3.200442,0.224791,-3.14
251,2,1,-3.203432,0.176420,-3.14
252,2,1,-3.205719,0.112360,-3.14
253,2,1,-3.206971,0.036020,-3.14
254,2,1,-3.207452,-0.042052,-3.14
255,2,1,-3.207696,-0.105022,-3.14
256,2,1,-3.207863,-0.132271,-3.14
257,2,1,-3.207249,-0.112597,-3.14
258,2,1,-3.204599,-0.047166,-3.14
259,2,1,-3.198617,0.046068,-3.14
260,2,1,-3.188775,0.138093,-3.14
261,2,1,-3.175881,0.202789,-3.14
262,2,1,-3.161868,0.224763,-3.14
263,2,1,-3.149271,0.203263,-3.14
264,2,1,-3.140641,0.152428,-3.14
265,2,1,-3.137872,0.093576,-3.14
266,2,1,-3.141736,0.041637,-3.14
267,2,1,-3.151885,0.009696,-3.14
268,2,1,-3.166786,-0.001835,-3.14
269,2,1,-3.184134,0.003193,-3.14
270,2,1,-3.201277,0.017888,-3.14
271,2,1,-3.216008,0.035550,-3.14
272,2,1,-3.227011,0.050464,-3.14
273,2,1,-3.233572,0.064016,-3.14
274,2,1,-3.235567,0.075925,-3.14
275,2,1,-3.233320,0.085976,-3.14
276,2,1,-3.227689,0.092008,-3.14
277,2,1,-3.220050,0.086317,-3.14
278,2,1,-3.212328,0.067449,-3.14
279,2,1,-3.206488,0.035135,-3.14
280,2,1,-3.203879,-0.004802,-3.14
281,2,1,-3.204383,-0.041241,-3.14
282,2,1,-3.206680,-0.065848,-3.14
283,2,1,-3.208877,-0.072429,-3.14
284,2,1,-3.209274,-0.063012,-3.14
285,2,1,-3.207762,-0.043373,-3.14
286,2,1,-3.205222,-0.021681,-3.14
287,2,1,-3.203080,-0.004907,-3.14
288,2,1,-3.202711,0.002068,-3.14
289,2,1,-3.204781,-0.001659,-3.14
290,2,1,-3.209122,-0.014644,-3.14
291,2,1,-3.215346,-0.031051,-3.14
292,2,1,-3.223224,-0.047880,-3.14
293,2,1,-3.232232,-0.060019,-3.14
294,2,1,-3.241486,-0.068501,-3.14
295,2,1,-3.249756,-0.071659,-3.14
296,2,1,-3.255777,-0.070095,-3.14
297,2,1,-3.258946,-0.067931,-3.14
298,2,1,-3.260005,-0.064350,-3.14
299,2,1,-3.260013,-0.062730,-3.14


==> data/multi_task_inference_result_dpmm/dpmm_cheetah/smooth/subgoals_ep3_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
300,3,0,1.440486,0.448499,3.14
301,3,0,1.360308,0.494206,3.14
302,3,0,1.366851,0.578595,3.14
303,3,0,1.481119,0.658582,3.14
304,3,0,1.688434,0.690821,3.14
305,3,0,1.948795,0.649701,3.14
306,3,0,2.216654,0.538754,3.14
307,3,0,2.453177,0.385593,3.14
308,3,0,2.637778,0.230204,3.14
309,3,0,2.767961,0.104772,3.14
310,3,0,2.854720,0.026157,3.14
311,3,0,2.910527,-0.005726,3.14
312,3,0,2.950424,-0.004855,3.14
313,3,0,2.984510,0.012820,3.14
314,3,0,3.017190,0.031864,3.14
315,3,0,3.049897,0.042732,3.14
316,3,0,3.079644,0.037814,3.14
317,3,0,3.103547,0.017384,3.14
318,3,0,3.119951,-0.015051,3.14
319,3,0,3.128697,-0.050170,3.14
320,3,0,3.131217,-0.078152,3.14
321,3,0,3.129907,-0.094332,3.14
322,3,0,3.127035,-0.100218,3.14
323,3,0,3.124016,-0.104546,3.14
324,3,0,3.121245,-0.113964,3.14
325,3,0,3.118162,-0.133070,3.14
326,3,0,3.114275,-0.154582,3.14
327,3,0,3.109141,-0.169693,3.14
328,3,0,3.102763,-0.167929,3.14
329,3,0,3.095766,-0.144801,3.14
330,3,0,3.088833,-0.102076,3.14
331,3,0,3.082655,-0.047732,3.14
332,3,0,3.077651,0.006156,3.14
333,3,0,3.074285,0.050303,3.14
334,3,0,3.072747,0.078353,3.14
335,3,0,3.073150,0.092086,3.14
336,3,0,3.076304,0.095160,3.14
337,3,0,3.082669,0.095781,3.14
338,3,0,3.092318,0.098792,3.14
339,3,0,3.104517,0.107243,3.14
340,3,0,3.117527,0.120120,3.14
341,3,0,3.129090,0.134404,3.14
342,3,0,3.136877,0.146328,3.14
343,3,0,3.139404,0.150882,3.14
344,3,0,3.136164,0.144924,3.14
345,3,0,3.127274,0.122461,3.14
346,3,0,3.112948,0.084550,3.14
347,3,0,3.093466,0.034921,3.14
348,3,0,3.069292,-0.018066,3.14
349,3,0,3.041890,-0.064390,3.14
350,3,0,3.013570,-0.097629,3.14
351,3,0,2.987388,-0.114567,3.14
352,3,0,2.966262,-0.118043,3.14
353,3,0,2.952656,-0.112426,3.14
354,3,0,2.947832,-0.099173,3.14
355,3,0,2.951740,-0.079110,3.14
356,3,0,2.963990,-0.052892,3.14
357,3,0,2.983624,-0.020947,3.14
358,3,0,3.009238,0.007780,3.14
359,3,0,3.039058,0.025918,3.14
360,3,0,3.070834,0.025134,3.14
361,3,0,3.102145,0.003082,3.14
362,3,0,3.130513,-0.034619,3.14
363,3,0,3.153990,-0.074907,3.14
364,3,0,3.171679,-0.103423,3.14
365,3,0,3.183926,-0.106958,3.14
366,3,0,3.192081,-0.081122,3.14
367,3,0,3.198035,-0.029287,3.14
368,3,0,3.203165,0.034681,3.14
369,3,0,3.208226,0.094467,3.14
370,3,0,3.212730,0.134570,3.14
371,3,0,3.215507,0.148036,3.14
372,3,0,3.215314,0.137029,3.14
373,3,0,3.211445,0.108997,3.14
374,3,0,3.204195,0.078423,3.14
375,3,0,3.194712,0.053101,3.14
376,3,0,3.184814,0.034826,3.14
377,3,0,3.176753,0.024057,3.14
378,3,0,3.172627,0.014411,3.14
379,3,0,3.173858,0.000778,3.14
380,3,0,3.180913,-0.017400,3.14
381,3,0,3.193036,-0.040710,3.14
382,3,0,3.208162,-0.067788,3.14
383,3,0,3.223614,-0.092906,3.14
384,3,0,3.236611,-0.113265,3.14
385,3,0,3.244913,-0.124594,3.14
386,3,0,3.247246,-0.127099,3.14
387,3,0,3.243420,-0.121218,3.14
388,3,0,3.233902,-0.114159,3.14
389,3,0,3.219703,-0.115046,3.14
390,3,0,3.201957,-0.132584,3.14
391,3,0,3.181875,-0.169001,3.14
392,3,0,3.160644,-0.217742,3.14
393,3,0,3.139231,-0.267162,3.14
394,3,0,3.118835,-0.299409,3.14
395,3,0,3.100530,-0.304586,3.14
396,3,0,3.085298,-0.281827,3.14
397,3,0,3.073791,-0.240318,3.14
398,3,0,3.066223,-0.196854,3.14
399,3,0,3.062471,-0.170933,3.14


==> data/multi_task_inference_result_dpmm/dpmm_cheetah/smooth/subgoals_ep4_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
400,4,0,1.513991,1.300092,5.1000000000000005
401,4,0,1.424310,1.278211,5.1000000000000005
402,4,0,1.423056,1.290163,5.1000000000000005
403,4,0,1.552978,1.332623,5.1000000000000005
404,4,0,1.823015,1.388719,5.1000000000000005
405,4,0,2.211661,1.430495,5.1000000000000005
406,4,0,2.676492,1.429963,5.1000000000000005
407,4,0,3.170383,1.371232,5.1000000000000005
408,4,0,3.647551,1.252915,5.1000000000000005
409,4,0,4.071412,1.087799,5.1000000000000005
410,4,0,4.422462,0.896653,5.1000000000000005
411,4,0,4.688567,0.699505,5.1000000000000005
412,4,0,4.875115,0.509296,5.1000000000000005
413,4,0,4.995159,0.334588,5.1000000000000005
414,4,0,5.065033,0.175964,5.1000000000000005
415,4,0,5.098445,0.030686,5.1000000000000005
416,4,0,5.107987,-0.099102,5.1000000000000005
417,4,0,5.101243,-0.211050,5.1000000000000005
418,4,0,5.083042,-0.300206,5.1000000000000005
419,4,0,5.058115,-0.363205,5.1000000000000005
420,4,0,5.030725,-0.395708,5.1000000000000005
421,4,0,5.004003,-0.394778,5.1000000000000005
422,4,0,4.980690,-0.363596,5.1000000000000005
423,4,0,4.962659,-0.308494,5.1000000000000005
424,4,0,4.950736,-0.240223,5.1000000000000005
425,4,0,4.944675,-0.168240,5.1000000000000005
426,4,0,4.943389,-0.100788,5.1000000000000005
427,4,0,4.945545,-0.040658,5.1000000000000005
428,4,0,4.949785,0.012052,5.1000000000000005
429,4,0,4.955183,0.058343,5.1000000000000005
430,4,0,4.961405,0.097929,5.1000000000000005
431,4,0,4.968400,0.130284,5.1000000000000005
432,4,0,4.976294,0.154507,5.1000000000000005
433,4,0,4.985126,0.170486,5.1000000000000005
434,4,0,4.994857,0.179133,5.1000000000000005
435,4,0,5.005201,0.179863,5.1000000000000005
436,4,0,5.015961,0.172564,5.1000000000000005
437,4,0,5.026926,0.158032,5.1000000000000005
438,4,0,5.038104,0.139885,5.1000000000000005
439,4,0,5.049367,0.120999,5.1000000000000005
440,4,0,5.060193,0.104858,5.1000000000000005
441,4,0,5.069696,0.089812,5.1000000000000005
442,4,0,5.076901,0.071220,5.1000000000000005
443,4,0,5.080988,0.043015,5.1000000000000005
444,4,0,5.081927,0.000334,5.1000000000000005
445,4,0,5.080678,-0.054977,5.1000000000000005
446,4,0,5.078932,-0.116679,5.1000000000000005
447,4,0,5.078622,-0.172620,5.1000000000000005
448,4,0,5.080998,-0.213233,5.1000000000000005
449,4,0,5.086327,-0.231483,5.1000000000000005
450,4,0,5.093769,-0.224658,5.1000000000000005
451,4,0,5.101405,-0.201794,5.1000000000000005
452,4,0,5.107004,-0.171800,5.1000000000000005
453,4,0,5.108866,-0.144829,5.1000000000000005
454,4,0,5.106598,-0.125603,5.1000000000000005
455,4,0,5.101358,-0.110718,5.1000000000000005
456,4,0,5.095661,-0.091567,5.1000000000000005
457,4,0,5.092506,-0.061676,5.1000000000000005
458,4,0,5.093991,-0.018984,5.1000000000000005
459,4,0,5.100445,0.028879,5.1000000000000005
460,4,0,5.110002,0.070005,5.1000000000000005
461,4,0,5.119148,0.092321,5.1000000000000005
462,4,0,5.124344,0.090344,5.1000000000000005
463,4,0,5.122955,0.067215,5.1000000000000005
464,4,0,5.114300,0.033941,5.1000000000000005
465,4,0,5.099875,0.003336,5.1000000000000005
466,4,0,5.082328,-0.014003,5.1000000000000005
467,4,0,5.064953,-0.011036,5.1000000000000005
468,4,0,5.050548,0.009825,5.1000000000000005
469,4,0,5.040828,0.038454,5.1000000000000005
470,4,0,5.036282,0.065639,5.1000000000000005
471,4,0,5.035873,0.079035,5.1000000000000005
472,4,0,5.037445,0.072777,5.1000000000000005
473,4,0,5.038367,0.046005,5.1000000000000005
474,4,0,5.036262,0.005650,5.1000000000000005
475,4,0,5.030098,-0.037198,5.1000000000000005
476,4,0,5.020537,-0.067671,5.1000000000000005
477,4,0,5.010043,-0.074292,5.1000000000000005
478,4,0,5.001726,-0.053068,5.1000000000000005
479,4,0,4.998207,-0.008919,5.1000000000000005
480,4,0,5.000810,0.046023,5.1000000000000005
481,4,0,5.008880,0.094482,5.1000000000000005
482,4,0,5.020770,0.126314,5.1000000000000005
483,4,0,5.034098,0.135827,5.1000000000000005
484,4,0,5.046805,0.127121,5.1000000000000005
485,4,0,5.057972,0.108065,5.1000000000000005
486,4,0,5.067429,0.085568,5.1000000000000005
487,4,0,5.075677,0.063398,5.1000000000000005
488,4,0,5.083589,0.043098,5.1000000000000005
489,4,0,5.091751,0.022500,5.1000000000000005
490,4,0,5.100213,0.001532,5.1000000000000005
491,4,0,5.108573,-0.016889,5.1000000000000005
492,4,0,5.116242,-0.027756,5.1000000000000005
493,4,0,5.122917,-0.026287,5.1000000000000005
494,4,0,5.128663,-0.011182,5.1000000000000005
495,4,0,5.133859,0.014268,5.1000000000000005
496,4,0,5.138781,0.041874,5.1000000000000005
497,4,0,5.143362,0.065273,5.1000000000000005
498,4,0,5.147101,0.080777,5.1000000000000005
499,4,0,5.149255,0.087789,5.1000000000000005


==> data/multi_task_inference_result_dpmm/dpmm_cheetah/smooth/subgoals_ep5_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
500,5,0,1.288994,0.880233,9.02
501,5,0,1.230087,0.911171,9.02
502,5,0,1.245976,0.974851,9.02
503,5,0,1.356468,1.049604,9.02
504,5,0,1.558961,1.113891,9.02
505,5,0,1.834060,1.155465,9.02
506,5,0,2.162548,1.177416,9.02
507,5,0,2.530457,1.191196,9.02
508,5,0,2.933954,1.212391,9.02
509,5,0,3.372684,1.255958,9.02
510,5,0,3.846221,1.325274,9.02
511,5,0,4.345446,1.417310,9.02
512,5,0,4.858845,1.522455,9.02
513,5,0,5.373147,1.628250,9.02
514,5,0,5.873043,1.718463,9.02
515,5,0,6.344234,1.779920,9.02
516,5,0,6.774433,1.802142,9.02
517,5,0,7.155490,1.778756,9.02
518,5,0,7.485074,1.708991,9.02
519,5,0,7.767328,1.592291,9.02
520,5,0,8.009694,1.432697,9.02
521,5,0,8.220464,1.237382,9.02
522,5,0,8.404844,1.018992,9.02
523,5,0,8.563241,0.798716,9.02
524,5,0,8.694831,0.595920,9.02
525,5,0,8.798168,0.426537,9.02
526,5,0,8.875836,0.299201,9.02
527,5,0,8.930906,0.213219,9.02
528,5,0,8.968654,0.159978,9.02
529,5,0,8.993937,0.131895,9.02
530,5,0,9.011171,0.123500,9.02
531,5,0,9.023754,0.129007,9.02
532,5,0,9.033857,0.145913,9.02
533,5,0,9.043120,0.167297,9.02
534,5,0,9.051702,0.180835,9.02
535,5,0,9.058203,0.178081,9.02
536,5,0,9.060504,0.148747,9.02
537,5,0,9.056075,0.091055,9.02
538,5,0,9.042540,0.011898,9.02
539,5,0,9.019049,-0.073096,9.02
540,5,0,8.986340,-0.141769,9.02
541,5,0,8.947736,-0.175192,9.02
542,5,0,8.908489,-0.162129,9.02
543,5,0,8.874940,-0.102129,9.02
544,5,0,8.853558,-0.007444,9.02
545,5,0,8.848333,0.097450,9.02
546,5,0,8.859069,0.184420,9.02
547,5,0,8.880810,0.233924,9.02
548,5,0,8.905055,0.238307,9.02
549,5,0,8.922630,0.204036,9.02
550,5,0,8.927149,0.152522,9.02
551,5,0,8.917624,0.107264,9.02
552,5,0,8.898221,0.086804,9.02
553,5,0,8.876696,0.099095,9.02
554,5,0,8.861003,0.135482,9.02
555,5,0,8.856675,0.183078,9.02
556,5,0,8.865649,0.224742,9.02
557,5,0,8.886163,0.247768,9.02
558,5,0,8.913496,0.243730,9.02
559,5,0,8.942021,0.212799,9.02
560,5,0,8.966025,0.161511,9.02
561,5,0,8.981745,0.101200,9.02
562,5,0,8.988411,0.044544,9.02
563,5,0,8.987527,0.001937,9.02
564,5,0,8.982864,-0.021122,9.02
565,5,0,8.978785,-0.027169,9.02
566,5,0,8.978233,-0.026084,9.02
567,5,0,8.982822,-0.027659,9.02
568,5,0,8.992556,-0.040485,9.02
569,5,0,9.006076,-0.068125,9.02
570,5,0,9.020945,-0.110432,9.02
571,5,0,9.034453,-0.161707,9.02
572,5,0,9.043799,-0.214444,9.02
573,5,0,9.047122,-0.257513,9.02
574,5,0,9.043986,-0.279929,9.02
575,5,0,9.035810,-0.276839,9.02
576,5,0,9.025312,-0.245742,9.02
577,5,0,9.015390,-0.194356,9.02
578,5,0,9.007994,-0.135645,9.02
579,5,0,9.004079,-0.086795,9.02
580,5,0,9.002842,-0.061651,9.02
581,5,0,9.002690,-0.069306,9.02
582,5,0,9.002082,-0.110894,9.02
583,5,0,8.999874,-0.179459,9.02
584,5,0,8.995704,-0.259039,9.02
585,5,0,8.990584,-0.330713,9.02
586,5,0,8.985704,-0.379151,9.02
587,5,0,8.982275,-0.396240,9.02
588,5,0,8.981138,-0.381942,9.02
589,5,0,8.982163,-0.344517,9.02
590,5,0,8.984737,-0.291650,9.02
591,5,0,8.988250,-0.228806,9.02
592,5,0,8.992500,-0.159073,9.02
593,5,0,8.997761,-0.081486,9.02
594,5,0,9.004450,0.001161,9.02
595,5,0,9.012772,0.083466,9.02
596,5,0,9.022267,0.159641,9.02
597,5,0,9.031745,0.221254,9.02
598,5,0,9.039362,0.264441,9.02
599,5,0,9.043690,0.286611,9.02


==> data/multi_task_inference_result_dpmm/dpmm_cheetah/smooth/subgoals_ep6_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
600,6,3,-0.097814,-0.554636,-2.35
601,6,3,-0.089700,-0.531092,-2.35
602,6,3,-0.093852,-0.527672,-2.35
603,6,3,-0.133642,-0.568126,-2.35
604,6,3,-0.233560,-0.664634,-2.35
605,6,3,-0.418118,-0.822221,-2.35
606,6,3,-0.705368,-1.037188,-2.35
607,6,3,-1.105843,-1.292078,-2.35
608,6,3,-1.620508,-1.558998,-2.35
609,6,3,-2.242048,-1.806909,-2.35
610,6,3,-2.958012,-2.014633,-2.35
611,6,3,-3.745916,-2.166020,-2.35
612,6,3,-4.580384,-2.266095,-2.35
613,6,3,-5.432689,-2.328384,-2.35
614,6,3,-6.276015,-2.369580,-2.35
615,6,3,-7.088721,-2.404230,-2.35
616,6,3,-7.858181,-2.432196,-2.35
617,6,3,-8.578193,-2.444578,-2.35
618,6,3,-9.243783,-2.432802,-2.35
619,6,3,-9.849129,-2.393376,-2.35
620,6,3,-10.388117,-2.331265,-2.35
621,6,3,-10.855923,-2.257502,-2.35
622,6,3,-11.251772,-2.185820,-2.35
623,6,3,-11.582083,-2.127623,-2.35
624,6,3,-11.858847,-2.084151,-2.35
625,6,3,-12.098259,-2.051003,-2.35
626,6,3,-12.318227,-2.023791,-2.35
627,6,3,-12.541542,-1.995083,-2.35
628,6,3,-12.794609,-1.965927,-2.35
629,6,3,-13.107316,-1.936491,-2.35
630,6,3,-13.505094,-1.910315,-2.35
631,6,3,-14.001768,-1.891243,-2.35
632,6,3,-14.598663,-1.881122,-2.35
633,6,3,-15.284890,-1.881114,-2.35
634,6,3,-16.041342,-1.893366,-2.35
635,6,3,-16.849029,-1.920878,-2.35
636,6,3,-17.690934,-1.964498,-2.35
637,6,3,-18.551035,-2.022753,-2.35
638,6,3,-19.416208,-2.093226,-2.35
639,6,3,-20.277734,-2.167265,-2.35
640,6,3,-21.131923,-2.234371,-2.35
641,6,3,-21.983243,-2.284317,-2.35
642,6,3,-22.837192,-2.311777,-2.35
643,6,3,-23.691433,-2.316393,-2.35
644,6,3,-24.533099,-2.306170,-2.35
645,6,3,-25.336863,-2.291841,-2.35
646,6,3,-26.075267,-2.286903,-2.35
647,6,3,-26.727908,-2.294461,-2.35
648,6,3,-27.292719,-2.312978,-2.35
649,6,3,-27.783399,-2.337365,-2.35
650,6,3,-28.226934,-2.356008,-2.35
651,6,3,-28.654180,-2.363942,-2.35
652,6,3,-29.094976,-2.360588,-2.35
653,6,3,-29.572749,-2.348050,-2.35
654,6,3,-30.095959,-2.331348,-2.35
655,6,3,-30.658827,-2.316797,-2.35
656,6,3,-31.241013,-2.309030,-2.35
657,6,3,-31.810697,-2.309405,-2.35
658,6,3,-32.335092,-2.318533,-2.35
659,6,3,-32.790503,-2.331322,-2.35
660,6,3,-33.165379,-2.340983,-2.35
661,6,3,-33.464208,-2.338729,-2.35
662,6,3,-33.702011,-2.321992,-2.35
663,6,3,-33.899502,-2.292613,-2.35
664,6,3,-34.082220,-2.258901,-2.35
665,6,3,-34.275474,-2.231904,-2.35
666,6,3,-34.505068,-2.221951,-2.35
667,6,3,-34.789627,-2.231734,-2.35
668,6,3,-35.139927,-2.255340,-2.35
669,6,3,-35.548867,-2.282915,-2.35
670,6,3,-35.994008,-2.302307,-2.35
671,6,3,-36.443654,-2.303672,-2.35
672,6,3,-36.865267,-2.284006,-2.35
673,6,3,-37.238071,-2.250252,-2.35
674,6,3,-37.559890,-2.210740,-2.35
675,6,3,-37.846172,-2.175726,-2.35
676,6,3,-38.123208,-2.150029,-2.35
677,6,3,-38.416982,-2.130531,-2.35
678,6,3,-38.744400,-2.111613,-2.35
679,6,3,-39.108447,-2.087337,-2.35
680,6,3,-39.496079,-2.057069,-2.35
681,6,3,-39.889975,-2.027727,-2.35
682,6,3,-40.279240,-2.008261,-2.35
683,6,3,-40.661263,-2.007896,-2.35
684,6,3,-41.048551,-2.027625,-2.35
685,6,3,-41.460927,-2.062347,-2.35
686,6,3,-41.916772,-2.102645,-2.35
687,6,3,-42.426100,-2.139475,-2.35
688,6,3,-42.988366,-2.169401,-2.35
689,6,3,-43.590983,-2.189947,-2.35
690,6,3,-44.213939,-2.200344,-2.35
691,6,3,-44.835992,-2.201084,-2.35
692,6,3,-45.435880,-2.191719,-2.35
693,6,3,-45.995822,-2.173593,-2.35
694,6,3,-46.502089,-2.150254,-2.35
695,6,3,-46.946185,-2.130158,-2.35
696,6,3,-47.320815,-2.121086,-2.35
697,6,3,-47.616475,-2.122715,-2.35
698,6,3,-47.821995,-2.131519,-2.35
699,6,3,-47.928932,-2.138723,-2.35


==> data/multi_task_inference_result_dpmm/dpmm_cheetah/smooth/subgoals_ep7_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
700,7,3,-1.538473,-0.696378,-1.75
701,7,3,-1.441167,-0.698468,-1.75
702,7,3,-1.446044,-0.760557,-1.75
703,7,3,-1.587075,-0.867548,-1.75
704,7,3,-1.859859,-0.992016,-1.75
705,7,3,-2.232033,-1.110385,-1.75
706,7,3,-2.661124,-1.212237,-1.75
707,7,3,-3.112443,-1.301921,-1.75
708,7,3,-3.565968,-1.388083,-1.75
709,7,3,-4.016928,-1.481106,-1.75
710,7,3,-4.471855,-1.579415,-1.75
711,7,3,-4.937034,-1.673734,-1.75
712,7,3,-5.418845,-1.752652,-1.75
713,7,3,-5.918997,-1.805453,-1.75
714,7,3,-6.432452,-1.832860,-1.75
715,7,3,-6.950517,-1.842688,-1.75
716,7,3,-7.460236,-1.847544,-1.75
717,7,3,-7.951449,-1.856971,-1.75
718,7,3,-8.417214,-1.877523,-1.75
719,7,3,-8.853622,-1.902909,-1.75
720,7,3,-9.262862,-1.924918,-1.75
721,7,3,-9.651250,-1.930133,-1.75
722,7,3,-10.031166,-1.912819,-1.75
723,7,3,-10.418221,-1.874540,-1.75
724,7,3,-10.828711,-1.824864,-1.75
725,7,3,-11.276274,-1.773647,-1.75
726,7,3,-11.766232,-1.729588,-1.75
727,7,3,-12.295731,-1.696273,-1.75
728,7,3,-12.855277,-1.669914,-1.75
729,7,3,-13.432484,-1.648754,-1.75
730,7,3,-14.015095,-1.630535,-1.75
731,7,3,-14.593663,-1.616866,-1.75
732,7,3,-15.158254,-1.615759,-1.75
733,7,3,-15.699963,-1.635415,-1.75
734,7,3,-16.209629,-1.680904,-1.75
735,7,3,-16.680287,-1.753157,-1.75
736,7,3,-17.105565,-1.841886,-1.75
737,7,3,-17.483607,-1.928107,-1.75
738,7,3,-17.821838,-1.988410,-1.75
739,7,3,-18.134266,-2.003727,-1.75
740,7,3,-18.441732,-1.965678,-1.75
741,7,3,-18.767051,-1.882624,-1.75
742,7,3,-19.126797,-1.778104,-1.75
743,7,3,-19.524237,-1.676938,-1.75
744,7,3,-19.949375,-1.602248,-1.75
745,7,3,-20.380316,-1.561577,-1.75
746,7,3,-20.795927,-1.551581,-1.75
747,7,3,-21.183435,-1.559858,-1.75
748,7,3,-21.545398,-1.576056,-1.75
749,7,3,-21.898656,-1.594554,-1.75
750,7,3,-22.271541,-1.617131,-1.75
751,7,3,-22.691797,-1.644510,-1.75
752,7,3,-23.179215,-1.677343,-1.75
753,7,3,-23.738785,-1.705966,-1.75
754,7,3,-24.357404,-1.714621,-1.75
755,7,3,-25.008965,-1.689621,-1.75
756,7,3,-25.658449,-1.622505,-1.75
757,7,3,-26.270137,-1.518744,-1.75
758,7,3,-26.815936,-1.392667,-1.75
759,7,3,-27.280083,-1.269780,-1.75
760,7,3,-27.663623,-1.172903,-1.75
761,7,3,-27.981498,-1.115861,-1.75
762,7,3,-28.261004,-1.104335,-1.75
763,7,3,-28.533535,-1.130365,-1.75
764,7,3,-28.830072,-1.183463,-1.75
765,7,3,-29.169803,-1.251490,-1.75
766,7,3,-29.556998,-1.324522,-1.75
767,7,3,-29.983862,-1.398309,-1.75
768,7,3,-30.431305,-1.469979,-1.75
769,7,3,-30.877929,-1.538205,-1.75
770,7,3,-31.310659,-1.600523,-1.75
771,7,3,-31.723828,-1.655705,-1.75
772,7,3,-32.121343,-1.705770,-1.75
773,7,3,-32.512541,-1.749816,-1.75
774,7,3,-32.905277,-1.789582,-1.75
775,7,3,-33.304605,-1.827143,-1.75
776,7,3,-33.711214,-1.862343,-1.75
777,7,3,-34.125289,-1.895713,-1.75
778,7,3,-34.543975,-1.924302,-1.75
779,7,3,-34.964734,-1.941513,-1.75
780,7,3,-35.385839,-1.943503,-1.75
781,7,3,-35.805614,-1.925135,-1.75
782,7,3,-36.223770,-1.884526,-1.75
783,7,3,-36.641382,-1.825384,-1.75
784,7,3,-37.059492,-1.756370,-1.75
785,7,3,-37.475718,-1.685804,-1.75
786,7,3,-37.884344,-1.616176,-1.75
787,7,3,-38.276723,-1.550799,-1.75
788,7,3,-38.644901,-1.486186,-1.75
789,7,3,-38.986750,-1.424157,-1.75
790,7,3,-39.308604,-1.369457,-1.75
791,7,3,-39.621279,-1.333624,-1.75
792,7,3,-39.935672,-1.329405,-1.75
793,7,3,-40.257704,-1.365616,-1.75
794,7,3,-40.583460,-1.443150,-1.75
795,7,3,-40.899959,-1.553343,-1.75
796,7,3,-41.186103,-1.679168,-1.75
797,7,3,-41.422693,-1.799660,-1.75
798,7,3,-41.591305,-1.894437,-1.75
799,7,3,-41.678840,-1.945657,-1.75


==> data/multi_task_inference_result_dpmm/dpmm_cheetah/smooth/subgoals_ep8_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
800,8,3,-0.584624,-0.508573,-1.45
801,8,3,-0.520349,-0.482755,-1.45
802,8,3,-0.494266,-0.511028,-1.45
803,8,3,-0.542783,-0.591506,-1.45
804,8,3,-0.683118,-0.702886,-1.45
805,8,3,-0.912737,-0.821514,-1.45
806,8,3,-1.213164,-0.926686,-1.45
807,8,3,-1.561234,-1.014417,-1.45
808,8,3,-1.932135,-1.087225,-1.45
809,8,3,-2.308380,-1.154701,-1.45
810,8,3,-2.683012,-1.220487,-1.45
811,8,3,-3.050721,-1.281389,-1.45
812,8,3,-3.413511,-1.330892,-1.45
813,8,3,-3.773603,-1.360060,-1.45
814,8,3,-4.132686,-1.367233,-1.45
815,8,3,-4.492034,-1.353762,-1.45
816,8,3,-4.851110,-1.327058,-1.45
817,8,3,-5.208070,-1.292483,-1.45
818,8,3,-5.561751,-1.257491,-1.45
819,8,3,-5.912595,-1.227301,-1.45
820,8,3,-6.260711,-1.209311,-1.45
821,8,3,-6.606732,-1.208103,-1.45
822,8,3,-6.947844,-1.226435,-1.45
823,8,3,-7.281211,-1.264292,-1.45
824,8,3,-7.601085,-1.312704,-1.45
825,8,3,-7.904220,-1.362726,-1.45
826,8,3,-8.192191,-1.404516,-1.45
827,8,3,-8.472951,-1.433297,-1.45
828,8,3,-8.755691,-1.449213,-1.45
829,8,3,-9.048408,-1.459535,-1.45
830,8,3,-9.353441,-1.469726,-1.45
831,8,3,-9.666303,-1.480292,-1.45
832,8,3,-9.981702,-1.490551,-1.45
833,8,3,-10.298143,-1.493845,-1.45
834,8,3,-10.619391,-1.484042,-1.45
835,8,3,-10.958060,-1.458432,-1.45
836,8,3,-11.327298,-1.418595,-1.45
837,8,3,-11.738607,-1.370889,-1.45
838,8,3,-12.197454,-1.325107,-1.45
839,8,3,-12.701458,-1.289093,-1.45
840,8,3,-13.239787,-1.270345,-1.45
841,8,3,-13.795481,-1.273029,-1.45
842,8,3,-14.344017,-1.294542,-1.45
843,8,3,-14.860434,-1.329996,-1.45
844,8,3,-15.320521,-1.370628,-1.45
845,8,3,-15.710010,-1.408954,-1.45
846,8,3,-16.028930,-1.441383,-1.45
847,8,3,-16.292378,-1.467476,-1.45
848,8,3,-16.522955,-1.488517,-1.45
849,8,3,-16.746851,-1.506968,-1.45
850,8,3,-16.987517,-1.526768,-1.45
851,8,3,-17.257690,-1.544162,-1.45
852,8,3,-17.563899,-1.554352,-1.45
853,8,3,-17.908259,-1.549191,-1.45
854,8,3,-18.290265,-1.521967,-1.45
855,8,3,-18.710165,-1.471036,-1.45
856,8,3,-19.167518,-1.402751,-1.45
857,8,3,-19.660319,-1.333229,-1.45
858,8,3,-20.182303,-1.279516,-1.45
859,8,3,-20.721270,-1.256128,-1.45
860,8,3,-21.258942,-1.266552,-1.45
861,8,3,-21.772660,-1.305798,-1.45
862,8,3,-22.240201,-1.359558,-1.45
863,8,3,-22.647364,-1.413961,-1.45
864,8,3,-22.989227,-1.455986,-1.45
865,8,3,-23.273635,-1.476962,-1.45
866,8,3,-23.518808,-1.473513,-1.45
867,8,3,-23.750960,-1.450159,-1.45
868,8,3,-23.994275,-1.415339,-1.45
869,8,3,-24.265978,-1.382445,-1.45
870,8,3,-24.575845,-1.368320,-1.45
871,8,3,-24.919478,-1.380709,-1.45
872,8,3,-25.284896,-1.421152,-1.45
873,8,3,-25.659468,-1.478077,-1.45
874,8,3,-26.035264,-1.535208,-1.45
875,8,3,-26.412935,-1.578310,-1.45
876,8,3,-26.804726,-1.600296,-1.45
877,8,3,-27.226420,-1.605510,-1.45
878,8,3,-27.692948,-1.602222,-1.45
879,8,3,-28.212795,-1.599613,-1.45
880,8,3,-28.784169,-1.601731,-1.45
881,8,3,-29.394452,-1.604317,-1.45
882,8,3,-30.023342,-1.597971,-1.45
883,8,3,-30.646742,-1.575470,-1.45
884,8,3,-31.240988,-1.536384,-1.45
885,8,3,-31.786210,-1.485437,-1.45
886,8,3,-32.270501,-1.433330,-1.45
887,8,3,-32.692222,-1.392238,-1.45
888,8,3,-33.055801,-1.368111,-1.45
889,8,3,-33.371908,-1.364004,-1.45
890,8,3,-33.656918,-1.379817,-1.45
891,8,3,-33.928444,-1.410298,-1.45
892,8,3,-34.201398,-1.449629,-1.45
893,8,3,-34.486673,-1.488658,-1.45
894,8,3,-34.786025,-1.516777,-1.45
895,8,3,-35.087357,-1.524424,-1.45
896,8,3,-35.372281,-1.508340,-1.45
897,8,3,-35.615934,-1.475534,-1.45
898,8,3,-35.793537,-1.438932,-1.45
899,8,3,-35.887181,-1.415082,-1.45


==> data/multi_task_inference_result_dpmm/dpmm_cheetah/smooth/subgoals_ep9_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
900,9,2,0.954119,0.951794,1.45
901,9,2,0.912914,0.943934,1.45
902,9,2,0.917931,0.975742,1.45
903,9,2,0.989944,1.039301,1.45
904,9,2,1.135601,1.116078,1.45
905,9,2,1.348943,1.182916,1.45
906,9,2,1.621421,1.224177,1.45
907,9,2,1.944836,1.233818,1.45
908,9,2,2.313841,1.218192,1.45
909,9,2,2.723008,1.190838,1.45
910,9,2,3.165626,1.168039,1.45
911,9,2,3.623261,1.160387,1.45
912,9,2,4.073678,1.174103,1.45
913,9,2,4.491451,1.206974,1.45
914,9,2,4.855288,1.252239,1.45
915,9,2,5.155867,1.300765,1.45
916,9,2,5.396154,1.347771,1.45
917,9,2,5.589488,1.390917,1.45
918,9,2,5.754436,1.428861,1.45
919,9,2,5.909826,1.461542,1.45
920,9,2,6.068341,1.486628,1.45
921,9,2,6.240447,1.502276,1.45
922,9,2,6.436418,1.506337,1.45
923,9,2,6.668343,1.499237,1.45
924,9,2,6.949666,1.484204,1.45
925,9,2,7.289175,1.463547,1.45
926,9,2,7.684565,1.439980,1.45
927,9,2,8.121599,1.414535,1.45
928,9,2,8.576911,1.386868,1.45
929,9,2,9.026185,1.359794,1.45
930,9,2,9.452392,1.335900,1.45
931,9,2,9.849760,1.316481,1.45
932,9,2,10.221496,1.305156,1.45
933,9,2,10.573495,1.300971,1.45
934,9,2,10.914758,1.302654,1.45
935,9,2,11.255226,1.306038,1.45
936,9,2,11.610341,1.311653,1.45
937,9,2,11.999269,1.322091,1.45
938,9,2,12.441661,1.340356,1.45
939,9,2,12.946824,1.367052,1.45
940,9,2,13.506994,1.399907,1.45
941,9,2,14.098386,1.432188,1.45
942,9,2,14.687589,1.456482,1.45
943,9,2,15.243123,1.469428,1.45
944,9,2,15.744693,1.473707,1.45
945,9,2,16.188826,1.474737,1.45
946,9,2,16.581346,1.478413,1.45
947,9,2,16.934461,1.484753,1.45
948,9,2,17.259586,1.486939,1.45
949,9,2,17.565295,1.477622,1.45
950,9,2,17.857371,1.452047,1.45
951,9,2,18.140867,1.411351,1.45
952,9,2,18.419392,1.363917,1.45
953,9,2,18.692597,1.322473,1.45
954,9,2,18.958737,1.297132,1.45
955,9,2,19.212410,1.290754,1.45
956,9,2,19.450920,1.300579,1.45
957,9,2,19.676883,1.318219,1.45
958,9,2,19.903419,1.336995,1.45
959,9,2,20.149961,1.349928,1.45
960,9,2,20.437919,1.356734,1.45
961,9,2,20.781893,1.360886,1.45
962,9,2,21.184143,1.366547,1.45
963,9,2,21.630542,1.375922,1.45
964,9,2,22.094884,1.389479,1.45
965,9,2,22.552066,1.401124,1.45
966,9,2,22.985742,1.403784,1.45
967,9,2,23.395719,1.390584,1.45
968,9,2,23.794173,1.358752,1.45
969,9,2,24.197210,1.310976,1.45
970,9,2,24.611686,1.255487,1.45
971,9,2,25.031955,1.202684,1.45
972,9,2,25.442538,1.158564,1.45
973,9,2,25.826270,1.124900,1.45
974,9,2,26.176708,1.099411,1.45
975,9,2,26.500613,1.076034,1.45
976,9,2,26.815394,1.053075,1.45
977,9,2,27.139274,1.032596,1.45
978,9,2,27.483879,1.021069,1.45
979,9,2,27.849319,1.027576,1.45
980,9,2,28.226948,1.054896,1.45
981,9,2,28.604551,1.102723,1.45
982,9,2,28.977119,1.161509,1.45
983,9,2,29.350188,1.217607,1.45
984,9,2,29.737355,1.258310,1.45
985,9,2,30.154895,1.276370,1.45
986,9,2,30.612200,1.274777,1.45
987,9,2,31.103908,1.262040,1.45
988,9,2,31.613270,1.252109,1.45
989,9,2,32.119042,1.255495,1.45
990,9,2,32.604490,1.277321,1.45
991,9,2,33.064847,1.316487,1.45
992,9,2,33.507011,1.369078,1.45
993,9,2,33.940078,1.428558,1.45
994,9,2,34.366436,1.490888,1.45
995,9,2,34.777779,1.553398,1.45
996,9,2,35.152547,1.610964,1.45
997,9,2,35.464157,1.660806,1.45
998,9,2,35.687724,1.697172,1.45
999,9,2,35.804172,1.717052,1.45


==> data/multi_task_inference_result_dpmm/dpmm_cheetah/subgoals_ep0_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,0,1,-0.0614763207619052,0.0308186780519827,-9.02
1,0,1,-0.5179895782623315,-0.1383828853102625,-9.02
2,0,1,-2.0271084471781804,-1.2498994646135304,-9.02
3,0,1,-2.120468050489067,-2.225737865094612,-9.02
4,0,1,-4.115144137514584,-2.265772205210432,-9.02
5,0,1,-5.89992205178212,-2.3311439440414268,-9.02
6,0,1,-6.14482255292492,-1.6692088036948958,-9.02
7,0,1,-7.796568571297676,-2.8297264872590446,-9.02
8,0,1,-7.931784634371199,-2.455938004300648,-9.02
9,0,1,-8.020246609223431,-1.4790176021715773,-9.02
10,0,1,-8.846322175735306,-0.9313204261558764,-9.02
11,0,1,-9.191645367444886,0.8864081043395202,-9.02
12,0,1,-9.130629384613249,1.2778189894605747,-9.02
13,0,1,-8.838153845628842,-0.25759057746746,-9.02
14,0,1,-8.8489789569632,-0.1322237035205729,-9.02
15,0,1,-8.807977816006298,1.2224614374877218,-9.02
16,0,1,-8.809284565218833,-0.7063409827959604,-9.02
17,0,1,-8.806587902255886,0.2586105095014753,-9.02
18,0,1,-8.847652605161523,-1.279481770587634,-9.02
19,0,1,-8.892641431828086,-0.5622979114391902,-9.02
20,0,1,-8.907591525824225,-0.6005990117234264,-9.02
21,0,1,-8.89083829872171,0.7167082557724023,-9.02
22,0,1,-8.937460680809922,0.4087419616049592,-9.02
23,0,1,-8.960697551125191,-0.7480001770409295,-9.02
24,0,1,-8.95468744841155,0.5907326962416739,-9.02
25,0,1,-8.895957360982502,-1.4358582578766923,-9.02
26,0,1,-8.924596362336642,-0.1740254436357265,-9.02
27,0,1,-8.941160913844236,-0.4686631777487648,-9.02
28,0,1,-9.03692173084508,0.4395007229208493,-9.02
29,0,1,-8.828694192603137,-0.4869997736574166,-9.02
30,0,1,-8.867226492237846,-0.8005236888927986,-9.02
31,0,1,-8.871568619386341,0.2116999256681246,-9.02
32,0,1,-8.883707995242945,-0.5106453707340757,-9.02
33,0,1,-8.913752961049436,-0.5011507854972496,-9.02
34,0,1,-8.926463776359629,-0.069781456581961,-9.02
35,0,1,-8.965784007273513,-1.6962099709703504,-9.02
36,0,1,-9.002533038506854,-0.1730770217892357,-9.02
37,0,1,-9.013455261211446,-0.2042604421101437,-9.02
38,0,1,-9.272508475300786,0.3294442950249073,-9.02
39,0,1,-9.245231780656772,0.5965629880886414,-9.02
40,0,1,-9.087792145874133,-0.393473467596994,-9.02
41,0,1,-9.10550876379526,-0.3229749806763676,-9.02
42,0,1,-9.08204959038271,0.8544426829438869,-9.02
43,0,1,-9.085800244174845,-0.432759601320604,-9.02
44,0,1,-9.08963718034567,0.1327157311970142,-9.02
45,0,1,-9.07360102194454,0.3717755919039084,-9.02
46,0,1,-9.092613879381512,-0.6419484519747288,-9.02
47,0,1,-9.0978122229419,0.2178975841451001,-9.02
48,0,1,-9.061122405014004,0.9436597352888076,-9.02
49,0,1,-9.022518708132957,0.0140264600583869,-9.02
50,0,1,-9.021078245062531,-0.00995368447313,-9.02
51,0,1,-9.02999984519405,0.0054796060223092,-9.02
52,0,1,-9.03555294548765,-0.1058711154398333,-9.02
53,0,1,-9.128984318132447,-0.5197854763614478,-9.02
54,0,1,-9.108040326776988,0.8632787017003614,-9.02
55,0,1,-9.004711446606224,-0.2388907500432127,-9.02
56,0,1,-8.994501938187573,0.3712576918529165,-9.02
57,0,1,-8.988123030948053,0.2597970360931239,-9.02
58,0,1,-8.983541425040961,-0.3110068631990362,-9.02
59,0,1,-8.85991553430583,-0.4576090531307524,-9.02
60,0,1,-8.943294577693504,-0.2299847838073933,-9.02
61,0,1,-8.835259042508183,-0.0411273450019679,-9.02
62,0,1,-8.866802505883083,-0.8127981565167541,-9.02
63,0,1,-8.918309679501878,-1.069587584972126,-9.02
64,0,1,-8.931896503692021,0.1474549558385938,-9.02
65,0,1,-8.937603989343295,-0.3147645371608972,-9.02
66,0,1,-8.953196105637495,0.3358373886081112,-9.02
67,0,1,-8.941519357806278,0.047709790085348,-9.02
68,0,1,-8.974829177190436,-0.997689429503998,-9.02
69,0,1,-8.99665816485231,-0.7735022711341941,-9.02
70,0,1,-9.02062490698203,-0.2990077037668019,-9.02
71,0,1,-9.06971381705347,-0.4553666489013778,-9.02
72,0,1,-9.056086444733005,0.7044727435247977,-9.02
73,0,1,-9.070195986354872,-0.6524024718093391,-9.02
74,0,1,-9.071979765884148,0.7296347977038073,-9.02
75,0,1,-9.069029432703427,-0.6546704718181653,-9.02
76,0,1,-9.230660461293022,0.4229844192629695,-9.02
77,0,1,-9.200141576840377,0.6556033282174478,-9.02
78,0,1,-9.180540437505378,0.3683953607517828,-9.02
79,0,1,-9.157167113673657,0.5016838246043052,-9.02
80,0,1,-9.18564414104276,0.2375418218630594,-9.02
81,0,1,-9.2780180645793,0.1845513129047911,-9.02
82,0,1,-9.26474172412387,0.3458853777715238,-9.02
83,0,1,-9.067543086881638,-0.1194181059170471,-9.02
84,0,1,-9.106900687288444,-0.3746641074395771,-9.02
85,0,1,-9.078898965843456,0.9723777441491448,-9.02
86,0,1,-9.061017552616322,-0.0167980150673254,-9.02
87,0,1,-9.263044006750675,-0.5528700005959647,-9.02
88,0,1,-9.16522075348062,-0.0327528007955833,-9.02
89,0,1,-9.169935277563589,-0.0840449828071791,-9.02
90,0,1,-9.059847790809574,0.3235340931066416,-9.02
91,0,1,-9.034784135138942,0.51115802566604,-9.02
92,0,1,-9.014406023991787,0.2988912252380697,-9.02
93,0,1,-9.055878558708796,-0.0393354296681999,-9.02
94,0,1,-9.03986217100324,0.4780068038435912,-9.02
95,0,1,-9.067880994274738,-0.8970184547130041,-9.02
96,0,1,-9.030260834187896,-0.9624589947189968,-9.02
97,0,1,-9.039767349865487,0.1544440298254173,-9.02
98,0,1,-9.017096376601408,0.6207595436403114,-9.02
99,0,1,-8.95164798015309,1.4435595724135983,-9.02


==> data/multi_task_inference_result_dpmm/dpmm_cheetah/subgoals_ep10_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
1000,10,2,0.0029013951285528,0.1728481222649646,1.75
1001,10,2,0.0306778613366731,0.7433155788945366,1.75
1002,10,2,0.2504649739896343,1.1044826318380134,1.75
1003,10,2,0.5772165373631296,1.6235745635894758,1.75
1004,10,2,0.8781195363056015,1.600500656457691,1.75
1005,10,2,0.9747393301506532,1.8866744838373772,1.75
1006,10,2,2.239878499350358,1.4828230435530374,1.75
1007,10,2,2.302073808734334,1.1962847772310827,1.75
1008,10,2,3.175212985395903,1.7488377209186703,1.75
1009,10,2,4.2718960575908,0.8390220216295817,1.75
1010,10,2,4.772491449232527,1.2286612043266003,1.75
1011,10,2,5.995567015292888,2.2477733594933538,1.75
1012,10,2,7.189751089272336,1.7444916815183278,1.75
1013,10,2,7.279163220571015,1.6466444273962144,1.75
1014,10,2,8.479891381670178,1.5545717236584533,1.75
1015,10,2,9.17232986286296,1.748372017609931,1.75
1016,10,2,9.491862671698478,1.6046445732718286,1.75
1017,10,2,9.561231573952435,1.2867042748807929,1.75
1018,10,2,9.959810615728212,1.4177021235414824,1.75
1019,10,2,10.045057981772496,1.762842318735097,1.75
1020,10,2,10.73750015268538,2.161369072471598,1.75
1021,10,2,10.821027500070668,1.4871997272564428,1.75
1022,10,2,10.920026265672869,1.9688742680341609,1.75
1023,10,2,11.393596746913596,1.4693364425201585,1.75
1024,10,2,12.201597764702385,1.513629508607375,1.75
1025,10,2,12.281186393692522,1.6164875163649493,1.75
1026,10,2,12.367343244644982,1.7114334318496287,1.75
1027,10,2,13.60881612727831,2.037522962448523,1.75
1028,10,2,13.703527131810642,1.8553319459941076,1.75
1029,10,2,14.937429104522597,1.9400992766178329,1.75
1030,10,2,16.12004595964286,1.2248180216609998,1.75
1031,10,2,16.355325693180628,1.180247775141069,1.75
1032,10,2,17.822404578871403,1.7727439000436258,1.75
1033,10,2,19.08952969998573,1.6366478907237452,1.75
1034,10,2,19.345812772406774,1.284995467524911,1.75
1035,10,2,19.42062543526357,1.6486897953724498,1.75
1036,10,2,19.511605937916496,1.614531269150286,1.75
1037,10,2,19.585476006665377,1.4864210770700466,1.75
1038,10,2,19.67744649573261,1.9063890852756395,1.75
1039,10,2,20.314272150721457,1.3054508661707698,1.75
1040,10,2,20.399160609228492,1.897652967228583,1.75
1041,10,2,20.47319860623695,1.2933905542642137,1.75
1042,10,2,20.54236950122206,1.4236834945202623,1.75
1043,10,2,20.63397764549217,1.8583708833197967,1.75
1044,10,2,20.70002743376158,1.0435834416094782,1.75
1045,10,2,20.76416134185633,1.4946018389531073,1.75
1046,10,2,20.814242813321684,0.791186577586572,1.75
1047,10,2,20.896519668905626,1.9968509691268528,1.75
1048,10,2,20.99287259881949,1.7658481194882625,1.75
1049,10,2,21.865195644234085,1.6853435135596502,1.75
1050,10,2,22.826117209508105,1.2932026300181696,1.75
1051,10,2,23.008664293196777,1.1454470620718324,1.75
1052,10,2,23.06456775190104,1.1010444134441288,1.75
1053,10,2,24.292221623733056,1.5033572139272031,1.75
1054,10,2,25.711187922845557,1.5833551339650016,1.75
1055,10,2,27.241534588885344,1.936467918297725,1.75
1056,10,2,27.33288650881577,1.5536858626137255,1.75
1057,10,2,28.863630273799554,1.817872836560961,1.75
1058,10,2,29.59035508511329,1.3076704044921903,1.75
1059,10,2,30.794935645670765,1.7765493747173446,1.75
1060,10,2,30.87952341566192,1.5506730576620784,1.75
1061,10,2,31.793776606810507,1.632312307638732,1.75
1062,10,2,33.21377818790358,1.5308947857037336,1.75
1063,10,2,33.30209358520044,1.7857605585664942,1.75
1064,10,2,34.73732578941381,2.050263709945116,1.75
1065,10,2,34.789729377813046,0.6962768945146145,1.75
1066,10,2,34.83722795236784,1.1498496351194307,1.75
1067,10,2,34.926283491594084,1.9550017899621617,1.75
1068,10,2,35.00061096763019,1.139416422866843,1.75
1069,10,2,35.0288836662753,0.4836297976698083,1.75
1070,10,2,35.76287065277785,1.1866357251260296,1.75
1071,10,2,35.81725503471739,1.0834259131883732,1.75
1072,10,2,36.86966040309877,1.8204493371669204,1.75
1073,10,2,37.532532568135736,1.9926102036650004,1.75
1074,10,2,39.14849852292785,1.8691058204865023,1.75
1075,10,2,40.21629060482995,2.0968589659637105,1.75
1076,10,2,41.63310594494762,1.5206829224739382,1.75
1077,10,2,41.70907757867405,1.5062753390559076,1.75
1078,10,2,42.35187209347772,1.6945523005990692,1.75
1079,10,2,43.227344052676166,1.695749882253983,1.75
1080,10,2,44.67088509047517,1.4606334334091395,1.75
1081,10,2,44.74862152271797,1.6072733296343342,1.75
1082,10,2,44.84887604471092,2.003126410530475,1.75
1083,10,2,46.19635062313935,1.270381915354001,1.75
1084,10,2,46.26826969988957,1.434212685578896,1.75
1085,10,2,46.322195684604544,1.133987934991186,1.75
1086,10,2,47.69623854061884,1.602130291977272,1.75
1087,10,2,49.18361270754085,0.7840048579965347,1.75
1088,10,2,49.24895301413299,1.5063381968874128,1.75
1089,10,2,49.3013486348432,0.8834395871094896,1.75
1090,10,2,49.36561934457593,1.431051643343134,1.75
1091,10,2,50.4672863668906,1.7416291199065843,1.75
1092,10,2,50.5325428414993,1.3270742478813773,1.75
1093,10,2,50.81441270358882,1.2205975832315037,1.75
1094,10,2,50.868755428684366,1.2489022366123583,1.75
1095,10,2,52.311532710460334,1.829849546044608,1.75
1096,10,2,53.24911271228377,1.7775771071574318,1.75
1097,10,2,54.40623001769283,1.6616854939832817,1.75
1098,10,2,54.93305882306944,1.1454168749597096,1.75
1099,10,2,55.09768392971485,1.9629567121605265,1.75


==> data/multi_task_inference_result_dpmm/dpmm_cheetah/subgoals_ep11_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
1100,11,2,-0.0082064607331502,-0.1018693021126963,2.35
1101,11,2,0.0068167075365222,0.3945951670171889,2.35
1102,11,2,0.9044630542864832,1.8642299022764064,2.35
1103,11,2,0.99638232429229,1.6932953223339684,2.35
1104,11,2,2.0420837567278265,1.2286015859019377,2.35
1105,11,2,2.5361232378343352,0.5941197771795023,2.35
1106,11,2,2.667484359046324,0.8887549953474936,2.35
1107,11,2,2.694781903682933,0.5038835963692186,2.35
1108,11,2,4.026702499355665,1.5648027716217132,2.35
1109,11,2,5.207545227638607,1.1663451771285973,2.35
1110,11,2,5.275135609574324,1.6339660126104003,2.35
1111,11,2,6.592380163281445,2.4398452364474936,2.35
1112,11,2,6.700490428413945,1.946221998633939,2.35
1113,11,2,8.26533739000793,2.2722672317454,2.35
1114,11,2,8.348952312967167,1.5591953372113991,2.35
1115,11,2,8.94625976164117,2.130184982230555,2.35
1116,11,2,10.337231664134476,2.8831114948201044,2.35
1117,11,2,10.457615110626946,2.123412019662456,2.35
1118,11,2,11.356598080830382,1.7728269139820314,2.35
1119,11,2,11.656715622059195,2.177190092221526,2.35
1120,11,2,13.573238831168968,2.349410434487732,2.35
1121,11,2,13.677570468308064,1.9615382605318104,2.35
1122,11,2,15.067867364415394,1.50253845407262,2.35
1123,11,2,15.7195342887159,2.4711554597516163,2.35
1124,11,2,15.825063729555596,1.8816340966138612,2.35
1125,11,2,16.60734246697322,1.320726475475382,2.35
1126,11,2,18.074736698574693,1.8064604018046264,2.35
1127,11,2,19.31968399396603,2.7074946141755345,2.35
1128,11,2,20.843297304781853,2.263939869786768,2.35
1129,11,2,22.187087924723727,1.8321978403887016,2.35
1130,11,2,22.300159541020008,2.3536264401338545,2.35
1131,11,2,22.8702429748524,2.2657641204207173,2.35
1132,11,2,22.979926637303013,1.9898377041120452,2.35
1133,11,2,23.096913435131874,2.3753775231835927,2.35
1134,11,2,23.1926255457387,1.683660721940925,2.35
1135,11,2,23.29956962475379,2.27981474021978,2.35
1136,11,2,24.45494686341048,1.8840367372502715,2.35
1137,11,2,24.530230977840716,1.4833205062982775,2.35
1138,11,2,25.761115973230392,2.2345469329977616,2.35
1139,11,2,27.137110306884225,2.1095511735700714,2.35
1140,11,2,28.389674145410304,2.262241372301089,2.35
1141,11,2,29.192442244839864,2.3598100865700498,2.35
1142,11,2,29.328664148485,2.7028043204789287,2.35
1143,11,2,29.438194602071786,2.049850276554946,2.35
1144,11,2,31.600605167440477,1.738989571549861,2.35
1145,11,2,31.713080370263462,2.316214096094759,2.35
1146,11,2,31.83879497747292,2.434636726150578,2.35
1147,11,2,31.952574472649083,2.161341221169525,2.35
1148,11,2,32.04283607999259,1.7701239614750404,2.35
1149,11,2,32.76219503379817,2.273695728047559,2.35
1150,11,2,33.88079369312003,2.0218587801776065,2.35
1151,11,2,35.90848598193261,1.1787307198640116,2.35
1152,11,2,36.00436671522628,2.185546129110813,2.35
1153,11,2,36.09907002874648,1.7961866069208914,2.35
1154,11,2,36.18302301508604,1.857553845363083,2.35
1155,11,2,37.69864363109422,2.4670536843277757,2.35
1156,11,2,39.07610750375948,2.4567347233048658,2.35
1157,11,2,40.25850004942907,2.348086879783814,2.35
1158,11,2,41.78752410602949,2.38381890064003,2.35
1159,11,2,41.90426047308453,2.1500936747698547,2.35
1160,11,2,43.91155456128563,2.33804332676754,2.35
1161,11,2,44.02343960178992,2.243428958274757,2.35
1162,11,2,44.14837396174574,2.45907258171757,2.35
1163,11,2,44.26508311104167,2.311271169181849,2.35
1164,11,2,44.37992726968597,2.2365868025173445,2.35
1165,11,2,46.42251314929951,2.3195493771786397,2.35
1166,11,2,46.545549186830414,2.4285393627636984,2.35
1167,11,2,46.67411444397017,2.497950540736592,2.35
1168,11,2,47.42625455566679,2.085460706940721,2.35
1169,11,2,49.34028461658225,2.062674459829768,2.35
1170,11,2,49.78506407322287,2.520551971900599,2.35
1171,11,2,49.86482750643848,1.258501016651749,2.35
1172,11,2,51.47596247447603,1.9953679113903555,2.35
1173,11,2,53.38960937922469,1.838104604374144,2.35
1174,11,2,54.53975526967622,1.4774999226466003,2.35
1175,11,2,54.61949435798818,1.4840986234971558,2.35
1176,11,2,56.35891613945461,1.928102110760648,2.35
1177,11,2,57.47515435316272,2.5956494260055605,2.35
1178,11,2,57.57815454775222,1.92542656993682,2.35
1179,11,2,58.54753720592932,2.8154033989611302,2.35
1180,11,2,58.679137738858266,2.5535546187513094,2.35
1181,11,2,59.9946883610834,2.3275847175003377,2.35
1182,11,2,60.11758517694687,2.4528436599214003,2.35
1183,11,2,61.58523333067648,2.2655559799320435,2.35
1184,11,2,62.23135064998979,2.4989725406622605,2.35
1185,11,2,62.31955125787873,1.5866832861816331,2.35
1186,11,2,62.77606210749293,2.257905722512332,2.35
1187,11,2,64.60260541916878,2.073454305776163,2.35
1188,11,2,66.126602466552,1.99337479093009,2.35
1189,11,2,66.35645491031245,2.553202945079538,2.35
1190,11,2,67.59694529895785,2.140066196142721,2.35
1191,11,2,68.73702799608245,1.858564304922184,2.35
1192,11,2,68.83832566450423,2.02956722441234,2.35
1193,11,2,69.75672594834377,2.024805422282039,2.35
1194,11,2,69.82048641371718,0.969772302963432,2.35
1195,11,2,69.88613971297309,1.5330877621579202,2.35
1196,11,2,71.1879964852173,2.379596775086163,2.35
1197,11,2,71.31449131608457,2.4547842413561725,2.35
1198,11,2,71.42499695189134,1.9907147448191644,2.35
1199,11,2,71.88618033953877,2.360081154202929,2.35


==> data/multi_task_inference_result_dpmm/dpmm_cheetah/subgoals_ep1_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
100,1,1,0.0450736871026388,-0.0152423137450753,-5.1000000000000005
101,1,1,-0.6341265258907143,-0.7455070020751228,-5.1000000000000005
102,1,1,-1.92839352337014,-1.2066972880234972,-5.1000000000000005
103,1,1,-1.988513611964096,-1.1828540171736144,-5.1000000000000005
104,1,1,-2.08961252826371,-2.477709141637336,-5.1000000000000005
105,1,1,-2.18284867322092,-1.4543836518533184,-5.1000000000000005
106,1,1,-3.0321473498473965,-1.8525074752937167,-5.1000000000000005
107,1,1,-3.143145502749255,-2.4078988158005976,-5.1000000000000005
108,1,1,-3.8594589917405577,-1.836073795820228,-5.1000000000000005
109,1,1,-4.176894581194376,-1.0113910464338003,-5.1000000000000005
110,1,1,-4.352214152573072,-0.8546039756544017,-5.1000000000000005
111,1,1,-4.372132602188043,-0.3294794642657703,-5.1000000000000005
112,1,1,-4.407562082310208,-0.9568730745973124,-5.1000000000000005
113,1,1,-4.444216749905105,-0.6569134808173612,-5.1000000000000005
114,1,1,-4.513845949830163,-1.6875489694078645,-5.1000000000000005
115,1,1,-4.581204715326959,-1.2323073945162908,-5.1000000000000005
116,1,1,-4.650931632277643,-1.3894313720764964,-5.1000000000000005
117,1,1,-5.247103580966958,-0.2465454372965078,-5.1000000000000005
118,1,1,-5.26464694331143,-0.3708163890888403,-5.1000000000000005
119,1,1,-5.284347850413011,-0.3312067964701342,-5.1000000000000005
120,1,1,-5.284193683828492,0.0376176896047453,-5.1000000000000005
121,1,1,-5.298520018142315,-0.3984308559698244,-5.1000000000000005
122,1,1,-5.431072690388129,0.8217142351173965,-5.1000000000000005
123,1,1,-5.398995867127073,0.4122725792737703,-5.1000000000000005
124,1,1,-5.1548338096196025,0.6795236817967825,-5.1000000000000005
125,1,1,-5.141725645827547,-0.8676493924491875,-5.1000000000000005
126,1,1,-5.121110424618978,1.0235083460855836,-5.1000000000000005
127,1,1,-5.071947662631318,0.8765665539806792,-5.1000000000000005
128,1,1,-5.058554571124638,-0.1053846066272723,-5.1000000000000005
129,1,1,-5.114521363191941,0.8304304941948063,-5.1000000000000005
130,1,1,-5.082023424380879,0.6334320925105685,-5.1000000000000005
131,1,1,-5.109605588436934,-0.9535454935607436,-5.1000000000000005
132,1,1,-5.065609710616972,0.0816145607233188,-5.1000000000000005
133,1,1,-5.144939560766845,0.234965085926672,-5.1000000000000005
134,1,1,-5.164964258863749,-0.7949433918280705,-5.1000000000000005
135,1,1,-5.17192045639074,0.1891577829642268,-5.1000000000000005
136,1,1,-5.207951691399749,-0.4079431569487193,-5.1000000000000005
137,1,1,-5.228138899094213,-0.2716069270985073,-5.1000000000000005
138,1,1,-5.245870937407148,-0.589778604026619,-5.1000000000000005
139,1,1,-5.111963633249792,0.4982274616494686,-5.1000000000000005
140,1,1,-5.064031147214068,-0.5450832758198854,-5.1000000000000005
141,1,1,-5.09570541449335,0.4844781668745633,-5.1000000000000005
142,1,1,-5.221307973266379,-0.4022648541209853,-5.1000000000000005
143,1,1,-5.271759799085611,-1.1331684125691597,-5.1000000000000005
144,1,1,-5.296128349933563,-0.1119169848339722,-5.1000000000000005
145,1,1,-5.3230175656962455,-0.685075993469351,-5.1000000000000005
146,1,1,-5.3144354895872645,0.5726458251227076,-5.1000000000000005
147,1,1,-5.257275347417794,1.364294121883587,-5.1000000000000005
148,1,1,-5.228898110884625,0.1221254528712357,-5.1000000000000005
149,1,1,-5.239797845850711,0.3095181505293531,-5.1000000000000005
150,1,1,-5.272789872716142,-1.0218190327329886,-5.1000000000000005
151,1,1,-5.277709759383859,0.260812844157182,-5.1000000000000005
152,1,1,-5.256255895756137,0.4285192844065127,-5.1000000000000005
153,1,1,-5.289555889792111,-1.0253987715021289,-5.1000000000000005
154,1,1,-5.294177811045734,0.3189632390563623,-5.1000000000000005
155,1,1,-5.303691905059567,-0.4411777508053314,-5.1000000000000005
156,1,1,-5.331976392301094,-0.474583739633952,-5.1000000000000005
157,1,1,-5.309089766027746,0.7663231210069977,-5.1000000000000005
158,1,1,-5.374359149199283,0.4052939089585116,-5.1000000000000005
159,1,1,-5.342173459943886,-0.6077603816763677,-5.1000000000000005
160,1,1,-5.2243311565942685,-0.2150170124773925,-5.1000000000000005
161,1,1,-5.155936077431011,0.6064238023352728,-5.1000000000000005
162,1,1,-5.121239918521705,0.6698057337204879,-5.1000000000000005
163,1,1,-5.11913255887559,-0.2326153418459645,-5.1000000000000005
164,1,1,-5.184327916673041,-1.5685359785944568,-5.1000000000000005
165,1,1,-5.186064599638113,0.1309634957055604,-5.1000000000000005
166,1,1,-5.185508191845509,-0.0327525130686456,-5.1000000000000005
167,1,1,-5.154905044164098,0.6022121534915489,-5.1000000000000005
168,1,1,-5.146703492976654,-0.0986928175039703,-5.1000000000000005
169,1,1,-5.275172005071172,-0.7343530849767335,-5.1000000000000005
170,1,1,-5.320477979072785,0.7532091332070064,-5.1000000000000005
171,1,1,-5.326934157000424,-0.5426542062912414,-5.1000000000000005
172,1,1,-5.27260580282482,0.6291262761397108,-5.1000000000000005
173,1,1,-5.250358183898126,0.3604108177729499,-5.1000000000000005
174,1,1,-5.259627594917134,-0.3084821896882939,-5.1000000000000005
175,1,1,-5.27084619301548,-0.1251791924587357,-5.1000000000000005
176,1,1,-5.140058666004478,-0.2714733302157595,-5.1000000000000005
177,1,1,-5.156402298787209,-0.2625896159433616,-5.1000000000000005
178,1,1,-5.141651249756922,0.4096248280979097,-5.1000000000000005
179,1,1,-5.133986096136176,0.0191858551374247,-5.1000000000000005
180,1,1,-5.200677753476134,0.0605329861483253,-5.1000000000000005
181,1,1,-5.17937592358634,0.6394678520438971,-5.1000000000000005
182,1,1,-5.157030706204271,0.3984361593754126,-5.1000000000000005
183,1,1,-5.094341957504876,-0.1114773129472961,-5.1000000000000005
184,1,1,-5.084087942517707,0.2807453799724247,-5.1000000000000005
185,1,1,-5.142674044324787,-1.1837898430753089,-5.1000000000000005
186,1,1,-5.141566910740774,0.5674781961073797,-5.1000000000000005
187,1,1,-5.176020490395888,0.5851189477697847,-5.1000000000000005
188,1,1,-5.22843691623417,-0.7024651627865395,-5.1000000000000005
189,1,1,-5.212922908614246,0.8944954736121428,-5.1000000000000005
190,1,1,-5.176449955577974,-0.3699647451375654,-5.1000000000000005
191,1,1,-5.213466827381317,-0.8404113014555546,-5.1000000000000005
192,1,1,-5.248719028152607,-0.4501691909417368,-5.1000000000000005
193,1,1,-5.251608446464273,0.0768698777088074,-5.1000000000000005
194,1,1,-5.234769456163784,1.135557321617413,-5.1000000000000005
195,1,1,-5.125583118387675,-0.3843111509578784,-5.1000000000000005
196,1,1,-5.1794459779237005,0.5541663302383966,-5.1000000000000005
197,1,1,-5.179747439447845,-0.2648863266203753,-5.1000000000000005
198,1,1,-5.204317335333473,-0.5017571259229485,-5.1000000000000005
199,1,1,-5.194486512448995,0.4853675214843435,-5.1000000000000005


==> data/multi_task_inference_result_dpmm/dpmm_cheetah/subgoals_ep2_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
200,2,1,-0.0195326974243236,0.0591549416600094,-3.14
201,2,1,0.0091542065394021,0.6555194767842155,-3.14
202,2,1,-0.0050829206422092,-0.5923978835647021,-3.14
203,2,1,-1.3477605267917177,-0.9737992285513076,-3.14
204,2,1,-1.4453802413982708,-2.4817394770433854,-3.14
205,2,1,-1.589613055885842,-2.915821547244059,-3.14
206,2,1,-2.0521514870955024,-1.7068046763790752,-3.14
207,2,1,-3.039164418022267,-0.2635655515912801,-3.14
208,2,1,-3.017711268655689,0.6725201932173756,-3.14
209,2,1,-3.0009656591536045,0.4852894099926137,-3.14
210,2,1,-2.677324750809593,0.7690474339826945,-3.14
211,2,1,-2.235315100467673,0.6958328490232824,-3.14
212,2,1,-2.2309367850207336,-0.2090101423730404,-3.14
213,2,1,-2.272074730386469,-0.9932859070108722,-3.14
214,2,1,-2.296827133891046,-0.2043350485599661,-3.14
215,2,1,-2.299349589367477,0.0301021089943147,-3.14
216,2,1,-2.6618621787218664,-0.3825411616641331,-3.14
217,2,1,-2.7239628543858694,-1.53700558671891,-3.14
218,2,1,-2.950948985853052,-0.0897302198377477,-3.14
219,2,1,-2.898963976025493,0.2117000032189629,-3.14
220,2,1,-3.023195242535272,-1.3077672559446862,-3.14
221,2,1,-3.033015513862227,0.3009553604955511,-3.14
222,2,1,-3.046071153892421,-0.5692931931952174,-3.14
223,2,1,-3.0611911007260297,0.2096206021332846,-3.14
224,2,1,-3.0202736262783114,0.8728071489513827,-3.14
225,2,1,-2.9798726340377155,0.638244898653687,-3.14
226,2,1,-2.975611882188498,-0.0669771469220664,-3.14
227,2,1,-3.1916993353054743,0.3630611818662299,-3.14
228,2,1,-3.175151140003123,-0.3858938478126482,-3.14
229,2,1,-3.1754808013761355,0.1082946749966652,-3.14
230,2,1,-3.1917554046592627,0.1203621056883972,-3.14
231,2,1,-3.1813553371309125,0.2932602303902926,-3.14
232,2,1,-3.1686193691801363,0.2239111448304641,-3.14
233,2,1,-3.173692541353377,-0.2687766919697123,-3.14
234,2,1,-3.1239651404395943,0.52326744350526,-3.14
235,2,1,-3.082224781766287,0.5404670720441144,-3.14
236,2,1,-3.1952222746213037,-0.1366555675817261,-3.14
237,2,1,-3.175044296887369,0.5283958629932164,-3.14
238,2,1,-3.1865777084178326,-0.6446152639914959,-3.14
239,2,1,-3.257361800882365,-1.5797405812503635,-3.14
240,2,1,-3.3024601870906127,-0.5012014391781732,-3.14
241,2,1,-3.268053646724773,0.1316502914373163,-3.14
242,2,1,-3.242518323212257,0.6066029987028211,-3.14
243,2,1,-3.21415849940158,0.4616230107619184,-3.14
244,2,1,-3.18748579865955,0.4228539113922806,-3.14
245,2,1,-3.184903412418701,0.1473666407401957,-3.14
246,2,1,-3.17888341576368,0.2095089141601111,-3.14
247,2,1,-3.2081540987308217,0.4656252463338955,-3.14
248,2,1,-3.1896650997315965,0.3558172439906289,-3.14
249,2,1,-3.1521640570415213,0.1637951816275151,-3.14
250,2,1,-3.193616264906822,0.303528369024267,-3.14
251,2,1,-3.2231681565205084,0.4866284596860269,-3.14
252,2,1,-3.225625635661192,-0.3439647133764072,-3.14
253,2,1,-3.262962603744482,0.402095828305172,-3.14
254,2,1,-3.2098642502666066,1.0915559473008754,-3.14
255,2,1,-3.14417884649208,-1.3911135323423267,-3.14
256,2,1,-3.169823656231527,-0.1197806346407966,-3.14
257,2,1,-3.200035015033994,-0.93075928967166,-3.14
258,2,1,-3.2711076358711635,-0.8843462445184024,-3.14
259,2,1,-3.2732659565106266,0.4380479064668673,-3.14
260,2,1,-3.2156429595241947,0.6614642488622742,-3.14
261,2,1,-3.173391116569394,0.8973633826491245,-3.14
262,2,1,-3.137023452993492,0.6300498989606687,-3.14
263,2,1,-3.1119814076279466,0.432325320374932,-3.14
264,2,1,-3.1243370631217813,-0.5017643921426905,-3.14
265,2,1,-3.118988501128245,0.4787517381218347,-3.14
266,2,1,-3.0715453805191317,-0.3746401400923048,-3.14
267,2,1,-3.088225128219632,-0.236144325588535,-3.14
268,2,1,-3.146860422449361,0.0501442380638291,-3.14
269,2,1,-3.218432367230516,-0.339464622384276,-3.14
270,2,1,-3.255312875538248,0.3362711602878979,-3.14
271,2,1,-3.24076150992751,0.2126136281834122,-3.14
272,2,1,-3.2329590540658297,0.0845159829200615,-3.14
273,2,1,-3.232366565127494,-0.0339095808921218,-3.14
274,2,1,-3.2722239998920686,-0.1307132521698851,-3.14
275,2,1,-3.2608565117481003,0.0781213289128412,-3.14
276,2,1,-3.241251749286282,0.4294722533846284,-3.14
277,2,1,-3.245873498239874,-0.3208264297642005,-3.14
278,2,1,-3.2359701375036534,0.4506033800801503,-3.14
279,2,1,-3.131451821732872,0.4073275168397062,-3.14
280,2,1,-3.101110398474923,0.5779973433712378,-3.14
281,2,1,-3.209239626271554,-1.3064761727292966,-3.14
282,2,1,-3.2330409987187214,0.0291001548631274,-3.14
283,2,1,-3.253672391326935,-0.5775306133016407,-3.14
284,2,1,-3.244298186289641,0.5797804005018723,-3.14
285,2,1,-3.2397375335656307,0.378257102707093,-3.14
286,2,1,-3.200235414839108,-1.199534437407799,-3.14
287,2,1,-3.1474071941420663,0.5653540244349706,-3.14
288,2,1,-3.1312064685172243,0.220810307322093,-3.14
289,2,1,-3.229301891449354,0.2309893555197555,-3.14
290,2,1,-3.2158297657881367,0.2404965291048712,-3.14
291,2,1,-3.246345469018752,-0.8164508805244591,-3.14
292,2,1,-3.2573664105547886,0.1172062304801828,-3.14
293,2,1,-3.0903160522135287,-0.0474752402187676,-3.14
294,2,1,-3.230329078984561,0.2110670950797832,-3.14
295,2,1,-3.326136368777637,-0.1179771281864022,-3.14
296,2,1,-3.309448553116828,-0.6328531737168568,-3.14
297,2,1,-3.313458872572581,0.2340519581390324,-3.14
298,2,1,-3.272613751691047,0.2288510800581513,-3.14
299,2,1,-3.1858191177110804,-0.2729650825513913,-3.14


==> data/multi_task_inference_result_dpmm/dpmm_cheetah/subgoals_ep3_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
300,3,0,0.0378321734136325,0.0554258220163491,3.14
301,3,0,0.0263287644924194,-0.2750443304686323,3.14
302,3,0,0.0386501056023493,0.5011260457787943,3.14
303,3,0,0.5176241027643157,1.0947494441147188,3.14
304,3,0,2.054228608729573,1.808553320380276,3.14
305,3,0,2.146555109014668,1.8659887003053488,3.14
306,3,0,2.64158280457492,1.413200178270425,3.14
307,3,0,3.0451327044789265,-0.5822671442913288,3.14
308,3,0,3.006728950336528,-0.6485334133514412,3.14
309,3,0,2.89808244027611,-0.4895123601494959,3.14
310,3,0,2.910574063249908,0.0051739576252628,3.14
311,3,0,2.9085402824977904,-0.0159712437076964,3.14
312,3,0,2.9156376911900077,0.2188076160018222,3.14
313,3,0,2.916747218354373,-0.0603110770739111,3.14
314,3,0,2.9048375578808363,-0.2183600257822232,3.14
315,3,0,3.148012315967671,0.2681521727344578,3.14
316,3,0,3.1563808546358456,0.2182717323074766,3.14
317,3,0,3.1378151602832567,0.2953553897691687,3.14
318,3,0,3.2069508685305097,0.1985130285268009,3.14
319,3,0,3.159938579206257,-0.2455009871001421,3.14
320,3,0,3.139385894356865,-0.4290928027175089,3.14
321,3,0,3.1116525894035387,-0.5316812328605278,3.14
322,3,0,3.1049924597355907,-0.0123919718824268,3.14
323,3,0,3.094832327913823,-0.0517143461719624,3.14
324,3,0,3.12768714824391,0.7860817682453338,3.14
325,3,0,3.145255519435838,-0.3522498799002924,3.14
326,3,0,3.134730754470406,-0.379315626544395,3.14
327,3,0,3.113976606327333,-0.2620797384487342,3.14
328,3,0,3.11028402200313,-0.4510906723405055,3.14
329,3,0,3.097594775764413,-0.2171476186052151,3.14
330,3,0,3.069015483603042,-0.5393366784548678,3.14
331,3,0,3.0708954756246563,0.4446439628038617,3.14
332,3,0,3.065118049555817,-0.2543063718396978,3.14
333,3,0,3.0820576365951315,0.7347577149011103,3.14
334,3,0,3.0777633970142544,-0.4644185849427106,3.14
335,3,0,3.049872358007278,0.6946292810825249,3.14
336,3,0,3.0611128396266998,0.0777529522781382,3.14
337,3,0,3.065967395605735,0.0602822163757793,3.14
338,3,0,3.075224978343024,-0.5083494077886135,3.14
339,3,0,3.068182070669773,0.0547527339574391,3.14
340,3,0,3.091431834162938,0.6472071963029827,3.14
341,3,0,3.1079080373145085,0.1913075662794025,3.14
342,3,0,3.29523071488628,0.0534075722814837,3.14
343,3,0,3.286491677685372,-0.1546831378640275,3.14
344,3,0,2.981555110744448,0.1898159478331216,3.14
345,3,0,3.1132163180072383,0.2899963464114971,3.14
346,3,0,3.159368734889266,1.0228722277122535,3.14
347,3,0,3.176624166819616,-0.2820740189241146,3.14
348,3,0,3.136540189629758,-0.2882492472426237,3.14
349,3,0,3.020197166976569,-0.607811310608773,3.14
350,3,0,3.016375521352053,0.2489193001175377,3.14
351,3,0,2.9205371368253354,-0.3676633655378025,3.14
352,3,0,2.9136956912510352,-0.0236910098508755,3.14
353,3,0,2.9169467720520217,0.0019351172944173,3.14
354,3,0,2.906071786661034,-0.2687679444442786,3.14
355,3,0,2.898318512914668,-0.0980564152729273,3.14
356,3,0,2.947950011653177,0.084150617719192,3.14
357,3,0,2.926468431628921,-0.5012939113023087,3.14
358,3,0,3.018413696141424,0.2029713309695012,3.14
359,3,0,3.01902904185337,-0.0754519540217202,3.14
360,3,0,3.0407146216969902,0.5701025216031687,3.14
361,3,0,3.1092260143169246,0.5909527430609757,3.14
362,3,0,3.2016550524805445,-0.4440551986647066,3.14
363,3,0,3.189666771328016,0.0040429633260029,3.14
364,3,0,3.2325823253781745,-0.474745255418132,3.14
365,3,0,3.199315854945667,-0.5730285257982418,3.14
366,3,0,3.202715024188706,0.2197086483251175,3.14
367,3,0,3.178186251619831,-0.6844753596579666,3.14
368,3,0,3.1678151506994743,0.0912872605642088,3.14
369,3,0,3.198275655443556,0.6478217880417646,3.14
370,3,0,3.209378496398464,0.0131871533419737,3.14
371,3,0,3.264504321956722,0.6786415506612974,3.14
372,3,0,3.251929430203458,0.7614716787445989,3.14
373,3,0,3.2317801972002163,-0.5256787192544147,3.14
374,3,0,3.222409540835085,-0.1242074014263167,3.14
375,3,0,3.203298373922556,-0.3997109770568794,3.14
376,3,0,3.1869141853692398,0.3418718631189397,3.14
377,3,0,3.12404570081492,0.4117540603782001,3.14
378,3,0,3.152798062178345,-0.1280567978686131,3.14
379,3,0,3.1393816024500785,-0.235703432877169,3.14
380,3,0,3.140444554459512,0.0895699616222336,3.14
381,3,0,3.1543995246876,0.2534720302774792,3.14
382,3,0,3.143899310243402,-0.4716881506309516,3.14
383,3,0,3.3103189064057363,0.4938857385039314,3.14
384,3,0,3.311707367335388,-0.1903548707309651,3.14
385,3,0,3.2635422997495263,-1.1536479794800505,3.14
386,3,0,3.249140416457557,0.2233341148872349,3.14
387,3,0,3.2793196810469256,0.5255735114759785,3.14
388,3,0,3.2630278041126517,-0.7439582604220963,3.14
389,3,0,3.2347954996782398,-0.2247250883161508,3.14
390,3,0,3.25647998780785,0.5198624279938385,3.14
391,3,0,3.121529679424393,-0.3423137456245855,3.14
392,3,0,3.1392303304050198,0.4207364959417221,3.14
393,3,0,3.185354078580576,-0.0694832544533518,3.14
394,3,0,3.1419318679241,-0.9424735118275316,3.14
395,3,0,3.056862584972221,-1.740577253446589,3.14
396,3,0,3.031609837263343,-0.000701252310203,3.14
397,3,0,3.0480874854029505,0.2768632216336976,3.14
398,3,0,3.06512764084957,0.3958046887083052,3.14
399,3,0,3.054095866290532,-0.4468316010242312,3.14


==> data/multi_task_inference_result_dpmm/dpmm_cheetah/subgoals_ep4_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
400,4,0,-0.048951240541873,-0.0596095764062398,5.1000000000000005
401,4,0,0.0427115600802152,0.3165222244521379,5.1000000000000005
402,4,0,0.2754560879688407,2.1319333257551145,5.1000000000000005
403,4,0,0.7410685693909939,1.19183086636364,5.1000000000000005
404,4,0,0.7874400216762572,0.680185969542581,5.1000000000000005
405,4,0,2.470345590784785,1.737619734368084,5.1000000000000005
406,4,0,2.700059618224685,2.259819605941474,5.1000000000000005
407,4,0,2.819402188212798,2.326311820933271,5.1000000000000005
408,4,0,4.037587580948997,1.5231218119146797,5.1000000000000005
409,4,0,4.986248230708026,0.8324136647588926,5.1000000000000005
410,4,0,5.039998599088543,0.887113072505602,5.1000000000000005
411,4,0,5.058712557412744,0.1314581598417139,5.1000000000000005
412,4,0,5.076091140817908,0.4799507220047602,5.1000000000000005
413,4,0,5.136410428713039,0.4296159634324079,5.1000000000000005
414,4,0,5.165008110442285,0.4903645259243229,5.1000000000000005
415,4,0,5.164005660630981,-0.2207603475850035,5.1000000000000005
416,4,0,5.183623787955398,-0.4144221800756389,5.1000000000000005
417,4,0,5.130845863652841,-0.2275634997944083,5.1000000000000005
418,4,0,5.121972041482207,-0.278828877805828,5.1000000000000005
419,4,0,5.098999804329246,-0.5590294208360538,5.1000000000000005
420,4,0,4.9981918617671575,-0.2009899401342656,5.1000000000000005
421,4,0,4.981692616163099,-1.0868448217547382,5.1000000000000005
422,4,0,4.929049186085861,-0.8898542155811794,5.1000000000000005
423,4,0,4.928264152872523,0.1888454342054925,5.1000000000000005
424,4,0,4.916287632569472,-0.3498360765444994,5.1000000000000005
425,4,0,4.913524539968831,0.0823397830529125,5.1000000000000005
426,4,0,4.915922901185517,-0.1630945862015767,5.1000000000000005
427,4,0,4.970437448440231,0.2720547989072038,5.1000000000000005
428,4,0,4.958300503385524,-0.375273728280618,5.1000000000000005
429,4,0,4.951297722220086,-0.0225665821940917,5.1000000000000005
430,4,0,4.949624515570815,0.3936268703544156,5.1000000000000005
431,4,0,4.9641806989491375,0.2483789328262976,5.1000000000000005
432,4,0,4.974455176919401,0.2382803495119614,5.1000000000000005
433,4,0,4.973098653319201,-0.0589076313058531,5.1000000000000005
434,4,0,4.988436093808678,0.3069834691401801,5.1000000000000005
435,4,0,4.996494843321358,0.1072140691522336,5.1000000000000005
436,4,0,5.036788694578602,0.3889959298888995,5.1000000000000005
437,4,0,5.047393001236712,0.1935096512940393,5.1000000000000005
438,4,0,5.00937432017141,0.2360198054712657,5.1000000000000005
439,4,0,5.025507777331289,0.2170003326487647,5.1000000000000005
440,4,0,5.078439821850143,-0.4500803115966071,5.1000000000000005
441,4,0,5.069122346227186,-0.0192282673740014,5.1000000000000005
442,4,0,5.089318969389402,0.4040524769288596,5.1000000000000005
443,4,0,5.140830016752786,0.1845539462118659,5.1000000000000005
444,4,0,5.1082581486222,0.4334483827011601,5.1000000000000005
445,4,0,5.10763310384879,-0.1579560622916841,5.1000000000000005
446,4,0,5.040266258251614,-0.2341673932648186,5.1000000000000005
447,4,0,5.022793959312873,-0.2902894040701368,5.1000000000000005
448,4,0,5.071843261055435,-0.4664981265601624,5.1000000000000005
449,4,0,5.063235338025515,-0.0077347487525797,5.1000000000000005
450,4,0,5.063892403521744,-0.822981670608363,5.1000000000000005
451,4,0,5.137492221660377,-0.4899444546553299,5.1000000000000005
452,4,0,5.132064698874722,0.1440378082939377,5.1000000000000005
453,4,0,5.1445198634404345,0.2466650212843582,5.1000000000000005
454,4,0,5.157284496586036,0.2484399884010465,5.1000000000000005
455,4,0,5.144326501065614,-0.4117310124694143,5.1000000000000005
456,4,0,5.116827544656044,0.0134102795330843,5.1000000000000005
457,4,0,4.971443490683586,-0.729637700209857,5.1000000000000005
458,4,0,4.96936291797537,-0.7214018318322647,5.1000000000000005
459,4,0,5.111468302081724,1.1091635463280418,5.1000000000000005
460,4,0,5.122685148989782,-0.0760728381373,5.1000000000000005
461,4,0,5.148367426203465,0.511426236717721,5.1000000000000005
462,4,0,5.182336710578214,0.1447405660218506,5.1000000000000005
463,4,0,5.1958301133177605,0.1516065521414464,5.1000000000000005
464,4,0,5.195691452266165,-0.112844441968877,5.1000000000000005
465,4,0,5.092438564597783,0.3504414276554142,5.1000000000000005
466,4,0,5.070257917537273,-0.695769025945446,5.1000000000000005
467,4,0,5.014838905745956,-0.269097003839694,5.1000000000000005
468,4,0,5.000945403941386,0.0248836747785495,5.1000000000000005
469,4,0,5.04187842129864,-0.0124725424576395,5.1000000000000005
470,4,0,4.994448536642676,0.4693638263877408,5.1000000000000005
471,4,0,5.013634652669117,0.317155317535396,5.1000000000000005
472,4,0,5.00708602047731,-0.1886051781535313,5.1000000000000005
473,4,0,5.02686884584654,0.4873403175364561,5.1000000000000005
474,4,0,5.181812334802522,0.0973439289313859,5.1000000000000005
475,4,0,5.098047799946282,-0.2286512007206704,5.1000000000000005
476,4,0,4.993527484103133,-0.1334537961667043,5.1000000000000005
477,4,0,4.9894267133853685,-0.1314131159394995,5.1000000000000005
478,4,0,4.957241453193011,-0.8357538176062793,5.1000000000000005
479,4,0,4.927907791656918,-0.3841682482308748,5.1000000000000005
480,4,0,4.943613984779506,0.4935629765284677,5.1000000000000005
481,4,0,4.978225639263566,0.7158034979043941,5.1000000000000005
482,4,0,5.053876225006087,0.3301481820331879,5.1000000000000005
483,4,0,5.066770757506664,0.1938151502596988,5.1000000000000005
484,4,0,5.064813760405179,-0.1264859846374016,5.1000000000000005
485,4,0,5.053346107681514,-0.2294826512296421,5.1000000000000005
486,4,0,5.080503412433433,0.6952651456212088,5.1000000000000005
487,4,0,5.09027471138305,-0.0608632251606839,5.1000000000000005
488,4,0,5.071153523292835,-0.4944787898683768,5.1000000000000005
489,4,0,5.0857114128449545,0.6391691763241593,5.1000000000000005
490,4,0,5.023030092374562,-0.5415367110394756,5.1000000000000005
491,4,0,5.159086679447432,0.6393200946309924,5.1000000000000005
492,4,0,5.171242252592439,0.0404133715448466,5.1000000000000005
493,4,0,5.136041478311675,-0.7709258995347752,5.1000000000000005
494,4,0,5.109005995324183,-0.3585324959456957,5.1000000000000005
495,4,0,5.1095766489748256,0.1928514398922413,5.1000000000000005
496,4,0,5.123895791013309,0.226724184795901,5.1000000000000005
497,4,0,5.154652726198636,0.5816911877392447,5.1000000000000005
498,4,0,5.16677766264881,0.1034958071721017,5.1000000000000005
499,4,0,5.165127569564397,-0.2202017130747911,5.1000000000000005


==> data/multi_task_inference_result_dpmm/dpmm_cheetah/subgoals_ep5_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
500,5,0,0.0109189460833081,0.0544683992707898,9.02
501,5,0,0.0017976914365722,-0.2326190713576216,9.02
502,5,0,0.5764529004785061,1.65059918624078,9.02
503,5,0,0.6513102116291265,1.4242269167746902,9.02
504,5,0,1.352659020106595,1.6960926209958465,9.02
505,5,0,2.025371208802584,1.2950615505479832,9.02
506,5,0,2.4302096711624577,1.2249152553120335,9.02
507,5,0,2.4934292815491674,1.185088792688386,9.02
508,5,0,2.524784267927733,0.3804189347999008,9.02
509,5,0,2.5676636910181028,1.1297341042884304,9.02
510,5,0,3.715970049045526,1.7322667923982116,9.02
511,5,0,4.806717248780248,1.0371698601388415,9.02
512,5,0,4.880402869535251,1.7133168600193789,9.02
513,5,0,5.379531728396203,1.0583450376693284,9.02
514,5,0,5.461394760451244,1.8405052177207093,9.02
515,5,0,6.91519874666392,2.9725701423528097,9.02
516,5,0,7.042475158835283,2.148436563630114,9.02
517,5,0,7.680997386450935,0.9568288057009524,9.02
518,5,0,7.787786848429312,2.302275090286118,9.02
519,5,0,7.889062224396446,1.8429590552867388,9.02
520,5,0,7.969164941387326,1.5342414559973416,9.02
521,5,0,8.068527641019287,1.966497159066488,9.02
522,5,0,8.589731372645444,1.058040829416685,9.02
523,5,0,8.858877972765654,0.2401691384407412,9.02
524,5,0,8.869768141850054,0.3202136564739635,9.02
525,5,0,8.888222442573216,0.414286724381846,9.02
526,5,0,8.996239479223961,-0.3737689860748279,9.02
527,5,0,8.985290030372708,-0.0112286138136471,9.02
528,5,0,8.995625392685554,0.2726712187074573,9.02
529,5,0,9.031372498467444,0.7516905085301717,9.02
530,5,0,9.057815104490237,-0.2367481097403092,9.02
531,5,0,8.989467636583111,-0.5986114570959804,9.02
532,5,0,9.01388697059142,0.2706668995345326,9.02
533,5,0,9.043927321908368,0.5845874712803818,9.02
534,5,0,9.058698908308823,0.2081800933606072,9.02
535,5,0,9.052798286881572,-0.1877403803522371,9.02
536,5,0,9.070781756555776,0.6333250195218372,9.02
537,5,0,9.117452625592342,0.8600117772067726,9.02
538,5,0,9.118769952668798,-0.2601178537264371,9.02
539,5,0,9.127137160119643,0.1838615760439755,9.02
540,5,0,9.03548278902068,-0.8674939996355471,9.02
541,5,0,8.92610158143113,-0.50502839372173,9.02
542,5,0,8.918201652550124,-0.0615475860114941,9.02
543,5,0,8.870202779466284,-1.3390710437568716,9.02
544,5,0,8.68141494764999,0.6369397960543872,9.02
545,5,0,8.683169032749484,-0.2851793283438922,9.02
546,5,0,8.70169134383971,0.7556220799709373,9.02
547,5,0,8.745676825963821,0.8663772781566955,9.02
548,5,0,9.071635761240262,0.6174735109231047,9.02
549,5,0,9.099846146442724,0.5479509041603318,9.02
550,5,0,9.156214577716264,0.0640817973193631,9.02
551,5,0,9.09817540452898,-0.6083421130925495,9.02
552,5,0,8.755412428810013,-0.7495899068576122,9.02
553,5,0,8.753613922425032,0.3963343070964509,9.02
554,5,0,8.773899915175479,0.4053309727301955,9.02
555,5,0,8.776994388941215,-0.1490822876871645,9.02
556,5,0,8.79039007572501,0.4931016113986257,9.02
557,5,0,8.823607006987075,0.5520152723388356,9.02
558,5,0,8.909280859854974,0.4378404790387515,9.02
559,5,0,8.925836395028918,0.2605238753421591,9.02
560,5,0,9.10569184869536,0.3806094735034177,9.02
561,5,0,9.107847160416204,-0.0180985669086428,9.02
562,5,0,9.086284188603166,0.0902882956559052,9.02
563,5,0,8.94842419047712,-0.1920748573757932,9.02
564,5,0,8.932767237640482,-0.9145993020593548,9.02
565,5,0,8.923781914419123,0.1989452365024107,9.02
566,5,0,8.954172434653373,0.6128240504764926,9.02
567,5,0,8.957062277119768,-0.2270712024159803,9.02
568,5,0,8.981401357312752,0.0527825385599228,9.02
569,5,0,8.98446742256909,0.0193082429198247,9.02
570,5,0,8.980764444291804,-0.030489830128988,9.02
571,5,0,9.09158083374743,-0.1364233060005271,9.02
572,5,0,9.084728220612138,-0.1024249495157784,9.02
573,5,0,9.067315599156297,-0.4234230615084361,9.02
574,5,0,9.222118068419384,-0.3988275093976529,9.02
575,5,0,9.01084310963444,-0.6702066088790274,9.02
576,5,0,8.935392370949641,-0.533298253282248,9.02
577,5,0,8.981019136555163,-0.3972628626110066,9.02
578,5,0,8.983349884755215,0.251876799878833,9.02
579,5,0,8.995366745920437,0.0903663861221612,9.02
580,5,0,9.003729622860602,0.2474927474231118,9.02
581,5,0,9.003090357015243,-0.1152581085387856,9.02
582,5,0,9.010156874756929,0.0852342716005932,9.02
583,5,0,9.03302635055607,0.4953691850042658,9.02
584,5,0,9.018905882114556,-0.5409752448016434,9.02
585,5,0,9.036081658355386,-0.3724789172515348,9.02
586,5,0,8.9665491942877,-1.4038834784400938,9.02
587,5,0,8.82518427850824,-0.2319877451190737,9.02
588,5,0,9.029301945306711,-0.7667902173793475,9.02
589,5,0,9.00857722831956,-0.1150792329726256,9.02
590,5,0,8.986084553531986,0.1036004707171786,9.02
591,5,0,8.985310663796104,-0.0152538219330475,9.02
592,5,0,9.002512984707144,-1.0482051544433406,9.02
593,5,0,8.973940350409258,-0.2320285845209788,9.02
594,5,0,8.988141465186033,0.4199982811725228,9.02
595,5,0,9.012886823171376,0.271683718044645,9.02
596,5,0,8.977965644380978,-0.1388765998987471,9.02
597,5,0,9.043658539977049,0.7575130646934565,9.02
598,5,0,9.068126833498331,-0.1753927074230383,9.02
599,5,0,9.088305373370511,0.687434757886965,9.02


==> data/multi_task_inference_result_dpmm/dpmm_cheetah/subgoals_ep6_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
600,6,3,0.0864867287395114,0.0983964539941321,-2.35
601,6,3,0.0607881830952667,-0.8517774747656087,-2.35
602,6,3,0.0627785652726956,0.3976166480673312,-2.35
603,6,3,0.0849865069506198,0.4309063636349146,-2.35
604,6,3,0.0761124517582989,-1.4460290407532963,-2.35
605,6,3,0.0220519834689735,-0.8228200879395208,-2.35
606,6,3,0.0202016667920913,0.295390883530408,-2.35
607,6,3,0.0032844541864184,-0.687788575230446,-2.35
608,6,3,-1.0805235585853548,-2.249186395042948,-2.35
609,6,3,-2.545017891812956,-2.7998273956339044,-2.35
610,6,3,-2.65625879861124,-1.8376353933568144,-2.35
611,6,3,-2.775726396954346,-2.6626835798375943,-2.35
612,6,3,-4.358790218064729,-3.3223645358926164,-2.35
613,6,3,-5.450754285319082,-1.796477616640761,-2.35
614,6,3,-7.292380459642799,-1.6819020433941327,-2.35
615,6,3,-7.711136836235193,-2.1430574815240995,-2.35
616,6,3,-7.841421234968566,-2.8092288629802784,-2.35
617,6,3,-7.999987733043763,-3.154274317248469,-2.35
618,6,3,-9.315562991448488,-2.0595574675667025,-2.35
619,6,3,-10.850931481338316,-2.98255614475606,-2.35
620,6,3,-10.99011377361956,-2.5196056591671057,-2.35
621,6,3,-11.103059112227866,-2.1631833915993552,-2.35
622,6,3,-11.195200436226155,-1.810738756830035,-2.35
623,6,3,-12.022782988675418,-1.539785210114176,-2.35
624,6,3,-12.134526438841142,-2.412681285179682,-2.35
625,6,3,-12.242828722673876,-2.1000818801604884,-2.35
626,6,3,-12.346685583274082,-2.030187038511742,-2.35
627,6,3,-12.454733430790933,-2.2856345154827333,-2.35
628,6,3,-12.555369555421226,-1.9129123652944708,-2.35
629,6,3,-12.637064190877547,-1.5350762892831058,-2.35
630,6,3,-13.081977151967722,-2.109188893358739,-2.35
631,6,3,-13.17654221782958,-1.8274776979288163,-2.35
632,6,3,-13.26865996365533,-1.9201699329827084,-2.35
633,6,3,-15.28879864515188,-1.8508059649293709,-2.35
634,6,3,-16.808280411968724,-1.3366269172691418,-2.35
635,6,3,-16.92976709920642,-2.8439451925897488,-2.35
636,6,3,-17.009031420815592,-0.9942886728241582,-2.35
637,6,3,-17.6341146717457,-2.041310259543864,-2.35
638,6,3,-19.893455142930552,-2.3935978266650797,-2.35
639,6,3,-21.299805051495,-1.6699103850125292,-2.35
640,6,3,-21.412209691695796,-2.580284935708424,-2.35
641,6,3,-21.5485470747133,-2.688127835458732,-2.35
642,6,3,-22.51899777977381,-2.196491232528863,-2.35
643,6,3,-22.64639546539228,-2.673459455860016,-2.35
644,6,3,-24.699930980706377,-2.582997589628909,-2.35
645,6,3,-26.72189628675704,-2.1537792968169707,-2.35
646,6,3,-26.80316076425497,-1.407396814230907,-2.35
647,6,3,-26.896965659042387,-2.389127363468392,-2.35
648,6,3,-27.864976464732937,-2.353621473079288,-2.35
649,6,3,-27.99415761803513,-2.73365683249316,-2.35
650,6,3,-28.39291432336012,-2.062693568494646,-2.35
651,6,3,-28.53435787194284,-2.8917236985698107,-2.35
652,6,3,-28.65532274369512,-2.2294790214851643,-2.35
653,6,3,-29.30535904589629,-2.215581614677478,-2.35
654,6,3,-29.41753140758087,-2.379803552552298,-2.35
655,6,3,-30.604978780729816,-2.4318491686091317,-2.35
656,6,3,-30.719307096807903,-2.3060140256079262,-2.35
657,6,3,-32.71333364628245,-1.604190912326256,-2.35
658,6,3,-32.84463028845533,-2.993301016358296,-2.35
659,6,3,-33.468322014306885,-2.049652763728869,-2.35
660,6,3,-33.566087826466386,-2.0002272945299424,-2.35
661,6,3,-33.69274693676974,-2.734347901259882,-2.35
662,6,3,-33.837783370797204,-2.991082125119045,-2.35
663,6,3,-33.96534847523122,-2.175214893850109,-2.35
664,6,3,-34.07452182239652,-2.139124299636358,-2.35
665,6,3,-34.17495621017147,-1.9401379857020111,-2.35
666,6,3,-34.2624380908029,-1.8396576411827523,-2.35
667,6,3,-34.3681056331659,-2.2213139000417854,-2.35
668,6,3,-34.480563884741834,-2.312664604271538,-2.35
669,6,3,-34.59708157712512,-2.3412496281279127,-2.35
670,6,3,-36.012312735371395,-2.280443428879864,-2.35
671,6,3,-37.31255730373005,-2.5566909119426797,-2.35
672,6,3,-37.45556376531357,-2.8293528230191054,-2.35
673,6,3,-37.69741191405256,-2.420376578532333,-2.35
674,6,3,-37.780867513525386,-1.5366976295230077,-2.35
675,6,3,-37.87293637898743,-2.05617614972906,-2.35
676,6,3,-37.97133218732315,-2.0122686586433978,-2.35
677,6,3,-38.08510333001875,-2.3610758796428133,-2.35
678,6,3,-38.17775293311143,-1.7640409244630846,-2.35
679,6,3,-38.2952835001758,-2.746988722838802,-2.35
680,6,3,-39.89407950853811,-2.5681171580609887,-2.35
681,6,3,-40.541306332108086,-1.2643619588636146,-2.35
682,6,3,-40.621333775386745,-1.9682931796545504,-2.35
683,6,3,-40.70884191051415,-1.5917388072616203,-2.35
684,6,3,-40.79447885231847,-1.8934661300866509,-2.35
685,6,3,-41.13993710179124,-2.3561781261679053,-2.35
686,6,3,-41.24858519976635,-1.9788411970562425,-2.35
687,6,3,-41.825256659655466,-2.423318998585053,-2.35
688,6,3,-43.36232788710019,-2.3448943804450826,-2.35
689,6,3,-43.46171161247469,-1.903646302009566,-2.35
690,6,3,-43.57816803747986,-2.421603966499584,-2.35
691,6,3,-45.471973217302754,-1.824316373529278,-2.35
692,6,3,-45.60227630181289,-2.5714600798269776,-2.35
693,6,3,-46.35666954984588,-2.2524707786691867,-2.35
694,6,3,-47.00293169543336,-2.8080992599490604,-2.35
695,6,3,-47.10553432151425,-1.6770151952465926,-2.35
696,6,3,-47.16655669945415,-1.0556495245161626,-2.35
697,6,3,-48.242593135846974,-2.2123517162773485,-2.35
698,6,3,-48.388968511927416,-3.0882804765301177,-2.35
699,6,3,-48.50049833783553,-1.796000285356353,-2.35


==> data/multi_task_inference_result_dpmm/dpmm_cheetah/subgoals_ep7_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
700,7,3,-0.0298296349346857,-0.0462926265172827,-1.75
701,7,3,-0.031259943812015,0.0091244171854577,-1.75
702,7,3,-0.007028198825683,0.5858368719982471,-1.75
703,7,3,-0.3152990212861904,-1.1364778178872887,-1.75
704,7,3,-1.820085700495856,-2.089209296584341,-1.75
705,7,3,-2.260677350807684,-1.859520898382747,-1.75
706,7,3,-3.2475337934842794,-1.019095287259904,-1.75
707,7,3,-3.296454761736172,-1.0653190847803022,-1.75
708,7,3,-3.3305308053745715,-0.5611697810793275,-1.75
709,7,3,-4.065957633096266,-1.9463401850667728,-1.75
710,7,3,-4.136286046902656,-1.17329742418092,-1.75
711,7,3,-5.209350463180087,-2.0808558394874623,-1.75
712,7,3,-5.30765732318539,-1.9050037434293647,-1.75
713,7,3,-5.414884363602478,-2.305449683969096,-1.75
714,7,3,-6.490122156610728,-1.875277835712429,-1.75
715,7,3,-6.576961035685767,-1.6781342097592562,-1.75
716,7,3,-8.232589739272012,-2.245910057189042,-1.75
717,7,3,-8.29797140995932,-1.0005008642308857,-1.75
718,7,3,-8.380285463835781,-1.965919815995272,-1.75
719,7,3,-8.467182715463903,-1.7107018393758184,-1.75
720,7,3,-9.75139471571169,-2.003496012471558,-1.75
721,7,3,-9.876241390154451,-2.6436928891126508,-1.75
722,7,3,-10.220814915347232,-2.1428197101835416,-1.75
723,7,3,-10.32369161460561,-1.9851196023899345,-1.75
724,7,3,-10.408039999612132,-1.4915116090686296,-1.75
725,7,3,-10.488692823696187,-1.6986978753751514,-1.75
726,7,3,-11.389147021145767,-1.1780594169623102,-1.75
727,7,3,-12.831776159178022,-2.2359253146536413,-1.75
728,7,3,-12.920625893111374,-1.5040492133598466,-1.75
729,7,3,-13.003996304192022,-1.7764351204199316,-1.75
730,7,3,-13.926631583354244,-1.5931678114171073,-1.75
731,7,3,-14.797218641563632,-1.4694322756077869,-1.75
732,7,3,-15.493075009463125,-1.722175192092924,-1.75
733,7,3,-15.861294750641688,-1.8070829828542103,-1.75
734,7,3,-15.917587282072878,-0.920258759574914,-1.75
735,7,3,-17.196831806037654,-1.485802065692549,-1.75
736,7,3,-17.282030854269124,-1.6870680322619185,-1.75
737,7,3,-17.961452371317634,-1.9627882870972728,-1.75
738,7,3,-18.081805940851837,-2.693758990469945,-1.75
739,7,3,-18.223188128500755,-2.733536245673304,-1.75
740,7,3,-18.334656277115595,-1.9482210758905747,-1.75
741,7,3,-18.443758518059703,-2.2639345631920778,-1.75
742,7,3,-18.638433921165547,-2.3127038570263854,-1.75
743,7,3,-18.694611229033235,-0.5646874947986107,-1.75
744,7,3,-20.106407721443,-1.1880905431914084,-1.75
745,7,3,-20.947057261274505,-0.8258701162397128,-1.75
746,7,3,-21.03337769278318,-2.1349469398006025,-1.75
747,7,3,-21.65543271482798,-1.591615679213727,-1.75
748,7,3,-21.760772310063498,-2.4188164532834184,-1.75
749,7,3,-21.841782696029856,-1.134784270619376,-1.75
750,7,3,-21.877623518971347,-0.6919725130867608,-1.75
751,7,3,-22.19145477855449,-2.460319571051054,-1.75
752,7,3,-22.27106866664063,-1.208339552101937,-1.75
753,7,3,-23.507534781218407,-1.7623946768698868,-1.75
754,7,3,-24.200962551907253,-1.7783410478773138,-1.75
755,7,3,-24.678163446275377,-2.189798518657933,-1.75
756,7,3,-26.102430363874923,-1.9061267449450368,-1.75
757,7,3,-26.988363966744807,-2.464216319942202,-1.75
758,7,3,-27.063378932532803,-1.1650674269791834,-1.75
759,7,3,-28.090924078870582,-0.7386619202948762,-1.75
760,7,3,-28.09691284663056,0.0196524273477499,-1.75
761,7,3,-28.15839955050461,-1.7177697144815636,-1.75
762,7,3,-28.314252203523505,-0.8398251396910279,-1.75
763,7,3,-28.357085932869744,-0.9166858864199892,-1.75
764,7,3,-28.39905490355031,-0.8669062913954512,-1.75
765,7,3,-28.458201405649813,-1.4835185571682628,-1.75
766,7,3,-29.25832798151538,-1.8330925480775264,-1.75
767,7,3,-29.92036310818157,-1.138425364844002,-1.75
768,7,3,-30.407607909641037,-1.0666310247387882,-1.75
769,7,3,-31.52946277154404,-1.746551781373518,-1.75
770,7,3,-31.62216096730661,-1.8766318225194352,-1.75
771,7,3,-31.708065301164677,-1.63770156656786,-1.75
772,7,3,-31.787122183761703,-1.5756564949902552,-1.75
773,7,3,-32.71748262297894,-1.90994515759617,-1.75
774,7,3,-32.82274434320795,-2.032833922723217,-1.75
775,7,3,-32.89028915601251,-1.066938421289974,-1.75
776,7,3,-34.053099986518454,-2.47836580039818,-1.75
777,7,3,-34.15371815404668,-1.73667456052563,-1.75
778,7,3,-34.26184413079248,-2.3210156820479697,-1.75
779,7,3,-35.19015256099004,-1.223779869950395,-1.75
780,7,3,-35.283403935938395,-2.1311309445637834,-1.75
781,7,3,-35.63163494157822,-2.665414301574896,-1.75
782,7,3,-36.646389880060056,-2.109629172373806,-1.75
783,7,3,-36.734815886160966,-1.597598760838941,-1.75
784,7,3,-36.825011488207295,-1.9671278480583567,-1.75
785,7,3,-36.88906173952088,-1.0013626100214563,-1.75
786,7,3,-38.26117725434288,-1.5619467660621835,-1.75
787,7,3,-38.52141998262746,-2.2377837118845934,-1.75
788,7,3,-39.12560572063199,-0.9841481066311332,-1.75
789,7,3,-39.19835326359856,-1.7505729534961048,-1.75
790,7,3,-39.28260250589634,-1.600300113416543,-1.75
791,7,3,-39.339891405443865,-0.9868850447950244,-1.75
792,7,3,-39.951904550098135,-0.7104841365286451,-1.75
793,7,3,-40.00374293751272,-1.2374022072434927,-1.75
794,7,3,-40.147469725272856,-1.2877026438965935,-1.75
795,7,3,-41.45704598114497,-0.990163161475079,-1.75
796,7,3,-41.53239366458936,-2.112826503853758,-1.75
797,7,3,-41.63259211259665,-1.9747809993417569,-1.75
798,7,3,-42.04262220107885,-1.9866407680695624,-1.75
799,7,3,-42.15847070124016,-2.4093014645624296,-1.75


==> data/multi_task_inference_result_dpmm/dpmm_cheetah/subgoals_ep8_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
800,8,3,0.0936947205178345,0.0059654825086452,-1.45
801,8,3,0.1141767248500893,0.461418332627739,-1.45
802,8,3,0.1332645023554477,0.3830696594447804,-1.45
803,8,3,0.1278248332685233,-0.5970541261562144,-1.45
804,8,3,0.0974864091659304,-0.6299123055453797,-1.45
805,8,3,-0.8354520395979776,-2.0320479347400053,-1.45
806,8,3,-0.9031302162849124,-1.0214008991158925,-1.45
807,8,3,-1.4690189501441984,-0.91436854513761,-1.45
808,8,3,-2.409998355180919,-0.864835957139986,-1.45
809,8,3,-2.457446156183203,-1.1281175788951867,-1.45
810,8,3,-2.5012892574037875,-0.8272176592534314,-1.45
811,8,3,-2.773169620284342,-1.1517700258006678,-1.45
812,8,3,-3.7987325026750662,-2.3365397493272693,-1.45
813,8,3,-3.879818712690188,-1.3241228446206033,-1.45
814,8,3,-3.952230733279384,-1.5313968587275888,-1.45
815,8,3,-4.089001780947575,-1.0137162704797602,-1.45
816,8,3,-5.268326362063606,-1.5561479710737771,-1.45
817,8,3,-5.328011883714446,-1.0204842625775417,-1.45
818,8,3,-5.407921759684191,-1.884875261361492,-1.45
819,8,3,-5.9683525775990045,-0.9447323739737936,-1.45
820,8,3,-6.207342774713223,-0.5989161535856183,-1.45
821,8,3,-6.7745606195592485,-1.6794741582378168,-1.45
822,8,3,-6.834502413564824,-0.8830283123614983,-1.45
823,8,3,-6.882838683011364,-1.0353137627279776,-1.45
824,8,3,-8.164258217142327,-1.2213024470284255,-1.45
825,8,3,-8.23617316525701,-1.4784267749050686,-1.45
826,8,3,-8.311389118077406,-1.5209251691878969,-1.45
827,8,3,-8.411481840062056,-2.194142946784679,-1.45
828,8,3,-8.488289716554076,-1.2219656359328723,-1.45
829,8,3,-8.549087008139002,-1.2531494512332515,-1.45
830,8,3,-9.524914007203924,-1.0222069022787192,-1.45
831,8,3,-9.5883600143163,-1.4774575493860556,-1.45
832,8,3,-10.356020224719634,-2.0338138088242657,-1.45
833,8,3,-10.437457076751976,-1.3727367262618306,-1.45
834,8,3,-10.50850367080206,-1.482675253580919,-1.45
835,8,3,-10.882429572804629,-1.821806652509663,-1.45
836,8,3,-10.96099348443401,-1.384310414924345,-1.45
837,8,3,-11.023721072823818,-1.2282780975205416,-1.45
838,8,3,-12.108826146418265,-1.399704263388465,-1.45
839,8,3,-12.930609430689811,-1.5529877531356209,-1.45
840,8,3,-12.970061900638315,-0.5506749981769601,-1.45
841,8,3,-13.250629156066616,-0.9053835445059882,-1.45
842,8,3,-14.550565263736312,-1.5847461897359392,-1.45
843,8,3,-15.27867730737964,-1.493129076881749,-1.45
844,8,3,-16.187242401627234,-1.3644098432808374,-1.45
845,8,3,-16.244489797438813,-1.0477121071538988,-1.45
846,8,3,-16.324055508306383,-1.7375178091990178,-1.45
847,8,3,-16.41704109510647,-1.9387994080437327,-1.45
848,8,3,-16.492965330751552,-1.3671044007174151,-1.45
849,8,3,-16.54339677287375,-0.871869797098888,-1.45
850,8,3,-16.621760343011495,-1.876333805597424,-1.45
851,8,3,-16.70231736249022,-1.4331527916133,-1.45
852,8,3,-17.851998078098347,-1.67843726064262,-1.45
853,8,3,-17.943845942661742,-1.7530669319103227,-1.45
854,8,3,-18.024719164691792,-1.4710755127367898,-1.45
855,8,3,-18.101150449030836,-1.6382075119791717,-1.45
856,8,3,-19.36161052834778,-2.218399712123756,-1.45
857,8,3,-19.587628294221265,-1.3700017273937375,-1.45
858,8,3,-19.604441492280824,-0.0280619806847479,-1.45
859,8,3,-20.962159719625888,-1.0405106197585463,-1.45
860,8,3,-21.002782501992137,-0.9063839359242156,-1.45
861,8,3,-22.07044338949955,-1.7420640124988045,-1.45
862,8,3,-22.86874313061459,-1.4372220589835387,-1.45
863,8,3,-23.27499955047253,-1.5202259713085338,-1.45
864,8,3,-23.3432997791708,-1.321239476493949,-1.45
865,8,3,-23.409461558586617,-1.422996153485574,-1.45
866,8,3,-23.582483362809725,-2.2160757079806643,-1.45
867,8,3,-23.66575600443376,-1.3422442552020095,-1.45
868,8,3,-23.744652813610536,-1.5985727749608325,-1.45
869,8,3,-23.96959845874678,-1.3475524130437853,-1.45
870,8,3,-24.022066026308234,-0.9757353464008306,-1.45
871,8,3,-24.582531039355857,-0.5844406876123474,-1.45
872,8,3,-25.584664206586023,-1.4965553097889537,-1.45
873,8,3,-26.09200991251185,-1.5674396277730187,-1.45
874,8,3,-26.17892557175739,-1.7637053061950818,-1.45
875,8,3,-26.26524332050901,-1.799057374091854,-1.45
876,8,3,-26.798252933576823,-2.251620700429451,-1.45
877,8,3,-26.88251508386876,-1.3618223303337682,-1.45
878,8,3,-26.94888418052665,-1.27777290644688,-1.45
879,8,3,-28.06519559745864,-1.6710194013587714,-1.45
880,8,3,-28.77869155625177,-0.9593412308258727,-1.45
881,8,3,-28.86287974792464,-1.947331240317641,-1.45
882,8,3,-30.037128199992832,-2.031379756878379,-1.45
883,8,3,-31.138692157022263,-1.705989302602284,-1.45
884,8,3,-31.230951198273782,-1.770503767870385,-1.45
885,8,3,-32.57374302082726,-1.3763294164660924,-1.45
886,8,3,-32.64119740323383,-1.2710685526691887,-1.45
887,8,3,-32.70309443181443,-1.267725882199856,-1.45
888,8,3,-33.32935577527805,-0.9191751075898106,-1.45
889,8,3,-33.70257892953205,-1.4978423713549904,-1.45
890,8,3,-33.77738659937816,-1.5788514838115946,-1.45
891,8,3,-33.8491216148595,-1.3689482472091847,-1.45
892,8,3,-33.90821764196352,-0.7679694465706984,-1.45
893,8,3,-34.3818335064398,-1.893808650399947,-1.45
894,8,3,-34.46612835712255,-1.4842894527129349,-1.45
895,8,3,-34.7993096877878,-1.8232527619516048,-1.45
896,8,3,-35.982962007640666,-2.244472579780952,-1.45
897,8,3,-36.07069572473801,-1.4046433066194557,-1.45
898,8,3,-36.13144823636609,-1.0936953442298525,-1.45
899,8,3,-36.44030001340407,-1.1070610168418076,-1.45


==> data/multi_task_inference_result_dpmm/dpmm_cheetah/subgoals_ep9_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
900,9,2,0.0957457374225138,-0.0628398182243686,1.45
901,9,2,0.1040897879013839,0.2716170532859933,1.45
902,9,2,0.3298970646783736,0.7155906938737808,1.45
903,9,2,0.3806632291670964,1.1405313070711518,1.45
904,9,2,1.2183999745695733,1.3881516569176002,1.45
905,9,2,1.2880326603122874,1.3739604080557792,1.45
906,9,2,1.3788816234640378,1.7917503013606484,1.45
907,9,2,1.4529285308575597,1.2749469347883904,1.45
908,9,2,2.495780725137699,1.240403775139083,1.45
909,9,2,2.555277447105368,1.1298568590571552,1.45
910,9,2,2.6223605686192384,1.2189606892860794,1.45
911,9,2,3.330508690607901,0.7429816828372335,1.45
912,9,2,4.259967690503397,0.576008539682319,1.45
913,9,2,5.3556847237642256,1.581697499976347,1.45
914,9,2,5.421600951400866,1.2283108564626792,1.45
915,9,2,5.501049680920774,1.6347440665466462,1.45
916,9,2,5.576969649001801,1.35143019985858,1.45
917,9,2,5.629245302467192,1.0758713685599208,1.45
918,9,2,5.701356210573123,1.511849951547585,1.45
919,9,2,5.779060067505422,1.6236798220347697,1.45
920,9,2,5.850418482312137,1.3139751803327393,1.45
921,9,2,6.3717699782271575,1.7085376935718417,1.45
922,9,2,6.457135507099346,1.6700611034605597,1.45
923,9,2,6.546535657611168,1.8159505918240173,1.45
924,9,2,6.602775124059163,0.8673012228178708,1.45
925,9,2,6.678985963746005,1.718043965282944,1.45
926,9,2,6.765731770704959,1.5644926420029397,1.45
927,9,2,7.977128722193076,1.223504511067781,1.45
928,9,2,9.361788287884252,1.5632335090969025,1.45
929,9,2,9.431921777097225,1.3530765637043165,1.45
930,9,2,9.792404152187116,1.4002072585447474,1.45
931,9,2,9.84812283181082,1.05571010276151,1.45
932,9,2,9.910817393885424,1.2895980772822042,1.45
933,9,2,10.342683581843444,1.173362165142616,1.45
934,9,2,11.441325165295437,1.3304135101746115,1.45
935,9,2,11.510548049413542,1.472776780969724,1.45
936,9,2,11.593639797515715,1.5490714523802942,1.45
937,9,2,11.647592703117263,0.8818245801088715,1.45
938,9,2,11.709687437269714,1.4427058798701162,1.45
939,9,2,12.004816714173238,1.450476106826278,1.45
940,9,2,13.213867364404082,0.5960287104141944,1.45
941,9,2,14.462605799964312,1.787600051439143,1.45
942,9,2,14.84803569539,1.9391670755250023,1.45
943,9,2,16.173898931244818,2.0301498229714543,1.45
944,9,2,16.25040657392038,1.228959716960168,1.45
945,9,2,16.295719572398962,0.7884297374219552,1.45
946,9,2,16.353528731664188,1.3413242247482813,1.45
947,9,2,17.152410716217013,1.982713760777599,1.45
948,9,2,17.228763312906477,1.2314216467356098,1.45
949,9,2,17.709453382164916,1.774235963169631,1.45
950,9,2,18.08242999538087,1.6961722314431569,1.45
951,9,2,18.168018846577045,1.6719091750269532,1.45
952,9,2,18.237232577600537,1.1947865388379086,1.45
953,9,2,18.300062606021942,1.282157043672657,1.45
954,9,2,19.31074045796368,0.5974023423638259,1.45
955,9,2,19.36390995225991,1.2307391531031462,1.45
956,9,2,19.74313441598927,1.4625024155188064,1.45
957,9,2,19.819972108671653,1.476970180279913,1.45
958,9,2,19.89005862362648,1.4028948158835082,1.45
959,9,2,19.95333884963677,1.2173032334205922,1.45
960,9,2,20.03607743915249,1.8251693235491109,1.45
961,9,2,20.096556771293997,0.8899505917426128,1.45
962,9,2,20.477901089976385,1.475711840750564,1.45
963,9,2,21.517537532067657,1.447635157854939,1.45
964,9,2,22.34474271473205,0.9567322079981356,1.45
965,9,2,23.35658638441737,1.6519445390365262,1.45
966,9,2,23.42184703477889,1.2799097093355087,1.45
967,9,2,23.517674719494234,1.942651749592453,1.45
968,9,2,23.606599739737604,1.5859597035375776,1.45
969,9,2,23.6717915015199,1.1424817900015367,1.45
970,9,2,23.7367280962696,1.3927517429208318,1.45
971,9,2,25.21747054394298,1.0001002033729958,1.45
972,9,2,26.30966963855733,0.661371292521757,1.45
973,9,2,26.35981110735399,1.2352125298346124,1.45
974,9,2,26.42411111914485,1.2559327890717504,1.45
975,9,2,26.48779937121798,1.1640567452505688,1.45
976,9,2,26.54340219686292,1.125164314823997,1.45
977,9,2,26.60206030086913,1.167292683634913,1.45
978,9,2,27.49317855870544,0.6992005946153527,1.45
979,9,2,27.535939756851068,0.9362641310144536,1.45
980,9,2,28.11342528436305,0.7357106745564242,1.45
981,9,2,29.25151996364239,1.0159541266566177,1.45
982,9,2,29.3017624621394,0.8434718699540165,1.45
983,9,2,29.376419636381755,1.6744450219870963,1.45
984,9,2,29.454887593359565,1.6356182127110253,1.45
985,9,2,29.532234792691263,1.4210517005455598,1.45
986,9,2,29.973179978035155,1.6362110089176884,1.45
987,9,2,30.913482190649805,0.7051974251922697,1.45
988,9,2,31.739405466356075,1.566709009372064,1.45
989,9,2,32.76435620994234,0.5814791358954713,1.45
990,9,2,33.161237331859425,1.2027845127810388,1.45
991,9,2,33.224354840975444,1.3062685293430198,1.45
992,9,2,33.3071713645304,1.7283411241637645,1.45
993,9,2,33.38186775174007,1.4127893666685478,1.45
994,9,2,34.05129577636132,1.0221206066291044,1.45
995,9,2,35.26262732561358,1.9584233795727983,1.45
996,9,2,35.34025183629119,1.349353982186034,1.45
997,9,2,36.16173937108282,1.7868119243107774,1.45
998,9,2,36.26127746999287,2.062251480996031,1.45
999,9,2,36.34717905702009,1.6466975655026237,1.45


==> data/multi_task_inference_result_dpmm/dpmm_hopper/dpmm_hopper_inference_results.csv <==
t,episode,true_task_idx,pred_task_idx,exec_task_idx,x_before,vx_before,x_after,vx_after,true_goal
0,0,1,1,1,0.0468083755915725,-0.1050031322801391,-0.1189974569386975,-1.8349511595356265,-9.02
1,0,1,1,1,-0.1189974569386975,-1.8349511595356265,-0.152287675710403,-0.161995436847713,-9.02
2,0,1,0,1,-0.152287675710403,-0.161995436847713,-0.8847211811478801,-1.417919740494696,-9.02
3,0,1,1,1,-0.8847211811478801,-1.417919740494696,-0.9948463532579872,-2.5485390638221794,-9.02
4,0,1,1,1,-0.9948463532579872,-2.5485390638221794,-1.0566694164002304,-0.6838042114659255,-9.02
5,0,1,1,1,-1.0566694164002304,-0.6838042114659255,-1.1222692630159825,-1.6892205330830856,-9.02
6,0,1,1,1,-1.1222692630159825,-1.6892205330830856,-2.533459099703129,-0.7746983811692445,-9.02
7,0,1,1,1,-2.533459099703129,-0.7746983811692445,-2.591666887746653,-1.4500907268614838,-9.02
8,0,1,1,1,-2.591666887746653,-1.4500907268614838,-2.6899673571234146,-2.053425515574743,-9.02
9,0,1,1,1,-2.6899673571234146,-2.053425515574743,-4.016068340581336,-1.8462110160889549,-9.02
10,0,1,1,1,-4.016068340581336,-1.8462110160889549,-4.359280665559221,-1.5420579217885058,-9.02
11,0,1,1,1,-4.359280665559221,-1.5420579217885058,-4.465518363829919,-2.42412429087861,-9.02
12,0,1,1,1,-4.465518363829919,-2.42412429087861,-4.683382037106885,-1.633018262952642,-9.02
13,0,1,1,1,-4.683382037106885,-1.633018262952642,-4.743438609462875,-0.9763079585858409,-9.02
14,0,1,1,1,-4.743438609462875,-0.9763079585858409,-4.81675610402864,-1.6345460799845348,-9.02
15,0,1,1,1,-4.81675610402864,-1.6345460799845348,-4.974874120442344,-1.0016680354181324,-9.02
16,0,1,1,1,-4.974874120442344,-1.0016680354181324,-5.333794015650889,-1.149663582725114,-9.02
17,0,1,1,1,-5.333794015650889,-1.149663582725114,-5.892933309930189,-1.477598081317043,-9.02
18,0,1,1,1,-5.892933309930189,-1.477598081317043,-5.976119481292256,-1.81703728589334,-9.02
19,0,1,1,1,-5.976119481292256,-1.81703728589334,-7.207265544773367,-2.8438972543425027,-9.02
20,0,1,1,1,-7.207265544773367,-2.8438972543425027,-8.436537915152341,0.6061446798417225,-9.02
21,0,1,1,1,-8.436537915152341,0.6061446798417225,-9.133953356357129,-0.5786683408534647,-9.02
22,0,1,1,1,-9.133953356357129,-0.5786683408534647,-9.230913855126662,0.0442114966312995,-9.02
23,0,1,1,1,-9.230913855126662,0.0442114966312995,-9.242968715621322,-0.283673912977378,-9.02
24,0,1,1,1,-9.242968715621322,-0.283673912977378,-9.249601255981306,-0.0513386483564925,-9.02
25,0,1,1,1,-9.249601255981306,-0.0513386483564925,-9.230022342069311,0.4020563651650483,-9.02
26,0,1,1,1,-9.230022342069311,0.4020563651650483,-9.205330995404593,0.4195352853886689,-9.02
27,0,1,1,1,-9.205330995404593,0.4195352853886689,-9.080879694763253,-0.0768892759900062,-9.02
28,0,1,1,1,-9.080879694763253,-0.0768892759900062,-9.035994340277757,0.1569768751040754,-9.02
29,0,1,1,1,-9.035994340277757,0.1569768751040754,-9.001413613652593,0.8224337804170828,-9.02
30,0,1,1,1,-9.001413613652593,0.8224337804170828,-8.978550454005681,0.1334838770078285,-9.02
31,0,1,1,1,-8.978550454005681,0.1334838770078285,-8.976100594365871,0.005307935980342,-9.02
32,0,1,1,1,-8.976100594365871,0.005307935980342,-9.012733048761731,-0.9686799858906832,-9.02
33,0,1,1,1,-9.012733048761731,-0.9686799858906832,-9.031558696534177,-0.2447001623904613,-9.02
34,0,1,1,1,-9.031558696534177,-0.2447001623904613,-9.079806019198683,-0.2204155532892661,-9.02
35,0,1,1,1,-9.079806019198683,-0.2204155532892661,-9.074508651120157,0.17759095409057,-9.02
36,0,1,1,1,-9.074508651120157,0.17759095409057,-9.102757320735217,-0.7549140478441277,-9.02
37,0,1,1,1,-9.102757320735217,-0.7549140478441277,-9.198569464480212,0.1318063281090462,-9.02
38,0,1,1,1,-9.198569464480212,0.1318063281090462,-9.125786785383989,-0.5829086364349171,-9.02
39,0,1,1,1,-9.125786785383989,-0.5829086364349171,-9.139637978016756,-0.0112106161481523,-9.02
40,0,1,1,1,-9.139637978016756,-0.0112106161481523,-9.127505402729708,0.4307270522575377,-9.02
41,0,1,1,1,-9.127505402729708,0.4307270522575377,-9.157752945353868,0.6090457215545104,-9.02
42,0,1,1,1,-9.157752945353868,0.6090457215545104,-9.173044067700166,1.5176159983123914,-9.02
43,0,1,1,1,-9.173044067700166,1.5176159983123914,-9.227032289227225,0.4368850226291144,-9.02
44,0,1,1,1,-9.227032289227225,0.4368850226291144,-9.211128536718332,0.1638917491865364,-9.02
45,0,1,1,1,-9.211128536718332,0.1638917491865364,-8.966466852329782,0.5045257946635571,-9.02
46,0,1,1,1,-8.966466852329782,0.5045257946635571,-8.997307133095477,0.5777362322538299,-9.02
47,0,1,1,1,-8.997307133095477,0.5777362322538299,-9.116447208935163,0.3046918624499578,-9.02
48,0,1,1,1,-9.116447208935163,0.3046918624499578,-9.100785272183792,0.3044584836850076,-9.02
49,0,1,1,1,-9.100785272183792,0.3044584836850076,-9.19882359390879,-1.1645525553272562,-9.02
50,0,1,1,1,-9.19882359390879,-1.1645525553272562,-9.120701012521616,-0.1007074796798364,-9.02
51,0,1,1,1,-9.120701012521616,-0.1007074796798364,-9.066484620876135,0.3078579083206932,-9.02
52,0,1,1,1,-9.066484620876135,0.3078579083206932,-8.853255728543015,0.1007182347640432,-9.02
53,0,1,1,1,-8.853255728543015,0.1007182347640432,-8.860862699313849,-0.50071514856449,-9.02
54,0,1,1,1,-8.860862699313849,-0.50071514856449,-8.83787904244878,0.0511146698323875,-9.02
55,0,1,1,1,-8.83787904244878,0.0511146698323875,-8.84107503365351,-0.2461219001526257,-9.02
56,0,1,1,1,-8.84107503365351,-0.2461219001526257,-8.976912312300476,-1.406052848695643,-9.02
57,0,1,1,1,-8.976912312300476,-1.406052848695643,-9.327627024368464,0.8580288024790559,-9.02
58,0,1,1,1,-9.327627024368464,0.8580288024790559,-9.295363046537986,0.4044706355215218,-9.02
59,0,1,1,1,-9.295363046537986,0.4044706355215218,-9.223653902631568,-0.4800389302175702,-9.02
60,0,1,1,1,-9.223653902631568,-0.4800389302175702,-9.22093121527545,0.3171410200390916,-9.02
61,0,1,1,1,-9.22093121527545,0.3171410200390916,-9.218039868120028,-0.1141180076561894,-9.02
62,0,1,1,1,-9.218039868120028,-0.1141180076561894,-9.23166729162391,-0.2369932143600759,-9.02
63,0,1,1,1,-9.23166729162391,-0.2369932143600759,-9.232300198224689,0.0096542191004662,-9.02
64,0,1,1,1,-9.232300198224689,0.0096542191004662,-9.212243444276742,0.5958210007454713,-9.02
65,0,1,1,1,-9.212243444276742,0.5958210007454713,-9.11222897056802,0.5624703861321112,-9.02
66,0,1,1,1,-9.11222897056802,0.5624703861321112,-9.08216145109613,0.5011833038984952,-9.02
67,0,1,1,1,-9.08216145109613,0.5011833038984952,-9.08333983646046,-0.1492644638039863,-9.02
68,0,1,1,1,-9.08333983646046,-0.1492644638039863,-9.02754459952025,0.4222798877223845,-9.02
69,0,1,1,1,-9.02754459952025,0.4222798877223845,-9.007859273573306,0.3498267109326343,-9.02
70,0,1,1,1,-9.007859273573306,0.3498267109326343,-8.963260931679512,-0.1484391275712938,-9.02
71,0,1,1,1,-8.963260931679512,-0.1484391275712938,-9.118930538668012,-0.0675258383280546,-9.02
72,0,1,1,1,-9.118930538668012,-0.0675258383280546,-9.102587802336746,0.4934827664980546,-9.02
73,0,1,1,1,-9.102587802336746,0.4934827664980546,-9.085443049692556,0.1270708362943712,-9.02
74,0,1,1,1,-9.085443049692556,0.1270708362943712,-9.142662576601536,-1.0469131009810675,-9.02
75,0,1,1,1,-9.142662576601536,-1.0469131009810675,-9.219266320217772,-0.4281480631129746,-9.02
76,0,1,1,1,-9.219266320217772,-0.4281480631129746,-9.20725024750314,-0.4579822358024702,-9.02
77,0,1,1,1,-9.20725024750314,-0.4579822358024702,-9.124619884205709,-0.3977210187747685,-9.02
78,0,1,1,1,-9.124619884205709,-0.3977210187747685,-9.078311872053806,0.5557932692740815,-9.02
79,0,1,1,1,-9.078311872053806,0.5557932692740815,-9.041127122246683,0.7735386111326054,-9.02
80,0,1,1,1,-9.041127122246683,0.7735386111326054,-9.063920980986504,-0.9577014952627744,-9.02
81,0,1,1,1,-9.063920980986504,-0.9577014952627744,-9.09939737497704,-0.5789839577196833,-9.02
82,0,1,1,1,-9.09939737497704,-0.5789839577196833,-9.107522362822053,0.0469015206798117,-9.02
83,0,1,1,1,-9.107522362822053,0.0469015206798117,-9.112573363180818,-0.2662268344199996,-9.02
84,0,1,1,1,-9.112573363180818,-0.2662268344199996,-9.10373135251574,0.3557016470994016,-9.02
85,0,1,1,1,-9.10373135251574,0.3557016470994016,-9.072986761043325,0.6107581701626361,-9.02
86,0,1,1,1,-9.072986761043325,0.6107581701626361,-9.05483693728023,0.1513412514486397,-9.02
87,0,1,1,1,-9.05483693728023,0.1513412514486397,-9.190657124310624,-0.9410765032140732,-9.02
88,0,1,1,1,-9.190657124310624,-0.9410765032140732,-9.231108291413792,-0.5567674941580392,-9.02
89,0,1,1,1,-9.231108291413792,-0.5567674941580392,-9.199359666462469,1.0988113234614902,-9.02
90,0,1,1,1,-9.199359666462469,1.0988113234614902,-9.148590488483627,0.824504413567583,-9.02
91,0,1,1,1,-9.148590488483627,0.824504413567583,-9.10265272909928,0.7504240579213708,-9.02
92,0,1,1,1,-9.10265272909928,0.7504240579213708,-9.0499237034266,-0.5723140893810479,-9.02
93,0,1,1,1,-9.0499237034266,-0.5723140893810479,-9.042044781371796,0.4439552661584065,-9.02
94,0,1,1,1,-9.042044781371796,0.4439552661584065,-9.013735609622024,0.5042781022464263,-9.02
95,0,1,1,1,-9.013735609622024,0.5042781022464263,-9.009789648661172,-0.1049979357465724,-9.02
96,0,1,1,1,-9.009789648661172,-0.1049979357465724,-8.997623458268407,0.448569087464142,-9.02
97,0,1,1,1,-8.997623458268407,0.448569087464142,-9.011658165450196,-0.0802517307229858,-9.02
98,0,1,1,1,-9.011658165450196,-0.0802517307229858,-9.056814831360342,-1.1643695559424994,-9.02
99,0,1,1,1,-9.056814831360342,-1.1643695559424994,-9.060532211433504,0.4466421783566284,-9.02
100,1,1,1,1,0.0874281562584489,0.1490776281818652,0.09496909376584,-1.0025023742767665,-5.1000000000000005
101,1,1,1,1,0.09496909376584,-1.0025023742767665,0.0489881252207527,-0.8880390417503655,-5.1000000000000005
102,1,1,0,1,0.0489881252207527,-0.8880390417503655,-0.6169172211819125,-1.351948564550632,-5.1000000000000005
103,1,1,2,1,-0.6169172211819125,-1.351948564550632,-0.6906204997525405,-1.6512163060342475,-5.1000000000000005
104,1,1,1,1,-0.6906204997525405,-1.6512163060342475,-0.7955589363840307,-2.186831751640708,-5.1000000000000005
105,1,1,1,1,-0.7955589363840307,-2.186831751640708,-0.8923231982564622,-1.8469457785822887,-5.1000000000000005
106,1,1,1,1,-0.8923231982564622,-1.8469457785822887,-1.6135181370305711,-2.5458351826685908,-5.1000000000000005
107,1,1,1,1,-1.6135181370305711,-2.5458351826685908,-2.017894599537811,-1.486387990629829,-5.1000000000000005
108,1,1,1,1,-2.017894599537811,-1.486387990629829,-2.0403664260044843,-0.0768415530359041,-5.1000000000000005
109,1,1,1,1,-2.0403664260044843,-0.0768415530359041,-2.058412125994941,-0.7091326152910822,-5.1000000000000005
110,1,1,1,1,-2.058412125994941,-0.7091326152910822,-2.12208246273094,-1.6073226659130295,-5.1000000000000005
111,1,1,1,1,-2.12208246273094,-1.6073226659130295,-2.2128833078251726,-1.8328327653452376,-5.1000000000000005
112,1,1,1,1,-2.2128833078251726,-1.8328327653452376,-2.254635280852139,-0.3873827837811387,-5.1000000000000005
113,1,1,1,1,-2.254635280852139,-0.3873827837811387,-2.265300014399012,-0.4051920916356173,-5.1000000000000005
114,1,1,1,1,-2.265300014399012,-0.4051920916356173,-2.364613324856108,-2.6047265790982563,-5.1000000000000005
115,1,1,1,1,-2.364613324856108,-2.6047265790982563,-2.4958512051470905,-2.396967870781632,-5.1000000000000005
116,1,1,1,1,-2.4958512051470905,-2.396967870781632,-3.695568970374814,-1.8386712390141535,-5.1000000000000005
117,1,1,1,1,-3.695568970374814,-1.8386712390141535,-4.483344639842427,-1.3686860498661777,-5.1000000000000005
118,1,1,1,1,-4.483344639842427,-1.3686860498661777,-4.7587859473324245,-0.6296872978922735,-5.1000000000000005
119,1,1,1,1,-4.7587859473324245,-0.6296872978922735,-5.195959071359931,-0.1160866961873046,-5.1000000000000005
120,1,1,1,1,-5.195959071359931,-0.1160866961873046,-5.09216313446927,0.6438197803300548,-5.1000000000000005
121,1,1,1,1,-5.09216313446927,0.6438197803300548,-5.08969001281011,-0.2620945578920369,-5.1000000000000005
122,1,1,1,1,-5.08969001281011,-0.2620945578920369,-5.131886686711971,-0.9241417600486468,-5.1000000000000005
123,1,1,1,1,-5.131886686711971,-0.9241417600486468,-5.144387426976614,0.1402256112512356,-5.1000000000000005
124,1,1,1,1,-5.144387426976614,0.1402256112512356,-5.3439237939239925,-0.2804772450887063,-5.1000000000000005
125,1,1,1,1,-5.3439237939239925,-0.2804772450887063,-5.205608309080657,0.2104100321134152,-5.1000000000000005
126,1,1,1,1,-5.205608309080657,0.2104100321134152,-5.182094361540214,0.0761488669543207,-5.1000000000000005
127,1,1,1,1,-5.182094361540214,0.0761488669543207,-5.210749220017457,0.6299443298499519,-5.1000000000000005
128,1,1,1,1,-5.210749220017457,0.6299443298499519,-5.197853218019974,-0.2488936916609861,-5.1000000000000005
129,1,1,1,1,-5.197853218019974,-0.2488936916609861,-5.176943039689046,0.744704884222746,-5.1000000000000005
130,1,1,1,1,-5.176943039689046,0.744704884222746,-5.166629180303667,-1.6171593299469962,-5.1000000000000005
131,1,1,1,1,-5.166629180303667,-1.6171593299469962,-5.173166970010284,0.6443279958481276,-5.1000000000000005
132,1,1,1,1,-5.173166970010284,0.6443279958481276,-5.158562281062512,0.0022866092686235,-5.1000000000000005
133,1,1,1,1,-5.158562281062512,0.0022866092686235,-5.15351980670503,0.1148051552750299,-5.1000000000000005
134,1,1,1,1,-5.15351980670503,0.1148051552750299,-5.255806288732568,0.3864095567574819,-5.1000000000000005
135,1,1,1,1,-5.255806288732568,0.3864095567574819,-5.008311310361046,-0.4946676685684221,-5.1000000000000005
136,1,1,1,1,-5.008311310361046,-0.4946676685684221,-5.023453375845813,-0.5147822717352672,-5.1000000000000005
137,1,1,1,1,-5.023453375845813,-0.5147822717352672,-5.021644435122928,0.2139496542694591,-5.1000000000000005
138,1,1,1,1,-5.021644435122928,0.2139496542694591,-5.007876337096513,0.2096410953808322,-5.1000000000000005
139,1,1,1,1,-5.007876337096513,0.2096410953808322,-5.018182871528025,-0.3347810111149664,-5.1000000000000005
140,1,1,1,1,-5.018182871528025,-0.3347810111149664,-5.019929150365739,-0.7051642024368499,-5.1000000000000005
141,1,1,1,1,-5.019929150365739,-0.7051642024368499,-5.238131673250713,-0.3149058442405157,-5.1000000000000005
142,1,1,1,1,-5.238131673250713,-0.3149058442405157,-5.377717262821522,0.3236065336658289,-5.1000000000000005
143,1,1,1,1,-5.377717262821522,0.3236065336658289,-5.3338664030091785,-0.1907445135881846,-5.1000000000000005
144,1,1,1,1,-5.3338664030091785,-0.1907445135881846,-5.260206000064163,0.5514827599071155,-5.1000000000000005
145,1,1,1,1,-5.260206000064163,0.5514827599071155,-5.331668722382945,0.612094873296855,-5.1000000000000005
146,1,1,1,1,-5.331668722382945,0.612094873296855,-5.321720023214708,-0.0307398335772424,-5.1000000000000005
147,1,1,1,1,-5.321720023214708,-0.0307398335772424,-5.319091070930516,0.2052299267736346,-5.1000000000000005
148,1,1,1,1,-5.319091070930516,0.2052299267736346,-5.298450256764092,0.2877443135085334,-5.1000000000000005
149,1,1,1,1,-5.298450256764092,0.2877443135085334,-5.296588858485412,0.0254103061658353,-5.1000000000000005
150,1,1,1,1,-5.296588858485412,0.0254103061658353,-5.25514253176043,-1.3459321454474096,-5.1000000000000005
151,1,1,1,1,-5.25514253176043,-1.3459321454474096,-5.291799711588426,-0.3256792063004222,-5.1000000000000005
152,1,1,1,1,-5.291799711588426,-0.3256792063004222,-5.316578968801902,-0.5163884419771351,-5.1000000000000005
153,1,1,1,1,-5.316578968801902,-0.5163884419771351,-5.289555154874266,0.161066394111291,-5.1000000000000005
154,1,1,1,1,-5.289555154874266,0.161066394111291,-5.146544445855021,0.5922983475879058,-5.1000000000000005
155,1,1,1,1,-5.146544445855021,0.5922983475879058,-5.158258448633991,-0.506009847894421,-5.1000000000000005
156,1,1,1,1,-5.158258448633991,-0.506009847894421,-5.109164722205744,-0.0772710469876136,-5.1000000000000005
157,1,1,1,1,-5.109164722205744,-0.0772710469876136,-5.110018891164905,0.0760052143298731,-5.1000000000000005
158,1,1,1,1,-5.110018891164905,0.0760052143298731,-5.108176304554885,0.0829811145941798,-5.1000000000000005
159,1,1,1,1,-5.108176304554885,0.0829811145941798,-5.093013249767711,0.3992805348344728,-5.1000000000000005
160,1,1,1,1,-5.093013249767711,0.3992805348344728,-5.070644094232061,0.3744485437226432,-5.1000000000000005
161,1,1,1,1,-5.070644094232061,0.3744485437226432,-5.044494272528687,-0.9092533206138652,-5.1000000000000005
162,1,1,1,1,-5.044494272528687,-0.9092533206138652,-5.044720407670512,-0.8383185134168302,-5.1000000000000005
163,1,1,1,1,-5.044720407670512,-0.8383185134168302,-5.073081640394137,-0.3721252468933512,-5.1000000000000005
164,1,1,1,1,-5.073081640394137,-0.3721252468933512,-5.092186366437519,-0.3053144347607088,-5.1000000000000005
165,1,1,1,1,-5.092186366437519,-0.3053144347607088,-5.095642216036298,0.068510214818009,-5.1000000000000005
166,1,1,1,1,-5.095642216036298,0.068510214818009,-5.065239088649701,0.6331090428335202,-5.1000000000000005
167,1,1,1,1,-5.065239088649701,0.6331090428335202,-5.016625262503768,1.0829592450213796,-5.1000000000000005
168,1,1,1,1,-5.016625262503768,1.0829592450213796,-4.914462249089156,0.1736134438919956,-5.1000000000000005
169,1,1,1,1,-4.914462249089156,0.1736134438919956,-4.897421052583168,0.6045915322563657,-5.1000000000000005
170,1,1,1,1,-4.897421052583168,0.6045915322563657,-4.884149667172012,0.0410290174494627,-5.1000000000000005
171,1,1,1,1,-4.884149667172012,0.0410290174494627,-4.903861643603447,-0.5030226161317408,-5.1000000000000005
172,1,1,1,1,-4.903861643603447,-0.5030226161317408,-5.060691615308314,0.3847502604007995,-5.1000000000000005
173,1,1,1,1,-5.060691615308314,0.3847502604007995,-5.040108562521049,0.0331205361969906,-5.1000000000000005
174,1,1,1,1,-5.040108562521049,0.0331205361969906,-5.178184068462679,-1.0932638688917442,-5.1000000000000005
175,1,1,1,1,-5.178184068462679,-1.0932638688917442,-5.225273702951457,-0.5480533635975989,-5.1000000000000005
176,1,1,1,1,-5.225273702951457,-0.5480533635975989,-5.235219727357177,-0.0681496338977257,-5.1000000000000005
177,1,1,1,1,-5.235219727357177,-0.0681496338977257,-5.234118345533108,-0.0052269427572407,-5.1000000000000005
178,1,1,1,1,-5.234118345533108,-0.0052269427572407,-5.246020239100607,-0.3756912573025592,-5.1000000000000005
179,1,1,1,1,-5.246020239100607,-0.3756912573025592,-5.2437218964601335,0.2378913294205294,-5.1000000000000005
180,1,1,1,1,-5.2437218964601335,0.2378913294205294,-5.261460525337864,-0.6161908001527008,-5.1000000000000005
181,1,1,1,1,-5.261460525337864,-0.6161908001527008,-5.298061496729884,-0.6909901949015762,-5.1000000000000005
182,1,1,1,1,-5.298061496729884,-0.6909901949015762,-5.3207382378931385,-0.3500127940965228,-5.1000000000000005
183,1,1,1,1,-5.3207382378931385,-0.3500127940965228,-5.389834147355526,-0.2537633994394287,-5.1000000000000005
184,1,1,1,1,-5.389834147355526,-0.2537633994394287,-5.366835148457992,0.7160902495173128,-5.1000000000000005
185,1,1,1,1,-5.366835148457992,0.7160902495173128,-5.079265415675981,0.5880213161011678,-5.1000000000000005
186,1,1,1,1,-5.079265415675981,0.5880213161011678,-4.933582937772006,0.1341293479818017,-5.1000000000000005
187,1,1,1,1,-4.933582937772006,0.1341293479818017,-5.065600077998626,-1.1389672230814674,-5.1000000000000005
188,1,1,1,1,-5.065600077998626,-1.1389672230814674,-5.065540085119339,0.4754220722156631,-5.1000000000000005
189,1,1,1,1,-5.065540085119339,0.4754220722156631,-5.061376110739876,-0.390979350169454,-5.1000000000000005
190,1,1,1,1,-5.061376110739876,-0.390979350169454,-5.135766034004194,-2.0404509075343387,-5.1000000000000005
191,1,1,1,1,-5.135766034004194,-2.0404509075343387,-5.172406842972733,-0.1990840179829478,-5.1000000000000005
192,1,1,1,1,-5.172406842972733,-0.1990840179829478,-5.210506343483819,-1.034467644769169,-5.1000000000000005
193,1,1,1,1,-5.210506343483819,-1.034467644769169,-5.254320358577653,-0.6108550999867273,-5.1000000000000005
194,1,1,1,1,-5.254320358577653,-0.6108550999867273,-5.266955360333789,1.6629076207111726,-5.1000000000000005
195,1,1,1,1,-5.266955360333789,1.6629076207111726,-5.199097875905607,-0.5682423913229475,-5.1000000000000005
196,1,1,1,1,-5.199097875905607,-0.5682423913229475,-5.212084415893632,-0.0860017960878072,-5.1000000000000005
197,1,1,1,1,-5.212084415893632,-0.0860017960878072,-5.199143423640641,0.3435587879341769,-5.1000000000000005
198,1,1,1,1,-5.199143423640641,0.3435587879341769,-5.212304735132861,-0.4622975965762637,-5.1000000000000005
199,1,1,1,1,-5.212304735132861,-0.4622975965762637,-4.969767121999305,-0.6027533412651511,-5.1000000000000005
200,2,1,1,1,0.09594186305421,0.0770476223289315,0.0819568148397568,-0.4307360169126257,-3.14
201,2,1,1,1,0.0819568148397568,-0.4307360169126257,0.0993841975505073,0.7555833097061879,-3.14
202,2,1,0,1,0.0993841975505073,0.7555833097061879,-0.0580906257532734,-1.1505877217296585,-3.14
203,2,1,2,1,-0.0580906257532734,-1.1505877217296585,-0.1690235295245678,-2.5655890267225008,-3.14
204,2,1,1,1,-0.1690235295245678,-2.5655890267225008,-0.368925261022688,-2.189788623066048,-3.14
205,2,1,1,1,-0.368925261022688,-2.189788623066048,-0.411775099078343,-0.2935916870187744,-3.14
206,2,1,1,1,-0.411775099078343,-0.2935916870187744,-0.862008405638934,-1.5237499972675428,-3.14
207,2,1,1,1,-0.862008405638934,-1.5237499972675428,-0.9201763193764538,-1.0759751256967096,-3.14
208,2,1,1,1,-0.9201763193764538,-1.0759751256967096,-2.096317860755978,-1.9820122213243527,-3.14
209,2,1,1,1,-2.096317860755978,-1.9820122213243527,-2.1948954470122213,-1.980989490559811,-3.14
210,2,1,1,1,-2.1948954470122213,-1.980989490559811,-2.281416416185178,-1.605493079483979,-3.14
211,2,1,1,1,-2.281416416185178,-1.605493079483979,-2.384521383207066,-2.2575229433382367,-3.14
212,2,1,1,1,-2.384521383207066,-2.2575229433382367,-2.4750726136636723,-1.717027701048548,-3.14
213,2,1,1,1,-2.4750726136636723,-1.717027701048548,-3.3611626574295768,0.490941261438831,-3.14
214,2,1,1,1,-3.3611626574295768,0.490941261438831,-3.428190556212976,-0.5260696481714889,-3.14
215,2,1,1,1,-3.428190556212976,-0.5260696481714889,-3.43772023779335,0.1173044019431312,-3.14
216,2,1,1,1,-3.43772023779335,0.1173044019431312,-3.309398960591716,0.6193963992549595,-3.14
217,2,1,1,1,-3.309398960591716,0.6193963992549595,-3.3346137208047297,0.987230115586342,-3.14
218,2,1,1,1,-3.3346137208047297,0.987230115586342,-3.335649779922908,0.1422641845281542,-3.14
219,2,1,1,1,-3.335649779922908,0.1422641845281542,-3.3083805123480223,0.5233492634360909,-3.14
220,2,1,1,1,-3.3083805123480223,0.5233492634360909,-3.3575056984559835,0.0462920801680188,-3.14
221,2,1,1,1,-3.3575056984559835,0.0462920801680188,-3.407306358505928,-1.324296643310501,-3.14
222,2,1,1,1,-3.407306358505928,-1.324296643310501,-3.4236666974911314,0.1948851298858301,-3.14
223,2,1,1,1,-3.4236666974911314,0.1948851298858301,-3.3311886466709746,0.7974478867935099,-3.14
224,2,1,1,1,-3.3311886466709746,0.7974478867935099,-3.2695018954277244,0.0390956269215349,-3.14
225,2,1,1,1,-3.2695018954277244,0.0390956269215349,-3.2425275181211166,0.7114468813558403,-3.14
226,2,1,1,1,-3.2425275181211166,0.7114468813558403,-3.231402151079637,-0.097511413071703,-3.14
227,2,1,1,1,-3.231402151079637,-0.097511413071703,-3.271941741798295,-1.1284787310832258,-3.14
228,2,1,1,1,-3.271941741798295,-1.1284787310832258,-3.2821533640584826,0.1761765229994962,-3.14
229,2,1,1,1,-3.2821533640584826,0.1761765229994962,-3.258279753758705,0.4258318324143087,-3.14
230,2,1,1,1,-3.258279753758705,0.4258318324143087,-3.2881791683698167,-1.1053539837247697,-3.14
231,2,1,1,1,-3.2881791683698167,-1.1053539837247697,-3.3112094444737354,4.006684934829141e-05,-3.14
232,2,1,1,1,-3.3112094444737354,4.006684934829141e-05,-3.269739683455366,1.046163152164609,-3.14
233,2,1,1,1,-3.269739683455366,1.046163152164609,-3.302367755744536,-0.1819031090513082,-3.14
234,2,1,1,1,-3.302367755744536,-0.1819031090513082,-3.3309650042444816,-0.7519465594722811,-3.14
235,2,1,1,1,-3.3309650042444816,-0.7519465594722811,-3.3359637258052426,0.1542908701105548,-3.14
236,2,1,1,1,-3.3359637258052426,0.1542908701105548,-3.347165166486787,-0.2931347429706388,-3.14
237,2,1,1,1,-3.347165166486787,-0.2931347429706388,-3.1686520360334582,0.3839996911440841,-3.14
238,2,1,1,1,-3.1686520360334582,0.3839996911440841,-3.2093089924849423,-1.11799212045282,-3.14
239,2,1,1,1,-3.2093089924849423,-1.11799212045282,-3.2323238318691403,-0.1069888467989477,-3.14
240,2,1,1,1,-3.2323238318691403,-0.1069888467989477,-3.2149014043927773,0.501973629058854,-3.14
241,2,1,1,1,-3.2149014043927773,0.501973629058854,-3.135009304089138,-0.6338168445800814,-3.14
242,2,1,1,1,-3.135009304089138,-0.6338168445800814,-3.154708582314758,-0.1623290030955063,-3.14
243,2,1,1,1,-3.154708582314758,-0.1623290030955063,-3.06019249643006,-1.0341813541237257,-3.14
244,2,1,1,1,-3.06019249643006,-1.0341813541237257,-3.129037538746007,0.6994640005977285,-3.14
245,2,1,1,1,-3.129037538746007,0.6994640005977285,-3.1358885375575767,-0.4964742656545004,-3.14
246,2,1,1,1,-3.1358885375575767,-0.4964742656545004,-3.1641566709872584,-0.5631740011206792,-3.14
247,2,1,1,1,-3.1641566709872584,-0.5631740011206792,-3.2162447351725207,0.1249168192003104,-3.14
248,2,1,1,1,-3.2162447351725207,0.1249168192003104,-3.2235136834113627,-0.1868038166736018,-3.14
249,2,1,1,1,-3.2235136834113627,-0.1868038166736018,-3.232436530908005,-0.1342692584203993,-3.14
250,2,1,1,1,-3.232436530908005,-0.1342692584203993,-3.255143093415345,-0.8602496354026277,-3.14
251,2,1,1,1,-3.255143093415345,-0.8602496354026277,-3.27137096713412,0.029979002654843,-3.14
252,2,1,1,1,-3.27137096713412,0.029979002654843,-3.13745108932533,1.049892220186211,-3.14
253,2,1,1,1,-3.13745108932533,1.049892220186211,-3.1982395379597124,-0.929285030289028,-3.14
254,2,1,1,1,-3.1982395379597124,-0.929285030289028,-3.320868195992047,-0.6849880559111752,-3.14
255,2,1,1,1,-3.320868195992047,-0.6849880559111752,-3.286123834171724,1.4374910646634926,-3.14
256,2,1,1,1,-3.286123834171724,1.4374910646634926,-3.180583710334964,-0.1208006038786646,-3.14
257,2,1,1,1,-3.180583710334964,-0.1208006038786646,-3.200844294455532,-0.3973868007685747,-3.14
258,2,1,1,1,-3.200844294455532,-0.3973868007685747,-3.2486341205365115,-0.6631226649095866,-3.14
259,2,1,1,1,-3.2486341205365115,-0.6631226649095866,-2.981512142066132,-0.169199855169212,-3.14
260,2,1,1,1,-2.981512142066132,-0.169199855169212,-3.3074225390571,0.9106534448072684,-3.14
261,2,1,1,1,-3.3074225390571,0.9106534448072684,-3.3794750781855507,0.1045280189639301,-3.14
262,2,1,1,1,-3.3794750781855507,0.1045280189639301,-3.363156180960768,0.3113169738786235,-3.14
263,2,1,1,1,-3.363156180960768,0.3113169738786235,-3.4452320978161106,0.3858905972430403,-3.14
264,2,1,1,1,-3.4452320978161106,0.3858905972430403,-3.4350635494181487,-0.0163598900860446,-3.14
265,2,1,1,1,-3.4350635494181487,-0.0163598900860446,-3.239287092016533,-0.1050290337179724,-3.14
266,2,1,3,1,-3.239287092016533,-0.1050290337179724,-3.037114435129296,1.0439990662812852,-3.14
267,2,1,1,1,-3.037114435129296,1.0439990662812852,-2.9581569320675394,0.3233825224012076,-3.14
268,2,1,3,1,-2.9581569320675394,0.3233825224012076,-2.925893608045373,0.7512760550220278,-3.14
269,2,1,1,1,-2.925893608045373,0.7512760550220278,-2.898021867452187,0.206814138984856,-3.14
270,2,1,1,1,-2.898021867452187,0.206814138984856,-2.8945713184383925,0.0077926575938073,-3.14
271,2,1,1,1,-2.8945713184383925,0.0077926575938073,-2.9326463366501407,-0.908104874274218,-3.14
272,2,1,1,1,-2.9326463366501407,-0.908104874274218,-2.9424807305526657,0.173201112828125,-3.14
273,2,1,1,1,-2.9424807305526657,0.173201112828125,-3.242992035304314,0.4838630599128953,-3.14
274,2,1,1,1,-3.242992035304314,0.4838630599128953,-3.2369259708283136,-0.0445988057245992,-3.14
275,2,1,1,1,-3.2369259708283136,-0.0445988057245992,-3.39792604559435,0.2611709698114511,-3.14
276,2,1,1,1,-3.39792604559435,0.2611709698114511,-3.384200778779381,0.2327639428452369,-3.14
277,2,1,1,1,-3.384200778779381,0.2327639428452369,-3.411566485642369,0.1026105309107627,-3.14
278,2,1,1,1,-3.411566485642369,0.1026105309107627,-3.403128913007437,0.2601106030722642,-3.14
279,2,1,1,1,-3.403128913007437,0.2601106030722642,-3.2215487208802327,0.2205435056472168,-3.14
280,2,1,1,1,-3.2215487208802327,0.2205435056472168,-3.2056617080971197,0.3983649779409379,-3.14
281,2,1,1,1,-3.2056617080971197,0.3983649779409379,-3.169701958791373,-0.8553142082003558,-3.14
282,2,1,1,1,-3.169701958791373,-0.8553142082003558,-3.186676989703704,-0.0536330658337228,-3.14
283,2,1,1,1,-3.186676989703704,-0.0536330658337228,-3.157824275964053,-0.4337817410961699,-3.14
284,2,1,1,1,-3.157824275964053,-0.4337817410961699,-3.1653452488846465,0.1258059069048426,-3.14
285,2,1,1,1,-3.1653452488846465,0.1258059069048426,-3.127380255005548,0.9379801497926452,-3.14
286,2,1,1,1,-3.127380255005548,0.9379801497926452,-3.0663663465006765,1.1790778201858707,-3.14
287,2,1,1,1,-3.0663663465006765,1.1790778201858707,-3.105842700674317,-1.1427978666785312,-3.14
288,2,1,1,1,-3.105842700674317,-1.1427978666785312,-3.301751398684017,-0.2047774756812681,-3.14
289,2,1,1,1,-3.301751398684017,-0.2047774756812681,-3.3447460261735382,-0.2064584064573226,-3.14
290,2,1,1,1,-3.3447460261735382,-0.2064584064573226,-3.239778075620753,-0.3080197145626714,-3.14
291,2,1,1,1,-3.239778075620753,-0.3080197145626714,-3.228393326971964,0.4928544597032016,-3.14
292,2,1,1,1,-3.228393326971964,0.4928544597032016,-3.257078787234712,-0.944623150206371,-3.14
293,2,1,1,1,-3.257078787234712,-0.944623150206371,-3.287210082544162,-0.318124035091162,-3.14
294,2,1,1,1,-3.287210082544162,-0.318124035091162,-3.235432963713912,1.5813855279925315,-3.14
295,2,1,1,1,-3.235432963713912,1.5813855279925315,-3.182297184284246,0.7758262395402057,-3.14
296,2,1,1,1,-3.182297184284246,0.7758262395402057,-3.182872835797377,-0.4238432192111809,-3.14
297,2,1,1,1,-3.182872835797377,-0.4238432192111809,-3.1950362143630446,-0.07960635680118,-3.14
298,2,1,1,1,-3.1950362143630446,-0.07960635680118,-3.15801936948199,1.1101653520761952,-3.14
299,2,1,1,1,-3.15801936948199,1.1101653520761952,-3.1468093818460763,-0.0459851487140766,-3.14
300,3,0,1,1,0.0289728066501386,-0.1381879454857135,0.6138126953952734,1.0989202227482031,3.14
301,3,0,0,1,0.6138126953952734,1.0989202227482031,0.6804217191100769,1.4690518062655962,3.14
302,3,0,0,1,0.6804217191100769,1.4690518062655962,1.1244758288929149,1.6464177104541995,3.14
303,3,0,2,1,1.1244758288929149,1.6464177104541995,1.2144911228598116,1.736429962926289,3.14
304,3,0,2,1,1.2144911228598116,1.736429962926289,1.2589106823252936,0.6169253955437064,3.14
305,3,0,2,2,1.2589106823252936,0.6169253955437064,1.7838300424595923,0.457771381743433,3.14
306,3,0,0,2,1.7838300424595923,0.457771381743433,1.8103059078013677,0.3208764663275418,3.14
307,3,0,2,2,1.8103059078013677,0.3208764663275418,1.8126439704608004,0.0077638701839608,3.14
308,3,0,0,2,1.8126439704608004,0.0077638701839608,1.8352355325101564,0.6413207361280455,3.14
309,3,0,0,2,1.8352355325101564,0.6413207361280455,1.8774765288983792,0.8185482002953813,3.14
310,3,0,0,0,1.8774765288983792,0.8185482002953813,1.8975165562487688,0.2170647075840344,3.14
311,3,0,2,0,1.8975165562487688,0.2170647075840344,2.421875324779888,0.2015770601511472,3.14
312,3,0,0,0,2.421875324779888,0.2015770601511472,2.961964349434621,1.024739526882758,3.14
313,3,0,0,0,2.961964349434621,1.024739526882758,3.0875152269614405,0.3913930534939207,3.14
314,3,0,0,0,3.0875152269614405,0.3913930534939207,3.2049253914531923,0.6469880475042824,3.14
315,3,0,0,0,3.2049253914531923,0.6469880475042824,3.203372477525236,-0.2606651139754787,3.14
316,3,0,0,0,3.203372477525236,-0.2606651139754787,3.2062000120350453,-0.6040052403901751,3.14
317,3,0,0,0,3.2062000120350453,-0.6040052403901751,3.1748250228806305,-0.5036883380880718,3.14
318,3,0,0,0,3.1748250228806305,-0.5036883380880718,3.1655044144656466,0.0509775788759305,3.14
319,3,0,0,0,3.1655044144656466,0.0509775788759305,3.1692974694524305,-0.1548366603680383,3.14
320,3,0,0,0,3.1692974694524305,-0.1548366603680383,3.1672190777450537,0.0790848247861801,3.14
321,3,0,0,0,3.1672190777450537,0.0790848247861801,3.189509846516116,0.3460009502000249,3.14
322,3,0,0,0,3.189509846516116,0.3460009502000249,3.194435820234632,-0.0574429379954574,3.14
323,3,0,0,0,3.194435820234632,-0.0574429379954574,3.196504432591579,0.5483790883964836,3.14
324,3,0,0,0,3.196504432591579,0.5483790883964836,3.2102154624360617,0.0015374532735165,3.14
325,3,0,0,0,3.2102154624360617,0.0015374532735165,3.1652579516458546,-1.1637217639631183,3.14
326,3,0,0,0,3.1652579516458546,-1.1637217639631183,3.136124118719547,-0.1855446728892844,3.14
327,3,0,0,0,3.136124118719547,-0.1855446728892844,3.1367486612905333,0.0530847434257865,3.14
328,3,0,0,0,3.1367486612905333,0.0530847434257865,3.1389355235400638,-0.0001690840683337,3.14
329,3,0,0,0,3.1389355235400638,-0.0001690840683337,3.1253898714769046,-0.299321196941371,3.14
330,3,0,0,0,3.1253898714769046,-0.299321196941371,3.158295872261865,0.8506038044642138,3.14
331,3,0,0,0,3.158295872261865,0.8506038044642138,3.1410947359911523,-0.0949228448044211,3.14
332,3,0,0,0,3.1410947359911523,-0.0949228448044211,3.126113375337416,-0.6496769785098983,3.14
333,3,0,0,0,3.126113375337416,-0.6496769785098983,3.060689975811985,0.2860584961287028,3.14
334,3,0,0,0,3.060689975811985,0.2860584961287028,3.0808615256506453,0.2165181499431478,3.14
335,3,0,0,0,3.0808615256506453,0.2165181499431478,3.073743910594518,-0.2108172145624043,3.14
336,3,0,0,0,3.073743910594518,-0.2108172145624043,3.0754726749742822,0.0806675756206375,3.14
337,3,0,0,0,3.0754726749742822,0.0806675756206375,3.056894196299074,-0.4953063642060512,3.14
338,3,0,0,0,3.056894196299074,-0.4953063642060512,3.0743452832969647,0.1465248448874218,3.14
339,3,0,0,0,3.0743452832969647,0.1465248448874218,3.06733716003316,-0.0786389353652882,3.14
340,3,0,0,0,3.06733716003316,-0.0786389353652882,2.9374981865730203,-0.4461373105907274,3.14
341,3,0,0,0,2.9374981865730203,-0.4461373105907274,2.985939387254467,-0.2125152124126802,3.14
342,3,0,0,0,2.985939387254467,-0.2125152124126802,2.982628633476433,-0.1243545168044302,3.14
343,3,0,0,0,2.982628633476433,-0.1243545168044302,2.9817586662326705,0.0281313060297545,3.14
344,3,0,0,0,2.9817586662326705,0.0281313060297545,2.9775647258346862,-0.2377623769601412,3.14
345,3,0,0,0,2.9775647258346862,-0.2377623769601412,2.9355744755812148,-0.9658030400978947,3.14
346,3,0,0,0,2.9355744755812148,-0.9658030400978947,2.914576442021073,-0.1484680898815551,3.14
347,3,0,0,0,2.914576442021073,-0.1484680898815551,3.0792667521704957,0.7762899196672797,3.14
348,3,0,0,0,3.0792667521704957,0.7762899196672797,3.175484274139152,0.7799860127732073,3.14
349,3,0,0,0,3.175484274139152,0.7799860127732073,3.177348067837228,-0.1947102009722429,3.14
350,3,0,0,0,3.177348067837228,-0.1947102009722429,3.311959574548468,1.1631644999272497,3.14
351,3,0,0,0,3.311959574548468,1.1631644999272497,3.128978921208526,-1.312484082084929,3.14
352,3,0,0,0,3.128978921208526,-1.312484082084929,3.0681949570055136,-1.1318175803469148,3.14
353,3,0,0,0,3.0681949570055136,-1.1318175803469148,2.8881703106920984,-0.5758711270629884,3.14
354,3,0,0,0,2.8881703106920984,-0.5758711270629884,2.965278444567577,-0.5232027507616807,3.14
355,3,0,0,0,2.965278444567577,-0.5232027507616807,3.06935522288256,-0.643058659966011,3.14
356,3,0,0,0,3.06935522288256,-0.643058659966011,3.054534837133495,-0.0234775351988774,3.14
357,3,0,0,0,3.054534837133495,-0.0234775351988774,3.04590875641025,-0.2125162395925404,3.14
358,3,0,0,0,3.04590875641025,-0.2125162395925404,3.145243205083343,0.2785866805855619,3.14
359,3,0,0,0,3.145243205083343,0.2785866805855619,3.171890111494952,0.6417984285187011,3.14
360,3,0,0,0,3.171890111494952,0.6417984285187011,3.1933334410191785,0.325639851415535,3.14
361,3,0,0,0,3.1933334410191785,0.325639851415535,3.229009299658005,0.4619027023517309,3.14
362,3,0,0,0,3.229009299658005,0.4619027023517309,3.247159847075651,0.2640073417902604,3.14
363,3,0,0,0,3.247159847075651,0.2640073417902604,3.220481059250428,-0.6737850630893427,3.14
364,3,0,0,0,3.220481059250428,-0.6737850630893427,3.2068401174503385,0.0581627552851213,3.14
365,3,0,0,0,3.2068401174503385,0.0581627552851213,3.221897984071651,0.4340358181186546,3.14
366,3,0,0,0,3.221897984071651,0.4340358181186546,3.2314331007424117,0.0427842385285764,3.14
367,3,0,0,0,3.2314331007424117,0.0427842385285764,3.269118622666394,-0.0463757036164307,3.14
368,3,0,0,0,3.269118622666394,-0.0463757036164307,3.2601938779387907,-0.174386174071663,3.14
369,3,0,0,0,3.2601938779387907,-0.174386174071663,3.2928677389900325,0.9891156907331036,3.14
370,3,0,0,0,3.2928677389900325,0.9891156907331036,3.2230405520482432,-0.0825840787214024,3.14
371,3,0,0,0,3.2230405520482432,-0.0825840787214024,2.976286651629011,-0.3531266498588735,3.14
372,3,0,0,0,2.976286651629011,-0.3531266498588735,2.9466345988390232,-0.6066537626353781,3.14
373,3,0,0,0,2.9466345988390232,-0.6066537626353781,2.9201403318384904,0.1132737172934382,3.14
374,3,0,0,0,2.9201403318384904,0.1132737172934382,3.06664525369852,0.5917188608343299,3.14
375,3,0,0,0,3.06664525369852,0.5917188608343299,3.0365908942567894,-0.2849186249622594,3.14
376,3,0,0,0,3.0365908942567894,-0.2849186249622594,3.0424054067923114,0.2007732437543563,3.14
377,3,0,0,0,3.0424054067923114,0.2007732437543563,2.974899078943271,0.1131980029265589,3.14
378,3,0,0,0,2.974899078943271,0.1131980029265589,3.009364815179835,0.9177656571338396,3.14
379,3,0,0,0,3.009364815179835,0.9177656571338396,3.016016610441611,-0.2892854101050159,3.14
380,3,0,0,0,3.016016610441611,-0.2892854101050159,3.011644620453381,0.0472040222866769,3.14
381,3,0,0,0,3.011644620453381,0.0472040222866769,3.030668234807426,-1.069050162908708,3.14
382,3,0,0,0,3.030668234807426,-1.069050162908708,2.990911431692241,-0.621352149064974,3.14
383,3,0,0,0,2.990911431692241,-0.621352149064974,2.9819343030324545,-0.2137367251321915,3.14
384,3,0,0,0,2.9819343030324545,-0.2137367251321915,3.09680573277844,0.4046086797136853,3.14
385,3,0,0,0,3.09680573277844,0.4046086797136853,3.1993643394171496,0.3385536022806318,3.14
386,3,0,0,0,3.1993643394171496,0.3385536022806318,3.0810410576514053,-0.2170157660838366,3.14
387,3,0,0,0,3.0810410576514053,-0.2170157660838366,3.07943491184295,-0.0060637048807598,3.14
388,3,0,0,0,3.07943491184295,-0.0060637048807598,3.0924398655637577,0.4309255132766454,3.14
389,3,0,0,0,3.0924398655637577,0.4309255132766454,3.1160406559497065,0.4211321384490922,3.14
390,3,0,0,0,3.1160406559497065,0.4211321384490922,3.1575841467012444,-0.0868177730049529,3.14
391,3,0,0,0,3.1575841467012444,-0.0868177730049529,3.172539247921597,0.4565444411364708,3.14
392,3,0,0,0,3.172539247921597,0.4565444411364708,3.066305456929875,0.1621934359516108,3.14
393,3,0,0,0,3.066305456929875,0.1621934359516108,3.133872090167786,0.836216298906743,3.14
394,3,0,0,0,3.133872090167786,0.836216298906743,3.174294156095504,0.3058536107867414,3.14
395,3,0,0,0,3.174294156095504,0.3058536107867414,3.001345630069702,-0.707356704342905,3.14
396,3,0,0,0,3.001345630069702,-0.707356704342905,3.0234785733795277,-0.0217684989074347,3.14
397,3,0,0,0,3.0234785733795277,-0.0217684989074347,3.04113085764017,0.5494598237476165,3.14
398,3,0,0,0,3.04113085764017,0.5494598237476165,3.070903794132963,0.5636411843550826,3.14
399,3,0,0,0,3.070903794132963,0.5636411843550826,3.075231429984829,0.2271395680760686,3.14
400,4,0,1,1,-0.0329345150592817,-0.0199264604668647,0.7169807347743892,1.4112256542602335,5.1000000000000005
401,4,0,0,1,0.7169807347743892,1.4112256542602335,0.7743306619104823,1.1469218379057315,5.1000000000000005
402,4,0,0,1,0.7743306619104823,1.1469218379057315,0.8499604976718921,1.6028097369867316,5.1000000000000005
403,4,0,2,1,0.8499604976718921,1.6028097369867316,1.584056972867273,1.2986673093461238,5.1000000000000005
404,4,0,0,1,1.584056972867273,1.2986673093461238,3.373271922088778,1.239917530373167,5.1000000000000005
405,4,0,0,1,3.373271922088778,1.239917530373167,3.9878918476856593,1.5757395214932566,5.1000000000000005
406,4,0,0,0,3.9878918476856593,1.5757395214932566,4.036657272250865,0.8266993889638214,5.1000000000000005
407,4,0,0,0,4.036657272250865,0.8266993889638214,4.894242204983957,0.960612421192931,5.1000000000000005
408,4,0,0,0,4.894242204983957,0.960612421192931,4.925037359223436,0.3415573081911975,5.1000000000000005
409,4,0,0,0,4.925037359223436,0.3415573081911975,4.916655718086803,-0.26174515709495,5.1000000000000005
410,4,0,0,0,4.916655718086803,-0.26174515709495,4.906633079303442,-0.0143472435520955,5.1000000000000005
411,4,0,0,0,4.906633079303442,-0.0143472435520955,5.161726656999849,0.1598963594883218,5.1000000000000005
412,4,0,0,0,5.161726656999849,0.1598963594883218,5.120844169644063,-0.7603329750501192,5.1000000000000005
413,4,0,0,0,5.120844169644063,-0.7603329750501192,5.066080205284248,-0.1851222136650575,5.1000000000000005
414,4,0,0,0,5.066080205284248,-0.1851222136650575,5.07847524440141,0.3349204633503937,5.1000000000000005
415,4,0,0,0,5.07847524440141,0.3349204633503937,5.077526883878973,-0.1609991588509897,5.1000000000000005
416,4,0,0,0,5.077526883878973,-0.1609991588509897,5.0781201528952,0.0777030472559733,5.1000000000000005
417,4,0,0,0,5.0781201528952,0.0777030472559733,5.060796113188734,-0.5447688175176889,5.1000000000000005
418,4,0,0,0,5.060796113188734,-0.5447688175176889,5.045575500598894,-0.1128935517859401,5.1000000000000005
419,4,0,0,0,5.045575500598894,-0.1128935517859401,5.077139845214887,0.8760646140755831,5.1000000000000005
420,4,0,0,0,5.077139845214887,0.8760646140755831,5.104761251003958,0.3530716648063142,5.1000000000000005
421,4,0,0,0,5.104761251003958,0.3530716648063142,5.124487668765077,0.4493170276464446,5.1000000000000005
422,4,0,0,0,5.124487668765077,0.4493170276464446,5.143055461581591,0.3188871627930352,5.1000000000000005
423,4,0,0,0,5.143055461581591,0.3188871627930352,5.162746661214921,0.5292889205611855,5.1000000000000005
424,4,0,0,0,5.162746661214921,0.5292889205611855,5.201063168282059,0.1078790681331822,5.1000000000000005
425,4,0,0,0,5.201063168282059,0.1078790681331822,5.19327081327849,-0.2914719582740006,5.1000000000000005
426,4,0,0,0,5.19327081327849,-0.2914719582740006,5.144430120982165,0.400059464052296,5.1000000000000005
427,4,0,0,0,5.144430120982165,0.400059464052296,5.152684363349512,0.0374366362892192,5.1000000000000005
428,4,0,0,0,5.152684363349512,0.0374366362892192,5.156098882265008,0.1332343835610641,5.1000000000000005
429,4,0,0,0,5.156098882265008,0.1332343835610641,5.196245373586119,0.9316505654388576,5.1000000000000005
430,4,0,0,0,5.196245373586119,0.9316505654388576,5.2130970300003705,0.0710027528161558,5.1000000000000005
431,4,0,0,0,5.2130970300003705,0.0710027528161558,5.195544606812572,0.3224310124859734,5.1000000000000005
432,4,0,0,0,5.195544606812572,0.3224310124859734,5.180839951478857,-0.1387319241094532,5.1000000000000005
433,4,0,0,0,5.180839951478857,-0.1387319241094532,5.167357809743577,-0.322508969706873,5.1000000000000005
434,4,0,0,0,5.167357809743577,-0.322508969706873,5.137173956626601,-0.1434951776492248,5.1000000000000005
435,4,0,0,0,5.137173956626601,-0.1434951776492248,5.141849153102708,0.2268124474233813,5.1000000000000005
436,4,0,0,0,5.141849153102708,0.2268124474233813,5.150308970300861,0.0905879528351422,5.1000000000000005
437,4,0,0,0,5.150308970300861,0.0905879528351422,5.171900591114594,0.516134845238981,5.1000000000000005
438,4,0,0,0,5.171900591114594,0.516134845238981,5.057939151098782,-0.2642176860169589,5.1000000000000005
439,4,0,0,0,5.057939151098782,-0.2642176860169589,5.1160870133622165,0.2928152733085336,5.1000000000000005
440,4,0,0,0,5.1160870133622165,0.2928152733085336,5.113915686227842,-0.0643850928107367,5.1000000000000005
441,4,0,0,0,5.113915686227842,-0.0643850928107367,5.08597760007101,-0.5707714524245533,5.1000000000000005
442,4,0,0,0,5.08597760007101,-0.5707714524245533,5.054236846027553,-0.2636311972868997,5.1000000000000005
443,4,0,0,0,5.054236846027553,-0.2636311972868997,5.075988372929261,-0.0069304711993117,5.1000000000000005
444,4,0,0,0,5.075988372929261,-0.0069304711993117,5.150713527404163,-0.1435651755059208,5.1000000000000005
445,4,0,0,0,5.150713527404163,-0.1435651755059208,5.160330306435753,0.2595810811948697,5.1000000000000005
446,4,0,0,0,5.160330306435753,0.2595810811948697,5.052181847038179,0.1083194610462666,5.1000000000000005
447,4,0,0,0,5.052181847038179,0.1083194610462666,5.150593086958202,0.4503029450170349,5.1000000000000005
448,4,0,0,0,5.150593086958202,0.4503029450170349,5.171878539877428,0.19371114382124,5.1000000000000005
449,4,0,0,0,5.171878539877428,0.19371114382124,5.150222095261956,-0.6886148710515038,5.1000000000000005
450,4,0,0,0,5.150222095261956,-0.6886148710515038,5.103869250212593,0.0558681044639733,5.1000000000000005
451,4,0,0,0,5.103869250212593,0.0558681044639733,4.981791703781144,-0.5046293200264019,5.1000000000000005
452,4,0,0,0,4.981791703781144,-0.5046293200264019,4.9444096759571385,-0.7935157807205117,5.1000000000000005
453,4,0,0,0,4.9444096759571385,-0.7935157807205117,4.967513790711195,-0.879657539350744,5.1000000000000005
454,4,0,0,0,4.967513790711195,-0.879657539350744,4.988580375366052,0.5430541876425801,5.1000000000000005
455,4,0,0,0,4.988580375366052,0.5430541876425801,5.187761907274779,0.6455592036121761,5.1000000000000005
456,4,0,0,0,5.187761907274779,0.6455592036121761,5.215818762476653,0.3881281262651613,5.1000000000000005
457,4,0,0,0,5.215818762476653,0.3881281262651613,5.244911921385945,0.6448666819076759,5.1000000000000005
458,4,0,0,0,5.244911921385945,0.6448666819076759,5.235778155570123,-0.4460029291165616,5.1000000000000005
459,4,0,0,0,5.235778155570123,-0.4460029291165616,5.153739990382528,-0.6896956256054274,5.1000000000000005
460,4,0,0,0,5.153739990382528,-0.6896956256054274,5.13272535248672,-0.227505195996968,5.1000000000000005
461,4,0,0,0,5.13272535248672,-0.227505195996968,5.144526289791261,0.2411522265664759,5.1000000000000005
462,4,0,0,0,5.144526289791261,0.2411522265664759,5.137073859398236,-0.2893719122998855,5.1000000000000005
463,4,0,0,0,5.137073859398236,-0.2893719122998855,5.104676492318355,-0.6325468762658292,5.1000000000000005
464,4,0,0,0,5.104676492318355,-0.6325468762658292,5.069580802156735,-0.0781627389970818,5.1000000000000005
465,4,0,0,0,5.069580802156735,-0.0781627389970818,5.110865794757907,0.8538477059771024,5.1000000000000005
466,4,0,0,0,5.110865794757907,0.8538477059771024,5.108487223752049,-0.3254042889353273,5.1000000000000005
467,4,0,0,0,5.108487223752049,-0.3254042889353273,5.104881467604021,-0.0477193802774723,5.1000000000000005
468,4,0,0,0,5.104881467604021,-0.0477193802774723,5.12337739200677,0.4353130925134822,5.1000000000000005
469,4,0,0,0,5.12337739200677,0.4353130925134822,5.149060170367294,0.4651363644321611,5.1000000000000005
470,4,0,0,0,5.149060170367294,0.4651363644321611,5.133864499206808,-0.5302284587678798,5.1000000000000005
471,4,0,0,0,5.133864499206808,-0.5302284587678798,5.125165662127867,-0.3383916057099577,5.1000000000000005
472,4,0,0,0,5.125165662127867,-0.3383916057099577,5.088651423838495,-0.7802870589412297,5.1000000000000005
473,4,0,0,0,5.088651423838495,-0.7802870589412297,5.089373980895928,0.2450059051005165,5.1000000000000005
474,4,0,0,0,5.089373980895928,0.2450059051005165,5.0488340689110345,-0.7025987989279708,5.1000000000000005
475,4,0,0,0,5.0488340689110345,-0.7025987989279708,5.01966798999235,-0.4807461960725088,5.1000000000000005
476,4,0,0,0,5.01966798999235,-0.4807461960725088,5.000667918492225,0.0234532411388799,5.1000000000000005
477,4,0,0,0,5.000667918492225,0.0234532411388799,5.010635158409435,0.35274096831109,5.1000000000000005
478,4,0,0,0,5.010635158409435,0.35274096831109,4.98590999455472,-0.4531704219208405,5.1000000000000005
479,4,0,0,0,4.98590999455472,-0.4531704219208405,4.799228850369288,-0.3107375109670411,5.1000000000000005
480,4,0,0,0,4.799228850369288,-0.3107375109670411,4.8226470177442815,0.5197701723311119,5.1000000000000005
481,4,0,0,0,4.8226470177442815,0.5197701723311119,4.844642204876638,0.4581711028844222,5.1000000000000005
482,4,0,0,0,4.844642204876638,0.4581711028844222,5.017422507549219,0.6801880790207688,5.1000000000000005
483,4,0,0,0,5.017422507549219,0.6801880790207688,5.050825714955787,-0.1061513818439502,5.1000000000000005
484,4,0,0,0,5.050825714955787,-0.1061513818439502,5.046028379644999,-0.0798114975850966,5.1000000000000005
485,4,0,0,0,5.046028379644999,-0.0798114975850966,5.106398279261525,0.4873618086396923,5.1000000000000005
486,4,0,0,0,5.106398279261525,0.4873618086396923,5.172290464717582,1.1721509809519084,5.1000000000000005
487,4,0,0,0,5.172290464717582,1.1721509809519084,5.221775658509854,0.8015402222795994,5.1000000000000005
488,4,0,0,0,5.221775658509854,0.8015402222795994,4.959455078130301,0.3914691612589049,5.1000000000000005
489,4,0,0,0,4.959455078130301,0.3914691612589049,4.972545423653847,0.2710799366175144,5.1000000000000005
490,4,0,0,0,4.972545423653847,0.2710799366175144,4.961327603673285,-0.4582231781657651,5.1000000000000005
491,4,0,0,0,4.961327603673285,-0.4582231781657651,4.943745606647685,-0.2256889207196852,5.1000000000000005
492,4,0,0,0,4.943745606647685,-0.2256889207196852,4.909934336397755,-0.7299265932540056,5.1000000000000005
493,4,0,0,0,4.909934336397755,-0.7299265932540056,4.948928038474528,1.5552236994706323,5.1000000000000005
494,4,0,0,0,4.948928038474528,1.5552236994706323,4.983953290091979,-0.2073150364183616,5.1000000000000005
495,4,0,0,0,4.983953290091979,-0.2073150364183616,4.992029119922647,0.2454279348099163,5.1000000000000005
496,4,0,0,0,4.992029119922647,0.2454279348099163,4.970579028005321,-0.6248855506736497,5.1000000000000005
497,4,0,2,0,4.970579028005321,-0.6248855506736497,4.777159667028511,0.3830591633815749,5.1000000000000005
498,4,0,2,0,4.777159667028511,0.3830591633815749,4.849361473871827,1.3401687716935846,5.1000000000000005
499,4,0,0,0,4.849361473871827,1.3401687716935846,4.914477027701982,1.0767476821756543,5.1000000000000005
500,5,0,1,1,-0.0940710090307963,-0.0507232620320957,0.6575481023952505,1.3406241903044835,9.02
501,5,0,0,1,0.6575481023952505,1.3406241903044835,1.2349188992617537,-0.8575918299545526,9.02
502,5,0,0,1,1.2349188992617537,-0.8575918299545526,1.228259625757667,0.3106455180640985,9.02
503,5,0,0,0,1.228259625757667,0.3106455180640985,1.2570229141280296,0.3099296824975484,9.02
504,5,0,0,0,1.2570229141280296,0.3099296824975484,1.2713103257586336,0.0853554728086808,9.02
505,5,0,0,0,1.2713103257586336,0.0853554728086808,1.278537432186486,0.0786869745221308,9.02
506,5,0,0,0,1.278537432186486,0.0786869745221308,1.2664425969072552,-0.3515622911206364,9.02
507,5,0,0,0,1.2664425969072552,-0.3515622911206364,1.3731891144155357,0.6390422205844815,9.02
508,5,0,0,0,1.3731891144155357,0.6390422205844815,1.3748202813297592,-0.3401062212950758,9.02
509,5,0,0,0,1.3748202813297592,-0.3401062212950758,1.600836520321146,0.5923355201375102,9.02
510,5,0,0,0,1.600836520321146,0.5923355201375102,1.6328349935079731,0.6057713006071885,9.02
511,5,0,0,0,1.6328349935079731,0.6057713006071885,1.6474341037874702,0.2288498174253245,9.02
512,5,0,0,0,1.6474341037874702,0.2288498174253245,1.899712468041295,0.2555800341185548,9.02
513,5,0,0,0,1.899712468041295,0.2555800341185548,1.9600606555489315,1.5565740897000653,9.02
514,5,0,0,0,1.9600606555489315,1.5565740897000653,2.048171508509669,1.7007573511115706,9.02
515,5,0,0,0,2.048171508509669,1.7007573511115706,2.110363970161553,1.0793446587794164,9.02
516,5,0,0,0,2.110363970161553,1.0793446587794164,2.1891519085440314,1.8094297050844508,9.02
517,5,0,0,0,2.1891519085440314,1.8094297050844508,2.572957341578008,1.1020584490041296,9.02
518,5,0,0,0,2.572957341578008,1.1020584490041296,2.657823349620666,1.5710635424499702,9.02
519,5,0,0,0,2.657823349620666,1.5710635424499702,3.916103995579802,1.621315698693305,9.02
520,5,0,0,0,3.916103995579802,1.621315698693305,3.9774037804417217,0.6214501763555723,9.02
521,5,0,0,0,3.9774037804417217,0.6214501763555723,4.031925577930233,1.2987467914161606,9.02
522,5,0,0,0,4.031925577930233,1.2987467914161606,4.06475295268009,0.3917412044922165,9.02
523,5,0,0,0,4.06475295268009,0.3917412044922165,5.417192728650601,1.73777950046711,9.02
524,5,0,0,0,5.417192728650601,1.73777950046711,5.528042386938161,2.380809812816482,9.02
525,5,0,0,0,5.528042386938161,2.380809812816482,5.640893737980217,2.319607747186218,9.02
526,5,0,0,0,5.640893737980217,2.319607747186218,5.774395517193225,2.6484561675820566,9.02
527,5,0,0,0,5.774395517193225,2.6484561675820566,5.872002234376894,1.7737601426217424,9.02
528,5,0,0,0,5.872002234376894,1.7737601426217424,5.995106146323302,2.598590380733573,9.02
529,5,0,0,0,5.995106146323302,2.598590380733573,6.112988343688951,2.2726552898869774,9.02
530,5,0,0,0,6.112988343688951,2.2726552898869774,6.235964964378925,2.41283947313395,9.02
531,5,0,0,0,6.235964964378925,2.41283947313395,6.351842269920453,2.332164881181763,9.02
532,5,0,0,0,6.351842269920453,2.332164881181763,6.42062233388579,1.368245264496823,9.02
533,5,0,0,0,6.42062233388579,1.368245264496823,6.510415812353641,2.030748060633885,9.02
534,5,0,0,0,6.510415812353641,2.030748060633885,6.631307267599047,2.471031516107036,9.02
535,5,0,0,0,6.631307267599047,2.471031516107036,6.729655176742154,1.7747986271665217,9.02
536,5,0,0,0,6.729655176742154,1.7747986271665217,6.820235350731224,1.8235384933057268,9.02
537,5,0,2,0,6.820235350731224,1.8235384933057268,7.668925590838724,1.7436890719211544,9.02
538,5,0,2,0,7.668925590838724,1.7436890719211544,7.753601905849804,1.584519659302119,9.02
539,5,0,2,2,7.753601905849804,1.584519659302119,9.001878433046228,2.468073391851968,9.02
540,5,0,2,2,9.001878433046228,2.468073391851968,9.112345497864558,1.941383408751428,9.02
541,5,0,2,2,9.112345497864558,1.941383408751428,9.211836217930276,2.027315874298621,9.02
542,5,0,2,2,9.211836217930276,2.027315874298621,9.307980327669922,1.956660897259166,9.02
543,5,0,2,2,9.307980327669922,1.956660897259166,9.400920873832444,1.8342228001892624,9.02
544,5,0,2,2,9.400920873832444,1.8342228001892624,9.512112474496904,2.386011448322196,9.02
545,5,0,2,2,9.512112474496904,2.386011448322196,9.641479349905412,2.69504252482304,9.02
546,5,0,2,2,9.641479349905412,2.69504252482304,10.458132908556076,2.865765055873096,9.02
547,5,0,2,2,10.458132908556076,2.865765055873096,10.585870317493209,2.3965056998775345,9.02
548,5,0,2,2,10.585870317493209,2.3965056998775345,10.69114047025457,1.9673234842317069,9.02
549,5,0,0,2,10.69114047025457,1.9673234842317069,12.067255695251966,1.9576554012682013,9.02
550,5,0,2,2,12.067255695251966,1.9576554012682013,12.200596947749537,3.0508881024863816,9.02
551,5,0,2,2,12.200596947749537,3.0508881024863816,13.589410332367756,2.0807481027353947,9.02
552,5,0,0,2,13.589410332367756,2.0807481027353947,13.70062175818675,2.3379401556563826,9.02
553,5,0,2,2,13.70062175818675,2.3379401556563826,14.147230180935416,3.233821733887056,9.02
554,5,0,2,2,14.147230180935416,3.233821733887056,15.398057630147973,3.0823522585217584,9.02
555,5,0,2,0,15.398057630147973,3.0823522585217584,16.179917776433207,1.3365592917345352,9.02
556,5,0,2,0,16.179917776433207,1.3365592917345352,16.229621331078395,0.8507596189257053,9.02
557,5,0,2,0,16.229621331078395,0.8507596189257053,16.23750222720468,-0.4339298548820166,9.02
558,5,0,2,0,16.23750222720468,-0.4339298548820166,16.08382232555072,-0.1509679635392727,9.02
559,5,0,2,0,16.08382232555072,-0.1509679635392727,15.994456782020366,-1.4355798339794077,9.02
560,5,0,2,0,15.994456782020366,-1.4355798339794077,15.912797828447536,-1.6617253825589615,9.02
561,5,0,0,0,15.912797828447536,-1.6617253825589615,15.203562623370344,-1.1912773760444673,9.02
562,5,0,2,0,15.203562623370344,-1.1912773760444673,13.872834451347932,-2.470781359748292,9.02
563,5,0,0,0,13.872834451347932,-2.470781359748292,13.764135635702589,-1.958949740334221,9.02
564,5,0,0,0,13.764135635702589,-1.958949740334221,13.730144302510672,-0.1695929880329301,9.02
565,5,0,0,0,13.730144302510672,-0.1695929880329301,11.417150924670365,-2.051921474640852,9.02
566,5,0,0,0,11.417150924670365,-2.051921474640852,10.545945818401394,-2.289030497829598,9.02
567,5,0,0,0,10.545945818401394,-2.289030497829598,10.45154208446705,-1.7327412207253683,9.02
568,5,0,0,0,10.45154208446705,-1.7327412207253683,10.372252487568874,-1.4724633290950762,9.02
569,5,0,0,0,10.372252487568874,-1.4724633290950762,9.19009172582718,-1.4214915041504572,9.02
570,5,0,0,0,9.19009172582718,-1.4214915041504572,8.83576149650216,-0.4343031801443834,9.02
571,5,0,0,0,8.83576149650216,-0.4343031801443834,8.81915260805559,-0.2083351708468963,9.02
572,5,0,0,0,8.81915260805559,-0.2083351708468963,8.81687492387177,-0.0679484611250112,9.02
573,5,0,0,0,8.81687492387177,-0.0679484611250112,8.824414558196391,0.2226360575197633,9.02
574,5,0,0,0,8.824414558196391,0.2226360575197633,8.844895009460295,0.2309556439467148,9.02
575,5,0,0,0,8.844895009460295,0.2309556439467148,8.750890088849179,0.1037432595935888,9.02
576,5,0,0,0,8.750890088849179,0.1037432595935888,8.798886320715713,1.3412867412935316,9.02
577,5,0,0,0,8.798886320715713,1.3412867412935316,8.840957533907613,0.5631972923363867,9.02
578,5,0,0,0,8.840957533907613,0.5631972923363867,8.871587853789157,0.6189757238644502,9.02
579,5,0,0,0,8.871587853789157,0.6189757238644502,8.883811716690886,0.0990943477747594,9.02
580,5,0,0,0,8.883811716690886,0.0990943477747594,8.889273914428053,0.201926213555534,9.02
581,5,0,0,0,8.889273914428053,0.201926213555534,8.946261081023028,1.5181430338515671,9.02
582,5,0,0,0,8.946261081023028,1.5181430338515671,8.959118857245485,-0.4459140035641005,9.02
583,5,0,0,0,8.959118857245485,-0.4459140035641005,8.82670687123464,-0.4572290824617873,9.02
584,5,0,0,0,8.82670687123464,-0.4572290824617873,8.833004075661774,0.3673850761755941,9.02
585,5,0,0,0,8.833004075661774,0.3673850761755941,8.830649758789223,-0.2805734927752787,9.02
586,5,0,0,0,8.830649758789223,-0.2805734927752787,8.847260267571283,0.560515038788621,9.02
587,5,0,0,0,8.847260267571283,0.560515038788621,8.849347593276306,-0.237232464900862,9.02
588,5,0,0,0,8.849347593276306,-0.237232464900862,8.82268586889364,-0.6276514778345599,9.02
589,5,0,0,0,8.82268586889364,-0.6276514778345599,8.81260689640096,0.0802816648803549,9.02
590,5,0,0,0,8.81260689640096,0.0802816648803549,8.814349783406424,0.0426026590449138,9.02
591,5,0,0,0,8.814349783406424,0.0426026590449138,8.805285518273992,-0.2896454965737723,9.02
592,5,0,0,0,8.805285518273992,-0.2896454965737723,8.808328908514445,0.3075104996455456,9.02
593,5,0,0,0,8.808328908514445,0.3075104996455456,8.834718202315628,0.4717870959231175,9.02
594,5,0,0,0,8.834718202315628,0.4717870959231175,8.843762064923467,0.0429141024975385,9.02
595,5,0,0,0,8.843762064923467,0.0429141024975385,8.875456954540239,0.8948454455549824,9.02
596,5,0,0,0,8.875456954540239,0.8948454455549824,9.008850356470491,-0.2882647099642329,9.02
597,5,0,0,0,9.008850356470491,-0.2882647099642329,9.094160881858071,-0.1739604584465651,9.02
598,5,0,0,0,9.094160881858071,-0.1739604584465651,9.002591703595455,0.1213587557446505,9.02
599,5,0,0,0,9.002591703595455,0.1213587557446505,9.005806329236966,0.0481446323378931,9.02
600,6,3,1,1,-0.0871079963008621,-0.1767684014093132,-1.1760436723474543,-1.52750131753162,-2.35
601,6,3,3,1,-1.1760436723474543,-1.52750131753162,-2.055040879211784,-2.1250682402046306,-2.35
602,6,3,1,1,-2.055040879211784,-2.1250682402046306,-3.159024418939644,-2.464332856029854,-2.35
603,6,3,1,1,-3.159024418939644,-2.464332856029854,-4.578003880517695,-2.123760885486448,-2.35
604,6,3,3,1,-4.578003880517695,-2.123760885486448,-4.695388573204075,-2.447205447415281,-2.35
605,6,3,3,1,-4.695388573204075,-2.447205447415281,-6.028911472831692,-2.007835208537256,-2.35
606,6,3,3,3,-6.028911472831692,-2.007835208537256,-6.119295505076476,-1.763309937895618,-2.35
607,6,3,3,3,-6.119295505076476,-1.763309937895618,-6.212402188908519,-1.8077344330529528,-2.35
608,6,3,3,3,-6.212402188908519,-1.8077344330529528,-7.327214463377359,-0.8929697670281789,-2.35
609,6,3,3,3,-7.327214463377359,-0.8929697670281789,-7.381472451228688,-1.298889162175243,-2.35
610,6,3,3,3,-7.381472451228688,-1.298889162175243,-7.478038607808074,-2.1737932205310093,-2.35
611,6,3,3,3,-7.478038607808074,-2.1737932205310093,-7.575629487142717,-1.8874984913014785,-2.35
612,6,3,3,3,-7.575629487142717,-1.8874984913014785,-7.68829626499011,-2.2809621723291453,-2.35
613,6,3,3,3,-7.68829626499011,-2.2809621723291453,-7.737846268491336,-0.513794864781033,-2.35
614,6,3,3,3,-7.737846268491336,-0.513794864781033,-8.279263217319851,-1.7218709962179053,-2.35
615,6,3,3,3,-8.279263217319851,-1.7218709962179053,-9.799501498545895,-2.5439477243498696,-2.35
616,6,3,3,3,-9.799501498545895,-2.5439477243498696,-11.226557973280489,-2.241864265580026,-2.35
617,6,3,3,3,-11.226557973280489,-2.241864265580026,-11.331765236680248,-2.023650699618217,-2.35
618,6,3,3,3,-11.331765236680248,-2.023650699618217,-12.912672228559204,-2.4920984483635,-2.35
619,6,3,3,3,-12.912672228559204,-2.4920984483635,-14.941869157551803,-2.42457741597826,-2.35
620,6,3,3,3,-14.941869157551803,-2.42457741597826,-15.265338075268692,-3.185790909385492,-2.35
621,6,3,3,3,-15.265338075268692,-3.185790909385492,-15.394142539255322,-2.2384523297114303,-2.35
622,6,3,3,3,-15.394142539255322,-2.2384523297114303,-15.531093441867013,-2.9442429204211176,-2.35
623,6,3,3,3,-15.531093441867013,-2.9442429204211176,-15.668998962350932,-2.623090216185096,-2.35
624,6,3,3,3,-15.668998962350932,-2.623090216185096,-15.790470585217044,-2.258426712807604,-2.35
625,6,3,3,3,-15.790470585217044,-2.258426712807604,-15.909773213275429,-2.380763685136924,-2.35
626,6,3,3,3,-15.909773213275429,-2.380763685136924,-16.029252335860892,-2.274057007588321,-2.35
627,6,3,3,3,-16.029252335860892,-2.274057007588321,-16.156843298914364,-2.8075210344238783,-2.35
628,6,3,3,3,-16.156843298914364,-2.8075210344238783,-16.281794884319886,-2.30403939628202,-2.35
629,6,3,3,3,-16.281794884319886,-2.30403939628202,-18.013994840465916,-2.3230567050995425,-2.35
630,6,3,1,3,-18.013994840465916,-2.3230567050995425,-19.383177440057636,-1.3901824336323096,-2.35
631,6,3,1,3,-19.383177440057636,-1.3901824336323096,-20.789837033905297,-2.073547230486393,-2.35
632,6,3,3,3,-20.789837033905297,-2.073547230486393,-20.896824790094968,-2.0220911125212675,-2.35
633,6,3,3,3,-20.896824790094968,-2.0220911125212675,-21.502793150785237,-1.5004529754917442,-2.35
634,6,3,1,3,-21.502793150785237,-1.5004529754917442,-21.97627968456335,-2.9706720900866284,-2.35
635,6,3,3,3,-21.97627968456335,-2.9706720900866284,-22.093271163321308,-2.0146766568850776,-2.35
636,6,3,3,3,-22.093271163321308,-2.0146766568850776,-22.196592587666395,-2.2697585602413675,-2.35
637,6,3,3,3,-22.196592587666395,-2.2697585602413675,-23.90098182763168,-2.5323743490069264,-2.35
638,6,3,3,3,-23.90098182763168,-2.5323743490069264,-24.026428700218403,-2.393946671030915,-2.35
639,6,3,3,3,-24.026428700218403,-2.393946671030915,-24.113288819206826,-1.56593335890674,-2.35
640,6,3,3,3,-24.113288819206826,-1.56593335890674,-24.23602566516641,-2.72505364994767,-2.35
641,6,3,3,3,-24.23602566516641,-2.72505364994767,-25.827169404451965,-1.8048969161438329,-2.35
642,6,3,3,3,-25.827169404451965,-1.8048969161438329,-25.94208777178905,-2.521497476747936,-2.35
643,6,3,3,3,-25.94208777178905,-2.521497476747936,-26.051246965122463,-2.0204023221504563,-2.35
644,6,3,3,3,-26.051246965122463,-2.0204023221504563,-26.151595339332808,-2.0429142804232527,-2.35
645,6,3,3,3,-26.151595339332808,-2.0429142804232527,-27.685351531375957,-2.810171094347401,-2.35
646,6,3,3,3,-27.685351531375957,-2.810171094347401,-29.28250172983278,-2.0428686631699025,-2.35
647,6,3,3,3,-29.28250172983278,-2.0428686631699025,-30.689599900378084,-2.2597439623692623,-2.35
648,6,3,3,3,-30.689599900378084,-2.2597439623692623,-32.208482970598034,-1.4858742432861431,-2.35
649,6,3,3,3,-32.208482970598034,-1.4858742432861431,-33.27727565100697,-2.1484046777002064,-2.35
650,6,3,3,3,-33.27727565100697,-2.1484046777002064,-34.96532514120906,-2.7231570623694585,-2.35
651,6,3,3,3,-34.96532514120906,-2.7231570623694585,-35.07384426439142,-1.973023535857639,-2.35
652,6,3,3,3,-35.07384426439142,-1.973023535857639,-35.17885045129723,-2.1674038637570847,-2.35
653,6,3,3,3,-35.17885045129723,-2.1674038637570847,-35.295080232168914,-2.158539745544367,-2.35
654,6,3,3,3,-35.295080232168914,-2.158539745544367,-35.37558602945694,-1.380464103358349,-2.35
655,6,3,3,3,-35.37558602945694,-1.380464103358349,-35.47525563709891,-2.2127263027026345,-2.35
656,6,3,3,3,-35.47525563709891,-2.2127263027026345,-37.55864059551015,-1.0783094493314558,-2.35
657,6,3,3,3,-37.55864059551015,-1.0783094493314558,-38.545378760586175,-2.420621207009628,-2.35
658,6,3,3,3,-38.545378760586175,-2.420621207009628,-39.03342057710639,-1.3051082940535386,-2.35
659,6,3,3,3,-39.03342057710639,-1.3051082940535386,-40.685200734921246,-2.1726844020320666,-2.35
660,6,3,3,3,-40.685200734921246,-2.1726844020320666,-40.793702613158345,-2.0475917595906865,-2.35
661,6,3,3,3,-40.793702613158345,-2.0475917595906865,-42.53637953958847,-2.738355053433525,-2.35
662,6,3,3,3,-42.53637953958847,-2.738355053433525,-44.38255231833,-2.0922272916852105,-2.35
663,6,3,3,3,-44.38255231833,-2.0922272916852105,-44.51107156592614,-2.777720121545117,-2.35
664,6,3,3,3,-44.51107156592614,-2.777720121545117,-44.661806916760845,-2.9254466434822306,-2.35
665,6,3,3,3,-44.661806916760845,-2.9254466434822306,-45.20518608936916,-2.050926261919672,-2.35
666,6,3,3,3,-45.20518608936916,-2.050926261919672,-47.0653481150179,-2.577230018611389,-2.35
667,6,3,3,3,-47.0653481150179,-2.577230018611389,-47.20763129168652,-2.6710981941450687,-2.35
668,6,3,3,3,-47.20763129168652,-2.6710981941450687,-47.343363786833535,-2.8563238544585534,-2.35
669,6,3,3,3,-47.343363786833535,-2.8563238544585534,-48.01969764924338,-2.8432435659052304,-2.35
670,6,3,3,3,-48.01969764924338,-2.8432435659052304,-48.1494230774803,-2.42031917386922,-2.35
671,6,3,3,3,-48.1494230774803,-2.42031917386922,-48.25666090178082,-2.183815763839696,-2.35
672,6,3,3,3,-48.25666090178082,-2.183815763839696,-48.36026086620576,-2.048342913145369,-2.35
673,6,3,3,3,-48.36026086620576,-2.048342913145369,-49.68757319728066,-2.6102925106460044,-2.35
674,6,3,3,3,-49.68757319728066,-2.6102925106460044,-49.81600056145911,-2.6778137284825267,-2.35
675,6,3,3,3,-49.81600056145911,-2.6778137284825267,-49.96960698880424,-3.204971940074757,-2.35
676,6,3,3,3,-49.96960698880424,-3.204971940074757,-50.09627277034378,-2.125448402454174,-2.35
677,6,3,3,3,-50.09627277034378,-2.125448402454174,-51.8023124764758,-1.6698801067047764,-2.35
678,6,3,3,3,-51.8023124764758,-1.6698801067047764,-52.85727554953864,-2.5480523710662832,-2.35
679,6,3,3,3,-52.85727554953864,-2.5480523710662832,-54.21947923150877,-1.7331936342824417,-2.35
680,6,3,3,3,-54.21947923150877,-1.7331936342824417,-54.285126491025125,-1.2679104036308744,-2.35
681,6,3,3,3,-54.285126491025125,-1.2679104036308744,-55.13101535038819,-1.414856454216285,-2.35
682,6,3,3,3,-55.13101535038819,-1.414856454216285,-55.24393632701663,-2.969153669147925,-2.35
683,6,3,3,3,-55.24393632701663,-2.969153669147925,-55.380382358324674,-2.679699013097389,-2.35
684,6,3,3,3,-55.380382358324674,-2.679699013097389,-55.50162474099263,-2.5886376009144128,-2.35
685,6,3,3,3,-55.50162474099263,-2.5886376009144128,-55.96299647592428,-2.9408334697492453,-2.35
686,6,3,3,3,-55.96299647592428,-2.9408334697492453,-57.58655295014009,-1.7405318991519596,-2.35
687,6,3,3,3,-57.58655295014009,-1.7405318991519596,-57.84718281925832,-2.327737759669573,-2.35
688,6,3,3,3,-57.84718281925832,-2.327737759669573,-57.96195967815432,-2.3710325691512764,-2.35
689,6,3,3,3,-57.96195967815432,-2.3710325691512764,-58.07116554652702,-2.069406141119124,-2.35
690,6,3,3,3,-58.07116554652702,-2.069406141119124,-58.44340968129018,-1.5915960195671626,-2.35
691,6,3,3,3,-58.44340968129018,-1.5915960195671626,-60.203791461153166,-3.0980405662302006,-2.35
692,6,3,3,3,-60.203791461153166,-3.0980405662302006,-60.37585306973107,-3.4877815995286894,-2.35
693,6,3,3,3,-60.37585306973107,-3.4877815995286894,-62.76822705765802,-2.2055818904246447,-2.35
694,6,3,0,3,-62.76822705765802,-2.2055818904246447,-64.47817594776956,-2.0340328965511025,-2.35
695,6,3,0,3,-64.47817594776956,-2.0340328965511025,-64.6071773252227,-2.856721714192698,-2.35
696,6,3,3,3,-64.6071773252227,-2.856721714192698,-65.3587038746984,-2.783856162648924,-2.35
697,6,3,3,3,-65.3587038746984,-2.783856162648924,-65.47960487760977,-2.267902727281174,-2.35
698,6,3,3,3,-65.47960487760977,-2.267902727281174,-65.56075163265925,-1.3305281825012345,-2.35
699,6,3,3,3,-65.56075163265925,-1.3305281825012345,-67.03591969455483,-1.9983467849062215,-2.35
700,7,3,1,1,0.0394318574461504,-0.123301726137526,-0.8878056826482081,-2.2342799034949787,-1.75
701,7,3,3,1,-0.8878056826482081,-2.2342799034949787,-1.125452419892667,-1.8580769832494024,-1.75
702,7,3,1,1,-1.125452419892667,-1.8580769832494024,-2.646189780929572,-1.893621462812334,-1.75
703,7,3,3,1,-2.646189780929572,-1.893621462812334,-2.734687567730386,-1.6060635066593385,-1.75
704,7,3,1,1,-2.734687567730386,-1.6060635066593385,-2.8020827549246907,-1.4542907758953014,-1.75
705,7,3,3,1,-2.8020827549246907,-1.4542907758953014,-3.811562396189722,-1.3287013617172052,-1.75
706,7,3,3,1,-3.811562396189722,-1.3287013617172052,-4.733542754610316,-1.43242176827411,-1.75
707,7,3,3,3,-4.733542754610316,-1.43242176827411,-5.269539087327667,-0.621013098661652,-1.75
708,7,3,3,3,-5.269539087327667,-0.621013098661652,-5.354834910619802,-0.7535396786487736,-1.75
709,7,3,3,3,-5.354834910619802,-0.7535396786487736,-5.370016354519096,-0.1375830611123596,-1.75
710,7,3,1,3,-5.370016354519096,-0.1375830611123596,-5.391031896725397,-0.6842724293711093,-1.75
711,7,3,3,3,-5.391031896725397,-0.6842724293711093,-6.60912018194924,-1.8350133224536211,-1.75
712,7,3,3,3,-6.60912018194924,-1.8350133224536211,-6.701348983270037,-1.927493056655784,-1.75
713,7,3,3,3,-6.701348983270037,-1.927493056655784,-6.765477015264039,-1.0089041713629407,-1.75
714,7,3,3,3,-6.765477015264039,-1.0089041713629407,-6.848093087530212,-1.9517944127606757,-1.75
715,7,3,3,3,-6.848093087530212,-1.9517944127606757,-6.935691013385294,-1.6323907773388877,-1.75
716,7,3,3,3,-6.935691013385294,-1.6323907773388877,-6.968335243385387,-0.4583271808175318,-1.75
717,7,3,3,3,-6.968335243385387,-0.4583271808175318,-7.8893383860454,-0.9468216156127292,-1.75
718,7,3,3,3,-7.8893383860454,-0.9468216156127292,-9.12159870337518,-1.2253107188282952,-1.75
719,7,3,3,3,-9.12159870337518,-1.2253107188282952,-9.41460382758193,-2.8356589083985777,-1.75
720,7,3,3,3,-9.41460382758193,-2.8356589083985777,-10.452603717253975,-1.0663450960108696,-1.75
721,7,3,3,3,-10.452603717253975,-1.0663450960108696,-11.078917376263211,-1.8042204389848904,-1.75
722,7,3,3,3,-11.078917376263211,-1.8042204389848904,-11.163980034396523,-1.575601256976895,-1.75
723,7,3,3,3,-11.163980034396523,-1.575601256976895,-11.220492665689534,-0.986572605276908,-1.75
724,7,3,3,3,-11.220492665689534,-0.986572605276908,-11.293196663198666,-1.7173025907478194,-1.75
725,7,3,3,3,-11.293196663198666,-1.7173025907478194,-11.366773286768195,-1.4026560454934578,-1.75
726,7,3,3,3,-11.366773286768195,-1.4026560454934578,-11.948432467658323,-1.7902508702067923,-1.75
727,7,3,3,3,-11.948432467658323,-1.7902508702067923,-12.047415125264854,-2.0925217470927318,-1.75
728,7,3,3,3,-12.047415125264854,-2.0925217470927318,-12.75127802989554,-1.7995125119354205,-1.75
729,7,3,3,3,-12.75127802989554,-1.7995125119354205,-14.234480152124776,-1.791900502977322,-1.75
730,7,3,3,3,-14.234480152124776,-1.791900502977322,-15.468317138049525,-2.086788824087847,-1.75
731,7,3,3,3,-15.468317138049525,-2.086788824087847,-15.582880875466468,-2.265922387132197,-1.75
732,7,3,3,3,-15.582880875466468,-2.265922387132197,-15.680854928005507,-1.7414555095491664,-1.75
733,7,3,3,3,-15.680854928005507,-1.7414555095491664,-15.922998131899076,-2.0208105703269426,-1.75
734,7,3,3,3,-15.922998131899076,-2.0208105703269426,-16.012303428408906,-1.9218603905417844,-1.75
735,7,3,3,3,-16.012303428408906,-1.9218603905417844,-17.13905994167088,-1.595928439422433,-1.75
736,7,3,3,3,-17.13905994167088,-1.595928439422433,-17.206991447626024,-1.2751696002885502,-1.75
737,7,3,3,3,-17.206991447626024,-1.2751696002885502,-17.270872315162823,-1.4026685111631962,-1.75
738,7,3,3,3,-17.270872315162823,-1.4026685111631962,-17.33842892553124,-1.372192243194759,-1.75
739,7,3,3,3,-17.33842892553124,-1.372192243194759,-17.804798400091357,-1.5891585350432904,-1.75
740,7,3,3,3,-17.804798400091357,-1.5891585350432904,-17.842689055871162,-0.4116500279817402,-1.75
741,7,3,3,3,-17.842689055871162,-0.4116500279817402,-18.49036670500134,-2.377302603381444,-1.75
742,7,3,3,3,-18.49036670500134,-2.377302603381444,-19.43943990185653,-1.327921292555203,-1.75
743,7,3,3,3,-19.43943990185653,-1.327921292555203,-20.681586530768584,-1.4457678346391205,-1.75
744,7,3,3,3,-20.681586530768584,-1.4457678346391205,-21.480322114808004,-1.6019872330935978,-1.75
745,7,3,3,3,-21.480322114808004,-1.6019872330935978,-21.561340246503622,-1.7315004273105363,-1.75
746,7,3,3,3,-21.561340246503622,-1.7315004273105363,-21.67211331495325,-2.479369130825015,-1.75
747,7,3,3,3,-21.67211331495325,-2.479369130825015,-21.797879326196597,-2.3939916267419217,-1.75
748,7,3,3,3,-21.797879326196597,-2.3939916267419217,-22.26497699265469,-2.098437014884671,-1.75
749,7,3,3,3,-22.26497699265469,-2.098437014884671,-22.384356760295574,-2.5489309249688668,-1.75
750,7,3,3,3,-22.384356760295574,-2.5489309249688668,-22.474469794910902,-1.2748882229603895,-1.75
751,7,3,3,3,-22.474469794910902,-1.2748882229603895,-23.334203168385656,-2.33254016239929,-1.75
752,7,3,3,3,-23.334203168385656,-2.33254016239929,-25.124652435326396,-2.169422392381024,-1.75
753,7,3,3,3,-25.124652435326396,-2.169422392381024,-25.22815366002176,-2.0689663316851106,-1.75
754,7,3,3,3,-25.22815366002176,-2.0689663316851106,-26.47262755810409,-1.7756673135947076,-1.75
755,7,3,3,3,-26.47262755810409,-1.7756673135947076,-26.569701711875982,-1.9099998290734437,-1.75
756,7,3,3,3,-26.569701711875982,-1.9099998290734437,-26.804011079296203,-1.207442503969164,-1.75
757,7,3,3,3,-26.804011079296203,-1.207442503969164,-26.85759762895988,-0.9586025498258972,-1.75
758,7,3,3,3,-26.85759762895988,-0.9586025498258972,-27.97887445296511,-1.5465515476015936,-1.75
759,7,3,3,3,-27.97887445296511,-1.5465515476015936,-28.08903626405328,-2.5445591785640183,-1.75
760,7,3,3,3,-28.08903626405328,-2.5445591785640183,-28.160603558763587,-0.8915949110166451,-1.75
761,7,3,3,3,-28.160603558763587,-0.8915949110166451,-28.48065172350964,-1.4537405564827015,-1.75
762,7,3,3,3,-28.48065172350964,-1.4537405564827015,-28.592546633525306,-2.495781107183398,-1.75
763,7,3,3,3,-28.592546633525306,-2.495781107183398,-28.687815418892388,-1.6221694571637275,-1.75
764,7,3,3,3,-28.687815418892388,-1.6221694571637275,-29.266204394703387,-1.9200454695261315,-1.75
765,7,3,3,3,-29.266204394703387,-1.9200454695261315,-29.63265678796949,-1.552598614784919,-1.75
766,7,3,3,3,-29.63265678796949,-1.552598614784919,-30.10225118882383,-1.7745177763890791,-1.75
767,7,3,3,3,-30.10225118882383,-1.7745177763890791,-31.241820464708297,-1.6022403810890615,-1.75
768,7,3,3,3,-31.241820464708297,-1.6022403810890615,-31.33455985100825,-1.9522621015990995,-1.75
769,7,3,3,3,-31.33455985100825,-1.9522621015990995,-31.42226159719217,-1.7175414123800572,-1.75
770,7,3,3,3,-31.42226159719217,-1.7175414123800572,-31.515004699294607,-1.8318051813996712,-1.75
771,7,3,3,3,-31.515004699294607,-1.8318051813996712,-31.559402921979228,-0.4850658418534753,-1.75
772,7,3,3,3,-31.559402921979228,-0.4850658418534753,-31.580571177475218,-0.5340521334974955,-1.75
773,7,3,3,3,-31.580571177475218,-0.5340521334974955,-31.669613100934853,-2.4837177401661608,-1.75
774,7,3,3,3,-31.669613100934853,-2.4837177401661608,-31.75297659354647,-1.2799395098319095,-1.75
775,7,3,3,3,-31.75297659354647,-1.2799395098319095,-31.81924501559376,-1.3795827482875649,-1.75
776,7,3,3,3,-31.81924501559376,-1.3795827482875649,-32.15895285530492,-1.300384416501935,-1.75
777,7,3,3,3,-32.15895285530492,-1.300384416501935,-32.2516501122905,-2.112692165946216,-1.75
778,7,3,3,3,-32.2516501122905,-2.112692165946216,-32.34657045532138,-1.8709404382554795,-1.75
779,7,3,3,3,-32.34657045532138,-1.8709404382554795,-32.55710145595162,-1.8049086035600583,-1.75
780,7,3,3,3,-32.55710145595162,-1.8049086035600583,-32.61108362561874,-0.8594015878478825,-1.75
781,7,3,3,3,-32.61108362561874,-0.8594015878478825,-32.67406773040602,-1.546420795582048,-1.75
782,7,3,3,3,-32.67406773040602,-1.546420795582048,-32.75161188586951,-1.6209898384785797,-1.75
783,7,3,3,3,-32.75161188586951,-1.6209898384785797,-34.174760395232866,-1.7719250150541912,-1.75
784,7,3,3,3,-34.174760395232866,-1.7719250150541912,-35.097601160230546,-1.7545838872394788,-1.75
785,7,3,3,3,-35.097601160230546,-1.7545838872394788,-35.164159098182665,-1.0429321645468264,-1.75
786,7,3,3,3,-35.164159098182665,-1.0429321645468264,-35.93807194858321,-1.3953324158686962,-1.75
787,7,3,3,3,-35.93807194858321,-1.3953324158686962,-36.03370429275597,-2.2880507917292245,-1.75
788,7,3,3,3,-36.03370429275597,-2.2880507917292245,-36.14143176883594,-1.998682944809052,-1.75
789,7,3,3,3,-36.14143176883594,-1.998682944809052,-36.21912419176826,-1.46221375429123,-1.75
790,7,3,3,3,-36.21912419176826,-1.46221375429123,-37.93848965684485,-2.222300214711471,-1.75
791,7,3,3,3,-37.93848965684485,-2.222300214711471,-38.297931953325175,-1.6255197529990562,-1.75
792,7,3,3,3,-38.297931953325175,-1.6255197529990562,-38.371366083927526,-1.490697254852973,-1.75
793,7,3,3,3,-38.371366083927526,-1.490697254852973,-38.45068566433604,-1.8683178186763052,-1.75
794,7,3,3,3,-38.45068566433604,-1.8683178186763052,-39.47538277338539,-2.13504103016106,-1.75
795,7,3,3,3,-39.47538277338539,-2.13504103016106,-39.58217055945963,-2.1343124089680336,-1.75
796,7,3,3,3,-39.58217055945963,-2.1343124089680336,-39.68667273790971,-2.1451693289238425,-1.75
797,7,3,3,3,-39.68667273790971,-2.1451693289238425,-41.49762646939823,-2.138835018516904,-1.75
798,7,3,3,3,-41.49762646939823,-2.138835018516904,-41.92555542330494,-2.1108530784683617,-1.75
799,7,3,3,3,-41.92555542330494,-2.1108530784683617,-42.01848822227575,-1.6819772154734896,-1.75
800,8,3,1,1,-0.0156980846350048,0.1428909332805847,-0.6176358043223054,-1.808747308812587,-1.45
801,8,3,3,1,-0.6176358043223054,-1.808747308812587,-0.6904506331096476,-1.3093087820576044,-1.45
802,8,3,3,1,-0.6904506331096476,-1.3093087820576044,-1.006249854691246,-1.2615325877705303,-1.45
803,8,3,3,3,-1.006249854691246,-1.2615325877705303,-1.08797387535553,-1.807965790480388,-1.45
804,8,3,3,3,-1.08797387535553,-1.807965790480388,-1.1645661575701924,-1.4208382374516064,-1.45
805,8,3,3,3,-1.1645661575701924,-1.4208382374516064,-1.2113772616910616,-0.7534226876540431,-1.45
806,8,3,3,3,-1.2113772616910616,-0.7534226876540431,-1.6803442886565114,-0.0950099952767784,-1.45
807,8,3,3,3,-1.6803442886565114,-0.0950099952767784,-1.9032783313061,-0.5453548246540623,-1.45
808,8,3,3,3,-1.9032783313061,-0.5453548246540623,-1.9255879104476576,-0.4458288560321403,-1.45
809,8,3,3,3,-1.9255879104476576,-0.4458288560321403,-2.1131457352691463,-1.066556311510284,-1.45
810,8,3,3,3,-2.1131457352691463,-1.066556311510284,-2.154194489092978,-0.6668239899260444,-1.45
811,8,3,3,3,-2.154194489092978,-0.6668239899260444,-2.3500010546150563,-1.0634087849045375,-1.45
812,8,3,3,3,-2.3500010546150563,-1.0634087849045375,-2.9461802768275933,-0.3917040276989284,-1.45
813,8,3,3,3,-2.9461802768275933,-0.3917040276989284,-2.9873422339141165,-1.189361594900828,-1.45
814,8,3,3,3,-2.9873422339141165,-1.189361594900828,-4.10179631522611,-1.074330738573798,-1.45
815,8,3,3,3,-4.10179631522611,-1.074330738573798,-4.926383284315196,-1.5777856925853195,-1.45
816,8,3,3,3,-4.926383284315196,-1.5777856925853195,-4.993563102023958,-1.233034529555491,-1.45
817,8,3,3,3,-4.993563102023958,-1.233034529555491,-5.991899008965386,-0.8788782703877608,-1.45
818,8,3,3,3,-5.991899008965386,-0.8788782703877608,-6.0343709428414805,-0.946534447089436,-1.45
819,8,3,3,3,-6.0343709428414805,-0.946534447089436,-6.5514410851271405,-0.8345656620268387,-1.45
820,8,3,3,3,-6.5514410851271405,-0.8345656620268387,-7.51263679746281,-1.1673892381650135,-1.45
821,8,3,3,3,-7.51263679746281,-1.1673892381650135,-7.602803402784482,-1.9359745977486256,-1.45
822,8,3,3,3,-7.602803402784482,-1.9359745977486256,-7.714657404939897,-2.341902199605668,-1.45
823,8,3,3,3,-7.714657404939897,-2.341902199605668,-9.060637197047742,-1.1539777927252637,-1.45
824,8,3,3,3,-9.060637197047742,-1.1539777927252637,-9.14317527301798,-1.836510608197662,-1.45
825,8,3,3,3,-9.14317527301798,-1.836510608197662,-10.085642635497644,-1.8784079482397509,-1.45
826,8,3,3,3,-10.085642635497644,-1.8784079482397509,-10.1673250977704,-1.4930502233079732,-1.45
827,8,3,3,3,-10.1673250977704,-1.4930502233079732,-11.435211368354947,-2.2758386802014794,-1.45
828,8,3,3,3,-11.435211368354947,-2.2758386802014794,-11.555627464282232,-2.309876574836455,-1.45
829,8,3,3,3,-11.555627464282232,-2.309876574836455,-11.934964086790451,-1.559749318317532,-1.45
830,8,3,3,3,-11.934964086790451,-1.559749318317532,-12.011719573975451,-1.369901156901128,-1.45
831,8,3,3,3,-12.011719573975451,-1.369901156901128,-12.072136954632642,-1.1358761047312025,-1.45
832,8,3,3,3,-12.072136954632642,-1.1358761047312025,-12.117631973547194,-0.8452497733660429,-1.45
833,8,3,3,3,-12.117631973547194,-0.8452497733660429,-12.892026030324176,-2.253164381427293,-1.45
834,8,3,3,3,-12.892026030324176,-2.253164381427293,-12.977445656191628,-1.5510968168570851,-1.45
835,8,3,3,3,-12.977445656191628,-1.5510968168570851,-13.06046233488714,-1.6780181917037815,-1.45
836,8,3,3,3,-13.06046233488714,-1.6780181917037815,-13.110512982956928,-0.7598873981058563,-1.45
837,8,3,3,3,-13.110512982956928,-0.7598873981058563,-13.20575221676504,-2.377019783657929,-1.45
838,8,3,3,3,-13.20575221676504,-2.377019783657929,-13.275449954047184,-0.9899832909444812,-1.45
839,8,3,3,3,-13.275449954047184,-0.9899832909444812,-14.443198735949858,-1.2955101087437164,-1.45
840,8,3,3,3,-14.443198735949858,-1.2955101087437164,-14.809107618518333,-1.3838697529564754,-1.45
841,8,3,3,3,-14.809107618518333,-1.3838697529564754,-15.35950883735479,-1.2175473391134497,-1.45
842,8,3,3,3,-15.35950883735479,-1.2175473391134497,-16.33707090673322,-1.6524390882234754,-1.45
843,8,3,3,3,-16.33707090673322,-1.6524390882234754,-17.014385453596542,-1.247503443717257,-1.45
844,8,3,3,3,-17.014385453596542,-1.247503443717257,-18.01329968087345,-1.6634696173452834,-1.45
845,8,3,3,3,-18.01329968087345,-1.6634696173452834,-18.08700951016129,-1.454098662384434,-1.45
846,8,3,3,3,-18.08700951016129,-1.454098662384434,-19.22411111879273,-1.3533574727740716,-1.45
847,8,3,3,3,-19.22411111879273,-1.3533574727740716,-19.29348402691513,-1.4932673405575845,-1.45
848,8,3,3,3,-19.29348402691513,-1.4932673405575845,-20.546984754988078,-1.4636975474506535,-1.45
849,8,3,3,3,-20.546984754988078,-1.4636975474506535,-21.14816401582651,-0.5701515891366096,-1.45
850,8,3,3,3,-21.14816401582651,-0.5701515891366096,-21.18730936868635,-1.0049251504757828,-1.45
851,8,3,3,3,-21.18730936868635,-1.0049251504757828,-21.26354782432388,-1.5014911161692226,-1.45
852,8,3,3,3,-21.26354782432388,-1.5014911161692226,-21.32422306589194,-1.09825097591865,-1.45
853,8,3,3,3,-21.32422306589194,-1.09825097591865,-22.66670941958169,-1.9333676225564569,-1.45
854,8,3,3,3,-22.66670941958169,-1.9333676225564569,-22.76368128857606,-1.8381730124311104,-1.45
855,8,3,3,3,-22.76368128857606,-1.8381730124311104,-22.859425768370528,-1.8364774111483189,-1.45
856,8,3,3,3,-22.859425768370528,-1.8364774111483189,-22.93793355896126,-1.3760352634368973,-1.45
857,8,3,3,3,-22.93793355896126,-1.3760352634368973,-22.993458327833974,-1.1081364934961178,-1.45
858,8,3,3,3,-22.993458327833974,-1.1081364934961178,-23.340090555451933,-0.6578246037740227,-1.45
859,8,3,3,3,-23.340090555451933,-0.6578246037740227,-24.29330724089218,-1.148841751440602,-1.45
860,8,3,3,3,-24.29330724089218,-1.148841751440602,-24.34857569090019,-1.115790330693257,-1.45
861,8,3,3,3,-24.34857569090019,-1.115790330693257,-24.41349321451663,-1.319122014146349,-1.45
862,8,3,3,3,-24.41349321451663,-1.319122014146349,-24.468827913876684,-1.0796646002564672,-1.45
863,8,3,3,3,-24.468827913876684,-1.0796646002564672,-24.56244941593052,-2.132139244120901,-1.45
864,8,3,3,3,-24.56244941593052,-2.132139244120901,-24.630600165313457,-0.9818625814832486,-1.45
865,8,3,3,3,-24.630600165313457,-0.9818625814832486,-24.76637986896513,-0.9349976405610868,-1.45
866,8,3,3,3,-24.76637986896513,-0.9349976405610868,-24.84323440125245,-1.9772992346134517,-1.45
867,8,3,3,3,-24.84323440125245,-1.9772992346134517,-24.98333474753198,-0.5174755368703366,-1.45
868,8,3,3,3,-24.98333474753198,-0.5174755368703366,-25.0650211891009,-1.3137943989752745,-1.45
869,8,3,3,3,-25.0650211891009,-1.3137943989752745,-25.6383205434897,-1.0069266234127536,-1.45
870,8,3,3,3,-25.6383205434897,-1.0069266234127536,-26.429682084129382,-2.162360738767868,-1.45
871,8,3,3,3,-26.429682084129382,-2.162360738767868,-26.4996609326812,-1.1188444031380296,-1.45
872,8,3,3,3,-26.4996609326812,-1.1188444031380296,-26.59602716467676,-2.267804580471957,-1.45
873,8,3,3,3,-26.59602716467676,-2.267804580471957,-26.6885740935732,-1.5463620612201798,-1.45
874,8,3,3,3,-26.6885740935732,-1.5463620612201798,-26.761275569104384,-1.4148517298310808,-1.45
875,8,3,3,3,-26.761275569104384,-1.4148517298310808,-26.83757313799605,-1.559073980278055,-1.45
876,8,3,3,3,-26.83757313799605,-1.559073980278055,-27.332680830276026,-1.115572624123611,-1.45
877,8,3,3,3,-27.332680830276026,-1.115572624123611,-27.41138886983085,-1.7568397231991535,-1.45
878,8,3,3,3,-27.41138886983085,-1.7568397231991535,-28.572919428573705,-2.1045565105152604,-1.45
879,8,3,3,3,-28.572919428573705,-2.1045565105152604,-28.661968618875157,-1.510438061801087,-1.45
880,8,3,3,3,-28.661968618875157,-1.510438061801087,-28.712727899184703,-0.7883236404088783,-1.45
881,8,3,3,3,-28.712727899184703,-0.7883236404088783,-29.63742040073756,-2.1770686193222115,-1.45
882,8,3,3,3,-29.63742040073756,-2.1770686193222115,-29.722984746888898,-1.4154507956890097,-1.45
883,8,3,3,3,-29.722984746888898,-1.4154507956890097,-29.8044473541478,-1.7626480978907584,-1.45
884,8,3,3,3,-29.8044473541478,-1.7626480978907584,-29.891004021240327,-1.7751076325180903,-1.45
885,8,3,3,3,-29.891004021240327,-1.7751076325180903,-30.18086751076064,-0.7990861892009633,-1.45
886,8,3,3,3,-30.18086751076064,-0.7990861892009633,-31.29927876454964,-1.135388644442994,-1.45
887,8,3,3,3,-31.29927876454964,-1.135388644442994,-31.356444969499023,-1.2259252839400012,-1.45
888,8,3,3,3,-31.356444969499023,-1.2259252839400012,-31.68667167540327,-1.668992506919493,-1.45
889,8,3,3,3,-31.68667167540327,-1.668992506919493,-32.500586199298844,-0.5353428713612154,-1.45
890,8,3,3,3,-32.500586199298844,-0.5353428713612154,-33.19768422017714,-1.67327806717248,-1.45
891,8,3,3,3,-33.19768422017714,-1.67327806717248,-34.32179112398113,-2.2984117621819222,-1.45
892,8,3,3,3,-34.32179112398113,-2.2984117621819222,-35.510367306305504,-1.424368160167853,-1.45
893,8,3,3,3,-35.510367306305504,-1.424368160167853,-36.60726756468195,-1.829155578286347,-1.45
894,8,3,3,3,-36.60726756468195,-1.829155578286347,-36.70345473346571,-1.9494991757379063,-1.45
895,8,3,3,3,-36.70345473346571,-1.9494991757379063,-37.6410982258007,-1.1308761294954015,-1.45
896,8,3,3,3,-37.6410982258007,-1.1308761294954015,-37.85806608234286,-1.1763138744532886,-1.45
897,8,3,3,3,-37.85806608234286,-1.1763138744532886,-37.920437930443214,-1.4505976247016348,-1.45
898,8,3,3,3,-37.920437930443214,-1.4505976247016348,-38.49375000049579,-1.6062181963910145,-1.45
899,8,3,3,3,-38.49375000049579,-1.6062181963910145,-38.56134131540925,-1.3073199373881264,-1.45
900,9,2,1,1,-0.074039253328291,0.1349503154728152,0.5220547774043321,0.6598222963185898,1.45
901,9,2,2,1,0.5220547774043321,0.6598222963185898,0.5709819518010779,1.073704542118518,1.45
902,9,2,2,1,0.5709819518010779,1.073704542118518,0.638725656116611,1.3873967073558386,1.45
903,9,2,2,2,0.638725656116611,1.3873967073558386,1.157002315531989,1.6536651423951654,1.45
904,9,2,2,2,1.157002315531989,1.6536651423951654,1.8176419286818932,1.3686394283249548,1.45
905,9,2,2,2,1.8176419286818932,1.3686394283249548,1.894224941103689,1.4522513219269713,1.45
906,9,2,2,2,1.894224941103689,1.4522513219269713,1.9449052831193727,0.9603212374330276,1.45
907,9,2,2,2,1.9449052831193727,0.9603212374330276,1.9889124443836608,0.8354743686411131,1.45
908,9,2,2,2,1.9889124443836608,0.8354743686411131,2.446889129165554,1.2393739478250194,1.45
909,9,2,2,2,2.446889129165554,1.2393739478250194,2.6002952248892037,1.4255798050177932,1.45
910,9,2,2,2,2.6002952248892037,1.4255798050177932,2.6800480152944424,1.579967475238213,1.45
911,9,2,2,2,2.6800480152944424,1.579967475238213,3.5110752493518405,1.6654723901258366,1.45
912,9,2,2,2,3.5110752493518405,1.6654723901258366,3.594253235862877,1.659179343164972,1.45
913,9,2,2,2,3.594253235862877,1.659179343164972,3.651424013952348,0.948613966250492,1.45
914,9,2,2,2,3.651424013952348,0.948613966250492,3.727649240624039,1.784784337481886,1.45
915,9,2,2,2,3.727649240624039,1.784784337481886,3.799403492003685,1.287576382364852,1.45
916,9,2,2,2,3.799403492003685,1.287576382364852,3.921632010397972,1.6073774614453658,1.45
917,9,2,2,2,3.921632010397972,1.6073774614453658,3.9974599700635225,1.2904209268651714,1.45
918,9,2,2,2,3.9974599700635225,1.2904209268651714,4.17600303816719,1.4531072403148453,1.45
919,9,2,2,2,4.17600303816719,1.4531072403148453,5.134285561936005,1.4142422373706796,1.45
920,9,2,2,2,5.134285561936005,1.4142422373706796,5.344437970580471,1.4875698035367886,1.45
921,9,2,2,2,5.344437970580471,1.4875698035367886,6.440066395842554,0.8219639866552242,1.45
922,9,2,2,2,6.440066395842554,0.8219639866552242,6.67601942024924,1.10008515914106,1.45
923,9,2,2,2,6.67601942024924,1.10008515914106,7.072979878901493,0.91785974042033,1.45
924,9,2,2,2,7.072979878901493,0.91785974042033,7.568824578870576,0.3481947225519426,1.45
925,9,2,2,2,7.568824578870576,0.3481947225519426,8.613596339780333,1.6230203641704144,1.45
926,9,2,2,2,8.613596339780333,1.6230203641704144,9.134586842208474,0.949252978635591,1.45
927,9,2,2,2,9.134586842208474,0.949252978635591,9.20182190643755,1.4208209144826711,1.45
928,9,2,2,2,9.20182190643755,1.4208209144826711,9.272678447767218,1.3603597242426486,1.45
929,9,2,2,2,9.272678447767218,1.3603597242426486,9.762181784390606,1.2391102691629838,1.45
930,9,2,2,2,9.762181784390606,1.2391102691629838,10.290819268480272,2.027882980318165,1.45
931,9,2,2,2,10.290819268480272,2.027882980318165,10.388192767257266,1.6796272314164007,1.45
932,9,2,2,2,10.388192767257266,1.6796272314164007,10.452470533357497,1.1212061688763817,1.45
933,9,2,2,2,10.452470533357497,1.1212061688763817,11.393005278334613,1.258266545264552,1.45
934,9,2,2,2,11.393005278334613,1.258266545264552,12.647177035472753,2.010020569303874,1.45
935,9,2,2,2,12.647177035472753,2.010020569303874,13.648793160731575,1.7026290276433624,1.45
936,9,2,2,2,13.648793160731575,1.7026290276433624,14.203198537323672,1.027873346601455,1.45
937,9,2,2,2,14.203198537323672,1.027873346601455,15.400056245493348,0.9482821296604008,1.45
938,9,2,2,2,15.400056245493348,0.9482821296604008,15.7655504557598,1.2740327113163863,1.45
939,9,2,2,2,15.7655504557598,1.2740327113163863,15.806862595118664,0.7401128706055823,1.45
940,9,2,2,2,15.806862595118664,0.7401128706055823,16.53514063051674,1.6973560238143677,1.45
941,9,2,2,2,16.53514063051674,1.6973560238143677,17.2520962968727,1.8345984436846168,1.45
942,9,2,2,2,17.2520962968727,1.8345984436846168,17.334019640669318,1.5336556309989209,1.45
943,9,2,2,2,17.334019640669318,1.5336556309989209,17.402233728640624,1.3260874224727373,1.45
944,9,2,2,2,17.402233728640624,1.3260874224727373,18.393523166434672,1.4077935403872608,1.45
945,9,2,2,2,18.393523166434672,1.4077935403872608,19.330730158214497,1.687264311688615,1.45
946,9,2,2,2,19.330730158214497,1.687264311688615,19.417690440672608,1.667374754430366,1.45
947,9,2,2,2,19.417690440672608,1.667374754430366,19.517989735463942,1.9928171017378211,1.45
948,9,2,2,2,19.517989735463942,1.9928171017378211,20.60386989704632,1.7031352626647531,1.45
949,9,2,2,2,20.60386989704632,1.7031352626647531,20.66181939475242,1.0053605956175389,1.45
950,9,2,2,2,20.66181939475242,1.0053605956175389,20.721335241424693,1.195447733146562,1.45
951,9,2,2,2,20.721335241424693,1.195447733146562,22.003911291007547,2.0040076951712105,1.45
952,9,2,2,2,22.003911291007547,2.0040076951712105,22.793527456370384,0.9354924152914628,1.45
953,9,2,2,2,22.793527456370384,0.9354924152914628,22.856150789258702,1.421287444406418,1.45
954,9,2,0,2,22.856150789258702,1.421287444406418,23.958649293701743,2.163196401583744,1.45
955,9,2,2,2,23.958649293701743,2.163196401583744,24.779705443648712,1.1421973041743565,1.45
956,9,2,2,2,24.779705443648712,1.1421973041743565,24.856537433157197,1.5586978618108742,1.45
957,9,2,2,2,24.856537433157197,1.5586978618108742,25.681470157418225,1.3121876790386942,1.45
958,9,2,2,2,25.681470157418225,1.3121876790386942,25.73428430851699,0.9370869337110584,1.45
959,9,2,2,2,25.73428430851699,0.9370869337110584,26.74324390915306,1.5264162655108529,1.45
960,9,2,2,2,26.74324390915306,1.5264162655108529,26.838825246695706,2.0174469778897115,1.45
961,9,2,2,2,26.838825246695706,2.0174469778897115,26.907787869451887,1.0920073589089163,1.45
962,9,2,2,2,26.907787869451887,1.0920073589089163,27.33257396486609,1.7503965798735106,1.45
963,9,2,2,2,27.33257396486609,1.7503965798735106,27.49926772237551,1.490032922166452,1.45
964,9,2,2,2,27.49926772237551,1.490032922166452,28.621001212561808,1.2454187399756638,1.45
965,9,2,2,2,28.621001212561808,1.2454187399756638,28.91574686274572,1.4569001120729408,1.45
966,9,2,2,2,28.91574686274572,1.4569001120729408,28.985085338395397,1.319280776193,1.45
967,9,2,2,2,28.985085338395397,1.319280776193,29.04917946652621,1.1353788065107897,1.45
968,9,2,2,2,29.04917946652621,1.1353788065107897,29.11056661685377,1.3280912381439256,1.45
969,9,2,2,2,29.11056661685377,1.3280912381439256,29.19255055496419,1.6707685300749175,1.45
970,9,2,2,2,29.19255055496419,1.6707685300749175,29.257963902894147,1.1158327269087691,1.45
971,9,2,2,2,29.257963902894147,1.1158327269087691,29.32341301363744,1.2679043655264608,1.45
972,9,2,2,2,29.32341301363744,1.2679043655264608,30.169442153665795,1.278516268911153,1.45
973,9,2,2,2,30.169442153665795,1.278516268911153,30.215966494425487,0.7213972817318592,1.45
974,9,2,2,2,30.215966494425487,0.7213972817318592,31.215570764745657,1.3622665270770244,1.45
975,9,2,2,2,31.215570764745657,1.3622665270770244,31.29471628898148,1.5277326317897406,1.45
976,9,2,2,2,31.29471628898148,1.5277326317897406,31.35235301187874,1.1044425896911685,1.45
977,9,2,2,2,31.35235301187874,1.1044425896911685,31.4453325341704,2.0222857501707807,1.45
978,9,2,2,2,31.4453325341704,2.0222857501707807,32.192664904375285,1.2411474442639363,1.45
979,9,2,2,2,32.192664904375285,1.2411474442639363,32.25342300157038,1.1346644465508433,1.45
980,9,2,2,2,32.25342300157038,1.1346644465508433,32.29563492581496,0.7036821137079535,1.45
981,9,2,2,2,32.29563492581496,0.7036821137079535,33.136504360479115,1.3271134893621022,1.45
982,9,2,2,2,33.136504360479115,1.3271134893621022,33.19528675029659,1.1284298423415584,1.45
983,9,2,2,2,33.19528675029659,1.1284298423415584,33.248343403040536,0.9641947460063468,1.45
984,9,2,2,2,33.248343403040536,0.9641947460063468,33.32774640241696,1.804286630915764,1.45
985,9,2,2,2,33.32774640241696,1.804286630915764,33.41030392673855,1.4951155200030737,1.45
986,9,2,2,2,33.41030392673855,1.4951155200030737,34.18668651874723,1.1651775051400235,1.45
987,9,2,2,2,34.18668651874723,1.1651775051400235,34.77354612204101,0.9571692494708812,1.45
988,9,2,2,2,34.77354612204101,0.9571692494708812,35.66297851329505,1.1609119952591205,1.45
989,9,2,2,2,35.66297851329505,1.1609119952591205,35.720125394801165,1.0155676271514074,1.45
990,9,2,2,2,35.720125394801165,1.0155676271514074,35.7942882679204,1.4735365390003872,1.45
991,9,2,2,2,35.7942882679204,1.4735365390003872,35.85758666114496,1.1755101385450972,1.45
992,9,2,2,2,35.85758666114496,1.1755101385450972,35.90038940442025,0.7604518348334631,1.45
993,9,2,2,2,35.90038940442025,0.7604518348334631,35.959831472261314,1.2351895359787333,1.45
994,9,2,2,2,35.959831472261314,1.2351895359787333,36.20339768206728,0.7072389244744297,1.45
995,9,2,2,2,36.20339768206728,0.7072389244744297,36.248379678970124,1.1616785952704043,1.45
996,9,2,2,2,36.248379678970124,1.1616785952704043,36.32746265894668,1.5834424976883847,1.45
997,9,2,2,2,36.32746265894668,1.5834424976883847,36.39345911942292,1.198867618046417,1.45
998,9,2,2,2,36.39345911942292,1.198867618046417,37.00411370627685,0.7438012528495863,1.45
999,9,2,2,2,37.00411370627685,0.7438012528495863,37.04857350580208,1.0012431030474236,1.45
1000,10,2,1,1,-0.0884888552984437,-0.0140258446662316,0.6821633757443565,0.5498567224521784,1.75
1001,10,2,0,1,0.6821633757443565,0.5498567224521784,1.0193210641856263,1.5461018034125784,1.75
1002,10,2,0,1,1.0193210641856263,1.5461018034125784,1.708102895041845,1.7411647376197257,1.75
1003,10,2,2,1,1.708102895041845,1.7411647376197257,1.7986665168019262,1.6994995602883212,1.75
1004,10,2,2,1,1.7986665168019262,1.6994995602883212,1.878166797991145,1.568018550449052,1.75
1005,10,2,2,2,1.878166797991145,1.568018550449052,2.24420302308398,1.3865455065520913,1.75
1006,10,2,2,2,2.24420302308398,1.3865455065520913,2.332139744430006,1.9192814525808564,1.75
1007,10,2,2,2,2.332139744430006,1.9192814525808564,2.423108094440499,1.8047479879756048,1.75
1008,10,2,2,2,2.423108094440499,1.8047479879756048,3.662609292570668,1.7511116607939858,1.75
1009,10,2,2,2,3.662609292570668,1.7511116607939858,3.750946519601301,1.7191517960539944,1.75
1010,10,2,2,2,3.750946519601301,1.7191517960539944,3.8220107136699295,1.4410822269013617,1.75
1011,10,2,2,2,3.8220107136699295,1.4410822269013617,3.9033291931418286,1.6196734885951625,1.75
1012,10,2,2,2,3.9033291931418286,1.6196734885951625,3.984932215759816,1.624035838567884,1.75
1013,10,2,2,2,3.984932215759816,1.624035838567884,4.0628676201408735,1.5686740916013138,1.75
1014,10,2,2,2,4.0628676201408735,1.5686740916013138,4.127031882268797,1.1523022200715956,1.75
1015,10,2,2,2,4.127031882268797,1.1523022200715956,4.191462377522406,1.3650411401176037,1.75
1016,10,2,2,2,4.191462377522406,1.3650411401176037,4.735339131922247,0.7480545836302755,1.75
1017,10,2,2,2,4.735339131922247,0.7480545836302755,4.797035979636048,1.3535309793780292,1.75
1018,10,2,2,2,4.797035979636048,1.3535309793780292,4.867318048827365,1.297021099273482,1.75
1019,10,2,2,2,4.867318048827365,1.297021099273482,4.919869004869764,0.8534259460819358,1.75
1020,10,2,2,2,4.919869004869764,0.8534259460819358,5.778179958512271,1.5067086725792382,1.75
1021,10,2,2,2,5.778179958512271,1.5067086725792382,6.203221416587755,2.063515508789832,1.75
1022,10,2,2,2,6.203221416587755,2.063515508789832,6.597916792249231,1.0118347040583031,1.75
1023,10,2,2,2,6.597916792249231,1.0118347040583031,6.687873516869038,2.06812350514098,1.75
1024,10,2,2,2,6.687873516869038,2.06812350514098,7.795945838070618,1.9754768763392576,1.75
1025,10,2,2,2,7.795945838070618,1.9754768763392576,7.876981104956408,1.4300361754834838,1.75
1026,10,2,2,2,7.876981104956408,1.4300361754834838,8.739805828800103,1.5961581624177772,1.75
1027,10,2,2,2,8.739805828800103,1.5961581624177772,8.831200647998413,1.7260008066051409,1.75
1028,10,2,2,2,8.831200647998413,1.7260008066051409,9.12808920135238,1.6881669572262654,1.75
1029,10,2,2,2,9.12808920135238,1.6881669572262654,9.204370038475169,1.477194474018615,1.75
1030,10,2,2,2,9.204370038475169,1.477194474018615,9.269988397157691,1.2659263671118843,1.75
1031,10,2,2,2,9.269988397157691,1.2659263671118843,9.335538365808032,1.4101217833463824,1.75
1032,10,2,2,2,9.335538365808032,1.4101217833463824,9.712338049862463,1.756796002498135,1.75
1033,10,2,2,2,9.712338049862463,1.756796002498135,9.80318263459224,1.829600616740348,1.75
1034,10,2,0,2,9.80318263459224,1.829600616740348,9.899402100829487,1.9415031049017932,1.75
1035,10,2,2,2,9.899402100829487,1.9415031049017932,10.659244831445257,0.937695404079092,1.75
1036,10,2,2,2,10.659244831445257,0.937695404079092,10.731768936945844,1.6669959903218527,1.75
1037,10,2,2,2,10.731768936945844,1.6669959903218527,10.818944768671413,1.6658994750103489,1.75
1038,10,2,2,2,10.818944768671413,1.6658994750103489,12.2542686062798,1.3199033992712244,1.75
1039,10,2,2,2,12.2542686062798,1.3199033992712244,13.79600981316812,1.7495668508396285,1.75
1040,10,2,2,2,13.79600981316812,1.7495668508396285,13.909024508079394,2.426807459626984,1.75
1041,10,2,2,2,13.909024508079394,2.426807459626984,14.016004058595554,2.0022723387972925,1.75
1042,10,2,2,2,14.016004058595554,2.0022723387972925,14.579272251446994,0.3777408064703871,1.75
1043,10,2,2,2,14.579272251446994,0.3777408064703871,15.549590614998143,1.3801982611143058,1.75
1044,10,2,2,2,15.549590614998143,1.3801982611143058,15.63345134359546,1.7333783157032046,1.75
1045,10,2,2,2,15.63345134359546,1.7333783157032046,15.739128481470631,2.240441869890624,1.75
1046,10,2,2,2,15.739128481470631,2.240441869890624,16.061816278779883,1.006424158045538,1.75
1047,10,2,2,2,16.061816278779883,1.006424158045538,17.526914836738488,1.7712196842194652,1.75
1048,10,2,2,2,17.526914836738488,1.7712196842194652,17.602231592065706,1.4133970579632862,1.75
1049,10,2,2,2,17.602231592065706,1.4133970579632862,17.70718388930554,2.4044400617777235,1.75
1050,10,2,2,2,17.70718388930554,2.4044400617777235,19.1716761317139,2.22502619206567,1.75
1051,10,2,2,2,19.1716761317139,2.22502619206567,19.276400517207133,1.9367056801755809,1.75
1052,10,2,2,2,19.276400517207133,1.9367056801755809,19.362816928754267,1.65131498317322,1.75
1053,10,2,2,2,19.362816928754267,1.65131498317322,19.45592183963512,1.8891451627069145,1.75
1054,10,2,2,2,19.45592183963512,1.8891451627069145,20.18173602630808,2.017710782729722,1.75
1055,10,2,2,2,20.18173602630808,2.017710782729722,20.28104215508156,1.9768482174206257,1.75
1056,10,2,2,2,20.28104215508156,1.9768482174206257,21.35604120915663,1.7767829325551692,1.75
1057,10,2,2,2,21.35604120915663,1.7767829325551692,21.76874300235695,1.6021812647804707,1.75
1058,10,2,2,2,21.76874300235695,1.6021812647804707,21.88448176105705,2.3534684689046386,1.75
1059,10,2,2,2,21.88448176105705,2.3534684689046386,22.030402113503364,0.8890545080122593,1.75
1060,10,2,2,2,22.030402113503364,0.8890545080122593,23.38800842007661,1.461486525076333,1.75
1061,10,2,2,2,23.38800842007661,1.461486525076333,23.439313373449167,0.9859487818200496,1.75
1062,10,2,2,2,23.439313373449167,0.9859487818200496,23.53692651897239,2.171776960186015,1.75
1063,10,2,2,2,23.53692651897239,2.171776960186015,24.244953576451767,1.8170412090818369,1.75
1064,10,2,2,2,24.244953576451767,1.8170412090818369,24.31742588661729,1.2873760101625449,1.75
1065,10,2,2,2,24.31742588661729,1.2873760101625449,24.39684417005248,1.739832199746385,1.75
1066,10,2,2,2,24.39684417005248,1.739832199746385,25.034666687480843,1.5984959237570993,1.75
1067,10,2,2,2,25.034666687480843,1.5984959237570993,25.124000616964643,1.778636582155524,1.75
1068,10,2,2,2,25.124000616964643,1.778636582155524,25.22365079291046,1.9381550534301497,1.75
1069,10,2,2,2,25.22365079291046,1.9381550534301497,26.525840025290165,0.9463050147931654,1.75
1070,10,2,2,2,26.525840025290165,0.9463050147931654,26.59672464438967,1.549841778291142,1.75
1071,10,2,2,2,26.59672464438967,1.549841778291142,26.680210822175383,1.6590651271531742,1.75
1072,10,2,2,2,26.680210822175383,1.6590651271531742,26.774272567799127,1.8832170185408257,1.75
1073,10,2,2,2,26.774272567799127,1.8832170185408257,27.62224162761653,1.803283506403233,1.75
1074,10,2,2,2,27.62224162761653,1.803283506403233,27.72011166723897,2.09978808141014,1.75
1075,10,2,2,2,27.72011166723897,2.09978808141014,28.453688524172957,1.2242377290533786,1.75
1076,10,2,2,2,28.453688524172957,1.2242377290533786,28.533043711780667,1.6760572146907151,1.75
1077,10,2,2,2,28.533043711780667,1.6760572146907151,29.259121498562727,1.4942804253977315,1.75
1078,10,2,2,2,29.259121498562727,1.4942804253977315,30.443910021055185,1.2960886314580395,1.75
1079,10,2,2,2,30.443910021055185,1.2960886314580395,31.21726863988834,1.7122112639453484,1.75
1080,10,2,2,2,31.21726863988834,1.7122112639453484,31.930706634225103,1.1617527243544672,1.75
1081,10,2,2,2,31.930706634225103,1.1617527243544672,33.347876994479776,1.0995086857750511,1.75
1082,10,2,2,2,33.347876994479776,1.0995086857750511,34.29880562902754,1.9559736662562512,1.75
1083,10,2,2,2,34.29880562902754,1.9559736662562512,35.05938983525305,0.6239619953979322,1.75
1084,10,2,2,2,35.05938983525305,0.6239619953979322,35.84155134024623,2.200413392409113,1.75
1085,10,2,2,2,35.84155134024623,2.200413392409113,35.920512056830944,1.393187677464994,1.75
1086,10,2,2,2,35.920512056830944,1.393187677464994,35.992569350405134,1.5422262753142315,1.75
1087,10,2,2,2,35.992569350405134,1.5422262753142315,36.07819926150255,2.1075505356112805,1.75
1088,10,2,2,2,36.07819926150255,2.1075505356112805,36.20835791365259,2.6665464433309523,1.75
1089,10,2,2,2,36.20835791365259,2.6665464433309523,36.338924585875134,2.361930401902045,1.75
1090,10,2,2,2,36.338924585875134,2.361930401902045,37.11861877286775,1.9918604741480923,1.75
1091,10,2,2,2,37.11861877286775,1.9918604741480923,37.23205380149064,2.375191659412105,1.75
1092,10,2,2,2,37.23205380149064,2.375191659412105,38.10814271479052,1.9315182118722585,1.75
1093,10,2,2,2,38.10814271479052,1.9315182118722585,38.21016588705096,1.9562728031353795,1.75
1094,10,2,2,2,38.21016588705096,1.9562728031353795,38.47164131051795,1.0736713756719245,1.75
1095,10,2,2,2,38.47164131051795,1.0736713756719245,38.86279891024719,1.204812010854791,1.75
1096,10,2,2,2,38.86279891024719,1.204812010854791,38.92878042946932,1.4358037407703588,1.75
1097,10,2,2,2,38.92878042946932,1.4358037407703588,39.50389533986024,1.6859938919860027,1.75
1098,10,2,2,2,39.50389533986024,1.6859938919860027,39.55602039384224,0.921779229826262,1.75
1099,10,2,2,2,39.55602039384224,0.921779229826262,39.63946933024445,1.8472523494650777,1.75
1100,11,2,1,1,0.0647302526532218,0.1385130417146402,1.220490292858485,1.4500614477018423,2.35
1101,11,2,2,1,1.220490292858485,1.4500614477018423,1.602159992494192,1.815640862059802,2.35
1102,11,2,2,1,1.602159992494192,1.815640862059802,1.7026640690217434,2.105623826936023,2.35
1103,11,2,2,2,1.7026640690217434,2.105623826936023,2.0715512084620618,1.7991831130112064,2.35
1104,11,2,2,2,2.0715512084620618,1.7991831130112064,2.144422321658565,1.3039946161624951,2.35
1105,11,2,2,2,2.144422321658565,1.3039946161624951,2.2185929246768064,1.5085377773261697,2.35
1106,11,2,2,2,2.2185929246768064,1.5085377773261697,2.5918825183880494,1.504521075811773,2.35
1107,11,2,2,2,2.5918825183880494,1.504521075811773,2.6666509493785684,1.5401943736006756,2.35
1108,11,2,2,2,2.6666509493785684,1.5401943736006756,2.7709385648661238,2.317425584767124,2.35
1109,11,2,2,2,2.7709385648661238,2.317425584767124,3.955940157287983,1.995269961601704,2.35
1110,11,2,2,2,3.955940157287983,1.995269961601704,5.044189380307597,2.0528106325742845,2.35
1111,11,2,2,2,5.044189380307597,2.0528106325742845,5.179967741595933,2.6924732166760434,2.35
1112,11,2,2,2,5.179967741595933,2.6924732166760434,5.516864352750701,2.173052744312653,2.35
1113,11,2,2,2,5.516864352750701,2.173052744312653,5.624128064393295,2.1449738515715966,2.35
1114,11,2,2,2,5.624128064393295,2.1449738515715966,6.707214383281649,2.4061200507364275,2.35
1115,11,2,2,2,6.707214383281649,2.4061200507364275,7.523897344085858,2.632199235648716,2.35
1116,11,2,2,2,7.523897344085858,2.632199235648716,8.834237721857413,1.992745054498709,2.35
1117,11,2,2,2,8.834237721857413,1.992745054498709,8.95579628623264,2.439219738575902,2.35
1118,11,2,2,2,8.95579628623264,2.439219738575902,9.062656344947674,1.941548048382421,2.35
1119,11,2,2,2,9.062656344947674,1.941548048382421,10.538812683324274,1.963474050880983,2.35
1120,11,2,2,2,10.538812683324274,1.963474050880983,10.626945973180463,1.7834547297299783,2.35
1121,11,2,2,2,10.626945973180463,1.7834547297299783,10.72425522388186,2.016662147761535,2.35
1122,11,2,2,2,10.72425522388186,2.016662147761535,10.846094344232506,2.547805996912954,2.35
1123,11,2,2,2,10.846094344232506,2.547805996912954,12.397621236921376,1.8604229937867196,2.35
1124,11,2,2,2,12.397621236921376,1.8604229937867196,12.475756465112577,1.577814892485491,2.35
1125,11,2,2,2,12.475756465112577,1.577814892485491,12.57491544568706,2.204526587924442,2.35
1126,11,2,2,2,12.57491544568706,2.204526587924442,13.40562162555493,1.7519263840087356,2.35
1127,11,2,2,2,13.40562162555493,1.7519263840087356,13.481112031469047,2.001151273989085,2.35
1128,11,2,2,2,13.481112031469047,2.001151273989085,13.602801275970242,2.3881302928102466,2.35
1129,11,2,2,2,13.602801275970242,2.3881302928102466,13.73018382539396,2.503613446076699,2.35
1130,11,2,2,2,13.73018382539396,2.503613446076699,14.59095465467184,2.6194713054256247,2.35
1131,11,2,2,2,14.59095465467184,2.6194713054256247,14.700483009324849,1.8940566061711264,2.35
1132,11,2,2,2,14.700483009324849,1.8940566061711264,14.958839227286076,2.2903041636649486,2.35
1133,11,2,2,2,14.958839227286076,2.2903041636649486,15.075374723956536,2.170974365641529,2.35
1134,11,2,2,2,15.075374723956536,2.170974365641529,15.172091454642288,1.802253448508504,2.35
1135,11,2,2,2,15.172091454642288,1.802253448508504,15.265223146984091,2.301929292467035,2.35
1136,11,2,2,2,15.265223146984091,2.301929292467035,15.415344440673136,3.0006844509492807,2.35
1137,11,2,2,2,15.415344440673136,3.0006844509492807,17.480070298216845,2.050365429048632,2.35
1138,11,2,2,2,17.480070298216845,2.050365429048632,18.71130079039493,1.8836234357863229,2.35
1139,11,2,2,2,18.71130079039493,1.8836234357863229,20.05810728437922,1.821037470357516,2.35
1140,11,2,2,2,20.05810728437922,1.821037470357516,21.74688203445685,1.3800452288046705,2.35
1141,11,2,2,2,21.74688203445685,1.3800452288046705,21.82560931692163,2.0106946785036075,2.35
1142,11,2,2,2,21.82560931692163,2.0106946785036075,23.18856663102538,2.018182849399698,2.35
1143,11,2,2,2,23.18856663102538,2.018182849399698,23.30758117238152,2.501482725472008,2.35
1144,11,2,2,2,23.30758117238152,2.501482725472008,23.41130524544587,1.85068360210814,2.35
1145,11,2,2,2,23.41130524544587,1.85068360210814,23.50807879356404,2.046807468026599,2.35
1146,11,2,2,2,23.50807879356404,2.046807468026599,23.615884064785472,2.215107979614685,2.35
1147,11,2,2,2,23.615884064785472,2.215107979614685,25.06551768842347,2.2840660850903047,2.35
1148,11,2,2,2,25.06551768842347,2.2840660850903047,25.15924627065992,1.6606863491134027,2.35
1149,11,2,2,2,25.15924627065992,1.6606863491134027,25.264457402432992,2.111373458204412,2.35
1150,11,2,2,2,25.264457402432992,2.111373458204412,25.34523468608885,1.5621140158766995,2.35
1151,11,2,2,2,25.34523468608885,1.5621140158766995,26.73104570424824,1.690512044414883,2.35
1152,11,2,2,2,26.73104570424824,1.690512044414883,26.829016474750777,2.08038795269856,2.35
1153,11,2,2,2,26.829016474750777,2.08038795269856,26.940777696784014,2.1764185314824287,2.35
1154,11,2,2,2,26.940777696784014,2.1764185314824287,27.00942903126313,1.0674308335764155,2.35
1155,11,2,2,2,27.00942903126313,1.0674308335764155,27.094794729104738,2.026055517892247,2.35
1156,11,2,2,2,27.094794729104738,2.026055517892247,28.24734069261168,2.3589613144430666,2.35
1157,11,2,2,2,28.24734069261168,2.3589613144430666,28.369882466403237,2.2873742928759606,2.35
1158,11,2,2,2,28.369882466403237,2.2873742928759606,29.77418640358956,2.112420811210088,2.35
1159,11,2,2,2,29.77418640358956,2.112420811210088,30.2764419245994,2.521371407318296,2.35
1160,11,2,2,2,30.2764419245994,2.521371407318296,30.400875577929156,2.5446677197952767,2.35
1161,11,2,2,2,30.400875577929156,2.5446677197952767,32.300744222288166,2.4736430476813647,2.35
1162,11,2,2,2,32.300744222288166,2.4736430476813647,32.39400313812174,1.4949096528898502,2.35
1163,11,2,2,2,32.39400313812174,1.4949096528898502,32.45952176749834,1.4053691139643536,2.35
1164,11,2,2,2,32.45952176749834,1.4053691139643536,32.57115001086929,2.4272908421073627,2.35
1165,11,2,2,2,32.57115001086929,2.4272908421073627,32.67108588636656,1.6994206368165592,2.35
1166,11,2,2,2,32.67108588636656,1.6994206368165592,33.78433116736009,1.806414357435717,2.35
1167,11,2,2,2,33.78433116736009,1.806414357435717,33.889267253337714,2.247223903454721,2.35
1168,11,2,2,2,33.889267253337714,2.247223903454721,33.99609073275911,2.1168566633531687,2.35
1169,11,2,2,2,33.99609073275911,2.1168566633531687,34.13245061418902,3.0895508413977275,2.35
1170,11,2,2,2,34.13245061418902,3.0895508413977275,36.06627935779564,1.892711270069241,2.35
1171,11,2,2,2,36.06627935779564,1.892711270069241,36.961927284413086,1.4894691309007582,2.35
1172,11,2,2,2,36.961927284413086,1.4894691309007582,37.04597971772437,1.800896728212932,2.35
1173,11,2,2,2,37.04597971772437,1.800896728212932,37.16081397960214,2.546027626371281,2.35
1174,11,2,2,2,37.16081397960214,2.546027626371281,37.27724368383315,2.247906475727859,2.35
1175,11,2,2,2,37.27724368383315,2.247906475727859,37.38458495939074,2.113813391786199,2.35
1176,11,2,2,2,37.38458495939074,2.113813391786199,39.01731257654384,1.1060150489807483,2.35
1177,11,2,2,2,39.01731257654384,1.1060150489807483,39.11264504272065,2.59084453772851,2.35
1178,11,2,2,2,39.11264504272065,2.59084453772851,39.257278842446,2.8291160986883823,2.35
1179,11,2,2,2,39.257278842446,2.8291160986883823,39.36784617891637,1.884037533442692,2.35
1180,11,2,2,2,39.36784617891637,1.884037533442692,39.45737667696662,1.9413866329721372,2.35
1181,11,2,2,2,39.45737667696662,1.9413866329721372,41.60588092529771,1.5771714298018342,2.35
1182,11,2,2,2,41.60588092529771,1.5771714298018342,41.65190485963584,0.7559372382689589,2.35
1183,11,2,2,2,41.65190485963584,0.7559372382689589,41.72326223404314,1.772220305803093,2.35
1184,11,2,2,2,41.72326223404314,1.772220305803093,41.84407728357866,2.448431066056545,2.35
1185,11,2,2,2,41.84407728357866,2.448431066056545,43.18380452653619,1.424000329489425,2.35
1186,11,2,2,2,43.18380452653619,1.424000329489425,44.62425954019648,2.1422698069076573,2.35
1187,11,2,2,2,44.62425954019648,2.1422698069076573,44.73826711154514,2.333364726533873,2.35
1188,11,2,2,2,44.73826711154514,2.333364726533873,45.94432953046488,2.704065454960681,2.35
1189,11,2,2,2,45.94432953046488,2.704065454960681,46.26237763528171,2.1666368628590407,2.35
1190,11,2,2,2,46.26237763528171,2.1666368628590407,47.39637168435746,2.4506502644880745,2.35
1191,11,2,2,2,47.39637168435746,2.4506502644880745,47.499062141123474,1.9366743953556484,2.35
1192,11,2,2,2,47.499062141123474,1.9366743953556484,47.60573361139638,2.133659935810308,2.35
1193,11,2,2,2,47.60573361139638,2.133659935810308,47.7384048527371,2.590828925537854,2.35
1194,11,2,2,2,47.7384048527371,2.590828925537854,47.84554113784026,1.8203775363880037,2.35
1195,11,2,2,2,47.84554113784026,1.8203775363880037,47.92102173125449,1.4523558752485637,2.35
1196,11,2,2,2,47.92102173125449,1.4523558752485637,48.73339079226139,1.7228100035327103,2.35
1197,11,2,2,2,48.73339079226139,1.7228100035327103,48.86350618449872,2.682690237169343,2.35
1198,11,2,2,2,48.86350618449872,2.682690237169343,48.96816087052417,1.9859647220467544,2.35
1199,11,2,2,2,48.96816087052417,1.9859647220467544,49.06675950301813,1.927946208479832,2.35


==> data/multi_task_inference_result_dpmm/dpmm_hopper/smooth/subgoals_ep0_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,0,1,-1.038126,-1.142900,-9.02
1,0,1,-0.987462,-1.159887,-9.02
2,0,1,-0.987401,-1.197108,-9.02
3,0,1,-1.066774,-1.250366,-9.02
4,0,1,-1.237393,-1.307403,-9.02
5,0,1,-1.496404,-1.363680,-9.02
6,0,1,-1.829673,-1.421756,-9.02
7,0,1,-2.216986,-1.479813,-9.02
8,0,1,-2.634389,-1.538723,-9.02
9,0,1,-3.058924,-1.590842,-9.02
10,0,1,-3.468651,-1.627481,-9.02
11,0,1,-3.845193,-1.638757,-9.02
12,0,1,-4.182866,-1.620537,-9.02
13,0,1,-4.487061,-1.578557,-9.02
14,0,1,-4.775381,-1.523364,-9.02
15,0,1,-5.072544,-1.467972,-9.02
16,0,1,-5.404388,-1.413127,-9.02
17,0,1,-5.789555,-1.353230,-9.02
18,0,1,-6.235282,-1.272238,-9.02
19,0,1,-6.729880,-1.156102,-9.02
20,0,1,-7.244767,-0.998750,-9.02
21,0,1,-7.742476,-0.806537,-9.02
22,0,1,-8.184143,-0.597882,-9.02
23,0,1,-8.540750,-0.395568,-9.02
24,0,1,-8.800005,-0.218046,-9.02
25,0,1,-8.966236,-0.073903,-9.02
26,0,1,-9.055922,0.031513,-9.02
27,0,1,-9.090802,0.099065,-9.02
28,0,1,-9.092259,0.128250,-9.02
29,0,1,-9.078213,0.122050,-9.02
30,0,1,-9.060232,0.083922,-9.02
31,0,1,-9.046291,0.020887,-9.02
32,0,1,-9.040324,-0.049998,-9.02
33,0,1,-9.043124,-0.116169,-9.02
34,0,1,-9.053135,-0.163110,-9.02
35,0,1,-9.067963,-0.184341,-9.02
36,0,1,-9.084996,-0.175485,-9.02
37,0,1,-9.101705,-0.134312,-9.02
38,0,1,-9.116601,-0.061369,-9.02
39,0,1,-9.128720,0.038268,-9.02
40,0,1,-9.137474,0.154800,-9.02
41,0,1,-9.142613,0.271306,-9.02
42,0,1,-9.143643,0.369549,-9.02
43,0,1,-9.140372,0.433458,-9.02
44,0,1,-9.133062,0.452614,-9.02
45,0,1,-9.123047,0.427446,-9.02
46,0,1,-9.111975,0.366106,-9.02
47,0,1,-9.100855,0.280982,-9.02
48,0,1,-9.089350,0.183200,-9.02
49,0,1,-9.076105,0.090074,-9.02
50,0,1,-9.059004,0.009282,-9.02
51,0,1,-9.037940,-0.054503,-9.02
52,0,1,-9.015833,-0.100077,-9.02
53,0,1,-8.998352,-0.131596,-9.02
54,0,1,-8.991962,-0.149871,-9.02
55,0,1,-9.001284,-0.155357,-9.02
56,0,1,-9.026898,-0.146324,-9.02
57,0,1,-9.064378,-0.122979,-9.02
58,0,1,-9.106480,-0.088830,-9.02
59,0,1,-9.145493,-0.050466,-9.02
60,0,1,-9.175286,-0.010412,-9.02
61,0,1,-9.193030,0.028703,-9.02
62,0,1,-9.198413,0.069634,-9.02
63,0,1,-9.193199,0.114381,-9.02
64,0,1,-9.179376,0.161178,-9.02
65,0,1,-9.159536,0.202369,-9.02
66,0,1,-9.136523,0.229803,-9.02
67,0,1,-9.113424,0.238985,-9.02
68,0,1,-9.093313,0.225543,-9.02
69,0,1,-9.079181,0.193558,-9.02
70,0,1,-9.072717,0.146804,-9.02
71,0,1,-9.074156,0.087516,-9.02
72,0,1,-9.082301,0.018959,-9.02
73,0,1,-9.094588,-0.052169,-9.02
74,0,1,-9.107682,-0.116639,-9.02
75,0,1,-9.118305,-0.165042,-9.02
76,0,1,-9.124097,-0.189125,-9.02
77,0,1,-9.124139,-0.189001,-9.02
78,0,1,-9.119312,-0.172232,-9.02
79,0,1,-9.112002,-0.151130,-9.02
80,0,1,-9.104760,-0.131884,-9.02
81,0,1,-9.099641,-0.113910,-9.02
82,0,1,-9.097568,-0.094744,-9.02
83,0,1,-9.098830,-0.070321,-9.02
84,0,1,-9.103010,-0.041011,-9.02
85,0,1,-9.109517,-0.007540,-9.02
86,0,1,-9.117475,0.026889,-9.02
87,0,1,-9.125481,0.064126,-9.02
88,0,1,-9.131385,0.107923,-9.02
89,0,1,-9.132793,0.156814,-9.02
90,0,1,-9.128050,0.204032,-9.02
91,0,1,-9.116875,0.239533,-9.02
92,0,1,-9.100668,0.251628,-9.02
93,0,1,-9.082074,0.234597,-9.02
94,0,1,-9.064014,0.187901,-9.02
95,0,1,-9.048814,0.116045,-9.02
96,0,1,-9.037716,0.027926,-9.02
97,0,1,-9.030711,-0.063762,-9.02
98,0,1,-9.026928,-0.139596,-9.02
99,0,1,-9.025385,-0.183401,-9.02


==> data/multi_task_inference_result_dpmm/dpmm_hopper/smooth/subgoals_ep10_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
1000,10,2,1.497139,1.302588,1.75
1001,10,2,1.479907,1.308718,1.75
1002,10,2,1.522466,1.346049,1.75
1003,10,2,1.633327,1.407276,1.75
1004,10,2,1.806037,1.478897,1.75
1005,10,2,2.027481,1.546787,1.75
1006,10,2,2.282661,1.600627,1.75
1007,10,2,2.557425,1.635985,1.75
1008,10,2,2.838797,1.650423,1.75
1009,10,2,3.112426,1.646164,1.75
1010,10,2,3.366785,1.625410,1.75
1011,10,2,3.590802,1.588072,1.75
1012,10,2,3.785242,1.538082,1.75
1013,10,2,3.956489,1.480180,1.75
1014,10,2,4.116736,1.418078,1.75
1015,10,2,4.278724,1.360346,1.75
1016,10,2,4.455271,1.314916,1.75
1017,10,2,4.655885,1.288989,1.75
1018,10,2,4.888979,1.288953,1.75
1019,10,2,5.159177,1.315630,1.75
1020,10,2,5.470591,1.364839,1.75
1021,10,2,5.822037,1.428221,1.75
1022,10,2,6.208175,1.494668,1.75
1023,10,2,6.619364,1.554098,1.75
1024,10,2,7.042697,1.598813,1.75
1025,10,2,7.462444,1.624949,1.75
1026,10,2,7.862429,1.632638,1.75
1027,10,2,8.229169,1.625301,1.75
1028,10,2,8.554111,1.609393,1.75
1029,10,2,8.835890,1.592062,1.75
1030,10,2,9.082735,1.578683,1.75
1031,10,2,9.309036,1.572067,1.75
1032,10,2,9.532996,1.572871,1.75
1033,10,2,9.774393,1.578694,1.75
1034,10,2,10.052896,1.583216,1.75
1035,10,2,10.385144,1.587956,1.75
1036,10,2,10.783157,1.593911,1.75
1037,10,2,11.249500,1.602796,1.75
1038,10,2,11.777042,1.612917,1.75
1039,10,2,12.348111,1.621973,1.75
1040,10,2,12.936956,1.623892,1.75
1041,10,2,13.518705,1.616996,1.75
1042,10,2,14.077500,1.603195,1.75
1043,10,2,14.606557,1.590062,1.75
1044,10,2,15.110443,1.586737,1.75
1045,10,2,15.599432,1.599811,1.75
1046,10,2,16.084865,1.631444,1.75
1047,10,2,16.574007,1.677438,1.75
1048,10,2,17.068133,1.732579,1.75
1049,10,2,17.560622,1.789121,1.75
1050,10,2,18.042738,1.839479,1.75
1051,10,2,18.507462,1.875357,1.75
1052,10,2,18.952867,1.895290,1.75
1053,10,2,19.381806,1.898526,1.75
1054,10,2,19.802712,1.886448,1.75
1055,10,2,20.226012,1.861256,1.75
1056,10,2,20.656990,1.823760,1.75
1057,10,2,21.096066,1.777204,1.75
1058,10,2,21.539352,1.723339,1.75
1059,10,2,21.981164,1.670247,1.75
1060,10,2,22.413620,1.625565,1.75
1061,10,2,22.830269,1.595991,1.75
1062,10,2,23.226684,1.584584,1.75
1063,10,2,23.600708,1.587837,1.75
1064,10,2,23.954429,1.598840,1.75
1065,10,2,24.294498,1.610401,1.75
1066,10,2,24.629564,1.618177,1.75
1067,10,2,24.967571,1.619880,1.75
1068,10,2,25.313571,1.618461,1.75
1069,10,2,25.668818,1.617295,1.75
1070,10,2,26.031952,1.621747,1.75
1071,10,2,26.400992,1.631955,1.75
1072,10,2,26.779364,1.645231,1.75
1073,10,2,27.174998,1.654087,1.75
1074,10,2,27.599658,1.653678,1.75
1075,10,2,28.068621,1.637498,1.75
1076,10,2,28.596297,1.607519,1.75
1077,10,2,29.192617,1.567473,1.75
1078,10,2,29.861708,1.524467,1.75
1079,10,2,30.597311,1.486139,1.75
1080,10,2,31.381347,1.459792,1.75
1081,10,2,32.186712,1.449123,1.75
1082,10,2,32.978460,1.459067,1.75
1083,10,2,33.719657,1.493402,1.75
1084,10,2,34.380595,1.552938,1.75
1085,10,2,34.944835,1.635711,1.75
1086,10,2,35.412529,1.735060,1.75
1087,10,2,35.801179,1.839005,1.75
1088,10,2,36.137280,1.933048,1.75
1089,10,2,36.450297,2.001037,1.75
1090,10,2,36.763060,2.028481,1.75
1091,10,2,37.086862,2.009826,1.75
1092,10,2,37.421003,1.947531,1.75
1093,10,2,37.756654,1.851002,1.75
1094,10,2,38.081249,1.737201,1.75
1095,10,2,38.380842,1.620481,1.75
1096,10,2,38.642852,1.517734,1.75
1097,10,2,38.854892,1.436529,1.75
1098,10,2,39.004521,1.381611,1.75
1099,10,2,39.082471,1.353675,1.75


==> data/multi_task_inference_result_dpmm/dpmm_hopper/smooth/subgoals_ep11_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
1100,11,2,1.759507,1.423311,2.35
1101,11,2,1.745517,1.454603,2.35
1102,11,2,1.781633,1.499759,2.35
1103,11,2,1.875942,1.549938,2.35
1104,11,2,2.026713,1.597638,2.35
1105,11,2,2.228811,1.644149,2.35
1106,11,2,2.481738,1.696270,2.35
1107,11,2,2.788122,1.760927,2.35
1108,11,2,3.152134,1.840302,2.35
1109,11,2,3.573324,1.931216,2.35
1110,11,2,4.047011,2.024888,2.35
1111,11,2,4.562162,2.109593,2.35
1112,11,2,5.110615,2.178206,2.35
1113,11,2,5.686834,2.226120,2.35
1114,11,2,6.286802,2.252397,2.35
1115,11,2,6.906954,2.256612,2.35
1116,11,2,7.536749,2.240624,2.35
1117,11,2,8.161975,2.209798,2.35
1118,11,2,8.769137,2.169433,2.35
1119,11,2,9.347363,2.126513,2.35
1120,11,2,9.892298,2.088141,2.35
1121,11,2,10.406450,2.057353,2.35
1122,11,2,10.896148,2.035122,2.35
1123,11,2,11.364735,2.021534,2.35
1124,11,2,11.813267,2.017690,2.35
1125,11,2,12.238710,2.025559,2.35
1126,11,2,12.638162,2.046984,2.35
1127,11,2,13.009663,2.082219,2.35
1128,11,2,13.355088,2.125797,2.35
1129,11,2,13.679653,2.168772,2.35
1130,11,2,13.987902,2.202458,2.35
1131,11,2,14.288635,2.222304,2.35
1132,11,2,14.593831,2.227967,2.35
1133,11,2,14.921542,2.224143,2.35
1134,11,2,15.300504,2.214971,2.35
1135,11,2,15.765125,2.200842,2.35
1136,11,2,16.344786,2.177551,2.35
1137,11,2,17.052642,2.143565,2.35
1138,11,2,17.877697,2.099596,2.35
1139,11,2,18.783519,2.053017,2.35
1140,11,2,19.714200,2.014118,2.35
1141,11,2,20.610983,1.992654,2.35
1142,11,2,21.427793,1.990956,2.35
1143,11,2,22.141019,2.003662,2.35
1144,11,2,22.749625,2.021957,2.35
1145,11,2,23.271827,2.035673,2.35
1146,11,2,23.734629,2.035752,2.35
1147,11,2,24.163745,2.021201,2.35
1148,11,2,24.577329,1.994965,2.35
1149,11,2,24.984484,1.961400,2.35
1150,11,2,25.387656,1.927566,2.35
1151,11,2,25.784669,1.901416,2.35
1152,11,2,26.175611,1.888166,2.35
1153,11,2,26.565444,1.892774,2.35
1154,11,2,26.965141,1.916014,2.35
1155,11,2,27.390047,1.957990,2.35
1156,11,2,27.855644,2.014308,2.35
1157,11,2,28.370991,2.074953,2.35
1158,11,2,28.934576,2.128291,2.35
1159,11,2,29.533229,2.162920,2.35
1160,11,2,30.143619,2.169715,2.35
1161,11,2,30.739294,2.150442,2.35
1162,11,2,31.299071,2.111177,2.35
1163,11,2,31.812042,2.066175,2.35
1164,11,2,32.278876,2.031020,2.35
1165,11,2,32.713131,2.017157,2.35
1166,11,2,33.135925,2.024620,2.35
1167,11,2,33.568696,2.048285,2.35
1168,11,2,34.030539,2.075925,2.35
1169,11,2,34.526140,2.098068,2.35
1170,11,2,35.050337,2.107538,2.35
1171,11,2,35.586930,2.104050,2.35
1172,11,2,36.114752,2.093634,2.35
1173,11,2,36.622014,2.083141,2.35
1174,11,2,37.101847,2.075296,2.35
1175,11,2,37.558388,2.071176,2.35
1176,11,2,38.001222,2.068680,2.35
1177,11,2,38.441340,2.059053,2.35
1178,11,2,38.889377,2.036412,2.35
1179,11,2,39.351998,1.996948,2.35
1180,11,2,39.836814,1.942895,2.35
1181,11,2,40.347957,1.885795,2.35
1182,11,2,40.891644,1.841443,2.35
1183,11,2,41.470711,1.824312,2.35
1184,11,2,42.086746,1.843020,2.35
1185,11,2,42.738793,1.896595,2.35
1186,11,2,43.419964,1.972443,2.35
1187,11,2,44.114129,2.054803,2.35
1188,11,2,44.800419,2.126409,2.35
1189,11,2,45.451761,2.177673,2.35
1190,11,2,46.044294,2.202075,2.35
1191,11,2,46.562295,2.199294,2.35
1192,11,2,47.000242,2.176078,2.35
1193,11,2,47.366406,2.140196,2.35
1194,11,2,47.672617,2.100751,2.35
1195,11,2,47.932266,2.068041,2.35
1196,11,2,48.152007,2.049434,2.35
1197,11,2,48.330670,2.043180,2.35
1198,11,2,48.460290,2.045221,2.35
1199,11,2,48.528920,2.048881,2.35


==> data/multi_task_inference_result_dpmm/dpmm_hopper/smooth/subgoals_ep1_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
100,1,1,-0.701177,-1.352933,-5.1000000000000005
101,1,1,-0.660793,-1.329795,-5.1000000000000005
102,1,1,-0.659079,-1.351013,-5.1000000000000005
103,1,1,-0.714855,-1.408991,-5.1000000000000005
104,1,1,-0.831339,-1.476329,-5.1000000000000005
105,1,1,-0.998832,-1.523495,-5.1000000000000005
106,1,1,-1.198420,-1.530861,-5.1000000000000005
107,1,1,-1.408542,-1.493572,-5.1000000000000005
108,1,1,-1.611138,-1.424272,-5.1000000000000005
109,1,1,-1.794957,-1.348856,-5.1000000000000005
110,1,1,-1.958902,-1.291812,-5.1000000000000005
111,1,1,-2.109314,-1.267526,-5.1000000000000005
112,1,1,-2.262747,-1.279412,-5.1000000000000005
113,1,1,-2.439779,-1.316403,-5.1000000000000005
114,1,1,-2.659860,-1.355699,-5.1000000000000005
115,1,1,-2.933120,-1.366581,-5.1000000000000005
116,1,1,-3.256384,-1.324582,-5.1000000000000005
117,1,1,-3.611022,-1.215662,-5.1000000000000005
118,1,1,-3.968970,-1.048637,-5.1000000000000005
119,1,1,-4.299911,-0.847300,-5.1000000000000005
120,1,1,-4.579998,-0.643677,-5.1000000000000005
121,1,1,-4.797751,-0.463101,-5.1000000000000005
122,1,1,-4.954243,-0.321610,-5.1000000000000005
123,1,1,-5.059102,-0.214695,-5.1000000000000005
124,1,1,-5.125028,-0.133494,-5.1000000000000005
125,1,1,-5.163719,-0.068598,-5.1000000000000005
126,1,1,-5.184344,-0.019131,-5.1000000000000005
127,1,1,-5.192387,0.012545,-5.1000000000000005
128,1,1,-5.192883,0.025390,-5.1000000000000005
129,1,1,-5.188985,0.022298,-5.1000000000000005
130,1,1,-5.182200,0.009735,-5.1000000000000005
131,1,1,-5.173574,-0.005467,-5.1000000000000005
132,1,1,-5.162752,-0.018148,-5.1000000000000005
133,1,1,-5.149451,-0.028843,-5.1000000000000005
134,1,1,-5.133708,-0.041329,-5.1000000000000005
135,1,1,-5.116417,-0.058056,-5.1000000000000005
136,1,1,-5.100328,-0.079045,-5.1000000000000005
137,1,1,-5.089144,-0.101148,-5.1000000000000005
138,1,1,-5.086757,-0.120686,-5.1000000000000005
139,1,1,-5.096028,-0.130323,-5.1000000000000005
140,1,1,-5.117411,-0.125482,-5.1000000000000005
141,1,1,-5.148580,-0.099804,-5.1000000000000005
142,1,1,-5.184889,-0.058227,-5.1000000000000005
143,1,1,-5.220929,-0.003040,-5.1000000000000005
144,1,1,-5.251989,0.051227,-5.1000000000000005
145,1,1,-5.275197,0.089896,-5.1000000000000005
146,1,1,-5.290002,0.101036,-5.1000000000000005
147,1,1,-5.297187,0.076848,-5.1000000000000005
148,1,1,-5.298372,0.022080,-5.1000000000000005
149,1,1,-5.295067,-0.049397,-5.1000000000000005
150,1,1,-5.288108,-0.118882,-5.1000000000000005
151,1,1,-5.277641,-0.168386,-5.1000000000000005
152,1,1,-5.263252,-0.187288,-5.1000000000000005
153,1,1,-5.244826,-0.176143,-5.1000000000000005
154,1,1,-5.222836,-0.142424,-5.1000000000000005
155,1,1,-5.198447,-0.100273,-5.1000000000000005
156,1,1,-5.173353,-0.062346,-5.1000000000000005
157,1,1,-5.149509,-0.038034,-5.1000000000000005
158,1,1,-5.128305,-0.033712,-5.1000000000000005
159,1,1,-5.110491,-0.050312,-5.1000000000000005
160,1,1,-5.096125,-0.084255,-5.1000000000000005
161,1,1,-5.084938,-0.122237,-5.1000000000000005
162,1,1,-5.076101,-0.148909,-5.1000000000000005
163,1,1,-5.068387,-0.145717,-5.1000000000000005
164,1,1,-5.060273,-0.102672,-5.1000000000000005
165,1,1,-5.049985,-0.024452,-5.1000000000000005
166,1,1,-5.036576,0.070555,-5.1000000000000005
167,1,1,-5.020666,0.156485,-5.1000000000000005
168,1,1,-5.004666,0.210682,-5.1000000000000005
169,1,1,-4.992498,0.219778,-5.1000000000000005
170,1,1,-4.988428,0.182740,-5.1000000000000005
171,1,1,-4.995577,0.111191,-5.1000000000000005
172,1,1,-5.014853,0.020933,-5.1000000000000005
173,1,1,-5.044579,-0.071794,-5.1000000000000005
174,1,1,-5.081040,-0.152402,-5.1000000000000005
175,1,1,-5.119789,-0.211848,-5.1000000000000005
176,1,1,-5.156783,-0.247162,-5.1000000000000005
177,1,1,-5.189125,-0.262498,-5.1000000000000005
178,1,1,-5.215689,-0.264653,-5.1000000000000005
179,1,1,-5.236603,-0.259670,-5.1000000000000005
180,1,1,-5.251736,-0.247466,-5.1000000000000005
181,1,1,-5.260356,-0.225666,-5.1000000000000005
182,1,1,-5.260921,-0.193467,-5.1000000000000005
183,1,1,-5.251690,-0.152534,-5.1000000000000005
184,1,1,-5.232472,-0.115207,-5.1000000000000005
185,1,1,-5.205326,-0.097397,-5.1000000000000005
186,1,1,-5.175139,-0.112057,-5.1000000000000005
187,1,1,-5.148035,-0.165965,-5.1000000000000005
188,1,1,-5.129589,-0.247866,-5.1000000000000005
189,1,1,-5.122850,-0.336612,-5.1000000000000005
190,1,1,-5.127736,-0.408442,-5.1000000000000005
191,1,1,-5.141407,-0.440642,-5.1000000000000005
192,1,1,-5.159583,-0.423593,-5.1000000000000005
193,1,1,-5.177996,-0.363922,-5.1000000000000005
194,1,1,-5.193341,-0.280484,-5.1000000000000005
195,1,1,-5.204113,-0.194543,-5.1000000000000005
196,1,1,-5.210347,-0.127107,-5.1000000000000005
197,1,1,-5.212946,-0.085320,-5.1000000000000005
198,1,1,-5.213364,-0.064358,-5.1000000000000005
199,1,1,-5.213195,-0.059606,-5.1000000000000005


==> data/multi_task_inference_result_dpmm/dpmm_hopper/smooth/subgoals_ep2_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
200,2,1,-0.280709,-0.837701,-3.14
201,2,1,-0.258619,-0.840087,-3.14
202,2,1,-0.262581,-0.899445,-3.14
203,2,1,-0.309963,-1.005295,-3.14
204,2,1,-0.410982,-1.130386,-3.14
205,2,1,-0.569330,-1.249808,-3.14
206,2,1,-0.780569,-1.351897,-3.14
207,2,1,-1.035025,-1.430277,-3.14
208,2,1,-1.318265,-1.479210,-3.14
209,2,1,-1.614762,-1.491916,-3.14
210,2,1,-1.910041,-1.454982,-3.14
211,2,1,-2.191401,-1.351641,-3.14
212,2,1,-2.450867,-1.178048,-3.14
213,2,1,-2.682244,-0.943415,-3.14
214,2,1,-2.880205,-0.672587,-3.14
215,2,1,-3.040191,-0.401818,-3.14
216,2,1,-3.160530,-0.167388,-3.14
217,2,1,-3.243366,0.008506,-3.14
218,2,1,-3.295375,0.112887,-3.14
219,2,1,-3.324200,0.152538,-3.14
220,2,1,-3.338349,0.147985,-3.14
221,2,1,-3.342788,0.123556,-3.14
222,2,1,-3.340311,0.097875,-3.14
223,2,1,-3.332483,0.079802,-3.14
224,2,1,-3.320385,0.066061,-3.14
225,2,1,-3.306924,0.048781,-3.14
226,2,1,-3.294452,0.020404,-3.14
227,2,1,-3.285085,-0.015532,-3.14
228,2,1,-3.279842,-0.051319,-3.14
229,2,1,-3.278565,-0.075877,-3.14
230,2,1,-3.280488,-0.087603,-3.14
231,2,1,-3.284210,-0.086678,-3.14
232,2,1,-3.288230,-0.080299,-3.14
233,2,1,-3.290965,-0.080230,-3.14
234,2,1,-3.291033,-0.089217,-3.14
235,2,1,-3.287007,-0.108107,-3.14
236,2,1,-3.278271,-0.132218,-3.14
237,2,1,-3.264899,-0.157500,-3.14
238,2,1,-3.247806,-0.180124,-3.14
239,2,1,-3.228525,-0.199312,-3.14
240,2,1,-3.208729,-0.214637,-3.14
241,2,1,-3.190085,-0.225774,-3.14
242,2,1,-3.174338,-0.235828,-3.14
243,2,1,-3.163183,-0.242353,-3.14
244,2,1,-3.157706,-0.242338,-3.14
245,2,1,-3.158557,-0.239207,-3.14
246,2,1,-3.165288,-0.233569,-3.14
247,2,1,-3.176200,-0.222826,-3.14
248,2,1,-3.189048,-0.210147,-3.14
249,2,1,-3.201477,-0.192487,-3.14
250,2,1,-3.211991,-0.170906,-3.14
251,2,1,-3.219563,-0.144155,-3.14
252,2,1,-3.224668,-0.112386,-3.14
253,2,1,-3.227532,-0.082056,-3.14
254,2,1,-3.228568,-0.055628,-3.14
255,2,1,-3.228146,-0.037350,-3.14
256,2,1,-3.227115,-0.024616,-3.14
257,2,1,-3.226873,-0.014175,-3.14
258,2,1,-3.229502,0.002024,-3.14
259,2,1,-3.236891,0.029542,-3.14
260,2,1,-3.249094,0.070220,-3.14
261,2,1,-3.263313,0.119793,-3.14
262,2,1,-3.274052,0.170369,-3.14
263,2,1,-3.274742,0.215316,-3.14
264,2,1,-3.259822,0.254586,-3.14
265,2,1,-3.227906,0.284341,-3.14
266,2,1,-3.182050,0.300866,-3.14
267,2,1,-3.129713,0.302972,-3.14
268,2,1,-3.080238,0.284794,-3.14
269,2,1,-3.042973,0.246901,-3.14
270,2,1,-3.025028,0.196797,-3.14
271,2,1,-3.029073,0.147214,-3.14
272,2,1,-3.054624,0.112449,-3.14
273,2,1,-3.096966,0.096794,-3.14
274,2,1,-3.148448,0.100282,-3.14
275,2,1,-3.200135,0.114041,-3.14
276,2,1,-3.243679,0.127601,-3.14
277,2,1,-3.272860,0.131832,-3.14
278,2,1,-3.284933,0.123531,-3.14
279,2,1,-3.281028,0.099728,-3.14
280,2,1,-3.265274,0.069143,-3.14
281,2,1,-3.242959,0.040716,-3.14
282,2,1,-3.219172,0.024594,-3.14
283,2,1,-3.198133,0.025276,-3.14
284,2,1,-3.182559,0.037775,-3.14
285,2,1,-3.174420,0.051514,-3.14
286,2,1,-3.174147,0.053904,-3.14
287,2,1,-3.181295,0.036853,-3.14
288,2,1,-3.193923,0.003652,-3.14
289,2,1,-3.209025,-0.031633,-3.14
290,2,1,-3.223201,-0.051179,-3.14
291,2,1,-3.233447,-0.042940,-3.14
292,2,1,-3.238253,-0.003262,-3.14
293,2,1,-3.237382,0.061077,-3.14
294,2,1,-3.231791,0.140756,-3.14
295,2,1,-3.223060,0.221965,-3.14
296,2,1,-3.213095,0.291580,-3.14
297,2,1,-3.203685,0.343869,-3.14
298,2,1,-3.196356,0.380010,-3.14
299,2,1,-3.192251,0.396657,-3.14


==> data/multi_task_inference_result_dpmm/dpmm_hopper/smooth/subgoals_ep3_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
300,3,0,1.113834,0.747402,3.14
301,3,0,1.089771,0.813544,3.14
302,3,0,1.103734,0.874825,3.14
303,3,0,1.163043,0.903324,3.14
304,3,0,1.261431,0.884600,3.14
305,3,0,1.385518,0.821293,3.14
306,3,0,1.521524,0.733372,3.14
307,3,0,1.660590,0.642514,3.14
308,3,0,1.801916,0.566946,3.14
309,3,0,1.949656,0.513519,3.14
310,3,0,2.110063,0.477726,3.14
311,3,0,2.282826,0.446293,3.14
312,3,0,2.463653,0.406717,3.14
313,3,0,2.641091,0.349034,3.14
314,3,0,2.801756,0.270135,3.14
315,3,0,2.934330,0.178383,3.14
316,3,0,3.033180,0.086703,3.14
317,3,0,3.099905,0.011003,3.14
318,3,0,3.140420,-0.035123,3.14
319,3,0,3.162601,-0.050286,3.14
320,3,0,3.173665,-0.042476,3.14
321,3,0,3.178714,-0.026790,3.14
322,3,0,3.180272,-0.017451,3.14
323,3,0,3.179476,-0.024873,3.14
324,3,0,3.176750,-0.047367,3.14
325,3,0,3.171979,-0.075474,3.14
326,3,0,3.165624,-0.096390,3.14
327,3,0,3.158305,-0.101775,3.14
328,3,0,3.150715,-0.089384,3.14
329,3,0,3.143148,-0.065869,3.14
330,3,0,3.135520,-0.039410,3.14
331,3,0,3.127452,-0.019560,3.14
332,3,0,3.118463,-0.010949,3.14
333,3,0,3.108635,-0.012903,3.14
334,3,0,3.098196,-0.023906,3.14
335,3,0,3.087452,-0.040297,3.14
336,3,0,3.076529,-0.060296,3.14
337,3,0,3.065131,-0.084490,3.14
338,3,0,3.052857,-0.109306,3.14
339,3,0,3.039761,-0.132383,3.14
340,3,0,3.026321,-0.152169,3.14
341,3,0,3.013560,-0.168547,3.14
342,3,0,3.003306,-0.175154,3.14
343,3,0,2.997206,-0.172168,3.14
344,3,0,2.997165,-0.155291,3.14
345,3,0,3.004294,-0.121527,3.14
346,3,0,3.018973,-0.075449,3.14
347,3,0,3.039662,-0.030333,3.14
348,3,0,3.062672,-0.003356,3.14
349,3,0,3.082939,-0.013233,3.14
350,3,0,3.095784,-0.065648,3.14
351,3,0,3.098618,-0.151601,3.14
352,3,0,3.092123,-0.248724,3.14
353,3,0,3.080466,-0.327341,3.14
354,3,0,3.069382,-0.363580,3.14
355,3,0,3.064061,-0.347057,3.14
356,3,0,3.067539,-0.280573,3.14
357,3,0,3.080087,-0.180957,3.14
358,3,0,3.099668,-0.070295,3.14
359,3,0,3.123309,0.030272,3.14
360,3,0,3.147783,0.104279,3.14
361,3,0,3.170393,0.144086,3.14
362,3,0,3.189626,0.153600,3.14
363,3,0,3.204468,0.141078,3.14
364,3,0,3.215140,0.119823,3.14
365,3,0,3.221635,0.101663,3.14
366,3,0,3.223882,0.091272,3.14
367,3,0,3.220767,0.085277,3.14
368,3,0,3.210636,0.079897,3.14
369,3,0,3.192090,0.069281,3.14
370,3,0,3.165536,0.053567,3.14
371,3,0,3.133400,0.035440,3.14
372,3,0,3.099886,0.022562,3.14
373,3,0,3.069645,0.020233,3.14
374,3,0,3.045984,0.031237,3.14
375,3,0,3.029965,0.049551,3.14
376,3,0,3.020706,0.066093,3.14
377,3,0,3.016303,0.069408,3.14
378,3,0,3.014770,0.050330,3.14
379,3,0,3.015227,0.008705,3.14
380,3,0,3.017582,-0.046997,3.14
381,3,0,3.022375,-0.099297,3.14
382,3,0,3.030180,-0.132621,3.14
383,3,0,3.040850,-0.134928,3.14
384,3,0,3.053650,-0.106373,3.14
385,3,0,3.067348,-0.053921,3.14
386,3,0,3.080680,0.009939,3.14
387,3,0,3.092269,0.072064,3.14
388,3,0,3.101682,0.127297,3.14
389,3,0,3.108676,0.172452,3.14
390,3,0,3.113191,0.207654,3.14
391,3,0,3.114900,0.230801,3.14
392,3,0,3.113324,0.242608,3.14
393,3,0,3.108292,0.242571,3.14
394,3,0,3.100109,0.234695,3.14
395,3,0,3.089972,0.226872,3.14
396,3,0,3.079386,0.226036,3.14
397,3,0,3.070040,0.233508,3.14
398,3,0,3.063223,0.245523,3.14
399,3,0,3.059661,0.253923,3.14


==> data/multi_task_inference_result_dpmm/dpmm_hopper/smooth/subgoals_ep4_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
400,4,0,2.200257,1.070714,5.1000000000000005
401,4,0,2.084532,1.090725,5.1000000000000005
402,4,0,2.075897,1.118670,5.1000000000000005
403,4,0,2.218283,1.137756,5.1000000000000005
404,4,0,2.508663,1.126903,5.1000000000000005
405,4,0,2.905553,1.073525,5.1000000000000005
406,4,0,3.348382,0.972580,5.1000000000000005
407,4,0,3.779565,0.828244,5.1000000000000005
408,4,0,4.156715,0.655526,5.1000000000000005
409,4,0,4.458082,0.471974,5.1000000000000005
410,4,0,4.684474,0.299074,5.1000000000000005
411,4,0,4.840614,0.152829,5.1000000000000005
412,4,0,4.942828,0.044116,5.1000000000000005
413,4,0,5.006029,-0.024661,5.1000000000000005
414,4,0,5.042379,-0.056370,5.1000000000000005
415,4,0,5.061235,-0.057116,5.1000000000000005
416,4,0,5.070908,-0.033649,5.1000000000000005
417,4,0,5.076683,0.009387,5.1000000000000005
418,4,0,5.081483,0.066881,5.1000000000000005
419,4,0,5.088201,0.131377,5.1000000000000005
420,4,0,5.097560,0.192835,5.1000000000000005
421,4,0,5.109318,0.241026,5.1000000000000005
422,4,0,5.122297,0.267724,5.1000000000000005
423,4,0,5.135299,0.273298,5.1000000000000005
424,4,0,5.146924,0.261788,5.1000000000000005
425,4,0,5.156288,0.243319,5.1000000000000005
426,4,0,5.163264,0.227821,5.1000000000000005
427,4,0,5.168313,0.219233,5.1000000000000005
428,4,0,5.172059,0.215784,5.1000000000000005
429,4,0,5.174872,0.210567,5.1000000000000005
430,4,0,5.176457,0.195506,5.1000000000000005
431,4,0,5.176448,0.169765,5.1000000000000005
432,4,0,5.174336,0.135483,5.1000000000000005
433,4,0,5.169940,0.100560,5.1000000000000005
434,4,0,5.163494,0.073415,5.1000000000000005
435,4,0,5.155537,0.058169,5.1000000000000005
436,4,0,5.146729,0.051403,5.1000000000000005
437,4,0,5.137564,0.045439,5.1000000000000005
438,4,0,5.128336,0.033155,5.1000000000000005
439,4,0,5.119750,0.011237,5.1000000000000005
440,4,0,5.112451,-0.017768,5.1000000000000005
441,4,0,5.107178,-0.045346,5.1000000000000005
442,4,0,5.104490,-0.062038,5.1000000000000005
443,4,0,5.104415,-0.062361,5.1000000000000005
444,4,0,5.106476,-0.047783,5.1000000000000005
445,4,0,5.109575,-0.026941,5.1000000000000005
446,4,0,5.112024,-0.010994,5.1000000000000005
447,4,0,5.112191,-0.011886,5.1000000000000005
448,4,0,5.108504,-0.036128,5.1000000000000005
449,4,0,5.100517,-0.078947,5.1000000000000005
450,4,0,5.089105,-0.129962,5.1000000000000005
451,4,0,5.077069,-0.170379,5.1000000000000005
452,4,0,5.068436,-0.183611,5.1000000000000005
453,4,0,5.067074,-0.162370,5.1000000000000005
454,4,0,5.074996,-0.112676,5.1000000000000005
455,4,0,5.091314,-0.052000,5.1000000000000005
456,4,0,5.112408,-0.002518,5.1000000000000005
457,4,0,5.133267,0.019786,5.1000000000000005
458,4,0,5.149049,0.008196,5.1000000000000005
459,4,0,5.157156,-0.027388,5.1000000000000005
460,4,0,5.157417,-0.069721,5.1000000000000005
461,4,0,5.151627,-0.103083,5.1000000000000005
462,4,0,5.142521,-0.116400,5.1000000000000005
463,4,0,5.132726,-0.106776,5.1000000000000005
464,4,0,5.124246,-0.079582,5.1000000000000005
465,4,0,5.118300,-0.043631,5.1000000000000005
466,4,0,5.115039,-0.010720,5.1000000000000005
467,4,0,5.114082,0.008497,5.1000000000000005
468,4,0,5.114224,0.005866,5.1000000000000005
469,4,0,5.113978,-0.020169,5.1000000000000005
470,4,0,5.111822,-0.067405,5.1000000000000005
471,4,0,5.106284,-0.125755,5.1000000000000005
472,4,0,5.096733,-0.181137,5.1000000000000005
473,4,0,5.083003,-0.221018,5.1000000000000005
474,4,0,5.065536,-0.237162,5.1000000000000005
475,4,0,5.044879,-0.228268,5.1000000000000005
476,4,0,5.021899,-0.196138,5.1000000000000005
477,4,0,4.998188,-0.144000,5.1000000000000005
478,4,0,4.976097,-0.078505,5.1000000000000005
479,4,0,4.958819,-0.005452,5.1000000000000005
480,4,0,4.949453,0.070391,5.1000000000000005
481,4,0,4.950616,0.145101,5.1000000000000005
482,4,0,4.962637,0.213567,5.1000000000000005
483,4,0,4.983204,0.275066,5.1000000000000005
484,4,0,5.007632,0.326448,5.1000000000000005
485,4,0,5.030287,0.368842,5.1000000000000005
486,4,0,5.045972,0.392168,5.1000000000000005
487,4,0,5.051435,0.390385,5.1000000000000005
488,4,0,5.046164,0.358509,5.1000000000000005
489,4,0,5.032143,0.302707,5.1000000000000005
490,4,0,5.013425,0.236064,5.1000000000000005
491,4,0,4.993822,0.176198,5.1000000000000005
492,4,0,4.976097,0.138375,5.1000000000000005
493,4,0,4.961284,0.128942,5.1000000000000005
494,4,0,4.948618,0.148916,5.1000000000000005
495,4,0,4.936555,0.190577,5.1000000000000005
496,4,0,4.924058,0.247850,5.1000000000000005
497,4,0,4.911584,0.307637,5.1000000000000005
498,4,0,4.901088,0.359552,5.1000000000000005
499,4,0,4.895139,0.389609,5.1000000000000005


==> data/multi_task_inference_result_dpmm/dpmm_hopper/smooth/subgoals_ep5_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
500,5,0,1.011616,0.183301,9.02
501,5,0,1.018344,0.182316,9.02
502,5,0,1.049218,0.171823,9.02
503,5,0,1.099263,0.157489,9.02
504,5,0,1.159966,0.142494,9.02
505,5,0,1.223305,0.136135,9.02
506,5,0,1.285881,0.144131,9.02
507,5,0,1.348545,0.170537,9.02
508,5,0,1.414359,0.220410,9.02
509,5,0,1.486559,0.294165,9.02
510,5,0,1.567502,0.394830,9.02
511,5,0,1.657419,0.519587,9.02
512,5,0,1.757320,0.665055,9.02
513,5,0,1.869940,0.820153,9.02
514,5,0,1.999595,0.971043,9.02
515,5,0,2.154577,1.103852,9.02
516,5,0,2.342327,1.205645,9.02
517,5,0,2.569166,1.270644,9.02
518,5,0,2.836915,1.302119,9.02
519,5,0,3.141757,1.313302,9.02
520,5,0,3.474716,1.323370,9.02
521,5,0,3.824258,1.353716,9.02
522,5,0,4.177795,1.420973,9.02
523,5,0,4.522747,1.529908,9.02
524,5,0,4.847403,1.670348,9.02
525,5,0,5.141488,1.824762,9.02
526,5,0,5.398295,1.970043,9.02
527,5,0,5.616132,2.084921,9.02
528,5,0,5.798331,2.160460,9.02
529,5,0,5.953231,2.194500,9.02
530,5,0,6.088707,2.193140,9.02
531,5,0,6.216347,2.167375,9.02
532,5,0,6.345109,2.125523,9.02
533,5,0,6.485611,2.078732,9.02
534,5,0,6.648886,2.032664,9.02
535,5,0,6.847444,1.993147,9.02
536,5,0,7.089021,1.964356,9.02
537,5,0,7.374384,1.948229,9.02
538,5,0,7.695763,1.947106,9.02
539,5,0,8.035913,1.959642,9.02
540,5,0,8.374078,1.985954,9.02
541,5,0,8.694204,2.024390,9.02
542,5,0,8.987936,2.075061,9.02
543,5,0,9.261263,2.134801,9.02
544,5,0,9.528759,2.198694,9.02
545,5,0,9.811318,2.261182,9.02
546,5,0,10.130280,2.315125,9.02
547,5,0,10.501488,2.353540,9.02
548,5,0,10.932630,2.377187,9.02
549,5,0,11.424595,2.388079,9.02
550,5,0,11.968745,2.387316,9.02
551,5,0,12.551338,2.366841,9.02
552,5,0,13.151723,2.307562,9.02
553,5,0,13.744164,2.184141,9.02
554,5,0,14.298776,1.970281,9.02
555,5,0,14.785123,1.654088,9.02
556,5,0,15.173508,1.245232,9.02
557,5,0,15.436210,0.769220,9.02
558,5,0,15.556815,0.268563,9.02
559,5,0,15.527780,-0.211986,9.02
560,5,0,15.349941,-0.635675,9.02
561,5,0,15.032387,-0.979853,9.02
562,5,0,14.589723,-1.234342,9.02
563,5,0,14.044099,-1.405845,9.02
564,5,0,13.421571,-1.506913,9.02
565,5,0,12.753315,-1.549002,9.02
566,5,0,12.074545,-1.538600,9.02
567,5,0,11.419666,-1.477304,9.02
568,5,0,10.818101,-1.360063,9.02
569,5,0,10.291668,-1.189514,9.02
570,5,0,9.853043,-0.972274,9.02
571,5,0,9.506304,-0.726545,9.02
572,5,0,9.248217,-0.473137,9.02
573,5,0,9.069161,-0.229117,9.02
574,5,0,8.954209,-0.013695,9.02
575,5,0,8.887861,0.163629,9.02
576,5,0,8.856720,0.300273,9.02
577,5,0,8.847049,0.390610,9.02
578,5,0,8.849485,0.436391,9.02
579,5,0,8.857669,0.441027,9.02
580,5,0,8.867416,0.411407,9.02
581,5,0,8.874579,0.356624,9.02
582,5,0,8.877241,0.286790,9.02
583,5,0,8.875111,0.211136,9.02
584,5,0,8.869069,0.138724,9.02
585,5,0,8.860721,0.075756,9.02
586,5,0,8.851785,0.025051,9.02
587,5,0,8.843424,-0.011220,9.02
588,5,0,8.836581,-0.031502,9.02
589,5,0,8.831892,-0.034251,9.02
590,5,0,8.829959,-0.017936,9.02
591,5,0,8.831830,0.014633,9.02
592,5,0,8.838772,0.056109,9.02
593,5,0,8.851681,0.098512,9.02
594,5,0,8.870703,0.130728,9.02
595,5,0,8.894627,0.144297,9.02
596,5,0,8.920934,0.140467,9.02
597,5,0,8.945906,0.123462,9.02
598,5,0,8.965507,0.103737,9.02
599,5,0,8.976309,0.091120,9.02


==> data/multi_task_inference_result_dpmm/dpmm_hopper/smooth/subgoals_ep6_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
600,6,3,-3.648149,-1.750569,-2.35
601,6,3,-3.556399,-1.777931,-2.35
602,6,3,-3.621915,-1.830390,-2.35
603,6,3,-3.869333,-1.885737,-2.35
604,6,3,-4.271432,-1.921268,-2.35
605,6,3,-4.769574,-1.920848,-2.35
606,6,3,-5.300744,-1.885821,-2.35
607,6,3,-5.814339,-1.829844,-2.35
608,6,3,-6.283013,-1.770815,-2.35
609,6,3,-6.698264,-1.725158,-2.35
610,6,3,-7.075260,-1.703621,-2.35
611,6,3,-7.434723,-1.705275,-2.35
612,6,3,-7.813680,-1.729911,-2.35
613,6,3,-8.251713,-1.774362,-2.35
614,6,3,-8.782371,-1.839993,-2.35
615,6,3,-9.424746,-1.925556,-2.35
616,6,3,-10.174334,-2.028493,-2.35
617,6,3,-11.005695,-2.141786,-2.35
618,6,3,-11.873709,-2.255119,-2.35
619,6,3,-12.723590,-2.359184,-2.35
620,6,3,-13.504087,-2.443208,-2.35
621,6,3,-14.178157,-2.501479,-2.35
622,6,3,-14.730074,-2.531390,-2.35
623,6,3,-15.169599,-2.534857,-2.35
624,6,3,-15.527177,-2.517338,-2.35
625,6,3,-15.848658,-2.481483,-2.35
626,6,3,-16.184686,-2.434512,-2.35
627,6,3,-16.581457,-2.378009,-2.35
628,6,3,-17.070635,-2.314241,-2.35
629,6,3,-17.661091,-2.246955,-2.35
630,6,3,-18.335714,-2.184083,-2.35
631,6,3,-19.059281,-2.134122,-2.35
632,6,3,-19.787319,-2.108330,-2.35
633,6,3,-20.484026,-2.106895,-2.35
634,6,3,-21.128588,-2.127830,-2.35
635,6,3,-21.719423,-2.160276,-2.35
636,6,3,-22.267356,-2.192568,-2.35
637,6,3,-22.788714,-2.216949,-2.35
638,6,3,-23.297234,-2.228336,-2.35
639,6,3,-23.803050,-2.229759,-2.35
640,6,3,-24.314842,-2.224395,-2.35
641,6,3,-24.845460,-2.218705,-2.35
642,6,3,-25.414138,-2.214827,-2.35
643,6,3,-26.044876,-2.212626,-2.35
644,6,3,-26.762469,-2.210504,-2.35
645,6,3,-27.585511,-2.204294,-2.35
646,6,3,-28.515784,-2.193422,-2.35
647,6,3,-29.531285,-2.178570,-2.35
648,6,3,-30.588974,-2.160483,-2.35
649,6,3,-31.633180,-2.142977,-2.35
650,6,3,-32.608701,-2.123395,-2.35
651,6,3,-33.480179,-2.098142,-2.35
652,6,3,-34.238406,-2.064497,-2.35
653,6,3,-34.909404,-2.021390,-2.35
654,6,3,-35.539686,-1.973608,-2.35
655,6,3,-36.181390,-1.931026,-2.35
656,6,3,-36.877384,-1.904562,-2.35
657,6,3,-37.651727,-1.903849,-2.35
658,6,3,-38.507193,-1.933803,-2.35
659,6,3,-39.426363,-1.994099,-2.35
660,6,3,-40.382881,-2.077509,-2.35
661,6,3,-41.346955,-2.174202,-2.35
662,6,3,-42.291079,-2.272980,-2.35
663,6,3,-43.191612,-2.362728,-2.35
664,6,3,-44.032445,-2.437030,-2.35
665,6,3,-44.806487,-2.494342,-2.35
666,6,3,-45.510461,-2.533666,-2.35
667,6,3,-46.143674,-2.558381,-2.35
668,6,3,-46.709626,-2.566398,-2.35
669,6,3,-47.215904,-2.560879,-2.35
670,6,3,-47.673537,-2.544345,-2.35
671,6,3,-48.102465,-2.521754,-2.35
672,6,3,-48.522919,-2.497358,-2.35
673,6,3,-48.959238,-2.473516,-2.35
674,6,3,-49.433386,-2.446372,-2.35
675,6,3,-49.961426,-2.407785,-2.35
676,6,3,-50.551620,-2.352317,-2.35
677,6,3,-51.200484,-2.280883,-2.35
678,6,3,-51.893562,-2.203775,-2.35
679,6,3,-52.600743,-2.139842,-2.35
680,6,3,-53.288106,-2.106565,-2.35
681,6,3,-53.929015,-2.113281,-2.35
682,6,3,-54.511537,-2.155630,-2.35
683,6,3,-55.042641,-2.219504,-2.35
684,6,3,-55.538668,-2.283252,-2.35
685,6,3,-56.024393,-2.328573,-2.35
686,6,3,-56.518543,-2.348905,-2.35
687,6,3,-57.034225,-2.351917,-2.35
688,6,3,-57.584203,-2.350175,-2.35
689,6,3,-58.185099,-2.356653,-2.35
690,6,3,-58.854857,-2.378996,-2.35
691,6,3,-59.606933,-2.413651,-2.35
692,6,3,-60.437140,-2.449466,-2.35
693,6,3,-61.319538,-2.471318,-2.35
694,6,3,-62.205160,-2.469048,-2.35
695,6,3,-63.035064,-2.436960,-2.35
696,6,3,-63.751441,-2.379944,-2.35
697,6,3,-64.310444,-2.313320,-2.35
698,6,3,-64.690812,-2.253199,-2.35
699,6,3,-64.881697,-2.216933,-2.35


==> data/multi_task_inference_result_dpmm/dpmm_hopper/smooth/subgoals_ep7_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
700,7,3,-2.602838,-1.355530,-1.75
701,7,3,-2.521951,-1.395764,-1.75
702,7,3,-2.542536,-1.431942,-1.75
703,7,3,-2.698087,-1.445535,-1.75
704,7,3,-2.982687,-1.421726,-1.75
705,7,3,-3.365764,-1.358737,-1.75
706,7,3,-3.803633,-1.269861,-1.75
707,7,3,-4.254838,-1.175693,-1.75
708,7,3,-4.689881,-1.099078,-1.75
709,7,3,-5.093883,-1.060871,-1.75
710,7,3,-5.466410,-1.068601,-1.75
711,7,3,-5.805313,-1.116440,-1.75
712,7,3,-6.121070,-1.186099,-1.75
713,7,3,-6.424570,-1.256450,-1.75
714,7,3,-6.732264,-1.310785,-1.75
715,7,3,-7.063163,-1.343988,-1.75
716,7,3,-7.436068,-1.364262,-1.75
717,7,3,-7.863713,-1.383043,-1.75
718,7,3,-8.345632,-1.410305,-1.75
719,7,3,-8.864446,-1.446015,-1.75
720,7,3,-9.391496,-1.483857,-1.75
721,7,3,-9.896530,-1.515437,-1.75
722,7,3,-10.357052,-1.538270,-1.75
723,7,3,-10.767938,-1.557520,-1.75
724,7,3,-11.142014,-1.581146,-1.75
725,7,3,-11.506618,-1.615557,-1.75
726,7,3,-11.893695,-1.663981,-1.75
727,7,3,-12.330108,-1.722728,-1.75
728,7,3,-12.825079,-1.782732,-1.75
729,7,3,-13.369424,-1.835996,-1.75
730,7,3,-13.938323,-1.873877,-1.75
731,7,3,-14.499369,-1.892871,-1.75
732,7,3,-15.025022,-1.885307,-1.75
733,7,3,-15.500480,-1.853760,-1.75
734,7,3,-15.924034,-1.798756,-1.75
735,7,3,-16.304153,-1.726314,-1.75
736,7,3,-16.654079,-1.646913,-1.75
737,7,3,-16.989013,-1.571011,-1.75
738,7,3,-17.327641,-1.510105,-1.75
739,7,3,-17.689564,-1.472329,-1.75
740,7,3,-18.093257,-1.461771,-1.75
741,7,3,-18.549437,-1.480257,-1.75
742,7,3,-19.055165,-1.524858,-1.75
743,7,3,-19.591994,-1.594074,-1.75
744,7,3,-20.132520,-1.681202,-1.75
745,7,3,-20.647996,-1.778800,-1.75
746,7,3,-21.122620,-1.876116,-1.75
747,7,3,-21.558512,-1.961526,-1.75
748,7,3,-21.974634,-2.023785,-1.75
749,7,3,-22.399438,-2.057388,-1.75
750,7,3,-22.861030,-2.062469,-1.75
751,7,3,-23.374713,-2.044154,-1.75
752,7,3,-23.937688,-2.002514,-1.75
753,7,3,-24.531143,-1.944989,-1.75
754,7,3,-25.126440,-1.875244,-1.75
755,7,3,-25.695799,-1.798769,-1.75
756,7,3,-26.220290,-1.726302,-1.75
757,7,3,-26.691364,-1.668047,-1.75
758,7,3,-27.110339,-1.633454,-1.75
759,7,3,-27.484888,-1.624729,-1.75
760,7,3,-27.824835,-1.638061,-1.75
761,7,3,-28.142320,-1.665984,-1.75
762,7,3,-28.451133,-1.697466,-1.75
763,7,3,-28.765706,-1.723732,-1.75
764,7,3,-29.098833,-1.738877,-1.75
765,7,3,-29.453490,-1.741775,-1.75
766,7,3,-29.824108,-1.729005,-1.75
767,7,3,-30.194203,-1.701714,-1.75
768,7,3,-30.543078,-1.659759,-1.75
769,7,3,-30.850904,-1.606177,-1.75
770,7,3,-31.107445,-1.546752,-1.75
771,7,3,-31.312235,-1.493390,-1.75
772,7,3,-31.474043,-1.454361,-1.75
773,7,3,-31.607352,-1.438935,-1.75
774,7,3,-31.726741,-1.449303,-1.75
775,7,3,-31.845045,-1.478382,-1.75
776,7,3,-31.970772,-1.516124,-1.75
777,7,3,-32.108872,-1.550100,-1.75
778,7,3,-32.265393,-1.573019,-1.75
779,7,3,-32.449238,-1.582341,-1.75
780,7,3,-32.671892,-1.580499,-1.75
781,7,3,-32.945647,-1.573016,-1.75
782,7,3,-33.280529,-1.568888,-1.75
783,7,3,-33.675296,-1.571414,-1.75
784,7,3,-34.117979,-1.582873,-1.75
785,7,3,-34.589031,-1.606564,-1.75
786,7,3,-35.069588,-1.639590,-1.75
787,7,3,-35.546014,-1.678730,-1.75
788,7,3,-36.014746,-1.718696,-1.75
789,7,3,-36.480605,-1.755702,-1.75
790,7,3,-36.947771,-1.787289,-1.75
791,7,3,-37.418342,-1.815708,-1.75
792,7,3,-37.891094,-1.844521,-1.75
793,7,3,-38.362160,-1.879139,-1.75
794,7,3,-38.828625,-1.921039,-1.75
795,7,3,-39.284671,-1.967778,-1.75
796,7,3,-39.714163,-2.013933,-1.75
797,7,3,-40.088766,-2.052454,-1.75
798,7,3,-40.371448,-2.079234,-1.75
799,7,3,-40.525057,-2.093604,-1.75


==> data/multi_task_inference_result_dpmm/dpmm_hopper/smooth/subgoals_ep8_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
800,8,3,-1.022935,-0.932064,-1.45
801,8,3,-1.003434,-0.986513,-1.45
802,8,3,-1.014125,-1.039114,-1.45
803,8,3,-1.064960,-1.067000,-1.45
804,8,3,-1.156182,-1.053467,-1.45
805,8,3,-1.281072,-1.000692,-1.45
806,8,3,-1.431779,-0.924842,-1.45
807,8,3,-1.601405,-0.849349,-1.45
808,8,3,-1.786424,-0.793945,-1.45
809,8,3,-1.990872,-0.769242,-1.45
810,8,3,-2.223608,-0.777569,-1.45
811,8,3,-2.494569,-0.810931,-1.45
812,8,3,-2.816339,-0.862466,-1.45
813,8,3,-3.194378,-0.922512,-1.45
814,8,3,-3.626655,-0.982670,-1.45
815,8,3,-4.104046,-1.036179,-1.45
816,8,3,-4.610438,-1.082120,-1.45
817,8,3,-5.130565,-1.123582,-1.45
818,8,3,-5.652093,-1.167791,-1.45
819,8,3,-6.170235,-1.225647,-1.45
820,8,3,-6.684133,-1.301518,-1.45
821,8,3,-7.197932,-1.392973,-1.45
822,8,3,-7.716214,-1.490413,-1.45
823,8,3,-8.241887,-1.583016,-1.45
824,8,3,-8.774296,-1.660069,-1.45
825,8,3,-9.307117,-1.718614,-1.45
826,8,3,-9.829143,-1.753997,-1.45
827,8,3,-10.326347,-1.765374,-1.45
828,8,3,-10.783872,-1.750407,-1.45
829,8,3,-11.192575,-1.713460,-1.45
830,8,3,-11.548834,-1.660488,-1.45
831,8,3,-11.857874,-1.604251,-1.45
832,8,3,-12.129622,-1.556370,-1.45
833,8,3,-12.375802,-1.523416,-1.45
834,8,3,-12.608324,-1.505673,-1.45
835,8,3,-12.840979,-1.494506,-1.45
836,8,3,-13.088452,-1.483987,-1.45
837,8,3,-13.368296,-1.469549,-1.45
838,8,3,-13.698705,-1.450535,-1.45
839,8,3,-14.094305,-1.431410,-1.45
840,8,3,-14.562290,-1.416943,-1.45
841,8,3,-15.099530,-1.408588,-1.45
842,8,3,-15.693650,-1.407133,-1.45
843,8,3,-16.327082,-1.409532,-1.45
844,8,3,-16.980067,-1.408624,-1.45
845,8,3,-17.636678,-1.401558,-1.45
846,8,3,-18.281178,-1.383824,-1.45
847,8,3,-18.901157,-1.357618,-1.45
848,8,3,-19.486309,-1.327424,-1.45
849,8,3,-20.028876,-1.305637,-1.45
850,8,3,-20.524530,-1.300021,-1.45
851,8,3,-20.975558,-1.316509,-1.45
852,8,3,-21.385888,-1.351254,-1.45
853,8,3,-21.761423,-1.391829,-1.45
854,8,3,-22.107960,-1.421866,-1.45
855,8,3,-22.429834,-1.428162,-1.45
856,8,3,-22.732038,-1.404780,-1.45
857,8,3,-23.018444,-1.358359,-1.45
858,8,3,-23.293235,-1.304857,-1.45
859,8,3,-23.555466,-1.259090,-1.45
860,8,3,-23.801398,-1.234297,-1.45
861,8,3,-24.025266,-1.230765,-1.45
862,8,3,-24.222980,-1.243829,-1.45
863,8,3,-24.395342,-1.261947,-1.45
864,8,3,-24.549389,-1.276997,-1.45
865,8,3,-24.698765,-1.285298,-1.45
866,8,3,-24.857270,-1.290116,-1.45
867,8,3,-25.036623,-1.299544,-1.45
868,8,3,-25.243412,-1.320462,-1.45
869,8,3,-25.475724,-1.357374,-1.45
870,8,3,-25.725860,-1.407071,-1.45
871,8,3,-25.981817,-1.461111,-1.45
872,8,3,-26.232771,-1.508352,-1.45
873,8,3,-26.475786,-1.543135,-1.45
874,8,3,-26.715415,-1.561200,-1.45
875,8,3,-26.963016,-1.568311,-1.45
876,8,3,-27.230798,-1.569283,-1.45
877,8,3,-27.526446,-1.567724,-1.45
878,8,3,-27.850444,-1.567996,-1.45
879,8,3,-28.194420,-1.567052,-1.45
880,8,3,-28.546503,-1.563996,-1.45
881,8,3,-28.896615,-1.553422,-1.45
882,8,3,-29.240249,-1.535609,-1.45
883,8,3,-29.580384,-1.507136,-1.45
884,8,3,-29.927376,-1.469177,-1.45
885,8,3,-30.296396,-1.426760,-1.45
886,8,3,-30.702976,-1.388891,-1.45
887,8,3,-31.162304,-1.365749,-1.45
888,8,3,-31.685405,-1.365125,-1.45
889,8,3,-32.276704,-1.389774,-1.45
890,8,3,-32.934525,-1.434712,-1.45
891,8,3,-33.644562,-1.487885,-1.45
892,8,3,-34.380557,-1.533768,-1.45
893,8,3,-35.109858,-1.562347,-1.45
894,8,3,-35.795945,-1.567497,-1.45
895,8,3,-36.405416,-1.553301,-1.45
896,8,3,-36.914035,-1.528280,-1.45
897,8,3,-37.304775,-1.500853,-1.45
898,8,3,-37.569269,-1.480200,-1.45
899,8,3,-37.702452,-1.469235,-1.45


==> data/multi_task_inference_result_dpmm/dpmm_hopper/smooth/subgoals_ep9_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
900,9,2,1.121743,0.995171,1.45
901,9,2,1.084392,1.014904,1.45
902,9,2,1.100205,1.061555,1.45
903,9,2,1.182943,1.120623,1.45
904,9,2,1.327097,1.175685,1.45
905,9,2,1.516071,1.215711,1.45
906,9,2,1.731375,1.241976,1.45
907,9,2,1.959481,1.260941,1.45
908,9,2,2.193108,1.283212,1.45
909,9,2,2.429468,1.313396,1.45
910,9,2,2.667477,1.350832,1.45
911,9,2,2.901609,1.388205,1.45
912,9,2,3.126614,1.418887,1.45
913,9,2,3.339043,1.437828,1.45
914,9,2,3.539147,1.444961,1.45
915,9,2,3.735563,1.441877,1.45
916,9,2,3.944108,1.429054,1.45
917,9,2,4.183957,1.408365,1.45
918,9,2,4.471812,1.376698,1.45
919,9,2,4.817246,1.333418,1.45
920,9,2,5.221138,1.279619,1.45
921,9,2,5.675576,1.219992,1.45
922,9,2,6.166173,1.164185,1.45
923,9,2,6.676689,1.122349,1.45
924,9,2,7.190221,1.103904,1.45
925,9,2,7.692466,1.113091,1.45
926,9,2,8.172363,1.150665,1.45
927,9,2,8.623964,1.208651,1.45
928,9,2,9.048936,1.276939,1.45
929,9,2,9.459093,1.344447,1.45
930,9,2,9.873144,1.402478,1.45
931,9,2,10.315291,1.443739,1.45
932,9,2,10.807748,1.466622,1.45
933,9,2,11.365625,1.469689,1.45
934,9,2,11.988925,1.454845,1.45
935,9,2,12.662928,1.426065,1.45
936,9,2,13.361973,1.389097,1.45
937,9,2,14.056645,1.355266,1.45
938,9,2,14.720828,1.333593,1.45
939,9,2,15.339035,1.332440,1.45
940,9,2,15.909264,1.352880,1.45
941,9,2,16.438576,1.388907,1.45
942,9,2,16.939865,1.433274,1.45
943,9,2,17.427076,1.478286,1.45
944,9,2,17.909266,1.516145,1.45
945,9,2,18.390640,1.544202,1.45
946,9,2,18.873392,1.561574,1.45
947,9,2,19.358357,1.565169,1.45
948,9,2,19.847379,1.555571,1.45
949,9,2,20.347856,1.535617,1.45
950,9,2,20.866854,1.511719,1.45
951,9,2,21.410465,1.490095,1.45
952,9,2,21.979015,1.475884,1.45
953,9,2,22.566834,1.467751,1.45
954,9,2,23.162548,1.463118,1.45
955,9,2,23.751267,1.457471,1.45
956,9,2,24.320806,1.449323,1.45
957,9,2,24.861182,1.441239,1.45
958,9,2,25.366345,1.436415,1.45
959,9,2,25.834850,1.437512,1.45
960,9,2,26.270959,1.443762,1.45
961,9,2,26.680675,1.450513,1.45
962,9,2,27.069773,1.451650,1.45
963,9,2,27.442391,1.445242,1.45
964,9,2,27.797915,1.429575,1.45
965,9,2,28.128416,1.406853,1.45
966,9,2,28.427352,1.382887,1.45
967,9,2,28.690900,1.359344,1.45
968,9,2,28.922853,1.337469,1.45
969,9,2,29.136893,1.317943,1.45
970,9,2,29.351186,1.298418,1.45
971,9,2,29.583293,1.280462,1.45
972,9,2,29.843202,1.267286,1.45
973,9,2,30.132049,1.261956,1.45
974,9,2,30.441844,1.266463,1.45
975,9,2,30.759991,1.277923,1.45
976,9,2,31.076137,1.290428,1.45
977,9,2,31.383355,1.295886,1.45
978,9,2,31.680120,1.289218,1.45
979,9,2,31.967398,1.271074,1.45
980,9,2,32.247436,1.248416,1.45
981,9,2,32.521613,1.230310,1.45
982,9,2,32.792838,1.222864,1.45
983,9,2,33.066337,1.226180,1.45
984,9,2,33.351161,1.234824,1.45
985,9,2,33.654891,1.240804,1.45
986,9,2,33.981738,1.237812,1.45
987,9,2,34.325546,1.225053,1.45
988,9,2,34.670959,1.204336,1.45
989,9,2,34.997303,1.180720,1.45
990,9,2,35.287698,1.156797,1.45
991,9,2,35.532133,1.135171,1.45
992,9,2,35.730354,1.116988,1.45
993,9,2,35.892037,1.104445,1.45
994,9,2,36.028603,1.097503,1.45
995,9,2,36.149321,1.094589,1.45
996,9,2,36.257552,1.095242,1.45
997,9,2,36.350035,1.095972,1.45
998,9,2,36.419390,1.096017,1.45
999,9,2,36.456656,1.095735,1.45


==> data/multi_task_inference_result_dpmm/dpmm_hopper/subgoals_ep0_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,0,1,0.0468083755915725,-0.1050031322801391,-9.02
1,0,1,-0.1189974569386975,-1.8349511595356265,-9.02
2,0,1,-0.152287675710403,-0.161995436847713,-9.02
3,0,1,-0.8847211811478801,-1.417919740494696,-9.02
4,0,1,-0.9948463532579872,-2.5485390638221794,-9.02
5,0,1,-1.0566694164002304,-0.6838042114659255,-9.02
6,0,1,-1.1222692630159825,-1.6892205330830856,-9.02
7,0,1,-2.533459099703129,-0.7746983811692445,-9.02
8,0,1,-2.591666887746653,-1.4500907268614838,-9.02
9,0,1,-2.6899673571234146,-2.053425515574743,-9.02
10,0,1,-4.016068340581336,-1.8462110160889549,-9.02
11,0,1,-4.359280665559221,-1.5420579217885058,-9.02
12,0,1,-4.465518363829919,-2.42412429087861,-9.02
13,0,1,-4.683382037106885,-1.633018262952642,-9.02
14,0,1,-4.743438609462875,-0.9763079585858409,-9.02
15,0,1,-4.81675610402864,-1.6345460799845348,-9.02
16,0,1,-4.974874120442344,-1.0016680354181324,-9.02
17,0,1,-5.333794015650889,-1.149663582725114,-9.02
18,0,1,-5.892933309930189,-1.477598081317043,-9.02
19,0,1,-5.976119481292256,-1.81703728589334,-9.02
20,0,1,-7.207265544773367,-2.8438972543425027,-9.02
21,0,1,-8.436537915152341,0.6061446798417225,-9.02
22,0,1,-9.133953356357129,-0.5786683408534647,-9.02
23,0,1,-9.230913855126662,0.0442114966312995,-9.02
24,0,1,-9.242968715621322,-0.283673912977378,-9.02
25,0,1,-9.249601255981306,-0.0513386483564925,-9.02
26,0,1,-9.230022342069311,0.4020563651650483,-9.02
27,0,1,-9.205330995404593,0.4195352853886689,-9.02
28,0,1,-9.080879694763253,-0.0768892759900062,-9.02
29,0,1,-9.035994340277757,0.1569768751040754,-9.02
30,0,1,-9.001413613652593,0.8224337804170828,-9.02
31,0,1,-8.978550454005681,0.1334838770078285,-9.02
32,0,1,-8.976100594365871,0.005307935980342,-9.02
33,0,1,-9.012733048761731,-0.9686799858906832,-9.02
34,0,1,-9.031558696534177,-0.2447001623904613,-9.02
35,0,1,-9.079806019198683,-0.2204155532892661,-9.02
36,0,1,-9.074508651120157,0.17759095409057,-9.02
37,0,1,-9.102757320735217,-0.7549140478441277,-9.02
38,0,1,-9.198569464480212,0.1318063281090462,-9.02
39,0,1,-9.125786785383989,-0.5829086364349171,-9.02
40,0,1,-9.139637978016756,-0.0112106161481523,-9.02
41,0,1,-9.127505402729708,0.4307270522575377,-9.02
42,0,1,-9.157752945353868,0.6090457215545104,-9.02
43,0,1,-9.173044067700166,1.5176159983123914,-9.02
44,0,1,-9.227032289227225,0.4368850226291144,-9.02
45,0,1,-9.211128536718332,0.1638917491865364,-9.02
46,0,1,-8.966466852329782,0.5045257946635571,-9.02
47,0,1,-8.997307133095477,0.5777362322538299,-9.02
48,0,1,-9.116447208935163,0.3046918624499578,-9.02
49,0,1,-9.100785272183792,0.3044584836850076,-9.02
50,0,1,-9.19882359390879,-1.1645525553272562,-9.02
51,0,1,-9.120701012521616,-0.1007074796798364,-9.02
52,0,1,-9.066484620876135,0.3078579083206932,-9.02
53,0,1,-8.853255728543015,0.1007182347640432,-9.02
54,0,1,-8.860862699313849,-0.50071514856449,-9.02
55,0,1,-8.83787904244878,0.0511146698323875,-9.02
56,0,1,-8.84107503365351,-0.2461219001526257,-9.02
57,0,1,-8.976912312300476,-1.406052848695643,-9.02
58,0,1,-9.327627024368464,0.8580288024790559,-9.02
59,0,1,-9.295363046537986,0.4044706355215218,-9.02
60,0,1,-9.223653902631568,-0.4800389302175702,-9.02
61,0,1,-9.22093121527545,0.3171410200390916,-9.02
62,0,1,-9.218039868120028,-0.1141180076561894,-9.02
63,0,1,-9.23166729162391,-0.2369932143600759,-9.02
64,0,1,-9.232300198224689,0.0096542191004662,-9.02
65,0,1,-9.212243444276742,0.5958210007454713,-9.02
66,0,1,-9.11222897056802,0.5624703861321112,-9.02
67,0,1,-9.08216145109613,0.5011833038984952,-9.02
68,0,1,-9.08333983646046,-0.1492644638039863,-9.02
69,0,1,-9.02754459952025,0.4222798877223845,-9.02
70,0,1,-9.007859273573306,0.3498267109326343,-9.02
71,0,1,-8.963260931679512,-0.1484391275712938,-9.02
72,0,1,-9.118930538668012,-0.0675258383280546,-9.02
73,0,1,-9.102587802336746,0.4934827664980546,-9.02
74,0,1,-9.085443049692556,0.1270708362943712,-9.02
75,0,1,-9.142662576601536,-1.0469131009810675,-9.02
76,0,1,-9.219266320217772,-0.4281480631129746,-9.02
77,0,1,-9.20725024750314,-0.4579822358024702,-9.02
78,0,1,-9.124619884205709,-0.3977210187747685,-9.02
79,0,1,-9.078311872053806,0.5557932692740815,-9.02
80,0,1,-9.041127122246683,0.7735386111326054,-9.02
81,0,1,-9.063920980986504,-0.9577014952627744,-9.02
82,0,1,-9.09939737497704,-0.5789839577196833,-9.02
83,0,1,-9.107522362822053,0.0469015206798117,-9.02
84,0,1,-9.112573363180818,-0.2662268344199996,-9.02
85,0,1,-9.10373135251574,0.3557016470994016,-9.02
86,0,1,-9.072986761043325,0.6107581701626361,-9.02
87,0,1,-9.05483693728023,0.1513412514486397,-9.02
88,0,1,-9.190657124310624,-0.9410765032140732,-9.02
89,0,1,-9.231108291413792,-0.5567674941580392,-9.02
90,0,1,-9.199359666462469,1.0988113234614902,-9.02
91,0,1,-9.148590488483627,0.824504413567583,-9.02
92,0,1,-9.10265272909928,0.7504240579213708,-9.02
93,0,1,-9.0499237034266,-0.5723140893810479,-9.02
94,0,1,-9.042044781371796,0.4439552661584065,-9.02
95,0,1,-9.013735609622024,0.5042781022464263,-9.02
96,0,1,-9.009789648661172,-0.1049979357465724,-9.02
97,0,1,-8.997623458268407,0.448569087464142,-9.02
98,0,1,-9.011658165450196,-0.0802517307229858,-9.02
99,0,1,-9.056814831360342,-1.1643695559424994,-9.02


==> data/multi_task_inference_result_dpmm/dpmm_hopper/subgoals_ep10_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
1000,10,2,-0.0884888552984437,-0.0140258446662316,1.75
1001,10,2,0.6821633757443565,0.5498567224521784,1.75
1002,10,2,1.0193210641856263,1.5461018034125784,1.75
1003,10,2,1.708102895041845,1.7411647376197257,1.75
1004,10,2,1.7986665168019262,1.6994995602883212,1.75
1005,10,2,1.878166797991145,1.568018550449052,1.75
1006,10,2,2.24420302308398,1.3865455065520913,1.75
1007,10,2,2.332139744430006,1.9192814525808564,1.75
1008,10,2,2.423108094440499,1.8047479879756048,1.75
1009,10,2,3.662609292570668,1.7511116607939858,1.75
1010,10,2,3.750946519601301,1.7191517960539944,1.75
1011,10,2,3.8220107136699295,1.4410822269013617,1.75
1012,10,2,3.9033291931418286,1.6196734885951625,1.75
1013,10,2,3.984932215759816,1.624035838567884,1.75
1014,10,2,4.0628676201408735,1.5686740916013138,1.75
1015,10,2,4.127031882268797,1.1523022200715956,1.75
1016,10,2,4.191462377522406,1.3650411401176037,1.75
1017,10,2,4.735339131922247,0.7480545836302755,1.75
1018,10,2,4.797035979636048,1.3535309793780292,1.75
1019,10,2,4.867318048827365,1.297021099273482,1.75
1020,10,2,4.919869004869764,0.8534259460819358,1.75
1021,10,2,5.778179958512271,1.5067086725792382,1.75
1022,10,2,6.203221416587755,2.063515508789832,1.75
1023,10,2,6.597916792249231,1.0118347040583031,1.75
1024,10,2,6.687873516869038,2.06812350514098,1.75
1025,10,2,7.795945838070618,1.9754768763392576,1.75
1026,10,2,7.876981104956408,1.4300361754834838,1.75
1027,10,2,8.739805828800103,1.5961581624177772,1.75
1028,10,2,8.831200647998413,1.7260008066051409,1.75
1029,10,2,9.12808920135238,1.6881669572262654,1.75
1030,10,2,9.204370038475169,1.477194474018615,1.75
1031,10,2,9.269988397157691,1.2659263671118843,1.75
1032,10,2,9.335538365808032,1.4101217833463824,1.75
1033,10,2,9.712338049862463,1.756796002498135,1.75
1034,10,2,9.80318263459224,1.829600616740348,1.75
1035,10,2,9.899402100829487,1.9415031049017932,1.75
1036,10,2,10.659244831445257,0.937695404079092,1.75
1037,10,2,10.731768936945844,1.6669959903218527,1.75
1038,10,2,10.818944768671413,1.6658994750103489,1.75
1039,10,2,12.2542686062798,1.3199033992712244,1.75
1040,10,2,13.79600981316812,1.7495668508396285,1.75
1041,10,2,13.909024508079394,2.426807459626984,1.75
1042,10,2,14.016004058595554,2.0022723387972925,1.75
1043,10,2,14.579272251446994,0.3777408064703871,1.75
1044,10,2,15.549590614998143,1.3801982611143058,1.75
1045,10,2,15.63345134359546,1.7333783157032046,1.75
1046,10,2,15.739128481470631,2.240441869890624,1.75
1047,10,2,16.061816278779883,1.006424158045538,1.75
1048,10,2,17.526914836738488,1.7712196842194652,1.75
1049,10,2,17.602231592065706,1.4133970579632862,1.75
1050,10,2,17.70718388930554,2.4044400617777235,1.75
1051,10,2,19.1716761317139,2.22502619206567,1.75
1052,10,2,19.276400517207133,1.9367056801755809,1.75
1053,10,2,19.362816928754267,1.65131498317322,1.75
1054,10,2,19.45592183963512,1.8891451627069145,1.75
1055,10,2,20.18173602630808,2.017710782729722,1.75
1056,10,2,20.28104215508156,1.9768482174206257,1.75
1057,10,2,21.35604120915663,1.7767829325551692,1.75
1058,10,2,21.76874300235695,1.6021812647804707,1.75
1059,10,2,21.88448176105705,2.3534684689046386,1.75
1060,10,2,22.030402113503364,0.8890545080122593,1.75
1061,10,2,23.38800842007661,1.461486525076333,1.75
1062,10,2,23.439313373449167,0.9859487818200496,1.75
1063,10,2,23.53692651897239,2.171776960186015,1.75
1064,10,2,24.244953576451767,1.8170412090818369,1.75
1065,10,2,24.31742588661729,1.2873760101625449,1.75
1066,10,2,24.39684417005248,1.739832199746385,1.75
1067,10,2,25.034666687480843,1.5984959237570993,1.75
1068,10,2,25.124000616964643,1.778636582155524,1.75
1069,10,2,25.22365079291046,1.9381550534301497,1.75
1070,10,2,26.525840025290165,0.9463050147931654,1.75
1071,10,2,26.59672464438967,1.549841778291142,1.75
1072,10,2,26.680210822175383,1.6590651271531742,1.75
1073,10,2,26.774272567799127,1.8832170185408257,1.75
1074,10,2,27.62224162761653,1.803283506403233,1.75
1075,10,2,27.72011166723897,2.09978808141014,1.75
1076,10,2,28.453688524172957,1.2242377290533786,1.75
1077,10,2,28.533043711780667,1.6760572146907151,1.75
1078,10,2,29.259121498562727,1.4942804253977315,1.75
1079,10,2,30.443910021055185,1.2960886314580395,1.75
1080,10,2,31.21726863988834,1.7122112639453484,1.75
1081,10,2,31.930706634225103,1.1617527243544672,1.75
1082,10,2,33.347876994479776,1.0995086857750511,1.75
1083,10,2,34.29880562902754,1.9559736662562512,1.75
1084,10,2,35.05938983525305,0.6239619953979322,1.75
1085,10,2,35.84155134024623,2.200413392409113,1.75
1086,10,2,35.920512056830944,1.393187677464994,1.75
1087,10,2,35.992569350405134,1.5422262753142315,1.75
1088,10,2,36.07819926150255,2.1075505356112805,1.75
1089,10,2,36.20835791365259,2.6665464433309523,1.75
1090,10,2,36.338924585875134,2.361930401902045,1.75
1091,10,2,37.11861877286775,1.9918604741480923,1.75
1092,10,2,37.23205380149064,2.375191659412105,1.75
1093,10,2,38.10814271479052,1.9315182118722585,1.75
1094,10,2,38.21016588705096,1.9562728031353795,1.75
1095,10,2,38.47164131051795,1.0736713756719245,1.75
1096,10,2,38.86279891024719,1.204812010854791,1.75
1097,10,2,38.92878042946932,1.4358037407703588,1.75
1098,10,2,39.50389533986024,1.6859938919860027,1.75
1099,10,2,39.55602039384224,0.921779229826262,1.75


==> data/multi_task_inference_result_dpmm/dpmm_hopper/subgoals_ep11_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
1100,11,2,0.0647302526532218,0.1385130417146402,2.35
1101,11,2,1.220490292858485,1.4500614477018423,2.35
1102,11,2,1.602159992494192,1.815640862059802,2.35
1103,11,2,1.7026640690217434,2.105623826936023,2.35
1104,11,2,2.0715512084620618,1.7991831130112064,2.35
1105,11,2,2.144422321658565,1.3039946161624951,2.35
1106,11,2,2.2185929246768064,1.5085377773261697,2.35
1107,11,2,2.5918825183880494,1.504521075811773,2.35
1108,11,2,2.6666509493785684,1.5401943736006756,2.35
1109,11,2,2.7709385648661238,2.317425584767124,2.35
1110,11,2,3.955940157287983,1.995269961601704,2.35
1111,11,2,5.044189380307597,2.0528106325742845,2.35
1112,11,2,5.179967741595933,2.6924732166760434,2.35
1113,11,2,5.516864352750701,2.173052744312653,2.35
1114,11,2,5.624128064393295,2.1449738515715966,2.35
1115,11,2,6.707214383281649,2.4061200507364275,2.35
1116,11,2,7.523897344085858,2.632199235648716,2.35
1117,11,2,8.834237721857413,1.992745054498709,2.35
1118,11,2,8.95579628623264,2.439219738575902,2.35
1119,11,2,9.062656344947674,1.941548048382421,2.35
1120,11,2,10.538812683324274,1.963474050880983,2.35
1121,11,2,10.626945973180463,1.7834547297299783,2.35
1122,11,2,10.72425522388186,2.016662147761535,2.35
1123,11,2,10.846094344232506,2.547805996912954,2.35
1124,11,2,12.397621236921376,1.8604229937867196,2.35
1125,11,2,12.475756465112577,1.577814892485491,2.35
1126,11,2,12.57491544568706,2.204526587924442,2.35
1127,11,2,13.40562162555493,1.7519263840087356,2.35
1128,11,2,13.481112031469047,2.001151273989085,2.35
1129,11,2,13.602801275970242,2.3881302928102466,2.35
1130,11,2,13.73018382539396,2.503613446076699,2.35
1131,11,2,14.59095465467184,2.6194713054256247,2.35
1132,11,2,14.700483009324849,1.8940566061711264,2.35
1133,11,2,14.958839227286076,2.2903041636649486,2.35
1134,11,2,15.075374723956536,2.170974365641529,2.35
1135,11,2,15.172091454642288,1.802253448508504,2.35
1136,11,2,15.265223146984091,2.301929292467035,2.35
1137,11,2,15.415344440673136,3.0006844509492807,2.35
1138,11,2,17.480070298216845,2.050365429048632,2.35
1139,11,2,18.71130079039493,1.8836234357863229,2.35
1140,11,2,20.05810728437922,1.821037470357516,2.35
1141,11,2,21.74688203445685,1.3800452288046705,2.35
1142,11,2,21.82560931692163,2.0106946785036075,2.35
1143,11,2,23.18856663102538,2.018182849399698,2.35
1144,11,2,23.30758117238152,2.501482725472008,2.35
1145,11,2,23.41130524544587,1.85068360210814,2.35
1146,11,2,23.50807879356404,2.046807468026599,2.35
1147,11,2,23.615884064785472,2.215107979614685,2.35
1148,11,2,25.06551768842347,2.2840660850903047,2.35
1149,11,2,25.15924627065992,1.6606863491134027,2.35
1150,11,2,25.264457402432992,2.111373458204412,2.35
1151,11,2,25.34523468608885,1.5621140158766995,2.35
1152,11,2,26.73104570424824,1.690512044414883,2.35
1153,11,2,26.829016474750777,2.08038795269856,2.35
1154,11,2,26.940777696784014,2.1764185314824287,2.35
1155,11,2,27.00942903126313,1.0674308335764155,2.35
1156,11,2,27.094794729104738,2.026055517892247,2.35
1157,11,2,28.24734069261168,2.3589613144430666,2.35
1158,11,2,28.369882466403237,2.2873742928759606,2.35
1159,11,2,29.77418640358956,2.112420811210088,2.35
1160,11,2,30.2764419245994,2.521371407318296,2.35
1161,11,2,30.400875577929156,2.5446677197952767,2.35
1162,11,2,32.300744222288166,2.4736430476813647,2.35
1163,11,2,32.39400313812174,1.4949096528898502,2.35
1164,11,2,32.45952176749834,1.4053691139643536,2.35
1165,11,2,32.57115001086929,2.4272908421073627,2.35
1166,11,2,32.67108588636656,1.6994206368165592,2.35
1167,11,2,33.78433116736009,1.806414357435717,2.35
1168,11,2,33.889267253337714,2.247223903454721,2.35
1169,11,2,33.99609073275911,2.1168566633531687,2.35
1170,11,2,34.13245061418902,3.0895508413977275,2.35
1171,11,2,36.06627935779564,1.892711270069241,2.35
1172,11,2,36.961927284413086,1.4894691309007582,2.35
1173,11,2,37.04597971772437,1.800896728212932,2.35
1174,11,2,37.16081397960214,2.546027626371281,2.35
1175,11,2,37.27724368383315,2.247906475727859,2.35
1176,11,2,37.38458495939074,2.113813391786199,2.35
1177,11,2,39.01731257654384,1.1060150489807483,2.35
1178,11,2,39.11264504272065,2.59084453772851,2.35
1179,11,2,39.257278842446,2.8291160986883823,2.35
1180,11,2,39.36784617891637,1.884037533442692,2.35
1181,11,2,39.45737667696662,1.9413866329721372,2.35
1182,11,2,41.60588092529771,1.5771714298018342,2.35
1183,11,2,41.65190485963584,0.7559372382689589,2.35
1184,11,2,41.72326223404314,1.772220305803093,2.35
1185,11,2,41.84407728357866,2.448431066056545,2.35
1186,11,2,43.18380452653619,1.424000329489425,2.35
1187,11,2,44.62425954019648,2.1422698069076573,2.35
1188,11,2,44.73826711154514,2.333364726533873,2.35
1189,11,2,45.94432953046488,2.704065454960681,2.35
1190,11,2,46.26237763528171,2.1666368628590407,2.35
1191,11,2,47.39637168435746,2.4506502644880745,2.35
1192,11,2,47.499062141123474,1.9366743953556484,2.35
1193,11,2,47.60573361139638,2.133659935810308,2.35
1194,11,2,47.7384048527371,2.590828925537854,2.35
1195,11,2,47.84554113784026,1.8203775363880037,2.35
1196,11,2,47.92102173125449,1.4523558752485637,2.35
1197,11,2,48.73339079226139,1.7228100035327103,2.35
1198,11,2,48.86350618449872,2.682690237169343,2.35
1199,11,2,48.96816087052417,1.9859647220467544,2.35


==> data/multi_task_inference_result_dpmm/dpmm_hopper/subgoals_ep1_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
100,1,1,0.0874281562584489,0.1490776281818652,-5.1000000000000005
101,1,1,0.09496909376584,-1.0025023742767665,-5.1000000000000005
102,1,1,0.0489881252207527,-0.8880390417503655,-5.1000000000000005
103,1,1,-0.6169172211819125,-1.351948564550632,-5.1000000000000005
104,1,1,-0.6906204997525405,-1.6512163060342475,-5.1000000000000005
105,1,1,-0.7955589363840307,-2.186831751640708,-5.1000000000000005
106,1,1,-0.8923231982564622,-1.8469457785822887,-5.1000000000000005
107,1,1,-1.6135181370305711,-2.5458351826685908,-5.1000000000000005
108,1,1,-2.017894599537811,-1.486387990629829,-5.1000000000000005
109,1,1,-2.0403664260044843,-0.0768415530359041,-5.1000000000000005
110,1,1,-2.058412125994941,-0.7091326152910822,-5.1000000000000005
111,1,1,-2.12208246273094,-1.6073226659130295,-5.1000000000000005
112,1,1,-2.2128833078251726,-1.8328327653452376,-5.1000000000000005
113,1,1,-2.254635280852139,-0.3873827837811387,-5.1000000000000005
114,1,1,-2.265300014399012,-0.4051920916356173,-5.1000000000000005
115,1,1,-2.364613324856108,-2.6047265790982563,-5.1000000000000005
116,1,1,-2.4958512051470905,-2.396967870781632,-5.1000000000000005
117,1,1,-3.695568970374814,-1.8386712390141535,-5.1000000000000005
118,1,1,-4.483344639842427,-1.3686860498661777,-5.1000000000000005
119,1,1,-4.7587859473324245,-0.6296872978922735,-5.1000000000000005
120,1,1,-5.195959071359931,-0.1160866961873046,-5.1000000000000005
121,1,1,-5.09216313446927,0.6438197803300548,-5.1000000000000005
122,1,1,-5.08969001281011,-0.2620945578920369,-5.1000000000000005
123,1,1,-5.131886686711971,-0.9241417600486468,-5.1000000000000005
124,1,1,-5.144387426976614,0.1402256112512356,-5.1000000000000005
125,1,1,-5.3439237939239925,-0.2804772450887063,-5.1000000000000005
126,1,1,-5.205608309080657,0.2104100321134152,-5.1000000000000005
127,1,1,-5.182094361540214,0.0761488669543207,-5.1000000000000005
128,1,1,-5.210749220017457,0.6299443298499519,-5.1000000000000005
129,1,1,-5.197853218019974,-0.2488936916609861,-5.1000000000000005
130,1,1,-5.176943039689046,0.744704884222746,-5.1000000000000005
131,1,1,-5.166629180303667,-1.6171593299469962,-5.1000000000000005
132,1,1,-5.173166970010284,0.6443279958481276,-5.1000000000000005
133,1,1,-5.158562281062512,0.0022866092686235,-5.1000000000000005
134,1,1,-5.15351980670503,0.1148051552750299,-5.1000000000000005
135,1,1,-5.255806288732568,0.3864095567574819,-5.1000000000000005
136,1,1,-5.008311310361046,-0.4946676685684221,-5.1000000000000005
137,1,1,-5.023453375845813,-0.5147822717352672,-5.1000000000000005
138,1,1,-5.021644435122928,0.2139496542694591,-5.1000000000000005
139,1,1,-5.007876337096513,0.2096410953808322,-5.1000000000000005
140,1,1,-5.018182871528025,-0.3347810111149664,-5.1000000000000005
141,1,1,-5.019929150365739,-0.7051642024368499,-5.1000000000000005
142,1,1,-5.238131673250713,-0.3149058442405157,-5.1000000000000005
143,1,1,-5.377717262821522,0.3236065336658289,-5.1000000000000005
144,1,1,-5.3338664030091785,-0.1907445135881846,-5.1000000000000005
145,1,1,-5.260206000064163,0.5514827599071155,-5.1000000000000005
146,1,1,-5.331668722382945,0.612094873296855,-5.1000000000000005
147,1,1,-5.321720023214708,-0.0307398335772424,-5.1000000000000005
148,1,1,-5.319091070930516,0.2052299267736346,-5.1000000000000005
149,1,1,-5.298450256764092,0.2877443135085334,-5.1000000000000005
150,1,1,-5.296588858485412,0.0254103061658353,-5.1000000000000005
151,1,1,-5.25514253176043,-1.3459321454474096,-5.1000000000000005
152,1,1,-5.291799711588426,-0.3256792063004222,-5.1000000000000005
153,1,1,-5.316578968801902,-0.5163884419771351,-5.1000000000000005
154,1,1,-5.289555154874266,0.161066394111291,-5.1000000000000005
155,1,1,-5.146544445855021,0.5922983475879058,-5.1000000000000005
156,1,1,-5.158258448633991,-0.506009847894421,-5.1000000000000005
157,1,1,-5.109164722205744,-0.0772710469876136,-5.1000000000000005
158,1,1,-5.110018891164905,0.0760052143298731,-5.1000000000000005
159,1,1,-5.108176304554885,0.0829811145941798,-5.1000000000000005
160,1,1,-5.093013249767711,0.3992805348344728,-5.1000000000000005
161,1,1,-5.070644094232061,0.3744485437226432,-5.1000000000000005
162,1,1,-5.044494272528687,-0.9092533206138652,-5.1000000000000005
163,1,1,-5.044720407670512,-0.8383185134168302,-5.1000000000000005
164,1,1,-5.073081640394137,-0.3721252468933512,-5.1000000000000005
165,1,1,-5.092186366437519,-0.3053144347607088,-5.1000000000000005
166,1,1,-5.095642216036298,0.068510214818009,-5.1000000000000005
167,1,1,-5.065239088649701,0.6331090428335202,-5.1000000000000005
168,1,1,-5.016625262503768,1.0829592450213796,-5.1000000000000005
169,1,1,-4.914462249089156,0.1736134438919956,-5.1000000000000005
170,1,1,-4.897421052583168,0.6045915322563657,-5.1000000000000005
171,1,1,-4.884149667172012,0.0410290174494627,-5.1000000000000005
172,1,1,-4.903861643603447,-0.5030226161317408,-5.1000000000000005
173,1,1,-5.060691615308314,0.3847502604007995,-5.1000000000000005
174,1,1,-5.040108562521049,0.0331205361969906,-5.1000000000000005
175,1,1,-5.178184068462679,-1.0932638688917442,-5.1000000000000005
176,1,1,-5.225273702951457,-0.5480533635975989,-5.1000000000000005
177,1,1,-5.235219727357177,-0.0681496338977257,-5.1000000000000005
178,1,1,-5.234118345533108,-0.0052269427572407,-5.1000000000000005
179,1,1,-5.246020239100607,-0.3756912573025592,-5.1000000000000005
180,1,1,-5.2437218964601335,0.2378913294205294,-5.1000000000000005
181,1,1,-5.261460525337864,-0.6161908001527008,-5.1000000000000005
182,1,1,-5.298061496729884,-0.6909901949015762,-5.1000000000000005
183,1,1,-5.3207382378931385,-0.3500127940965228,-5.1000000000000005
184,1,1,-5.389834147355526,-0.2537633994394287,-5.1000000000000005
185,1,1,-5.366835148457992,0.7160902495173128,-5.1000000000000005
186,1,1,-5.079265415675981,0.5880213161011678,-5.1000000000000005
187,1,1,-4.933582937772006,0.1341293479818017,-5.1000000000000005
188,1,1,-5.065600077998626,-1.1389672230814674,-5.1000000000000005
189,1,1,-5.065540085119339,0.4754220722156631,-5.1000000000000005
190,1,1,-5.061376110739876,-0.390979350169454,-5.1000000000000005
191,1,1,-5.135766034004194,-2.0404509075343387,-5.1000000000000005
192,1,1,-5.172406842972733,-0.1990840179829478,-5.1000000000000005
193,1,1,-5.210506343483819,-1.034467644769169,-5.1000000000000005
194,1,1,-5.254320358577653,-0.6108550999867273,-5.1000000000000005
195,1,1,-5.266955360333789,1.6629076207111726,-5.1000000000000005
196,1,1,-5.199097875905607,-0.5682423913229475,-5.1000000000000005
197,1,1,-5.212084415893632,-0.0860017960878072,-5.1000000000000005
198,1,1,-5.199143423640641,0.3435587879341769,-5.1000000000000005
199,1,1,-5.212304735132861,-0.4622975965762637,-5.1000000000000005


==> data/multi_task_inference_result_dpmm/dpmm_hopper/subgoals_ep2_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
200,2,1,0.09594186305421,0.0770476223289315,-3.14
201,2,1,0.0819568148397568,-0.4307360169126257,-3.14
202,2,1,0.0993841975505073,0.7555833097061879,-3.14
203,2,1,-0.0580906257532734,-1.1505877217296585,-3.14
204,2,1,-0.1690235295245678,-2.5655890267225008,-3.14
205,2,1,-0.368925261022688,-2.189788623066048,-3.14
206,2,1,-0.411775099078343,-0.2935916870187744,-3.14
207,2,1,-0.862008405638934,-1.5237499972675428,-3.14
208,2,1,-0.9201763193764538,-1.0759751256967096,-3.14
209,2,1,-2.096317860755978,-1.9820122213243527,-3.14
210,2,1,-2.1948954470122213,-1.980989490559811,-3.14
211,2,1,-2.281416416185178,-1.605493079483979,-3.14
212,2,1,-2.384521383207066,-2.2575229433382367,-3.14
213,2,1,-2.4750726136636723,-1.717027701048548,-3.14
214,2,1,-3.3611626574295768,0.490941261438831,-3.14
215,2,1,-3.428190556212976,-0.5260696481714889,-3.14
216,2,1,-3.43772023779335,0.1173044019431312,-3.14
217,2,1,-3.309398960591716,0.6193963992549595,-3.14
218,2,1,-3.3346137208047297,0.987230115586342,-3.14
219,2,1,-3.335649779922908,0.1422641845281542,-3.14
220,2,1,-3.3083805123480223,0.5233492634360909,-3.14
221,2,1,-3.3575056984559835,0.0462920801680188,-3.14
222,2,1,-3.407306358505928,-1.324296643310501,-3.14
223,2,1,-3.4236666974911314,0.1948851298858301,-3.14
224,2,1,-3.3311886466709746,0.7974478867935099,-3.14
225,2,1,-3.2695018954277244,0.0390956269215349,-3.14
226,2,1,-3.2425275181211166,0.7114468813558403,-3.14
227,2,1,-3.231402151079637,-0.097511413071703,-3.14
228,2,1,-3.271941741798295,-1.1284787310832258,-3.14
229,2,1,-3.2821533640584826,0.1761765229994962,-3.14
230,2,1,-3.258279753758705,0.4258318324143087,-3.14
231,2,1,-3.2881791683698167,-1.1053539837247697,-3.14
232,2,1,-3.3112094444737354,4.006684934829141e-05,-3.14
233,2,1,-3.269739683455366,1.046163152164609,-3.14
234,2,1,-3.302367755744536,-0.1819031090513082,-3.14
235,2,1,-3.3309650042444816,-0.7519465594722811,-3.14
236,2,1,-3.3359637258052426,0.1542908701105548,-3.14
237,2,1,-3.347165166486787,-0.2931347429706388,-3.14
238,2,1,-3.1686520360334582,0.3839996911440841,-3.14
239,2,1,-3.2093089924849423,-1.11799212045282,-3.14
240,2,1,-3.2323238318691403,-0.1069888467989477,-3.14
241,2,1,-3.2149014043927773,0.501973629058854,-3.14
242,2,1,-3.135009304089138,-0.6338168445800814,-3.14
243,2,1,-3.154708582314758,-0.1623290030955063,-3.14
244,2,1,-3.06019249643006,-1.0341813541237257,-3.14
245,2,1,-3.129037538746007,0.6994640005977285,-3.14
246,2,1,-3.1358885375575767,-0.4964742656545004,-3.14
247,2,1,-3.1641566709872584,-0.5631740011206792,-3.14
248,2,1,-3.2162447351725207,0.1249168192003104,-3.14
249,2,1,-3.2235136834113627,-0.1868038166736018,-3.14
250,2,1,-3.232436530908005,-0.1342692584203993,-3.14
251,2,1,-3.255143093415345,-0.8602496354026277,-3.14
252,2,1,-3.27137096713412,0.029979002654843,-3.14
253,2,1,-3.13745108932533,1.049892220186211,-3.14
254,2,1,-3.1982395379597124,-0.929285030289028,-3.14
255,2,1,-3.320868195992047,-0.6849880559111752,-3.14
256,2,1,-3.286123834171724,1.4374910646634926,-3.14
257,2,1,-3.180583710334964,-0.1208006038786646,-3.14
258,2,1,-3.200844294455532,-0.3973868007685747,-3.14
259,2,1,-3.2486341205365115,-0.6631226649095866,-3.14
260,2,1,-2.981512142066132,-0.169199855169212,-3.14
261,2,1,-3.3074225390571,0.9106534448072684,-3.14
262,2,1,-3.3794750781855507,0.1045280189639301,-3.14
263,2,1,-3.363156180960768,0.3113169738786235,-3.14
264,2,1,-3.4452320978161106,0.3858905972430403,-3.14
265,2,1,-3.4350635494181487,-0.0163598900860446,-3.14
266,2,1,-3.239287092016533,-0.1050290337179724,-3.14
267,2,1,-3.037114435129296,1.0439990662812852,-3.14
268,2,1,-2.9581569320675394,0.3233825224012076,-3.14
269,2,1,-2.925893608045373,0.7512760550220278,-3.14
270,2,1,-2.898021867452187,0.206814138984856,-3.14
271,2,1,-2.8945713184383925,0.0077926575938073,-3.14
272,2,1,-2.9326463366501407,-0.908104874274218,-3.14
273,2,1,-2.9424807305526657,0.173201112828125,-3.14
274,2,1,-3.242992035304314,0.4838630599128953,-3.14
275,2,1,-3.2369259708283136,-0.0445988057245992,-3.14
276,2,1,-3.39792604559435,0.2611709698114511,-3.14
277,2,1,-3.384200778779381,0.2327639428452369,-3.14
278,2,1,-3.411566485642369,0.1026105309107627,-3.14
279,2,1,-3.403128913007437,0.2601106030722642,-3.14
280,2,1,-3.2215487208802327,0.2205435056472168,-3.14
281,2,1,-3.2056617080971197,0.3983649779409379,-3.14
282,2,1,-3.169701958791373,-0.8553142082003558,-3.14
283,2,1,-3.186676989703704,-0.0536330658337228,-3.14
284,2,1,-3.157824275964053,-0.4337817410961699,-3.14
285,2,1,-3.1653452488846465,0.1258059069048426,-3.14
286,2,1,-3.127380255005548,0.9379801497926452,-3.14
287,2,1,-3.0663663465006765,1.1790778201858707,-3.14
288,2,1,-3.105842700674317,-1.1427978666785312,-3.14
289,2,1,-3.301751398684017,-0.2047774756812681,-3.14
290,2,1,-3.3447460261735382,-0.2064584064573226,-3.14
291,2,1,-3.239778075620753,-0.3080197145626714,-3.14
292,2,1,-3.228393326971964,0.4928544597032016,-3.14
293,2,1,-3.257078787234712,-0.944623150206371,-3.14
294,2,1,-3.287210082544162,-0.318124035091162,-3.14
295,2,1,-3.235432963713912,1.5813855279925315,-3.14
296,2,1,-3.182297184284246,0.7758262395402057,-3.14
297,2,1,-3.182872835797377,-0.4238432192111809,-3.14
298,2,1,-3.1950362143630446,-0.07960635680118,-3.14
299,2,1,-3.15801936948199,1.1101653520761952,-3.14


==> data/multi_task_inference_result_dpmm/dpmm_hopper/subgoals_ep3_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
300,3,0,0.0289728066501386,-0.1381879454857135,3.14
301,3,0,0.6138126953952734,1.0989202227482031,3.14
302,3,0,0.6804217191100769,1.4690518062655962,3.14
303,3,0,1.1244758288929149,1.6464177104541995,3.14
304,3,0,1.2144911228598116,1.736429962926289,3.14
305,3,0,1.2589106823252936,0.6169253955437064,3.14
306,3,0,1.7838300424595923,0.457771381743433,3.14
307,3,0,1.8103059078013677,0.3208764663275418,3.14
308,3,0,1.8126439704608004,0.0077638701839608,3.14
309,3,0,1.8352355325101564,0.6413207361280455,3.14
310,3,0,1.8774765288983792,0.8185482002953813,3.14
311,3,0,1.8975165562487688,0.2170647075840344,3.14
312,3,0,2.421875324779888,0.2015770601511472,3.14
313,3,0,2.961964349434621,1.024739526882758,3.14
314,3,0,3.0875152269614405,0.3913930534939207,3.14
315,3,0,3.2049253914531923,0.6469880475042824,3.14
316,3,0,3.203372477525236,-0.2606651139754787,3.14
317,3,0,3.2062000120350453,-0.6040052403901751,3.14
318,3,0,3.1748250228806305,-0.5036883380880718,3.14
319,3,0,3.1655044144656466,0.0509775788759305,3.14
320,3,0,3.1692974694524305,-0.1548366603680383,3.14
321,3,0,3.1672190777450537,0.0790848247861801,3.14
322,3,0,3.189509846516116,0.3460009502000249,3.14
323,3,0,3.194435820234632,-0.0574429379954574,3.14
324,3,0,3.196504432591579,0.5483790883964836,3.14
325,3,0,3.2102154624360617,0.0015374532735165,3.14
326,3,0,3.1652579516458546,-1.1637217639631183,3.14
327,3,0,3.136124118719547,-0.1855446728892844,3.14
328,3,0,3.1367486612905333,0.0530847434257865,3.14
329,3,0,3.1389355235400638,-0.0001690840683337,3.14
330,3,0,3.1253898714769046,-0.299321196941371,3.14
331,3,0,3.158295872261865,0.8506038044642138,3.14
332,3,0,3.1410947359911523,-0.0949228448044211,3.14
333,3,0,3.126113375337416,-0.6496769785098983,3.14
334,3,0,3.060689975811985,0.2860584961287028,3.14
335,3,0,3.0808615256506453,0.2165181499431478,3.14
336,3,0,3.073743910594518,-0.2108172145624043,3.14
337,3,0,3.0754726749742822,0.0806675756206375,3.14
338,3,0,3.056894196299074,-0.4953063642060512,3.14
339,3,0,3.0743452832969647,0.1465248448874218,3.14
340,3,0,3.06733716003316,-0.0786389353652882,3.14
341,3,0,2.9374981865730203,-0.4461373105907274,3.14
342,3,0,2.985939387254467,-0.2125152124126802,3.14
343,3,0,2.982628633476433,-0.1243545168044302,3.14
344,3,0,2.9817586662326705,0.0281313060297545,3.14
345,3,0,2.9775647258346862,-0.2377623769601412,3.14
346,3,0,2.9355744755812148,-0.9658030400978947,3.14
347,3,0,2.914576442021073,-0.1484680898815551,3.14
348,3,0,3.0792667521704957,0.7762899196672797,3.14
349,3,0,3.175484274139152,0.7799860127732073,3.14
350,3,0,3.177348067837228,-0.1947102009722429,3.14
351,3,0,3.311959574548468,1.1631644999272497,3.14
352,3,0,3.128978921208526,-1.312484082084929,3.14
353,3,0,3.0681949570055136,-1.1318175803469148,3.14
354,3,0,2.8881703106920984,-0.5758711270629884,3.14
355,3,0,2.965278444567577,-0.5232027507616807,3.14
356,3,0,3.06935522288256,-0.643058659966011,3.14
357,3,0,3.054534837133495,-0.0234775351988774,3.14
358,3,0,3.04590875641025,-0.2125162395925404,3.14
359,3,0,3.145243205083343,0.2785866805855619,3.14
360,3,0,3.171890111494952,0.6417984285187011,3.14
361,3,0,3.1933334410191785,0.325639851415535,3.14
362,3,0,3.229009299658005,0.4619027023517309,3.14
363,3,0,3.247159847075651,0.2640073417902604,3.14
364,3,0,3.220481059250428,-0.6737850630893427,3.14
365,3,0,3.2068401174503385,0.0581627552851213,3.14
366,3,0,3.221897984071651,0.4340358181186546,3.14
367,3,0,3.2314331007424117,0.0427842385285764,3.14
368,3,0,3.269118622666394,-0.0463757036164307,3.14
369,3,0,3.2601938779387907,-0.174386174071663,3.14
370,3,0,3.2928677389900325,0.9891156907331036,3.14
371,3,0,3.2230405520482432,-0.0825840787214024,3.14
372,3,0,2.976286651629011,-0.3531266498588735,3.14
373,3,0,2.9466345988390232,-0.6066537626353781,3.14
374,3,0,2.9201403318384904,0.1132737172934382,3.14
375,3,0,3.06664525369852,0.5917188608343299,3.14
376,3,0,3.0365908942567894,-0.2849186249622594,3.14
377,3,0,3.0424054067923114,0.2007732437543563,3.14
378,3,0,2.974899078943271,0.1131980029265589,3.14
379,3,0,3.009364815179835,0.9177656571338396,3.14
380,3,0,3.016016610441611,-0.2892854101050159,3.14
381,3,0,3.011644620453381,0.0472040222866769,3.14
382,3,0,3.030668234807426,-1.069050162908708,3.14
383,3,0,2.990911431692241,-0.621352149064974,3.14
384,3,0,2.9819343030324545,-0.2137367251321915,3.14
385,3,0,3.09680573277844,0.4046086797136853,3.14
386,3,0,3.1993643394171496,0.3385536022806318,3.14
387,3,0,3.0810410576514053,-0.2170157660838366,3.14
388,3,0,3.07943491184295,-0.0060637048807598,3.14
389,3,0,3.0924398655637577,0.4309255132766454,3.14
390,3,0,3.1160406559497065,0.4211321384490922,3.14
391,3,0,3.1575841467012444,-0.0868177730049529,3.14
392,3,0,3.172539247921597,0.4565444411364708,3.14
393,3,0,3.066305456929875,0.1621934359516108,3.14
394,3,0,3.133872090167786,0.836216298906743,3.14
395,3,0,3.174294156095504,0.3058536107867414,3.14
396,3,0,3.001345630069702,-0.707356704342905,3.14
397,3,0,3.0234785733795277,-0.0217684989074347,3.14
398,3,0,3.04113085764017,0.5494598237476165,3.14
399,3,0,3.070903794132963,0.5636411843550826,3.14


==> data/multi_task_inference_result_dpmm/dpmm_hopper/subgoals_ep4_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
400,4,0,-0.0329345150592817,-0.0199264604668647,5.1000000000000005
401,4,0,0.7169807347743892,1.4112256542602335,5.1000000000000005
402,4,0,0.7743306619104823,1.1469218379057315,5.1000000000000005
403,4,0,0.8499604976718921,1.6028097369867316,5.1000000000000005
404,4,0,1.584056972867273,1.2986673093461238,5.1000000000000005
405,4,0,3.373271922088778,1.239917530373167,5.1000000000000005
406,4,0,3.9878918476856593,1.5757395214932566,5.1000000000000005
407,4,0,4.036657272250865,0.8266993889638214,5.1000000000000005
408,4,0,4.894242204983957,0.960612421192931,5.1000000000000005
409,4,0,4.925037359223436,0.3415573081911975,5.1000000000000005
410,4,0,4.916655718086803,-0.26174515709495,5.1000000000000005
411,4,0,4.906633079303442,-0.0143472435520955,5.1000000000000005
412,4,0,5.161726656999849,0.1598963594883218,5.1000000000000005
413,4,0,5.120844169644063,-0.7603329750501192,5.1000000000000005
414,4,0,5.066080205284248,-0.1851222136650575,5.1000000000000005
415,4,0,5.07847524440141,0.3349204633503937,5.1000000000000005
416,4,0,5.077526883878973,-0.1609991588509897,5.1000000000000005
417,4,0,5.0781201528952,0.0777030472559733,5.1000000000000005
418,4,0,5.060796113188734,-0.5447688175176889,5.1000000000000005
419,4,0,5.045575500598894,-0.1128935517859401,5.1000000000000005
420,4,0,5.077139845214887,0.8760646140755831,5.1000000000000005
421,4,0,5.104761251003958,0.3530716648063142,5.1000000000000005
422,4,0,5.124487668765077,0.4493170276464446,5.1000000000000005
423,4,0,5.143055461581591,0.3188871627930352,5.1000000000000005
424,4,0,5.162746661214921,0.5292889205611855,5.1000000000000005
425,4,0,5.201063168282059,0.1078790681331822,5.1000000000000005
426,4,0,5.19327081327849,-0.2914719582740006,5.1000000000000005
427,4,0,5.144430120982165,0.400059464052296,5.1000000000000005
428,4,0,5.152684363349512,0.0374366362892192,5.1000000000000005
429,4,0,5.156098882265008,0.1332343835610641,5.1000000000000005
430,4,0,5.196245373586119,0.9316505654388576,5.1000000000000005
431,4,0,5.2130970300003705,0.0710027528161558,5.1000000000000005
432,4,0,5.195544606812572,0.3224310124859734,5.1000000000000005
433,4,0,5.180839951478857,-0.1387319241094532,5.1000000000000005
434,4,0,5.167357809743577,-0.322508969706873,5.1000000000000005
435,4,0,5.137173956626601,-0.1434951776492248,5.1000000000000005
436,4,0,5.141849153102708,0.2268124474233813,5.1000000000000005
437,4,0,5.150308970300861,0.0905879528351422,5.1000000000000005
438,4,0,5.171900591114594,0.516134845238981,5.1000000000000005
439,4,0,5.057939151098782,-0.2642176860169589,5.1000000000000005
440,4,0,5.1160870133622165,0.2928152733085336,5.1000000000000005
441,4,0,5.113915686227842,-0.0643850928107367,5.1000000000000005
442,4,0,5.08597760007101,-0.5707714524245533,5.1000000000000005
443,4,0,5.054236846027553,-0.2636311972868997,5.1000000000000005
444,4,0,5.075988372929261,-0.0069304711993117,5.1000000000000005
445,4,0,5.150713527404163,-0.1435651755059208,5.1000000000000005
446,4,0,5.160330306435753,0.2595810811948697,5.1000000000000005
447,4,0,5.052181847038179,0.1083194610462666,5.1000000000000005
448,4,0,5.150593086958202,0.4503029450170349,5.1000000000000005
449,4,0,5.171878539877428,0.19371114382124,5.1000000000000005
450,4,0,5.150222095261956,-0.6886148710515038,5.1000000000000005
451,4,0,5.103869250212593,0.0558681044639733,5.1000000000000005
452,4,0,4.981791703781144,-0.5046293200264019,5.1000000000000005
453,4,0,4.9444096759571385,-0.7935157807205117,5.1000000000000005
454,4,0,4.967513790711195,-0.879657539350744,5.1000000000000005
455,4,0,4.988580375366052,0.5430541876425801,5.1000000000000005
456,4,0,5.187761907274779,0.6455592036121761,5.1000000000000005
457,4,0,5.215818762476653,0.3881281262651613,5.1000000000000005
458,4,0,5.244911921385945,0.6448666819076759,5.1000000000000005
459,4,0,5.235778155570123,-0.4460029291165616,5.1000000000000005
460,4,0,5.153739990382528,-0.6896956256054274,5.1000000000000005
461,4,0,5.13272535248672,-0.227505195996968,5.1000000000000005
462,4,0,5.144526289791261,0.2411522265664759,5.1000000000000005
463,4,0,5.137073859398236,-0.2893719122998855,5.1000000000000005
464,4,0,5.104676492318355,-0.6325468762658292,5.1000000000000005
465,4,0,5.069580802156735,-0.0781627389970818,5.1000000000000005
466,4,0,5.110865794757907,0.8538477059771024,5.1000000000000005
467,4,0,5.108487223752049,-0.3254042889353273,5.1000000000000005
468,4,0,5.104881467604021,-0.0477193802774723,5.1000000000000005
469,4,0,5.12337739200677,0.4353130925134822,5.1000000000000005
470,4,0,5.149060170367294,0.4651363644321611,5.1000000000000005
471,4,0,5.133864499206808,-0.5302284587678798,5.1000000000000005
472,4,0,5.125165662127867,-0.3383916057099577,5.1000000000000005
473,4,0,5.088651423838495,-0.7802870589412297,5.1000000000000005
474,4,0,5.089373980895928,0.2450059051005165,5.1000000000000005
475,4,0,5.0488340689110345,-0.7025987989279708,5.1000000000000005
476,4,0,5.01966798999235,-0.4807461960725088,5.1000000000000005
477,4,0,5.000667918492225,0.0234532411388799,5.1000000000000005
478,4,0,5.010635158409435,0.35274096831109,5.1000000000000005
479,4,0,4.98590999455472,-0.4531704219208405,5.1000000000000005
480,4,0,4.799228850369288,-0.3107375109670411,5.1000000000000005
481,4,0,4.8226470177442815,0.5197701723311119,5.1000000000000005
482,4,0,4.844642204876638,0.4581711028844222,5.1000000000000005
483,4,0,5.017422507549219,0.6801880790207688,5.1000000000000005
484,4,0,5.050825714955787,-0.1061513818439502,5.1000000000000005
485,4,0,5.046028379644999,-0.0798114975850966,5.1000000000000005
486,4,0,5.106398279261525,0.4873618086396923,5.1000000000000005
487,4,0,5.172290464717582,1.1721509809519084,5.1000000000000005
488,4,0,5.221775658509854,0.8015402222795994,5.1000000000000005
489,4,0,4.959455078130301,0.3914691612589049,5.1000000000000005
490,4,0,4.972545423653847,0.2710799366175144,5.1000000000000005
491,4,0,4.961327603673285,-0.4582231781657651,5.1000000000000005
492,4,0,4.943745606647685,-0.2256889207196852,5.1000000000000005
493,4,0,4.909934336397755,-0.7299265932540056,5.1000000000000005
494,4,0,4.948928038474528,1.5552236994706323,5.1000000000000005
495,4,0,4.983953290091979,-0.2073150364183616,5.1000000000000005
496,4,0,4.992029119922647,0.2454279348099163,5.1000000000000005
497,4,0,4.970579028005321,-0.6248855506736497,5.1000000000000005
498,4,0,4.777159667028511,0.3830591633815749,5.1000000000000005
499,4,0,4.849361473871827,1.3401687716935846,5.1000000000000005


==> data/multi_task_inference_result_dpmm/dpmm_hopper/subgoals_ep5_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
500,5,0,-0.0940710090307963,-0.0507232620320957,9.02
501,5,0,0.6575481023952505,1.3406241903044835,9.02
502,5,0,1.2349188992617537,-0.8575918299545526,9.02
503,5,0,1.228259625757667,0.3106455180640985,9.02
504,5,0,1.2570229141280296,0.3099296824975484,9.02
505,5,0,1.2713103257586336,0.0853554728086808,9.02
506,5,0,1.278537432186486,0.0786869745221308,9.02
507,5,0,1.2664425969072552,-0.3515622911206364,9.02
508,5,0,1.3731891144155357,0.6390422205844815,9.02
509,5,0,1.3748202813297592,-0.3401062212950758,9.02
510,5,0,1.600836520321146,0.5923355201375102,9.02
511,5,0,1.6328349935079731,0.6057713006071885,9.02
512,5,0,1.6474341037874702,0.2288498174253245,9.02
513,5,0,1.899712468041295,0.2555800341185548,9.02
514,5,0,1.9600606555489315,1.5565740897000653,9.02
515,5,0,2.048171508509669,1.7007573511115706,9.02
516,5,0,2.110363970161553,1.0793446587794164,9.02
517,5,0,2.1891519085440314,1.8094297050844508,9.02
518,5,0,2.572957341578008,1.1020584490041296,9.02
519,5,0,2.657823349620666,1.5710635424499702,9.02
520,5,0,3.916103995579802,1.621315698693305,9.02
521,5,0,3.9774037804417217,0.6214501763555723,9.02
522,5,0,4.031925577930233,1.2987467914161606,9.02
523,5,0,4.06475295268009,0.3917412044922165,9.02
524,5,0,5.417192728650601,1.73777950046711,9.02
525,5,0,5.528042386938161,2.380809812816482,9.02
526,5,0,5.640893737980217,2.319607747186218,9.02
527,5,0,5.774395517193225,2.6484561675820566,9.02
528,5,0,5.872002234376894,1.7737601426217424,9.02
529,5,0,5.995106146323302,2.598590380733573,9.02
530,5,0,6.112988343688951,2.2726552898869774,9.02
531,5,0,6.235964964378925,2.41283947313395,9.02
532,5,0,6.351842269920453,2.332164881181763,9.02
533,5,0,6.42062233388579,1.368245264496823,9.02
534,5,0,6.510415812353641,2.030748060633885,9.02
535,5,0,6.631307267599047,2.471031516107036,9.02
536,5,0,6.729655176742154,1.7747986271665217,9.02
537,5,0,6.820235350731224,1.8235384933057268,9.02
538,5,0,7.668925590838724,1.7436890719211544,9.02
539,5,0,7.753601905849804,1.584519659302119,9.02
540,5,0,9.001878433046228,2.468073391851968,9.02
541,5,0,9.112345497864558,1.941383408751428,9.02
542,5,0,9.211836217930276,2.027315874298621,9.02
543,5,0,9.307980327669922,1.956660897259166,9.02
544,5,0,9.400920873832444,1.8342228001892624,9.02
545,5,0,9.512112474496904,2.386011448322196,9.02
546,5,0,9.641479349905412,2.69504252482304,9.02
547,5,0,10.458132908556076,2.865765055873096,9.02
548,5,0,10.585870317493209,2.3965056998775345,9.02
549,5,0,10.69114047025457,1.9673234842317069,9.02
550,5,0,12.067255695251966,1.9576554012682013,9.02
551,5,0,12.200596947749537,3.0508881024863816,9.02
552,5,0,13.589410332367756,2.0807481027353947,9.02
553,5,0,13.70062175818675,2.3379401556563826,9.02
554,5,0,14.147230180935416,3.233821733887056,9.02
555,5,0,15.398057630147973,3.0823522585217584,9.02
556,5,0,16.179917776433207,1.3365592917345352,9.02
557,5,0,16.229621331078395,0.8507596189257053,9.02
558,5,0,16.23750222720468,-0.4339298548820166,9.02
559,5,0,16.08382232555072,-0.1509679635392727,9.02
560,5,0,15.994456782020366,-1.4355798339794077,9.02
561,5,0,15.912797828447536,-1.6617253825589615,9.02
562,5,0,15.203562623370344,-1.1912773760444673,9.02
563,5,0,13.872834451347932,-2.470781359748292,9.02
564,5,0,13.764135635702589,-1.958949740334221,9.02
565,5,0,13.730144302510672,-0.1695929880329301,9.02
566,5,0,11.417150924670365,-2.051921474640852,9.02
567,5,0,10.545945818401394,-2.289030497829598,9.02
568,5,0,10.45154208446705,-1.7327412207253683,9.02
569,5,0,10.372252487568874,-1.4724633290950762,9.02
570,5,0,9.19009172582718,-1.4214915041504572,9.02
571,5,0,8.83576149650216,-0.4343031801443834,9.02
572,5,0,8.81915260805559,-0.2083351708468963,9.02
573,5,0,8.81687492387177,-0.0679484611250112,9.02
574,5,0,8.824414558196391,0.2226360575197633,9.02
575,5,0,8.844895009460295,0.2309556439467148,9.02
576,5,0,8.750890088849179,0.1037432595935888,9.02
577,5,0,8.798886320715713,1.3412867412935316,9.02
578,5,0,8.840957533907613,0.5631972923363867,9.02
579,5,0,8.871587853789157,0.6189757238644502,9.02
580,5,0,8.883811716690886,0.0990943477747594,9.02
581,5,0,8.889273914428053,0.201926213555534,9.02
582,5,0,8.946261081023028,1.5181430338515671,9.02
583,5,0,8.959118857245485,-0.4459140035641005,9.02
584,5,0,8.82670687123464,-0.4572290824617873,9.02
585,5,0,8.833004075661774,0.3673850761755941,9.02
586,5,0,8.830649758789223,-0.2805734927752787,9.02
587,5,0,8.847260267571283,0.560515038788621,9.02
588,5,0,8.849347593276306,-0.237232464900862,9.02
589,5,0,8.82268586889364,-0.6276514778345599,9.02
590,5,0,8.81260689640096,0.0802816648803549,9.02
591,5,0,8.814349783406424,0.0426026590449138,9.02
592,5,0,8.805285518273992,-0.2896454965737723,9.02
593,5,0,8.808328908514445,0.3075104996455456,9.02
594,5,0,8.834718202315628,0.4717870959231175,9.02
595,5,0,8.843762064923467,0.0429141024975385,9.02
596,5,0,8.875456954540239,0.8948454455549824,9.02
597,5,0,9.008850356470491,-0.2882647099642329,9.02
598,5,0,9.094160881858071,-0.1739604584465651,9.02
599,5,0,9.002591703595455,0.1213587557446505,9.02


==> data/multi_task_inference_result_dpmm/dpmm_hopper/subgoals_ep6_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
600,6,3,-0.0871079963008621,-0.1767684014093132,-2.35
601,6,3,-1.1760436723474543,-1.52750131753162,-2.35
602,6,3,-2.055040879211784,-2.1250682402046306,-2.35
603,6,3,-3.159024418939644,-2.464332856029854,-2.35
604,6,3,-4.578003880517695,-2.123760885486448,-2.35
605,6,3,-4.695388573204075,-2.447205447415281,-2.35
606,6,3,-6.028911472831692,-2.007835208537256,-2.35
607,6,3,-6.119295505076476,-1.763309937895618,-2.35
608,6,3,-6.212402188908519,-1.8077344330529528,-2.35
609,6,3,-7.327214463377359,-0.8929697670281789,-2.35
610,6,3,-7.381472451228688,-1.298889162175243,-2.35
611,6,3,-7.478038607808074,-2.1737932205310093,-2.35
612,6,3,-7.575629487142717,-1.8874984913014785,-2.35
613,6,3,-7.68829626499011,-2.2809621723291453,-2.35
614,6,3,-7.737846268491336,-0.513794864781033,-2.35
615,6,3,-8.279263217319851,-1.7218709962179053,-2.35
616,6,3,-9.799501498545895,-2.5439477243498696,-2.35
617,6,3,-11.226557973280489,-2.241864265580026,-2.35
618,6,3,-11.331765236680248,-2.023650699618217,-2.35
619,6,3,-12.912672228559204,-2.4920984483635,-2.35
620,6,3,-14.941869157551803,-2.42457741597826,-2.35
621,6,3,-15.265338075268692,-3.185790909385492,-2.35
622,6,3,-15.394142539255322,-2.2384523297114303,-2.35
623,6,3,-15.531093441867013,-2.9442429204211176,-2.35
624,6,3,-15.668998962350932,-2.623090216185096,-2.35
625,6,3,-15.790470585217044,-2.258426712807604,-2.35
626,6,3,-15.909773213275429,-2.380763685136924,-2.35
627,6,3,-16.029252335860892,-2.274057007588321,-2.35
628,6,3,-16.156843298914364,-2.8075210344238783,-2.35
629,6,3,-16.281794884319886,-2.30403939628202,-2.35
630,6,3,-18.013994840465916,-2.3230567050995425,-2.35
631,6,3,-19.383177440057636,-1.3901824336323096,-2.35
632,6,3,-20.789837033905297,-2.073547230486393,-2.35
633,6,3,-20.896824790094968,-2.0220911125212675,-2.35
634,6,3,-21.502793150785237,-1.5004529754917442,-2.35
635,6,3,-21.97627968456335,-2.9706720900866284,-2.35
636,6,3,-22.093271163321308,-2.0146766568850776,-2.35
637,6,3,-22.196592587666395,-2.2697585602413675,-2.35
638,6,3,-23.90098182763168,-2.5323743490069264,-2.35
639,6,3,-24.026428700218403,-2.393946671030915,-2.35
640,6,3,-24.113288819206826,-1.56593335890674,-2.35
641,6,3,-24.23602566516641,-2.72505364994767,-2.35
642,6,3,-25.827169404451965,-1.8048969161438329,-2.35
643,6,3,-25.94208777178905,-2.521497476747936,-2.35
644,6,3,-26.051246965122463,-2.0204023221504563,-2.35
645,6,3,-26.151595339332808,-2.0429142804232527,-2.35
646,6,3,-27.685351531375957,-2.810171094347401,-2.35
647,6,3,-29.28250172983278,-2.0428686631699025,-2.35
648,6,3,-30.689599900378084,-2.2597439623692623,-2.35
649,6,3,-32.208482970598034,-1.4858742432861431,-2.35
650,6,3,-33.27727565100697,-2.1484046777002064,-2.35
651,6,3,-34.96532514120906,-2.7231570623694585,-2.35
652,6,3,-35.07384426439142,-1.973023535857639,-2.35
653,6,3,-35.17885045129723,-2.1674038637570847,-2.35
654,6,3,-35.295080232168914,-2.158539745544367,-2.35
655,6,3,-35.37558602945694,-1.380464103358349,-2.35
656,6,3,-35.47525563709891,-2.2127263027026345,-2.35
657,6,3,-37.55864059551015,-1.0783094493314558,-2.35
658,6,3,-38.545378760586175,-2.420621207009628,-2.35
659,6,3,-39.03342057710639,-1.3051082940535386,-2.35
660,6,3,-40.685200734921246,-2.1726844020320666,-2.35
661,6,3,-40.793702613158345,-2.0475917595906865,-2.35
662,6,3,-42.53637953958847,-2.738355053433525,-2.35
663,6,3,-44.38255231833,-2.0922272916852105,-2.35
664,6,3,-44.51107156592614,-2.777720121545117,-2.35
665,6,3,-44.661806916760845,-2.9254466434822306,-2.35
666,6,3,-45.20518608936916,-2.050926261919672,-2.35
667,6,3,-47.0653481150179,-2.577230018611389,-2.35
668,6,3,-47.20763129168652,-2.6710981941450687,-2.35
669,6,3,-47.343363786833535,-2.8563238544585534,-2.35
670,6,3,-48.01969764924338,-2.8432435659052304,-2.35
671,6,3,-48.1494230774803,-2.42031917386922,-2.35
672,6,3,-48.25666090178082,-2.183815763839696,-2.35
673,6,3,-48.36026086620576,-2.048342913145369,-2.35
674,6,3,-49.68757319728066,-2.6102925106460044,-2.35
675,6,3,-49.81600056145911,-2.6778137284825267,-2.35
676,6,3,-49.96960698880424,-3.204971940074757,-2.35
677,6,3,-50.09627277034378,-2.125448402454174,-2.35
678,6,3,-51.8023124764758,-1.6698801067047764,-2.35
679,6,3,-52.85727554953864,-2.5480523710662832,-2.35
680,6,3,-54.21947923150877,-1.7331936342824417,-2.35
681,6,3,-54.285126491025125,-1.2679104036308744,-2.35
682,6,3,-55.13101535038819,-1.414856454216285,-2.35
683,6,3,-55.24393632701663,-2.969153669147925,-2.35
684,6,3,-55.380382358324674,-2.679699013097389,-2.35
685,6,3,-55.50162474099263,-2.5886376009144128,-2.35
686,6,3,-55.96299647592428,-2.9408334697492453,-2.35
687,6,3,-57.58655295014009,-1.7405318991519596,-2.35
688,6,3,-57.84718281925832,-2.327737759669573,-2.35
689,6,3,-57.96195967815432,-2.3710325691512764,-2.35
690,6,3,-58.07116554652702,-2.069406141119124,-2.35
691,6,3,-58.44340968129018,-1.5915960195671626,-2.35
692,6,3,-60.203791461153166,-3.0980405662302006,-2.35
693,6,3,-60.37585306973107,-3.4877815995286894,-2.35
694,6,3,-62.76822705765802,-2.2055818904246447,-2.35
695,6,3,-64.47817594776956,-2.0340328965511025,-2.35
696,6,3,-64.6071773252227,-2.856721714192698,-2.35
697,6,3,-65.3587038746984,-2.783856162648924,-2.35
698,6,3,-65.47960487760977,-2.267902727281174,-2.35
699,6,3,-65.56075163265925,-1.3305281825012345,-2.35


==> data/multi_task_inference_result_dpmm/dpmm_hopper/subgoals_ep7_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
700,7,3,0.0394318574461504,-0.123301726137526,-1.75
701,7,3,-0.8878056826482081,-2.2342799034949787,-1.75
702,7,3,-1.125452419892667,-1.8580769832494024,-1.75
703,7,3,-2.646189780929572,-1.893621462812334,-1.75
704,7,3,-2.734687567730386,-1.6060635066593385,-1.75
705,7,3,-2.8020827549246907,-1.4542907758953014,-1.75
706,7,3,-3.811562396189722,-1.3287013617172052,-1.75
707,7,3,-4.733542754610316,-1.43242176827411,-1.75
708,7,3,-5.269539087327667,-0.621013098661652,-1.75
709,7,3,-5.354834910619802,-0.7535396786487736,-1.75
710,7,3,-5.370016354519096,-0.1375830611123596,-1.75
711,7,3,-5.391031896725397,-0.6842724293711093,-1.75
712,7,3,-6.60912018194924,-1.8350133224536211,-1.75
713,7,3,-6.701348983270037,-1.927493056655784,-1.75
714,7,3,-6.765477015264039,-1.0089041713629407,-1.75
715,7,3,-6.848093087530212,-1.9517944127606757,-1.75
716,7,3,-6.935691013385294,-1.6323907773388877,-1.75
717,7,3,-6.968335243385387,-0.4583271808175318,-1.75
718,7,3,-7.8893383860454,-0.9468216156127292,-1.75
719,7,3,-9.12159870337518,-1.2253107188282952,-1.75
720,7,3,-9.41460382758193,-2.8356589083985777,-1.75
721,7,3,-10.452603717253975,-1.0663450960108696,-1.75
722,7,3,-11.078917376263211,-1.8042204389848904,-1.75
723,7,3,-11.163980034396523,-1.575601256976895,-1.75
724,7,3,-11.220492665689534,-0.986572605276908,-1.75
725,7,3,-11.293196663198666,-1.7173025907478194,-1.75
726,7,3,-11.366773286768195,-1.4026560454934578,-1.75
727,7,3,-11.948432467658323,-1.7902508702067923,-1.75
728,7,3,-12.047415125264854,-2.0925217470927318,-1.75
729,7,3,-12.75127802989554,-1.7995125119354205,-1.75
730,7,3,-14.234480152124776,-1.791900502977322,-1.75
731,7,3,-15.468317138049525,-2.086788824087847,-1.75
732,7,3,-15.582880875466468,-2.265922387132197,-1.75
733,7,3,-15.680854928005507,-1.7414555095491664,-1.75
734,7,3,-15.922998131899076,-2.0208105703269426,-1.75
735,7,3,-16.012303428408906,-1.9218603905417844,-1.75
736,7,3,-17.13905994167088,-1.595928439422433,-1.75
737,7,3,-17.206991447626024,-1.2751696002885502,-1.75
738,7,3,-17.270872315162823,-1.4026685111631962,-1.75
739,7,3,-17.33842892553124,-1.372192243194759,-1.75
740,7,3,-17.804798400091357,-1.5891585350432904,-1.75
741,7,3,-17.842689055871162,-0.4116500279817402,-1.75
742,7,3,-18.49036670500134,-2.377302603381444,-1.75
743,7,3,-19.43943990185653,-1.327921292555203,-1.75
744,7,3,-20.681586530768584,-1.4457678346391205,-1.75
745,7,3,-21.480322114808004,-1.6019872330935978,-1.75
746,7,3,-21.561340246503622,-1.7315004273105363,-1.75
747,7,3,-21.67211331495325,-2.479369130825015,-1.75
748,7,3,-21.797879326196597,-2.3939916267419217,-1.75
749,7,3,-22.26497699265469,-2.098437014884671,-1.75
750,7,3,-22.384356760295574,-2.5489309249688668,-1.75
751,7,3,-22.474469794910902,-1.2748882229603895,-1.75
752,7,3,-23.334203168385656,-2.33254016239929,-1.75
753,7,3,-25.124652435326396,-2.169422392381024,-1.75
754,7,3,-25.22815366002176,-2.0689663316851106,-1.75
755,7,3,-26.47262755810409,-1.7756673135947076,-1.75
756,7,3,-26.569701711875982,-1.9099998290734437,-1.75
757,7,3,-26.804011079296203,-1.207442503969164,-1.75
758,7,3,-26.85759762895988,-0.9586025498258972,-1.75
759,7,3,-27.97887445296511,-1.5465515476015936,-1.75
760,7,3,-28.08903626405328,-2.5445591785640183,-1.75
761,7,3,-28.160603558763587,-0.8915949110166451,-1.75
762,7,3,-28.48065172350964,-1.4537405564827015,-1.75
763,7,3,-28.592546633525306,-2.495781107183398,-1.75
764,7,3,-28.687815418892388,-1.6221694571637275,-1.75
765,7,3,-29.266204394703387,-1.9200454695261315,-1.75
766,7,3,-29.63265678796949,-1.552598614784919,-1.75
767,7,3,-30.10225118882383,-1.7745177763890791,-1.75
768,7,3,-31.241820464708297,-1.6022403810890615,-1.75
769,7,3,-31.33455985100825,-1.9522621015990995,-1.75
770,7,3,-31.42226159719217,-1.7175414123800572,-1.75
771,7,3,-31.515004699294607,-1.8318051813996712,-1.75
772,7,3,-31.559402921979228,-0.4850658418534753,-1.75
773,7,3,-31.580571177475218,-0.5340521334974955,-1.75
774,7,3,-31.669613100934853,-2.4837177401661608,-1.75
775,7,3,-31.75297659354647,-1.2799395098319095,-1.75
776,7,3,-31.81924501559376,-1.3795827482875649,-1.75
777,7,3,-32.15895285530492,-1.300384416501935,-1.75
778,7,3,-32.2516501122905,-2.112692165946216,-1.75
779,7,3,-32.34657045532138,-1.8709404382554795,-1.75
780,7,3,-32.55710145595162,-1.8049086035600583,-1.75
781,7,3,-32.61108362561874,-0.8594015878478825,-1.75
782,7,3,-32.67406773040602,-1.546420795582048,-1.75
783,7,3,-32.75161188586951,-1.6209898384785797,-1.75
784,7,3,-34.174760395232866,-1.7719250150541912,-1.75
785,7,3,-35.097601160230546,-1.7545838872394788,-1.75
786,7,3,-35.164159098182665,-1.0429321645468264,-1.75
787,7,3,-35.93807194858321,-1.3953324158686962,-1.75
788,7,3,-36.03370429275597,-2.2880507917292245,-1.75
789,7,3,-36.14143176883594,-1.998682944809052,-1.75
790,7,3,-36.21912419176826,-1.46221375429123,-1.75
791,7,3,-37.93848965684485,-2.222300214711471,-1.75
792,7,3,-38.297931953325175,-1.6255197529990562,-1.75
793,7,3,-38.371366083927526,-1.490697254852973,-1.75
794,7,3,-38.45068566433604,-1.8683178186763052,-1.75
795,7,3,-39.47538277338539,-2.13504103016106,-1.75
796,7,3,-39.58217055945963,-2.1343124089680336,-1.75
797,7,3,-39.68667273790971,-2.1451693289238425,-1.75
798,7,3,-41.49762646939823,-2.138835018516904,-1.75
799,7,3,-41.92555542330494,-2.1108530784683617,-1.75


==> data/multi_task_inference_result_dpmm/dpmm_hopper/subgoals_ep8_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
800,8,3,-0.0156980846350048,0.1428909332805847,-1.45
801,8,3,-0.6176358043223054,-1.808747308812587,-1.45
802,8,3,-0.6904506331096476,-1.3093087820576044,-1.45
803,8,3,-1.006249854691246,-1.2615325877705303,-1.45
804,8,3,-1.08797387535553,-1.807965790480388,-1.45
805,8,3,-1.1645661575701924,-1.4208382374516064,-1.45
806,8,3,-1.2113772616910616,-0.7534226876540431,-1.45
807,8,3,-1.6803442886565114,-0.0950099952767784,-1.45
808,8,3,-1.9032783313061,-0.5453548246540623,-1.45
809,8,3,-1.9255879104476576,-0.4458288560321403,-1.45
810,8,3,-2.1131457352691463,-1.066556311510284,-1.45
811,8,3,-2.154194489092978,-0.6668239899260444,-1.45
812,8,3,-2.3500010546150563,-1.0634087849045375,-1.45
813,8,3,-2.9461802768275933,-0.3917040276989284,-1.45
814,8,3,-2.9873422339141165,-1.189361594900828,-1.45
815,8,3,-4.10179631522611,-1.074330738573798,-1.45
816,8,3,-4.926383284315196,-1.5777856925853195,-1.45
817,8,3,-4.993563102023958,-1.233034529555491,-1.45
818,8,3,-5.991899008965386,-0.8788782703877608,-1.45
819,8,3,-6.0343709428414805,-0.946534447089436,-1.45
820,8,3,-6.5514410851271405,-0.8345656620268387,-1.45
821,8,3,-7.51263679746281,-1.1673892381650135,-1.45
822,8,3,-7.602803402784482,-1.9359745977486256,-1.45
823,8,3,-7.714657404939897,-2.341902199605668,-1.45
824,8,3,-9.060637197047742,-1.1539777927252637,-1.45
825,8,3,-9.14317527301798,-1.836510608197662,-1.45
826,8,3,-10.085642635497644,-1.8784079482397509,-1.45
827,8,3,-10.1673250977704,-1.4930502233079732,-1.45
828,8,3,-11.435211368354947,-2.2758386802014794,-1.45
829,8,3,-11.555627464282232,-2.309876574836455,-1.45
830,8,3,-11.934964086790451,-1.559749318317532,-1.45
831,8,3,-12.011719573975451,-1.369901156901128,-1.45
832,8,3,-12.072136954632642,-1.1358761047312025,-1.45
833,8,3,-12.117631973547194,-0.8452497733660429,-1.45
834,8,3,-12.892026030324176,-2.253164381427293,-1.45
835,8,3,-12.977445656191628,-1.5510968168570851,-1.45
836,8,3,-13.06046233488714,-1.6780181917037815,-1.45
837,8,3,-13.110512982956928,-0.7598873981058563,-1.45
838,8,3,-13.20575221676504,-2.377019783657929,-1.45
839,8,3,-13.275449954047184,-0.9899832909444812,-1.45
840,8,3,-14.443198735949858,-1.2955101087437164,-1.45
841,8,3,-14.809107618518333,-1.3838697529564754,-1.45
842,8,3,-15.35950883735479,-1.2175473391134497,-1.45
843,8,3,-16.33707090673322,-1.6524390882234754,-1.45
844,8,3,-17.014385453596542,-1.247503443717257,-1.45
845,8,3,-18.01329968087345,-1.6634696173452834,-1.45
846,8,3,-18.08700951016129,-1.454098662384434,-1.45
847,8,3,-19.22411111879273,-1.3533574727740716,-1.45
848,8,3,-19.29348402691513,-1.4932673405575845,-1.45
849,8,3,-20.546984754988078,-1.4636975474506535,-1.45
850,8,3,-21.14816401582651,-0.5701515891366096,-1.45
851,8,3,-21.18730936868635,-1.0049251504757828,-1.45
852,8,3,-21.26354782432388,-1.5014911161692226,-1.45
853,8,3,-21.32422306589194,-1.09825097591865,-1.45
854,8,3,-22.66670941958169,-1.9333676225564569,-1.45
855,8,3,-22.76368128857606,-1.8381730124311104,-1.45
856,8,3,-22.859425768370528,-1.8364774111483189,-1.45
857,8,3,-22.93793355896126,-1.3760352634368973,-1.45
858,8,3,-22.993458327833974,-1.1081364934961178,-1.45
859,8,3,-23.340090555451933,-0.6578246037740227,-1.45
860,8,3,-24.29330724089218,-1.148841751440602,-1.45
861,8,3,-24.34857569090019,-1.115790330693257,-1.45
862,8,3,-24.41349321451663,-1.319122014146349,-1.45
863,8,3,-24.468827913876684,-1.0796646002564672,-1.45
864,8,3,-24.56244941593052,-2.132139244120901,-1.45
865,8,3,-24.630600165313457,-0.9818625814832486,-1.45
866,8,3,-24.76637986896513,-0.9349976405610868,-1.45
867,8,3,-24.84323440125245,-1.9772992346134517,-1.45
868,8,3,-24.98333474753198,-0.5174755368703366,-1.45
869,8,3,-25.0650211891009,-1.3137943989752745,-1.45
870,8,3,-25.6383205434897,-1.0069266234127536,-1.45
871,8,3,-26.429682084129382,-2.162360738767868,-1.45
872,8,3,-26.4996609326812,-1.1188444031380296,-1.45
873,8,3,-26.59602716467676,-2.267804580471957,-1.45
874,8,3,-26.6885740935732,-1.5463620612201798,-1.45
875,8,3,-26.761275569104384,-1.4148517298310808,-1.45
876,8,3,-26.83757313799605,-1.559073980278055,-1.45
877,8,3,-27.332680830276026,-1.115572624123611,-1.45
878,8,3,-27.41138886983085,-1.7568397231991535,-1.45
879,8,3,-28.572919428573705,-2.1045565105152604,-1.45
880,8,3,-28.661968618875157,-1.510438061801087,-1.45
881,8,3,-28.712727899184703,-0.7883236404088783,-1.45
882,8,3,-29.63742040073756,-2.1770686193222115,-1.45
883,8,3,-29.722984746888898,-1.4154507956890097,-1.45
884,8,3,-29.8044473541478,-1.7626480978907584,-1.45
885,8,3,-29.891004021240327,-1.7751076325180903,-1.45
886,8,3,-30.18086751076064,-0.7990861892009633,-1.45
887,8,3,-31.29927876454964,-1.135388644442994,-1.45
888,8,3,-31.356444969499023,-1.2259252839400012,-1.45
889,8,3,-31.68667167540327,-1.668992506919493,-1.45
890,8,3,-32.500586199298844,-0.5353428713612154,-1.45
891,8,3,-33.19768422017714,-1.67327806717248,-1.45
892,8,3,-34.32179112398113,-2.2984117621819222,-1.45
893,8,3,-35.510367306305504,-1.424368160167853,-1.45
894,8,3,-36.60726756468195,-1.829155578286347,-1.45
895,8,3,-36.70345473346571,-1.9494991757379063,-1.45
896,8,3,-37.6410982258007,-1.1308761294954015,-1.45
897,8,3,-37.85806608234286,-1.1763138744532886,-1.45
898,8,3,-37.920437930443214,-1.4505976247016348,-1.45
899,8,3,-38.49375000049579,-1.6062181963910145,-1.45


==> data/multi_task_inference_result_dpmm/dpmm_hopper/subgoals_ep9_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
900,9,2,-0.074039253328291,0.1349503154728152,1.45
901,9,2,0.5220547774043321,0.6598222963185898,1.45
902,9,2,0.5709819518010779,1.073704542118518,1.45
903,9,2,0.638725656116611,1.3873967073558386,1.45
904,9,2,1.157002315531989,1.6536651423951654,1.45
905,9,2,1.8176419286818932,1.3686394283249548,1.45
906,9,2,1.894224941103689,1.4522513219269713,1.45
907,9,2,1.9449052831193727,0.9603212374330276,1.45
908,9,2,1.9889124443836608,0.8354743686411131,1.45
909,9,2,2.446889129165554,1.2393739478250194,1.45
910,9,2,2.6002952248892037,1.4255798050177932,1.45
911,9,2,2.6800480152944424,1.579967475238213,1.45
912,9,2,3.5110752493518405,1.6654723901258366,1.45
913,9,2,3.594253235862877,1.659179343164972,1.45
914,9,2,3.651424013952348,0.948613966250492,1.45
915,9,2,3.727649240624039,1.784784337481886,1.45
916,9,2,3.799403492003685,1.287576382364852,1.45
917,9,2,3.921632010397972,1.6073774614453658,1.45
918,9,2,3.9974599700635225,1.2904209268651714,1.45
919,9,2,4.17600303816719,1.4531072403148453,1.45
920,9,2,5.134285561936005,1.4142422373706796,1.45
921,9,2,5.344437970580471,1.4875698035367886,1.45
922,9,2,6.440066395842554,0.8219639866552242,1.45
923,9,2,6.67601942024924,1.10008515914106,1.45
924,9,2,7.072979878901493,0.91785974042033,1.45
925,9,2,7.568824578870576,0.3481947225519426,1.45
926,9,2,8.613596339780333,1.6230203641704144,1.45
927,9,2,9.134586842208474,0.949252978635591,1.45
928,9,2,9.20182190643755,1.4208209144826711,1.45
929,9,2,9.272678447767218,1.3603597242426486,1.45
930,9,2,9.762181784390606,1.2391102691629838,1.45
931,9,2,10.290819268480272,2.027882980318165,1.45
932,9,2,10.388192767257266,1.6796272314164007,1.45
933,9,2,10.452470533357497,1.1212061688763817,1.45
934,9,2,11.393005278334613,1.258266545264552,1.45
935,9,2,12.647177035472753,2.010020569303874,1.45
936,9,2,13.648793160731575,1.7026290276433624,1.45
937,9,2,14.203198537323672,1.027873346601455,1.45
938,9,2,15.400056245493348,0.9482821296604008,1.45
939,9,2,15.7655504557598,1.2740327113163863,1.45
940,9,2,15.806862595118664,0.7401128706055823,1.45
941,9,2,16.53514063051674,1.6973560238143677,1.45
942,9,2,17.2520962968727,1.8345984436846168,1.45
943,9,2,17.334019640669318,1.5336556309989209,1.45
944,9,2,17.402233728640624,1.3260874224727373,1.45
945,9,2,18.393523166434672,1.4077935403872608,1.45
946,9,2,19.330730158214497,1.687264311688615,1.45
947,9,2,19.417690440672608,1.667374754430366,1.45
948,9,2,19.517989735463942,1.9928171017378211,1.45
949,9,2,20.60386989704632,1.7031352626647531,1.45
950,9,2,20.66181939475242,1.0053605956175389,1.45
951,9,2,20.721335241424693,1.195447733146562,1.45
952,9,2,22.003911291007547,2.0040076951712105,1.45
953,9,2,22.793527456370384,0.9354924152914628,1.45
954,9,2,22.856150789258702,1.421287444406418,1.45
955,9,2,23.958649293701743,2.163196401583744,1.45
956,9,2,24.779705443648712,1.1421973041743565,1.45
957,9,2,24.856537433157197,1.5586978618108742,1.45
958,9,2,25.681470157418225,1.3121876790386942,1.45
959,9,2,25.73428430851699,0.9370869337110584,1.45
960,9,2,26.74324390915306,1.5264162655108529,1.45
961,9,2,26.838825246695706,2.0174469778897115,1.45
962,9,2,26.907787869451887,1.0920073589089163,1.45
963,9,2,27.33257396486609,1.7503965798735106,1.45
964,9,2,27.49926772237551,1.490032922166452,1.45
965,9,2,28.621001212561808,1.2454187399756638,1.45
966,9,2,28.91574686274572,1.4569001120729408,1.45
967,9,2,28.985085338395397,1.319280776193,1.45
968,9,2,29.04917946652621,1.1353788065107897,1.45
969,9,2,29.11056661685377,1.3280912381439256,1.45
970,9,2,29.19255055496419,1.6707685300749175,1.45
971,9,2,29.257963902894147,1.1158327269087691,1.45
972,9,2,29.32341301363744,1.2679043655264608,1.45
973,9,2,30.169442153665795,1.278516268911153,1.45
974,9,2,30.215966494425487,0.7213972817318592,1.45
975,9,2,31.215570764745657,1.3622665270770244,1.45
976,9,2,31.29471628898148,1.5277326317897406,1.45
977,9,2,31.35235301187874,1.1044425896911685,1.45
978,9,2,31.4453325341704,2.0222857501707807,1.45
979,9,2,32.192664904375285,1.2411474442639363,1.45
980,9,2,32.25342300157038,1.1346644465508433,1.45
981,9,2,32.29563492581496,0.7036821137079535,1.45
982,9,2,33.136504360479115,1.3271134893621022,1.45
983,9,2,33.19528675029659,1.1284298423415584,1.45
984,9,2,33.248343403040536,0.9641947460063468,1.45
985,9,2,33.32774640241696,1.804286630915764,1.45
986,9,2,33.41030392673855,1.4951155200030737,1.45
987,9,2,34.18668651874723,1.1651775051400235,1.45
988,9,2,34.77354612204101,0.9571692494708812,1.45
989,9,2,35.66297851329505,1.1609119952591205,1.45
990,9,2,35.720125394801165,1.0155676271514074,1.45
991,9,2,35.7942882679204,1.4735365390003872,1.45
992,9,2,35.85758666114496,1.1755101385450972,1.45
993,9,2,35.90038940442025,0.7604518348334631,1.45
994,9,2,35.959831472261314,1.2351895359787333,1.45
995,9,2,36.20339768206728,0.7072389244744297,1.45
996,9,2,36.248379678970124,1.1616785952704043,1.45
997,9,2,36.32746265894668,1.5834424976883847,1.45
998,9,2,36.39345911942292,1.198867618046417,1.45
999,9,2,37.00411370627685,0.7438012528495863,1.45


==> data/multi_task_inference_result_dpmm/dpmm_walker/dpmm_walker_inference_results.csv <==
t,episode,true_task_idx,pred_task_idx,exec_task_idx,x_before,vx_before,x_after,vx_after,true_goal
0,0,0,1,1,-0.0037476436631493,0.0017333986244226,-0.0290122967004187,-1.1927339386104456,-9.02
1,0,0,0,1,-0.0290122967004187,-1.1927339386104456,-0.080238264460121,-1.282314619751166,-9.02
2,0,0,0,1,-0.080238264460121,-1.282314619751166,-0.7170291620314366,-1.8510114571894856,-9.02
3,0,0,0,0,-0.7170291620314366,-1.8510114571894856,-0.8050208402060948,-2.492330206281393,-9.02
4,0,0,0,0,-0.8050208402060948,-2.492330206281393,-2.800969140835716,-3.209307485509264,-9.02
5,0,0,0,0,-2.800969140835716,-3.209307485509264,-4.974121258444026,-3.9069163604589767,-9.02
6,0,0,1,0,-4.974121258444026,-3.9069163604589767,-5.806886347565342,0.3519900194842397,-9.02
7,0,0,1,0,-5.806886347565342,0.3519900194842397,-5.790033803878586,0.0601272201904707,-9.02
8,0,0,0,0,-5.790033803878586,0.0601272201904707,-6.012339349519932,0.0013962967806292,-9.02
9,0,0,0,0,-6.012339349519932,0.0013962967806292,-6.308191501209004,-0.9585284047674032,-9.02
10,0,0,0,0,-6.308191501209004,-0.9585284047674032,-6.335112637400651,-0.4415919066590212,-9.02
11,0,0,0,0,-6.335112637400651,-0.4415919066590212,-6.344365723552178,0.0191015012989377,-9.02
12,0,0,0,0,-6.344365723552178,0.0191015012989377,-6.389448634488465,-0.5531798417611142,-9.02
13,0,0,0,0,-6.389448634488465,-0.5531798417611142,-6.408067949666277,0.0277512887651731,-9.02
14,0,0,0,0,-6.408067949666277,0.0277512887651731,-6.435555842117024,-1.35409965226734,-9.02
15,0,0,0,0,-6.435555842117024,-1.35409965226734,-6.470534746795503,-0.4802070497683453,-9.02
16,0,0,0,0,-6.470534746795503,-0.4802070497683453,-6.567870826953165,-0.6690843609210697,-9.02
17,0,0,0,0,-6.567870826953165,-0.6690843609210697,-6.602324853055991,-0.8317478479693377,-9.02
18,0,0,0,0,-6.602324853055991,-0.8317478479693377,-7.01342549124323,-2.492117097456421,-9.02
19,0,0,0,0,-7.01342549124323,-2.492117097456421,-7.096448763288236,-1.9046677064222968,-9.02
20,0,0,0,0,-7.096448763288236,-1.9046677064222968,-7.445063070908094,-2.5236406553257718,-9.02
21,0,0,0,0,-7.445063070908094,-2.5236406553257718,-7.536345116322221,-2.0861728147500007,-9.02
22,0,0,0,0,-7.536345116322221,-2.0861728147500007,-8.06082775354084,-3.164595441287503,-9.02
23,0,0,0,0,-8.06082775354084,-3.164595441287503,-8.186819730469976,-3.0810376400863437,-9.02
24,0,0,0,0,-8.186819730469976,-3.0810376400863437,-8.279469644898601,-1.6171796726765408,-9.02
25,0,0,0,0,-8.279469644898601,-1.6171796726765408,-8.374420071494288,-2.7420916424561845,-9.02
26,0,0,0,0,-8.374420071494288,-2.7420916424561845,-8.49495946300471,-3.362252770473272,-9.02
27,0,0,0,0,-8.49495946300471,-3.362252770473272,-8.624110842870301,-3.0888614167243644,-9.02
28,0,0,0,0,-8.624110842870301,-3.0888614167243644,-9.081796616510529,1.3408692189508309,-9.02
29,0,0,0,0,-9.081796616510529,1.3408692189508309,-9.05834063130664,0.5063780384652821,-9.02
30,0,0,0,0,-9.05834063130664,0.5063780384652821,-9.087376235799391,-1.421331841204466,-9.02
31,0,0,0,0,-9.087376235799391,-1.421331841204466,-8.916203433986302,0.5807425178074574,-9.02
32,0,0,0,0,-8.916203433986302,0.5807425178074574,-8.902859517917188,0.0858941026047804,-9.02
33,0,0,0,0,-8.902859517917188,0.0858941026047804,-8.916364363156083,-0.771119183687528,-9.02
34,0,0,0,0,-8.916364363156083,-0.771119183687528,-8.944108257446015,-0.5665711927253146,-9.02
35,0,0,0,0,-8.944108257446015,-0.5665711927253146,-8.984496728937279,0.6112218642480071,-9.02
36,0,0,0,0,-8.984496728937279,0.6112218642480071,-9.040832176928353,-0.0879671612938838,-9.02
37,0,0,0,0,-9.040832176928353,-0.0879671612938838,-9.009804620865422,-0.4742884739962709,-9.02
38,0,0,0,0,-9.009804620865422,-0.4742884739962709,-8.992482577092403,-0.1751280015281487,-9.02
39,0,0,0,0,-8.992482577092403,-0.1751280015281487,-8.986596054642364,-0.0137173718063062,-9.02
40,0,0,0,0,-8.986596054642364,-0.0137173718063062,-8.963322271206735,0.0860454081759498,-9.02
41,0,0,0,0,-8.963322271206735,0.0860454081759498,-8.982542569147238,0.1043604961348133,-9.02
42,0,0,0,0,-8.982542569147238,0.1043604961348133,-9.06889690138169,0.4246158719505564,-9.02
43,0,0,0,0,-9.06889690138169,0.4246158719505564,-9.02493837455176,1.4136832131201735,-9.02
44,0,0,0,0,-9.02493837455176,1.4136832131201735,-8.901825933466052,-0.5305890844597667,-9.02
45,0,0,0,0,-8.901825933466052,-0.5305890844597667,-8.933810296089446,0.0152894050537019,-9.02
46,0,0,0,0,-8.933810296089446,0.0152894050537019,-8.95838796394393,-1.2202121385253082,-9.02
47,0,0,0,0,-8.95838796394393,-1.2202121385253082,-8.989576528568971,-0.2997752330590889,-9.02
48,0,0,0,0,-8.989576528568971,-0.2997752330590889,-9.009490211078468,-0.6679192459606862,-9.02
49,0,0,0,0,-9.009490211078468,-0.6679192459606862,-9.013591408659227,0.4348499693054553,-9.02
50,0,0,0,0,-9.013591408659227,0.4348499693054553,-9.018049118759349,-0.65446649906661,-9.02
51,0,0,0,0,-9.018049118759349,-0.65446649906661,-9.045368439105076,0.3313885967406144,-9.02
52,0,0,0,0,-9.045368439105076,0.3313885967406144,-9.057790084407426,-0.8640393155513635,-9.02
53,0,0,0,0,-9.057790084407426,-0.8640393155513635,-9.059949951191983,0.7729944860399203,-9.02
54,0,0,0,0,-9.059949951191983,0.7729944860399203,-9.017228884141211,-0.1059458921530684,-9.02
55,0,0,0,0,-9.017228884141211,-0.1059458921530684,-9.012985637555394,1.310026090651301,-9.02
56,0,0,0,0,-9.012985637555394,1.310026090651301,-8.992631031294351,-0.3058180412702267,-9.02
57,0,0,0,0,-8.992631031294351,-0.3058180412702267,-8.994055131799152,-0.3620120586584323,-9.02
58,0,0,0,0,-8.994055131799152,-0.3620120586584323,-9.000395932105404,0.3124447562636523,-9.02
59,0,0,0,0,-9.000395932105404,0.3124447562636523,-8.992500438064715,0.0976963033827615,-9.02
60,0,0,0,0,-8.992500438064715,0.0976963033827615,-8.976187669292166,0.3465791445603922,-9.02
61,0,0,0,0,-8.976187669292166,0.3465791445603922,-9.108462657869069,1.1151859585201185,-9.02
62,0,0,0,0,-9.108462657869069,1.1151859585201185,-9.059636637851222,1.3259858922552583,-9.02
63,0,0,0,0,-9.059636637851222,1.3259858922552583,-9.024723284064486,0.3128858148254472,-9.02
64,0,0,0,0,-9.024723284064486,0.3128858148254472,-8.931377307271532,-0.0473510152981038,-9.02
65,0,0,0,0,-8.931377307271532,-0.0473510152981038,-8.916979898946883,1.5469742205996986,-9.02
66,0,0,0,0,-8.916979898946883,1.5469742205996986,-8.972859064337033,-0.4909049372284374,-9.02
67,0,0,0,0,-8.972859064337033,-0.4909049372284374,-9.071666813225615,0.0904229656200724,-9.02
68,0,0,0,0,-9.071666813225615,0.0904229656200724,-9.03787187543347,0.865886188564374,-9.02
69,0,0,0,0,-9.03787187543347,0.865886188564374,-9.065995291529427,-0.3374288554325841,-9.02
70,0,0,0,0,-9.065995291529427,-0.3374288554325841,-9.045121753394184,0.2647777574357268,-9.02
71,0,0,0,0,-9.045121753394184,0.2647777574357268,-9.037079066653169,0.0514262475145834,-9.02
72,0,0,0,0,-9.037079066653169,0.0514262475145834,-9.032529123972694,0.0658304512046827,-9.02
73,0,0,0,0,-9.032529123972694,0.0658304512046827,-9.03081594617518,0.0424610893737081,-9.02
74,0,0,0,0,-9.03081594617518,0.0424610893737081,-9.037330880341464,-0.3322286048448927,-9.02
75,0,0,0,0,-9.037330880341464,-0.3322286048448927,-9.029614444599405,0.7507911627144785,-9.02
76,0,0,0,0,-9.029614444599405,0.7507911627144785,-9.03723088756384,-1.3876042197058012,-9.02
77,0,0,0,0,-9.03723088756384,-1.3876042197058012,-9.031594386639988,0.5613893096134368,-9.02
78,0,0,0,0,-9.031594386639988,0.5613893096134368,-9.027695985156024,-0.2798628306430905,-9.02
79,0,0,0,0,-9.027695985156024,-0.2798628306430905,-9.038161967440782,-0.7230282329442006,-9.02
80,0,0,0,0,-9.038161967440782,-0.7230282329442006,-9.069493805177382,-0.6213520523023527,-9.02
81,0,0,0,0,-9.069493805177382,-0.6213520523023527,-9.07301056967808,0.3238022674684799,-9.02
82,0,0,0,0,-9.07301056967808,0.3238022674684799,-9.055119321916344,0.7018585386431032,-9.02
83,0,0,0,0,-9.055119321916344,0.7018585386431032,-9.036090600052406,0.0862358854668484,-9.02
84,0,0,0,0,-9.036090600052406,0.0862358854668484,-9.023432282424634,0.4891943079612009,-9.02
85,0,0,0,0,-9.023432282424634,0.4891943079612009,-9.031493855843928,-0.0687269707252933,-9.02
86,0,0,0,0,-9.031493855843928,-0.0687269707252933,-9.011137865460942,0.5769485858345726,-9.02
87,0,0,0,0,-9.011137865460942,0.5769485858345726,-9.00297950094837,0.0187931512137306,-9.02
88,0,0,0,0,-9.00297950094837,0.0187931512137306,-8.968884761206366,-0.6884016110220583,-9.02
89,0,0,0,0,-8.968884761206366,-0.6884016110220583,-8.980391478658957,0.0820024875618571,-9.02
90,0,0,0,0,-8.980391478658957,0.0820024875618571,-8.980721205879302,0.0662814433723357,-9.02
91,0,0,0,0,-8.980721205879302,0.0662814433723357,-9.028073194521824,-0.0930433281060796,-9.02
92,0,0,0,0,-9.028073194521824,-0.0930433281060796,-8.988775424262482,2.039198065569664,-9.02
93,0,0,0,0,-8.988775424262482,2.039198065569664,-8.956339365957312,0.1256574887654875,-9.02
94,0,0,0,0,-8.956339365957312,0.1256574887654875,-8.95989788163316,-0.4868100564572569,-9.02
95,0,0,0,0,-8.95989788163316,-0.4868100564572569,-9.071134625880088,-0.0158443001359503,-9.02
96,0,0,0,0,-9.071134625880088,-0.0158443001359503,-8.988003515914478,-0.7264013466452591,-9.02
97,0,0,0,0,-8.988003515914478,-0.7264013466452591,-8.91454766705589,-0.2473686610169086,-9.02
98,0,0,0,0,-8.91454766705589,-0.2473686610169086,-8.922123159625773,-0.1664860473707879,-9.02
99,0,0,0,0,-8.922123159625773,-0.1664860473707879,-8.996953842779805,0.1724378611623901,-9.02
100,1,0,1,1,-0.0039003089854911,0.0046077262349042,-1.1671638493039884,-2.6453825207618813,-5.1000000000000005
101,1,0,0,1,-1.1671638493039884,-2.6453825207618813,-1.2694162437942382,-2.4452467567732765,-5.1000000000000005
102,1,0,0,1,-1.2694162437942382,-2.4452467567732765,-1.364491675990853,-2.2218918961817025,-5.1000000000000005
103,1,0,0,0,-1.364491675990853,-2.2218918961817025,-1.4717069619701384,-3.385687962723818,-5.1000000000000005
104,1,0,0,0,-1.4717069619701384,-3.385687962723818,-3.0452548330630704,-1.4024220240561784,-5.1000000000000005
105,1,0,1,0,-3.0452548330630704,-1.4024220240561784,-3.091556192789159,-0.9959497640364346,-5.1000000000000005
106,1,0,0,0,-3.091556192789159,-0.9959497640364346,-3.1529947103272127,-2.304632522233178,-5.1000000000000005
107,1,0,0,0,-3.1529947103272127,-2.304632522233178,-3.6019551346583096,-1.7620825680337169,-5.1000000000000005
108,1,0,0,0,-3.6019551346583096,-1.7620825680337169,-3.937600049719389,-1.16273956046842,-5.1000000000000005
109,1,0,1,0,-3.937600049719389,-1.16273956046842,-4.359425546713215,-1.1387072387048676,-5.1000000000000005
110,1,0,0,0,-4.359425546713215,-1.1387072387048676,-4.41254587656378,-1.4138702550508766,-5.1000000000000005
111,1,0,0,0,-4.41254587656378,-1.4138702550508766,-4.432672908415123,0.2328610187132413,-5.1000000000000005
112,1,0,0,0,-4.432672908415123,0.2328610187132413,-4.597113765938216,-0.0075315651125834,-5.1000000000000005
113,1,0,0,0,-4.597113765938216,-0.0075315651125834,-4.762804504055957,-1.0296878653975745,-5.1000000000000005
114,1,0,0,0,-4.762804504055957,-1.0296878653975745,-4.8938780957602805,0.9197863993434244,-5.1000000000000005
115,1,0,0,0,-4.8938780957602805,0.9197863993434244,-4.912986944619365,-0.00514007266691,-5.1000000000000005
116,1,0,0,0,-4.912986944619365,-0.00514007266691,-4.924357363092662,-1.0110392606958651,-5.1000000000000005
117,1,0,0,0,-4.924357363092662,-1.0110392606958651,-4.948008996143811,-0.1698628401846285,-5.1000000000000005
118,1,0,0,0,-4.948008996143811,-0.1698628401846285,-5.0693140621256,0.3751451308686238,-5.1000000000000005
119,1,0,0,0,-5.0693140621256,0.3751451308686238,-5.073975629597332,0.3857008048120011,-5.1000000000000005
120,1,0,0,0,-5.073975629597332,0.3857008048120011,-5.065678605008691,-0.6832779201287988,-5.1000000000000005
121,1,0,0,0,-5.065678605008691,-0.6832779201287988,-5.228802471274047,-0.6900048350544723,-5.1000000000000005
122,1,0,0,0,-5.228802471274047,-0.6900048350544723,-5.236197542297301,0.1644148031281582,-5.1000000000000005
123,1,0,0,0,-5.236197542297301,0.1644148031281582,-5.2244249102017255,0.5304952583948731,-5.1000000000000005
124,1,0,0,0,-5.2244249102017255,0.5304952583948731,-5.194367300126214,1.0513167183713077,-5.1000000000000005
125,1,0,0,0,-5.194367300126214,1.0513167183713077,-5.166524441115833,0.3675810370992665,-5.1000000000000005
126,1,0,0,0,-5.166524441115833,0.3675810370992665,-5.137414599331541,0.5077747250725443,-5.1000000000000005
127,1,0,0,0,-5.137414599331541,0.5077747250725443,-5.129038638235744,-0.1427920835096928,-5.1000000000000005
128,1,0,0,0,-5.129038638235744,-0.1427920835096928,-4.965779425867344,-1.5926747910898638,-5.1000000000000005
129,1,0,0,0,-4.965779425867344,-1.5926747910898638,-5.00470604307261,-0.2886024712315404,-5.1000000000000005
130,1,0,0,0,-5.00470604307261,-0.2886024712315404,-4.994938326615332,0.6431704052828473,-5.1000000000000005
131,1,0,0,0,-4.994938326615332,0.6431704052828473,-5.09928358246661,0.3369947636419955,-5.1000000000000005
132,1,0,0,0,-5.09928358246661,0.3369947636419955,-5.080003324599728,0.522120002607557,-5.1000000000000005
133,1,0,0,0,-5.080003324599728,0.522120002607557,-5.041547854461456,0.4245609876203653,-5.1000000000000005
134,1,0,0,0,-5.041547854461456,0.4245609876203653,-5.0504732201208125,-0.1225315604536288,-5.1000000000000005
135,1,0,0,0,-5.0504732201208125,-0.1225315604536288,-5.095172748533226,-1.092915775522051,-5.1000000000000005
136,1,0,0,0,-5.095172748533226,-1.092915775522051,-5.11176038457832,0.1112398290581462,-5.1000000000000005
137,1,0,0,0,-5.11176038457832,0.1112398290581462,-5.002510441099529,0.7438333365121957,-5.1000000000000005
138,1,0,0,0,-5.002510441099529,0.7438333365121957,-5.000387319538843,-0.1925872054607449,-5.1000000000000005
139,1,0,0,0,-5.000387319538843,-0.1925872054607449,-5.017751019386978,-0.8233198395512273,-5.1000000000000005
140,1,0,0,0,-5.017751019386978,-0.8233198395512273,-5.0955379257954325,-0.5639966853596265,-5.1000000000000005
141,1,0,0,0,-5.0955379257954325,-0.5639966853596265,-5.061483770133957,-1.031047081175111,-5.1000000000000005
142,1,0,0,0,-5.061483770133957,-1.031047081175111,-5.085077262094704,-0.0311188227194836,-5.1000000000000005
143,1,0,0,0,-5.085077262094704,-0.0311188227194836,-5.080148137138821,0.1991045321527235,-5.1000000000000005
144,1,0,0,0,-5.080148137138821,0.1991045321527235,-5.093152939043213,-0.813177778271524,-5.1000000000000005
145,1,0,0,0,-5.093152939043213,-0.813177778271524,-5.079307846468077,-0.2081003666294452,-5.1000000000000005
146,1,0,0,0,-5.079307846468077,-0.2081003666294452,-5.09408912444737,-0.89252826966904,-5.1000000000000005
147,1,0,0,0,-5.09408912444737,-0.89252826966904,-5.09300085925892,0.3312597861779205,-5.1000000000000005
148,1,0,0,0,-5.09300085925892,0.3312597861779205,-5.145160116111037,0.4452219582515832,-5.1000000000000005
149,1,0,0,0,-5.145160116111037,0.4452219582515832,-5.03873556427348,-0.5156161495823569,-5.1000000000000005
150,1,0,0,0,-5.03873556427348,-0.5156161495823569,-5.054038287638075,-0.9328290858008192,-5.1000000000000005
151,1,0,0,0,-5.054038287638075,-0.9328290858008192,-5.095106643105381,-0.9220569529785516,-5.1000000000000005
152,1,0,0,0,-5.095106643105381,-0.9220569529785516,-5.108334783171164,0.2417849365124258,-5.1000000000000005
153,1,0,0,0,-5.108334783171164,0.2417849365124258,-5.106805363201044,-0.3100288740055125,-5.1000000000000005
154,1,0,0,0,-5.106805363201044,-0.3100288740055125,-5.116651574450262,-1.773148965949443,-5.1000000000000005
155,1,0,0,0,-5.116651574450262,-1.773148965949443,-5.1271229134305045,1.263803570758972,-5.1000000000000005
156,1,0,0,0,-5.1271229134305045,1.263803570758972,-5.0459700113371895,-1.1351636331133337,-5.1000000000000005
157,1,0,0,0,-5.0459700113371895,-1.1351636331133337,-5.11020085732676,0.4676695889478702,-5.1000000000000005
158,1,0,0,0,-5.11020085732676,0.4676695889478702,-5.118209059305333,-0.8324330326406812,-5.1000000000000005
159,1,0,0,0,-5.118209059305333,-0.8324330326406812,-5.099207802051868,1.8028327948641647,-5.1000000000000005
160,1,0,0,0,-5.099207802051868,1.8028327948641647,-5.0925404129569465,-0.8056943285075336,-5.1000000000000005
161,1,0,0,0,-5.0925404129569465,-0.8056943285075336,-5.125142426317829,-0.9434839903083996,-5.1000000000000005
162,1,0,0,0,-5.125142426317829,-0.9434839903083996,-5.040990966196414,-0.140993229206081,-5.1000000000000005
163,1,0,0,0,-5.040990966196414,-0.140993229206081,-5.105310877980497,-0.2702729115042614,-5.1000000000000005
164,1,0,0,0,-5.105310877980497,-0.2702729115042614,-5.07785174087441,-0.8819247913210462,-5.1000000000000005
165,1,0,0,0,-5.07785174087441,-0.8819247913210462,-5.124933999542404,-1.4506683874850936,-5.1000000000000005
166,1,0,0,0,-5.124933999542404,-1.4506683874850936,-5.176400914459556,-0.1734404897079173,-5.1000000000000005
167,1,0,0,0,-5.176400914459556,-0.1734404897079173,-5.166391940538957,0.7666194839747646,-5.1000000000000005
168,1,0,0,0,-5.166391940538957,0.7666194839747646,-5.065631599326695,1.672634409539275,-5.1000000000000005
169,1,0,0,0,-5.065631599326695,1.672634409539275,-5.020579424186891,0.5566210003886807,-5.1000000000000005
170,1,0,0,0,-5.020579424186891,0.5566210003886807,-5.030148346412116,-1.1317666042970929,-5.1000000000000005
171,1,0,0,0,-5.030148346412116,-1.1317666042970929,-5.13704376128673,0.3761551246836662,-5.1000000000000005
172,1,0,0,0,-5.13704376128673,0.3761551246836662,-5.15060122608969,-1.061335629853298,-5.1000000000000005
173,1,0,0,0,-5.15060122608969,-1.061335629853298,-5.170009087831688,-0.8803869652027837,-5.1000000000000005
174,1,0,0,0,-5.170009087831688,-0.8803869652027837,-5.121484833986488,-0.3917439107282552,-5.1000000000000005
175,1,0,0,0,-5.121484833986488,-0.3917439107282552,-5.11733928014097,0.5015899790338605,-5.1000000000000005
176,1,0,0,0,-5.11733928014097,0.5015899790338605,-5.105155730638366,0.2947437192118481,-5.1000000000000005
177,1,0,0,0,-5.105155730638366,0.2947437192118481,-5.103496157386634,-0.2890099242986376,-5.1000000000000005
178,1,0,0,0,-5.103496157386634,-0.2890099242986376,-5.109826833250359,1.7563223490819413,-5.1000000000000005
179,1,0,0,0,-5.109826833250359,1.7563223490819413,-5.077932524960555,-0.1200865418774772,-5.1000000000000005
180,1,0,0,0,-5.077932524960555,-0.1200865418774772,-5.125579754033556,-0.1283936788664386,-5.1000000000000005
181,1,0,0,0,-5.125579754033556,-0.1283936788664386,-5.135045074856614,-0.3349000716149929,-5.1000000000000005
182,1,0,0,0,-5.135045074856614,-0.3349000716149929,-5.11868348424061,1.257023055389998,-5.1000000000000005
183,1,0,0,0,-5.11868348424061,1.257023055389998,-5.094666448426384,-0.7651450604538992,-5.1000000000000005
184,1,0,0,0,-5.094666448426384,-0.7651450604538992,-5.11533392982067,0.8203114405286258,-5.1000000000000005
185,1,0,0,0,-5.11533392982067,0.8203114405286258,-5.097123318552112,-0.1595933718254898,-5.1000000000000005
186,1,0,0,0,-5.097123318552112,-0.1595933718254898,-5.102708274528311,-0.0163474426651788,-5.1000000000000005
187,1,0,0,0,-5.102708274528311,-0.0163474426651788,-5.097376316315517,-0.5557137356776118,-5.1000000000000005
188,1,0,0,0,-5.097376316315517,-0.5557137356776118,-5.051862491652329,0.5780476859750345,-5.1000000000000005
189,1,0,0,0,-5.051862491652329,0.5780476859750345,-5.092709760900427,-1.3242061461578232,-5.1000000000000005
190,1,0,0,0,-5.092709760900427,-1.3242061461578232,-5.045305001764015,-0.4511004179187127,-5.1000000000000005
191,1,0,0,0,-5.045305001764015,-0.4511004179187127,-5.048230153263758,-0.2562839474272393,-5.1000000000000005
192,1,0,0,0,-5.048230153263758,-0.2562839474272393,-5.087572458584886,0.3330841455007117,-5.1000000000000005
193,1,0,0,0,-5.087572458584886,0.3330841455007117,-5.121325946869648,0.3849242546609392,-5.1000000000000005
194,1,0,0,0,-5.121325946869648,0.3849242546609392,-5.108446352510656,-0.0008685941427321,-5.1000000000000005
195,1,0,0,0,-5.108446352510656,-0.0008685941427321,-5.0940609950660845,0.665411503460112,-5.1000000000000005
196,1,0,0,0,-5.0940609950660845,0.665411503460112,-5.049164060190571,1.7897046779835688,-5.1000000000000005
197,1,0,0,0,-5.049164060190571,1.7897046779835688,-5.017323917991389,-0.1670337571260275,-5.1000000000000005
198,1,0,0,0,-5.017323917991389,-0.1670337571260275,-5.020241096341804,-0.0509288672535477,-5.1000000000000005
199,1,0,0,0,-5.020241096341804,-0.0509288672535477,-5.049638031535337,-1.3571253871882434,-5.1000000000000005
200,2,0,0,0,0.0042824808352714,-0.0003777785816594,-0.0090031414670365,-0.6219673913428719,-3.14
201,2,0,0,0,-0.0090031414670365,-0.6219673913428719,-0.1535060163974086,-1.985961870211062,-3.14
202,2,0,0,0,-0.1535060163974086,-1.985961870211062,-1.794556193835306,-1.9858810617389584,-3.14
203,2,0,0,0,-1.794556193835306,-1.9858810617389584,-3.0046082467168858,-0.0951846307390208,-3.14
204,2,0,1,0,-3.0046082467168858,-0.0951846307390208,-3.0284076330650884,-0.9372287112927824,-3.14
205,2,0,0,0,-3.0284076330650884,-0.9372287112927824,-3.0695241454543725,0.6636941215587882,-3.14
206,2,0,0,0,-3.0695241454543725,0.6636941215587882,-3.043874967350628,0.1048575025097319,-3.14
207,2,0,0,0,-3.043874967350628,0.1048575025097319,-3.0692708036620235,-1.1995555715784605,-3.14
208,2,0,0,0,-3.0692708036620235,-1.1995555715784605,-3.130295933715004,0.0893854467290826,-3.14
209,2,0,0,0,-3.130295933715004,0.0893854467290826,-3.107803845849619,0.8158171481472433,-3.14
210,2,0,0,0,-3.107803845849619,0.8158171481472433,-3.1000430191520203,-0.3869524208662938,-3.14
211,2,0,0,0,-3.1000430191520203,-0.3869524208662938,-3.09543076077426,0.7102031840406133,-3.14
212,2,0,0,0,-3.09543076077426,0.7102031840406133,-3.1157758971770764,-0.0226059449201075,-3.14
213,2,0,0,0,-3.1157758971770764,-0.0226059449201075,-3.1068865958942244,-0.409212942446846,-3.14
214,2,0,0,0,-3.1068865958942244,-0.409212942446846,-3.0631156888949342,-0.6698267393233255,-3.14
215,2,0,0,0,-3.0631156888949342,-0.6698267393233255,-3.069421369312769,0.0472613097509104,-3.14
216,2,0,0,0,-3.069421369312769,0.0472613097509104,-3.159945584447075,-1.251926670180875,-3.14
217,2,0,0,0,-3.159945584447075,-1.251926670180875,-3.131582026335304,-0.7723966441895359,-3.14
218,2,0,0,0,-3.131582026335304,-0.7723966441895359,-3.147905235961664,0.0090126583792654,-3.14
219,2,0,0,0,-3.147905235961664,0.0090126583792654,-3.1373529189638347,0.3976792005262899,-3.14
220,2,0,0,0,-3.1373529189638347,0.3976792005262899,-3.125980049465002,-2.2536297853042884,-3.14
221,2,0,0,0,-3.125980049465002,-2.2536297853042884,-3.173283896822501,-0.2167440434319111,-3.14
222,2,0,0,0,-3.173283896822501,-0.2167440434319111,-3.1189320790285238,-0.6015438707432601,-3.14
223,2,0,0,0,-3.1189320790285238,-0.6015438707432601,-3.154236888038124,-1.133165000854313,-3.14
224,2,0,0,0,-3.154236888038124,-1.133165000854313,-3.1873039297014123,-0.3202925302170509,-3.14
225,2,0,0,0,-3.1873039297014123,-0.3202925302170509,-3.175271402852806,0.1849357619998204,-3.14
226,2,0,0,0,-3.175271402852806,0.1849357619998204,-3.1456584877198277,-0.3712867687735284,-3.14
227,2,0,0,0,-3.1456584877198277,-0.3712867687735284,-3.182363264985533,-0.2225882486001657,-3.14
228,2,0,0,0,-3.182363264985533,-0.2225882486001657,-3.103808629721148,0.159017189587895,-3.14
229,2,0,0,0,-3.103808629721148,0.159017189587895,-3.1342495136933493,-1.7555236261027412,-3.14
230,2,0,0,0,-3.1342495136933493,-1.7555236261027412,-3.124480385238689,-0.5515086731386352,-3.14
231,2,0,0,0,-3.124480385238689,-0.5515086731386352,-3.11195488233482,0.5537275847759682,-3.14
232,2,0,0,0,-3.11195488233482,0.5537275847759682,-3.116048340545823,-0.6324279057511026,-3.14
233,2,0,0,0,-3.116048340545823,-0.6324279057511026,-3.134214460694841,0.1333351560595398,-3.14
234,2,0,0,0,-3.134214460694841,0.1333351560595398,-3.1760858865952954,-0.8922641260918066,-3.14
235,2,0,0,0,-3.1760858865952954,-0.8922641260918066,-3.1877230555708103,1.0329121914616526,-3.14
236,2,0,0,0,-3.1877230555708103,1.0329121914616526,-3.0686283340027214,-0.6138197906768704,-3.14
237,2,0,0,0,-3.0686283340027214,-0.6138197906768704,-3.092446117136128,-0.8405314791501151,-3.14
238,2,0,0,0,-3.092446117136128,-0.8405314791501151,-3.1096257975420984,-0.0311254266542347,-3.14
239,2,0,0,0,-3.1096257975420984,-0.0311254266542347,-3.077575274894013,1.010371472668045,-3.14
240,2,0,0,0,-3.077575274894013,1.010371472668045,-3.0698500389603938,-0.0984492180298489,-3.14
241,2,0,0,0,-3.0698500389603938,-0.0984492180298489,-3.091374119363965,0.8623080822478565,-3.14
242,2,0,0,0,-3.091374119363965,0.8623080822478565,-3.073803609419285,0.3090704129718176,-3.14
243,2,0,0,0,-3.073803609419285,0.3090704129718176,-3.1227752130659554,-0.5705413490262038,-3.14
244,2,0,0,0,-3.1227752130659554,-0.5705413490262038,-3.107545075644955,1.468569078225037,-3.14
245,2,0,0,0,-3.107545075644955,1.468569078225037,-3.240965781350444,-0.0004655556946789,-3.14
246,2,0,0,0,-3.240965781350444,-0.0004655556946789,-3.220411623175461,0.9524439128751416,-3.14
247,2,0,0,0,-3.220411623175461,0.9524439128751416,-3.1838231775738404,0.87791868481518,-3.14
248,2,0,0,0,-3.1838231775738404,0.87791868481518,-3.149969187510384,0.8176091358744331,-3.14
249,2,0,0,0,-3.149969187510384,0.8176091358744331,-3.136242098434314,-0.4133838410556759,-3.14
250,2,0,0,0,-3.136242098434314,-0.4133838410556759,-3.122977635584608,1.0026191991948403,-3.14
251,2,0,0,0,-3.122977635584608,1.0026191991948403,-3.085532654045267,0.8510121512239567,-3.14
252,2,0,0,0,-3.085532654045267,0.8510121512239567,-3.208514465009868,-0.2400913962054798,-3.14
253,2,0,0,0,-3.208514465009868,-0.2400913962054798,-3.198501325467857,0.7657335436278148,-3.14
254,2,0,0,0,-3.198501325467857,0.7657335436278148,-3.148470642760177,-0.5998036994457184,-3.14
255,2,0,0,0,-3.148470642760177,-0.5998036994457184,-3.136269829262895,0.5024111873433933,-3.14
256,2,0,0,0,-3.136269829262895,0.5024111873433933,-3.11275789683887,0.6608448406747481,-3.14
257,2,0,0,0,-3.11275789683887,0.6608448406747481,-3.0995270387271807,0.1531374132934352,-3.14
258,2,0,0,0,-3.0995270387271807,0.1531374132934352,-3.1109208315827823,-0.8406249964436981,-3.14
259,2,0,0,0,-3.1109208315827823,-0.8406249964436981,-3.11695820608703,0.5002125860670332,-3.14
260,2,0,0,0,-3.11695820608703,0.5002125860670332,-3.12153283004388,-0.6071557134841066,-3.14
261,2,0,0,0,-3.12153283004388,-0.6071557134841066,-3.145591458554529,-0.5976435434998996,-3.14
262,2,0,0,0,-3.145591458554529,-0.5976435434998996,-3.146593576557239,-0.1471548026419431,-3.14
263,2,0,0,0,-3.146593576557239,-0.1471548026419431,-3.077493158897486,0.3737455412866644,-3.14
264,2,0,0,0,-3.077493158897486,0.3737455412866644,-3.0745947393623467,-0.0776583387382915,-3.14
265,2,0,0,0,-3.0745947393623467,-0.0776583387382915,-3.1335896987620373,-0.9562069665960686,-3.14
266,2,0,0,0,-3.1335896987620373,-0.9562069665960686,-3.113373638936389,1.1602753967644726,-3.14
267,2,0,0,0,-3.113373638936389,1.1602753967644726,-3.0848971890773127,0.2522967291559088,-3.14
268,2,0,0,0,-3.0848971890773127,0.2522967291559088,-3.085670353506373,1.5358095487449168,-3.14
269,2,0,0,0,-3.085670353506373,1.5358095487449168,-3.162951114313606,-0.1585498346440303,-3.14
270,2,0,0,0,-3.162951114313606,-0.1585498346440303,-3.0985447052065727,0.069623521933484,-3.14
271,2,0,0,0,-3.0985447052065727,0.069623521933484,-3.101636996341888,-0.2777053491354963,-3.14
272,2,0,0,0,-3.101636996341888,-0.2777053491354963,-3.086742322683623,0.9620840634504504,-3.14
273,2,0,0,0,-3.086742322683623,0.9620840634504504,-3.124459976627379,0.9389305844294238,-3.14
274,2,0,0,0,-3.124459976627379,0.9389305844294238,-3.09324088649302,0.6657761084076336,-3.14
275,2,0,0,0,-3.09324088649302,0.6657761084076336,-3.071404773693745,0.4869121136085435,-3.14
276,2,0,0,0,-3.071404773693745,0.4869121136085435,-3.0515974464274023,0.4279992660931373,-3.14
277,2,0,0,0,-3.0515974464274023,0.4279992660931373,-3.036325679840363,0.2771144233814389,-3.14
278,2,0,0,0,-3.036325679840363,0.2771144233814389,-3.0498394136401354,-1.0133510066498028,-3.14
279,2,0,0,0,-3.0498394136401354,-1.0133510066498028,-3.0879387421107003,-0.9279331966220076,-3.14
280,2,0,0,0,-3.0879387421107003,-0.9279331966220076,-3.0309158511671623,0.3638910798941575,-3.14
281,2,0,0,0,-3.0309158511671623,0.3638910798941575,-3.0662711220145904,-0.8115200587066647,-3.14
282,2,0,0,0,-3.0662711220145904,-0.8115200587066647,-3.0959378012448804,-0.8598768579700072,-3.14
283,2,0,0,0,-3.0959378012448804,-0.8598768579700072,-3.1421082718237443,-0.7445623185903385,-3.14
284,2,0,0,0,-3.1421082718237443,-0.7445623185903385,-3.0793674284603023,2.519223192678444,-3.14
285,2,0,0,0,-3.0793674284603023,2.519223192678444,-3.1539573824849523,1.292688990679266,-3.14
286,2,0,0,0,-3.1539573824849523,1.292688990679266,-3.104170048327429,1.3080824521530463,-3.14
287,2,0,0,0,-3.104170048327429,1.3080824521530463,-3.1497638347129446,0.4563038018924085,-3.14
288,2,0,0,0,-3.1497638347129446,0.4563038018924085,-3.165327702925264,0.4004173775034832,-3.14
289,2,0,0,0,-3.165327702925264,0.4004173775034832,-3.1689185769952006,-0.5360501148626109,-3.14
290,2,0,0,0,-3.1689185769952006,-0.5360501148626109,-3.1176334871819957,0.4118420749736647,-3.14
291,2,0,0,0,-3.1176334871819957,0.4118420749736647,-3.112096864297858,-0.1646919049987209,-3.14
292,2,0,0,0,-3.112096864297858,-0.1646919049987209,-3.1127417195705287,-0.2568781306702848,-3.14
293,2,0,0,0,-3.1127417195705287,-0.2568781306702848,-3.1176216789865645,0.0100814505636799,-3.14
294,2,0,0,0,-3.1176216789865645,0.0100814505636799,-3.1537534271326293,-1.7973206987373704,-3.14
295,2,0,0,0,-3.1537534271326293,-1.7973206987373704,-3.183830096118303,-0.0101002455024225,-3.14
296,2,0,0,0,-3.183830096118303,-0.0101002455024225,-3.2442798961320336,-0.5543062238847858,-3.14
297,2,0,0,0,-3.2442798961320336,-0.5543062238847858,-3.2432860916395967,0.5760722178417523,-3.14
298,2,0,0,0,-3.2432860916395967,0.5760722178417523,-3.05144800402566,-1.1519092262721675,-3.14
299,2,0,0,0,-3.05144800402566,-1.1519092262721675,-3.084257598359313,-0.5223699862696567,-3.14
300,3,0,1,1,0.0018975041492424,-0.0032657233236269,-0.0067456205913133,-0.1134785952595328,3.14
301,3,0,1,1,-0.0067456205913133,-0.1134785952595328,0.0001510991319138,0.4365815103332047,3.14
302,3,0,1,1,0.0001510991319138,0.4365815103332047,0.0167009094492822,0.3624071891422473,3.14
303,3,0,1,1,0.0167009094492822,0.3624071891422473,0.4739155086691421,3.100826129594211,3.14
304,3,0,0,1,0.4739155086691421,3.100826129594211,1.5135938517250147,2.593930373480436,3.14
305,3,0,0,1,1.5135938517250147,2.593930373480436,1.6291966160461422,2.814565479610211,3.14
306,3,0,0,0,1.6291966160461422,2.814565479610211,3.052880381730342,-0.3506450627718349,3.14
307,3,0,0,0,3.052880381730342,-0.3506450627718349,3.0762810256333486,-0.0419068321645861,3.14
308,3,0,0,0,3.0762810256333486,-0.0419068321645861,3.0681632079406604,-0.3529075300126381,3.14
309,3,0,0,0,3.0681632079406604,-0.3529075300126381,3.071486121332787,-0.173641605924682,3.14
310,3,0,0,0,3.071486121332787,-0.173641605924682,3.0775171396590717,0.371296319094061,3.14
311,3,0,0,0,3.0775171396590717,0.371296319094061,3.0912677649830216,0.3076931811679123,3.14
312,3,0,0,0,3.0912677649830216,0.3076931811679123,3.1349628581656845,0.5767782814102872,3.14
313,3,0,0,0,3.1349628581656845,0.5767782814102872,3.149731554711633,0.2125238265623943,3.14
314,3,0,0,0,3.149731554711633,0.2125238265623943,3.1644342582559406,0.4611914598207504,3.14
315,3,0,0,0,3.1644342582559406,0.4611914598207504,3.21488015566008,-0.3721243310900341,3.14
316,3,0,0,0,3.21488015566008,-0.3721243310900341,3.0748055136337893,-0.464558287707603,3.14
317,3,0,0,0,3.0748055136337893,-0.464558287707603,3.0617476719250605,-0.1562207749131104,3.14
318,3,0,0,0,3.0617476719250605,-0.1562207749131104,3.185898116288333,-0.3164965003568238,3.14
319,3,0,0,0,3.185898116288333,-0.3164965003568238,3.114295860424356,0.016668803676696,3.14
320,3,0,0,0,3.114295860424356,0.016668803676696,3.126342810213982,0.6854717917171537,3.14
321,3,0,0,0,3.126342810213982,0.6854717917171537,3.11851218323037,0.0338024867719964,3.14
322,3,0,0,0,3.11851218323037,0.0338024867719964,3.0991397618642207,-0.9018132337965508,3.14
323,3,0,0,0,3.0991397618642207,-0.9018132337965508,3.149031452007519,-0.3761788986884056,3.14
324,3,0,0,0,3.149031452007519,-0.3761788986884056,3.1361550170862,-0.3507542069076079,3.14
325,3,0,0,0,3.1361550170862,-0.3507542069076079,3.034932919856432,-0.2903046250491131,3.14
326,3,0,0,0,3.034932919856432,-0.2903046250491131,3.1701845610213053,1.835834749213908,3.14
327,3,0,0,0,3.1701845610213053,1.835834749213908,3.163043943554114,0.3356857864223984,3.14
328,3,0,0,0,3.163043943554114,0.3356857864223984,3.199594974282662,1.330835789956189,3.14
329,3,0,0,0,3.199594974282662,1.330835789956189,3.112434757620343,-0.5595780709209278,3.14
330,3,0,0,0,3.112434757620343,-0.5595780709209278,3.164754942993863,0.6863090666066015,3.14
331,3,0,0,0,3.164754942993863,0.6863090666066015,3.120978324565684,0.5819101947232906,3.14
332,3,0,0,0,3.120978324565684,0.5819101947232906,3.0255156128316973,0.2962579906128091,3.14
333,3,0,0,0,3.0255156128316973,0.2962579906128091,3.186472475732344,0.4837734322832729,3.14
334,3,0,0,0,3.186472475732344,0.4837734322832729,3.208572275794461,-0.2667320999436317,3.14
335,3,0,0,0,3.208572275794461,-0.2667320999436317,3.1826457172430267,-1.1021297881923224,3.14
336,3,0,0,0,3.1826457172430267,-1.1021297881923224,3.175899903334324,0.7672819171419516,3.14
337,3,0,0,0,3.175899903334324,0.7672819171419516,3.228846874119297,0.030773003596867,3.14
338,3,0,0,0,3.228846874119297,0.030773003596867,3.2088073707594167,-0.8656070604251126,3.14
339,3,0,0,0,3.2088073707594167,-0.8656070604251126,3.080034820100027,0.2442319734625751,3.14
340,3,0,0,0,3.080034820100027,0.2442319734625751,3.088698651588418,-0.1248000300664214,3.14
341,3,0,0,0,3.088698651588418,-0.1248000300664214,3.145562569937367,-1.0115134594461246,3.14
342,3,0,0,0,3.145562569937367,-1.0115134594461246,3.1317746152855745,0.5243355051535091,3.14
343,3,0,0,0,3.1317746152855745,0.5243355051535091,3.130680211853833,-0.4490285347047386,3.14
344,3,0,0,0,3.130680211853833,-0.4490285347047386,3.154899489143584,-1.9755521984800013,3.14
345,3,0,0,0,3.154899489143584,-1.9755521984800013,3.1689973642443885,1.1287392640127467,3.14
346,3,0,0,0,3.1689973642443885,1.1287392640127467,3.177701707049837,-0.4556931578057712,3.14
347,3,0,0,0,3.177701707049837,-0.4556931578057712,3.168005811966431,-0.1128296939142939,3.14
348,3,0,0,0,3.168005811966431,-0.1128296939142939,3.2056920511710705,-0.1680502171550186,3.14
349,3,0,0,0,3.2056920511710705,-0.1680502171550186,3.216628176113,0.6265900952414889,3.14
350,3,0,0,0,3.216628176113,0.6265900952414889,3.210787641887048,-0.9126355603581616,3.14
351,3,0,0,0,3.210787641887048,-0.9126355603581616,3.178472242507203,-0.6428314631651346,3.14
352,3,0,0,0,3.178472242507203,-0.6428314631651346,3.114112670166245,0.900640935864492,3.14
353,3,0,0,0,3.114112670166245,0.900640935864492,3.1132954389391023,-0.7914459931320026,3.14
354,3,0,0,0,3.1132954389391023,-0.7914459931320026,3.089754040878263,-0.6348958973054789,3.14
355,3,0,0,0,3.089754040878263,-0.6348958973054789,3.0998117399494767,-0.1397074927244902,3.14
356,3,0,0,0,3.0998117399494767,-0.1397074927244902,3.105258563258207,0.4297394131733458,3.14
357,3,0,0,0,3.105258563258207,0.4297394131733458,3.136340705629872,1.1762182878720435,3.14
358,3,0,0,0,3.136340705629872,1.1762182878720435,3.160565176189226,0.0051273980888086,3.14
359,3,0,0,0,3.160565176189226,0.0051273980888086,3.112537811709366,0.239384140520836,3.14
360,3,0,0,0,3.112537811709366,0.239384140520836,3.1662054835640583,-0.4422591143030769,3.14
361,3,0,0,0,3.1662054835640583,-0.4422591143030769,3.1318714941304315,-1.1537258067045846,3.14
362,3,0,0,0,3.1318714941304315,-1.1537258067045846,3.1147449873493,-0.3414061744360303,3.14
363,3,0,0,0,3.1147449873493,-0.3414061744360303,3.0909905879451185,-0.6565832034741941,3.14
364,3,0,0,0,3.0909905879451185,-0.6565832034741941,3.0587514231897197,-0.0612863186958103,3.14
365,3,0,0,0,3.0587514231897197,-0.0612863186958103,3.0749721870235027,0.7828438477225592,3.14
366,3,0,0,0,3.0749721870235027,0.7828438477225592,3.143128732944021,-0.0912235073680163,3.14
367,3,0,0,0,3.143128732944021,-0.0912235073680163,3.1105888084555566,-1.402989085498961,3.14
368,3,0,0,0,3.1105888084555566,-1.402989085498961,3.1799447089245763,-0.0299227244880901,3.14
369,3,0,0,0,3.1799447089245763,-0.0299227244880901,3.180644156048015,-0.0551246186717874,3.14
370,3,0,0,0,3.180644156048015,-0.0551246186717874,3.1364621319125705,0.5014242330970701,3.14
371,3,0,0,0,3.1364621319125705,0.5014242330970701,3.188815968940965,-1.3912052732284508,3.14
372,3,0,0,0,3.188815968940965,-1.3912052732284508,3.096502994298734,-0.9915741208086882,3.14
373,3,0,0,0,3.096502994298734,-0.9915741208086882,3.196866889589704,-0.7097918472988579,3.14
374,3,0,0,0,3.196866889589704,-0.7097918472988579,3.172149915665712,-0.1001132322696369,3.14
375,3,0,0,0,3.172149915665712,-0.1001132322696369,3.1865176357010805,0.5586020785218094,3.14
376,3,0,0,0,3.1865176357010805,0.5586020785218094,3.1867365189876,-0.3481557222577729,3.14
377,3,0,0,0,3.1867365189876,-0.3481557222577729,3.177837788866654,0.8360636085452963,3.14
378,3,0,0,0,3.177837788866654,0.8360636085452963,3.2052101534710093,-0.3931600589177925,3.14
379,3,0,0,0,3.2052101534710093,-0.3931600589177925,3.197211735560863,0.293123302322366,3.14
380,3,0,0,0,3.197211735560863,0.293123302322366,3.15020268770672,-1.5466061403118878,3.14
381,3,0,0,0,3.15020268770672,-1.5466061403118878,3.111310412331067,-0.3693878705477328,3.14
382,3,0,0,0,3.111310412331067,-0.3693878705477328,3.0905475699172222,-0.6909392702783789,3.14
383,3,0,0,0,3.0905475699172222,-0.6909392702783789,3.080511177583607,-0.0935190430076117,3.14
384,3,0,0,0,3.080511177583607,-0.0935190430076117,3.066947524829223,0.4926816395438375,3.14
385,3,0,0,0,3.066947524829223,0.4926816395438375,3.0754258780593355,-0.1222684245921065,3.14
386,3,0,0,0,3.0754258780593355,-0.1222684245921065,3.068099562220706,-0.7764119953894066,3.14
387,3,0,0,0,3.068099562220706,-0.7764119953894066,3.179161538037178,0.0271891501303255,3.14
388,3,0,0,0,3.179161538037178,0.0271891501303255,3.1826888072407904,-0.1981604611386104,3.14
389,3,0,0,0,3.1826888072407904,-0.1981604611386104,3.149199658250376,-1.3039965016842308,3.14
390,3,0,0,0,3.149199658250376,-1.3039965016842308,3.1549958846218744,1.0144624969931062,3.14
391,3,0,0,0,3.1549958846218744,1.0144624969931062,3.171654351604389,-0.7483578873634407,3.14
392,3,0,0,0,3.171654351604389,-0.7483578873634407,3.1799682099374893,0.4497828889612899,3.14
393,3,0,0,0,3.1799682099374893,0.4497828889612899,3.122251247108468,-0.2821473072422435,3.14
394,3,0,0,0,3.122251247108468,-0.2821473072422435,3.125747121400804,-0.6538619311534908,3.14
395,3,0,0,0,3.125747121400804,-0.6538619311534908,3.108536322947888,-0.159158011321231,3.14
396,3,0,0,0,3.108536322947888,-0.159158011321231,3.071516847624975,-1.5134466313074078,3.14
397,3,0,0,0,3.071516847624975,-1.5134466313074078,3.0777545905927117,-0.2401459755756203,3.14
398,3,0,0,0,3.0777545905927117,-0.2401459755756203,3.069527252038593,-0.4874704052358637,3.14
399,3,0,0,0,3.069527252038593,-0.4874704052358637,3.085777454660529,1.5367133431996929,3.14
400,4,0,1,1,0.0036180663628551,-0.0034464752377898,-0.025656464567535,-1.4284206057240507,5.1000000000000005
401,4,0,0,1,-0.025656464567535,-1.4284206057240507,0.3775085417897727,1.11443923309789,5.1000000000000005
402,4,0,0,1,0.3775085417897727,1.11443923309789,0.5163669022815345,1.8434281060103836,5.1000000000000005
403,4,0,0,0,0.5163669022815345,1.8434281060103836,0.5935744537361312,2.133135364533229,5.1000000000000005
404,4,0,0,0,0.5935744537361312,2.133135364533229,1.0347623950683,1.8725745010484476,5.1000000000000005
405,4,0,0,0,1.0347623950683,1.8725745010484476,2.8660761906148577,2.6042027080080365,5.1000000000000005
406,4,0,0,0,2.8660761906148577,2.6042027080080365,3.6857400620575502,3.2837321096743617,5.1000000000000005
407,4,0,0,0,3.6857400620575502,3.2837321096743617,3.8081079315383306,2.86512972549755,5.1000000000000005
408,4,0,0,0,3.8081079315383306,2.86512972549755,4.906349633121215,0.9685215927622672,5.1000000000000005
409,4,0,0,0,4.906349633121215,0.9685215927622672,5.028009121774864,-0.0155988992811227,5.1000000000000005
410,4,0,0,0,5.028009121774864,-0.0155988992811227,5.028975351349366,0.0008105620864521,5.1000000000000005
411,4,0,0,0,5.028975351349366,0.0008105620864521,5.119249612926627,-0.2723505586715199,5.1000000000000005
412,4,0,0,0,5.119249612926627,-0.2723505586715199,5.091903646873504,1.2975234487511988,5.1000000000000005
413,4,0,0,0,5.091903646873504,1.2975234487511988,5.125816637006875,0.3246891299735762,5.1000000000000005
414,4,0,0,0,5.125816637006875,0.3246891299735762,5.136341232370056,0.0173029896557642,5.1000000000000005
415,4,0,0,0,5.136341232370056,0.0173029896557642,5.139367346407494,0.1405023165453519,5.1000000000000005
416,4,0,0,0,5.139367346407494,0.1405023165453519,5.111970036288019,-0.923747121674542,5.1000000000000005
417,4,0,0,0,5.111970036288019,-0.923747121674542,5.154737504334881,0.0784119421358682,5.1000000000000005
418,4,0,0,0,5.154737504334881,0.0784119421358682,5.139380066782876,0.2337686916535078,5.1000000000000005
419,4,0,0,0,5.139380066782876,0.2337686916535078,5.078761057047866,-0.1646141917351642,5.1000000000000005
420,4,0,0,0,5.078761057047866,-0.1646141917351642,5.066704370232153,-0.6341592513028251,5.1000000000000005
421,4,0,0,0,5.066704370232153,-0.6341592513028251,5.054472327648111,-0.3059542918059311,5.1000000000000005
422,4,0,0,0,5.054472327648111,-0.3059542918059311,5.028664360699603,-0.1175180157416123,5.1000000000000005
423,4,0,0,0,5.028664360699603,-0.1175180157416123,5.043251910923234,0.4369514011691582,5.1000000000000005
424,4,0,0,0,5.043251910923234,0.4369514011691582,5.042796178081096,-0.3539025643024496,5.1000000000000005
425,4,0,0,0,5.042796178081096,-0.3539025643024496,5.037652640195662,0.1810392655393281,5.1000000000000005
426,4,0,0,0,5.037652640195662,0.1810392655393281,5.071869554143037,1.565518386277056,5.1000000000000005
427,4,0,0,0,5.071869554143037,1.565518386277056,5.112345771697393,0.437348797956455,5.1000000000000005
428,4,0,0,0,5.112345771697393,0.437348797956455,4.992543584480775,1.133756810567241,5.1000000000000005
429,4,0,0,0,4.992543584480775,1.133756810567241,5.13309401520085,0.4311843010935483,5.1000000000000005
430,4,0,0,0,5.13309401520085,0.4311843010935483,5.116831824103598,-1.23976972980687,5.1000000000000005
431,4,0,0,0,5.116831824103598,-1.23976972980687,5.131066450801889,0.8063061683158687,5.1000000000000005
432,4,0,0,0,5.131066450801889,0.8063061683158687,5.135384041675102,-0.6012685002984528,5.1000000000000005
433,4,0,0,0,5.135384041675102,-0.6012685002984528,5.148079409184844,0.9083353835801808,5.1000000000000005
434,4,0,0,0,5.148079409184844,0.9083353835801808,5.08834600167825,0.3049637528592266,5.1000000000000005
435,4,0,0,0,5.08834600167825,0.3049637528592266,5.0509432764610604,-0.890977831918698,5.1000000000000005
436,4,0,0,0,5.0509432764610604,-0.890977831918698,5.135560097212776,-1.0051648884910682,5.1000000000000005
437,4,0,0,0,5.135560097212776,-1.0051648884910682,5.100839352586618,-0.633996754831326,5.1000000000000005
438,4,0,0,0,5.100839352586618,-0.633996754831326,5.10579919720808,-0.0985287023290078,5.1000000000000005
439,4,0,0,0,5.10579919720808,-0.0985287023290078,5.028034382049798,-1.758590997909553,5.1000000000000005
440,4,0,0,0,5.028034382049798,-1.758590997909553,5.075473964517465,-0.6434175020256124,5.1000000000000005
441,4,0,0,0,5.075473964517465,-0.6434175020256124,5.061870365404816,-0.0053981945748744,5.1000000000000005
442,4,0,0,0,5.061870365404816,-0.0053981945748744,5.088177618034873,0.5363233151827806,5.1000000000000005
443,4,0,0,0,5.088177618034873,0.5363233151827806,5.093072299241169,-0.2919672738571566,5.1000000000000005
444,4,0,0,0,5.093072299241169,-0.2919672738571566,5.183531799982327,0.2368984022659562,5.1000000000000005
445,4,0,0,0,5.183531799982327,0.2368984022659562,5.127858851044963,0.2371112635599571,5.1000000000000005
446,4,0,0,0,5.127858851044963,0.2371112635599571,5.115698418830946,-0.8526556657471556,5.1000000000000005
447,4,0,0,0,5.115698418830946,-0.8526556657471556,5.156730880400165,-0.3780261782736346,5.1000000000000005
448,4,0,0,0,5.156730880400165,-0.3780261782736346,5.153268359098328,-0.3354685358177364,5.1000000000000005
449,4,0,0,0,5.153268359098328,-0.3354685358177364,5.133447798279867,-0.5677721781247986,5.1000000000000005
450,4,0,0,0,5.133447798279867,-0.5677721781247986,5.110507126112215,-0.6529836290977133,5.1000000000000005
451,4,0,0,0,5.110507126112215,-0.6529836290977133,5.064896013718656,-0.3511106266719662,5.1000000000000005
452,4,0,0,0,5.064896013718656,-0.3511106266719662,5.048906866563891,-0.0582272782302363,5.1000000000000005
453,4,0,0,0,5.048906866563891,-0.0582272782302363,5.066513956741815,0.3383013382178113,5.1000000000000005
454,4,0,0,0,5.066513956741815,0.3383013382178113,5.123311350420124,-0.0123512155422375,5.1000000000000005
455,4,0,0,0,5.123311350420124,-0.0123512155422375,5.128671237405289,0.1127255490914225,5.1000000000000005
456,4,0,0,0,5.128671237405289,0.1127255490914225,5.165012816846725,0.2456305447379209,5.1000000000000005
457,4,0,0,0,5.165012816846725,0.2456305447379209,5.180843307625075,0.6686304222600101,5.1000000000000005
458,4,0,0,0,5.180843307625075,0.6686304222600101,5.190383121548662,-0.4845761087639214,5.1000000000000005
459,4,0,0,0,5.190383121548662,-0.4845761087639214,5.11666683035365,1.18302319971946,5.1000000000000005
460,4,0,0,0,5.11666683035365,1.18302319971946,5.110234175628518,0.0117993761425519,5.1000000000000005
461,4,0,0,0,5.110234175628518,0.0117993761425519,5.10031422584674,-0.5412370647726524,5.1000000000000005
462,4,0,0,0,5.10031422584674,-0.5412370647726524,5.078693045029016,0.2007555761693261,5.1000000000000005
463,4,0,0,0,5.078693045029016,0.2007555761693261,5.08231409312152,0.0165604233081078,5.1000000000000005
464,4,0,0,0,5.08231409312152,0.0165604233081078,5.102135940260995,1.1148633184629515,5.1000000000000005
465,4,0,0,0,5.102135940260995,1.1148633184629515,5.0635776458112565,1.0717011252138968,5.1000000000000005
466,4,0,0,0,5.0635776458112565,1.0717011252138968,5.080836021691506,-0.2087769876774173,5.1000000000000005
467,4,0,0,0,5.080836021691506,-0.2087769876774173,5.076447469618007,0.3404015100069821,5.1000000000000005
468,4,0,0,0,5.076447469618007,0.3404015100069821,5.0344158939864805,-1.7728760672011437,5.1000000000000005
469,4,0,0,0,5.0344158939864805,-1.7728760672011437,5.057370684746339,1.0815298308556318,5.1000000000000005
470,4,0,0,0,5.057370684746339,1.0815298308556318,5.084250330192591,0.285307874854442,5.1000000000000005
471,4,0,0,0,5.084250330192591,0.285307874854442,5.097328450067789,-0.4720910666099609,5.1000000000000005
472,4,0,0,0,5.097328450067789,-0.4720910666099609,5.121082541724586,-0.0085112043415135,5.1000000000000005
473,4,0,0,0,5.121082541724586,-0.0085112043415135,5.184172512138579,-0.0356243737497988,5.1000000000000005
474,4,0,0,0,5.184172512138579,-0.0356243737497988,5.087495123089255,0.1586162720287079,5.1000000000000005
475,4,0,0,0,5.087495123089255,0.1586162720287079,5.148596127779632,0.5781464868056447,5.1000000000000005
476,4,0,0,0,5.148596127779632,0.5781464868056447,5.156672983968329,-0.3542722449480875,5.1000000000000005
477,4,0,0,0,5.156672983968329,-0.3542722449480875,5.138913099409504,-0.5208429575166255,5.1000000000000005
478,4,0,0,0,5.138913099409504,-0.5208429575166255,5.050762901011828,1.4693398634936847,5.1000000000000005
479,4,0,0,0,5.050762901011828,1.4693398634936847,5.048547223238614,0.103729370850962,5.1000000000000005
480,4,0,0,0,5.048547223238614,0.103729370850962,5.115868137919434,0.1408103049459912,5.1000000000000005
481,4,0,0,0,5.115868137919434,0.1408103049459912,5.096101503445999,0.0767529230896128,5.1000000000000005
482,4,0,0,0,5.096101503445999,0.0767529230896128,5.044559187970839,0.4636852245618434,5.1000000000000005
483,4,0,0,0,5.044559187970839,0.4636852245618434,5.076009243521645,1.263235517082944,5.1000000000000005
484,4,0,0,0,5.076009243521645,1.263235517082944,5.086884714312239,-0.7676105350577922,5.1000000000000005
485,4,0,0,0,5.086884714312239,-0.7676105350577922,5.040583278366084,-0.2333933246760314,5.1000000000000005
486,4,0,0,0,5.040583278366084,-0.2333933246760314,5.003242433936032,-0.2956481358181499,5.1000000000000005
487,4,0,0,0,5.003242433936032,-0.2956481358181499,5.187411543405776,1.1680077539010896,5.1000000000000005
488,4,0,0,0,5.187411543405776,1.1680077539010896,5.0796670806237625,0.1048285649194241,5.1000000000000005
489,4,0,0,0,5.0796670806237625,0.1048285649194241,5.0836011381015735,0.0987330987560489,5.1000000000000005
490,4,0,0,0,5.0836011381015735,0.0987330987560489,5.061896491044451,0.4425969683454634,5.1000000000000005
491,4,0,0,0,5.061896491044451,0.4425969683454634,5.055277909241198,-0.2752423866278873,5.1000000000000005
492,4,0,0,0,5.055277909241198,-0.2752423866278873,5.050147673112032,-0.1420916279324824,5.1000000000000005
493,4,0,0,0,5.050147673112032,-0.1420916279324824,5.069101494947582,-1.182606007250204,5.1000000000000005
494,4,0,0,0,5.069101494947582,-1.182606007250204,5.02681360451646,-0.5965262248008103,5.1000000000000005
495,4,0,0,0,5.02681360451646,-0.5965262248008103,5.034836596115361,0.7012231564598748,5.1000000000000005
496,4,0,0,0,5.034836596115361,0.7012231564598748,5.063060408563109,0.7661565115072119,5.1000000000000005
497,4,0,0,0,5.063060408563109,0.7661565115072119,5.039204836823175,1.1167362730302497,5.1000000000000005
498,4,0,0,0,5.039204836823175,1.1167362730302497,5.05935430852744,-0.0693237470339696,5.1000000000000005
499,4,0,0,0,5.05935430852744,-0.0693237470339696,5.1260308544017885,0.3009997711143642,5.1000000000000005
500,5,0,0,0,-0.0003932958626295,-0.0014810519553059,-0.0221728237622944,-1.0581816629126006,9.02
501,5,0,0,0,-0.0221728237622944,-1.0581816629126006,-0.11183840402107,-0.545393453439329,9.02
502,5,0,0,0,-0.11183840402107,-0.545393453439329,1.0201848499110029,2.9970258304359327,9.02
503,5,0,0,0,1.0201848499110029,2.9970258304359327,1.1361092232283403,2.8023689727396124,9.02
504,5,0,0,0,1.1361092232283403,2.8023689727396124,1.550311368350781,2.0047417960647893,9.02
505,5,0,0,0,1.550311368350781,2.0047417960647893,3.783710933471621,2.0603005894473885,9.02
506,5,0,0,0,3.783710933471621,2.0603005894473885,3.881187305589048,2.85457377341226,9.02
507,5,0,0,0,3.881187305589048,2.85457377341226,5.186937644784319,1.8322019120782205,9.02
508,5,0,0,0,5.186937644784319,1.8322019120782205,5.284522587338513,3.111630589213535,9.02
509,5,0,0,0,5.284522587338513,3.111630589213535,5.678213009957034,3.171433272489132,9.02
510,5,0,0,0,5.678213009957034,3.171433272489132,5.775356050877113,1.4981205236919992,9.02
511,5,0,0,0,5.775356050877113,1.4981205236919992,5.887123810275865,3.3378013172558414,9.02
512,5,0,0,0,5.887123810275865,3.3378013172558414,6.0052439154386565,2.780455993467569,9.02
513,5,0,0,0,6.0052439154386565,2.780455993467569,7.504780238145942,2.9772588704796688,9.02
514,5,0,0,0,7.504780238145942,2.9772588704796688,7.628542137035822,2.8260080168796984,9.02
515,5,0,0,0,7.628542137035822,2.8260080168796984,7.734828703733533,2.622147980450712,9.02
516,5,0,0,0,7.734828703733533,2.622147980450712,7.849784536972102,3.1253013277905155,9.02
517,5,0,0,0,7.849784536972102,3.1253013277905155,8.706542469332526,1.695753836515539,9.02
518,5,0,0,0,8.706542469332526,1.695753836515539,9.06106535605072,0.9857275628864404,9.02
519,5,0,0,0,9.06106535605072,0.9857275628864404,9.084223041745592,0.0345893749592052,9.02
520,5,0,0,0,9.084223041745592,0.0345893749592052,9.080445544015095,-1.0070915188478926,9.02
521,5,0,0,0,9.080445544015095,-1.0070915188478926,9.069525486569384,0.4647903895021085,9.02
522,5,0,0,0,9.069525486569384,0.4647903895021085,9.071386249022432,-0.9991339800864186,9.02
523,5,0,0,0,9.071386249022432,-0.9991339800864186,9.088521722385192,0.3688610582423494,9.02
524,5,0,0,0,9.088521722385192,0.3688610582423494,8.955850428383146,0.7987681724634847,9.02
525,5,0,0,0,8.955850428383146,0.7987681724634847,8.955405527741878,-0.9470075130233316,9.02
526,5,0,0,0,8.955405527741878,-0.9470075130233316,9.049531051634904,-0.3418139960559543,9.02
527,5,0,0,0,9.049531051634904,-0.3418139960559543,9.041456302617105,-0.4483521324480866,9.02
528,5,0,0,0,9.041456302617105,-0.4483521324480866,8.944540207214633,-0.3196571043032161,9.02
529,5,0,0,0,8.944540207214633,-0.3196571043032161,9.101364510025071,0.3500549548854318,9.02
530,5,0,0,0,9.101364510025071,0.3500549548854318,9.10272834540339,0.1559830777864872,9.02
531,5,0,0,0,9.10272834540339,0.1559830777864872,9.04736275903519,0.4046628450515526,9.02
532,5,0,0,0,9.04736275903519,0.4046628450515526,9.02550958207782,-1.402001788433306,9.02
533,5,0,0,0,9.02550958207782,-1.402001788433306,9.009391398013396,0.2800196155641294,9.02
534,5,0,0,0,9.009391398013396,0.2800196155641294,8.993492495535822,-1.021075482769657,9.02
535,5,0,0,0,8.993492495535822,-1.021075482769657,8.980560101496526,0.6203234546876809,9.02
536,5,0,0,0,8.980560101496526,0.6203234546876809,9.018425166805178,1.0497892186891886,9.02
537,5,0,0,0,9.018425166805178,1.0497892186891886,9.0478767758648,0.5164232422658115,9.02
538,5,0,0,0,9.0478767758648,0.5164232422658115,9.05842483043589,0.0383756276305987,9.02
539,5,0,0,0,9.05842483043589,0.0383756276305987,9.051317162823995,-0.3350144046289873,9.02
540,5,0,0,0,9.051317162823995,-0.3350144046289873,8.99638941961783,1.2726330846795424,9.02
541,5,0,0,0,8.99638941961783,1.2726330846795424,9.02456304288192,-1.01409970910754,9.02
542,5,0,0,0,9.02456304288192,-1.01409970910754,9.025672818850422,-0.6040765970102713,9.02
543,5,0,0,0,9.025672818850422,-0.6040765970102713,9.007064080283246,-0.4827237159479149,9.02
544,5,0,0,0,9.007064080283246,-0.4827237159479149,8.990373468092125,-0.3448108404406452,9.02
545,5,0,0,0,8.990373468092125,-0.3448108404406452,8.989653991769924,0.3177095705173348,9.02
546,5,0,0,0,8.989653991769924,0.3177095705173348,8.973791938071416,-1.078969075106191,9.02
547,5,0,0,0,8.973791938071416,-1.078969075106191,9.021891342375527,-0.0874783564468735,9.02
548,5,0,0,0,9.021891342375527,-0.0874783564468735,9.008265822641624,1.4752122015695182,9.02
549,5,0,0,0,9.008265822641624,1.4752122015695182,9.049556555299384,0.436236699482411,9.02
550,5,0,0,0,9.049556555299384,0.436236699482411,9.030385357451449,-1.4120102956422858,9.02
551,5,0,0,0,9.030385357451449,-1.4120102956422858,9.044702604382652,0.3049024888734121,9.02
552,5,0,0,0,9.044702604382652,0.3049024888734121,9.013424592311306,-0.481275580469408,9.02
553,5,0,0,0,9.013424592311306,-0.481275580469408,9.057572629478118,1.0247885663605287,9.02
554,5,0,0,0,9.057572629478118,1.0247885663605287,9.054713123389323,0.524725047336359,9.02
555,5,0,0,0,9.054713123389323,0.524725047336359,9.07221243924078,0.2675831391776605,9.02
556,5,0,0,0,9.07221243924078,0.2675831391776605,9.00967525146519,-0.3865598332932381,9.02
557,5,0,0,0,9.00967525146519,-0.3865598332932381,9.018713893125458,0.1640746252535548,9.02
558,5,0,0,0,9.018713893125458,0.1640746252535548,9.021845929207233,0.2820164111493389,9.02
559,5,0,0,0,9.021845929207233,0.2820164111493389,9.022218573098291,-0.7120229623306942,9.02
560,5,0,0,0,9.022218573098291,-0.7120229623306942,9.052323445141273,-0.4764853601831502,9.02
561,5,0,0,0,9.052323445141273,-0.4764853601831502,9.060776407977295,0.5329531834198471,9.02
562,5,0,0,0,9.060776407977295,0.5329531834198471,8.947755498213603,-1.037854337782863,9.02
563,5,0,0,0,8.947755498213603,-1.037854337782863,8.960085955614895,1.721316372182892,9.02
564,5,0,0,0,8.960085955614895,1.721316372182892,9.089229372895844,0.7912494271853543,9.02
565,5,0,0,0,9.089229372895844,0.7912494271853543,9.104425063535656,0.1348153996244658,9.02
566,5,0,0,0,9.104425063535656,0.1348153996244658,9.087654667265651,-0.922110716787962,9.02
567,5,0,0,0,9.087654667265651,-0.922110716787962,8.918144962634114,-1.0496990273007551,9.02
568,5,0,0,0,8.918144962634114,-1.0496990273007551,9.01433744711185,0.7754649026996165,9.02
569,5,0,0,0,9.01433744711185,0.7754649026996165,9.05645111761446,1.035771645602552,9.02
570,5,0,0,0,9.05645111761446,1.035771645602552,9.040433068228047,-0.5702759348442653,9.02
571,5,0,0,0,9.040433068228047,-0.5702759348442653,9.030062540215248,0.0902422874183106,9.02
572,5,0,0,0,9.030062540215248,0.0902422874183106,9.043314399431477,-0.3504207159550352,9.02
573,5,0,0,0,9.043314399431477,-0.3504207159550352,9.01297743386233,-1.175578170545062,9.02
574,5,0,0,0,9.01297743386233,-1.175578170545062,9.010764013088844,1.0935019942686388,9.02
575,5,0,0,0,9.010764013088844,1.0935019942686388,9.034371873561405,1.759642890880818,9.02
576,5,0,0,0,9.034371873561405,1.759642890880818,9.073400691952171,-0.2848663980778299,9.02
577,5,0,0,0,9.073400691952171,-0.2848663980778299,9.074977675799303,0.3665895789254867,9.02
578,5,0,0,0,9.074977675799303,0.3665895789254867,9.081428974080582,-0.0049351955373647,9.02
579,5,0,0,0,9.081428974080582,-0.0049351955373647,8.980881650525198,-0.1705381289649635,9.02
580,5,0,0,0,8.980881650525198,-0.1705381289649635,8.983844855370373,-0.9663126720288078,9.02
581,5,0,0,0,8.983844855370373,-0.9663126720288078,9.01161298415672,0.3869164067527498,9.02
582,5,0,0,0,9.01161298415672,0.3869164067527498,9.035839149519669,0.3910427352044668,9.02
583,5,0,0,0,9.035839149519669,0.3910427352044668,9.000139227558961,-0.0407172567038311,9.02
584,5,0,0,0,9.000139227558961,-0.0407172567038311,9.020262896644963,0.1610671279349475,9.02
585,5,0,0,0,9.020262896644963,0.1610671279349475,8.971898627499792,-0.6982113210609099,9.02
586,5,0,0,0,8.971898627499792,-0.6982113210609099,8.962030059681899,-0.3560172964809554,9.02
587,5,0,0,0,8.962030059681899,-0.3560172964809554,8.992458402367564,-0.7050036014012762,9.02
588,5,0,0,0,8.992458402367564,-0.7050036014012762,9.021090154901358,0.2737115734866036,9.02
589,5,0,0,0,9.021090154901358,0.2737115734866036,9.069793539505572,1.7889333735821311,9.02
590,5,0,0,0,9.069793539505572,1.7889333735821311,9.003340512005346,-0.5289772031970168,9.02
591,5,0,0,0,9.003340512005346,-0.5289772031970168,8.992140664007524,-0.0629693980387994,9.02
592,5,0,0,0,8.992140664007524,-0.0629693980387994,9.026262369162298,0.0807194187450226,9.02
593,5,0,0,0,9.026262369162298,0.0807194187450226,9.03860819885898,0.6122235344932181,9.02
594,5,0,0,0,9.03860819885898,0.6122235344932181,9.036002457072328,-0.6102206777979582,9.02
595,5,0,0,0,9.036002457072328,-0.6102206777979582,8.980806769475834,0.574276480338936,9.02
596,5,0,0,0,8.980806769475834,0.574276480338936,8.938691263399246,-0.717743603193332,9.02
597,5,0,0,0,8.938691263399246,-0.717743603193332,8.994512001648104,1.6867428125928787,9.02
598,5,0,0,0,8.994512001648104,1.6867428125928787,9.074338647303676,-0.0350050153517917,9.02
599,5,0,0,0,9.074338647303676,-0.0350050153517917,9.007913194020146,0.4827565272023529,9.02
600,6,1,1,1,-0.0020454875824039,-0.0008759349315812,-0.0246344807986691,-0.9993536625919418,-2.8
601,6,1,0,1,-0.0246344807986691,-0.9993536625919418,-0.0673651644591169,-1.0027407076832136,-2.8
602,6,1,0,1,-0.0673651644591169,-1.0027407076832136,-0.2424859414536865,-2.157491172957761,-2.8
603,6,1,1,1,-0.2424859414536865,-2.157491172957761,-0.3068556486569973,-0.1233336363531562,-2.8
604,6,1,0,1,-0.3068556486569973,-0.1233336363531562,-0.2778298634393794,0.1365197339534909,-2.8
605,6,1,0,1,-0.2778298634393794,0.1365197339534909,-0.3407704660556365,-2.500834219341147,-2.8
606,6,1,0,0,-0.3407704660556365,-2.500834219341147,-0.1526946074902252,-0.0537710654817213,-2.8
607,6,1,0,0,-0.1526946074902252,-0.0537710654817213,0.4160392092022456,0.5737909258848161,-2.8
608,6,1,0,0,0.4160392092022456,0.5737909258848161,-0.1115503625296647,-0.8373415954423462,-2.8
609,6,1,0,0,-0.1115503625296647,-0.8373415954423462,-0.1435499271718764,-0.7478503548851512,-2.8
610,6,1,0,0,-0.1435499271718764,-0.7478503548851512,-0.2130141687550063,-2.374829043199189,-2.8
611,6,1,0,0,-0.2130141687550063,-2.374829043199189,-0.7587491720342119,-1.4205567799374297,-2.8
612,6,1,0,0,-0.7587491720342119,-1.4205567799374297,-1.3555241807894065,-2.180990609763321,-2.8
613,6,1,0,0,-1.3555241807894065,-2.180990609763321,-1.8478106297110488,-1.8076815927330607,-2.8
614,6,1,0,0,-1.8478106297110488,-1.8076815927330607,-1.9121346157239616,-1.4406362622476931,-2.8
615,6,1,0,0,-1.9121346157239616,-1.4406362622476931,-2.064927285084717,-3.134242254143323,-2.8
616,6,1,0,0,-2.064927285084717,-3.134242254143323,-2.1635099421851103,-1.884856309700961,-2.8
617,6,1,0,0,-2.1635099421851103,-1.884856309700961,-2.2331166293311777,-1.6972315120891448,-2.8
618,6,1,0,0,-2.2331166293311777,-1.6972315120891448,-2.3019018281570545,-1.7716273058826788,-2.8
619,6,1,0,0,-2.3019018281570545,-1.7716273058826788,-3.067774350059173,-1.228710878067261,-2.8
620,6,1,0,0,-3.067774350059173,-1.228710878067261,-3.901135598304205,-1.531489651241805,-2.8
621,6,1,0,0,-3.901135598304205,-1.531489651241805,-3.961111339358105,-1.3488649448259848,-2.8
622,6,1,0,0,-3.961111339358105,-1.3488649448259848,-5.572997607420233,-2.1007367562885677,-2.8
623,6,1,0,0,-5.572997607420233,-2.1007367562885677,-5.679304398752142,-3.6993524389219337,-2.8
624,6,1,0,0,-5.679304398752142,-3.6993524389219337,-6.562072048289709,-2.8930988509248783,-2.8
625,6,1,0,0,-6.562072048289709,-2.8930988509248783,-8.535451302553833,-1.0988404233878069,-2.8
626,6,1,0,0,-8.535451302553833,-1.0988404233878069,-8.58756411456461,-1.5412755556384894,-2.8
627,6,1,0,0,-8.58756411456461,-1.5412755556384894,-8.661306666212834,-2.517184435725866,-2.8
628,6,1,0,0,-8.661306666212834,-2.517184435725866,-8.989073034814798,-1.8474279073950248,-2.8
629,6,1,0,0,-8.989073034814798,-1.8474279073950248,-9.071871616966284,-2.741068956480349,-2.8
630,6,1,0,0,-9.071871616966284,-2.741068956480349,-9.152966488141969,-1.7897969549323938,-2.8
631,6,1,0,0,-9.152966488141969,-1.7897969549323938,-9.670970440930477,-3.735531991373965,-2.8
632,6,1,0,0,-9.670970440930477,-3.735531991373965,-11.371103211560468,-1.7819769496400752,-2.8
633,6,1,0,0,-11.371103211560468,-1.7819769496400752,-11.434132458853275,-1.2834813959160645,-2.8
634,6,1,0,0,-11.434132458853275,-1.2834813959160645,-11.546972167728708,-2.207481995863668,-2.8
635,6,1,0,0,-11.546972167728708,-2.207481995863668,-11.63209382121348,-2.082713131631245,-2.8
636,6,1,0,0,-11.63209382121348,-2.082713131631245,-11.71352691325558,-2.0102484235926488,-2.8
637,6,1,0,0,-11.71352691325558,-2.0102484235926488,-11.794414663717603,-2.0394485390702117,-2.8
638,6,1,0,0,-11.794414663717603,-2.0394485390702117,-13.754380083768435,-1.7022911261298266,-2.8
639,6,1,1,0,-13.754380083768435,-1.7022911261298266,-15.1971130886615,-2.055762346224067,-2.8
640,6,1,1,0,-15.1971130886615,-2.055762346224067,-15.263544430977872,-1.3547006926276657,-2.8
641,6,1,1,1,-15.263544430977872,-1.3547006926276657,-15.33130624650709,-1.7477861384655415,-2.8
642,6,1,1,1,-15.33130624650709,-1.7477861384655415,-15.97283672367104,-1.8743113698295184,-2.8
643,6,1,0,1,-15.97283672367104,-1.8743113698295184,-17.31516426790597,-2.6024884939639024,-2.8
644,6,1,1,1,-17.31516426790597,-2.6024884939639024,-17.404236591602146,-1.700573628254078,-2.8
645,6,1,1,1,-17.404236591602146,-1.700573628254078,-17.482599987470497,-2.261555328680624,-2.8
646,6,1,1,1,-17.482599987470497,-2.261555328680624,-17.57731306977917,-2.849827073650862,-2.8
647,6,1,1,1,-17.57731306977917,-2.849827073650862,-17.668833196010507,-2.147572978072844,-2.8
648,6,1,1,1,-17.668833196010507,-2.147572978072844,-17.764867610101163,-3.154009772485911,-2.8
649,6,1,1,1,-17.764867610101163,-3.154009772485911,-20.020045342161826,-3.592572381824316,-2.8
650,6,1,1,1,-20.020045342161826,-3.592572381824316,-21.031455026108105,-2.5372084007589777,-2.8
651,6,1,1,1,-21.031455026108105,-2.5372084007589777,-21.119478435486293,-2.031860437851526,-2.8
652,6,1,1,1,-21.119478435486293,-2.031860437851526,-21.229308910538197,-2.757314398607142,-2.8
653,6,1,1,1,-21.229308910538197,-2.757314398607142,-23.21520485752036,-2.8133261311214874,-2.8
654,6,1,1,1,-23.21520485752036,-2.8133261311214874,-23.296884395381536,-1.6513710325777475,-2.8
655,6,1,1,0,-23.296884395381536,-1.6513710325777475,-24.51564287411558,-4.045538863345255,-2.8
656,6,1,1,0,-24.51564287411558,-4.045538863345255,-24.65366968720261,-2.83962516844358,-2.8
657,6,1,1,0,-24.65366968720261,-2.83962516844358,-26.116671380561367,-3.5542922988405388,-2.8
658,6,1,1,0,-26.116671380561367,-3.5542922988405388,-26.22983319373616,-2.4399559282825964,-2.8
659,6,1,1,0,-26.22983319373616,-2.4399559282825964,-26.698375486761265,-2.848579845652518,-2.8
660,6,1,1,0,-26.698375486761265,-2.848579845652518,-26.800036475408778,-2.193045414258844,-2.8
661,6,1,1,0,-26.800036475408778,-2.193045414258844,-26.889396098018,-2.638163395694657,-2.8
662,6,1,1,0,-26.889396098018,-2.638163395694657,-28.03272621918076,-2.651412078116857,-2.8
663,6,1,1,0,-28.03272621918076,-2.651412078116857,-28.131927637455615,-2.653632373654984,-2.8
664,6,1,1,0,-28.131927637455615,-2.653632373654984,-30.155799450938492,-3.143047021226072,-2.8
665,6,1,1,0,-30.155799450938492,-3.143047021226072,-30.290562401636212,-3.2954271799542108,-2.8
666,6,1,1,0,-30.290562401636212,-3.2954271799542108,-30.39587701481993,-1.919532028322815,-2.8
667,6,1,1,0,-30.39587701481993,-1.919532028322815,-31.508122572353518,-2.6433009409323085,-2.8
668,6,1,1,0,-31.508122572353518,-2.6433009409323085,-32.46850718119912,-2.0697481287940307,-2.8
669,6,1,1,0,-32.46850718119912,-2.0697481287940307,-32.55573752583147,-2.4380371198716086,-2.8
670,6,1,1,0,-32.55573752583147,-2.4380371198716086,-32.776257666269146,-1.6643442851039674,-2.8
671,6,1,1,0,-32.776257666269146,-1.6643442851039674,-32.8463983287321,-2.1938584438407243,-2.8
672,6,1,1,0,-32.8463983287321,-2.1938584438407243,-33.70753123650572,-1.5837053400340315,-2.8
673,6,1,1,0,-33.70753123650572,-1.5837053400340315,-34.89908402995596,-2.7670045820434264,-2.8
674,6,1,1,0,-34.89908402995596,-2.7670045820434264,-35.86393425101425,-2.1980643713394663,-2.8
675,6,1,1,0,-35.86393425101425,-2.1980643713394663,-36.29794347657809,-2.7577814078520686,-2.8
676,6,1,1,0,-36.29794347657809,-2.7577814078520686,-37.31233369325209,-1.0146644508381075,-2.8
677,6,1,1,0,-37.31233369325209,-1.0146644508381075,-38.23189407548337,-2.4551976490006453,-2.8
678,6,1,1,0,-38.23189407548337,-2.4551976490006453,-38.49395534797512,-0.2724567756814817,-2.8
679,6,1,1,0,-38.49395534797512,-0.2724567756814817,-38.53760919181458,-1.3095532865298762,-2.8
680,6,1,1,0,-38.53760919181458,-1.3095532865298762,-38.59638560123943,-1.876456632632915,-2.8
681,6,1,1,0,-38.59638560123943,-1.876456632632915,-38.67941002657727,-1.8300467994912533,-2.8
682,6,1,1,0,-38.67941002657727,-1.8300467994912533,-40.414000383952775,-1.3507238229835523,-2.8
683,6,1,1,0,-40.414000383952775,-1.3507238229835523,-41.5295245309162,-3.6878701777880782,-2.8
684,6,1,1,0,-41.5295245309162,-3.6878701777880782,-41.62771036263507,-1.6771981185821518,-2.8
685,6,1,1,0,-41.62771036263507,-1.6771981185821518,-42.31518718882679,-3.0185617953801875,-2.8
686,6,1,1,0,-42.31518718882679,-3.0185617953801875,-43.86842795427384,-2.480054073179948,-2.8
687,6,1,1,0,-43.86842795427384,-2.480054073179948,-43.998665350986016,-3.957008856287598,-2.8
688,6,1,1,0,-43.998665350986016,-3.957008856287598,-44.12872643832264,-2.597010106896077,-2.8
689,6,1,1,0,-44.12872643832264,-2.597010106896077,-44.22222634125674,-2.2151675891196003,-2.8
690,6,1,1,0,-44.22222634125674,-2.2151675891196003,-44.33173818449775,-3.1665172321060573,-2.8
691,6,1,1,0,-44.33173818449775,-3.1665172321060573,-44.421993990188,-1.648410013560539,-2.8
692,6,1,1,0,-44.421993990188,-1.648410013560539,-44.51734599480478,-2.5022325590220555,-2.8
693,6,1,1,0,-44.51734599480478,-2.5022325590220555,-44.741037965732666,-2.252951212813434,-2.8
694,6,1,1,0,-44.741037965732666,-2.252951212813434,-45.96990446771125,-0.8336839910865567,-2.8
695,6,1,1,0,-45.96990446771125,-0.8336839910865567,-47.40215428130077,-3.2137458254072446,-2.8
696,6,1,1,0,-47.40215428130077,-3.2137458254072446,-47.52699003023304,-3.108825688723994,-2.8
697,6,1,1,0,-47.52699003023304,-3.108825688723994,-47.63938824154999,-2.505763321155506,-2.8
698,6,1,1,0,-47.63938824154999,-2.505763321155506,-47.74932203483811,-3.0360624027355314,-2.8
699,6,1,1,0,-47.74932203483811,-3.0360624027355314,-48.59108883576391,-2.053726402693709,-2.8
700,7,1,1,1,-0.0022287086072778,-0.0025227890191084,-0.7041842245617012,-1.7749356310043147,-2.0
701,7,1,1,1,-0.7041842245617012,-1.7749356310043147,-0.7910654763586945,-2.7053008144241195,-2.0
702,7,1,1,1,-0.7910654763586945,-2.7053008144241195,-0.9118856340749998,-2.748022667531941,-2.0
703,7,1,1,1,-0.9118856340749998,-2.748022667531941,-2.3372500893738275,-1.2325513331644775,-2.0
704,7,1,1,1,-2.3372500893738275,-1.2325513331644775,-2.4054178472182235,-2.5522090644673363,-2.0
705,7,1,1,1,-2.4054178472182235,-2.5522090644673363,-2.479408092763718,-1.0019123459265558,-2.0
706,7,1,1,1,-2.479408092763718,-1.0019123459265558,-2.537319943170333,-2.2772663657636434,-2.0
707,7,1,1,1,-2.537319943170333,-2.2772663657636434,-2.8260128214311533,-2.292186788128659,-2.0
708,7,1,1,1,-2.8260128214311533,-2.292186788128659,-3.738412558915146,-2.5579464869449486,-2.0
709,7,1,1,1,-3.738412558915146,-2.5579464869449486,-3.815094571153159,-1.5444579305938029,-2.0
710,7,1,1,1,-3.815094571153159,-1.5444579305938029,-3.873648846741356,-1.6200298976390544,-2.0
711,7,1,1,1,-3.873648846741356,-1.6200298976390544,-4.101576269494564,-1.0542959103409102,-2.0
712,7,1,1,1,-4.101576269494564,-1.0542959103409102,-4.150586102579212,-1.2306930829265197,-2.0
713,7,1,1,1,-4.150586102579212,-1.2306930829265197,-4.236092015422991,-2.966851799957358,-2.0
714,7,1,1,1,-4.236092015422991,-2.966851799957358,-4.328638919045539,-1.6248718672700355,-2.0
715,7,1,1,1,-4.328638919045539,-1.6248718672700355,-4.408757507444277,-2.335751561139023,-2.0
716,7,1,1,1,-4.408757507444277,-2.335751561139023,-5.876818449971395,-1.906045264954117,-2.0
717,7,1,1,1,-5.876818449971395,-1.906045264954117,-5.926869794206284,-0.7341685355456252,-2.0
718,7,1,1,1,-5.926869794206284,-0.7341685355456252,-6.759693345521928,-2.625383520871173,-2.0
719,7,1,1,1,-6.759693345521928,-2.625383520871173,-7.43783907692184,-1.1525727200119162,-2.0
720,7,1,1,1,-7.43783907692184,-1.1525727200119162,-7.793718047547126,-2.8054155170576136,-2.0
721,7,1,1,1,-7.793718047547126,-2.8054155170576136,-7.886289714299972,-1.7503812536858547,-2.0
722,7,1,1,1,-7.886289714299972,-1.7503812536858547,-8.682938611819463,-1.7584795049126123,-2.0
723,7,1,1,1,-8.682938611819463,-1.7584795049126123,-8.76627099949637,-2.526989950385564,-2.0
724,7,1,1,1,-8.76627099949637,-2.526989950385564,-10.176552309512028,-1.7949364345391972,-2.0
725,7,1,1,1,-10.176552309512028,-1.7949364345391972,-10.24934928955627,-1.7886999942066877,-2.0
726,7,1,1,1,-10.24934928955627,-1.7886999942066877,-10.318377867657528,-1.6747063390923749,-2.0
727,7,1,1,1,-10.318377867657528,-1.6747063390923749,-10.387107699055028,-1.7822212375218849,-2.0
728,7,1,1,1,-10.387107699055028,-1.7822212375218849,-10.880809158334536,-1.6346747699500102,-2.0
729,7,1,1,1,-10.880809158334536,-1.6346747699500102,-10.95649989884015,-2.3958216576214277,-2.0
730,7,1,1,1,-10.95649989884015,-2.3958216576214277,-11.042806880532368,-1.7401028150975173,-2.0
731,7,1,1,1,-11.042806880532368,-1.7401028150975173,-11.967916621701203,-1.0904731692696996,-2.0
732,7,1,1,1,-11.967916621701203,-1.0904731692696996,-12.049780985359892,-2.4635012035178856,-2.0
733,7,1,1,1,-12.049780985359892,-2.4635012035178856,-13.115163178611764,-1.6953225069139195,-2.0
734,7,1,1,1,-13.115163178611764,-1.6953225069139195,-13.187154901655626,-1.726130566225054,-2.0
735,7,1,1,1,-13.187154901655626,-1.726130566225054,-13.267129334402725,-2.4089713743669567,-2.0
736,7,1,1,1,-13.267129334402725,-2.4089713743669567,-13.818712545635815,-1.83317566952546,-2.0
737,7,1,1,1,-13.818712545635815,-1.83317566952546,-14.378633714324954,-1.1762342087721138,-2.0
738,7,1,1,1,-14.378633714324954,-1.1762342087721138,-14.435435873162543,-2.451133088849288,-2.0
739,7,1,1,1,-14.435435873162543,-2.451133088849288,-15.77229758611247,-1.393682053380857,-2.0
740,7,1,1,1,-15.77229758611247,-1.393682053380857,-16.346093777977284,-3.584563225044699,-2.0
741,7,1,1,1,-16.346093777977284,-3.584563225044699,-17.049905707404125,-1.9484327019743517,-2.0
742,7,1,1,1,-17.049905707404125,-1.9484327019743517,-18.283372872441443,-2.2783646911704487,-2.0
743,7,1,1,1,-18.283372872441443,-2.2783646911704487,-18.3807819365308,-2.576727315462523,-2.0
744,7,1,1,1,-18.3807819365308,-2.576727315462523,-19.09109834016316,-2.358054801895608,-2.0
745,7,1,1,1,-19.09109834016316,-2.358054801895608,-19.963856539295755,-0.6392792872699093,-2.0
746,7,1,1,1,-19.963856539295755,-0.6392792872699093,-20.008907345799223,-1.5694361090615758,-2.0
747,7,1,1,1,-20.008907345799223,-1.5694361090615758,-20.06680340371047,-1.1302422991715446,-2.0
748,7,1,1,1,-20.06680340371047,-1.1302422991715446,-20.09312955018029,-0.2045890895137209,-2.0
749,7,1,1,1,-20.09312955018029,-0.2045890895137209,-20.149549419700705,-1.9909649692604936,-2.0
750,7,1,1,1,-20.149549419700705,-1.9909649692604936,-20.223211756703336,-1.745226263368509,-2.0
751,7,1,1,1,-20.223211756703336,-1.745226263368509,-20.7570039371652,-1.150110677136064,-2.0
752,7,1,1,1,-20.7570039371652,-1.150110677136064,-20.8277593085959,-2.648618647152142,-2.0
753,7,1,1,1,-20.8277593085959,-2.648618647152142,-20.92938608717572,-2.389904254866537,-2.0
754,7,1,1,1,-20.92938608717572,-2.389904254866537,-21.188019949396,-2.6952564500985274,-2.0
755,7,1,1,1,-21.188019949396,-2.6952564500985274,-21.2716504948351,-1.724949524552268,-2.0
756,7,1,1,1,-21.2716504948351,-1.724949524552268,-21.34863710402247,-2.8715317886049,-2.0
757,7,1,1,1,-21.34863710402247,-2.8715317886049,-22.190531968670715,-1.2158715639372402,-2.0
758,7,1,1,1,-22.190531968670715,-1.2158715639372402,-22.791127448417598,-1.9857028826251952,-2.0
759,7,1,1,1,-22.791127448417598,-1.9857028826251952,-23.516570907806656,-0.8370767936425617,-2.0
760,7,1,1,1,-23.516570907806656,-0.8370767936425617,-23.59059349115879,-3.164404412890088,-2.0
761,7,1,1,1,-23.59059349115879,-3.164404412890088,-24.505760864512663,-1.532941599587738,-2.0
762,7,1,1,1,-24.505760864512663,-1.532941599587738,-24.835791388410847,-1.6391526595585155,-2.0
763,7,1,1,1,-24.835791388410847,-1.6391526595585155,-24.905464826471405,-2.272255800799999,-2.0
764,7,1,1,1,-24.905464826471405,-2.272255800799999,-26.34941511735433,-1.176442822194492,-2.0
765,7,1,1,1,-26.34941511735433,-1.176442822194492,-26.399057768647,-1.1029458393322151,-2.0
766,7,1,1,1,-26.399057768647,-1.1029458393322151,-26.93715262424374,-1.8359224376049943,-2.0
767,7,1,1,1,-26.93715262424374,-1.8359224376049943,-26.992679929392068,-1.4218262811793947,-2.0
768,7,1,1,1,-26.992679929392068,-1.4218262811793947,-27.685714372828137,-1.4651958729961791,-2.0
769,7,1,1,1,-27.685714372828137,-1.4651958729961791,-27.92253422739354,-2.017014869421021,-2.0
770,7,1,1,1,-27.92253422739354,-2.017014869421021,-27.99873251990412,-1.8079884966977484,-2.0
771,7,1,1,1,-27.99873251990412,-1.8079884966977484,-28.07739140658877,-2.2305717617147964,-2.0
772,7,1,1,1,-28.07739140658877,-2.2305717617147964,-28.406719375972745,-1.999649042660589,-2.0
773,7,1,1,1,-28.406719375972745,-1.999649042660589,-28.47945619762065,-0.9438676858280964,-2.0
774,7,1,1,1,-28.47945619762065,-0.9438676858280964,-29.075855185379044,-1.6880619280318654,-2.0
775,7,1,1,1,-29.075855185379044,-1.6880619280318654,-29.134370907542166,-1.2718213408503911,-2.0
776,7,1,1,1,-29.134370907542166,-1.2718213408503911,-29.190454932372607,-1.598247059130725,-2.0
777,7,1,1,1,-29.190454932372607,-1.598247059130725,-29.241334323044217,-0.9228173087582638,-2.0
778,7,1,1,1,-29.241334323044217,-0.9228173087582638,-29.28386967016409,-1.2159389971250265,-2.0
779,7,1,1,1,-29.28386967016409,-1.2159389971250265,-29.33035782489573,-1.0711246126598597,-2.0
780,7,1,1,1,-29.33035782489573,-1.0711246126598597,-29.386802449227712,-1.7336966433285397,-2.0
781,7,1,1,1,-29.386802449227712,-1.7336966433285397,-29.460187435750974,-1.9060394790170327,-2.0
782,7,1,1,1,-29.460187435750974,-1.9060394790170327,-29.569875832488027,-2.016663311406737,-2.0
783,7,1,1,1,-29.569875832488027,-2.016663311406737,-29.63473588093833,-1.336711620700954,-2.0
784,7,1,1,1,-29.63473588093833,-1.336711620700954,-29.71112195727738,-2.3282883904291265,-2.0
785,7,1,1,1,-29.71112195727738,-2.3282883904291265,-29.783176507604534,-1.336793689867641,-2.0
786,7,1,1,1,-29.783176507604534,-1.336793689867641,-29.83696760811516,-1.3673862271796422,-2.0
787,7,1,1,1,-29.83696760811516,-1.3673862271796422,-29.903759060853474,-1.9425776411113884,-2.0
788,7,1,1,1,-29.903759060853474,-1.9425776411113884,-29.988975608473016,-2.2140857161522605,-2.0
789,7,1,1,1,-29.988975608473016,-2.2140857161522605,-31.05834138631374,-0.9823510610673196,-2.0
790,7,1,1,1,-31.05834138631374,-0.9823510610673196,-31.10258673667394,-0.994626409013564,-2.0
791,7,1,1,1,-31.10258673667394,-0.994626409013564,-31.16052041277208,-1.8734190136142144,-2.0
792,7,1,1,1,-31.16052041277208,-1.8734190136142144,-32.414374556025294,-2.629949201478382,-2.0
793,7,1,1,1,-32.414374556025294,-2.629949201478382,-32.509888433936766,-2.0374031054300263,-2.0
794,7,1,1,1,-32.509888433936766,-2.0374031054300263,-32.5642988637049,-0.482282473617746,-2.0
795,7,1,1,1,-32.5642988637049,-0.482282473617746,-33.944600429790555,-1.581265550257897,-2.0
796,7,1,1,1,-33.944600429790555,-1.581265550257897,-34.04510318218492,-2.909538353151253,-2.0
797,7,1,1,1,-34.04510318218492,-2.909538353151253,-34.12564235741339,-1.5630117221938282,-2.0
798,7,1,1,1,-34.12564235741339,-1.5630117221938282,-34.259133717720935,-2.140945601342974,-2.0
799,7,1,1,1,-34.259133717720935,-2.140945601342974,-35.459050139990275,-1.7002862071044993,-2.0
800,8,1,1,1,-0.0040530626907314,0.0039744533899631,-0.3912080640332174,-1.6328191466488566,-1.6
801,8,1,1,1,-0.3912080640332174,-1.6328191466488566,-0.6858588394753997,-3.4191028254227183,-1.6
802,8,1,1,1,-0.6858588394753997,-3.4191028254227183,-0.755059140362769,-1.277635939787563,-1.6
803,8,1,1,1,-0.755059140362769,-1.277635939787563,-0.8191782098743559,-1.6018658568369888,-1.6
804,8,1,1,1,-0.8191782098743559,-1.6018658568369888,-0.8912190983587004,-1.965856239647796,-1.6
805,8,1,1,1,-0.8912190983587004,-1.965856239647796,-1.8529919505968944,-1.2780097058554918,-1.6
806,8,1,1,1,-1.8529919505968944,-1.2780097058554918,-2.171703720786065,-1.7590909578770269,-1.6
807,8,1,1,1,-2.171703720786065,-1.7590909578770269,-2.2105203253768173,-0.1648738742311941,-1.6
808,8,1,1,1,-2.2105203253768173,-0.1648738742311941,-2.8278813934319955,-1.593913731896171,-1.6
809,8,1,1,1,-2.8278813934319955,-1.593913731896171,-3.7901623788627568,-1.387517125567081,-1.6
810,8,1,1,1,-3.7901623788627568,-1.387517125567081,-4.435801830436288,-1.165097475223356,-1.6
811,8,1,1,1,-4.435801830436288,-1.165097475223356,-4.484286575807783,-1.2390378708162315,-1.6
812,8,1,1,1,-4.484286575807783,-1.2390378708162315,-4.540278110234055,-1.562186901051725,-1.6
813,8,1,1,1,-4.540278110234055,-1.562186901051725,-5.2085031504998565,-2.3122453054406877,-1.6
814,8,1,1,1,-5.2085031504998565,-2.3122453054406877,-5.797431734261074,-2.1693009349211363,-1.6
815,8,1,1,1,-5.797431734261074,-2.1693009349211363,-6.7037655681460855,-0.8523040084782871,-1.6
816,8,1,1,1,-6.7037655681460855,-0.8523040084782871,-7.786794386322121,-2.257165235601424,-1.6
817,8,1,1,1,-7.786794386322121,-2.257165235601424,-7.915700076855286,-2.879387420747379,-1.6
818,8,1,1,1,-7.915700076855286,-2.879387420747379,-8.076158769316402,-1.8399947464484885,-1.6
819,8,1,1,1,-8.076158769316402,-1.8399947464484885,-8.682674856440043,-1.5920702398658717,-1.6
820,8,1,1,1,-8.682674856440043,-1.5920702398658717,-9.204076590998769,-2.9275824016007963,-1.6
821,8,1,1,1,-9.204076590998769,-2.9275824016007963,-10.14448097502276,-1.8060188096699537,-1.6
822,8,1,1,1,-10.14448097502276,-1.8060188096699537,-10.217909252029482,-1.827493924960763,-1.6
823,8,1,1,1,-10.217909252029482,-1.827493924960763,-10.828094376017518,-2.4577429947716354,-1.6
824,8,1,1,1,-10.828094376017518,-2.4577429947716354,-11.433254698337905,-1.5563823537241257,-1.6
825,8,1,1,1,-11.433254698337905,-1.5563823537241257,-12.216198388646898,-0.3002456097186368,-1.6
826,8,1,1,1,-12.216198388646898,-0.3002456097186368,-12.59533240209747,-2.3906149330607964,-1.6
827,8,1,1,1,-12.59533240209747,-2.3906149330607964,-12.66381504349461,-1.3610653711669698,-1.6
828,8,1,1,1,-12.66381504349461,-1.3610653711669698,-13.375210506349122,-1.2721835616847643,-1.6
829,8,1,1,1,-13.375210506349122,-1.2721835616847643,-13.427381520566316,-1.303890734477863,-1.6
830,8,1,1,1,-13.427381520566316,-1.303890734477863,-14.107867264925304,-0.9734157273413744,-1.6
831,8,1,1,1,-14.107867264925304,-0.9734157273413744,-14.16604810441093,-1.9641798237825865,-1.6
832,8,1,1,1,-14.16604810441093,-1.9641798237825865,-14.221078944398885,-0.734427017137877,-1.6
833,8,1,1,1,-14.221078944398885,-0.734427017137877,-15.2416315773988,-2.127903360224749,-1.6
834,8,1,1,1,-15.2416315773988,-2.127903360224749,-15.436957784857125,-0.5223654772907108,-1.6
835,8,1,1,1,-15.436957784857125,-0.5223654772907108,-16.64602177860137,-0.2859850419124958,-1.6
836,8,1,1,1,-16.64602177860137,-0.2859850419124958,-17.243741477921862,-1.11230921238837,-1.6
837,8,1,1,1,-17.243741477921862,-1.11230921238837,-18.43281372060864,-1.554120203925505,-1.6
838,8,1,1,1,-18.43281372060864,-1.554120203925505,-19.515980125238148,-2.482343863223293,-1.6
839,8,1,1,1,-19.515980125238148,-2.482343863223293,-19.66458087004141,-0.9454880259788642,-1.6
840,8,1,1,1,-19.66458087004141,-0.9454880259788642,-19.7058639942556,-1.6648782886868658,-1.6
841,8,1,1,1,-19.7058639942556,-1.6648782886868658,-19.777688510241767,-1.7221357332204323,-1.6
842,8,1,1,1,-19.777688510241767,-1.7221357332204323,-19.843360883322102,-1.5584570455116735,-1.6
843,8,1,1,1,-19.843360883322102,-1.5584570455116735,-19.899945851841693,-1.232456325088046,-1.6
844,8,1,1,1,-19.899945851841693,-1.232456325088046,-21.07813267432952,-0.7322235962840024,-1.6
845,8,1,1,1,-21.07813267432952,-0.7322235962840024,-21.14286584233449,-2.51606293255078,-1.6
846,8,1,1,1,-21.14286584233449,-2.51606293255078,-21.216255210937,-1.9328170232538309,-1.6
847,8,1,1,1,-21.216255210937,-1.9328170232538309,-22.397888292277376,-0.4606939116821439,-1.6
848,8,1,1,1,-22.397888292277376,-0.4606939116821439,-22.448651824878755,-2.09555096716182,-1.6
849,8,1,1,1,-22.448651824878755,-2.09555096716182,-22.515493000248263,-1.160071534080631,-1.6
850,8,1,1,1,-22.515493000248263,-1.160071534080631,-23.049385434791333,-1.846025458269128,-1.6
851,8,1,1,1,-23.049385434791333,-1.846025458269128,-23.11772021802695,-2.3956810989670303,-1.6
852,8,1,1,1,-23.11772021802695,-2.3956810989670303,-23.199425843702983,-1.361584550279498,-1.6
853,8,1,1,1,-23.199425843702983,-1.361584550279498,-24.252848250316813,-1.088560143738355,-1.6
854,8,1,1,1,-24.252848250316813,-1.088560143738355,-24.3190221609078,-2.1790694157756945,-1.6
855,8,1,1,1,-24.3190221609078,-2.1790694157756945,-24.35350119594081,0.2069535428049106,-1.6
856,8,1,1,1,-24.35350119594081,0.2069535428049106,-24.38876650784637,-1.539737808611646,-1.6
857,8,1,1,1,-24.38876650784637,-1.539737808611646,-24.444429665941417,-1.2011371619644566,-1.6
858,8,1,1,1,-24.444429665941417,-1.2011371619644566,-24.497667762406717,-1.446619322771843,-1.6
859,8,1,1,1,-24.497667762406717,-1.446619322771843,-25.28630922482332,-1.6127019149320505,-1.6
860,8,1,1,1,-25.28630922482332,-1.6127019149320505,-25.37694982710713,-2.839291378233891,-1.6
861,8,1,1,1,-25.37694982710713,-2.839291378233891,-26.23733336576373,-1.6725007531000946,-1.6
862,8,1,1,1,-26.23733336576373,-1.6725007531000946,-27.25216191551367,-1.7677124073612758,-1.6
863,8,1,1,1,-27.25216191551367,-1.7677124073612758,-27.33883460850916,-2.484326955151963,-1.6
864,8,1,1,1,-27.33883460850916,-2.484326955151963,-27.424651018959008,-1.7277701614843468,-1.6
865,8,1,1,1,-27.424651018959008,-1.7277701614843468,-27.496015224215547,-1.614318495035957,-1.6
866,8,1,1,1,-27.496015224215547,-1.614318495035957,-27.528740925936876,-1.0386922632473123,-1.6
867,8,1,1,1,-27.528740925936876,-1.0386922632473123,-28.320459405109037,-2.051165809188326,-1.6
868,8,1,1,1,-28.320459405109037,-2.051165809188326,-28.37379596574339,-1.770913379565313,-1.6
869,8,1,1,1,-28.37379596574339,-1.770913379565313,-28.565306896887368,-1.7388383768445108,-1.6
870,8,1,1,1,-28.565306896887368,-1.7388383768445108,-28.63800220791934,-1.4798255889438316,-1.6
871,8,1,1,1,-28.63800220791934,-1.4798255889438316,-29.819257575541275,-2.5132513561879204,-1.6
872,8,1,1,1,-29.819257575541275,-2.5132513561879204,-30.89463816564707,-0.7825178260791219,-1.6
873,8,1,1,1,-30.89463816564707,-0.7825178260791219,-31.70685960636499,-2.070919532659633,-1.6
874,8,1,1,1,-31.70685960636499,-2.070919532659633,-31.77740492768775,-1.629769605254975,-1.6
875,8,1,1,1,-31.77740492768775,-1.629769605254975,-32.547890485525045,-2.0898755369280426,-1.6
876,8,1,1,1,-32.547890485525045,-2.0898755369280426,-32.62376062132286,-2.187660116495332,-1.6
877,8,1,1,1,-32.62376062132286,-2.187660116495332,-32.69778489853399,-1.5552308709645195,-1.6
878,8,1,1,1,-32.69778489853399,-1.5552308709645195,-33.80617129981764,-1.6633096984429778,-1.6
879,8,1,1,1,-33.80617129981764,-1.6633096984429778,-33.88193891814903,-1.9527699286651847,-1.6
880,8,1,1,1,-33.88193891814903,-1.9527699286651847,-33.95433860859467,-1.756065341535042,-1.6
881,8,1,1,1,-33.95433860859467,-1.756065341535042,-34.01644388490624,-1.5171738244323714,-1.6
882,8,1,1,1,-34.01644388490624,-1.5171738244323714,-34.767771014499026,-0.991052826155116,-1.6
883,8,1,1,1,-34.767771014499026,-0.991052826155116,-34.8369194825823,-2.481554600591948,-1.6
884,8,1,1,1,-34.8369194825823,-2.481554600591948,-34.92102347756183,-1.691622500758715,-1.6
885,8,1,1,1,-34.92102347756183,-1.691622500758715,-34.976473496002995,-1.801175361083473,-1.6
886,8,1,1,1,-34.976473496002995,-1.801175361083473,-35.258017138514795,-1.1377604898541662,-1.6
887,8,1,1,1,-35.258017138514795,-1.1377604898541662,-35.292583626083804,-0.9252642252630364,-1.6
888,8,1,1,1,-35.292583626083804,-0.9252642252630364,-35.34286108258346,-1.4953355352673996,-1.6
889,8,1,1,1,-35.34286108258346,-1.4953355352673996,-36.02289542792851,-1.927585843448212,-1.6
890,8,1,1,1,-36.02289542792851,-1.927585843448212,-36.083931752577406,-1.755133857760783,-1.6
891,8,1,1,1,-36.083931752577406,-1.755133857760783,-36.1567183561226,-1.2019369079857802,-1.6
892,8,1,1,1,-36.1567183561226,-1.2019369079857802,-36.20043762254917,-1.1194051826542133,-1.6
893,8,1,1,1,-36.20043762254917,-1.1194051826542133,-37.200781945455766,-1.900442808008312,-1.6
894,8,1,1,1,-37.200781945455766,-1.900442808008312,-37.34917070038543,-1.951792941667147,-1.6
895,8,1,1,1,-37.34917070038543,-1.951792941667147,-38.47371563054078,-0.3729964020818201,-1.6
896,8,1,1,1,-38.47371563054078,-0.3729964020818201,-38.48581669949447,-0.3666016182353622,-1.6
897,8,1,1,1,-38.48581669949447,-0.3666016182353622,-38.53798487935905,-2.8098290371453274,-1.6
898,8,1,1,1,-38.53798487935905,-2.8098290371453274,-38.61741572317553,-1.065598880053651,-1.6
899,8,1,1,1,-38.61741572317553,-1.065598880053651,-38.66984418503364,-1.5779868042364522,-1.6
900,9,1,0,0,-0.0049229910107682,-0.0046550158787993,0.2429339701099209,0.925663862491201,1.6
901,9,1,1,0,0.2429339701099209,0.925663862491201,0.2907134868716231,1.4301076050480663,1.6
902,9,1,0,0,0.2907134868716231,1.4301076050480663,0.753674715849983,1.9183097588637832,1.6
903,9,1,1,0,0.753674715849983,1.9183097588637832,1.7942802492672276,0.6007628280481716,1.6
904,9,1,1,0,1.7942802492672276,0.6007628280481716,2.3158072939220227,1.3354093029943883,1.6
905,9,1,1,1,2.3158072939220227,1.3354093029943883,2.3740191300129774,1.528910709283986,1.6
906,9,1,1,1,2.3740191300129774,1.528910709283986,2.4318689968271863,1.4159282662191304,1.6
907,9,1,1,1,2.4318689968271863,1.4159282662191304,2.776515288653105,1.358130525710516,1.6
908,9,1,1,1,2.776515288653105,1.358130525710516,2.8305471026439326,1.3593862068411915,1.6
909,9,1,1,1,2.8305471026439326,1.3593862068411915,2.895897153117096,1.483848894421382,1.6
910,9,1,1,1,2.895897153117096,1.483848894421382,3.129447431261306,1.5064946130955257,1.6
911,9,1,1,1,3.129447431261306,1.5064946130955257,3.979409770367266,1.4047980463188785,1.6
912,9,1,1,1,3.979409770367266,1.4047980463188785,4.115311074241559,1.0691527287040823,1.6
913,9,1,1,1,4.115311074241559,1.0691527287040823,4.474674336777023,1.3217332865642135,1.6
914,9,1,1,1,4.474674336777023,1.3217332865642135,4.528677721321128,1.333561841396346,1.6
915,9,1,1,1,4.528677721321128,1.333561841396346,4.631960855223055,1.7061796612799491,1.6
916,9,1,1,1,4.631960855223055,1.7061796612799491,4.70456163200487,1.825816831306448,1.6
917,9,1,1,1,4.70456163200487,1.825816831306448,4.777350817296376,1.6561818218642297,1.6
918,9,1,1,1,4.777350817296376,1.6561818218642297,5.89060706986303,1.689641325166726,1.6
919,9,1,1,1,5.89060706986303,1.689641325166726,6.711659697658169,1.4876955804868233,1.6
920,9,1,1,1,6.711659697658169,1.4876955804868233,7.820053045641631,1.646023686700074,1.6
921,9,1,1,1,7.820053045641631,1.646023686700074,7.885489629471285,1.6173028188032688,1.6
922,9,1,1,1,7.885489629471285,1.6173028188032688,7.957919136719371,1.78464463939065,1.6
923,9,1,1,1,7.957919136719371,1.78464463939065,9.256098005286145,1.6694843871147376,1.6
924,9,1,1,1,9.256098005286145,1.6694843871147376,9.324223020997742,1.7172438592206332,1.6
925,9,1,1,1,9.324223020997742,1.7172438592206332,9.634323011516123,1.735188704907438,1.6
926,9,1,1,1,9.634323011516123,1.735188704907438,9.684503818237197,0.916406534465678,1.6
927,9,1,1,1,9.684503818237197,0.916406534465678,10.496870740340652,1.2824886413400454,1.6
928,9,1,1,1,10.496870740340652,1.2824886413400454,11.109328541052744,1.7695752952333363,1.6
929,9,1,1,1,11.109328541052744,1.7695752952333363,11.177059660805853,1.696452196778836,1.6
930,9,1,1,1,11.177059660805853,1.696452196778836,11.2462246582574,1.70264661956073,1.6
931,9,1,1,1,11.2462246582574,1.70264661956073,11.317886410854594,1.918807540229177,1.6
932,9,1,1,1,11.317886410854594,1.918807540229177,11.39292500962402,1.797261755191047,1.6
933,9,1,1,1,11.39292500962402,1.797261755191047,11.459954921964057,1.5677355687077454,1.6
934,9,1,1,1,11.459954921964057,1.5677355687077454,11.50110591842764,0.5299006795551573,1.6
935,9,1,1,1,11.50110591842764,0.5299006795551573,12.64066339071472,1.62477732717686,1.6
936,9,1,1,1,12.64066339071472,1.62477732717686,12.700279394952387,1.3729960985095857,1.6
937,9,1,1,1,12.700279394952387,1.3729960985095857,13.461649378346836,1.9943182147977272,1.6
938,9,1,1,1,13.461649378346836,1.9943182147977272,14.331277171391012,1.106471837177729,1.6
939,9,1,1,1,14.331277171391012,1.106471837177729,14.383990745760366,1.495064340800305,1.6
940,9,1,1,1,14.383990745760366,1.495064340800305,14.768394686020953,1.5158678347328451,1.6
941,9,1,1,1,14.768394686020953,1.5158678347328451,14.816385833068312,1.109509220449152,1.6
942,9,1,1,1,14.816385833068312,1.109509220449152,14.882743183730586,2.0571632697836013,1.6
943,9,1,1,1,14.882743183730586,2.0571632697836013,15.98952467202559,1.3436401142130123,1.6
944,9,1,1,1,15.98952467202559,1.3436401142130123,16.07071859352384,2.733959303505213,1.6
945,9,1,1,1,16.07071859352384,2.733959303505213,16.30716601626992,1.7928011796210304,1.6
946,9,1,1,1,16.30716601626992,1.7928011796210304,16.92145749433297,1.3899642679419877,1.6
947,9,1,1,1,16.92145749433297,1.3899642679419877,17.14002999768073,1.398082947318755,1.6
948,9,1,1,1,17.14002999768073,1.398082947318755,17.199437097389538,1.673463653803588,1.6
949,9,1,1,1,17.199437097389538,1.673463653803588,17.274676784604594,1.880283705299573,1.6
950,9,1,1,1,17.274676784604594,1.880283705299573,17.715479307657272,2.115374411827683,1.6
951,9,1,1,1,17.715479307657272,2.115374411827683,19.000442809881665,1.31161347777244,1.6
952,9,1,1,1,19.000442809881665,1.31161347777244,19.05422761995383,1.3806274979775204,1.6
953,9,1,1,1,19.05422761995383,1.3806274979775204,19.104487960824542,1.0651153101962314,1.6
954,9,1,1,1,19.104487960824542,1.0651153101962314,19.16098896134268,1.9050508468724687,1.6
955,9,1,1,1,19.16098896134268,1.9050508468724687,19.659739711366207,0.9377301116730316,1.6
956,9,1,1,1,19.659739711366207,0.9377301116730316,20.527268333624463,1.5982530556778538,1.6
957,9,1,1,1,20.527268333624463,1.5982530556778538,20.928959061345733,1.5247120065776725,1.6
958,9,1,1,1,20.928959061345733,1.5247120065776725,21.34429334497175,2.219732617404236,1.6
959,9,1,1,1,21.34429334497175,2.219732617404236,21.65474031541407,1.269905070051328,1.6
960,9,1,1,1,21.65474031541407,1.269905070051328,22.700150937455028,0.6782445575294955,1.6
961,9,1,1,1,22.700150937455028,0.6782445575294955,22.748904853092828,1.5149854775459133,1.6
962,9,1,1,1,22.748904853092828,1.5149854775459133,22.80380044275045,1.2882136191605238,1.6
963,9,1,1,1,22.80380044275045,1.2882136191605238,23.77129090914148,1.4866766488884164,1.6
964,9,1,1,1,23.77129090914148,1.4866766488884164,23.8304329110454,1.479692187125267,1.6
965,9,1,1,1,23.8304329110454,1.479692187125267,23.88595606040474,1.291152786371211,1.6
966,9,1,1,1,23.88595606040474,1.291152786371211,24.12544325479101,1.3876917159485345,1.6
967,9,1,1,1,24.12544325479101,1.3876917159485345,24.18572135982878,1.487200919804619,1.6
968,9,1,1,1,24.18572135982878,1.487200919804619,25.2381233931904,1.772001890903665,1.6
969,9,1,1,1,25.2381233931904,1.772001890903665,25.99846917662732,1.7315912854593256,1.6
970,9,1,1,1,25.99846917662732,1.7315912854593256,26.522436592095108,1.5353162588734743,1.6
971,9,1,1,1,26.522436592095108,1.5353162588734743,26.583923569094505,1.457250596973415,1.6
972,9,1,1,1,26.583923569094505,1.457250596973415,26.638912695535016,1.3454453976402116,1.6
973,9,1,1,1,26.638912695535016,1.3454453976402116,27.6988623105536,0.2079483015774925,1.6
974,9,1,1,1,27.6988623105536,0.2079483015774925,28.347706336536216,0.6275417132964485,1.6
975,9,1,1,1,28.347706336536216,0.6275417132964485,29.046341937649466,1.5798963597563551,1.6
976,9,1,1,1,29.046341937649466,1.5798963597563551,29.11384753646866,1.7681318233123349,1.6
977,9,1,1,1,29.11384753646866,1.7681318233123349,29.18333314406594,1.738825611872627,1.6
978,9,1,1,1,29.18333314406594,1.738825611872627,29.255596804671697,1.718003549943708,1.6
979,9,1,1,1,29.255596804671697,1.718003549943708,30.056089647483255,1.35529221534413,1.6
980,9,1,1,1,30.056089647483255,1.35529221534413,30.11269142037235,1.3097183416985836,1.6
981,9,1,1,1,30.11269142037235,1.3097183416985836,31.39160381789202,1.6694164613988631,1.6
982,9,1,1,1,31.39160381789202,1.6694164613988631,31.45391059892829,1.3705283119775995,1.6
983,9,1,1,1,31.45391059892829,1.3705283119775995,32.14292488695403,1.6287929934823904,1.6
984,9,1,1,1,32.14292488695403,1.6287929934823904,32.20651269623453,1.5759982126079108,1.6
985,9,1,1,1,32.20651269623453,1.5759982126079108,32.26934135008924,1.5577166305496857,1.6
986,9,1,1,1,32.26934135008924,1.5577166305496857,32.39270315920716,1.5593267355865303,1.6
987,9,1,1,1,32.39270315920716,1.5593267355865303,32.443526507752566,0.557669920618274,1.6
988,9,1,1,1,32.443526507752566,0.557669920618274,33.38926418269543,1.0642753848779192,1.6
989,9,1,1,1,33.38926418269543,1.0642753848779192,33.43259715686722,1.1332823429847816,1.6
990,9,1,1,1,33.43259715686722,1.1332823429847816,33.8058988232359,0.9044322727063244,1.6
991,9,1,1,1,33.8058988232359,0.9044322727063244,33.85379034927391,1.40237174551622,1.6
992,9,1,1,1,33.85379034927391,1.40237174551622,33.94320995397503,2.25823572486959,1.6
993,9,1,1,1,33.94320995397503,2.25823572486959,34.049741249317606,1.40065091852763,1.6
994,9,1,1,1,34.049741249317606,1.40065091852763,34.10387830475121,1.3353518031160172,1.6
995,9,1,1,1,34.10387830475121,1.3353518031160172,34.15894699486068,1.369685793967994,1.6
996,9,1,1,1,34.15894699486068,1.369685793967994,34.21457615155326,1.2635704803688546,1.6
997,9,1,1,1,34.21457615155326,1.2635704803688546,34.26578943205069,1.3719191387606762,1.6
998,9,1,1,1,34.26578943205069,1.3719191387606762,35.3630833025394,1.9342238029522465,1.6
999,9,1,1,1,35.3630833025394,1.9342238029522465,35.959141858802624,1.4109972655319012,1.6
1000,10,1,1,1,0.0021691846524792,0.0014858224217765,-0.0104902571129322,1.3481934868296177,2.0
1001,10,1,1,1,-0.0104902571129322,1.3481934868296177,0.4589720351164083,2.515162643178644,2.0
1002,10,1,0,1,0.4589720351164083,2.515162643178644,0.5208546603282731,0.3074470774020027,2.0
1003,10,1,1,1,0.5208546603282731,0.3074470774020027,1.447739364619977,3.044567245676456,2.0
1004,10,1,1,1,1.447739364619977,3.044567245676456,1.5501418466297,1.805313592283296,2.0
1005,10,1,1,1,1.5501418466297,1.805313592283296,2.1369057599419654,2.8761835031873764,2.0
1006,10,1,1,1,2.1369057599419654,2.8761835031873764,3.263259639268679,2.103179227302713,2.0
1007,10,1,1,1,3.263259639268679,2.103179227302713,4.111793461579729,2.7657796288219663,2.0
1008,10,1,1,1,4.111793461579729,2.7657796288219663,4.664137644881355,1.2608538710131922,2.0
1009,10,1,1,1,4.664137644881355,1.2608538710131922,5.253943594066629,1.790011702627947,2.0
1010,10,1,1,1,5.253943594066629,1.790011702627947,5.7156000889541945,1.5938074746694508,2.0
1011,10,1,1,1,5.7156000889541945,1.5938074746694508,5.777867987266513,1.5045571798479618,2.0
1012,10,1,1,1,5.777867987266513,1.5045571798479618,5.847014573156705,2.049208192244486,2.0
1013,10,1,1,1,5.847014573156705,2.049208192244486,5.929629375855318,2.001744302308126,2.0
1014,10,1,1,1,5.929629375855318,2.001744302308126,6.079867784416556,1.769679320140519,2.0
1015,10,1,1,1,6.079867784416556,1.769679320140519,7.080540467662594,3.713341242977077,2.0
1016,10,1,1,1,7.080540467662594,3.713341242977077,7.847380391724607,2.45384129601673,2.0
1017,10,1,1,1,7.847380391724607,2.45384129601673,7.9299434893426595,1.592850034017673,2.0
1018,10,1,1,1,7.9299434893426595,1.592850034017673,8.944112000759732,2.1883672517338773,2.0
1019,10,1,1,1,8.944112000759732,2.1883672517338773,9.71048068829854,2.884545368653577,2.0
1020,10,1,1,1,9.71048068829854,2.884545368653577,10.824607156919852,2.0576482637634324,2.0
1021,10,1,1,1,10.824607156919852,2.0576482637634324,12.36890795358537,2.0172574991773105,2.0
1022,10,1,1,1,12.36890795358537,2.0172574991773105,13.50571304825142,2.21980951118992,2.0
1023,10,1,1,1,13.50571304825142,2.21980951118992,14.352051556335304,1.6163406419912818,2.0
1024,10,1,1,1,14.352051556335304,1.6163406419912818,14.508526416430064,1.461306297796841,2.0
1025,10,1,1,1,14.508526416430064,1.461306297796841,14.57619519178569,1.6780262535126251,2.0
1026,10,1,1,1,14.57619519178569,1.6780262535126251,14.643167428479211,1.6460963596942593,2.0
1027,10,1,1,1,14.643167428479211,1.6460963596942593,15.808258337768107,1.6458893865607829,2.0
1028,10,1,1,1,15.808258337768107,1.6458893865607829,15.88637192440516,2.312238557288508,2.0
1029,10,1,1,1,15.88637192440516,2.312238557288508,16.68889053876833,1.4919763784552091,2.0
1030,10,1,1,1,16.68889053876833,1.4919763784552091,16.74723382932391,1.4136294330342247,2.0
1031,10,1,1,1,16.74723382932391,1.4136294330342247,16.805782788671902,1.3256467548683584,2.0
1032,10,1,1,1,16.805782788671902,1.3256467548683584,16.96805316021346,2.257794682363772,2.0
1033,10,1,1,1,16.96805316021346,2.257794682363772,18.177111794863496,2.716859600065765,2.0
1034,10,1,1,1,18.177111794863496,2.716859600065765,19.50264510278335,1.7793339312484304,2.0
1035,10,1,1,1,19.50264510278335,1.7793339312484304,20.90093894289289,2.055713101108164,2.0
1036,10,1,1,1,20.90093894289289,2.055713101108164,21.772095814436497,2.2092608908411373,2.0
1037,10,1,1,1,21.772095814436497,2.2092608908411373,22.83710982577732,1.9624689946665332,2.0
1038,10,1,1,1,22.83710982577732,1.9624689946665332,22.92182851776392,2.2590958196660087,2.0
1039,10,1,1,1,22.92182851776392,2.2590958196660087,23.0104415350891,1.9499177526258893,2.0
1040,10,1,1,1,23.0104415350891,1.9499177526258893,23.087410800411103,1.8794061448041617,2.0
1041,10,1,1,1,23.087410800411103,1.8794061448041617,23.159319879445395,1.7231458841662202,2.0
1042,10,1,1,1,23.159319879445395,1.7231458841662202,23.50372348951258,1.6302328438953997,2.0
1043,10,1,1,1,23.50372348951258,1.6302328438953997,23.568390055370347,1.605927977994399,2.0
1044,10,1,1,1,23.568390055370347,1.605927977994399,23.631320888061893,1.5262231953365508,2.0
1045,10,1,1,1,23.631320888061893,1.5262231953365508,23.691165103412857,1.455137367959597,2.0
1046,10,1,1,1,23.691165103412857,1.455137367959597,23.846878759465383,2.001031368804429,2.0
1047,10,1,1,1,23.846878759465383,2.001031368804429,24.3696833479906,1.9885957105600087,2.0
1048,10,1,1,1,24.3696833479906,1.9885957105600087,24.44355602697408,1.946893134056032,2.0
1049,10,1,1,1,24.44355602697408,1.946893134056032,24.520420016531958,1.801131502864279,2.0
1050,10,1,1,1,24.520420016531958,1.801131502864279,25.34277932345793,1.3431030008031606,2.0
1051,10,1,1,1,25.34277932345793,1.3431030008031606,25.414787066982885,2.051427617996912,2.0
1052,10,1,1,1,25.414787066982885,2.051427617996912,25.486698935609223,1.5678782395082298,2.0
1053,10,1,1,1,25.486698935609223,1.5678782395082298,25.557942532771595,1.961714336844045,2.0
1054,10,1,1,1,25.557942532771595,1.961714336844045,25.61371165094381,0.7544833847619974,2.0
1055,10,1,1,1,25.61371165094381,0.7544833847619974,26.81623176818998,1.7792511220486875,2.0
1056,10,1,1,1,26.81623176818998,1.7792511220486875,27.14668540108734,0.61033679939938,2.0
1057,10,1,1,1,27.14668540108734,0.61033679939938,27.399541582503307,1.209548689490266,2.0
1058,10,1,1,1,27.399541582503307,1.209548689490266,27.45884012066217,1.7320334602522245,2.0
1059,10,1,1,1,27.45884012066217,1.7320334602522245,27.62049276465404,2.166964995835181,2.0
1060,10,1,1,1,27.62049276465404,2.166964995835181,28.125584061658017,2.021834338892893,2.0
1061,10,1,1,1,28.125584061658017,2.021834338892893,28.618310234390822,2.1265609500164944,2.0
1062,10,1,1,1,28.618310234390822,2.1265609500164944,28.70302324946017,2.0084832831506514,2.0
1063,10,1,1,1,28.70302324946017,2.0084832831506514,29.109500065780484,1.7401809153928092,2.0
1064,10,1,1,1,29.109500065780484,1.7401809153928092,29.40263498252043,1.7801651840071069,2.0
1065,10,1,1,1,29.40263498252043,1.7801651840071069,30.834017867988788,1.5762235456804323,2.0
1066,10,1,1,1,30.834017867988788,1.5762235456804323,30.89205638051941,1.2906976052176746,2.0
1067,10,1,1,1,30.89205638051941,1.2906976052176746,31.4838624526598,1.9879336502155436,2.0
1068,10,1,1,1,31.4838624526598,1.9879336502155436,32.02185921301893,1.9642034306841727,2.0
1069,10,1,1,1,32.02185921301893,1.9642034306841727,32.08834421365756,1.6202497875323,2.0
1070,10,1,1,1,32.08834421365756,1.6202497875323,32.162639879991616,1.913215521519367,2.0
1071,10,1,1,1,32.162639879991616,1.913215521519367,32.30903765866317,1.661798034817484,2.0
1072,10,1,1,1,32.30903765866317,1.661798034817484,33.62915098936871,1.524258950196815,2.0
1073,10,1,1,1,33.62915098936871,1.524258950196815,34.89875657206098,1.987127330952061,2.0
1074,10,1,1,1,34.89875657206098,1.987127330952061,35.94571328590385,1.7266415826088557,2.0
1075,10,1,1,1,35.94571328590385,1.7266415826088557,36.016975754613576,1.7737054790343314,2.0
1076,10,1,1,1,36.016975754613576,1.7737054790343314,37.01069658428688,1.6197614089318848,2.0
1077,10,1,1,1,37.01069658428688,1.6197614089318848,38.3365907389941,2.2838745822803017,2.0
1078,10,1,1,1,38.3365907389941,2.2838745822803017,38.4153756716908,1.7248871705598243,2.0
1079,10,1,1,1,38.4153756716908,1.7248871705598243,38.49347943902141,2.028028778586197,2.0
1080,10,1,1,1,38.49347943902141,2.028028778586197,39.13074035252365,1.677779789856488,2.0
1081,10,1,1,1,39.13074035252365,1.677779789856488,39.73282298574669,1.9426056046544613,2.0
1082,10,1,1,1,39.73282298574669,1.9426056046544613,41.14418622278769,1.990904000515538,2.0
1083,10,1,1,1,41.14418622278769,1.990904000515538,41.22154221061569,1.890062118621357,2.0
1084,10,1,1,1,41.22154221061569,1.890062118621357,41.29775945112809,1.9065196256311283,2.0
1085,10,1,1,1,41.29775945112809,1.9065196256311283,41.37511423449165,1.9723079758961983,2.0
1086,10,1,1,1,41.37511423449165,1.9723079758961983,41.820253875774135,2.0372971246658294,2.0
1087,10,1,1,1,41.820253875774135,2.0372971246658294,41.88573929016722,0.8488597501235775,2.0
1088,10,1,1,1,41.88573929016722,0.8488597501235775,42.72839743983108,1.209237293659687,2.0
1089,10,1,1,1,42.72839743983108,1.209237293659687,44.19267244076797,1.0289012849966526,2.0
1090,10,1,1,1,44.19267244076797,1.0289012849966526,44.70887336699134,1.5532100563296103,2.0
1091,10,1,1,1,44.70887336699134,1.5532100563296103,44.776732847305695,1.848986288899787,2.0
1092,10,1,1,1,44.776732847305695,1.848986288899787,45.23708473753912,1.7486227411522166,2.0
1093,10,1,1,1,45.23708473753912,1.7486227411522166,45.314885291739465,1.577457852415264,2.0
1094,10,1,1,1,45.314885291739465,1.577457852415264,45.38672550129514,1.9105446850533856,2.0
1095,10,1,1,1,45.38672550129514,1.9105446850533856,45.47725870037883,2.215411631296773,2.0
1096,10,1,1,1,45.47725870037883,2.215411631296773,45.54631937288749,1.403824120982193,2.0
1097,10,1,1,1,45.54631937288749,1.403824120982193,46.387497090138,1.8523300632214064,2.0
1098,10,1,1,1,46.387497090138,1.8523300632214064,46.75714722092604,1.3206698874957392,2.0
1099,10,1,1,1,46.75714722092604,1.3206698874957392,48.15134892048114,1.8274526542242095,2.0
1100,11,1,0,0,-0.0048364088685518,-0.0046143787209966,0.3264042138021059,0.916742291576566,2.8
1101,11,1,0,0,0.3264042138021059,0.916742291576566,0.4629493284649392,1.330906109979378,2.8
1102,11,1,0,0,0.4629493284649392,1.330906109979378,0.5869952663970337,2.165225911557967,2.8
1103,11,1,0,0,0.5869952663970337,2.165225911557967,0.6764026292470409,2.104036155820311,2.8
1104,11,1,1,0,0.6764026292470409,2.104036155820311,0.7463790568731569,1.1847183955710596,2.8
1105,11,1,1,0,0.7463790568731569,1.1847183955710596,0.8330506688391568,3.1556314122058624,2.8
1106,11,1,1,1,0.8330506688391568,3.1556314122058624,1.2607750541363505,1.7874782708172667,2.8
1107,11,1,1,1,1.2607750541363505,1.7874782708172667,2.3659815337682364,2.654458632028659,2.8
1108,11,1,1,1,2.3659815337682364,2.654458632028659,3.852549922281489,3.074355482651549,2.8
1109,11,1,0,1,3.852549922281489,3.074355482651549,6.005833799170187,2.574249773756839,2.8
1110,11,1,1,1,6.005833799170187,2.574249773756839,6.116782898864616,2.694689551862355,2.8
1111,11,1,1,1,6.116782898864616,2.694689551862355,8.191065452910495,2.785921670728181,2.8
1112,11,1,1,1,8.191065452910495,2.785921670728181,9.431462254633187,2.8210798456984327,2.8
1113,11,1,1,1,9.431462254633187,2.8210798456984327,9.944698200153102,1.8635782139656707,2.8
1114,11,1,1,1,9.944698200153102,1.8635782139656707,10.907637012613312,3.407260073651435,2.8
1115,11,1,1,1,10.907637012613312,3.407260073651435,11.34830582802946,3.185458584850925,2.8
1116,11,1,1,1,11.34830582802946,3.185458584850925,12.183726423322335,1.6799728216357974,2.8
1117,11,1,1,1,12.183726423322335,1.6799728216357974,12.261878995632664,2.206959011699461,2.8
1118,11,1,1,1,12.261878995632664,2.206959011699461,12.391944198025794,4.2234014524675,2.8
1119,11,1,1,1,12.391944198025794,4.2234014524675,12.51794923695949,2.4845133035044054,2.8
1120,11,1,1,1,12.51794923695949,2.4845133035044054,14.234888907459656,2.660985036321799,2.8
1121,11,1,1,1,14.234888907459656,2.660985036321799,15.574025821379823,2.5782508510589275,2.8
1122,11,1,1,1,15.574025821379823,2.5782508510589275,15.674647721732647,2.477323873198083,2.8
1123,11,1,1,1,15.674647721732647,2.477323873198083,15.776551259618955,2.5121353202022707,2.8
1124,11,1,1,1,15.776551259618955,2.5121353202022707,15.881427073250531,2.5849647296728264,2.8
1125,11,1,1,1,15.881427073250531,2.5849647296728264,17.108803721828288,2.4150287283354865,2.8
1126,11,1,1,1,17.108803721828288,2.4150287283354865,17.2090250027993,2.5566014798800385,2.8
1127,11,1,1,1,17.2090250027993,2.5566014798800385,17.314135691116782,2.61457442790179,2.8
1128,11,1,1,1,17.314135691116782,2.61457442790179,17.427307756591283,3.0726794261156662,2.8
1129,11,1,1,1,17.427307756591283,3.0726794261156662,17.54700675560039,2.932245499675044,2.8
1130,11,1,1,1,17.54700675560039,2.932245499675044,17.659716653755048,2.556284673477915,2.8
1131,11,1,1,1,17.659716653755048,2.556284673477915,17.761036459955,2.526228430005189,2.8
1132,11,1,1,1,17.761036459955,2.526228430005189,17.864592402628993,2.77238027900336,2.8
1133,11,1,1,1,17.864592402628993,2.77238027900336,18.00197624834207,3.690444274541189,2.8
1134,11,1,1,1,18.00197624834207,3.690444274541189,18.12869307102588,2.759411248776451,2.8
1135,11,1,1,1,18.12869307102588,2.759411248776451,18.269321324433,3.307664574356779,2.8
1136,11,1,1,1,18.269321324433,3.307664574356779,19.92450345075323,2.719916889408429,2.8
1137,11,1,1,1,19.92450345075323,2.719916889408429,20.03799541707852,2.9186643013494185,2.8
1138,11,1,1,1,20.03799541707852,2.9186643013494185,20.62861946994724,2.322769245950301,2.8
1139,11,1,1,1,20.62861946994724,2.322769245950301,20.71500866149683,1.7262117132815025,2.8
1140,11,1,1,1,20.71500866149683,1.7262117132815025,21.213189900420748,2.254753829670565,2.8
1141,11,1,1,1,21.213189900420748,2.254753829670565,21.304928912027005,2.328359309750786,2.8
1142,11,1,1,1,21.304928912027005,2.328359309750786,21.40037056464168,2.4529819130187493,2.8
1143,11,1,1,1,21.40037056464168,2.4529819130187493,21.50467396340104,2.9058733987116985,2.8
1144,11,1,1,1,21.50467396340104,2.9058733987116985,21.622185518359974,3.0116465963450136,2.8
1145,11,1,1,1,21.622185518359974,3.0116465963450136,21.73829466739288,2.343453103950212,2.8
1146,11,1,1,1,21.73829466739288,2.343453103950212,21.833428064386197,2.413442512400806,2.8
1147,11,1,1,1,21.833428064386197,2.413442512400806,21.936508940432443,2.6292044030461184,2.8
1148,11,1,1,1,21.936508940432443,2.6292044030461184,22.58561887831525,2.3141907134775748,2.8
1149,11,1,1,1,22.58561887831525,2.3141907134775748,23.33866582192617,2.8018979176926604,2.8
1150,11,1,1,1,23.33866582192617,2.8018979176926604,23.447210608221404,2.589207727643672,2.8
1151,11,1,1,1,23.447210608221404,2.589207727643672,23.54035155073677,2.05324711593658,2.8
1152,11,1,1,1,23.54035155073677,2.05324711593658,23.621728643053657,2.064800950511849,2.8
1153,11,1,1,1,23.621728643053657,2.064800950511849,23.728199128462485,2.85553517839106,2.8
1154,11,1,1,1,23.728199128462485,2.85553517839106,23.8441869856301,2.8400485385544174,2.8
1155,11,1,1,1,23.8441869856301,2.8400485385544174,25.04426761686158,2.485454025731069,2.8
1156,11,1,1,1,25.04426761686158,2.485454025731069,25.139785407764982,2.3130095027233843,2.8
1157,11,1,1,1,25.139785407764982,2.3130095027233843,27.06182592560494,3.0220581185529083,2.8
1158,11,1,1,1,27.06182592560494,3.0220581185529083,28.541549624745063,2.408705676079445,2.8
1159,11,1,1,1,28.541549624745063,2.408705676079445,30.15562791502981,2.6149036642426946,2.8
1160,11,1,1,1,30.15562791502981,2.6149036642426946,31.949682143407625,2.5903238875067216,2.8
1161,11,1,1,1,31.949682143407625,2.5903238875067216,33.62916124246849,2.182583943261509,2.8
1162,11,1,1,1,33.62916124246849,2.182583943261509,35.432705164036435,2.12058064705138,2.8
1163,11,1,1,1,35.432705164036435,2.12058064705138,35.52139652691114,2.2473736960230126,2.8
1164,11,1,1,1,35.52139652691114,2.2473736960230126,35.59131012873556,1.7090795790696858,2.8
1165,11,1,1,1,35.59131012873556,1.7090795790696858,37.597459797481655,2.9406352147582875,2.8
1166,11,1,1,1,37.597459797481655,2.9406352147582875,37.7028755588046,2.464737427895746,2.8
1167,11,1,1,1,37.7028755588046,2.464737427895746,37.8215280403955,3.377553933003946,2.8
1168,11,1,1,1,37.8215280403955,3.377553933003946,37.95078521166047,3.0103461045333515,2.8
1169,11,1,1,1,37.95078521166047,3.0103461045333515,39.83596608515037,3.059294771139602,2.8
1170,11,1,1,1,39.83596608515037,3.059294771139602,39.95407840805423,2.8412761361341565,2.8
1171,11,1,1,1,39.95407840805423,2.8412761361341565,40.059212793466266,2.63322504118988,2.8
1172,11,1,1,1,40.059212793466266,2.63322504118988,42.16332060803125,2.959454657026714,2.8
1173,11,1,1,1,42.16332060803125,2.959454657026714,43.59671626582077,2.307745421877362,2.8
1174,11,1,1,1,43.59671626582077,2.307745421877362,45.22816537508712,2.979711595543256,2.8
1175,11,1,1,1,45.22816537508712,2.979711595543256,45.64898471381906,2.3671272597593203,2.8
1176,11,1,1,1,45.64898471381906,2.3671272597593203,45.75730902937835,3.051597612888869,2.8
1177,11,1,1,1,45.75730902937835,3.051597612888869,47.86241475464272,2.848599107365692,2.8
1178,11,1,1,1,47.86241475464272,2.848599107365692,49.64616458938268,2.009390402343757,2.8
1179,11,1,1,1,49.64616458938268,2.009390402343757,49.72374163063805,1.88890353137776,2.8
1180,11,1,1,1,49.72374163063805,1.88890353137776,50.36387099426923,2.3548667760305304,2.8
1181,11,1,1,1,50.36387099426923,2.3548667760305304,50.47373630193896,2.9723138810033203,2.8
1182,11,1,1,1,50.47373630193896,2.9723138810033203,52.11131182314776,2.357943601528399,2.8
1183,11,1,1,1,52.11131182314776,2.357943601528399,52.20766071608972,2.455897062409526,2.8
1184,11,1,1,1,52.20766071608972,2.455897062409526,53.74503479457259,2.290046954162441,2.8
1185,11,1,1,1,53.74503479457259,2.290046954162441,55.61618567326251,3.425481813935822,2.8
1186,11,1,1,1,55.61618567326251,3.425481813935822,56.63511122963489,2.1604633887217783,2.8
1187,11,1,1,1,56.63511122963489,2.1604633887217783,56.725988790877466,2.3565545655492146,2.8
1188,11,1,1,1,56.725988790877466,2.3565545655492146,56.8209846361545,2.6181959319176804,2.8
1189,11,1,1,1,56.8209846361545,2.6181959319176804,56.93966584903156,3.4592388573398365,2.8
1190,11,1,1,1,56.93966584903156,3.4592388573398365,57.80677096996952,2.286658970702801,2.8
1191,11,1,1,1,57.80677096996952,2.286658970702801,59.17371371245479,2.792679911949396,2.8
1192,11,1,1,1,59.17371371245479,2.792679911949396,60.66616739530556,2.388748681948031,2.8
1193,11,1,1,1,60.66616739530556,2.388748681948031,62.50497115338395,1.8430875225343628,2.8
1194,11,1,1,1,62.50497115338395,1.8430875225343628,62.57713714348527,1.7745966152796038,2.8
1195,11,1,1,1,62.57713714348527,1.7745966152796038,62.672375218215656,2.6508564486204014,2.8
1196,11,1,1,1,62.672375218215656,2.6508564486204014,62.78526962743658,2.790740130677887,2.8
1197,11,1,1,1,62.78526962743658,2.790740130677887,62.88063988750108,2.275740435672417,2.8
1198,11,1,1,1,62.88063988750108,2.275740435672417,62.97447307424687,2.376568589891422,2.8
1199,11,1,1,1,62.97447307424687,2.376568589891422,63.06446510964833,2.1514771519466263,2.8


==> data/multi_task_inference_result_dpmm/dpmm_walker/smooth/subgoals_ep0_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,0,0,-2.323399,-1.324491,-9.02
1,0,0,-2.134993,-1.372272,-9.02
2,0,0,-2.083866,-1.478679,-9.02
3,0,0,-2.246293,-1.591405,-9.02
4,0,0,-2.632718,-1.650907,-9.02
5,0,0,-3.193077,-1.614451,-9.02
6,0,0,-3.839183,-1.476279,-9.02
7,0,0,-4.479745,-1.262362,-9.02
8,0,0,-5.045036,-1.024096,-9.02
9,0,0,-5.497722,-0.805935,-9.02
10,0,0,-5.835425,-0.643965,-9.02
11,0,0,-6.069515,-0.549689,-9.02
12,0,0,-6.228377,-0.523342,-9.02
13,0,0,-6.339855,-0.555680,-9.02
14,0,0,-6.429226,-0.640681,-9.02
15,0,0,-6.514426,-0.773251,-9.02
16,0,0,-6.610140,-0.948186,-9.02
17,0,0,-6.726668,-1.163720,-9.02
18,0,0,-6.868682,-1.404977,-9.02
19,0,0,-7.035592,-1.656595,-9.02
20,0,0,-7.223536,-1.893559,-9.02
21,0,0,-7.425221,-2.098338,-9.02
22,0,0,-7.631966,-2.252900,-9.02
23,0,0,-7.835252,-2.337369,-9.02
24,0,0,-8.028807,-2.340324,-9.02
25,0,0,-8.208820,-2.250986,-9.02
26,0,0,-8.373381,-2.068097,-9.02
27,0,0,-8.520956,-1.800178,-9.02
28,0,0,-8.649297,-1.476280,-9.02
29,0,0,-8.755057,-1.136841,-9.02
30,0,0,-8.836165,-0.826397,-9.02
31,0,0,-8.892605,-0.575507,-9.02
32,0,0,-8.928102,-0.396796,-9.02
33,0,0,-8.948404,-0.282093,-9.02
34,0,0,-8.960379,-0.213982,-9.02
35,0,0,-8.968773,-0.171814,-9.02
36,0,0,-8.975901,-0.140042,-9.02
37,0,0,-8.982260,-0.107411,-9.02
38,0,0,-8.987344,-0.069935,-9.02
39,0,0,-8.990501,-0.026180,-9.02
40,0,0,-8.991965,0.023551,-9.02
41,0,0,-8.991709,0.070013,-9.02
42,0,0,-8.990057,0.094632,-9.02
43,0,0,-8.987287,0.088649,-9.02
44,0,0,-8.984203,0.045165,-9.02
45,0,0,-8.982018,-0.026917,-9.02
46,0,0,-8.981992,-0.111270,-9.02
47,0,0,-8.985008,-0.182157,-9.02
48,0,0,-8.991112,-0.224699,-9.02
49,0,0,-8.999393,-0.230854,-9.02
50,0,0,-9.008362,-0.201906,-9.02
51,0,0,-9.016396,-0.147134,-9.02
52,0,0,-9.022088,-0.077505,-9.02
53,0,0,-9.024791,-0.003706,-9.02
54,0,0,-9.024475,0.064589,-9.02
55,0,0,-9.021864,0.122274,-9.02
56,0,0,-9.018009,0.167002,-9.02
57,0,0,-9.014363,0.208532,-9.02
58,0,0,-9.012034,0.252191,-9.02
59,0,0,-9.011431,0.307849,-9.02
60,0,0,-9.011944,0.374391,-9.02
61,0,0,-9.012483,0.442043,-9.02
62,0,0,-9.011906,0.495504,-9.02
63,0,0,-9.009892,0.522897,-9.02
64,0,0,-9.007219,0.516566,-9.02
65,0,0,-9.005498,0.481628,-9.02
66,0,0,-9.006254,0.424992,-9.02
67,0,0,-9.010112,0.361201,-9.02
68,0,0,-9.016395,0.294622,-9.02
69,0,0,-9.023504,0.233266,-9.02
70,0,0,-9.029745,0.177819,-9.02
71,0,0,-9.034041,0.126910,-9.02
72,0,0,-9.036144,0.078443,-9.02
73,0,0,-9.036707,0.031591,-9.02
74,0,0,-9.036482,-0.014385,-9.02
75,0,0,-9.036255,-0.060553,-9.02
76,0,0,-9.036507,-0.104034,-9.02
77,0,0,-9.037503,-0.137278,-9.02
78,0,0,-9.039201,-0.154151,-9.02
79,0,0,-9.041355,-0.147973,-9.02
80,0,0,-9.043234,-0.114986,-9.02
81,0,0,-9.044110,-0.059492,-9.02
82,0,0,-9.043234,0.007926,-9.02
83,0,0,-9.040249,0.071398,-9.02
84,0,0,-9.035130,0.119493,-9.02
85,0,0,-9.028308,0.142428,-9.02
86,0,0,-9.020534,0.141764,-9.02
87,0,0,-9.012764,0.130826,-9.02
88,0,0,-9.005679,0.119499,-9.02
89,0,0,-8.999803,0.122021,-9.02
90,0,0,-8.995375,0.139324,-9.02
91,0,0,-8.992200,0.161862,-9.02
92,0,0,-8.989773,0.172765,-9.02
93,0,0,-8.987463,0.156441,-9.02
94,0,0,-8.984615,0.107826,-9.02
95,0,0,-8.980573,0.031462,-9.02
96,0,0,-8.975331,-0.055402,-9.02
97,0,0,-8.969556,-0.133703,-9.02
98,0,0,-8.964490,-0.191733,-9.02
99,0,0,-8.961489,-0.221448,-9.02


==> data/multi_task_inference_result_dpmm/dpmm_walker/smooth/subgoals_ep10_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
1000,10,1,1.495262,1.810037,2.0
1001,10,1,1.408263,1.790593,2.0
1002,10,1,1.399020,1.809702,2.0
1003,10,1,1.513945,1.864711,2.0
1004,10,1,1.770857,1.939988,2.0
1005,10,1,2.157806,2.006814,2.0
1006,10,1,2.643371,2.046905,2.0
1007,10,1,3.185560,2.050557,2.0
1008,10,1,3.741300,2.022178,2.0
1009,10,1,4.274348,1.977342,2.0
1010,10,1,4.764949,1.941426,2.0
1011,10,1,5.203101,1.931088,2.0
1012,10,1,5.600853,1.956079,2.0
1013,10,1,5.983890,2.015920,2.0
1014,10,1,6.382605,2.093650,2.0
1015,10,1,6.827480,2.173132,2.0
1016,10,1,7.340690,2.234812,2.0
1017,10,1,7.935596,2.269321,2.0
1018,10,1,8.615851,2.271988,2.0
1019,10,1,9.375143,2.246601,2.0
1020,10,1,10.193258,2.197083,2.0
1021,10,1,11.039844,2.128770,2.0
1022,10,1,11.876118,2.048262,2.0
1023,10,1,12.664189,1.963171,2.0
1024,10,1,13.376817,1.884312,2.0
1025,10,1,14.004767,1.820272,2.0
1026,10,1,14.555160,1.773763,2.0
1027,10,1,15.047635,1.748692,2.0
1028,10,1,15.505909,1.742108,2.0
1029,10,1,15.953855,1.750801,2.0
1030,10,1,16.415774,1.775011,2.0
1031,10,1,16.916664,1.814893,2.0
1032,10,1,17.479525,1.866895,2.0
1033,10,1,18.118552,1.924186,2.0
1034,10,1,18.830222,1.977757,2.0
1035,10,1,19.588992,2.017911,2.0
1036,10,1,20.351283,2.038317,2.0
1037,10,1,21.067463,2.036967,2.0
1038,10,1,21.695435,2.015333,2.0
1039,10,1,22.213511,1.975893,2.0
1040,10,1,22.619375,1.924513,2.0
1041,10,1,22.929378,1.867065,2.0
1042,10,1,23.169220,1.811529,2.0
1043,10,1,23.365106,1.766770,2.0
1044,10,1,23.539686,1.738702,2.0
1045,10,1,23.710940,1.730365,2.0
1046,10,1,23.890858,1.735307,2.0
1047,10,1,24.087649,1.747412,2.0
1048,10,1,24.302861,1.755550,2.0
1049,10,1,24.535515,1.752226,2.0
1050,10,1,24.781777,1.733378,2.0
1051,10,1,25.038831,1.698082,2.0
1052,10,1,25.306776,1.648706,2.0
1053,10,1,25.588080,1.591487,2.0
1054,10,1,25.885602,1.536083,2.0
1055,10,1,26.199766,1.495120,2.0
1056,10,1,26.526457,1.481517,2.0
1057,10,1,26.860107,1.502601,2.0
1058,10,1,27.194059,1.557163,2.0
1059,10,1,27.527845,1.634149,2.0
1060,10,1,27.865955,1.714700,2.0
1061,10,1,28.216262,1.779916,2.0
1062,10,1,28.588628,1.817419,2.0
1063,10,1,28.989042,1.825754,2.0
1064,10,1,29.419000,1.811253,2.0
1065,10,1,29.872922,1.787572,2.0
1066,10,1,30.339857,1.764180,2.0
1067,10,1,30.809343,1.749998,2.0
1068,10,1,31.277370,1.744476,2.0
1069,10,1,31.750728,1.745947,2.0
1070,10,1,32.244974,1.749796,2.0
1071,10,1,32.780413,1.754652,2.0
1072,10,1,33.373173,1.759821,2.0
1073,10,1,34.026318,1.767566,2.0
1074,10,1,34.728214,1.779509,2.0
1075,10,1,35.454872,1.795719,2.0
1076,10,1,36.179002,1.815285,2.0
1077,10,1,36.879648,1.835960,2.0
1078,10,1,37.543844,1.854844,2.0
1079,10,1,38.168146,1.869372,2.0
1080,10,1,38.755950,1.879060,2.0
1081,10,1,39.311468,1.881561,2.0
1082,10,1,39.835565,1.875498,2.0
1083,10,1,40.327115,1.857016,2.0
1084,10,1,40.789432,1.821625,2.0
1085,10,1,41.231893,1.768135,2.0
1086,10,1,41.670880,1.700250,2.0
1087,10,1,42.122269,1.628523,2.0
1088,10,1,42.594903,1.566071,2.0
1089,10,1,43.085461,1.528601,2.0
1090,10,1,43.575392,1.522230,2.0
1091,10,1,44.039885,1.545872,2.0
1092,10,1,44.458173,1.589267,2.0
1093,10,1,44.819271,1.637253,2.0
1094,10,1,45.126270,1.677189,2.0
1095,10,1,45.387200,1.699601,2.0
1096,10,1,45.609091,1.702552,2.0
1097,10,1,45.791313,1.691346,2.0
1098,10,1,45.924725,1.676064,2.0
1099,10,1,45.996159,1.665119,2.0


==> data/multi_task_inference_result_dpmm/dpmm_walker/smooth/subgoals_ep11_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
1100,11,1,0.818824,1.642214,2.8
1101,11,1,0.798033,1.633497,2.8
1102,11,1,0.814463,1.672795,2.8
1103,11,1,0.904396,1.761183,2.8
1104,11,1,1.101002,1.886640,2.8
1105,11,1,1.433680,2.031351,2.8
1106,11,1,1.925786,2.180752,2.8
1107,11,1,2.587544,2.318923,2.8
1108,11,1,3.411714,2.437638,2.8
1109,11,1,4.369632,2.530223,2.8
1110,11,1,5.418049,2.599371,2.8
1111,11,1,6.499732,2.642070,2.8
1112,11,1,7.563281,2.666161,2.8
1113,11,1,8.565744,2.678390,2.8
1114,11,1,9.478801,2.685878,2.8
1115,11,1,10.292749,2.693669,2.8
1116,11,1,11.015141,2.702203,2.8
1117,11,1,11.668278,2.713055,2.8
1118,11,1,12.279484,2.720575,2.8
1119,11,1,12.874420,2.720070,2.8
1120,11,1,13.467528,2.708462,2.8
1121,11,1,14.059748,2.684982,2.8
1122,11,1,14.636560,2.654667,2.8
1123,11,1,15.180795,2.626098,2.8
1124,11,1,15.676962,2.608271,2.8
1125,11,1,16.115201,2.605773,2.8
1126,11,1,16.492856,2.619870,2.8
1127,11,1,16.811153,2.649003,2.8
1128,11,1,17.077574,2.685805,2.8
1129,11,1,17.300591,2.726015,2.8
1130,11,1,17.494554,2.768719,2.8
1131,11,1,17.676307,2.809561,2.8
1132,11,1,17.867442,2.846740,2.8
1133,11,1,18.088474,2.873935,2.8
1134,11,1,18.354526,2.882036,2.8
1135,11,1,18.672135,2.862651,2.8
1136,11,1,19.035490,2.812141,2.8
1137,11,1,19.428780,2.734422,2.8
1138,11,1,19.827583,2.643681,2.8
1139,11,1,20.207020,2.558677,2.8
1140,11,1,20.548718,2.496742,2.8
1141,11,1,20.844070,2.468081,2.8
1142,11,1,21.094186,2.470622,2.8
1143,11,1,21.308935,2.493012,2.8
1144,11,1,21.503539,2.520246,2.8
1145,11,1,21.695088,2.541676,2.8
1146,11,1,21.898572,2.549322,2.8
1147,11,1,22.123932,2.544012,2.8
1148,11,1,22.373905,2.529284,2.8
1149,11,1,22.645064,2.512220,2.8
1150,11,1,22.931692,2.497045,2.8
1151,11,1,23.232934,2.488124,2.8
1152,11,1,23.560451,2.488989,2.8
1153,11,1,23.939603,2.499604,2.8
1154,11,1,24.407351,2.517006,2.8
1155,11,1,25.001766,2.535957,2.8
1156,11,1,25.753587,2.549201,2.8
1157,11,1,26.678004,2.551630,2.8
1158,11,1,27.763632,2.538719,2.8
1159,11,1,28.975054,2.512022,2.8
1160,11,1,30.257501,2.474408,2.8
1161,11,1,31.549106,2.435432,2.8
1162,11,1,32.788277,2.407027,2.8
1163,11,1,33.929231,2.401280,2.8
1164,11,1,34.950558,2.427233,2.8
1165,11,1,35.852900,2.485625,2.8
1166,11,1,36.656735,2.568775,2.8
1167,11,1,37.395844,2.659300,2.8
1168,11,1,38.107921,2.739568,2.8
1169,11,1,38.834561,2.796038,2.8
1170,11,1,39.609548,2.821174,2.8
1171,11,1,40.453897,2.817864,2.8
1172,11,1,41.375170,2.794594,2.8
1173,11,1,42.364186,2.760399,2.8
1174,11,1,43.402695,2.720550,2.8
1175,11,1,44.462936,2.678078,2.8
1176,11,1,45.519394,2.631358,2.8
1177,11,1,46.553937,2.583812,2.8
1178,11,1,47.552142,2.536328,2.8
1179,11,1,48.507308,2.497381,2.8
1180,11,1,49.421727,2.473323,2.8
1181,11,1,50.309283,2.468744,2.8
1182,11,1,51.187439,2.480597,2.8
1183,11,1,52.069526,2.504385,2.8
1184,11,1,52.959252,2.533698,2.8
1185,11,1,53.845727,2.561801,2.8
1186,11,1,54.709423,2.586137,2.8
1187,11,1,55.535438,2.603776,2.8
1188,11,1,56.323165,2.612009,2.8
1189,11,1,57.090776,2.606226,2.8
1190,11,1,57.863316,2.582678,2.8
1191,11,1,58.654314,2.541445,2.8
1192,11,1,59.456007,2.488605,2.8
1193,11,1,60.235560,2.436428,2.8
1194,11,1,60.949228,2.395525,2.8
1195,11,1,61.554408,2.372581,2.8
1196,11,1,62.026963,2.367247,2.8
1197,11,1,62.362343,2.375420,2.8
1198,11,1,62.572026,2.387111,2.8
1199,11,1,62.671472,2.394308,2.8


==> data/multi_task_inference_result_dpmm/dpmm_walker/smooth/subgoals_ep1_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
100,1,0,-1.973171,-1.860287,-5.1000000000000005
101,1,0,-1.913621,-1.911968,-5.1000000000000005
102,1,0,-1.928874,-1.960648,-5.1000000000000005
103,1,0,-2.042906,-1.982261,-5.1000000000000005
104,1,0,-2.251850,-1.960258,-5.1000000000000005
105,1,0,-2.531692,-1.890265,-5.1000000000000005
106,1,0,-2.849030,-1.777024,-5.1000000000000005
107,1,0,-3.174320,-1.629318,-5.1000000000000005
108,1,0,-3.484266,-1.455100,-5.1000000000000005
109,1,0,-3.764785,-1.261356,-5.1000000000000005
110,1,0,-4.012008,-1.055740,-5.1000000000000005
111,1,0,-4.221141,-0.846473,-5.1000000000000005
112,1,0,-4.396277,-0.651492,-5.1000000000000005
113,1,0,-4.541632,-0.483722,-5.1000000000000005
114,1,0,-4.661661,-0.350799,-5.1000000000000005
115,1,0,-4.759966,-0.256846,-5.1000000000000005
116,1,0,-4.841829,-0.194418,-5.1000000000000005
117,1,0,-4.910504,-0.153954,-5.1000000000000005
118,1,0,-4.968834,-0.125306,-5.1000000000000005
119,1,0,-5.019353,-0.098171,-5.1000000000000005
120,1,0,-5.062951,-0.064975,-5.1000000000000005
121,1,0,-5.099661,-0.019127,-5.1000000000000005
122,1,0,-5.127984,0.037149,-5.1000000000000005
123,1,0,-5.146260,0.095275,-5.1000000000000005
124,1,0,-5.153422,0.140027,-5.1000000000000005
125,1,0,-5.149739,0.154754,-5.1000000000000005
126,1,0,-5.137133,0.136603,-5.1000000000000005
127,1,0,-5.118827,0.093525,-5.1000000000000005
128,1,0,-5.098760,0.046089,-5.1000000000000005
129,1,0,-5.080521,0.015700,-5.1000000000000005
130,1,0,-5.066894,0.011245,-5.1000000000000005
131,1,0,-5.058834,0.027116,-5.1000000000000005
132,1,0,-5.055622,0.046378,-5.1000000000000005
133,1,0,-5.055543,0.051057,-5.1000000000000005
134,1,0,-5.056563,0.033928,-5.1000000000000005
135,1,0,-5.057092,-0.004421,-5.1000000000000005
136,1,0,-5.056492,-0.057991,-5.1000000000000005
137,1,0,-5.055070,-0.119741,-5.1000000000000005
138,1,0,-5.053835,-0.185280,-5.1000000000000005
139,1,0,-5.053994,-0.248212,-5.1000000000000005
140,1,0,-5.056182,-0.304314,-5.1000000000000005
141,1,0,-5.060353,-0.346310,-5.1000000000000005
142,1,0,-5.065861,-0.368560,-5.1000000000000005
143,1,0,-5.071882,-0.371636,-5.1000000000000005
144,1,0,-5.077509,-0.358759,-5.1000000000000005
145,1,0,-5.082104,-0.337994,-5.1000000000000005
146,1,0,-5.085406,-0.318812,-5.1000000000000005
147,1,0,-5.087472,-0.306023,-5.1000000000000005
148,1,0,-5.088532,-0.307950,-5.1000000000000005
149,1,0,-5.089067,-0.322315,-5.1000000000000005
150,1,0,-5.089673,-0.347967,-5.1000000000000005
151,1,0,-5.090808,-0.372682,-5.1000000000000005
152,1,0,-5.092704,-0.388516,-5.1000000000000005
153,1,0,-5.095075,-0.386779,-5.1000000000000005
154,1,0,-5.097318,-0.362485,-5.1000000000000005
155,1,0,-5.099036,-0.318356,-5.1000000000000005
156,1,0,-5.099955,-0.264515,-5.1000000000000005
157,1,0,-5.100162,-0.212697,-5.1000000000000005
158,1,0,-5.099916,-0.176614,-5.1000000000000005
159,1,0,-5.099408,-0.166136,-5.1000000000000005
160,1,0,-5.098909,-0.184503,-5.1000000000000005
161,1,0,-5.098628,-0.227886,-5.1000000000000005
162,1,0,-5.098968,-0.281898,-5.1000000000000005
163,1,0,-5.100305,-0.322620,-5.1000000000000005
164,1,0,-5.102459,-0.330018,-5.1000000000000005
165,1,0,-5.104769,-0.292058,-5.1000000000000005
166,1,0,-5.106233,-0.216152,-5.1000000000000005
167,1,0,-5.106252,-0.119146,-5.1000000000000005
168,1,0,-5.104870,-0.036547,-5.1000000000000005
169,1,0,-5.103236,0.005696,-5.1000000000000005
170,1,0,-5.102808,-0.003297,-5.1000000000000005
171,1,0,-5.104459,-0.050583,-5.1000000000000005
172,1,0,-5.108048,-0.109373,-5.1000000000000005
173,1,0,-5.112426,-0.148240,-5.1000000000000005
174,1,0,-5.115921,-0.143020,-5.1000000000000005
175,1,0,-5.117550,-0.093454,-5.1000000000000005
176,1,0,-5.117166,-0.011210,-5.1000000000000005
177,1,0,-5.115445,0.077783,-5.1000000000000005
178,1,0,-5.113437,0.152756,-5.1000000000000005
179,1,0,-5.111936,0.199481,-5.1000000000000005
180,1,0,-5.111070,0.218026,-5.1000000000000005
181,1,0,-5.110615,0.211012,-5.1000000000000005
182,1,0,-5.109913,0.186026,-5.1000000000000005
183,1,0,-5.108509,0.150871,-5.1000000000000005
184,1,0,-5.106047,0.106299,-5.1000000000000005
185,1,0,-5.102496,0.052221,-5.1000000000000005
186,1,0,-5.097976,-0.010372,-5.1000000000000005
187,1,0,-5.092919,-0.074204,-5.1000000000000005
188,1,0,-5.087892,-0.127682,-5.1000000000000005
189,1,0,-5.083565,-0.161338,-5.1000000000000005
190,1,0,-5.080543,-0.159120,-5.1000000000000005
191,1,0,-5.078937,-0.117064,-5.1000000000000005
192,1,0,-5.078349,-0.038290,-5.1000000000000005
193,1,0,-5.077806,0.065733,-5.1000000000000005
194,1,0,-5.076112,0.176589,-5.1000000000000005
195,1,0,-5.072375,0.271673,-5.1000000000000005
196,1,0,-5.066654,0.340355,-5.1000000000000005
197,1,0,-5.059920,0.378196,-5.1000000000000005
198,1,0,-5.053881,0.392481,-5.1000000000000005
199,1,0,-5.050319,0.394545,-5.1000000000000005


==> data/multi_task_inference_result_dpmm/dpmm_walker/smooth/subgoals_ep2_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
200,2,0,-1.783734,-0.674827,-3.14
201,2,0,-1.732295,-0.730676,-3.14
202,2,0,-1.784936,-0.754731,-3.14
203,2,0,-1.941964,-0.726843,-3.14
204,2,0,-2.168945,-0.648287,-3.14
205,2,0,-2.417289,-0.534191,-3.14
206,2,0,-2.643414,-0.404374,-3.14
207,2,0,-2.820943,-0.280114,-3.14
208,2,0,-2.943913,-0.175419,-3.14
209,2,0,-3.020010,-0.097953,-3.14
210,2,0,-3.064180,-0.054420,-3.14
211,2,0,-3.086424,-0.046357,-3.14
212,2,0,-3.096888,-0.076925,-3.14
213,2,0,-3.101299,-0.138461,-3.14
214,2,0,-3.104049,-0.221528,-3.14
215,2,0,-3.107765,-0.310125,-3.14
216,2,0,-3.112766,-0.392820,-3.14
217,2,0,-3.118825,-0.460690,-3.14
218,2,0,-3.125265,-0.513563,-3.14
219,2,0,-3.131508,-0.554704,-3.14
220,2,0,-3.137126,-0.583315,-3.14
221,2,0,-3.142061,-0.598136,-3.14
222,2,0,-3.146323,-0.594915,-3.14
223,2,0,-3.149832,-0.569551,-3.14
224,2,0,-3.152331,-0.528285,-3.14
225,2,0,-3.153391,-0.479706,-3.14
226,2,0,-3.152642,-0.437864,-3.14
227,2,0,-3.150043,-0.407005,-3.14
228,2,0,-3.146026,-0.391486,-3.14
229,2,0,-3.141465,-0.383470,-3.14
230,2,0,-3.137340,-0.371691,-3.14
231,2,0,-3.134294,-0.346625,-3.14
232,2,0,-3.132412,-0.312367,-3.14
233,2,0,-3.131249,-0.268988,-3.14
234,2,0,-3.129704,-0.223088,-3.14
235,2,0,-3.126866,-0.178731,-3.14
236,2,0,-3.122216,-0.130533,-3.14
237,2,0,-3.116195,-0.075458,-3.14
238,2,0,-3.109749,-0.008857,-3.14
239,2,0,-3.104447,0.068074,-3.14
240,2,0,-3.101706,0.151428,-3.14
241,2,0,-3.102722,0.230399,-3.14
242,2,0,-3.107959,0.302854,-3.14
243,2,0,-3.116937,0.368257,-3.14
244,2,0,-3.128423,0.424648,-3.14
245,2,0,-3.140262,0.474950,-3.14
246,2,0,-3.150195,0.512420,-3.14
247,2,0,-3.156654,0.536958,-3.14
248,2,0,-3.159045,0.542950,-3.14
249,2,0,-3.158214,0.528905,-3.14
250,2,0,-3.155759,0.496654,-3.14
251,2,0,-3.153078,0.453704,-3.14
252,2,0,-3.150794,0.401251,-3.14
253,2,0,-3.148678,0.344972,-3.14
254,2,0,-3.145936,0.287391,-3.14
255,2,0,-3.142014,0.227474,-3.14
256,2,0,-3.136953,0.166106,-3.14
257,2,0,-3.131663,0.099043,-3.14
258,2,0,-3.126962,0.031402,-3.14
259,2,0,-3.123364,-0.033324,-3.14
260,2,0,-3.120820,-0.083635,-3.14
261,2,0,-3.118927,-0.114083,-3.14
262,2,0,-3.117026,-0.115235,-3.14
263,2,0,-3.114763,-0.085394,-3.14
264,2,0,-3.112345,-0.027597,-3.14
265,2,0,-3.110187,0.051932,-3.14
266,2,0,-3.108577,0.139912,-3.14
267,2,0,-3.107664,0.224684,-3.14
268,2,0,-3.107250,0.295854,-3.14
269,2,0,-3.106879,0.348689,-3.14
270,2,0,-3.106031,0.382798,-3.14
271,2,0,-3.104236,0.406640,-3.14
272,2,0,-3.101058,0.423680,-3.14
273,2,0,-3.096453,0.428069,-3.14
274,2,0,-3.090631,0.409518,-3.14
275,2,0,-3.084073,0.356703,-3.14
276,2,0,-3.077483,0.268565,-3.14
277,2,0,-3.072032,0.149064,-3.14
278,2,0,-3.068584,0.022433,-3.14
279,2,0,-3.067887,-0.085579,-3.14
280,2,0,-3.070201,-0.144142,-3.14
281,2,0,-3.075475,-0.135965,-3.14
282,2,0,-3.083034,-0.053778,-3.14
283,2,0,-3.092105,0.086604,-3.14
284,2,0,-3.101750,0.254590,-3.14
285,2,0,-3.111154,0.408416,-3.14
286,2,0,-3.119582,0.506699,-3.14
287,2,0,-3.126458,0.529096,-3.14
288,2,0,-3.131487,0.473702,-3.14
289,2,0,-3.134678,0.360950,-3.14
290,2,0,-3.136351,0.214205,-3.14
291,2,0,-3.137599,0.058735,-3.14
292,2,0,-3.139660,-0.083858,-3.14
293,2,0,-3.143268,-0.205791,-3.14
294,2,0,-3.148368,-0.299878,-3.14
295,2,0,-3.154171,-0.368276,-3.14
296,2,0,-3.159301,-0.407554,-3.14
297,2,0,-3.162929,-0.426982,-3.14
298,2,0,-3.164812,-0.433790,-3.14
299,2,0,-3.165469,-0.434908,-3.14


==> data/multi_task_inference_result_dpmm/dpmm_walker/smooth/subgoals_ep3_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
300,3,0,1.092896,0.803568,3.14
301,3,0,0.997350,0.823788,3.14
302,3,0,0.964621,0.914648,3.14
303,3,0,1.036403,1.030725,3.14
304,3,0,1.222717,1.113935,3.14
305,3,0,1.501751,1.115004,3.14
306,3,0,1.830974,1.021854,3.14
307,3,0,2.163388,0.853618,3.14
308,3,0,2.458539,0.657300,3.14
309,3,0,2.694657,0.476850,3.14
310,3,0,2.867694,0.341705,3.14
311,3,0,2.982333,0.256150,3.14
312,3,0,3.053103,0.204826,3.14
313,3,0,3.094248,0.165577,3.14
314,3,0,3.116528,0.120187,3.14
315,3,0,3.127135,0.068069,3.14
316,3,0,3.131276,0.013766,3.14
317,3,0,3.130827,-0.031579,3.14
318,3,0,3.129076,-0.062418,3.14
319,3,0,3.126948,-0.080197,3.14
320,3,0,3.125113,-0.087340,3.14
321,3,0,3.123766,-0.088830,3.14
322,3,0,3.123152,-0.078320,3.14
323,3,0,3.123378,-0.047499,3.14
324,3,0,3.124586,0.012345,3.14
325,3,0,3.127041,0.101055,3.14
326,3,0,3.130420,0.206307,3.14
327,3,0,3.134163,0.305777,3.14
328,3,0,3.137335,0.380800,3.14
329,3,0,3.139430,0.417316,3.14
330,3,0,3.140742,0.411912,3.14
331,3,0,3.141944,0.371758,3.14
332,3,0,3.144269,0.306284,3.14
333,3,0,3.148477,0.224490,3.14
334,3,0,3.154196,0.137316,3.14
335,3,0,3.160149,0.052900,3.14
336,3,0,3.164547,-0.023674,3.14
337,3,0,3.165718,-0.086905,3.14
338,3,0,3.163331,-0.138474,3.14
339,3,0,3.158122,-0.183002,3.14
340,3,0,3.151975,-0.221668,3.14
341,3,0,3.146826,-0.256227,3.14
342,3,0,3.144363,-0.284272,3.14
343,3,0,3.145291,-0.300397,3.14
344,3,0,3.149191,-0.299267,3.14
345,3,0,3.155351,-0.281946,3.14
346,3,0,3.162474,-0.252203,3.14
347,3,0,3.169114,-0.219826,3.14
348,3,0,3.173803,-0.191565,3.14
349,3,0,3.175373,-0.173178,3.14
350,3,0,3.173087,-0.167369,3.14
351,3,0,3.166762,-0.165998,3.14
352,3,0,3.157437,-0.160628,3.14
353,3,0,3.146866,-0.144518,3.14
354,3,0,3.137074,-0.110187,3.14
355,3,0,3.129710,-0.062254,3.14
356,3,0,3.125541,-0.014990,3.14
357,3,0,3.124282,0.018750,3.14
358,3,0,3.124830,0.020155,3.14
359,3,0,3.125545,-0.016946,3.14
360,3,0,3.125227,-0.082618,3.14
361,3,0,3.123237,-0.156459,3.14
362,3,0,3.119835,-0.217670,3.14
363,3,0,3.116223,-0.255136,3.14
364,3,0,3.113745,-0.265219,3.14
365,3,0,3.113910,-0.260790,3.14
366,3,0,3.117238,-0.255935,3.14
367,3,0,3.123423,-0.260994,3.14
368,3,0,3.131328,-0.281139,3.14
369,3,0,3.139566,-0.310676,3.14
370,3,0,3.147122,-0.344982,3.14
371,3,0,3.153460,-0.370827,3.14
372,3,0,3.158769,-0.378894,3.14
373,3,0,3.163416,-0.359744,3.14
374,3,0,3.167656,-0.313638,3.14
375,3,0,3.171312,-0.252142,3.14
376,3,0,3.173703,-0.194356,3.14
377,3,0,3.173909,-0.159570,3.14
378,3,0,3.171080,-0.159117,3.14
379,3,0,3.164729,-0.190191,3.14
380,3,0,3.155051,-0.236214,3.14
381,3,0,3.143050,-0.279091,3.14
382,3,0,3.130467,-0.299697,3.14
383,3,0,3.119609,-0.299340,3.14
384,3,0,3.112367,-0.282408,3.14
385,3,0,3.110074,-0.262023,3.14
386,3,0,3.112842,-0.247292,3.14
387,3,0,3.119588,-0.238914,3.14
388,3,0,3.128322,-0.236927,3.14
389,3,0,3.136770,-0.233483,3.14
390,3,0,3.142952,-0.230785,3.14
391,3,0,3.145562,-0.231936,3.14
392,3,0,3.144083,-0.246507,3.14
393,3,0,3.138724,-0.279971,3.14
394,3,0,3.130349,-0.330601,3.14
395,3,0,3.120199,-0.392203,3.14
396,3,0,3.109690,-0.452779,3.14
397,3,0,3.100341,-0.502211,3.14
398,3,0,3.093303,-0.537396,3.14
399,3,0,3.089556,-0.553294,3.14


==> data/multi_task_inference_result_dpmm/dpmm_walker/smooth/subgoals_ep4_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
400,4,0,1.444920,1.486700,5.1000000000000005
401,4,0,1.337012,1.427798,5.1000000000000005
402,4,0,1.307767,1.449531,5.1000000000000005
403,4,0,1.412541,1.544000,5.1000000000000005
404,4,0,1.672060,1.675490,5.1000000000000005
405,4,0,2.069897,1.784690,5.1000000000000005
406,4,0,2.561490,1.818377,5.1000000000000005
407,4,0,3.088738,1.745773,5.1000000000000005
408,4,0,3.596894,1.567793,5.1000000000000005
409,4,0,4.043439,1.317449,5.1000000000000005
410,4,0,4.405968,1.041498,5.1000000000000005
411,4,0,4.675471,0.780785,5.1000000000000005
412,4,0,4.861251,0.558878,5.1000000000000005
413,4,0,4.980389,0.383780,5.1000000000000005
414,4,0,5.051280,0.246840,5.1000000000000005
415,4,0,5.089775,0.136934,5.1000000000000005
416,4,0,5.107128,0.044790,5.1000000000000005
417,4,0,5.112105,-0.030193,5.1000000000000005
418,4,0,5.109584,-0.084413,5.1000000000000005
419,4,0,5.101730,-0.116629,5.1000000000000005
420,4,0,5.091361,-0.123816,5.1000000000000005
421,4,0,5.080465,-0.104303,5.1000000000000005
422,4,0,5.070593,-0.057135,5.1000000000000005
423,4,0,5.063256,0.018264,5.1000000000000005
424,4,0,5.059245,0.114041,5.1000000000000005
425,4,0,5.058852,0.217318,5.1000000000000005
426,4,0,5.061765,0.307884,5.1000000000000005
427,4,0,5.067407,0.367075,5.1000000000000005
428,4,0,5.075078,0.381872,5.1000000000000005
429,4,0,5.083854,0.352758,5.1000000000000005
430,4,0,5.092707,0.289926,5.1000000000000005
431,4,0,5.100339,0.205010,5.1000000000000005
432,4,0,5.105797,0.110000,5.1000000000000005
433,4,0,5.108418,0.009093,5.1000000000000005
434,4,0,5.108168,-0.098254,5.1000000000000005
435,4,0,5.105557,-0.211492,5.1000000000000005
436,4,0,5.101495,-0.323300,5.1000000000000005
437,4,0,5.096755,-0.419443,5.1000000000000005
438,4,0,5.092231,-0.482632,5.1000000000000005
439,4,0,5.088943,-0.501532,5.1000000000000005
440,4,0,5.087573,-0.473283,5.1000000000000005
441,4,0,5.088969,-0.408239,5.1000000000000005
442,4,0,5.093300,-0.328826,5.1000000000000005
443,4,0,5.100047,-0.255401,5.1000000000000005
444,4,0,5.108039,-0.209537,5.1000000000000005
445,4,0,5.115784,-0.197945,5.1000000000000005
446,4,0,5.121785,-0.217677,5.1000000000000005
447,4,0,5.124842,-0.255760,5.1000000000000005
448,4,0,5.124625,-0.294010,5.1000000000000005
449,4,0,5.121389,-0.315017,5.1000000000000005
450,4,0,5.116293,-0.308040,5.1000000000000005
451,4,0,5.110905,-0.269723,5.1000000000000005
452,4,0,5.107266,-0.205249,5.1000000000000005
453,4,0,5.106872,-0.124301,5.1000000000000005
454,4,0,5.110232,-0.037234,5.1000000000000005
455,4,0,5.116502,0.042972,5.1000000000000005
456,4,0,5.123912,0.110034,5.1000000000000005
457,4,0,5.130012,0.159881,5.1000000000000005
458,4,0,5.132865,0.189824,5.1000000000000005
459,4,0,5.131570,0.205411,5.1000000000000005
460,4,0,5.126347,0.210769,5.1000000000000005
461,4,0,5.118406,0.217393,5.1000000000000005
462,4,0,5.109300,0.228317,5.1000000000000005
463,4,0,5.100342,0.242224,5.1000000000000005
464,4,0,5.092389,0.251840,5.1000000000000005
465,4,0,5.085906,0.246420,5.1000000000000005
466,4,0,5.081021,0.218901,5.1000000000000005
467,4,0,5.078082,0.172289,5.1000000000000005
468,4,0,5.077504,0.116401,5.1000000000000005
469,4,0,5.079682,0.066041,5.1000000000000005
470,4,0,5.084663,0.031577,5.1000000000000005
471,4,0,5.091919,0.016468,5.1000000000000005
472,4,0,5.100417,0.018247,5.1000000000000005
473,4,0,5.108601,0.031775,5.1000000000000005
474,4,0,5.114864,0.054637,5.1000000000000005
475,4,0,5.118088,0.084666,5.1000000000000005
476,4,0,5.117802,0.119059,5.1000000000000005
477,4,0,5.114147,0.157776,5.1000000000000005
478,4,0,5.107979,0.195583,5.1000000000000005
479,4,0,5.100726,0.231232,5.1000000000000005
480,4,0,5.093327,0.254447,5.1000000000000005
481,4,0,5.086716,0.264874,5.1000000000000005
482,4,0,5.081357,0.260613,5.1000000000000005
483,4,0,5.077446,0.242255,5.1000000000000005
484,4,0,5.075032,0.216978,5.1000000000000005
485,4,0,5.074191,0.190857,5.1000000000000005
486,4,0,5.074444,0.169778,5.1000000000000005
487,4,0,5.075238,0.154852,5.1000000000000005
488,4,0,5.075709,0.138120,5.1000000000000005
489,4,0,5.075006,0.110672,5.1000000000000005
490,4,0,5.072655,0.069950,5.1000000000000005
491,4,0,5.068789,0.020561,5.1000000000000005
492,4,0,5.064089,-0.020658,5.1000000000000005
493,4,0,5.059403,-0.035719,5.1000000000000005
494,4,0,5.055335,-0.010837,5.1000000000000005
495,4,0,5.052335,0.055110,5.1000000000000005
496,4,0,5.050558,0.146202,5.1000000000000005
497,4,0,5.049740,0.242268,5.1000000000000005
498,4,0,5.049413,0.319074,5.1000000000000005
499,4,0,5.049428,0.362598,5.1000000000000005


==> data/multi_task_inference_result_dpmm/dpmm_walker/smooth/subgoals_ep5_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
500,5,0,1.823931,1.293802,9.02
501,5,0,1.692082,1.276778,9.02
502,5,0,1.661831,1.358336,9.02
503,5,0,1.794300,1.527203,9.02
504,5,0,2.104934,1.742726,9.02
505,5,0,2.569262,1.965238,9.02
506,5,0,3.131782,2.162519,9.02
507,5,0,3.729589,2.320428,9.02
508,5,0,4.312568,2.441116,9.02
509,5,0,4.849361,2.532368,9.02
510,5,0,5.335475,2.601441,9.02
511,5,0,5.775107,2.649091,9.02
512,5,0,6.185868,2.668897,9.02
513,5,0,6.581597,2.649766,9.02
514,5,0,6.969474,2.575274,9.02
515,5,0,7.346648,2.429282,9.02
516,5,0,7.703565,2.200240,9.02
517,5,0,8.030985,1.889480,9.02
518,5,0,8.317003,1.521052,9.02
519,5,0,8.553881,1.129499,9.02
520,5,0,8.736519,0.758859,9.02
521,5,0,8.866157,0.446331,9.02
522,5,0,8.948988,0.207871,9.02
523,5,0,8.995290,0.045655,9.02
524,5,0,9.016189,-0.057818,9.02
525,5,0,9.023706,-0.118181,9.02
526,5,0,9.025663,-0.152303,9.02
527,5,0,9.026805,-0.166809,9.02
528,5,0,9.028651,-0.165792,9.02
529,5,0,9.031477,-0.155993,9.02
530,5,0,9.034061,-0.142845,9.02
531,5,0,9.034963,-0.129205,9.02
532,5,0,9.033547,-0.111162,9.02
533,5,0,9.030355,-0.081857,9.02
534,5,0,9.026648,-0.036309,9.02
535,5,0,9.023883,0.024084,9.02
536,5,0,9.022746,0.087656,9.02
537,5,0,9.023126,0.134497,9.02
538,5,0,9.024220,0.147209,9.02
539,5,0,9.024950,0.119826,9.02
540,5,0,9.024218,0.058326,9.02
541,5,0,9.021933,-0.022974,9.02
542,5,0,9.018381,-0.105944,9.02
543,5,0,9.014297,-0.167834,9.02
544,5,0,9.010582,-0.200018,9.02
545,5,0,9.008193,-0.194332,9.02
546,5,0,9.007753,-0.159988,9.02
547,5,0,9.009500,-0.108228,9.02
548,5,0,9.013144,-0.053863,9.02
549,5,0,9.018099,-0.007019,9.02
550,5,0,9.023551,0.029209,9.02
551,5,0,9.028745,0.056367,9.02
552,5,0,9.033072,0.082623,9.02
553,5,0,9.036202,0.106933,9.02
554,5,0,9.037817,0.122106,9.02
555,5,0,9.037909,0.123867,9.02
556,5,0,9.036751,0.105809,9.02
557,5,0,9.034703,0.073002,9.02
558,5,0,9.032231,0.034099,9.02
559,5,0,9.029698,0.003904,9.02
560,5,0,9.027619,-0.002617,9.02
561,5,0,9.026359,0.016918,9.02
562,5,0,9.026107,0.050999,9.02
563,5,0,9.026944,0.088155,9.02
564,5,0,9.028531,0.109940,9.02
565,5,0,9.030223,0.108464,9.02
566,5,0,9.031305,0.088414,9.02
567,5,0,9.031501,0.061020,9.02
568,5,0,9.030979,0.035292,9.02
569,5,0,9.030301,0.020473,9.02
570,5,0,9.030022,0.018161,9.02
571,5,0,9.030276,0.027753,9.02
572,5,0,9.031136,0.049730,9.02
573,5,0,9.032592,0.087807,9.02
574,5,0,9.034416,0.132828,9.02
575,5,0,9.036218,0.174480,9.02
576,5,0,9.037556,0.196395,9.02
577,5,0,9.037596,0.187485,9.02
578,5,0,9.035805,0.149431,9.02
579,5,0,9.031932,0.093125,9.02
580,5,0,9.026606,0.036901,9.02
581,5,0,9.020762,-0.006146,9.02
582,5,0,9.015106,-0.038291,9.02
583,5,0,9.010172,-0.060176,9.02
584,5,0,9.006337,-0.074969,9.02
585,5,0,9.003833,-0.082007,9.02
586,5,0,9.002918,-0.075044,9.02
587,5,0,9.003664,-0.046449,9.02
588,5,0,9.005824,-0.002999,9.02
589,5,0,9.008785,0.049661,9.02
590,5,0,9.011771,0.095493,9.02
591,5,0,9.013888,0.126523,9.02
592,5,0,9.014645,0.142910,9.02
593,5,0,9.014045,0.150083,9.02
594,5,0,9.012593,0.160882,9.02
595,5,0,9.010937,0.180577,9.02
596,5,0,9.009761,0.213224,9.02
597,5,0,9.009351,0.251498,9.02
598,5,0,9.009507,0.286260,9.02
599,5,0,9.009767,0.305522,9.02


==> data/multi_task_inference_result_dpmm/dpmm_walker/smooth/subgoals_ep6_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
600,6,1,-0.084089,-0.637578,-2.8
601,6,1,-0.092742,-0.677315,-2.8
602,6,1,-0.110859,-0.723462,-2.8
603,6,1,-0.131519,-0.757850,-2.8
604,6,1,-0.148074,-0.772515,-2.8
605,6,1,-0.158773,-0.773937,-2.8
606,6,1,-0.168892,-0.776993,-2.8
607,6,1,-0.191170,-0.804817,-2.8
608,6,1,-0.242507,-0.877561,-2.8
609,6,1,-0.338449,-0.999785,-2.8
610,6,1,-0.486930,-1.162741,-2.8
611,6,1,-0.687629,-1.345627,-2.8
612,6,1,-0.929604,-1.524786,-2.8
613,6,1,-1.195100,-1.676980,-2.8
614,6,1,-1.469387,-1.790524,-2.8
615,6,1,-1.742884,-1.859360,-2.8
616,6,1,-2.018882,-1.883909,-2.8
617,6,1,-2.313224,-1.877288,-2.8
618,6,1,-2.646210,-1.855950,-2.8
619,6,1,-3.038178,-1.840987,-2.8
620,6,1,-3.504509,-1.850778,-2.8
621,6,1,-4.048801,-1.892783,-2.8
622,6,1,-4.662273,-1.960218,-2.8
623,6,1,-5.325330,-2.036102,-2.8
624,6,1,-6.010741,-2.099339,-2.8
625,6,1,-6.685311,-2.139479,-2.8
626,6,1,-7.319395,-2.159007,-2.8
627,6,1,-7.894317,-2.170846,-2.8
628,6,1,-8.407245,-2.184244,-2.8
629,6,1,-8.870190,-2.201609,-2.8
630,6,1,-9.304863,-2.216163,-2.8
631,6,1,-9.730870,-2.217322,-2.8
632,6,1,-10.158811,-2.197741,-2.8
633,6,1,-10.590246,-2.158332,-2.8
634,6,1,-11.027803,-2.106184,-2.8
635,6,1,-11.478151,-2.052930,-2.8
636,6,1,-11.953998,-2.003762,-2.8
637,6,1,-12.471909,-1.960890,-2.8
638,6,1,-13.038443,-1.926513,-2.8
639,6,1,-13.645891,-1.903529,-2.8
640,6,1,-14.273260,-1.896965,-2.8
641,6,1,-14.895573,-1.914175,-2.8
642,6,1,-15.488704,-1.956159,-2.8
643,6,1,-16.037637,-2.026183,-2.8
644,6,1,-16.541976,-2.119837,-2.8
645,6,1,-17.014713,-2.229520,-2.8
646,6,1,-17.477569,-2.345362,-2.8
647,6,1,-17.960464,-2.458622,-2.8
648,6,1,-18.489224,-2.554938,-2.8
649,6,1,-19.079829,-2.626877,-2.8
650,6,1,-19.733110,-2.670058,-2.8
651,6,1,-20.437803,-2.692374,-2.8
652,6,1,-21.174403,-2.704697,-2.8
653,6,1,-21.923289,-2.721373,-2.8
654,6,1,-22.668882,-2.748797,-2.8
655,6,1,-23.397333,-2.784933,-2.8
656,6,1,-24.097520,-2.817922,-2.8
657,6,1,-24.758097,-2.835542,-2.8
658,6,1,-25.373889,-2.830141,-2.8
659,6,1,-25.949465,-2.804410,-2.8
660,6,1,-26.497639,-2.768555,-2.8
661,6,1,-27.039772,-2.736092,-2.8
662,6,1,-27.596747,-2.712072,-2.8
663,6,1,-28.181063,-2.694830,-2.8
664,6,1,-28.793470,-2.674717,-2.8
665,6,1,-29.426095,-2.642230,-2.8
666,6,1,-30.061726,-2.586486,-2.8
667,6,1,-30.684905,-2.511917,-2.8
668,6,1,-31.285609,-2.422656,-2.8
669,6,1,-31.865611,-2.334848,-2.8
670,6,1,-32.434890,-2.255844,-2.8
671,6,1,-33.011118,-2.194865,-2.8
672,6,1,-33.611780,-2.149618,-2.8
673,6,1,-34.245886,-2.111181,-2.8
674,6,1,-34.912495,-2.065662,-2.8
675,6,1,-35.594173,-2.004897,-2.8
676,6,1,-36.268109,-1.924497,-2.8
677,6,1,-36.912241,-1.838260,-2.8
678,6,1,-37.515939,-1.763865,-2.8
679,6,1,-38.083788,-1.727730,-2.8
680,6,1,-38.635405,-1.744300,-2.8
681,6,1,-39.195621,-1.819527,-2.8
682,6,1,-39.784646,-1.945399,-2.8
683,6,1,-40.407918,-2.102791,-2.8
684,6,1,-41.053949,-2.269666,-2.8
685,6,1,-41.697627,-2.424861,-2.8
686,6,1,-42.309156,-2.547037,-2.8
687,6,1,-42.862013,-2.627207,-2.8
688,6,1,-43.341249,-2.655589,-2.8
689,6,1,-43.749566,-2.636783,-2.8
690,6,1,-44.106022,-2.580480,-2.8
691,6,1,-44.441003,-2.506576,-2.8
692,6,1,-44.786581,-2.437568,-2.8
693,6,1,-45.164243,-2.395224,-2.8
694,6,1,-45.578518,-2.391445,-2.8
695,6,1,-46.010608,-2.428783,-2.8
696,6,1,-46.424469,-2.496377,-2.8
697,6,1,-46.778678,-2.576302,-2.8
698,6,1,-47.037024,-2.643829,-2.8
699,6,1,-47.172798,-2.684341,-2.8


==> data/multi_task_inference_result_dpmm/dpmm_walker/smooth/subgoals_ep7_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
700,7,1,-1.600273,-1.810308,-2.0
701,7,1,-1.560222,-1.843423,-2.0
702,7,1,-1.594609,-1.884745,-2.0
703,7,1,-1.716914,-1.923052,-2.0
704,7,1,-1.917063,-1.950410,-2.0
705,7,1,-2.171043,-1.965885,-2.0
706,7,1,-2.454196,-1.965445,-2.0
707,7,1,-2.744989,-1.953411,-2.0
708,7,1,-3.030359,-1.927384,-2.0
709,7,1,-3.300753,-1.890291,-2.0
710,7,1,-3.554917,-1.852894,-2.0
711,7,1,-3.792557,-1.820152,-2.0
712,7,1,-4.024629,-1.804689,-2.0
713,7,1,-4.267498,-1.806857,-2.0
714,7,1,-4.540735,-1.821493,-2.0
715,7,1,-4.861707,-1.838000,-2.0
716,7,1,-5.239636,-1.851348,-2.0
717,7,1,-5.670906,-1.859820,-2.0
718,7,1,-6.142837,-1.869404,-2.0
719,7,1,-6.637864,-1.884364,-2.0
720,7,1,-7.140756,-1.905165,-2.0
721,7,1,-7.639229,-1.926876,-2.0
722,7,1,-8.125539,-1.942086,-2.0
723,7,1,-8.595012,-1.944238,-2.0
724,7,1,-9.040990,-1.933038,-2.0
725,7,1,-9.458060,-1.912358,-2.0
726,7,1,-9.841882,-1.886468,-2.0
727,7,1,-10.193712,-1.863248,-2.0
728,7,1,-10.524413,-1.846214,-2.0
729,7,1,-10.847819,-1.834433,-2.0
730,7,1,-11.178515,-1.831814,-2.0
731,7,1,-11.528221,-1.832930,-2.0
732,7,1,-11.900413,-1.841921,-2.0
733,7,1,-12.292956,-1.854190,-2.0
734,7,1,-12.703836,-1.870164,-2.0
735,7,1,-13.131170,-1.891755,-2.0
736,7,1,-13.581617,-1.920344,-2.0
737,7,1,-14.064731,-1.957544,-2.0
738,7,1,-14.589547,-2.006082,-2.0
739,7,1,-15.160187,-2.060862,-2.0
740,7,1,-15.772258,-2.108599,-2.0
741,7,1,-16.410978,-2.135446,-2.0
742,7,1,-17.053396,-2.123287,-2.0
743,7,1,-17.674643,-2.060805,-2.0
744,7,1,-18.248855,-1.954312,-2.0
745,7,1,-18.757226,-1.818192,-2.0
746,7,1,-19.188609,-1.679215,-2.0
747,7,1,-19.541857,-1.566690,-2.0
748,7,1,-19.826246,-1.506502,-2.0
749,7,1,-20.059286,-1.507729,-2.0
750,7,1,-20.259723,-1.571221,-2.0
751,7,1,-20.447016,-1.676536,-2.0
752,7,1,-20.635415,-1.804403,-2.0
753,7,1,-20.837280,-1.922799,-2.0
754,7,1,-21.063824,-2.010391,-2.0
755,7,1,-21.324510,-2.055834,-2.0
756,7,1,-21.629940,-2.058371,-2.0
757,7,1,-21.985399,-2.026971,-2.0
758,7,1,-22.390408,-1.979573,-2.0
759,7,1,-22.837445,-1.929365,-2.0
760,7,1,-23.315657,-1.881928,-2.0
761,7,1,-23.812550,-1.839206,-2.0
762,7,1,-24.316851,-1.796070,-2.0
763,7,1,-24.819724,-1.748993,-2.0
764,7,1,-25.312805,-1.701803,-2.0
765,7,1,-25.787104,-1.660403,-2.0
766,7,1,-26.234570,-1.635689,-2.0
767,7,1,-26.647510,-1.630768,-2.0
768,7,1,-27.020985,-1.646812,-2.0
769,7,1,-27.354662,-1.672133,-2.0
770,7,1,-27.651477,-1.695503,-2.0
771,7,1,-27.917389,-1.700956,-2.0
772,7,1,-28.157930,-1.683873,-2.0
773,7,1,-28.378216,-1.641563,-2.0
774,7,1,-28.579827,-1.581247,-2.0
775,7,1,-28.760530,-1.515494,-2.0
776,7,1,-28.918983,-1.458404,-2.0
777,7,1,-29.053276,-1.420340,-2.0
778,7,1,-29.165189,-1.410525,-2.0
779,7,1,-29.258577,-1.430873,-2.0
780,7,1,-29.339731,-1.476499,-2.0
781,7,1,-29.415736,-1.535907,-2.0
782,7,1,-29.491420,-1.595407,-2.0
783,7,1,-29.571416,-1.644164,-2.0
784,7,1,-29.662603,-1.675987,-2.0
785,7,1,-29.771319,-1.688256,-2.0
786,7,1,-29.906957,-1.684863,-2.0
787,7,1,-30.080597,-1.673352,-2.0
788,7,1,-30.300125,-1.662341,-2.0
789,7,1,-30.570184,-1.655170,-2.0
790,7,1,-30.890105,-1.657590,-2.0
791,7,1,-31.253569,-1.670037,-2.0
792,7,1,-31.649469,-1.690809,-2.0
793,7,1,-32.063003,-1.719193,-2.0
794,7,1,-32.476260,-1.752342,-2.0
795,7,1,-32.867179,-1.788258,-2.0
796,7,1,-33.214254,-1.829551,-2.0
797,7,1,-33.496355,-1.871422,-2.0
798,7,1,-33.694539,-1.906032,-2.0
799,7,1,-33.796929,-1.925468,-2.0


==> data/multi_task_inference_result_dpmm/dpmm_walker/smooth/subgoals_ep8_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
800,8,1,-1.080247,-1.398962,-1.6
801,8,1,-1.037643,-1.455063,-1.6
802,8,1,-1.040779,-1.514942,-1.6
803,8,1,-1.115457,-1.553950,-1.6
804,8,1,-1.273695,-1.559006,-1.6
805,8,1,-1.515031,-1.527897,-1.6
806,8,1,-1.829876,-1.473862,-1.6
807,8,1,-2.204054,-1.416081,-1.6
808,8,1,-2.623233,-1.374754,-1.6
809,8,1,-3.072233,-1.364695,-1.6
810,8,1,-3.540264,-1.388511,-1.6
811,8,1,-4.018944,-1.443145,-1.6
812,8,1,-4.508520,-1.522783,-1.6
813,8,1,-5.013633,-1.617522,-1.6
814,8,1,-5.537334,-1.715160,-1.6
815,8,1,-6.079063,-1.808916,-1.6
816,8,1,-6.631678,-1.892894,-1.6
817,8,1,-7.186254,-1.960839,-1.6
818,8,1,-7.734395,-2.012796,-1.6
819,8,1,-8.272012,-2.040477,-1.6
820,8,1,-8.801229,-2.042359,-1.6
821,8,1,-9.325679,-2.016128,-1.6
822,8,1,-9.848706,-1.961723,-1.6
823,8,1,-10.368930,-1.884752,-1.6
824,8,1,-10.881428,-1.791519,-1.6
825,8,1,-11.380624,-1.695361,-1.6
826,8,1,-11.859047,-1.604440,-1.6
827,8,1,-12.313101,-1.523931,-1.6
828,8,1,-12.743014,-1.457897,-1.6
829,8,1,-13.154766,-1.405189,-1.6
830,8,1,-13.560102,-1.361516,-1.6
831,8,1,-13.975369,-1.319787,-1.6
832,8,1,-14.419175,-1.281041,-1.6
833,8,1,-14.909087,-1.245785,-1.6
834,8,1,-15.454313,-1.220675,-1.6
835,8,1,-16.052523,-1.215908,-1.6
836,8,1,-16.688125,-1.237225,-1.6
837,8,1,-17.331994,-1.283594,-1.6
838,8,1,-17.949759,-1.346571,-1.6
839,8,1,-18.512192,-1.408684,-1.6
840,8,1,-19.003074,-1.459098,-1.6
841,8,1,-19.423709,-1.490117,-1.6
842,8,1,-19.792474,-1.503996,-1.6
843,8,1,-20.133961,-1.509814,-1.6
844,8,1,-20.470319,-1.512088,-1.6
845,8,1,-20.816864,-1.518211,-1.6
846,8,1,-21.174917,-1.529709,-1.6
847,8,1,-21.539132,-1.542440,-1.6
848,8,1,-21.899769,-1.557797,-1.6
849,8,1,-22.249060,-1.570685,-1.6
850,8,1,-22.583131,-1.577116,-1.6
851,8,1,-22.901439,-1.568028,-1.6
852,8,1,-23.203588,-1.540822,-1.6
853,8,1,-23.489696,-1.495646,-1.6
854,8,1,-23.759426,-1.443588,-1.6
855,8,1,-24.013122,-1.402634,-1.6
856,8,1,-24.258424,-1.388473,-1.6
857,8,1,-24.507911,-1.414880,-1.6
858,8,1,-24.776979,-1.480963,-1.6
859,8,1,-25.080857,-1.573737,-1.6
860,8,1,-25.423613,-1.674728,-1.6
861,8,1,-25.797798,-1.761605,-1.6
862,8,1,-26.186336,-1.818984,-1.6
863,8,1,-26.569336,-1.843180,-1.6
864,8,1,-26.930640,-1.834979,-1.6
865,8,1,-27.266144,-1.807051,-1.6
866,8,1,-27.582391,-1.774212,-1.6
867,8,1,-27.896852,-1.745224,-1.6
868,8,1,-28.230478,-1.728147,-1.6
869,8,1,-28.603044,-1.721969,-1.6
870,8,1,-29.028224,-1.724221,-1.6
871,8,1,-29.508162,-1.731462,-1.6
872,8,1,-30.031591,-1.743439,-1.6
873,8,1,-30.577423,-1.758182,-1.6
874,8,1,-31.121504,-1.773767,-1.6
875,8,1,-31.640922,-1.789851,-1.6
876,8,1,-32.121584,-1.799606,-1.6
877,8,1,-32.558566,-1.799914,-1.6
878,8,1,-32.953280,-1.787757,-1.6
879,8,1,-33.310497,-1.766289,-1.6
880,8,1,-33.634105,-1.739895,-1.6
881,8,1,-33.927979,-1.713085,-1.6
882,8,1,-34.193683,-1.686856,-1.6
883,8,1,-34.434051,-1.661622,-1.6
884,8,1,-34.652316,-1.632400,-1.6
885,8,1,-34.854419,-1.600225,-1.6
886,8,1,-35.045922,-1.566143,-1.6
887,8,1,-35.236626,-1.533811,-1.6
888,8,1,-35.434666,-1.508643,-1.6
889,8,1,-35.647905,-1.493743,-1.6
890,8,1,-35.884595,-1.482988,-1.6
891,8,1,-36.149955,-1.471489,-1.6
892,8,1,-36.445928,-1.456256,-1.6
893,8,1,-36.768370,-1.433166,-1.6
894,8,1,-37.106290,-1.405489,-1.6
895,8,1,-37.438826,-1.382890,-1.6
896,8,1,-37.742069,-1.369420,-1.6
897,8,1,-37.990938,-1.366618,-1.6
898,8,1,-38.166940,-1.370764,-1.6
899,8,1,-38.257828,-1.375260,-1.6


==> data/multi_task_inference_result_dpmm/dpmm_walker/smooth/subgoals_ep9_smooth.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
900,9,1,1.380092,1.137077,1.6
901,9,1,1.322278,1.146293,1.6
902,9,1,1.340342,1.171891,1.6
903,9,1,1.450540,1.209230,1.6
904,9,1,1.640702,1.250672,1.6
905,9,1,1.882564,1.291283,1.6
906,9,1,2.146117,1.325315,1.6
907,9,1,2.410700,1.352021,1.6
908,9,1,2.668667,1.370904,1.6
909,9,1,2.922282,1.382149,1.6
910,9,1,3.180008,1.388691,1.6
911,9,1,3.442765,1.392722,1.6
912,9,1,3.711455,1.400798,1.6
913,9,1,3.983625,1.417899,1.6
914,9,1,4.260684,1.447483,1.6
915,9,1,4.553146,1.485809,1.6
916,9,1,4.875788,1.528263,1.6
917,9,1,5.244869,1.568281,1.6
918,9,1,5.669536,1.599629,1.6
919,9,1,6.148144,1.620842,1.6
920,9,1,6.665881,1.632742,1.6
921,9,1,7.200124,1.636501,1.6
922,9,1,7.728322,1.632803,1.6
923,9,1,8.234630,1.621922,1.6
924,9,1,8.710221,1.604263,1.6
925,9,1,9.153004,1.583686,1.6
926,9,1,9.563181,1.565059,1.6
927,9,1,9.941774,1.556383,1.6
928,9,1,10.286361,1.559595,1.6
929,9,1,10.594917,1.572048,1.6
930,9,1,10.869635,1.584219,1.6
931,9,1,11.117983,1.586924,1.6
932,9,1,11.356709,1.574342,1.6
933,9,1,11.605982,1.546952,1.6
934,9,1,11.884679,1.513614,1.6
935,9,1,12.207248,1.482720,1.6
936,9,1,12.573744,1.463762,1.6
937,9,1,12.974000,1.458697,1.6
938,9,1,13.390499,1.466062,1.6
939,9,1,13.805547,1.484697,1.6
940,9,1,14.206882,1.514516,1.6
941,9,1,14.589921,1.554725,1.6
942,9,1,14.957221,1.602588,1.6
943,9,1,15.314943,1.651033,1.6
944,9,1,15.666457,1.691823,1.6
945,9,1,16.012875,1.717540,1.6
946,9,1,16.353076,1.725126,1.6
947,9,1,16.688898,1.716768,1.6
948,9,1,17.023517,1.697452,1.6
949,9,1,17.362098,1.671348,1.6
950,9,1,17.709709,1.639664,1.6
951,9,1,18.067363,1.602538,1.6
952,9,1,18.434908,1.562511,1.6
953,9,1,18.810365,1.524910,1.6
954,9,1,19.194073,1.496045,1.6
955,9,1,19.591511,1.477678,1.6
956,9,1,20.005876,1.469671,1.6
957,9,1,20.437688,1.464920,1.6
958,9,1,20.883040,1.456513,1.6
959,9,1,21.332740,1.440777,1.6
960,9,1,21.776569,1.419747,1.6
961,9,1,22.204463,1.399212,1.6
962,9,1,22.609691,1.386445,1.6
963,9,1,22.991568,1.385152,1.6
964,9,1,23.354147,1.396356,1.6
965,9,1,23.708315,1.415366,1.6
966,9,1,24.067411,1.439005,1.6
967,9,1,24.444853,1.459661,1.6
968,9,1,24.849088,1.469859,1.6
969,9,1,25.281087,1.461527,1.6
970,9,1,25.735495,1.432023,1.6
971,9,1,26.204167,1.383692,1.6
972,9,1,26.678864,1.327620,1.6
973,9,1,27.152882,1.282467,1.6
974,9,1,27.617689,1.263188,1.6
975,9,1,28.067722,1.277613,1.6
976,9,1,28.498013,1.320771,1.6
977,9,1,28.909249,1.378190,1.6
978,9,1,29.308448,1.433514,1.6
979,9,1,29.704546,1.473868,1.6
980,9,1,30.105696,1.496512,1.6
981,9,1,30.510881,1.503253,1.6
982,9,1,30.911873,1.497026,1.6
983,9,1,31.295631,1.479762,1.6
984,9,1,31.651109,1.451906,1.6
985,9,1,31.975249,1.410754,1.6
986,9,1,32.271714,1.360289,1.6
987,9,1,32.548396,1.310030,1.6
988,9,1,32.811228,1.271835,1.6
989,9,1,33.061204,1.256318,1.6
990,9,1,33.295253,1.268444,1.6
991,9,1,33.508124,1.303427,1.6
992,9,1,33.694590,1.349645,1.6
993,9,1,33.857258,1.395445,1.6
994,9,1,34.000625,1.432376,1.6
995,9,1,34.131155,1.459053,1.6
996,9,1,34.251311,1.478488,1.6
997,9,1,34.357142,1.495124,1.6
998,9,1,34.438660,1.508982,1.6
999,9,1,34.483297,1.516582,1.6


==> data/multi_task_inference_result_dpmm/dpmm_walker/subgoals_ep0_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
0,0,0,-0.0037476436631493,0.0017333986244226,-9.02
1,0,0,-0.0290122967004187,-1.1927339386104456,-9.02
2,0,0,-0.080238264460121,-1.282314619751166,-9.02
3,0,0,-0.7170291620314366,-1.8510114571894856,-9.02
4,0,0,-0.8050208402060948,-2.492330206281393,-9.02
5,0,0,-2.800969140835716,-3.209307485509264,-9.02
6,0,0,-4.974121258444026,-3.9069163604589767,-9.02
7,0,0,-5.806886347565342,0.3519900194842397,-9.02
8,0,0,-5.790033803878586,0.0601272201904707,-9.02
9,0,0,-6.012339349519932,0.0013962967806292,-9.02
10,0,0,-6.308191501209004,-0.9585284047674032,-9.02
11,0,0,-6.335112637400651,-0.4415919066590212,-9.02
12,0,0,-6.344365723552178,0.0191015012989377,-9.02
13,0,0,-6.389448634488465,-0.5531798417611142,-9.02
14,0,0,-6.408067949666277,0.0277512887651731,-9.02
15,0,0,-6.435555842117024,-1.35409965226734,-9.02
16,0,0,-6.470534746795503,-0.4802070497683453,-9.02
17,0,0,-6.567870826953165,-0.6690843609210697,-9.02
18,0,0,-6.602324853055991,-0.8317478479693377,-9.02
19,0,0,-7.01342549124323,-2.492117097456421,-9.02
20,0,0,-7.096448763288236,-1.9046677064222968,-9.02
21,0,0,-7.445063070908094,-2.5236406553257718,-9.02
22,0,0,-7.536345116322221,-2.0861728147500007,-9.02
23,0,0,-8.06082775354084,-3.164595441287503,-9.02
24,0,0,-8.186819730469976,-3.0810376400863437,-9.02
25,0,0,-8.279469644898601,-1.6171796726765408,-9.02
26,0,0,-8.374420071494288,-2.7420916424561845,-9.02
27,0,0,-8.49495946300471,-3.362252770473272,-9.02
28,0,0,-8.624110842870301,-3.0888614167243644,-9.02
29,0,0,-9.081796616510529,1.3408692189508309,-9.02
30,0,0,-9.05834063130664,0.5063780384652821,-9.02
31,0,0,-9.087376235799391,-1.421331841204466,-9.02
32,0,0,-8.916203433986302,0.5807425178074574,-9.02
33,0,0,-8.902859517917188,0.0858941026047804,-9.02
34,0,0,-8.916364363156083,-0.771119183687528,-9.02
35,0,0,-8.944108257446015,-0.5665711927253146,-9.02
36,0,0,-8.984496728937279,0.6112218642480071,-9.02
37,0,0,-9.040832176928353,-0.0879671612938838,-9.02
38,0,0,-9.009804620865422,-0.4742884739962709,-9.02
39,0,0,-8.992482577092403,-0.1751280015281487,-9.02
40,0,0,-8.986596054642364,-0.0137173718063062,-9.02
41,0,0,-8.963322271206735,0.0860454081759498,-9.02
42,0,0,-8.982542569147238,0.1043604961348133,-9.02
43,0,0,-9.06889690138169,0.4246158719505564,-9.02
44,0,0,-9.02493837455176,1.4136832131201735,-9.02
45,0,0,-8.901825933466052,-0.5305890844597667,-9.02
46,0,0,-8.933810296089446,0.0152894050537019,-9.02
47,0,0,-8.95838796394393,-1.2202121385253082,-9.02
48,0,0,-8.989576528568971,-0.2997752330590889,-9.02
49,0,0,-9.009490211078468,-0.6679192459606862,-9.02
50,0,0,-9.013591408659227,0.4348499693054553,-9.02
51,0,0,-9.018049118759349,-0.65446649906661,-9.02
52,0,0,-9.045368439105076,0.3313885967406144,-9.02
53,0,0,-9.057790084407426,-0.8640393155513635,-9.02
54,0,0,-9.059949951191983,0.7729944860399203,-9.02
55,0,0,-9.017228884141211,-0.1059458921530684,-9.02
56,0,0,-9.012985637555394,1.310026090651301,-9.02
57,0,0,-8.992631031294351,-0.3058180412702267,-9.02
58,0,0,-8.994055131799152,-0.3620120586584323,-9.02
59,0,0,-9.000395932105404,0.3124447562636523,-9.02
60,0,0,-8.992500438064715,0.0976963033827615,-9.02
61,0,0,-8.976187669292166,0.3465791445603922,-9.02
62,0,0,-9.108462657869069,1.1151859585201185,-9.02
63,0,0,-9.059636637851222,1.3259858922552583,-9.02
64,0,0,-9.024723284064486,0.3128858148254472,-9.02
65,0,0,-8.931377307271532,-0.0473510152981038,-9.02
66,0,0,-8.916979898946883,1.5469742205996986,-9.02
67,0,0,-8.972859064337033,-0.4909049372284374,-9.02
68,0,0,-9.071666813225615,0.0904229656200724,-9.02
69,0,0,-9.03787187543347,0.865886188564374,-9.02
70,0,0,-9.065995291529427,-0.3374288554325841,-9.02
71,0,0,-9.045121753394184,0.2647777574357268,-9.02
72,0,0,-9.037079066653169,0.0514262475145834,-9.02
73,0,0,-9.032529123972694,0.0658304512046827,-9.02
74,0,0,-9.03081594617518,0.0424610893737081,-9.02
75,0,0,-9.037330880341464,-0.3322286048448927,-9.02
76,0,0,-9.029614444599405,0.7507911627144785,-9.02
77,0,0,-9.03723088756384,-1.3876042197058012,-9.02
78,0,0,-9.031594386639988,0.5613893096134368,-9.02
79,0,0,-9.027695985156024,-0.2798628306430905,-9.02
80,0,0,-9.038161967440782,-0.7230282329442006,-9.02
81,0,0,-9.069493805177382,-0.6213520523023527,-9.02
82,0,0,-9.07301056967808,0.3238022674684799,-9.02
83,0,0,-9.055119321916344,0.7018585386431032,-9.02
84,0,0,-9.036090600052406,0.0862358854668484,-9.02
85,0,0,-9.023432282424634,0.4891943079612009,-9.02
86,0,0,-9.031493855843928,-0.0687269707252933,-9.02
87,0,0,-9.011137865460942,0.5769485858345726,-9.02
88,0,0,-9.00297950094837,0.0187931512137306,-9.02
89,0,0,-8.968884761206366,-0.6884016110220583,-9.02
90,0,0,-8.980391478658957,0.0820024875618571,-9.02
91,0,0,-8.980721205879302,0.0662814433723357,-9.02
92,0,0,-9.028073194521824,-0.0930433281060796,-9.02
93,0,0,-8.988775424262482,2.039198065569664,-9.02
94,0,0,-8.956339365957312,0.1256574887654875,-9.02
95,0,0,-8.95989788163316,-0.4868100564572569,-9.02
96,0,0,-9.071134625880088,-0.0158443001359503,-9.02
97,0,0,-8.988003515914478,-0.7264013466452591,-9.02
98,0,0,-8.91454766705589,-0.2473686610169086,-9.02
99,0,0,-8.922123159625773,-0.1664860473707879,-9.02


==> data/multi_task_inference_result_dpmm/dpmm_walker/subgoals_ep10_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
1000,10,1,0.0021691846524792,0.0014858224217765,2.0
1001,10,1,-0.0104902571129322,1.3481934868296177,2.0
1002,10,1,0.4589720351164083,2.515162643178644,2.0
1003,10,1,0.5208546603282731,0.3074470774020027,2.0
1004,10,1,1.447739364619977,3.044567245676456,2.0
1005,10,1,1.5501418466297,1.805313592283296,2.0
1006,10,1,2.1369057599419654,2.8761835031873764,2.0
1007,10,1,3.263259639268679,2.103179227302713,2.0
1008,10,1,4.111793461579729,2.7657796288219663,2.0
1009,10,1,4.664137644881355,1.2608538710131922,2.0
1010,10,1,5.253943594066629,1.790011702627947,2.0
1011,10,1,5.7156000889541945,1.5938074746694508,2.0
1012,10,1,5.777867987266513,1.5045571798479618,2.0
1013,10,1,5.847014573156705,2.049208192244486,2.0
1014,10,1,5.929629375855318,2.001744302308126,2.0
1015,10,1,6.079867784416556,1.769679320140519,2.0
1016,10,1,7.080540467662594,3.713341242977077,2.0
1017,10,1,7.847380391724607,2.45384129601673,2.0
1018,10,1,7.9299434893426595,1.592850034017673,2.0
1019,10,1,8.944112000759732,2.1883672517338773,2.0
1020,10,1,9.71048068829854,2.884545368653577,2.0
1021,10,1,10.824607156919852,2.0576482637634324,2.0
1022,10,1,12.36890795358537,2.0172574991773105,2.0
1023,10,1,13.50571304825142,2.21980951118992,2.0
1024,10,1,14.352051556335304,1.6163406419912818,2.0
1025,10,1,14.508526416430064,1.461306297796841,2.0
1026,10,1,14.57619519178569,1.6780262535126251,2.0
1027,10,1,14.643167428479211,1.6460963596942593,2.0
1028,10,1,15.808258337768107,1.6458893865607829,2.0
1029,10,1,15.88637192440516,2.312238557288508,2.0
1030,10,1,16.68889053876833,1.4919763784552091,2.0
1031,10,1,16.74723382932391,1.4136294330342247,2.0
1032,10,1,16.805782788671902,1.3256467548683584,2.0
1033,10,1,16.96805316021346,2.257794682363772,2.0
1034,10,1,18.177111794863496,2.716859600065765,2.0
1035,10,1,19.50264510278335,1.7793339312484304,2.0
1036,10,1,20.90093894289289,2.055713101108164,2.0
1037,10,1,21.772095814436497,2.2092608908411373,2.0
1038,10,1,22.83710982577732,1.9624689946665332,2.0
1039,10,1,22.92182851776392,2.2590958196660087,2.0
1040,10,1,23.0104415350891,1.9499177526258893,2.0
1041,10,1,23.087410800411103,1.8794061448041617,2.0
1042,10,1,23.159319879445395,1.7231458841662202,2.0
1043,10,1,23.50372348951258,1.6302328438953997,2.0
1044,10,1,23.568390055370347,1.605927977994399,2.0
1045,10,1,23.631320888061893,1.5262231953365508,2.0
1046,10,1,23.691165103412857,1.455137367959597,2.0
1047,10,1,23.846878759465383,2.001031368804429,2.0
1048,10,1,24.3696833479906,1.9885957105600087,2.0
1049,10,1,24.44355602697408,1.946893134056032,2.0
1050,10,1,24.520420016531958,1.801131502864279,2.0
1051,10,1,25.34277932345793,1.3431030008031606,2.0
1052,10,1,25.414787066982885,2.051427617996912,2.0
1053,10,1,25.486698935609223,1.5678782395082298,2.0
1054,10,1,25.557942532771595,1.961714336844045,2.0
1055,10,1,25.61371165094381,0.7544833847619974,2.0
1056,10,1,26.81623176818998,1.7792511220486875,2.0
1057,10,1,27.14668540108734,0.61033679939938,2.0
1058,10,1,27.399541582503307,1.209548689490266,2.0
1059,10,1,27.45884012066217,1.7320334602522245,2.0
1060,10,1,27.62049276465404,2.166964995835181,2.0
1061,10,1,28.125584061658017,2.021834338892893,2.0
1062,10,1,28.618310234390822,2.1265609500164944,2.0
1063,10,1,28.70302324946017,2.0084832831506514,2.0
1064,10,1,29.109500065780484,1.7401809153928092,2.0
1065,10,1,29.40263498252043,1.7801651840071069,2.0
1066,10,1,30.834017867988788,1.5762235456804323,2.0
1067,10,1,30.89205638051941,1.2906976052176746,2.0
1068,10,1,31.4838624526598,1.9879336502155436,2.0
1069,10,1,32.02185921301893,1.9642034306841727,2.0
1070,10,1,32.08834421365756,1.6202497875323,2.0
1071,10,1,32.162639879991616,1.913215521519367,2.0
1072,10,1,32.30903765866317,1.661798034817484,2.0
1073,10,1,33.62915098936871,1.524258950196815,2.0
1074,10,1,34.89875657206098,1.987127330952061,2.0
1075,10,1,35.94571328590385,1.7266415826088557,2.0
1076,10,1,36.016975754613576,1.7737054790343314,2.0
1077,10,1,37.01069658428688,1.6197614089318848,2.0
1078,10,1,38.3365907389941,2.2838745822803017,2.0
1079,10,1,38.4153756716908,1.7248871705598243,2.0
1080,10,1,38.49347943902141,2.028028778586197,2.0
1081,10,1,39.13074035252365,1.677779789856488,2.0
1082,10,1,39.73282298574669,1.9426056046544613,2.0
1083,10,1,41.14418622278769,1.990904000515538,2.0
1084,10,1,41.22154221061569,1.890062118621357,2.0
1085,10,1,41.29775945112809,1.9065196256311283,2.0
1086,10,1,41.37511423449165,1.9723079758961983,2.0
1087,10,1,41.820253875774135,2.0372971246658294,2.0
1088,10,1,41.88573929016722,0.8488597501235775,2.0
1089,10,1,42.72839743983108,1.209237293659687,2.0
1090,10,1,44.19267244076797,1.0289012849966526,2.0
1091,10,1,44.70887336699134,1.5532100563296103,2.0
1092,10,1,44.776732847305695,1.848986288899787,2.0
1093,10,1,45.23708473753912,1.7486227411522166,2.0
1094,10,1,45.314885291739465,1.577457852415264,2.0
1095,10,1,45.38672550129514,1.9105446850533856,2.0
1096,10,1,45.47725870037883,2.215411631296773,2.0
1097,10,1,45.54631937288749,1.403824120982193,2.0
1098,10,1,46.387497090138,1.8523300632214064,2.0
1099,10,1,46.75714722092604,1.3206698874957392,2.0


==> data/multi_task_inference_result_dpmm/dpmm_walker/subgoals_ep11_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
1100,11,1,-0.0048364088685518,-0.0046143787209966,2.8
1101,11,1,0.3264042138021059,0.916742291576566,2.8
1102,11,1,0.4629493284649392,1.330906109979378,2.8
1103,11,1,0.5869952663970337,2.165225911557967,2.8
1104,11,1,0.6764026292470409,2.104036155820311,2.8
1105,11,1,0.7463790568731569,1.1847183955710596,2.8
1106,11,1,0.8330506688391568,3.1556314122058624,2.8
1107,11,1,1.2607750541363505,1.7874782708172667,2.8
1108,11,1,2.3659815337682364,2.654458632028659,2.8
1109,11,1,3.852549922281489,3.074355482651549,2.8
1110,11,1,6.005833799170187,2.574249773756839,2.8
1111,11,1,6.116782898864616,2.694689551862355,2.8
1112,11,1,8.191065452910495,2.785921670728181,2.8
1113,11,1,9.431462254633187,2.8210798456984327,2.8
1114,11,1,9.944698200153102,1.8635782139656707,2.8
1115,11,1,10.907637012613312,3.407260073651435,2.8
1116,11,1,11.34830582802946,3.185458584850925,2.8
1117,11,1,12.183726423322335,1.6799728216357974,2.8
1118,11,1,12.261878995632664,2.206959011699461,2.8
1119,11,1,12.391944198025794,4.2234014524675,2.8
1120,11,1,12.51794923695949,2.4845133035044054,2.8
1121,11,1,14.234888907459656,2.660985036321799,2.8
1122,11,1,15.574025821379823,2.5782508510589275,2.8
1123,11,1,15.674647721732647,2.477323873198083,2.8
1124,11,1,15.776551259618955,2.5121353202022707,2.8
1125,11,1,15.881427073250531,2.5849647296728264,2.8
1126,11,1,17.108803721828288,2.4150287283354865,2.8
1127,11,1,17.2090250027993,2.5566014798800385,2.8
1128,11,1,17.314135691116782,2.61457442790179,2.8
1129,11,1,17.427307756591283,3.0726794261156662,2.8
1130,11,1,17.54700675560039,2.932245499675044,2.8
1131,11,1,17.659716653755048,2.556284673477915,2.8
1132,11,1,17.761036459955,2.526228430005189,2.8
1133,11,1,17.864592402628993,2.77238027900336,2.8
1134,11,1,18.00197624834207,3.690444274541189,2.8
1135,11,1,18.12869307102588,2.759411248776451,2.8
1136,11,1,18.269321324433,3.307664574356779,2.8
1137,11,1,19.92450345075323,2.719916889408429,2.8
1138,11,1,20.03799541707852,2.9186643013494185,2.8
1139,11,1,20.62861946994724,2.322769245950301,2.8
1140,11,1,20.71500866149683,1.7262117132815025,2.8
1141,11,1,21.213189900420748,2.254753829670565,2.8
1142,11,1,21.304928912027005,2.328359309750786,2.8
1143,11,1,21.40037056464168,2.4529819130187493,2.8
1144,11,1,21.50467396340104,2.9058733987116985,2.8
1145,11,1,21.622185518359974,3.0116465963450136,2.8
1146,11,1,21.73829466739288,2.343453103950212,2.8
1147,11,1,21.833428064386197,2.413442512400806,2.8
1148,11,1,21.936508940432443,2.6292044030461184,2.8
1149,11,1,22.58561887831525,2.3141907134775748,2.8
1150,11,1,23.33866582192617,2.8018979176926604,2.8
1151,11,1,23.447210608221404,2.589207727643672,2.8
1152,11,1,23.54035155073677,2.05324711593658,2.8
1153,11,1,23.621728643053657,2.064800950511849,2.8
1154,11,1,23.728199128462485,2.85553517839106,2.8
1155,11,1,23.8441869856301,2.8400485385544174,2.8
1156,11,1,25.04426761686158,2.485454025731069,2.8
1157,11,1,25.139785407764982,2.3130095027233843,2.8
1158,11,1,27.06182592560494,3.0220581185529083,2.8
1159,11,1,28.541549624745063,2.408705676079445,2.8
1160,11,1,30.15562791502981,2.6149036642426946,2.8
1161,11,1,31.949682143407625,2.5903238875067216,2.8
1162,11,1,33.62916124246849,2.182583943261509,2.8
1163,11,1,35.432705164036435,2.12058064705138,2.8
1164,11,1,35.52139652691114,2.2473736960230126,2.8
1165,11,1,35.59131012873556,1.7090795790696858,2.8
1166,11,1,37.597459797481655,2.9406352147582875,2.8
1167,11,1,37.7028755588046,2.464737427895746,2.8
1168,11,1,37.8215280403955,3.377553933003946,2.8
1169,11,1,37.95078521166047,3.0103461045333515,2.8
1170,11,1,39.83596608515037,3.059294771139602,2.8
1171,11,1,39.95407840805423,2.8412761361341565,2.8
1172,11,1,40.059212793466266,2.63322504118988,2.8
1173,11,1,42.16332060803125,2.959454657026714,2.8
1174,11,1,43.59671626582077,2.307745421877362,2.8
1175,11,1,45.22816537508712,2.979711595543256,2.8
1176,11,1,45.64898471381906,2.3671272597593203,2.8
1177,11,1,45.75730902937835,3.051597612888869,2.8
1178,11,1,47.86241475464272,2.848599107365692,2.8
1179,11,1,49.64616458938268,2.009390402343757,2.8
1180,11,1,49.72374163063805,1.88890353137776,2.8
1181,11,1,50.36387099426923,2.3548667760305304,2.8
1182,11,1,50.47373630193896,2.9723138810033203,2.8
1183,11,1,52.11131182314776,2.357943601528399,2.8
1184,11,1,52.20766071608972,2.455897062409526,2.8
1185,11,1,53.74503479457259,2.290046954162441,2.8
1186,11,1,55.61618567326251,3.425481813935822,2.8
1187,11,1,56.63511122963489,2.1604633887217783,2.8
1188,11,1,56.725988790877466,2.3565545655492146,2.8
1189,11,1,56.8209846361545,2.6181959319176804,2.8
1190,11,1,56.93966584903156,3.4592388573398365,2.8
1191,11,1,57.80677096996952,2.286658970702801,2.8
1192,11,1,59.17371371245479,2.792679911949396,2.8
1193,11,1,60.66616739530556,2.388748681948031,2.8
1194,11,1,62.50497115338395,1.8430875225343628,2.8
1195,11,1,62.57713714348527,1.7745966152796038,2.8
1196,11,1,62.672375218215656,2.6508564486204014,2.8
1197,11,1,62.78526962743658,2.790740130677887,2.8
1198,11,1,62.88063988750108,2.275740435672417,2.8
1199,11,1,62.97447307424687,2.376568589891422,2.8


==> data/multi_task_inference_result_dpmm/dpmm_walker/subgoals_ep1_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
100,1,0,-0.0039003089854911,0.0046077262349042,-5.1000000000000005
101,1,0,-1.1671638493039884,-2.6453825207618813,-5.1000000000000005
102,1,0,-1.2694162437942382,-2.4452467567732765,-5.1000000000000005
103,1,0,-1.364491675990853,-2.2218918961817025,-5.1000000000000005
104,1,0,-1.4717069619701384,-3.385687962723818,-5.1000000000000005
105,1,0,-3.0452548330630704,-1.4024220240561784,-5.1000000000000005
106,1,0,-3.091556192789159,-0.9959497640364346,-5.1000000000000005
107,1,0,-3.1529947103272127,-2.304632522233178,-5.1000000000000005
108,1,0,-3.6019551346583096,-1.7620825680337169,-5.1000000000000005
109,1,0,-3.937600049719389,-1.16273956046842,-5.1000000000000005
110,1,0,-4.359425546713215,-1.1387072387048676,-5.1000000000000005
111,1,0,-4.41254587656378,-1.4138702550508766,-5.1000000000000005
112,1,0,-4.432672908415123,0.2328610187132413,-5.1000000000000005
113,1,0,-4.597113765938216,-0.0075315651125834,-5.1000000000000005
114,1,0,-4.762804504055957,-1.0296878653975745,-5.1000000000000005
115,1,0,-4.8938780957602805,0.9197863993434244,-5.1000000000000005
116,1,0,-4.912986944619365,-0.00514007266691,-5.1000000000000005
117,1,0,-4.924357363092662,-1.0110392606958651,-5.1000000000000005
118,1,0,-4.948008996143811,-0.1698628401846285,-5.1000000000000005
119,1,0,-5.0693140621256,0.3751451308686238,-5.1000000000000005
120,1,0,-5.073975629597332,0.3857008048120011,-5.1000000000000005
121,1,0,-5.065678605008691,-0.6832779201287988,-5.1000000000000005
122,1,0,-5.228802471274047,-0.6900048350544723,-5.1000000000000005
123,1,0,-5.236197542297301,0.1644148031281582,-5.1000000000000005
124,1,0,-5.2244249102017255,0.5304952583948731,-5.1000000000000005
125,1,0,-5.194367300126214,1.0513167183713077,-5.1000000000000005
126,1,0,-5.166524441115833,0.3675810370992665,-5.1000000000000005
127,1,0,-5.137414599331541,0.5077747250725443,-5.1000000000000005
128,1,0,-5.129038638235744,-0.1427920835096928,-5.1000000000000005
129,1,0,-4.965779425867344,-1.5926747910898638,-5.1000000000000005
130,1,0,-5.00470604307261,-0.2886024712315404,-5.1000000000000005
131,1,0,-4.994938326615332,0.6431704052828473,-5.1000000000000005
132,1,0,-5.09928358246661,0.3369947636419955,-5.1000000000000005
133,1,0,-5.080003324599728,0.522120002607557,-5.1000000000000005
134,1,0,-5.041547854461456,0.4245609876203653,-5.1000000000000005
135,1,0,-5.0504732201208125,-0.1225315604536288,-5.1000000000000005
136,1,0,-5.095172748533226,-1.092915775522051,-5.1000000000000005
137,1,0,-5.11176038457832,0.1112398290581462,-5.1000000000000005
138,1,0,-5.002510441099529,0.7438333365121957,-5.1000000000000005
139,1,0,-5.000387319538843,-0.1925872054607449,-5.1000000000000005
140,1,0,-5.017751019386978,-0.8233198395512273,-5.1000000000000005
141,1,0,-5.0955379257954325,-0.5639966853596265,-5.1000000000000005
142,1,0,-5.061483770133957,-1.031047081175111,-5.1000000000000005
143,1,0,-5.085077262094704,-0.0311188227194836,-5.1000000000000005
144,1,0,-5.080148137138821,0.1991045321527235,-5.1000000000000005
145,1,0,-5.093152939043213,-0.813177778271524,-5.1000000000000005
146,1,0,-5.079307846468077,-0.2081003666294452,-5.1000000000000005
147,1,0,-5.09408912444737,-0.89252826966904,-5.1000000000000005
148,1,0,-5.09300085925892,0.3312597861779205,-5.1000000000000005
149,1,0,-5.145160116111037,0.4452219582515832,-5.1000000000000005
150,1,0,-5.03873556427348,-0.5156161495823569,-5.1000000000000005
151,1,0,-5.054038287638075,-0.9328290858008192,-5.1000000000000005
152,1,0,-5.095106643105381,-0.9220569529785516,-5.1000000000000005
153,1,0,-5.108334783171164,0.2417849365124258,-5.1000000000000005
154,1,0,-5.106805363201044,-0.3100288740055125,-5.1000000000000005
155,1,0,-5.116651574450262,-1.773148965949443,-5.1000000000000005
156,1,0,-5.1271229134305045,1.263803570758972,-5.1000000000000005
157,1,0,-5.0459700113371895,-1.1351636331133337,-5.1000000000000005
158,1,0,-5.11020085732676,0.4676695889478702,-5.1000000000000005
159,1,0,-5.118209059305333,-0.8324330326406812,-5.1000000000000005
160,1,0,-5.099207802051868,1.8028327948641647,-5.1000000000000005
161,1,0,-5.0925404129569465,-0.8056943285075336,-5.1000000000000005
162,1,0,-5.125142426317829,-0.9434839903083996,-5.1000000000000005
163,1,0,-5.040990966196414,-0.140993229206081,-5.1000000000000005
164,1,0,-5.105310877980497,-0.2702729115042614,-5.1000000000000005
165,1,0,-5.07785174087441,-0.8819247913210462,-5.1000000000000005
166,1,0,-5.124933999542404,-1.4506683874850936,-5.1000000000000005
167,1,0,-5.176400914459556,-0.1734404897079173,-5.1000000000000005
168,1,0,-5.166391940538957,0.7666194839747646,-5.1000000000000005
169,1,0,-5.065631599326695,1.672634409539275,-5.1000000000000005
170,1,0,-5.020579424186891,0.5566210003886807,-5.1000000000000005
171,1,0,-5.030148346412116,-1.1317666042970929,-5.1000000000000005
172,1,0,-5.13704376128673,0.3761551246836662,-5.1000000000000005
173,1,0,-5.15060122608969,-1.061335629853298,-5.1000000000000005
174,1,0,-5.170009087831688,-0.8803869652027837,-5.1000000000000005
175,1,0,-5.121484833986488,-0.3917439107282552,-5.1000000000000005
176,1,0,-5.11733928014097,0.5015899790338605,-5.1000000000000005
177,1,0,-5.105155730638366,0.2947437192118481,-5.1000000000000005
178,1,0,-5.103496157386634,-0.2890099242986376,-5.1000000000000005
179,1,0,-5.109826833250359,1.7563223490819413,-5.1000000000000005
180,1,0,-5.077932524960555,-0.1200865418774772,-5.1000000000000005
181,1,0,-5.125579754033556,-0.1283936788664386,-5.1000000000000005
182,1,0,-5.135045074856614,-0.3349000716149929,-5.1000000000000005
183,1,0,-5.11868348424061,1.257023055389998,-5.1000000000000005
184,1,0,-5.094666448426384,-0.7651450604538992,-5.1000000000000005
185,1,0,-5.11533392982067,0.8203114405286258,-5.1000000000000005
186,1,0,-5.097123318552112,-0.1595933718254898,-5.1000000000000005
187,1,0,-5.102708274528311,-0.0163474426651788,-5.1000000000000005
188,1,0,-5.097376316315517,-0.5557137356776118,-5.1000000000000005
189,1,0,-5.051862491652329,0.5780476859750345,-5.1000000000000005
190,1,0,-5.092709760900427,-1.3242061461578232,-5.1000000000000005
191,1,0,-5.045305001764015,-0.4511004179187127,-5.1000000000000005
192,1,0,-5.048230153263758,-0.2562839474272393,-5.1000000000000005
193,1,0,-5.087572458584886,0.3330841455007117,-5.1000000000000005
194,1,0,-5.121325946869648,0.3849242546609392,-5.1000000000000005
195,1,0,-5.108446352510656,-0.0008685941427321,-5.1000000000000005
196,1,0,-5.0940609950660845,0.665411503460112,-5.1000000000000005
197,1,0,-5.049164060190571,1.7897046779835688,-5.1000000000000005
198,1,0,-5.017323917991389,-0.1670337571260275,-5.1000000000000005
199,1,0,-5.020241096341804,-0.0509288672535477,-5.1000000000000005


==> data/multi_task_inference_result_dpmm/dpmm_walker/subgoals_ep2_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
200,2,0,0.0042824808352714,-0.0003777785816594,-3.14
201,2,0,-0.0090031414670365,-0.6219673913428719,-3.14
202,2,0,-0.1535060163974086,-1.985961870211062,-3.14
203,2,0,-1.794556193835306,-1.9858810617389584,-3.14
204,2,0,-3.0046082467168858,-0.0951846307390208,-3.14
205,2,0,-3.0284076330650884,-0.9372287112927824,-3.14
206,2,0,-3.0695241454543725,0.6636941215587882,-3.14
207,2,0,-3.043874967350628,0.1048575025097319,-3.14
208,2,0,-3.0692708036620235,-1.1995555715784605,-3.14
209,2,0,-3.130295933715004,0.0893854467290826,-3.14
210,2,0,-3.107803845849619,0.8158171481472433,-3.14
211,2,0,-3.1000430191520203,-0.3869524208662938,-3.14
212,2,0,-3.09543076077426,0.7102031840406133,-3.14
213,2,0,-3.1157758971770764,-0.0226059449201075,-3.14
214,2,0,-3.1068865958942244,-0.409212942446846,-3.14
215,2,0,-3.0631156888949342,-0.6698267393233255,-3.14
216,2,0,-3.069421369312769,0.0472613097509104,-3.14
217,2,0,-3.159945584447075,-1.251926670180875,-3.14
218,2,0,-3.131582026335304,-0.7723966441895359,-3.14
219,2,0,-3.147905235961664,0.0090126583792654,-3.14
220,2,0,-3.1373529189638347,0.3976792005262899,-3.14
221,2,0,-3.125980049465002,-2.2536297853042884,-3.14
222,2,0,-3.173283896822501,-0.2167440434319111,-3.14
223,2,0,-3.1189320790285238,-0.6015438707432601,-3.14
224,2,0,-3.154236888038124,-1.133165000854313,-3.14
225,2,0,-3.1873039297014123,-0.3202925302170509,-3.14
226,2,0,-3.175271402852806,0.1849357619998204,-3.14
227,2,0,-3.1456584877198277,-0.3712867687735284,-3.14
228,2,0,-3.182363264985533,-0.2225882486001657,-3.14
229,2,0,-3.103808629721148,0.159017189587895,-3.14
230,2,0,-3.1342495136933493,-1.7555236261027412,-3.14
231,2,0,-3.124480385238689,-0.5515086731386352,-3.14
232,2,0,-3.11195488233482,0.5537275847759682,-3.14
233,2,0,-3.116048340545823,-0.6324279057511026,-3.14
234,2,0,-3.134214460694841,0.1333351560595398,-3.14
235,2,0,-3.1760858865952954,-0.8922641260918066,-3.14
236,2,0,-3.1877230555708103,1.0329121914616526,-3.14
237,2,0,-3.0686283340027214,-0.6138197906768704,-3.14
238,2,0,-3.092446117136128,-0.8405314791501151,-3.14
239,2,0,-3.1096257975420984,-0.0311254266542347,-3.14
240,2,0,-3.077575274894013,1.010371472668045,-3.14
241,2,0,-3.0698500389603938,-0.0984492180298489,-3.14
242,2,0,-3.091374119363965,0.8623080822478565,-3.14
243,2,0,-3.073803609419285,0.3090704129718176,-3.14
244,2,0,-3.1227752130659554,-0.5705413490262038,-3.14
245,2,0,-3.107545075644955,1.468569078225037,-3.14
246,2,0,-3.240965781350444,-0.0004655556946789,-3.14
247,2,0,-3.220411623175461,0.9524439128751416,-3.14
248,2,0,-3.1838231775738404,0.87791868481518,-3.14
249,2,0,-3.149969187510384,0.8176091358744331,-3.14
250,2,0,-3.136242098434314,-0.4133838410556759,-3.14
251,2,0,-3.122977635584608,1.0026191991948403,-3.14
252,2,0,-3.085532654045267,0.8510121512239567,-3.14
253,2,0,-3.208514465009868,-0.2400913962054798,-3.14
254,2,0,-3.198501325467857,0.7657335436278148,-3.14
255,2,0,-3.148470642760177,-0.5998036994457184,-3.14
256,2,0,-3.136269829262895,0.5024111873433933,-3.14
257,2,0,-3.11275789683887,0.6608448406747481,-3.14
258,2,0,-3.0995270387271807,0.1531374132934352,-3.14
259,2,0,-3.1109208315827823,-0.8406249964436981,-3.14
260,2,0,-3.11695820608703,0.5002125860670332,-3.14
261,2,0,-3.12153283004388,-0.6071557134841066,-3.14
262,2,0,-3.145591458554529,-0.5976435434998996,-3.14
263,2,0,-3.146593576557239,-0.1471548026419431,-3.14
264,2,0,-3.077493158897486,0.3737455412866644,-3.14
265,2,0,-3.0745947393623467,-0.0776583387382915,-3.14
266,2,0,-3.1335896987620373,-0.9562069665960686,-3.14
267,2,0,-3.113373638936389,1.1602753967644726,-3.14
268,2,0,-3.0848971890773127,0.2522967291559088,-3.14
269,2,0,-3.085670353506373,1.5358095487449168,-3.14
270,2,0,-3.162951114313606,-0.1585498346440303,-3.14
271,2,0,-3.0985447052065727,0.069623521933484,-3.14
272,2,0,-3.101636996341888,-0.2777053491354963,-3.14
273,2,0,-3.086742322683623,0.9620840634504504,-3.14
274,2,0,-3.124459976627379,0.9389305844294238,-3.14
275,2,0,-3.09324088649302,0.6657761084076336,-3.14
276,2,0,-3.071404773693745,0.4869121136085435,-3.14
277,2,0,-3.0515974464274023,0.4279992660931373,-3.14
278,2,0,-3.036325679840363,0.2771144233814389,-3.14
279,2,0,-3.0498394136401354,-1.0133510066498028,-3.14
280,2,0,-3.0879387421107003,-0.9279331966220076,-3.14
281,2,0,-3.0309158511671623,0.3638910798941575,-3.14
282,2,0,-3.0662711220145904,-0.8115200587066647,-3.14
283,2,0,-3.0959378012448804,-0.8598768579700072,-3.14
284,2,0,-3.1421082718237443,-0.7445623185903385,-3.14
285,2,0,-3.0793674284603023,2.519223192678444,-3.14
286,2,0,-3.1539573824849523,1.292688990679266,-3.14
287,2,0,-3.104170048327429,1.3080824521530463,-3.14
288,2,0,-3.1497638347129446,0.4563038018924085,-3.14
289,2,0,-3.165327702925264,0.4004173775034832,-3.14
290,2,0,-3.1689185769952006,-0.5360501148626109,-3.14
291,2,0,-3.1176334871819957,0.4118420749736647,-3.14
292,2,0,-3.112096864297858,-0.1646919049987209,-3.14
293,2,0,-3.1127417195705287,-0.2568781306702848,-3.14
294,2,0,-3.1176216789865645,0.0100814505636799,-3.14
295,2,0,-3.1537534271326293,-1.7973206987373704,-3.14
296,2,0,-3.183830096118303,-0.0101002455024225,-3.14
297,2,0,-3.2442798961320336,-0.5543062238847858,-3.14
298,2,0,-3.2432860916395967,0.5760722178417523,-3.14
299,2,0,-3.05144800402566,-1.1519092262721675,-3.14


==> data/multi_task_inference_result_dpmm/dpmm_walker/subgoals_ep3_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
300,3,0,0.0018975041492424,-0.0032657233236269,3.14
301,3,0,-0.0067456205913133,-0.1134785952595328,3.14
302,3,0,0.0001510991319138,0.4365815103332047,3.14
303,3,0,0.0167009094492822,0.3624071891422473,3.14
304,3,0,0.4739155086691421,3.100826129594211,3.14
305,3,0,1.5135938517250147,2.593930373480436,3.14
306,3,0,1.6291966160461422,2.814565479610211,3.14
307,3,0,3.052880381730342,-0.3506450627718349,3.14
308,3,0,3.0762810256333486,-0.0419068321645861,3.14
309,3,0,3.0681632079406604,-0.3529075300126381,3.14
310,3,0,3.071486121332787,-0.173641605924682,3.14
311,3,0,3.0775171396590717,0.371296319094061,3.14
312,3,0,3.0912677649830216,0.3076931811679123,3.14
313,3,0,3.1349628581656845,0.5767782814102872,3.14
314,3,0,3.149731554711633,0.2125238265623943,3.14
315,3,0,3.1644342582559406,0.4611914598207504,3.14
316,3,0,3.21488015566008,-0.3721243310900341,3.14
317,3,0,3.0748055136337893,-0.464558287707603,3.14
318,3,0,3.0617476719250605,-0.1562207749131104,3.14
319,3,0,3.185898116288333,-0.3164965003568238,3.14
320,3,0,3.114295860424356,0.016668803676696,3.14
321,3,0,3.126342810213982,0.6854717917171537,3.14
322,3,0,3.11851218323037,0.0338024867719964,3.14
323,3,0,3.0991397618642207,-0.9018132337965508,3.14
324,3,0,3.149031452007519,-0.3761788986884056,3.14
325,3,0,3.1361550170862,-0.3507542069076079,3.14
326,3,0,3.034932919856432,-0.2903046250491131,3.14
327,3,0,3.1701845610213053,1.835834749213908,3.14
328,3,0,3.163043943554114,0.3356857864223984,3.14
329,3,0,3.199594974282662,1.330835789956189,3.14
330,3,0,3.112434757620343,-0.5595780709209278,3.14
331,3,0,3.164754942993863,0.6863090666066015,3.14
332,3,0,3.120978324565684,0.5819101947232906,3.14
333,3,0,3.0255156128316973,0.2962579906128091,3.14
334,3,0,3.186472475732344,0.4837734322832729,3.14
335,3,0,3.208572275794461,-0.2667320999436317,3.14
336,3,0,3.1826457172430267,-1.1021297881923224,3.14
337,3,0,3.175899903334324,0.7672819171419516,3.14
338,3,0,3.228846874119297,0.030773003596867,3.14
339,3,0,3.2088073707594167,-0.8656070604251126,3.14
340,3,0,3.080034820100027,0.2442319734625751,3.14
341,3,0,3.088698651588418,-0.1248000300664214,3.14
342,3,0,3.145562569937367,-1.0115134594461246,3.14
343,3,0,3.1317746152855745,0.5243355051535091,3.14
344,3,0,3.130680211853833,-0.4490285347047386,3.14
345,3,0,3.154899489143584,-1.9755521984800013,3.14
346,3,0,3.1689973642443885,1.1287392640127467,3.14
347,3,0,3.177701707049837,-0.4556931578057712,3.14
348,3,0,3.168005811966431,-0.1128296939142939,3.14
349,3,0,3.2056920511710705,-0.1680502171550186,3.14
350,3,0,3.216628176113,0.6265900952414889,3.14
351,3,0,3.210787641887048,-0.9126355603581616,3.14
352,3,0,3.178472242507203,-0.6428314631651346,3.14
353,3,0,3.114112670166245,0.900640935864492,3.14
354,3,0,3.1132954389391023,-0.7914459931320026,3.14
355,3,0,3.089754040878263,-0.6348958973054789,3.14
356,3,0,3.0998117399494767,-0.1397074927244902,3.14
357,3,0,3.105258563258207,0.4297394131733458,3.14
358,3,0,3.136340705629872,1.1762182878720435,3.14
359,3,0,3.160565176189226,0.0051273980888086,3.14
360,3,0,3.112537811709366,0.239384140520836,3.14
361,3,0,3.1662054835640583,-0.4422591143030769,3.14
362,3,0,3.1318714941304315,-1.1537258067045846,3.14
363,3,0,3.1147449873493,-0.3414061744360303,3.14
364,3,0,3.0909905879451185,-0.6565832034741941,3.14
365,3,0,3.0587514231897197,-0.0612863186958103,3.14
366,3,0,3.0749721870235027,0.7828438477225592,3.14
367,3,0,3.143128732944021,-0.0912235073680163,3.14
368,3,0,3.1105888084555566,-1.402989085498961,3.14
369,3,0,3.1799447089245763,-0.0299227244880901,3.14
370,3,0,3.180644156048015,-0.0551246186717874,3.14
371,3,0,3.1364621319125705,0.5014242330970701,3.14
372,3,0,3.188815968940965,-1.3912052732284508,3.14
373,3,0,3.096502994298734,-0.9915741208086882,3.14
374,3,0,3.196866889589704,-0.7097918472988579,3.14
375,3,0,3.172149915665712,-0.1001132322696369,3.14
376,3,0,3.1865176357010805,0.5586020785218094,3.14
377,3,0,3.1867365189876,-0.3481557222577729,3.14
378,3,0,3.177837788866654,0.8360636085452963,3.14
379,3,0,3.2052101534710093,-0.3931600589177925,3.14
380,3,0,3.197211735560863,0.293123302322366,3.14
381,3,0,3.15020268770672,-1.5466061403118878,3.14
382,3,0,3.111310412331067,-0.3693878705477328,3.14
383,3,0,3.0905475699172222,-0.6909392702783789,3.14
384,3,0,3.080511177583607,-0.0935190430076117,3.14
385,3,0,3.066947524829223,0.4926816395438375,3.14
386,3,0,3.0754258780593355,-0.1222684245921065,3.14
387,3,0,3.068099562220706,-0.7764119953894066,3.14
388,3,0,3.179161538037178,0.0271891501303255,3.14
389,3,0,3.1826888072407904,-0.1981604611386104,3.14
390,3,0,3.149199658250376,-1.3039965016842308,3.14
391,3,0,3.1549958846218744,1.0144624969931062,3.14
392,3,0,3.171654351604389,-0.7483578873634407,3.14
393,3,0,3.1799682099374893,0.4497828889612899,3.14
394,3,0,3.122251247108468,-0.2821473072422435,3.14
395,3,0,3.125747121400804,-0.6538619311534908,3.14
396,3,0,3.108536322947888,-0.159158011321231,3.14
397,3,0,3.071516847624975,-1.5134466313074078,3.14
398,3,0,3.0777545905927117,-0.2401459755756203,3.14
399,3,0,3.069527252038593,-0.4874704052358637,3.14


==> data/multi_task_inference_result_dpmm/dpmm_walker/subgoals_ep4_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
400,4,0,0.0036180663628551,-0.0034464752377898,5.1000000000000005
401,4,0,-0.025656464567535,-1.4284206057240507,5.1000000000000005
402,4,0,0.3775085417897727,1.11443923309789,5.1000000000000005
403,4,0,0.5163669022815345,1.8434281060103836,5.1000000000000005
404,4,0,0.5935744537361312,2.133135364533229,5.1000000000000005
405,4,0,1.0347623950683,1.8725745010484476,5.1000000000000005
406,4,0,2.8660761906148577,2.6042027080080365,5.1000000000000005
407,4,0,3.6857400620575502,3.2837321096743617,5.1000000000000005
408,4,0,3.8081079315383306,2.86512972549755,5.1000000000000005
409,4,0,4.906349633121215,0.9685215927622672,5.1000000000000005
410,4,0,5.028009121774864,-0.0155988992811227,5.1000000000000005
411,4,0,5.028975351349366,0.0008105620864521,5.1000000000000005
412,4,0,5.119249612926627,-0.2723505586715199,5.1000000000000005
413,4,0,5.091903646873504,1.2975234487511988,5.1000000000000005
414,4,0,5.125816637006875,0.3246891299735762,5.1000000000000005
415,4,0,5.136341232370056,0.0173029896557642,5.1000000000000005
416,4,0,5.139367346407494,0.1405023165453519,5.1000000000000005
417,4,0,5.111970036288019,-0.923747121674542,5.1000000000000005
418,4,0,5.154737504334881,0.0784119421358682,5.1000000000000005
419,4,0,5.139380066782876,0.2337686916535078,5.1000000000000005
420,4,0,5.078761057047866,-0.1646141917351642,5.1000000000000005
421,4,0,5.066704370232153,-0.6341592513028251,5.1000000000000005
422,4,0,5.054472327648111,-0.3059542918059311,5.1000000000000005
423,4,0,5.028664360699603,-0.1175180157416123,5.1000000000000005
424,4,0,5.043251910923234,0.4369514011691582,5.1000000000000005
425,4,0,5.042796178081096,-0.3539025643024496,5.1000000000000005
426,4,0,5.037652640195662,0.1810392655393281,5.1000000000000005
427,4,0,5.071869554143037,1.565518386277056,5.1000000000000005
428,4,0,5.112345771697393,0.437348797956455,5.1000000000000005
429,4,0,4.992543584480775,1.133756810567241,5.1000000000000005
430,4,0,5.13309401520085,0.4311843010935483,5.1000000000000005
431,4,0,5.116831824103598,-1.23976972980687,5.1000000000000005
432,4,0,5.131066450801889,0.8063061683158687,5.1000000000000005
433,4,0,5.135384041675102,-0.6012685002984528,5.1000000000000005
434,4,0,5.148079409184844,0.9083353835801808,5.1000000000000005
435,4,0,5.08834600167825,0.3049637528592266,5.1000000000000005
436,4,0,5.0509432764610604,-0.890977831918698,5.1000000000000005
437,4,0,5.135560097212776,-1.0051648884910682,5.1000000000000005
438,4,0,5.100839352586618,-0.633996754831326,5.1000000000000005
439,4,0,5.10579919720808,-0.0985287023290078,5.1000000000000005
440,4,0,5.028034382049798,-1.758590997909553,5.1000000000000005
441,4,0,5.075473964517465,-0.6434175020256124,5.1000000000000005
442,4,0,5.061870365404816,-0.0053981945748744,5.1000000000000005
443,4,0,5.088177618034873,0.5363233151827806,5.1000000000000005
444,4,0,5.093072299241169,-0.2919672738571566,5.1000000000000005
445,4,0,5.183531799982327,0.2368984022659562,5.1000000000000005
446,4,0,5.127858851044963,0.2371112635599571,5.1000000000000005
447,4,0,5.115698418830946,-0.8526556657471556,5.1000000000000005
448,4,0,5.156730880400165,-0.3780261782736346,5.1000000000000005
449,4,0,5.153268359098328,-0.3354685358177364,5.1000000000000005
450,4,0,5.133447798279867,-0.5677721781247986,5.1000000000000005
451,4,0,5.110507126112215,-0.6529836290977133,5.1000000000000005
452,4,0,5.064896013718656,-0.3511106266719662,5.1000000000000005
453,4,0,5.048906866563891,-0.0582272782302363,5.1000000000000005
454,4,0,5.066513956741815,0.3383013382178113,5.1000000000000005
455,4,0,5.123311350420124,-0.0123512155422375,5.1000000000000005
456,4,0,5.128671237405289,0.1127255490914225,5.1000000000000005
457,4,0,5.165012816846725,0.2456305447379209,5.1000000000000005
458,4,0,5.180843307625075,0.6686304222600101,5.1000000000000005
459,4,0,5.190383121548662,-0.4845761087639214,5.1000000000000005
460,4,0,5.11666683035365,1.18302319971946,5.1000000000000005
461,4,0,5.110234175628518,0.0117993761425519,5.1000000000000005
462,4,0,5.10031422584674,-0.5412370647726524,5.1000000000000005
463,4,0,5.078693045029016,0.2007555761693261,5.1000000000000005
464,4,0,5.08231409312152,0.0165604233081078,5.1000000000000005
465,4,0,5.102135940260995,1.1148633184629515,5.1000000000000005
466,4,0,5.0635776458112565,1.0717011252138968,5.1000000000000005
467,4,0,5.080836021691506,-0.2087769876774173,5.1000000000000005
468,4,0,5.076447469618007,0.3404015100069821,5.1000000000000005
469,4,0,5.0344158939864805,-1.7728760672011437,5.1000000000000005
470,4,0,5.057370684746339,1.0815298308556318,5.1000000000000005
471,4,0,5.084250330192591,0.285307874854442,5.1000000000000005
472,4,0,5.097328450067789,-0.4720910666099609,5.1000000000000005
473,4,0,5.121082541724586,-0.0085112043415135,5.1000000000000005
474,4,0,5.184172512138579,-0.0356243737497988,5.1000000000000005
475,4,0,5.087495123089255,0.1586162720287079,5.1000000000000005
476,4,0,5.148596127779632,0.5781464868056447,5.1000000000000005
477,4,0,5.156672983968329,-0.3542722449480875,5.1000000000000005
478,4,0,5.138913099409504,-0.5208429575166255,5.1000000000000005
479,4,0,5.050762901011828,1.4693398634936847,5.1000000000000005
480,4,0,5.048547223238614,0.103729370850962,5.1000000000000005
481,4,0,5.115868137919434,0.1408103049459912,5.1000000000000005
482,4,0,5.096101503445999,0.0767529230896128,5.1000000000000005
483,4,0,5.044559187970839,0.4636852245618434,5.1000000000000005
484,4,0,5.076009243521645,1.263235517082944,5.1000000000000005
485,4,0,5.086884714312239,-0.7676105350577922,5.1000000000000005
486,4,0,5.040583278366084,-0.2333933246760314,5.1000000000000005
487,4,0,5.003242433936032,-0.2956481358181499,5.1000000000000005
488,4,0,5.187411543405776,1.1680077539010896,5.1000000000000005
489,4,0,5.0796670806237625,0.1048285649194241,5.1000000000000005
490,4,0,5.0836011381015735,0.0987330987560489,5.1000000000000005
491,4,0,5.061896491044451,0.4425969683454634,5.1000000000000005
492,4,0,5.055277909241198,-0.2752423866278873,5.1000000000000005
493,4,0,5.050147673112032,-0.1420916279324824,5.1000000000000005
494,4,0,5.069101494947582,-1.182606007250204,5.1000000000000005
495,4,0,5.02681360451646,-0.5965262248008103,5.1000000000000005
496,4,0,5.034836596115361,0.7012231564598748,5.1000000000000005
497,4,0,5.063060408563109,0.7661565115072119,5.1000000000000005
498,4,0,5.039204836823175,1.1167362730302497,5.1000000000000005
499,4,0,5.05935430852744,-0.0693237470339696,5.1000000000000005


==> data/multi_task_inference_result_dpmm/dpmm_walker/subgoals_ep5_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
500,5,0,-0.0003932958626295,-0.0014810519553059,9.02
501,5,0,-0.0221728237622944,-1.0581816629126006,9.02
502,5,0,-0.11183840402107,-0.545393453439329,9.02
503,5,0,1.0201848499110029,2.9970258304359327,9.02
504,5,0,1.1361092232283403,2.8023689727396124,9.02
505,5,0,1.550311368350781,2.0047417960647893,9.02
506,5,0,3.783710933471621,2.0603005894473885,9.02
507,5,0,3.881187305589048,2.85457377341226,9.02
508,5,0,5.186937644784319,1.8322019120782205,9.02
509,5,0,5.284522587338513,3.111630589213535,9.02
510,5,0,5.678213009957034,3.171433272489132,9.02
511,5,0,5.775356050877113,1.4981205236919992,9.02
512,5,0,5.887123810275865,3.3378013172558414,9.02
513,5,0,6.0052439154386565,2.780455993467569,9.02
514,5,0,7.504780238145942,2.9772588704796688,9.02
515,5,0,7.628542137035822,2.8260080168796984,9.02
516,5,0,7.734828703733533,2.622147980450712,9.02
517,5,0,7.849784536972102,3.1253013277905155,9.02
518,5,0,8.706542469332526,1.695753836515539,9.02
519,5,0,9.06106535605072,0.9857275628864404,9.02
520,5,0,9.084223041745592,0.0345893749592052,9.02
521,5,0,9.080445544015095,-1.0070915188478926,9.02
522,5,0,9.069525486569384,0.4647903895021085,9.02
523,5,0,9.071386249022432,-0.9991339800864186,9.02
524,5,0,9.088521722385192,0.3688610582423494,9.02
525,5,0,8.955850428383146,0.7987681724634847,9.02
526,5,0,8.955405527741878,-0.9470075130233316,9.02
527,5,0,9.049531051634904,-0.3418139960559543,9.02
528,5,0,9.041456302617105,-0.4483521324480866,9.02
529,5,0,8.944540207214633,-0.3196571043032161,9.02
530,5,0,9.101364510025071,0.3500549548854318,9.02
531,5,0,9.10272834540339,0.1559830777864872,9.02
532,5,0,9.04736275903519,0.4046628450515526,9.02
533,5,0,9.02550958207782,-1.402001788433306,9.02
534,5,0,9.009391398013396,0.2800196155641294,9.02
535,5,0,8.993492495535822,-1.021075482769657,9.02
536,5,0,8.980560101496526,0.6203234546876809,9.02
537,5,0,9.018425166805178,1.0497892186891886,9.02
538,5,0,9.0478767758648,0.5164232422658115,9.02
539,5,0,9.05842483043589,0.0383756276305987,9.02
540,5,0,9.051317162823995,-0.3350144046289873,9.02
541,5,0,8.99638941961783,1.2726330846795424,9.02
542,5,0,9.02456304288192,-1.01409970910754,9.02
543,5,0,9.025672818850422,-0.6040765970102713,9.02
544,5,0,9.007064080283246,-0.4827237159479149,9.02
545,5,0,8.990373468092125,-0.3448108404406452,9.02
546,5,0,8.989653991769924,0.3177095705173348,9.02
547,5,0,8.973791938071416,-1.078969075106191,9.02
548,5,0,9.021891342375527,-0.0874783564468735,9.02
549,5,0,9.008265822641624,1.4752122015695182,9.02
550,5,0,9.049556555299384,0.436236699482411,9.02
551,5,0,9.030385357451449,-1.4120102956422858,9.02
552,5,0,9.044702604382652,0.3049024888734121,9.02
553,5,0,9.013424592311306,-0.481275580469408,9.02
554,5,0,9.057572629478118,1.0247885663605287,9.02
555,5,0,9.054713123389323,0.524725047336359,9.02
556,5,0,9.07221243924078,0.2675831391776605,9.02
557,5,0,9.00967525146519,-0.3865598332932381,9.02
558,5,0,9.018713893125458,0.1640746252535548,9.02
559,5,0,9.021845929207233,0.2820164111493389,9.02
560,5,0,9.022218573098291,-0.7120229623306942,9.02
561,5,0,9.052323445141273,-0.4764853601831502,9.02
562,5,0,9.060776407977295,0.5329531834198471,9.02
563,5,0,8.947755498213603,-1.037854337782863,9.02
564,5,0,8.960085955614895,1.721316372182892,9.02
565,5,0,9.089229372895844,0.7912494271853543,9.02
566,5,0,9.104425063535656,0.1348153996244658,9.02
567,5,0,9.087654667265651,-0.922110716787962,9.02
568,5,0,8.918144962634114,-1.0496990273007551,9.02
569,5,0,9.01433744711185,0.7754649026996165,9.02
570,5,0,9.05645111761446,1.035771645602552,9.02
571,5,0,9.040433068228047,-0.5702759348442653,9.02
572,5,0,9.030062540215248,0.0902422874183106,9.02
573,5,0,9.043314399431477,-0.3504207159550352,9.02
574,5,0,9.01297743386233,-1.175578170545062,9.02
575,5,0,9.010764013088844,1.0935019942686388,9.02
576,5,0,9.034371873561405,1.759642890880818,9.02
577,5,0,9.073400691952171,-0.2848663980778299,9.02
578,5,0,9.074977675799303,0.3665895789254867,9.02
579,5,0,9.081428974080582,-0.0049351955373647,9.02
580,5,0,8.980881650525198,-0.1705381289649635,9.02
581,5,0,8.983844855370373,-0.9663126720288078,9.02
582,5,0,9.01161298415672,0.3869164067527498,9.02
583,5,0,9.035839149519669,0.3910427352044668,9.02
584,5,0,9.000139227558961,-0.0407172567038311,9.02
585,5,0,9.020262896644963,0.1610671279349475,9.02
586,5,0,8.971898627499792,-0.6982113210609099,9.02
587,5,0,8.962030059681899,-0.3560172964809554,9.02
588,5,0,8.992458402367564,-0.7050036014012762,9.02
589,5,0,9.021090154901358,0.2737115734866036,9.02
590,5,0,9.069793539505572,1.7889333735821311,9.02
591,5,0,9.003340512005346,-0.5289772031970168,9.02
592,5,0,8.992140664007524,-0.0629693980387994,9.02
593,5,0,9.026262369162298,0.0807194187450226,9.02
594,5,0,9.03860819885898,0.6122235344932181,9.02
595,5,0,9.036002457072328,-0.6102206777979582,9.02
596,5,0,8.980806769475834,0.574276480338936,9.02
597,5,0,8.938691263399246,-0.717743603193332,9.02
598,5,0,8.994512001648104,1.6867428125928787,9.02
599,5,0,9.074338647303676,-0.0350050153517917,9.02


==> data/multi_task_inference_result_dpmm/dpmm_walker/subgoals_ep6_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
600,6,1,-0.0020454875824039,-0.0008759349315812,-2.8
601,6,1,-0.0246344807986691,-0.9993536625919418,-2.8
602,6,1,-0.0673651644591169,-1.0027407076832136,-2.8
603,6,1,-0.2424859414536865,-2.157491172957761,-2.8
604,6,1,-0.3068556486569973,-0.1233336363531562,-2.8
605,6,1,-0.2778298634393794,0.1365197339534909,-2.8
606,6,1,-0.3407704660556365,-2.500834219341147,-2.8
607,6,1,-0.1526946074902252,-0.0537710654817213,-2.8
608,6,1,0.4160392092022456,0.5737909258848161,-2.8
609,6,1,-0.1115503625296647,-0.8373415954423462,-2.8
610,6,1,-0.1435499271718764,-0.7478503548851512,-2.8
611,6,1,-0.2130141687550063,-2.374829043199189,-2.8
612,6,1,-0.7587491720342119,-1.4205567799374297,-2.8
613,6,1,-1.3555241807894065,-2.180990609763321,-2.8
614,6,1,-1.8478106297110488,-1.8076815927330607,-2.8
615,6,1,-1.9121346157239616,-1.4406362622476931,-2.8
616,6,1,-2.064927285084717,-3.134242254143323,-2.8
617,6,1,-2.1635099421851103,-1.884856309700961,-2.8
618,6,1,-2.2331166293311777,-1.6972315120891448,-2.8
619,6,1,-2.3019018281570545,-1.7716273058826788,-2.8
620,6,1,-3.067774350059173,-1.228710878067261,-2.8
621,6,1,-3.901135598304205,-1.531489651241805,-2.8
622,6,1,-3.961111339358105,-1.3488649448259848,-2.8
623,6,1,-5.572997607420233,-2.1007367562885677,-2.8
624,6,1,-5.679304398752142,-3.6993524389219337,-2.8
625,6,1,-6.562072048289709,-2.8930988509248783,-2.8
626,6,1,-8.535451302553833,-1.0988404233878069,-2.8
627,6,1,-8.58756411456461,-1.5412755556384894,-2.8
628,6,1,-8.661306666212834,-2.517184435725866,-2.8
629,6,1,-8.989073034814798,-1.8474279073950248,-2.8
630,6,1,-9.071871616966284,-2.741068956480349,-2.8
631,6,1,-9.152966488141969,-1.7897969549323938,-2.8
632,6,1,-9.670970440930477,-3.735531991373965,-2.8
633,6,1,-11.371103211560468,-1.7819769496400752,-2.8
634,6,1,-11.434132458853275,-1.2834813959160645,-2.8
635,6,1,-11.546972167728708,-2.207481995863668,-2.8
636,6,1,-11.63209382121348,-2.082713131631245,-2.8
637,6,1,-11.71352691325558,-2.0102484235926488,-2.8
638,6,1,-11.794414663717603,-2.0394485390702117,-2.8
639,6,1,-13.754380083768435,-1.7022911261298266,-2.8
640,6,1,-15.1971130886615,-2.055762346224067,-2.8
641,6,1,-15.263544430977872,-1.3547006926276657,-2.8
642,6,1,-15.33130624650709,-1.7477861384655415,-2.8
643,6,1,-15.97283672367104,-1.8743113698295184,-2.8
644,6,1,-17.31516426790597,-2.6024884939639024,-2.8
645,6,1,-17.404236591602146,-1.700573628254078,-2.8
646,6,1,-17.482599987470497,-2.261555328680624,-2.8
647,6,1,-17.57731306977917,-2.849827073650862,-2.8
648,6,1,-17.668833196010507,-2.147572978072844,-2.8
649,6,1,-17.764867610101163,-3.154009772485911,-2.8
650,6,1,-20.020045342161826,-3.592572381824316,-2.8
651,6,1,-21.031455026108105,-2.5372084007589777,-2.8
652,6,1,-21.119478435486293,-2.031860437851526,-2.8
653,6,1,-21.229308910538197,-2.757314398607142,-2.8
654,6,1,-23.21520485752036,-2.8133261311214874,-2.8
655,6,1,-23.296884395381536,-1.6513710325777475,-2.8
656,6,1,-24.51564287411558,-4.045538863345255,-2.8
657,6,1,-24.65366968720261,-2.83962516844358,-2.8
658,6,1,-26.116671380561367,-3.5542922988405388,-2.8
659,6,1,-26.22983319373616,-2.4399559282825964,-2.8
660,6,1,-26.698375486761265,-2.848579845652518,-2.8
661,6,1,-26.800036475408778,-2.193045414258844,-2.8
662,6,1,-26.889396098018,-2.638163395694657,-2.8
663,6,1,-28.03272621918076,-2.651412078116857,-2.8
664,6,1,-28.131927637455615,-2.653632373654984,-2.8
665,6,1,-30.155799450938492,-3.143047021226072,-2.8
666,6,1,-30.290562401636212,-3.2954271799542108,-2.8
667,6,1,-30.39587701481993,-1.919532028322815,-2.8
668,6,1,-31.508122572353518,-2.6433009409323085,-2.8
669,6,1,-32.46850718119912,-2.0697481287940307,-2.8
670,6,1,-32.55573752583147,-2.4380371198716086,-2.8
671,6,1,-32.776257666269146,-1.6643442851039674,-2.8
672,6,1,-32.8463983287321,-2.1938584438407243,-2.8
673,6,1,-33.70753123650572,-1.5837053400340315,-2.8
674,6,1,-34.89908402995596,-2.7670045820434264,-2.8
675,6,1,-35.86393425101425,-2.1980643713394663,-2.8
676,6,1,-36.29794347657809,-2.7577814078520686,-2.8
677,6,1,-37.31233369325209,-1.0146644508381075,-2.8
678,6,1,-38.23189407548337,-2.4551976490006453,-2.8
679,6,1,-38.49395534797512,-0.2724567756814817,-2.8
680,6,1,-38.53760919181458,-1.3095532865298762,-2.8
681,6,1,-38.59638560123943,-1.876456632632915,-2.8
682,6,1,-38.67941002657727,-1.8300467994912533,-2.8
683,6,1,-40.414000383952775,-1.3507238229835523,-2.8
684,6,1,-41.5295245309162,-3.6878701777880782,-2.8
685,6,1,-41.62771036263507,-1.6771981185821518,-2.8
686,6,1,-42.31518718882679,-3.0185617953801875,-2.8
687,6,1,-43.86842795427384,-2.480054073179948,-2.8
688,6,1,-43.998665350986016,-3.957008856287598,-2.8
689,6,1,-44.12872643832264,-2.597010106896077,-2.8
690,6,1,-44.22222634125674,-2.2151675891196003,-2.8
691,6,1,-44.33173818449775,-3.1665172321060573,-2.8
692,6,1,-44.421993990188,-1.648410013560539,-2.8
693,6,1,-44.51734599480478,-2.5022325590220555,-2.8
694,6,1,-44.741037965732666,-2.252951212813434,-2.8
695,6,1,-45.96990446771125,-0.8336839910865567,-2.8
696,6,1,-47.40215428130077,-3.2137458254072446,-2.8
697,6,1,-47.52699003023304,-3.108825688723994,-2.8
698,6,1,-47.63938824154999,-2.505763321155506,-2.8
699,6,1,-47.74932203483811,-3.0360624027355314,-2.8


==> data/multi_task_inference_result_dpmm/dpmm_walker/subgoals_ep7_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
700,7,1,-0.0022287086072778,-0.0025227890191084,-2.0
701,7,1,-0.7041842245617012,-1.7749356310043147,-2.0
702,7,1,-0.7910654763586945,-2.7053008144241195,-2.0
703,7,1,-0.9118856340749998,-2.748022667531941,-2.0
704,7,1,-2.3372500893738275,-1.2325513331644775,-2.0
705,7,1,-2.4054178472182235,-2.5522090644673363,-2.0
706,7,1,-2.479408092763718,-1.0019123459265558,-2.0
707,7,1,-2.537319943170333,-2.2772663657636434,-2.0
708,7,1,-2.8260128214311533,-2.292186788128659,-2.0
709,7,1,-3.738412558915146,-2.5579464869449486,-2.0
710,7,1,-3.815094571153159,-1.5444579305938029,-2.0
711,7,1,-3.873648846741356,-1.6200298976390544,-2.0
712,7,1,-4.101576269494564,-1.0542959103409102,-2.0
713,7,1,-4.150586102579212,-1.2306930829265197,-2.0
714,7,1,-4.236092015422991,-2.966851799957358,-2.0
715,7,1,-4.328638919045539,-1.6248718672700355,-2.0
716,7,1,-4.408757507444277,-2.335751561139023,-2.0
717,7,1,-5.876818449971395,-1.906045264954117,-2.0
718,7,1,-5.926869794206284,-0.7341685355456252,-2.0
719,7,1,-6.759693345521928,-2.625383520871173,-2.0
720,7,1,-7.43783907692184,-1.1525727200119162,-2.0
721,7,1,-7.793718047547126,-2.8054155170576136,-2.0
722,7,1,-7.886289714299972,-1.7503812536858547,-2.0
723,7,1,-8.682938611819463,-1.7584795049126123,-2.0
724,7,1,-8.76627099949637,-2.526989950385564,-2.0
725,7,1,-10.176552309512028,-1.7949364345391972,-2.0
726,7,1,-10.24934928955627,-1.7886999942066877,-2.0
727,7,1,-10.318377867657528,-1.6747063390923749,-2.0
728,7,1,-10.387107699055028,-1.7822212375218849,-2.0
729,7,1,-10.880809158334536,-1.6346747699500102,-2.0
730,7,1,-10.95649989884015,-2.3958216576214277,-2.0
731,7,1,-11.042806880532368,-1.7401028150975173,-2.0
732,7,1,-11.967916621701203,-1.0904731692696996,-2.0
733,7,1,-12.049780985359892,-2.4635012035178856,-2.0
734,7,1,-13.115163178611764,-1.6953225069139195,-2.0
735,7,1,-13.187154901655626,-1.726130566225054,-2.0
736,7,1,-13.267129334402725,-2.4089713743669567,-2.0
737,7,1,-13.818712545635815,-1.83317566952546,-2.0
738,7,1,-14.378633714324954,-1.1762342087721138,-2.0
739,7,1,-14.435435873162543,-2.451133088849288,-2.0
740,7,1,-15.77229758611247,-1.393682053380857,-2.0
741,7,1,-16.346093777977284,-3.584563225044699,-2.0
742,7,1,-17.049905707404125,-1.9484327019743517,-2.0
743,7,1,-18.283372872441443,-2.2783646911704487,-2.0
744,7,1,-18.3807819365308,-2.576727315462523,-2.0
745,7,1,-19.09109834016316,-2.358054801895608,-2.0
746,7,1,-19.963856539295755,-0.6392792872699093,-2.0
747,7,1,-20.008907345799223,-1.5694361090615758,-2.0
748,7,1,-20.06680340371047,-1.1302422991715446,-2.0
749,7,1,-20.09312955018029,-0.2045890895137209,-2.0
750,7,1,-20.149549419700705,-1.9909649692604936,-2.0
751,7,1,-20.223211756703336,-1.745226263368509,-2.0
752,7,1,-20.7570039371652,-1.150110677136064,-2.0
753,7,1,-20.8277593085959,-2.648618647152142,-2.0
754,7,1,-20.92938608717572,-2.389904254866537,-2.0
755,7,1,-21.188019949396,-2.6952564500985274,-2.0
756,7,1,-21.2716504948351,-1.724949524552268,-2.0
757,7,1,-21.34863710402247,-2.8715317886049,-2.0
758,7,1,-22.190531968670715,-1.2158715639372402,-2.0
759,7,1,-22.791127448417598,-1.9857028826251952,-2.0
760,7,1,-23.516570907806656,-0.8370767936425617,-2.0
761,7,1,-23.59059349115879,-3.164404412890088,-2.0
762,7,1,-24.505760864512663,-1.532941599587738,-2.0
763,7,1,-24.835791388410847,-1.6391526595585155,-2.0
764,7,1,-24.905464826471405,-2.272255800799999,-2.0
765,7,1,-26.34941511735433,-1.176442822194492,-2.0
766,7,1,-26.399057768647,-1.1029458393322151,-2.0
767,7,1,-26.93715262424374,-1.8359224376049943,-2.0
768,7,1,-26.992679929392068,-1.4218262811793947,-2.0
769,7,1,-27.685714372828137,-1.4651958729961791,-2.0
770,7,1,-27.92253422739354,-2.017014869421021,-2.0
771,7,1,-27.99873251990412,-1.8079884966977484,-2.0
772,7,1,-28.07739140658877,-2.2305717617147964,-2.0
773,7,1,-28.406719375972745,-1.999649042660589,-2.0
774,7,1,-28.47945619762065,-0.9438676858280964,-2.0
775,7,1,-29.075855185379044,-1.6880619280318654,-2.0
776,7,1,-29.134370907542166,-1.2718213408503911,-2.0
777,7,1,-29.190454932372607,-1.598247059130725,-2.0
778,7,1,-29.241334323044217,-0.9228173087582638,-2.0
779,7,1,-29.28386967016409,-1.2159389971250265,-2.0
780,7,1,-29.33035782489573,-1.0711246126598597,-2.0
781,7,1,-29.386802449227712,-1.7336966433285397,-2.0
782,7,1,-29.460187435750974,-1.9060394790170327,-2.0
783,7,1,-29.569875832488027,-2.016663311406737,-2.0
784,7,1,-29.63473588093833,-1.336711620700954,-2.0
785,7,1,-29.71112195727738,-2.3282883904291265,-2.0
786,7,1,-29.783176507604534,-1.336793689867641,-2.0
787,7,1,-29.83696760811516,-1.3673862271796422,-2.0
788,7,1,-29.903759060853474,-1.9425776411113884,-2.0
789,7,1,-29.988975608473016,-2.2140857161522605,-2.0
790,7,1,-31.05834138631374,-0.9823510610673196,-2.0
791,7,1,-31.10258673667394,-0.994626409013564,-2.0
792,7,1,-31.16052041277208,-1.8734190136142144,-2.0
793,7,1,-32.414374556025294,-2.629949201478382,-2.0
794,7,1,-32.509888433936766,-2.0374031054300263,-2.0
795,7,1,-32.5642988637049,-0.482282473617746,-2.0
796,7,1,-33.944600429790555,-1.581265550257897,-2.0
797,7,1,-34.04510318218492,-2.909538353151253,-2.0
798,7,1,-34.12564235741339,-1.5630117221938282,-2.0
799,7,1,-34.259133717720935,-2.140945601342974,-2.0


==> data/multi_task_inference_result_dpmm/dpmm_walker/subgoals_ep8_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
800,8,1,-0.0040530626907314,0.0039744533899631,-1.6
801,8,1,-0.3912080640332174,-1.6328191466488566,-1.6
802,8,1,-0.6858588394753997,-3.4191028254227183,-1.6
803,8,1,-0.755059140362769,-1.277635939787563,-1.6
804,8,1,-0.8191782098743559,-1.6018658568369888,-1.6
805,8,1,-0.8912190983587004,-1.965856239647796,-1.6
806,8,1,-1.8529919505968944,-1.2780097058554918,-1.6
807,8,1,-2.171703720786065,-1.7590909578770269,-1.6
808,8,1,-2.2105203253768173,-0.1648738742311941,-1.6
809,8,1,-2.8278813934319955,-1.593913731896171,-1.6
810,8,1,-3.7901623788627568,-1.387517125567081,-1.6
811,8,1,-4.435801830436288,-1.165097475223356,-1.6
812,8,1,-4.484286575807783,-1.2390378708162315,-1.6
813,8,1,-4.540278110234055,-1.562186901051725,-1.6
814,8,1,-5.2085031504998565,-2.3122453054406877,-1.6
815,8,1,-5.797431734261074,-2.1693009349211363,-1.6
816,8,1,-6.7037655681460855,-0.8523040084782871,-1.6
817,8,1,-7.786794386322121,-2.257165235601424,-1.6
818,8,1,-7.915700076855286,-2.879387420747379,-1.6
819,8,1,-8.076158769316402,-1.8399947464484885,-1.6
820,8,1,-8.682674856440043,-1.5920702398658717,-1.6
821,8,1,-9.204076590998769,-2.9275824016007963,-1.6
822,8,1,-10.14448097502276,-1.8060188096699537,-1.6
823,8,1,-10.217909252029482,-1.827493924960763,-1.6
824,8,1,-10.828094376017518,-2.4577429947716354,-1.6
825,8,1,-11.433254698337905,-1.5563823537241257,-1.6
826,8,1,-12.216198388646898,-0.3002456097186368,-1.6
827,8,1,-12.59533240209747,-2.3906149330607964,-1.6
828,8,1,-12.66381504349461,-1.3610653711669698,-1.6
829,8,1,-13.375210506349122,-1.2721835616847643,-1.6
830,8,1,-13.427381520566316,-1.303890734477863,-1.6
831,8,1,-14.107867264925304,-0.9734157273413744,-1.6
832,8,1,-14.16604810441093,-1.9641798237825865,-1.6
833,8,1,-14.221078944398885,-0.734427017137877,-1.6
834,8,1,-15.2416315773988,-2.127903360224749,-1.6
835,8,1,-15.436957784857125,-0.5223654772907108,-1.6
836,8,1,-16.64602177860137,-0.2859850419124958,-1.6
837,8,1,-17.243741477921862,-1.11230921238837,-1.6
838,8,1,-18.43281372060864,-1.554120203925505,-1.6
839,8,1,-19.515980125238148,-2.482343863223293,-1.6
840,8,1,-19.66458087004141,-0.9454880259788642,-1.6
841,8,1,-19.7058639942556,-1.6648782886868658,-1.6
842,8,1,-19.777688510241767,-1.7221357332204323,-1.6
843,8,1,-19.843360883322102,-1.5584570455116735,-1.6
844,8,1,-19.899945851841693,-1.232456325088046,-1.6
845,8,1,-21.07813267432952,-0.7322235962840024,-1.6
846,8,1,-21.14286584233449,-2.51606293255078,-1.6
847,8,1,-21.216255210937,-1.9328170232538309,-1.6
848,8,1,-22.397888292277376,-0.4606939116821439,-1.6
849,8,1,-22.448651824878755,-2.09555096716182,-1.6
850,8,1,-22.515493000248263,-1.160071534080631,-1.6
851,8,1,-23.049385434791333,-1.846025458269128,-1.6
852,8,1,-23.11772021802695,-2.3956810989670303,-1.6
853,8,1,-23.199425843702983,-1.361584550279498,-1.6
854,8,1,-24.252848250316813,-1.088560143738355,-1.6
855,8,1,-24.3190221609078,-2.1790694157756945,-1.6
856,8,1,-24.35350119594081,0.2069535428049106,-1.6
857,8,1,-24.38876650784637,-1.539737808611646,-1.6
858,8,1,-24.444429665941417,-1.2011371619644566,-1.6
859,8,1,-24.497667762406717,-1.446619322771843,-1.6
860,8,1,-25.28630922482332,-1.6127019149320505,-1.6
861,8,1,-25.37694982710713,-2.839291378233891,-1.6
862,8,1,-26.23733336576373,-1.6725007531000946,-1.6
863,8,1,-27.25216191551367,-1.7677124073612758,-1.6
864,8,1,-27.33883460850916,-2.484326955151963,-1.6
865,8,1,-27.424651018959008,-1.7277701614843468,-1.6
866,8,1,-27.496015224215547,-1.614318495035957,-1.6
867,8,1,-27.528740925936876,-1.0386922632473123,-1.6
868,8,1,-28.320459405109037,-2.051165809188326,-1.6
869,8,1,-28.37379596574339,-1.770913379565313,-1.6
870,8,1,-28.565306896887368,-1.7388383768445108,-1.6
871,8,1,-28.63800220791934,-1.4798255889438316,-1.6
872,8,1,-29.819257575541275,-2.5132513561879204,-1.6
873,8,1,-30.89463816564707,-0.7825178260791219,-1.6
874,8,1,-31.70685960636499,-2.070919532659633,-1.6
875,8,1,-31.77740492768775,-1.629769605254975,-1.6
876,8,1,-32.547890485525045,-2.0898755369280426,-1.6
877,8,1,-32.62376062132286,-2.187660116495332,-1.6
878,8,1,-32.69778489853399,-1.5552308709645195,-1.6
879,8,1,-33.80617129981764,-1.6633096984429778,-1.6
880,8,1,-33.88193891814903,-1.9527699286651847,-1.6
881,8,1,-33.95433860859467,-1.756065341535042,-1.6
882,8,1,-34.01644388490624,-1.5171738244323714,-1.6
883,8,1,-34.767771014499026,-0.991052826155116,-1.6
884,8,1,-34.8369194825823,-2.481554600591948,-1.6
885,8,1,-34.92102347756183,-1.691622500758715,-1.6
886,8,1,-34.976473496002995,-1.801175361083473,-1.6
887,8,1,-35.258017138514795,-1.1377604898541662,-1.6
888,8,1,-35.292583626083804,-0.9252642252630364,-1.6
889,8,1,-35.34286108258346,-1.4953355352673996,-1.6
890,8,1,-36.02289542792851,-1.927585843448212,-1.6
891,8,1,-36.083931752577406,-1.755133857760783,-1.6
892,8,1,-36.1567183561226,-1.2019369079857802,-1.6
893,8,1,-36.20043762254917,-1.1194051826542133,-1.6
894,8,1,-37.200781945455766,-1.900442808008312,-1.6
895,8,1,-37.34917070038543,-1.951792941667147,-1.6
896,8,1,-38.47371563054078,-0.3729964020818201,-1.6
897,8,1,-38.48581669949447,-0.3666016182353622,-1.6
898,8,1,-38.53798487935905,-2.8098290371453274,-1.6
899,8,1,-38.61741572317553,-1.065598880053651,-1.6


==> data/multi_task_inference_result_dpmm/dpmm_walker/subgoals_ep9_split.csv <==
t,episode,true_task_idx,x_before,vx_before,true_goal
900,9,1,-0.0049229910107682,-0.0046550158787993,1.6
901,9,1,0.2429339701099209,0.925663862491201,1.6
902,9,1,0.2907134868716231,1.4301076050480663,1.6
903,9,1,0.753674715849983,1.9183097588637832,1.6
904,9,1,1.7942802492672276,0.6007628280481716,1.6
905,9,1,2.3158072939220227,1.3354093029943883,1.6
906,9,1,2.3740191300129774,1.528910709283986,1.6
907,9,1,2.4318689968271863,1.4159282662191304,1.6
908,9,1,2.776515288653105,1.358130525710516,1.6
909,9,1,2.8305471026439326,1.3593862068411915,1.6
910,9,1,2.895897153117096,1.483848894421382,1.6
911,9,1,3.129447431261306,1.5064946130955257,1.6
912,9,1,3.979409770367266,1.4047980463188785,1.6
913,9,1,4.115311074241559,1.0691527287040823,1.6
914,9,1,4.474674336777023,1.3217332865642135,1.6
915,9,1,4.528677721321128,1.333561841396346,1.6
916,9,1,4.631960855223055,1.7061796612799491,1.6
917,9,1,4.70456163200487,1.825816831306448,1.6
918,9,1,4.777350817296376,1.6561818218642297,1.6
919,9,1,5.89060706986303,1.689641325166726,1.6
920,9,1,6.711659697658169,1.4876955804868233,1.6
921,9,1,7.820053045641631,1.646023686700074,1.6
922,9,1,7.885489629471285,1.6173028188032688,1.6
923,9,1,7.957919136719371,1.78464463939065,1.6
924,9,1,9.256098005286145,1.6694843871147376,1.6
925,9,1,9.324223020997742,1.7172438592206332,1.6
926,9,1,9.634323011516123,1.735188704907438,1.6
927,9,1,9.684503818237197,0.916406534465678,1.6
928,9,1,10.496870740340652,1.2824886413400454,1.6
929,9,1,11.109328541052744,1.7695752952333363,1.6
930,9,1,11.177059660805853,1.696452196778836,1.6
931,9,1,11.2462246582574,1.70264661956073,1.6
932,9,1,11.317886410854594,1.918807540229177,1.6
933,9,1,11.39292500962402,1.797261755191047,1.6
934,9,1,11.459954921964057,1.5677355687077454,1.6
935,9,1,11.50110591842764,0.5299006795551573,1.6
936,9,1,12.64066339071472,1.62477732717686,1.6
937,9,1,12.700279394952387,1.3729960985095857,1.6
938,9,1,13.461649378346836,1.9943182147977272,1.6
939,9,1,14.331277171391012,1.106471837177729,1.6
940,9,1,14.383990745760366,1.495064340800305,1.6
941,9,1,14.768394686020953,1.5158678347328451,1.6
942,9,1,14.816385833068312,1.109509220449152,1.6
943,9,1,14.882743183730586,2.0571632697836013,1.6
944,9,1,15.98952467202559,1.3436401142130123,1.6
945,9,1,16.07071859352384,2.733959303505213,1.6
946,9,1,16.30716601626992,1.7928011796210304,1.6
947,9,1,16.92145749433297,1.3899642679419877,1.6
948,9,1,17.14002999768073,1.398082947318755,1.6
949,9,1,17.199437097389538,1.673463653803588,1.6
950,9,1,17.274676784604594,1.880283705299573,1.6
951,9,1,17.715479307657272,2.115374411827683,1.6
952,9,1,19.000442809881665,1.31161347777244,1.6
953,9,1,19.05422761995383,1.3806274979775204,1.6
954,9,1,19.104487960824542,1.0651153101962314,1.6
955,9,1,19.16098896134268,1.9050508468724687,1.6
956,9,1,19.659739711366207,0.9377301116730316,1.6
957,9,1,20.527268333624463,1.5982530556778538,1.6
958,9,1,20.928959061345733,1.5247120065776725,1.6
959,9,1,21.34429334497175,2.219732617404236,1.6
960,9,1,21.65474031541407,1.269905070051328,1.6
961,9,1,22.700150937455028,0.6782445575294955,1.6
962,9,1,22.748904853092828,1.5149854775459133,1.6
963,9,1,22.80380044275045,1.2882136191605238,1.6
964,9,1,23.77129090914148,1.4866766488884164,1.6
965,9,1,23.8304329110454,1.479692187125267,1.6
966,9,1,23.88595606040474,1.291152786371211,1.6
967,9,1,24.12544325479101,1.3876917159485345,1.6
968,9,1,24.18572135982878,1.487200919804619,1.6
969,9,1,25.2381233931904,1.772001890903665,1.6
970,9,1,25.99846917662732,1.7315912854593256,1.6
971,9,1,26.522436592095108,1.5353162588734743,1.6
972,9,1,26.583923569094505,1.457250596973415,1.6
973,9,1,26.638912695535016,1.3454453976402116,1.6
974,9,1,27.6988623105536,0.2079483015774925,1.6
975,9,1,28.347706336536216,0.6275417132964485,1.6
976,9,1,29.046341937649466,1.5798963597563551,1.6
977,9,1,29.11384753646866,1.7681318233123349,1.6
978,9,1,29.18333314406594,1.738825611872627,1.6
979,9,1,29.255596804671697,1.718003549943708,1.6
980,9,1,30.056089647483255,1.35529221534413,1.6
981,9,1,30.11269142037235,1.3097183416985836,1.6
982,9,1,31.39160381789202,1.6694164613988631,1.6
983,9,1,31.45391059892829,1.3705283119775995,1.6
984,9,1,32.14292488695403,1.6287929934823904,1.6
985,9,1,32.20651269623453,1.5759982126079108,1.6
986,9,1,32.26934135008924,1.5577166305496857,1.6
987,9,1,32.39270315920716,1.5593267355865303,1.6
988,9,1,32.443526507752566,0.557669920618274,1.6
989,9,1,33.38926418269543,1.0642753848779192,1.6
990,9,1,33.43259715686722,1.1332823429847816,1.6
991,9,1,33.8058988232359,0.9044322727063244,1.6
992,9,1,33.85379034927391,1.40237174551622,1.6
993,9,1,33.94320995397503,2.25823572486959,1.6
994,9,1,34.049741249317606,1.40065091852763,1.6
995,9,1,34.10387830475121,1.3353518031160172,1.6
996,9,1,34.15894699486068,1.369685793967994,1.6
997,9,1,34.21457615155326,1.2635704803688546,1.6
998,9,1,34.26578943205069,1.3719191387606762,1.6
999,9,1,35.3630833025394,1.9342238029522465,1.6


==> data/num_clusters_mean_std.csv <==
epoch,num_cluster_mean,num_cluster_std,num_cluster_upper,num_cluster_lower
0,0.0,0.0,0.0,0.0
1,7.0,2.738612788,9.738612788000001,4.261387212
2,10.2,2.387467277,12.587467276999998,7.8125327229999995
3,9.4,2.50998008,11.90998008,6.89001992
4,9.0,1.870828693,10.870828693,7.129171307
5,8.2,1.643167673,9.843167673,6.5568323269999995
6,8.2,1.643167673,9.843167673,6.5568323269999995
7,8.2,1.643167673,9.843167673,6.5568323269999995
8,8.0,1.224744871,9.224744871,6.775255129
9,7.8,0.836660027,8.636660027,6.963339973
10,7.8,0.836660027,8.636660027,6.963339973
11,7.8,0.836660027,8.636660027,6.963339973
12,7.6,0.894427191,8.494427191,6.7055728089999995
13,7.6,0.894427191,8.494427191,6.7055728089999995
14,7.6,0.894427191,8.494427191,6.7055728089999995
15,7.6,0.894427191,8.494427191,6.7055728089999995
16,7.6,0.894427191,8.494427191,6.7055728089999995
17,7.6,0.894427191,8.494427191,6.7055728089999995
18,7.6,0.894427191,8.494427191,6.7055728089999995
19,7.6,0.894427191,8.494427191,6.7055728089999995
20,7.6,0.894427191,8.494427191,6.7055728089999995
21,7.6,0.894427191,8.494427191,6.7055728089999995
22,7.6,0.894427191,8.494427191,6.7055728089999995
23,7.6,0.894427191,8.494427191,6.7055728089999995
24,7.6,0.894427191,8.494427191,6.7055728089999995
25,7.6,0.894427191,8.494427191,6.7055728089999995
26,7.6,0.894427191,8.494427191,6.7055728089999995
27,7.6,0.894427191,8.494427191,6.7055728089999995
28,7.6,0.894427191,8.494427191,6.7055728089999995
29,7.6,0.894427191,8.494427191,6.7055728089999995
30,7.6,0.894427191,8.494427191,6.7055728089999995
31,7.6,0.894427191,8.494427191,6.7055728089999995
32,7.6,0.894427191,8.494427191,6.7055728089999995
33,7.6,0.894427191,8.494427191,6.7055728089999995
34,7.6,0.894427191,8.494427191,6.7055728089999995
35,7.6,0.894427191,8.494427191,6.7055728089999995
36,7.6,0.894427191,8.494427191,6.7055728089999995
37,7.6,0.894427191,8.494427191,6.7055728089999995
38,7.6,0.894427191,8.494427191,6.7055728089999995
39,7.6,0.894427191,8.494427191,6.7055728089999995
40,7.6,0.894427191,8.494427191,6.7055728089999995
41,7.6,0.894427191,8.494427191,6.7055728089999995
42,7.6,0.894427191,8.494427191,6.7055728089999995
43,7.6,0.894427191,8.494427191,6.7055728089999995
44,7.6,0.894427191,8.494427191,6.7055728089999995
45,7.6,0.894427191,8.494427191,6.7055728089999995
46,7.6,0.894427191,8.494427191,6.7055728089999995
47,7.6,0.894427191,8.494427191,6.7055728089999995
48,7.6,0.894427191,8.494427191,6.7055728089999995
49,7.6,0.894427191,8.494427191,6.7055728089999995
50,7.6,0.894427191,8.494427191,6.7055728089999995
51,7.6,0.894427191,8.494427191,6.7055728089999995
52,7.6,0.894427191,8.494427191,6.7055728089999995
53,7.6,0.894427191,8.494427191,6.7055728089999995
54,7.6,0.894427191,8.494427191,6.7055728089999995
55,7.6,0.894427191,8.494427191,6.7055728089999995
56,7.6,0.894427191,8.494427191,6.7055728089999995
57,7.6,0.894427191,8.494427191,6.7055728089999995
58,7.6,0.894427191,8.494427191,6.7055728089999995
59,7.6,0.894427191,8.494427191,6.7055728089999995
60,7.6,0.894427191,8.494427191,6.7055728089999995
61,7.6,0.894427191,8.494427191,6.7055728089999995
62,7.6,0.894427191,8.494427191,6.7055728089999995
63,7.6,0.894427191,8.494427191,6.7055728089999995
64,7.6,0.894427191,8.494427191,6.7055728089999995
65,7.6,0.894427191,8.494427191,6.7055728089999995
66,7.6,0.894427191,8.494427191,6.7055728089999995
67,7.6,0.894427191,8.494427191,6.7055728089999995
68,7.6,0.894427191,8.494427191,6.7055728089999995
69,7.6,0.894427191,8.494427191,6.7055728089999995
70,7.6,0.894427191,8.494427191,6.7055728089999995
71,7.6,0.894427191,8.494427191,6.7055728089999995
72,7.6,0.894427191,8.494427191,6.7055728089999995
73,7.6,0.894427191,8.494427191,6.7055728089999995
74,7.6,0.894427191,8.494427191,6.7055728089999995
75,7.6,0.894427191,8.494427191,6.7055728089999995
76,7.6,0.894427191,8.494427191,6.7055728089999995
77,7.6,0.894427191,8.494427191,6.7055728089999995
78,7.6,0.894427191,8.494427191,6.7055728089999995
79,7.6,0.894427191,8.494427191,6.7055728089999995
80,7.6,0.894427191,8.494427191,6.7055728089999995
81,7.6,0.894427191,8.494427191,6.7055728089999995
82,7.6,0.894427191,8.494427191,6.7055728089999995
83,7.6,0.894427191,8.494427191,6.7055728089999995
84,7.6,0.894427191,8.494427191,6.7055728089999995
85,7.6,0.894427191,8.494427191,6.7055728089999995
86,7.6,0.894427191,8.494427191,6.7055728089999995
87,7.6,0.894427191,8.494427191,6.7055728089999995
88,7.6,0.894427191,8.494427191,6.7055728089999995
89,7.6,0.894427191,8.494427191,6.7055728089999995
90,7.6,0.894427191,8.494427191,6.7055728089999995
91,7.6,0.894427191,8.494427191,6.7055728089999995
92,7.6,0.894427191,8.494427191,6.7055728089999995
93,7.6,0.894427191,8.494427191,6.7055728089999995
94,7.6,0.894427191,8.494427191,6.7055728089999995
95,7.6,0.894427191,8.494427191,6.7055728089999995
96,7.6,0.894427191,8.494427191,6.7055728089999995
97,7.6,0.894427191,8.494427191,6.7055728089999995
98,7.6,0.894427191,8.494427191,6.7055728089999995
99,7.6,0.894427191,8.494427191,6.7055728089999995


==> data/reward_curve_original_data/GMM_processed_Reward_History.csv <==
epoch,mean,std,upper,lower,mean_smooth,std_smooth,upper_smooth,lower_smooth
0,-202.01518666666666,3.1544645923093326,-198.86072207435734,-205.169651258976,-202.01518666666666,3.1544645923093326,-198.86072207435734,-205.169651258976
1,-202.33653333333334,0.729510226407646,-201.60702310692568,-203.066043559741,-202.17586,1.9419874093584892,-200.2338725906415,-204.1178474093585
2,-205.9971066666667,4.884212931735606,-201.11289373493108,-210.8813195984023,-203.4496088888889,2.9227292501508617,-200.52687963873802,-206.37233813903978
3,-264.59568666666667,102.94167425794684,-161.65401240871984,-367.5373609246135,-218.73612833333334,27.927465502099857,-190.80866283123348,-246.6635938354332
4,-230.23573333333331,45.18466647283382,-185.0510668604995,-275.42039980616715,-221.03604933333335,31.378905696246647,-189.65714363708668,-252.41495502958
5,-239.35940000000002,58.65933782315225,-180.70006217684778,-298.01873782315226,-224.0899411111111,35.92564438406425,-188.1642967270469,-260.01558549517534
6,-228.02534666666665,43.54273195512923,-184.48261471153742,-271.56807862179585,-224.65214190476192,37.01379975135925,-187.63834215340265,-261.66594165612116
7,-249.73881666666668,72.39185632732341,-177.34696033934327,-322.13067299399006,-227.78797625,41.43605682335477,-186.35191942664522,-269.22403307335475
8,-242.03933000000004,60.429907197660825,-181.60942280233922,-302.46923719766085,-229.37145999999998,43.546484642722106,-185.8249753572779,-272.91794464272215
9,-220.13433333333333,8.657443661712927,-211.4768896716204,-228.79177699504626,-228.44774733333333,40.05758054462119,-188.39016678871215,-268.5053278779545
10,-238.72092333333333,34.738216228811076,-203.98270710452226,-273.4591395621444,-229.38167242424242,39.574001970456635,-189.8076704537858,-268.9556743946991
11,-215.10420666666667,6.2394375747524995,-208.86476909191418,-221.34364424141916,-228.19188361111114,36.796121604147956,-191.39576200696317,-264.9880052152591
12,-213.03816333333336,5.772915284016672,-207.26524804931668,-218.81107861735003,-227.02621282051282,34.40972111798401,-192.6164917025288,-261.4359339384968
13,-208.5248466666667,8.888335242244933,-199.63651142442177,-217.4131819089116,-225.70468666666667,32.58676498400265,-193.11792168266402,-258.29145165066933
14,-220.23955333333333,20.51957603255568,-199.71997730077766,-240.759129365889,-225.34034444444444,31.78228572057285,-193.5580587238716,-257.1226301650173
15,-224.56431,28.30519684033305,-196.25911315966695,-252.86950684033306,-225.29184229166668,31.564967665557862,-193.7268746261088,-256.8568099572245
16,-233.55037000000002,40.17530241379523,-193.37506758620478,-273.7256724137952,-225.7776380392157,32.07145794486594,-193.70618009434975,-257.8490959840816
17,-251.80513999999997,67.26191009600306,-184.54322990399692,-319.067050096003,-227.22361037037038,34.02648306437356,-193.19712730599682,-261.2500934347439
18,-236.50108,48.717958039511466,-187.78312196048853,-285.2190380395115,-227.711898245614,34.79971858938082,-192.91217965623323,-262.51161683499487
19,-238.09411,35.408127699898216,-202.68598230010178,-273.5022376998982,-228.2310088333333,34.83013904490669,-193.40086978842663,-263.06114787824004
20,-246.2129766666667,48.95533861995069,-197.257638046716,-295.16831528661737,-229.087293015873,35.50276759609926,-193.58452541977377,-264.59006061197226
21,-240.30519333333336,42.65400791047114,-197.65118542286223,-282.9592012438045,-229.59719757575758,35.82782397402526,-193.76937360173233,-265.4250215497828
22,-244.40331,43.29974165575009,-201.1035683442499,-287.7030516557501,-230.24094159420292,36.1526899601872,-194.08825163401568,-266.39363155439014
23,-243.3946533333333,52.79499076980725,-190.59966256352607,-296.18964410314055,-230.78901291666668,36.84611916058804,-193.94289375607863,-267.6351320772547
24,-259.0191066666667,59.50329294086699,-199.5158137257997,-318.52239960753366,-231.91821666666667,37.752406111799196,-194.1658105548675,-269.6706227784659
25,-262.7224833333333,80.05513769320137,-182.6673456401319,-342.7776210265347,-233.10299615384614,39.37943424954543,-193.7235619043007,-272.4824304033916
26,-270.10140666666666,91.59163341930382,-178.50977324736283,-361.6930400859705,-234.47330765432096,41.31321940398093,-193.16008825034007,-275.78652705830194
27,-282.1237366666667,143.71803141081162,-138.40570525585505,-425.84176807747826,-236.1751086904762,44.9705341185106,-191.2045745719656,-281.1456428089868
28,-313.2072166666667,161.01158417487989,-152.1956324917868,-474.21880084154657,-238.83138827586208,48.971949637695744,-189.85943863816635,-287.8033379135578
29,-249.13057,35.30827023928955,-213.82229976071045,-284.43884023928956,-239.17469433333332,48.516493657748875,-190.65820067558445,-287.6911879910822
30,-215.7853733333333,23.186391245854402,-192.5989820874789,-238.9717645791877,-239.63370055555558,49.184224546200376,-190.4494760093552,-288.817925101756
31,-228.71695,45.05783871499942,-183.65911128500056,-273.77478871499943,-240.5130477777778,50.6618354958201,-189.85121228195766,-291.17488327359786
32,-217.02395,19.804397880339607,-197.21955211966042,-236.8283478803396,-240.88060922222223,51.1591749941069,-189.72143422811533,-292.0397842163291
33,-226.96762,25.20736099877376,-201.76025900122625,-252.17498099877378,-239.6263403333333,48.56803121880113,-191.0583091145322,-288.19437155213444
34,-248.88376000000002,50.87653468890449,-198.00722531109554,-299.76029468890454,-240.24794122222224,48.75776015933682,-191.4901810628854,-289.0057013815591
35,-237.09928000000002,31.76058386603905,-205.33869613396098,-268.85986386603906,-240.17260388888886,47.86113502743304,-192.31146886145586,-288.03373891632197
36,-211.28773999999999,32.75932855678364,-178.52841144321633,-244.04706855678364,-239.61468366666668,47.5016882474882,-192.11299541917845,-287.11637191415485
37,-233.57753666666667,31.795146659121315,-201.78239000754536,-265.372683325788,-239.07597433333333,46.148464591881456,-192.92750974145187,-285.22443892521477
38,-232.90416666666667,34.27228787318601,-198.63187879348067,-267.17645453985267,-238.7714688888889,45.27654394773229,-193.4949249411566,-284.04801283662124
39,-228.46253000000002,25.699999447603098,-202.76253055239692,-254.1625294476031,-239.04907544444444,45.8446291405953,-193.20444630384915,-284.89370458503976
40,-212.80085666666665,11.425862575934183,-201.37499409073246,-224.22671924260084,-238.18507322222223,45.067550685499405,-193.11752253672282,-283.2526239077216
41,-216.66876,18.649349746272645,-198.01941025372736,-235.31810974627263,-238.237225,45.48121442455008,-192.75601057544992,-283.7184394245501
42,-216.32390666666666,16.673476101924074,-199.65043056474258,-232.99738276859074,-238.34674977777777,45.844566451813655,-192.50218332596415,-284.19131622959145
43,-213.76779666666667,18.127318526920448,-195.64047813974622,-231.89511519358712,-238.52151477777778,46.152532561302834,-192.36898221647496,-284.67404733908063
44,-216.91139333333334,17.879563722922125,-199.03182961041122,-234.79095705625545,-238.41057611111108,46.06453215098173,-192.3460439601294,-284.47510826209276
45,-211.3683133333333,17.55389263971481,-193.8144206936185,-228.9222059730481,-237.97070955555554,45.706155344294444,-192.26455421126107,-283.67686489985005
46,-209.57966,12.898040042180831,-196.68161995781915,-222.47770004218083,-237.1716858888889,44.79691326524064,-192.37477262364825,-281.9685991541295
47,-218.5189,10.524172974409916,-207.9947270255901,-229.0430729744099,-236.0621445555556,42.90565536118753,-193.15648919436802,-278.9677999167431
48,-221.48408000000003,15.128221301831882,-206.35585869816816,-236.6123013018319,-235.56157788888888,41.785997469931544,-193.77558041895733,-277.3475753588204
49,-215.36388666666667,12.623198298598235,-202.74068836806845,-227.9870849652649,-234.80390377777778,41.02649982322155,-193.77740395455623,-275.8304036009993
50,-217.00966333333335,17.899785503185036,-199.10987783014832,-234.90944883651838,-233.83046000000002,39.99131471932936,-193.83914528067064,-273.82177471932937
51,-219.34452333333334,15.014157093844254,-204.33036623948908,-234.3586804271776,-233.131771,39.06998635877513,-194.06178464122488,-272.2017573587751
52,-216.03048666666666,15.573717689011618,-200.45676897765503,-231.6042043556783,-232.1860102222222,38.14578555988384,-194.0402246623384,-270.33179578210604
53,-223.63187666666667,14.095508713786577,-209.53636795288008,-237.72738538045326,-231.527251,36.85580282468315,-194.67144817531687,-268.38305382468315
54,-221.52773000000002,21.148976475555504,-200.3787535244445,-242.67670647555553,-230.27753844444445,35.577325609172775,-194.70021283527166,-265.8548640536172
55,-220.00796,22.597660191834024,-197.41029980816597,-242.60562019183402,-228.853721,33.6620763591272,-195.1916446408728,-262.5157973591272
56,-219.34658333333334,17.5209387712141,-201.82564456211924,-236.86752210454745,-227.1618935555556,31.193053204190868,-195.9688403513647,-258.35494675974644
57,-222.09496,27.467117284442136,-194.62784271555785,-249.56207728444213,-225.16093433333333,27.318022733311885,-197.84291160002147,-252.47895706664522
58,-221.8477366666667,13.989265228711378,-207.8584714379553,-235.83700189537808,-222.11561833333332,22.4172787684396,-199.6983395648937,-244.53289710177293
59,-216.60818666666668,21.516041498438632,-195.09214516822806,-238.1242281651053,-221.03153888888892,21.95753781041124,-199.07400107847764,-242.98907669930014
60,-213.90551000000002,11.998534188324836,-201.90697581167518,-225.90404418832486,-220.96887677777778,21.584609241826918,-199.38426753595087,-242.55348601960472
61,-211.83010666666667,8.724438223245865,-203.1056684434208,-220.55454488991253,-220.40598199999997,20.3734958921018,-200.03248610789822,-240.77947789210182
62,-229.5839533333333,18.033613744530896,-211.55033958880242,-247.6175670778642,-220.82464877777778,20.31446975424151,-200.51017902353627,-241.1391185320193
63,-230.81461666666667,21.1136791009557,-209.70093756571097,-251.92829576762236,-220.95288200000002,20.178013690980908,-200.7748683090191,-241.1308956909809
64,-222.57702666666668,29.551962379852764,-193.02506428681392,-252.12898904651945,-220.0759908888889,19.467194614012516,-200.6087962748764,-239.54318550290142
65,-223.71447333333333,7.008060157913414,-216.70641317541993,-230.72253349124674,-219.6298306666667,18.64211049040833,-200.98772017625834,-238.271941157075
66,-217.21409000000003,21.622287166465522,-195.5918028335345,-238.83637716646555,-219.82737566666665,18.270875777397727,-201.55649988926896,-238.0982514440644
67,-219.23365666666666,13.90167152238295,-205.33198514428372,-233.1353281890496,-219.34924633333333,17.674426606173117,-201.67481972716024,-237.02367293950647
68,-223.28834000000003,15.581803579634169,-207.70653642036586,-238.8701435796342,-219.02871877777778,17.051410463054722,-201.97730831472308,-236.0801292408325
69,-218.4412033333333,13.260138441623958,-205.18106489170935,-231.70134177495726,-218.69467455555557,16.636748429522083,-202.0579261260335,-235.33142298507764
70,-220.38361999999998,21.348024035027226,-199.03559596497274,-241.73164403502722,-218.94743333333335,16.967487144825185,-201.97994618850814,-235.9149204781585
71,-229.02999333333332,36.118397946516595,-192.9115953868167,-265.14839127984993,-219.35947444444443,17.54978875149998,-201.80968569294447,-236.90926319594442
72,-221.25684666666666,30.48522445934969,-190.77162220731697,-251.74207112601636,-219.52390577777777,18.010180363414168,-201.51372541436365,-237.53408614119195
73,-223.31938333333335,31.43019302473394,-191.8891903085994,-254.7495763580673,-219.842292,18.453609513341284,-201.3886824866587,-238.2959015133413
74,-228.04271333333335,32.82576471343864,-195.2169486198947,-260.868478046772,-220.213336,18.951816213025168,-201.26151978697482,-239.16515221302515
75,-233.59352333333334,41.03961316993174,-192.5539101634016,-274.63313650326506,-220.95417633333332,19.7346735640324,-201.21950276930096,-240.68884989736574
76,-224.5749933333333,24.417146378742398,-200.15784695459092,-248.9921397120757,-221.45402077777777,20.118643775251122,-201.33537700252666,-241.57266455302891
77,-223.62243333333333,28.081033581243645,-195.5413997520897,-251.70346691457698,-221.62413855555553,20.70387246214558,-200.92026609341,-242.32801101770113
78,-207.68763,28.075373230372204,-179.6122567696278,-235.76300323037222,-221.1642568888889,21.135444193096923,-200.028812695792,-242.2997010819858
79,-216.23265333333333,27.061734011035465,-189.17091932229786,-243.2943873443688,-221.1932157777778,21.61672871684483,-199.57648706093295,-242.8099444946226
80,-219.53429666666668,35.11541812491534,-184.41887854175133,-254.64971479158203,-221.27737022222223,22.19058313756917,-199.08678708465305,-243.46795335979138
81,-215.74924000000001,35.98834663269348,-179.76089336730655,-251.73758663269348,-221.15752744444447,22.889722788864148,-198.26780465558028,-244.0472502333086
82,-222.52463,39.857922991624896,-182.6667070083751,-262.3825529916249,-221.3739988888889,23.699196298951257,-197.67480258993766,-245.07319518784016
83,-217.28063333333333,39.61372847985698,-177.66690485347635,-256.8943618131903,-221.16229077777777,24.549803624486938,-196.61248715329083,-245.71209440226474
84,-218.64246666666668,46.490707540518606,-172.15175912614808,-265.1331742071853,-221.06611533333336,25.39452799331904,-195.6715873400143,-246.4606433266524
85,-218.34872666666664,40.71010950199143,-177.6386171646752,-259.05883616865805,-221.01080755555554,25.998276303657622,-195.01253125189797,-247.00908385921318
86,-218.09148333333334,39.16190472175522,-178.9295786115781,-257.2533880550886,-220.9689708888889,26.719641835342323,-194.24932905354657,-247.68861272423118
87,-216.78961333333336,33.143239893969834,-183.64637343936351,-249.9328532273032,-220.792126,26.90884592232658,-193.88328007767342,-247.7009719223266
88,-224.53866000000002,31.09106560592448,-193.44759439407554,-255.6297256059245,-220.88182344444445,27.478905934900354,-193.40291750954412,-248.3607293793448
89,-226.32235666666665,41.046507693827415,-185.27584897283924,-267.36886436049406,-221.2056291111111,28.129921474746645,-193.07570763636448,-249.33555058585773
90,-217.68765666666664,21.132821422598383,-196.55483524406827,-238.820478089265,-221.33170066666668,28.434397715889094,-192.89730295077757,-249.76609838255578
91,-217.64779333333334,25.185514788870872,-192.46227854446246,-242.83330812220422,-221.52562355555557,28.983100268076598,-192.54252328747896,-250.50872382363212
92,-222.52050666666665,27.714875151756196,-194.80563151491046,-250.23538181842284,-221.29017533333334,29.30580898165077,-191.98436635168255,-250.5959843149841
93,-214.07101666666668,15.251688508792503,-198.81932815787417,-229.3227051754592,-220.73205533333334,29.110409295245333,-191.621646038088,-249.84246462857865
94,-215.98233333333334,18.026486799968346,-197.955846533365,-234.0088201333017,-220.51223222222222,28.72622677591585,-191.78600544630635,-249.23845899813807
95,-217.77747333333332,17.599775730316374,-200.17769760301695,-235.37724906364969,-220.31433222222222,29.079283961662618,-191.2350482605596,-249.39361618388483
96,-217.96876999999998,20.938896275677955,-197.02987372432202,-238.90766627567794,-220.33948822222223,29.056504265303033,-191.2829839569192,-249.39599248752523
97,-212.38956999999996,21.313648693076935,-191.07592130692302,-233.7032186930769,-220.11135199999998,29.303570170992828,-190.80778182900715,-249.4149221709928
98,-219.82420333333334,21.24502871004493,-198.57917462328842,-241.06923204337826,-219.99588077777778,29.492344342006522,-190.50353643577125,-249.4882251197843
99,-223.81197333333333,30.245025974699267,-193.56694735863405,-254.0569993080326,-220.17490644444445,30.0585072597757,-190.11639918466875,-250.23341370422014
100,-225.32457333333332,26.603294696126145,-198.72127863720718,-251.92786802945946,-220.33960488888889,30.233682948478993,-190.1059219404099,-250.57328783736787
101,-225.35257000000001,35.55868252287757,-189.79388747712244,-260.9112525228776,-220.21702411111113,30.215025767691028,-190.00199834342007,-250.4320498788021
102,-217.54702333333333,27.774571919628816,-189.77245141370452,-245.32159525296214,-220.09336333333334,30.12467068303367,-189.96869265029963,-250.218034016367
103,-223.60041,26.623591053426647,-196.97681894657336,-250.22400105342666,-220.10273088888889,29.964450617323426,-190.1382802715655,-250.0671815062123
104,-237.64055999999997,53.29848350059126,-184.3420764994087,-290.9390435005912,-220.4226591111111,30.64687457689518,-189.77578453421594,-251.0695336880063
105,-237.37103333333334,40.8866968935647,-196.48433643976864,-278.25773022689805,-220.54857611111112,30.64177736768294,-189.90679874342817,-251.19035347879404
106,-243.2117333333333,45.64805024490348,-197.56368308842983,-288.8597835782368,-221.16980077777777,31.349474163221647,-189.8203266145561,-252.51927494099942
107,-237.95018000000002,49.45659855768895,-188.49358144231107,-287.406778557689,-221.64739233333333,32.06199299576982,-189.58539933756353,-253.70938532910316
108,-258.3098333333333,57.22305070374466,-201.08678262958864,-315.53288403707796,-223.3347991111111,33.03358224488224,-190.30121686622886,-256.36838135599334
109,-251.08675333333335,52.790370724310456,-198.29638260902288,-303.8771240576438,-224.49660244444442,33.89120346865807,-190.6053989757864,-258.3878059131025
110,-239.51374666666666,67.37230026848299,-172.1414463981837,-306.88604693514964,-225.1625841111111,34.96643287344366,-190.19615123766746,-260.12901698455477
111,-254.0032266666667,64.23714108263641,-189.7660855840303,-318.2403677493031,-226.43771699999996,35.90805935510842,-190.52965764489156,-262.3457763551084
112,-243.13647666666665,59.06761450330066,-184.068862163366,-302.20409116996734,-227.12477855555554,36.54838240549761,-190.57639615005795,-263.67316096105316
113,-251.1896,80.29817814531597,-170.89142185468404,-331.487778145316,-228.25507744444445,37.90453072767958,-190.35054671676485,-266.159608172124
114,-246.14242,67.69618243348513,-178.44623756651487,-313.8386024334851,-229.17174255555557,38.611379890778466,-190.56036266477707,-267.783122446334
115,-253.1887133333333,94.71000047820417,-158.47871285512915,-347.8987138115375,-230.33307544444446,40.411376256652225,-189.9216991877922,-270.74445170109664
116,-244.84706333333335,67.28182923417015,-177.5652340991632,-312.1288925675035,-231.22492811111113,41.348707073732726,-189.87622103737837,-272.57363518484385
117,-249.9378,78.76460801509077,-171.17319198490924,-328.7024080150908,-232.32986766666667,42.86941934443676,-189.46044832222995,-275.1992870111034
118,-255.08766666666665,80.00921946974631,-175.07844719692034,-335.096886136413,-233.34816788888887,44.500024473230816,-188.84814341565806,-277.8481923621197
119,-249.87901333333332,65.8849378487142,-183.99407548461912,-315.76395118204755,-234.13338977777778,45.32797214506037,-188.8054176327174,-279.4613619228382
120,-246.21437,59.299209005575285,-186.91516099442472,-305.5135790055753,-235.08428022222222,46.60018506449293,-188.48409515772929,-281.6844652867151
121,-242.08119666666667,49.60723379555076,-192.4739628711159,-291.6884304622174,-235.89872700000004,47.414242364715605,-188.48448463528442,-283.31296936471557
122,-246.90620666666666,54.099393473717726,-192.80681319294894,-301.0056001403844,-236.71158366666668,48.29372630878098,-188.41785735788568,-285.0053099754477
123,-245.49493999999996,59.854530564161124,-185.64040943583882,-305.3494705641611,-237.75904777777777,49.78048771062661,-187.97856006715116,-287.53953548840434
124,-253.8020333333333,67.57579754883353,-186.22623578449975,-321.37783088216685,-239.01970444444444,51.43213140225544,-187.587573042189,-290.45183584669996
125,-246.46873666666667,48.979449483104965,-197.48928718356171,-295.44818614977163,-239.97607988888888,52.4781205273484,-187.49795936154047,-292.4542004162373
126,-240.6451066666667,45.15454700935149,-195.4905596573152,-285.7996536760182,-240.7319577777778,53.28530888513752,-187.44664889264024,-294.01726666291523
127,-242.48443666666665,49.123142210388295,-193.36129445627836,-291.60757887705495,-241.73512,54.212292002381226,-187.52282799761878,-295.94741200238127
128,-242.86872333333335,43.55968539646761,-199.30903793686574,-286.42840872980094,-242.50327066666665,54.95611389192865,-187.54715677473803,-297.4593845585953
129,-233.73715666666666,43.593920139171175,-190.1432365274955,-277.3310768058378,-242.8341101111111,55.40107703074438,-187.43303308036673,-298.23518714185553
130,-250.09455666666668,59.99569502617027,-190.0988616404964,-310.09025169283694,-243.65977622222223,56.514157041745854,-187.14561918047636,-300.1739332639681
131,-239.32678666666666,40.71664832878725,-198.61013833787942,-280.04343499545394,-244.12558344444446,56.68608923527617,-187.43949420916826,-300.81167267972063
132,-234.92871666666667,40.729443542396126,-194.19927312427055,-275.65816020906277,-244.7049732222222,57.11791828936842,-187.58705493285382,-301.8228915115907
133,-240.83027333333334,52.767151820602685,-188.06312151273065,-293.597425153936,-245.27930199999997,57.989370314940956,-187.28993168505903,-303.26867231494094
134,-242.40792666666667,46.339366590778226,-196.06856007588846,-288.7472932574449,-245.4382142222222,57.757399751280516,-187.6808144709417,-303.1956139735027
135,-232.11121333333332,37.844692619388944,-194.26652071394437,-269.9559059527223,-245.2628868888889,57.65599960880799,-187.6068872800809,-302.9188864976969
136,-240.53355333333334,34.388974167515286,-206.14457916581807,-274.9225275008486,-245.17361422222223,57.28069707289505,-187.8929171493272,-302.4543112951173
137,-242.62849666666668,40.158549503489716,-202.46994716317695,-282.7870461701564,-245.3295581111111,56.970762104421745,-188.35879600668935,-302.30032021553285
138,-238.43728666666667,46.499744526724385,-191.93754213994228,-284.937031193391,-244.6671398888889,56.61331856518773,-188.05382132370116,-301.2804584540766
139,-237.1299333333333,45.59226978304691,-191.5376635502864,-282.72220311638023,-244.20191255555557,56.373381867145625,-187.82853068840993,-300.57529442270123
140,-239.69457666666668,38.99710786919504,-200.69746879747163,-278.6916845358617,-244.20794022222222,55.427542120502686,-188.78039810171953,-299.63548234272486
141,-237.6869166666667,35.12776813199259,-202.5591485346741,-272.8146847986593,-243.6640632222222,54.45722968881456,-189.20683353340766,-298.1212929110368
142,-231.92329333333336,26.57419101152531,-205.34910232180806,-258.49748434485866,-243.29029044444445,53.37411557242205,-189.91617487202242,-296.6644060168665
143,-221.63228,8.581686413083382,-213.05059358691662,-230.2139664130834,-242.30504644444446,50.9835658480143,-191.32148059643015,-293.2886122924587
144,-232.05713666666668,19.65789617952627,-212.39924048714042,-251.71503284619294,-241.835537,49.382289639549,-192.453247360451,-291.21782663954895
145,-228.09335333333334,24.774237499802766,-203.3191158335306,-252.8675908331361,-240.99902500000002,47.051097540268955,-193.94792745973103,-288.05012254026894
146,-232.479,25.82212982232681,-206.6568701776732,-258.3011298223268,-240.5867562222222,45.66910755987417,-194.91764866234806,-286.2558637820964
147,-231.37442666666666,36.146937080804406,-195.22748958586226,-267.52136374747107,-239.9679771111111,44.248518528731296,-195.71945858237981,-284.21649563984244
148,-232.62922000000003,22.215958294226247,-210.41326170577378,-254.8451782942263,-239.21936222222223,42.32207648954729,-196.89728573267493,-281.54143871176956
149,-236.80538333333334,23.69591371720941,-213.10946961612393,-260.50129705054275,-238.78357455555553,40.9157756851638,-197.86779887039174,-279.69935024071935
150,-234.16693,21.126043118097147,-213.04088688190285,-255.29297311809717,-238.38199322222223,39.64333682224787,-198.73865639997436,-278.0253300444701
151,-243.03477999999998,40.77811733021525,-202.25666266978473,-283.81289733021526,-238.41377933333334,39.34903294007001,-199.0647463932633,-277.76281227340337
152,-244.75981000000002,36.03831191448486,-208.72149808551515,-280.79812191448485,-238.34223277777775,38.74699688809558,-199.5952358896822,-277.08922966587335
153,-240.64694,34.90732817832524,-205.73961182167477,-275.55426817832523,-238.1806327777778,37.91542347523439,-200.2652093025434,-276.09605625301214
154,-233.33671,34.573349334788205,-198.7633606652118,-267.91005933478823,-237.49845533333334,36.81534186809954,-200.6831134652338,-274.31379720143286
155,-234.1239633333333,38.75551548412344,-195.36844784920987,-272.87947881745674,-237.0869628888889,36.47454406813349,-200.6124188207554,-273.56150695702235
156,-227.30583,24.40246282886832,-202.90336717113166,-251.7082928288683,-236.64232033333334,35.782807928784045,-200.85951240454926,-272.42512826211737
157,-227.16391333333334,35.70657754838083,-191.4573357849525,-262.87049088171415,-236.13163622222223,35.33558910671714,-200.79604711550508,-271.4672253289394
158,-228.32601999999997,31.29831763563818,-197.0277023643618,-259.62433763563814,-235.64687944444447,34.92687684802282,-200.72000259642164,-270.57375629246724
159,-229.32829,36.74698849687279,-192.58130150312724,-266.0752784968728,-235.49991722222222,34.698645793279546,-200.80127142894267,-270.19856301550175
160,-233.98307666666665,45.96604042012901,-188.01703624653763,-279.94911708679564,-234.96286788888887,34.23099063974484,-200.73187724914405,-269.1938585286337
161,-228.4442,37.08716468350876,-191.35703531649125,-265.53136468350874,-234.60011500000002,34.11000785156888,-200.49010714843112,-268.7101228515689
162,-235.57833666666667,46.24201079173172,-189.33632587493494,-281.8203474583984,-234.621769,34.29376009321341,-200.3280089067866,-268.9155290932134
163,-228.48180000000002,36.557983911588984,-191.92381608841103,-265.039783911589,-234.21015322222223,33.753454496246285,-200.45669872597594,-267.9636077184685
164,-227.86172333333332,34.374828955835305,-193.486894377498,-262.2365522891686,-233.72527977777779,33.354636575081514,-200.37064320269624,-267.0799163528593
165,-230.41444,38.45258333630654,-191.96185666369348,-268.86702333630654,-233.66872066666667,33.37489959897877,-200.2938210676879,-267.0436202656454
166,-229.36933333333332,38.7032673086683,-190.666066024665,-268.0726006420016,-233.29658,33.518709370350535,-199.77787062964947,-266.8152893703505
167,-228.28818666666666,38.37063994491143,-189.91754672175523,-266.6588266115781,-232.81856966666666,33.45911238506459,-199.35945728160206,-266.27768205173123
168,-227.34757,36.469265932018715,-190.87830406798128,-263.8168359320187,-232.44891244444443,33.124763098574405,-199.32414934587004,-265.57367554301885
169,-226.06312666666668,31.34597670892445,-194.71714995774224,-257.40910337559114,-232.0800188888889,32.64988666277033,-199.43013222611856,-264.7299055516592
170,-219.39797666666664,33.70219115757361,-185.695785509093,-253.10016782424026,-231.40346555555556,32.47338943904961,-198.93007611650594,-263.87685499460514
171,-231.12740333333332,37.078769196765855,-194.04863413656747,-268.2061725300992,-231.18481511111113,32.538422807875385,-198.64639230323573,-263.7232379189865
172,-234.10344,40.13349544595886,-193.96994455404115,-274.23693544595886,-231.2574866666667,32.990399622356506,-198.26708704431016,-264.24788628902314
173,-231.67501333333334,36.696751299401605,-194.97826203393174,-268.37176463273494,-231.59224444444445,33.92756845190044,-197.664675992544,-265.5198128963449
174,-230.50474666666665,32.314503674582916,-198.19024299208374,-262.8192503412496,-231.5404981111111,34.34945536840233,-197.1910427427088,-265.88995347951345
175,-234.08576333333335,41.025941903577696,-193.05982142975566,-275.11170523691106,-231.7402451111111,34.89117884852816,-196.84906626258297,-266.6314239596393
176,-221.28152,31.494622726630652,-189.78689727336933,-252.77614272663067,-231.3669957777778,35.08026194533829,-196.2867338324395,-266.4472577231161
177,-224.51332333333335,28.970984590024436,-195.5423387433089,-253.4843079233578,-231.13829233333334,34.84106352897896,-196.29722880435438,-265.9793558623123
178,-228.80510333333334,30.163478798245965,-198.64162453508737,-258.9685821315793,-231.01082177777778,35.10598087911295,-195.90484089866484,-266.11680265689074
179,-204.2760033333333,21.35441066280532,-182.92159267052799,-225.63041399613863,-229.9265091111111,35.02793077729948,-194.89857833381163,-264.9544398884106
180,-219.45574666666667,26.948882589462468,-192.5068640772042,-246.40462925612914,-229.4361363333333,35.22202542634499,-194.21411090698834,-264.6581617596783
181,-206.07569333333333,22.712644949600946,-183.36304838373238,-228.7883382829343,-228.20416677777774,34.61984301365784,-193.58432376411992,-262.8240097914356
182,-209.78991,23.542045921017575,-186.24786407898242,-233.33195592101757,-227.03850344444444,34.2033008138756,-192.83520263056883,-261.24180425832003
183,-205.60401000000002,23.397556883057266,-182.20645311694275,-229.00156688305728,-225.87040577777776,33.81964177070001,-192.0507640070778,-259.69004754847776
184,-239.98141333333334,57.28782269137598,-182.69359064195737,-297.2692360247093,-226.09189588888887,34.57679088258626,-191.51510500630263,-260.6686867714751
185,-233.87675666666667,49.14393293009253,-184.73282373657412,-283.0206895967592,-226.08365566666666,34.92307146411857,-191.1605842025481,-261.00672713078524
186,-231.02813666666665,48.80120191927687,-182.22693474738978,-279.8293385859435,-226.20773255555554,35.736362767132185,-190.47136978842337,-261.94409532268776
187,-236.47453,41.027885854341804,-195.44664414565818,-277.5024158543418,-226.51808644444446,35.91373971066422,-190.60434673378026,-262.43182615510864
188,-237.0807166666667,51.603213869903826,-185.47750279676285,-288.68393053657053,-226.80990966666664,36.59056958513974,-190.21934008152692,-263.4004792518064
189,-234.17626333333337,39.31836681005754,-194.85789652327583,-273.4946301433909,-226.97150877777779,36.67628219557923,-190.29522658219855,-263.647790973357
190,-234.78113666666664,41.15744739001719,-193.62368927664946,-275.93858405668385,-226.99811077777778,36.515995761242166,-190.48211501653563,-263.51410653901996
191,-229.42968666666664,39.02866399015514,-190.4010226765115,-268.4583506568218,-227.03096033333333,36.580712404797055,-190.45024792853627,-263.6116727381304
192,-235.72121666666666,42.05462626500721,-193.66659040165945,-277.7758429316739,-227.035723,36.441132920572905,-190.5945900794271,-263.4768559205729
193,-223.56965333333335,24.635040420069007,-198.93461291326435,-248.20469375340235,-226.87198477777778,36.04370147085557,-190.8282833069222,-262.91568624863334
194,-219.11832666666666,19.45351351265969,-199.66481315400696,-238.57184017932636,-226.5805382222222,35.546324289416376,-191.03421393280584,-262.12686251163865
195,-212.69167000000002,15.84089389459131,-196.8507761054087,-228.53256389459133,-225.9897792222222,34.792601308025866,-191.19717791419635,-260.7823805302481
196,-211.42942666666667,16.390711998245635,-195.03871466842105,-227.8201386649123,-225.3917823333333,34.04884946434512,-191.34293286898819,-259.44063179767846
197,-207.67031666666665,12.394016921229904,-195.27629974543675,-220.06433358789656,-224.70451999999997,33.1829620302224,-191.5215579697776,-257.88748203022243
198,-212.50703,19.28486778860307,-193.22216221139692,-231.79189778860305,-224.20983533333336,32.61014875877521,-191.59968657455812,-256.81998409210854
199,-200.52757,14.898666001951318,-185.62890399804868,-215.4262360019513,-223.3586501111111,32.06190506854277,-191.29674504256835,-255.4205551796539
200,-204.38910666666666,8.983599439096404,-195.40550722757027,-213.37270610576306,-222.85835444444444,31.237952011260198,-191.62040243318424,-254.09630645570465
201,-206.87905333333333,14.237618648686771,-192.64143468464655,-221.1166719820201,-222.0500761111111,30.47658032632423,-191.57349578478687,-252.52665643743538
202,-209.54335,18.141254628280258,-191.40209537171975,-227.68460462828025,-221.23140644444445,29.743505632401607,-191.48790081204282,-250.97491207684607
203,-205.42234666666664,5.504154505156385,-199.91819216151026,-210.92650117182302,-220.35631755555553,28.70375240592677,-191.65256514962877,-249.06006996148236
204,-211.80380666666667,13.995107991953244,-197.80869867471344,-225.7989146586199,-219.7329528888889,28.093105883172445,-191.63984700571643,-247.82605877206134
205,-207.16044666666664,8.276709089815421,-198.88373757685122,-215.43715575648207,-218.83544233333333,27.00146478938037,-191.83397754395298,-245.8369071227137
206,-206.67575,15.495592923450854,-191.18015707654914,-222.17134292345085,-218.34858333333335,26.468163795941045,-191.8804195373923,-244.81674712927438
207,-211.30311333333336,23.616635321976617,-187.68647801135674,-234.91974865530997,-217.908243,26.289685487006118,-191.61855751299387,-244.19792848700612
208,-207.99164333333331,13.08054100932501,-194.9111023240083,-221.07218434265832,-217.214461,25.720254227375417,-191.49420677262458,-242.9347152273754
209,-203.30053999999998,8.901481012348462,-194.39905898765153,-212.20202101234844,-217.18194555555556,25.30515657236019,-191.87678898319535,-242.48710212791576
210,-200.3514266666667,9.025523837907317,-191.32590282875938,-209.376950504574,-216.54513488888887,24.707711280641682,-191.8374236082472,-241.25284616953059
211,-203.29064666666667,10.624867143312118,-192.66577952335456,-213.9155138099788,-216.4523,24.30478535376539,-192.1475146462346,-240.7570853537654
212,-199.40873,10.950374101860621,-188.45835589813936,-210.35910410186062,-216.10626066666666,23.885062959793494,-192.2211977068732,-239.99132362646017
213,-201.79409666666666,9.920760097096052,-191.8733365695706,-211.71485676376273,-215.97926355555555,23.43583640026145,-192.5434271552941,-239.415099955817
214,-203.01192666666668,12.339985620373861,-190.67194104629283,-215.35191228704053,-214.74694733333334,21.93757516456138,-192.80937216877194,-236.6845224978947
215,-200.07055666666668,7.78002321986466,-192.29053344680202,-207.85057988653134,-213.62007400000002,20.55877817422045,-193.06129582577952,-234.17885217422045
216,-201.74874333333332,8.823429220673422,-192.9253141126599,-210.57217255400676,-212.6440942222222,19.22618575093367,-193.41790847128857,-231.8702799731559
217,-203.37251999999998,10.62747883351926,-192.74504116648072,-213.99999883351924,-211.54069388888885,18.212838850239585,-193.3278550386493,-229.75353273912847
218,-199.7343,8.151310236593876,-191.58298976340612,-207.88561023659386,-210.2958133333333,16.76444206246259,-193.53137127087075,-227.06025539579593
219,-203.90231666666668,7.299478243712591,-196.60283842295408,-211.20179491037928,-209.28668177777774,15.697145776917754,-193.58953600086002,-224.98382755469552
220,-204.36174666666668,11.385829110826029,-192.97591755584065,-215.7475757774927,-208.2727021111111,14.704758500944717,-193.5679436101664,-222.97746061205584
221,-202.65229,8.058801914621059,-194.59348808537894,-210.71109191462105,-207.38012222222224,13.67242976509358,-193.70769245712864,-221.0525519873158
222,-202.39983999999995,7.411046960052265,-194.9887930399477,-209.81088696005222,-206.2694096666667,12.517643788261749,-193.7517658784049,-218.7870534549284
223,-202.18546333333333,7.014258692266292,-195.17120464106705,-209.1997220255996,-205.55660333333336,11.930284397334992,-193.62631893599834,-217.48688773066831
224,-207.34333,12.542046376285661,-194.80128362371434,-219.88537637628568,-205.16410344444446,11.699902159455858,-193.46420128498858,-216.8640056039003
225,-206.07398,12.474774913171785,-193.59920508682822,-218.5487549131718,-204.94351377777778,11.58769819340854,-193.35581558436922,-216.5312119711863
226,-206.1310966666667,9.75155864521325,-196.37953802145347,-215.88265531187994,-204.7669027777778,11.366393081640796,-193.400509696137,-216.13329585941855
227,-202.5135633333333,5.783067037483938,-196.73049629584938,-208.29663037081724,-204.595011,11.146028085515928,-193.44898291448405,-215.74103908551595
228,-207.69930666666664,8.07887822674865,-199.620428439918,-215.7781848934153,-204.43475355555555,10.772495100120782,-193.66225845543477,-215.20724865567632
229,-208.39808666666667,14.269295280567762,-194.1287913860989,-222.66738194723445,-204.69710411111112,10.751516076074664,-193.94558803503645,-215.44862018718578
230,-208.63891,4.047208118530588,-204.59170188146942,-212.6861181185306,-204.83876422222224,10.58696969872247,-194.25179452349977,-215.4257339209447
231,-203.80185333333336,8.024488059959552,-195.7773652733738,-211.82634139329292,-204.73619088888887,10.379865345764895,-194.356325543124,-215.11605623465377
232,-215.32088666666667,22.799105992324208,-192.52178067434247,-238.11999265899087,-204.92877544444443,10.535127057899695,-194.39364838654475,-215.46390250234415
233,-207.75805,11.765212218642713,-195.99283778135728,-219.5232622186427,-205.00663222222224,10.74382898168257,-194.26280324053965,-215.75046120390476
234,-208.50963666666667,12.4718108901688,-196.03782577649787,-220.98144755683546,-204.89682655555555,10.693052411623091,-194.2037741439325,-215.58987896717863
235,-210.00931333333335,11.349077523765233,-198.66023580956812,-221.35839085709858,-204.99178877777777,10.795464692754752,-194.19632408502304,-215.78725347053253
236,-221.07056,27.728729828430662,-193.34183017156934,-248.79928982843066,-205.47161577777777,11.203235922920744,-194.26837985485702,-216.67485170069855
237,-215.9949466666667,18.54552708429808,-197.44941958236862,-234.54047375096476,-205.6280102222222,11.034198981664792,-194.59381124055744,-216.66220920388702
238,-223.06601666666666,27.906871558346232,-195.15914510832042,-250.9728882250129,-206.13048933333332,11.5284099999655,-194.6020793333678,-217.65889933329885
239,-217.27739333333332,32.293382420762825,-184.9840109125705,-249.57077575409613,-206.59638444444445,12.308140046912646,-194.2882443975318,-218.9045244913571
240,-216.40398000000002,31.725725418724483,-184.67825458127552,-248.1297054187245,-207.13146955555558,13.064813432939884,-194.06665612261568,-220.19628298849543
241,-215.32867666666667,32.235636087681506,-183.09304057898515,-247.56431275434818,-207.5327372222222,13.785172397752198,-193.74756482447,-221.31790961997442
242,-223.35666666666665,39.88633679251872,-183.47032987414792,-263.2430034591854,-208.33100177777777,14.7497044874408,-193.58129729033695,-223.08070626521857
243,-224.67844333333332,32.88632385572508,-191.79211947760825,-257.5647671890584,-209.09381333333334,15.5152232793951,-193.5785900539382,-224.60903661272843
244,-216.47212666666667,28.044155739664067,-188.4279709270026,-244.51628240633073,-209.5424866666667,16.038695616704775,-193.5037910499619,-225.58118228337148
245,-217.29896,33.28975336417047,-184.0092066358295,-250.58871336417047,-210.11676677777777,16.889019954848305,-193.22774682292948,-227.00578673262606
246,-212.41095000000004,33.34830069896966,-179.06264930103038,-245.7592506989697,-210.47217366666666,17.70651567079151,-192.76565799587516,-228.17868933745817
247,-212.77382333333333,31.516526781129176,-181.25729655220414,-244.2903501144625,-210.78555044444448,18.402817269045173,-192.38273317539927,-229.1883677134896
248,-207.97735333333333,24.53375870032624,-183.44359463300708,-232.51111203365957,-211.0603188888889,18.948898884502917,-192.11142000438593,-230.0092177733918
249,-207.40014666666664,28.38495818135432,-179.0151884853123,-235.78510484802098,-211.17691322222223,19.651748215757646,-191.5251650064646,-230.82866143797986
250,-209.81152333333333,25.81395654661705,-183.99756678671628,-235.62547987995038,-211.35857244444443,20.13268579695068,-191.22588664749375,-231.49125824139512
251,-213.37285666666665,35.311751030848555,-178.06110563581808,-248.68460769751522,-211.71592466666664,21.04111743415826,-190.6748072325084,-232.75704210082495
252,-208.5812566666667,27.40021123048202,-181.18104543618466,-235.98146789714872,-211.9219718888889,21.707422909839252,-190.21454897904965,-233.62939479872816
253,-212.25013666666666,27.997430381619548,-184.2527062850471,-240.24756704828621,-212.257461,22.40686196615103,-189.85059903384897,-234.66432296615102
254,-214.20950666666667,23.757095095403265,-190.4524115712634,-237.96660176206993,-212.48633355555555,22.780696923454947,-189.70563663210064,-235.2670304790105
255,-208.5244133333333,22.21404240533977,-186.31037092799355,-230.73845573867308,-212.56801466666667,23.10533917319388,-189.4626754934728,-235.67335383986057
256,-209.81791333333334,25.538646831307133,-184.2792665020262,-235.35656016464048,-212.69090855555552,23.631575446063675,-189.05933310949186,-236.32248400161924
257,-213.0543733333333,30.660354809535928,-182.39401852379737,-243.71472814286923,-213.04226888888888,24.46081837179874,-188.58145051709016,-237.5030872606876
258,-213.86044,24.00925183028201,-189.851188169718,-237.86969183028202,-213.24764000000002,24.991830825249856,-188.25580917475014,-238.23947082524987
259,-208.45770333333334,25.292547996586535,-183.1651553367468,-233.75025132991988,-213.24962722222224,25.359272582450483,-187.89035463977174,-238.60889980467272
260,-211.68670666666665,32.30226267731308,-179.38444398935357,-243.98896934397973,-213.35122044444446,26.301107734409893,-187.05011271003454,-239.65232817885433
261,-210.68273999999997,34.614257636336795,-176.06848236366318,-245.29699763633676,-213.58058333333335,27.187433386955806,-186.3931499463775,-240.76801672028915
262,-215.23771333333335,52.848162744640724,-162.38955058869263,-268.0858760779741,-213.5778108888889,28.18906861203302,-185.38874227685585,-241.7668795009219
263,-214.3819533333333,42.36915161586593,-172.01280171746737,-256.75110494919926,-213.79860766666667,29.2091999252738,-184.58940774139285,-243.0078075919405
264,-217.3902433333333,41.80225171650006,-175.58799161683325,-259.1924950498334,-214.09462788888888,30.186881286151504,-183.90774660273738,-244.2815091750404
265,-223.6846833333333,59.90174488033745,-163.78293845299586,-283.5864282136708,-214.55047355555556,31.805303531370576,-182.74517002418497,-246.35577708692614
266,-218.81592666666666,57.07408579626075,-161.7418408704059,-275.8900124629274,-214.47531911111113,32.78348206363158,-181.6918370474795,-247.25880117474267
267,-219.86884999999998,61.29135813969128,-158.5774918603087,-281.16020813969124,-214.60444922222223,34.20834309881136,-180.39610612341085,-248.81279232103358
268,-216.96454666666668,59.928967666869035,-157.03557899979765,-276.89351433353573,-214.4010668888889,35.27574630242878,-179.1253205864601,-249.67681319131768
269,-219.86043333333336,53.254579739044345,-166.60585359428902,-273.1150130723777,-214.48716822222224,35.974452879704835,-178.5127153425174,-250.46162110192705
270,-222.66125333333335,54.055762146976846,-168.60549118635652,-276.7170154803102,-214.695744,36.718787437313246,-177.97695656268675,-251.41453143731326
271,-218.51699333333332,48.74373824374401,-169.7732550895893,-267.2607315770773,-214.80202122222224,37.269057509182,-177.53296371304023,-252.0710787314042
272,-212.81863666666666,40.12360059347906,-172.6950360731876,-252.94223726014573,-214.45075355555554,37.276966302547336,-177.17378725300824,-251.7277198581029
273,-215.87722333333332,43.308583668114025,-172.56863966521928,-259.18580700144736,-214.15737955555554,37.62437496296031,-176.53300459259526,-251.78175451851584
274,-216.00369999999998,46.41696608561681,-169.58673391438316,-262.4206660856168,-214.14176533333332,38.23680197449207,-175.90496335884126,-252.3785673078254
275,-211.09257666666667,40.828704616488054,-170.26387205017863,-251.9212812831547,-213.93488588888889,38.488100349569315,-175.44678553931956,-252.4229862384582
276,-213.0850233333333,39.41430481837314,-173.67071851496019,-252.49932815170644,-213.957355,38.69030048688277,-175.26705451311722,-252.64765548688277
277,-214.77646000000001,46.11885576849559,-168.65760423150442,-260.8953157684956,-214.02410955555555,39.17704478646165,-174.8470647690939,-253.2011543420172
278,-209.15695666666667,44.845561545453215,-164.31139512121345,-254.0025182121199,-214.06342966666668,39.85410488129921,-174.20932478536744,-253.91753454796586
279,-218.12437,30.486709892297334,-187.63766010770266,-248.61107989229734,-214.42090377777777,39.92416327166398,-174.49674050611378,-254.34506704944175
280,-214.40324999999999,30.43395738611559,-183.9692926138844,-244.83720738611558,-214.57396133333333,40.078163299647265,-174.49579803368607,-254.6521246329806
281,-219.46555666666669,31.358469771272848,-188.10708689539385,-250.82402643793952,-214.77705133333336,39.94638725766141,-174.8306640756719,-254.72343859099473
282,-215.29924333333335,32.78200915526889,-182.51723417806446,-248.08125248860225,-215.0009842222222,40.12578052182097,-174.87520370040122,-255.1267647440432
283,-215.61578666666665,29.303633624390912,-186.31215304227572,-244.91942029105758,-215.11317255555554,40.16932062991335,-174.9438519256422,-255.28249318546892
284,-210.0699,29.776847579278773,-180.2930524207212,-239.84674757927877,-214.97518566666668,40.36997904604253,-174.6052066206241,-255.3451647127092
285,-212.38120666666666,35.38619936241576,-176.9950073042509,-247.76740602908242,-215.10374544444446,40.809050944611734,-174.2946944998327,-255.91279638905615
286,-212.7079666666667,28.887498445772927,-183.82046822089376,-241.59546511243963,-215.20008055555553,40.92067933176059,-174.27940122379496,-256.1207598873162
287,-213.82401666666667,33.50918307810164,-180.31483358856502,-247.3331997447683,-215.22573533333335,41.01564027404611,-174.2100950592872,-256.24137560737944
288,-213.08016999999998,32.403059699182734,-180.67711030081725,-245.48322969918271,-215.19972633333333,41.29543386967614,-173.9042924636572,-256.49516020300945
289,-217.12511333333336,40.75838524154916,-176.36672809178418,-257.88349857488254,-215.48863999999998,41.81096177784156,-173.67767822215845,-257.29960177784153
290,-213.08001,37.814223333532844,-175.26578666646714,-250.89423333353284,-215.53508344444444,41.994693799715556,-173.5403896447289,-257.52977724416
291,-213.05476666666667,33.024588231251784,-180.03017843541488,-246.07935489791845,-215.61415099999996,41.941704819546054,-173.67244618045396,-257.555855819546
292,-222.0112,36.28051445190243,-185.73068554809757,-258.2917144519024,-215.83993388888888,41.389449876454776,-174.45048401243412,-257.22938376534364
293,-210.79064333333335,38.685271587303525,-172.10537174602982,-249.47591492063688,-215.72022355555555,41.26665387550269,-174.45356968005288,-256.98687743105825
294,-213.20224666666664,49.95271163278758,-163.24953503387906,-263.1549582994542,-215.58062366666667,41.53833587271228,-174.0422877939544,-257.1189595393789
295,-209.54369666666665,40.32182212872619,-169.22187453794047,-249.86551879539283,-215.10925744444447,40.8856717809919,-174.22358566345252,-255.99492922543635
296,-208.2868566666667,42.95486857445422,-165.33198809221247,-251.24172524112092,-214.75828844444445,40.41503120693169,-174.34325723751277,-255.17331965137612
297,-208.76872333333336,48.81848746142831,-159.95023587190505,-257.5872107947617,-214.38828422222224,39.99926885098959,-174.38901537123263,-254.3875530732118
298,-208.88368,49.95679715587559,-158.9268828441244,-258.8404771558756,-214.11892200000003,39.666863167289804,-174.45205883271018,-253.7857851672898
299,-210.75989666666666,40.453966919631426,-170.30592974703524,-251.2138635862981,-213.81557077777776,39.24017607330937,-174.57539470446838,-253.05574685108715
300,-204.75723333333335,53.48380660250011,-151.27342673083325,-258.24103993583344,-213.21877011111113,39.221110888493484,-173.9976592226176,-252.43988099960458
301,-211.27616333333336,46.85166500107476,-164.4244983322586,-258.1278283344081,-212.97740911111111,39.1580417804045,-173.8193673307066,-252.1354508915156
302,-209.55816666666666,46.92295833105829,-162.63520833560838,-256.481124997725,-212.86872677777777,39.38468703832381,-173.48403973945395,-252.2534138161016
303,-206.88665333333333,38.988883665701856,-167.89776966763148,-245.87553699903518,-212.5690411111111,39.24069703824341,-173.3283440728677,-251.80973814935453
304,-206.18452,53.2293253204547,-152.9551946795453,-259.4138453204547,-212.24173511111113,39.467775679404674,-172.77395943170643,-251.70951079051576
305,-207.62130666666667,41.11183848011706,-166.5094681865496,-248.73314514678373,-212.1260261111111,39.47721347485898,-172.64881263625213,-251.6032395859701
306,-204.86695666666665,52.14761016931296,-152.71934649735368,-257.0145668359796,-211.85209055555555,39.901656986556965,-171.9504335689986,-251.75374754211254
307,-190.39703333333333,35.6917553449103,-154.70527798842303,-226.08878867824362,-211.039443,39.55408697243745,-171.48535602756255,-250.59352997243747
308,-210.21344666666667,61.07246443335682,-149.14098223330984,-271.2859111000235,-211.07465933333333,40.09498373536758,-170.97967559796578,-251.16964306870094
309,-201.72323333333335,37.466047061493335,-164.25718627184003,-239.18928039482668,-210.52795477777778,40.327628307674104,-170.20032647010368,-250.8555830854519
310,-189.03168666666667,33.14927222329675,-155.88241444336992,-222.18095888996342,-209.68223600000002,40.418138802246816,-169.2640971977532,-250.10037480224682
311,-192.51904333333334,42.35194922121098,-150.16709411212236,-234.87099255454433,-208.78401888888888,40.78458811724475,-167.99943077164414,-249.56860700613365
312,-186.79420000000002,32.49144740403387,-154.30275259596615,-219.28564740403388,-207.83385077777777,40.77490272553691,-167.05894805224088,-248.6087535033147
313,-183.62332333333333,30.612276221578703,-153.01104711175464,-214.23559955491203,-206.76743533333334,40.818524145443185,-165.94891118789016,-247.58595947877652
314,-186.29162,34.13039639843493,-152.16122360156507,-220.42201639843492,-205.974826,40.963642439415054,-165.01118356058495,-246.93846843941503
315,-195.30967666666666,50.5788421934274,-144.73083447323927,-245.88851886009405,-205.405775,41.470063867115435,-163.93571113288456,-246.87583886711545
316,-184.62611,29.186001580622513,-155.4401084193775,-213.8121115806225,-204.4697131111111,41.480013971610425,-162.98969913950071,-245.94972708272152
317,-186.41381333333334,34.407615278169644,-152.00619805516368,-220.821428611503,-203.55603966666666,41.50996171161269,-162.046077955054,-245.06600137827937
318,-181.47000333333332,38.18113637733474,-143.28886695599857,-219.65113971066808,-202.50236744444445,41.70256426755109,-160.79980317689333,-244.20493171199553
319,-188.51743333333334,28.350247130085712,-160.16718620324764,-216.86768046341905,-201.54877811111112,41.28895966383564,-160.25981844727548,-242.83773777494676
320,-177.16403000000003,33.960004818238765,-143.20402518176127,-211.12403481823878,-200.35157877777777,41.16048571332583,-159.19109306445196,-241.5120644911036
321,-185.38230666666664,35.517053786295875,-149.86525288037075,-220.89936045296253,-199.42916344444444,41.24356789849398,-158.18559554595046,-240.67273134293842
322,-178.24140666666665,38.25468593016592,-139.98672073650073,-216.49609259683257,-197.97017033333336,41.3093736144361,-156.66079671889722,-239.27954394776944
323,-184.69625333333332,42.504705415736424,-142.1915479175969,-227.20095874906974,-197.10035733333333,41.436688075383856,-155.66366925794946,-238.5370454087172
324,-174.30232999999998,35.66771913169806,-138.63461086830193,-209.97004913169803,-195.80369344444443,40.96052165868087,-154.84317178576356,-236.76421510312534
325,-177.63179333333332,38.3726109181853,-139.25918241514802,-216.00440425151862,-194.73996333333335,40.89554795166284,-153.84441538167047,-235.63551128499614
326,-180.48547666666664,39.173108934834794,-141.31236773183184,-219.65858560150144,-193.81325066666665,40.76948929700887,-153.0437613696578,-234.58273996367552
327,-182.92588666666666,51.186580042997925,-131.73930662366874,-234.11246670966457,-192.95182277777775,40.848425716394516,-152.10339706138328,-233.80024849417228
328,-175.63927,40.61710610885147,-135.02216389114852,-216.2563761088515,-191.84367577777778,40.53710268149371,-151.30657309628407,-232.38077845927148
329,-178.23954533333333,51.23955620045146,-126.99998913288186,-229.47910153378479,-190.75966406666666,40.89662232418771,-149.86304174247894,-231.65628639085438
330,-186.54051666666666,48.148703804497515,-138.39181286216916,-234.68922047116416,-190.15244017777778,40.71878556425429,-149.4336546135235,-230.87122574203207
331,-177.01443000000003,42.49063367961933,-134.5237963203807,-219.50506367961935,-189.0103824,40.57341785353911,-148.43696454646087,-229.58380025353912
332,-175.68651666666665,45.79454710341869,-129.89196956324795,-221.48106377008534,-187.8813274,40.53580414595113,-147.34552325404886,-228.41713154595112
333,-178.33183333333332,43.522897244334885,-134.80893608899845,-221.8547305776682,-186.92950006666666,40.68693793190557,-146.2425621347611,-227.61643799857222
334,-175.66573466666668,44.873192626781815,-130.79254203988486,-220.5389272934485,-185.9122072222222,40.40840017544979,-145.50380704677244,-226.32060739767203
335,-182.23760000000001,43.103597038873694,-139.13400296112633,-225.3411970388737,-185.06608366666666,40.47479212740835,-144.5912915392583,-225.540875794075
336,-175.37526000000003,42.886215548685335,-132.4890444513147,-218.26147554868535,-184.08302711111114,40.166078973387435,-143.91694813772367,-224.24910608449855
337,-172.23485466666668,40.76963234478532,-131.46522232188136,-213.004487011452,-183.47762115555554,40.33534154004994,-143.14227961550563,-223.81296269560548
338,-173.66969666666668,44.68058093364089,-128.98911573302578,-218.35027760030758,-182.25949615555555,39.78894542339274,-142.47055073216282,-222.04844157894829
339,-170.90413466666666,45.80723672306359,-125.09689794360307,-216.71137138973026,-181.23219286666665,40.066985078778416,-141.16520778788828,-221.29917794544508
340,-170.2247133333333,50.192613576346396,-120.03209975698692,-220.4173269096797,-180.60529375555555,40.6350964572134,-139.97019729834216,-221.24039021276894
341,-166.43281833333333,43.91718094210179,-122.51563739123154,-210.34999927543512,-179.73575292222222,40.68727084790976,-139.0484820743125,-220.42302377013195
342,-166.18997,41.546896567624636,-124.64307343237536,-207.73686656762462,-179.04894525555557,40.989119153362786,-138.05982610219277,-220.03806440891833
343,-170.05009533333333,42.03836228882501,-128.01173304450833,-212.08845762215833,-178.59650432222222,41.36998868893765,-137.22651563328458,-219.96649301115988
344,-167.72175666666666,48.66900874680554,-119.05274791986113,-216.3907654134722,-177.97750887777778,41.85460910055001,-136.12289977722776,-219.8321179783278
345,-166.62022666666667,47.622773916606675,-118.99745275005999,-214.24300058327333,-177.0211938777778,41.75607349132266,-135.26512038645512,-218.77726736910043
346,-168.29222,46.09666984888171,-122.19555015111828,-214.3888898488817,-176.47673087777775,42.31976243359796,-134.15696844417982,-218.79649331137574
347,-168.06948666666668,43.346217414747194,-124.72326925191948,-211.41570408141388,-175.8652533222222,42.61771583815055,-133.24753748407167,-218.48296916037276
348,-167.70627666666667,44.001121511944824,-123.70515515472184,-211.7073981786115,-175.40646243333333,42.81171534263755,-132.59474709069576,-218.2181777759709
349,-166.64881,45.03201328399165,-121.61679671600834,-211.68082328399166,-174.67750832222222,43.36777421443442,-131.30973410778782,-218.04528253665663
350,-170.397518,37.76659715136581,-132.6309208486342,-208.1641151513658,-174.45195792222222,43.49466062553866,-130.95729729668358,-217.9466185477609
351,-168.9725083333333,39.68196312117582,-129.2905452121575,-208.65447145450912,-173.90496464444445,43.633490936701314,-130.27147370774313,-217.53845558114574
352,-169.06822499999998,47.016809408057185,-122.0514155919428,-216.08503440805717,-173.59919192222222,43.92556171929769,-129.67363020292453,-217.5247536415199
353,-166.04330333333334,40.964828076073175,-125.07847525726017,-207.00813140940653,-172.9774269222222,43.87423247464225,-129.10319444757997,-216.85165939686445
354,-167.71821166666666,44.530702735467905,-123.18750893119875,-212.24891440213457,-172.75795631111112,44.16966526143458,-128.58829104967654,-216.9276215725457
355,-167.28172833333335,39.71159581257228,-127.57013252076106,-206.99332414590563,-172.41295414444443,44.21429809124748,-128.19865605319697,-216.62725223569188
356,-171.08624,43.657549225435226,-127.42869077456479,-214.74378922543522,-172.09964625555557,44.36377943426749,-127.73586682128807,-216.46342568982305
357,-167.47066333333333,42.16731651915062,-125.30334681418272,-209.63797985248397,-171.58447214444445,44.063137316805914,-127.52133482763854,-215.64760946125037
358,-167.07794166666667,43.43515381871128,-123.64278784795539,-210.51309548537796,-171.29909453333332,44.157072240467905,-127.14202229286542,-215.45616677380124
359,-169.74286666666669,45.655530213696274,-124.08733645297042,-215.39839688036295,-171.0158719111111,43.97093804090941,-127.04493387020172,-214.9868099520205
360,-167.74454333333333,42.53069067348111,-125.21385265985222,-210.27523400681443,-170.38933946666666,43.783670936542194,-126.60566853012448,-214.17301040320888
361,-166.88636,43.43175768428098,-123.45460231571901,-210.318117684281,-170.05173713333335,43.81504173669758,-126.23669539663575,-213.8667788700309
362,-169.08542,40.82912811670977,-128.25629188329023,-209.91454811670977,-169.83170057777775,43.649527770473945,-126.18217280730384,-213.4812283482517
363,-169.3956433333333,44.59716534435943,-124.79847798897387,-213.99280867769275,-169.53382757777777,43.68533670714143,-125.84849087063635,-213.2191642849192
364,-165.46145666666666,40.7778486341964,-124.68360803247026,-206.23930530086307,-169.19368497777776,43.54882524072192,-125.64485973705587,-212.7425102184997
365,-170.41547666666668,42.67825012023025,-127.73722654643643,-213.09372678689692,-168.79961420000004,43.53464701010047,-125.26496718989954,-212.3342612101005
366,-171.44206799999998,45.503580207556105,-125.93848779244388,-216.94564820755608,-168.6685078,43.621892498729494,-125.0466153012705,-212.29040029872948
367,-167.79789333333335,47.33801687984969,-120.45987645348366,-215.13591021318302,-168.52060908888888,43.8408386498983,-124.67977043899057,-212.3614477387872
368,-168.30643333333333,49.03989591718394,-119.26653741614939,-217.34632925051727,-168.34183364444442,43.98614914934974,-124.35568449509469,-212.32798279379418
369,-169.02560133333333,47.873143089853684,-121.15245824347964,-216.898744423187,-168.27921586666668,44.055012694909415,-124.22420317175725,-212.33422856157605
370,-161.86773166666669,48.95860392609923,-112.90912774056746,-210.82633559276593,-168.0006498111111,44.01387903990118,-123.98677077120993,-212.01452885101227
371,-165.99606,50.74131310995805,-115.25474689004196,-216.73737310995804,-167.9860912,44.241350112163055,-123.74474108783696,-212.22744131216305
372,-163.52593000000002,54.658462222908355,-108.86746777709166,-218.18439222290837,-167.89728986666665,44.67840230067251,-123.21888756599417,-212.57569216733918
373,-167.71926666666664,45.32910795727436,-122.39015870939228,-213.04837462394102,-167.8195955777778,44.78809382295415,-123.03150175482364,-212.6076894007319
374,-167.30043333333333,54.51141533286981,-112.78901800046353,-221.81184866620313,-167.80555146666666,44.9828407091563,-122.82271075751036,-212.78839217582296
375,-168.86665000000002,55.14450697648497,-113.72214302351506,-224.01115697648498,-167.88043224444442,45.233565144485574,-122.64686709995888,-213.11399738893002
376,-165.06114,50.1459657032677,-114.91517429673229,-215.2071057032677,-167.7727295777778,45.3685416729651,-122.40418790481267,-213.1412712507429
377,-168.56560000000002,51.05761174930629,-117.50798825069373,-219.6232117493063,-167.7892666888889,45.625588150783734,-122.16367853810515,-213.4148548396726
378,-167.30133666666666,52.61808692725756,-114.68324973940909,-219.91942359392422,-167.7757686888889,45.91282033129416,-121.86294835759472,-213.68858902018306
379,-163.35965333333334,49.14811257274315,-114.2115407605902,-212.5077659060765,-167.66613013333333,46.050023640919214,-121.6161064924141,-213.71615377425255
380,-164.87769,48.75602224597798,-116.12166775402201,-213.633712245978,-167.48213586666668,46.41633781073962,-121.06579805592705,-213.8984736774063
381,-163.928285,55.85629521222003,-108.07198978777996,-219.78458021222002,-167.3139950888889,46.955482213774424,-120.35851287511446,-214.26947730266332
382,-165.187795,48.09468435561174,-117.09311064438825,-213.28247935561174,-167.1846474222222,46.99141137869291,-120.19323604352931,-214.17605880091511
383,-157.852985,49.637534568359406,-108.21545043164059,-207.4905195683594,-166.91163681111112,47.28050159510246,-119.63113521600867,-214.19213840621356
384,-176.13649166666667,42.7277680121535,-133.40872365451318,-218.86425967882016,-167.19224614444445,47.22040377099197,-119.97184237345247,-214.41264991543642
385,-165.88370666666665,60.591842482968225,-105.29186418369844,-226.47554914963487,-167.14564542222223,47.91641199333851,-119.22923342888372,-215.06205741556076
386,-171.79787666666667,62.81177280003036,-108.98610386663631,-234.60964946669702,-167.16936664444444,48.55488611249167,-118.61448053195276,-215.7242527569361
387,-179.94182666666666,62.66795394097874,-117.27387272568791,-242.6097806076454,-167.5850720888889,49.238240693219275,-118.34683139566961,-216.82331278210816
388,-175.79816666666667,57.10814161378773,-118.69002505287895,-232.9063082804544,-167.87574625555553,49.694006953055165,-118.18173930250039,-217.5697532086107
389,-173.9454466666667,67.26764110079402,-106.67780556587267,-241.2130877674607,-168.01583225555558,50.41441064929175,-117.6014216062638,-218.4302429048473
390,-180.00247,62.898325962232086,-117.1041440377679,-242.90079596223208,-168.4244298111111,51.093331825583455,-117.33109798552768,-219.51776163669456
391,-173.44616,73.18011010975387,-100.26604989024612,-246.62627010975388,-168.64308981111114,52.08494357309921,-116.5581462380119,-220.72803338421033
392,-180.66895333333332,77.3155871429522,-103.35336619038112,-257.98454047628553,-169.02920758888888,53.301158873973954,-115.72804871491492,-222.33036646286286
393,-173.98329666666666,68.70746921952252,-105.27582744714414,-242.69076588618918,-169.18212936666666,54.10483566981273,-115.07729369685393,-223.28696503647942
394,-183.36953200000002,68.96300903824697,-114.40652296175305,-252.33254103824697,-169.77906521111112,55.044341016614425,-114.73472419449669,-224.82340622772554
395,-179.95737333333332,72.55119280999473,-107.40618052333859,-252.50856614332804,-170.09712843333332,56.0401057729399,-114.05702266039343,-226.1372342062732
396,-175.3505133333333,74.03689969001223,-101.31361364332108,-249.38741302334554,-170.22740994444445,56.99121642235511,-113.23619352208932,-227.21862636679955
397,-174.80771000000001,70.79299159295431,-104.0147184070457,-245.60070159295432,-170.4610705,57.77304891279193,-112.68802158720808,-228.23411941279196
398,-176.61327666666668,80.994414201203,-95.61886246546368,-257.6076908678697,-170.7379652777778,58.838199522259224,-111.89976575551854,-229.57616480003702
399,-174.38603333333333,74.4341598297921,-99.95187350354124,-248.82019316312542,-170.91664634444444,59.723566746923844,-111.19307959752061,-230.64021309136828
400,-172.441432,77.05505011346129,-95.3863818865387,-249.4964821134613,-171.26910302222223,60.66011495316924,-110.60898806905297,-231.92921797539148
401,-175.00868666666668,82.79792330305293,-92.21076336361375,-257.8066099697196,-171.5695239111111,61.72866862627241,-109.8408552848387,-233.29819253738353
402,-173.320752,79.2549798941531,-94.0657721058469,-252.57573189415308,-171.89601797777777,62.54855254864722,-109.34746542913055,-234.444570526425
403,-168.19803333333334,73.94625149734524,-94.2517818359881,-242.1442848306786,-171.91197686666666,63.50245733331626,-108.4095195333504,-235.41443419998294
404,-171.10802333333334,67.7609165310685,-103.34710680226483,-238.86893986440185,-172.03889653333334,63.944107373256216,-108.09478916007713,-235.98300390658954
405,-168.62752,76.21023785219215,-92.41728214780785,-244.83775785219217,-172.03092553333335,64.64629840244646,-107.38462713088687,-236.67722393577978
406,-168.03344333333334,74.32903322734282,-93.70441010599052,-242.36247656067616,-172.1300023111111,65.45240065324896,-106.67760165786216,-237.58240296436009
407,-177.55231666666668,68.16727722786963,-109.38503943879705,-245.71959389453633,-172.42955953333333,66.02272283586774,-106.40683669746561,-238.45228236920107
408,-168.89585666666667,65.73696642091217,-103.1588902457545,-234.63282308757886,-172.48271019999999,66.46001881898957,-106.02269138101043,-238.94272901898955
409,-173.618778,73.79127541479068,-99.82750258520932,-247.41005341479067,-172.82468102222222,67.28145758039115,-105.54322344183109,-240.10613860261338
410,-164.03953533333333,72.47625245108237,-91.56328288225096,-236.5157877844157,-172.79674253333332,68.07213192056129,-104.72461061277204,-240.86887445389462
411,-168.019918,63.007156205987364,-105.01276179401262,-231.02707420598736,-172.9331303,68.31049395368686,-104.62263634631313,-241.24362425368687
412,-164.39106333333334,69.54326799806387,-94.84779533526947,-233.9343313313972,-172.90657257777778,69.0254467417686,-103.88112583600918,-241.93201931954638
413,-164.49326166666665,68.29040400178789,-96.20285766487876,-232.78366566845455,-173.12791513333332,69.64720905621623,-103.4807060771171,-242.77512418954956
414,-164.08297833333336,72.8400404866589,-91.24293784667445,-236.92301881999225,-172.72613135555557,70.65095147203307,-102.0751798835225,-243.37708282758862
415,-161.41509,70.21435520592708,-91.20073479407291,-231.62944520592708,-172.57717746666665,70.97170189613169,-101.60547557053496,-243.54887936279835
416,-161.62883666666667,72.1264329033069,-89.50240376335977,-233.75526956997356,-172.23820946666666,71.28219056624091,-100.95601890042575,-243.5204000329076
417,-165.81428000000002,65.4307228429497,-100.38355715705032,-231.24500284294973,-171.76729124444446,71.37428286297329,-100.39300838147116,-243.14157410741774
418,-158.238708,70.67577495502184,-87.56293304497817,-228.91448295502184,-171.18197595555557,71.82653730768108,-99.35543864787448,-243.00851326323664
419,-163.06581333333335,70.10258846087235,-92.963224872461,-233.1684017942057,-170.81932151111113,71.92103555301702,-98.89828595809408,-242.74035706412815
420,-159.68988000000002,68.67078370749019,-91.01909629250983,-228.3606637074902,-170.1422351777778,72.1134508111923,-98.02878436658548,-242.25568598897007
421,-164.51137333333332,71.34108001750768,-93.17029331582565,-235.85245335084102,-169.84440895555554,72.05214980811743,-97.79225914743814,-241.89655876367297
422,-165.0725,68.22082419662415,-96.85167580337584,-233.29332419662416,-169.32452717777778,71.74899104323983,-97.57553613453796,-241.07351822101762
423,-157.02998000000002,64.97064763768637,-92.05933236231365,-222.0006276376864,-168.7594166222222,71.62443032384529,-97.13498629837696,-240.3838469460675
424,-160.61514133333333,66.6281154254255,-93.98702590790782,-227.24325675875883,-168.00093693333332,71.54660053675123,-96.4543363965821,-239.54753747008456
425,-163.43836,69.30413732665316,-94.13422267334683,-232.74249732665317,-167.45030315555553,71.43836535397318,-96.01193780158238,-238.88866850952874
426,-158.67383000000004,65.44733027940025,-93.22649972059979,-224.12116027940027,-166.89441371111113,71.15204637361946,-95.74236733749167,-238.04646008473054
427,-161.71009,71.2030863317848,-90.5070036682152,-232.91317633178483,-166.45782637777776,71.16571619824713,-95.29211017953065,-237.62354257602493
428,-153.28436666666667,64.03127789591765,-89.25308877074902,-217.31564456258434,-165.68019604444444,70.60027832140428,-95.07991772304017,-236.28047436584873
429,-167.75996333333333,54.90919544221016,-112.85076789112317,-222.6691587755435,-165.45932704444442,69.94944617515155,-95.5098808692929,-235.40877321959604
430,-153.10701666666668,58.48468384046915,-94.62233282619752,-211.59170050713584,-164.81484653333334,69.33043396605181,-95.48441256728151,-234.14528049938517
431,-154.13779333333332,64.45306392190548,-89.68472941142784,-218.5908572552388,-164.1191500888889,68.7189386533469,-95.40021143554199,-232.83808874223578
432,-159.20272866666667,67.00127627402291,-92.20145239264376,-226.20400494068957,-163.64854931111114,68.31048186600924,-95.33806744510188,-231.95903117712035
433,-155.85531,57.98671483387983,-97.86859516612017,-213.84202483387983,-163.23712519999998,67.77849731056038,-95.45862788943963,-231.01562251056038
434,-162.66891999999999,56.383504661467256,-106.28541533853273,-219.05242466146723,-162.95582175555555,67.39925024824034,-95.55657150731523,-230.35507200379593
435,-163.16678,64.14690027001149,-99.0198797299885,-227.31368027001147,-162.77379708888887,66.99713899550099,-95.77665809338791,-229.7709360843899
436,-150.09118,61.097981741641014,-88.993198258359,-211.18916174164102,-162.17572164444445,66.5561039459776,-95.61961769846685,-228.73182559042203
437,-151.35268166666665,59.30484538967122,-92.04783627699544,-210.65752705633787,-161.30240047777775,66.26068955137097,-95.0417109264068,-227.56309002914878
438,-147.61060999999998,61.75369035013131,-85.85691964986867,-209.3643003501313,-160.59289225555557,66.12791368234495,-94.46497857321062,-226.7208059379005
439,-150.42439666666667,57.68531533424631,-92.73908133242035,-208.10971200091296,-159.81974621111112,65.5910483463268,-94.22869786478431,-225.4107945574379
440,-152.51742,56.99968594338832,-95.51773405661166,-209.51710594338832,-159.43567570000002,65.07516279607033,-94.36051290392967,-224.51083849607033
441,-149.64003333333332,56.42910854297836,-93.21092479035497,-206.06914187631168,-158.82301287777778,64.85589454063671,-93.96711833714109,-223.67890741841447
442,-149.08793666666668,55.98371846828714,-93.10421819837954,-205.0716551349538,-158.31290865555556,64.40390955631081,-93.90899909924475,-222.71681821186635
443,-149.13835333333333,54.8013272515049,-94.33702608182843,-203.93968058483824,-157.80107837777777,63.95427366463471,-93.84680471314306,-221.75535204241248
444,-147.893,57.60061748503657,-90.29238251496344,-205.49361748503657,-157.2614124333333,63.44629289791396,-93.81511953541937,-220.70770533124733
445,-148.22766666666666,56.30691693072294,-91.92074973594373,-204.5345835973896,-156.82183165555554,62.98271162207383,-93.83912003348173,-219.8045432776294
446,-150.82667666666666,60.180256868441774,-90.64641979822488,-211.00693353510843,-156.46175965555557,62.584505754244994,-93.87725390131057,-219.04626540980055
447,-144.98111333333335,56.68677684184763,-88.29433649148572,-201.667890175181,-155.76732076666667,62.293040887541586,-93.47427987912508,-218.06036165420826
448,-150.18825,57.696804679991594,-92.49144532000841,-207.8850546799916,-155.49897216666668,61.860408545040585,-93.63856362162609,-217.35938071170725
449,-152.80093,50.0910565710417,-102.7098734289583,-202.89198657104168,-155.1568093888889,61.19335748204623,-93.96345190684266,-216.3501668709351
450,-146.94577999999998,57.20562130893169,-89.7401586910683,-204.15140130893167,-154.73200605555556,60.811185402094274,-93.92082065346128,-215.54319145764984
451,-150.54633,55.1506553234438,-95.39567467655621,-205.6969853234438,-154.26650461111112,60.27150457895881,-93.99500003215229,-214.53800919006991
452,-147.97126333333333,57.36804903023488,-90.60321430309844,-205.3393123635682,-153.69646338888887,59.90974540674584,-93.78671798214305,-213.60620879563473
453,-153.69942333333333,54.38968038290474,-99.30974295042859,-208.08910371623807,-153.58544483333333,59.557046498253115,-94.02839833508021,-213.14249133158646
454,-150.66328000000001,53.7702832089036,-96.89299679109641,-204.43356320890362,-153.25371612222224,59.12845209103572,-94.1252640311865,-212.38216821325796
455,-144.48965666666666,61.90581609852691,-82.58384056813975,-206.39547276519357,-152.6220926777778,58.881841383431514,-93.74025129434627,-211.5039340612093
456,-146.76133000000002,53.86056537477953,-92.90076462522049,-200.62189537477954,-152.22500934444443,58.49561588661082,-93.72939345783362,-210.72062523105527
457,-149.57077333333334,56.22810382272936,-93.34266951060397,-205.7988771560627,-151.82036545555556,57.99644980297564,-93.82391565257991,-209.8168152585312
458,-146.14553666666666,62.13005232933925,-84.01548433732741,-208.27558899600592,-151.58240445555558,57.93307561742303,-93.64932883813252,-209.5154800729786
459,-150.18071799999998,59.891115825219124,-90.28960217478087,-210.0718338252191,-150.99642961111113,58.09913963018999,-92.89728998092112,-209.0955692413011
460,-143.23653666666667,60.602670096985285,-82.63386656968137,-203.83920676365196,-150.6674136111111,58.16973917207386,-92.49767443903724,-208.83715278318496
461,-149.17598666666666,64.4913463688318,-84.68464029783486,-213.66733303549847,-150.50202005555556,58.17101525363807,-92.33100480191747,-208.67303530919364
462,-147.35986666666668,54.83428697992647,-92.5255796867402,-202.19415364659315,-150.10725798888888,57.76544894383486,-92.34180904505403,-207.87270693272376
463,-145.27626833333332,58.752260398156665,-86.52400793517666,-204.02852873148998,-149.75462326666667,57.79096712931075,-91.96365613735591,-207.54559039597743
464,-149.88829333333334,47.72043768698097,-102.16785564635236,-197.6087310203143,-149.32860237777777,57.50219823016121,-91.82640414761656,-206.83080060793898
465,-144.98323133333335,60.33981803399,-84.64341329934335,-205.32304936732334,-148.7224840888889,57.375295488960504,-91.34718859992839,-206.0977795778494
466,-151.68789,52.9422785109519,-98.74561148904812,-204.6301685109519,-148.77570775555557,57.10343871460419,-91.67226904095135,-205.87914647015975
467,-146.07627666666667,63.36245510562019,-82.71382156104647,-209.43873177228687,-148.5998275888889,57.23869237180249,-91.3611352170864,-205.83851996069137
468,-146.00874,54.3340088644129,-91.67473113558708,-200.3427488644129,-148.5464319222222,56.99136965561188,-91.55506226661035,-205.5378015778341
469,-154.8719133333333,72.36749650354454,-82.50441682978877,-227.23940983687785,-148.69468247777777,57.48077569458849,-91.21390678318929,-206.17545817236626
470,-151.3285,73.65199355207501,-77.67650644792498,-224.98049355207502,-148.65505181111112,58.03585261487804,-90.61919919623305,-206.69090442598915
471,-149.30339,59.94071634847467,-89.36267365152534,-209.24410634847467,-148.6438303666667,58.15290620839458,-90.49092415827207,-206.79673657506126
472,-149.8829046666667,63.225262681273264,-86.65764198539343,-213.10816734793997,-148.6703293,58.394291015494126,-90.27603828450587,-207.06462031549415
473,-145.51287,65.97748660442363,-79.53538339557636,-211.49035660442362,-148.54947985555555,58.76682966059141,-89.78265019496415,-207.316309516147
474,-157.2989,47.58312414334834,-109.71577585665166,-204.88202414334836,-148.86300985555556,58.432913215868474,-90.43009663968706,-207.29592307142403
475,-148.85418666666666,62.34196900620025,-86.5122176604664,-211.19615567286692,-148.88389385555556,58.63408161838438,-90.24981223717118,-207.5179754739399
476,-150.28978333333336,62.53763302958015,-87.75215030375321,-212.8274163629135,-148.8659974111111,58.71266082375566,-90.15333658735544,-207.5786582348668
477,-148.33259,61.50576877490517,-86.82682122509485,-209.83835877490517,-148.97771329999998,58.873293888190915,-90.10441941180908,-207.85100718819092
478,-148.24116166666667,62.452862462651446,-85.78829920401523,-210.6940241293181,-148.91281035555554,59.03182914761291,-89.88098120794265,-207.9446395031685
479,-148.19787,60.71737119641051,-87.48049880358948,-208.9152411964105,-148.75937502222223,59.38603963512521,-89.37333538709703,-208.14541465734743
480,-147.62897333333333,65.19934505329508,-82.42962828003826,-212.8283183866284,-148.78214813333335,59.65249709327065,-89.1296510400627,-208.43464522660398
481,-153.86436666666668,73.94155615536256,-79.92281051130412,-227.80592282202923,-148.89274935555557,60.278860454334605,-88.61388890122095,-209.17160980989016
482,-153.25978999999998,74.22548024818096,-79.03430975181902,-227.48527024818094,-149.0690335777778,60.84077482826614,-88.22825874951165,-209.9098084060439
483,-160.50433999999998,75.50964873851818,-84.9946912614818,-236.01398873851815,-149.29586413333334,61.54477377345326,-87.75109035988007,-210.84063790678658
484,-167.42087666666666,59.7209787128814,-107.69989795378527,-227.14185537954805,-149.85445068888887,61.74313029025252,-88.11132039863637,-211.59758097914138
485,-160.362065,77.66206327908161,-82.7000017209184,-238.0241282790816,-150.38353096666665,62.268338529604335,-88.11519243706233,-212.65186949627102
486,-152.15734333333333,71.31449160382786,-80.84285172950547,-223.4718349371612,-150.5633980777778,62.85013607057262,-87.71326200720516,-213.41353414835038
487,-154.12380666666667,76.5969360119609,-77.52687065470576,-230.72074267862757,-150.71516585555554,63.529097143547006,-87.18606871200855,-214.24426299910255
488,-148.79772,78.0615140188326,-70.7362059811674,-226.85923401883258,-150.80357196666665,64.06014586653012,-86.74342610013656,-214.8637178331968
489,-148.48203999999998,68.44064168793788,-80.0413983120621,-216.92268168793788,-150.74694936666668,64.34513006195408,-86.40181930471259,-215.09207942862076
490,-153.60802333333334,65.07368337486079,-88.53433995847254,-218.68170670819413,-151.0926655888889,64.49416383788326,-86.59850175100564,-215.58682942677214
491,-152.92087,72.34149904850813,-80.57937095149188,-225.26236904850813,-151.21749503333334,64.75583559387246,-86.46165943946086,-215.9733306272058
492,-153.92453,73.8826256550476,-80.0419043449524,-227.8071556550476,-151.43631714444442,65.3907802163765,-86.04553692806795,-216.82709736082094
493,-153.084665,73.37523470429942,-79.70943029570059,-226.4598997042994,-151.69659703333335,65.87821269324793,-85.8183843400854,-217.57480972658126
494,-156.46147666666667,68.66777070428407,-87.7937059623826,-225.12924737095074,-151.91570314444442,66.57645712715804,-85.33924601728641,-218.4921602716025
495,-154.88115333333334,74.05706986729244,-80.8240834660409,-228.93822320062577,-152.24563387777778,67.03369885493478,-85.211935022843,-219.27933273271256
496,-160.07529,75.12529725271574,-84.94999274728426,-235.20058725271574,-152.52521387777776,67.77313281299358,-84.75208106478422,-220.29834669077135
497,-154.60207,77.03920467539693,-77.56286532460307,-231.64127467539691,-152.80940698888887,68.22902446531947,-84.58038252356941,-221.03843145420836
498,-156.27567666666667,90.10982484296723,-66.16585182369944,-246.3855015096339,-153.15163821111113,69.4215516646046,-83.7300865465065,-222.57318987571574
499,-154.6970433333333,76.14636243396616,-78.55068089936715,-230.8434057672995,-153.14580921111113,69.54751386228533,-83.59829534882579,-222.69332307339647
500,-164.2522766666667,87.47985101915431,-76.77242564751238,-251.732127685821,-153.57660176666664,70.00844244452131,-83.56815932214536,-223.58504421118798
501,-172.30717,69.53322144013393,-102.77394855986608,-241.84039144013394,-154.34339443333332,70.32819261424329,-84.01520181909005,-224.6715870475766
502,-159.26046666666664,86.0841988528431,-73.17626781382354,-245.34466551950976,-154.65597983333333,71.0901571532956,-83.56582268003771,-225.74613698662895
503,-158.017395,84.4311358413629,-73.58625915863709,-242.4485308413629,-155.0727973333333,71.70527879452692,-83.36751853880642,-226.7780761278603
504,-161.13965666666664,84.17104204884025,-76.96861461782639,-245.31069871550687,-155.20082255555556,72.92487605804331,-82.27594649751224,-228.12569861359887
505,-160.1160166666667,87.27984098393647,-72.83617568273023,-247.39585765060315,-155.57621688888892,73.75613845730119,-81.82007843158769,-229.3323553461901
506,-156.18856333333335,90.45816637162415,-65.7303969617092,-246.6467297049575,-155.7728428888889,74.686822902036,-81.0860199868529,-230.4596657909249
507,-156.37026333333333,89.46197837523007,-66.90828495810325,-245.8322417085634,-156.04076533333333,75.61869655538017,-80.42206877795317,-231.65946188871348
508,-167.78412333333333,93.02611273685595,-74.75801059647738,-260.81023607018926,-156.69219738888887,76.63780489785364,-80.05439249103524,-233.3300022867425
509,-179.03634333333335,90.20272270293971,-88.83362063039364,-269.2390660362731,-157.7201465,77.62064994807129,-80.09949655192872,-235.34079644807125
510,-176.56816,90.36125544394955,-86.20690455605046,-266.92941544394955,-158.68478605555555,78.45938029442644,-80.22540576112912,-237.14416634998196
511,-171.24060999999998,91.65636182922002,-79.58424817077996,-262.89697182922,-159.26399416666666,79.04987381688834,-80.21412034977833,-238.313867983555
512,-176.29286333333334,89.49427287929063,-86.79859045404271,-265.787136212624,-160.03176327777777,79.55883357125867,-80.47292970651912,-239.59059684903644
513,-174.81438,82.73214494798319,-92.08223505201681,-257.5465249479832,-160.5087646111111,79.7995834449075,-80.7091811662036,-240.3083480560186
514,-176.49793133333333,93.3087831169522,-83.18914821638113,-269.80671445028554,-160.81133309999998,80.9191769250432,-79.89215617495682,-241.7305100250432
515,-177.74203533333335,81.90042359825195,-95.8416117350814,-259.6424589315853,-161.39066544444444,81.06045560234887,-80.33020984209558,-242.4511210467933
516,-162.06898333333334,86.31522765189602,-75.75375568143731,-248.38421098522934,-161.72105344444444,81.56048013728447,-80.16057330715996,-243.28153358172895
517,-170.07803333333334,84.44752180163154,-85.6305115317018,-254.52555513496486,-162.252861,81.8221663302735,-80.4306946697265,-244.07502733027349
518,-170.30061,94.89482316079365,-75.40578683920636,-265.19543316079364,-162.969624,82.38327663500554,-80.58634736499447,-245.3529006350055
519,-174.27892,91.91401404704888,-82.36490595295112,-266.1929340470489,-163.82952000000003,83.16572238030925,-80.66379761969077,-246.99524238030924
520,-173.98729333333333,89.39489696544055,-84.59239636789277,-263.3821902987739,-164.508829,83.97642949999522,-80.53239950000476,-248.48525849999524
521,-176.09500333333335,85.21855767337554,-90.87644565995781,-261.3135610067089,-165.2813001111111,84.4056647874908,-80.8756353236203,-249.68696489860193
522,-174.1142633333333,72.17440600917497,-101.93985732415833,-246.28866934250829,-165.95429122222225,84.34872413262838,-81.60556708959383,-250.30301535485063
523,-168.7743583333333,80.76550357894364,-88.00885475438967,-249.53986191227693,-166.477281,84.59506642844987,-81.88221457155014,-251.07234742844986
524,-159.24619333333334,79.63882401526867,-79.60736931806467,-238.885017348602,-166.57010488888892,84.96076820548268,-81.6093366834062,-251.53087309437157
525,-161.58464666666666,85.14723416407273,-76.43741250259393,-246.73188083073939,-166.79355466666667,85.33044034870868,-81.46311431795797,-252.12399501537536
526,-157.3191446666667,72.5592980695011,-84.75984659716559,-229.87844273616778,-166.70168315555557,85.24490704260153,-81.45677611295403,-251.94659019815708
527,-159.31595666666666,81.43587089474535,-77.88008577192132,-240.75182756141203,-166.8588127111111,85.39146258324648,-81.46735012786463,-252.25027529435758
528,-156.76550999999998,75.80456110215466,-80.96094889784531,-232.57007110215466,-166.8751404888889,84.91462045855272,-81.96052003033616,-251.7897609474416
529,-153.1911266666667,77.78657851453382,-75.40454815213288,-230.97770518120052,-166.82494326666665,84.96929432790498,-81.85564893876169,-251.79423759457165
530,-156.48072333333334,74.96763913687714,-81.5130841964562,-231.4483624702105,-166.5658914888889,84.55222059849575,-82.01367089039314,-251.11811208738465
531,-168.20961666666668,68.86754270603993,-99.34207396062675,-237.0771593727066,-166.42930637777778,84.53003130735927,-81.8992750704185,-250.95933768513706
532,-161.38846,71.41533664623937,-89.97312335376064,-232.8037966462394,-166.5002394888889,84.04106923380581,-82.45917025508308,-250.5413087226947
533,-154.354205,68.98222819576195,-85.37197680423806,-223.33643319576197,-166.37813315555556,83.52610564561913,-82.85202750993643,-249.90423880117467
534,-156.25529666666668,75.07221255712153,-81.18308410954515,-231.3275092237882,-166.21532115555556,83.2228113292285,-82.99250982632707,-249.43813248478406
535,-166.85123333333334,67.60146839230738,-99.24976494102596,-234.45270172564074,-166.43982837777776,82.5668655761742,-83.87296280160359,-249.00669395395195
536,-165.04099333333332,73.71269562824325,-91.32829770509007,-238.7536889615766,-166.7349093777778,82.0086832180615,-84.72622615971629,-248.74359259583926
537,-165.11533666666665,71.98561804737133,-93.12971861929532,-237.10095471403798,-167.02641182222223,81.42613787379953,-85.60027394842268,-248.45254969602178
538,-163.04551,77.0418290134645,-86.00368098653551,-240.0873390134645,-166.86845804444448,80.89332841635316,-85.97512962809128,-247.76178646079762
539,-159.51038333333335,73.58361068930047,-85.92677264403288,-233.0939940226338,-166.2175927111111,80.33935801589853,-85.87823469521258,-246.55695072700965
540,-158.62427,78.86866498027655,-79.75560501972345,-237.49293498027654,-165.61946304444442,79.9562716671094,-85.66319137733504,-245.57573471155382
541,-162.39014666666665,80.44032154243563,-81.94982512423103,-242.83046820910226,-165.32444759999998,79.58240365754995,-85.74204394245005,-244.90685125754996
542,-170.16019000000003,72.02275589918578,-98.13743410081425,-242.18294589918582,-165.12002515555557,79.0000197582131,-86.12000539734245,-244.12004491376865
543,-157.08337233333336,81.36258506250161,-75.72078727083175,-238.44595739583497,-164.5289915666667,78.95436776203039,-85.57462380463629,-243.48335932869708
544,-170.30255333333335,80.34724406085148,-89.95530927248187,-250.64979739418482,-164.32247896666667,78.52231646016035,-85.8001625065063,-242.84479542682703
545,-160.01617,70.55512556211703,-89.46104443788296,-230.57129556211703,-163.73161678888889,78.14413985895588,-85.58747692993302,-241.87575664784475
546,-157.83623666666668,71.48918084752779,-86.34705581913889,-229.32541751419447,-163.59052523333332,77.64993829881026,-85.94058693452307,-241.2404635321436
547,-156.99999466666668,75.0731835266361,-81.92681114003058,-232.0731781933028,-163.1545906111111,77.33746035631042,-85.8171302548007,-240.49205096742153
548,-153.85313,75.42413140687535,-78.42899859312465,-229.27726140687534,-162.60634127777774,76.68843729784648,-85.9179039799313,-239.29477857562426
549,-156.09855666666667,71.84688148148417,-84.25167518518249,-227.94543814815086,-162.00032916666666,76.01953287899431,-85.98079628767235,-238.01986204566097
550,-158.86193333333333,76.27436644351255,-82.58756688982078,-235.13629977684587,-161.4961505,75.58218186159671,-85.91396863840329,-237.0783323615967
551,-160.15171333333333,74.81523006634566,-85.33648326698767,-234.966943399679,-160.9647075,75.23540427469571,-85.72930322530428,-236.20011177469573
552,-173.42981999999998,72.58191474712348,-100.8479052528765,-246.01173474712346,-160.9418927222222,75.248987899294,-85.69290482292824,-236.19088062151621
553,-167.98181666666667,76.1854768906675,-91.79633977599917,-244.16729355733418,-160.91547466666668,75.09632034301812,-85.81915432364855,-236.0117950096848
554,-165.93900666666664,74.91569757888952,-91.02330908777712,-240.85470424555615,-161.13856844444445,74.93888279513882,-86.19968564930562,-236.07745123958327
555,-163.40565333333333,81.58855024252442,-81.81710309080891,-244.99420357585774,-161.19926866666668,74.82025999775388,-86.37900866891279,-236.01952866442056
556,-165.24170999999998,76.458433034441,-88.78327696555898,-241.700143034441,-161.4633541777778,74.95023116325189,-86.5131230145259,-236.41358534102966
557,-158.61197666666666,78.4337169019385,-80.17825976472817,-237.04569356860515,-161.4398881777778,74.85015936349164,-86.58972881428613,-236.29004754126942
558,-157.3254,72.74786034434209,-84.57753965565792,-230.0732603443421,-161.4585511777778,74.74826933823124,-86.71028183954655,-236.206820516009
559,-162.79427166666667,64.4688617542113,-98.32540991245537,-227.26313342087798,-161.77865601111114,74.30434544622047,-87.47431056489063,-236.0830014573316
560,-157.38873999999998,77.47705242830355,-79.91168757169643,-234.86579242830354,-161.80892323333333,74.38799255593469,-87.42093067739864,-236.19691578926802
561,-157.83515333333332,74.30391833342057,-83.53123499991275,-232.1390716667539,-161.4631077888889,74.56920507684738,-86.89390271204152,-236.0323128657363
562,-159.02410666666665,77.40066422018955,-81.6234424464771,-236.4247708868562,-161.3842960111111,74.76871599597906,-86.61558001513205,-236.15301200709015
563,-156.19314,78.47249775624641,-77.72064224375359,-234.6656377562464,-161.44559384444446,75.08505831466186,-86.36053552978257,-236.53065215910632
564,-158.56512133333334,81.18485023826653,-77.3802710950668,-239.74997157159987,-161.52258799999998,75.28881290403338,-86.23377509596664,-236.81140090403338
565,-159.71059666666667,77.06998047211012,-82.64061619455656,-236.78057713877678,-161.2845667777778,75.60442997336013,-85.68013680441764,-236.8889967511379
566,-159.68638533333333,79.48956470024594,-80.1968206330874,-239.17595003357928,-161.10607984444445,75.7969922757602,-85.30908756868422,-236.90307212020468
567,-155.88173533333335,82.37405383701682,-73.50768149631654,-238.25578917035017,-160.79829313333332,76.1432734687484,-84.65501966458494,-236.94156660208174
568,-163.07135666666667,68.65625867511667,-94.41509799155,-231.72761534178335,-160.79915468888888,75.86375445747014,-84.93540023141875,-236.66290914635903
569,-153.49859233333333,80.21956404895907,-73.27902828437426,-233.71815638229242,-160.59876165555553,76.08495290279208,-84.51380875276347,-236.68371455834765
570,-161.47669333333332,69.79853976233625,-91.67815357099707,-231.27523309566956,-160.69384243333334,75.78261539552743,-84.91122703780592,-236.47645782886076
571,-157.41414333333333,75.20314000141839,-82.21100333191494,-232.61728333475173,-160.52797565555557,75.60804267749351,-84.91993297806205,-236.13601833304904
572,-155.102304,81.26218066731256,-73.84012333268744,-236.36448466731258,-160.02604612222223,75.91602350309773,-84.11002261912449,-235.94206962532
573,-158.53952999999998,72.25373021453564,-86.28579978546435,-230.79326021453562,-160.0745847111111,75.61239500816554,-84.46218970294557,-235.68697971927665
574,-154.5536766666667,74.70054414658728,-79.85313252007941,-229.25422081325397,-159.54962215555554,75.42417167769005,-84.1254504778655,-234.97379383324562
575,-154.86557000000002,76.99162423915733,-77.87394576084269,-231.85719423915737,-159.37793548888888,75.63872163359139,-83.73921385529749,-235.0166571224803
576,-161.66953333333333,71.4947241765393,-90.17480915679404,-233.16425750987264,-159.50571204444444,75.63890641122512,-83.86680563321933,-235.14461845566956
577,-157.33756466666668,72.85739285611932,-84.48017181054736,-230.194957522786,-159.51696437777775,75.5650467222079,-83.95191765556989,-235.08201109998566
578,-161.76830800000002,73.46902237945645,-88.29928562054357,-235.23733037945647,-159.78080364444443,75.49987642129393,-84.28092722315051,-235.28068006573838
579,-157.66368333333335,81.12130756938299,-76.54237576395036,-238.78499090271634,-159.83297453333336,75.80902395755722,-84.02395057577611,-235.64199849089056
580,-157.326998,77.50950072758236,-79.81749727241764,-234.83649872758235,-159.7818100222222,75.85019510035956,-83.93161492186269,-235.63200512258177
581,-156.84537,73.2065466216014,-83.6388233783986,-230.0519166216014,-159.67159857777776,75.79657231886809,-83.8750262589097,-235.46817089664586
582,-156.79470333333333,75.79888422283427,-80.99581911049906,-232.59358755616762,-159.1170946888889,75.9038046347251,-83.21329005416378,-235.02089932361397
583,-153.12680666666668,80.25262091747305,-72.87418574919363,-233.37942758413973,-158.62192768888886,76.03937610228529,-82.5825515866036,-234.6613037911742
584,-157.45376133333335,72.50783680326538,-84.94592453006797,-229.96159813659872,-158.3390861777778,75.95911407643116,-82.37997210134662,-234.29820025420892
585,-159.62201000000002,77.77968624224708,-81.84232375775294,-237.4016962422471,-158.2129647333333,75.83215194308858,-82.38081279024476,-234.0451166764219
586,-161.65689666666665,82.55546024258925,-79.1014364240774,-244.2123569092559,-158.09347095555555,76.03538618336019,-82.05808477219537,-234.12885713891575
587,-165.83966333333333,82.39575489359773,-83.44390843973561,-248.23541822693107,-158.33439384444446,76.16745411641548,-82.16693972802896,-234.50184796085995
588,-161.92947666666666,82.66280776606995,-79.26666890059671,-244.59228443273662,-158.48786306666665,76.49795236380642,-81.98991070286024,-234.98581543047308
589,-169.35155666666665,64.27454420094811,-105.07701246571854,-233.62610086761475,-158.70643923333333,76.49147511203097,-82.21496412130236,-235.1979143453643
590,-158.41047933333334,82.58581357628888,-75.82466575704446,-240.99629290962224,-158.74049721111112,76.66176715029717,-82.07873006081397,-235.4022643614083
591,-160.938315,83.37217201619839,-77.5661429838016,-244.31048701619838,-158.84393593333334,76.96404227305642,-81.8798936602769,-235.80797820638975
592,-162.94740666666667,77.76856385473268,-85.17884281193399,-240.71597052139936,-158.9747126,76.97630559420786,-81.99840700579215,-235.95101819420788
593,-163.80296333333334,83.07940642753192,-80.72355690580142,-246.88236976086526,-159.22837337777776,77.12986921658404,-82.09850416119374,-236.35824259436183
594,-162.33329,83.49685865575003,-78.83643134424997,-245.83014865575004,-159.353979,77.20693616383348,-82.1470428361665,-236.5609151638335
595,-161.19854133333334,81.33013166104544,-79.8684096722879,-242.52867299437878,-159.40357715555555,77.34894120346466,-82.05463595209089,-236.7525183590202
596,-162.0182,80.74948725773866,-81.26871274226134,-242.76768725773866,-159.4813043111111,77.39093862204776,-82.09036568906338,-236.87224293315887
597,-162.52399333333335,72.7361086735827,-89.78788465975065,-235.26010200691604,-159.7027129111111,77.06967378326661,-82.6330391278445,-236.77238669437776
598,-161.9874,83.09171374063662,-78.89568625936339,-245.07911374063661,-159.6665810222222,77.55085561878396,-82.11572540343828,-237.21743664100617
599,-159.11839833333332,83.98816109596643,-75.13023723736688,-243.10655942929975,-159.8539078888889,77.67647552035086,-82.17743236853804,-237.53038340923976
600,-158.91943,78.62347169419638,-80.29595830580362,-237.5429016941964,-159.76866577777778,77.97063991807953,-81.79802585969826,-237.73930569585733
601,-158.33762433333334,83.734573474138,-74.60305085919533,-242.07219780747135,-159.7994484777778,78.25502103383684,-81.54442744394093,-238.05446951161466
602,-159.74457,81.59295383400273,-78.15161616599728,-241.33752383400275,-159.95419067777777,78.26604680605986,-81.68814387171793,-238.22023748383762
603,-158.20535166666664,76.55912969343896,-81.64622197322768,-234.7644813601056,-159.9430514,78.40956012202331,-81.53349127797671,-238.3526115220233
604,-158.98265333333333,78.86176401436906,-80.12088931896427,-237.8444173477024,-160.09068395555556,78.54826745094937,-81.54241650460618,-238.63895140650493
605,-161.03743,72.0263807356506,-89.0110492643494,-233.0638107356506,-160.29641262222225,78.3827593341658,-81.91365328805641,-238.67917195638805
606,-169.59623866666666,61.18639820135996,-108.4098404653067,-230.78263686802663,-160.56063613333336,78.03914846832649,-82.52148766500684,-238.59978460165982
607,-158.390295,81.41694254287479,-76.97335245712522,-239.80723754287482,-160.59572714444445,78.32446679121834,-82.2712603532261,-238.92019393566278
608,-155.74679666666668,73.85352121698352,-81.89327544968316,-229.6003178836502,-160.3950101,78.33728341913591,-82.05772668086409,-238.73229351913594
609,-160.00247666666667,67.1298414333427,-92.87263523332396,-227.13231810000937,-160.47296987777779,77.87090121460123,-82.60206866317655,-238.34387109237903
610,-155.52247333333332,81.90487946647156,-73.61759386686177,-237.42735279980488,-160.4128190555556,78.01741383923087,-82.39540521632468,-238.43023289478643
611,-161.18632333333335,71.65714863749487,-89.52917469583848,-232.8434719708282,-160.55751750000002,77.96576723976065,-82.59175026023935,-238.52328473976067
612,-158.7515566666667,61.257177268655084,-97.4943793980116,-220.00873393532177,-160.62274594444443,77.48104367462135,-83.1417022698231,-238.1037896190658
613,-152.78168833333334,69.42430350600867,-83.35738482732467,-222.205991839342,-160.611242,77.12009976090589,-83.49114223909413,-237.73134176090588
614,-160.88582,62.700509706649115,-98.18531029335088,-223.5863297066491,-160.72564395555554,76.79318885768534,-83.93245509787023,-237.5188328132409
615,-157.43572,70.78747133621953,-86.64824866378048,-228.22319133621954,-160.65276762222223,76.56011502748441,-84.09265259473781,-237.21288264970661
616,-149.03130233333331,79.62704649776737,-69.40425583556595,-228.65834883110068,-160.2319144777778,76.46250123599036,-83.76941324178743,-236.69441571376814
617,-151.338901,79.61376502513001,-71.72513597486999,-230.95266602513,-159.74855573333335,76.36976824037475,-83.37878749295857,-236.11832397370807
618,-152.05784,76.41768690142811,-75.64015309857189,-228.4755269014281,-159.4195011777778,76.16159754488669,-83.25790363289109,-235.58109872266448
619,-159.61494333333334,73.60665977425572,-86.00828355907763,-233.22160310758906,-159.0949474,76.47266806399696,-82.62227933600305,-235.56761546399696
620,-155.10312133333335,73.67402547642192,-81.42909585691143,-228.77714680975527,-158.98470213333334,76.17560846066804,-82.80909367266528,-235.16031059400137
621,-157.22301333333334,73.95942902372782,-83.26358430960552,-231.18244235706118,-158.86085874444444,75.86185036091904,-82.99900838352542,-234.72270910536346
622,-154.5475733333333,80.9490252945249,-73.5985480388084,-235.4965986278582,-158.5808643,75.96786574224544,-82.61299855775457,-234.54873004224544
623,-160.12397133333332,79.49575370374032,-80.628217629593,-239.61972503707364,-158.45823123333332,75.84841065145238,-82.60982058188095,-234.30664188478573
624,-157.29147333333333,77.77834924925595,-79.51312408407738,-235.06982258258927,-158.29017067777778,75.65779367123592,-82.63237700654187,-233.9479643490137
625,-157.912,76.27725239862734,-81.63474760137267,-234.18925239862733,-158.18061930000002,75.48936436248866,-82.69125493751135,-233.66998366248865
626,-154.52710666666667,79.63421670142323,-74.89288996524344,-234.16132336808988,-157.93091618888892,75.45218867727814,-82.47872751161074,-233.383104866167
627,-155.91290333333333,79.43917770733553,-76.4737256259978,-235.35208104066885,-157.71054652222222,75.67562431173657,-82.03492221048565,-233.38617083395877
628,-154.11420666666666,67.01217240006575,-87.10203426660091,-221.1263790667324,-157.44810674444446,75.1396396003842,-82.30846714406024,-232.58774634482864
629,-147.21031333333335,70.8896882454242,-76.32062508790915,-218.10000157875754,-157.05117057777775,74.70302383869945,-82.34814673907833,-231.75419441647722
630,-155.906911,80.43201444409958,-75.47489655590043,-236.33892544409957,-156.95075327777778,74.76330859702956,-82.18744468074821,-231.71406187480733
631,-150.22106666666667,77.72102409280602,-72.50004257386065,-227.9420907594727,-156.68020135555557,74.56285695098516,-82.11734440457039,-231.24305830654072
632,-162.26750666666666,69.57377894972095,-92.69372771694572,-231.8412856163876,-156.76429924444446,74.16221778817577,-82.60208145626868,-230.9265170326202
633,-155.19464333333335,78.639143441743,-76.55549989159034,-233.83378677507636,-156.66394230000003,74.2315515797859,-82.43239072021409,-230.89549387978593
634,-154.99245333333334,81.61919487943528,-73.37325845389806,-236.6116482127686,-156.53093563333334,74.32346594195478,-82.20746969137856,-230.8544015752881
635,-154.33650333333333,77.90644300912238,-76.43006032421094,-232.2429463424557,-156.3075714111111,74.51946801773718,-81.78810339337396,-230.82703942884828
636,-154.32782,87.46267807379843,-66.86514192620157,-241.79049807379843,-155.7986241222222,75.39534401348511,-80.4032801087371,-231.19396813570737
637,-165.94012999999998,72.22160048404702,-93.71852951595297,-238.16173048404698,-156.05028528888892,75.08883261152418,-80.96145267736469,-231.13911790041308
638,-161.96449333333334,75.82417078242553,-86.14032255090781,-237.78866411575888,-156.25754184444443,75.15452093037226,-81.10302091407219,-231.4120627748167
639,-151.31021666666666,78.0212291567009,-73.28898750996576,-229.33144582336757,-155.96779984444444,75.51756718781755,-80.45023265662691,-231.48536703226196
640,-161.84915333333333,75.55549001767928,-86.29366331565406,-237.40464335101262,-156.17868917777778,75.30592087285778,-80.87276830491997,-231.48461005063558
641,-152.70546333333334,78.18328706928185,-74.5221762640515,-230.8887504026152,-155.89599384444443,75.52345882058403,-80.37253502386042,-231.41945266502847
642,-158.87519999999998,79.55067576066025,-79.32452423933972,-238.42587576066023,-155.9001152888889,76.13324210365087,-79.76687318523801,-232.03335739253978
643,-165.24434,64.34529408118281,-100.89904591881718,-229.5896340811828,-156.31553701111113,75.96394178949,-80.35159522162111,-232.2794788006011
644,-157.94688133333332,68.39536466732892,-89.5515166660044,-226.34224600066224,-156.2175723888889,76.15377028817933,-80.06380210070955,-232.3713426770682
645,-160.760415,67.99139863526874,-92.76901636473126,-228.75181363526872,-156.32839555555557,76.06056786481432,-80.26782769074126,-232.38896342036986
646,-159.30007,69.27602806623587,-90.02404193376414,-228.5760980662359,-156.67068781111112,75.71553391709658,-80.95515389401452,-232.3862217282077
647,-153.65351,71.8997117749501,-81.7537982250499,-225.55322177495012,-156.74784144444445,75.45839880875727,-81.2894426356872,-232.20624025320168
648,-152.60431200000002,76.02242793403084,-76.58188406596918,-228.62673993403087,-156.76605717777778,75.44522350984401,-81.32083366793377,-232.21128068762178
649,-152.008702,74.46630046265823,-77.54240153734177,-226.4750024626582,-156.5125158,75.47387819945743,-81.03863760054257,-231.98639399945742
650,-156.53603833333332,68.17973856137033,-88.356299771963,-224.71577689470365,-156.56027970000002,75.29073530228904,-81.26954439771094,-231.85101500228902
651,-142.90875466666668,70.67504010684921,-72.23371455981747,-213.58379477351588,-156.08313774444443,75.18125567172642,-80.90188207271802,-231.2643934161709
652,-154.77987,74.55784650371616,-80.22202349628382,-229.33771650371614,-156.09088096666667,74.96821637869947,-81.1226645879672,-231.05909734536615
653,-151.730268,72.38836303268124,-79.34190496731875,-224.11863103268124,-155.81109085555556,74.73130335633083,-81.07978749922472,-230.54239421188637
654,-156.56948,71.24045449583193,-85.32902550416807,-227.80993449583193,-155.7870244111111,74.51337353121669,-81.2736508798944,-230.3003979423278
655,-160.701065,67.10467798841393,-93.59638701158607,-227.80574298841393,-155.87999324444445,74.20762105087624,-81.6723721935682,-230.0876142953207
656,-157.82254133333333,66.59577397337691,-91.22676735995643,-224.41831530671024,-155.98984106666666,73.7730062932747,-82.21683477339198,-229.7628473599414
657,-156.04102666666665,65.70021227485444,-90.34081439181222,-221.7412389415211,-155.99411184444446,73.31504077885866,-82.67907106558577,-229.30915262330308
658,-152.81381666666667,71.2576310925962,-81.55618557407047,-224.07144775926287,-155.95076551111111,73.45655606860969,-82.49420944250143,-229.4073215797208
659,-152.82056,62.619596039208055,-90.20096396079194,-215.44015603920806,-156.13777373333335,73.18088632840248,-82.95688740493084,-229.31866006173584
660,-160.09148000000002,74.69326609759344,-85.39821390240658,-234.78474609759346,-156.2772593666667,72.98959471685228,-83.28766464981439,-229.26685408351892
661,-158.84506000000002,74.1864903394223,-84.65856966057771,-233.03155033942232,-156.56472581111112,72.87177692507281,-83.6929488860383,-229.43650273618394
662,-164.7551,58.22750604696375,-106.52759395303625,-222.98260604696375,-156.64764558888888,72.49356782831424,-84.15407776057464,-229.14121341720315
663,-156.28100333333336,70.88439834450337,-85.39660498882999,-227.1654016778367,-156.68385758888886,72.23507632507292,-84.44878126381597,-228.91893391396178
664,-157.11453,67.99391852480854,-89.12061147519147,-225.10844852480852,-156.75459347777777,71.78090044658536,-84.97369303119241,-228.53549392436312
665,-156.22875833333333,71.3656783798039,-84.86307995352944,-227.5944367131372,-156.81766864444444,71.5628749589414,-85.25479368550303,-228.38054360338586
666,-157.231458,67.79436659634747,-89.43709140365253,-225.0258245963475,-156.91445657777777,70.90726457635972,-86.00719200141806,-227.82172115413746
667,-154.9421166666667,68.92570483110951,-86.01641183555718,-223.86782149777622,-156.54785613333334,70.79740138792847,-85.75045474540487,-227.3452575212618
668,-159.587718,65.36814103205407,-94.21957696794593,-224.95585903205406,-156.4686302888889,70.44886706291608,-86.01976322597281,-226.917497351805
669,-151.98938533333333,74.44954844431808,-77.53983688901525,-226.4389337776514,-156.49126924444445,70.32981103917,-86.16145820527446,-226.82108028361444
670,-150.64171466666667,75.66033967783441,-74.98137498883226,-226.30205434450107,-156.11768795555554,70.33330602784183,-85.78438192771372,-226.45099398339738
671,-154.84289666666666,71.81914688169466,-83.023749784972,-226.66204354836134,-156.18893573333335,70.12116802158893,-86.06776771174441,-226.31010375492224
672,-153.39193666666668,66.40605561329502,-86.98588105337166,-219.7979922799617,-156.0061602888889,69.68301401667674,-86.32314627221214,-225.68917430556564
673,-153.92568666666668,67.59812590357689,-86.32756076308979,-221.52381257024356,-155.62887184444443,69.79144174408988,-85.83743010035457,-225.42031358853436
674,-151.86170333333334,66.25715906153866,-85.60454427179468,-218.118862394872,-155.42603257777776,69.72016822389688,-85.70586435388091,-225.14620080167467
675,-156.99846333333332,53.99232541260687,-103.00613792072645,-210.9907887459402,-155.3006341888889,69.25353244980815,-86.04710173908074,-224.55416663869704
676,-146.705135,68.45849640076807,-78.24663859923194,-215.16363140076808,-154.8808030222222,69.22628139429256,-85.65452162792967,-224.1070844165148
677,-146.34768766666667,73.71134110830333,-72.63634655836334,-220.05902877497,-154.63727561111108,69.28666903873767,-85.35060657237345,-223.92394464984875
678,-154.81178666666668,65.04394756490208,-89.7678391017646,-219.85573423156876,-154.71085810000002,68.92071969310003,-85.79013840689997,-223.63157779310004
679,-156.187152,62.008043766332875,-94.17910823366712,-218.19519576633286,-154.8501397666667,68.50544446988918,-86.34469529677747,-223.35558423655587
680,-156.393132,67.48458181306091,-88.9085501869391,-223.87771381306092,-154.8453762222222,68.48227257827888,-86.36310364394335,-223.32764880050112
681,-150.40293466666665,65.79594413969303,-84.60699052697362,-216.1988788063597,-155.0951822222222,68.31963604604034,-86.77554617618189,-223.41481826826256
682,-157.27171,59.527729856152746,-97.74398014384727,-216.79943985615276,-155.17824355555555,67.81863215778822,-87.35961139776734,-222.99687571334377
683,-151.00879666666665,71.80763821309841,-79.20115845356824,-222.81643487976507,-155.15419451111111,67.79927466380212,-87.35491984730899,-222.95346917491324
684,-150.595942,70.07218714420159,-80.52375485579842,-220.6681291442016,-154.95507657777776,67.76033241874778,-87.19474415903001,-222.71540899652555
685,-152.21893333333335,64.35947943081138,-87.85945390252198,-216.57841276414473,-154.67233885555555,67.66882580016103,-87.00351305539452,-222.3411646557166
686,-151.36246666666668,64.40236234523182,-86.96010432143486,-215.76482901189848,-154.45700303333334,67.59571207922286,-86.86129095411047,-222.05271511255617
687,-154.48609,65.64429314915273,-88.84179685084726,-220.13038314915272,-154.4051718111111,67.59384810836613,-86.81132370274499,-221.99901991947726
688,-149.90427333333335,62.829263822048986,-87.07500951128436,-212.73353715538235,-154.30818703333335,67.31290253268124,-86.9952845006521,-221.6210895660146
689,-148.389948,68.06908271669931,-80.32086528330069,-216.45903071669932,-154.16049996666666,67.4945520885976,-86.66594787806908,-221.65505205526426
690,-149.37022333333334,63.34495293046979,-86.02527040286355,-212.71517626380313,-153.80312474444446,67.11627498302681,-86.68684976141763,-220.9193997274713
691,-154.53517666666667,56.5345447160321,-98.00063195063457,-211.0697213826988,-153.65946196666667,66.52787679558047,-87.1315851710862,-220.18733876224715
692,-154.2034,64.18810035261443,-90.01529964738556,-218.3915003526144,-153.30773863333334,66.7265632724355,-86.58117536089783,-220.03430190576884
693,-154.06251333333333,62.513581613609645,-91.54893171972368,-216.576094946943,-153.2337889666667,66.44753604807238,-86.7862529185943,-219.68132501473903
694,-157.73604,57.625403169011314,-100.11063683098868,-215.36144316901132,-153.25450596666667,66.1019188695458,-87.15258709712086,-219.3564248362125
695,-156.47739333333334,60.94545140025655,-95.53194193307678,-217.4228447335899,-153.26279380000003,65.75457797022756,-87.50821582977242,-219.01737177022758
696,-157.65587333333335,61.64741905383738,-96.00845427949596,-219.30329238717073,-153.2769409777778,65.54967971881055,-87.72726125896723,-218.82662069658835
697,-153.33455666666666,65.47110047383146,-87.8634561928352,-218.8056571404981,-153.22335564444444,65.43452624023462,-87.78882940420982,-218.65788188467909
698,-150.18996333333334,70.16764797822165,-80.02231535511169,-220.357611311555,-152.91009715555555,65.59450980510687,-87.31558735044868,-218.50460696066241
699,-154.05898166666665,66.98942974852831,-87.06955191813834,-221.04841141519495,-152.9790837,65.34583918191387,-87.63324451808612,-218.3249228819139
700,-154.02487333333332,59.13812640965245,-94.88674692368087,-213.16299974298576,-153.09185565555558,64.79509873964115,-88.2967569159144,-217.8869543951967
701,-159.06439,55.626382974854664,-103.43800702514534,-214.69077297485467,-153.23257210000003,64.25533994274649,-88.97723215725351,-217.48791204274647
702,-154.10793,61.63998875375627,-92.46794124624374,-215.74791875375627,-153.25643854444442,64.09647104742852,-89.15996749701593,-217.35290959187296
703,-154.316112,57.16999802829691,-97.1461139717031,-211.4861100282969,-153.2694527222222,63.74886678491919,-89.52058593730303,-217.0183195071414
704,-151.12815,54.162328915020815,-96.96582108497918,-205.29047891502083,-153.24500094444446,63.34570578003526,-89.8992951644092,-216.5907067244797
705,-148.20905,54.34301029553663,-93.86603970446336,-202.55206029553662,-152.9520205,63.35739527613293,-89.59462522386707,-216.3094157761329
706,-148.90066666666667,54.94233435357596,-93.95833231309071,-203.84300102024264,-153.02520488888888,62.90685654122652,-90.11834834766238,-215.9320614301154
707,-148.21286833333332,51.460864064724056,-96.75200426860926,-199.67373239805738,-153.0873775777778,62.165173973107215,-90.92220360467057,-215.25255155088502
708,-146.67677333333333,52.55508291317248,-94.12169042016086,-199.2318562465058,-152.81621046666666,61.74887848471622,-91.06733198195046,-214.56508895138288
709,-145.74886333333333,53.09787134786698,-92.65099198546636,-198.8467346812003,-152.4682675111111,61.45187273743402,-91.01639477367709,-213.92014024854512
710,-144.41355000000001,52.45424454945377,-91.95930545054625,-196.86779454945378,-152.06894811111113,60.95086149531379,-91.11808661579734,-213.0198096064249
711,-149.94124866666667,54.022474719726844,-95.91877394693982,-203.9637233863935,-152.0535585777778,60.55841251464825,-91.49514606312954,-212.61197109242602
712,-147.14075,53.441294375270324,-93.69945562472967,-200.58204437527033,-151.71585991111112,60.355531331952164,-91.36032857915895,-212.0713912430633
713,-145.37612,59.788837060722294,-85.58728293927769,-205.1649570607223,-151.5281040222222,59.95490462687296,-91.57319939534926,-211.48300864909518
714,-154.58569,49.79202180602732,-104.79366819397268,-204.37771180602732,-151.6610956222222,59.27889911560048,-92.38219650662174,-210.93999473782273
715,-148.57962999999998,58.918165698847915,-89.66146430115207,-207.49779569884788,-151.5397855111111,59.0975219912017,-92.4422635199094,-210.6373075023128
716,-144.70356466666667,59.45532662554437,-85.24823804112229,-204.15889129221102,-151.31782211111113,58.93262080054546,-92.38520131056565,-210.2504429116566
717,-151.08278466666667,56.792887363178366,-94.2898973034883,-207.87567202984502,-151.20437859999998,58.63757394101298,-92.56680465898702,-209.84195254101297
718,-147.62483,60.20032504232764,-87.42450495767235,-207.82515504232765,-151.12839715555552,58.549942648355604,-92.57845450719995,-209.67833980391114
719,-150.9074666666667,60.34907879459167,-90.55838787207503,-211.25654546125836,-151.21231444444444,58.29260918428535,-92.91970526015909,-209.50492362872976
720,-146.20257333333333,53.51762363157144,-92.6849497017619,-199.72019696490477,-151.1067261111111,57.96503154098874,-93.14169457012237,-209.07175765209982
721,-154.04552666666666,52.465373368432566,-101.5801532982341,-206.5109000350992,-151.09040444444446,57.82939249606875,-93.26101194837568,-208.91979694051318
722,-148.84772833333332,63.687477191078614,-85.16025114225471,-212.53520552441194,-150.91188205555554,57.81270505735088,-93.09917699820467,-208.72458711290645
723,-148.04606666666666,57.086557398415025,-90.95950926825164,-205.1326240650817,-150.71133383333333,57.63180425017773,-93.07952958315559,-208.34313808351106
724,-147.73082,55.26270852917363,-92.46811147082636,-202.99352852917363,-150.3778265,57.55304776218315,-92.82477873781686,-207.93087426218315
725,-144.93462833333334,57.44004847688073,-87.4945798564526,-202.37467681021405,-149.99306766666666,57.43620099807062,-92.55686666859606,-207.42926866473726
726,-148.84105333333332,55.369540039326075,-93.47151329400725,-204.2105933726594,-149.69924033333334,57.22693836425357,-92.47230196907977,-206.9261786975869
727,-144.61986666666667,54.67417622279949,-89.94569044386718,-199.29404288946614,-149.40875066666666,56.867040889219176,-92.5417097774475,-206.27579155588583
728,-142.35700333333332,59.71657073187837,-82.64043260145496,-202.0735740652117,-149.147652,56.518671647674395,-92.6289803523256,-205.66632364767437
729,-142.99253000000002,60.58053245728038,-82.41199754271963,-203.5730624572804,-148.7787702777778,56.305041737966135,-92.47372853981165,-205.08381201574392
730,-144.22320333333334,66.15103256891183,-78.07217076442151,-210.37423590224518,-148.45204794444444,56.53880527660811,-91.91324266783634,-204.99085322105256
731,-144.326448,62.88464111629128,-81.44180688370872,-207.21108911629128,-147.96078321111108,56.780747214656,-91.18003599645512,-204.7415304257671
732,-144.26669333333334,65.49961692468845,-78.76707640864488,-209.7663102580218,-147.6327419888889,56.9094014870204,-90.72334050186848,-204.54214347590928
733,-146.47271600000002,73.42657236022576,-73.04614363977426,-219.8992883602258,-147.37129545555555,57.45128729808471,-89.92000815747086,-204.82258275364026
734,-154.31815666666668,58.60830097257583,-95.70985569409085,-212.92645763924253,-147.47762901111113,57.59948636666987,-89.87814264444124,-205.07711537778098
735,-148.69066999999998,70.34858148469236,-78.34208851530762,-219.03925148469233,-147.4936830111111,58.13300540630839,-89.36067760480272,-205.62668841741953
736,-152.67902666666666,66.50537700949099,-86.17364965717567,-219.18440367615764,-147.61962834444446,58.51844016150556,-89.10118818293887,-206.13806850595
737,-148.02316466666664,72.82257240411825,-75.2005922625484,-220.84573707078488,-147.61330488888888,59.23049710615203,-88.38280778273685,-206.8438019950409
738,-146.73590533333333,68.80879887774663,-77.92710645558671,-215.54470421107996,-147.61527595555557,59.77228763830451,-87.84298831725106,-207.38756359386008
739,-140.18732,64.07671829766332,-76.11060170233668,-204.26403829766332,-147.4298911777778,60.13824920329772,-87.29164197448007,-207.5681403810755
740,-145.37878,64.09996790170725,-81.27881209829276,-209.47874790170727,-147.46206551111112,60.52643998170617,-86.93562552940494,-207.98850549281727
741,-141.19314333333332,66.26189176724456,-74.93125156608876,-207.4550351005779,-147.170462,60.934420549956755,-86.23604145004325,-208.10488254995673
742,-143.31125466666666,63.84522625764768,-79.46602840901897,-207.15648092431434,-147.04281215555557,61.281218279369334,-85.76159387618623,-208.32403043492488
743,-143.1535266666667,73.34016977050526,-69.81335689616144,-216.49369643717193,-146.96872571111115,61.732929369695434,-85.23579634141566,-208.70165508080655
744,-142.25273433333334,71.08201466912699,-71.17071966420635,-213.33474900246034,-146.55762718888892,62.44259579846542,-84.11503139042345,-209.00022298735433
745,-139.17432866666664,69.4787976645263,-69.69553100214034,-208.65312633119294,-146.24411714444443,62.79461686398804,-83.44950028045642,-209.0387340084325
746,-146.56716,61.643036379110164,-84.92412362088984,-208.21019637911016,-146.30623698888888,62.86754052244022,-83.43869646644866,-209.17377751132912
747,-142.14496,67.15147915144907,-74.99348084855093,-209.29643915144908,-146.0083095,63.212826915382585,-82.79548258461742,-209.2211364153826
748,-144.47256333333334,67.41661996235521,-77.05594337097813,-211.88918329568855,-145.90323394444445,63.453370079383504,-82.44986386506095,-209.35660402382794
749,-143.30705,64.23817423524817,-79.06887576475184,-207.54522423524816,-145.6498867222222,63.58300659407205,-82.06688012815017,-209.2328933162943
750,-147.321765,69.95328135545519,-77.36848364454481,-217.27504635545517,-145.6871931111111,64.13086185153485,-81.55633125957625,-209.81805496264596
751,-145.15079,69.60200615199535,-75.54878384800465,-214.75279615199537,-145.39070188888888,64.70208294432027,-80.68861894456862,-210.09278483320915
752,-137.04319999999998,63.08689989286603,-73.95630010713396,-200.130099892866,-144.9972176111111,64.68206370104652,-80.31515391006458,-209.6792813121576
753,-144.5649566666667,62.929923628275866,-81.63503303839082,-207.49488029494256,-144.88118061111112,64.87684257537522,-80.0043380357359,-209.75802318648633
754,-145.454642,67.67063747028924,-77.78400452971077,-213.12527947028923,-144.80530801111112,65.29044020674573,-79.51486780436538,-210.09574821785685
755,-144.61039866666667,70.96732576520891,-73.64307290145776,-215.5777244318756,-144.79450035555556,65.74134944969,-79.05315090586555,-210.53584980524556
756,-144.43176433333335,72.08264342943637,-72.34912090389697,-216.51440776276974,-144.64752405555555,66.29845289602702,-78.34907115952852,-210.94597695158257
757,-147.51302666666666,77.75864965089627,-69.75437701577039,-225.27167631756294,-144.74396272222222,67.06793534363024,-77.67602737859197,-211.8118980658525
758,-151.18753,73.29548941036141,-77.8920405896386,-224.4830194103614,-145.03831361111114,67.52056596624634,-77.51774764486477,-212.55887957735746
759,-148.8595,69.31634831776122,-79.54315168223877,-218.17584831776122,-145.23387927777776,67.81175982826238,-77.42211944951539,-213.04563910604017
760,-146.06839333333335,72.09416773521721,-73.97422559811613,-218.16256106855056,-145.29538561111113,68.00986433380588,-77.28552127730522,-213.305249944917
761,-149.951335,78.98190226679765,-70.96943273320235,-228.93323726679765,-145.48288184444445,68.54643970548942,-76.93644213895502,-214.02932154993388
762,-149.94777333333334,67.95801569076626,-81.98975764256708,-217.9057890240996,-145.67225117777778,68.62838633102537,-77.04386484675243,-214.30063750880313
763,-146.85849133333332,70.75909514270619,-76.09939619062713,-217.6175864760395,-145.68511035555554,68.5394704237747,-77.14563993178085,-214.22458077933027
764,-143.15459666666666,67.70176065377645,-75.45283601289022,-210.85635732044312,-145.31299168888887,68.84258574648139,-76.4704059424075,-214.15557743537028
765,-149.88295666666667,67.08765454748388,-82.7953021191828,-216.97061121415055,-145.3527345777778,68.73388818190777,-76.61884639587,-214.08662275968555
766,-150.594082,81.36958884042436,-69.22449315957563,-231.96367084042436,-145.28323642222222,69.22936190960556,-76.05387451261667,-214.51259833182775
767,-154.0518966666667,77.02026357632408,-77.03163309034261,-231.07216024299078,-145.48419415555554,69.36928494867908,-76.11490920687648,-214.85347910423465
768,-146.246478,73.50774704270248,-72.73873095729752,-219.75422504270247,-145.4678799111111,69.52591655417761,-75.94196335693348,-214.9937964652887
769,-155.0605833333333,72.63199277982417,-82.42859055350914,-227.6925761131575,-145.96365535555555,69.81109237024965,-76.1525629853059,-215.7747477258052
770,-154.88578833333335,74.63192515376083,-80.25386317957252,-229.51771348709417,-146.28055563333334,70.16215761198477,-76.11839802134857,-216.4427132453181
771,-148.25755666666666,74.74771062719603,-73.50984603947063,-223.0052672938627,-146.51603607777778,70.44501824064982,-76.07101783712797,-216.96105431842759
772,-144.79335,63.086138343082155,-81.70721165691785,-207.87948834308216,-146.56543925555556,70.41971531016429,-76.14572394539125,-216.98515456571985
773,-144.50678266666668,70.22949048317838,-74.2772921834883,-214.73627314984506,-146.61054778888885,70.31602600058673,-76.29452178830216,-216.9265737894756
774,-144.33624533333332,67.62891496036252,-76.7073303729708,-211.96516029369585,-146.67999815555555,70.20092267696126,-76.47907547859431,-216.88092083251684
775,-148.18334333333334,69.14121433605598,-79.04212899727736,-217.32455766938932,-146.98029864444445,70.18966989934557,-76.79062874509889,-217.16996854379002
776,-143.70360333333335,68.02189076686442,-75.68171256646893,-211.72549410019775,-146.88484675555554,70.40229837893737,-76.48254837661817,-217.28714513449293
777,-146.23973,64.12061996004952,-82.11911003995048,-210.36034996004952,-147.0213390888889,70.30126973922407,-76.72006934966483,-217.32260882811298
778,-145.01123833333335,72.6327432644383,-72.37849506889505,-217.64398159777164,-147.03929492222224,70.47514051596016,-76.56415440626206,-217.51443543818237
779,-143.19214666666667,66.65035957816082,-76.54178708850586,-209.8425062448275,-147.0354648111111,70.55554669405726,-76.47991811705386,-217.59101150516835
780,-142.138864,68.20356064114063,-73.93530335885939,-210.34242464114064,-146.86270144444444,70.49722267024677,-76.3654787741977,-217.3599241146912
781,-143.037,72.591721210833,-70.445278789167,-215.62872121083302,-146.79224177777778,70.59687983887468,-76.19536193890309,-217.38912161665246
782,-153.1798533333333,63.49360390690178,-89.68624942643153,-216.6734572402351,-147.3301302222222,70.61043663934257,-76.71969358287969,-217.9405668615648
783,-143.49227499999998,68.02769158360715,-75.46458341639283,-211.51996658360713,-147.29437416666667,70.7803622378536,-76.51401192881308,-218.07473640452025
784,-149.921388,64.80385855542964,-85.11752944457037,-214.72524655542964,-147.4432657,70.6848029406916,-76.7584627593084,-218.1280686406916
785,-143.46832333333336,68.40905690859678,-75.05926642473658,-211.87738024193015,-147.4051965222222,70.59952731213785,-76.80566921008435,-218.00472383436008
786,-145.7012533333333,64.76605858156364,-80.93519475176967,-210.46731191489695,-147.44751282222222,70.35564115054211,-77.09187167168012,-217.80315397276433
787,-147.0060146666667,70.79044660677502,-76.21556805989167,-217.7964612734417,-147.43061242222223,70.12336771573807,-77.30724470648417,-217.55398013796028
788,-140.49471666666668,71.01972600643734,-69.47499066022934,-211.514442673104,-147.0741853111111,70.04750893560727,-77.02667637550385,-217.1216942467184
789,-142.86527,66.78368285580767,-76.08158714419234,-209.6489528558077,-146.87437764444445,69.96308675354213,-76.91129089090231,-216.83746439798657
790,-141.51162333333332,67.43650365963106,-74.07511967370226,-208.94812699296438,-146.72248531111111,69.80783128435594,-76.91465402675517,-216.53031659546704
791,-145.31965133333333,61.39021392902541,-83.92943740430792,-206.70986526235873,-146.56809585555555,69.22144167309686,-77.34665418245869,-215.78953752865243
792,-140.96684666666667,75.80753428249221,-65.15931238417446,-216.77438094915888,-146.26873163333332,69.48309229282107,-76.78563934051228,-215.7518239261544
793,-139.90418466666668,69.84627724627323,-70.05790742039345,-209.7504619129399,-146.0369214111111,69.45266502960664,-76.58425638150447,-215.48958644071772
794,-141.94766666666666,64.47433992602743,-77.47332674063924,-206.4220065926941,-145.99669041111113,69.34508433868167,-76.65160607242946,-215.3417747497928
795,-146.14605333333336,66.57539740272102,-79.57065593061233,-212.72145073605438,-145.87212696666666,69.32800910052289,-76.54411786614378,-215.2001360671896
796,-138.40970066666668,68.48283187324661,-69.92686879342007,-206.8925325399133,-145.46598092222223,68.89845053495031,-76.56753038727192,-214.36443145717254
797,-142.79513133333333,69.3742142722913,-73.42091706104203,-212.16934560562464,-145.09075541111113,68.64358222481589,-76.44717318629523,-213.734337635927
798,-142.51032333333333,60.183380692627544,-82.3269426407058,-202.69370402596087,-144.96621692222223,68.19943667981339,-76.76678024240886,-213.1656536020356
799,-141.38238333333334,62.030297569696,-79.35208576363733,-203.41268090302935,-144.51027692222223,67.84604683947579,-76.66423008274644,-212.356323761698
800,-140.65812433333335,67.03175692627075,-73.6263674070626,-207.68988125960408,-144.03602145555553,67.59270789855944,-76.44331355699612,-211.62872935411502
801,-143.80642533333332,61.87200604869722,-81.9344192846361,-205.67843138203054,-143.8876504111111,67.16351774594281,-76.7241326651683,-211.05116815705392
802,-137.46800666666664,69.30711831373769,-68.16088835292895,-206.7751249804043,-143.6434723,67.37088374496467,-76.27258855503534,-211.01435604496467
803,-141.56245,63.34203518715515,-78.22041481284487,-204.90448518715516,-143.5453278777778,67.1413019017639,-76.40402597601388,-210.6866297795417
804,-139.70361466666668,71.30379469368518,-68.3998199729815,-211.00740936035186,-143.39090685555556,67.26379789287465,-76.12710896268091,-210.6547047484302
805,-141.78528333333333,64.43400538928675,-77.35127794404657,-206.2192887226201,-143.1776381888889,67.10689092798233,-76.07074726090654,-210.28452911687125
806,-143.57951133333333,62.3950315930923,-81.18447974024103,-205.9745429264256,-143.1735017888889,66.91932895552328,-76.25417283336562,-210.0928307444122
807,-140.03372566666667,68.66756354930432,-71.36616211736235,-208.70128921597097,-142.96663497777777,67.07089374183177,-75.895741235946,-210.03752871960958
808,-143.32428000000002,66.3684862040645,-76.95579379593552,-209.69276620406453,-142.91040303333332,66.86208517315264,-76.0483178601807,-209.77248820648597
809,-142.57205666666667,66.69863532598049,-75.87342134068618,-209.27069199264716,-142.8897333666667,66.86369436474664,-76.02603900192004,-209.7534277314133
810,-140.75269,67.64531637491173,-73.10737362508827,-208.39800637491174,-142.84352756666667,66.845086222539,-75.99844134412767,-209.68861378920568
811,-144.76033333333334,63.01535642186143,-81.7449769114719,-207.77568975519478,-142.90097201111112,66.52587406290662,-76.3750979482045,-209.42684607401773
812,-141.05163833333333,67.5824994061703,-73.46913892716303,-208.63413773950361,-142.4966981777778,66.6621705795489,-75.83452759822889,-209.15886875732667
813,-138.73702333333333,68.96042408108896,-69.77659925224437,-207.6974474144223,-142.33818978888888,66.69326166279829,-75.6449281260906,-209.0314514516872
814,-138.71135333333334,63.686369484839005,-75.02498384849433,-202.39772281817233,-141.9645219666667,66.65601202711193,-75.30850993955474,-208.62053399377862
815,-137.493462,66.29749070154354,-71.19597129845646,-203.79095270154352,-141.76535992222222,66.58562648687683,-75.17973343534541,-208.35098640909908
816,-141.80244666666667,65.30262702485585,-76.49981964181082,-207.10507369152253,-141.6353997,66.60351210165324,-75.03188759834676,-208.23891180165322
817,-135.53261466666666,67.06914982943503,-68.46346483723163,-202.60176449610168,-141.2529530333333,66.4794688757419,-74.77348415759143,-207.73242190907524
818,-139.404902,65.5638734754097,-73.8410285245903,-204.9687754754097,-141.2166258777778,66.29760712470764,-74.91901875307013,-207.51423300248544
819,-141.10796666666667,60.15184061909854,-80.95612604756812,-201.25980728576522,-141.1580491,66.07654571681734,-75.08150338318266,-207.23459481681735
820,-137.68984,61.314140241849586,-76.37569975815042,-199.0039802418496,-141.03065632222223,65.87246693622463,-75.15818938599759,-206.90312325844687
821,-142.86553833333335,55.63025878625417,-87.23527954707919,-198.4957971195875,-140.94885255555556,65.68046843146558,-75.26838412408998,-206.62932098702112
822,-138.93361333333334,63.424896547537486,-75.50871678579585,-202.35850988087083,-140.8810781111111,65.26771384030043,-75.61336427081069,-206.14879195141154
823,-140.01773533333332,66.94789302089443,-73.0698423124389,-206.96562835422776,-140.88486313333334,65.1711010327878,-75.71376210054555,-206.05596416612116
824,-139.37072,62.56630816186056,-76.80441183813944,-201.93702816186055,-140.79896491111109,65.10749997398224,-75.69146493712887,-205.90646488509336
825,-142.86568433333335,68.77974401878213,-74.08594031455122,-211.64542835211546,-140.68961927777778,65.1809781945176,-75.50864108326017,-205.87059747229537
826,-142.13327166666667,65.94410215071025,-76.18916951595642,-208.07737381737692,-140.8137383111111,65.09635387043306,-75.71738444067805,-205.9100921815442
827,-142.43772666666666,68.29753479080291,-74.14019187586375,-210.73526145746956,-140.80182482222224,65.06046455438346,-75.74136026783877,-205.86228937660567
828,-147.57381666666666,73.91609488925963,-73.65772177740703,-221.48991155592628,-140.97060793333333,65.51822169427119,-75.45238623906215,-206.48882962760453
829,-148.30370666666667,68.70846814711075,-79.59523851955592,-217.01217481377742,-141.2013187111111,65.74082738018501,-75.4604913309261,-206.94214609129614
830,-145.663859,73.63086591154469,-72.03299308845531,-219.29472491154468,-141.36817653333335,65.96079767969415,-75.40737885363919,-207.32897421302746
831,-145.56361,69.31498173502104,-76.24862826497898,-214.87859173502105,-141.42674935555553,66.20889686923826,-75.2178524863173,-207.63564622479382
832,-145.4616586666667,75.54893536293311,-69.91272330373359,-221.01059402959982,-141.6932044222222,66.41695743754478,-75.27624698467744,-208.11016185976703
833,-143.95382800000002,72.00563986503731,-71.9481881349627,-215.9594678650373,-141.77291702222223,66.70574426014086,-75.06717276208136,-208.47866128236308
834,-147.55157333333332,71.79581788184764,-75.75575545148568,-219.34739121518095,-142.03451564444447,66.7221450330796,-75.31237061136486,-208.75666067752405
835,-144.02493666666666,75.99849340989618,-68.02644325677048,-220.02343007656285,-142.10917075555557,67.10762796709993,-75.00154278845564,-209.21679872265545
836,-151.47120333333334,68.6638609509095,-82.80734238242384,-220.13506428424284,-142.37222715555555,67.31658894569382,-75.05563820986173,-209.68881610124936
837,-148.18974833333334,76.2363555220402,-71.95339281129314,-224.42610385537353,-142.64409457777776,67.56888201145168,-75.0752125663261,-210.21297658922947
838,-142.54775099999998,74.56188899750612,-67.98586200249386,-217.1096399975061,-142.6182102777778,67.84199543789974,-74.77621483987804,-210.46020571567752
839,-144.40898,77.23359724673776,-67.17538275326226,-221.64257724673777,-142.67944105555554,68.19316083525831,-74.48628022029723,-210.87260189081388
840,-148.36799666666664,73.67000156918306,-74.69799509748358,-222.0379982358497,-142.9332846111111,68.39398367506736,-74.53930093604374,-211.32726828617845
841,-146.22995666666665,69.86320310122512,-76.36675356544153,-216.0931597678918,-142.98227205555557,68.62224523104615,-74.3600268245094,-211.6045172866017
842,-145.77835533333334,72.34264445756297,-73.43571087577037,-218.1209997908963,-143.13982928888888,68.78091673275925,-74.35891255612965,-211.9207460216481
843,-144.203,76.73696879056469,-67.46603120943531,-220.9399687905647,-143.3220285111111,69.04013488974175,-74.28189362136935,-212.36216340085286
844,-147.04520666666667,76.9874920487233,-70.05771461794338,-224.03269871538998,-143.59982362222223,69.48350564187125,-74.11631798035098,-213.08332926409346
845,-144.60472566666667,71.50644242345354,-73.09828324321313,-216.1111680901202,-143.83686574444442,69.6571373659349,-74.17972837850952,-213.49400311037934
846,-141.3994766666667,74.89187415435691,-66.50760251230977,-216.2913508210236,-143.8234334111111,69.97677893691827,-73.84665447419283,-213.80021234802942
847,-140.624579,70.37398461461552,-70.25059438538449,-210.99856361461553,-143.99316555555555,70.08694009642429,-73.90622545913128,-214.08010565197984
848,-142.29412333333332,68.0860331378186,-74.20809019551471,-210.3801564711519,-144.08947293333333,70.17101208517126,-73.91846084816208,-214.26048501850457
849,-146.99421333333333,64.49487249786787,-82.49934083546546,-211.4890858312012,-144.28568115555555,70.31577981446357,-73.969901341092,-214.6014609700191
850,-146.20365866666666,71.85005937423466,-74.353599292432,-218.05371804090132,-144.5694751111111,70.6669771188764,-73.90249799223471,-215.23645222998752
851,-149.02196566666666,79.53105049545886,-69.4909151712078,-228.55301616212552,-144.77468935555552,71.4636701758499,-73.31101917970567,-216.23835953140545
852,-150.69942333333333,74.46785192206455,-76.23157141126877,-225.1672752553979,-145.1668830222222,71.83176868833412,-73.33511433388809,-216.99865171055635
853,-147.70297766666667,76.66524138878091,-71.03773627788576,-224.36821905544758,-145.42305776666666,72.155680300597,-73.26737746606965,-217.57873806726366
854,-142.80950533333333,77.7518685295757,-65.05763680375763,-220.56137386290902,-145.53768394444444,72.66186564618752,-72.87581829825692,-218.19954959063196
855,-148.39991933333332,75.03785309250539,-73.36206624082793,-223.43777242583872,-145.72215844444446,72.8704692819783,-72.85168916246614,-218.59262772642276
856,-146.76045333333334,72.00963615600647,-74.75081717732688,-218.7700894893398,-145.87639783333333,73.0726537488215,-72.80374408451183,-218.94905158215482
857,-145.32782999999998,69.62863977008097,-75.69919022991901,-214.95646977008096,-145.97273461111112,73.11702391479744,-72.85571069631368,-219.08975852590854
858,-144.32470833333335,72.03006068636314,-72.2946476469702,-216.3547690196965,-145.864431,73.0541561080342,-72.81027489196578,-218.9185871080342
859,-141.15756666666667,74.37999715174259,-66.77756951492408,-215.53756381840924,-145.62622633333334,73.24320707485528,-72.38301925847804,-218.86943340818863
860,-144.07213000000002,70.16441171152154,-73.90771828847848,-214.23654171152157,-145.57316869999997,73.12765860152118,-72.44551009847882,-218.70082730152117
861,-140.49434533333334,76.21868260488426,-64.27566272844908,-216.7130279382176,-145.40419321111114,73.35778196384994,-72.04641124726116,-218.76197517496107
862,-147.22056,67.59702459733934,-79.62353540266066,-214.81758459733936,-145.46282325555555,73.09271827166349,-72.37010498389208,-218.55554152721905
863,-143.40278,73.74342805026969,-69.65935194973032,-217.1462080502697,-145.4444549888889,73.15064454450457,-72.29381044438432,-218.59509953339344
864,-141.757441,75.99796537754865,-65.75947562245135,-217.75540637754864,-145.25131724444444,73.29071612769461,-71.96060111674983,-218.54203337213903
865,-143.33261666666667,69.79726730976388,-73.53534935690278,-213.12988397643056,-145.22823991111107,73.08400859102353,-72.14423132008758,-218.31224850213462
866,-142.043715,69.30584262333714,-72.73787237666285,-211.34955762333715,-144.91399030000002,73.10540798010445,-71.80858231989555,-218.01939828010444
867,-142.76152466666667,70.70375270875107,-72.0577719579156,-213.46527737541774,-144.73304951111112,72.92098788632815,-71.81206162478297,-217.65403739743925
868,-142.84190666666666,68.35946158030895,-74.48244508635771,-211.20136824697562,-144.7428547,72.71424030575491,-72.0286143942451,-217.45709500575492
869,-143.03334099999998,72.24260420922292,-70.79073679077706,-215.2759452092229,-144.69700006666667,72.54787387117108,-72.1491261954956,-217.24487393783772
870,-138.147401,72.66050799308083,-65.48689300691917,-210.80790899308084,-144.35631354444442,72.514224085301,-71.84208945914344,-216.87053762974546
871,-147.64359333333334,62.35015899550404,-85.2934343378293,-209.9937523288374,-144.40343476666666,72.26378928177697,-72.1396454848897,-216.66722404844364
872,-140.39694666666665,72.23401687588357,-68.16292979078308,-212.6309635425502,-144.22405447777777,72.26016836238766,-71.96388611539012,-216.48422284016544
873,-145.85586,68.36360667563774,-77.49225332436227,-214.21946667563776,-144.2791498111111,71.98105629189008,-72.29809351922103,-216.2602061030012
874,-144.19588666666667,67.92602999924722,-76.26985666741945,-212.1219166659139,-144.18417247777776,71.67900755690756,-72.50516492087021,-215.86318003468534
875,-141.05314533333333,67.56775810747656,-73.48538722585677,-208.6209034408099,-144.06578646666668,71.54771807970832,-72.51806838695835,-215.61350454637497
876,-139.98263333333333,71.61184201436053,-68.37079131897279,-211.59447534769384,-144.01855835555554,71.43838367504178,-72.58017468051379,-215.45694203059733
877,-144.05684666666667,73.83397539464222,-70.22287127202445,-217.89082206130888,-144.1329672777778,71.55371670104267,-72.5792505767351,-215.68668397882044
878,-146.85959666666668,67.941885436883,-78.91771122978368,-214.8014821035497,-144.28514972222223,71.54891177767813,-72.73623794454407,-215.8340614999004
879,-143.5476666666667,75.89862205875698,-67.6490446079097,-219.44628872542367,-144.17026483333336,71.92903676304111,-72.24122807029222,-216.09930159637446
880,-152.73101166666666,70.51761322299917,-82.21339844366749,-223.24862488966585,-144.38784326666664,71.88462189133325,-72.5032213753334,-216.2724651579999
881,-149.790961,79.65014326602453,-70.14081773397548,-229.44110426602452,-144.41347644444446,71.88859165035211,-72.52488479409232,-216.30206809479657
882,-150.98257900000002,76.62895584596923,-74.35362315403079,-227.61153484596923,-144.42291496666667,71.96062844781562,-72.46228651885106,-216.38354341448226
883,-151.30684833333333,73.09178810685788,-78.21506022647546,-224.3986364401912,-144.54304398888888,71.84151333841818,-72.70153065047072,-216.38455732730708
884,-148.40590566666665,76.55111209765745,-71.8547935690092,-224.95701776432412,-144.72959066666667,71.80148812402089,-72.92810254264576,-216.53107879068756
885,-145.4409476666667,79.39148841666741,-66.04945924999927,-224.8324360833341,-144.63095827777778,71.94660930149297,-72.68434897628482,-216.57756757927072
886,-143.71049166666668,79.592808549244,-64.11768311742269,-223.30330021591067,-144.5292928888889,72.19938171460088,-72.32991117428801,-216.72867460348976
887,-149.21663999999998,68.92320245403792,-80.29343754596206,-218.1398424540379,-144.65891988888887,72.17586713739944,-72.48305275148944,-216.83478702628835
888,-147.46740933333334,73.67303168004587,-73.79437765328747,-221.1404410133792,-144.76367658888887,72.23063283718889,-72.53304375170002,-216.9943094260778
889,-147.925904,74.74628761088624,-73.17961638911376,-222.67219161088624,-144.98928783333335,72.24284251916033,-72.74644531417302,-217.23213035249367
890,-148.23035000000002,73.05781122524887,-75.17253877475115,-221.28816122524887,-145.1278951666667,72.3392891696179,-72.78860599704876,-217.46718433628456
891,-142.77970466666667,76.91041841680959,-65.86928624985708,-219.69012308347627,-145.2040738111111,72.36234703001541,-72.8417267810957,-217.56642084112656
892,-145.496269,73.67448449206063,-71.82178450793938,-219.17075349206064,-145.14659744444447,72.56492902650614,-72.58166841793832,-217.7115264709506
893,-143.84887,69.94885988849211,-73.9000101115079,-213.7977298884921,-145.1614671111111,72.43844342111353,-72.72302368999758,-217.59991053222467
894,-143.22468433333333,70.94405191482741,-72.28063241850592,-214.16873624816074,-145.21037522222224,72.26997963902282,-72.9403955831994,-217.48035486124505
895,-149.27673666666666,73.83425035726599,-75.44248630940068,-223.11098702393264,-145.40851255555557,72.40454574060624,-73.00396681494932,-217.81305829616178
896,-147.76509000000001,70.94983963759256,-76.81525036240745,-218.71492963759258,-145.59922505555554,72.45934564108143,-73.13987941447415,-218.058570696637
897,-146.40624,71.86183026342984,-74.54440973657016,-218.26807026342982,-145.72071556666666,72.49794822623737,-73.22276734042929,-218.21866379290404
898,-142.18368666666666,69.11420008213241,-73.06948658453425,-211.29788674879907,-145.6987749,72.52310617629816,-73.17566872370185,-218.22188107629816
899,-142.23861,73.59362359293296,-68.64498640706704,-215.83223359293294,-145.67228386666665,72.56814015575515,-73.10414371091152,-218.24042402242182
900,-147.25879333333333,77.00270897336686,-70.25608435996647,-224.2615023067002,-145.97599694444446,72.71288018843137,-73.26311675601309,-218.6888771328758
901,-144.76608,77.83896127319082,-66.92711872680917,-222.6050412731908,-145.88007983333333,73.22917359768759,-72.65090623564576,-219.10925343102093
902,-150.975945,81.67240612252571,-69.30353887747428,-232.6483511225257,-146.2327131111111,73.54378657257567,-72.68892653853545,-219.77649968368675
903,-146.06989766666666,79.71534156450599,-66.35455610216067,-225.78523923117265,-146.2398477,73.92217773553793,-72.31766996446207,-220.1620254355379
904,-145.09364100000002,81.35542389308338,-63.738217106916636,-226.4490648930834,-146.26977284444445,74.3698241986658,-71.89994864577865,-220.63959704311026
905,-144.74288333333334,77.8616807083782,-66.88120262495514,-222.60456404171154,-146.39276411111112,74.7129549520292,-71.67980915908193,-221.10571906314033
906,-140.99749,74.57987047139999,-66.41761952860001,-215.57736047139997,-146.4265926666667,74.8118892339305,-71.61470343273616,-221.23848190059715
907,-145.61195666666666,73.94806845973079,-71.66388820693587,-219.56002512639745,-146.47842966666667,74.81569233610011,-71.66273733056656,-221.2941220027668
908,-144.90367333333333,78.30903736096194,-66.59463597237139,-223.21271069429525,-146.41323222222223,75.16126406690276,-71.25196815531946,-221.57449628912497
909,-144.68359666666666,76.53253574135927,-68.15106092530739,-221.21613240802594,-146.45109655555555,75.1823945229895,-71.26870203256605,-221.63349107854506
910,-144.152976,76.9873938819167,-67.1655821180833,-221.14036988191668,-146.16516203333333,75.39805387828675,-70.76710815504659,-221.56321591162012
911,-144.08125533333333,74.67515984087095,-69.40609549246238,-218.75641517420428,-145.9748385111111,75.23222109744829,-70.74261741366283,-221.2070596085594
912,-146.53974333333335,71.48108286149584,-75.05866047183751,-218.02082619482917,-145.82674398888892,75.06062533129918,-70.7661186575897,-220.88736932018807
913,-144.190941,73.25640851881339,-70.93453248118662,-217.44734951881338,-145.58954707777778,75.06611267836438,-70.52343439941342,-220.65565975614214
914,-141.54601433333332,70.79021979850738,-70.75579453482594,-212.33623413184068,-145.36088403333332,74.87408293505936,-70.48680109827396,-220.2349669683927
915,-142.45957833333333,76.01269186728496,-66.44688646604837,-218.47227020061828,-145.26150505555555,74.76145638341329,-70.50004867214226,-220.02296143896885
916,-134.61150566666666,68.09036938755419,-66.52113627911247,-202.70187505422086,-144.95820552222222,74.37804174469031,-70.58016377753192,-219.3362472669125
917,-144.12443,64.8398022415792,-79.28462775842078,-208.9642322415792,-144.7884651888889,74.241928404275,-70.54653678461388,-219.03039359316386
918,-136.96289566666667,72.26932476371574,-64.69357090295092,-209.23222043038243,-144.43831473333333,74.19513817373065,-70.24317655960267,-218.633452907064
919,-141.42377433333334,73.59387928556686,-67.82989504776648,-215.0176536189002,-144.22157707777777,74.15672456288668,-70.0648525148911,-218.37830164066446
920,-143.90348166666666,79.41902645583588,-64.48445521083079,-223.32250812250254,-144.07734813333335,74.36876507057292,-69.70858306276041,-218.44611320390626
921,-138.97954133333334,72.17114047283266,-66.80840086050068,-211.150681806166,-143.9506760222222,74.21078913910702,-69.7398868831152,-218.1614651613292
922,-142.678356,69.22879908923387,-73.44955691076613,-211.90715508923387,-143.85674558888888,74.06259962567945,-69.79414596320943,-217.91934521456832
923,-148.19500000000002,77.81664780212586,-70.37835219787416,-226.01164780212588,-144.00161658888888,74.32485922280058,-69.67675736608831,-218.32647581168948
924,-151.26246533333332,79.83958914199411,-71.42287619133921,-231.10205447532744,-144.26954262222222,74.6213771303728,-69.64816549184941,-218.89091975259504
925,-143.25218800000002,76.65108723217364,-66.60110076782638,-219.90327523217366,-144.06872433333334,74.71527169286972,-69.35345264046359,-218.78399602620308
926,-155.90923,81.8369021102852,-74.07232788971481,-237.7461321102852,-144.34019566666666,75.07817377529281,-69.26202189137385,-219.41836944195947
927,-168.6086466666667,79.5795488762536,-89.02909779041309,-248.18819554292028,-145.0802758888889,75.33543106238696,-69.74484482650195,-220.41570695127584
928,-161.13823533333334,86.23074264355182,-74.90749268978152,-247.36897797688516,-145.7120941777778,75.90598248110092,-69.80611169667685,-221.6180766588787
929,-164.73324666666667,89.5997954591897,-75.13345120747697,-254.33304212585637,-146.4619154,76.43952154330948,-70.02239385669051,-222.90143694330948
930,-162.45366333333334,84.17347288196937,-78.28019045136396,-246.6271362153027,-146.96841106666668,76.67854700692958,-70.2898640597371,-223.6469580735962
931,-159.62153333333333,84.84317784615351,-74.77835548717982,-244.46471117948684,-147.46359284444443,76.91202089269498,-70.55157195174947,-224.37561373713942
932,-155.57197433333334,84.97128598797971,-70.60068834535363,-240.54326032131306,-147.61679382222226,77.0219835548768,-70.59481026734542,-224.63877737709902
933,-154.31114666666667,69.08582562587301,-85.22532104079366,-223.3969722925397,-147.89150212222222,76.66766635692237,-71.22383576529987,-224.5591684791446
934,-152.69863999999998,78.41395111044717,-74.28468888955281,-231.11259111044717,-148.1450020888889,76.56961726416782,-71.57538482472108,-224.7146193530567
935,-152.485042,83.39653137115963,-69.08851062884037,-235.88157337115962,-148.40307404444445,76.75411228626052,-71.64896175818392,-225.15718633070497
936,-148.36986133333335,80.20603809006816,-68.16382324326518,-228.5758994234015,-148.64881975555554,76.94165120688281,-71.70716854867275,-225.59047096243836
937,-147.82668733333333,79.68328161891228,-68.14340571442105,-227.5099689522456,-148.7226441111111,77.13282497885552,-71.58981913225558,-225.85546908996665
938,-148.28646166666667,77.96398821749762,-70.32247344916905,-226.25044988416428,-148.8354037222222,77.12132334074005,-71.71408038148219,-225.95672706296227
939,-152.66840200000001,80.03733027909246,-72.63107172090756,-232.70573227909247,-149.1015639,77.23814982533115,-71.86341407466885,-226.33971372533114
940,-155.68938666666665,74.9137538034868,-80.77563286317985,-230.60314047015345,-149.48611092222225,77.16902848938349,-72.31708243283875,-226.65513941160572
941,-150.97427866666666,80.02902875231904,-70.94524991434763,-231.00330741898568,-149.7158783666667,77.34749078643176,-72.36838758023491,-227.06336915309842
942,-155.4990733333333,82.97387957809514,-72.52519375523818,-238.47295291142845,-150.0145227,77.7305840103184,-72.2839386896816,-227.7451067103184
943,-157.41957333333335,78.730125905299,-78.68944742803434,-236.14969923863237,-150.45547711111112,77.91304125653458,-72.54243585457652,-228.3685183676457
944,-158.91587,80.7208055739064,-78.19506442609361,-239.63667557390642,-151.0344723,78.24406078238121,-72.7904115176188,-229.27853308238122
945,-323.13953,336.4243479441241,13.284817944124143,-659.5638779441241,-157.05713735555554,86.92444931827586,-70.1326880372797,-243.9815866738314
946,-223.13988499999996,166.25476185983374,-56.88512314016623,-389.3946468598337,-160.00808333333333,90.1965957340185,-69.81148759931483,-250.20467906735183
947,-190.13209666666668,128.65763487463323,-61.47446179203345,-318.78973154129994,-161.54167222222222,92.32385682178698,-69.21781540043524,-253.8655290440092
948,-163.63690499999998,88.0782354294594,-75.55866957054059,-251.71514042945938,-162.43080586666667,92.8508205106451,-69.57998535602157,-255.28162637731174
949,-166.57066666666665,84.02689224338617,-82.54377442328048,-250.59755891005284,-163.26903561111112,93.19858760923907,-70.07044800187204,-256.4676232203502
950,-160.09929333333332,86.67067187227772,-73.4286214610556,-246.76996520561104,-163.808896,93.44030912312046,-70.36858687687953,-257.2492051231205
951,-173.11374833333335,98.05513173791445,-75.0586165954189,-271.1688800712478,-164.94670290000002,94.30310883195652,-70.64359406804347,-259.2498117319565
952,-165.13738333333333,97.04505171116266,-68.09233162217068,-262.182435044496,-165.6953371444444,95.23031725268748,-70.46501989175695,-260.92565439713195
953,-159.20991133333334,85.95463387195552,-73.25527746137782,-245.16454520528885,-166.06250085555556,95.50158345501515,-70.5609174005404,-261.5640843105707
954,-157.83571333333333,83.6458858498171,-74.18982748351623,-241.48159918315042,-166.28160912222222,95.62846001194258,-70.65314911027964,-261.9100691341648
955,-158.98762866666667,84.44436768512809,-74.54326098153858,-243.43199635179474,-166.80612381111112,95.88823602704106,-70.91788778407005,-262.69435983815214
956,-154.40744099999998,78.62620241804166,-75.78123858195832,-233.03364341804163,-166.75606417777774,95.78121270396628,-70.9748514738115,-262.53727688174405
957,-159.56341999999998,84.17062674197514,-75.39279325802484,-243.73404674197513,-166.4545566222222,95.93424863282365,-70.52030798939856,-262.3888052550459
958,-157.47001,73.00928915076766,-84.46072084923235,-230.47929915076764,-166.33228244444444,95.49353351639752,-70.83874892804691,-261.82581596084196
959,-154.83133666666666,82.43382528596518,-72.39751138070147,-237.26516195263184,-166.00221877777778,95.25466784395671,-70.74755093382107,-261.25688662173445
960,-158.56843333333333,76.52454812929268,-82.04388520404065,-235.09298146262603,-165.8727111111111,94.99970368553414,-70.87300742557697,-260.8724147966453
961,-157.07800166666667,81.8920585065674,-75.18594316009927,-238.97006017323406,-165.78792672222224,94.90133304088128,-70.88659368134094,-260.6892597631035
962,-163.8401,86.55839347496925,-77.28170652503076,-250.39849347496926,-166.06353091111112,94.95423662378091,-71.10929428733017,-261.017767534892
963,-147.4550383333333,72.68784011448963,-74.76719821884367,-220.14287844782294,-165.83499396666667,95.07430377340147,-70.76069019326518,-260.90929774006815
964,-156.207542,83.88963861705383,-72.31790338294616,-240.09718061705382,-165.95195736666665,95.25682669028836,-70.6951306763783,-261.20878405695504
965,-175.3814633333333,93.34293131664353,-82.03853201668977,-268.72439464997683,-166.7151714111111,95.58837335513785,-71.12679805597327,-262.30354476624893
966,-168.62496,90.33841480086474,-78.28654519913525,-258.9633748008647,-167.39034136666666,95.92611924549773,-71.46422212116893,-263.3164606121644
967,-168.56416666666667,94.70154567144368,-73.86262099522298,-263.26571233811035,-168.0815906777778,96.42672804724877,-71.654862630529,-264.5083187250265
968,-180.38012,111.5028574113166,-68.87726258868341,-291.8829774113166,-169.1513792888889,97.5446903537094,-71.60668893517946,-266.6960696425983
969,-175.3053633333333,101.9191061285377,-73.3862572047956,-277.224469461871,-169.90594466666664,98.27408288202425,-71.63186178464242,-268.1800275486909
970,-171.1753233333333,106.27352482304627,-64.90179851028702,-277.44884815637954,-170.42214255555555,99.31940858267622,-71.10273397287934,-269.7415511382317
971,-167.995358,105.18889792181137,-62.806460078188636,-273.18425592181137,-170.98951186666667,100.15807088832597,-70.8314409783407,-271.14758275499264
972,-168.88132733333333,106.07955537740494,-62.80177195592839,-274.96088271073825,-171.435587,100.92826008163631,-70.5073269183637,-272.36384708163627
973,-160.189521,93.3214387713632,-66.86808222863681,-253.51095977136322,-171.52791858888887,101.41463717717176,-70.1132814117171,-272.94255576606065
974,-183.011676,125.12893193934019,-57.8827440606598,-308.14060793934016,-172.3311121222222,102.89490805601957,-69.43620406620265,-275.22602017824175
975,-180.11798,107.83786732907369,-72.2801126709263,-287.95584732907366,-167.56372712222222,95.27535870218455,-72.28836842003766,-262.83908582440677
976,-164.48144,87.96166360202437,-76.51977639797562,-252.44310360202437,-165.6084456222222,92.66558876025758,-72.94285686196464,-258.2740343824798
977,-165.68928,99.31946548332405,-66.36981451667594,-265.00874548332405,-164.79368506666665,91.68764978054725,-73.1060352861194,-256.48133484721393
978,-176.96751200000003,102.10046606827588,-74.86704593172415,-279.0679780682759,-165.23803863333333,92.1550574685078,-73.08298116482551,-257.39309610184114
979,-166.32543533333333,96.11335453073785,-70.21208080259548,-262.43878986407117,-165.22986425555555,92.55793954475287,-72.67192471080267,-257.7878038003084
980,-164.614162,94.6779992045441,-69.9361627954559,-259.2921612045441,-165.38035987777775,92.82485045582843,-72.55550942194935,-258.2052103336062
981,-163.03885933333333,94.1045308486466,-68.93432848468673,-257.14339018197995,-165.04453024444445,92.69316375951948,-72.35136648492495,-257.7376940039639
982,-162.92721333333333,91.26337455453547,-71.66383877879785,-254.1905878878688,-164.97085791111112,92.50044118763192,-72.4704167234792,-257.471299098743
983,-163.07200333333333,97.87499483576504,-65.19700849756829,-260.9469981690984,-165.0995943111111,92.89778655309223,-72.20180775801889,-257.9973808642033
984,-166.80744,90.95826666567862,-75.84917333432139,-257.76570666567864,-165.39865186666665,93.1415325802876,-72.25711928637904,-258.54018444695424
985,-165.05731333333333,87.87474300317032,-77.182570330163,-252.93205633650365,-165.6009746888889,93.25587842422236,-72.34509626466654,-258.85685311311124
986,-160.72492333333332,82.68655629411671,-78.03836703921661,-243.41147962745003,-165.81155743333335,93.39122355342485,-72.42033387990847,-259.20278098675817
987,-161.90317333333334,83.73263698930384,-78.1705363440295,-245.63581032263718,-165.8895492111111,93.37662389500248,-72.51292531610862,-259.26617310611357
988,-178.33263666666667,95.46280836446742,-82.86982830219925,-273.7954450311341,-166.5849701,94.12507453545913,-72.45989556454086,-260.7100446354591
989,-168.919058,87.54018726832261,-81.3788707316774,-256.4592452683226,-167.05456081111112,94.29528660153773,-72.75927420957338,-261.34984741264884
990,-172.41524466666667,91.62912404267448,-80.78612062399219,-264.04436870934114,-167.5161211888889,94.79877246531711,-72.71734872357177,-262.314893654206
991,-171.08174,93.84470737840894,-77.23703262159106,-264.92644737840897,-167.98291246666665,95.1971940943785,-72.78571837228816,-263.18010656104514
992,-169.92141333333333,96.89749084785649,-73.02392248547685,-266.81890418118985,-168.1856229111111,95.54183067347475,-72.64379223763636,-263.7274535845858
993,-166.555345,84.75816404857572,-81.79718095142427,-251.31350904857572,-168.82229980000002,95.94417480461094,-72.87812499538906,-264.76647460461095
994,-170.61444500000002,92.56014361544187,-78.05430138455814,-263.1745886154419,-169.3025299,96.23319163789054,-73.06933826210947,-265.53572153789054
995,-173.64508666666666,96.71074966642247,-76.93433700024418,-270.35583633308914,-169.2446506777778,96.34545224954985,-72.89919842822793,-265.5901029273276
996,-174.297565,87.11225813251356,-87.18530686748643,-261.40982313251357,-169.43373751111113,96.23791369393813,-73.19582381717296,-265.6716512050493
997,-167.03436733333334,102.42998690212393,-64.6043804312094,-269.4643542354573,-169.3827442,96.49552840162748,-72.88721579837252,-265.8782726016275
998,-179.9110033333333,95.29991854143546,-84.61108479189784,-275.21092187476876,-169.36710697777778,95.95543043929811,-73.41167653847967,-265.32253741707586
999,-171.29515666666666,71.34469130954969,-99.95046535711697,-242.63984797621634,-169.23343342222225,94.93628327866516,-74.29715014355705,-264.16971670088736


==> data/reward_curve_original_data/Single_Gaussian_processed_Reward_History.csv <==
epoch,mean,std,upper,lower,mean_smooth,std_smooth,upper_smooth,lower_smooth
0,-205.56322,7.338100197483,-198.225119802517,-212.901320197483,-205.56322,7.338100197483,-198.225119802517,-212.901320197483
1,-199.98361,0.10534474452957089,-199.87826525547044,-200.08895474452956,-202.773415,3.7217224710062853,-199.05169252899373,-206.49513747100627
2,-200.59963333333334,1.2528671152334279,-199.34676621809993,-201.85250044856676,-202.04882111111112,2.898770685748666,-199.15005042536245,-204.94759179685977
3,-200.57538999999997,0.932154911535625,-199.64323508846434,-201.5075449115356,-201.68046333333334,2.407116742195406,-199.27334659113794,-204.08758007552873
4,-201.87890000000002,2.9481362176636363,-198.93076378233638,-204.82703621766365,-201.72015066666668,2.5153206372890518,-199.20483002937763,-204.2354713039557
5,-217.98686333333333,33.03253468290972,-184.9543286504236,-251.01939801624306,-204.43126944444444,7.60152297822583,-196.8297464662186,-212.03279242267027
6,-240.8270633333333,78.47900212362816,-162.34806120970515,-319.3060654569615,-209.63066857142854,17.726877141854736,-191.90379142957383,-227.35754571328332
7,-208.37005666666664,31.570144950801755,-176.79991171586488,-239.9402016174684,-209.4730920833333,19.457285617973113,-190.0158064653602,-228.93037770130644
8,-190.60005666666666,17.22527107858199,-173.37478558808468,-207.82532774524864,-207.37608814814814,19.20928400248521,-188.16680414566292,-226.58537215063336
9,-185.61049000000003,5.6211259709421135,-179.98936402905792,-191.23161597094213,-205.19952833333332,17.850468199330898,-187.34906013400243,-223.04999653266424
10,-174.76120666666668,7.659247118518459,-167.10195954814822,-182.42045378518515,-202.43240818181815,16.92399355562068,-185.5084146261975,-219.35640173743886
11,-170.97824666666665,11.77222743157952,-159.20601923508713,-182.75047409824617,-199.81122805555557,16.49467971195058,-183.31654834360498,-216.30590776750614
12,-181.45649,17.52935643026577,-163.92713356973422,-198.98584643026578,-198.39932512820513,16.57427022874406,-181.82505489946107,-214.97359535694918
13,-182.11037333333334,34.262789598902096,-147.84758373443125,-216.37316293223543,-197.23582857142856,17.83773589804106,-179.3980926733875,-215.07356446946963
14,-207.19956666666667,37.426831492373665,-169.77273517429302,-244.62639815904032,-197.90007777777777,19.143675604329903,-178.75640217344787,-217.0437533821077
15,-210.68237333333332,44.42665205348061,-166.2557212798527,-255.10902538681393,-198.69897125,20.72386163240182,-177.97510961759818,-219.42283288240182
16,-187.67109000000002,14.585818584971499,-173.08527141502853,-202.2569085849715,-198.05027235294116,20.362800276670626,-177.68747207627055,-218.4130726296118
17,-224.03418666666667,60.1717021717363,-163.86248449493036,-284.205888838403,-199.49382314814815,22.574405937507606,-176.91941721064055,-222.06822908565576
18,-185.31372,26.729335247718016,-158.58438475228198,-212.043055247718,-198.74750192982455,22.79308642751868,-175.9544155023059,-221.54058835734324
19,-197.03038333333333,35.812399061560136,-161.2179842717732,-232.84278239489348,-198.661646,23.444052059220752,-175.21759394077924,-222.10569805922077
20,-186.8876733333333,40.51817738292942,-146.3694959504039,-227.40585071626273,-198.10098063492063,24.257105646064026,-173.8438749888566,-222.35808628098468
21,-179.05335,44.79871482439312,-134.25463517560686,-223.85206482439312,-197.23517924242424,25.19081515416989,-172.04436408825435,-222.42599439659415
22,-160.74814333333333,23.564174322416502,-137.18396901091683,-184.31231765574984,-195.6487863768116,25.12009163974583,-170.52869473706576,-220.7688780165574
23,-158.24275666666665,25.30932249710832,-132.93343416955832,-183.55207916377498,-194.09020180555555,25.1279762588026,-168.96222554675296,-219.21817806435817
24,-156.76968666666667,17.674060259423513,-139.09562640724317,-174.44374692609017,-192.59738119999997,24.829819618827436,-167.76756158117257,-217.42720081882743
25,-137.97527000000002,11.08097919203443,-126.89429080796559,-149.05624919203444,-190.4965307692308,24.30101806395078,-166.19551270527998,-214.79754883318157
26,-155.39129333333332,31.111972387325967,-124.27932094600736,-186.5032657206593,-189.19633679012347,24.553275631483196,-164.64306115864025,-213.74961242160666
27,-150.32776333333334,24.60037731623102,-125.72738601710232,-174.92814064956437,-187.80817345238094,24.554957834509906,-163.25321561787106,-212.36313128689085
28,-146.86718666666667,24.038585762530488,-122.82860090413618,-170.90577242919716,-186.39641528735632,24.537151900993376,-161.85926338636295,-210.93356718834968
29,-135.76559999999998,2.333729383797517,-133.43187061620247,-138.09932938379748,-184.70872144444445,23.797037817086846,-160.91168362735758,-208.5057592615313
30,-131.6025666666667,5.733691104012615,-125.86887556265407,-137.3362577706793,-182.2433663333333,23.743557513971165,-158.49980881936216,-205.9869238473045
31,-128.95964666666666,5.383141441252809,-123.57650522541385,-134.34278810791946,-179.87590088888888,23.919484070528608,-155.95641681836028,-203.79538495941748
32,-137.25395666666668,4.486485461966116,-132.76747120470057,-141.7404421286328,-177.76437833333333,24.02727134875303,-153.73710698458032,-201.79164968208636
33,-131.87286333333333,18.859768115354253,-113.01309521797907,-150.73263144868758,-175.4742941111111,24.624858455546985,-150.84943565556415,-200.09915256665812
34,-139.12731333333332,17.81831705113963,-121.30899628219369,-156.94563038447296,-173.38257455555555,25.120531149996182,-148.26204340555935,-198.50310570555175
35,-129.49199666666667,15.318642186376493,-114.17335448029017,-144.81063885304314,-170.43274566666665,24.530068066778412,-145.90267759988828,-194.9628137334451
36,-126.64182333333333,16.311215251428482,-110.33060808190486,-142.95303858476183,-166.62657099999998,22.45780850437176,-144.16876249562827,-189.08437950437175
37,-131.75735833333334,16.559947322760667,-115.19741101057268,-148.31730565609402,-164.07281438888887,21.957468583437052,-142.11534580545182,-186.03028297232595
38,-131.49227133333332,14.233199382538885,-117.25907195079444,-145.7254707158722,-162.10255487777778,21.857732860235615,-140.24482201754213,-183.9602877380134
39,-127.41487,11.692709963182185,-115.72216003681781,-139.1075799631822,-160.16270087777775,22.060118993310287,-138.1025818844675,-182.22281987108806
40,-124.44450333333333,8.698027406626936,-115.7464759267064,-133.14253073996028,-158.48547743333336,22.0947450029139,-136.39073243041943,-180.58022243624723
41,-124.17352,12.667811868974255,-111.50570813102574,-136.84133186897424,-156.92531987777778,22.124597817493722,-134.80072206028404,-179.04991769527152
42,-125.69197533333333,12.780105480503872,-112.91186985282945,-138.4720808138372,-155.0665027222222,21.966289452501663,-133.10021326972057,-177.03279217472388
43,-131.71619666666666,6.924785013575024,-124.79141165309164,-138.64098168024168,-153.38669683333333,21.055022632990756,-132.33167420034258,-174.44171946632412
44,-123.15918833333332,6.33049134258221,-116.82869699075111,-129.48967967591554,-150.58535088888888,20.018477961331044,-130.56687292755785,-170.60382885021994
45,-123.17302666666667,10.751617345322211,-112.42140932134446,-133.92464401198887,-147.66837266666667,18.89597680439243,-128.77239586227424,-166.5643494710591
46,-129.57948000000002,13.468919448006957,-116.11056055199306,-143.048399448007,-145.73198566666667,18.858746833160282,-126.87323883350638,-164.59073249982694
47,-130.64536999999999,13.269877028039861,-117.37549297196013,-143.91524702803986,-142.6190251111111,17.295352661703728,-125.32367244940738,-159.91437777281487
48,-123.94583999999999,11.313758716443445,-112.63208128355654,-135.25959871644343,-140.57342911111112,16.781500110661245,-123.79192900044987,-157.35492922177235
49,-123.06020666666666,9.246306859802633,-113.81389980686403,-132.3065135264693,-138.10775655555557,15.895963703935994,-122.21179285161956,-154.0037202594916
50,-128.86145,14.585828056360052,-114.27562194363993,-143.44727805636003,-136.17354911111113,15.031552059717017,-121.1419970513941,-151.20510117082813
51,-125.39034866666668,8.582539215854794,-116.80780945081189,-133.9728878825215,-134.3847824,13.824346206099072,-120.56043619390093,-148.20912860609906
52,-128.45267666666666,10.074618077338393,-118.37805858932828,-138.52729474400505,-133.30826684444443,13.374694331263134,-119.93357251318132,-146.6829611757076
53,-127.65103833333335,9.838198374677562,-117.81283995865579,-137.4892367080109,-132.28854289999998,12.858990193848776,-119.42955270615124,-145.14753309384878
54,-123.92726799999998,7.929855469811038,-115.99741253018894,-131.85712346981103,-131.1937956111111,12.53418336752836,-118.65961224358276,-143.72797897863947
55,-125.61591666666668,15.547024108832964,-110.06889255783372,-141.16294077549964,-130.78181716666666,12.683051531421645,-118.09876563524502,-143.46486869808828
56,-127.29691466666667,16.605435667642848,-110.69147899902381,-143.90235033430952,-129.84533787777778,12.199500307432208,-117.64583757034556,-142.04483818520995
57,-124.69778000000001,14.367688716550756,-110.33009128344925,-139.06546871655075,-128.9910051,11.858410687442865,-117.13259441255714,-140.84941578744287
58,-123.30323333333332,15.80310476240771,-107.50012857092561,-139.10633809574102,-128.2055399888889,11.583894654105439,-116.62164533478344,-139.78943464299434
59,-128.69574333333333,17.092319956636473,-111.60342337669685,-145.78806328996978,-127.9698781,12.07584767320007,-115.89403042679993,-140.04572577320008
60,-121.67038833333334,10.443608257935008,-111.22678007539832,-132.11399659126835,-127.63880548888889,12.23284491166415,-115.40596057722473,-139.87165040055302
61,-127.762245,18.75640892453763,-109.00583607546235,-146.51865392453763,-127.59889210000001,12.678620494440311,-114.92027160555969,-140.2775125944403
62,-114.73000866666668,12.18647673543118,-102.54353193123549,-126.91648540209786,-126.84809383333332,12.93528687022248,-113.91280696311085,-139.78338070355582
63,-129.17257666666666,9.829823224744853,-119.3427534419218,-139.0023998914115,-126.75808427777777,12.634288707202165,-114.12379557057561,-139.39237298497994
64,-124.62641133333334,16.687037107935765,-107.93937422539757,-141.3134484412691,-126.27472087777778,12.596579375762039,-113.67814150201573,-138.8713002535398
65,-125.97415000000001,17.493428314704357,-108.48072168529565,-143.46757831470435,-126.15745932222222,12.669072246706301,-113.48838707551592,-138.82653156892852
66,-124.60203666666666,16.82332855065647,-107.7787081160102,-141.42536521732313,-126.08946643333334,12.6861426900139,-113.40332374331943,-138.77560912334724
67,-119.16292833333334,12.522245077293778,-106.64068325603957,-131.68517341062713,-125.66965209999998,12.551552615165004,-113.118099484835,-138.22120471516502
68,-115.389545,19.036535566006364,-96.35300943399363,-134.42608056600636,-125.13289455555555,12.711663821280586,-112.42123073427497,-137.84455837683615
69,-119.40586333333333,19.550191218188456,-99.85567211514487,-138.9560545515218,-124.86592766666666,12.973579863114129,-111.89234780355254,-137.83950752978078
70,-124.23223666666667,21.543471986734954,-102.68876467993171,-145.7757086534016,-124.85885211111112,13.401761349117729,-111.45709076199337,-138.26061346022883
71,-121.64286666666665,26.44506557694522,-95.19780108972142,-148.08793224361187,-124.77449699999998,13.86100313938343,-110.91349386061657,-138.63550013938342
72,-123.37392466666667,23.373090137340967,-100.0008345293257,-146.74701480400762,-124.69722864444445,14.214102627944666,-110.48312601649977,-138.91133127238908
73,-117.06439666666667,20.04794311969269,-97.01645354697398,-137.11233978635937,-124.20883531111112,14.65154123148192,-109.55729407962919,-138.860376542593
74,-125.07890333333334,16.051725582006235,-109.02717775132712,-141.13062891533957,-124.2728258111111,14.975582372796055,-109.29724343831505,-139.24840818390715
75,-117.77275999999999,22.505642883492577,-95.26711711650742,-140.27840288349256,-124.09281692222223,15.3673832240684,-108.72543369815382,-139.4602001462906
76,-117.65305666666666,17.358631187695458,-100.29442547897119,-135.01168785436212,-123.69526947777779,15.497040282058016,-108.19822919571976,-139.1923097598358
77,-121.01683666666666,24.177714680867442,-96.83912198579922,-145.19455134753412,-123.37431836666666,15.860634870485601,-107.51368349618106,-139.23495323715227
78,-113.893705,19.987875756052084,-93.90582924394792,-133.88158075605207,-123.0392472,16.149772105139224,-106.88947509486077,-139.1890193051392
79,-120.01197666666667,25.99619430166719,-94.01578236499948,-146.00817096833387,-122.93763953333334,16.708101686534707,-106.22953784679862,-139.64574121986803
80,-118.69203,18.374849529509074,-100.31718047049092,-137.06687952950907,-122.59865886666667,16.834402402306342,-105.76425646436033,-139.43306126897303
81,-109.15913666666665,12.499289275160141,-96.65984739150652,-121.65842594182679,-122.05761846666668,16.964960737616522,-105.09265772905015,-139.02257920428318
82,-113.64969666666666,18.551563581311232,-95.09813308535543,-132.2012602479779,-121.56418579999999,17.24752558774895,-104.31666021225104,-138.81171138774894
83,-118.05740066666665,26.446239253842222,-91.61116141282443,-144.50363992050887,-121.24439787777777,17.80112695038777,-103.44327092738999,-139.04552482816553
84,-113.74266666666666,18.934862865582975,-94.8078038010837,-132.67752953224965,-120.90491116666666,18.167960530246834,-102.73695063641983,-139.0728716969135
85,-111.36174666666666,17.017674493468057,-94.34407217319861,-128.3794211601347,-120.42977216666667,18.21698220973467,-102.212789956932,-138.64675437640133
86,-113.05930833333333,21.671260493061045,-91.38804784027229,-134.73056882639438,-119.95518528888888,18.385843037248613,-101.56934225164028,-138.3410283261375
87,-117.61080166666666,21.15174974340441,-96.45905192326225,-138.76255141007107,-119.71895267777776,18.611978404810397,-101.10697427296738,-138.33093108258817
88,-110.52755,21.246234920293524,-89.28131507970647,-131.77378492029354,-119.29309656666668,18.793416076739927,-100.49968048992675,-138.08651264340656
89,-111.58745666666668,21.731948628124297,-89.85550803854238,-133.31940529479098,-118.72282034444444,18.948070365789523,-99.77474997865491,-137.67089071023395
90,-103.75452333333332,13.793293111473902,-89.96123022185942,-117.54781644480722,-118.12562484444445,19.05972652757415,-99.06589831687029,-137.18535137201857
91,-97.88946500000002,8.292981023240374,-89.59648397675964,-106.18244602324039,-117.1298655111111,18.71094559753091,-98.4189199135802,-135.84081110864201
92,-103.40674666666666,13.058814888504756,-90.34793177816191,-116.46556155517142,-116.75242344444445,18.7400235359667,-98.01239990847776,-135.49244698041113
93,-96.44576533333334,10.766753530266467,-85.67901180306687,-107.21251886359981,-115.66152973333332,18.77125454615075,-96.89027518718258,-134.43278427948408
94,-94.62508666666668,9.644613684032832,-84.98047298263384,-104.26970035069951,-114.66148557777778,18.53650709868732,-96.12497847909046,-133.1979926764651
95,-98.71998833333333,17.48707295776678,-81.23291537556655,-116.20706129110012,-113.75301352222223,18.536295253456064,-95.21671826876617,-132.28930877567828
96,-100.59182466666668,17.584747331875583,-83.00707733479109,-118.17657199854227,-112.95267312222222,18.561675879496704,-94.39099724272552,-131.51434900171893
97,-102.35202333333335,16.353651924766936,-85.99837140856641,-118.70567525810029,-112.39230962222223,18.68938944107914,-93.70292018114307,-131.0816990633014
98,-96.12301333333333,12.674980933119757,-83.44803240021358,-108.79799426645309,-111.7500919,18.47733761998292,-93.27275428001708,-130.2274295199829
99,-96.34946466666668,15.834966079745968,-80.51449858692071,-112.18443074641264,-110.98154527777778,18.35349678203484,-92.62804849574293,-129.33504205981262
100,-96.87176699999999,17.104431286684953,-79.76733571331503,-113.97619828668495,-110.06952962222222,18.205528758699838,-91.86400086352238,-128.27505838092208
101,-95.11466,15.771773614441718,-79.34288638555829,-110.88643361444171,-109.18525606666667,17.849752359949722,-91.33550370671695,-127.03500842661639
102,-92.12973,15.975637248410468,-76.15409275158953,-108.10536724841046,-108.14378291111112,17.603170596985372,-90.54061231412575,-125.74695350809648
103,-94.77688533333333,7.964088868036655,-86.81279646529667,-102.74097420136998,-107.40086586666666,17.200375455263504,-90.20049041140315,-124.60124132193017
104,-92.61382933333333,20.024814210555498,-72.58901512277782,-112.63864354388883,-106.31869673333334,17.332811742881812,-88.98588499045152,-123.65150847621516
105,-89.45655666666666,19.387924270971695,-70.06863239569496,-108.84448093763835,-105.37482328888888,17.228887789131118,-88.14593549975777,-122.60371107802001
106,-90.18351133333334,13.016520257704258,-77.16699107562908,-103.2000315910376,-104.45917177777778,17.084150758131408,-87.37502101964635,-121.54332253590918
107,-87.83585000000001,11.598027860097602,-76.2378221399024,-99.43387786009761,-103.35313888888889,16.66482786410575,-86.68831102478315,-120.01796675299464
108,-85.44602633333334,13.080515026870712,-72.36551130646262,-98.52654136020405,-102.40488293333333,16.434582506466366,-85.97030042686696,-118.8394654397997
109,-85.26775333333335,11.524702393729443,-73.7430509396039,-96.79245572706279,-101.24674215555555,15.952199442868444,-85.29454271268712,-117.198941598424
110,-88.405872,10.563249938463635,-77.84262206153636,-98.96912193846364,-100.23720355555555,15.691812789833596,-84.54539076572196,-115.92901634538914
111,-86.07821000000001,17.81569155163784,-68.26251844836217,-103.89390155163785,-99.46783933333333,15.869026199049522,-83.5988131342838,-115.33686553238286
112,-84.04382033333333,6.412617416909448,-77.63120291642389,-90.45643775024277,-98.4809767888889,15.464394660236128,-83.01658212865277,-113.94537144912502
113,-93.22632366666666,10.396589909766105,-82.82973375690055,-103.62291357643277,-97.65327422222224,14.929406348766921,-82.7238678734553,-112.58268057098915
114,-83.629242,7.801256263413739,-75.82798573658627,-91.43049826341374,-96.6494934,14.558286128694617,-82.09120727130538,-111.20777952869462
115,-79.31874,7.773379667224292,-71.54536033277572,-87.0921196672243,-95.58139317777778,14.250142967819823,-81.33125020995796,-109.8315361455976
116,-84.27453200000001,8.657243137309472,-75.61728886269054,-92.93177513730947,-94.62190063333334,13.816342389294771,-80.80555824403856,-108.43824302262811
117,-83.66279833333333,10.285187587784106,-73.37761074554922,-93.94798592111744,-93.49030052222223,13.454123650774095,-80.03617687144812,-106.94442417299632
118,-78.58057466666668,9.381821241491723,-69.19875342517496,-87.9623959081584,-92.42540134444444,13.058643194814033,-79.36675814963041,-105.48404453925848
119,-78.22911333333333,7.352838745371294,-70.87627458796203,-85.58195207870463,-91.31345656666666,12.5793395320556,-78.73411703461106,-103.89279609872229
120,-77.00943866666667,7.904429231583098,-69.10500943508357,-84.91386789824976,-90.42195374444445,12.383044069392573,-78.03890967505188,-102.80499781383702
121,-80.29301333333333,3.1130534942774997,-77.17995983905584,-83.40606682761083,-89.83540535555557,12.210379818427144,-77.62502553712842,-102.04578517398271
122,-80.40160133333335,3.991351120719065,-76.41025021261429,-84.3929524540524,-89.06856717777778,11.908131026167622,-77.16043615161016,-100.9766982039454
123,-76.24492466666668,5.211890072778332,-71.03303459388835,-81.45681473944501,-88.39520582222222,11.722968910918016,-76.67223691130421,-100.11817473314025
124,-81.34816,8.559712619071972,-72.78844738092802,-89.90787261907197,-87.95264160000002,11.686805542085986,-76.26583605791402,-99.639447142086
125,-77.02601333333332,5.7151289730358075,-71.31088436029752,-82.74114230636913,-87.2295091,11.294407409261622,-75.93510169073836,-98.52391650926162
126,-78.47525333333333,7.4016450236844875,-71.07360830964885,-85.87689835701781,-86.49229005555556,10.954970665655253,-75.5373193899003,-97.4472607212108
127,-79.77901666666666,3.854775140187604,-75.92424152647907,-83.63379180685426,-85.7398565,10.538341439502608,-75.20151506049739,-96.2781979395026
128,-81.05533866666667,1.0882672004546239,-79.96707146621205,-82.1436058671213,-85.23760067777779,10.15211764841377,-75.08548302936401,-95.38971832619156
129,-77.43621999999999,8.73973035188729,-68.6964896481127,-86.17595035188728,-84.60715918888887,9.91560979081848,-74.69154939807042,-94.52276897970735
130,-75.56479366666667,5.748263849500159,-69.81652981716651,-81.31305751616684,-83.89692674444446,9.537070876245656,-74.35985586819879,-93.4339976206901
131,-78.83866466666667,8.350161691997664,-70.488502974669,-87.18882635866434,-83.35439356666667,9.289683812164187,-74.06470975450249,-92.64407737883086
132,-80.708638,12.792804680004773,-67.91583331999522,-93.50144268000477,-82.9736905,9.18358939321733,-73.79010110678267,-92.15727989321734
133,-75.08585033333334,4.473406101799868,-70.61244423153347,-79.55925643513321,-82.31732266666667,9.067233301009436,-73.25008936565725,-91.3845559676761
134,-73.20049066666667,0.5913383600150878,-72.60915230665158,-73.79182902668175,-81.67021137777779,8.41945077265809,-73.25076060511968,-90.08966215043587
135,-74.76964633333333,1.9730299848761366,-72.79661634845719,-76.74267631820946,-81.18064770000001,7.838954296454904,-73.34169340354511,-89.0196019964549
136,-80.21694366666667,10.454425955261257,-69.76251771140541,-90.67136962192792,-80.84842877777778,7.753551153040138,-73.09487762473765,-88.60197993081792
137,-70.23271466666667,3.6287231057143647,-66.6039915609523,-73.86143777238104,-80.2616576,7.487907661227364,-72.77374993877264,-87.74956526122737
138,-75.38984333333333,4.0125272419921805,-71.37731609134116,-79.4023705753255,-79.92645150000001,7.185641401731412,-72.7408100982686,-87.1120929017314
139,-75.16793533333333,10.423835990643047,-64.74409934269029,-85.59177132397637,-79.5897909,7.148945854961866,-72.44084504503813,-86.73873675496186
140,-73.39790333333333,7.400628964502499,-65.99727436883083,-80.79853229783583,-79.08952527777778,7.043525155829827,-72.04600012194796,-86.13305043360761
141,-77.52514000000001,10.27417845689377,-67.25096154310624,-87.79931845689377,-78.80442294444445,6.792141386005026,-72.01228155843943,-85.59656433044947
142,-74.55862533333332,6.062195558033851,-68.49642977529948,-80.62082089136717,-78.48824977777778,6.780460657375839,-71.70778912040194,-85.26871043515362
143,-72.42920333333332,2.834989538469821,-69.59421379486349,-75.26419287180315,-77.79501243333334,6.528407311665962,-71.26660512166737,-84.32341974499928
144,-72.271595,6.01330398860518,-66.25829101139483,-78.28489898860518,-77.4164242,6.468808902505677,-70.94761529749434,-83.88523310250568
145,-73.53526666666666,6.8418528068961955,-66.69341385977046,-80.37711947356286,-77.22364175555555,6.437758007161407,-70.78588374839414,-83.66139976271695
146,-71.31981666666667,4.790865351920604,-66.52895131474607,-76.11068201858727,-76.79181791111111,6.308878747648446,-70.48293916346266,-83.10069665875955
147,-70.96161533333333,6.249351140346126,-64.7122641929872,-77.21096647367945,-76.36844514444444,6.174350866067178,-70.19409427837726,-82.54279601051162
148,-74.40988133333333,2.90184317281712,-71.50803816051621,-77.31172450615045,-76.22942203333334,5.95835159711136,-70.27107043622199,-82.1877736304447
149,-68.09702499999999,1.5594148129907608,-66.53761018700922,-69.65643981299075,-75.89168575555556,5.765237466032008,-70.12644828952355,-81.65692322158755
150,-70.55001333333333,5.222934292850462,-65.32707904048286,-75.7729476261838,-75.67637157777777,5.675854301407586,-70.00051727637019,-81.35222587918537
151,-70.255558,5.74314560769897,-64.51241239230103,-75.99870360769896,-75.34178973333333,5.763524038521636,-69.5782656948117,-81.10531377185497
152,-67.83565333333333,3.2691054345850272,-64.5665478987483,-71.10475876791836,-74.9229248,5.739449182317168,-69.18347561768283,-80.66237398231716
153,-71.43061466666667,6.966600990473424,-64.46401367619325,-78.3972156571401,-74.76244779999999,5.797939546240338,-68.96450825375966,-80.56038734624033
154,-68.96096666666668,1.8325261320942554,-67.12844053457242,-70.79349279876094,-74.34954135555556,5.5736999966744145,-68.77584135888114,-79.92324135222997
155,-68.90618333333333,0.7800990409129697,-68.12608429242036,-69.6862823742463,-74.07888035555555,5.4091989989369855,-68.66968135661857,-79.48807935449254
156,-67.39558466666666,3.465314589968033,-63.93027007669863,-70.8608992566347,-73.70955806666666,5.277987984479771,-68.4315700821869,-78.98754605114644
157,-72.53639166666667,1.4804353028276338,-71.05595636383904,-74.0168269694943,-73.46813723333334,5.198843323234438,-68.2692939100989,-78.66698055656778
158,-71.582943,3.3617962202187432,-68.22114677978125,-74.94473922021875,-73.15239071111112,5.274627623893242,-67.87776308721786,-78.42701833500435
159,-67.33495466666666,10.847823542994483,-56.48713112367218,-78.18277820966114,-72.81568186666667,5.344897396930149,-67.47078446973651,-78.16057926359683
160,-71.31768666666666,7.913632664309945,-63.404054002356716,-79.2313193309766,-72.67411163333333,5.4170763574238086,-67.25703527590953,-78.09118799075713
161,-71.35204366666666,3.1391773824141187,-68.21286628425254,-74.49122104908078,-72.4245576,5.24337688043769,-67.1811807195623,-77.66793448043768
162,-68.453901,6.320498942073558,-62.133402057926446,-74.77439994207356,-72.01606636666665,5.027633355839983,-66.98843301082668,-77.04369972250664
163,-68.44191666666667,2.3994487047670647,-66.0424679618996,-70.84136537143374,-71.79460191111112,4.958501442605556,-66.83610046850555,-76.75310335371665
164,-65.56398666666666,2.9714571482916172,-62.592529518375045,-68.53544381495828,-71.54005177777776,5.037838735548107,-66.50221304222967,-76.57789051332588
165,-67.17113,3.0917252434684364,-64.07940475653157,-70.26285524346844,-71.2867679,5.075128577501185,-66.21163932249881,-76.36189647750119
166,-73.107465,2.4748078719215765,-70.63265712807843,-75.58227287192157,-71.04978527777777,4.809141308056528,-66.24064396972125,-75.8589265858343
167,-64.73084333333334,1.0641090884083897,-63.66673424492495,-65.79495242174173,-70.86638956666665,4.723654174146328,-66.14273539252034,-75.59004374081299
168,-71.08065333333333,6.02573046949773,-65.0549228638356,-77.10638380283106,-70.7227499,4.790760948396514,-65.93198895160349,-75.5135108483965
169,-71.38953033333333,13.204187268255945,-58.18534306507738,-84.59371760158928,-70.59680306666665,4.883439324316943,-65.71336374234971,-75.48024239098362
170,-68.23885,3.843474247292417,-64.39537575270758,-72.08232424729242,-70.42483462222222,4.764867500409941,-65.65996712181227,-75.18970212263217
171,-63.998053,2.5687861555429228,-61.429266844457075,-66.56683915554292,-69.97393172222222,4.508021090364912,-65.46591063185731,-74.48195281258714
172,-68.13412666666666,1.9242113739746354,-66.20991529269203,-70.05833804064129,-69.75978176666666,4.370088284229606,-65.38969348243707,-74.12987005089626
173,-69.58046166666666,6.3524226548347915,-63.228039011831875,-75.93288432150146,-69.6648237111111,4.487336054775104,-65.177487656336,-74.15215976588621
174,-68.25398833333334,0.369521459131038,-67.8844668742023,-68.62350979246438,-69.5309034888889,4.2992099704593,-65.2316935184296,-73.8301134593482
175,-65.15732866666666,3.5964230395637973,-61.56090562710286,-68.75375170623046,-69.25163888888889,4.191028978214886,-65.060609910674,-73.44266786710378
176,-65.93624666666666,3.6181319003642423,-62.31811476630242,-69.55437856703091,-69.07218655555556,4.151937863163008,-64.92024869239255,-73.22412441871856
177,-64.98817466666667,2.7933069356832836,-62.19486773098338,-67.78148160234996,-68.87307186666666,4.036736389674246,-64.83633547699242,-72.90980825634091
178,-68.27903666666667,5.18342649977149,-63.09561016689518,-73.46246316643816,-68.66871037777778,4.112789167239392,-64.55592121053839,-72.78149954501717
179,-65.57171666666666,0.9401297476589804,-64.63158691900767,-66.51184641432565,-68.58453343333333,4.092146331728332,-64.49238710160499,-72.67667976506166
180,-70.33846933333335,5.7803951065463774,-64.55807422678697,-76.11886443987973,-68.57748196666667,4.11072835885153,-64.46675360781514,-72.6882103255182
181,-69.50683500000001,6.5211418807655885,-62.98569311923442,-76.02797688076559,-68.55252453333333,4.13666156795375,-64.41586296537959,-72.68918610128708
182,-64.99730000000001,9.609951702007928,-55.387348297992084,-74.60725170200794,-68.45791275555555,4.348023110201181,-64.10988964535437,-72.80593586575674
183,-72.12127733333334,9.229601998647682,-62.89167533468566,-81.35087933198102,-68.48093484444443,4.423456477140323,-64.05747836730413,-72.90439132158477
184,-64.19547566666667,3.7777300218314105,-60.41774564483526,-67.97320568849808,-68.32208514444444,4.488296606798228,-63.83378853764622,-72.81038175124267
185,-75.40722799999999,9.723651293690656,-65.68357670630934,-85.13087929369064,-68.53878663333333,4.786415015224151,-63.75237161810919,-73.3252016485575
186,-69.33549766666665,6.223481201440259,-63.1120164652264,-75.55897886810692,-68.6034504,4.878353902273224,-63.72509649772678,-73.48180430227323
187,-67.05893866666666,9.772088882098103,-57.28684978456856,-76.83102754876477,-68.42086863333333,5.154742354915573,-63.26612627841776,-73.5756109882489
188,-66.96136566666668,6.1791601569991945,-60.782205509667484,-73.14052582366587,-68.26681605555557,5.2486544861415885,-63.01816156941397,-73.51547054169714
189,-67.650558,5.623252120046906,-62.0273058799531,-73.2738101200469,-68.27733616666666,5.074502105376669,-63.20283406129,-73.35183827204334
190,-71.34218666666666,12.885266346437442,-58.45692032022922,-84.22745301310411,-68.27815283333332,5.240223228114252,-63.037929605219084,-73.51837606144758
191,-69.46493333333335,8.924747230226375,-60.540186103106976,-78.38968056355972,-68.21524915555555,5.4330755563746616,-62.782173599180894,-73.64832471193021
192,-65.118787,5.144736804029629,-59.97405019597037,-70.26352380402963,-68.10407868888889,5.39388348510653,-62.71019520378236,-73.49796217399542
193,-63.537175,4.789130166321956,-58.748044833678044,-68.32630516632196,-67.9405873,5.4735395338250274,-62.46704776617498,-73.41412683382504
194,-70.48637866666665,7.2867229546419106,-63.19965571202474,-77.77310162130857,-68.10466703333333,5.617381727370036,-62.4872853059633,-73.72204876070336
195,-68.64980666666668,3.0241687180171213,-65.62563794864955,-71.6739753846838,-68.15395625555556,5.615129843188326,-62.538826412367236,-73.76908609874387
196,-79.467303,13.093281415210507,-66.37402158478949,-92.56058441521051,-68.36595085555555,5.9690789612979565,-62.3968718942576,-74.3350298168535
197,-69.70263033333333,8.36516084743099,-61.33746948590234,-78.06779118076432,-68.5316770888889,6.212447353265377,-62.319229735623516,-74.74412444215426
198,-67.10193666666667,4.425044200935549,-62.67689246573113,-71.52698086760222,-68.3990532,6.1590911443133045,-62.239962055686696,-74.55814434431332
199,-67.90638,3.8835646402886077,-64.02281535971139,-71.78994464028861,-68.28294818888888,5.848403723381059,-62.434544465507834,-74.13135191226995
200,-70.74504999999999,8.251357720151272,-62.493692279848716,-78.99640772015127,-68.3664881888889,5.9953331724763546,-62.37115501641254,-74.36182136136524
201,-64.39361133333334,3.2854486915374768,-61.108162641795865,-67.67906002487082,-68.37967346666666,6.019221923676173,-62.360451542990496,-74.39889539034284
202,-63.407458,4.590288840701861,-58.81716915929814,-67.99774684070186,-68.22211784444444,6.108091172567081,-62.11402667187736,-74.33020901701154
203,-62.349594,2.611917260029691,-59.73767673997031,-64.9615112600297,-67.98108892222223,5.983407659406911,-61.99768126281531,-73.96449658162913
204,-65.86290333333334,3.684811637442728,-62.17809169589061,-69.54771497077607,-67.90138608888888,6.0939173320173,-61.807468756871586,-73.99530342090618
205,-66.40125300000001,3.0525473065584126,-63.3487056934416,-69.45380030655842,-67.94285023333333,6.075788140917122,-61.86706209241621,-74.01863837425046
206,-61.586362,0.8355480617008225,-60.75081393829918,-62.42191006170082,-67.79785407777779,5.983035346295007,-61.814818731482774,-73.78088942407278
207,-63.42824433333333,7.372651501987348,-56.05559283134598,-70.80089583532067,-67.74585640000001,6.1356801651718085,-61.610176234828195,-73.88153656517183
208,-65.407549,5.472492405464171,-59.93505659453583,-70.88004140546417,-67.65014014444445,6.145315695361565,-61.50482444908288,-73.79545583980601
209,-70.72429733333333,12.67489774710377,-58.049399586229555,-83.3991950804371,-67.82189283333334,6.536474628676391,-61.28541820465694,-74.35836746200972
210,-66.93774666666665,10.569047850143992,-56.36869881652267,-77.50679451681064,-67.7085354111111,6.696096386796312,-61.012439024314794,-74.40463179790741
211,-69.05695666666666,4.710459457264583,-64.34649720940209,-73.76741612393124,-67.69353946666666,6.635740306012945,-61.05779916065373,-74.32927977267963
212,-67.53433,1.5331979042837192,-66.00113209571627,-69.06752790428372,-67.77810713333334,6.366515179422138,-61.4115919539112,-74.14462231275547
213,-67.331778,5.57020088382744,-61.76157711617256,-72.90197888382744,-67.61845715555555,6.244535142261463,-61.37392201329409,-73.86299229781702
214,-67.97179666666666,7.568842896720299,-60.402953769946365,-75.54063956338696,-67.74433452222222,6.3709055714244265,-61.373428950797795,-74.11524009364665
215,-65.28478366666667,1.9445942329828936,-63.340189433683776,-67.22937789964956,-67.40691971111112,6.111603669400834,-61.29531604171028,-73.51852338051194
216,-62.733985,2.0883923107919617,-60.64559268920804,-64.82237731079196,-67.18686928888889,5.973767373045892,-61.213101915843,-73.16063666193479
217,-59.78461333333333,3.137835067034009,-56.64677826629932,-62.922448400367344,-66.94439177777778,5.752625579210421,-61.191766198567365,-72.6970173569882
218,-66.42301366666668,6.525799418126664,-59.89721424854001,-72.94881308479334,-66.92644671111111,5.7641802212480036,-61.16226648986311,-72.69062693235911
219,-70.62158233333334,14.87456530872873,-55.7470170246046,-85.49614764206207,-67.02548085555556,6.072557327537398,-60.952923528018154,-73.09803818309295
220,-67.38625533333334,4.643024517017471,-62.743230816315865,-72.0292798503508,-66.89361647777778,5.797815933223399,-61.09580054455437,-72.69143241100117
221,-61.974512000000004,2.9970028890162954,-58.97750911098371,-64.9715148890163,-66.64393576666666,5.600224455183063,-61.04371131148361,-72.24416022184974
222,-70.32686833333334,7.290044166653472,-63.036824166679864,-77.61691249998681,-66.81753847777777,5.671734700603858,-61.14580377717392,-72.48927317838164
223,-60.73026933333333,2.366229384416553,-58.364039948916776,-63.09649871774989,-66.72397495555556,5.590971341207011,-61.133003614348546,-72.31494629676257
224,-65.77158666666666,5.68210586677944,-60.08948079988723,-71.4536925334461,-66.56681522222223,5.537484104944928,-61.029331117277295,-72.10429932716715
225,-62.92521433333334,1.3854200592817814,-61.53979427405155,-64.31063439261511,-66.37599547777778,5.48285914965375,-60.89313632812402,-71.85885462743153
226,-65.61599333333334,4.755086451738637,-60.8609068815947,-70.37107978507197,-65.91428515555556,5.204919317538022,-60.70936583801753,-71.11920447309357
227,-80.32609833333333,35.38306729852937,-44.943031034803965,-115.7091656318627,-66.26840075555556,6.105516199241301,-60.16288455631425,-72.37391695479687
228,-66.81740066666667,11.859784743619693,-54.95761592304698,-78.67718541028637,-66.25891622222223,6.353340883997438,-59.905575338224786,-72.61225710621966
229,-68.423308,6.969546294554046,-61.453761705445956,-75.39285429455406,-66.27614715555555,6.45620693913962,-59.81994021641594,-72.73235409469518
230,-66.11625,6.052738631239579,-60.063511368760416,-72.16898863123957,-66.12185382222222,6.382919636175897,-59.73893418604632,-72.50477345839813
231,-66.89583166666667,4.15101091588041,-62.74482075078625,-71.04684258254707,-66.20526116666666,6.411771710320662,-59.79348945634601,-72.61703287698734
232,-69.523614,7.7555242219514735,-61.76808977804852,-77.27913822195147,-66.40913303333333,6.517279556362316,-59.89185347697102,-72.92641258969564
233,-64.88352,11.311999630874285,-53.57152036912572,-76.19551963087429,-66.49359723333333,6.807282302057135,-59.6863149312762,-73.30087953539048
234,-64.260175,6.224070273923083,-58.03610472607692,-70.48424527392308,-66.44017295555555,6.8919242566064804,-59.54824869894908,-73.33209721216204
235,-62.79319666666667,4.144544305637514,-58.64865236102915,-66.93774097230418,-66.31990441111111,6.928324156575783,-59.391580254535334,-73.24822856768691
236,-60.12144966666667,6.772580801876813,-53.34886886478986,-66.89403046854349,-66.271074,7.1262252479149835,-59.14484875208502,-73.39729924791499
237,-72.14587666666667,15.917138484292126,-56.22873818237454,-88.06301515095879,-66.56166174444445,7.411041480658477,-59.15062026378597,-73.9727032251029
238,-64.74477,4.660459993144452,-60.08431000685555,-69.40522999314446,-66.53956911111112,7.383973733581152,-59.155595377529956,-73.92354284469226
239,-66.22679333333333,3.6286055335394796,-62.598187799793855,-69.85539886687282,-66.3896523111111,7.082430659795676,-59.30722165131544,-73.47208297090678
240,-61.807575333333325,8.399720552580623,-53.4078547807527,-70.20729588591395,-66.2186466,7.010119749876897,-59.20852685012311,-73.2287663498769
241,-65.58300533333335,5.602828209123081,-59.980177124210265,-71.18583354245642,-66.10284822222222,7.039865374938846,-59.06298284728337,-73.14271359716106
242,-62.80570066666667,1.7000453444191808,-61.105655322247486,-64.50574601108585,-65.94522724444444,7.045426956276695,-58.89980028816775,-72.99065420072114
243,-66.91835333333333,10.999842605898204,-55.91851072743513,-77.91819593923154,-65.93144642222222,7.226415013679055,-58.70503140854317,-73.15786143590127
244,-62.82832,3.216052688296635,-59.61226731170336,-66.04437268829663,-65.7599972,7.081322006731599,-58.678675193268404,-72.8413192067316
245,-66.02820266666667,8.86169725123497,-57.1665054154317,-74.88989991790164,-65.78477783333334,7.311892107340001,-58.472885725993336,-73.09666994067334
246,-59.987834666666664,4.019062253418991,-55.96877241324768,-64.00689692008565,-65.69323948888889,7.376247772094235,-58.316991716794654,-73.06948726098312
247,-60.83394066666667,7.175850071164139,-53.65809059550253,-68.00979073783081,-65.72821706666667,7.510848272231907,-58.217368794434755,-73.23906533889858
248,-62.626302666666675,4.756509104866864,-57.86979356179981,-67.38281177153354,-65.60166003333333,7.451871928456581,-58.14978810487675,-73.05353196178991
249,-67.55948566666667,7.519441883183644,-60.04004378348303,-75.07892754985032,-65.49959014444444,7.206701147605076,-58.292888996839366,-72.70629129204953
250,-63.967117333333334,7.606446213956248,-56.36067111937709,-71.57356354728958,-65.38561887777777,7.30548187083637,-58.08013700694141,-72.69110074861416
251,-68.20688166666666,6.9724208807851165,-61.234460785881545,-75.17930254745178,-65.59336453333334,7.437995803895331,-58.155368729438,-73.03136033722868
252,-65.32327733333334,5.211595938846496,-60.111681394486844,-70.53487327217984,-65.42657816666666,7.368714196301765,-58.057863970364906,-72.79529236296842
253,-62.00527066666666,10.27639029735098,-51.72888036931568,-72.28166096401765,-65.46907821111111,7.632386226732911,-57.8366919843782,-73.10146443784402
254,-62.55253200000001,5.163246899993456,-57.38928510000655,-67.71577889999347,-65.36177638888888,7.615090927840046,-57.74668546104885,-72.97686731672893
255,-64.28427533333333,7.561771538806585,-56.722503794526745,-71.84604687213991,-65.40707842222223,7.820969310490872,-57.58610911173135,-73.2280477327131
256,-64.91720933333333,8.592652067490354,-56.32455726584298,-73.50986140082368,-65.38378562222222,7.948888164349262,-57.43489745787296,-73.3326737865715
257,-65.76593366666667,15.250800481661358,-50.51513318500531,-81.01673414832803,-64.8984468,7.277812603786996,-57.620634196213004,-72.176259403787
258,-60.352704666666675,4.061904596923141,-56.29080006974353,-64.41460926358981,-64.68295693333333,7.017883265563778,-57.665073667769555,-71.70084019889711
259,-64.06728600000001,10.910902346238874,-53.15638365376114,-74.97818834623888,-64.5377562,7.149261800619939,-57.388494399380065,-71.68701800061993
260,-64.73135933333334,10.031776526102906,-54.69958280723044,-74.76313585943625,-64.49159317777779,7.281896397115384,-57.2096967806624,-71.77348957489315
261,-69.899929,13.660417807625905,-56.239511192374096,-83.5603468076259,-64.59172975555556,7.598876626840233,-56.992853128715325,-72.19060638239579
262,-61.038585666666656,7.783310323969893,-53.25527534269676,-68.82189599063655,-64.30889547777778,7.599802830240846,-56.709092647536934,-71.90869830801863
263,-62.270408,10.22086955640292,-52.049538443597086,-72.49127755640292,-64.22179174444445,7.563431827758468,-56.65835991668598,-71.78522357220292
264,-67.991878,9.009605797423772,-58.982272202576226,-77.00148379742377,-64.34618184444444,7.656283011875158,-56.689898832569284,-72.0024648563196
265,-67.71641799999999,9.827472672117283,-57.88894532788271,-77.54389067211727,-64.51028922222221,7.845713957424484,-56.66457526479773,-72.3560031796467
266,-67.99328533333333,3.1979542948712316,-64.7953310384621,-71.19123962820457,-64.77268374444445,7.726559740524297,-57.04612400392015,-72.49924348496874
267,-63.572577333333335,7.280626084741977,-56.29195124859136,-70.85320341807531,-64.4869071,7.438675993872625,-57.048231106127375,-71.92558309387263
268,-63.730938,11.33922750101518,-52.39171049898482,-75.07016550101518,-64.45311269999999,7.661301577468317,-56.79181112253169,-72.11441427746833
269,-63.77048833333334,8.479852886967345,-55.290635446366,-72.25034122030068,-64.37123586666667,7.823009822582578,-56.54822604408409,-72.19424568924926
270,-71.34486666666668,5.353840226616153,-65.99102644005052,-76.69870689328283,-64.68914557777778,7.721480478383763,-56.96766509939402,-72.41062605616156
271,-62.17154633333333,15.663601592612737,-46.507944740720596,-77.83514792594607,-64.57543027777778,8.056839591166753,-56.51859068661103,-72.63226986894453
272,-62.257024333333334,12.701145474721613,-49.55587885861172,-74.95816980805495,-64.55714106666667,8.4235429288435,-56.13359813782317,-72.98068399551018
273,-62.64534766666666,4.499307479376166,-58.146040187290495,-67.14465514604282,-64.41470754444444,8.206858424626098,-56.20784911981834,-72.62156596907055
274,-63.70765166666666,11.76082377336708,-51.946827893299584,-75.46847544003374,-64.4440186,8.49168412746178,-55.952334472538226,-72.93570272746179
275,-62.41381833333333,4.43960505230368,-57.97421328102965,-66.85342338563702,-64.32353912222223,8.34428105416407,-55.97925806805815,-72.6678201763863
276,-60.893078,10.175496087564674,-50.71758191243533,-71.06857408756468,-64.35371389999999,8.549495515302258,-55.80421838469774,-72.90320941530226
277,-69.85853533333334,21.713489626125167,-48.14504570720817,-91.5720249594585,-64.65453372222223,9.034083500467627,-55.620450221754595,-73.68861722268984
278,-67.65952533333333,10.82327040261054,-56.836254930722795,-78.48279573594388,-64.82230781111112,9.236308877059084,-55.58599893405203,-74.05861668817019
279,-61.83795333333333,10.0015219610084,-51.83643137232493,-71.83947529434172,-64.63159006666667,9.31904487965324,-55.312545187013434,-73.95063494631991
280,-61.820944999999995,11.49234670047458,-50.32859829952542,-73.31329170047458,-64.56005098888889,9.448574895870518,-55.11147609301837,-74.0086258847594
281,-67.348886,11.549369131489911,-55.79951686851008,-78.8982551314899,-64.53145113333333,9.60113983756068,-54.930311295772654,-74.132590970894
282,-65.04445,11.57674847971463,-53.46770152028537,-76.62119847971462,-64.52215688888889,9.813311588922948,-54.70884529996594,-74.33546847781184
283,-61.82316433333333,7.239391351522335,-54.583772981810995,-69.06255568485567,-64.51608667777778,9.712078290728662,-54.804008387049116,-74.22816496850645
284,-64.655657,9.867716759900587,-54.78794024009942,-74.5233737599006,-64.58619084444445,9.868893952725564,-54.717296891718874,-74.45508479717002
285,-63.48765666666667,6.303235567153854,-57.18442109951282,-69.79089223382053,-64.55963688888889,9.826942753670474,-54.732694135218416,-74.38657964255937
286,-68.84287,20.24941289835584,-48.59345710164416,-89.09228289835585,-64.69049224444444,10.215501448032658,-54.474990796411795,-74.9059936924771
287,-64.55707266666667,20.523989326366483,-44.03308334030019,-85.08106199303316,-64.65019687777777,10.391274409522827,-54.258922468254944,-75.0414712873006
288,-71.44330466666668,11.176268261017423,-60.26703640564925,-82.6195729276841,-65.01988354444445,10.62841986499264,-54.39146367945181,-75.64830340943709
289,-61.22004666666667,8.697881822698752,-52.522164843967914,-69.91792848936542,-64.92497556666666,10.554652514207966,-54.3703230524587,-75.47962808087463
290,-60.74325700000001,10.353338076350887,-50.38991892364912,-71.0965950763509,-64.79203882222222,10.565371232549568,-54.22666758967266,-75.3574100547718
291,-65.93533433333333,6.669552002586406,-59.26578233074692,-72.60488633591973,-64.65988566666667,10.332342372381582,-54.32754329428508,-74.99222803904826
292,-61.030675,7.832031377463641,-53.19864362253636,-68.86270637746364,-64.65962197777777,10.33396640749804,-54.325655570279736,-74.99358838527583
293,-59.44149133333334,6.673649371133109,-52.76784196220023,-66.11514070446646,-64.56532475555555,10.215725734655715,-54.34959902089984,-74.78105049021127
294,-63.812417333333336,18.246828688307026,-45.56558864502631,-82.05924602164036,-64.42600940000001,10.523633164351823,-53.90237623564818,-74.94964256435182
295,-62.56874233333334,12.368856721268962,-50.19988561206438,-74.9375990546023,-64.25442021111112,10.608345965990212,-53.6460742451209,-74.86276617710132
296,-66.73069666666667,12.528065461270918,-54.202631205395754,-79.25876212793759,-64.21233392222221,10.91934967153687,-53.29298425068535,-75.13168359375909
297,-56.64680333333333,6.04810408982264,-50.598699243510694,-62.69490742315597,-63.98147478888889,10.878265605039557,-53.10320918384933,-74.85974039392845
298,-61.921638333333334,7.0193214022889965,-54.90231693104434,-68.94095973562233,-63.92116480000001,10.734268735082019,-53.18689606491798,-74.65543353508201
299,-60.154986666666666,4.143840938133282,-56.011145728533386,-64.29882760479995,-63.80064807777778,10.589735003454216,-53.210913074323564,-74.39038308123199
300,-73.145216,27.125768007254432,-46.01944799274557,-100.27098400725444,-63.860659722222216,11.315465929475492,-52.54519379274674,-75.1761256516977
301,-61.36057499999999,12.28473886168074,-49.07583613831925,-73.64531386168073,-63.83362734444445,11.202837171777759,-52.630790172666686,-75.0364645162222
302,-59.42820366666667,10.48442895080368,-48.943774715862986,-69.91263261747035,-63.73933332222223,11.128946620980495,-52.61038670124172,-74.86827994320271
303,-62.024560666666666,8.135270249311287,-53.88929041735538,-70.15983091597795,-63.71864042222223,11.250145379978331,-52.468495042243894,-74.96878580220056
304,-63.114928666666664,16.4722191723288,-46.642709494337865,-79.58714783899546,-63.69888298888889,11.407191893277057,-52.29169109561183,-75.10607488216596
305,-62.52473,7.487679814074583,-55.037050185925416,-70.01240981407459,-63.70258004444444,11.508794385336085,-52.193785659108364,-75.21137442978053
306,-62.90028,4.309634024554754,-58.59064597544525,-67.20991402455476,-63.76948677777778,11.313265649902423,-52.45622112787535,-75.08275242768019
307,-62.86961,5.653635296578299,-57.2159747034217,-68.5232452965783,-63.5365226,10.777937172250859,-52.758585427749146,-74.31445977225086
308,-61.426228333333334,10.327455220711844,-51.09877311262149,-71.75368355404518,-63.32874603333334,10.761409999520902,-52.56733603381244,-74.09015603285425
309,-57.424839999999996,8.62578585433814,-48.799054145661856,-66.05062585433814,-63.18164225555555,10.71555212929856,-52.466090126256994,-73.89719438485412
310,-59.420401999999996,5.714285240630887,-53.70611675936911,-65.13468724063088,-63.101624155555555,10.522950080637104,-52.57867407491845,-73.62457423619267
311,-57.89544133333334,9.273841364870618,-48.62159996846272,-67.16928269820396,-62.786509333333335,10.447099155083126,-52.339410178250205,-73.23360848841646
312,-67.37868833333333,14.090034080950913,-53.288654252382415,-81.46872241428424,-62.86431727777778,10.530875341791006,-52.33344193598678,-73.39519261956879
313,-63.97230833333333,11.832729018335472,-52.13957931499786,-75.8050373516688,-62.93595541111111,10.68398659735144,-52.25196881375966,-73.61994200846256
314,-65.90319333333333,10.220315438603558,-55.68287789472978,-76.1235087719369,-62.977539955555564,10.695739886641542,-52.281800068914016,-73.6732798421971
315,-60.483869,11.648513656432005,-48.835355343568,-72.132382656432,-62.877413700000005,10.873915822950812,-52.003497877049185,-73.75132952295081
316,-62.44659866666667,12.843204469876099,-49.60339419679057,-75.28980313654276,-62.66420465555556,10.627042208668154,-52.03716244688739,-73.29124686422371
317,-61.57315400000001,7.042563461103919,-54.53059053889609,-68.61571746110393,-62.5647407,10.177661346492735,-52.38707935350727,-72.74240204649274
318,-59.77619266666667,8.34894683210531,-51.427245834561354,-68.12513949877197,-62.175836966666665,10.083417298862333,-52.09241966780433,-72.25925426552901
319,-59.15149,8.73434559407286,-50.41714440592715,-67.88583559407286,-62.106885077777775,10.084632757908135,-52.022252319869644,-72.19151783568593
320,-59.56134533333333,9.6846669853736,-49.876678347959725,-69.24601231870693,-62.067488022222214,10.062343721542225,-52.00514430067999,-72.12983174376446
321,-61.55904233333334,11.322139060622618,-50.23690327271072,-72.88118139395596,-61.92161162222223,10.2174299568101,-51.70418166541212,-72.13904157903231
322,-55.12637933333334,10.974149368558887,-44.15222996477445,-66.10052870189223,-61.72480176666667,10.322167223179942,-51.402634543486734,-72.0469689898466
323,-60.259815333333336,7.643154886281274,-52.61666044705206,-67.90297021961462,-61.75207923333333,10.35448407368488,-51.39759515964845,-72.1065633070182
324,-60.319737999999994,5.143126411762787,-55.17661158823721,-65.46286441176278,-61.635656588888885,9.917693997800074,-51.71796259108882,-71.55335058668896
325,-63.54886066666668,18.972024368254075,-44.5768362984126,-82.52088503492075,-61.6683272,10.13779958603291,-51.530527613967095,-71.80612678603292
326,-60.538154666666664,7.6213838329889505,-52.91677083367772,-68.15953849965561,-61.46190913333334,9.974243531756844,-51.487665601576495,-71.43615266509018
327,-68.49155566666667,19.07422048402624,-49.41733518264043,-87.56577615069291,-61.85673421111111,10.40844741156363,-51.44828679954749,-72.26518162267475
328,-57.09660600000001,5.584244657335135,-51.512361342664875,-62.68085065733514,-61.6958998,10.360611520065168,-51.33528827993483,-72.05651132006518
329,-57.96035633333333,7.078051830566115,-50.88230450276721,-65.03840816389945,-61.62274545555555,10.45841854981293,-51.16432690574263,-72.08116400536849
330,-67.31645900000001,17.651079671791837,-49.665379328208175,-84.96753867179184,-61.428453555555556,10.14259560529751,-51.285857950258055,-71.57104916085308
331,-62.73898666666667,14.674458880103835,-48.064527786562834,-77.4134455467705,-61.47440061111111,10.222252939244948,-51.25214767186617,-71.69665355035607
332,-57.74773366666667,6.832882936084178,-50.914850730582494,-64.58061660275085,-61.41838494444445,10.100534738754297,-51.317850205690156,-71.51891968319873
333,-61.72522866666667,14.3916224621196,-47.333606204547074,-76.11685112878627,-61.40840721111111,10.309079812514574,-51.09932739859654,-71.71748702362568
334,-59.710262,11.055003348126675,-48.655258651873325,-70.76526534812668,-61.29491832222222,10.128505951707835,-51.16641237051439,-71.42342427393005
335,-60.821588,13.16788531606089,-47.65370268393911,-73.9894733160609,-61.23814692222222,10.317846135107379,-50.92030078711484,-71.55599305732959
336,-54.417902,6.272232239291128,-48.14566976070887,-60.690134239291126,-60.95540098888889,10.383266075598591,-50.5721349132903,-71.33866706448748
337,-55.595974000000005,3.1794078770860765,-52.41656612291393,-58.77538187708608,-60.71294645555556,10.300791828282184,-50.412154627273374,-71.01373828383774
338,-55.235324999999996,7.76219593230962,-47.47312906769038,-62.99752093230961,-60.50658301111111,10.215283185335442,-50.29129982577567,-70.72186619644656
339,-56.55204066666666,9.223083158123929,-47.328957508542736,-65.7751238247906,-60.4774897,10.235193095461636,-50.24229660453837,-70.71268279546165
340,-56.41416566666667,11.18489500131344,-45.229270665353226,-67.59906066798011,-60.37728182222222,10.417546754151056,-49.95973506807117,-70.79482857637328
341,-54.97091333333333,12.298198342498521,-42.672714990834805,-67.26911167583185,-60.279797555555554,10.51835865340532,-49.76143890215024,-70.79815620896086
342,-53.542848666666664,6.492095919798574,-47.05075274686809,-60.03494458646524,-59.8186029,10.265094048033573,-49.55350885196643,-70.08369694803358
343,-56.577448,7.22994198351909,-49.34750601648091,-63.80738998351909,-59.572107555555554,10.111667813539695,-49.460439742015865,-69.68377536909524
344,-55.42905666666667,9.81493060323064,-45.61412606343603,-65.2439872698973,-59.222969666666664,10.09815498569393,-49.12481468097273,-69.3211246523606
345,-52.221568999999995,7.493903859047498,-44.727665140952496,-59.715472859047495,-58.94755966666666,9.95966799244778,-48.987891674218886,-68.90722765911444
346,-56.183958999999994,7.880675505365829,-48.303283494634165,-64.06463450536583,-58.73880501111111,9.794250360297438,-48.94455465081367,-68.53305537140855
347,-56.605595666666666,12.552452820164925,-44.05314284650174,-69.15804848683159,-58.57321973333333,9.977913338932805,-48.59530639440053,-68.55113307226614
348,-55.243688999999996,5.558923611380445,-49.68476538861955,-60.80261261138044,-58.42213627777778,9.88491256490864,-48.53722371286914,-68.30704884268643
349,-60.62047900000001,13.488259687492418,-47.132219312507594,-74.10873868749243,-58.47110257777778,10.043376368022628,-48.42772620975515,-68.5144789458004
350,-54.819434,8.285252937109886,-46.53418106289011,-63.10468693710989,-58.31303886666667,9.996729233080504,-48.316309633586165,-68.30976809974717
351,-53.650216666666665,8.154949208751846,-45.49526745791482,-61.80516587541851,-58.049411344444444,9.891156238018144,-48.158255106426296,-67.94056758246259
352,-56.271645666666664,9.352865351211166,-46.9187803154555,-65.62451101787784,-58.087586888888886,9.837113437439887,-48.250473451449004,-67.92470032632878
353,-52.298562,10.242712817814818,-42.05584918218518,-62.541274817814816,-57.822211777777774,9.923765368491008,-47.89844640928677,-67.74597714626879
354,-53.60972,9.678714381667639,-43.931005618332364,-63.28843438166764,-57.59854451111111,10.074951634154502,-47.52359287695661,-67.67349614526562
355,-53.29721866666667,10.681573037185176,-42.6156456294815,-63.97879170385185,-57.25682311111111,9.798603256452203,-47.45821985465891,-67.05542636756331
356,-53.86282299999999,8.800192423427966,-45.062630576572026,-62.66301542342796,-57.03431205555555,9.837896876133504,-47.196415179422054,-66.87220893168906
357,-58.635338999999995,13.467789378736251,-45.167549621263746,-72.10312837873624,-56.7057715,9.651015839290505,-47.05475566070949,-66.3567873392905
358,-56.483941666666674,10.812306008514483,-45.67163565815219,-67.29624767518115,-56.68534935555556,9.825284550996482,-46.86006480455908,-66.51063390655204
359,-56.547142,10.017031667867034,-46.53011033213296,-66.56417366786704,-56.63824221111111,9.92325054557318,-46.71499166553793,-66.5614927566843
360,-55.307205,4.505953886886661,-50.801251113113345,-59.81315888688666,-56.23793374444445,9.485079686076341,-46.75285405836811,-65.72301343052078
361,-58.035956,14.169062922036268,-43.86689307796373,-72.20501892203626,-56.081166055555556,9.468233154140757,-46.612932901414794,-65.54939920969632
362,-52.925771,8.641996018906223,-44.28377498109377,-61.567767018906224,-55.920433966666664,9.528536923568158,-46.39189704309851,-65.44897089023483
363,-54.239429666666666,9.4666618355824,-44.772767831084266,-63.706091502249066,-55.670907333333325,9.36437156935025,-46.306535763983085,-65.03527890268359
364,-50.920997,8.075608317677933,-42.84538868232207,-58.99660531767793,-55.377931833333335,9.265058401668627,-46.11287343166471,-64.64299023500196
365,-55.823842333333324,6.326176887812602,-49.497665445520724,-62.150019221145925,-55.211340311111115,9.037001454060348,-46.17433885705076,-64.24834176517146
366,-57.14844166666666,10.957266268753278,-46.19117539791338,-68.10570793541994,-55.3023583,9.19316925504242,-46.109189044957574,-64.49552755504241
367,-51.90285766666667,6.787347538453907,-45.11551012821276,-58.69020520512058,-55.17925442222222,9.313433910421347,-45.86582051180087,-64.49268833264357
368,-52.625614000000006,9.87679430716784,-42.748819692832164,-62.50240830716785,-55.09226405555555,9.383920522916624,-45.70834353263893,-64.47618457847219
369,-54.234664666666674,5.064316303156561,-49.170348363510115,-59.29898096982323,-55.01501818888889,9.245294961084378,-45.76972322780451,-64.26031314997326
370,-52.86689666666666,7.498545882954198,-45.368350783712465,-60.36544254962086,-54.89677588888889,9.12241665713907,-45.77435923174982,-64.01919254602795
371,-56.53203200000001,5.7952727186726944,-50.736759281327316,-62.3273047186727,-54.94881317777778,8.905652469678207,-46.04316070809956,-63.85446564745599
372,-51.70675333333333,6.3194349003082015,-45.38731843302513,-58.026188233641534,-54.88761,8.899897102361864,-45.98771289763814,-63.787507102361864
373,-56.77967699999999,8.778326071183447,-48.00135092881655,-65.55800307118344,-54.89435096666667,8.951509905284007,-45.94284106138266,-63.84586087195067
374,-54.61606,8.204223754993462,-46.41183624500653,-62.82028375499346,-54.86725107777777,8.897819677009435,-45.96943140076834,-63.76507075478722
375,-54.717270000000006,7.783995956330978,-46.93327404366903,-62.50126595633098,-54.95044111111111,8.907489413585552,-46.04295169752557,-63.85793052469666
376,-51.95002933333333,9.43881271480271,-42.511216618530625,-61.38884204813604,-54.80931012222222,8.95942732056678,-45.84988280165545,-63.768737442788996
377,-58.644685,16.255431482642198,-42.3892535173578,-74.9001164826422,-54.87727976666667,9.082859942649355,-45.794419824017304,-63.96013970931602
378,-53.763124000000005,6.948361585050967,-46.81476241494904,-60.71148558505097,-54.827927599999995,9.129174541771707,-45.698753058228284,-63.9571021417717
379,-59.34395333333333,12.491999238269644,-46.85195409506369,-71.83595257160297,-54.78537674444444,9.095965860130947,-45.689410884313496,-63.88134260457539
380,-56.895466666666664,11.411900210509785,-45.48356645615688,-68.30736687717645,-54.85457783333333,9.200187435910946,-45.65439039742239,-64.05476526924427
381,-52.706403333333334,11.28589182206853,-41.420511511264806,-63.99229515540186,-54.82311738888889,9.304552189688167,-45.51856519920072,-64.12766957857706
382,-59.16370866666666,12.85846257930618,-46.30524608736048,-72.02217124597284,-54.91951948888889,9.421405430624668,-45.49811405826422,-64.34092491951355
383,-55.69033433333334,9.252653592334166,-46.43768074099917,-64.94298792566751,-55.032578566666665,9.38840345644198,-45.64417511022469,-64.42098202310865
384,-52.153315,8.95691044952103,-43.19640455047897,-61.11022544952103,-54.98403173333334,9.364343325370424,-45.61968840796291,-64.34837505870375
385,-52.573308,6.324188241983944,-46.24911975801605,-58.897496241983944,-54.959901377777776,9.219097165530384,-45.74080421224739,-64.17899854330817
386,-55.038477666666665,10.543904729500182,-44.49457293716648,-65.58238239616685,-54.999089866666665,9.277220909066125,-45.72186895760054,-64.2763107757328
387,-51.685943,8.174162614359282,-43.51178038564072,-59.860105614359284,-54.76744333333333,9.100766683586892,-45.66667664974644,-63.86821001692023
388,-51.339987666666666,5.594312663308724,-45.745675003357945,-56.934300329975386,-54.5959782,8.926833572080035,-45.66914462791996,-63.52281177208003
389,-56.62561566666667,10.624645422600995,-46.00097024406567,-67.25026108926767,-54.59859398888889,8.9470873639045,-45.651506624984385,-63.54568135279339
390,-53.273606666666666,9.80352712897926,-43.470079537687404,-63.07713379564593,-54.530807377777776,9.123673138640921,-45.40713423913686,-63.6544805164187
391,-54.29401366666667,7.7523806718343184,-46.541632994832355,-62.04639433850099,-54.40607596666667,8.909783730300855,-45.49629223636581,-63.31585969696752
392,-54.343852,11.353445035253577,-42.99040696474642,-65.69729703525357,-54.45334533333334,9.0001653641791,-45.453179969154235,-63.453510697512435
393,-50.31282366666667,4.981417121618336,-45.33140654504833,-55.294240788285,-54.322458466666674,8.850657207046964,-45.4718012596197,-63.173115673713625
394,-52.771074999999996,6.591945900777326,-46.17912909922267,-59.36302090077732,-54.38412773333333,8.801201793150277,-45.58292594018305,-63.18532952648361
395,-51.121914000000004,5.6310947675965295,-45.490819232403474,-56.75300876759653,-54.22739678888889,8.778032389143076,-45.44936439974581,-63.00542917803197
396,-53.283097,7.69970590407692,-45.583391095923076,-60.98280290407692,-54.09855196666667,8.669447043653863,-45.42910492301281,-62.76799901032053
397,-55.079739999999994,3.5149614833218275,-51.56477851667817,-58.59470148332182,-54.20444804444444,8.560367508482793,-45.64408053596165,-62.76481555292724
398,-50.30977266666667,5.560938117413762,-44.748834549252905,-55.87071078408043,-54.127253333333336,8.41650563549099,-45.71074769784234,-62.54375896882433
399,-49.837288666666666,5.670733820766525,-44.16655484590014,-55.508022487433195,-53.98067413333333,8.436719552744657,-45.543954580588675,-62.417393686077986
400,-50.53621666666667,7.695441017906791,-42.84077564875987,-58.23165768457346,-53.9029848,8.443282723909743,-45.45970207609026,-62.346267523909745
401,-56.34818666666666,9.460645184617874,-46.88754148204879,-65.80883185128454,-53.896856622222224,8.565461806107916,-45.331394816114305,-62.462318428330136
402,-52.87665166666667,7.064679191814328,-45.81197247485234,-59.941330858480995,-53.93585323333333,8.590303282491453,-45.34554995084188,-62.52615651582479
403,-52.78390066666666,7.999634042873233,-44.78426662379343,-60.78353470953989,-53.802660688888885,8.56434688154778,-45.23831380734111,-62.36700757043668
404,-55.793754,12.945454107140582,-42.848299892859416,-68.73920810714058,-53.84191715555556,8.722387893286017,-45.119529262269545,-62.56430504884157
405,-55.72924666666666,5.93959079580684,-49.78965587085982,-61.668837462473505,-53.87564971111111,8.660907721268545,-45.21474198984256,-62.53655743237966
406,-54.36554,10.976269348863488,-43.38927065113651,-65.34180934886349,-53.95616673333333,8.712156275737238,-45.24401045759609,-62.668323009070576
407,-60.795170000000006,15.5663881658174,-45.228781834182605,-76.3615581658174,-54.02784956666667,8.689188165176411,-45.338661401490256,-62.717037731843085
408,-56.24067766666667,13.093721408751462,-43.14695625791521,-69.33439907541813,-54.11043468888889,8.894033492633096,-45.216401196255795,-63.00446818152199
409,-50.544913,10.310668979337226,-40.23424402066277,-60.85558197933723,-53.81713334444444,8.821322484002014,-44.99581086044243,-62.63845582844646
410,-52.48521366666666,8.726514241515355,-43.758699425151306,-61.21172790818201,-53.67012491111111,8.731809618368866,-44.93831529274224,-62.40193452947997
411,-53.32281166666667,11.06601736606528,-42.256794300601385,-64.38882903273195,-53.69067185555556,8.724480469835424,-44.96619138572013,-62.41515232539098
412,-51.99030366666667,6.281900867912539,-45.70840279875413,-58.27220453457921,-53.451558355555555,8.505261746122303,-44.946296609433254,-61.95682010167786
413,-53.13185266666667,5.486855493638985,-47.64499717302768,-58.61870816030565,-53.36627563333333,8.379735142832464,-44.986540490500865,-61.7460107761658
414,-54.358654,12.302863375023433,-42.05579062497657,-66.66151737502344,-53.43978693333334,8.491266907015877,-44.948520026317446,-61.931053840349215
415,-48.38469766666666,4.08332078033239,-44.30137688633427,-52.468018446999054,-53.30016658888889,8.416571324960826,-44.883595263928065,-61.71673791384971
416,-55.77712766666667,14.205638065139006,-41.57148960152767,-69.98276573180567,-53.32478825555555,8.538629102815454,-44.7861591527401,-61.863417358371
417,-53.89745666666667,7.05929846189211,-46.83815820477456,-60.95675512855878,-53.398505377777774,8.501466964399881,-44.8970384133779,-61.899972342177655
418,-48.435159999999996,4.969495178091633,-43.46566482190836,-53.40465517809163,-53.30167778888889,8.480639714892645,-44.82103807399624,-61.782317503781535
419,-49.246429666666664,7.921563354148744,-41.32486631251792,-57.16799302081541,-53.055704922222226,8.390536979277568,-44.665167942944656,-61.44624190149979
420,-52.766424666666666,4.045975250127755,-48.72044941653891,-56.81239991679442,-53.038798855555555,8.198618583315852,-44.8401802722397,-61.237417438871404
421,-53.12437966666667,10.932457175295239,-42.19192249137143,-64.05683684196191,-52.99981105555556,8.304621133431217,-44.695189922124335,-61.30443218898677
422,-47.323361,4.663978068260294,-42.65938293173971,-51.98733906826029,-52.76579468888888,8.081638901198108,-44.68415578769078,-60.847433590087
423,-51.45081966666667,8.227260157635246,-43.22355950903142,-59.67807982430192,-52.80372788888888,8.189833669065338,-44.61389421982355,-60.99356155795423
424,-62.353910000000006,24.877029854503853,-37.47688014549615,-87.23093985450386,-53.12315572222222,8.799336467522888,-44.32381925469933,-61.92249218974511
425,-55.70187166666667,15.0515066407879,-40.65036502587877,-70.75337830745457,-53.27582097777778,9.113350196629266,-44.16247078114851,-62.38917117440704
426,-53.50383666666667,9.386676387467148,-44.117160279199524,-62.89051305413382,-53.28317896666667,9.16958254607561,-44.11359642059106,-62.45276151274228
427,-52.271872,8.719347259239763,-43.55252474076024,-60.99121925923976,-53.18958336666667,9.343062071939539,-43.846521294727125,-62.53264543860621
428,-49.299429333333336,5.852241099264822,-43.44718823406851,-55.15167043259816,-53.15590525555556,9.352772171334575,-43.80313308422098,-62.50867742689014
429,-49.84412366666667,6.286642217161903,-43.55748144950476,-56.13076588382857,-53.156133088888886,9.373302451214421,-43.78283063767447,-62.529435540103314
430,-49.90768033333333,7.281026630201702,-42.62665370313163,-57.18870696353503,-53.135181877777775,9.359488638290918,-43.775693239486856,-62.4946705160687
431,-49.670794,5.902681503166759,-43.76811249683324,-55.57347550316676,-52.91260212222222,9.240889848909212,-43.67171227331301,-62.15349197113144
432,-57.76330899999999,16.61761425857006,-41.145694741429935,-74.38092325857005,-53.0754907,9.559321017801071,-43.51616968219893,-62.63481171780107
433,-47.356367000000006,5.5130075292256775,-41.84335947077433,-52.86937452922568,-52.89457291111111,9.476433467346153,-43.418139443764964,-62.37100637845727
434,-49.412434999999995,4.586172858296449,-44.826262141703545,-53.998607858296445,-52.681862277777775,9.197790759051347,-43.484071518726424,-61.87965303682913
435,-53.45317666666667,7.039483597227383,-46.41369306943929,-60.49266026389405,-52.60599327777778,9.234453852432033,-43.371539425345745,-61.84044713020981
436,-51.10231533333333,10.40341514686501,-40.69890018646832,-61.50573048019834,-52.497219122222226,9.215358712365418,-43.281860409856804,-61.71257783458764
437,-57.22417433333334,6.8195712466618,-50.404603086671536,-64.04374557999513,-52.378185933333334,8.923798148393564,-43.45438778493977,-61.30198408172689
438,-47.40027766666666,6.9771787259433395,-40.42309894072332,-54.37745639261,-52.08350593333333,8.71991339229996,-43.36359254103338,-60.80341932563329
439,-47.805172,6.903749116947473,-40.901422883052525,-54.70892111694747,-51.99218123333333,8.60634939688697,-43.38583183644637,-60.5985306302203
440,-56.841035,17.98511776998397,-38.85591723001603,-74.82615276998396,-52.13737527777778,8.91496951450259,-43.22240576327519,-61.052344792280365
441,-55.03792433333333,14.901667091830907,-40.13625724150242,-69.93959142516424,-52.194545700000006,9.042824505361445,-43.151721194638554,-61.237370205361444
442,-48.618034333333334,5.194167279860395,-43.42386705347294,-53.81220161319373,-52.082136722222224,9.006566719093039,-43.07557000312918,-61.08870344131526
443,-48.685155,6.658231978421074,-42.02692302157893,-55.34338697842107,-51.933913466666674,9.045612601919109,-42.888300864747556,-60.97952606858577
444,-49.674704,4.189871215689451,-45.48483278431055,-53.86457521568945,-51.7777818,8.77517952994131,-43.002602270058695,-60.55296132994131
445,-47.893369,8.741562077671757,-39.15180692232824,-56.63493107767176,-51.76140417777778,8.93045423985262,-42.83094993792516,-60.6918584176304
446,-50.609592666666664,8.312772463409328,-42.29682020325734,-58.92236513007599,-51.58915301111111,8.734025386461633,-42.855127624649484,-60.32317839757275
447,-53.45794466666666,14.426244605083381,-39.03170006158328,-67.88418927175005,-51.574502611111114,8.979590257901341,-42.59491235320977,-60.55409286901246
448,-49.759858,6.0664248039922155,-43.69343319600779,-55.826282803992214,-51.61865921111111,9.016154578764693,-42.60250463234642,-60.63481378987581
449,-48.770397333333335,5.473813564287822,-43.29658376904551,-54.24421089762116,-51.602791466666666,8.934562919102662,-42.668228547564006,-60.537354385769326
450,-46.661723,3.531975597568166,-43.12974740243184,-50.193698597568165,-51.39930141111111,8.917429597350678,-42.481871813760435,-60.31673100846179
451,-49.10199933333333,8.624049667725792,-40.47794966560754,-57.726049001059124,-51.26522206666667,8.840482680431696,-42.42473938623497,-60.10570474709836
452,-47.47416166666667,4.851777480138317,-42.62238418652835,-52.325939146804984,-51.270248755555556,8.84674266082763,-42.423506094727934,-60.11699141638318
453,-45.587605999999994,5.446895217472794,-40.1407107825272,-51.03450121747279,-51.074808299999994,8.75406382948888,-42.32074447051112,-59.82887212948888
454,-46.892502,11.105394002221264,-35.78710799777873,-57.99789600222127,-50.55942803333333,8.29500930107946,-42.26441873225387,-58.85443733441279
455,-52.474627,7.873885376009801,-44.600741623990196,-60.3485123760098,-50.451853211111114,8.055755258920192,-42.39609795219092,-58.5076084700313
456,-47.76123333333334,7.560563261529484,-40.200670071803856,-55.32179659486282,-50.2604331,7.994884821388935,-42.265548278611064,-58.25531792138894
457,-53.961726,2.8541536717429907,-51.10757232825701,-56.81587967174299,-50.31676156666666,7.799378368472376,-42.51738319819429,-58.11613993513904
458,-52.36189466666667,15.499760956354947,-36.862133710311724,-67.86165562302162,-50.41884374444444,8.120962363708713,-42.29788138073573,-58.53980610815315
459,-60.691327666666666,18.07733533033606,-42.61399233633061,-78.76866299700272,-50.78041721111111,8.513985467481186,-42.26643174362992,-59.2944026785923
460,-47.94813966666667,8.160298448502502,-39.78784121816417,-56.10843811516917,-50.715099188888885,8.543294528091213,-42.171804660797676,-59.258393716980095
461,-46.361761666666666,8.03909975359196,-38.322661913074704,-54.40086142025863,-50.604798111111116,8.614508469772053,-41.990289641339054,-59.21930658088316
462,-46.27201366666666,1.7004063527264086,-44.57160731394025,-47.97242001939307,-50.22175493333334,8.11726820624393,-42.1044867270894,-58.339023139577264
463,-43.48253533333334,4.033760194090042,-39.448775139243295,-47.51629552742338,-50.092627211111115,8.06795996173941,-42.02466724937171,-58.16058717285052
464,-48.79821933333333,4.3547761995594385,-44.44344313377389,-53.15299553289277,-50.07215335555556,8.060246739781508,-42.011906615774045,-58.13240009533706
465,-54.70878,16.099645012198245,-38.60913498780175,-70.80842501219824,-50.1140068,8.362252120280539,-41.75175467971947,-58.47625892028054
466,-52.67247799999999,17.619893005135754,-35.05258499486423,-70.29237100513575,-50.166345555555544,8.602801382222896,-41.56354417333266,-58.76914693777845
467,-51.27106066666667,9.112731813807828,-42.158328852858844,-60.3837924804745,-49.967908433333335,8.679240067794431,-41.2886683655389,-58.64714850112777
468,-48.028839000000005,5.116900625124646,-42.91193837487536,-53.14573962512465,-49.98886047777778,8.61723079776714,-41.371629680010635,-58.60609127554492
469,-50.804387,11.977618801472058,-38.826768198527944,-62.78200580147205,-50.08883431111111,8.786359787251293,-41.302474523859814,-58.87519409836241
470,-47.411313,9.284226138810764,-38.127086861189234,-56.695539138810766,-49.77451024444444,8.496330066212186,-41.278180178232255,-58.27084031065663
471,-48.025561,9.35938566608466,-38.66617533391534,-57.384946666084666,-49.540764800000005,8.311587352020645,-41.22917744797935,-57.85235215202065
472,-46.929504666666666,5.70178403908157,-41.2277206275851,-52.63128870574823,-49.48448047777778,8.32850791066135,-41.15597256711643,-57.81298838843913
473,-45.693926000000005,5.274923653162383,-40.41900234683762,-50.96884965316239,-49.38477284444444,8.282397633152728,-41.102375211291715,-57.667170477597175
474,-44.94823566666667,7.997513461631828,-36.95072220503484,-52.945749128298495,-49.2272239,8.409319041350807,-40.81790485864919,-57.63654294135081
475,-49.045558,10.72132380579511,-38.32423419420489,-59.76688180579511,-49.265630200000004,8.475311098954919,-40.79031910104508,-57.740941298954915
476,-50.11851433333333,11.074015293822939,-39.04449903951039,-61.19252962715627,-49.24926092222222,8.567352526635373,-40.68190839558685,-57.81661344885759
477,-48.08634933333334,9.13695029169303,-38.949399041640305,-57.22329962502637,-49.070207744444446,8.391042716189027,-40.67916502825542,-57.461250460633465
478,-47.195141666666665,5.730037634419024,-41.46510403224764,-52.92517930108569,-48.9847172,8.379829810536588,-40.604887389463414,-57.36454701053659
479,-49.895711000000006,5.733875966620746,-44.16183503337926,-55.62958696662075,-49.022227655555554,8.388498557281018,-40.633729098274536,-57.41072621283658
480,-47.01839066666667,5.3457049085172414,-41.67268575814943,-52.36409557518391,-49.03411657777778,8.448956200979321,-40.58516037679845,-57.483072778757105
481,-46.00484,5.330685916511687,-40.67415408348832,-51.335525916511685,-48.930877933333335,8.339177409272184,-40.59170052406115,-57.27005534260552
482,-51.38894233333334,16.157730948093437,-35.2312113852399,-67.54667328142678,-49.06137062222222,8.716042524870687,-40.34532809735153,-57.777413147092915
483,-55.186456666666665,19.277959356122434,-35.908497310544234,-74.4644160227891,-49.381332311111116,9.177077996159008,-40.2042543149521,-58.55841030727012
484,-45.522082000000005,6.882116892603032,-38.639965107396975,-52.404198892603034,-49.33565164444445,9.03630209250507,-40.29934955193938,-58.371953736949514
485,-48.70311433333333,9.582707642305296,-39.12040669102804,-58.285821975638626,-49.20993455555556,9.093262834714919,-40.116671720840635,-58.303197390270476
486,-47.57901566666666,9.988166508317548,-37.590849158349116,-57.56718217498421,-49.203860633333335,9.174182942941188,-40.02967769039215,-58.37804357627452
487,-46.627778666666664,8.645482849672268,-37.982295816994394,-55.273261516338934,-48.95939572222222,9.367227248872162,-39.59216847335006,-58.32662297109438
488,-46.95402166666667,8.305404873018434,-38.64861679364824,-55.2594265396851,-48.77913328888889,9.127415379427612,-39.65171790946127,-57.9065486683165
489,-48.58307533333334,6.295792485930373,-42.28728284740297,-54.87886781926371,-48.375524877777785,8.73469728461409,-39.640827593163685,-57.110222162391864
490,-48.749848333333325,11.114784407857504,-37.63506392547582,-59.86463274119083,-48.402248500000006,8.833180149925925,-39.569068350074076,-57.23542864992592
491,-46.45910899999999,7.794469133381247,-38.66463986661874,-54.25357813338124,-48.40549341111111,8.825025795918897,-39.58046761519221,-57.230519207030014
492,-47.972238,8.815884848019058,-39.15635315198094,-56.78812284801906,-48.46216755555555,9.062208412428655,-39.3999591431269,-57.524375967984206
493,-46.52498766666667,8.42359352056332,-38.101394146103345,-54.94858118722999,-48.56358263333333,9.208536189977764,-39.35504644335557,-57.7721188233111
494,-45.87732833333333,8.431577456072993,-37.44575087726034,-54.308905789406325,-48.4662196,9.344429565194881,-39.12179003480512,-57.810649165194874
495,-47.332514,9.806470720204487,-37.526043279795516,-57.13898472020449,-48.22034406666667,9.13465708879509,-39.085686977871575,-57.35500115546176
496,-47.96183133333333,12.61338737667187,-35.348443956661455,-60.5752187100052,-48.06332251111112,8.967773567846292,-39.095548943264816,-57.031096078957404
497,-48.946639000000005,4.339842881742492,-44.60679611825751,-53.286481881742496,-47.9858417888889,8.808677270110783,-39.177164518778106,-56.79451905899967
498,-44.650038,8.26938284973383,-36.38065515026617,-52.91942084973383,-47.87321508888889,8.913760010931089,-38.959455077957806,-56.786975099819976
499,-44.85944033333334,6.498413717212095,-38.361026616121244,-51.357854050545434,-47.6750502,8.731119841455756,-38.94393035854424,-56.40617004145576
500,-47.715364666666666,7.617191241418673,-40.09817342524799,-55.33255590808534,-47.68518525555556,8.675552011542687,-39.009633244012875,-56.36073726709824
501,-44.16746733333333,5.9665428065267685,-38.20092452680656,-50.134010139860095,-47.55658213333333,8.562457249557422,-38.99412488377592,-56.119039382890755
502,-53.13884733333333,8.690111202000027,-44.448736131333305,-61.828958535333356,-47.76356022222222,8.66206815498804,-39.10149206723418,-56.42562837721026
503,-47.52085366666666,13.061011915470345,-34.459841751196315,-60.581865582137006,-47.82445781111111,8.921604430398304,-38.902853380712806,-56.74606224150942
504,-47.033106333333336,9.09054424883155,-37.94256208450179,-56.123650582164885,-47.893953499999995,8.958038789971628,-38.935914710028364,-56.851992289971626
505,-47.74897433333334,9.179357760106443,-38.569616573226895,-56.92833209343978,-47.850734044444444,8.906639921782007,-38.94409412266244,-56.75737396622646
506,-55.83531733333333,13.812743869170284,-42.022573464163045,-69.64806120250361,-48.04129414444445,8.997930874293584,-39.04336327015086,-57.03922501873803
507,-47.755951,7.990867040035891,-39.765083959964116,-55.74681804003589,-48.030280866666665,8.95972809923835,-39.070552767428325,-56.99000896590501
508,-47.61496966666667,5.586174317180795,-42.028795349485875,-53.20114398384746,-48.044275133333336,8.954932655330406,-39.089342478002926,-56.99920778866374
509,-46.731840000000005,6.447655555323966,-40.28418444467604,-53.17949555532397,-47.938812766666665,8.97872530828718,-38.96008745837948,-56.917538074953846
510,-49.23000833333333,8.346753186557534,-40.883255146775795,-57.576761519890866,-48.012533355555554,9.078760250888523,-38.93377310466703,-57.091293606444076
511,-47.70779266666667,11.782823509302231,-35.92496915736444,-59.4906161759689,-48.06929844444445,9.293831503981542,-38.775466940462906,-57.363129948425986
512,-49.335122333333324,7.45638062317183,-41.87874171016149,-56.791502956505155,-48.000837777777775,9.00378649315082,-38.997051284626956,-57.004624270928595
513,-49.33777366666667,10.38673415051884,-38.95103951614783,-59.72450781718551,-47.80588167777777,8.7074123196307,-39.09846935814708,-56.513293997408475
514,-45.670235999999996,6.002481704312227,-39.66775429568777,-51.67271770431222,-47.81082014444444,8.678091146687674,-39.132728997756764,-56.48891129113212
515,-47.176242333333334,5.315879566728009,-41.86036276660533,-52.49212190006134,-47.75992441111111,8.53586354416843,-39.22406086694268,-56.29578795527954
516,-48.84009966666667,11.591287124741253,-37.24881254192542,-60.43138679140792,-47.80196054444444,8.589300898049222,-39.212659646395224,-56.391261442493665
517,-44.85962066666667,5.975628663502221,-38.88399200316445,-50.83524933016889,-47.74302194444444,8.500305758510219,-39.24271618593423,-56.243327702954666
518,-46.409671333333335,0.92334540361954,-45.48632592971379,-47.33301673695288,-47.724876933333334,8.254237109530257,-39.470639823803076,-55.979114042863586
519,-49.111027,8.473618212599446,-40.63740878740055,-57.58464521259945,-47.74247532222223,8.326831300419226,-39.415644021803,-56.06930662264145
520,-55.41125133333333,21.551628667784843,-33.859622665548486,-76.96288000111818,-47.964522088888884,8.67472610908347,-39.28979597980542,-56.639248197972364
521,-47.834821,5.617168054761312,-42.21765294523868,-53.45198905476131,-48.01037915555556,8.602149406462807,-39.40822974909275,-56.61252856201836
522,-45.73151033333334,7.404887061103385,-38.32662327222995,-53.13639739443673,-47.93568823333333,8.55511614689895,-39.380572086434384,-56.490804380232284
523,-45.68128066666666,5.867243681828916,-39.81403698483774,-51.548524348495576,-47.907564666666666,8.469904485607803,-39.43766018105887,-56.37746915227447
524,-46.748375333333335,5.980125300271336,-40.768250033062,-52.72850063360467,-47.93659956666667,8.388189413747748,-39.54841015291892,-56.32478898041442
525,-45.805124,5.7373466495679,-40.067777350432095,-51.5424706495679,-47.88568656666667,8.252551944726529,-39.63313462194014,-56.1382385113932
526,-46.41686133333334,7.721962072318751,-38.694899261014584,-54.13882340565209,-47.834187566666664,8.089504434581425,-39.74468313208524,-55.92369200124809
527,-46.561907,6.7074636349214005,-39.854443365078595,-53.2693706349214,-47.7546965,8.168425126354055,-39.58627137364594,-55.92312162635405
528,-56.797169,15.91386977772575,-40.883299222274246,-72.71103877772575,-48.159600866666665,8.423241357287118,-39.73635950937955,-56.58284222395378
529,-51.70876066666667,15.27691168008398,-36.43184898658269,-66.98567234675065,-48.38791154444445,8.715857956049515,-39.672053588394924,-57.10376950049396
530,-48.100872333333335,4.254442104599185,-43.84643022873415,-52.35531443793252,-48.40076179999999,8.60376631815553,-39.79699548184446,-57.004528118155534
531,-45.94213033333333,9.05486952423238,-36.88726080910095,-54.99699985756571,-48.459917233333336,8.706710542079053,-39.75320669125428,-57.16662777541239
532,-45.565813999999996,1.486863609137033,-44.078950390862964,-47.05267760913703,-48.20748278888889,8.46660228898362,-39.74088049990527,-56.67408507787251
533,-45.20338999999999,3.257602901671566,-41.945787098328424,-48.46099290167156,-48.130234,8.139821988523659,-39.990412011476344,-56.27005598852365
534,-45.91935966666667,6.281105510663096,-39.638254156003576,-52.20046517732977,-48.09310911111111,8.046174030584712,-40.0469350805264,-56.13928314169582
535,-46.94290166666667,6.185880081535718,-40.75702158513096,-53.128781748202385,-48.066240022222225,7.9463914412990215,-40.1198485809232,-56.01263146352124
536,-47.46157200000001,8.808640815983077,-38.652931184016936,-56.270212815983086,-47.78711517777777,7.77958800619278,-40.007527171585,-55.56670318397057
537,-47.275686,9.532796180137076,-37.742889819862924,-56.80848218013708,-47.77110634444445,7.8309856441961525,-39.940120700248286,-55.602091988640595
538,-45.519910333333335,5.632988368094357,-39.886921965238976,-51.152898701427695,-47.701271033333335,7.832546112559939,-39.868724920773396,-55.53381714589327
539,-46.527027999999994,8.891841610364187,-37.635186389635805,-55.41886961036418,-47.69444396666666,7.91401898106128,-39.780424985605386,-55.60846294772794
540,-44.561212000000005,10.95057747856103,-33.610634521438975,-55.511789478561035,-47.53881742222222,8.000813124128063,-39.538004298094165,-55.53963054635028
541,-46.380092,7.7003557236977045,-38.67973627630229,-54.0804477236977,-47.49456073333333,7.864730864607911,-39.62982986872542,-55.359291597941244
542,-49.019396666666665,7.280170080294026,-41.73922658637264,-56.29956674696069,-47.48403654444444,7.858857179845319,-39.62517936459913,-55.342893724289766
543,-43.883666000000005,5.337402494773275,-38.54626350522673,-49.22106849477328,-47.30223295555556,7.690546124653799,-39.61168683090175,-54.99277908020936
544,-45.985618666666674,8.26493795926729,-37.72068070739938,-54.25055662593397,-47.31274571111111,7.765961333152302,-39.546784377958815,-55.07870704426341
545,-51.55975000000001,17.619031684173226,-33.940718315826786,-69.17878168417323,-47.45886263333333,8.176066403733808,-39.28279622959952,-55.63492903706715
546,-53.19183566666667,19.274339637891003,-33.917496028775666,-72.46617530455768,-47.6039205,8.432168154172134,-39.17175234582786,-56.03608865417213
547,-48.81482333333333,8.570099622014748,-40.244723711318585,-57.384922955348074,-47.735760588888894,8.518650519455884,-39.217110069433005,-56.254411108344776
548,-47.44438566666667,6.831876390543547,-40.61250927612312,-54.27626205721022,-47.770251066666674,8.715601552353352,-39.05464951431331,-56.48585261902003
549,-46.46789033333334,7.402091493159371,-39.06579884017397,-53.869981826492705,-47.682146511111114,8.679883995038683,-39.00226251607243,-56.3620305061498
550,-44.478956000000004,6.876727830347296,-37.602228169652705,-51.3556838303473,-47.31773666666667,8.190720633790765,-39.1270160328759,-55.50845730045743
551,-45.24596833333334,8.403640258120781,-36.842328075212556,-53.64960859145412,-47.23144157777778,8.283603040569412,-38.94783853720836,-55.5150446183472
552,-48.75925766666666,10.583068821155058,-38.176188845511604,-59.34232648782172,-47.33236648888889,8.389542432571137,-38.942824056317754,-55.72190892146003
553,-45.867434,10.795981071436582,-35.07145292856342,-56.66341507143659,-47.3385716,8.55383367889139,-38.78473792110861,-55.89240527889139
554,-48.68966399999999,7.772655331338704,-40.91700866866129,-56.4623193313387,-47.40328122222222,8.61358467992697,-38.789696542295246,-56.01686590214919
555,-44.737991666666666,10.539325089075314,-34.198666577591354,-55.27731675574198,-47.367710144444445,8.77365062791055,-38.594059516533896,-56.141360772355
556,-44.08703,7.750132710790443,-36.33689728920955,-51.837162710790444,-47.2900491,8.77458964919294,-38.515459450807064,-56.06463874919294
557,-47.055889,9.555891192575972,-37.49999780742403,-56.61178019257597,-47.30651516666667,8.869537234448094,-38.436977932218575,-56.17605240111475
558,-46.72181066666667,7.8062760676218295,-38.91553459904484,-54.5280867342885,-46.970669888888885,8.599284110777962,-38.371385778110934,-55.56995399966685
559,-46.483905,7.438588410752341,-39.04531658924766,-53.92249341075234,-46.79650803333333,8.338006668466907,-38.45850136486642,-55.134514701800235
560,-46.459505,5.6959808991801415,-40.76352410081986,-52.15548589918014,-46.74179578888889,8.386057961619606,-38.35573782726929,-55.12785375050849
561,-45.737125666666664,7.613140143265216,-38.123985523401444,-53.350265809931884,-46.73496230000001,8.338000315587367,-38.396961984412634,-55.072962615587365
562,-43.498727333333335,4.734927097555073,-38.76380023577826,-48.23365443088841,-46.666059411111114,8.446269098534636,-38.21979031257648,-55.11232850964575
563,-46.288436,7.520459551775541,-38.76797644822446,-53.808895551775535,-46.702227611111105,8.588364320204768,-38.113863290906345,-55.29059193131589
564,-52.407428333333336,12.764046472692673,-39.64338186064066,-65.17147480602601,-46.91849656666667,8.80446235227242,-38.114034214394245,-55.72295891893909
565,-48.80581,12.392900673897941,-36.41290932610206,-61.19871067389794,-46.98059351111112,9.011363038684495,-37.969230472426624,-55.99195654979561
566,-49.53386499999999,9.329214238226337,-40.20465076177366,-58.86307923822633,-47.04966994444444,9.028715486092603,-38.020954458351845,-56.07838543053705
567,-44.841386666666665,7.576530389855792,-37.264856276810875,-52.417917056522455,-46.96852663333333,8.963506626416558,-38.00502000691677,-55.9320332597499
568,-44.63146700000001,6.400166397375696,-38.23130060262431,-51.03163339737571,-46.93891185555556,8.989079227392605,-37.94983262816295,-55.92799108294816
569,-44.746667,5.922781116383333,-38.82388588361667,-50.669448116383336,-46.8795664888889,8.89011054425991,-37.98945594462898,-55.7696770331488
570,-48.829915666666665,9.167815461050376,-39.66210020561629,-57.99773112771704,-47.02185661111112,8.83068514367622,-38.191171467434884,-55.85254175478734
571,-46.16587066666667,10.810526717027313,-35.355343949639355,-56.976397383693985,-47.01471589999999,8.934357510120542,-38.08035838987946,-55.94907341012054
572,-45.51253033333333,7.131139475689726,-38.3813908576436,-52.64366980902306,-46.89782035555556,8.929389823300397,-37.96843053225516,-55.82721017885595
573,-42.50838666666667,7.4665253491991415,-35.04186131746752,-49.97491201586581,-46.85197771111111,9.000360585114596,-37.85161712599652,-55.85233829622571
574,-49.06198033333334,11.49958217642199,-37.56239815691135,-60.561562509755326,-46.954523099999996,9.108182059019752,-37.84634104098025,-56.06270515901975
575,-44.95912666666666,12.151010460347337,-32.808116206319326,-57.110137127014,-46.73450232222222,8.925914684892222,-37.80858763733001,-55.66041700711444
576,-47.15478133333334,9.612008533303763,-37.542772800029574,-56.766789866637104,-46.53326717777778,8.603836981405978,-37.9294301963718,-55.137104159183764
577,-46.90415433333334,6.07342277204661,-40.830731561286726,-52.97757710537995,-46.469578211111106,8.520614419740374,-37.94896379137074,-54.99019263085149
578,-46.30379633333333,7.121327416334001,-39.182468916999326,-53.425123749667335,-46.431558566666666,8.530262787266723,-37.901295779399945,-54.96182135393339
579,-49.090303,8.240284018270792,-40.85001898172921,-57.33058701827079,-46.518972322222226,8.55820253810377,-37.960769784118455,-55.07717486032599
580,-51.89121866666667,12.215992970604779,-39.67522569606189,-64.10721163727145,-46.76604774444444,8.73617804277902,-38.029869701665426,-55.50222578722346
581,-47.571108333333335,7.419227017393813,-40.15188131593952,-54.99033535072715,-46.843552411111105,8.703364268088121,-38.140188143022996,-55.546916679199235
582,-53.18151733333334,22.201271712528463,-30.980245620804876,-75.3827890458618,-46.990961066666664,9.090637697800567,-37.9003233688661,-56.08159876446723
583,-46.54799033333333,7.235734675303561,-39.31225565802977,-53.78372500863689,-47.013646277777774,8.971962817929466,-38.04168345984831,-55.98560909570725
584,-45.877790000000005,9.090575170079667,-36.78721482992034,-54.96836517007967,-46.91991714444444,9.015893479220832,-37.90402366522361,-55.935810623665276
585,-45.90067766666667,4.423856787922316,-41.47682087874435,-50.324534454588985,-46.95867334444445,8.812044535849065,-38.14662880859537,-55.77071788029351
586,-53.654662333333334,8.900846567566726,-44.75381576576661,-62.55550890090006,-47.27759442222223,8.850401664408276,-38.42719275781394,-56.127996086630496
587,-41.52143433333333,5.220522803318297,-36.300911530015036,-46.74195713665163,-47.0931126,8.705889384766353,-38.387223215233654,-55.799001984766356
588,-48.70865033333333,14.93306873909045,-33.77558159424288,-63.64171907242378,-47.159340588888895,8.943449140481972,-38.21589144840691,-56.10278972937087
589,-45.777473333333326,5.8323297928828834,-39.945143540450445,-51.60980312621621,-47.13579286666667,8.88990718655299,-38.24588568011368,-56.02570005321966
590,-51.811530000000005,17.592489053425616,-34.21904094657439,-69.40401905342563,-47.314193700000004,9.286457458361175,-38.02773624163883,-56.600651158361174
591,-48.43455733333334,9.925191830161083,-38.509365503172255,-58.35974916349442,-47.40410808888888,9.36352584792437,-38.040582240964525,-56.76763393681326
592,-46.19262366666666,9.605269691177146,-36.58735397548952,-55.797893357843805,-47.49390463333334,9.525870601045106,-37.96803403228822,-57.01977523437844
593,-47.347491,11.378679248504767,-35.96881175149523,-58.726170248504765,-47.52920646666667,9.654477924269411,-37.87472854239726,-57.18368439093607
594,-44.61872833333334,3.997291167722255,-40.621437165611084,-48.61601950105559,-47.26958313333333,9.362252747437065,-37.907330385896266,-56.631835880770396
595,-45.61207733333333,7.194226878891249,-38.41785045444208,-52.80630421222458,-47.163125377777774,9.188963620936843,-37.97416175684093,-56.35208899871462
596,-44.701755999999996,6.250348143876709,-38.45140785612329,-50.9521041438767,-47.002055077777776,9.086334751125188,-37.91572032665259,-56.08838982890297
597,-47.76548833333334,9.219117753383907,-38.54637057994943,-56.98460608671724,-47.09952513333334,9.141087663242793,-37.95843747009054,-56.24061279657612
598,-44.714869,8.23328413867595,-36.48158486132405,-52.94815313867595,-47.1023052,9.2021915879528,-37.9001136120472,-56.3044967879528
599,-46.302835666666674,7.66466230991779,-38.63817335674889,-53.96749797658446,-47.154177488888884,9.260254294403948,-37.89392319448494,-56.414431783292834
600,-46.67938733333333,8.1366863533545,-38.54270097997883,-54.81607368668783,-47.08249321111111,9.22588332414742,-37.856609886963696,-56.30837653525853
601,-51.82439433333334,16.146063024843745,-35.67833130848959,-67.97045735817709,-47.27111066666667,9.403734534407969,-37.867376132258705,-56.67484520107464
602,-44.35768466666667,3.054726748922944,-41.302957917743726,-47.41241141558962,-47.23261581111112,9.267854110182409,-37.9647617009287,-56.50046992129352
603,-45.322527,5.587212937574241,-39.73531406242576,-50.909739937574244,-47.32642048888889,9.205210363128243,-38.12121012576064,-56.53163085201713
604,-42.55305233333333,8.010772045495386,-34.54228028783795,-50.56382437882872,-47.10945622222222,9.088916692097358,-38.02053953012487,-56.198372914319584
605,-42.256353999999995,5.6152518656586565,-36.64110213434134,-47.87160586565865,-47.0193638,8.871058072274401,-38.1483057277256,-55.8904218722744
606,-43.832528,7.567227637857341,-36.26530036214266,-51.399755637857346,-46.90862202222222,8.802898709092855,-38.10572331312937,-55.711520731315076
607,-42.757722,2.1956251630941,-40.5620968369059,-44.9533471630941,-46.77040761111111,8.673638788794438,-38.096768822316676,-55.44404639990555
608,-45.986481,8.967132958518178,-37.01934804148182,-54.953613958518176,-46.759830433333335,8.735165640200579,-38.02466479313275,-55.49499607353391
609,-49.846398666666666,14.212919195107853,-35.633479471558815,-64.05931786177452,-46.78503362222223,8.93425347942848,-37.850780142793745,-55.7192871016507
610,-45.75380833333333,8.613637114837283,-37.14017121849605,-54.36744544817061,-46.58045327777778,8.814174950902895,-37.766278326874875,-55.39462822868067
611,-55.93174533333333,15.537845928192763,-40.39389940514057,-71.46959126152609,-46.85914117777778,9.08479558126286,-37.77434559651491,-55.94393675904064
612,-52.91335633333333,11.81087130935404,-41.10248502397929,-64.72422764268737,-46.85020247777778,8.738448901157048,-38.11175357662073,-55.58865137893483
613,-51.36828633333334,10.9683158324185,-40.39997050091483,-62.33660216575184,-47.010879011111115,8.862868273060878,-38.148010738050225,-55.87374728417198
614,-51.16406166666667,11.921813575000172,-39.2422480916665,-63.08587524166684,-47.18708806666667,8.957242886558229,-38.22984518010844,-56.144330953224895
615,-46.254843,14.835461623163836,-31.419381376836164,-61.09030462316384,-47.198893577777774,9.30429638106628,-37.8945971967115,-56.503189958844054
616,-49.09651233333333,9.149668452660691,-39.94684388067264,-58.24618078599402,-47.04695524444445,9.312590443902744,-37.734364800541705,-56.35954568834719
617,-51.48382366666666,15.096364236379442,-36.387459430287215,-66.5801879030461,-47.37903488888889,9.641785158338116,-37.73724973055077,-57.02082004722701
618,-42.65737166666667,5.233585106791548,-37.423786559875126,-47.890956773458214,-47.177325599999996,9.318469037261485,-37.85885656273852,-56.49579463726148
619,-45.275923666666664,11.397133067687957,-33.87879059897871,-56.67305673435462,-47.16060727777778,9.503962479754987,-37.65664479802279,-56.66456975753277
620,-44.369452,8.569488235695468,-35.799963764304536,-52.93894023569547,-46.91253801111111,9.20319578583065,-37.709342225280466,-56.11573379694176
621,-43.037569999999995,5.849415652652753,-37.18815434734724,-48.88698565265275,-46.732638433333335,9.067336579913706,-37.66530185341962,-55.799975013247035
622,-43.92144933333333,8.357170265296524,-35.564279068036804,-52.27861959862985,-46.65693262222222,9.025733265717685,-37.631199356504546,-55.682665887939905
623,-43.05981833333333,0.4251920169268636,-42.63462631640647,-43.4850103502602,-46.5140102,8.660617024665088,-37.85339317533491,-55.17462722466508
624,-42.849267999999995,3.3657830932346178,-39.483484906765376,-46.215051093234614,-46.45502818888888,8.6395667555155,-37.815461433373386,-55.09459494440439
625,-45.786432,4.750805681890493,-41.03562631810951,-50.53723768189049,-46.46084001111111,8.558119382282142,-37.90272062882897,-55.01895939339325
626,-45.784892000000006,9.792584384145588,-35.992307615854415,-55.5774763841456,-46.496944544444446,8.676193923624437,-37.82075062082001,-55.17313846806888
627,-44.39842733333334,4.9864204539345,-39.41200687939884,-49.38484778726784,-46.38470917777777,8.53510401364279,-37.84960516413499,-54.919813191420566
628,-42.66427166666667,3.2719892036637774,-39.39228246300289,-45.93626087033045,-46.316355933333334,8.369727515809052,-37.94662841752428,-54.68608344914239
629,-41.279666666666664,6.585278734127305,-34.69438793253936,-47.86494540079397,-46.14891696666667,8.333748063282702,-37.81516890338397,-54.48266502994936
630,-42.36929000000001,7.835299306114604,-34.5339906938854,-50.20458930611461,-46.00524705555556,8.323701828374706,-37.68154522718085,-54.32894888393026
631,-40.60137233333334,4.345361071482361,-36.25601126185098,-44.946733404815696,-45.63114632222222,7.930345096595993,-37.70080122562623,-53.561491418818214
632,-43.846416,8.671758791665216,-35.17465720833478,-52.51817479166522,-45.61410403333333,8.117579498020737,-37.496524535312595,-53.731683531354065
633,-44.27757666666667,6.481062287899515,-37.79651437876716,-50.75863895456618,-45.57927235555556,8.147374476364911,-37.43189787919064,-53.72664683192047
634,-43.506073333333326,5.243454355292257,-38.26261897804107,-48.749527688625584,-45.61103972222222,8.05513055335814,-37.55590916886408,-53.66617027558036
635,-46.72976433333334,3.3071604823723524,-43.42260385096099,-50.036924815705696,-45.7601534,7.978194173915264,-37.78195922608474,-53.73834757391526
636,-40.368816333333335,4.155830957245534,-36.2129853760878,-44.52464729057887,-45.64469634444445,7.864480951228203,-37.780215393216245,-53.50917729567265
637,-40.035896,4.360203903904954,-35.67569209609505,-44.396099903904954,-45.553968811111105,7.936633575921898,-37.61733523518921,-53.49060238703301
638,-39.56438666666667,3.0924398499877617,-36.47194681667891,-42.656826516654434,-45.339898999999996,7.740810472304218,-37.59908852769579,-53.080709472304214
639,-42.172751,3.2403623895689506,-38.93238861043105,-45.41311338956895,-45.08411074444444,7.375058578786255,-37.709052165658186,-52.459169323230704
640,-50.05991933333333,19.312562359020653,-30.74735697431268,-69.37248169235399,-45.227647777777776,7.731689420259033,-37.495958357518745,-52.95933719803681
641,-45.36008133333333,8.0510536602209,-37.30902767311243,-53.411134993554235,-44.87525897777778,7.482129677993304,-37.393129299784476,-52.35738865577108
642,-44.80632933333334,9.032550644098782,-35.773778689234554,-53.83887997743212,-44.60502474444444,7.389518989151463,-37.21550575529298,-51.99454373359591
643,-40.66494666666667,6.909267920737575,-33.755678745929096,-47.57421458740425,-44.248246755555556,7.254217392095431,-36.99402936346012,-51.50246414765099
644,-40.09386166666667,5.297319031559675,-34.796542635106995,-45.39118069822634,-43.87924008888889,7.033400907314081,-36.8458391815748,-50.912640996202974
645,-38.72645466666666,3.5267809670464865,-35.19967369962018,-42.253235633713146,-43.628293811111114,6.656444885443504,-36.97184892566761,-50.28473869655462
646,-42.123685333333334,8.195418186465247,-33.92826714686809,-50.31910351979858,-43.39586624444444,6.6246365432369885,-36.77122970120745,-50.02050278768143
647,-42.143182333333336,6.934390897254085,-35.20879143607925,-49.07757323058742,-43.084511533333334,6.352570765266143,-36.73194076806718,-49.43708229859947
648,-43.73748633333333,8.017275225202225,-35.7202111081311,-51.754761558535556,-43.120515355555554,6.445360435879833,-36.67515491967573,-49.56587579143539
649,-43.123065999999994,9.384462704618947,-33.73860329538105,-52.50752870461894,-43.04875343333333,6.378271423777532,-36.6704820095558,-49.42702485711086
650,-43.74536166666667,7.1786437737749145,-36.56671789289175,-50.92400544044158,-43.027950422222226,6.331909941713514,-36.69604048050871,-49.35986036393574
651,-40.97458133333333,6.0424152252824666,-34.932166108050865,-47.0169965586158,-42.95918413333334,6.338343260801171,-36.62084087253217,-49.297527394134505
652,-40.79208466666666,3.388198329529329,-37.40388633713733,-44.18028299619599,-42.854871977777776,6.172710862942265,-36.68216111483551,-49.027582840720044
653,-40.29211333333333,3.049525702307381,-37.242587631025955,-43.34163903564071,-42.762615144444446,6.260188652454947,-36.502426491989496,-49.022803796899396
654,-39.86290533333334,3.748925699704562,-36.11397963362877,-43.6118310330379,-42.66306972222222,6.272960072670614,-36.39010964955161,-48.93602979489284
655,-41.54472466666667,5.600234202868872,-35.94449046379779,-47.14495886953554,-42.52167947777778,6.301274356703225,-36.22040512107455,-48.822953834481005
656,-45.624869,2.7286355176301953,-42.8962334823698,-48.35350451763019,-42.516345377777775,6.065809394486046,-36.450535983291736,-48.58215477226383
657,-40.03948533333334,6.458837498101446,-33.58064783523189,-46.498322831434784,-42.371047311111106,6.114889962624944,-36.25615734848616,-48.48593727373605
658,-39.87829833333333,2.6571085463635717,-37.22118978696976,-42.53540687969691,-42.27818153333333,6.094393940714937,-36.183787592618394,-48.372575474048276
659,-40.994187333333336,5.635128691144625,-35.359058642188714,-46.62931602447796,-42.26866555555556,6.062722272615515,-36.205943282940034,-48.331387828171074
660,-43.13148233333333,7.560707883757732,-35.5707744495756,-50.69219021709106,-42.29407196666667,6.053569225203619,-36.240502741463054,-48.34764119187028
661,-44.32798233333333,4.450430573981168,-39.877551759352166,-48.7784129073145,-42.4182923,6.057071541953579,-36.36122075804642,-48.47536384195358
662,-38.078437666666666,6.255997425740704,-31.822440240925964,-44.33443509240737,-42.226026355555554,5.976546163089428,-36.24948019246612,-48.202572518644985
663,-39.43271266666667,1.6953043474943783,-37.73740831917229,-41.128017014161045,-42.06453088888888,5.8170208984092575,-36.247509990479635,-47.88155178729814
664,-39.283955,3.6069636799079343,-35.676991320092064,-42.890918679907934,-41.923793611111115,5.762471209229781,-36.16132240188133,-47.686264820340895
665,-44.48099466666667,2.2947286834888185,-42.18626598317785,-46.77572335015549,-41.84883462222222,5.728723482600329,-36.1201111396219,-47.57755810482255
666,-52.47194066666666,22.299450172793414,-30.172490493873248,-74.77139083946008,-42.2522721,6.333510789785259,-35.91876131021474,-48.585782889785264
667,-42.49155433333333,12.521839275509661,-29.96971505782367,-55.013393608842996,-42.33412737777778,6.6055653021720815,-35.7285620756057,-48.939692679949864
668,-45.68499166666667,8.97761711556092,-36.70737455110575,-54.662608782227586,-42.53814754444445,6.8017378776911865,-35.736409666753254,-49.33988542213563
669,-43.996667333333335,11.149747226151376,-32.84692010718196,-55.14641455948471,-42.59894475555556,7.065384038910602,-35.533560716644956,-49.66432879446616
670,-38.89473833333333,4.783410347352434,-34.11132798598089,-43.678148680685766,-42.22677205555556,6.581078971854994,-35.64569308370056,-48.80785102741054
671,-41.06891366666667,6.909415231088757,-34.15949843557791,-47.978328897755425,-42.08373313333333,6.54302435755059,-35.54070877578274,-48.626757490883925
672,-37.574005666666665,5.968539119912873,-31.605466546753792,-43.54254478657954,-41.84265567777778,6.4408906400777255,-35.40176503770006,-48.2835463178555
673,-46.76131866666666,10.251509475632616,-36.509809191034044,-57.01282814229928,-42.045868077777776,6.55229869190756,-35.493569385870224,-48.59816676968534
674,-40.27912933333334,7.183873126107486,-33.09525620722585,-47.46300245944082,-42.05204366666666,6.615183828392488,-35.436859838274174,-48.66722749505915
675,-38.44393566666667,4.8746099130548215,-33.56932575361185,-43.31854557972149,-42.04262636666667,6.660111459926099,-35.38251490674057,-48.70273782659277
676,-39.807853333333334,7.434986253763512,-32.37286707956982,-47.242839587096846,-41.965431966666664,6.63476372883604,-35.33066823783062,-48.60019569550271
677,-39.872417,7.021524976920823,-32.850892023079176,-46.89394197692082,-41.88973978888888,6.6376681981582655,-35.25207159073063,-48.527407987047155
678,-41.75836566666667,7.421226434687892,-34.33713923197878,-49.17959210135456,-41.82376910000001,6.617799905141122,-35.20596919485888,-48.44156900514112
679,-38.82173066666667,4.213577087347084,-34.608153579319584,-43.03530775401375,-41.680391255555556,6.44543705123206,-35.23495420432349,-48.12582830678762
680,-36.695572,2.585640783218155,-34.109931216781845,-39.28121278321815,-41.445398266666665,6.292336951546833,-35.153061315119835,-47.7377352182135
681,-39.90840166666667,3.6988774448011044,-36.209524221865564,-43.607279111467776,-41.40985894444444,6.214219025530787,-35.195639918913656,-47.62407796997523
682,-38.25021133333333,3.9459763885799317,-34.304234944753404,-42.19618772191326,-41.325129833333335,6.232811627499141,-35.09231820583419,-47.557941460832474
683,-39.498208,6.504651460021818,-32.99355653997818,-46.00285946002182,-41.29866632222222,6.347982486089623,-34.950683836132605,-47.646648808311845
684,-37.05629233333333,2.6622791454628385,-34.39401318787049,-39.71857147879617,-41.20511255555555,6.311760934281565,-34.893351621273986,-47.516873489837124
685,-36.625042666666666,4.217009536694142,-32.40803312997252,-40.84205220336081,-41.04112315555555,6.265653445409074,-34.77546971014648,-47.30677660096463
686,-37.807517999999995,2.7001028253583246,-35.10741517464167,-40.507620825358316,-40.78054478888889,6.264702355666679,-34.51584243322221,-47.04524714455557
687,-41.03289,8.00728337427245,-33.02560662572755,-49.040173374272456,-40.81365827777778,6.316317218205712,-34.49734105957206,-47.12997549598349
688,-39.428468333333335,5.206149282295918,-34.22231905103742,-44.63461761562925,-40.79866394444444,6.40128524273679,-34.39737870170766,-47.19994918718123
689,-44.235882000000004,7.237403596730806,-36.998478403269196,-51.47328559673081,-40.906720433333334,6.454694406256329,-34.452026027077,-47.361414839589656
690,-36.46339633333333,4.44837157441241,-32.015024758920916,-40.91176790774574,-40.684450899999995,6.350949862611486,-34.333501037388515,-47.03540076261149
691,-37.671135666666665,0.9979697077698964,-36.67316595889677,-38.66910537443656,-40.46255601111111,6.235867833737776,-34.22668817737334,-46.69842384484889
692,-39.15387666666666,6.63635168595949,-32.51752498070717,-45.79022835262615,-40.498403977777784,6.248546309078403,-34.24985766869938,-46.74695028685618
693,-38.77462333333333,3.19895905698859,-35.57566427634474,-41.97358239032192,-40.476467666666665,6.29866813272821,-34.17779953393846,-46.775135799394874
694,-38.440644666666664,3.7791979253880488,-34.66144674127862,-42.21984259205471,-40.44835732222222,6.304409274244214,-34.14394804797801,-46.75276659646644
695,-41.795579333333336,5.732574772057869,-36.06300456127547,-47.5281541053912,-40.358843477777775,6.419004143863182,-33.9398393339146,-46.77784762164096
696,-39.492375,6.701895713066937,-32.79047928693306,-46.19427071306694,-39.92619128888889,5.8990856618722995,-34.02710562701659,-45.825276950761186
697,-39.53980633333333,6.701090019292262,-32.83871631404107,-46.24089635262559,-39.82779968888888,5.705060686665053,-34.12273900222383,-45.53286037555394
698,-38.721428,4.338977259762029,-34.38245074023797,-43.060405259762035,-39.5956809,5.550439358138424,-34.04524154186158,-45.146120258138424
699,-38.740858,5.057391267645009,-33.683466732354994,-43.79824926764501,-39.42048725555556,5.34736082618821,-34.07312642936735,-44.767848081743765
700,-40.80172233333334,1.0247763460123054,-39.776945987321035,-41.82649867934564,-39.484053388888896,5.22207302614354,-34.26198036274535,-44.70612641503242
701,-38.29476999999999,3.801882576079909,-34.49288742392008,-42.096652576079904,-39.391581933333335,5.1184886043099125,-34.27309332902342,-44.510070537643244
702,-41.139609,4.380638284606821,-36.758970715393176,-45.520247284606825,-39.510435377777775,5.065558576466377,-34.444876801311395,-44.575993954244154
703,-38.03711833333333,2.160432608377853,-35.87668572495548,-40.197550941711185,-39.2196287,4.795856014224552,-34.42377268577545,-44.01548471422455
704,-40.661239333333334,6.151824228927251,-34.50941510440608,-46.81306356226059,-39.232365699999995,4.761454384318543,-34.470911315681455,-43.993820084318536
705,-40.332595,3.01498016683344,-37.31761483316656,-43.34757516683344,-39.29532101111111,4.699466726111164,-34.59585428499995,-43.994787737222275
706,-40.41496933333333,6.336562163598361,-34.07840716973497,-46.75153149693169,-39.31555821111111,4.662852589772326,-34.65270562133878,-43.97841080088344
707,-41.099376666666664,6.046869002594095,-35.05250766407257,-47.14624566926076,-39.35645686666667,4.630364057294768,-34.7260928093719,-43.98682092396143
708,-42.32673,7.728887653957716,-34.597842346042285,-50.05561765395771,-39.37540234444444,4.640619431270428,-34.734782913174016,-44.016021775714876
709,-41.51123666666667,5.21073209594989,-36.30050457071678,-46.721968762616555,-39.46505254444445,4.673857931557189,-34.79119461288725,-44.13891047600164
710,-45.095145,9.834868979411517,-35.260276020588485,-54.93001397941152,-39.74503831111111,4.915498871430302,-34.829539439680815,-44.660537182541404
711,-44.421884,6.040358670263546,-38.381525329736455,-50.46224267026354,-39.89548772222223,4.993548245612383,-34.90193947660984,-44.8890359678346
712,-36.569324333333334,5.256865132436472,-31.31245920089686,-41.82618946576981,-39.839458155555555,5.037244537074268,-34.80221361848128,-44.87670269262982
713,-43.514232666666665,5.617047507758533,-37.89718515890813,-49.1312801744252,-39.973325644444444,5.007657738665491,-34.96566790577895,-44.98098338310994
714,-41.74844233333334,5.387219407683924,-36.361222925649415,-47.13566174101726,-40.12973064444444,5.098489080739528,-35.03124156370492,-45.22821972518397
715,-42.741343,4.12277803314331,-38.61856496685669,-46.86412103314331,-40.33360732222222,5.0953480306211665,-35.238259291601054,-45.428955352843396
716,-39.94694066666667,5.249588269646138,-34.69735239702053,-45.19652893631281,-40.404921411111104,5.180330878764093,-35.22459053234702,-45.58525228987521
717,-40.92510166666667,3.8221308556037585,-37.10297081106291,-44.74723252227043,-40.40132846666666,5.0408257948084705,-35.36050267185819,-45.44215426147514
718,-41.78580433333334,6.618200371085507,-35.16760396224783,-48.404004704418846,-40.47990633333333,5.08789416443479,-35.392012168898546,-45.56780049776812
719,-57.896375,29.6848337477472,-28.2115412522528,-87.5812087477472,-40.9352561,5.8361418361353365,-35.099114263864664,-46.771397936135344
720,-44.79420866666667,15.150854244584933,-29.643354422081735,-59.945062911251604,-41.212949844444445,6.19289125847442,-35.02005858597002,-47.40584110291887
721,-45.08723966666667,13.573541308515857,-31.513698358150812,-58.660780975182526,-41.46015331111111,6.612076978499285,-34.848076332611825,-48.072230289610395
722,-44.694500000000005,9.415983847039035,-35.27851615296097,-54.11048384703904,-41.644840755555556,6.704731383868604,-34.94010937168695,-48.349572139424154
723,-40.18877333333333,6.8431803261446635,-33.34559300718867,-47.03195365947799,-41.691979088888885,6.826205426173805,-34.865773662715085,-48.5181845150627
724,-41.260627666666664,8.91178821501916,-32.34883945164751,-50.17241588168582,-41.78597852222222,6.997291769161509,-34.78868675306071,-48.78327029138373
725,-44.62748,10.520276832208362,-34.10720316779164,-55.14775683220836,-41.88037521111111,7.156881837833193,-34.72349337327792,-49.037257048944305
726,-47.85272166666667,11.362538354540696,-36.49018331212597,-59.215260021207364,-42.159053433333334,7.312236592548985,-34.84681684078435,-49.471290025882325
727,-41.614061666666665,6.811679022832794,-34.80238264383387,-48.425740689499456,-42.22819527777778,7.315922892667002,-34.912272385110775,-49.54411817044478
728,-38.85727666666667,2.949613102977801,-35.90766356368887,-41.80688976964447,-42.23272356666667,7.2696107541075285,-34.96311281255914,-49.50233432077419
729,-41.067091,5.853404421860924,-35.213686578139075,-46.92049542186092,-42.31026466666666,7.296144525914726,-35.01412014075194,-49.606409192581395
730,-39.71330333333333,3.574471738293275,-36.13883159504005,-43.287775071626605,-42.273984033333335,7.381134372324092,-34.89284966100924,-49.655118405657426
731,-39.667511999999995,4.997082684570271,-34.67042931542972,-44.66459468457027,-42.3197421,7.420974375940436,-34.89876772405957,-49.74071647594044
732,-42.72259033333333,8.252097588051255,-34.47049274528207,-50.974687921384586,-42.372508144444446,7.5500230193885844,-34.82248512505586,-49.92253116383303
733,-37.89843066666666,1.5579231312155095,-36.34050753545115,-39.45635379788217,-42.36788522222222,7.529939370149839,-34.83794585207238,-49.89782459237206
734,-39.254610666666665,2.1698046759421272,-37.08480599072454,-41.42441534260879,-42.320997600000005,7.397205385050336,-34.923792214949664,-49.71820298505034
735,-40.201358,2.8665386038935545,-37.33481939610645,-43.06789660389355,-42.316623033333336,7.392257332952339,-34.924365700380996,-49.70888036628567
736,-37.585209666666664,3.890628397006109,-33.69458126966055,-41.475838063672775,-42.22229771111111,7.310726207399265,-34.91157150371185,-49.533023918510374
737,-38.770077,4.691775253521102,-34.0783017464789,-43.4618522535211,-42.14465438888889,7.2655564157634975,-34.87909797312538,-49.41021080465239
738,-40.24356166666667,6.104728891712417,-34.13883277495425,-46.34829055837909,-42.075215444444446,7.211417790355322,-34.863797654089126,-49.286633234799766
739,-37.287885,2.9159563967122377,-34.37192860328776,-40.20384139671224,-41.934437055555556,7.134925267047399,-34.799511788508156,-49.069362322602956
740,-38.847783666666665,3.033983387920958,-35.81380027874571,-41.88176705458762,-41.726191677777784,6.9082290806643805,-34.81796259711339,-48.63442075844216
741,-43.188392,12.150230343529786,-31.038161656470216,-55.338622343529785,-41.68507527777777,7.111891469773255,-34.57318380800452,-48.79696674755103
742,-40.105312,2.2907098234329024,-37.81460217656709,-42.3960218234329,-41.80294153333333,7.013019626139803,-34.78992190719353,-48.81596115947313
743,-40.005155,3.277917003621203,-36.7272379963788,-43.28307200362121,-41.68597227777778,6.935048609335226,-34.750923668442546,-48.621020887113005
744,-39.72339399999999,7.282222773566596,-32.4411712264334,-47.00561677356659,-41.61847066666667,6.9982153881979805,-34.62025527846868,-48.61668605486465
745,-41.492687,5.238130385343515,-36.25455661465648,-46.730817385343514,-41.57684879999999,7.035393799937988,-34.54145500006201,-48.612242599937986
746,-40.966634666666664,5.326872053123231,-35.63976261354343,-46.293506719789896,-41.6108386,7.037969926053892,-34.57286867394611,-48.6488085260539
747,-39.22185233333334,2.86738458764644,-36.3544677456869,-42.08923692097978,-41.55406362222222,7.006145050455314,-34.54791857176691,-48.56020867267753
748,-37.20783333333333,4.153276902116849,-33.05455643121648,-41.361110235450184,-41.40146458888889,6.9239809348230255,-34.477483654065864,-48.32544552371191
749,-36.58003866666667,1.9260091533313968,-34.65402951333527,-38.50604781999807,-40.69092004444444,5.998686781675832,-34.69223326276861,-46.689606826120276
750,-40.650283,5.50655512105681,-35.14372787894319,-46.156838121056815,-40.552789188888895,5.677210144224895,-34.875579044663986,-46.22999933311378
751,-40.36745466666667,1.0267179374873794,-39.34073672917929,-41.39417260415404,-40.39546302222222,5.258982698523946,-35.13648032369827,-45.65444572074617
752,-39.11609666666667,4.079900357341257,-35.03619630932541,-43.19599702400793,-40.209516244444444,5.081113248867353,-35.12840299557709,-45.290629493311805
753,-44.519066,7.386430050999806,-37.132635949000196,-51.90549605099981,-40.35385933333334,5.099221573029191,-35.25463776030414,-45.45308090636252
754,-43.115619,6.620943384012657,-36.49467561598735,-49.73656238401266,-40.41569237777777,5.022860078662307,-35.39283229911546,-45.438552456440085
755,-40.94897133333333,2.8434568641773588,-38.10551446915598,-43.79242819751069,-40.29307542222222,4.766966079727941,-35.52610934249428,-45.06004150195016
756,-40.27564466666667,5.108837290357304,-35.166807376309364,-45.38448195702398,-40.04050618888889,4.558509377588494,-35.4819968113004,-44.599015566477384
757,-40.747531333333335,2.7366573412733532,-38.010873992059985,-43.484188674606685,-40.01162184444445,4.422675321536514,-35.58894652290793,-44.43429716598096
758,-38.60551066666667,3.220066893090938,-35.38544377357573,-41.825577559757605,-40.00322964444444,4.431690447873617,-35.571539196570825,-44.434920092318066
759,-44.019621666666666,7.39255156555031,-36.62707010111636,-51.41217323221697,-40.10164733333333,4.482995352663264,-35.618651980670066,-44.5846426859966
760,-40.461937,5.92041544796706,-34.54152155203294,-46.38235244796706,-40.12660178888889,4.5611934763190565,-35.565408312569836,-44.687795265207946
761,-40.935253,2.126039881890975,-38.80921311810903,-43.06129288189098,-40.16885982222222,4.46549204956308,-35.70336777265914,-44.6343518717853
762,-38.59559166666667,3.451341080632039,-35.14425058603463,-42.04693274729871,-40.0312932,4.305466832649106,-35.72582636735089,-44.3367600326491
763,-35.832522,1.7259443759148188,-34.106577624085176,-37.55846637591482,-39.96242957777778,4.31106754080575,-35.65136203697203,-44.27349711858353
764,-42.26387166666667,6.002039776978935,-36.261831889687734,-48.2659114436456,-40.062738277777775,4.43880871084031,-35.62392956693747,-44.50154698861809
765,-39.67960966666667,4.988567702571788,-34.691041964094886,-44.66817736923846,-40.04534666666667,4.5095430141295845,-35.53580365253708,-44.55488968079626
766,-39.560579,1.7419017374562205,-37.81867726254378,-41.302480737456214,-40.11119231111111,4.437918792144588,-35.673273518966525,-44.5491111032557
767,-41.155697333333336,2.209577049022353,-38.946120284310986,-43.365274382355686,-40.19071298888889,4.355178851994631,-35.83553413689426,-44.54589184088352
768,-40.48694233333333,2.2300180702194603,-38.25692426311387,-42.71696040355279,-40.198825677777776,4.226021824611531,-35.97280385316625,-44.424847502389305
769,-44.79318,5.229938339483556,-39.56324166051645,-50.02311833948355,-40.44900217777778,4.303154556037241,-36.14584762174054,-44.75215673381502
770,-37.471617333333334,4.091684310215699,-33.37993302311764,-41.56330164354903,-40.40312996666667,4.338411253447066,-36.064718713219605,-44.74154122011373
771,-43.391728666666666,4.8311954122210095,-38.56053325444566,-48.22292407888767,-40.409907855555566,4.09444342240344,-36.315464433152115,-44.504351277958996
772,-44.133714999999995,6.0859660425132995,-38.0477489574867,-50.219681042513294,-40.54418795555556,4.220951963039454,-36.323235992516096,-44.76513991859501
773,-43.945696999999996,3.5591221297846722,-40.38657487021533,-47.504819129784664,-40.67553935555555,4.230325467244903,-36.44521388831065,-44.90586482280046
774,-41.713051666666665,2.207204114237812,-39.505847552428854,-43.920255780904476,-40.74186127777778,4.06115817860061,-36.68070309917717,-44.80301945637839
775,-42.99817266666667,6.114789844562227,-36.883382822104444,-49.11296251122889,-40.792044133333334,4.090380160574567,-36.701663972758766,-44.8824242939079
776,-44.65953566666666,4.636978228030226,-40.02255743863644,-49.296513894696886,-40.91514083333333,4.067383699738134,-36.8477571335952,-44.98252453307146
777,-41.31646799999999,2.395180507659498,-38.9212874923405,-43.71164850765949,-40.984961355555555,4.051643563738569,-36.93331779181699,-45.03660491929413
778,-41.83947133333333,4.668886679365471,-37.17058465396786,-46.5083580126988,-41.13934928888889,4.068830556313523,-37.070518732575366,-45.20817984520241
779,-45.16831466666667,16.30165626938764,-28.86665839727903,-61.46997093605431,-41.42562515555556,4.548018793515397,-36.87760636204016,-45.973643949070954
780,-38.895334999999996,6.893290493358379,-32.00204450664162,-45.788625493358374,-41.36712688888888,4.59424330592545,-36.772883582963445,-45.961370194814336
781,-38.71506766666666,5.765370204229935,-32.94969746243673,-44.480437870896594,-41.31204732222223,4.752198381483535,-36.55984894073869,-46.06424570370575
782,-39.180569,4.018215264411927,-35.16235373558807,-43.19878426441193,-41.3141964,4.750142211719224,-36.56405418828078,-46.06433861171922
783,-37.01446733333333,3.492967849288243,-33.52149948404509,-40.50743518262157,-41.06404311111111,4.620360138328839,-36.44368297278228,-45.684403249439946
784,-42.844827333333335,9.764240711305785,-33.08058662202755,-52.609068044639116,-41.05501672222223,4.725136715905276,-36.32988000631694,-45.7801534381275
785,-38.791445333333336,4.266087679009461,-34.52535765432388,-43.057533012342795,-40.98309918888889,4.772557743066346,-36.21054144582254,-45.75565693195524
786,-40.264666000000005,2.8176391846175086,-37.4470268153825,-43.08230518461751,-40.982733233333335,4.69618447287502,-36.28654876045832,-45.67891770620835
787,-37.70864233333333,5.583277299028443,-32.125365034304885,-43.291919632361775,-40.88143693333333,4.791071804800189,-36.09036512853314,-45.67250873813352
788,-38.476014,4.899376947949201,-33.5766370520508,-43.3753909479492,-40.877120377777786,4.847048806628799,-36.03007157114898,-45.72416918440658
789,-37.58080933333333,3.496069351441035,-34.08473998189229,-41.076878684774364,-40.6624933,4.717166066158489,-35.9453272338415,-45.37965936615849
790,-37.364921333333335,3.4198575341586,-33.94506379917473,-40.78477886749194,-40.55925944444444,4.6338141356982065,-35.92544530874624,-45.193073580142645
791,-39.92257566666667,7.960800184410253,-31.961775482256414,-47.88337585107692,-40.525503533333335,4.828306145782182,-35.69719738755115,-45.353809679115514
792,-40.27167333333333,4.76030956789885,-35.51136376543448,-45.03198290123218,-40.58137292222222,4.8719384286910765,-35.70943449353115,-45.453311350913296
793,-39.191560333333335,4.486054816664229,-34.705505516669106,-43.677615149997564,-40.69334086666667,4.96394211004939,-35.72939875661727,-45.65728297671605
794,-42.996906,1.9701668212889984,-41.026739178711004,-44.967072821289,-40.71777534444445,4.829546344859725,-35.88822899958472,-45.54732168930416
795,-39.118051333333334,4.872713902131474,-34.24533743120186,-43.990765235464806,-40.699056733333336,4.825684551511715,-35.873372181821615,-45.52474128484504
796,-41.941466,3.35537692579701,-38.58608907420299,-45.29684292579701,-40.778419633333336,4.879467057789742,-35.89895257554359,-45.657886691123075
797,-38.391505333333335,3.613724034171027,-34.77778129916231,-42.00522936750436,-40.6862799,4.926271957294698,-35.76000794270531,-45.61255185729469
798,-38.921062666666664,4.264346694780494,-34.65671597188617,-43.18540936144716,-40.63408391111111,4.994082911446733,-35.64000099966438,-45.628166822557844
799,-37.060844333333335,4.629803390941381,-32.43104094239195,-41.69064772427472,-40.37633938888889,4.974078413161993,-35.4022609757269,-45.35041780205088
800,-39.556920999999996,5.023715458336887,-34.53320554166311,-44.58063645833688,-40.445849511111106,5.005146118099366,-35.440703393011745,-45.45099562921048
801,-39.17780333333334,4.84094569895525,-34.336857634378084,-44.01874903228859,-40.30538533333333,5.005471127657174,-35.29991420567616,-45.31085646099051
802,-39.58935566666667,4.679176868465898,-34.910178798200775,-44.268532535132564,-40.15390668888889,4.958578155188928,-35.19532853369996,-45.11248484407781
803,-39.530471666666664,6.480961048024306,-33.04951061864236,-46.01143271469097,-40.00673251111111,5.055972785796914,-34.9507597253142,-45.06270529690802
804,-38.46514533333333,1.4968723456481956,-36.96827298768514,-39.962017678981525,-39.89846896666667,5.032295060177261,-34.86617390648941,-44.930764026843924
805,-38.526044,4.376890565553131,-34.149153434446866,-42.90293456555313,-39.74939801111111,4.974365084210291,-34.77503292690082,-44.723763095321395
806,-41.926303999999995,6.1109983562030195,-35.815305643796975,-48.037302356203014,-39.65829028888889,5.023499088482718,-34.63479120040618,-44.68178937737161
807,-41.471384666666665,6.952079906957724,-34.519304759708945,-48.423464573624386,-39.66345417777778,5.175395735125991,-34.488058442651784,-44.838849912903775
808,-38.81011466666667,5.78936930211032,-33.02074536455635,-44.599483968776994,-39.562475622222216,5.212745155884153,-34.349730466338066,-44.77522077810637
809,-40.12635,3.9257451576102107,-36.200604842389794,-44.05209515761021,-39.39441013333333,4.800214785491573,-34.594195347841755,-44.19462491882491
810,-39.00615333333334,5.092372589693074,-33.91378074364026,-44.098525923026415,-39.39810407777778,4.740184188702729,-34.657919889075046,-44.13828826648051
811,-36.88499833333333,4.50525134775057,-32.379746985582756,-41.3902496810839,-39.33710176666666,4.698180226820083,-34.638921539846585,-44.03528199348675
812,-37.71829,4.91019195530073,-32.80809804469927,-42.628481955300735,-39.28835913333333,4.727912783183044,-34.560446350150286,-44.016271916516374
813,-38.60042833333333,6.61714621553796,-31.983282117795373,-45.21757454887129,-39.341224499999996,4.832052062058034,-34.50917243794196,-44.173276562058035
814,-39.05068933333334,5.925109173652864,-33.125580159680474,-44.9757985069862,-39.21475323333333,4.704081010802937,-34.510672222530395,-43.91883424413627
815,-38.06592366666667,4.59878503908721,-33.46713862757946,-42.66470870575388,-39.190569177777775,4.715170922805528,-34.47539825497225,-43.90574010058331
816,-39.772962,4.574536482395458,-35.19842551760454,-44.34749848239546,-39.17417904444444,4.773734166064794,-34.40044487837965,-43.94791321050924
817,-41.743794333333334,4.081066355386096,-37.662727977947235,-45.82486068871943,-39.30868411111111,4.723660467943382,-34.58502364316773,-44.03234457905449
818,-42.33518966666667,5.356291905486514,-36.97889776118016,-47.69148157215319,-39.437323299999996,4.738890966527959,-34.69843233347204,-44.17621426652796
819,-38.49998433333334,1.5287932732597713,-36.971191060073565,-40.02877760659311,-39.46796246666667,4.673315097255251,-34.79464736941142,-44.14127756392192
820,-37.219388,4.383524051770675,-32.835863948229324,-41.60291205177068,-39.46311135555556,4.705437314508986,-34.75767404104657,-44.16854867006454
821,-37.902605333333334,6.897788825856104,-31.00481650747723,-44.80039415918944,-39.39577901111111,4.670003602557181,-34.72577540855393,-44.06578261366829
822,-39.127485,6.257062499146464,-32.870422500853536,-45.384547499146464,-39.357639400000004,4.719895366932102,-34.6377440330679,-44.077534766932104
823,-43.68315933333334,6.399078093948324,-37.28408123938502,-50.08223742728167,-39.50735936666667,4.783662809508238,-34.723696557158426,-44.29102217617491
824,-38.08069633333333,2.315011013855513,-35.76568531947782,-40.39570734718884,-39.343485711111114,4.795157615927122,-34.54832809518398,-44.13864332703824
825,-38.72940333333333,1.110021716303484,-37.619381617029845,-39.839425049636816,-39.330530777777774,4.6697345430661885,-34.66079623471159,-44.000265320843965
826,-35.82398933333334,4.007624373702745,-31.81636495963059,-39.831613707036084,-39.12661488888889,4.691476124663046,-34.43513876422584,-43.81809101355193
827,-40.819198666666665,5.788327237959628,-35.03087142870704,-46.60752590462629,-39.207538,4.763962898122667,-34.44357510187733,-43.97150089812267
828,-41.977920000000005,1.9789510108176023,-39.9989689891824,-43.95687101081761,-39.30943324444445,4.687783041990571,-34.62165020245388,-43.99721628643501
829,-40.48337433333333,2.1031110879923416,-38.38026324534099,-42.58648542132567,-39.42351757777779,4.603559965225601,-34.81995761255218,-44.02707754300339
830,-37.276187,4.289037063393951,-32.98714993660605,-41.56522406339395,-39.34749311111111,4.5790706853941705,-34.76842242571694,-43.926563796505285
831,-36.674971,2.5559036286141525,-34.119067371385846,-39.23087462861415,-39.264065366666664,4.502902616382801,-34.761162750283866,-43.76696798304947
832,-38.589576666666666,3.1444276351680163,-35.44514903149865,-41.73400430183468,-39.2307394,4.451744308606205,-34.778995091393796,-43.682483708606206
833,-44.67257833333334,3.1088921288080003,-41.56368620452534,-47.78147046214134,-39.402142955555554,4.339342011298995,-35.06280094425656,-43.74148496685455
834,-35.95786666666667,1.5503797988020032,-34.40748686786466,-37.50824646546867,-39.318567,4.341125593070788,-34.97744140692921,-43.65969259307079
835,-39.126944,4.173219089773265,-34.95372491022674,-43.300163089773264,-39.33859700000001,4.334336543878126,-35.00426045612188,-43.67293354387813
836,-39.560532333333335,11.20412699442952,-28.356405338903812,-50.76465932776286,-39.25973794444444,4.504107498485677,-34.75563044595877,-43.76384544293012
837,-36.58243166666667,1.2078950025148445,-35.374536664151826,-37.79032666918152,-39.096772844444445,4.312634668337581,-34.78413817610687,-43.40940751278202
838,-39.492430000000006,2.054007714053676,-37.43842228594633,-41.54643771405368,-39.11951668888889,4.188122615402359,-34.93139407348653,-43.30763930429125
839,-41.460062666666666,4.526685955027292,-36.933376711639376,-45.986748621693955,-39.16397377777778,4.208153975316262,-34.95581980246152,-43.37212775309404
840,-41.47908266666667,5.352583622281983,-36.12649904438469,-46.831666288948654,-39.24640475555555,4.216827676402558,-35.029577079153,-43.46323243195811
841,-35.23920733333333,4.99448868767428,-30.244718645659052,-40.23369602100761,-39.191545055555565,4.233135587733349,-34.95840946782221,-43.42468064328891
842,-37.422385999999996,0.8493852644895592,-36.57300073551043,-38.27177126448956,-39.18168158888889,4.09777536470631,-35.08390622418258,-43.2794569535952
843,-47.46277066666667,7.99810751307341,-39.464663153593264,-55.46087817974008,-39.477092999999996,4.143807407957492,-35.333285592042515,-43.62090040795749
844,-39.44970433333334,6.196653430530573,-33.25305090280276,-45.64635776386391,-39.490393499999996,4.152858883186749,-35.33753461681326,-43.643252383186756
845,-36.838545333333336,4.728038360742998,-32.110506972590336,-41.566583694076336,-39.44948088888889,4.157167327241941,-35.29231356164696,-43.60664821613083
846,-48.450883999999995,16.75556260797673,-31.695321392023263,-65.20644660797673,-39.73874495555556,4.563201531427984,-35.17554342412757,-44.30194648698354
847,-44.03489666666667,13.569797402350314,-30.465099264316354,-57.604694069016986,-39.815115033333335,4.879492566326791,-34.935622467006546,-44.694607599660124
848,-43.286790333333336,15.818765914950204,-27.46802441838313,-59.10555624828354,-39.84683505555556,5.228241699975581,-34.618593355579975,-45.075076755531136
849,-38.07950666666667,11.430304264760773,-26.649202401905896,-49.50981093142744,-39.83281913333334,5.558292066358947,-34.27452706697439,-45.39111119969228
850,-47.862976,8.971921702803307,-38.891054297196696,-56.83489770280331,-40.1876054,5.711238654726702,-34.476366745273296,-45.89884405472671
851,-42.36710466666667,13.405054469406467,-28.962050197260204,-55.772159136073135,-40.33642204444445,5.928147509511715,-34.40827453493273,-46.26456955395616
852,-47.73339033333334,10.773127145436943,-36.960263187896395,-58.506517478770284,-40.62328555555556,6.078682997721398,-34.54460255783416,-46.701968553276956
853,-39.175379,7.792441870265252,-31.38293712973475,-46.96782087026525,-40.47302621111111,6.125128456931961,-34.34789775417915,-46.59815466804307
854,-42.04299133333333,11.077823400202108,-30.965167933131227,-53.12081473353544,-40.605102711111115,6.417222203143513,-34.1878805079676,-47.02232491425462
855,-41.76195666666666,11.28077223187324,-30.481184434793423,-53.042728898539906,-40.706187822222226,6.756247220329173,-33.949940601893054,-47.4624350425514
856,-42.85734666666667,10.061970867917095,-32.795375798749575,-52.91931753458377,-40.94063306666667,6.958058770136318,-33.98257429653035,-47.89869183680299
857,-42.70150666666666,7.3483474263974715,-35.353159240269186,-50.049854093064134,-41.00337666666667,7.010059443084246,-33.99331722358242,-48.01343610975092
858,-44.826378,6.276038256853761,-38.55033974314624,-51.10241625685376,-41.09832526666666,7.153295684618784,-33.94502958204789,-48.25162095128545
859,-42.13689933333333,11.187666925083457,-30.949232408249877,-53.32456625841679,-41.153442766666664,7.456114212521823,-33.697328554144846,-48.60955697918849
860,-43.77610033333334,7.272850463018768,-36.50324987031457,-51.04895079635211,-41.37010654444445,7.555574659175983,-33.814531885268465,-48.92568120362043
861,-39.94071466666667,4.282213914403314,-35.65850075226336,-44.222928581069986,-41.47896466666667,7.613118335368954,-33.86584633129771,-49.092083002035615
862,-38.840131,2.2702355525872195,-36.56989544741278,-41.110366552587216,-41.48731647777778,7.583978599282928,-33.90333787849485,-49.071295077060704
863,-39.31483333333333,4.800211386244707,-34.51462194708863,-44.11504471957804,-41.30872497777778,7.640355907864151,-33.66836906991362,-48.949080885641926
864,-40.236373666666665,6.366016628216608,-33.87035703845006,-46.60239029488327,-41.45134187777778,7.800877135511304,-33.65046474226647,-49.252219013289086
865,-37.821724999999994,6.867625887522922,-30.95409911247707,-44.68935088752291,-41.40783457777778,7.890690695436293,-33.517143882341486,-49.29852527321407
866,-44.88853700000001,1.823794701718646,-43.06474229828136,-46.712331701718654,-41.58543473333334,7.57801295234593,-34.00742178098741,-49.163447685679266
867,-38.984477,4.701227581003819,-34.28324941899618,-43.68570458100382,-41.66550291111112,7.694457371628896,-33.97104553948222,-49.35996028274001
868,-37.818283666666666,5.510830938159176,-32.30745272850749,-43.32911460482584,-41.60969803333333,7.809684812432414,-33.80001322090092,-49.419382845765746
869,-40.04735366666667,6.99375872684298,-33.0535949398237,-47.04111239350965,-41.56260773333334,7.891920571492936,-33.6706871618404,-49.45452830482626
870,-45.32254566666668,7.996626307691034,-37.32591935897564,-53.319171974357715,-41.69072316666667,7.980055327673238,-33.71066783899343,-49.670778494339906
871,-43.16434666666667,4.17742232890491,-38.98692433776176,-47.34176899557158,-41.95489447777778,7.952819782380926,-34.00207469539685,-49.90771426015871
872,-41.81524233333334,11.242817509499757,-30.57242482383358,-53.058059842833096,-42.101323022222225,8.299267523881266,-33.802055498340955,-50.40059054610349
873,-41.65643466666667,4.1898319227989695,-37.466602743867696,-45.84626658946564,-41.907778488888894,8.172325004205451,-33.73545348468344,-50.08010349309434
874,-40.500532,7.248170994666997,-33.252361005333,-47.748702994667,-41.94280607777778,8.207375589676666,-33.735430488101116,-50.15018166745445
875,-38.49344133333333,3.6332459139212308,-34.8601954194121,-42.12668724725456,-41.99796927777778,8.17088250811594,-33.82708676966184,-50.16885178589372
876,-44.910175333333335,5.870160798622246,-39.04001453471109,-50.78033613195558,-41.87994565555555,7.808035781137457,-34.0719098744181,-49.68798143669301
877,-47.88802566666667,12.170737667017407,-35.717287999649265,-60.05876333368408,-42.008383288888886,7.76140045662636,-34.24698283226253,-49.769783745515255
878,-49.25855766666666,9.229000875311764,-40.0295567913549,-58.48755854197842,-42.207442199999996,7.541741621971744,-34.66570057802826,-49.74918382197175
879,-40.61097633333333,3.348371442153682,-37.26260489117965,-43.95934777548702,-42.29182452222222,7.272343861218175,-35.01948066100405,-49.564168383440396
880,-38.357355000000005,4.135868298625453,-34.22148670137455,-42.49322329862546,-41.974970488888886,7.111142081078913,-34.863828407809976,-49.0861125699678
881,-41.59677933333333,8.037997307792304,-33.55878202554103,-49.63477664112563,-41.94929297777778,6.932240175691774,-35.017052802086006,-48.88153315346956
882,-46.11086733333334,4.520499049061545,-41.59036828427179,-50.63136638239489,-41.895208877777776,6.723819239145928,-35.17138963863185,-48.61902811692371
883,-39.295469000000004,4.975573108496449,-34.319895891503556,-44.27104210849645,-41.89921187777779,6.629923613753635,-35.26928826402414,-48.52913549153141
884,-44.09835066666667,5.621156675176503,-38.47719399149017,-49.71950734184317,-41.967723855555555,6.448034722919448,-35.51968913263612,-48.41575857847501
885,-39.69397166666667,3.116185276510741,-36.57778639015593,-42.81015694317741,-41.89879102222222,6.175881824407365,-35.72290919781486,-48.07467284662959
886,-39.26883466666667,7.614537825134584,-31.654296841532087,-46.88337249180125,-41.77917395555555,6.094300722981282,-35.68487323257428,-47.87347467853684
887,-43.908392666666664,7.065369448819809,-36.843023217846856,-50.97376211548647,-41.81940348888889,6.084868123728692,-35.734535365160205,-47.90427161261758
888,-44.292227999999994,1.1570951505230687,-43.135132849476925,-45.449323150523064,-41.80159848888889,5.914236686851003,-35.88736180203788,-47.7158351757399
889,-41.11407666666667,2.4057891476275186,-38.70828751903915,-43.519865814294185,-41.76750440000001,5.62150742760247,-36.145996972397526,-47.38901182760247
890,-38.998394,1.4215488967330692,-37.576845103266926,-40.41994289673307,-41.60824752222222,5.426464042059615,-36.181783480162615,-47.034711564281835
891,-41.66108966666667,6.636118370404672,-35.024971296261995,-48.29720803707134,-41.66559335555556,5.504927523926327,-36.160665831629224,-47.170520879481884
892,-36.82009266666667,6.298874283219688,-30.52121838344698,-43.11896694988636,-41.59825874444444,5.639215481614075,-35.95904326283038,-47.237474226058524
893,-42.521261,10.432440576853194,-32.08882042314681,-52.9537015768532,-41.70513966666667,5.826956454634358,-35.87818321203231,-47.53209612130103
894,-42.484837666666664,5.577411919524712,-36.90742574714195,-48.06224958619138,-41.78008846666667,5.800669631011295,-35.97941883565537,-47.58075809767796
895,-45.59874766666667,7.215413419265479,-38.38333424740119,-52.81416108593215,-42.03932255555556,5.812262548736046,-36.227060006819514,-47.85158510429161
896,-41.189741,7.477309248678496,-33.7124317513215,-48.66705024867849,-41.91602935555556,6.0007130336347085,-35.91531632192084,-47.91674238919026
897,-43.84303666666667,2.5221348367250944,-41.320901829941576,-46.365171503391764,-42.07798134444444,5.928076608825418,-36.149904735619025,-48.00605795326986
898,-40.491245666666664,5.333407881974183,-35.15783778469248,-45.824653548640846,-42.16708007777778,5.922162506952585,-36.244917570825194,-48.08924258473037
899,-40.25756233333333,5.817215262028416,-34.44034707130491,-46.07477759536175,-42.17408703333333,5.882944391458766,-36.29114264187457,-48.0570314247921
900,-37.160119333333334,6.941742888318562,-30.218376445014773,-44.1018622216519,-41.902006155555554,5.8477816108130165,-36.05422454474254,-47.74978776636858
901,-36.974679,4.859854935561654,-32.114824064438345,-41.83453393556166,-41.69568389999999,5.870529364368241,-35.82515453563176,-47.56621326436824
902,-47.45487333333333,8.685560522553128,-38.76931281078021,-56.14043385588646,-41.88367159999999,5.785287464803354,-36.09838413519664,-47.66895906480336
903,-46.69379733333333,4.165739050203017,-42.528058283130314,-50.859536383536344,-42.05158368888888,5.784484369050156,-36.267099319838735,-47.83606805793905
904,-38.233360000000005,4.277093380404502,-33.9562666195955,-42.510453380404506,-41.97601128888889,5.68544844857474,-36.290562840314145,-47.66145973746362
905,-44.691676,8.216967529472413,-36.47470847052759,-52.908643529472414,-42.18261911111111,5.838239169093113,-36.344379942018,-48.02085828020422
906,-46.07514333333334,6.574900968439932,-39.5002423648934,-52.65004430177327,-42.221451377777775,5.861730508087034,-36.35972086969074,-48.08318188586481
907,-41.606209,2.215015314810037,-39.39119368518996,-43.82122431481004,-42.01205748888889,5.5298730963467895,-36.482184392542095,-47.541930585235676
908,-41.22299066666667,6.825375085774138,-34.39761558089253,-48.04836575244081,-41.744205255555556,5.449752236695535,-36.29445301886002,-47.193957492251094
909,-47.19966066666666,13.89384926288929,-33.30581140377737,-61.09350992955595,-41.963828066666665,5.801268164053388,-36.162559902613275,-47.765096230720054
910,-51.33346933333333,11.461743495070737,-39.8717258382626,-62.79521282840407,-42.39636521111111,6.045464003934898,-36.350901207176214,-48.441829215046006
911,-48.760555000000004,12.542324574700775,-36.218230425299225,-61.30287957470078,-42.63515773333334,6.195608246165181,-36.43954948716815,-48.830765979498516
912,-60.553021,15.856978992875128,-44.69604200712487,-76.40999999287513,-43.11656285555556,6.5734909109589665,-36.54307194459659,-49.690053766514524
913,-43.79030433333333,14.943404110493713,-28.84690022283962,-58.73370844382704,-43.2663907,6.905751944358874,-36.36063875564113,-50.17214264435888
914,-50.37312666666667,9.094200273383544,-41.27892639328313,-59.467326940050214,-43.4755499,7.02152006429911,-36.45402983570089,-50.497069964299115
915,-50.896296666666665,16.377492320359465,-34.5188043463072,-67.27378898702614,-43.848960733333335,7.4635636324274,-36.385397100905934,-51.31252436576074
916,-43.995527,8.756036790324032,-35.23949020967597,-52.751563790324035,-44.00651714444445,7.501613597933715,-36.504903546510725,-51.50813074237816
917,-46.88630833333334,6.609621747404184,-40.276686585929156,-53.49593008073752,-44.105781,7.486422007886528,-36.61935899211347,-51.59220300788653
918,-43.66868466666667,9.935743411286207,-33.73294125538047,-53.604428077952875,-44.08499622222222,7.779043616578632,-36.30595260564359,-51.864039838800856
919,-53.89203799999999,9.93559901118961,-43.95643898881038,-63.8276370111896,-44.51092826666666,8.03003727869737,-36.480890987969296,-52.540965545364045
920,-43.65031133333333,5.78501923082217,-37.865292102511155,-49.4353305641555,-44.665992177777774,8.175486289833673,-36.49050588794411,-52.84147846761145
921,-45.381359333333336,15.242485960243668,-30.138873373089666,-60.623845293577006,-44.79000116666667,8.462365209494973,-36.327635957171694,-53.25236637616164
922,-49.03039666666667,8.712914330442675,-40.31748233622399,-57.74331099710935,-45.1970113,8.542833211069073,-36.65417808893093,-53.73984451106908
923,-50.45383933333333,10.1471824055528,-40.30665692778053,-60.601021738886125,-45.46143057777778,8.53332460535906,-36.92810597241872,-53.99475518313683
924,-51.021354333333335,7.27092973519964,-43.7504245981337,-58.29228406853297,-45.74598113333333,8.589775199214891,-37.15620593411845,-54.33575633254823
925,-41.50592066666667,8.245174287843852,-33.260746378822816,-49.75109495451052,-45.60955356666667,8.624100561500835,-36.98545300516583,-54.2336541281675
926,-51.74536866666666,17.01184226654201,-34.733526400124646,-68.75721093320867,-45.96140782222222,8.941918328762954,-37.01948949345927,-54.90332615098518
927,-53.53692233333334,12.885404445318132,-40.651517888015206,-66.42232677865147,-46.284537344444445,9.287360649049386,-36.997176695395055,-55.571897993493835
928,-55.493522000000006,12.445997232625599,-43.047524767374405,-67.9395192326256,-46.78461322222222,9.52444696073777,-37.26016626148445,-56.30906018295999
929,-51.626430666666664,10.044220578505652,-41.58221008816101,-61.670651245172316,-47.1635755,9.665347137953678,-37.49822836204632,-56.82892263795368
930,-56.578846666666664,12.192223065710097,-44.38662360095657,-68.77106973237676,-47.81086641111111,9.840363143866728,-37.97050326724438,-57.65122955497783
931,-45.185488666666664,10.857517606594303,-34.32797106007236,-56.04300627326097,-48.08456006666667,10.040285232901148,-38.04427483376551,-58.124845299567816
932,-49.16214366666666,11.779934367217939,-37.38220929944872,-60.9420780338846,-48.14146907777778,10.143431027723308,-37.99803805005447,-58.28490010550108
933,-47.296146666666665,19.24313235512694,-28.053014311539727,-66.5392790217936,-48.161547388888884,10.646010804554106,-37.51553658433478,-58.80755819344299
934,-48.954904,7.020310973849237,-41.934593026150765,-55.97521497384923,-48.51893218888889,10.737451391002264,-37.78148079788663,-59.25638357989115
935,-47.58226766666667,21.084943454846503,-26.497324211820164,-68.66721112151316,-48.61528524444444,11.166383921848068,-37.44890132259638,-59.78166916629252
936,-49.817507666666664,9.775877351668562,-40.0416303149981,-59.593385018335226,-48.74003072222222,11.273083134622352,-37.46694758759986,-60.013113856844576
937,-48.440494666666666,11.268101701989798,-37.17239296467687,-59.708596368656465,-48.967840244444446,11.574852680861682,-37.392987563582764,-60.54269292530613
938,-53.09887366666667,10.248724045132658,-42.850149621534015,-63.347597711799324,-49.363703011111106,11.688964312840296,-37.674738698270815,-61.052667323951404
939,-51.18020666666666,4.239769143093684,-46.94043752357298,-55.419975809760345,-49.49638787777778,11.367161642180443,-38.129226235597336,-60.86354951995822
940,-43.19143766666667,4.401502275012062,-38.78993539165461,-47.592939941678736,-49.22498682222223,11.131820268178489,-38.093166554043734,-60.356807090400714
941,-52.48424233333333,10.661640372425166,-41.82260196090816,-63.145882705758495,-49.34910973333333,11.069130794769302,-38.27997893856403,-60.41824052810263
942,-45.44657133333334,12.541012646982153,-32.905558686351185,-57.98758398031549,-48.84556141111111,10.958598583239535,-37.88696282787157,-59.80415999435065
943,-48.300578,13.109837526828622,-35.19074047317138,-61.41041552682862,-48.99590386666667,10.897479697117367,-38.0984241695493,-59.89338356378403
944,-50.73336533333333,9.312982986611129,-41.42038234672221,-60.04634831994446,-49.007911822222226,10.904772454224952,-38.10313936799727,-59.91268427644717
945,-46.485566000000006,7.822470204162047,-38.66309579583796,-54.30803620416205,-48.86088746666667,10.619605050351705,-38.24128241631497,-59.48049251701836
946,-50.25517033333333,12.533640112003788,-37.721530221329544,-62.78881044533712,-49.069542244444435,10.745525161074363,-38.32401708337009,-59.81506740551881
947,-43.429021,15.641805810930624,-27.787215189069375,-59.070826810930626,-48.95429933333333,11.04659796319191,-37.907701370141424,-60.000897296525245
948,-49.288892,6.9246945361634555,-42.36419746383654,-56.213586536163454,-49.14163957777778,10.946229667354485,-38.195409910423294,-60.08786924513226
949,-43.74047466666667,10.79471068578238,-32.945763980884294,-54.53518535244905,-48.80325413333333,10.974866723174244,-37.82838741015908,-59.77812085650758
950,-68.96557833333334,6.476121914105569,-62.48945641922777,-75.44170024743892,-49.647096366666666,10.997903479283691,-38.64919288738297,-60.64499984595035
951,-53.74082466666667,9.129761108600617,-44.61106355806605,-62.87058577526729,-49.925745211111106,10.794145984228923,-39.13159922688219,-60.719891195340026
952,-47.745267333333324,6.92068534947265,-40.824581983860675,-54.66595268280597,-49.88290756666667,10.734405018196588,-39.14850254847008,-60.61731258486325
953,-58.143634999999996,22.30606015915686,-35.83757484084313,-80.44969515915686,-50.139234088888884,11.139700943316722,-38.999533145572165,-61.27893503220562
954,-53.932276,15.12463686332892,-38.807639136671085,-69.05691286332892,-50.23626481111111,11.401491180921033,-38.83477363019007,-61.63775599203214
955,-42.68177166666666,12.050812169717373,-30.630959496949288,-54.73258383638404,-50.27545984444444,11.528345776983485,-38.74711406746096,-61.80380562142793
956,-48.318249,18.039821865915727,-30.278427134084275,-66.35807086591572,-50.161222522222225,11.562611763629274,-38.59861075859295,-61.723834285851495
957,-51.542761000000006,9.97948104179025,-41.563279958209755,-61.52224204179026,-50.09475047777778,11.465747650178345,-38.62900282759943,-61.560498127956116
958,-49.974515999999994,8.05726729422346,-41.91724870577654,-58.03178329422345,-49.910783611111114,11.319456652231606,-38.5913269588795,-61.230240263342715
959,-47.606827333333335,10.44058761454667,-37.16623971878666,-58.04741494788001,-49.776796833333336,11.332668886766307,-38.44412794656703,-61.109465720099635
960,-49.49212966666666,7.325485827365469,-42.166643839301194,-56.81761549403213,-49.54057293333334,11.17044431215482,-38.370128621178516,-60.71101724548816
961,-48.24314366666667,8.248433367173934,-39.99471029949274,-56.4915770338406,-49.642494766666665,11.083474837507476,-38.55901992915919,-60.72596960417414
962,-55.450340000000004,11.788375559724077,-43.66196444027592,-67.23871555972408,-49.85210131111111,11.083756210591012,-38.7683451005201,-60.935857521702125
963,-53.42198666666667,17.519169194993474,-35.902817471673195,-70.94115586166015,-50.056295977777786,11.026290771919896,-39.030005205857876,-61.082586749697676
964,-59.24716766666666,7.935295458857492,-51.311872207809174,-67.18246312552415,-50.399371433333336,11.056790254753507,-39.34258117857983,-61.45616168808684
965,-54.878985666666665,7.238314984122087,-47.64067068254458,-62.11730065078875,-50.64259536666667,10.595235972396027,-40.04735939427064,-61.237831339062694
966,-41.286584,13.699702851058483,-27.586881148941515,-54.98628685105848,-50.35823124444445,10.726030155709024,-39.63220108873543,-61.084261400153466
967,-52.85026133333333,16.711488710294642,-36.13877262303869,-69.56175004362797,-50.50522346666666,10.907476389319184,-39.597747077347485,-61.41269985598585
968,-55.46383599999999,15.067908244275051,-40.39592775572494,-70.53174424427505,-50.584055544444446,11.06811586262393,-39.51593968182052,-61.65217140706837
969,-46.14981066666667,12.967677408968092,-33.182133257698574,-59.11748807563476,-50.41637567777778,11.359046138153078,-39.057329539624696,-61.775421815930855
970,-50.54677866666666,11.064036205830192,-39.48274246083647,-61.61081487249685,-50.661553711111104,11.58113060251368,-39.08042310859743,-62.242684313624785
971,-48.562603333333335,15.670964491984323,-32.891638841349014,-64.23356782531766,-50.53083241111111,11.748108073165655,-38.78272433794546,-62.27894048427677
972,-55.194512333333336,6.9214204436825195,-48.273091889650814,-62.11593277701586,-50.855763777777774,11.560788333055665,-39.29497544472211,-62.41655211083344
973,-53.65561766666667,12.716628521827094,-40.93898914483958,-66.37224618849376,-51.03426509999999,11.547681366222282,-39.486583733777714,-62.581946466222284
974,-44.55000233333334,12.55356793596045,-31.996434397372887,-57.10357026929379,-50.828153,11.655700864533925,-39.172452135466074,-62.48385386453392
975,-46.207825333333325,12.480154888672551,-33.727670444660774,-58.687980222005876,-50.818894977777774,11.810957020684276,-39.0079379570935,-62.62985199846206
976,-62.37860533333333,6.103884512356486,-56.274720820976846,-68.48248984568981,-51.22300947777778,11.596631834029365,-39.626377643748405,-62.81964131180714
977,-49.02410033333333,9.460093560205966,-39.56400677312736,-58.4841938935393,-51.40951212222222,11.390574759005212,-40.01893736321701,-62.80008688122743
978,-49.495689666666664,14.120940518932207,-35.374749147734455,-63.61663018559887,-51.41640537777778,11.630449625097501,-39.78595575268027,-63.04685500287528
979,-48.67363766666667,12.233693317572264,-36.439944349094404,-60.90733098423894,-51.58084414444444,11.678415712823831,-39.90242843162061,-63.259259857268276
980,-57.337982000000004,17.19407060196331,-40.14391139803669,-74.53205260196331,-51.1932576,12.035680669085757,-39.15757693091424,-63.22893826908576
981,-56.55214533333333,12.327521342957402,-44.224623990375925,-68.87966667629073,-51.28696828888889,12.14227267689765,-39.14469561199123,-63.42924096578654
982,-62.682851666666664,10.542400418975193,-52.14045124769147,-73.22525208564186,-51.784887766666664,12.262996512547735,-39.521891254118934,-64.0478842792144
983,-55.64780533333334,11.341577459637849,-44.30622787369549,-66.98938279297118,-51.701693444444444,11.897513755897101,-39.80417968854734,-63.59920720034154
984,-47.91242666666667,18.62345005825262,-29.28897660841405,-66.53587672491929,-51.5010318,12.014140862394557,-39.486890937605445,-63.515172662394555
985,-55.30043666666668,10.209191329651544,-45.09124533701513,-65.50962799631822,-51.92165396666667,11.952753501059028,-39.96890046560763,-63.8744074677257
986,-68.95209033333333,4.213769156422822,-64.7383211769105,-73.16585948975616,-52.60944867777778,11.491885077409266,-41.11756360036851,-64.10133375518704
987,-56.08626666666667,3.088706819337557,-52.99755984732911,-59.17497348600423,-52.760898866666665,11.262192603327511,-41.49870626333916,-64.02309146999418
988,-51.789756000000004,18.222134533512612,-33.567621466487395,-70.01189053351261,-52.82140686666666,11.601021511303815,-41.22038535536286,-64.42242837797048
989,-75.59876366666667,31.550182681727854,-44.048580984938816,-107.14894634839453,-53.75447141111111,12.304674680209853,-41.44979673090126,-66.05914609132097
990,-58.15351666666667,19.92103359560526,-38.23248307106141,-78.07455026227193,-54.04318431111111,12.724526272484514,-41.318658038626594,-66.76771058359562
991,-59.454849,10.302661119254143,-49.152187880745856,-69.75751011925415,-54.41690782222223,12.793000530887188,-41.62390729133504,-67.20990835310941
992,-60.407593,1.864740673104172,-58.542852326895826,-62.27233367310417,-54.58214958888889,12.462212701333192,-42.1199368875557,-67.04436229022208
993,-47.630586,6.950358034745548,-40.68022796525445,-54.58094403474555,-54.3891029,12.109918995991594,-42.279183904008406,-66.49902189599159
994,-54.432904,7.273924710227829,-47.15897928977217,-61.70682871022783,-54.22862744444444,12.087873304370605,-42.14075414007384,-66.31650074881505
995,-64.94820666666668,0.4859407233740851,-64.46226594329259,-65.43414739004076,-54.56426814444444,11.86279416234567,-42.70147398209877,-66.42706230679012
996,-50.659345,9.382220370517683,-41.277124629482316,-60.04156537051769,-54.87669351111111,11.718878079660977,-43.15781543145013,-66.5955715907721
997,-58.15719166666667,0.876014900020731,-57.28117676664594,-59.0332065666874,-55.05359118888889,11.191028952651845,-43.86256223623704,-66.24462014154074
998,-56.32165366666666,4.011638014370482,-52.31001565229618,-60.333291681037146,-55.082185111111116,10.822486611655028,-44.259698499456086,-65.90467172276614
999,-46.22372433333334,10.019355273250588,-36.20436906008275,-56.243079606583926,-55.084648900000005,10.72420920713111,-44.360439692868894,-65.80885810713112


==> data/reward_curve_original_data/Stick_Breaking_processed_Reward_History.csv <==
epoch,mean,std,upper,lower,mean_smooth,std_smooth,upper_smooth,lower_smooth
0,-207.16162,11.442669223432976,-195.71895077656703,-218.60428922343297,-207.16162,11.442669223432976,-195.71895077656703,-218.60428922343297
1,-202.5155,3.324572207532878,-199.19092779246714,-205.84007220753287,-204.83856,7.383620715482927,-197.45493928451708,-212.22218071548292
2,-212.03358333333335,5.315484420533402,-206.71809891279995,-217.34906775386676,-207.23690111111114,6.694241950499752,-200.54265916061138,-213.93114306161087
3,-208.96626,10.31126508452284,-198.65499491547718,-219.27752508452284,-207.66924083333333,7.598497734005524,-200.0707430993278,-215.26773856733885
4,-202.17808333333335,3.194806204925951,-198.9832771284074,-205.3728895382593,-206.57100933333336,6.717759428189609,-199.85324990514374,-213.28876876152293
5,-198.13561,2.1185647990089946,-196.01704520099102,-200.254174799009,-205.16510944444448,5.95122698999284,-199.21388245445164,-211.11633643443727
6,-187.68474333333333,12.51188986868224,-175.1728534646511,-200.19663320201556,-202.6679142857143,6.888464544091327,-195.77944974162298,-209.55637882980562
7,-204.13287333333332,32.26227374669109,-171.87059958664224,-236.3951470800244,-202.85103416666666,10.060190694416297,-192.79084347225037,-212.91122486108296
8,-188.53490333333332,20.58575509002362,-167.9491482433097,-209.12065842335693,-201.26035296296297,11.229697849483777,-190.03065511347918,-212.49005081244675
9,-194.04514000000003,8.420983329463368,-185.62415667053665,-202.46612332946341,-200.53883166666668,10.948826397481737,-189.59000526918493,-211.4876580641484
10,-173.31007333333332,7.550627821196953,-165.75944551213638,-180.86070115453026,-198.06349,10.63989925418312,-187.4235907458169,-208.70338925418312
11,-175.6629333333333,10.171757529858516,-165.4911758034748,-185.83469086319184,-196.19677694444445,10.600887443822737,-185.59588950062172,-206.79766438826718
12,-179.37515666666664,22.199422032932144,-157.1757346337345,-201.5745786995988,-194.90280615384614,11.493082412215767,-183.4097237416304,-206.39588856606193
13,-210.68218666666667,48.13794294553968,-162.54424372112697,-258.82012961220636,-196.02990476190476,14.110572450310332,-181.91933231159442,-210.1404772122151
14,-176.56841999999997,11.018268944389584,-165.5501510556104,-187.58668894438955,-194.73247244444443,13.90441888324895,-180.8280535611955,-208.63689132769338
15,-174.78098,11.751716735358286,-163.0292632646417,-186.5326967353583,-193.48550416666666,13.769874999005783,-179.7156291676609,-207.25537916567245
16,-152.87859333333333,29.936573416141563,-122.94201991719177,-182.81516674947488,-191.09686235294117,14.7208572588373,-176.3760050941039,-205.81771961177847
17,-157.11014,2.3791609355401024,-154.7309790644599,-159.48930093554011,-189.2087111111111,14.035207463098565,-175.17350364801254,-203.2439185742097
18,-155.66136333333333,26.04785002110987,-129.61351331222346,-181.7092133544432,-187.44306122807018,14.667451808257056,-172.77560941981312,-202.11051303632723
19,-173.78443333333334,16.949053676832026,-156.83537965650132,-190.73348701016536,-186.76012983333334,14.781531901685804,-171.97859793164753,-201.54166173501912
20,-169.11953666666668,38.743901551857604,-130.37563511480909,-207.86343821852427,-185.9201015873016,15.922597123122557,-169.99750446417903,-201.84269871042414
21,-191.64732666666666,41.48607616131627,-150.16125050535038,-233.13340282798293,-186.18043,17.08457344304045,-169.09585655695955,-203.26500344304043
22,-177.77329,43.63528063558088,-134.13800936441913,-221.40857063558087,-185.81490217391305,18.238952016629167,-167.57595015728387,-204.05385419054218
23,-182.5248766666667,46.55748797358845,-135.96738869307825,-229.08236464025515,-185.6778177777778,19.418891014835804,-166.25892676294197,-205.09670879261355
24,-156.0562833333333,33.72621676361927,-122.33006656971403,-189.7825000969526,-184.4929564,19.991184044787143,-164.50177235521286,-204.48414044478716
25,-162.63279333333332,32.13216411112133,-130.500629222212,-194.76495744445464,-183.6521808974359,20.458144816569227,-163.19403608086668,-204.1103257140051
26,-164.9058,26.728376806452356,-138.17742319354764,-191.63417680645236,-182.9578704938272,20.690375631009346,-162.26749486281784,-203.6482461248365
27,-169.85322,32.29753325454282,-137.55568674545717,-202.15075325454282,-182.48984726190477,21.10491697470697,-161.38493028719782,-203.59476423661172
28,-173.45258,22.19700523223572,-151.2555747677643,-195.64958523223572,-182.17821735632182,21.14257519048382,-161.03564216583803,-203.32079254680565
29,-178.36178333333336,22.927034010382446,-155.43474932295092,-201.2888173437158,-182.0510028888889,21.20205715114711,-160.8489457377418,-203.253060040036
30,-177.98578333333333,30.775511475019123,-147.2102718583142,-208.76129480835246,-181.078475,21.84648522619998,-159.23198977380005,-202.92496022619997
31,-156.01284666666666,13.6268193901157,-142.38602727655095,-169.63966605678237,-179.52838655555556,22.189893465619402,-157.33849308993615,-201.71828002117496
32,-160.92994,32.62020941863034,-128.30973058136965,-193.55014941863033,-177.82493177777778,23.10005096555597,-154.7248808122218,-200.92498274333374
33,-149.92823666666666,15.094867071830524,-134.83336959483614,-165.02310373849718,-175.85699766666667,23.259504365132894,-152.59749330153377,-199.11650203179954
34,-150.56145666666666,14.56204407075578,-135.99941259591088,-165.12350073742243,-174.13644344444444,23.63841229399389,-150.49803115045054,-197.77485573843833
35,-146.33158333333333,18.15179391262014,-128.17978942071318,-164.48337724595348,-172.40964255555554,24.172853264447593,-148.23678929110795,-196.58249582000315
36,-154.25854999999999,25.600371110644087,-128.6581788893559,-179.85892111064408,-171.29543611111112,24.60913597251299,-146.68630013859814,-195.90457208362412
37,-156.09193666666667,28.273302382087113,-127.81863428457956,-184.36523904875378,-169.69407155555558,24.476170260359524,-145.21790129519604,-194.1702418159151
38,-160.59437,22.29267143728404,-138.30169856271596,-182.88704143728404,-168.76272044444445,24.53306747193487,-144.22965297250954,-193.2957879163793
39,-157.17203666666666,30.72874069551229,-126.44329597115437,-187.90077736217896,-167.53361700000002,25.2766593841365,-142.25695761586348,-192.8102763841365
40,-157.84176333333332,27.261362818157735,-130.5804005151756,-185.10312615149104,-167.01800666666665,25.93368388403519,-141.08432278263146,-192.95169055070184
41,-172.08408333333333,32.497511037678464,-139.58657229565486,-204.5815943710118,-166.89871166666666,26.677875667629188,-140.22083599903746,-193.57658733429585
42,-161.3677266666667,19.088762814379386,-142.27896385228732,-180.45648948104608,-166.298464,26.574187027010762,-139.72427697298923,-192.8726510270108
43,-156.28472666666667,24.663248071384135,-131.62147859528253,-180.94797473805082,-164.48521533333331,25.791697197872246,-138.6935181354611,-190.27691253120557
44,-162.73234333333332,19.95703593832094,-142.7753073950124,-182.68937927165425,-164.02401277777778,26.08965609766996,-137.9343566801078,-190.11366887544773
45,-153.41692333333333,27.88397377012526,-125.53294956320806,-181.3008971034586,-163.31187755555555,26.627397998828858,-136.6844795567267,-189.93927555438444
46,-160.92847333333336,35.405044013041895,-125.52342932029146,-196.33351734637526,-163.58020688888888,26.80968035205887,-136.77052653683,-190.38988724094776
47,-157.30439,20.091652518125525,-137.21273748187448,-177.39604251812554,-163.58668188888888,27.400096738145052,-136.18658515074384,-190.98677862703394
48,-152.40318333333335,17.152916565133552,-135.2502667681998,-169.5560998984669,-163.47807588888887,27.103598956279175,-136.37447693260972,-190.58167484516804
49,-155.10506333333333,23.43907797580855,-131.6659853575248,-178.54414130914188,-162.85543022222222,27.319933099578392,-135.53549712264382,-190.1753633218006
50,-155.25285666666667,14.339377721869011,-140.91347894479767,-169.59223438853567,-162.39320755555556,26.506448971912107,-135.88675858364346,-188.89965652746767
51,-150.39507333333333,18.98562301733164,-131.40945031600168,-169.38069635066498,-161.01813244444443,25.756433867112616,-135.26169857733183,-186.77456631155707
52,-141.56994799999998,15.029785547448501,-126.54016245255148,-156.5997335474485,-159.81135437777775,24.80291736417487,-135.0084370136029,-184.61427174195265
53,-149.10060666666666,23.551740332362556,-125.54886633430411,-172.65234699902922,-158.69721204444443,24.03605910946734,-134.6611529349771,-182.73327115391177
54,-146.04497333333333,19.595084430316525,-126.44988890301681,-165.64005776364985,-158.3635017111111,23.565021365023917,-134.7984803460872,-181.92852307613504
55,-123.94027533333333,11.52612774644917,-112.41414758688416,-135.4664030797825,-157.0737511111111,22.87815348620151,-134.1955976249096,-179.95190459731262
56,-124.70584000000001,6.310559848832742,-118.39528015116727,-131.01639984883275,-155.7337524444444,22.19755958761419,-133.53619285683027,-177.9313120320586
57,-137.29692666666668,14.69542430255531,-122.60150236411137,-151.992350969222,-154.64854266666666,21.61082262254794,-133.03772004411874,-176.25936528921463
58,-132.26878,13.204371517527822,-119.06440848247217,-145.4731515175278,-153.27574933333335,21.31106816539101,-131.96468116794233,-174.58681749872437
59,-131.2678,10.731630290589592,-120.5361697094104,-141.9994302905896,-151.70594988888888,20.904554708064584,-130.8013951808243,-172.61050459695346
60,-128.66209,11.839684771462458,-116.82240522853755,-140.50177477146246,-150.06182677777775,20.27336048461269,-129.78846629316507,-170.33518726239046
61,-131.24400666666668,6.401754538986429,-124.84225212768025,-137.64576120565312,-149.23619877777776,20.03252498957505,-129.20367378820274,-169.2687237673528
62,-128.47150833333333,12.376790809689256,-116.09471752364408,-140.8482991430226,-148.15425105555556,19.357744369277018,-128.79650668627855,-167.51199542483258
63,-130.7396633333333,14.133511766469551,-116.60615156686376,-144.87317509980286,-147.51463194444443,19.32569919243165,-128.1889327520128,-166.8403311368761
64,-127.98805,14.799939983540476,-113.18811001645952,-142.78798998354048,-146.76218505555556,19.333629056191135,-127.4285559993644,-166.0958141117467
65,-130.11005133333333,7.024241235178745,-123.08581009815458,-137.13429256851208,-146.2214673222222,18.962710633609756,-127.25875668861246,-165.18417795583198
66,-125.565342,4.595848534037211,-120.96949346596278,-130.16119053403722,-145.26502705555555,18.262559881056195,-127.00246717449936,-163.52758693661175
67,-122.34500666666668,6.504415437872447,-115.84059122879422,-128.84942210453912,-144.14012938888888,17.53693031624904,-126.60319907263985,-161.6770597051379
68,-124.44179666666666,4.21063054798605,-120.2311661186806,-128.6524272146527,-142.93504361111113,16.934195619939107,-126.000847991172,-159.86923923105024
69,-120.66261999999999,8.87183191557978,-111.79078808442021,-129.53445191557978,-141.71806305555552,16.205631993941356,-125.5124310616142,-157.92369504949693
70,-118.72605,6.900237665124293,-111.8258123348757,-125.6262876651243,-140.41420594444443,15.526927822173576,-124.88727812227087,-155.94113376661804
71,-116.90711666666668,11.867846188371061,-105.03927047829562,-128.77496285503776,-138.57497372222224,14.839272327196662,-123.73570139502557,-153.4142460494189
72,-120.42366299999999,4.849638319561266,-115.57402468043873,-125.27330131956126,-137.21017160000002,14.364634844036058,-122.84553675596393,-151.57480644403603
73,-128.47534666666664,12.653306602802813,-115.82204006386382,-141.12865326946945,-136.28319226666665,13.964303461750013,-122.31888880491665,-150.24749572841668
74,-115.41710166666667,1.03228425983754,-114.38481740682913,-116.4493859265042,-134.70601754444445,13.333478405800568,-121.37253913864387,-148.03949595024503
75,-116.51983666666668,5.391963230237512,-111.12787343642917,-121.91179989690418,-133.47611465555556,12.583744721137643,-120.89236993441791,-146.0598593766932
76,-118.99631666666666,4.584520392378395,-114.41179627428826,-123.58083705904505,-132.07837609999999,11.556393933782195,-120.52198216621781,-143.63477003378222
77,-123.49732999999999,16.92520099059093,-106.57212900940905,-140.42253099059093,-130.95147409999998,11.450845549531039,-119.50062855046896,-142.40231964953102
78,-109.643853,7.779813357457684,-101.86403964254231,-117.42366635745768,-129.5261630888889,11.138408775941844,-118.38775431294704,-140.66457186483075
79,-111.54120333333333,11.71772954007599,-99.82347379325734,-123.25893287340932,-128.0740344222222,10.747697161417424,-117.3263372608048,-138.82173158363966
80,-113.70752999999998,7.281717072854451,-106.42581292714553,-120.98924707285443,-126.6891902,10.512441806450273,-116.17674839354973,-137.20163200645027
81,-123.02208033333334,6.674870469186669,-116.34720986414666,-129.69695080252,-125.77675709999998,10.102083388178775,-115.67467371182123,-135.87884048817878
82,-119.19961,12.557610750859418,-106.64199924914058,-131.75722075085943,-125.03107916666666,10.019677561625805,-115.01140160504086,-135.05075672829247
83,-111.88894866666665,3.891068474461135,-107.99788019220551,-115.78001714112779,-123.79069056666667,9.364321833029091,-114.42636873363757,-133.15501239969575
84,-117.1547,8.312493044565876,-108.84220695543414,-125.46719304456587,-122.82768145555556,8.98823545350407,-113.83944600205149,-131.81591690905964
85,-117.97174166666667,7.104308739258753,-110.86743292740792,-125.07605040592543,-122.62873033333334,8.840841486597721,-113.7878888467356,-131.46957181993105
86,-115.08644966666667,8.764191789844078,-106.32225787682259,-123.85064145651074,-122.30808398888888,8.922629217964767,-113.38545477092411,-131.23071320685366
87,-110.25056199999999,2.264510718629298,-107.98605128137069,-112.51507271862928,-121.4065385,8.5082654318339,-112.8982730681661,-129.9148039318339
88,-110.706788,1.1519038578683556,-109.55488414213164,-111.85869185786837,-120.68780543333332,8.106516509845251,-112.58128892348809,-128.79432194317857
89,-112.63986999999999,4.9472183431601255,-107.69265165683986,-117.58708834316012,-120.06687443333334,7.913702778264268,-112.15317165506907,-127.98057721159759
90,-101.48727000000001,12.17857778807936,-89.30869221192064,-113.66584778807938,-119.16104709999999,7.924999212151499,-111.2360478878485,-127.0860463121515
91,-113.93090333333333,10.287076959536826,-103.64382637379651,-124.21798029287015,-118.58394365555554,8.054509959503179,-110.52943369605238,-126.63845361505872
92,-115.09574333333335,10.233707662115098,-104.86203567121825,-125.32945099544844,-118.13808482222223,7.98307385458404,-110.15501096763818,-126.12115867680626
93,-115.97412666666666,19.507515054484355,-96.4666116121823,-135.48164172115102,-117.64590026666666,8.162207297517867,-109.48369296914879,-125.80810756418454
94,-107.16672999999999,23.550301185774668,-83.61642881422532,-130.71703118577466,-116.95185626666668,8.453886004259006,-108.49797026240766,-125.40574227092567
95,-105.51624666666667,14.814332227185714,-90.70191443948096,-120.33057889385239,-116.13206277777778,8.713555703992572,-107.41850707378521,-124.84561848177034
96,-111.080068,18.249769338412253,-92.83029866158775,-129.32983733841226,-115.64922031111111,9.16868639747174,-106.48053391363938,-124.81790670858284
97,-116.50183666666668,26.708469273098252,-89.79336739356842,-143.21030593976494,-115.45444797777778,9.842154858645934,-105.61229311913183,-125.29660283642372
98,-111.94855833333334,19.34806516406765,-92.60049316926569,-131.296623497401,-115.03800670000001,10.34673601251532,-104.69127068748467,-125.38474271251533
99,-107.82068133333333,17.70190391562008,-90.11877741771325,-125.5225852489534,-114.60994207777777,10.641071745849995,-103.96887033192779,-125.25101382362777
100,-119.33906333333334,14.65843372893684,-104.6806296043965,-133.99749706227018,-114.63037585555556,10.899678281310416,-103.73069757424514,-125.53005413686599
101,-116.59094,24.145153600994128,-92.44578639900587,-140.73609360099414,-114.61983663333334,11.308921861731184,-103.31091477160213,-125.92875849506453
102,-105.01757500000001,1.7982459572942142,-103.2193290427058,-106.81582095729422,-114.10630036666666,11.207208782988948,-102.89909158367772,-125.3135091496556
103,-107.49749333333334,12.719438834777,-94.77805449855634,-120.21693216811033,-113.40703858888888,11.209413190721422,-102.19762539816747,-124.6164517796103
104,-101.42347,14.375910618110419,-87.04755938188957,-115.79938061811042,-112.9405842,11.654200735997184,-101.2863834640028,-124.5947849359972
105,-107.14729166666666,17.27724955282982,-89.87004211383685,-124.42454121949648,-112.62816603333334,12.05037694675026,-100.57778908658307,-124.6785429800836
106,-108.72232866666667,16.493538652276698,-92.22879001438997,-125.21586731894337,-112.28569976666668,12.447344222080204,-99.83835554458646,-124.73304398874687
107,-104.96485333333334,12.419162963124094,-92.54569037020924,-117.38401629645743,-111.66795054444445,12.297142954497977,-99.37080758994647,-123.96509349894242
108,-105.42962,13.004152170522309,-92.4254678294777,-118.4337721705223,-111.52747611111111,12.471287581600132,-99.05618852951098,-123.99876369271125
109,-107.18073333333332,17.254578749104056,-89.92615458422927,-124.43531208243738,-111.3821271111111,12.655849221901066,-98.72627788921004,-124.03797633301218
110,-110.0314,19.61954339738058,-90.41185660261942,-129.6509433973806,-111.25958944444444,13.067110099385271,-98.19247934505917,-124.32669954382972
111,-105.77788833333334,17.613111169732576,-88.16477716360076,-123.39099950306591,-110.68478304444444,13.431718122736802,-97.25306492170763,-124.11650116718124
112,-107.50332533333334,18.490887394832765,-89.01243793850057,-125.9942127281661,-110.29490688888889,13.629494010869246,-96.66541287801964,-123.92440089975814
113,-108.970152,12.762054954867262,-96.20809704513273,-121.73220695486727,-110.19761366666667,13.925193560216117,-96.27242010645054,-124.12280722688277
114,-107.37773133333333,20.460724635158588,-86.91700669817475,-127.83845596849191,-109.87171471111111,14.330134613235876,-95.54158009787524,-124.201849324347
115,-101.99826,18.87794928054157,-83.12031071945843,-120.87620928054157,-109.33926532222222,14.7225892979453,-94.61667602427693,-124.06185462016752
116,-107.25524666666666,14.98658438127358,-92.26866228539308,-122.24183104794025,-109.07822522222223,14.930002384326285,-94.14822283789593,-124.0082276065485
117,-109.76146999999999,16.797618297758763,-92.96385170224123,-126.55908829775875,-109.06192215555555,15.4144393036306,-93.64748285192495,-124.47636145918617
118,-102.22101500000001,15.647348218553681,-86.57366678144632,-117.8683632185537,-108.77906305555555,15.897620782320109,-92.88144227323544,-124.67668383787567
119,-101.82219533333334,19.687827339345123,-82.13436799398822,-121.51002267267846,-108.41847390000001,16.388974415526278,-92.02949948447372,-124.80744831552629
120,-99.71257000000001,13.371147684409891,-86.34142231559012,-113.0837176844099,-108.35931723333333,16.42872674540396,-91.93059048792938,-124.78804397873729
121,-100.44946133333333,18.727581819150735,-81.7218795141826,-119.17704315248406,-107.90993583333334,16.71007690739109,-91.19985892594224,-124.62001274072443
122,-103.64974166666667,14.861899419768267,-88.7878422468984,-118.51164108643493,-107.52840244444445,16.86434996597953,-90.66405247846492,-124.39275241042398
123,-102.30116666666667,23.95846166849268,-78.34270499817399,-126.25962833515936,-107.07263711111112,17.012714853113142,-90.05992225799797,-124.08535196422426
124,-106.66458666666666,20.165205533562837,-86.49938113310382,-126.8297922002295,-107.05589900000001,16.899878331372747,-90.15602066862725,-123.95577733137274
125,-106.80162666666668,19.488963127578987,-87.3126635390877,-126.29058979424566,-107.098745,17.05569936138586,-90.04304563861413,-124.15444436138586
126,-110.58419833333333,17.142054713374016,-93.44214361995932,-127.72625304670734,-107.08221601111111,17.01877554055125,-90.06344047055987,-124.10099155166236
127,-104.10614833333334,17.59664169683546,-86.50950663649787,-121.7027900301688,-106.66902639999999,16.71504795467582,-89.95397844532418,-123.38407435467583
128,-104.80129166666667,14.858018921517042,-89.94327274514963,-119.65931058818371,-106.43078417777777,16.565379746590803,-89.86540443118697,-122.99616392436857
129,-110.55569666666668,13.462986593213012,-97.09271007345366,-124.0186832598797,-106.52195135555556,16.424082502510565,-90.09786885304499,-122.94603385806612
130,-108.104332,20.567103483005383,-87.53722851699462,-128.67143548300538,-106.14746031111112,16.62103816097952,-89.5264221501316,-122.76849847209063
131,-107.80899666666666,18.590545981466857,-89.2184506851998,-126.39954264813352,-105.85472886666666,16.43588457366194,-89.41884429300472,-122.2906134403286
132,-99.51999866666667,11.289778029753522,-88.23022063691315,-110.80977669642019,-105.67147632222222,16.752268976077254,-88.91920734614497,-122.42374529829948
133,-109.43424466666666,23.826862862538682,-85.60738180412798,-133.26110752920533,-105.73603470000002,17.12251644366931,-88.61351825633069,-122.85855114366932
134,-107.42603000000001,16.90077054443377,-90.52525945556624,-124.32680054443378,-105.93612003333332,17.20667844121342,-88.72944159211991,-123.14279847454675
135,-106.24183666666666,22.213980121388275,-84.02785654527838,-128.45581678805493,-105.90593820000001,17.371236126832038,-88.53470207316796,-123.27717432683203
136,-104.42765833333333,21.525046746193333,-82.90261158714,-125.95270507952665,-105.76278252222222,17.538953063295924,-88.2238294589263,-123.30173558551814
137,-100.95454666666666,16.699660742189742,-84.25488592447692,-117.6542074088564,-105.62910563333334,17.681636322598113,-87.94746931073522,-123.31074195593145
138,-107.89448833333331,21.867586535561216,-86.0269017977721,-129.76207486889453,-105.71126791111111,17.977084134766077,-87.73418377634503,-123.68835204587718
139,-99.73053,21.060589788749983,-78.66994021125002,-120.79111978874998,-105.4629278,18.10395116942094,-87.35897663057905,-123.56687896942094
140,-108.70148,21.061717375791076,-87.63976262420893,-129.7631973757911,-105.41859713333334,18.152023635367957,-87.26657349796538,-123.57062076870129
141,-105.00196833333332,22.653995763707073,-82.34797256962625,-127.6559640970404,-105.39273313333334,18.320053121833773,-87.07268001149957,-123.71278625516712
142,-100.98866733333334,19.63496822428968,-81.35369910904366,-120.62363555762302,-105.17557786666666,18.358189149482335,-86.81738871718433,-123.53376701614901
143,-100.77628366666666,17.420098001391107,-83.35618566527555,-118.19638166805777,-104.90244892222222,18.51345725103313,-86.38899167118909,-123.41590617325535
144,-99.30139633333333,19.34240893860639,-79.95898739472693,-118.64380527193973,-104.63323775555554,18.476180061148057,-86.1570576944075,-123.10941781670361
145,-105.20509499999999,17.79538720196262,-87.40970779803737,-123.0004822019626,-104.74013225555557,18.44009465852876,-86.3000375970268,-123.18022691408432
146,-100.24533000000001,18.577797311796573,-81.66753268820344,-118.82312731179658,-104.50646836666667,18.55980175621286,-85.94666661045382,-123.06627012287953
147,-97.64925999999998,19.785861860237475,-77.86339813976251,-117.43512186023746,-104.10272803333334,18.65940987496215,-85.44331815837118,-122.76213790829547
148,-101.99272,23.554020012840688,-78.43869998715931,-125.5467400128407,-104.09511820000002,18.92296560143838,-85.17215259856162,-123.0180838014384
149,-99.70072866666668,22.098098223747332,-77.60263044291935,-121.798826890414,-104.02440264444444,19.00330796425179,-85.02109468019266,-123.02771060869622
150,-99.142058,22.563096812640147,-76.57896118735985,-121.70515481264016,-104.00538557777779,19.309706268526135,-84.69567930925164,-123.31509184630391
151,-100.91092833333333,22.43683958345757,-78.47408874987576,-123.3477679167909,-104.0207678111111,19.433348194003027,-84.58741961710807,-123.45411600511414
152,-105.02947999999999,30.49268797605091,-74.53679202394909,-135.5221679760509,-104.06675908888889,19.954374479212447,-84.11238460967643,-124.02113356810133
153,-99.59021833333334,26.69186547852001,-72.89835285481333,-126.28208381185335,-103.97639414444444,20.045487939546693,-83.93090620489775,-124.02188208399113
154,-108.76164000000001,34.981225217107536,-73.78041478289248,-143.74286521710755,-104.04629592222221,20.539355262331515,-83.5069406598907,-124.58565118455375
155,-100.460982,25.09199856472043,-75.36898343527957,-125.55298056472043,-103.8349411,20.726123110236234,-83.10881798976378,-124.56106421023624
156,-122.97595466666667,65.27800591075852,-57.69794875590814,-188.25396057742518,-104.24799964444445,22.330654816815713,-81.91734482762872,-126.57865446126016
157,-123.34299166666666,64.56941785773903,-58.77357380892764,-187.9124095244057,-104.88922775555555,23.896414022179165,-80.99281373337638,-128.78564177773472
158,-123.83997799999999,63.34457843357655,-60.49539956642344,-187.18455643357655,-105.52385063333332,25.51263267258115,-80.01121796075219,-131.0364833059145
159,-122.00665666666667,64.02372663879567,-57.98293002787101,-186.03038330546235,-105.9055493,27.197990674100573,-78.70755862589941,-133.10353997410056
160,-118.15833533333334,57.29542254713151,-60.86291278620183,-175.45375788046485,-106.24068274444444,28.422267976238107,-77.81841476820632,-134.66295072068255
161,-116.12174,52.030812973247876,-64.09092702675213,-168.15255297324788,-106.51777418888888,29.536943542630812,-76.98083064625807,-136.0547177315197
162,-116.889795,52.25057355017766,-64.63922144982234,-169.14036855017767,-107.0967674,30.902303393311616,-76.19446400668839,-137.99907079331163
163,-112.74282799999999,45.83388515735506,-66.90894284264493,-158.57671315735504,-107.2070535111111,31.635870803138825,-75.57118270797227,-138.84292431424993
164,-115.609012,54.60600149223207,-61.00301050776794,-170.21501349223206,-107.47981957777779,32.892711834732104,-74.58710774304568,-140.3725314125099
165,-119.58013333333334,64.04375758048582,-55.53637575284752,-183.62389091381914,-107.92442946666667,34.28703775003535,-73.63739171663131,-142.21146721670203
166,-124.55759333333333,64.56840585874824,-59.989187474585094,-189.12599919208157,-108.5954273,35.72181638712052,-72.87361091287947,-144.3172436871205
167,-114.62731833333333,54.48549572676942,-60.14182260656391,-169.11281406010275,-109.05118635555554,36.98134421993984,-72.06984213561572,-146.0325305754954
168,-115.98359,57.44132682336909,-58.54226317663092,-173.4249168233691,-109.32082307777777,38.16713556286677,-71.15368751491101,-147.48795864064456
169,-112.38750166666667,44.52889105024128,-67.85861061642538,-156.91639271690795,-109.74272213333333,38.94941227158315,-70.79330986175019,-148.69213440491646
170,-116.83779066666666,51.513752116378264,-65.3240385502884,-168.35154278304492,-110.01393248888888,39.964480096269384,-70.0494523926195,-149.97841258515828
171,-121.81697666666666,66.55421203683323,-55.26276462983343,-188.3711887034999,-110.57443276666667,41.42782063870693,-69.14661212795974,-152.0022534053736
172,-108.86593333333333,48.74812290867857,-60.11781042465476,-157.61405624201188,-110.8370083,42.398259128186545,-68.43874917181344,-153.23526742818655
173,-120.28754133333332,63.783869190863655,-56.50367214246967,-184.07141052419698,-111.48738355555557,43.94371816783564,-67.54366538771991,-155.4311017233912
174,-107.28279833333333,39.8041904019113,-67.47860793142203,-147.08698873524463,-111.7534302888889,44.62577754994581,-67.12765273894308,-156.3792078388347
175,-101.54984333333334,37.438660681846436,-64.1111826514869,-138.98850401517979,-111.63158856666665,45.2805533326086,-66.35103523405807,-156.91214189927527
176,-103.48993666666668,33.39783483850276,-70.09210182816392,-136.88777150516944,-111.73974212222222,45.7745545834988,-65.96518753872343,-157.514296705721
177,-101.00905999999999,34.963814910115296,-66.0452450898847,-135.97287491011528,-111.85173545555556,46.28048635182806,-65.57124910372748,-158.13222180738364
178,-98.89817866666665,30.763915580297734,-68.13426308636892,-129.6620942469644,-111.74858407777778,46.52081620407663,-65.22776787370114,-158.26940028185442
179,-99.12114333333334,30.32651761354134,-68.794625719792,-129.4476609468747,-111.72926456666666,46.7950968504031,-64.93416771626356,-158.52436141706977
180,-97.34587,22.825696623522795,-74.5201733764772,-120.1715666235228,-111.66939163333333,46.80385017743252,-64.86554145590081,-158.47324181076587
181,-97.72202833333334,25.228447821499216,-72.49358051183412,-122.95047615483256,-111.56309496666667,46.89690378536724,-64.66619118129942,-158.4599987520339
182,-96.05282666666666,23.88563004924579,-72.16719661742087,-119.93845671591245,-111.2638731888889,46.67666852114041,-64.58720466774848,-157.94054171002927
183,-91.91597466666667,20.898905182011937,-71.01706948465474,-112.8148798486786,-111.00806506666666,46.48356984459014,-64.52449522207652,-157.4916349112568
184,-94.24321366666665,21.246676701857645,-72.996536964809,-115.4898903685243,-110.52411752222223,46.02575156074848,-64.49836596147375,-156.5498690829707
185,-94.88706,18.529191282597843,-76.35786871740217,-113.41625128259784,-110.33832012222223,45.80699131801105,-64.53132880421117,-156.1453114402333
186,-90.26107166666667,16.4115851332712,-73.84948653339546,-106.67265679993787,-109.24782402222222,44.17811062542814,-65.06971339679407,-153.42593464765034
187,-96.85051466666665,19.00176135634656,-77.84875331032009,-115.85227602301322,-108.36474145555556,42.65918874204839,-65.70555271350716,-151.02393019760396
188,-93.34613466666667,23.119006067363824,-70.22712859930284,-116.4651407340305,-107.34828001111113,41.3183363298413,-66.02994368126981,-148.6666163409524
189,-93.16674133333333,19.129392380786303,-74.03734895254703,-112.29613371411963,-106.38694949999999,39.82185852124098,-66.565090978759,-146.208808021241
190,-97.03446333333333,33.518524432889855,-63.51593890044348,-130.5529877662232,-105.68282043333333,39.02929525076627,-66.65352518256707,-144.7121156840996
191,-94.46844466666666,24.42171069074668,-70.04673397591998,-118.89015535741333,-104.96104392222222,38.10899184134957,-66.85205208087265,-143.07003576357178
192,-100.06225666666667,36.15089593788284,-63.91136072878383,-136.21315260454952,-104.40012597777779,37.572335920939736,-66.82779005683804,-141.9724618987175
193,-103.75524666666666,39.48367182447743,-64.27157484218924,-143.2389184911441,-104.10053993333334,37.360662143177144,-66.73987779015619,-141.4612020765105
194,-96.64238333333333,21.661089932815223,-74.9812934005181,-118.30347326614856,-103.46831897777777,36.262498424529916,-67.20582055324786,-139.7308174023077
195,-107.16258133333334,41.128374469643525,-66.0342068636898,-148.29095580297687,-103.05440057777777,35.49865232083518,-67.5557482569426,-138.55305289861295
196,-99.99010466666668,44.89373146130343,-55.09637320536325,-144.8838361279701,-102.2354842888889,34.842829840920345,-67.39265444796854,-137.07831412980926
197,-93.60971333333335,21.73131847154317,-71.87839486179018,-115.34103180487651,-101.53489745555557,33.75102393241281,-67.78387352314274,-135.28592138796836
198,-100.726465,33.168600964481826,-67.55786403551818,-133.89506596448183,-101.02632662222223,32.9419330704499,-68.08439355177232,-133.96825969267212
199,-97.62102666666665,28.114920930469168,-69.50610573619748,-125.73594759713582,-100.5341107888889,32.394800733124164,-68.13931005576472,-132.92891152201304
200,-107.07030999999999,35.37852218090378,-71.69178781909622,-142.44883218090376,-100.2085281,31.85695973527501,-68.35156836472498,-132.065487835275
201,-96.96999533333333,18.929968789334684,-78.04002654399865,-115.89996412266801,-99.38029538888888,30.269484960358394,-69.11081042853048,-129.6497803492473
202,-101.02452466666666,23.795947149759453,-77.22857751690721,-124.82047181642612,-99.11891510000001,29.437745768394425,-69.68116933160557,-128.55666086839443
203,-99.324505,21.45929988243617,-77.86520511756383,-120.78380488243617,-98.42014722222221,28.02692679144684,-70.39322043077537,-126.44707401366905
204,-91.87018333333333,19.194191835973022,-72.67599149736031,-111.06437516930635,-97.9063933888889,27.3399268392489,-70.56646654963998,-125.24632022813779
205,-103.26198,45.94887187113847,-57.31310812886152,-149.21085187113846,-97.9634646111111,27.62360054555863,-70.33986406555248,-125.58706515666974
206,-102.177958,42.72368570091903,-59.454272299080976,-144.90164370091904,-97.9197319888889,27.934462240972508,-69.98526974791638,-125.85419422986139
207,-100.78375533333333,41.70961044906492,-59.074144884268414,-142.49336578239826,-97.91222183333335,28.15932209227083,-69.7528997410625,-126.07154392560416
208,-93.91944833333334,30.356922200177976,-63.56252613315536,-124.27637053351131,-97.74626415555555,28.145755646266835,-69.60050850928873,-125.8920198018224
209,-98.80705,19.006145766143646,-79.80090423385636,-117.81319576614365,-97.73579437777776,27.768409918020247,-69.96738445975753,-125.50420429579802
210,-93.70585666666666,31.132773909740735,-62.57308275692593,-124.8386305764074,-97.6144606,28.04531249422751,-69.56914810577248,-125.65977309422752
211,-104.29609,38.110505850632585,-66.18558414936743,-142.40659585063258,-97.83359598888889,28.47471442853196,-69.35888156035692,-126.30831041742086
212,-94.17334333333332,23.49987770201014,-70.67346563132318,-117.67322103534346,-97.77094654444444,28.461856016957434,-69.30909052748702,-126.23280256140188
213,-97.59418666666666,26.05951860716221,-71.53466805950444,-123.65370527382888,-97.96022027777778,28.633876464462443,-69.32634381331533,-126.59409674224023
214,-92.10177800000001,19.538069156537755,-72.56370884346225,-111.63984715653777,-97.8888390888889,28.57692287961845,-69.31191620927045,-126.46576196850734
215,-95.08318333333334,26.837068893726702,-68.24611443960663,-121.92025222706005,-97.89537653333333,28.853852133322743,-69.04152440001059,-126.74922866665608
216,-91.25317166666667,26.54496862578403,-64.70820304088264,-117.79814029245071,-97.92844653333333,29.19163158307317,-68.73681495026017,-127.12007811640652
217,-91.30879,14.771424251259589,-76.53736574874041,-106.08021425125959,-97.74372237777779,29.05062034623694,-68.69310203154083,-126.79434272401471
218,-90.94625666666667,12.3673758111304,-78.57888085553627,-103.31363247779707,-97.66372644444444,28.692232671029156,-68.97149377341528,-126.35595911547361
219,-100.39218333333334,31.32916526700373,-69.0630180663296,-131.72134860033708,-97.90457451111112,29.098891767236406,-68.80568274387471,-127.00346627834753
220,-93.00299,21.52017733274752,-71.48281266725247,-114.52316733274752,-97.77019206666667,28.698946863898325,-69.07124520276834,-126.469138930565
221,-101.53516333333334,26.065206124318934,-75.46995720901441,-127.60036945765228,-98.00574935555557,28.753730045017402,-69.25201931053815,-126.75947940057296
222,-97.62869,22.74993608946407,-74.87875391053593,-120.37862608946408,-97.92463046666667,28.307031383403444,-69.61759908326323,-126.23166185007011
223,-98.71392466666664,25.97960905477958,-72.73431561188707,-124.69353372144622,-97.7565864,27.85689595774685,-69.89969044225315,-125.61348235774685
224,-98.61020833333333,28.686349032808412,-69.92385930052492,-127.29655736614174,-97.82218056666666,28.091071261079957,-69.73110930558671,-125.91325182774662
225,-100.09676333333333,30.69828718296239,-69.39847615037094,-130.7950505162957,-97.58665330000001,27.74340168485725,-69.84325161514275,-125.33005498485726
226,-98.06518533333333,28.232687755226312,-69.83249757810702,-126.29787308855964,-97.52248932222223,27.188033561321348,-70.33445576090088,-124.71052288354358
227,-97.89385333333333,27.093662092962504,-70.80019124037082,-124.98751542629583,-97.66529398888889,27.36677834870199,-70.2985156401869,-125.03207233759089
228,-100.68912999999999,33.36216117688421,-67.32696882311578,-134.0512911768842,-97.66404948888888,27.37323035578207,-70.29081913310682,-125.03727984467096
229,-101.14639,28.832249995980195,-72.3141400040198,-129.9786399959802,-97.78156159999999,27.39714132463244,-70.38442027536756,-125.17870292463243
230,-100.69167333333333,37.78683145356902,-62.904841879764305,-138.47850478690236,-97.56894037777778,27.47741830038795,-70.09152207738983,-125.04635867816572
231,-103.08514166666667,28.576411390542166,-74.50873027612451,-131.66155305720883,-97.7727785888889,27.798966387094865,-69.97381220179403,-125.57174497598375
232,-98.39058533333333,33.85707370936103,-64.5335116239723,-132.24765904269435,-97.68498061111111,28.134337272414914,-69.55064333869619,-125.81931788352603
233,-105.78371,32.960483860130154,-72.82322613986985,-138.74419386013017,-97.90028744444444,28.51771007167138,-69.38257737277307,-126.41799751611582
234,-99.98419866666666,32.327678667570076,-67.65651999909659,-132.31187733423673,-98.17075462222222,28.955492966057946,-69.21526165616427,-127.12624758828017
235,-100.73782,31.755451700010504,-68.9823682999895,-132.4932717000105,-98.08661595555556,28.482378960353685,-69.60423699520187,-126.56899491590924
236,-100.49571833333334,33.77732384567727,-66.71839448765607,-134.27304217901062,-98.0305413,28.18416689851229,-69.84637440148771,-126.21470819851228
237,-102.03424466666667,23.47483353615495,-78.55941113051172,-125.50907820282161,-98.07222427777778,27.57634100141529,-70.49588327636249,-125.64856527919306
238,-104.33061166666666,22.1851978606369,-82.14541380602975,-126.51580952730356,-98.41926305555556,27.303950190097257,-71.11531286545829,-125.72321324565281
239,-98.57315333333334,25.271534183781423,-73.30161914955191,-123.84468751711476,-98.4114665,27.512796470685185,-70.89867002931483,-125.92426297068519
240,-98.63034333333333,29.486274598057197,-69.14406873527614,-128.11661793139052,-98.57561605555556,27.457913160295732,-71.11770289525982,-126.03352921585129
241,-98.57463666666666,25.904586638647782,-72.67005002801888,-124.47922330531445,-98.38490094444445,27.051049186562903,-71.33385175788155,-125.43595013100735
242,-97.84904533333334,20.38893258365394,-77.4601127496794,-118.23797791698728,-98.50742434444444,26.947351015951032,-71.56007332849342,-125.45477536039547
243,-97.72062333333334,27.086684559857698,-70.63393877347563,-124.80730789319104,-98.5116389,26.981589881040883,-71.53004901895912,-125.49322878104088
244,-101.47278166666668,27.32430010316931,-74.14848156349737,-128.79708176983598,-98.82400568888889,27.241130912595267,-71.58287477629362,-126.06513660148416
245,-98.43684666666667,25.30023963943688,-73.13660702722979,-123.73708630610355,-98.93579446666666,27.18990327078561,-71.74589119588106,-126.12569773745227
246,-97.20485666666666,20.349764460912887,-76.85509220575378,-117.55462112757954,-99.13418396666665,26.9833964652899,-72.15078750137675,-126.11758043195657
247,-98.24722166666668,30.365388812865685,-67.88183285380099,-128.61261047953235,-99.36546502222222,27.503195284010108,-71.8622697382121,-126.86866030623233
248,-99.58131333333334,22.096328038082916,-77.48498529525042,-121.67764137141626,-99.65330024444444,27.82749369157519,-71.82580655286925,-127.48079393601962
249,-98.40738866666668,25.76234907167134,-72.64503959499534,-124.16973773833801,-99.58714042222222,27.641933151730775,-71.94520727049144,-127.22907357395299
250,-100.91643800000001,21.191646946839505,-79.72479105316052,-122.10808494683951,-99.85092202222222,27.630982138867175,-72.21993988335504,-127.48190416108939
251,-101.52457666666665,27.627547762753633,-73.89702890391301,-129.15212442942027,-99.85056913333332,27.683060193481666,-72.16750893985166,-127.53362932681499
252,-91.40307,22.853879343455016,-68.54919065654498,-114.25694934345502,-99.64304846666666,27.686524968614698,-71.95652349805196,-127.32957343528136
253,-96.14201666666668,25.026238948216598,-71.11577771845008,-121.16825561488328,-99.5573182,27.6547459650626,-71.90257223493741,-127.2120641650626
254,-97.54108500000001,25.24869416114772,-72.29239083885228,-122.78977916114773,-99.52168075555556,27.54015746934057,-71.98152328621498,-127.06183822489612
255,-96.55936333333334,25.953168134625287,-70.60619519870805,-122.51253146795862,-99.40376742222223,27.381986834396006,-72.02178058782623,-126.78575425661822
256,-101.14754166666667,19.679947980747013,-81.46759368591965,-120.82748964741369,-99.50651263333334,27.096895508580026,-72.40961712475331,-126.60340814191336
257,-91.72573,24.39884079094947,-67.32688920905053,-116.12457079094946,-99.30090852222222,27.00706813184626,-72.29384039037595,-126.30797665406847
258,-92.88013333333333,14.277616110213685,-78.60251722311965,-107.15774944354702,-99.04060863333333,26.37091662962391,-72.66969200370941,-125.41152526295724
259,-96.78285,21.353750884472266,-75.42909911552773,-118.13660088447226,-98.89515730000001,26.121633325906977,-72.77352397409302,-125.01679062590698
260,-96.46102866666666,17.58302100044032,-78.87800766622635,-114.04404966710698,-98.75413581111111,25.448172977469355,-73.30596283364177,-124.20230878858045
261,-98.76594666666666,27.545540893408386,-71.22040577325828,-126.31148756007505,-98.61016264444444,25.413810627564892,-73.19635201687954,-124.02397327200933
262,-93.16904333333332,17.866861887349813,-75.3021814459835,-111.03590522068313,-98.43611124444443,24.880803566831187,-73.55530767761326,-123.31691481127562
263,-96.09825866666667,22.096886325932555,-74.00137234073411,-118.19514499259923,-98.11326286666667,24.5186836490246,-73.59457921764208,-122.63194651569127
264,-95.12634533333333,20.879367967827722,-74.24697736550561,-116.00571330116105,-97.95133442222222,24.137073292366527,-73.8142611298557,-122.08840771458875
265,-97.31215133333335,20.008286192243585,-77.30386514108976,-117.32043752557693,-97.83714546666667,23.74550110877429,-74.09164435789238,-121.58264657544096
266,-97.93230666666666,18.238345077178284,-79.69396158948838,-116.17065174384494,-97.75169841111112,23.227535149824327,-74.52416326128677,-120.97923356093543
267,-97.43996,23.46741524859736,-73.97254475140264,-120.90737524859736,-97.5985555888889,23.227287873572404,-74.37126771531648,-120.8258434624613
268,-91.81538333333333,19.075390786899575,-72.73999254643375,-110.8907741202329,-97.18138131111111,23.123627637781166,-74.05775367332996,-120.30500894889227
269,-91.65414,25.988260338475914,-65.66587966152409,-117.64240033847591,-96.95074753333333,23.14751850960431,-73.80322902372902,-120.09826604293764
270,-93.22665666666667,21.3586278775682,-71.86802878909847,-114.58528454423487,-96.77062464444445,22.876596952254676,-73.89402769218977,-119.64722159669913
271,-94.83162,17.241900233677836,-77.58971976632216,-112.07352023367784,-96.64585742222222,22.58784073875568,-74.05801668346655,-119.2336981609779
272,-97.18187533333332,19.954121424022794,-77.22775390931054,-117.13599675735611,-96.62361842222222,22.573347033434644,-74.05027138878758,-119.19696545565687
273,-94.73622,20.04748446962611,-74.68873553037389,-114.78370446962612,-96.52413831111112,22.33870703042692,-74.18543128068418,-118.86284534153803
274,-98.22331166666667,17.359762990026923,-80.86354867663975,-115.5830746566936,-96.41582264444445,22.00655579332217,-74.40926685112227,-118.42237843776662
275,-99.87453533333333,27.614301767049714,-72.26023356628362,-127.48883710038304,-96.46374560000001,22.083691197575938,-74.38005440242407,-118.54743679757594
276,-94.14376,22.200787918844235,-71.94297208115577,-116.34454791884423,-96.36170904444445,22.145391979506982,-74.21631706493746,-118.50710102395142
277,-101.66503,23.320718962058184,-78.34431103794182,-124.98574896205818,-96.47563598888888,21.91056965114673,-74.56506633774215,-118.38620564003563
278,-100.174482,20.93643952907399,-79.238042470926,-121.11092152907399,-96.49540827777778,21.87190670084643,-74.62350157693135,-118.36731497862421
279,-101.41341666666666,23.315991316299066,-78.0974253503676,-124.72940798296572,-96.59560921111112,21.790361442334024,-74.80524776877708,-118.38597065344514
280,-98.66496000000001,24.76116523073177,-73.90379476926825,-123.42612523073177,-96.52055994444444,21.909345385130436,-74.61121455931402,-118.42990532957488
281,-94.96115166666668,20.574897891919377,-74.3862537747473,-115.53604955858606,-96.3017791111111,21.674257056102626,-74.6275220550085,-117.97603616721373
282,-100.17818466666665,15.946189003240411,-84.23199566342625,-116.12437366990706,-96.59428293333333,21.444000711428806,-75.15028222190452,-118.03828364476213
283,-100.36260499999999,29.20809517659916,-71.15450982340083,-129.57070017659913,-96.7349692111111,21.583395919041557,-75.15157329206956,-118.31836513015266
284,-104.72986866666668,25.806934497020865,-78.92293416964581,-130.53680316368755,-96.97459533333333,21.60200393023733,-75.37259140309601,-118.57659926357066
285,-95.62938166666667,18.090516497771926,-77.53886516889474,-113.7198981644386,-96.94359594444444,21.339915542342215,-75.60368040210223,-118.28351148678667
286,-96.78065666666667,20.763994482730663,-76.016662183936,-117.54465114939734,-96.79803311111111,21.37605042574167,-75.42198268536944,-118.17408353685278
287,-95.46036833333334,18.987499111922517,-76.47286922141082,-114.44786744525585,-96.92252105555556,21.19567236977411,-75.72684868578146,-118.11819342532966
288,-101.19374133333334,25.781100332755102,-75.41264100057823,-126.97484166608844,-97.19964132222222,21.57912184385882,-75.6205194783634,-118.77876316608105
289,-97.44275,19.459340182624384,-77.98340981737562,-116.90209018262439,-97.22163798888889,21.515974820463892,-75.705663168425,-118.73761280935278
290,-98.36471533333334,12.621615737205177,-85.74309959612816,-110.98633107053851,-97.2850942111111,21.35059464502272,-75.93449956608839,-118.63568885613384
291,-96.50352666666667,15.867754481747989,-80.63577218491868,-112.37128114841467,-97.20968021111112,20.961335097967375,-76.24834511314374,-118.17101530907848
292,-103.11178466666667,16.231607970563655,-86.880176696103,-119.34339263723032,-97.54110492222223,20.906826634074502,-76.63427828814773,-118.44793155629672
293,-99.26499000000001,16.352683186890154,-82.91230681310986,-115.61767318689016,-97.64666263333334,20.71535319610642,-76.93130943722691,-118.36201582943976
294,-95.61331333333334,20.887610619475684,-74.72570271385766,-116.50092395280902,-97.66289490000001,20.715627951161352,-76.94726694883865,-118.37852285116135
295,-95.66684133333335,21.163578406651496,-74.50326292668186,-116.83041973998485,-97.60805123333333,20.754137691641617,-76.85391354169171,-118.36218892497496
296,-93.87012333333332,20.732721277426016,-73.1374020559073,-114.60284461075935,-97.47264512222223,20.837283564983206,-76.63536155723902,-118.30992868720544
297,-97.10455166666668,14.970086502492503,-82.13446516417417,-112.07463816915919,-97.46146484444444,20.55403927344638,-76.90742557099807,-118.01550411789084
298,-99.96204499999999,20.276139927968906,-79.68590507203109,-120.23818492796889,-97.73302023333333,20.594064244815353,-77.13895598851796,-118.32708447814869
299,-92.97325000000001,16.68959181694088,-76.28365818305913,-109.66284181694088,-97.77699056666667,20.284108627430857,-77.49288193923582,-118.06109919409754
300,-95.39948666666665,20.871157428665356,-74.52832923800129,-116.270644095332,-97.84941823333334,20.26785961246743,-77.58155862086592,-118.11727784580077
301,-96.93930333333333,19.239898618928144,-77.69940471440518,-116.17920195226148,-97.91967434444445,20.33445955864244,-77.58521478580201,-118.2541339030869
302,-96.84595333333334,24.60192442533782,-72.24402890799553,-121.44787775867115,-97.90847694444444,20.48938632535294,-77.41909061909152,-118.39786326979738
303,-95.73584,13.293260321937584,-82.44257967806242,-109.02910032193758,-97.94179761111111,20.264245520429988,-77.67755209068113,-118.2060431315411
304,-91.94624666666668,7.950373558829377,-83.9958731078373,-99.89662022549606,-97.73256211111111,19.950599206056737,-77.78196290505439,-117.68316131716784
305,-103.48159,30.60989553198605,-72.87169446801394,-134.09148553198605,-97.85279726666666,20.050452331554613,-77.80234493511206,-117.90324959822128
306,-91.38717833333334,13.850352085552133,-77.5368262477812,-105.23753041888547,-97.76091121111111,19.77210447044488,-77.98880674066623,-117.533015681556
307,-108.06526333333333,38.197425075643956,-69.86783825768939,-146.26268840897728,-97.97425232222221,20.26799467423107,-77.70625764799117,-118.24224699645329
308,-96.68398333333334,16.884880525026922,-79.79910280830643,-113.56886385836026,-97.85790236666666,20.132942707429503,-77.72495965923716,-117.99084507409616
309,-98.98574133333334,18.39308547831998,-80.59265585501336,-117.37882681165331,-97.77697985555555,19.96884584616353,-77.80813400939203,-117.74582570171908
310,-93.48258866666667,14.484922991154818,-78.99766567551185,-107.96751165782149,-97.60423414444445,19.62630443817763,-77.9779297062668,-117.23053858262209
311,-90.341048,13.477453011150589,-76.86359498884941,-103.81850101115059,-97.4502306888889,19.389722942152005,-78.06050774673687,-116.83995363104091
312,-95.902055,16.577708433308118,-79.32434656669189,-112.47976343330812,-97.30769303333334,19.410773589820927,-77.8969194435124,-116.71846662315427
313,-102.15798333333333,19.995382834089686,-82.16260049924365,-122.15336616742302,-97.36753897777778,19.103683178403948,-78.26385579937384,-116.47122215618174
314,-115.529742,51.42072277609691,-64.10901922390309,-166.9504647760969,-97.72753475555555,19.957476121039814,-77.77005863451573,-117.68501087659538
315,-98.72037799999998,16.21364145775871,-82.50673654224127,-114.9340194577587,-97.83056796666666,19.894913619706042,-77.93565434696062,-117.72548158637271
316,-92.95004533333334,8.9234695071001,-84.02657582623324,-101.87351484043343,-97.70288092222222,19.50022945385169,-78.20265146837053,-117.20311037607391
317,-92.40666466666666,11.920562146000723,-80.48610252066594,-104.32722681266738,-97.6010908,19.264664888320965,-78.33642591167903,-116.86575568832096
318,-93.27885533333334,18.629426006943575,-74.64942932638976,-111.90828134027691,-97.33726126666667,19.026275744127247,-78.31098552253941,-116.3635370107939
319,-91.60912666666667,9.231267665279415,-82.37785900138725,-100.84039433194609,-97.14280715555556,18.68533999354908,-78.45746716200647,-115.82814714910462
320,-91.94877333333334,17.257844912695482,-74.69092842063785,-109.20661824602882,-96.92894242222224,18.839880966065426,-78.0890614561568,-115.76882338828764
321,-88.17887666666667,4.61112362208316,-83.56775304458351,-92.79000028874982,-96.65145408888888,18.46465993740993,-78.18679415147896,-115.11611402629883
322,-93.36706666666667,21.672581421340503,-71.69448524532618,-115.03964808800717,-96.32663015555555,18.646025719102493,-77.68060443645305,-114.97265587465806
323,-88.84875466666666,8.709953351559657,-80.138801315107,-97.55870801822633,-95.97942231111111,18.391268057924812,-77.5881542531863,-114.37069036903591
324,-96.87664166666667,17.37638011960225,-79.50026154706443,-114.25302178626892,-96.02153325555555,18.27422704126236,-77.7473062142932,-114.29576029681792
325,-95.81656533333334,23.52064580203582,-72.29591953129753,-119.33721113536916,-96.02652405555556,18.352795954441838,-77.67372810111372,-114.37932000999739
326,-87.07241833333335,7.1891554919064315,-79.88326284142691,-94.26157382523978,-95.79993388888889,17.901343761591185,-77.89859012729771,-113.70127765048007
327,-92.53652666666669,9.495229273189423,-83.04129739347727,-102.03175593985611,-95.6476663888889,17.718848520614415,-77.92881786827448,-113.36651490950331
328,-89.97426833333333,4.428797732213375,-85.54547060111996,-94.4030660655467,-95.3147405,17.1906037807559,-78.1241367192441,-112.5053442807559
329,-109.20053833333334,14.55797050308381,-94.64256783024953,-123.75850883641715,-95.85565011111112,17.11954973696066,-78.73610037415045,-112.97519984807177
330,-96.64449,11.297661422157242,-85.34682857784276,-107.94215142215725,-95.89715022222222,16.80043320341039,-79.09671701881183,-112.6975834256326
331,-93.41379666666667,12.290254819316537,-81.12354184735014,-105.7040514859832,-95.77963333333334,16.568778410090005,-79.21085492324332,-112.34841174342334
332,-88.87015000000001,17.6279762479191,-71.2421737520809,-106.49812624791912,-95.51377322222223,16.336313470842715,-79.1774597513795,-111.85008669306494
333,-90.24213666666667,7.21251486948438,-83.02962179718229,-97.45465153615105,-95.3306497777778,16.13362195576094,-79.19702782201684,-111.46427173353872
334,-92.35716166666667,11.432007694018948,-80.92515397264772,-103.78916936068562,-95.34434694444444,16.249676426933927,-79.09467051751052,-111.59402337137837
335,-93.92699,3.7527694221867645,-90.17422057781324,-97.67975942218676,-95.0258602777778,15.354438889940617,-79.67142138783717,-110.3802991677184
336,-88.22061000000001,4.946577620362885,-83.27403237963712,-93.1671876203629,-94.920308,15.057646407767642,-79.86266159223236,-109.97795440776764
337,-88.34148533333332,3.0541940228062345,-85.2872913105271,-91.39567935613955,-94.26284873333334,13.886205372673052,-80.37664336066027,-108.14905410600639
338,-87.14169,4.793234741309876,-82.34845525869012,-91.93492474130987,-93.9447722888889,13.483150513215817,-80.46162177567308,-107.4279228021047
339,-84.32110333333333,1.9917086070089047,-82.32939472632442,-86.31281194034223,-93.45595102222222,12.936437950838782,-80.51951307138344,-106.392388973061
340,-87.93236666666667,3.6407538481898674,-84.29161281847679,-91.57312051485654,-93.27094362222222,12.574965646073283,-80.69597797614895,-105.84590926829551
341,-88.75013000000001,3.1720397024154647,-85.57809029758455,-91.92216970241547,-93.21791302222223,12.231451869115444,-80.98646115310679,-105.44936489133767
342,-88.411635,9.183308038137726,-79.22832696186228,-97.59494303813773,-92.96823235555556,11.984971855943098,-80.98326049961247,-104.95320421149864
343,-93.11090833333333,2.189642842853218,-90.92126549048011,-95.30055117618654,-92.66666318888889,11.391447189568549,-81.27521599932035,-104.05811037845744
344,-91.80004833333334,2.822479559697175,-88.97756877363616,-94.62252789303051,-91.87567340000001,9.771505749021891,-82.1041676509781,-101.6471791490219
345,-87.93889666666666,3.169712293337255,-84.76918437332941,-91.10860896000392,-91.51629068888889,9.336708110207843,-82.17958257868105,-100.85299879909674
346,-98.00611666666667,3.669220845115945,-94.33689582155073,-101.67533751178262,-91.6848264,9.161566488141705,-82.52325991185829,-100.84639288814171
347,-87.98620533333333,2.7575015556378815,-85.22870377769544,-90.74370688897122,-91.53747775555556,8.85613113512961,-82.68134662042596,-100.39360889068516
348,-90.96956499999999,4.135670418272589,-86.8338945817274,-95.10523541827257,-91.46050141111112,8.373005948840579,-83.08749546227054,-99.8335073599517
349,-92.052272,1.041073420557837,-91.01119857944217,-93.09334542055784,-91.47527292222223,8.099999474016524,-83.3752734482057,-99.57527239623874
350,-100.722485,7.035361118888988,-93.68712388111102,-107.75784611888899,-91.76772997777776,7.759250014222975,-84.00847996355479,-99.52697999200076
351,-91.74452133333334,1.7464361990365829,-89.99808513429676,-93.49095753236992,-91.88658480000001,7.6637604334547555,-84.22282436654525,-99.55034523345475
352,-97.37962499999999,4.604269423097984,-92.775355576902,-101.98389442309798,-92.02033674444445,7.094816700180005,-84.92552004426445,-99.11515344462444
353,-98.60268,7.512799463828379,-91.08988053617163,-106.11547946382838,-92.34546758888888,7.054911570588962,-85.29055601829992,-99.40037915947785
354,-92.43676699999999,8.992901593898766,-83.44386540610122,-101.42966859389875,-92.19747176666668,6.775462286398847,-85.42200948026783,-98.9729340530655
355,-98.36798666666668,11.723592958821685,-86.644393707845,-110.09157962548836,-92.28251914444445,6.382227191625042,-85.9002919528194,-98.6647463360695
356,-96.02661,7.964271927822405,-88.0623380721776,-103.99088192782241,-92.58099220000001,6.4080644061555745,-86.17292779384442,-98.98905660615559
357,-93.59707666666667,5.751757199294256,-87.8453194673724,-99.34883386596093,-92.61634386666667,6.283282003692403,-86.33306186297428,-98.89962587035907
358,-94.30379333333333,3.645645480656795,-90.65814785267654,-97.94943881399013,-92.76066136666667,6.257176928640517,-86.50348443802615,-99.01783829530719
359,-91.14999366666666,1.4817573315999901,-89.66823633506667,-92.63175099826665,-92.15897654444444,5.821303156257722,-86.33767338818672,-97.98027970070216
360,-91.96847466666668,3.7473430390084816,-88.2211316276582,-95.71581770567516,-92.00310936666668,5.56962587681943,-86.43348348984725,-97.5727352434861
361,-96.88304933333332,18.41403634537538,-78.46901298795794,-115.2970856787087,-92.11875112222222,5.773751927688058,-86.34499919453417,-97.89250304991029
362,-94.97227666666667,9.926785225728084,-85.04549144093859,-104.89906189239476,-92.32215534444444,5.517045560281691,-86.80510978416277,-97.83920090472614
363,-90.78749666666666,5.436381740278481,-85.35111492638818,-96.22387840694513,-92.34033401111111,5.4578411226414945,-86.88249288846963,-97.79817513375261
364,-93.238452,12.709620458808832,-80.52883154119117,-105.94807245880882,-92.36971035555555,5.500428214801158,-86.86928214075441,-97.87013857035672
365,-102.22454333333333,11.654248538555942,-90.57029479477738,-113.87879187188928,-92.64629546666667,5.763810852013463,-86.8824846146532,-98.41010631868012
366,-92.60519333333333,5.560844281998311,-87.04434905133502,-98.16603761533165,-92.79244824444444,5.784286407401311,-87.00816183704315,-98.57673465184575
367,-87.03862199999999,2.6495061521068393,-84.38911584789315,-89.68812815210683,-92.74901946666665,5.770796811711331,-86.97822265495535,-98.51981627837799
368,-91.07964,15.01059261482704,-76.06904738517295,-106.09023261482704,-92.88028446666667,6.1113754074952364,-86.76890905917143,-98.99165987416191
369,-89.44771533333333,8.958996474721115,-80.48871885861222,-98.40671180805445,-93.05117153333335,6.343618336418976,-86.70755319691436,-99.3947898697523
370,-91.18792833333333,16.768093877849036,-74.41983445548429,-107.95602221118237,-93.15969025555555,6.781196337407616,-86.37849391814794,-99.94088659296317
371,-91.34994466666667,6.436415189220261,-84.91352947744642,-97.78635985588693,-93.24635074444444,6.890008853634442,-86.35634189081,-100.13635959807888
372,-95.47702666666665,9.551567911397234,-85.92545875526942,-105.02859457806387,-93.4818638,6.9022841827430925,-86.57957961725691,-100.3841479827431
373,-96.92778366666666,18.56842698605674,-78.35935668060992,-115.49621065272339,-93.60909297777776,7.44824365418321,-86.16084932359458,-101.05733663196098
374,-99.47779133333334,18.42510324723922,-81.05268808609412,-117.90289458057256,-93.86501774444444,7.968331110434611,-85.89668663400984,-101.83334885487905
375,-92.27079666666667,9.213482728139956,-83.05731393852672,-101.48427939480662,-94.0094144111111,8.169790124928035,-85.83962428618308,-102.17920453603914
376,-96.852402,7.445816362678575,-89.40658563732143,-104.29821836267857,-93.97095725555555,8.295676642180123,-85.67528061337543,-102.26663389773567
377,-98.06336699999999,5.5610652587069085,-92.50230174129308,-103.62443225870689,-94.30686264444445,8.389128765615757,-85.91773387882868,-102.6959914100602
378,-94.11103533333333,10.655890694941707,-83.45514463839163,-104.76692602827504,-94.41157832222221,8.606469441504727,-85.8051088807175,-103.01804776372693
379,-89.58194733333333,7.255582765843509,-82.32636456748982,-96.83753009917685,-94.32923416666667,8.81361975301425,-85.51561441365241,-103.14285391968092
380,-95.16561999999999,9.68826557482814,-85.47735442517185,-104.85388557482813,-94.14400533333334,8.902049901545555,-85.24195543178779,-103.04605523487889
381,-90.32338333333333,5.173179739090198,-85.15020359424312,-95.49656307242353,-94.09663406666667,9.01627468621401,-85.08035938045265,-103.11290875288067
382,-94.61233800000001,0.9374566882219116,-93.6748813117781,-95.54979468822192,-94.00439116666666,8.894047595051472,-85.11034357161519,-102.89843876171814
383,-97.36748533333333,16.200726237298912,-81.16675909603443,-113.56821157063224,-93.96321801111111,9.183645154167158,-84.77957285694396,-103.14686316527826
384,-93.33619,9.667058700716575,-83.66913129928342,-103.00324870071658,-93.99319877777776,9.20611705772775,-84.78708172005003,-103.19931583550553
385,-93.97867666666667,5.823331578025869,-88.1553450886408,-99.80200824469254,-93.84688844444443,9.00944167836789,-84.83744676607655,-102.85633012281234
386,-92.36561166666667,3.1139406377865253,-89.25167102888014,-95.4795523044532,-93.72485516666666,8.84776396870003,-84.87709119796664,-102.5726191353667
387,-91.72495133333332,7.133821013388642,-84.59113031994468,-98.85877234672196,-93.66245098888889,8.893832762503173,-84.76861822638571,-102.55628375139206
388,-92.06166,4.672499475837317,-87.38916052416269,-96.73415947583732,-93.58771321111111,8.92806122900919,-84.65965198210192,-102.5157744401203
389,-94.99780666666668,8.505337256489796,-86.49246941017688,-103.50314392315647,-93.71597364444443,9.162180559838852,-84.5537930846056,-102.87815420428328
390,-93.966053,6.799250827378483,-87.16680217262152,-100.76530382737849,-93.78255958888889,9.263910819451183,-84.5186487694377,-103.04647040834007
391,-93.02780333333332,7.500917139605887,-85.52688619372744,-100.52872047293921,-93.6540513888889,8.90014017925887,-84.75391120963003,-102.55419156814774
392,-93.42543966666666,5.167647217368876,-88.25779244929778,-98.59308688403554,-93.60249015555556,8.741502245646895,-84.86098790990864,-102.34399240120244
393,-93.91219000000001,3.9934348673259965,-89.91875513267401,-97.90562486732601,-93.70664659999998,8.693404016548477,-85.01324258345151,-102.40005061654847
394,-89.91801166666666,3.658495044223556,-86.2595166224431,-93.57650671089021,-93.59596525555556,8.391699836062303,-85.20426541949324,-101.98766509161786
395,-87.52385866666667,4.962190553518206,-82.56166811314846,-92.48604922018488,-93.10594243333331,8.168631236561046,-84.93731119677228,-101.27457366989438
396,-89.55190166666667,5.532035042898621,-84.01986662376804,-95.0839367095653,-93.00416604444443,8.167670928591056,-84.8364951158534,-101.1718369730355
397,-93.98037800000002,7.297292525950425,-86.68308547404959,-101.27767052595044,-93.23555791111112,8.322597141052508,-84.91296077005859,-101.55815505216361
398,-90.95713133333334,4.780401204441455,-86.17673012889188,-95.7375325377748,-93.23147428888888,7.981590760706322,-85.24988352818256,-101.2130650495952
399,-94.49061999999999,1.1439339293857864,-93.34668607061421,-95.63455392938577,-93.3995711111111,7.72108867586181,-85.67848243524931,-101.12065978697292
400,-91.77787333333333,7.024939484524642,-84.7529338488087,-98.80281281785797,-93.41923594444444,7.396316862750997,-86.02291908169346,-100.81555280719543
401,-90.70426166666665,4.046948212222188,-86.65731345444446,-94.75120987888884,-93.39771317777779,7.3166679635177285,-86.08104521426004,-100.71438114129549
402,-96.59726466666666,7.379238640197599,-89.21802602646906,-103.97650330686426,-93.43505444444443,7.244256987811074,-86.19079745663336,-100.6793114322555
403,-92.27092499999999,8.892106648746125,-83.37881835125387,-101.16303164874611,-93.27982582222222,6.921712976567387,-86.35811284565483,-100.20153879878961
404,-92.35253833333333,7.571593706902684,-84.78094462643064,-99.92413204023602,-93.04231738888889,6.559929325222836,-86.48238806366606,-99.60224671411173
405,-92.73798833333335,4.534640169391433,-88.20334816394191,-97.27262850272479,-93.05789044444444,6.403967906597885,-86.65392253784655,-99.46185835104234
406,-97.70985800000001,22.878760069108907,-74.8310979308911,-120.58861806910892,-93.08647231111111,6.918399363478896,-86.16807294763221,-100.00487167459
407,-89.86988666666667,9.999606814891933,-79.87027985177474,-99.8694934815586,-92.8133563,7.066350748685064,-85.74700555131493,-99.87970704868508
408,-88.75948333333332,7.389096074875016,-81.37038725845831,-96.14857940820833,-92.63497123333333,6.9574575946828405,-85.67751363865048,-99.59242882801618
409,-90.29015466666665,5.288659763577662,-85.001494903089,-95.57881443024431,-92.65857814444445,6.891893494607313,-85.76668464983713,-99.55047163905175
410,-90.29403,11.668578726001728,-78.62545127399828,-101.96260872600173,-92.49619181111112,6.957903932979765,-85.53828787813134,-99.45409574409086
411,-95.47576166666666,5.027663836202489,-90.44809783046416,-100.50342550286915,-92.66793775555556,6.9530534028835085,-85.71488435267204,-99.62099115843907
412,-89.925808,7.251174874489792,-82.67463312551021,-97.1769828744898,-92.5117200888889,7.163510675759104,-85.34820941312978,-99.67523076464799
413,-94.89962333333334,6.369981692786354,-88.52964164054698,-101.26960502611969,-92.42945802222222,6.8358191909420185,-85.5936388312802,-99.26527721316424
414,-89.32674000000002,2.844551737040475,-86.48218826295954,-92.17129173704049,-92.2958096888889,6.608402292152816,-85.68740739673606,-98.90421198104171
415,-87.89738333333334,7.593569773600115,-80.30381355973323,-95.49095310693345,-92.09309991111111,6.667410232005291,-85.42568967910582,-98.76051014311639
416,-88.83074333333333,2.7514014603531334,-86.0793418729802,-91.58214479368647,-91.97527096666667,6.65532559275751,-85.31994537390915,-98.63059655942418
417,-88.79485666666666,1.6281868133780997,-87.16666985328857,-90.42304348004475,-91.87760114444444,6.471804452757159,-85.40579669168729,-98.34940559720161
418,-89.47821666666665,6.942601248698741,-82.53561541796792,-96.42081791536539,-91.79148636666667,6.54747451185254,-85.24401185481412,-98.33896087851922
419,-82.78363166666666,4.311433050803217,-78.47219861586345,-87.09506471746988,-91.38434720000001,6.407677704996321,-84.97666949500368,-97.79202490499632
420,-89.38384333333335,3.7669238776531393,-85.6169194556802,-93.15076721098649,-91.23160687777778,6.306600140005475,-84.92500673777229,-97.53820701778325
421,-92.64138466666668,6.4137863062129945,-86.22759836045368,-99.05517097287968,-91.21872625555555,6.270362445559046,-84.9483638099965,-97.4890887011146
422,-83.95363033333332,2.0699492172757092,-81.88368111605762,-86.02357955060903,-90.90299927777778,6.16710584555594,-84.73589343222184,-97.07010512333372
423,-89.21612666666665,3.6508388126885762,-85.56528785397808,-92.86696547935523,-90.74646383333334,6.155685977068027,-84.5907778562653,-96.90214981040137
424,-97.94351333333333,15.124190816940697,-82.81932251639263,-113.06770415027403,-91.01398055555555,6.537875836158599,-84.47610471939696,-97.55185639171415
425,-87.60182533333334,3.23006692721147,-84.37175840612187,-90.8318922605448,-91.01657944444445,6.480138381948374,-84.53644106249608,-97.49671782639282
426,-92.411782,11.665523537964855,-80.74625846203514,-104.07730553796486,-91.1119087888889,6.684587998450581,-84.4273207904383,-97.79649678733946
427,-85.70562333333334,3.4647371387355386,-82.24088619459779,-89.17036047206888,-90.83608363333333,6.556836152210085,-84.27924748112326,-97.39291978554343
428,-92.02185000000001,4.254023380718541,-87.76782661928148,-96.27587338071855,-90.87157425555556,6.539290224752654,-84.3322840308029,-97.4108644803082
429,-92.14367333333333,4.69713345789039,-87.44653987544294,-96.84080679122371,-90.79334270000001,6.657730209036142,-84.13561249096387,-97.45107290903614
430,-93.86582800000001,9.50607512569157,-84.35975287430844,-103.37190312569157,-90.8629411888889,6.7404347304083725,-84.12250645848053,-97.60337591929728
431,-87.92030866666666,3.778389449655145,-84.1419192170115,-91.69869811632181,-90.77014275555555,6.731482771656137,-84.03865998389942,-97.5016255272117
432,-91.08151333333332,13.508545981153313,-77.57296735218,-104.59005931448664,-90.58628437777777,6.935793016354662,-83.65049136142312,-97.52207739413244
433,-87.11628133333333,7.806016702360136,-79.3102646309732,-94.92229803569347,-90.41446292222221,6.899590018141795,-83.51487290408043,-97.31405294036402
434,-90.70854666666666,9.768214952714407,-80.94033171395226,-100.47676161938107,-90.35966320000001,6.97281072633552,-83.38685247366448,-97.33247392633551
435,-88.79113333333332,9.738869110658246,-79.05226422267508,-98.53000244399156,-90.22810136666666,7.146285024377746,-83.08181634228892,-97.37438639104441
436,-91.11204800000002,11.736438186499855,-79.37560981350016,-102.84848618649987,-90.00817436666667,6.774874294957445,-83.23330007170922,-96.78304866162412
437,-90.21695199999999,9.113949489925432,-81.10300251007456,-99.33090148992542,-90.0197432111111,6.745352384125228,-83.27439082698588,-96.76509559523633
438,-90.84239333333333,7.763758051731991,-83.07863528160134,-98.60615138506533,-90.08917354444445,6.7578411166871275,-83.33133242775733,-96.84701466113158
439,-88.05411,9.03642577255521,-79.01768422744479,-97.0905357725552,-90.01463872222222,6.882766650319711,-83.1318720719025,-96.89740537254194
440,-84.41202833333334,6.4795429942287095,-77.93248533910463,-90.89157132756205,-89.81857199999999,6.709798792593944,-83.10877320740606,-96.52837079259395
441,-83.60547666666666,8.367240598293638,-75.23823606837303,-91.9727172649603,-89.42289583333333,6.821118017996982,-82.60177781533635,-96.24401385133031
442,-87.666048,12.891612712039251,-74.77443528796076,-100.55766071203925,-89.3475705,7.009132612581965,-82.33843788741804,-96.35670311258197
443,-84.62770866666666,8.145532656007546,-76.48217601065912,-92.77324132267421,-89.00517334444446,7.068317644689339,-81.93685569975511,-96.07349098913377
444,-85.87901633333335,4.700033625943579,-81.17898270738978,-90.57904995927693,-88.89024922222224,7.130167040986109,-81.76008218123611,-96.02041626320833
445,-86.63745866666666,10.468508621977884,-76.16895004468877,-97.10596728864455,-88.84825173333334,7.225998335932034,-81.6222533974013,-96.07425006926537
446,-91.62214333333333,13.675949768757908,-77.94619356457542,-105.29809310209123,-88.9412984,7.590149946212193,-81.35114845378781,-96.5314483462122
447,-106.65272999999998,29.02510406031475,-77.62762593968523,-135.67783406031472,-89.53656084444445,8.503380521110081,-81.03318032333436,-98.03994136555453
448,-91.51738666666665,14.738917459075253,-76.7784692075914,-106.2563041257419,-89.60453317777777,8.763257728122632,-80.84127544965514,-98.3677909059004
449,-85.02342666666665,12.346402554790332,-72.67702411187632,-97.36982922145698,-89.6791930111111,9.031090044922202,-80.6481029661889,-98.71028305603332
450,-89.10462666666668,16.10936145990068,-72.99526520676599,-105.21398812656736,-89.66988578888888,9.44250463099712,-80.22738115789177,-99.11239041988601
451,-84.95015333333333,3.2973578724259407,-81.6527954609074,-88.24751120575927,-89.41351141111112,9.338623683204219,-80.0748877279069,-98.75213509431532
452,-88.48548333333333,5.417260082886303,-83.06822325044703,-93.90274341621964,-89.56457317777776,9.450200712057905,-80.11437246571988,-99.01477388983568
453,-85.47290266666666,11.047661050409955,-74.4252416162567,-96.52056371707661,-89.43979904444444,9.696761453315283,-79.74303759112917,-99.13656049775973
454,-90.65866,6.483791738011018,-84.17486826198898,-97.14245173801102,-89.1969706,9.408748150684294,-79.78822244931571,-98.60571875068429
455,-98.44884666666667,16.200799375167676,-82.24804729149899,-114.64964604183434,-89.55853797777779,9.841105898949502,-79.71743207882828,-99.39964387672727
456,-82.8811,11.751670926013032,-71.12942907398697,-94.63277092601304,-89.24084857777778,9.843977478551107,-79.39687109922666,-99.0848260563289
457,-89.39185200000001,6.268711597841459,-83.12314040215855,-95.66056359784147,-89.36372286666666,9.937443293854638,-79.42627957281202,-99.30116616052129
458,-94.04536,8.70561443378352,-85.33974556621648,-102.75097443378353,-89.4311732,10.085829662290138,-79.34534353770987,-99.51700286229014
459,-89.74000999999998,1.0618339566994506,-88.67817604330054,-90.80184395669943,-89.35105108888888,9.96465301225044,-79.38639807663844,-99.31570410113933
460,-89.79358466666667,4.310129636475611,-85.48345503019107,-94.10371430314228,-89.21530964444445,9.791454829276574,-79.42385481516787,-99.006764473721
461,-85.94201200000002,6.715973528084517,-79.2260384719155,-92.65798552808454,-89.14936642222223,9.889374298557552,-79.25999212366466,-99.03874072077977
462,-91.68987600000001,10.481523418524235,-81.20835258147578,-102.17139941852425,-89.16964517777778,9.788473546469918,-79.38117163130785,-98.9581187242477
463,-91.26478466666667,11.833247718069009,-79.43153694859767,-103.09803238473567,-89.30792862222224,9.922714580326879,-79.38521404189534,-99.2306432025491
464,-88.21512866666666,11.029428205581885,-77.18570046108478,-99.24455687224854,-89.22481468888888,9.964755022089129,-79.26005966679976,-99.18956971097802
465,-85.38966333333333,9.345590798105457,-76.04407253522787,-94.7352541314388,-89.11143235555555,9.951645745004036,-79.1597866105515,-99.0630781005596
466,-90.11586166666666,5.900242926482637,-84.21561874018403,-96.0161045931493,-89.07822614444444,9.757105903003461,-79.32112024144098,-98.8353320474479
467,-99.16829466666667,16.064554956793703,-83.10373970987297,-115.23284962346037,-89.37660423333334,9.988792751899071,-79.38781148143427,-99.3653969852324
468,-103.07183666666667,21.79413152595288,-81.27770514071379,-124.86596819261955,-89.78425234444444,10.456471867706435,-79.32778047673801,-100.24072421215087
469,-91.89614999999999,19.07455637601829,-72.8215936239817,-110.97070637601828,-89.91232034444444,10.791076221155205,-79.12124412328924,-100.70339656559965
470,-89.18488333333333,7.399468699368443,-81.78541463396489,-96.58435203270177,-90.07141551111111,10.821740411326527,-79.24967509978457,-100.89315592243764
471,-102.73360933333333,17.74132807342069,-84.99228125991264,-120.47493740675402,-90.70901993333334,11.134209993830764,-79.57480993950257,-101.8432299271641
472,-82.98098333333333,14.158570034768106,-68.82241329856522,-97.13955336810143,-90.55285111111111,11.176441904588392,-79.37640920652272,-101.7292930156995
473,-86.44264966666667,9.763596220615655,-76.67905344605101,-96.20624588728232,-90.61334914444443,11.230377356741995,-79.38297178770244,-101.84372650118644
474,-82.61435333333334,5.541013229232842,-77.0733401041005,-88.15536656256619,-90.50452704444443,11.258410010184972,-79.24611703425947,-101.7629370546294
475,-85.98218466666667,10.896272387395847,-75.08591227927081,-96.87845705406252,-90.48268457777777,11.272668802365569,-79.21001577541219,-101.75535338014333
476,-85.97319333333333,10.976344961554068,-74.99684837177927,-96.94953829488739,-90.29438624444445,11.182681975458774,-79.11170426898566,-101.47706821990322
477,-84.67798,4.9585769929007855,-79.71940300709922,-89.6365569929008,-89.56189457777778,10.380464406544975,-79.18143017123279,-99.94235898432275
478,-85.02452333333333,2.0127559804987114,-83.01176735283462,-87.03727931383204,-89.34546580000001,9.956259023925757,-79.38920677607423,-99.30172482392575
479,-89.35479,10.900623409929361,-78.45416659007063,-100.25541340992936,-89.48984457777779,9.908066385763727,-79.58177819201406,-99.3979109635415
480,-90.91682833333334,6.783540949313148,-84.13328738402019,-97.70036928264649,-89.5502513,9.597205702077474,-79.95304559792253,-99.14745700207747
481,-79.47257333333333,0.6602619675048128,-78.81231136582852,-80.13283530083814,-89.3676653,9.50930250524677,-79.85836279475322,-98.87696780524678
482,-81.26231333333334,1.3623109768820534,-79.90000235645128,-82.6246243102154,-89.12689296666667,9.374137535046628,-79.75275543162003,-98.50103050171329
483,-83.01956799999999,6.833626983072166,-76.18594101692783,-89.85319498307216,-89.04511514444445,9.233669732802037,-79.81144541164241,-98.27878487724647
484,-82.47008666666667,5.983576897661911,-76.48650976900477,-88.45366356432858,-88.77216270000001,9.2169959047904,-79.55516679520959,-97.98915860479039
485,-77.736747,2.3273634367921585,-75.40938356320784,-80.06411043679215,-88.08175937777779,8.754548040177882,-79.32721133759989,-96.83630741795565
486,-81.29757333333333,10.348060015154207,-70.94951331817913,-91.64563334848754,-88.02897515555556,8.70776100981592,-79.32121414573963,-96.73673616537147
487,-80.67564666666667,4.782369808644384,-75.89327685802228,-85.45801647531106,-87.73843497777779,8.658216283509352,-79.08021869426844,-96.39665126128713
488,-94.784748,24.15528144780996,-70.62946655219004,-118.94002944780995,-87.76308124444445,9.1732051839769,-78.58987606046755,-96.93628642842135
489,-78.608385,7.807141937621921,-70.80124306237808,-86.41552693762192,-87.39202707777778,9.398048783340982,-77.9939782944368,-96.79007586111877
490,-77.559355,3.035322144983132,-74.52403285501687,-80.59467714498312,-86.98421942222221,9.355555200291233,-77.62866422193098,-96.33977462251346
491,-81.15509666666667,7.837566275894152,-73.31753039077252,-88.99266294256081,-86.82465557777778,9.392941625218219,-77.43171395255958,-96.217597202996
492,-81.96809333333334,12.199018565853292,-69.76907476748005,-94.16711189918664,-86.50059615555556,9.450191463462522,-77.05040469209303,-95.95078761901807
493,-83.93654666666667,8.665585274505887,-75.27096139216079,-92.60213194117256,-86.25632155555554,9.34460271534375,-76.9117188402118,-95.6009242708993
494,-83.12893466666667,8.057977217996173,-75.0709574486705,-91.18691188466283,-86.08678175555556,9.245554349090895,-76.84122740646467,-95.33233610464644
495,-79.96578,9.087201524292281,-70.87857847570771,-89.05298152429228,-85.90598564444444,9.236941373297123,-76.66904427114734,-95.14292701774157
496,-77.31315133333334,7.021820992542133,-70.2913303407912,-84.33497232587547,-85.47922863333334,9.274327308832438,-76.2049013245009,-94.75355594216578
497,-82.94422,10.089777842782263,-72.85444215721773,-93.03399784278227,-84.93842614444445,9.075168071698723,-75.86325807274572,-94.01359421614318
498,-80.609338,10.560373910934782,-70.04896408906521,-91.16971191093478,-84.18967618888888,8.700709484531453,-75.48896670435742,-92.89038567342034
499,-79.75862666666667,12.289462597731168,-67.4691640689355,-92.04808926439784,-83.78509207777778,8.474539691921883,-75.3105523858559,-92.25963176969965
500,-81.3395,8.800178746639189,-72.53932125336081,-90.13967874663919,-83.5235793,8.521230026830908,-75.00234927316909,-92.04480932683092
501,-75.33557966666667,4.399883573416502,-70.93569609325017,-79.73546324008318,-82.61031164444444,8.076515210164102,-74.53379643428033,-90.68682685460854
502,-79.74362833333332,9.808482107755427,-69.9351462255779,-89.55211044108874,-82.50239981111112,7.931512279263679,-74.57088753184743,-90.4339120903748
503,-77.85743866666667,4.829847136540176,-73.02759153012649,-82.68728580320685,-82.21622611111111,7.767053976461162,-74.44917213464994,-89.98328008757227
504,-79.153757,7.629985387709269,-71.52377161229073,-86.78374238770927,-82.1008729,7.83668638174371,-74.2641865182563,-89.93755928174372
505,-76.78402466666667,3.3833524459425317,-73.40067222072413,-80.1673771126092,-81.79426756666666,7.5862557170286005,-74.20801184963805,-89.38052328369527
506,-78.85165666666667,5.793639266750506,-73.05801739991617,-84.64529593341717,-81.55688301111111,7.413498860535148,-74.14338415057597,-88.97038187164625
507,-76.07351666666666,4.659471647154139,-71.41404501951253,-80.7329883138208,-81.27006756666667,7.403528682343593,-73.86653888432308,-88.67359624901026
508,-80.55753800000001,11.397441269769804,-69.16009673023021,-91.95497926976981,-81.12116805555554,7.716351525319297,-73.40481653023626,-88.83751958087485
509,-82.21555333333333,11.098750818584643,-71.11680251474868,-93.31430415191798,-80.8831935,7.722955772274473,-73.16023772772554,-88.60614927227448
510,-73.56211333333333,5.553572991269522,-68.00854034206381,-79.11568632460285,-80.304703,7.6819568403396845,-72.62274615966031,-87.98665984033968
511,-77.34303866666667,8.99035163345713,-68.35268703320955,-86.3333903001238,-80.2337185111111,7.9596264958714285,-72.27409201523969,-88.19334500698254
512,-78.94467,8.281792753691676,-70.66287724630833,-87.22646275369168,-80.15646373333334,8.19027588843175,-71.9661878449016,-88.34673962176508
513,-78.57562666666666,4.407960120218115,-74.16766654644854,-82.98358678688479,-80.00833235555555,8.109420326336615,-71.89891202921893,-88.11775268189217
514,-78.01625,8.51674362955702,-69.49950637044299,-86.53299362955701,-79.85987113333333,8.193859217399785,-71.66601191593355,-88.05373035073312
515,-78.29433133333333,5.71846563729864,-72.5758656960347,-84.01279697063197,-79.87845727777777,8.306895957416668,-71.57156132036111,-88.18535323519446
516,-75.12546333333334,2.5798624624063495,-72.54560087092699,-77.7053257957397,-79.67272027777777,8.047956038991739,-71.62476423878606,-87.72067631676951
517,-81.818438,3.670136644645811,-78.14830135535419,-85.48857464464581,-79.71081332222222,8.010881600191787,-71.69993172203043,-87.721694922414
518,-76.98282333333333,6.019570029207179,-70.96325330412616,-83.0023933625405,-79.11741583333334,7.40635788623836,-71.71105794709497,-86.5237737195717
519,-74.50968366666666,6.561580092626344,-67.94810357404032,-81.071263759293,-78.98079245555556,7.364839158071841,-71.61595329748371,-86.34563161362739
520,-75.20380466666667,3.841724483497659,-71.36208018316901,-79.04552915016433,-78.90227411111113,7.391719236022325,-71.51055487508879,-86.29399334713344
521,-82.11618333333332,4.706641495273814,-77.40954183805951,-86.82282482860714,-78.93431033333333,7.287355076668314,-71.64695525666501,-86.22166541000163
522,-80.50716133333333,2.7713032514875295,-77.7358580818458,-83.27846458482085,-78.8856126,6.973097899522789,-71.91251470047722,-85.85871049952279
523,-84.51779833333333,9.75910375461591,-74.75869457871742,-94.27690208794924,-78.90498765555556,7.009548515526457,-71.8954391400291,-85.914536171082
524,-79.15141333333332,10.11313121679104,-69.03828211654229,-89.26454455012436,-78.77240361111112,7.078053648819618,-71.69434996229148,-85.85045725993072
525,-86.11369033333334,15.612774879296452,-70.50091545403689,-101.72646521262979,-78.97733395555557,7.295572760653091,-71.68176119490246,-86.27290671620864
526,-77.10573133333334,6.252161845981388,-70.85356948735195,-83.35789317931473,-78.97041995555557,7.269917455767733,-71.70050249978782,-86.24033741132328
527,-90.95138166666668,28.433063973198678,-62.518317693468,-119.38444563986536,-79.23732534444443,7.881360326781613,-71.35596501766283,-87.11868567122606
528,-76.39660333333335,6.592920655311525,-69.80368267802181,-82.98952398864488,-79.09690085555556,7.749111884927505,-71.34778897062806,-86.84601274048306
529,-79.69242133333334,3.756308313909459,-75.93611301942389,-83.4487296472428,-79.09469401111112,7.464673408800113,-71.630020602311,-86.55936741991123
530,-84.59793833333333,21.942087568990743,-62.65585076434259,-106.54002590232407,-79.20330862222222,7.902737036211833,-71.30057158601039,-87.10604565843406
531,-78.25528666666668,11.53116435003132,-66.72412231663536,-89.786451016698,-79.3006321888889,8.140446395432328,-71.16018579345656,-87.44107858432123
532,-73.18802666666666,3.863879660035153,-69.3241470066315,-77.05190632670181,-79.08211213333333,7.942292980508317,-71.13981915282501,-87.02440511384164
533,-76.04639166666666,1.250058026896488,-74.79633363977018,-77.29644969356315,-79.0217439,7.822966676853528,-71.19877722314646,-86.84471057685353
534,-84.18076633333334,4.972926526015674,-79.20783980731767,-89.15369285934901,-79.18931087777779,7.734398048130408,-71.45491282964737,-86.92370892590819
535,-84.04353666666667,5.863378870381257,-78.18015779628541,-89.90691553704792,-79.4312946111111,7.817065595611699,-71.61422901549942,-87.2483602067228
536,-79.48406,2.7726198779493707,-76.71144012205063,-82.25667987794937,-79.45237472222222,7.716364949318328,-71.73600977290388,-87.16873967154055
537,-79.94817499999999,5.014302377083476,-74.93387262291651,-84.96247737708347,-79.58153,7.728192640315972,-71.85333735968403,-87.30972264031598
538,-78.64095200000001,8.737880037205361,-69.90307196279466,-87.37883203720537,-79.5176438,7.63954059923049,-71.87810320076952,-87.15718439923049
539,-83.355362,7.201209516775086,-76.15415248322492,-90.55657151677508,-79.55563742222222,7.509622555836839,-72.04601486638538,-87.06525997805906
540,-81.26241333333333,6.11113853268222,-75.15127480065111,-87.37355186601555,-79.81231408888888,7.528208073883929,-72.28410601500497,-87.34052216277283
541,-80.89478866666667,8.147599479610252,-72.74718918705642,-89.04238814627692,-79.93070575555556,7.5001163354223666,-72.43058942013319,-87.43082209097791
542,-77.80785166666666,12.355526104749984,-65.45232556191668,-90.16337777141665,-79.89281181111112,7.63590744712431,-72.2569043639868,-87.52871925823543
543,-92.52279333333333,23.08904672869873,-69.43374660463459,-115.61184006203206,-80.35771736666668,8.258610334073664,-72.09910703259301,-88.61632770074034
544,-79.77604333333333,6.912998024810457,-72.86304530852287,-86.6890413581438,-80.41637714444444,8.205152147248779,-72.21122499719566,-88.62152929169322
545,-77.70718333333333,8.583785489726154,-69.12339784360718,-86.29096882305949,-80.39680554444445,8.30066280899636,-72.09614273544807,-88.6974683534408
546,-75.38602333333334,4.261565640962642,-71.1244576923707,-79.64758897429599,-80.40549087777778,8.356719581614906,-72.04877129616287,-88.76221045939268
547,-87.69246666666668,21.408134132077777,-66.2843325345889,-109.10060079874445,-80.60129183333333,8.947986164529304,-71.65330566880404,-89.54927799786263
548,-79.15748166666667,2.086677774024612,-77.07080389264206,-81.24415944069128,-80.67378044444443,8.816889756023219,-71.85689068842122,-89.49067020046765
549,-78.85164133333333,8.483653981891612,-70.36798735144173,-87.33529531522494,-80.81851236666667,8.880958885665395,-71.93755348100127,-89.69947125233206
550,-72.70875666666666,4.162783379535059,-68.5459732871316,-76.87154004620172,-80.73534409999999,8.89166084886664,-71.84368325113336,-89.62700494886664
551,-76.144483,6.300962759819887,-69.84352024018011,-82.44544575981988,-80.53628742222222,8.944804891018178,-71.59148253120405,-89.48109231324041
552,-81.54166333333335,9.751539516124275,-71.79012381720906,-91.29320284945763,-80.57077082222222,9.177479433172733,-71.39329138904948,-89.74825025539495
553,-75.10231666666668,3.608783569103767,-71.49353309756292,-78.71110023577045,-80.25692143333335,8.972468760322329,-71.284452673011,-89.22939019365568
554,-75.51943333333334,6.4702679404842565,-69.04916539284908,-81.9897012738176,-80.13585543333333,8.851039984445437,-71.2848154488879,-88.98689541777877
555,-75.61235333333333,1.5353513573229207,-74.07700197601041,-77.14770469065625,-79.78581086666667,8.381792533712986,-71.40401833295368,-88.16760340037966
556,-76.92299333333334,7.414941060145613,-69.50805227318773,-84.33793439347895,-79.77971959999999,8.420551840851793,-71.35916775914822,-88.20027144085181
557,-73.24419166666667,5.165913214757707,-68.07827845190896,-78.41010488142437,-79.18947993333335,7.644980148903761,-71.54449978442958,-86.83446008223709
558,-76.22829,13.116445294743542,-63.11184470525646,-89.34473529474354,-79.18386948888889,7.862430970218162,-71.32143851867072,-87.04630045910704
559,-76.78806666666667,9.894154104683908,-66.89391256198276,-86.68222077135057,-79.08705766666667,8.067025829910643,-71.02003183675603,-87.15408349657731
560,-76.64426333333334,4.342795488971747,-72.3014678443616,-80.98705882230509,-78.82193516666668,7.480382760576677,-71.34155240608999,-86.30231792724335
561,-77.16123333333333,1.3494343314638706,-75.81179900186946,-78.5106676647972,-78.78546672222222,7.140991759957761,-71.64447496226447,-85.92645848217997
562,-75.04732366666666,5.697656126580505,-69.34966754008616,-80.74497979324715,-78.8474432888889,7.20211764217594,-71.64532564671296,-86.04956093106483
563,-73.618842,7.226989974326242,-66.39185202567376,-80.84583197432625,-78.76652496666667,7.401348707090266,-71.3651762595764,-86.16787367375693
564,-72.42909466666667,0.9566285900417891,-71.47246607662488,-73.38572325670846,-78.37480257777777,7.26747210922447,-71.10733046855331,-85.64227468700224
565,-71.80665166666667,4.365468859327523,-67.44118280733915,-76.17212052599419,-77.96690641111111,7.217541775522678,-70.74936463558844,-85.18444818663379
566,-74.833032,4.969053072394373,-69.86397892760563,-79.80208507239438,-77.81187214444444,7.290756215337511,-70.52111592910693,-85.10262835978196
567,-81.12256166666667,13.779170735939028,-67.34339093072764,-94.9017324026057,-77.85101836666666,7.582918493966031,-70.26809987270063,-85.43393686063268
568,-70.904164,7.539256796436109,-63.36490720356389,-78.4434207964361,-77.59312543333334,7.5429643859403885,-70.05016104739295,-85.13608981927374
569,-74.83215033333333,6.702733244150506,-68.12941708918282,-81.53488357748384,-77.30901837777779,7.526348510186236,-69.78266986759154,-84.83536688796401
570,-79.96214333333334,7.0113973940601415,-72.9507459392732,-86.97354072739348,-77.26567604444445,7.556357138898833,-69.70931890554562,-84.82203318334328
571,-75.95858466666667,5.366128776308423,-70.59245589035824,-81.3247134429751,-77.10113591111113,7.463641448788772,-69.63749446232234,-84.56477735989988
572,-73.892138,2.648831175513459,-71.24330682448654,-76.54096917551347,-76.97061212222222,7.140084951147555,-69.83052717107468,-84.11069707336976
573,-72.20786333333334,1.9043087754965953,-70.30355455783675,-74.11217210882992,-76.2934477888889,6.43392701937415,-69.85952076951475,-82.72737480826304
574,-71.74904466666666,5.1410068288405615,-66.6080378378261,-76.89005149550722,-76.02588116666668,6.374860646175153,-69.65102052049151,-82.40074181284182
575,-80.14789999999999,4.318730254264557,-75.82916974573544,-84.46663025426454,-76.10723838888889,6.232692138326433,-69.87454625056245,-82.33993052721533
576,-72.46671533333334,5.806740409312731,-66.65997492402062,-78.27345574264606,-76.00992812222222,6.2841979639381025,-69.72573015828411,-82.29412608616033
577,-74.391052,1.2153415056320562,-73.17571049436795,-75.60639350563206,-75.56654763333334,5.611104876389913,-69.95544275694343,-81.17765250972325
578,-80.662202,17.298151741020543,-63.36405025897945,-97.96035374102054,-75.61670497777779,6.11815400862311,-69.49855096915466,-81.7348589864009
579,-71.80974733333333,9.50431734136236,-62.305429991970975,-81.31406467469569,-75.38197517777778,6.1521761206054695,-69.22979905717231,-81.53415129838325
580,-73.84291333333334,2.9234983376997707,-70.91941499563357,-76.76641167103311,-75.41978040000001,6.110866619210959,-69.30891378078904,-81.53064701921095
581,-74.02451833333335,3.9570278430165664,-70.06749049031679,-77.98154617634991,-75.34911491111112,6.032735455317515,-69.31637945579361,-81.38185036642862
582,-77.93998866666666,13.53218931996539,-64.40779934670127,-91.47217798663206,-75.22905908888889,6.158757115445552,-69.07030197344334,-81.38781620433446
583,-72.87451333333333,10.204837789702166,-62.66967554363116,-83.0793511230355,-75.15479897777777,6.378625589465499,-68.77617338831229,-81.53342456724327
584,-79.28345999999999,13.450074788777203,-65.83338521122279,-92.73353478877719,-75.28026653333333,6.611285817741931,-68.6689807155914,-81.89155235107526
585,-74.24426066666666,12.308043774074958,-61.9362168925917,-86.55230444074162,-75.23466344444445,6.970375564966998,-68.26428787947745,-82.20503900941145
586,-73.59495833333334,9.700785487766355,-63.894172845566985,-83.29574382109969,-75.12372894444444,7.046570379221023,-68.07715856522343,-82.17029932366546
587,-75.98914866666667,8.82988704431633,-67.15926162235033,-84.819035710983,-75.21522751111111,7.16870284020631,-68.0465246709048,-82.38393035131743
588,-76.35584133333334,5.233469901259139,-71.1223714320742,-81.58931123459249,-75.21947922222222,6.905936993756829,-68.3135422284654,-82.12541621597906
589,-73.84358999999999,4.407279167113762,-69.43631083288624,-78.25086916711375,-75.12133,6.723041162504491,-68.39828883749551,-81.8443711625045
590,-78.52443666666666,7.404241620161607,-71.12019504650505,-85.92867828682827,-75.18400244444443,6.825089366877488,-68.35891307756695,-82.00909181132192
591,-75.95465166666666,0.5302137666624056,-75.42443790000426,-76.48486543332906,-75.14378305555555,6.797782014717439,-68.34600104083812,-81.941565070273
592,-72.02121,7.988175353314416,-64.03303464668558,-80.00938535331441,-75.0429126,6.874132655608568,-68.16877994439143,-81.91704525560857
593,-69.955538,3.223207457948063,-66.73233054205194,-73.17874545794807,-74.92080246666666,6.740673238395962,-68.1801292282707,-81.66147570506263
594,-73.39987466666666,6.133758129915572,-67.26611653675108,-79.53363279658224,-74.9531618,6.913244223058422,-68.03991757694158,-81.86640602305843
595,-73.66875833333334,6.16707218218324,-67.5016861511501,-79.83583051551659,-75.01523202222224,6.973297667153613,-68.0419343550686,-81.98852968937584
596,-71.13811333333332,6.604831344722839,-64.53328198861048,-77.74294467805616,-74.89206806666667,7.027823609564561,-67.8642444571021,-81.91989167623122
597,-75.34286466666667,5.879496136493787,-69.46336853017289,-81.22236080316046,-74.69941150000001,6.764501122916387,-67.93491037708361,-81.4639126229164
598,-72.429372,7.131063774557555,-65.29830822544244,-79.56043577455756,-74.75025176666666,6.750894688853768,-67.9993570778129,-81.50114645552044
599,-69.30545166666666,6.056338202252111,-63.24911346441454,-75.36178986891876,-74.56602847777778,6.729348187457155,-67.83668029032063,-81.29537666523493
600,-70.96467666666668,8.908311506949525,-62.05636515971715,-79.8729881736162,-74.26611292222222,6.792578657886802,-67.47353426433543,-81.05869158010903
601,-74.67836,4.118328796016657,-70.56003120398334,-78.79668879601665,-74.22343876666667,6.750985325210409,-67.47245344145625,-80.97442409187708
602,-73.35970466666667,9.024775012503378,-64.33492965416329,-82.38447967917006,-74.20569098888889,6.963516786443407,-67.24217420244548,-81.1692077753323
603,-76.09208466666666,8.718965013587642,-67.37311965307902,-84.81104968025431,-74.33516503333334,7.190671994379774,-67.14449303895356,-81.52583702771311
604,-72.73795833333334,6.323497150143606,-66.41446118318973,-79.06145548347695,-74.36812882222222,7.230088338423211,-67.13804048379902,-81.59821716064543
605,-71.33878166666666,4.582879988594329,-66.75590167807233,-75.92166165526099,-74.07449154444446,7.238893329567535,-66.83559821487691,-81.31338487401197
606,-71.37631666666667,6.109595021851557,-65.2667216448151,-77.48591168851823,-74.03814492222222,7.24898848331883,-66.78915643890339,-81.28713340554104
607,-75.042258,2.954394681492639,-72.08786331850736,-77.99665268149265,-74.05985178888889,7.306956922514183,-66.7528948663747,-81.36680871140308
608,-73.44160166666667,9.723907137388672,-63.717694529278,-83.16550880405535,-73.8191651111111,7.05448210239312,-66.764683008718,-80.87364721350423
609,-77.73880666666666,14.956544041085603,-62.782262625581055,-92.69535070775227,-74.01680042222223,7.236222992383895,-66.78057742983832,-81.25302341460612
610,-75.80018133333333,6.732420942082445,-69.06776039125089,-82.53260227541577,-74.08204268888888,7.363187079196651,-66.71885560969223,-81.44522976808554
611,-73.68966666666667,5.044956488259669,-68.644710178407,-78.73462315492634,-74.07088096666668,7.399451367371421,-66.67142959929524,-81.47033233403809
612,-75.30153066666666,2.0747495171237733,-73.22678114954289,-77.37628018379044,-73.98293236666667,7.0175367072767,-66.96539565938996,-81.00046907394336
613,-78.8787,11.277547698555743,-67.60115230144424,-90.15624769855575,-74.18307192222223,7.053293704238486,-67.12977821798373,-81.2363656264607
614,-73.925935,7.449093235473362,-66.47684176452664,-81.37502823547335,-74.00448775555556,6.853260985795024,-67.15122676976053,-80.85774874135059
615,-73.175065,8.22527106651051,-64.94979393348949,-81.40033606651052,-73.9688479,6.717168562209543,-67.25167933779046,-80.68601646220955
616,-79.08804866666667,11.617781473207579,-67.47026719345908,-90.70583013987425,-74.1519509111111,6.781068428390918,-67.37088248272019,-80.93301933950202
617,-74.70606,11.676731167445796,-63.0293288325542,-86.38279116744579,-74.10918128888889,6.875963232495233,-67.23321805639365,-80.98514452138413
618,-77.06217666666667,6.517428998664527,-70.54474766800215,-83.5796056653312,-74.13272579999999,6.9187618690754125,-67.21396393092458,-81.05148766907541
619,-75.34915333333333,6.708900527615044,-68.64025280571829,-82.05805386094838,-74.18291124444444,6.995482581092122,-67.18742866335232,-81.17839382553657
620,-73.96235833333333,3.6682016224586587,-70.29415671087467,-77.63055995579198,-74.03084196666667,6.870947914502024,-67.15989405216465,-80.90178988116868
621,-73.60234466666667,6.334712590312635,-67.26763207635403,-79.9370572569793,-73.95243173333333,7.064431208623698,-66.88800052470964,-81.01686294195704
622,-75.49259666666667,9.258158660102632,-66.23443800656403,-84.75075532676931,-74.06814462222222,7.106763985516639,-66.96138063670558,-81.17490860773887
623,-74.91445333333333,8.132182286178377,-66.78227104715495,-83.0466356195117,-74.23344180000001,7.270396479790983,-66.96304532020902,-81.50383827979098
624,-85.11903633333333,18.82473267032895,-66.29430366300437,-103.94376900366228,-74.62408052222223,7.693428964471428,-66.93065155775079,-82.31750948669365
625,-79.982883,7.076136075231811,-72.90674692476819,-87.05901907523182,-74.83455134444444,7.723731094239714,-67.11082025020472,-82.55828243868417
626,-74.31739333333334,10.280720804274049,-64.03667252905929,-84.5981141376074,-74.94052734444445,7.84626074289142,-67.09426660155302,-82.78678808733588
627,-80.64619333333333,9.213582788761293,-71.43261054457204,-89.85977612209462,-75.11730496666665,7.957396964633671,-67.15990800203299,-83.07470193130034
628,-72.04972066666666,11.71791377384052,-60.33180689282614,-83.76763444050718,-75.10464992222224,8.11029196460977,-66.99435795761245,-83.214941886832
629,-70.568552,10.43054250592998,-60.13800949407002,-80.99909450592997,-75.14675326666665,8.256098774732365,-66.8906544919343,-83.40285204139903
630,-72.69190966666666,8.151392060373514,-64.54051760629315,-80.84330172704017,-75.2043277,8.230868126513165,-66.97345957348683,-83.43519582651317
631,-74.04801833333333,10.602808661602756,-63.445209671730574,-84.65082699493608,-75.18331631111111,8.447017455366035,-66.73629885574508,-83.63033376647715
632,-78.72622966666667,5.426347726557,-73.29988194010967,-84.15257739322367,-75.36220047777778,8.327069879167821,-67.03513059860994,-83.68927035694561
633,-75.85741666666665,12.189980708214158,-63.667435958452494,-88.0473973748808,-75.3543782111111,8.44277040232204,-66.91160780878907,-83.79714861343315
634,-77.55781533333332,1.1311563769989228,-76.4266589563344,-78.68897171033224,-75.5150401111111,8.26969237655055,-67.24534773456055,-83.78473248766166
635,-72.75277133333333,6.586867446483596,-66.16590388684973,-79.33963877981692,-75.56217309999998,8.336491958480192,-67.22568114151981,-83.89866505848019
636,-78.12105000000001,16.985977047682596,-61.135072952317415,-95.1070270476826,-75.78699754444445,8.699038026007893,-67.08795951843655,-84.48603557045233
637,-71.47779066666666,10.008295591016552,-61.469495075650116,-81.48608625768321,-75.66818196666667,8.934168056325358,-66.7340139103413,-84.60235002299201
638,-78.58732733333333,17.735458542542204,-60.85186879079113,-96.32278587587554,-75.83970615555556,9.201219769830475,-66.63848638572509,-85.04092592538603
639,-78.52555000000001,13.428137475372372,-65.09741252462764,-91.95368747537238,-75.86593093333333,9.1502728843067,-66.71565804902663,-85.01620381764003
640,-76.80958833333334,7.768969119442956,-69.04061921389038,-84.5785574527763,-75.89957783333332,9.184824490218718,-66.71475334311461,-85.08440232355206
641,-78.89467866666666,10.29748724590544,-68.59719142076122,-89.19216591257211,-76.07307823333332,9.359908848806908,-66.71316938452642,-85.43298708214024
642,-72.91632500000001,4.094242851550817,-68.8220821484492,-77.01056785155083,-75.99357137777777,9.427225293287812,-66.56634608448996,-85.42079667106559
643,-76.82208333333334,11.111223273097938,-65.7108600602354,-87.93330660643127,-75.9250174888889,9.421681145772551,-66.50333634311635,-85.34669863466144
644,-74.36608366666665,11.587894664579506,-62.778189002087146,-85.95397833124616,-75.93968911111111,9.559641193409423,-66.38004791770169,-85.49933030452053
645,-74.42362800000001,3.740109554100252,-70.68351844589975,-78.16373755410027,-75.98130787777777,9.410135809662416,-66.57117206811536,-85.39144368744019
646,-76.88146333333333,15.868310380911172,-61.01315295242216,-92.7497737142445,-75.90775503333334,9.551820106585867,-66.35593492674747,-85.4595751399192
647,-74.55479966666667,8.517510541326041,-66.03728912534062,-83.07231020799271,-75.90271302222223,9.446512752381874,-66.45620026984035,-85.3492257746041
648,-73.00620166666666,5.150660006228162,-67.85554166043849,-78.15686167289482,-75.76751385555555,9.40095378596733,-66.36656006958823,-85.16846764152288
649,-71.02181366666666,5.208225961586182,-65.81358770508048,-76.23003962825284,-75.62326920000001,9.350931300433034,-66.27233789956696,-84.97420050043303
650,-72.79614,7.895463938230606,-64.90067606176939,-80.6916039382306,-75.58439525555555,9.4918400442921,-66.09255521126346,-85.07623529984765
651,-72.26285,6.152143038982436,-66.11070696101757,-78.41499303898243,-75.53974543333334,9.485754392581093,-66.05399104075224,-85.02549982591442
652,-75.18416833333333,14.813617835193341,-60.37055049813999,-89.99778616852667,-75.52946448888888,9.670936365084117,-65.85852812380477,-85.200400853973
653,-73.398806,9.785671933668532,-63.61313406633146,-83.18447793366852,-75.4789429111111,9.72605268666712,-65.75289022444399,-85.20499559777824
654,-72.52898666666668,4.647199675528627,-67.88178699113806,-77.17618634219531,-75.05927458888888,9.253468253507112,-65.80580633538177,-84.31274284239599
655,-72.02055,10.554464317491435,-61.46608568250856,-82.57501431749144,-74.7938634888889,9.369412528249097,-65.42445096063979,-84.16327601713799
656,-68.59358466666667,7.435303704881549,-61.158280961785124,-76.02888837154822,-74.60306986666667,9.27456529160268,-65.32850457506399,-83.87763515826934
657,-76.29775666666666,10.094202045086739,-66.20355462157991,-86.3919587117534,-74.45812197777778,9.303919266813528,-65.15420271096424,-83.7620412445913
658,-73.23738999999999,6.019887045443624,-67.21750295455637,-79.25727704544362,-74.49771095555555,9.113985042533633,-65.38372591302192,-83.61169599808917
659,-78.864625,19.405706959614356,-59.45891804038565,-98.27033195961437,-74.77424672222222,9.41315719098978,-65.36108953123244,-84.187403913212
660,-81.34276466666667,25.089965618077382,-56.25279904858928,-106.43273028474405,-75.06260855555556,9.97777630957991,-65.08483224597565,-85.04038486513545
661,-72.850442,7.941170224374489,-64.90927177562551,-80.79161222437449,-75.02268934444444,9.889055028338964,-65.13363431610547,-84.91174437278342
662,-81.09012166666666,17.81184633236848,-63.278275334298186,-98.90196799903514,-75.10148574444445,10.301904981866016,-64.79958076257843,-85.40339072631045
663,-72.37417,7.390322443763871,-64.98384755623613,-79.76449244376388,-74.98537752222222,10.141916373051007,-64.84346114917122,-85.12729389527321
664,-72.09226666666667,7.187188468492622,-64.90507819817405,-79.2794551351593,-74.80319256666667,10.343784109434129,-64.45940845723254,-85.14697667610079
665,-72.57378333333334,7.839574721248168,-64.73420861208517,-80.41335805458151,-74.7972263,10.38554101859295,-64.41168528140705,-85.18276731859297
666,-75.000015,13.103722420858128,-61.89629257914188,-88.10373742085814,-74.6931918,10.256132531032133,-64.43705926896787,-84.94932433103214
667,-73.15903533333334,10.975080550119229,-62.183954783214105,-84.13411588345257,-74.74923328888889,10.288358696335555,-64.46087459255334,-85.03759198522445
668,-80.62628000000001,21.338610624094063,-59.28766937590595,-101.96489062409407,-74.81719837777777,10.408463765720619,-64.40873461205716,-85.2256621434984
669,-77.223547,13.516200516299211,-63.70734648370079,-90.7397475162992,-74.77379827777779,10.41139920041818,-64.3623990773596,-85.18519747819595
670,-78.34457133333335,12.6275105988356,-65.71706073449775,-90.97208193216895,-74.82496437777777,10.5733505830646,-64.25161379471318,-85.39831496084237
671,-69.02460333333333,4.579910796711365,-64.44469253662197,-73.60451413004469,-74.49596186666668,10.382764701424797,-64.11319716524187,-84.87872656809147
672,-73.02363733333334,9.381995749145556,-63.64164158418778,-82.4056330824789,-74.49953894444444,10.559023131344622,-63.94051581309983,-85.05856207578906
673,-75.373905,11.73906876252648,-63.634836237473515,-87.11297376252648,-74.45126633333332,10.579951314325573,-63.87131501900776,-85.0312176476589
674,-68.53769533333333,7.811275166474763,-60.72642016685857,-76.34897049980809,-74.25698672222224,10.454063997722082,-63.80292272450014,-84.71105071994431
675,-71.88660866666667,6.848103576403129,-65.03850509026354,-78.73471224306981,-74.17241941111112,10.55766379846551,-63.6147556126456,-84.73008320957662
676,-79.301,8.436778678186363,-70.86422132181364,-87.73777867818636,-74.25307063333334,10.309946075041351,-63.943124558291984,-84.56301670837469
677,-83.235935,17.624096380181452,-65.61183861981854,-100.86003138018145,-74.54244181111112,10.613498936336532,-63.928942874774584,-85.15594074744764
678,-83.79982666666666,20.636746775876116,-63.16307989079054,-104.43657344254278,-74.90222931111111,11.12970182865813,-63.77252748245298,-86.03193113976926
679,-91.44160199999999,37.24472292452733,-54.19687907547266,-128.68632492452733,-75.58288892222222,12.19758506075617,-63.38530386146605,-87.78047398297839
680,-78.91932,17.312295021758388,-61.60702497824161,-96.23161502175839,-75.78699492222222,12.511479430207093,-63.275515492015124,-88.29847435242932
681,-86.28875,19.86875245864218,-66.41999754135782,-106.15750245864217,-76.25452492222222,12.968699744195753,-63.28582517802647,-89.22322466641798
682,-93.21595333333333,33.30248199756638,-59.91347133576695,-126.5184353308997,-76.85558442222222,13.584995216274853,-63.27058920594737,-90.44057963849708
683,-84.80072200000001,21.965269982295503,-62.835452017704505,-106.7659919822955,-77.23564828888888,13.990981817895753,-63.24466647099314,-91.22663010678464
684,-79.17145533333333,13.932903840024359,-65.23855149330896,-93.1043591733577,-77.45706391111112,14.30050529004561,-63.1565586210655,-91.75756920115671
685,-85.90217333333332,20.260305914712475,-65.64186741862085,-106.1624792480458,-77.91978468888888,14.624033343286312,-63.295751345602575,-92.54381803217521
686,-76.27681,13.067603664987697,-63.2092063350123,-89.3444136649877,-78.17589219999999,14.811776675289849,-63.36411552471015,-92.98766887528986
687,-80.701185,14.131556449868679,-66.56962855013131,-94.83274144986868,-78.32267314444445,14.946355155449249,-63.3763179889952,-93.2690282998937
688,-80.16759333333333,6.256838063225973,-73.91075527010736,-86.4244313965593,-78.55367992222222,14.95425352270866,-63.599426399513554,-93.50793344493088
689,-80.38466,10.333074081574173,-70.05158591842583,-90.71773408157416,-78.60434775555557,14.651832426773986,-63.95251532878157,-93.25618018232954
690,-72.89451133333334,7.323978689946153,-65.57053264338718,-80.2184900232795,-78.3227393111111,14.059632862502946,-64.26310644860817,-92.38237217361407
691,-73.60006133333333,11.358258666158529,-62.2418026671748,-84.95831999949186,-78.34772662222221,14.173535810562415,-64.17419081165981,-92.52126243278464
692,-78.60464333333333,2.9708141965180723,-75.63382913681525,-81.5754575298514,-78.26487734444444,13.6788347393674,-64.58604260507704,-91.94371208381183
693,-76.16132,7.295070501242604,-68.8662494987574,-83.45639050124261,-78.39111567777779,13.675659674616691,-64.7154560031611,-92.06677535239447
694,-74.72444333333334,4.059480303318811,-70.66496303001453,-78.78392363665215,-78.4788549,13.571402735777564,-64.90745216422243,-92.05025763577757
695,-75.18051333333334,3.294567278753514,-71.88594605457982,-78.47508061208686,-78.56574589999998,13.419902487694408,-65.1458434123056,-91.98564838769441
696,-80.50137333333333,14.565909136865894,-65.93546419646744,-95.06728247019923,-78.74912451111112,13.468642044894668,-65.28048246621644,-92.21776655600577
697,-79.57015,12.951209252031253,-66.61894074796875,-92.52135925203125,-78.96282833333333,13.534513001625069,-65.42831533170826,-92.4973413349584
698,-77.50482333333333,15.863752078075139,-61.6410712552582,-93.36857541140847,-78.85877977777777,13.35201771675777,-65.50676206102,-92.21079749453556
699,-76.14608566666666,20.71487319095138,-55.431212475715284,-96.86095885761804,-78.8228644,13.59197347257951,-65.23089092742049,-92.41483787257951
700,-77.68006666666666,17.292166531309302,-60.387900135357356,-94.97223319797597,-78.80071424444445,13.747462003661967,-65.05325224078247,-92.5481762481064
701,-81.98743166666667,15.778151837203817,-66.20927982946284,-97.76558350387049,-79.23280852222221,14.120736705011717,-65.1120718172105,-93.35354522723394
702,-68.78790133333334,4.31309347164948,-64.47480786168386,-73.10099480498282,-79.09161732222222,13.951773295761846,-65.13984402646037,-93.04339061798406
703,-80.35358333333335,23.762193761183607,-56.59138957214974,-104.11577709451696,-79.25760659999999,14.352544129050417,-64.90506247094957,-93.61015072905042
704,-72.965785,11.36658036511751,-61.59920463488248,-84.33236536511751,-79.4052095888889,14.471054302338509,-64.93415528655038,-93.8762638912274
705,-73.35493000000001,9.073331012500313,-64.28159898749969,-82.42826101250033,-79.45415363333333,14.545228550208416,-64.90892508312491,-93.99938218354174
706,-79.67038833333334,12.097377430032436,-67.5730109033009,-91.76776576336577,-79.46646657777777,14.667248508603283,-64.7992180691745,-94.13371508638106
707,-73.92423000000001,10.194285031338636,-63.72994496866137,-84.11851503133865,-79.1560764111111,14.419588130308522,-64.73648828080259,-93.57566454141964
708,-76.26563,11.34476831419223,-64.92086168580778,-87.61039831419222,-78.90493652222223,14.10985551491906,-64.79508100730317,-93.01479203714128
709,-78.317988,18.441743818000294,-59.87624418199971,-96.75973181800029,-78.46748272222223,13.483089544701492,-64.98439317752073,-91.95057226692371
710,-76.948339,16.87970667507297,-60.06863232492704,-93.82804567507297,-78.40178335555557,13.468669933145312,-64.93311342241024,-91.87045328870087
711,-79.50450666666667,13.024260877763206,-66.48024578890346,-92.52876754442988,-78.17564191111111,13.240520213782679,-64.93512169732843,-91.4161621248938
712,-79.00956466666666,13.798783822970098,-65.21078084369657,-92.80834848963676,-77.70209562222223,12.590396941296138,-65.11169868092608,-90.29249256351837
713,-80.151935,18.870278269145246,-61.28165673085475,-99.02221326914524,-77.54713605555555,12.487230550857795,-65.05990550469775,-90.03436660641336
714,-82.48724833333334,16.865108745736222,-65.62213958759712,-99.35235707906956,-77.65766248888889,12.584970714381523,-65.07269177450738,-90.24263320327042
715,-80.35290333333333,14.343236883257324,-66.00966645007601,-94.69614021659065,-77.47268682222223,12.387735079999686,-65.08495174222254,-89.86042190222192
716,-78.48977833333333,21.40197879014715,-57.08779954318618,-99.89175712348049,-77.54645243333333,12.665547584171668,-64.88090484916167,-90.212000017505
717,-82.17208999999998,12.81719295666567,-69.35489704333432,-94.98928295666565,-77.5954826,12.621735467731567,-64.97374713226843,-90.21721806773157
718,-78.56350833333333,13.861081294190518,-64.70242703914282,-92.42458962752384,-77.5420131,12.875210242097051,-64.66680285790295,-90.41722334209705
719,-76.57005833333334,13.464972101987746,-63.10508623134559,-90.03503043532108,-77.41485971111112,12.979606842777505,-64.4352528683336,-90.39446655388862
720,-78.788235,4.1184126369543135,-74.66982236304568,-82.90664763695432,-77.61131716666667,12.87275464101111,-64.73856252565557,-90.48407180767776
721,-80.54101333333332,18.67131010048929,-61.86970323284403,-99.21232343382262,-77.84268223333333,13.116523022155468,-64.72615921117786,-90.9592052554888
722,-77.40359,13.896150817103994,-63.507439182896,-91.29974081710398,-77.80264712222223,13.480700909508332,-64.32194621271388,-91.28334803173057
723,-77.31017200000001,16.025526953233452,-61.284645046766556,-93.33569895323346,-77.84094218888889,13.771716124574693,-64.0692260643142,-91.61265831346358
724,-82.07198999999999,10.533692651753226,-71.53829734824676,-92.60568265175321,-78.08586041111111,13.98752320285584,-64.09833720825527,-92.07338361396695
725,-79.89468000000001,12.613944072061676,-67.28073592793834,-92.50862407206168,-78.24299930000001,14.298169095966113,-63.94483020403389,-92.54116839596612
726,-81.65467833333334,17.828077491202137,-63.8266008421312,-99.48275582453547,-78.2814428,14.406908041110654,-63.87453475888935,-92.68835084111065
727,-83.72095666666667,14.834291904753435,-68.88666476191324,-98.5552485714201,-78.41980302222221,14.46967746286806,-63.95012555935416,-92.88948048509027
728,-82.10240633333332,10.741518042874125,-71.3608882904592,-92.84392437620744,-78.5730557888889,14.298936328361359,-64.27411946052753,-92.87199211725024
729,-81.890385,10.438881677518186,-71.45150332248181,-92.32926667751818,-78.76453243333334,13.956403277913587,-64.80812915541975,-92.72093571124692
730,-78.17399633333333,17.142382859084396,-61.03161347424894,-95.31637919241773,-78.78099675555556,13.951410488839423,-64.82958626671613,-92.73240724439499
731,-80.09723799999999,14.224163095107277,-65.87307490489272,-94.32140109510726,-78.71799030000001,13.89961086410287,-64.81837943589713,-92.61760116410287
732,-74.48165333333334,11.06091953357104,-63.4207337997623,-85.54257286690438,-78.90778203333333,14.124538399500258,-64.78324363383308,-93.0323204328336
733,-86.90705666666668,32.80658959175326,-54.10046707491342,-119.71364625841994,-79.12623114444446,14.426018260519244,-64.7002128839252,-93.55224940496369
734,-77.42494666666666,19.159650324691036,-58.26529634197562,-96.5845969913577,-79.27486986666666,14.685787259171695,-64.58908260749497,-93.96065712583837
735,-79.45080300000001,22.281985946605545,-57.16881705339446,-101.73278894660555,-79.47806563333333,15.126075756975204,-64.35198987635813,-94.60414139030854
736,-75.41973133333333,13.109078278499423,-62.31065305483391,-88.52880961183276,-79.33637706666667,15.15979911859077,-64.1765779480759,-94.49617618525744
737,-81.337155,14.45139155796683,-66.88576344203317,-95.78854655796682,-79.58347456666667,15.301702669478376,-64.28177189718829,-94.88517723614503
738,-75.10778499999999,10.438978803686929,-64.66880619631306,-85.54676380368693,-79.54487973333333,15.271509685794866,-64.27337004753846,-94.8163894191282
739,-78.89325666666666,17.668449999017152,-61.2248066676495,-96.56170666568381,-79.56405535555557,15.245733225162095,-64.31832213039345,-94.80978858071765
740,-76.47925,14.417206894925936,-62.06204310507405,-90.89645689492593,-79.54841905555556,15.163649899157196,-64.38476915639836,-94.71206895471275
741,-74.36646,9.626191544432302,-64.7402684555677,-83.9926515444323,-79.37715083333333,15.050380921379498,-64.32676991195383,-94.42753175471282
742,-82.39667633333333,15.509410395340002,-66.88726593799333,-97.90608672867333,-79.49005455555556,15.107401807125163,-64.38265274843039,-94.59745636268072
743,-78.48093866666666,9.39864894327612,-69.08228972339055,-87.87958760994277,-79.43435467777778,14.79168082959619,-64.64267384818159,-94.22603550737398
744,-75.19775233333333,12.048932080774065,-63.14882025255926,-87.24668441410739,-79.19137147777776,14.631141607430784,-64.56022987034699,-93.82251308520856
745,-76.55465666666667,12.860407597375495,-63.694249069291175,-89.41506426404217,-79.06476325555555,14.581713964568058,-64.4830492909875,-93.6464772201236
746,-78.48076166666665,7.481501548162536,-70.99926011850411,-85.96226321482919,-79.06446269999999,14.117698056501903,-64.94676464349808,-93.1821607565019
747,-76.93229333333333,9.824200151169219,-67.10809318216411,-86.75649348450256,-78.88980281111111,14.017931629652022,-64.87187118145908,-92.90773444076314
748,-86.28828833333334,13.902856332765161,-72.38543200056819,-100.1911446660985,-79.14729547777779,14.019324130937843,-65.12797134683994,-93.16661960871562
749,-72.86386666666667,8.12760382890513,-64.73626283776153,-80.9914704955718,-79.02375575555556,13.841411855168422,-65.18234390038712,-92.86516761072397
750,-79.168065,15.001306712560915,-64.16675828743908,-94.16937171256092,-79.03641675555555,14.204174991021976,-64.83224176453358,-93.24059174657754
751,-76.91210333333333,10.641419459782297,-66.27068387355104,-87.55352279311563,-78.9154530888889,13.936511969665077,-64.97894111922382,-92.85196505855397
752,-76.39395466666666,9.14184072561677,-67.25211394104988,-85.53579539228343,-78.88179857777777,13.778034966615502,-65.10376361116228,-92.65983354439327
753,-71.27668333333334,9.265146516320687,-62.011536817012654,-80.54182984965402,-78.68068228888889,13.552688952051742,-65.12799333683715,-92.23337124094063
754,-77.56302666666666,13.315857750833526,-64.24716891583313,-90.87888441750019,-78.5303835111111,13.645427788687753,-64.88495572242336,-92.17581129979887
755,-80.61856999999999,10.118416363853584,-70.50015363614641,-90.73698636385357,-78.55451317777778,13.562243531747482,-64.9922696460303,-92.11675670952526
756,-75.331788,5.771629820296164,-69.56015817970383,-81.10341782029617,-78.34375016666667,13.160361942717284,-65.18338822394938,-91.50411210938395
757,-79.02525,12.14362018608537,-66.88162981391463,-91.16887018608537,-78.18722661111111,13.07067288542835,-65.11655372568276,-91.25789949653947
758,-73.00164833333334,3.8061480249470496,-69.19550030838629,-76.80779635828038,-77.88386801111112,12.83949388483078,-65.04437412628033,-90.72336189594189
759,-88.12301000000001,19.86222886092847,-68.26078113907154,-107.98523886092848,-78.09162217777777,13.153605457611121,-64.93801672016666,-91.2452276353889
760,-72.87760666666667,7.485394178307061,-65.3922124883596,-80.36300084497373,-77.91507585555556,12.831705834918546,-65.083370020637,-90.7467816904741
761,-72.84212500000001,7.518432667798849,-65.32369233220116,-80.36055766779886,-77.67323875555556,12.608181487341598,-65.06505726821395,-90.28142024289716
762,-73.67468866666667,11.38668117107462,-62.28800749559205,-85.0613698377413,-77.64633993333334,12.619040208591716,-65.02729972474161,-90.26538014192505
763,-73.748192,7.294537414069992,-66.45365458593001,-81.04272941407,-77.20771111111111,11.768638469335608,-65.4390726417755,-88.97634958044672
764,-78.89686,15.23349234689144,-63.663367653108565,-94.13035234689144,-77.25677488888888,11.637766536742287,-65.61900835214661,-88.89454142563118
765,-80.27537533333333,10.832544740653761,-69.44283059267957,-91.10792007398709,-77.28426063333333,11.256118496543895,-66.02814213678944,-88.54037912987722
766,-78.94846466666667,10.04831848668549,-68.90014617998118,-88.99678315335215,-77.40188507777778,11.154093170150098,-66.24779190762767,-88.55597824792787
767,-72.58832666666667,4.117885040580092,-68.47044162608658,-76.70621170724677,-77.11025746666665,10.809642952903875,-66.3006145137628,-87.91990041957054
768,-82.55879666666668,14.961692087899996,-67.59710457876669,-97.52048875456667,-77.35862452222221,10.96040006237764,-66.39822445984458,-88.31902458459986
769,-74.212902,5.27494073314687,-68.93796126685314,-79.48784273314686,-77.20261269999999,10.547283086848632,-66.65532961315137,-87.74989578684863
770,-78.376665,10.941061060554185,-67.43560393944581,-89.3177260605542,-77.26585986666666,10.43141155903624,-66.83444830763042,-87.69727142570291
771,-71.3961,2.302692343127931,-69.09340765687207,-73.69879234312793,-77.16684786666669,10.187294918992762,-66.97955294767391,-87.35414278565943
772,-72.12493133333332,8.806418961322775,-63.318512372010545,-80.9313502946561,-76.82445636666667,9.963861871192186,-66.86059449547447,-86.78831823785886
773,-73.0826,8.902173682079,-64.180426317921,-81.984773682079,-76.64451174444443,9.94731269581895,-66.69719904862549,-86.59182444026338
774,-74.88048866666668,11.709709632631606,-63.17077903403507,-86.59019829929828,-76.63393628888889,9.936005280880867,-66.69793100800803,-86.56994156976975
775,-71.22205866666667,5.36279011990823,-65.85926854675844,-76.5848487865749,-76.45618302222222,9.686084698298625,-66.77009832392359,-86.14226772052085
776,-72.58319466666667,1.4837023283143194,-71.09949233835235,-74.066896994981,-76.25959745555556,9.48615805763702,-66.77343939791854,-85.74575551319258
777,-70.24892999999999,4.036430019546975,-66.21249998045302,-74.28536001954696,-76.03681867777779,9.293232386582945,-66.74358629119483,-85.33005106436072
778,-72.46871866666667,6.691646031812,-65.77707263485468,-79.16036469847867,-75.57616635555556,9.052858709884505,-66.52330764567105,-84.62902506544006
779,-72.22270466666667,10.647718994330441,-61.57498567233623,-82.87042366099712,-75.55479428888889,9.136862548732015,-66.41793174015687,-84.69165683762091
780,-68.936429,5.981512008410666,-62.954916991589336,-74.91794100841066,-75.21373975555555,8.83620272526034,-66.37753703029522,-84.0499424808159
781,-71.95050866666666,9.930614183954857,-62.019894482711805,-81.88112285062152,-75.04835326666667,8.812509216066093,-66.23584405060058,-83.86086248273276
782,-75.57065333333334,13.277474735557153,-62.29317859777619,-88.84812806889049,-75.02090988888888,8.950363683064104,-66.07054620582478,-83.97127357195299
783,-71.3532,6.843367987613994,-64.50983201238601,-78.19656798761399,-75.02346044444444,8.869637732107215,-66.15382271233723,-83.89309817655166
784,-72.00425333333334,11.262575269325984,-60.74167806400735,-83.26682860265932,-74.83816800000001,8.801194982723631,-66.03697301727637,-83.63936298272364
785,-69.13276466666666,7.1858504583497504,-61.94691420831691,-76.31861512501641,-74.45530782222222,8.703442785873504,-65.75186503634872,-83.15875060809573
786,-75.047306,4.509492281617966,-70.53781371838204,-79.55679828161797,-74.4458250888889,8.661371534584228,-65.78445355430466,-83.10719662347311
787,-72.762502,6.134184008365908,-66.62831799163409,-78.8966860083659,-74.23706682222222,8.461056995326915,-65.7760098268953,-82.69812381754915
788,-73.47927133333333,8.869425391905912,-64.60984594142742,-82.34869672523924,-74.25298758888889,8.629832907558875,-65.62315468133002,-82.88282049644776
789,-73.28877533333333,8.045562423780288,-65.24321290955305,-81.33433775711362,-73.75851310000002,8.235944026320604,-65.5225690736794,-81.9944571263206
790,-70.07149866666667,9.320743546862147,-60.75075511980452,-79.39224221352882,-73.66497616666668,8.297122338605773,-65.36785382806089,-81.96209850527244
791,-75.81273666666668,9.110140750094557,-66.70259591657212,-84.92287741676124,-73.76399655555555,8.350179274682297,-65.41381728087326,-82.11417583023785
792,-78.20997133333334,9.053242452532976,-69.15672888080037,-87.26321378586631,-73.91517264444445,8.272397984064241,-65.6427746603802,-82.18757062850868
793,-79.20755666666668,13.735763170036579,-65.4717934966301,-92.94331983670325,-74.09715146666667,8.487105509263127,-65.61004595740354,-82.58425697592979
794,-71.87696999999999,8.829099591509882,-63.047870408490105,-80.70606959150987,-73.86315513333334,8.273625750750409,-65.58952938258292,-82.13678088408373
795,-72.61099133333333,12.450220308003603,-60.16077102532973,-85.06121164133694,-73.60767566666667,8.32754826966207,-65.2801273970046,-81.93522393632875
796,-73.447138,9.231340133586887,-64.21579786641311,-82.67847813358688,-73.42429811111111,8.300315657892119,-65.123982453219,-81.72461376900324
797,-87.24612833333333,39.51048342790061,-47.73564490543272,-126.75661176123394,-73.91289150000001,9.480068937469468,-64.43282256253055,-83.39296043746945
798,-72.993328,8.758230654163663,-64.23509734583634,-81.75155865416367,-73.59404254444445,9.273286889678255,-64.32075565476619,-82.86732943412271
799,-73.94770133333334,11.25702228445273,-62.69067904888061,-85.20472361778607,-73.58520252222223,9.472689608055118,-64.11251291416711,-83.05789213027735
800,-72.97706766666666,11.84323624031229,-61.13383142635436,-84.82030390697895,-73.40521594444446,9.502762114047055,-63.90245383039739,-82.90797805849151
801,-74.93349533333334,13.664644878751343,-61.268850454581994,-88.59814021208469,-73.52312912222222,9.881493865234502,-63.64163525698772,-83.40462298745673
802,-75.75477,10.75963507208307,-64.99513492791692,-86.51440507208306,-73.64412374444444,9.946601068926514,-63.69752267551794,-83.59072481337095
803,-69.42639533333333,6.443577028103673,-62.98281830522966,-75.86997236143701,-73.52225025555556,9.864647847127335,-63.657602408428225,-83.38689810268289
804,-72.98054333333333,7.608495739476582,-65.37204759385675,-80.58903907280991,-73.45891874444445,9.7279407173555,-63.73097802708894,-83.18685946179995
805,-74.866829,13.19400240655666,-61.67282659344333,-88.06083140655666,-73.5804110888889,9.98898112691045,-63.59142996197844,-83.56939221579934
806,-72.04202166666666,12.729437239083206,-59.31258442758345,-84.77145890574987,-73.56237198888888,10.363838957269413,-63.19853303161948,-83.92621094615829
807,-72.53646833333335,7.486269664970555,-65.0501986683628,-80.0227379983039,-73.63862326666666,10.478833612116864,-63.15978965454981,-84.11745687878353
808,-69.86591266666666,8.019602708847636,-61.846309957819024,-77.8855153755143,-73.55186306666666,10.52309883468472,-63.02876423198195,-84.07496190135139
809,-71.95677,4.353698596320145,-67.60307140367986,-76.31046859632015,-73.54299857777778,10.313298154751042,-63.22970042302674,-83.85629673252882
810,-71.33239766666667,8.316150601130092,-63.016247065536575,-79.64854826779676,-73.62286420000001,10.391119441175023,-63.23174475882498,-84.01398364117502
811,-71.99175000000001,5.193633407654027,-66.79811659234598,-77.18538340765404,-73.62423891111112,10.233220081964996,-63.39101882914611,-83.85745899307611
812,-75.10204499999999,4.299020684443725,-70.80302431555626,-79.40106568444372,-73.60861863333335,9.933938280261213,-63.67468035307211,-83.54255691359455
813,-72.06608666666666,9.870913548483411,-62.19517311818325,-81.93700021515008,-73.63238152222222,10.034856465623529,-63.59752505659869,-83.66723798784574
814,-73.27524999999999,10.933992216208132,-62.34125778379185,-84.20924221620811,-73.67474807777778,10.023903697186267,-63.65084438059151,-83.69865177496403
815,-75.63020200000001,10.974435526275238,-64.65576647372477,-86.60463752627525,-73.89132932222222,10.150189866117115,-63.7411394561051,-84.04151918833934
816,-75.80703899999999,10.906213425243562,-64.90082557475642,-86.71325242524355,-73.91665375555554,10.363413904237971,-63.553239851317585,-84.28006765979352
817,-71.73879833333334,6.822501898648202,-64.91629643468514,-78.56130023198153,-73.88253030000001,10.386357833914046,-63.49617246608595,-84.26888813391405
818,-73.38989333333333,8.946906435636473,-64.44298689769685,-82.33679976896981,-73.87955103333334,10.388940535371733,-63.4906104979616,-84.26849156870507
819,-73.64847833333333,15.735469967139794,-57.91300836619354,-89.38394830047312,-73.89154113333332,10.645270786817049,-63.24627034651629,-84.53681192015038
820,-71.693851,11.535847074081428,-60.158003925918564,-83.22969807408143,-73.94561954444444,10.719107571057691,-63.226511973386756,-84.66472711550213
821,-75.07925166666666,7.77019686768992,-67.30905479897675,-82.84944853435658,-73.92117004444444,10.674442774977537,-63.2467272694669,-84.59561281942199
822,-69.74877666666667,11.117175464844173,-58.6316012018225,-80.86595213151085,-73.63913022222222,10.743240542054576,-62.89588968016765,-84.3823707642768
823,-83.764317,19.682747498671237,-64.08156950132877,-103.44706449867124,-73.79102223333332,10.941473353009064,-62.849548880324264,-84.7324955863424
824,-80.18694133333334,2.9227277091554966,-77.26421362417784,-83.10966904248883,-74.06802127777777,10.74459429026392,-63.323426987513855,-84.8126155680417
825,-70.58875666666667,13.705245675836434,-56.88351099083023,-84.2940023425031,-74.00061345555555,10.78642846919168,-63.214184986363875,-84.78704192474723
826,-74.05364666666667,11.887237625623264,-62.1664090410434,-85.94088429228992,-74.0208304111111,10.874958385592892,-63.145872025518216,-84.895788796704
827,-71.93207333333334,14.490799635831326,-57.44127369750201,-86.42287296916466,-73.51036191111112,10.04096892585725,-63.469392985253855,-83.55133083696838
828,-71.57612533333334,12.198964216235137,-59.3771611170982,-83.77508954956848,-73.46312182222223,10.155660044592967,-63.30746177762925,-83.61878186681518
829,-78.86882866666667,13.624913945322568,-65.24391472134411,-92.49374261198923,-73.6271594,10.234589766621959,-63.39256963337804,-83.86174916662195
830,-72.788928,12.338078098714728,-60.45084990128527,-85.12700609871473,-73.62088807777778,10.251084495235375,-63.3698035825424,-83.87197257301315
831,-73.05087666666667,13.75522066746417,-59.295655999202495,-86.80609733413084,-73.55813412222223,10.254103688192469,-63.30403043402975,-83.81223781041469
832,-78.33029033333332,17.12772878077535,-61.202561552557974,-95.45801911410868,-73.6439848,10.466373478482211,-63.17761132151779,-84.11035827848222
833,-73.44197,12.204561007053881,-61.237408992946115,-85.64653100705388,-73.77783728888888,10.658406277780552,-63.11943101110833,-84.43624356666943
834,-72.24106333333334,10.220801370119338,-62.020261963214004,-82.46186470345268,-73.75318795555556,10.745483132135313,-63.00770482342025,-84.49867108769087
835,-72.91287466666667,10.19679139976813,-62.716083266898536,-83.1096660664348,-73.68805614444445,10.645576098575694,-63.04248004586875,-84.33363224302015
836,-73.18931666666667,14.469792928201612,-58.71952373846506,-87.65910959486828,-73.7262993111111,10.703587954879639,-63.02271135623146,-84.42988726599076
837,-80.034678,12.600894245854617,-67.43378375414538,-92.63557224585462,-73.97623963333334,10.87407544090911,-63.10216419242422,-84.85031507424245
838,-75.09676066666667,10.6772674378392,-64.41949322882746,-85.77402810450587,-74.15060123333335,10.962664265208826,-63.18793696812451,-85.11326549854216
839,-73.32920800000001,13.5908454552133,-59.73836254478671,-86.9200534552133,-74.19634916666668,11.270569160505266,-62.9257800061614,-85.46691832717192
840,-74.18310166666667,12.966736395576115,-61.21636527109056,-87.1498380622428,-74.29137263333334,11.4255886869868,-62.865783946346525,-85.71696132032012
841,-78.30971133333333,15.625756976322949,-62.68395435701038,-93.93546830965627,-74.50197134444444,11.773326139275763,-62.72864520516868,-86.2752974837202
842,-77.129111,15.962272058183727,-61.166838941816266,-93.09138305818372,-74.5695402111111,12.162101185067097,-62.40743902604402,-86.73164139617822
843,-78.815602,13.26495601771118,-65.55064598228881,-92.08055801771118,-74.79452405555556,12.275235934041355,-62.5192881215142,-87.06975998959692
844,-77.22797333333334,16.005863802311122,-61.22210953102221,-93.23383713564446,-74.9262815,12.444298320244789,-62.48198317975521,-87.3705798202448
845,-72.20826799999999,11.541185573477799,-60.66708242652219,-83.7494535734778,-74.81221703333333,12.463189988484876,-62.349027044848455,-87.27540702181821
846,-81.82570533333332,5.951635543944645,-75.87406978938867,-87.77734087727796,-75.01283924444444,12.298037392441577,-62.714801852002864,-87.31087663688602
847,-80.66670666666667,14.721038715000155,-65.94566795166651,-95.38774538166683,-75.31043618888889,12.561321952986642,-62.74911423590224,-87.87175814187552
848,-74.70128733333333,13.965405505465617,-60.73588182786771,-88.66669283879894,-75.35414932222221,12.72860525531428,-62.62554406690795,-88.08275457753649
849,-77.29500666666667,11.061347975243951,-66.23365869142272,-88.35635464191061,-75.47570026666668,12.572801188917753,-62.902899077748906,-88.04850145558443
850,-76.43187333333334,9.488649658343876,-66.94322367498947,-85.92052299167722,-75.63363434444446,12.504561275059835,-63.12907306938461,-88.13819561950429
851,-78.45083999999999,6.218554146326944,-72.23228585367305,-84.66939414632692,-75.74602062222222,12.452839851014401,-63.29318077120782,-88.19886047323662
852,-73.93951833333334,9.964779909712423,-63.97473842362092,-83.90429824304576,-75.88571201111111,12.414426665843344,-63.471285345267766,-88.30013867695446
853,-76.78555666666666,14.078077959204279,-62.707478707462386,-90.86363462587094,-75.65308666666667,12.227604347861112,-63.42548231880555,-87.88069101452778
854,-74.18407,15.036051878215904,-59.148018121784105,-89.2201218782159,-75.45299095555556,12.631381820163122,-62.82160913539243,-88.08437277571869
855,-76.77557533333332,8.976184428850894,-67.79939090448242,-85.75175976218422,-75.65921824444445,12.473746445263606,-63.18547179918083,-88.13296468970806
856,-72.34061666666666,12.109171346984619,-60.231445319682045,-84.44978801365129,-75.60211724444444,12.481144235975652,-63.12097300846879,-88.0832614804201
857,-75.26546,10.49278638601301,-64.772673613987,-85.75824638601301,-75.71323013333333,12.347877127648372,-63.36535300568496,-88.06110726098171
858,-75.546952,11.684128411511574,-63.86282358848843,-87.23108041151158,-75.84559102222221,12.330715934157588,-63.514875088064635,-88.17630695637982
859,-74.85644666666667,7.583154945933341,-67.27329172073333,-82.43960161260001,-75.71184495555555,12.129323967511283,-63.58252098804427,-87.84116892306685
860,-75.97182466666668,10.837620643915589,-65.13420402275109,-86.80944531058226,-75.8179415111111,12.079308719017977,-63.73863279209313,-87.8972502301291
861,-73.81748,12.613777674198165,-61.20370232580184,-86.43125767419816,-75.84349495555556,12.041260619242443,-63.80223433631311,-87.884755574798
862,-71.726199,11.429886535880527,-60.29631246411947,-83.15608553588052,-75.62335857777776,11.851332544412617,-63.77202603336516,-87.47469112219038
863,-70.45209000000001,8.448017717068307,-62.0040722829317,-78.90010771706832,-75.52369591111112,11.72611443474643,-63.797581476364684,-87.24981034585754
864,-74.13462,2.728595256409425,-71.40602474359058,-76.86321525640942,-75.58681446666667,11.4763742309561,-64.11044023571056,-87.06318869762276
865,-74.81472000000001,9.39685092866754,-65.41786907133246,-84.21157092866756,-75.65020931111113,11.449709548586078,-64.20049976252503,-87.09991885969718
866,-71.80629900000001,8.222578674583845,-63.58372032541617,-80.02887767458385,-75.60410872222222,11.241469073465488,-64.36263964875674,-86.84557779568772
867,-76.79908166666667,17.053277880567663,-59.745803786099,-93.85235954723433,-75.4962555111111,11.389881861289256,-64.10637364982185,-86.88613737240037
868,-76.26117,11.459322038078867,-64.80184796192114,-87.72049203807887,-75.53506915555555,11.41595034796391,-64.11911880759165,-86.95101950351948
869,-75.44510333333334,12.191266047401854,-63.25383728593148,-87.63636938073519,-75.60559900000001,11.369297701036864,-64.23630129896314,-86.97489670103687
870,-76.43230866666667,9.406010063256653,-67.02629860341001,-85.83831872992333,-75.68057256666665,11.250606823292882,-64.42996574337378,-86.93117938995955
871,-83.95454,14.992831925300173,-68.96170807469983,-98.94737192530016,-75.86873352222223,11.229509321592122,-64.6392242006301,-87.09824284381435
872,-74.648305,8.80371064576324,-65.84459435423675,-83.45201564576324,-75.7860399888889,10.990890607844772,-64.79514938104411,-86.77693059673365
873,-84.57540999999999,17.790120111435446,-66.78528988856455,-102.36553011143543,-75.97803358888889,11.141729410968914,-64.83630417791998,-87.1197629998578
874,-76.23836666666666,13.705022302624439,-62.53334436404222,-89.9433889692911,-75.94504669999999,11.065034694312693,-64.8800120056873,-87.01008139431269
875,-77.69606133333333,13.322739666096474,-64.37332166723687,-91.0188009994298,-76.12797314444445,11.124419830733313,-65.00355331371114,-87.25239297517776
876,-77.44835666666667,9.833203727434585,-67.61515293923209,-87.28156039410125,-75.98206152222222,11.253805436849648,-64.72825608537258,-87.23586695907187
877,-74.583608,10.095644452012557,-64.48796354798745,-84.67925245201255,-75.77929156666667,11.099625628083395,-64.67966593858327,-86.87891719475007
878,-73.33335333333333,6.491824452604474,-66.84152888072886,-79.82517778593781,-75.73369376666666,10.850506259654688,-64.88318750701198,-86.58420002632137
879,-77.83030500000001,11.775202695218246,-66.05510230478177,-89.60550769521825,-75.75153704444443,10.874301416987164,-64.87723562745728,-86.6258384614316
880,-75.40286,9.887385083064174,-65.51547491693583,-85.29024508306418,-75.71723659999999,10.887592597811173,-64.82964400218883,-86.60482919781117
881,-72.68393166666667,9.11117648201967,-63.572755184646994,-81.79510814868634,-75.52500632222223,10.984013342334265,-64.54099297988796,-86.50901966455649
882,-77.354508,16.29603135769602,-61.05847664230397,-93.65053935769602,-75.63883931111111,11.19505505726705,-64.44378425384406,-86.83389436837817
883,-73.36828433333334,11.781005401073218,-61.58727893226012,-85.14928973440655,-75.52493023333334,11.118485971996016,-64.40644426133733,-86.64341620532936
884,-75.521269,15.179340546630902,-60.3419284533691,-90.7006095466309,-75.56950353333333,11.123262260943184,-64.44624127239015,-86.69276579427651
885,-76.20038,14.98290454320189,-61.217475456798105,-91.18328454320189,-75.55033035555556,11.323486264754884,-64.22684409080067,-86.87381662031044
886,-88.20792333333334,10.448878066133856,-77.75904526719948,-98.6568013994672,-76.07924057777777,11.268143155393192,-64.81109742238459,-87.34738373317097
887,-73.0259,13.094414835795453,-59.93148516420454,-86.12031483579544,-76.0045885777778,11.354864103719274,-64.6497244740585,-87.35945268149705
888,-74.510769,10.090918803839571,-64.41985019616043,-84.60168780383957,-75.97004914444445,11.301757116796871,-64.66829202764758,-87.27180626124132
889,-76.993131,14.41156599171863,-62.58156500828137,-91.40469699171864,-76.04127195555556,11.529370818323049,-64.51190113723251,-87.57064277387859
890,-78.245328,10.929981060328146,-67.31534693967185,-89.17530906032815,-76.11705540000001,11.532449498870134,-64.58460590112988,-87.64950489887013
891,-69.25218,10.190454838470167,-59.06172516152983,-79.44263483847016,-75.96487873333334,11.451672071012533,-64.5132066623208,-87.41655080434586
892,-73.17822000000001,10.25140903714216,-62.92681096285785,-83.42962903714218,-76.01327943333334,11.412389487721255,-64.60088994561208,-87.4256689210546
893,-76.18015833333334,12.421556068798639,-63.7586022645347,-88.60171440213198,-76.20421504444445,11.544840766112266,-64.65937427833218,-87.74905581055671
894,-72.71095366666667,6.7035140045941795,-66.00743966207249,-79.41446767126085,-76.1567595,11.677338057718424,-64.47942144228158,-87.83409755771842
895,-73.21538666666667,10.987123713084936,-62.22826295358174,-84.20251037975162,-76.10344838888888,11.730347150532339,-64.37310123835655,-87.83379553942125
896,-78.49357166666667,6.143078413084786,-72.35049325358189,-84.63665007975145,-76.32635747777778,11.661030475149035,-64.66532700262874,-87.98738795292681
897,-73.63176466666667,0.6026249439787034,-73.02913972268797,-74.23438961064537,-76.22078024444446,11.112675377262738,-65.10810486718171,-87.33345562170717
898,-77.18864833333333,7.138706688813339,-70.04994164451999,-84.32735502214668,-76.25169618888889,10.968654865620552,-65.28304132326835,-87.22035105450944
899,-74.864865,5.236272969916201,-69.6285920300838,-80.1011379699162,-76.2323549111111,10.736821763037698,-65.49553314807342,-86.96917667414881
900,-77.801038,13.738242449562893,-64.06279555043712,-91.5392804495629,-76.27797922222223,10.881229509247905,-65.39674971297431,-87.15920873147014
901,-72.46939866666668,9.888900686880486,-62.58049797978619,-82.35829935354717,-75.89514117777777,10.711098467967249,-65.18404270981053,-86.60623964574503
902,-75.24836,10.470210794644965,-64.77814920535504,-85.71857079464498,-75.91514301111111,10.766648472929973,-65.14849453818114,-86.68179148404109
903,-73.67210166666668,7.549117905772723,-66.12298376089396,-81.2212195724394,-75.55169939999999,10.425281732741215,-65.12641766725878,-85.97698113274122
904,-75.540192,8.44955486683009,-67.09063713316992,-83.98974686683009,-75.52842691111113,10.250099484881405,-65.27832742622971,-85.7785263959925
905,-75.12782333333334,14.763998688269831,-60.36382464506351,-89.89182202160318,-75.44281897777778,10.298141452287183,-65.14467752549061,-85.74096043006496
906,-70.560094,8.913049249037952,-61.64704475096205,-79.47314324903796,-75.21321022222223,10.267469636340627,-64.94574058588161,-85.48067985856285
907,-90.16976199999999,29.249221952939056,-60.92054004706094,-119.41898395293904,-75.73274868888889,10.905922219704845,-64.82682646918404,-86.63867090859372
908,-87.36520533333334,22.020164133887956,-65.34504119944538,-109.3853694672213,-76.20047708888889,11.423533542414294,-64.7769435464746,-87.6240106313032
909,-76.31554433333334,12.003653495743963,-64.31189083758937,-88.3191978290773,-76.14998506666667,11.431148569098486,-64.71883649756819,-87.58113363576516
910,-88.17020300000001,25.53958690280771,-62.6306160971923,-113.70978990280773,-76.57556316666667,11.952888629756604,-64.62267453691007,-88.52845179642327
911,-85.73983733333334,21.805103258504996,-63.93473407482834,-107.54494059183834,-77.01076002222221,12.376019522306114,-64.6347404999161,-89.38677954452834
912,-73.81794566666667,13.155700935842088,-60.66224473082458,-86.97364660250877,-76.89287461111111,12.27134184157765,-64.62153276953346,-89.16421645268876
913,-74.49308333333333,15.193366530911879,-59.29971680242145,-89.6864498642452,-76.93036791111112,12.385087212572271,-64.54528069853885,-89.31545512368339
914,-84.29445666666668,27.7850882139761,-56.50936845269058,-112.07954488064277,-77.2228075,12.805278801483778,-64.41752869851622,-90.02808630148378
915,-77.86288466666667,9.199141120008184,-68.6637435466585,-87.06202578667485,-77.27822432222223,12.61248668737732,-64.6657376348449,-89.89071100959954
916,-79.06676466666666,16.833153841877806,-62.233610824788855,-95.89991850854446,-76.97351903333333,12.82529587990212,-64.14822315343122,-89.79881491323545
917,-77.16950200000001,11.458062845501066,-65.71143915449895,-88.62756484550107,-77.1116391,12.770750813558973,-64.34088828644103,-89.88238991355897
918,-73.82572666666667,9.476875351593126,-64.34885131507355,-83.30260201825979,-77.08880435555555,12.750282698484092,-64.33852165707147,-89.83908705403965
919,-83.28059466666667,16.540030625340005,-66.74056404132666,-99.82062529200668,-77.29838647777778,12.821231519604803,-64.47715495817297,-90.11961799738259
920,-78.59536666666666,12.419592089405889,-66.17577457726077,-91.01495875607256,-77.31005443333333,12.870885220574062,-64.43916921275928,-90.1809396539074
921,-78.22288366666668,8.218065770816166,-70.00481789585051,-86.44094943748284,-77.60907788888888,12.80513891831893,-64.80393897056996,-90.41421680720782
922,-84.39450666666666,12.364321505170969,-72.0301851614957,-96.75882817183762,-77.98295411111113,12.875569333919888,-65.10738477719123,-90.85852344503101
923,-78.41625,9.352745572354682,-69.06350442764533,-87.76899557235468,-78.0574905,12.773275650705092,-65.28421484929491,-90.8307661507051
924,-75.62137333333334,12.102992443194921,-63.51838089013842,-87.72436577652826,-78.15450448888889,12.953258265325115,-65.20124622356377,-91.10776275421401
925,-77.16586466666666,7.91032304969559,-69.25554161697107,-85.07618771636226,-78.2861870888889,12.850698243212138,-65.43548884567676,-91.13688533210102
926,-84.98671166666666,15.3979820697976,-69.58872959686906,-100.38469373646427,-78.50262508888889,13.159195031769231,-65.34343005711966,-91.66182012065812
927,-79.06939333333334,12.421451867049738,-66.6479414662836,-91.49084520038308,-78.68387937777779,13.553155929204932,-65.13072344857285,-92.23703530698272
928,-72.33398166666667,12.540242240635083,-59.79373942603159,-84.87422390730175,-78.52205715555556,13.733207114265658,-64.7888500412899,-92.25526426982123
929,-76.06283833333333,10.977567172586935,-65.0852711607464,-87.04040550592026,-78.5619896,13.924583587688014,-64.63740601231198,-92.48657318768802
930,-77.03198833333333,7.911859242075044,-69.12012909125829,-84.94384757540837,-78.53635461111112,13.730370814105084,-64.80598379700604,-92.2667254252162
931,-79.00637666666667,13.253406893913477,-65.75296977275319,-92.25978356058015,-78.75425387777778,13.842521021006187,-64.9117328567716,-92.59677489878396
932,-78.40056533333332,22.20957842077704,-56.19098691255628,-100.61014375411035,-78.8593273888889,14.23383327521059,-64.6254941136783,-93.09316066409949
933,-74.84130333333333,7.9766870588129075,-66.86461627452042,-82.81799039214624,-78.89830077777779,14.24808558031193,-64.65021519746585,-93.14638635808971
934,-78.31103833333334,14.430571800559685,-63.88046653277366,-92.74161013389303,-78.99066232222222,14.447452811436248,-64.54320951078597,-93.43811513365848
935,-79.74596333333334,6.0310015180675665,-73.71496181526577,-85.7769648514009,-79.14460032222222,14.15635290576284,-64.98824741645939,-93.30095322798506
936,-76.81869166666667,5.06821150146265,-71.75048016520401,-81.88690316812932,-79.35322024444444,14.028191647510331,-65.32502859693412,-93.38141189195477
937,-79.66593333333334,9.221304547569899,-70.44462878576344,-88.88723788090324,-79.00309262222223,13.360594400664692,-65.64249822155753,-92.36368702288692
938,-77.20804433333333,11.94183615821103,-65.2662081751223,-89.14988049154437,-78.6645205888889,13.024650134808793,-65.6398704540801,-91.68917072369769
939,-79.46851333333332,12.16488098434314,-67.30363234899018,-91.63339431767646,-78.76961955555556,13.030024384428765,-65.7395951711268,-91.79964393998434
940,-76.95582666666667,9.015405252435038,-67.94042141423162,-85.97123191910171,-78.39580701111112,12.479218329416343,-65.91658868169478,-90.87502534052746
941,-80.50525833333334,1.31268741589852,-79.19257091743482,-81.81794574923187,-78.22132104444445,11.79613780132946,-66.42518324311499,-90.01745884577392
942,-80.86829966666666,6.955042501284258,-73.9132571653824,-87.82334216795091,-78.45633284444445,11.5894491868442,-66.86688365760024,-90.04578203128864
943,-92.76001000000001,12.61930604050397,-80.14070395949604,-105.37931604050398,-79.06523039999999,11.503647170497269,-67.56158322950273,-90.56887757049726
944,-79.611902,11.948531998994353,-67.66337000100565,-91.56043399899436,-78.90914524444445,10.975761963331212,-67.93338328111324,-89.88490720777567
945,-73.74764133333333,4.9816265171934875,-68.76601481613984,-78.72926785052682,-78.77197046666667,10.835178143237389,-67.93679232342929,-89.60714860990406
946,-77.80017,11.320341143506056,-66.47982885649394,-89.12051114350605,-78.72975064444445,10.651417719958328,-68.07833292448612,-89.38116836440278
947,-75.43216833333334,6.97066335271675,-68.46150498061658,-82.40283168605009,-78.67183952222221,10.50183773686552,-68.1700017853567,-89.17367725908774
948,-75.589564,12.728270318569725,-62.86129368143027,-88.31783431856972,-78.73063410000002,10.610217569098072,-68.12041653090192,-89.34085166909809
949,-77.35123333333333,8.504497261980474,-68.84673607135285,-85.8557305953138,-78.53298872222223,10.34236645698609,-68.19062226523614,-88.87535517920831
950,-77.41061,14.705148927202334,-62.705461072797675,-92.11575892720234,-78.49349683333334,10.418551684912636,-68.0749451484207,-88.91204851824597
951,-80.02058533333333,14.717575954278113,-65.30300937905521,-94.73816128761145,-78.55342022222223,10.635202024361368,-67.91821819786085,-89.1886222465836
952,-76.77426166666667,9.729390536783812,-67.04487112988286,-86.50365220345049,-78.29941205555556,10.547370992081797,-67.75204106347375,-88.84678304763735
953,-83.85043533333334,17.183865801566462,-66.66656953176687,-101.0343011348998,-78.48055156666668,10.808408333055521,-67.67214323361115,-89.28895989972219
954,-77.16606666666667,14.549383837043868,-62.616682829622796,-91.71545050371053,-78.53204134444445,10.889954712850486,-67.64208663159395,-89.42199605729495
955,-78.53094566666667,15.025744089201913,-63.50520157746475,-93.55668975586858,-78.57754404444445,11.127135414167363,-67.45040863027708,-89.7046794586118
956,-80.40024000000001,12.771098685066216,-67.62914131493379,-93.17133868506623,-78.42466165555555,11.039572634676318,-67.38508902087924,-89.46423429023187
957,-76.76864666666667,5.301500184611271,-71.4671464820554,-82.07014685127794,-78.34797010000001,10.80224091192837,-67.54572918807163,-89.15021101192836
958,-75.27328066666666,12.779831539019844,-62.49344912764682,-88.0531122056865,-78.44594673333334,10.810227221874527,-67.6357195114588,-89.25617395520787
959,-77.76390733333334,14.910514400692431,-62.8533929326409,-92.67442173402577,-78.50264903333333,10.94132546281138,-67.56132357052196,-89.4439744961447
960,-76.45102166666668,8.116502421169995,-68.33451924549668,-84.56752408783667,-78.48328347777777,10.948146902114543,-67.53513657566323,-89.43143037989233
961,-87.07017333333333,22.54235670392092,-64.52781662941241,-109.61253003725425,-78.7520767,11.257778562448124,-67.49429813755188,-90.00985526244813
962,-78.98216000000001,12.56732682394709,-66.41483317605292,-91.54948682394709,-78.77146318888889,10.936370175887127,-67.83509301300177,-89.70783336477601
963,-74.64582666666668,8.59780862818738,-66.0480180384793,-83.24363529485406,-78.76494729999999,10.957074228199607,-67.80787307180039,-89.7220215281996
964,-75.92438333333332,12.305867856637876,-63.61851547669545,-88.2302511899712,-78.68539213333334,10.886250763402215,-67.7991413699311,-89.57164289673555
965,-90.63524666666667,17.244464078974246,-73.39078258769243,-107.87971074564092,-79.04836824444445,11.260032848765771,-67.78833539567867,-90.30840109321022
966,-75.02841133333332,8.776176457037849,-66.25223487629547,-83.80458779037117,-78.98869223333332,11.383631680618276,-67.60506055271506,-90.3723239139516
967,-79.94840500000001,12.691643683326639,-67.25676131667336,-92.64004868332665,-78.99810795555555,11.499309651810167,-67.49879830374539,-90.49741760736573
968,-82.31029000000001,11.53040139552548,-70.77988860447454,-93.84069139552548,-79.16818281111111,11.485595159720651,-67.68258765139046,-90.65377797083175
969,-76.41740666666666,9.19350941445286,-67.2238972522138,-85.61091608111953,-79.06647925555556,11.386549440724307,-67.67992981483125,-90.45302869627987
970,-76.16043866666666,9.75663562444889,-66.40380304221777,-85.91707429111555,-79.03996632222221,11.411257119791436,-67.62870920243078,-90.45122344201367
971,-73.18475166666667,4.00764759446965,-69.17710407219703,-77.19239926113632,-78.79594943333333,11.501089125743807,-67.29486030758953,-90.29703855907714
972,-76.43309,8.970265812672437,-67.46282418732757,-85.40335581267244,-78.64810911111111,11.568263236123412,-67.0798458749877,-90.21637234723453
973,-75.49434033333334,13.569434036919532,-61.92490629641381,-89.06377437025287,-78.0725867888889,11.599934169337267,-66.47265261955162,-89.67252095822614
974,-77.68776166666667,8.313565892044057,-69.37419577462262,-86.00132755871073,-78.00844877777779,11.478768632438921,-66.52968014533886,-89.4872174102167
975,-75.52267366666668,11.295070030361138,-64.22760363630553,-86.81774369702782,-78.06761652222222,11.689216749544508,-66.37839977267771,-89.75683327176674
976,-76.95477733333333,14.181672300685886,-62.773105032647436,-91.13644963401921,-78.03943676666668,11.78459445478384,-66.25484231188283,-89.82403122145051
977,-75.99958,6.142736995191963,-69.85684300480803,-82.14231699519196,-78.05835048888889,11.756996909533012,-66.30135357935588,-89.8153473984219
978,-78.82941,11.153970301587684,-67.6754396984123,-89.98338030158769,-78.16634535555555,11.704520242300276,-66.46182511325529,-89.87086559785583
979,-81.45994666666667,18.055697853853047,-63.40424881281362,-99.51564452051971,-78.30330246666666,12.022893595362696,-66.28040887130398,-90.32619606202937
980,-86.09186666666666,18.096641808261925,-67.99522485840474,-104.18850847492858,-78.59267768888888,12.135943358064683,-66.4567343308242,-90.72862104695356
981,-79.37026900000001,14.405486805938322,-64.96478219406168,-93.77575580593833,-78.57100047777777,12.125540386453357,-66.44546009132442,-90.69654086423112
982,-77.56463333333333,12.492769928443947,-65.07186340488938,-90.05740326177728,-78.59734619999999,12.217653032842028,-66.37969316715798,-90.81499923284203
983,-83.59280266666667,8.34640181224972,-75.24640085441695,-91.9392044789164,-78.58875844444444,11.923070899864802,-66.66568754457964,-90.51182934430925
984,-75.59580000000001,9.628435099038677,-65.96736490096133,-85.2242350990387,-78.53641622222221,11.75903927526463,-66.7773769469576,-90.29545549748686
985,-81.25594666666667,22.465878391877617,-58.79006827478906,-103.72182505854428,-78.62724958888889,12.007043752020486,-66.62020583686841,-90.63429334090938
986,-80.79093999999999,20.37755563798318,-60.413384362016814,-101.16849563798317,-78.64027292222224,12.260592317117718,-66.37968060510451,-90.90086523933995
987,-79.04932833333334,11.135160598045205,-67.91416773528813,-90.18448893137854,-78.71629564444444,12.455047664232183,-66.26124798021227,-91.17134330867663
988,-76.83202633333333,13.410925457811265,-63.421100875522065,-90.24295179114459,-78.76825383333333,12.476084128191898,-66.29216970514143,-91.24433796152522
989,-82.57578666666666,19.567675853819058,-63.008110812847605,-102.14346252048571,-78.92864981111113,12.631322843296116,-66.297326967815,-91.55997265440723
990,-83.72093533333333,24.513483509115662,-59.20745182421767,-108.23441884244899,-79.17098026666667,13.177888879560975,-65.9930913871057,-92.34886914622763
991,-83.48496766666666,18.119645738838727,-65.36532192782794,-101.60461340550539,-79.05147341111112,13.0304651807249,-66.02100823038622,-92.081938591836
992,-76.03387566666667,14.918588503500136,-61.11528716316654,-90.9524641701668,-78.95319726666666,13.108840570043334,-65.84435669662334,-92.06203783671
993,-82.326652,18.479890987117106,-63.846761012882894,-100.8065429871171,-79.20922477777778,13.438243315340994,-65.77098146243678,-92.64746809311877
994,-79.44923733333333,24.11562498201582,-55.33361235131751,-103.56486231534915,-79.32671991111111,13.831901886186923,-65.49481802492419,-93.15862179729804
995,-76.20861000000001,11.748499956194408,-64.4601100438056,-87.95710995619442,-78.84583202222221,13.648703082094263,-65.19712894012795,-92.4945351043165
996,-81.06175666666665,25.128607428992822,-55.93314923767383,-106.19036409565948,-79.04694353333335,14.193784114492761,-64.85315941884058,-93.2407276478261
997,-78.37580666666666,7.97006729502539,-70.40573937164127,-86.34587396169205,-78.99452358888888,14.03639823488272,-64.95812535400617,-93.03092182377162
998,-84.58578999999999,16.545608667126757,-68.04018133287323,-101.13139866712675,-79.0703735888889,14.203571810602762,-64.86680177828613,-93.27394539949165
999,-75.23784,10.90227044827361,-64.3355695517264,-86.14011044827362,-79.03105469999998,14.26053051173012,-64.77052418826987,-93.29158521173011


==> data/reward_curve_original_data/ant_processed_Reward_History.csv <==
epoch,mean,std,upper,lower,mean_smooth,std_smooth,upper_smooth,lower_smooth
1,-125.38489788485255,32.88446846572093,-92.50042941913162,-158.26936635057348,-125.38489788485255,32.88446846572093,-92.50042941913162,-158.26936635057348
2,-53.32298382253364,20.50320723318163,-32.819776589352,-73.82619105571527,-89.35394085369309,26.693837849451278,-62.66010300424181,-116.04777870314437
3,-10.209491026383494,19.71737081606663,9.507879789683136,-29.926861842450123,-62.97245757792322,24.36834883832306,-38.604108739600164,-87.34080641624628
4,-8.797604018812654,21.22757815124826,12.429974132435605,-30.025182170060916,-49.428744188145586,23.58315616655436,-25.84558802159122,-73.01190035469995
5,-4.928127704393627,16.682619599496395,11.754491895102767,-21.610747303890022,-40.52862089139519,22.203048853142768,-18.325572038252425,-62.73166974453797
6,0.592587851376868,22.05892428499249,22.65151213636936,-21.46633643361562,-33.67508610093318,22.17902809178439,-11.496058009148792,-55.85411419271757
7,10.9701128324454,19.70403442219354,30.67414725463894,-8.73392158974814,-27.297200539021958,21.825457567557123,-5.47174297146483,-49.12265810657908
8,25.56428112000367,18.93225083028029,44.49653195028396,6.632030289723382,-20.689515331643754,21.46380672539752,0.7742913937537672,-42.15332205704127
9,20.633577835647344,13.42282584647428,34.056403682121626,7.210751989173064,-16.098060535278073,20.57036440551716,4.4723038702390845,-36.668424940795234
10,29.105315550674295,20.392244147268716,49.49755969794301,8.713071403405579,-11.577722926682839,20.552552379692315,8.974829453009477,-32.130275306375154
11,32.474843303157115,25.355166825848222,57.83001012900534,7.119676477308893,-7.57294417851557,20.98915369297922,13.416209514463647,-28.56209787149479
12,47.114063453293745,14.50776202556773,61.621825478861474,32.60630142772602,-3.0156935425314604,20.44903772069493,17.433344178163466,-23.464731263226387
13,43.439266200830566,28.579133612936985,72.01839981376756,14.860132587893581,0.5577648992656186,21.074429712405852,21.632194611671473,-20.516664813140235
14,57.617639648501495,32.10933724328094,89.72697689178244,25.508302405220554,4.633470238496753,21.862637393182645,26.496107631679397,-17.229167154685893
15,61.29882705117421,25.89030964729686,87.18913669847106,35.40851740387735,8.41116069267525,22.13114887679026,30.54230956946551,-13.71998818411501
16,61.412693261506526,28.27921608831964,89.69190934982616,33.13347717318689,11.723756478227205,22.515403077510847,34.23915955573805,-10.791646599283641
17,69.0032975351579,26.576884735134673,95.58018227029257,42.42641280002323,15.093141246281949,22.754313763253425,37.84745500953538,-7.661172516971472
18,82.99046326343392,25.985652239490253,108.97611550292417,57.004811023943674,18.865214691679284,22.933832567488803,41.799047259168084,-4.06861787580952
19,77.0741505510957,24.27175657272273,101.34590712381842,52.80239397837297,21.92884289480646,23.004249620395854,44.93309251520231,-1.075406725589389
20,86.63508190400694,30.7934282258889,117.42851012989584,55.841653678118035,25.164154845266488,23.393708550670503,48.55786339593699,1.7704462945959822
21,94.31490877433971,26.556377019359545,120.87128579369926,67.75853175498017,28.45704788950807,23.54431181108427,52.00135970059234,4.912736078423801
22,94.63811492940549,30.52089097797078,125.15900590737627,64.11722395143471,31.46527820950341,23.861429045942746,55.32670725544615,7.6038491635606595
23,102.72500905551203,29.051722718817842,131.77673177432987,73.67328633669419,34.56352737672117,24.087093988241666,58.65062136496284,10.476433388479508
24,113.68452958454971,30.97675996798655,144.66128955253626,82.70776961656316,37.86023580204736,24.374163404064365,62.23439920611173,13.486072397982994
25,110.51901185354153,37.66764677903768,148.18665863257922,72.85136507450385,40.76658684410713,24.9059027390633,65.67248958317043,15.860684105043829
26,126.92699362099513,33.72529783182832,160.65229145282345,93.20169578916682,44.080448643218205,25.245110242631185,69.32555888584939,18.83533840058702
27,112.07887950505892,32.35542821911016,144.4343077241691,79.72345128594876,46.598909045508606,25.50845535287115,72.10736439837976,21.090453692637453
28,121.1711616100525,36.264673608054466,157.43583521810694,84.90648800199803,49.2622037799566,25.89260600484198,75.15480978479857,23.369597775114617
29,121.72798096926567,28.076127801237636,149.80410877050332,93.65185316802804,51.76102368303622,25.967899859890103,77.72892354292632,25.793123823146114
30,140.92147003218278,40.07413507685721,180.99560510903999,100.84733495532558,54.733038561341104,26.438107700455678,81.17114626179679,28.29493086088543
31,133.129999229098,36.9370121839506,170.0670114130486,96.19298704514739,63.35020179847279,26.57319249106333,89.92339428953613,36.77700930740946
32,141.16457719940541,39.477414871988714,180.64199207139413,101.6871623274167,69.8331204992041,27.20566607902357,97.03878657822766,42.62745442018052
33,133.85281396822063,25.738831196836607,159.59164516505723,108.11398277138403,74.63519733235756,27.406381425049233,102.0415787574068,47.22881590730833
34,155.4269422942818,26.251366644656645,181.67830893893844,129.17557564962513,80.10934887612738,27.573841041496177,107.68318991762357,52.5355078346312
35,152.08950053176216,29.66714897795779,181.75664950971995,122.42235155380436,85.34326981733257,28.006658687444894,113.34992850477747,57.33661112988768
36,156.2606134137404,40.56461036313375,196.82522377687417,115.69600305060665,90.53220400274469,28.623514890049602,119.1557188927943,61.908689112695086
37,157.17032757101893,32.472749711081086,189.64307728210002,124.69757785993784,95.40554449403047,29.04913873301252,124.454683227043,66.35640576101795
38,152.7551599003959,39.80948049042312,192.56464039081902,112.9456794099728,99.64524045337687,29.745046388350616,129.39028684172752,69.90019406502627
39,168.36232893932672,27.874993457451804,196.23732239677852,140.4873354818749,104.56953215683285,30.226785308716533,134.79631746554938,74.34274684811632
40,162.52256802977232,40.399406149275094,202.92197417904742,122.12316188049722,109.01677390613614,30.893690708783414,139.91046461491953,78.12308319735273
41,166.72990122461422,30.707524104358438,197.43742532897267,136.02237712025578,113.49194250351803,31.07210261806709,144.5640451215851,82.41983988545095
42,166.59720242717208,32.19911999704754,198.79632242421962,134.39808243012453,117.47471380264732,31.661814550449744,149.13652835309705,85.81289925219757
43,176.06558976540086,21.697959624990972,197.76354939039183,154.3676301404099,121.89559125479965,31.432442084184878,153.3280333389845,90.46314917061477
44,176.08534307985806,21.76367475589756,197.84901783575563,154.3216683239605,125.84451470251155,31.087586667938766,156.9321013704503,94.75692803457278
45,166.9212126163202,29.79274780278717,196.71396041910737,137.12846481353301,129.36526088801642,31.217667939788445,160.58292882780486,98.14759294822797
46,178.70408710039771,31.00827586849957,209.71236296889728,147.69581123189815,133.27497401597944,31.308636599127773,164.58361061510723,101.96633741685167
47,188.2219664980155,20.570039787044767,208.79200628506027,167.6519267109707,137.2489296480747,31.108408434191446,168.35733808226615,106.14052121388325
48,186.06693791886937,33.30290040401559,219.36983832288496,152.76403751485378,140.68481213658922,31.352316706342286,172.0371288429315,109.33249543024691
49,183.23075342266165,19.474931405667014,202.70568482832866,163.75582201699464,144.2233655656414,31.192422534107095,175.4157880997485,113.0309430315343
50,188.0164302594034,10.988750547313934,199.00518080671733,177.02767971208945,147.60274384415465,30.532266611487934,178.13501045564257,117.07047723266669
51,167.57966867320104,28.203299457044505,195.78296813024554,139.37636921615655,150.04490250745,30.587164026077435,180.63206653352745,119.45773848137259
52,186.6892591442481,23.201027559270113,209.8902867035182,163.488231584978,153.11327398127813,30.34316857878741,183.4564425600655,122.77010540249067
53,182.9643914093975,24.55209419613484,207.51648560553235,158.41229721326266,155.78792005974094,30.193180961364643,185.9811010211056,125.5947390983763
54,188.34905777186805,16.88077576296789,205.22983353483593,171.46828200890016,158.27673766598488,29.723314821197352,188.00005248718222,128.55342284478755
55,182.9050392202445,19.712867854255393,202.6179070744999,163.1921713659891,160.689605244875,29.124822190371276,189.81442743524624,131.5647830545037
56,161.91197527641762,4.864313696211722,166.77628897262935,157.0476615802059,161.85577130005575,28.162789385850722,190.01856068590644,133.692981914205
57,182.0896670571682,11.91858740019076,194.008254457359,170.17107965697744,164.18946421845936,27.48156135855341,191.67102557701276,136.70790285990597
58,166.91510879561523,16.873798153260825,183.78890694887605,150.0413106423544,165.71426245797812,26.835198843393623,192.54946130137174,138.8790636145845
59,163.590742146235,16.297847366040013,179.888589512275,147.29289478019498,167.10968783054378,26.4425894955537,193.55227732609745,140.66709833499007
60,172.0339050855952,16.605945506775562,188.63985059237075,155.42795957881964,168.14676899899086,25.66031650988431,193.8070855088752,142.48645248910654
61,177.48602714034396,17.531770139534732,195.0177972798787,159.95425700080924,169.62530326269908,25.01347510840378,194.63877837110286,144.61182815429527
62,167.79735139498098,8.277682656344206,176.0750340513252,159.51966873863677,170.51306240255158,23.973484034548967,194.48654643710054,146.53957836800262
63,163.22080745615617,19.198002681141602,182.41881013729778,144.02280477501455,171.49199551881608,23.755456417359134,195.24745193617522,147.73653910145697
64,177.10296069458127,11.089672405380913,188.1926330999622,166.01328828920035,172.21452946549275,23.25006660938328,195.46459607487603,148.9644628561095
65,163.59210547247164,33.79726714031517,197.38937261278681,129.79483833215647,172.59794963018302,23.38773721479519,195.98568684497826,149.21021241538787
66,180.49817653793116,19.799330263013644,200.2975068009448,160.6988462749175,173.4058684009894,22.69556121145785,196.10142961244728,150.71030718953156
67,182.60906701897406,19.43517271903255,202.0442397380066,163.1738942999415,174.2538263825879,22.260975311722902,196.51480169431082,151.99285107086502
68,181.99209960788372,22.42132499284962,204.41342460073332,159.5707746150341,175.22839103950417,21.681370128470448,196.90976116797464,153.5470209110337
69,173.4543819951015,7.355461122786718,180.80984311788822,166.09892087231478,175.39812614136332,20.99738571731495,196.39551185867828,154.40074042404837
70,184.4178345070944,21.66267556749311,206.0805100745875,162.7551589396013,176.1279683572741,20.372828031255548,196.5007963885296,155.75514032601853
71,181.54889201393067,11.466094585591243,193.0149865995219,170.08279742833943,176.62193471691796,19.73144704729664,196.35338176421462,156.89048766962134
72,174.42570356647647,19.930945747419155,194.35664931389562,154.49475781905733,176.88288475489477,19.32250790564236,196.20539266053714,157.5603768492524
73,176.82580441326354,14.454649118983593,191.28045353224712,162.37115529427996,176.90822524315683,19.081064222108783,195.98928946526567,157.82716102104808
74,169.20077575022836,8.229633090700801,177.43040884092915,160.97114265952757,176.67873966550255,18.629929499935557,195.3086691654381,158.04881016556698
75,186.6340090044354,9.900203342593937,196.53421234702932,176.73380566184147,177.3358328784397,17.96684468459578,195.3026775630355,159.36898819384393
76,180.25715123651074,24.97157286636543,205.22872410287616,155.28557837014532,177.38760168297682,17.765621251191313,195.15322293416813,159.62198043178552
77,179.28596595585236,12.903564528957773,192.18953048481012,166.3824014268946,177.08973499823801,17.510072075921748,194.5998070741598,159.5796629223163
78,182.71351433438159,17.17859405167114,199.8921083860527,165.53492028271046,176.97795421208846,16.972595197510262,193.9505494095987,160.00535901457818
79,188.74875839654888,13.102705187280602,201.85146358382949,175.64605320926827,177.16188771121804,16.760187656897383,193.9220753681154,160.40170005432066
80,194.35686589558887,9.00508545169606,203.36195134728493,185.3517804438928,177.37323556575754,16.694065487043453,194.067301052801,160.6791700787141
81,176.14875211894778,12.977542863425295,189.12629498237308,163.17120925552248,177.65887168061576,16.18654026725615,193.84541194787192,161.47233141335965
82,187.71241639877223,8.47215619018812,196.18457258896035,179.24026020858412,177.69297692243325,15.695577888286747,193.38855481071997,161.9973990341465
83,191.69492875804178,3.5578607384637357,195.25278949650553,188.13706801957804,177.98399483405473,14.995770106364377,192.9797649404191,162.98822472769035
84,185.23494398523295,16.999880002780166,202.23482398801312,168.23506398245277,177.88019104116685,14.999740247691452,192.87993128885833,162.88045079347543
85,183.64076310428072,8.14328835996108,191.7840514642418,175.49747474431965,177.90471517063477,14.614087597881644,192.51880276851637,163.2906275727531
86,188.63252057893465,16.44681479241032,205.07933537134497,172.18570578652432,178.79540001405198,15.00017096775493,193.79557098180692,163.79522904629707
87,179.13946569128754,11.809034708134643,190.9485003994222,167.3304309831529,178.69705996852264,14.996519211353059,193.69357917987568,163.70054075716956
88,181.86027471790712,17.287240447767545,199.14751516567466,164.57303427013957,179.19523216593234,15.01030062116995,194.2055327871023,164.18493154476243
89,184.11085397455153,12.598434164055192,196.70928813860672,171.51241981049634,179.87923589354293,14.886986847770455,194.76622274131336,164.99224904577244
90,183.17526819155808,26.627650691945508,209.8029188835036,156.54761749961256,180.25061466374166,15.221043687276119,195.47165835101777,165.02957097646555
91,182.22492141571198,3.052762857390779,185.27768427310275,179.1721585583212,180.40857780625393,14.738410111204654,195.1469879174586,165.6701676950493
92,190.75810611303473,13.489865630439576,204.2479717434743,177.26824048259516,181.17393629685571,14.9121495436745,196.08608584053022,166.26178675318124
93,195.45691836501797,10.550019005584945,206.0069373706029,184.90689935943303,182.24847332715115,14.623883421155945,196.87235674830706,167.62458990599515
94,188.64217732028132,17.974384897060258,206.61656221734157,170.66779242322107,182.63311388134113,14.853373837545258,197.4864877188864,167.77974004379584
95,181.34868413593676,17.368727684333365,198.71741182027012,163.9799564516034,183.22499983678992,14.305755855679196,197.53075569246914,168.91924398111075
96,185.56989647291311,1.7668441344456807,187.3367406073588,183.80305233846744,183.39405716795602,13.704672984726932,197.09873015268295,169.68938418322912
97,179.88905133214647,13.006344394782984,192.89539572692945,166.88270693736348,183.3033899783951,13.490378707251946,196.79376868564705,169.81301127114318
98,182.9284032278673,7.762016799973296,190.69042002784062,175.166386427894,183.33460009906125,13.001735100822735,196.33633519988396,170.33286499823848
99,195.95688228823462,5.218495414048526,201.17537770228316,190.7383868741861,184.08468344216564,12.93050291053146,197.01518635269713,171.1541805316342
100,186.76636352789396,5.7436580679810785,192.51002159587503,181.02270545991288,184.16296774285897,12.39986899388106,196.56283673674005,171.7630987489779
101,201.82976152234676,14.103997205490316,215.93375872783707,187.72576431685644,184.83899672647286,12.487799081211028,197.32679580768388,172.35119764526183
102,192.0253453191383,12.325993691041264,204.35133901017957,179.69935162809702,185.42565145156158,12.234300679331767,197.65995213089337,173.1913507722298
103,194.74441064799774,10.699474228672608,205.44388487667035,184.04493641932513,186.02293832605272,12.109128182988067,198.13206650904078,173.91381014306464
104,184.99962492853174,6.325887997838989,191.32551292637072,178.67373693069277,186.54956663199616,12.045670013226008,198.59523664522217,174.50389661877017
105,186.3322147169819,8.765643725321887,195.0978584423038,177.56657099166,186.53950682241438,12.007851359316938,198.54735818173134,174.53165546309745
106,186.01531634299067,1.3368754646686472,187.35219180765932,184.67844087832202,186.73144565929704,11.220028112593713,197.95147377189076,175.5114175467033
107,194.25384794641147,14.751777706784647,209.00562565319612,179.50207023962682,187.23037505898236,11.281635218521275,198.5120102775036,175.9487398404611
108,186.06120782638686,18.01751204829315,204.07871987468002,168.0436957780937,187.34196484204918,11.30959915174201,198.6515639937912,176.03236569030716
109,191.32753709803805,2.247518632057586,193.57505573009564,189.08001846598046,187.42792413209884,10.947759599901241,198.37568373200008,176.4801645321976
110,193.54826153785788,10.320947183045597,203.8692087209035,183.22731435481228,187.4009706535078,10.991621657612892,198.39259231112067,176.4093489958949
111,183.64128896932485,4.2932827334540065,187.93457170277884,179.34800623587086,187.6507218818537,10.702146319947182,198.35286820180087,176.94857556190652
112,186.99056716730942,2.6602118105150288,189.65077897782444,184.3303553567944,187.62666024080494,10.508414840624747,198.13507508142968,177.11824540018017
113,193.73693278662003,7.974469118120545,201.71140190474057,185.7624636684995,187.69472704175755,10.655635119946641,198.35036216170417,177.0390919218109
114,185.1543050039011,10.465030715803197,195.6193357197043,174.6892742880979,187.69203907571315,10.437806810380742,198.12984588609388,177.25423226533243
115,191.84719895500143,1.3806857954037444,193.22788475040517,190.4665131595977,187.96558693740383,10.212386724895497,198.17797366229937,177.75320021250837
116,187.22402434242022,19.602262457862523,206.82628680028273,167.6217618845577,187.91863706285338,10.317568313743903,198.23620537659727,177.60106874910946
117,192.1860575564131,5.1618905641706965,197.3479481205838,187.02416699224239,188.35352345835756,10.095996842278437,198.44952030063598,178.25752661607913
118,187.61884278500966,6.883879314196123,194.50272209920578,180.73496347081354,188.54547572726096,9.749218137826057,198.29469386508703,178.7962575894349
119,192.34727443530878,10.76795996493846,203.11523440024723,181.57931447037032,188.82002307595286,9.688202331188835,198.5082254071417,179.13182074476404
120,188.33239113019113,5.579220224672438,193.91161135486357,182.7531709055187,188.9919271739073,8.986587982279731,197.97851515618703,180.00533919162757
121,195.41274615248025,2.7385880599317685,198.15133421241202,192.67415809254848,189.4315213317996,8.976115489031097,198.4076368208307,180.4554058427685
122,185.02090015046232,5.54046581111574,190.56136596157808,179.48043433934657,189.24028113304718,8.711135495053638,197.95141662810084,180.52914563799354
123,191.52515543759307,12.484099237580507,204.00925467517357,179.04105620001258,189.10922236879966,8.775604836120156,197.88482720491984,180.3336175326795
124,183.87583142856195,11.675232396701578,195.55106382526353,172.20059903186038,188.95034417240905,8.565633086108198,197.5159772585172,180.38471108630083
125,190.69419369183842,0.9803698836648154,191.67456357550324,189.7138238081736,189.26186115760578,8.01935449275258,197.28121565035832,181.2425066648532
126,184.18385130636753,17.124573444367286,201.30842475073482,167.05927786200024,189.21565965205426,8.531278803083302,197.74693845513755,180.68438084897096
127,180.2781419255106,12.555787304385763,192.83392922989637,167.72235462112482,189.22862933849967,8.516260233403393,197.7448895719031,180.71236910509631
128,191.77739667514803,14.354523003941834,206.13191967908986,177.4228736712062,189.5235957867424,8.736010440202344,198.25960622694475,180.78758534654008
129,180.1200891460669,6.882797788638744,187.00288693470566,173.23729135742815,188.99570268200347,8.79148718602202,197.7871898680255,180.20421549598146
130,184.9730708017296,2.3250097322063787,187.29808053393597,182.6480610695232,188.935926257798,8.677532241496197,197.61345849929418,180.2583940163018
131,189.2531393764082,13.26395643198599,202.5170958083942,175.9891829444222,188.51670551960004,8.649530882379384,197.16623640197943,179.86717463722064
132,182.26318146865003,0.6935753388038753,182.9567568074539,181.56960612984616,188.1913000579171,8.261783603971471,196.45308366188857,179.92951645394564
133,188.65744932553787,7.616896655134238,196.2743459806721,181.04055267040363,187.9884013471684,8.159031018186859,196.1474323653553,179.82937032898158
134,190.7637199082897,12.975572490680808,203.7392923989705,177.78814741760888,188.1805378464937,8.380687167948253,196.56122501444193,179.79985067854543
135,183.55548519131176,17.073944362057574,200.62942955336933,166.4815408292542,188.08798019563804,8.65763052250611,196.74561071814412,179.4303496731319
136,190.13447550552488,3.233001517596934,193.3674770231218,186.90147398792794,188.22528550105582,8.720834724270386,196.9461202253262,179.5044507767855
137,190.08132171271146,9.187271158386288,199.26859287109775,180.89405055432516,188.08620129326582,8.535351172657107,196.62155246592295,179.55085012060874
138,182.3595405973184,12.350435633973598,194.709976231292,170.00910496334478,187.9628123856302,8.346448625513123,196.30926101114335,179.6163637601171
139,188.36673366825582,15.20268791323384,203.56942158148965,173.164045755022,187.8641189379708,8.77828760155233,196.64240653952314,179.08583133641847
140,191.58670328704395,6.546971608494504,198.13367489553846,185.03973167854943,187.79873366294368,8.652488415733961,196.45122207867766,179.14624524720972
141,191.61772016971608,3.312650831586941,194.93037100130303,188.30506933812913,188.0646147029567,8.619800685671725,196.68441538862845,179.44481401728498
142,188.36057663356328,5.575732909714991,193.93630954327827,182.7848437238483,188.11028168516518,8.716984722311725,196.8272664074769,179.39329696285347
143,187.52752046616033,4.06445399349102,191.59197445965134,183.4630664726693,187.9033012744832,8.586650884824074,196.48995215930728,179.31665038965912
144,185.26556246813524,18.2080516360838,203.47361410421905,167.05751083205143,187.90700985662434,8.84475158216676,196.7517614387911,179.06225827445758
145,182.06631524692133,6.826136359116553,188.8924516060379,175.24017888780477,187.58098039968834,9.026266600957188,196.60724700064551,178.55471379873111
146,179.78599386730798,7.014242168604822,186.8002360359128,172.77175169870316,187.33304605051794,8.606665924648597,195.93971197516652,178.7263801258693
147,192.95332805560255,1.3741436757789778,194.32747173138154,191.57918437982357,187.35862173382424,8.48040769503554,195.83902942885976,178.8782140387887
148,190.03387121897973,2.151344285192048,192.18521550417177,187.8825269337877,187.43912268162325,8.322656527402069,195.76177920902532,179.11646615422117
149,192.421534233143,4.273295980038118,196.69483021318112,188.1482382531049,187.44159800821768,8.106167727905392,195.5477657361231,179.33543028031232
150,178.71251417641247,6.3894072452547865,185.10192142166724,172.3231069311577,187.12093544309175,8.133173961924804,195.25410940501658,178.98776148116698
151,186.62399388344258,10.37403031011532,196.9980241935579,176.24996357332725,186.82797703412382,8.38768870359759,195.21566573772142,178.44028833052622
152,188.18809161307468,1.4752048959558743,189.66329650903054,186.7128867171188,186.93355008287756,8.252180006425593,195.18573008930315,178.681370076452
153,186.1124597161906,4.546244134825537,190.65870385101616,181.56621558136507,186.75312689216418,7.987584836333762,194.74071172849793,178.7655420558304
154,186.3175472266058,9.58174465071002,195.89929187731582,176.73580257589578,186.8345174187656,7.917801911467376,194.752319330233,178.91671550729825
155,179.75132914655137,10.940441888145324,190.6917710346967,168.81088725840604,186.46975526725603,8.249804311616726,194.71955957887278,178.21995095563932
156,191.48640378259856,11.99226260458399,203.47866638718256,179.49414117801456,186.7131736831304,8.07872728362395,194.79190096675438,178.63444639950646
157,194.58385386329167,2.540985112736903,197.12483897602857,192.04286875055476,187.19003074772314,7.744900543902321,194.93493129162547,179.4451302038208
158,190.94707905945873,6.202565220254519,197.14964427971324,184.74451383920422,187.16235349386682,7.47316861777941,194.63552211164625,179.6891848760874
159,193.09334235472224,10.766456842200942,203.85979919692318,182.3268855125213,187.59479526748868,7.602623919564817,195.19741918705347,179.99217134792383
160,185.9084492682156,1.946997196564463,187.85544646478007,183.96145207165114,187.6259745497049,7.590023501710087,195.21599805141494,180.03595104799479
161,191.87942838229833,3.420503358145223,195.29993174044355,188.4589250241531,187.71351751656786,7.261908399248727,194.9754259158166,180.45160911731915
162,185.67362327108586,11.355655093850952,197.0292783649368,174.31796817723492,187.8271989099824,7.617311057750297,195.4445099677327,180.20988785223207
163,190.36263082179127,3.099961771056569,193.46259259284784,187.2626690507347,187.88403829319086,7.466746561614374,195.3507848548052,180.41729173157646
164,183.76581221873312,13.699239498364872,197.465051717098,170.06657272036824,187.65077470353896,7.490868795203843,195.1416434987428,180.1599059083351
165,193.39750449454445,8.911892876920964,202.30939737146542,184.48561161762348,187.9788420136467,7.218800412365956,195.1976424260127,180.76004160128076
166,194.03185438840424,7.2258347837351184,201.25768917213935,186.80601960466913,188.10875464307603,7.3518948545705625,195.46064949764659,180.75685978850547
167,186.99061757495312,6.741746916183559,193.73236449113668,180.24887065876956,188.00573117181742,7.270377379830472,195.27610855164787,180.73535379198694
168,178.14302328090915,0.9292264248311167,179.07224970574026,177.21379685607803,187.86518059460377,6.889670406192389,194.75485100079615,180.9755101884114
169,187.26882601514635,4.66720512063198,191.93603113577834,182.60162089451435,187.82858367283345,6.538487646438994,194.36707131927244,181.29009602639445
170,193.36211880283608,8.257050765011114,201.6191695678472,185.10506803782496,187.88776419002653,6.595490284989547,194.48325447501608,181.29227390503698
171,193.38954272016608,8.798136719035314,202.1876794392014,184.59140600113076,187.9468249417082,6.77833981457116,194.72516475627936,181.16848512713702
172,192.1960020818323,9.67278641172588,201.86878849355816,182.52321567010642,188.07467245665052,6.914908264638188,194.9895807212887,181.15976419201232
173,188.43986192157772,11.006679082979742,199.44654100455745,177.433182838598,188.10508383849773,7.146315767621147,195.2513996061189,180.95876807087657
174,189.14805627051578,8.297281280042418,197.4453375505582,180.85077499047335,188.2345002985771,6.815956755753101,195.0504570543302,181.41854354282398
175,181.03539790005618,7.114000476396378,188.14939837645255,173.9213974236598,188.2001363870149,6.825552226329095,195.02568861334402,181.37458416068586
176,194.78590545747102,1.5656219983445716,196.35152745581559,193.22028345912645,188.70013344002032,6.643931553987087,195.34406499400743,182.05620188603328
177,186.0772399273626,3.9416441591507754,190.01888408651337,182.13559576821183,188.47093050241236,6.729514903432813,195.2004454058452,181.74141559897953
178,184.59444247166266,16.11044459389449,200.70488706555716,168.48399787776816,188.2896162108351,7.1948182470562285,195.48443445789135,181.0947979637789
179,196.86753008638718,10.443440576238261,207.31097066262544,186.42408951014892,188.43781607260993,7.400489733596232,195.8383058062062,181.0373263390137
180,191.5243554618329,3.1356325707494674,194.65998803258236,188.38872289108343,188.86487744879062,7.292030577779388,196.15690802657,181.57284687101122
181,194.63424151298236,5.83917105852358,200.47341257150595,188.79507045445877,189.13188570310862,7.14086860272633,196.27275430583492,181.99101710038227
182,193.08471508916537,7.450488433599441,200.53520352276482,185.63422665556593,189.29510648564494,7.340044720647783,196.63515120629276,181.95506176499714
183,191.98817569270906,10.138397947881627,202.1265736405907,181.84977774482743,189.49096368486227,7.526449847749651,197.0174135326119,181.96451383711258
184,194.93248067337674,6.815453345543383,201.74793401892012,188.11702732783337,189.77812813308796,7.434240137577431,197.2123682706654,182.34388799551053
185,195.19535013394344,8.867084570731784,204.0624347046752,186.32826556321166,190.29292883266768,7.365128226996981,197.65805705966466,182.92780060567068
186,181.86189384920672,10.79781952623912,192.65971337544585,171.0640743229676,189.97211183488793,7.325313457718818,197.29742529260676,182.64679837716912
187,183.6094910709344,15.287429193157543,198.89692026409196,168.32206187777686,189.60629974180935,7.750194927066173,197.35649466887554,181.8561048147432
188,189.7834629924057,4.4579830731260826,194.2414460655318,185.32547991927962,189.56751253957427,7.692042188828557,197.2595547284028,181.87547035074573
189,190.4883016048074,14.65600038866424,205.14430199347163,175.83230121614315,189.48067784791044,7.821693640377335,197.30237148828778,181.6589842075331
190,191.14999902808742,12.363876847264711,203.51387587535214,178.7861221808227,189.65539617323947,8.168922962067343,197.82431913530684,181.48647321117215
191,186.8265716975446,8.662462684707657,195.48903438225227,178.16410901283695,189.48696761708104,8.343654939619423,197.83062255670043,181.14331267746158
192,185.90195934510635,9.15657214155275,195.0585314866591,176.7453872035536,189.4945788195484,8.270352174542817,197.7649309940912,181.2242266450056
193,191.9308611084016,6.739304865991582,198.67016597439317,185.19155624241,189.5468531624354,8.39166361104065,197.93851677347604,181.15518955139476
194,185.77747673267,11.028629601658468,196.8061063343285,174.74884713101153,189.61390864623328,8.302643281150438,197.91655192738375,181.31126536508287
195,195.4970465719865,4.872554431108627,200.3696010030951,190.62449214087786,189.68389338214803,8.167998666290027,197.85189204843806,181.515894715858
196,189.12840432479243,7.310598639746252,196.43900296453867,181.81780568504618,189.5204450466943,8.170824128157063,197.69126917485136,181.34962091853723
197,184.77110418214056,8.693533326642735,193.46463750878328,176.07757085549784,189.44646126693388,8.23588367517237,197.68234494210625,181.21057759176153
198,184.34250612941523,8.978527631809014,193.32103376122424,175.3639784976062,189.65311069521744,8.504193715404966,198.1573044106224,181.14891697981244
199,194.79380175630402,2.0286075025023984,196.82240925880643,192.7651942538016,189.9039432199227,8.416240461467314,198.32018368138998,181.48770275845538
200,185.5123829888552,4.441305918203528,189.95368890705873,181.07107707065165,189.64228535945665,8.289048966573727,197.9313343260304,181.3532363928829
201,220.5113409271698,4.474663258290057,224.98600418545988,216.03667766887975,190.5463452996901,8.144933184548885,198.69127848423898,182.40141211514123
202,220.52684028878397,4.648867783017055,225.17570807180104,215.8779725057669,191.49070657325515,7.977469230258591,199.4681758035138,183.51323734299658
203,215.92137484382587,13.691110042896872,229.61248488672274,202.230264800929,192.40675700399677,8.066950262255828,200.4737072662526,184.33980674174097
204,209.95081730396677,7.943819832503748,217.89463713647052,202.00699747146302,193.10018237177846,8.05516821400454,201.155350585783,185.04501415777392
205,212.6586661729426,4.035667745739974,216.69433391868256,208.62299842720262,194.15429131420802,7.952557122982659,202.10684843719068,186.20173419122537
206,215.6390861231113,8.11822143572827,223.75730755883956,207.52086468738304,194.84939733639604,8.170977104228784,203.02037444062483,186.67842023216724
207,202.98138068842516,9.009608126139023,211.9909888145642,193.97177256228613,195.4128686950981,8.339909236461725,203.75277793155982,187.07295945863638
208,215.47068467417458,13.896589845913207,229.3672745200878,201.57409482826137,196.44207676851516,8.266114078195681,204.70819084671083,188.1759626903195
209,217.58829060143276,13.345243248036114,230.9335338494689,204.24304735339663,197.13276878568337,8.362840833922277,205.49560961960563,188.76992795176108
210,217.3603513675267,3.414041204612495,220.7743925721392,213.94631016291422,197.9939686492065,8.372121121717711,206.3660897709242,189.62184752748874
211,222.9925105665275,2.0779333805780564,225.07044394710556,220.91457718594944,198.93924428432464,8.24674653245286,207.18599081677752,190.69249775187183
212,200.18327642269938,9.87536501823761,210.05864144093698,190.30791140446178,199.17586299544246,8.3275757519408,207.50343874738326,190.84828724350166
213,206.5313059996976,16.47604274939249,223.00734874909008,190.0552632503051,199.66063400567543,8.53883057865783,208.19946458433324,191.1218034270176
214,204.494634501933,11.634564280349212,216.12919878228223,192.86007022158378,199.97937246662727,8.699467609818022,208.6788400764453,191.27990485680922
215,204.80299654781209,9.201710190978764,214.00470673879084,195.60128635683333,200.29962734708957,8.710621797159588,209.01024914424914,191.58900554993
216,209.44123361235418,4.646894184982198,214.08812779733637,204.794339427372,201.21893867252783,8.505590952451024,209.72452962497886,192.7133477200768
217,214.7669650981675,1.8886416802122576,216.65560677837976,212.87832341795524,202.25752114010226,8.058964702019514,210.31648584212178,194.19855643808276
218,206.40102656465726,8.933863248690844,215.3348898133481,197.46716331596642,202.81143992584396,8.208160707871674,211.01960063371564,194.60327921797227
219,212.71454522954264,4.115375276158142,216.82992050570078,208.5991699533845,203.55231471333516,7.856806537454804,211.40912125078998,195.69550817588035
220,213.58390226106076,20.764580335792857,234.34848259685361,192.8193219252679,204.3001114877676,8.136829987072408,212.43694147483998,196.1632815006952
221,213.58045662916388,3.2368875478091077,216.817344176973,210.34356908135476,205.19190765215492,7.955977482509124,213.14788513466405,197.23593016964577
222,210.65771741320407,6.456082520343373,217.11379993354745,204.20163489286068,206.01709958775817,7.8659611618021446,213.8830607495603,198.15113842595602
223,211.22463798842577,14.60513912208682,225.8297771105126,196.61949886633894,206.66022548375895,8.12815563700532,214.78838112076429,198.53206984675364
224,219.80978524607406,7.850861998741528,227.66064724481558,211.95892324733254,207.7946357675391,8.02223005024142,215.81686581778052,199.7724057172977
225,212.3296048214419,4.792500721340966,217.12210554278286,207.53710410010095,208.35572104252097,8.019561593249167,216.3752826357701,200.33615944927178
226,212.9992489412531,12.440315543017174,225.43956448427025,200.55893339823592,209.15141586306964,8.19055215669153,217.34196801976117,200.96086370637812
227,221.81417236944708,4.1607028577940035,225.97487522724109,217.65346951165307,210.3861848026465,8.039457807729905,218.42564261037646,202.3467269949166
228,215.9595013365362,11.61821405373535,227.57771539027155,204.34128728280083,211.4400846428839,8.127447355127451,219.56753199801136,203.31263728775644
229,211.83032415526182,12.31800216452976,224.14832631979158,199.51232199073206,212.00796872284914,8.47042717719503,220.4783959000442,203.5375415456541
230,214.07839166641762,2.823637883323629,216.90202954974126,211.25475378309397,212.96016901210123,8.416504909365697,221.37667392146693,204.54366410273553
231,212.61456273261368,7.149927497038118,219.76449022965178,205.46463523557557,212.69694307228272,8.505680383990635,221.20262345627333,204.19126268829208
232,216.86095608209794,4.385201210225988,221.24615729232394,212.47575487187194,212.57474693205984,8.496891498230932,221.07163843029076,204.0778554338289
233,217.83998831559015,12.858065254310123,230.69805356990028,204.98192306128,212.63870071445197,8.469123338611373,221.10782405306333,204.1695773758406
234,212.44963447950795,13.850548928891005,226.30018340839896,198.59908555061693,212.72199462030332,8.666014308490949,221.38800892879428,204.05598031181242
235,220.58289706968733,8.862122638636123,229.44501970832346,211.7207744310512,212.98613565019483,8.826896138254153,221.81303178844897,204.15923951194065
236,215.00636489881472,1.2716524365911124,216.27801733540585,213.7347124622236,212.96504494271827,8.598677171616249,221.56372211433452,204.36636777110203
237,223.1356758249585,5.444340211437708,228.58001603639622,217.69133561352078,213.63685478060273,8.479834907792872,222.11668968839558,205.15701987280988
238,212.7887050324363,11.70511830256321,224.49382333499952,201.08358672987308,213.54745545921145,8.406785856347872,221.9542413155593,205.14066960286357
239,208.544417933128,6.199054797239738,214.74347273036773,202.34536313588825,213.2459930369346,8.16857957465466,221.41457261158928,205.07741346227994
240,219.72766229076328,8.233931891445856,227.96159418220913,211.49373039931743,213.3249034010425,8.329242597549104,221.65414599859162,204.99566080349342
241,217.1230343964221,5.907659295693856,223.03069369211596,211.21537510072824,213.1292541953723,8.456900128052963,221.58615432342532,204.67235406731933
242,220.3027252840824,5.748367836660705,226.05109312074313,214.5543574474217,213.79990249075178,8.319333555333735,222.1192360460855,205.48056893541803
243,217.8305722386274,11.376983938809005,229.2075561774364,206.45358829981842,214.17654469871607,8.149364928314284,222.32590962703037,206.0271797704018
244,220.48801364000937,9.017778972742748,229.50579261275212,211.47023466726662,214.709657336652,8.062138751394068,222.77179608804602,206.64751858525787
245,218.04102160359682,7.3165968825022025,225.35761848609903,210.7244247210946,215.15092483851146,7.999301641111517,223.150226479623,207.15162319739994
246,219.72775061131097,2.187421922025984,221.91517253333694,217.540328689285,215.49380873847667,7.91731923234631,223.411127970823,207.57648950613037
247,209.64876552192402,13.272541716036027,222.92130723796004,196.376223805888,215.32320208593526,8.29678256687377,223.619984652809,207.02641951906148
248,211.9165757949429,9.851443441180638,221.76801923612354,202.06513235376227,215.50705372694478,8.327368573290096,223.83442230023488,207.17968515365467
249,218.28011902596788,3.7391949279560928,222.01931395392398,214.54092409801177,215.6925728534923,8.314829228350026,224.00740208184232,207.37774362514222
250,204.67680194290338,14.645929674046048,219.32273161694943,190.03087226885734,215.39566950955367,8.1108742062918,223.50654371584548,207.2847953032619
251,220.1813342107761,6.186818980370985,226.3681531911471,213.9945152304051,215.6156987622741,8.209205254043862,223.82490401631793,207.40649350823023
252,216.89733513559426,10.326276292758175,227.22361142835243,206.5710588428361,215.8236860196871,8.338211713124357,224.1618977328115,207.48547430656274
253,219.72297559183912,2.3082611306566525,222.03123672249578,217.41471446118246,216.1069639398009,7.928315780076684,224.03527971987756,208.1786481597242
254,226.38192866872518,6.606710048886589,232.98863871761176,219.7752186198386,216.3260353872226,7.886844048414853,224.21287943563746,208.43919133880772
255,216.31369819572612,12.606724067502055,228.92042226322818,203.70697412822406,216.45883849969871,8.147318159953555,224.60615665965227,208.31152033974516
256,223.5082260442327,6.22982242246975,229.73804846670245,217.27840362176298,216.80913773646472,7.9403017226019745,224.7494394590667,208.8688360138627
257,225.93470178450752,2.6818342223048117,228.61653600681234,223.2528675622027,216.9464887169667,7.891006101419001,224.83749481838575,209.05548261554773
258,224.82937510450847,2.976438073343488,227.80581317785197,221.85293703116497,217.2421511758991,7.602946902072605,224.84509807797173,209.63920427382652
259,199.51363109208873,10.810111268063773,210.3237423601525,188.70351982402497,216.83159474046002,7.552683872190406,224.38427861265043,209.27891086826963
260,213.22496627614638,5.105922241313729,218.3308885174601,208.11904403483265,216.803147227451,7.628760017456743,224.4319072449077,209.17438720999422
261,227.3068719444215,3.528340860589761,230.83521280501125,223.77853108383172,217.29289086784456,7.508040462908465,224.80093133075303,209.78485040493612
262,209.12115406912667,17.560532439161857,226.68168650828852,191.56062162996483,217.03489746741218,7.94721817053966,224.98211563795186,209.08767929687255
263,216.73386681528882,4.062194801552068,220.7960616168409,212.67167201373675,216.99802675073548,7.654022488781058,224.65204923951654,209.34400426195444
264,206.00974225072187,12.151192131607452,218.16093438232932,193.85855011911443,216.78336367644263,7.597377262204939,224.38074093864756,209.18598641423768
265,210.98600150726463,2.5563516240929247,213.54235313135754,208.42964988317172,216.4634671576952,7.3871848950535,223.8506520527487,209.0762822626417
266,220.09929793099334,6.376125536883393,226.47542346787674,213.72317239410995,216.63323159210117,7.557333998396576,224.19056559049776,209.07589759370458
267,213.43142254194103,7.632996012865618,221.06441855480665,205.7984265290754,216.30975648266724,7.630289191777506,223.94004567444475,208.6794672908897
268,215.27747019895,4.485207360772959,219.76267755972296,210.79226283817704,216.39271532155104,7.389625493717832,223.7823408152689,209.0030898278332
269,214.73796833831818,7.572293956595894,222.31026229491408,207.16567438172228,216.59916700172406,7.435400132363037,224.03456713408707,209.163766869361
270,213.0482894492167,3.535124149998262,216.58341359921496,209.51316529921843,216.37652124033914,7.278773207648117,223.65529444798727,209.09774803269104
271,216.93806189927238,5.2271516106272005,222.1652135098996,211.71091028864518,216.37035549043418,7.256089618145895,223.62644510858004,209.11426587228829
272,216.83154776587944,9.991819579513479,226.8233673453929,206.83972818636596,216.25464957316072,7.39753800957432,223.65218758273505,208.8571115635864
273,203.28585060601358,6.218259233032301,209.5041098390459,197.06759137298127,215.76982551874028,7.225580519381764,222.99540603812204,208.5442449993585
274,211.85579549737272,14.003039128307156,225.8588346256799,197.85275636906556,215.48208491398572,7.391755857900578,222.87384077188628,208.09032905608512
275,217.1198700441098,3.77700175588073,220.89687179999052,213.34286828822908,215.4513798620028,7.273769353679862,222.72514921568265,208.17761050832297
276,215.57929729942308,3.488243181004441,219.0675404804275,212.09105411841864,215.3130980849399,7.317130062312477,222.63022814725235,207.9959680226274
277,208.72482397573185,14.136161029903127,222.86098500563497,194.58866294582873,215.28230003340013,7.345917372774713,222.62821740617485,207.93638266062544
278,222.9574925041305,3.20890287969131,226.16639538382182,219.74858962443918,215.65033059037304,7.124499354058402,222.77482994443147,208.52583123631467
279,218.00661414005438,7.638252780042535,225.64486692009692,210.36836136001185,215.64121376084262,7.254467949127951,222.89568170997055,208.38674581171466
280,221.26303138866436,4.655065968485626,225.91809735714997,216.60796542017874,216.19408807570133,6.921439158942604,223.11552723464393,209.2726489167587
281,219.29778573488002,4.652761624045055,223.95054735892506,214.64502411083498,216.16463645983814,6.87030391373174,223.03494037356987,209.2943325461064
282,226.8081449705453,2.3495703057751567,229.15771527632046,224.45857466477014,216.4949967876698,6.604413714165639,223.09941050183542,209.8905830735042
283,219.55078531911477,10.353738055002566,229.90452337411733,209.1970472641122,216.48925711191234,6.872596278310502,223.36185339022282,209.61666083360186
284,214.14159136356898,5.622138354231164,219.76372971780015,208.5194530093378,216.08124586840714,6.839777221821988,222.9210230902291,209.24146864658513
285,215.80788911364903,8.132892988542123,223.94078210219115,207.6749961251069,216.06438556567122,6.69064951918999,222.75503508486125,209.37373604648124
286,217.9602585012722,6.116795367285573,224.07705386855775,211.84346313398663,215.8794533142392,6.686881950683851,222.56633526492305,209.19257136355537
287,214.13109302157292,16.23836542637586,230.36945844794877,197.89272759519707,215.48599968880808,7.138766324152885,222.62476601296095,208.34723336465515
288,219.35015329909857,4.8859313600026395,224.2360846591012,214.46422193909592,215.3033589619611,7.202416100374858,222.5057750623359,208.10094286158622
289,220.14737737971595,10.413866473279151,230.5612438529951,209.7335109064368,215.99115050488197,7.1892079405487035,223.18035844543067,208.80194256433325
290,218.52277148115593,6.135665443377707,224.65843692453365,212.3871060377782,216.1677440117156,7.223532713950836,223.39127672566647,208.9442112977648
291,215.22580179742423,9.61153825528657,224.8373400527108,205.61426354213765,215.7650416734824,7.42630596044073,223.19134763392313,208.33873571304164
292,218.8513928457585,9.417367464870845,228.26876031062935,209.43402538088768,216.08938296603677,7.154867127964363,223.2442500940011,208.9345158380724
293,218.2629097076763,13.156383017127995,231.4192927248043,205.1065266905483,216.1403510624497,7.458006735150227,223.59835779759993,208.68234432729943
294,214.40307327173798,8.941133065187111,223.34420633692508,205.46194020655088,216.42012876315022,7.35100476626955,223.77113352941979,209.06912399688065
295,216.83809071442738,7.220293409410713,224.0583841238381,209.61779730501667,216.61519840338897,7.506469492446809,224.12166789583577,209.10872891094218
296,214.94381955186796,14.093254417999535,229.0370739698675,200.85056513386843,216.44334912408482,7.763707121817347,224.20705624590215,208.67964200226746
297,211.4441620037691,4.246414704275039,215.69057670804412,207.19774729949407,216.37710710614573,7.650821078197661,224.02792818434338,208.72628602794808
298,210.6247042045214,19.942105560805203,230.5668097653266,190.6825986437162,216.22201490633145,8.166051018198736,224.38806592453017,208.0559638881327
299,211.29022263556467,3.3684684996163647,214.65869113518104,207.9217541359483,216.107090049573,8.025923502966084,224.1330135525391,208.0811665466069
300,217.95071395173986,3.742257804068124,221.69297175580797,214.20845614767174,216.2705041996571,8.032827958101747,224.30333215775883,208.23767624155533
301,205.72928252321688,12.151347117670866,217.88062964088775,193.57793540554601,215.89687822045525,8.263634475003203,224.16051269545844,207.63324374545206
302,216.66749364982948,2.03437709171353,218.70187074154302,214.63311655811594,215.89140974992026,7.9983863920765375,223.88979614199678,207.89302335784376
303,215.56804072782333,1.510653636581884,217.0786943644052,214.05738709124145,216.3008160873139,7.8414662055281905,224.14228229284208,208.45934988178573
304,214.2948290493698,4.64681622404472,218.94164527341454,209.64801282532508,216.3821172057138,7.5295921087194415,223.91170931443327,208.85252509699438
305,214.06594533267298,6.206096391647534,220.2720417243205,207.85984894102546,216.2803197153326,7.610561929911669,223.89088164524426,208.66975778542093
306,215.45703625341912,6.666643481760388,222.1236797351795,208.79039277165873,216.27624434713246,7.716508606603535,223.992752953736,208.55973574052894
307,206.56222321984544,8.857851120995344,215.42007434084078,197.7043720988501,216.2041576552696,7.540564942973274,223.74472259824284,208.6635927122963
308,216.5336986837938,8.544879414663713,225.0785780984575,207.9888192691301,215.9900311945917,7.718430827472355,223.70846202206403,208.27160036711933
309,224.76568239602526,5.8232269719392145,230.58890936796448,218.94245542408603,216.2153334697907,7.657929967202244,223.87326343699297,208.55740350258847
310,215.43802809638044,4.577459246953253,220.0154873433337,210.86056884942718,216.02116669338128,7.655343076484498,223.67650976986576,208.36582361689673
311,215.82339387156432,4.922505177407602,220.74589904897192,210.90088869415672,215.9053536312707,7.664334528263249,223.569688159534,208.2410191030075
312,216.84211151804786,3.5920586459729895,220.43417016402086,213.25005287207486,215.57315251618746,7.705750806269844,223.27890332245732,207.86740170991763
313,214.88186327888312,9.27223196349139,224.1540952423745,205.60963131539174,215.4175217815131,7.6697006032194714,223.0872223847326,207.7478211782936
314,210.18911210364126,12.013426685759319,222.2025387894006,198.17568541788194,215.2857724728488,7.882743547603742,223.16851602045256,207.40302892524508
315,208.8089110436629,2.884875898888307,211.6937869425512,205.9240351447746,215.0524732038493,7.707809644615282,222.76028284846456,207.344663559234
316,205.14155695447857,12.740159666042992,217.88171662052156,192.4013972884356,214.6251831522895,7.928588454573863,222.55377160686336,206.69659469771565
317,215.00784257562967,3.423046283701289,218.43088885933096,211.58479629192837,214.65440813742472,7.501411149818044,222.15581928724276,207.1529969876067
318,200.67373937980324,14.922198869161164,215.5959382489644,185.7515405106421,214.03186100678155,7.835953400123329,221.8678144069049,206.1959076066582
319,224.45653295371048,2.283824374720399,226.7403573284309,222.17270857899007,214.17549952591472,7.564951996838037,221.74045152275275,206.61054752907668
320,217.08671939940282,12.490000071378462,229.57671947078128,204.59671932802436,214.12763112318962,7.776763151104729,221.9043942742943,206.35086797208487
321,213.18066542731626,9.132392200449276,222.31305762776555,204.04827322686697,214.05945991085267,7.760791615943486,221.82025152679617,206.2986682949092
322,200.25294176665898,6.890125987004291,207.14306775366327,193.36281577965468,213.43951154154936,7.6765502333479345,221.1160617748973,205.7629613082014
323,208.36745706184107,20.4181832921932,228.78564035403426,187.94927376964787,213.1096631200215,7.918610242516774,221.02827336253827,205.19105287750475
324,217.7306173354731,8.803767102809534,226.53438443828264,208.92685023266358,213.22058125547937,7.914031377104188,221.13461263258353,205.3065498783752
325,212.81947109442407,6.731844070968869,219.55131516539294,206.0876270234552,213.08662726814592,7.897749732489459,220.9843770006354,205.18887753565645
326,211.18062104829377,4.587258754551523,215.7678798028453,206.59336229374225,212.96118731802673,7.580883210374526,220.5420705284013,205.38030410765222
327,214.29961435856615,15.009991273962106,229.30960563252825,199.28962308460405,213.05636906318668,7.9396690960307605,220.99603815921742,205.1166999671559
328,210.19518104622887,11.873650198286562,222.06883124451542,198.3215308479423,213.0420516245769,7.670720583946807,220.71277220852372,205.3713310406301
329,216.0364850281337,14.463574190648858,230.50005921878258,201.57291083748484,213.20026037099586,8.040557440314556,221.24081781131045,205.15970293068133
330,221.32674292351012,4.194194649113896,225.520937572624,217.13254827439624,213.31279467005487,8.055622001816083,221.36841667187096,205.25717266823884
331,218.2580708580853,4.676999103072772,222.93506996115806,213.58107175501252,213.73042094788383,7.806477067996146,221.53689801587998,205.92394387988767
332,211.5881792678862,12.810854235087646,224.39903350297385,198.77732503279856,213.56111046848574,8.165692972775282,221.726803441261,205.39541749571043
333,221.34278490574488,10.732849423663163,232.07563432940805,210.6099354820817,213.7536019410831,8.473099499011324,222.22670144009444,205.2805024420718
334,213.0345829743858,4.278017841044737,217.31260081543056,208.75656513334107,213.71159373858367,8.460806219577993,222.17239995816166,205.25078751900566
335,208.7672703451943,3.91397504993155,212.68124539512584,204.85329529526277,213.53497123900104,8.384402174854127,221.91937341385514,205.1505690641469
336,213.95838176514448,6.801766893331185,220.76014865847566,207.1566148718133,213.48501608939188,8.388906288573153,221.87392237796502,205.09610980081874
337,221.41757142174728,6.095546254851339,227.51311767659863,215.32202516689594,213.98019436278858,8.296829459701687,222.2770238224903,205.6833649030869
338,204.92705426796832,11.268280307101595,216.19533457506992,193.6587739608667,213.59330621559442,8.387609489449614,221.98091570504403,205.2056967261448
339,218.5764845923827,9.840356577208867,228.41684116959158,208.73612801517385,213.38699962213968,8.52151380962527,221.90851343176493,204.86548581251438
340,221.19650891525455,2.9812772753771255,224.17778619063168,218.21523163987743,213.57894898276882,8.468307743906067,222.04725672667487,205.11064123886274
341,215.93498640691686,12.613459165863555,228.54844557278042,203.3215272410533,213.58266873394723,8.7246728768546,222.3073416108018,204.85799585709262
342,213.7993148188409,6.193096050570157,219.99241086941106,207.60621876827076,213.481242177307,8.811374123674504,222.2926163009815,204.66986805363248
343,209.8046513242011,8.727599785794641,218.53225110999574,201.07705153840647,213.31200177881757,8.793219717751278,222.10522149656887,204.5187820610663
344,213.32095880335228,13.670413060242842,226.99137186359513,199.65054574310943,213.41639666880798,8.84845259690073,222.26484926570868,204.56794407190725
345,212.1819043420809,12.63342467324133,224.81532901532225,199.54847966883958,213.52882977875524,9.173404222712497,222.70223400146773,204.35542555604272
346,223.92353685138298,8.484459810089389,232.40799666147237,215.4390770412936,214.15489577531872,9.031547560847377,223.1864433361661,205.12334821447132
347,219.38197014829498,13.42369463581994,232.80566478411492,205.95827551247504,214.30070002774087,9.364902505918,223.66560253365887,204.93579752182285
348,205.1574317649397,3.045797672399188,208.20322943733888,202.11163409254053,214.45015644057875,8.969022466025933,223.4191789066047,205.48113397455285
349,221.13845856359333,6.477185142338654,227.61564370593197,214.6612734212547,214.3395539609082,9.108801158279874,223.44835511918805,205.2307528026283
350,221.16652452038218,1.6266932077145673,222.79321772809675,219.53983131266762,214.47554746494083,8.746690929491079,223.2222383944319,205.72885653544975
351,295.62473635822806,9.368099986775661,304.99283634500375,286.2566363714524,217.22368316263788,8.754547855701958,225.97823101833984,208.46913530693595
352,275.41447490163154,20.95434255222073,296.3688174538523,254.4601323494108,219.72906760047033,9.223355074542505,228.95242267501283,210.50571252592783
353,287.8939449172903,3.3568208545257017,291.250765771816,284.5371240627646,222.3799505289853,8.654642993286924,231.03459352227222,213.7253075356984
354,292.73389885250083,4.219000064957759,296.9528989174586,288.5148987875431,224.88005991288622,8.50181742535853,233.38187733824478,216.37824248752767
355,272.22516226669046,11.132407979798092,283.35757024648854,261.0927542868924,226.86024961862844,8.64850288898617,235.50875250761462,218.21174672964224
356,285.18845466338894,10.095878879150662,295.2843335425396,275.09257578423825,229.3271774057983,8.832123559806142,238.15930096560442,220.49505384599215
357,283.4103360315312,14.947564419052833,298.357900450584,268.4627716124784,231.63086812823045,8.8300426646425,240.46091079287297,222.80082546358793
358,297.41557956935577,15.997152960010421,313.41273252936617,281.4184266093454,234.538214745668,8.967492756699961,243.50570750236795,225.57072198896805
359,283.6738371627806,14.726740433029233,298.40057759580986,268.94709672975137,236.79279315015626,8.976264964779308,245.76905811493555,227.81652818537694
360,293.2734946470567,9.494536202926874,302.7680308499836,283.7789584441298,239.19101820760778,9.152943016573072,248.34396122418087,230.03807519103472
361,296.6469743973671,4.794861140340117,301.4418355377072,291.852113257027,241.80398165891717,9.156871751148651,250.96085341006582,232.64710990776854
362,274.5077728740029,13.12269450484414,287.6304673788471,261.38507836915875,243.90130144578774,9.167266426807203,253.06856787259494,234.73403501898053
363,293.9154029838598,3.779312131084068,297.69471511494385,290.13609085277574,246.32038871505821,8.935481850387898,255.25587056544614,237.38490686467034
364,293.1370496732568,3.386721397231851,296.52377107048864,289.75032827602496,248.99047093835392,8.905771968927468,257.8962429072814,240.08469896942646
365,278.55895840118563,19.580411440179823,298.13936984136546,258.9785469610058,251.3168605402203,9.427986515269078,260.7448470554894,241.88887402495124
366,280.617101426632,17.36961083921865,297.98671226585066,263.2474905874134,253.5388178622699,9.780247980131994,263.31906584240187,243.7585698821379
367,283.74483330299415,23.794684003728737,307.53951730672287,259.95014929926543,255.61639325831143,10.370219238427909,265.9866124967394,245.24617401988357
368,291.2504472632279,1.7257258931550907,292.97617315638297,289.5247213700728,258.4938396914868,10.052134091296356,268.5459737827831,248.4417056001904
369,285.5618973205354,9.44068020446835,295.00257752500374,276.1212171160671,260.7266867824252,10.038811545538339,270.76549832796354,250.6878752368869
370,297.0049637568183,19.006336209623264,316.0112999664416,277.99862754719504,263.253635277144,10.572980176679875,273.8266154538239,252.68065510046412
371,286.0576538742244,14.800665087251897,300.8583189614763,271.2569887869725,265.59105752605427,10.645887040726155,276.2369445667804,254.94517048532808
372,296.62103538702246,16.37795911501555,312.998994502038,280.24307627200693,268.3517815449936,10.985382476207668,279.3371640212013,257.36639906878594
373,288.8714253675501,5.203702041318251,294.07512740886835,283.66772332623185,270.98734067977193,10.867919218058457,281.85525989783036,260.1194214617135
374,280.8793442431016,6.60551658680627,287.4848608299079,274.27382765629534,273.2392868610969,10.632422668943901,283.8717095300408,262.606864192153
375,290.88781587415946,6.103814326230564,296.99163020039003,284.7840015479289,275.8628172454995,10.41476899071021,286.27758623620974,265.44804825478934
376,296.0225750430422,8.726941493248026,304.74951653629023,287.29563354979416,278.26611851855483,10.422851713482165,288.688970232037,267.8432668050727
377,302.78266381477323,16.588094145683417,319.3707579604567,286.1945696690898,281.04614164077077,10.528331697144283,291.57447333791504,270.5178099436265
378,285.12651369040975,7.331189607509124,292.4577032979189,277.7953240829006,283.71177770495314,10.67117809498128,294.3829557999344,273.0405996099718
379,303.96886593151396,2.6615631187294366,306.6304290502434,301.30730281278454,286.4727912838838,10.543990694194303,297.01678197807814,275.9288005896895
380,285.11695757599676,6.53534767300195,291.6523052489987,278.58160990299484,288.6044723857376,10.707612509703885,299.31208489544144,277.8968598760338
381,267.7128120657562,12.14898784651511,279.86179991227135,255.56382421924113,287.67407490932186,10.800308771695201,298.47438368101706,276.87376613762666
382,293.24713916175,5.450133832273977,298.697272994024,287.797005329476,288.2684970513258,10.28350181436364,298.55199886568954,277.98499523696216
383,294.51437092866666,19.360403983699516,313.8747749123662,275.1539669449671,288.4891779183717,10.816954585336102,299.30613250370783,277.6722233330356
384,282.8761566977821,15.225420413773367,298.10157711155546,267.65073628400876,288.1605865132144,11.183835263629955,299.3444217768444,276.9767512495845
385,288.42511079261726,16.027627453103882,304.45273824572115,272.39748333951337,288.70058479741203,11.347009246073481,300.04759404348545,277.3535755513385
386,291.79292081021475,10.746684137939729,302.5396049481545,281.04623667227503,288.9207336689729,11.368702754699784,300.2894364236726,277.552030914273
387,296.50929595076843,13.29512440898204,309.80442035975045,283.2141715417864,289.35736566628077,11.313621421030758,300.6709870873116,278.04374424525
388,287.59065238118154,16.260820344379834,303.8514727255614,271.3298320368017,289.02986809334163,11.32241033384307,300.3522784271847,277.70745775949854
389,296.8269658577459,16.877174557284423,313.70414041503034,279.94979130046147,289.4683057165072,11.394091471318244,300.86239718782537,278.0742142451889
390,297.3928917109802,18.424247509210346,315.8171392201906,278.96864420176985,289.6056189519712,11.691748514861027,301.2973674668322,277.9138704371102
391,285.1152601269767,35.06331729175691,320.1785774187336,250.0519428352198,289.22122847629157,12.700697053241587,301.9219255295331,276.52053142304993
392,295.532222347498,16.373069952893804,311.9052923003918,279.15915239460423,289.92204345874137,12.809042901509908,302.7310863602513,277.1130005572315
393,288.7240918733051,12.524351005651019,301.2484428789561,276.1997408676541,289.7489997550563,13.100544197328807,302.84954395238503,276.6484555577274
394,301.42865576231014,8.772224231705664,310.2008799940158,292.6564315306045,290.0253866246913,13.280060958477936,303.3054475831693,276.74532566621343
395,281.73231601705237,1.9939432631654528,283.72625928021785,279.7383727538869,290.13116521188687,12.693845352577455,302.8250105644644,277.43731985930947
396,301.49475313927206,15.179808225638963,316.674561364911,286.3149449136331,290.8270869356415,12.620851932124799,303.44793886776637,278.2062350035168
397,283.1690903469616,21.51868775901343,304.687778105975,261.6504025879482,290.8078955037738,12.544985390634288,303.3528808944081,278.2629101131395
398,287.09987681099204,4.169198943122799,291.26907575411485,282.93067786786924,290.66954315536594,12.62643449229988,303.2959776476658,278.0431086630661
399,289.79856052682027,8.653760099860618,298.4523206266809,281.14480042695965,290.8107652622421,12.600203822146288,303.41096908438846,278.21056144009583
400,287.85586312045564,1.1531452233299706,289.0090083437856,286.7027178971257,290.50579524103,12.005097455936513,302.51089269696655,278.5006977850935


==> data/reward_curve_original_data/ant_reward.csv <==
epoch,mean_smooth,upper_smooth,lower_smooth
1,-125.38489788485256,-92.50042941913162,-158.26936635057348
5,-40.52862089139519,-18.325572038252425,-62.73166974453797
9,-16.098060535278076,4.4723038702390845,-36.668424940795234
13,0.557764899265618,21.632194611671473,-20.516664813140235
17,15.093141246281949,37.84745500953537,-7.661172516971472
21,28.45704788950807,52.00135970059234,4.912736078423801
25,40.76658684410713,65.67248958317043,15.860684105043829
29,51.76102368303622,77.72892354292632,25.793123823146114
33,62.12541052233203,89.25560716676979,34.99521387789428
37,72.19151164993947,99.87400800029828,44.509015299580675
41,81.01111924736267,109.37804044650376,52.644198048221604
45,89.04722748956935,117.23605574169174,60.858399237446974
49,96.80304044837887,124.82045715880201,68.78562373795573
53,113.15032208381167,140.88419296492225,85.41645120270114
57,127.49869749111335,154.7066361373378,100.29075884488888
61,138.9436527982795,165.93572891481875,111.95157668174022
65,148.1885213715673,174.60611913518858,121.77092360794603
69,156.7499837825412,182.4455371354028,131.05443042967966
73,163.52808617929122,188.2354784537018,138.82069390488067
77,168.57145592694883,191.70444502197253,145.4384668319252
81,173.0718015050462,194.42303017774933,151.7205728323431
85,176.38678587009937,196.05878301480155,156.7147887253972
89,178.37067957286337,196.39107051937108,160.35028862635562
93,179.96467862563063,196.55939533833214,163.3699619129291
97,180.47502262496437,196.0093705955937,164.94067465433497
101,181.3267750308085,195.67828871490693,166.97526134671006
105,181.67065199214633,195.0975703616497,168.24373362264296
109,183.33366031091415,196.48856142513952,170.17875919668876
113,184.88123949859488,197.308850810047,172.45362818714267
117,185.9334250212704,197.41080487283253,174.45604516970832
121,186.77938594885003,197.51804762631247,176.04072427138755
125,187.65998170833106,197.9619381063808,177.35802531028128
129,187.76706349092703,197.72424478711798,177.8098821947361
133,187.67174104694652,197.42665820142463,177.91682389246844
137,188.02948722610859,197.56581981389536,178.49315463832176
141,188.4806748145607,197.57394055887008,179.3874090702513
145,188.22095659217086,196.82004989010002,179.6218632942417
149,188.4379664732483,196.77824627850475,180.09768666799187
153,187.7233900406832,195.66190511379892,179.78487496756742
157,187.73415264236584,195.75017270271283,179.7181325820188
161,187.87915271502754,195.64431801578084,180.11398741427422
165,187.78856405289403,195.84545638965432,179.7316717161337
169,187.52972649569926,195.12957925134387,179.92987374005463
173,187.67165314881294,195.49935149736658,179.8439548002593
177,187.9119447728755,195.31129481912544,180.51259472662557
181,188.34188224354574,195.71528032664833,180.96848416044318
185,188.94109995745384,196.212726749578,181.66947316532966
189,188.8371215181247,196.2132650294088,181.46097800684063
193,188.77145893057784,196.49605058578655,181.04686727536918
197,189.07351557405028,196.76776207245038,181.37926907565014
201,189.82087793984564,197.44982496804982,182.1919309116414
205,192.19464335798756,199.8991069828822,184.49017973309293
209,193.82601861852902,201.78783010094446,185.86420713611355
213,195.69088487079023,203.8931016518697,187.4886680897107
217,197.19728569246283,205.21536439876868,189.17920698615694
221,199.0796140897702,207.3856745436549,190.77355363588546
225,201.14366263567345,209.4019998317855,192.88532543956137
229,203.14922521286576,211.57708407480678,194.72136635092474
233,204.95247343366634,213.39339513229024,196.51155173504245
237,207.26398056457649,215.4581198147981,199.0698413143549
241,209.26269025117458,217.29493832725976,201.23044217508937
245,211.6137900313376,219.67929143923087,203.5482886234444
249,213.74453792256747,221.85082602859072,205.63824981654426
253,214.124668079217,222.3551829667487,205.89415319168532
257,215.14284016731196,223.3537105272647,206.9319698073592
261,214.97210031146201,222.9767107666982,206.96748985622588
265,215.50887133486722,223.2963335652525,207.72140910448195
269,215.91331910497684,223.83041830490362,207.99621990505005
273,215.93445981354736,223.44975231441694,208.4191673126778
277,215.66099932231583,223.2994931026694,208.02250554196223
281,216.20184219985381,223.56524001328017,208.83844438642748
285,216.37334089625372,223.46678674310985,209.2798950493976
289,216.61561526650013,223.96975697093848,209.26147356206184
293,216.53319289894253,224.02841482774195,209.03797097014314
297,216.32766478224178,223.87702183311248,208.7783077313711
301,216.1384666290508,223.78343951909366,208.49349373900796
305,215.76407405240704,223.06004637853354,208.4681017262805
309,215.55472818296195,222.99458840915202,208.1148679567719
313,215.4866989361598,222.76870445617405,208.2046934161456
317,215.25911810508967,222.58802048968272,207.93021572049656
321,215.16703545057916,222.85611060392654,207.47796029723176
325,214.96858391747958,222.8347350859518,207.1024327490074
329,214.69745738871723,222.9128668481256,206.48204792930886
333,214.4093779995577,222.8328626881186,205.98589331099672
337,214.31211748968585,222.43518445630127,206.18905052307045
341,214.05989609418842,222.29609049667596,205.82370169170088
345,213.6749233491659,221.9609048839185,205.38894181441333
349,214.10089312781568,222.18249254412729,206.0192937115041
353,218.58457612471412,226.98352196004976,210.1856302893785
357,224.24813248389017,232.92742720171606,215.56883776606432
361,230.21711413846614,239.31931325479889,221.11491502213343
365,236.00505785822756,245.34938790014482,226.66072781631024
369,241.9229500072229,251.64650948407908,232.19939053036668
373,248.51629590183077,258.36901459673066,238.66357720693094
377,254.8071374045972,264.71768620649055,244.8965886027038
381,260.3293107927516,270.1092329967376,250.5493885887655
385,266.4159099945037,276.6823899811522,256.14943000785513
389,272.69271685355704,283.42267390852743,261.9627597985866
393,278.81329694542796,290.5806450700365,267.04594882081943
397,284.7936258478377,296.5460273984488,273.0412242972265
400,289.1394635600247,300.94839367551305,277.3305334445364


==> data/reward_curve_original_data/cheetah_processed_Reward_History.csv <==
epoch,mean,std,upper,lower,mean_smooth,std_smooth,upper_smooth,lower_smooth
1,-1792.4683674396686,139.30793020560904,-1653.1604372340596,-1931.7762976452775,-1792.4683674396686,139.30793020560904,-1653.1604372340596,-1931.7762976452775
2,-3386.951660202991,179.01618212011425,-3207.935478082877,-3565.9678423231053,-2589.71001382133,159.16205616286163,-2430.5479576584685,-2748.8720699841915
3,-3448.9349763662826,138.61501877652495,-3310.319957589758,-3587.5499951428073,-2876.1183346696475,152.3130437007494,-2723.805290968898,-3028.431378370397
4,-3564.9440692905196,486.95863113008977,-3077.98543816043,-4051.902700420609,-3048.3247683248655,235.9744405580845,-2812.3503277667814,-3284.2992088829496
5,-3138.8190383269834,324.0007606268882,-2814.818277700095,-3462.8197989538717,-3066.423622325289,253.57970457184524,-2812.843917753444,-3320.003326897134
6,-3016.577350540277,372.5718944183517,-2644.0054561219254,-3389.149244958629,-3058.1159103611203,273.4117362129296,-2784.704174148191,-3331.52764657405
7,-3182.07631531486,378.19081838612095,-2803.885496928739,-3560.267133700981,-3075.8245396402262,288.38017652338556,-2787.4443631168406,-3364.2047161636115
8,-3250.661742943448,61.11132457179336,-3189.550418371655,-3311.7730675152416,-3097.679190053129,259.9715700294365,-2837.7076200236925,-3357.6507600825653
9,-3406.9955168670253,377.550982776029,-3029.4445340909965,-3784.546499643054,-3132.0476708102283,273.0359492235023,-2859.0117215867263,-3405.0836200337308
10,-2713.7407386836153,224.62622471718166,-2489.1145139664336,-2938.366963400797,-3090.216977597567,268.1949767728703,-2822.022000824697,-3358.4119543704373
11,-2721.5300911872887,260.15053337094344,-2461.3795578163454,-2981.680624558232,-3056.6999879239056,267.4636637363315,-2789.236324187574,-3324.163651660237
12,-2254.1556255900873,549.9877041195474,-1704.16792147054,-2804.1433297096346,-2989.821291062754,291.00733376826616,-2698.813957294488,-3280.82862483102
13,-2371.0027195279163,408.8436140651564,-1962.15910546276,-2779.846333593073,-2942.219862483151,300.0716630218731,-2642.1481994612777,-3242.2915255050243
14,-2244.586454740041,377.720570930698,-1866.8658838093431,-2622.307025670739,-2892.3889047872144,305.6180135867891,-2586.770891200426,-3198.006918374004
15,-2447.1114976386084,623.2653903585095,-1823.8461072800987,-3070.376887997118,-2862.7037443106406,326.7945053715705,-2535.9092389390707,-3189.4982496822113
16,-2840.363301237821,914.9304422899969,-1925.4328589478241,-3755.2937435278177,-2861.3074666185894,363.55300142897215,-2497.7544651896173,-3224.860468047562
17,-2145.7565139279845,281.69714135927325,-1864.0593725687113,-2427.453655287258,-2819.2162341073777,358.73795083663697,-2460.4782832707406,-3177.9541849440147
18,-1961.536148385807,375.1894461289508,-1586.3467022568564,-2336.725594514758,-2771.5673404561794,359.65192279732105,-2411.915417658858,-3131.2192632535002
19,-1978.465406514745,581.2660347906334,-1397.1993717241116,-2559.731441305378,-2729.82513340663,371.315823428548,-2358.5093099780825,-3101.140956835178
20,-1778.21846276473,530.1226441155292,-1248.0958186492007,-2308.3411068802593,-2682.2447998745347,379.25616446289706,-2302.988635411638,-3061.500964337432
21,-1562.4696781500807,558.2111231039595,-1004.2585550461212,-2120.68080125404,-2628.9221750305132,387.7778291600905,-2241.144345870423,-3016.700004190604
22,-1525.3300890469116,155.28468899998794,-1370.0454000469235,-1680.6147780468996,-2578.758898394895,377.2099591528131,-2201.548939242082,-2955.968857547708
23,-1247.1247777477959,174.56101235834038,-1072.5637653894555,-1421.6857901061362,-2520.8617627145863,368.3991353791404,-2152.462627335446,-2889.260898093727
24,-1461.923112856273,442.8869165024435,-1019.0361963538296,-1904.8100293587165,-2476.7393189704903,371.5027929259447,-2105.2365260445454,-2848.2421118964344
25,-1304.0327969929938,312.85898045575664,-991.1738165372371,-1616.8917774487504,-2429.8310580913903,369.1570404271372,-2060.6740176642534,-2798.9880985185273
26,-1414.044146083481,52.18528570297736,-1361.8588603805038,-1466.2294317864585,-2390.7623307064705,356.96581909159255,-2033.7965116148782,-2747.728149798063
27,-1283.8760786448681,468.53190667750323,-815.3441719673649,-1752.4079853223714,-2349.766543593078,361.0978964095892,-1988.668647183489,-2710.8644400026674
28,-1250.5401217588899,230.02002826726752,-1020.5200934916223,-1480.5601500261573,-2310.5084570989998,356.4165439759349,-1954.091913123065,-2666.9250010749347
29,-1313.4639748781906,550.7313802776787,-762.7325946005119,-1864.1953551558693,-2276.1276128844893,363.11705557254675,-1913.0105573119426,-2639.244668457036
30,-1137.0754575326664,416.49299111462585,-720.5824664180406,-1553.5684486472924,-2238.159207706095,364.89625342394936,-1873.2629542821458,-2603.0554611300445
31,-1148.1708034892101,137.2939571078717,-1010.8768463813384,-1285.4647605970817,-2216.68262224108,364.8291209873581,-1851.8535012537216,-2581.511743228438
32,-1123.6853334461748,186.53353516619515,-937.1517982799796,-1310.21886861237,-2141.2404113491857,365.0796994222275,-1776.1607119269584,-2506.320110771413
33,-1081.4929720912476,410.57703643085813,-670.9159356603894,-1492.0700085221056,-2062.325677873351,374.1451000107053,-1688.1805778626463,-2436.470777884056
34,-1230.4912295874485,361.9615025317915,-868.5297270556571,-1592.45273211924,-1984.5105832165825,369.9785290574287,-1614.5320541591539,-2354.489112274011
35,-1105.457132853973,182.27308665793186,-923.1840461960412,-1287.7302195119048,-1916.7318530341486,365.25427325846346,-1551.4775797756852,-2281.9861262926124
36,-1141.3839845268492,344.9269730135787,-796.4570115132706,-1486.3109575404278,-1854.2254075003677,364.33277587830435,-1489.8926316220636,-2218.558183378672
37,-882.8638450715757,338.9173505077347,-543.946494563841,-1221.7811955793104,-1777.5849918255915,363.0236602823581,-1414.5613315432336,-2140.6086521079496
38,-1043.718713091511,151.56431732290028,-892.1543957686108,-1195.2830304144113,-1704.0202241638603,366.03876004072833,-1337.981464123132,-2070.058984204589
39,-1273.753735909024,162.00323259258434,-1111.7505033164398,-1435.7569685016083,-1632.9121647985935,358.85383503461355,-1274.05832976398,-1991.7659998332072
40,-810.3942165022821,181.42925323793872,-628.9649632643434,-991.8234697402208,-1569.4672807258826,357.41393598530544,-1212.053344740577,-1926.881216711188
41,-950.5921221438111,116.86073239623383,-833.7313897475773,-1067.4528545400449,-1510.4360150911,352.63760928614846,-1157.7984058049515,-1863.0736243772485
42,-1461.8962186829683,287.4800200785307,-1174.4161986044376,-1749.376238761499,-1484.0273681941958,343.88735315144794,-1140.140015042748,-1827.914721345644
43,-1037.0139686001414,303.98442448569244,-733.029544114449,-1340.9983930858339,-1439.5610764966034,340.3920468321324,-1099.169029664471,-1779.9531233287357
44,-982.4379207431276,330.65028182460867,-651.787638918519,-1313.0882025677363,-1397.4894586967064,338.8230371952628,-1058.6664215014437,-1736.3124958919693
45,-723.6864372697765,118.696677845899,-604.9897594238776,-842.3831151156755,-1340.0419566844118,322.00408011150915,-1018.037876572903,-1662.046036795921
46,-941.8320338104755,24.71544901520476,-917.1165847952708,-966.5474828256803,-1276.7575811035006,292.3302470023494,-984.427334101151,-1569.08782810585
47,-1159.5158578119128,409.36845030573795,-750.1474075061749,-1568.8843081176508,-1243.8828925662979,296.58595730056487,-947.2969352657332,-1540.468849866863
48,-1042.699026042428,54.37189124478547,-988.3271347976424,-1097.0709172872134,-1213.2549884881853,285.892038804426,-927.3629496837594,-1499.1470272926115
49,-950.4844923511297,31.830152057645165,-918.6543402934846,-982.3146444087748,-1178.988958016065,267.5775093799931,-911.4114486360719,-1446.566467396058
50,-1079.2329227007863,136.9242189280976,-942.3087037726887,-1216.157141628884,-1155.6894400139338,254.4708952070787,-901.2185448068547,-1410.1603352210122
51,-1010.5746065010229,58.13079285290062,-952.4438136481223,-1068.7053993539234,-1137.2929376256316,237.80155086537673,-899.4913867602548,-1375.0944884910084
52,-846.5758706987141,242.605060996044,-603.9708097026701,-1089.180931694758,-1114.667797014025,240.71222993191196,-873.955567082113,-1355.3800269459368
53,-980.1911659424198,416.11737189350396,-564.0737940489159,-1396.3085378359237,-1105.7700099538458,248.76410858308407,-857.0059013707616,-1354.5341185369298
54,-919.7650617329588,163.2924541199717,-756.4726076129871,-1083.0575158529305,-1087.698074916402,239.44429317033502,-848.253781746067,-1327.142368086737
55,-1137.960777101144,154.2702961797575,-983.6904809213866,-1292.2310732809015,-1082.162340920007,234.1580036944684,-848.0043372255386,-1316.3203446144753
56,-1195.8129352798449,462.8634173135027,-732.9495179663422,-1658.6763525933475,-1074.8879672265525,247.84727474815253,-827.0406924783999,-1322.7352419747049
57,-907.5735245425343,31.893426617425465,-875.6800979251088,-939.4669511599598,-1062.3445487564745,233.29265874614995,-829.0518900103248,-1295.6372075026243
58,-960.2589859755323,292.47200313837556,-667.7869828371568,-1252.7309891139078,-1052.6685108970294,235.37439124185354,-817.2941196551759,-1288.042902138883
59,-796.2322678085429,182.40409225216328,-613.8281755563796,-978.6363600607062,-1035.4274539947078,223.09681497433635,-812.3306390203713,-1258.5242689690442
60,-629.4154899594483,48.992955032983545,-580.4225349264648,-678.4084449924319,-1018.5054550756006,210.84681377161496,-807.6586413039856,-1229.3522688472156
61,-997.0671394075222,194.28481945484404,-802.7823199526781,-1191.3519588623662,-1013.4686662728776,212.74650918318068,-800.7221570896968,-1226.2151754560584
62,-640.7259396750478,80.30305323642804,-560.4228864386198,-721.0289929114758,-997.37001981384,209.20549311885512,-788.1645266949849,-1206.5755129326951
63,-855.281309026031,238.3962527788656,-616.8850562471654,-1093.6775618048966,-989.8296310449995,203.46613366378872,-786.3634973812108,-1193.2957647087883
64,-989.110090715931,26.20493885462293,-962.9051518613081,-1015.315029570554,-981.7835930826155,192.2742482078831,-789.5093448747325,-1174.0578412904986
65,-857.4795708689677,100.28875154547985,-757.1908193234879,-957.7683224144475,-973.517674349782,189.54143703746803,-783.976237312314,-1163.0591113872501
66,-834.1171246496682,103.22749752709268,-730.8896271225756,-937.3446221767608,-963.2754456872094,181.48478785458516,-781.7906578326242,-1144.7602335417944
67,-1096.7343900012227,315.18986509947104,-781.5445249017516,-1411.9242551006937,-970.404463851531,180.69387167430972,-789.7105921772212,-1151.0983355258406
68,-905.6426602073525,182.53397146331085,-723.1086887440416,-1088.1766316706633,-965.8019287553923,181.72619347899004,-784.0757352764024,-1147.5281222343824
69,-908.4975506033783,162.62956738128867,-745.8679832220896,-1071.127117984667,-953.6267225785374,181.74707130528023,-771.8796512732572,-1135.3737938838176
70,-1007.9637998204595,282.13424925013254,-725.829550570327,-1290.098049070592,-960.21237535581,185.1039045056867,-775.1084708501234,-1145.3162798614967
71,-931.5907680366716,209.44827949752002,-722.1424885391516,-1141.0390475341917,-959.578996885572,188.19015607572953,-771.3888408098425,-1147.7691529613014
72,-747.7413282685635,193.58909746926253,-554.1522307993009,-941.3304257378261,-935.7738338717586,185.0604586554206,-750.7133752163378,-1120.834292527179
73,-1085.5073596599063,407.1382009356555,-678.3691587242508,-1492.6455605955618,-937.3902802404174,188.49891787041938,-748.891362369998,-1125.8891981108366
74,-745.1120915752277,144.17376953215933,-600.9383220430684,-889.2858611073871,-929.4794192681541,182.28303412733774,-747.1963851408163,-1111.7624533954918
75,-1172.8187968375048,190.56507098941753,-982.2537258480872,-1363.3838678269224,-944.4504979204116,184.6786472321217,-759.77185068829,-1129.1291451525333
76,-776.7138052904596,86.19371610438037,-690.5200891860793,-862.9075213948399,-938.9465569697444,186.72792280176085,-752.2186341679836,-1125.6744797715053
77,-805.3509862143369,50.510826642390484,-754.8401595719464,-855.8618128567274,-927.1410612498253,174.7660020129826,-752.3750592368427,-1101.9070632628077
78,-795.6342689817096,195.62357837190086,-600.0106906098088,-991.2578473536105,-918.9055693478011,179.47439158388644,-739.4311777639148,-1098.3799609316877
79,-990.6712628505733,298.0789710548618,-692.5922917957114,-1288.7502339054352,-920.2451283644494,188.349352217127,-731.8957761473224,-1108.5944805815766
80,-829.9221779847777,138.13548389907407,-691.7866940857036,-968.0576618838518,-911.9347702072492,188.38972771615957,-723.5450424910897,-1100.3244979234087
81,-861.1541650184754,287.25552180963336,-573.898643208842,-1148.4096868281088,-906.9540888244975,196.027218681384,-710.9268701431137,-1102.9813075058817
82,-936.7250378276982,217.58307372197294,-719.1419641057253,-1154.3081115496711,-909.9590610621303,195.19315243891498,-714.7659086232155,-1105.1522135010453
83,-938.6205041823306,357.9827092258525,-580.637794956478,-1296.6032134081831,-908.573372336794,193.25533034999322,-715.3180419868008,-1101.8287026867872
84,-1054.8413395370883,231.96243050876706,-822.8789090283212,-1286.8037700458553,-913.075914930265,195.54432956295307,-717.531585367312,-1108.620244493218
85,-916.2601998519705,246.5367942030586,-669.7234056489119,-1162.796994055029,-905.6858956886259,198.61987949706312,-707.0660161915628,-1104.305775185689
86,-1110.423705973403,29.375954463341834,-1081.047751510061,-1139.799660436745,-902.8395880450778,184.17029740205774,-718.6692906430201,-1087.0098854471355
87,-1069.0488128854497,81.97878359129275,-987.0700292941569,-1151.0275964767425,-908.2220976565083,185.83980930118665,-722.3822883553217,-1094.0619069576949
88,-748.1117292183835,116.5138790783326,-631.5978501400509,-864.6256082967161,-901.15052243127,179.97453849918526,-721.1759839320847,-1081.1250609304554
89,-751.8657850750042,235.2943654809091,-516.571419594095,-987.1601505559133,-899.6716396734853,181.7375476068101,-717.9340920666754,-1081.4091872802956
90,-923.6154103882917,213.5851147541182,-710.0302956341735,-1137.2005251424098,-909.4783036877802,187.22395293084793,-722.2543507569322,-1096.702256618628
91,-803.7204300499167,189.5997454176398,-614.1206846322768,-993.3201754675565,-903.03341337586,187.06778379627445,-715.9656295795857,-1090.1011971721346
92,-810.5076087843408,285.3016240556425,-525.2059847286984,-1095.8092328399835,-908.6928023461697,193.90106949024826,-714.7917328559216,-1102.5938718364182
93,-856.4263289297718,208.2933261339427,-648.133002795829,-1064.7196550637145,-908.7309696762945,192.89763860208416,-715.8333310742104,-1101.6286082783786
94,-735.2318209256088,95.61311232604834,-639.6187085995605,-830.844933251657,-900.2683606832837,195.211244384465,-705.0571162988186,-1095.479605067749
95,-779.979172409106,108.08184196196271,-671.8973304471433,-888.0610143710687,-897.685014067955,195.47101406501443,-702.2140000029407,-1093.1560281329696
96,-786.1762808227828,100.78339950002204,-685.3928813227608,-886.9596803228048,-896.0869859403922,195.38954413077875,-700.6974418096135,-1091.4765300711708
97,-974.842096540137,457.6497314315142,-517.1923651086229,-1432.4918279716512,-892.0239094916893,200.13820634184685,-691.8857031498425,-1092.162115833536
98,-1069.857483632435,280.83659540889835,-789.0208882235368,-1350.6940790413335,-897.4977369391921,203.41496047336648,-694.0827764658256,-1100.9126974125584
99,-1005.856553755507,36.87479820779599,-968.981755547711,-1042.731351963303,-900.743037044263,199.22313483425003,-701.519902210013,-1099.966171878513
100,-926.6960613309622,570.9846609282381,-355.71140040272405,-1497.6807222592001,-898.0341124279464,208.85148189018685,-689.1826305377596,-1106.8855943181334
101,-990.3492126264704,142.37432162896542,-847.974890997505,-1132.7235342554359,-899.9927272476065,206.6156832945684,-693.3770439530381,-1106.6084105421749
102,-805.8944040956384,55.14706172110653,-750.7473423745319,-861.0414658167449,-901.9311631085089,202.00094876962984,-699.9302143388792,-1103.9321118781386
103,-910.916890063782,191.33569837735652,-719.5811916864255,-1102.2525884411386,-896.1114807886381,194.80753201768655,-701.3039487709516,-1090.9190128063246
104,-773.6826794833318,72.35235076468327,-701.3303287186485,-846.035030248015,-897.0638337189082,192.41348472543734,-704.6503489934709,-1089.4773184443454
105,-796.4701633997632,81.30858050858664,-715.1615828911766,-877.7787439083498,-884.5188792709835,188.77160170940962,-695.7472775615738,-1073.2904809803933
106,-1084.25364376221,233.26723947309011,-850.98640428912,-1317.5208832353,-894.7702072200419,193.67405248836667,-701.0961547316753,-1088.4442597084085
107,-1086.5108947811657,190.93963372420458,-895.5712610569611,-1277.4505285053704,-904.1422041722694,198.35501272442713,-705.7871914478424,-1102.4972168966967
108,-894.7638769448894,256.0624063234018,-638.7014706214876,-1150.8262832682913,-907.4465244377087,200.36964032281048,-707.0768841148983,-1107.8161647605193
109,-826.7152802728411,85.32755145592228,-741.3877288169189,-912.0428317287634,-901.9813250184511,193.27792633617918,-708.703398682272,-1095.2592513546304
110,-984.1907354183413,87.58126002694674,-896.6094753913945,-1071.771995445288,-907.1236102662366,191.59278554044158,-715.5308247257949,-1098.716395806678
111,-853.5644121717411,70.38575401482008,-783.178658156921,-923.9501661865612,-906.8706185046788,184.3637932806145,-722.5068252240642,-1091.234411785293
112,-860.5335580770234,90.33647847879028,-770.1970795982331,-950.8700365558136,-904.3309025129896,180.1222401058417,-724.2086624071478,-1084.4531426188312
113,-958.6428231146703,154.76766285556144,-803.8751602591088,-1113.4104859702318,-904.9983131440677,173.34840522683206,-731.6499079172355,-1078.3467183708995
114,-894.2357228966099,242.9017559271327,-651.3339669694772,-1137.1374788237426,-899.6447925893849,173.7130494074442,-725.9317431819406,-1073.3578419968292
115,-868.8570079860032,187.89754584437398,-680.9594621416292,-1056.754553830377,-898.0646861938527,171.75840779548804,-726.3062783983646,-1069.8230939893408
116,-830.8317467685514,295.44499370510965,-535.3867530634418,-1126.276740473661,-888.7449542203576,180.62737577021366,-708.117578450144,-1069.3723299905714
117,-823.310344716645,96.94441427517035,-726.3659304414746,-920.2547589918154,-880.5536719480642,181.1262301263429,-699.4274418217212,-1061.679902074407
118,-1118.6391982249645,434.95673255392575,-683.6824656710387,-1553.5959307788903,-892.9045875816169,191.74099190886267,-701.1635956727542,-1084.6455794904793
119,-921.9977563311026,262.6282923162733,-659.3694640148292,-1184.626048647376,-898.5756532901536,192.65212280337482,-705.9235304867786,-1091.2277760935283
120,-906.1540377602122,154.25159369858915,-751.9024440616231,-1060.4056314588013,-897.993607535884,190.67433876819052,-707.3192687676936,-1088.6679463040748
121,-986.2964095588995,159.46625291206857,-826.830156646831,-1145.762662470968,-904.079473519517,189.6698890180048,-714.4095845015121,-1093.7493625375216
122,-905.0247052004755,274.85357799516464,-630.1711272053109,-1179.87828319564,-907.2300434000548,189.32162081598887,-717.9084225840658,-1096.5516642160437
123,-1023.1870710101979,288.41538311538085,-734.771687894817,-1311.6024541255788,-912.7887348027356,191.9923560487035,-720.7963787540322,-1104.781090851439
124,-1139.3981985712442,112.28889036982495,-1027.1093082014193,-1251.687088941069,-926.2609473909234,192.54821531682938,-733.7127320740942,-1118.8091627077529
125,-945.6991039975031,245.030837827991,-700.6682661695121,-1190.729941825494,-931.7849451105368,197.11318184569697,-734.6717632648398,-1128.898126956234
126,-918.5759476090634,122.65593612595629,-795.9200114831071,-1041.2318837350197,-936.198267336746,197.8422663998948,-738.3560009368513,-1134.0405337366408
127,-1022.8615243235108,215.7714896708995,-807.0900346526113,-1238.6330139944102,-937.798914929525,189.77965834120764,-748.0192565883176,-1127.578573270733
128,-801.6032367080346,37.02050630588224,-764.5827304021524,-838.6237430139169,-928.8571066987118,181.65245537110707,-747.2046513276048,-1110.509562069819
129,-959.9664216935626,301.7628443373117,-658.2035773562509,-1261.7292660308742,-927.3274356299803,190.48205690875758,-736.8453787212227,-1117.809492538738
130,-800.4693674079523,76.01795781146126,-724.451409596491,-876.4873252194136,-923.11987916588,173.98316680486505,-749.1367123610149,-1097.103045970745
131,-937.471342043236,139.57433165494547,-797.8970103882905,-1077.0456736981814,-921.3572834797723,173.88983380573106,-747.4674496740412,-1095.2471172855032
132,-878.0792573786163,115.83172692762734,-762.247530450989,-993.9109843062436,-923.7634452558715,175.91265597928174,-747.8507892765897,-1099.676101235153
133,-843.7494777829821,213.44166378764382,-630.3078139953383,-1057.1911415706259,-921.5245315131781,176.64952149295797,-744.8750100202201,-1098.174053006136
134,-958.8247528395565,189.91287060266552,-768.911882236891,-1148.737623442222,-927.6959339583857,180.5682054875574,-747.1277284708283,-1108.264139445943
135,-1049.7770588882433,423.69498089975764,-626.0820779884857,-1473.472039788001,-936.139497141335,191.98108550059644,-744.1584116407386,-1128.1205826419314
136,-886.696962626082,276.1134575066611,-610.5835051194209,-1162.8104201327433,-929.5542744367973,193.40929276838213,-736.1449816684152,-1122.9635672051795
137,-971.1061075571373,138.81080531467182,-832.2953022424655,-1109.916912871809,-925.7074481959964,191.67166515473102,-734.0357830412653,-1117.3791133507273
138,-916.1159566592729,203.5311094963138,-712.5848471629591,-1119.6470661555868,-926.4191841864758,189.92062192716145,-736.4985622593144,-1116.3398061136372
139,-979.7912510535331,204.43054613564533,-775.3607049178877,-1184.2217971891785,-931.5217165458323,193.8907217498189,-737.6309947960133,-1125.412438295651
140,-952.3137767806624,73.87271424760385,-878.4410625330585,-1026.1864910282661,-930.4591512579096,193.43377022384078,-737.0253810340689,-1123.8929214817506
141,-857.2173723260603,118.7545907107995,-738.4627816152608,-975.9719630368597,-930.5809165963869,195.04606478037343,-735.5348518160135,-1125.6269813767603
142,-807.5434324212289,77.73611233048312,-729.8073200907457,-885.279544751712,-928.8145790745272,194.62605257542984,-734.1885264990973,-1123.440631649957
143,-745.2518321072876,144.94390662151494,-600.3079254857726,-890.1957387288026,-921.7015460409476,194.29859403429498,-727.4029520066528,-1116.0001400752428
144,-1060.4615856183407,159.59466272282248,-900.8669228955182,-1220.0562483411632,-927.2424081316719,191.52169092748463,-735.7207172041875,-1118.7640990591567
145,-924.308789483211,103.92110057656414,-820.3876889066468,-1028.229890059775,-929.0908008482456,188.7224760852243,-740.3683247630214,-1117.81327693347
146,-971.4922477600876,294.6813178855867,-676.810929874501,-1266.1735656456742,-933.7794842146302,188.69702022457355,-745.0824639900567,-1122.4765044392038
147,-860.2040161919376,58.24842976535926,-801.9555864265784,-918.4524459572968,-935.0092732638066,187.4071540742465,-747.6021191895601,-1122.4164273380532
148,-835.3882379866687,247.58709403381494,-587.8011439528539,-1082.9753320204836,-925.5675745891967,181.16149945690947,-744.4060751322872,-1106.7290740461062
149,-862.5132364607801,145.08217467265686,-717.4310617881233,-1007.595411133437,-923.5847572601859,177.2432955354556,-746.3414617247304,-1100.8280527956415
150,-911.2707430023729,108.45820599722087,-802.8125370051521,-1019.7289489995937,-923.7553141015914,175.7168492787433,-748.038464822848,-1099.4721633803347
151,-862.0888900077674,176.01630194922382,-686.0725880585436,-1038.1051919569913,-919.6150634498869,176.26851757998182,-743.3465458699052,-1095.883581029869
152,-853.2090880366849,221.8796026204196,-631.3294854162652,-1075.0886906571045,-917.887876211094,174.50271840082365,-743.3851578102702,-1092.3905946119178
153,-899.8504143690661,113.80412663026841,-786.0462877387977,-1013.6545409993346,-913.7766543230562,168.68234318465323,-745.0943111384029,-1082.4589975077095
154,-919.0940063992725,180.80713006319957,-738.286876336073,-1099.901136462472,-906.4331812506572,170.96628450776572,-735.4668967428914,-1077.399465758423
155,-753.6975800629498,83.41518782007667,-670.2823922428731,-837.1127678830264,-900.0331304528387,165.5790961741686,-734.4540342786701,-1065.6122266270074
156,-868.4240488533978,30.141780491718944,-838.2822683616789,-898.5658293451168,-898.3614004943164,162.49529098636066,-735.8661095079559,-1060.8566914806772
157,-936.2710906042254,347.79885550219103,-588.4722351020343,-1284.0699461064164,-895.4750527036737,166.89620318073705,-728.5788495229366,-1062.3712558844106
158,-837.5975175840261,92.67057397392053,-744.9269436101056,-930.2680915579467,-896.6748620662067,168.75120543633832,-727.9236566298683,-1065.426067502545
159,-865.9621640141435,182.01370785750723,-683.9484561566362,-1047.9758718716507,-893.5413868102261,164.75956755367818,-728.781819256548,-1058.3009543639043
160,-1012.1523926241894,164.51878511047528,-847.6336075137141,-1176.6711777346645,-900.5974876507674,167.709595130312,-732.8878925204554,-1068.3070827810793
161,-1021.555798496073,212.51624168878735,-809.0395568072856,-1234.0720401848603,-903.4003028658619,170.14099213144002,-733.2593107344218,-1073.541294997302
162,-842.842643651671,147.8831266718143,-694.9595169798567,-990.7257703234852,-902.2257490749637,171.20937212291295,-731.0163769520509,-1073.4351211978767
163,-929.6920286277946,120.91183205800105,-808.7801965697935,-1050.6038606857956,-905.0905007697908,168.1250443985915,-736.9654563711993,-1073.2155451683823
164,-756.9624628462761,146.20740962657055,-610.7550532197056,-903.1698724728467,-898.3617577700148,166.66819569938835,-731.6935620706264,-1065.0299534694032
165,-933.0454560714671,179.23774352377853,-753.8077125476887,-1112.2831995952456,-894.470704342789,158.51962112018904,-735.9510832225999,-1052.990325462978
166,-903.924788318623,236.7089242374806,-667.2158640811424,-1140.6337125561035,-895.044965199207,157.20613667788305,-737.8388285213239,-1052.25110187709
167,-757.1129446691469,88.31948527539286,-668.7934593937541,-845.4324299445398,-887.9118597696073,155.52309267657375,-732.3887670930336,-1043.434952446181
168,-796.4880816824202,181.05579146454423,-615.432290217876,-977.5438731469644,-883.9242639370456,154.77391540884807,-729.1503485281974,-1038.6981793458935
169,-763.3990622646685,127.7989296650539,-635.6001325996145,-891.1979919297224,-876.7111909774165,152.2195281931617,-724.491662784255,-1028.9307191705784
170,-748.8522602871525,102.65810519781718,-646.1941550893353,-851.5103654849697,-869.929140427633,153.1790412248355,-716.7500992027975,-1023.1081816524686
171,-933.948692839769,58.75715850053952,-875.1915343392295,-992.7058513403085,-872.4868511114233,151.1791268178268,-721.3077242935965,-1023.6659779292501
172,-899.4523106474977,191.5857264174572,-707.8665842300405,-1091.038037064955,-875.5504803856323,154.9741139540593,-720.576366431573,-1030.5245943396915
173,-844.2696279357082,146.98249985713767,-697.2871280785705,-991.2521277928458,-878.8510735799131,155.04206706191337,-723.8090065179996,-1033.8931406418262
174,-860.1093963345016,184.5660409103086,-675.543355424193,-1044.6754372448102,-872.1726672704517,155.87444633482957,-716.298220935622,-1028.0471136052813
175,-809.3487447672024,113.05143263378078,-696.2973121334217,-922.4001774009832,-868.340665779918,156.17879073673683,-712.1618750431812,-1024.5194565166548
176,-890.3001800261723,160.04709879763274,-730.2530812285395,-1050.347278823805,-865.6342635221209,151.69098343380497,-713.9432800883159,-1017.325246955926
177,-925.368967583081,137.47490505415175,-787.8940625289292,-1062.8438726372328,-867.8064285684923,154.3318659434314,-713.4745626250609,-1022.1382945119238
178,-944.4185883442595,170.9787518369199,-773.4398365073396,-1115.3973401811795,-871.4407735804119,151.77825453686825,-719.6625190435439,-1023.2190281172803
179,-837.2163380089058,110.48152672688167,-726.7348112820241,-947.6978647357876,-870.5975436320163,150.62489960534242,-719.9726440266738,-1021.2224432373586
180,-844.2522603962525,41.22970337003578,-803.0225570262168,-885.4819637662882,-868.3635942118123,148.38394951776957,-719.9796446940426,-1016.7475437295817
181,-814.7445791937413,78.74477866371956,-735.9998005300217,-893.4893578574608,-866.7854505180113,145.1415654082528,-721.6438851097586,-1011.9270159262641
182,-894.8766535596837,155.42586835930638,-739.4507852003774,-1050.3025219189901,-868.174369368778,142.92644093288234,-725.2479284358957,-1011.1008103016604
183,-885.5127963303494,102.58797203915356,-782.9248242911958,-988.1007683695029,-867.6964487674874,142.5525691131785,-725.143879654309,-1010.2490178806659
184,-820.1197890384084,104.85995852658657,-715.2598305118219,-924.9797475649949,-864.397308188792,140.0209967286247,-724.3763114601672,-1004.4183049174167
185,-811.9596501177743,226.56981832115753,-585.3898317966168,-1038.5294684389319,-866.3393771906194,144.79281774532743,-721.546559445292,-1011.1321949359468
186,-815.4543682733,23.92788927319519,-791.5264790001048,-839.3822575464952,-864.5737211712828,144.58568803804332,-719.9880331332395,-1009.1594092093261
187,-793.5714378194865,67.13756728633862,-726.4338705331479,-860.7090051058251,-859.8170660784582,135.23031176418155,-724.5867543142766,-995.0473778426398
188,-806.005442934873,121.69392378908883,-684.3115191457842,-927.6993667239618,-858.7639969234864,136.1977567580205,-722.566240165466,-994.9617536815069
189,-773.2200869274803,24.936666659818435,-748.2834202676619,-798.1567535872988,-855.672594353931,130.9618553847642,-724.7107389691668,-986.6344497386951
190,-945.4998406076114,361.9063317070104,-583.593508900601,-1307.406172314622,-853.450842620045,137.5414402713154,-715.9094023487297,-990.9922828913604
191,-1028.4798675489674,131.24109119618208,-897.2387763527853,-1159.7209587451493,-853.6816449218081,134.83226858822852,-718.8493763335797,-988.5139135100367
192,-879.6423339417728,210.12249378969054,-669.5198401520822,-1089.7648277314634,-854.9083012648116,136.9069141588244,-718.0013871059872,-991.815215423636
193,-1029.7267049653206,136.30411047425855,-893.422594491062,-1166.030815439579,-858.2427904760625,137.419990106033,-720.8228003700295,-995.6627805820955
194,-806.708912454748,162.0776472047677,-644.6312652499803,-968.7865596595157,-859.9010054630115,137.94899802530622,-721.9520074377053,-997.8500034883177
195,-1002.1499533565244,323.84011981110126,-678.3098335454231,-1325.9900731676257,-862.2044887058468,142.76907723488367,-719.4354114709632,-1004.9735659407305
196,-949.8046123686175,298.72572129045966,-651.0788910781579,-1248.5303336590773,-863.7338161741799,144.8363038033163,-718.8975123708636,-1008.5701199774962
197,-908.7611029381357,193.4916397790434,-715.2694631590923,-1102.252742717179,-868.7887547831463,148.3420422867713,-720.446712496375,-1017.1307970699175
198,-812.7268733640452,125.04651441868737,-687.6803589453579,-937.7733877827326,-869.3300478392005,146.47506638524274,-722.8549814539577,-1015.8051142244432
199,-841.6213757719574,68.01272632419759,-773.6086494477598,-909.6341020961551,-871.9374582894433,144.48219294054752,-727.4552653488959,-1016.4196512299909
200,-859.4619683056461,129.73285116826983,-729.7291171373763,-989.1948194739159,-875.6244485567264,145.38468447289594,-730.2397640838306,-1021.0091330296224
201,-869.0476636841008,64.63550425295213,-804.4121594311487,-933.683167937053,-873.4610809182043,145.58062933130972,-727.8804515868944,-1019.0417102495139
202,-997.2820751183666,175.76029966327073,-821.5217754550958,-1173.0423747816374,-876.722073067233,145.05311510617017,-731.6689579610629,-1021.7751881734034
203,-882.8291555848251,167.9560985559486,-714.8730570288765,-1050.7852541407738,-878.007390655537,145.7522350627972,-732.2551555927399,-1023.7596257183343
204,-795.8764583424257,64.16044255601963,-731.7160157864062,-860.0369008984453,-875.8662927224678,141.73871511765427,-734.1275776048136,-1017.6050078401221
205,-894.6829555290245,121.9145404132292,-772.7684151157953,-1016.5974959422538,-878.7107664145285,142.03415204363586,-736.6766143708927,-1020.7449184581644
206,-861.085447435465,42.79885492783192,-818.286592507633,-903.8843023632969,-877.7369419948384,138.1258772479758,-739.6110647468626,-1015.8628192428142
207,-1006.9192571449611,89.62447654615661,-917.2947805988044,-1096.5437336911177,-880.4552849802344,136.53086296437598,-743.9244220158583,-1016.9861479446103
208,-919.5565423952057,197.99687153776242,-721.5596708574433,-1117.5534139329682,-879.6265501152659,137.43146695440407,-742.1950831608618,-1017.05801706967
209,-949.6155818693578,266.2063831930647,-683.409198676293,-1215.8219650624226,-883.373191577281,142.62229550327683,-740.750896074004,-1025.995487080558
210,-868.9331990361503,173.57711535369538,-695.3560836824549,-1042.5103143898457,-884.1958895319442,147.03387590273215,-737.162013629212,-1031.2297654346764
211,-883.887971101839,169.1319309317784,-714.7560401700605,-1053.0199020336174,-886.5006692622142,150.0467809783341,-736.45388828388,-1036.5474502405482
212,-824.8024278176912,65.08050066039705,-759.7219271572941,-889.8829284780883,-884.164861737481,147.0352687217038,-737.1295930157772,-1031.2001304591847
213,-984.5257570231496,145.39486016279818,-839.1308968603514,-1129.9206171859478,-887.4652937605745,148.46216499249195,-739.0031287680824,-1035.9274587530663
214,-884.539409197544,79.69974476989039,-804.8396644276537,-964.2391539674344,-889.6126144325456,147.62349120060207,-741.9891232319435,-1037.2361056331476
215,-780.33842579142,97.46723134510837,-682.8711944463116,-877.8056571365285,-888.5585736216672,143.32007163473378,-745.2385019869332,-1031.878645256401
216,-801.0329691284113,155.4889584732146,-645.5440106551966,-956.521927601626,-888.0778603168375,147.70544060806776,-740.3724197087697,-1035.7833009249052
217,-870.7601337369433,91.34154566400251,-779.4185880729408,-962.1016794009458,-890.6508168474194,148.5122398873232,-742.1385769600962,-1039.1630567347427
218,-873.8415418193646,106.58723908510063,-767.254302734264,-980.4287809044652,-892.9120201435691,148.0086837305236,-744.9033364130454,-1040.9207038740926
219,-886.0407472592545,79.45581839856288,-806.5849288606917,-965.4965656578174,-896.6727088212949,149.82598878848177,-746.846720032813,-1046.4986976097766
220,-940.2122491957793,171.45605290839188,-768.7561962873874,-1111.6683021041713,-896.4964557742337,143.47764616186114,-753.0188096123727,-1039.974101936095
221,-880.3037340324677,132.97418658041056,-747.3295474520571,-1013.2779206128782,-891.5572513236839,143.53541600800207,-748.0218353156816,-1035.0926673316858
222,-982.4767449323607,326.24199987145346,-656.2347450609072,-1308.7187448038142,-894.98506502337,147.40606621072752,-747.5789988126425,-1042.3911312340977
223,-843.1412264432132,209.98779813790097,-633.1534283053122,-1053.1290245811142,-888.7655490726332,149.86218913284893,-738.9033599397842,-1038.627738205482
224,-943.4598223373091,222.80502496398157,-720.6547973733275,-1166.2648473012907,-893.3239127353851,151.88643505815608,-741.4374776772291,-1045.2103477935414
225,-888.8186090049398,157.14111982293912,-731.6774891820007,-1045.959728827879,-889.5462012569991,146.32980172521732,-743.2163995317817,-1035.8760029822163
226,-913.8602307179012,183.5994165542363,-730.2608141636649,-1097.4596472721375,-888.3480552019752,142.49225823400988,-745.8557969679654,-1030.840313435985
227,-874.5575883730729,178.42022505034558,-696.1373633227273,-1052.9778134234184,-887.2079380498064,141.9898777430533,-745.2180603067532,-1029.1978157928597
228,-734.5015004218649,111.27474988173631,-623.2267505401286,-845.7762503036012,-884.6004256184004,141.53081892515493,-743.0696066932454,-1026.1312445435553
229,-870.7862814425683,98.154203263016,-772.6320781795523,-968.9404847055844,-885.5725891407542,142.53553482311554,-743.0370543176384,-1028.1081239638695
230,-943.0746735531549,316.5517634480023,-626.5229101051525,-1259.6264370011572,-888.359679315671,148.7628318991066,-739.5968474165644,-1037.1225112147777
231,-965.7205552029294,177.78462334488262,-787.9359318580468,-1143.505178547812,-891.5821090329653,152.53446920217095,-739.0476398307944,-1044.1165782351363
232,-879.698217474957,93.23956268553295,-786.458654789424,-972.93778016049,-887.6626471115184,149.78377796957972,-737.8788691419388,-1037.4464250810981
233,-886.5885215164025,156.6630473513958,-729.9254741650067,-1043.2515688677981,-887.7879593092376,149.40734292942795,-738.3806163798096,-1037.1953022386656
234,-926.1672879501149,47.48971061356121,-878.6775773365537,-973.6569985636761,-892.1309869628274,148.85165186467933,-743.279335098148,-1040.9826388275064
235,-936.7022978138385,196.5742081004673,-740.1280897133712,-1133.2765059143057,-893.5316317056544,151.34030745425395,-742.1913242514004,-1044.8719391599084
236,-870.5568934790641,175.52505598608806,-695.031837492976,-1046.081949465152,-893.8473465737744,155.76451415619582,-738.0828324175785,-1049.61186072997
237,-1087.7118522740877,145.0435160845218,-942.6683361895659,-1232.7553683586095,-896.5404330780785,157.6118154741413,-738.9286176039373,-1054.1522485522198
238,-907.6291771574505,98.47271647229866,-809.1564606851518,-1006.1018936297492,-896.14285423682,154.29434363862583,-741.8485105981941,-1050.437197875446
239,-884.5386954345173,258.94130474307855,-625.5973906914387,-1143.480000177596,-893.973624688992,154.05217435695965,-739.9214503320325,-1048.0257990459515
240,-1004.5344673214078,246.1743607827377,-758.36010653867,-1250.7088281041454,-898.4936669651672,156.47208253792772,-742.0215844272395,-1054.965749503095
241,-879.054238749312,177.88953695556054,-701.1647017937515,-1056.9437757048727,-898.3325425534164,156.76400273872048,-741.568539814696,-1055.0965452921369
242,-939.7718110966179,58.28791678637265,-881.4838943102452,-998.0597278829905,-902.1648553293805,156.53758327625297,-745.6272720531276,-1058.7024386056337
243,-889.9330317901337,144.571827672884,-745.3612041172496,-1034.5048594630177,-899.01176448828,156.5101488599225,-742.5016156283576,-1055.5219133482026
244,-807.8478510898871,120.88322289865422,-686.9646281912328,-928.7310739885413,-896.4553792180249,157.88293146421466,-738.5724477538101,-1054.3383106822396
245,-853.5434468876556,124.58261069245397,-728.9608361952016,-978.1260575801095,-898.8955465878993,158.78677744245948,-740.1087691454399,-1057.6823240303588
246,-861.0613345396129,320.64833047438157,-540.4130040652312,-1181.7096650139945,-900.8964921016062,164.29208984249837,-736.6044022591078,-1065.1885819441045
247,-932.822619821916,248.4326738561195,-684.3899459657964,-1181.2552936780355,-902.9652416377718,169.5284607822356,-733.4367808555362,-1072.4937024200076
248,-898.9048761849899,63.114444063829445,-835.7904321211605,-962.0193202488193,-903.800686116626,168.07936761485993,-735.7213185017662,-1071.880053731486
249,-859.3820054308726,194.91826686077266,-664.4637385701,-1054.3002722916453,-902.9120613890133,171.92811589693358,-730.9839454920798,-1074.8401772859468
250,-905.3033211325937,233.2133159220954,-672.0900052104984,-1138.5166370546892,-901.7484304535739,173.9866913307237,-727.7617391228501,-1075.7351217842975
251,-816.6976183191065,264.8798830088024,-551.8177353103041,-1081.577501327909,-899.6282265964617,178.38354787833674,-721.2446787181251,-1078.0117744747984
252,-784.2337469622122,171.00494196020324,-613.2288050020089,-955.2386889224155,-893.0201266641235,173.2089792812951,-719.8111473828284,-1066.2291059454187
253,-842.2623623651083,123.59127901421998,-718.6710833508884,-965.8536413793282,-892.9908311948533,170.3290953105057,-722.6617358843475,-1063.319926505359
254,-860.6614195456897,179.44290020960543,-681.2185193360842,-1040.1043197552951,-890.2308844351326,168.8836911520265,-721.3471932831061,-1059.1145755871592
255,-802.2594145534172,89.62355600631888,-712.6358585470983,-891.882970559736,-887.3455779534153,166.63310569147248,-720.7124722619428,-1053.9786836448877
256,-788.5197392598685,48.40598964430355,-740.113749615565,-836.925728904172,-883.1675615714807,162.1266581278081,-721.0409034436727,-1045.2942196992888
257,-943.6380450424303,160.97197021995845,-782.666074822472,-1104.6100152623887,-885.4702434604593,161.54504963346184,-723.9251938269975,-1047.0152930939212
258,-1010.1527202661995,235.88867136260095,-774.2640489035986,-1246.0413916288005,-894.6586174552705,165.69884701615732,-728.9597704391132,-1060.3574644714279
259,-927.401615682597,178.95339271809797,-748.4482229644991,-1106.355008400695,-896.5457952632714,168.39215333132674,-728.1536419319449,-1064.9379485945983
260,-981.8466216452625,439.83090382654177,-542.0157178187208,-1421.6775254718043,-897.8381935330085,172.50145801061137,-725.336735522397,-1070.3396515436198
261,-819.6752759936986,101.04797319051424,-718.6273028031844,-920.7232491842128,-892.9700175593674,169.94356967213244,-723.0264478872349,-1062.9135872314998
262,-785.6316377666639,87.95306042231738,-697.6785773443464,-873.5846981889813,-889.8344649024242,169.76735293002523,-720.0671119723991,-1059.6018178324496
263,-855.7976167932129,215.04726694763085,-640.750349845582,-1070.8448837408437,-888.8081014116513,171.7134935832331,-717.0946078284182,-1060.5215949948843
264,-824.3160474375354,163.02038511005674,-661.2956623274787,-987.3364325475922,-885.4130600612319,175.56451606644958,-709.8485439947823,-1060.9775761276817
265,-892.4275340476094,102.98277983316261,-789.4447542144468,-995.4103138807719,-883.9372346023576,172.44480179087276,-711.492432811485,-1056.3820363932305
266,-791.6227350076834,146.31488649758865,-645.3078485100948,-937.9376215052721,-881.306095986645,171.47112947458945,-709.8349665120555,-1052.7772254612346
267,-1045.8953089741042,323.83478229221265,-722.0605266818916,-1369.7300912663168,-879.912211209979,177.43083834817915,-702.4813728617996,-1057.343049558158
268,-819.9362005772522,197.00570185563842,-622.9304987216137,-1016.9419024328906,-876.989111990639,180.7152711942905,-696.2738407963485,-1057.7043831849294
269,-750.6009315293686,27.87182806532671,-722.7291034640419,-778.4727595946953,-872.5245198604673,173.01295530503208,-699.5115645554353,-1045.5374751654995
270,-937.8039845094678,187.7819508271089,-750.0220336823589,-1125.5859353365768,-870.3001704334026,171.06654163984447,-699.2336287935582,-1041.366712073247
271,-866.2994630052503,91.78576778255963,-774.5136952226907,-958.08523078781,-869.8750112419337,168.1964160007444,-701.6785952411896,-1038.0714272426783
272,-800.2705332689676,167.44521571441655,-632.825317554551,-967.7157489833842,-865.2249686476789,171.83499263167923,-693.3899760159998,-1037.059961279358
273,-829.8112954710444,135.7556381306385,-694.055657340406,-965.5669336016829,-863.220910770376,171.54111964693772,-691.6797911234383,-1034.7620304173136
274,-851.3954297986933,51.949436367490634,-799.4459934312026,-903.3448661661839,-864.6724967273361,169.24332676256557,-695.4291699647706,-1033.9158234899016
275,-1009.2077811806529,237.71235372902686,-771.495427451626,-1246.9201349096797,-869.861307870436,173.01431819711803,-696.8469896733181,-1042.875626067554
276,-885.5829422416813,156.62709405043503,-728.9558481912462,-1042.2100362921162,-870.6786947938383,167.54694364965314,-703.1317511441852,-1038.2256384434916
277,-902.0324130532921,177.86685652557713,-724.1655565277149,-1079.8992695788693,-869.6523545682174,165.19474973863507,-704.4576048295825,-1034.8471043068525
278,-903.056533584187,127.74521350698359,-775.3113200772034,-1030.8017470911707,-869.7907431481908,167.34910872007353,-702.4416344281173,-1037.1398518682643
279,-872.1859468152574,75.72166611469963,-796.4642807005578,-947.9076129299569,-870.217541194337,163.37588869520442,-706.8416524991325,-1033.5934298895413
280,-890.4895943187958,42.814415576517504,-847.6751787422783,-933.3040098953132,-869.7237503005437,157.02925868368519,-712.6944916168585,-1026.753008984229
281,-782.7966274084738,38.62254839096633,-744.1740790175074,-821.4191757994402,-868.5937172701891,149.4873475297573,-719.1063697404319,-1018.0810647999465
282,-958.6049065432375,65.89496932968807,-892.7099372135494,-1024.4998758729255,-874.4060892562234,145.98368177540678,-728.4224074808167,-1020.3897710316302
283,-878.7893382017816,133.0173595472735,-745.7719786545081,-1011.806697749055,-875.6236551174459,146.29788445984192,-729.325770657604,-1021.9215395772878
284,-872.720041390844,178.62949798757515,-694.0905434032688,-1051.3495393784192,-876.025609178951,146.2707710524409,-729.7548381265101,-1022.2963802313918
285,-789.4249034859272,137.98623862377804,-651.4386648621492,-927.4111421097052,-875.597792143368,147.88286047302287,-727.7149316703451,-1023.4806526163908
286,-831.9423148440083,157.97712343439608,-673.9651914096122,-989.9194382784043,-877.0452113295061,151.53523159935926,-725.5099797301467,-1028.5804429288653
287,-853.5631128072076,163.99703786106232,-689.5660749461454,-1017.5601506682699,-874.0427135883318,151.6360671873961,-722.4066464009359,-1025.678780775728
288,-820.3102380493814,187.36774518345686,-632.9424928659246,-1007.6779832328382,-867.7146308477713,150.0187029814246,-717.6959278663468,-1017.7333338291959
289,-786.635680231795,159.46558955504187,-627.1700906767531,-946.101269786837,-863.0224329994112,149.36910954265608,-713.6533234567552,-1012.3915425420673
290,-877.9620224824024,334.28705153384186,-543.6749709485605,-1212.2490740162443,-859.5596130273158,145.85098113289942,-713.7086318944165,-1005.4105941602153
291,-900.3208942531702,35.93016316947186,-864.3907310836984,-936.251057422642,-862.2478003026316,143.6803874655313,-718.5674128371004,-1005.928187768163
292,-829.8352191089234,20.29013325225922,-809.5450858566642,-850.1253523611826,-863.7212530140403,141.42495655986275,-722.2962964541774,-1005.146209573903
293,-820.1109333105327,73.23718760717934,-746.8737457033534,-893.348120917712,-862.531696897951,136.69795391518102,-725.8337429827699,-999.2296508131319
294,-986.9594076949556,310.28927122623816,-676.6701364687175,-1297.248678921194,-867.953142239865,141.6069167857204,-726.3462254541446,-1009.5600590255854
295,-837.1054515745959,105.44103355646554,-731.6644180181304,-942.5464851310614,-866.1090728240979,141.68885857649715,-724.4202142476007,-1007.797931400595


==> data/reward_curve_original_data/cheetah_reward.csv <==
epoch,mean_smooth,upper_smooth,lower_smooth
1,-1792.4683674396686,-1653.1604372340596,-1931.7762976452773
5,-3066.423622325289,-2812.843917753444,-3320.003326897134
9,-3132.0476708102283,-2859.0117215867263,-3405.0836200337308
13,-2942.2198624831512,-2642.1481994612777,-3242.2915255050243
17,-2819.2162341073777,-2460.4782832707406,-3177.9541849440147
21,-2628.9221750305132,-2241.144345870423,-3016.700004190604
25,-2429.8310580913903,-2060.6740176642534,-2798.9880985185273
29,-2276.1276128844893,-1913.0105573119426,-2639.244668457036
33,-2136.3068284911965,-1782.3282790541234,-2490.285377928269
37,-2023.197879249982,-1674.2959591382403,-2372.099799361724
41,-1925.287324875511,-1595.5012619563868,-2255.0733877946354
45,-1847.5958858931551,-1523.9949973616253,-2171.1967744246845
49,-1780.3335974532229,-1472.53102752379,-2088.1361673826555
53,-1650.4913167408383,-1340.9080319386285,-1960.0746015430484
57,-1475.6652272445153,-1181.069992648921,-1770.2604618401092
61,-1301.4661431139086,-1010.9766124294661,-1591.9556737983512
65,-1181.980955369695,-921.7839103464228,-1442.1780003929673
69,-1078.3583624776004,-845.9513607162819,-1310.765364238919
73,-1031.551567439122,-805.6619585063085,-1257.4411763719356
77,-992.2739583459204,-782.4847435345134,-1202.0631731573271
81,-964.8365886894519,-763.3562699106845,-1166.3169074682194
85,-950.9429969578566,-751.2082812416319,-1150.6777126740817
89,-937.6975920489224,-748.6478541491559,-1126.7473299486887
93,-920.3850570933847,-731.1948115903593,-1109.5753025964102
97,-909.7601995146317,-722.9960094870443,-1096.524389542219
101,-907.9555647896316,-706.195108340235,-1109.7160212390284
105,-896.0049900209773,-705.7673634079314,-1086.242616634023
109,-896.6523096640703,-710.4954052179215,-1082.8092141102193
113,-907.3411426783448,-724.3623567347361,-1090.3199286219535
117,-900.1370156009851,-711.5926765228741,-1088.6813546790963
121,-903.7248680651315,-711.6893929092482,-1095.7603432210149
125,-908.967458113896,-717.2295319503754,-1100.7053842774167
129,-915.6601942538377,-722.9861944049867,-1108.3341941026886
133,-913.527145445828,-729.974967766474,-1097.0793231251819
137,-907.8437619190901,-715.5180212085903,-1100.16950262959
141,-917.4062619608486,-728.1686041331616,-1106.6439197885359
145,-924.5146761324736,-739.4989007493107,-1109.5304515156363
149,-918.3719826054459,-735.9671173860992,-1100.7768478247924
153,-916.2232339514266,-740.6120388412506,-1091.8344290616023
157,-910.954620841294,-734.0575227429857,-1087.8517189396023
161,-914.5152921995063,-734.570947365006,-1094.4596370340068
165,-912.1207617819646,-733.8096835719781,-1090.431839991951
169,-902.6436783998364,-733.4544262340102,-1071.8329305656625
173,-894.7608917634432,-733.1117059525819,-1056.4100775743045
177,-883.9327420476359,-724.2957097687507,-1043.5697743265212
181,-882.7551700094434,-726.176955320799,-1039.3333846980877
185,-876.3959368525797,-726.8864746633651,-1025.9053990417942
189,-865.086758013762,-727.2810932534444,-1002.8924227740796
193,-875.5072046823307,-729.2162058568783,-1021.798203507783
197,-872.5263635236195,-719.0015723554665,-1026.0511546917726
201,-870.758298996983,-723.027831438606,-1018.4887665553598
205,-873.6546901111162,-727.3265158716491,-1019.9828643505832
209,-878.2331302669002,-733.0249226598436,-1023.4413378739566
213,-873.3512600984823,-729.9959640598338,-1016.7065561371306
217,-873.0637658174584,-734.23799142703,-1011.8895402078866
221,-879.8179693221153,-740.5881286887968,-1019.0478099554339
225,-884.7122957827737,-739.8826502899033,-1029.541941275644
229,-880.6403263226334,-735.9613545830882,-1025.3192980621786
233,-885.3542398879819,-733.3502546604846,-1037.3582251154792
237,-896.9549016133445,-742.1081712383,-1051.801631988389
241,-899.4059284262196,-741.7251999391436,-1057.0866569132957
245,-894.8632931491381,-744.8629405266512,-1044.8636457716252
249,-895.6484305798309,-742.8113356884896,-1048.4855254711722
253,-890.4459543015524,-732.5167660849137,-1048.3751425181913
257,-887.1762443005431,-726.0481340511652,-1048.304354549921
261,-889.5179030842472,-725.4136200332405,-1053.622186135254
265,-887.1972394085516,-719.4657332500453,-1054.9287455670578
269,-886.7248350914404,-713.7502561911363,-1059.6994139917442
273,-882.4858615244584,-714.669111925023,-1050.3026111238937
277,-883.0363078412804,-717.5757591562245,-1048.4968565263362
281,-881.7252216714043,-724.6419029133177,-1038.808540429491
285,-879.1328789687337,-721.6183294759,-1036.6474284615674
289,-869.9731735204793,-712.6421259726862,-1027.3042210682722
293,-864.2718839244304,-710.2044185093334,-1018.3393493395274
295,-867.5253551502706,-710.0526003113416,-1024.9981099891995


==> data/reward_curve_original_data/hopper_processed_Reward_History.csv <==
epoch,mean,std,upper,lower,mean_smooth,std_smooth,upper_smooth,lower_smooth
1,0.5130966384481118,0.07952120993300252,0.5926178483811143,0.43357542851510933,0.5130966384481118,0.07952120993300252,0.5926178483811143,0.43357542851510933
2,0.8781183715585066,0.04509492689566106,0.9232132984541677,0.8330234446628455,0.6956075050033093,0.062308068414331785,0.757915573417641,0.6332994365889775
3,0.6420414373228132,0.2757415271036164,0.9177829644264295,0.3662999102191968,0.6777521491098105,0.1334525546440933,0.8112047037539037,0.5442995944657172
4,0.46190666907915745,0.5333255228066891,0.9952321918858466,-0.07141885372753165,0.6237907791021473,0.23342079668474225,0.8572115757868894,0.390369982417405
5,0.6683433147395077,0.06933281621362095,0.7376761309531287,0.5990104985258867,0.6327012862296193,0.20060320059051798,0.8333044868201374,0.43209808563910135
6,0.8559928066591792,0.04664874223297624,0.9026415488921554,0.809344064426203,0.669916539634546,0.17494412419759434,0.8448606638321404,0.49497241543695164
7,1.3063604656703045,0.5162034996108018,1.8225639652811063,0.7901569660595027,0.7608371004967972,0.2236954635423383,0.9845325640391355,0.5371416369544589
8,1.1866204353958747,0.517983367349769,1.7046038027456438,0.6686370680461057,0.8140600173591819,0.2604814515182671,1.074541468877449,0.5535785658409147
9,1.6675212152309464,1.3147155251604987,2.9822367403914454,0.3528056900704477,0.9088890393449335,0.3776185708118484,1.2865076101567818,0.531270468533085
10,1.6698625335168769,1.4378171222400007,3.1076796557568773,0.23204541127687617,0.9849863887621279,0.48363842595466366,1.4686248147167915,0.5013479628074642
11,2.6082854699418876,2.030550549109204,4.638836019051092,0.5777349208326834,1.1325590325057424,0.6242668007868946,1.756825833292637,0.5082922317188477
12,3.936138995467754,3.962378497320377,7.898517492788131,-0.026239501852622915,1.36619069608591,0.9024427754980181,2.2686334715839283,0.4637479205878918
13,5.23978938747628,5.2738673040760595,10.51365669155234,-0.0340779165997791,1.6641598261928616,1.238706200773252,2.9028660269661137,0.42545362541960946
14,4.481014042447261,1.3007605534086861,5.781774595855947,3.1802534890385745,1.8653636987824616,1.243138654532926,3.1085023533153877,0.6222250442495356
15,5.472543919622371,2.631464888648557,8.104008808270928,2.841079030973814,2.1058423801717887,1.3356937368073014,3.44153611697909,0.7701486433644874
16,5.657915140898636,1.4845318276389348,7.142446968537571,4.173383313259701,2.327846927717217,1.3449961174842784,3.6728430452014953,0.9828508102329383
17,5.533253691033389,0.06388857533923509,5.597142266372624,5.469365115694154,2.516400266735815,1.2696368502992759,3.7860371170350913,1.246763416436539
18,6.693808297104157,1.465578388995142,8.1593866860993,5.228229908109015,2.7484784906451676,1.2805224913379352,4.029000981983103,1.4679559993072324
19,8.55365685782265,2.8741000386827067,11.427756896505358,5.679556819139943,3.0540141941808243,1.3643949938297653,4.41840918801059,1.689619200351059
20,7.7510504347089,1.2308031554380225,8.981853590146923,6.520247279270878,3.288866006207228,1.357715401910178,4.646581408117407,1.9311506042970499
21,5.152933721648029,1.0899885896383983,6.242922311286428,4.062945132009631,3.377631135513933,1.3449665060877123,4.722597641601645,2.0326646294262205
22,7.904672855899557,2.4640216711990064,10.368694527098564,5.440651184700551,3.583405759167825,1.3958326499564075,4.979238409124233,2.1875731092114177
23,12.441056885848319,2.86629916083938,15.3073560466877,9.574757725008938,3.9685210255452374,1.4597659765165367,5.428287002061775,2.508755049028701
24,7.2531739361402625,1.4165643194800253,8.669738255620288,5.836609616660237,4.105381563486698,1.4579659074733489,5.563347470960046,2.6474156560133486
25,8.96212340705036,0.618199626848534,9.580323033898894,8.343923780201825,4.299651237229244,1.4243752562483563,5.7240264934775995,2.8752759809808874
26,12.05014869219627,5.693332262128888,17.743480954325157,6.356816430067382,4.5977472931895145,1.5885659103206844,6.186313203510199,3.0091813828688294
27,29.73591149347953,18.633963559284688,48.369875052764215,11.101947934194843,5.528790411718774,2.2198769343563884,7.748667346075162,3.308913477362385
28,28.858706126746306,0.7284943537126928,29.587200480459,28.13021177303361,6.362001687255471,2.1666132707619705,8.528614958017442,4.1953884164935005
29,56.40371780811738,26.206572095065212,82.61028990318259,30.197145713052166,8.087578105216227,2.9955773681517375,11.083155473367963,5.092000737064489
30,44.69843471867016,9.636020871570887,54.33445559024104,35.06241384709927,9.307939992331358,3.216925484932376,12.524865477263734,6.091014507398982
31,29.41693323428462,0.9793051924139334,30.396238426698552,28.43762804187069,10.271401212192576,3.2469182843484066,13.518319496540983,7.024482927844168
32,35.648640508204544,1.8788347047597123,37.527475212964255,33.76980580344483,11.430418616747442,3.308042943610542,14.738461560357985,8.1223756731369
33,38.898925629458176,4.902936981265949,43.80186261072413,33.995988648192224,12.70564808981862,3.4622827920826196,16.167930881901242,9.243365297736002
34,62.94947449404498,0.7942656271746192,63.743740121219595,62.15520886687036,14.788567017317481,3.4709807955615504,18.25954781287903,11.317586221755931
35,39.242697029826125,19.592991571745223,58.83568860157135,19.649705458080902,16.07437880782037,4.121769420745937,20.196148228566308,11.952609387074432
36,50.6438559445867,18.811875551862727,69.45573149644943,31.83198039272397,17.733974245751288,4.747276981066929,22.48125122681822,12.986697264684357
37,40.80407627169623,3.0590687068755478,43.86314497857178,37.74500756482068,19.050564772618817,4.83203915464242,23.88260392726124,14.218525617976395
38,33.82234405920256,10.296628011870958,44.118972071073514,23.5257160473316,20.138422226745707,5.157993976126461,25.296416202872162,14.980428250619246
39,30.921751192712478,8.313053613220601,39.23480480593308,22.608697579491874,21.11356322599509,5.391271912395131,26.50483513839022,15.72229131359996
40,24.13506787221997,20.848984985793827,44.9840528580138,3.2860828864261435,21.862403403951863,6.038310841180258,27.900714245132118,15.824092562771602
41,50.14967709062943,10.129168118304461,60.278845208933895,40.02050897232497,23.447116457974783,6.308264760153434,29.755381218128214,17.138851697821345
42,44.922651734609246,1.3570257018628353,46.279677436472085,43.56562603274641,24.813333549279495,6.2214196669715145,31.034753216251012,18.59191388230798
43,43.30722130326389,0.8460423167326601,44.153263619996544,42.46117898653123,26.082247946472414,6.073825500726736,32.15607344719915,20.008422445745683
44,39.10891113617955,8.741384475287061,47.85029561146661,30.367526660892487,27.23651118293016,6.321846298122681,33.55835748105284,20.914664884807475
45,39.28009665724174,17.587041863708485,56.86713852095023,21.693054793533257,28.36342960751747,6.820365530624679,35.18379513814215,21.543064076892794
46,47.1061870887588,14.567532287950213,61.673719376709016,32.53865480080859,29.745038672446142,7.256465545968387,37.00150421841453,22.488573126477757
47,40.549567738596856,27.659457123056118,68.20902486165298,12.890110615540738,30.912249140698258,8.176317830892284,39.088566971590545,22.73593130980597
48,59.32377604044447,0.022496180859233595,59.34627222130371,59.301279859585236,32.666581398809605,8.128215090621087,40.794796489430695,24.538366308188518
49,50.42484707562893,22.68889624144319,73.11374331707212,27.735950834185743,34.062287739403146,8.78870829737977,42.85099603678292,25.273579442023376
50,44.498036272738005,12.035484279919055,56.53352055265706,32.46255199281895,35.28718726733745,9.148864334862472,44.43605160219992,26.138322932474978
51,44.45527589371781,8.647411716237043,53.102687609954856,35.807864177480766,36.59726533973978,9.400778439082424,45.9980437788222,27.19648690065735
52,43.686696804637094,0.8098748464081907,44.496571651045286,42.8768219582289,37.78999947136436,9.345640211589398,47.13563968295376,28.444359259774963
53,43.68972111218602,10.9287263885173,54.61844750070332,32.76099472366872,38.83162161224229,9.614387785845329,48.44600939808762,29.217233826396953
54,52.44092538028626,12.294412636181749,64.735338016468,40.14651274410451,40.33787999371382,9.976982729735386,50.3148627234492,30.36089726397843
55,48.65266666464413,7.923968355413159,56.57663502005729,40.72869830923097,41.66089810230027,10.220508354020874,51.88140645632115,31.4403897482794
56,46.42125443202203,7.773189359834512,54.19444379185654,38.64806507218752,42.80660162696113,10.289836923944394,53.09643855090553,32.51676470301673
57,46.29423647651852,36.25068910453322,82.54492558105174,10.043547371985298,43.35854579306244,10.877061108786013,54.23560690184845,32.481484684276424
58,67.14814476619647,14.681634552963153,81.82977931915963,52.46651021323331,44.634860414377435,11.34216578209436,55.977026196471805,33.29269463228307
59,67.06630446726768,9.22453979222709,76.29084425949478,57.841764675040594,44.990279969682454,10.776098038666422,55.76637800834887,34.21418193101602
60,67.0372728062139,46.79788851321407,113.83516131942798,20.239384292999837,45.73490790593391,12.014826960054531,57.749734865988444,33.72008094587938
61,46.468735187583455,30.212991853306956,76.68172704089041,16.2557433342765,46.30330130437721,12.989283182084298,59.2925844864615,33.31401812229291
62,61.46222064937264,40.2962257340684,101.75844638344104,21.16599491530424,47.16375397574947,14.269862883061254,61.43361685881072,32.893891092688214
63,38.26396740929431,21.265426816542405,59.52939422583671,16.998540592751905,47.142588701744,14.815279210903803,61.95786791264781,32.32730949084021
64,60.64766653668585,32.083657962652865,92.73132449933871,28.564008574032982,47.06586176983204,15.858258955419744,62.92412072525178,31.207602814412294
65,58.16364062661714,56.57012333659243,114.73376396320957,1.5935172900247068,47.69655988972508,17.09083001424798,64.78738990397305,30.60572987547709
66,68.98993916228729,21.19126722553026,90.18120638781755,47.798671936757025,48.308095996981756,17.1701430700369,65.47823906701866,31.13795292694486
67,68.13578272057255,48.52356560744091,116.65934832801346,19.612217113131642,49.21915287861097,18.685626300055745,67.90477917866671,30.53352657855522
68,48.806305596708654,36.64807844711046,85.45438404381912,12.158227149598197,49.7186182631945,19.564007981230397,69.28262624442489,30.154610281964107
69,55.65118844453475,38.66050404152088,94.31169248605563,16.990684403013873,50.54293283825525,20.57558966217374,71.118522500429,29.967343176081506
70,50.84788476280105,26.71945019460492,77.56733495740598,24.12843456819613,51.43336006794129,20.77127183580078,72.20463190374205,30.66208823214051
71,35.16914987463169,6.672864631744845,41.842014506376536,28.49628524288685,50.934009160741354,20.656061719582123,71.59007088032348,30.277947441159238
72,36.741493246216834,23.142586941649995,59.88408018786683,13.598906304566839,50.66130387779494,21.38224709424169,72.04355097203664,29.27905678355325
73,65.4627786963011,36.178564100386026,101.64134279668713,29.284214595915074,51.399822457562856,22.559997820363474,73.95982027792634,28.839824637199378
74,55.88765451624433,19.625510332604563,75.5131648488489,36.26214418363977,51.95911390356501,22.922802015607388,74.8819159191724,29.036311887957627
75,62.9335436389471,45.71180513301795,108.64534877196505,17.221738505929153,52.74756213628852,23.86029412458437,76.6078562608729,28.887268011704155
76,65.81337807227595,25.758610668409887,91.57198874068584,40.054767403866066,53.37113516907243,24.233330070599695,77.60446523967212,29.137805098472736
77,59.53272886563015,36.18833106698448,95.72105993261462,23.344397798645666,54.0039072066402,24.51762586873064,78.52153307537085,29.48628133790957
78,56.84868686422264,38.041963087870236,94.89064995209287,18.806723776352406,53.92140423409947,25.784941432297675,79.70634566639714,28.136462801801805
79,46.096497227243105,2.684824070273049,48.78132129751616,43.41167315697005,53.77712590581995,25.118139026592,78.89526493241195,28.65898687922795
80,52.46412234297487,39.32596318185481,91.79008552482968,13.138159161120058,54.042662108161174,26.027821656656524,80.07048376481771,28.014840451504654
81,73.69835718643154,46.9532939496093,120.65165113604084,26.74506323682224,55.017431484584975,27.304684397768938,82.32211588235391,27.712747086816034
82,69.2006469148237,35.669332582486845,104.86997949731054,33.53131433233685,55.867896488257855,28.466666322304892,84.33456281056276,27.401230165952963
83,76.77353978459777,47.91663252499329,124.69017230959106,28.856907259604483,56.970690444004916,29.699596526854087,86.67028697085901,27.27109391715083
84,77.07758270649164,45.93202010669655,123.0096028131882,31.145562599795092,57.79191235487843,30.82085010920458,88.61276246408302,26.971062245673846
85,75.6787178945343,61.837964903374974,137.51668279790928,13.840752991159327,58.6927807292081,32.61798332746998,91.31076405667808,26.074797401738124
86,88.93418327662621,25.716130794465098,114.65031407109132,63.21805248216111,60.10987835736157,33.216081375291,93.32595973265258,26.893796982070576
87,88.78526330232592,18.22900769283461,107.01427099516053,70.5562556094913,61.52624591822181,32.61535866156771,94.14160457978954,28.91088725665411
88,89.75275761530803,54.85350701510408,144.6062646304121,34.89925060020395,62.27973301319221,33.95442107697241,96.23415409016462,28.325311936219798
89,82.43471186752632,35.50102314055486,117.93573500808117,46.93368872697146,62.79201325986749,34.83030385525,97.6223171151175,27.96170940461749
90,93.24714862252603,82.8988469431846,176.14599556571062,10.348301679341432,63.665675787077895,36.03366913624902,99.6993449233269,27.632006650828878
91,77.63454171339129,52.24963695146446,129.88417866485574,25.384904761926826,64.70453600460482,36.768223972854265,101.47275997745909,27.936312031750557
92,60.39598620772459,67.5658067948134,127.96179300253799,-7.169820587088807,64.66899485654989,37.677210008212434,102.34620486476231,26.991784848337456
93,77.3387891535782,69.05335017086787,146.39213932444608,8.285438982710332,65.97148891469269,39.27014078668995,105.24162970138264,26.701348128002735
94,74.50441455573676,57.71768888541333,132.2221034411501,16.786725670323428,66.43338051532773,40.124608484115306,106.55798899944303,26.308772031212417
95,112.74165803364556,53.5650322321136,166.30669026575916,59.17662580153196,68.25264776222866,40.024438780632664,108.27708654286134,28.22820898159599
96,82.73580264867385,38.17892956571962,120.91473221439347,44.55687308295423,68.7108432117749,40.59069419197231,109.30153740374719,28.120149019802565
97,91.31376473961214,38.195645101093774,129.50940984070593,53.118119638518365,69.48344261240953,40.24643017509408,109.72987278750362,29.237012437315457
98,64.42023391176033,62.741979790061656,127.162213701822,1.6782541216986786,70.00390688957792,41.11622688652578,111.12013377610373,28.88768000305214
99,89.46434204213435,90.10751340007278,179.57185544220712,-0.643171357938428,71.13101200949791,42.83112719847751,113.96213920797543,28.299884811020398
100,79.47536085268193,43.02532742759885,122.50068828028078,36.45003342508308,72.08526121249393,43.374656439577315,115.45991765207125,28.710604772916625
101,73.28455842517982,65.49243449524148,138.77699292042132,7.792123929938342,73.35577483084555,45.335308768360534,118.69108359920607,28.020466062485013
102,76.35075956062678,44.83102851245608,121.18178807308286,31.519731048170705,74.67608370799255,46.058256820720736,120.73434052871329,28.617826887271807
103,66.29617377916138,50.36979068009682,116.66596445925819,15.926383099064559,74.7038635440879,46.5312977067111,121.23516125079898,28.17256583737679
104,86.93017576320506,67.16587596088944,154.09605172409448,19.76429980231562,75.7386142523199,48.115976560987264,123.85459081330717,27.622637691332653
105,88.2344568621175,60.22063268922342,148.4550895513409,28.013824172894076,76.58197802642559,48.59960414619411,125.18158217261971,27.98237388023148
106,79.18573455611906,54.50717962198711,133.69291417810618,24.678554934131945,77.02772324255369,49.557889777980016,126.58561302053371,27.46983346457368
107,89.54277244309795,43.818911720558724,133.36168416365666,45.72386072253922,78.02805802846929,49.812242466432494,127.84030049490178,28.2158155620368
108,80.68144125425562,17.958588262264648,98.64002951652026,62.72285299199097,78.82248317480372,49.1427966389123,127.96527981371602,29.679686535891413
109,96.03873908303493,40.456499327259316,136.49523841029423,55.58223975577561,80.48722456999677,50.40185248081184,130.88907705080862,30.085372089184933
110,65.38501436011956,65.57239716806271,130.95741152818226,-0.18738280794315187,80.91792097056828,51.276733613685444,132.1946545842537,29.641187356882828
111,73.52688517666063,50.373632056415616,123.90051723307624,23.15325312024501,80.91220523690923,51.390744883912326,132.30295012082155,29.52146035299692
112,81.55535908052583,29.582955312218004,111.13831439274384,51.97240376830783,81.32402897576597,51.18786564157003,132.511894617336,30.136163334195953
113,76.44440742418968,34.44358570618931,110.88799313037899,42.00082171800037,81.3130578970857,50.73876408094323,132.05182197802893,30.57429381614248
114,87.06217971228403,37.59552386836858,124.65770358065262,49.466655843915454,81.6458777972788,50.460880872998956,132.10675867027774,31.184996924279826
115,82.62528503904899,70.36435711573023,152.98964215477923,12.26092792331876,81.87743003542928,50.74509394674414,132.62252398217342,31.13233608868514
116,87.48935304700943,63.06373379420303,150.55308684121246,24.4256192528064,81.82926902777538,51.990014046735396,133.81928307451076,29.839254981039986
117,81.7003494868003,79.82247766190544,161.52282714870574,1.8778718248948678,81.59310523392453,54.04312971237109,135.63623494629562,27.549975521553435
118,88.8758571725727,41.55022997684386,130.42608714941656,47.325627195728835,81.56387521916669,53.59968714442909,135.16356236359576,27.9641880747376
119,83.28031720705499,78.40870732621157,161.68902453326655,4.8716098808434225,81.59206206381764,55.02994328395098,136.62200534776863,26.562118779866662
120,66.9847897274784,54.90792029860645,121.89271002608484,12.076869428871952,80.71665010064937,54.09691239579836,134.81356249644776,26.619737704851012
121,69.3405827589124,51.753155958269055,121.09373871718145,17.58742680064335,80.44018480216677,54.08036302935853,134.52054783152528,26.359821772808232
122,93.11229557353283,59.02860671516768,152.14090228870052,34.08368885836515,81.5307284476937,53.79578969337034,135.32651814106404,27.734938754323363
123,97.99203467029642,47.028070052905555,145.02010472320197,50.963964617390864,82.21916996491765,53.06161368943825,135.28078365435587,29.157556275479383
124,94.81253010968643,52.19963903643472,147.01216914612115,42.61289107325172,82.8961071500493,52.8776786944723,135.7737858445216,30.01842845557699
125,63.83230485079498,48.12459202123767,111.95689687203264,15.707712829557316,81.2657953772876,52.69633068744311,133.9621260647307,28.569464689844505
126,91.40582753623619,60.26769901458224,151.67352655081842,31.138128521653947,81.55479620687304,53.432623002405194,134.98741920927822,28.12217320446783
127,60.8134204753786,47.65515340388983,108.46857387926843,13.158267071488773,80.5381180647319,53.747939945831725,134.28605801056364,26.790178118900176
128,75.73070417034465,48.523537500135006,124.25424167047966,27.207166670209645,80.91513374001805,53.27399186950084,134.18912560951887,27.64114187051721
129,82.1706438335089,56.804995053994624,138.97563888750352,25.36564877951428,80.67201046639721,52.163907924631566,132.83591839102877,28.50810254176563
130,64.1796969430886,36.205958896125566,100.38565583921417,27.973738046963035,80.16215500274409,51.936595640249124,132.0987506429932,28.225559362494963
131,63.084626461953256,32.201786117270814,95.28641257922408,30.882840344682442,79.82215727063654,50.826907360983434,130.64906463161998,28.9952499096531
132,78.63038928659564,46.44691376289536,125.07730304949101,32.18347552370028,79.89814492816883,50.88077020266475,130.77891513083358,29.017374725504087
133,94.75121038742168,64.1380578120819,158.8892681995036,30.613152575339782,80.84664614844418,51.33971244039758,132.18635858884176,29.506933708046592
134,94.65094154760787,47.95182266196069,142.60276420956856,46.69911888564718,81.10400500792429,50.699243997099956,131.8032490050242,30.40476101082431
135,78.01909244722474,52.230203827645525,130.24929627487026,25.78888861957921,80.76349286076116,50.432896368380696,131.19638922914186,30.330596492380483
136,80.60570060352293,65.50167256395974,146.10737316748268,15.10402803956319,80.81082506234131,50.799379466446446,131.61020452878773,30.01144559589486
137,82.56807675081463,38.63485891363944,121.20293566445406,43.933217837175185,80.57833520593186,50.626577706215805,131.20491291214768,29.951757499716056
138,78.83157456194661,25.55706827097722,104.38864283292384,53.27450629096939,80.5166729828549,50.87986037317289,131.3965333560278,29.636812609682003
139,80.05444002091882,39.89807773515042,119.95251775606924,40.156362285768395,79.9838630141177,50.861246320102595,130.84510933422027,29.122616694015097
140,91.04317331409567,74.55970087300383,165.6028741870995,16.483472441091834,80.83913497925023,51.1608231102673,131.99995808951752,29.678311868982927
141,72.71172382587486,57.332753631695624,130.04447745757048,15.378970194179232,80.81196293422404,51.3927938294433,132.20475676366735,29.419169104780735
142,74.25651415623786,71.45078151162691,145.70729566786477,2.8057326446109414,80.56866810341444,52.78838803609026,133.3570561395047,27.78028006732417
143,84.34807495143832,29.516263847843142,113.86433879928146,54.83181110359518,80.83212368765606,52.62414397414539,133.45626766180146,28.207979713510667
144,98.09084879294376,34.70519747243379,132.79604626537756,63.38565132050997,81.19974599034471,52.527799760947566,133.7275457512923,28.671946229397147
145,74.99397646737741,66.08941626204376,141.08339272942118,8.904560205333652,80.94536903795567,52.38530173249135,133.33067077044703,28.560067305464315
146,83.4054579356281,49.97513925570633,133.38059719133443,33.430318679921776,80.80923920090962,51.94901524787479,132.7582544487844,28.860223953034826
147,92.07389873608146,48.70405413235555,140.777952868437,43.36984460372591,81.15502417588566,50.91173446355647,132.06675863944213,30.243289712329197
148,69.11381696026062,46.884777811112485,115.9985947713731,22.229039149148136,80.49628950214192,51.08955272469875,131.58584222684067,29.406736777443168
149,85.65907493354317,59.304368398483255,144.96344333202643,26.35470653505991,80.5755814263582,50.4527414271078,131.028322853466,30.122839999250388
150,69.76494243626468,15.504943669317027,85.2698861055817,54.259998766947646,80.66825318331774,49.13930887279817,129.8075620561159,31.528944310519577
151,74.72753598528821,30.26469896258489,104.9922349478731,44.462837022703326,80.8478182908636,48.42302697294202,129.27084526380563,32.42479131792158
152,70.92912765373929,63.25654672143715,134.18567437517643,7.6725809323021394,80.10837936020381,48.56395830648434,128.67233766668815,31.54442105371948
153,87.84527079787475,52.41346371125378,140.25873450912854,35.431807086620964,79.77015389778974,48.743471428429274,128.51362532621903,31.02668246936048
154,85.89153835827678,53.90365031812361,139.7951886764004,31.987888040153166,79.47278750607612,48.80027180448557,128.27305931056168,30.67251570159053
155,78.56765391041807,39.41359860661568,117.98125251703375,39.154055303802394,79.96396580806353,48.509905357331505,128.47387116539505,31.45406045073203
156,66.26206355986838,45.61268902464751,111.87475258451589,20.649374535220872,79.1258403421846,48.02140502433368,127.14724536651829,31.104435317850925
157,83.14320316795539,46.775341647762524,129.91854481571792,36.36786152019287,79.87016643193716,47.992077965796106,127.86224439773328,31.87808846614107
158,81.5726343784976,73.45830969830973,155.03094407680732,8.114324680187863,80.0648974388756,48.823237039068594,128.8881344779442,31.241660399807003
159,76.9999127328254,36.53455634386832,113.53446907669371,40.465356388957076,79.89253973551948,48.14755574873106,128.04009548425054,31.744983986788434
160,71.11606279780878,60.90482018869256,132.02088298650133,10.21124260911622,80.12375193067683,48.97085112514995,129.09460305582678,31.152900805526873
161,104.35987510268248,38.30618264945371,142.6660577521362,66.05369245322876,81.49959355203445,49.17433100955605,130.67392456159052,32.32526254247841
162,81.86244893895883,67.97836619683741,149.84081513579625,13.884082742121421,81.6073288737799,49.89204609068745,131.49937496446736,31.71528278309245
163,64.59302942385865,11.18908891020557,75.78211833406422,53.40394051365308,80.60205617499447,48.12708046062491,128.72913663561937,32.47497571436956
164,91.84492879964074,37.55074031762563,129.39566911726638,54.29418848201511,80.5085224167289,47.78037771581374,128.28890013254264,32.72814470091516
165,61.56341004732309,21.338376676544108,82.90178672386719,40.22503337077898,79.95999967006551,46.75065014411036,126.71064981417587,33.209349525955155
166,98.63176299733857,22.10433181100668,120.73609480834526,76.52743118633188,80.56086841652603,45.30407211901192,125.86494053553795,35.25679629751411
167,103.67637895600663,10.634307002071326,114.31068595807795,93.0420719539353,81.26447849003243,44.37072038862632,125.63519887865874,36.893758101406114
168,70.12629523229938,34.840319647737644,104.96661488003703,35.28597558456174,80.97430251237752,44.680162101185005,125.65446461356252,36.29414041119253
169,92.39399246334288,35.15132221142968,127.54531467477256,57.242670251913204,81.385620927125,44.52193691706098,125.90755784418597,36.86368401006402
170,73.90896835145777,29.98664006419011,103.89560841564789,43.92232828726766,80.81448076170372,43.03616822343385,123.8506489851376,37.77831253826988
171,69.6003323021788,37.769277084994386,107.36960938717318,31.831055217184414,80.71076771091386,42.38405233854381,123.09482004945768,38.32671537237005
172,94.85678699711178,4.143891954685902,99.00067895179768,90.71289504242588,81.39744347227634,40.14048935331244,121.53793282558877,41.25695411896389
173,79.24538812949487,43.89386034809934,123.13924847759421,35.35152778139553,81.22735391154488,40.61974256998765,121.84709648153253,40.607611341557224
174,77.09598849041681,12.70638502078069,89.8023735111975,64.38960346963613,80.52752523479398,39.88644882159921,120.41397405639319,40.64107641319477
175,97.66368574966219,37.764761125663426,135.42844687532562,59.89892462399877,81.28318221087014,38.94229365038654,120.22547586125667,42.340888560483606
176,70.09502100205013,27.705820671837696,97.80084167388783,42.38920033021243,80.83950097975088,38.199983030924244,119.03948401067511,42.63951794882663
177,101.05648707224057,34.35438553451119,135.41087260675175,66.70210153772939,81.13892059095618,37.721660744329434,118.86058133528562,43.41725984662674
178,80.02440767002243,52.10419677614278,132.1286044461652,27.92021089387965,81.50260694794824,37.89564137649711,119.39824832444536,43.60696557145113
179,79.05761215098647,19.458018431910606,98.51563058289707,59.59959371907587,81.28255818852969,36.56742971094469,117.84998789947437,44.71512847758499
180,80.52010261880577,26.443931076116613,106.96403369492238,54.07617154268915,81.64106352794771,36.93206262450467,118.57312615245239,44.70900090344305
181,97.21200253378808,12.676265214817896,109.88826774860598,84.53573731897018,82.39054574623104,36.345781499579104,118.73632724581014,46.044764246651944
182,91.04967583126664,42.50575366986878,133.55542950113542,48.54392216139786,83.06123068548195,35.65408839786016,118.71531908334212,47.407142287621795
183,66.24688336600938,21.857017050582144,88.10390041659153,44.38986631542724,82.34128443775312,34.63554017583777,116.97682461359088,47.705744261915335
184,76.84101928451446,19.88633787906378,96.72735716357823,56.95468140545068,82.0396004686277,33.501629761202445,115.54123022983013,48.53797070742526
185,92.95111534919562,13.192170143215403,106.14328549241102,79.75894520598021,82.51904918325361,32.627582145755774,115.14663132900938,49.89146703749785
186,89.5836177307969,20.18795635727731,109.77157408807422,69.39566137351959,83.29643432228457,31.780091056843432,115.07652537912801,51.516343265441144
187,88.48279004479515,26.208626655583373,114.69141670037853,62.27416338921178,83.47442055151257,31.094533890437457,114.56895444195001,52.379886661075105
188,97.51042858504232,1.458624356763514,98.96905294180583,96.05180422827881,84.00568035839737,28.694544379052584,112.70022473744997,55.311135979344805
189,76.48481101827005,2.645696427415343,79.1305074456854,73.8391145908547,83.98851030124554,27.56491571517082,111.55342601641635,56.42359458607472
190,63.3664219563211,28.888595995301458,92.25501795162256,34.47782596101964,83.73018893986263,26.497708242057783,110.2278971819204,57.23248069780483
191,82.55861728058943,23.764957735285186,106.32357501587461,58.793659545304244,83.00348034579285,26.01300074491883,109.01648109071168,56.99047960087402
192,102.99282929664898,30.108564608993493,133.10139390564248,72.88426468765549,83.70782635771586,24.750674025324034,108.45850038303988,58.95715233239182
193,100.0379496297615,13.483245640393804,113.5211952701553,86.5547039893677,84.88932369791262,24.82714591633031,109.71646961424292,60.062177781582314
194,77.66569064941885,24.859841651969393,102.52553230138824,52.80584899744946,84.41668242623855,24.404115960808436,108.82079838704699,60.01256646543012
195,71.71310520154728,18.653916807863204,90.36702200941048,53.059188393684074,84.75500559804603,24.314633965185738,109.06963956323176,60.44037163286029
196,92.21824535308036,26.379346418017544,118.59759177109791,65.83889893506282,84.54122167657076,24.457134452086102,108.99835612865687,60.08408722448465
197,81.45357410049945,17.160117618237138,98.61369171873659,64.29345648226231,83.80046151472051,24.674661472624962,108.47512298734547,59.125800042095555
198,94.16460220547495,27.015985271915373,121.18058747739032,67.14861693355958,84.60173841382637,24.413850326764216,109.01558874059059,60.18788808706214
199,81.22170563426516,13.956147981654055,95.17785361591922,67.26555765261111,84.22932885285712,23.707344519105032,107.93667337196213,60.52198433375209
200,90.11050413484162,21.306914485040505,111.41741861988213,68.80358964980111,84.76938004563657,23.418020333133377,108.18740037876995,61.351359712503196
201,107.35713279037626,40.34638802303535,147.70352081341161,67.0107447673409,86.02794006190983,23.503924031068077,109.5318640929779,62.52401603084174
202,91.55251244739559,8.287263052590259,99.83977549998585,83.26524939480532,85.91779757691928,23.642036400998222,109.5598339779175,62.275761175921055
203,106.41618763754647,20.72386582024147,127.14005345778794,85.692321817305,86.82349089385434,22.869703250069623,109.69319414392395,63.95378764378471
204,79.71245299722518,28.410201416706347,108.12265441393153,51.30225158051884,86.91070637741463,23.393163796600483,110.3038701740151,63.51754258081414
205,85.91195417012814,28.120088432404497,114.03204260253264,57.79186573772364,86.51898199143014,23.071674706825185,109.59065669825533,63.44730728460495
206,106.61950335657426,12.03986441176631,118.65936776834056,94.57963894480795,87.73646473658094,22.549476164822803,110.28594090140376,65.18698857175815
207,101.3116783136368,12.921824486491793,114.2335028001286,88.389853827145,87.74497111129416,21.835057463222157,109.5800285745163,65.90991364807199
208,84.20662285959526,19.465350377524498,103.67197323711976,64.74127248207076,87.8843782842799,20.74709591660155,108.63147420088146,67.13728236767837
209,87.67658939729942,12.355250930322685,100.0318403276221,75.32133846697674,88.17167752582368,20.510336999881947,108.68201452570564,67.66134052594174
210,93.45415394873706,20.05379626727253,113.50795021600959,73.40035768146453,88.60281257015473,20.297332506253817,108.90014507640853,68.3054800639009
211,84.9611451866557,17.648293534775995,102.6094387214317,67.3128516518797,88.19445065858365,20.463066783585752,108.65751744216941,67.73138387499789
212,103.14943883485924,28.06559491818805,131.2150337530473,75.08384391667119,88.59777609203674,19.981728158529727,108.57950425056646,68.616047933507
213,85.21122463925371,37.561341774907405,122.77256641416112,47.64988286434631,89.22992080114487,20.505205649340567,109.73512645048545,68.7247151518043
214,101.55190588899441,16.589206206221572,118.14111209521599,84.96269968277284,90.0536170212942,20.39530126024583,110.44891828154005,69.65831576104839
215,107.22415003106394,41.45270714731145,148.6768571783754,65.77144288375248,90.52938484402316,21.337319160382364,111.86670400440552,69.19206568364079
216,107.21176491243102,1.920340839378116,109.13210575180914,105.29142407305291,91.11698975007764,20.728398643119057,111.84538839319667,70.38859110695856
217,84.37700873841362,22.78299327596164,107.16000201437527,61.59401546245198,90.98013037319824,20.614210863798334,111.59434123699657,70.36591950939992
218,81.42448972106537,33.32544490474537,114.74993462581074,48.09904481632,90.44393241106567,21.67643821539773,112.12037062646341,68.76749419566795
219,90.75329470527821,3.6736360004489397,94.42693070572714,87.07965870482927,90.91954853396595,21.710702867832183,112.63025140179813,69.20884566613377
220,95.69115861782015,25.081214057487067,120.77237267530722,70.60994456033308,91.99703975601592,21.5837901365717,113.58082989258762,70.41324961944422
221,83.83787567785558,1.000242898727355,84.83811857658293,82.83763277912823,92.03968170259145,20.82496630868644,112.8646480112779,71.21471539390501
222,104.25420890092172,26.883400409003002,131.13760930992473,77.37080849191872,92.08172768940055,20.717460835353425,112.79918852475397,71.36426685404712
223,91.21019762433153,35.558031930624196,126.76822955495572,55.65216569370733,91.78746928921954,21.45328704502777,113.24075633424732,70.33418224419178
224,89.41482045401162,4.526208064622808,93.94102851863443,84.88861238938881,92.17910694937265,20.775499258782883,112.95460620815552,71.40360769058975
225,106.20919641814996,31.44468274552777,137.65387916367774,74.76451367262219,93.32897665659272,21.201858123371704,114.53083477996442,72.12711853322101
226,87.86703980352345,18.11469428662391,105.98173409014737,69.75234551689954,93.1839364716075,20.926369718991914,114.11030619059942,72.25756675261557
227,81.32284576441722,39.15225817964805,120.47510394406527,42.17058758476917,93.17957886040476,21.659441071038945,114.83901993144372,71.5201377893658
228,88.24459508453813,26.106860484328433,114.35145556886657,62.1377346002097,92.98224528970687,21.62913691145271,114.61138220115957,71.35310837825415
229,102.62957810857509,22.82113406086164,125.45071216943673,79.80844404771345,93.69584103885053,21.9246364474263,115.62047748627683,71.77120459142422
230,111.05382827542084,13.42655465888707,124.48038293430791,97.62727361653377,94.39395184353651,21.661957786554517,116.05590963009102,72.73199405698197
231,88.32043804841868,21.47724516406551,109.79768321248419,66.84319288435317,93.75939535213791,21.032986357922194,114.7923817100601,72.72640899421573
232,105.89327292248208,6.958374064882082,112.85164698736416,98.9348988576,94.23742070130746,20.98869005833192,115.22611075963938,73.24873064297554
233,86.61185033384717,18.700579086567895,105.31242942041507,67.91127124727927,93.57727612451748,20.92124716720947,114.49852329172697,72.65602895730802
234,88.6254790117565,11.772197463745535,100.39767647550204,76.85328154801095,93.87437699166851,20.366647035444103,114.24102402711264,73.50772995622444
235,98.27831799700284,22.61228758420633,120.89060558120917,75.66603041279652,94.28658911923101,20.1830536738375,114.46964279306852,74.10353544539352
236,99.3934391968404,18.798498531304183,118.19193772814458,80.59494066553623,94.04572031390656,20.408341477822095,114.45406179172866,73.63737883608447
237,91.85207879966828,17.203614376140752,109.05569317580903,74.64846442352753,93.7304003301076,20.55106780747706,114.28146813758467,73.17933252263055
238,94.63012511880041,3.930091459203041,98.56021657800345,90.70003365959737,94.07785040541445,20.03322584353301,114.11107624894747,74.04462456188143
239,102.59901624346264,2.934073807939872,105.53309005140251,99.66494243552278,94.57526463361988,19.719186606120257,114.29445123974013,74.85607802749965
240,95.23865840727602,6.143543618103237,101.38220202537926,89.09511478917278,94.6347481155712,19.25551151781461,113.8902596333858,75.37923659775657
241,91.81149535103697,25.91111696430915,117.72261231534611,65.90037838672782,94.86309312105055,19.530938965465715,114.39403208651628,75.33215415558485
242,97.28555378846895,21.08379406113357,118.36934784960252,76.20175972733537,94.66763028617088,19.298212270230568,113.96584255640145,75.36941801594031
243,91.90126685711594,21.57307024697764,113.47433710409358,70.3281966101383,94.89063169343295,18.76526988596624,113.6559015793992,76.12536180746672
244,92.47857142313504,24.831905443080057,117.3104768662151,67.64666598005498,94.58818721123765,19.040026527194858,113.6282137384325,75.54816068404278
245,115.57908495814047,22.559750733445284,138.13883569158577,93.01933422469519,94.86668504214019,18.410261313399317,113.27694635553952,76.45642372874087
246,116.63195471374021,4.802523039529042,121.43447775326925,111.82943167421118,95.1806913688505,18.50633405340435,113.68702542225485,76.67435731544614
247,109.29354652250152,14.94004420744302,124.23359072994454,94.35350231505849,96.0112426283201,18.24490241778706,114.25614504610716,77.76634021053304
248,104.46438488661656,11.101211080810968,115.56559596742753,93.36317380580559,96.77923913383847,17.504094623655913,114.28333375749438,79.27514451018256
249,97.01643418578058,34.41975393118065,131.43618811696123,62.59668025459993,96.98801044985521,18.528965221346972,115.51697567120218,78.45904522850826
250,88.59498166676686,14.3821943435408,102.97717601030766,74.21278732322605,96.75147121815344,18.172331230882097,114.92380244903555,78.57913998727136
251,114.94589656524073,16.564526590159268,131.5104231554,98.38136997508147,97.78840524773295,18.691140687263157,116.47954593499611,79.09726456046978
252,94.09693097987284,23.496563131260242,117.59349411113308,70.60036784861259,97.44982931703132,18.578246111338398,116.02807542836972,78.87158320569293
253,106.0227122136822,9.243615339355978,115.26632755303818,96.77909687432621,97.94357980334301,17.701098891629456,115.64467869497247,80.24248091171354
254,103.01445740782506,8.08333480620864,111.0977922140337,94.93112260161642,98.39690103513678,17.81966978301565,116.21657081815243,80.57723125212115
255,104.68875960555846,27.640979001814973,132.32973860737343,77.04778060374349,98.3462198080504,17.69287965822523,116.03909946627564,80.65334014982518
256,124.31142362968154,1.77903230878637,126.09045593846791,122.53239132089517,99.56103260225566,17.14835759229731,116.70939019455298,82.41267500995836
257,85.0444094164119,32.60299571583693,117.64740513224882,52.44141370057496,99.68508472398884,16.930048843503606,116.61513356749244,82.75503588048522
258,110.70935524235631,16.581326390162328,127.29068163251864,94.12802885219398,100.43391006258277,16.612531040364736,117.04644110294751,83.82137902221803
259,112.4834147925509,4.970229952066091,117.453644744617,107.51318484048481,100.76237128538196,16.017500903404883,116.77987218878685,84.74487038197708
260,101.92841156511724,17.595401530755645,119.5238130958729,84.33301003436159,100.45819072837183,16.156462465800505,116.61465319417235,84.30172826257133
261,120.52279999517225,2.192504102817212,122.71530409798946,118.33029589235504,101.53160279326363,15.513637763758892,117.04524055702251,86.01796502950472
262,88.91447917884251,18.629668090422133,107.54414726926464,70.28481108842038,100.96564300180897,15.902680897943561,116.86832389975254,85.06296210386542
263,106.44445957414014,5.90569483946201,112.35015441360216,100.53876473467813,101.62672997648541,15.476184756373366,117.10291473285878,86.15054522011204
264,106.34427897492446,6.484983285870949,112.82926226079542,99.85929568905351,102.21735664192435,15.299944283777545,117.51730092570187,86.91741235814679
265,115.07194886120213,6.932120863922613,122.00406972512474,108.13982799727953,102.77714433739766,14.777272059768087,117.55441639716574,87.99987227762956
266,110.9989537317837,10.583476462626775,121.58243019441048,100.41547726915692,103.16399482189577,14.503437990812175,117.66743281270793,88.66055683108358
267,89.02606012722558,32.84688880608937,121.87294893331494,56.17917132113621,103.06979419948101,15.02488047181046,118.09467467129147,88.04491372767053
268,122.49361766002683,3.5982911558178268,126.09190881584466,118.895326504209,103.99857728418854,15.013820461697621,119.01239774588616,88.98475682249092
269,105.07696782886413,32.062006232283295,137.13897406114742,73.01496159658083,104.0811756703686,15.984751542509068,120.06592721287767,88.09642412785954
270,92.05058034002306,2.5883526090447853,94.63893294906785,89.46222773097827,103.97490640146016,15.866245175540454,119.84115157700062,88.1086612259197
271,107.4475654780381,24.45840588343707,131.90597136147517,82.98915959460103,104.49610873902687,15.817821472844718,120.3139302118716,88.67828726618217
272,109.96688346060742,24.013993188888435,133.98087664949585,85.95289027171899,104.91881972809817,15.915494777103214,120.83431450520136,89.00332495099494
273,108.59065013398306,25.773346278228985,134.36399641221203,82.81730385575408,105.47513250399372,16.055503978144927,121.53063648213865,89.41962852584881
274,105.08377721292808,19.707542211688914,124.791319424617,85.37623500123917,105.89530603032017,15.884691870431887,121.77999790075204,90.01061415988828
275,114.2202855385521,12.562408757690863,126.78269429624297,101.65787678086124,105.85001271633386,15.551447137906738,121.40145985424063,90.29856557842714
276,119.64738419196806,18.764554369689726,138.4119385616578,100.88282982227832,105.9505270322748,16.01684818224543,121.96737521452025,89.93367885002938
277,117.13859778833287,2.7018807889451386,119.840478577278,114.43671699938774,106.21202874113585,15.608909401628832,121.82093814276467,90.60311933950702
278,111.48622718039138,11.732528994102397,123.21875617449378,99.75369818628899,106.44609015092834,15.629953332071882,122.07604348300023,90.81613681885646
279,108.71905926474898,46.55077181981882,155.26983108456778,62.16828744493016,106.83617765356063,16.034320595026486,122.87049824858713,90.80185705853414
280,108.3709644349642,0.9080625582931533,109.27902699325735,107.46290187667104,107.4953770791672,15.585182868851565,123.08055994801877,91.91019421031564
281,110.63451844701916,7.459817601480914,118.09433604850008,103.17470084553824,107.35166447522649,15.281692569228953,122.63335704445544,92.06997190599753
282,103.77959460542095,21.9662586435724,125.74585324899336,81.81333596184855,107.67441992941143,15.230682419639356,122.9051023490508,92.44373750977206
283,101.71037839737302,2.051216118452888,103.7615945158259,99.65916227892014,107.53067546886778,14.990935778942587,122.52161124781038,92.5397396899252
284,107.78212261848661,23.533462656895892,131.3155852753825,84.24865996159072,107.6895976425565,15.505940040632163,123.19553768318868,92.18365760192434
285,109.05051461788734,12.438038024647053,121.4885526425344,96.61247659324029,107.8349894763008,14.999175341393233,122.83416481769403,92.83581413490757
286,110.2535203665156,10.096476383152542,120.34999674966815,100.15704398336305,107.36639270086194,15.276423477205439,122.64281617806736,92.0899692236565
287,113.83393288916454,2.128363084995189,115.96229597415973,111.70556980416936,108.32604348328702,14.260602389510714,122.58664587279773,94.06544109377631
288,90.03305029582661,22.743962538845906,112.77701283467252,67.2890877569807,107.63683331840271,14.466023594466833,122.10285691286954,93.17080972393588
289,118.68730032248601,5.416053034883919,124.10335335736993,113.2712472876021,107.84362950273388,14.480884363894093,122.32451386662795,93.36274513883977
290,110.5136622113818,2.0488262705688305,112.56248848195062,108.46483594081297,108.12980452427604,13.962665188554531,122.09246971283055,94.16713933572149
291,107.18552307174,13.311324165200359,120.49684723694035,93.87419890653963,107.68522862682828,14.333292523967305,122.01852115079559,93.35193610286098
292,122.91965111606062,12.476684007842474,135.3963351239031,110.44296710821814,108.8187343580689,14.128193054547982,122.94692741261687,94.6905413035209
293,109.47942737809828,16.230748993401043,125.71017637149933,93.24867838469723,108.91989995153416,14.472361526345951,123.3922614778801,94.44753842518821
294,100.31878088720131,8.280918223743042,108.59969911094436,92.03786266345827,108.71905001527672,14.532226024275019,123.25127603955175,94.1868239910017
295,114.70594015772433,20.529774660256674,135.235714817981,94.17616549746765,108.70684972516078,14.985481150819489,123.69233087598029,93.7213685743413
296,109.43757221944198,11.543968287266871,120.98154050670885,97.8936039321751,108.6548036747494,15.017497544974159,123.67230121972355,93.63730612977524
297,97.3282395723028,32.205773121642856,129.53401269394567,65.12246645065994,108.93154298958531,14.996127022159275,123.92767001174458,93.93541596742604
298,106.54089967606228,12.652388110697483,119.19328778675977,93.8885115653648,108.39978572345316,15.297930253988598,123.69771597744176,93.10185546946455
299,123.60916082871755,6.860171664444561,130.4693324931621,116.74898916427298,109.01752549011493,14.457869101727306,123.47539459184223,94.55965638838762
300,113.71529341453626,13.598788184962144,127.31408159949841,100.11650522957412,109.73968259259871,14.82488362092455,124.56456621352326,94.91479897167416
301,90.71379041304837,8.326317235308373,99.04010764835675,82.38747317773999,109.1818900904324,14.287147332653594,123.469037423086,94.89474275777879
302,80.02267353850112,29.11678037369897,109.1394539122001,50.90589316480215,108.1837497596955,14.457240238813945,122.64098999850945,93.72650952088156
303,91.07904803818946,16.984062031123205,108.06311006931266,74.09498600706625,107.60002968983574,14.164264097243752,121.76429378707947,93.43576559259196
304,87.10891343421363,9.240817790582325,96.34973122479596,77.8680956436313,107.00086756387856,13.815373283206867,120.81624084708545,93.1854942806717
305,77.98429346150884,20.40128196906922,98.38557543057806,57.583011492439624,105.79300116131047,14.07666905691948,119.86967021822994,91.71633210439099
306,86.94267836876335,8.80605648381753,95.74873485258088,78.13662188494582,104.70284430053698,13.744719127390406,118.44756342792738,90.95812517314656
307,77.60716750215931,2.48458141679424,80.09174891895356,75.12258608536507,103.38512995766452,13.737475814985377,117.1226057726499,89.64765414267914
308,85.40023896962805,13.41133466154138,98.81157363116942,71.98890430808667,102.51559701730575,13.793436003900007,116.30903302120575,88.72216101340572
309,80.41803219584222,12.752290323103159,93.17032251894537,67.66574187273906,101.57222944834218,12.666819954009487,114.23904940235167,88.90540949433269
310,72.31516131918711,39.93643646319119,112.2515977823783,32.37872485599592,100.37036934448295,13.967765750839423,114.33813509532236,86.40260359364353
311,69.55055291337963,25.202514070828254,94.75306698420789,44.348038842551375,99.00090382669497,14.559188966484331,113.56009279317931,84.44171486021064
312,87.62141875726428,15.880237819249272,103.50165657651355,71.741180938015,98.46229796508973,14.356321605673562,112.8186195707633,84.10597635941619
313,79.0497949633445,37.64952807926047,116.69932304260496,41.400266884084026,97.70694518395545,15.542932004367149,113.24987718832261,82.16401317958831
314,76.60143077035389,22.41247986287153,99.01391063322541,54.18895090748236,96.6675887890177,15.505565911233003,112.1731547002507,81.1620228777847
315,90.36347777703004,19.34762213533069,109.71109991236074,71.01585564169935,96.04468756098912,15.735885381589124,111.78057294257825,80.30880217940002
316,95.82289467857973,0.10208850364437437,95.9249831822241,95.72080617493536,95.56366670472461,15.40273911893885,110.96640582366345,80.16092758578574
317,97.7732459787365,18.498647849614255,116.27189382835076,79.27459812912224,95.028310474377,15.948415277759487,110.97672575213649,79.07989519661751
318,88.90242924200209,18.619721554231745,107.52215079623383,70.28270768777034,94.99062310591617,15.810940578272348,110.80156368418852,79.17968252764382
319,90.51549106105583,24.215127728025994,114.73061878908182,66.30036333302984,94.05156279720183,16.437576401377086,110.48913919857893,77.61398639582475
320,99.73647216736751,20.207823238321065,119.94429540568858,79.52864892904644,93.69232312906801,17.042876300302158,110.73519942937018,76.64944682876587
321,94.29877226754436,26.275285756449126,120.57405802399349,68.02348651109524,93.26276476892818,17.475008353343785,110.73777312227195,75.7877564155844
322,98.22608761387156,21.22615401316821,119.45224162703977,76.99993360070334,92.43964598552186,17.766657353521307,110.20630333904317,74.67298863200055
323,92.71544034394677,31.1654079013642,123.88084824531097,61.55003244258256,91.88084641771682,18.26447931712008,110.1453257348369,73.61636710059675
324,97.34856070288316,6.613395402225689,103.96195610510885,90.73516530065747,91.78183907823956,18.2088952230695,109.99073430130905,73.57294385517004
325,91.73721810311267,32.39143117327828,124.12864927639095,59.34578692983439,91.01621500975249,18.604283773503553,109.62049878325605,72.41193123624893
326,99.62593504987534,20.691438589710312,120.31737363958565,78.93449646016502,90.6891604374336,18.90919945025167,109.59835988768528,71.77996098718194
327,93.85799805662593,5.69179403075681,99.54979208738274,88.16620402586912,90.57348572024438,18.025400147222136,108.5988858674665,72.54808557302223
328,85.42881693341086,10.973799897701026,96.40261683111189,74.45501703570983,89.86974962882265,17.96944720678892,107.83919683561157,71.90030242203375
329,96.26235157228504,20.577205777366608,116.83955734965164,75.68514579491844,88.95818932027491,18.426681677219655,107.38487099749457,70.53150764305526
330,110.57368857401895,5.397405524102685,115.97109409812163,105.17628304991626,88.85346915892434,18.153302255191008,107.00677141411533,70.70016690373333
331,106.10701362890286,19.521555475565215,125.62856910446808,86.58545815333764,89.36657659945281,18.526476863199566,107.89305346265239,70.84009973625325
332,97.45491064492298,27.332217011184976,124.78712765610796,70.122693633738,89.94765116966688,18.466991417782435,108.41464258744932,71.48065975188443
333,86.23125658711581,9.581529316091078,95.81278590320689,76.64972727102473,89.78605812129776,18.220240327281363,108.00629844857913,71.5658177940164
334,95.2603309315567,21.99620649277575,117.25653742433245,73.26412443878094,90.05777203787586,18.64541995068781,108.70319198856367,71.41235208718805
335,89.21529517592415,24.6182936555835,113.83358883150765,64.59700152034065,90.4321387616897,18.785987006904957,109.21812576859466,71.64615175478475
336,95.52705821949107,25.19635412394276,120.72341234343384,70.3307040955483,90.71828475671396,19.332330261575798,110.05061501828976,71.38595449513817
337,88.71856282192516,19.829705054767242,108.5482678766924,68.88885776715792,91.08866460070617,19.910501049508227,110.99916565021438,71.17816355119793
338,82.09062226050719,24.268274784983443,106.35889704549064,57.82234747552374,90.97834404373546,20.272399053622966,111.25074309735844,70.7059449901125
339,93.0009326036173,16.421679866539694,109.42261247015699,76.57925273707761,91.39777405732796,20.39471203840418,111.79248609573214,71.00306201892379
340,98.1327497892795,27.684655158451367,125.81740494773086,70.44809463082814,92.25836033966438,19.986319328246186,112.24467966791057,72.2720410114182
341,88.7759636426452,28.053640700757697,116.82960434340289,60.7223229418875,92.89920736397322,20.081356882577168,112.9805642465504,72.81785048139606
342,95.22371039201019,25.67906947993344,120.90277987194364,69.54464091207674,93.15261708513142,20.407984604599974,113.5606016897314,72.74463248053145
343,80.81955666750011,29.548556143226733,110.36811281072684,51.271000524273376,93.21160914193662,20.137952206732184,113.3495613486688,73.07365693520443
344,109.37009627093582,15.364399142221655,124.73449541315748,94.00569712871416,94.303897991956,19.90301618271052,114.20691417466652,74.40088180924548
345,95.01960233036282,17.14897568996746,112.16857802033027,77.87062664039536,94.45910214373377,19.829727967865082,114.28883011159886,74.62937417586869
346,101.50950454390193,24.275512900053023,125.78501744395496,77.2339916438489,94.64865580591118,20.635508781078702,115.28416458698989,74.01314702483248
347,91.40800789339255,18.336964171457108,109.74497206484966,73.07104372193544,94.43648120306638,20.63011932514013,115.06660052820651,73.80636187792625
348,91.30036255092406,12.947392140170637,104.2477546910947,78.35297041075343,94.51641231336379,20.44104167800476,114.95745399136854,74.07537063535901
349,94.60133860616733,17.680408644084757,112.2817472502521,76.92092996208257,94.65260723153416,20.22321770854005,114.87582494007421,74.42938952299411
350,94.18722880993016,27.499614460046956,121.68684326997712,66.6876143498832,94.46763245295293,20.466277415930914,114.93390986888383,74.00135503702201
351,98.57860478820635,8.756451272322774,107.33505606052913,89.82215351588357,94.61029353697498,19.882316266460034,114.49260980343502,74.72797727051494
352,92.66366085443627,15.73518980455852,108.39885065899479,76.92847104987776,94.42487931166048,19.699284126173048,114.12416343783352,74.72559518548742
353,93.30703563324866,17.70355243658869,111.01058806983735,75.60348319665997,94.4445991546372,19.25055561068053,113.69515476531774,75.19404354395668
354,93.03010370020874,12.410748160122498,105.44085186033124,80.61935554008625,94.30065058788138,19.44380070261042,113.74445129049181,74.85684988527096
355,84.43631597494289,29.843889892267754,114.28020586721064,54.59242608267513,94.05728718360908,19.358882659910073,113.41616984351914,74.698404523699
356,98.93842475226265,16.448139445787376,115.38656419805002,82.49028530647527,94.03437017368864,19.21743935511264,113.25180952880129,74.81693081857601
357,95.61867903048875,20.064569057443208,115.68324808793196,75.55410997304554,94.09305953948407,19.69653185600219,113.78959139548627,74.39652768348188
358,88.30710135412528,18.68626688296427,106.99336823708956,69.620834471161,94.18900235350789,19.953614088844294,114.14261644235218,74.2353882646636
359,102.55352416351047,10.864075013876828,113.4175991773873,91.68944914963365,94.39870810654874,19.629843063394635,114.02855116994336,74.7688650431541
360,92.59627722306071,12.610545937269668,105.20682316033037,79.98573128579105,93.79946106151678,19.87028107716687,113.66974213868366,73.92917998434991
361,94.63038786987732,1.5292643884022956,96.15965225827962,93.10112348147503,93.41690686954927,19.270538040928106,112.68744491047738,74.14636882862116
362,87.32041396906003,18.316284826104066,105.6366987951641,69.00412914295596,93.07909031368717,18.970006968092076,112.04909728177925,74.1090833455951
363,95.62847514181627,10.590053264430688,106.21852840624696,85.03842187738557,93.39233093217719,19.00362443303673,112.39595536521391,74.38870649914045
364,105.37095058767747,9.191088569822641,114.56203915750011,96.17986201785483,93.72935158738122,18.576787168938292,112.30613875631951,75.1525644184429
365,79.46656965803686,4.303026979790219,83.76959663782708,75.16354267824664,93.40439407011831,17.899611613078513,111.30400568319682,75.50478245703978
366,78.06272684741361,35.727489446905594,113.79021629431921,42.33523740050802,92.82224969104907,18.25064945717728,111.07289914822633,74.57160023387178
367,109.69009940538731,2.3149972309078852,112.0050966362952,107.37510217447942,93.52130091049779,17.666825863048633,111.18812677354643,75.85447504744916
368,101.9565416939819,6.038356375498783,107.99489806948068,95.91818531848313,94.18349822494694,17.05916191606581,111.24266014101275,77.12433630888114
369,101.13540416879428,17.705044059504363,118.84044822829864,83.43036010928992,94.45464727711952,17.101940722497964,111.55658799961749,77.35270655462155
370,104.34848362142014,5.038748488578067,109.38723210999821,99.30973513284208,94.66183840485753,16.347077166835522,111.00891557169305,78.31476123802203
371,88.1943497942141,24.05754935322333,112.25189914743743,64.13680044099078,94.64245127657651,16.21387412191771,110.8563253984942,78.4285771546588
372,102.54240778103146,16.953103075129697,119.49551085616116,85.58930470590175,94.88640785621055,15.923008575090916,110.80941643130147,78.96339928111962
373,99.38470192681467,31.065101847064994,130.44980377387967,68.31960007974968,95.50524603152103,15.973560098552193,111.47880613007322,79.53168593296884
374,102.15694705595848,19.503391082153026,121.66033813811151,82.65355597380545,95.26480772435511,16.111526496549907,111.37633422090502,79.15328122780521
375,100.9037688328059,22.638555497010408,123.5423243298163,78.2652133357955,95.4609466077699,16.294512490118002,111.7554590978879,79.16643411765189
376,109.92532312945059,17.52443209090486,127.44975522035546,92.40089103854572,95.74147389395485,16.069476463146398,111.81095035710123,79.67199743080843
377,78.88044547393811,5.11000846714817,83.99045394108629,73.77043700678993,95.32388847997302,15.628577939669434,110.95246641964245,79.6953105403036
378,89.88699928469427,0.050934165274155466,89.93793344996843,89.83606511942011,95.2767763710987,15.198696007172884,110.47547237827159,80.07808036392582
379,82.98513407096851,23.890734688671216,106.87586875963973,59.0943993822973,94.88956955325874,15.405706875325766,110.2952764285845,79.48386267793299
380,109.96521688108888,10.875717152087516,120.8409340331764,99.08949972900136,95.41550248896402,14.85157696506045,110.26707945402448,80.56392552390358
381,94.9722073613295,6.0282985692663535,101.00050593059585,88.94390879206314,95.29528924140148,14.760638541625239,110.0559277830267,80.53465069977624
382,96.22066566232425,29.843009684605896,126.06367534693015,66.37765597771835,95.41385606833107,15.230899204293484,110.64475527262455,80.18295686403759
383,99.00827754356465,3.7509936993422675,102.75927124290692,95.25728384422237,95.6038974653416,14.765813913051936,110.36971137839353,80.83808355228966
384,108.83452085544177,7.1683231045598745,116.00284396000164,101.66619775088189,96.13071137051605,14.591066411199849,110.72177778171589,81.53964495931618
385,92.06077762646791,7.521219406855467,99.58199703332338,84.53955821961245,96.38486009223354,13.84697739501944,110.23183748725297,82.5378826972141
386,94.5786865092829,22.69702525874535,117.27571176802826,71.88166125053755,96.23953548413421,14.055273588784704,110.29480907291892,82.18426189534951
387,98.63196359281955,19.157560086365244,117.78952367918478,79.47440350645431,96.33997830287856,14.02503995641544,110.365018259294,82.31493834646314
388,92.3898915058104,19.7019828286032,112.0918743344136,72.68790867720719,96.47607130793475,14.058897154603406,110.53496846253816,82.41717415333135
389,96.07434708197923,14.90643486055845,110.98078194253767,81.16791222142078,96.26009873855035,14.193642482826125,110.4537412213765,82.06645625572423
390,93.46510788473077,0.9159684801235836,94.38107636485435,92.54913940460719,96.28905976060604,13.803823234254589,110.09288299486063,82.48523652635144
391,92.25145393762949,6.389255102724989,98.64070904035448,85.8621988349045,96.20976196286443,13.965822924732011,110.17558488759644,82.24393903813242
392,92.96283411518122,1.3278822272581614,94.29071634243938,91.63495188792307,96.39784263440181,13.399542838103816,109.79738547250562,82.998299796298
393,88.63494176669869,15.851394836815066,104.48633660351375,72.78354692988363,96.16472485523123,13.574920890516628,109.73964574574786,82.58980396471459
394,99.75045503805914,11.942210270402414,111.69266530846156,87.80824476765673,95.97737500357728,13.666624947202619,109.64399995077991,82.31075005637467
395,94.79937198401797,0.4599633787233051,95.25933536274127,94.33940860529466,96.48846841444332,13.538522827167055,110.02699124161039,82.94994558727626
396,88.20581277825873,9.054400879804794,97.26021365806352,79.15141189845394,96.82657127880482,12.649419874930365,109.4759911537352,84.17715140387446
397,92.23253799516348,10.504831483708951,102.73736947887244,81.72770651145453,96.2446525651307,12.92241435002373,109.16706691515442,83.32223821510698
398,85.70454725987989,11.194626022432448,96.89917328231233,74.50992123744744,95.70291941732731,13.09429000492152,108.79720942224883,82.60862941240576
399,100.95322565915595,9.602799185862184,110.55602484501813,91.35042647329377,95.69684680033934,12.824215175800113,108.52106197613946,82.87263162453925
400,4.584498579082996,8.309273244080652,12.893771823163647,-3.724774664997656,92.37138063226145,12.9332326676502,105.30461329991165,79.43814796461125
401,17.112256878347882,14.108715306194666,31.220972184542546,3.0035415721532157,90.0019775350659,12.601604866082576,102.60358240114849,77.40037266898334
402,23.988755749499443,10.68430663464737,34.67306238414682,13.304449114852073,87.38352246734819,12.392644984733169,99.77616745208134,74.990877482615
403,0.011184035189054642,2.9041467404879313,2.9153307756769857,-2.892962705298877,84.07107187096065,11.453946481180598,95.52501835214125,72.61712538978006
404,1.043374067679185,28.316896685177433,29.360270752856618,-27.273522617498248,80.70061943801801,11.747730001281411,92.44834943929942,68.9528894367366
405,24.639394713988143,3.693679939215598,28.33307465320374,20.945714774772544,78.15847363405742,11.116234149354918,89.27470778341234,67.0422394847025
406,9.94205364837707,22.91268131503309,32.85473496341016,-12.97062766665602,74.8256979846883,11.29584245682586,86.12154044151416,63.52985552786244
407,-0.8787722589323845,12.318751467840167,11.439979208907783,-13.197523726772552,72.16705739359261,11.536133890182262,83.70319128377488,60.63092350341036
408,11.90401021487228,6.467240142052796,18.371250356925074,5.436770072819484,69.56762442459855,11.750010756074882,81.31763518067343,57.81761366852367
409,30.888918474144944,1.1622786499333289,32.05119712407827,29.726639824211617,67.83108390470443,10.99239555478362,78.82347945948806,56.838688349920815
410,22.42447938206846,1.5319884095544116,23.95646779162287,20.892490972514047,64.91305932140375,10.680937930032515,75.59399725143628,54.23212139137124
411,8.65875534015051,0.4297325568346738,9.088487896985184,8.229022783315836,62.03594425403112,10.494319062951458,72.53026331698258,51.54162519107966
412,7.5371432038027155,14.958092510520656,22.49523571432337,-7.42094930671794,59.07982683874707,9.998155157148618,69.07798199589568,49.08167168159845
413,20.686225015605654,4.185807260503854,24.872032276109508,16.5004177551018,56.46909175448177,10.012648942520672,66.48174069700244,46.456442811961104
414,18.092119357224995,18.81574236868902,36.90786172591402,-0.7236230114640243,53.44434503787454,10.400896251324976,63.84524128919952,43.04344878654957
415,8.36117527368018,9.92265614813977,18.28383142181995,-1.5614808744595905,50.65435829278161,10.480944142701118,61.135302435482735,40.1734141500805
416,9.147832056197675,8.715622842718789,17.863454898916466,0.4322092134788864,47.80666314434544,10.014897395500235,57.82156053984568,37.791765748845215
417,12.240016853182265,12.063436704726866,24.30345355790913,0.1765801484553986,44.92693158635753,9.778426616112286,54.70535820246982,35.14850497024524
418,14.661416631233621,2.3902229372052584,17.05163956843888,12.271193694028362,42.33598242387165,9.20136795306569,51.53735037693733,33.13461447080595
419,13.38053385184751,8.389360002621556,21.769893854469068,4.991173849225953,39.57952198286725,8.984132124467793,48.56365410733505,30.59538985839946
420,2.9096321719444185,3.454283342402555,6.3639155143469734,-0.5446511704581365,36.56100612577438,9.068742619877092,45.62974874565146,27.49226350589728
421,12.517824256059328,13.597729572891685,26.115553828951015,-1.0799053168323578,33.903218469722034,9.309025102215982,43.21224357193801,24.594193367506055
422,24.41296986372999,7.890448459828789,32.30341832355878,16.5225214039012,31.61822299467366,9.527777309968336,41.146000304642,22.090445684705326
423,7.639515710614678,0.500628045306483,8.14014375592116,7.138887665308195,28.918375459470855,9.016085083584718,37.93446054305558,19.902290375886142
424,9.729486509341061,13.1391811229637,22.868667632304764,-3.409694613622639,25.917676508513587,9.055984112003426,34.973660620517016,16.86169239651016
425,3.403421027595254,8.743846257616136,12.14726728521139,-5.340425230020882,22.871144809966165,9.332113541299854,32.20325835126602,13.539031268666314
426,15.381701227477402,16.842098338884874,32.223799566362274,-1.460397111407472,20.44367442494012,9.591703456602522,30.035377881542647,10.8519709683376
427,28.69379217988461,11.122987065081887,39.8167792449665,17.570805114802724,18.32571623109749,9.612308642648287,27.938024873745782,8.713407588449206
428,15.977907742440495,15.161446558811791,31.139354301252286,0.8164611836287037,16.001494913849513,9.744535993860932,25.746030907710445,6.2569589199885804
429,5.502041493505805,11.977033343050094,17.4790748365559,-6.474991849544288,12.81978877499451,9.823677132433863,22.64346590742837,2.996111642560645
430,13.67352261317893,1.3108441730452023,14.984366786224133,12.362678440133728,13.122756242797708,9.59039616339935,22.71315240619705,3.532360079398358
431,21.75763500674974,1.3100776973930226,23.067712704142764,20.447557309356718,13.2776021804111,9.163774909772627,22.441377090183728,4.113827270638475
432,4.838149788946216,13.732488786682833,18.570638575629047,-8.894338997736616,12.639248648392659,9.265380981507143,21.904629629899805,3.373867666885518
433,27.118963092258618,1.173936809127691,28.29289990138631,25.945026283130925,13.542841283628313,9.207707317128467,22.750548600756776,4.3351339664998445
434,24.625276971501222,9.100123052713373,33.72540002421459,15.525153918787849,14.328904713755714,8.56714819604633,22.896052909802048,5.761756517709382
435,8.498001321619393,3.1370064002165936,11.635007721835986,5.360994921402799,13.790858267343422,8.548592411413033,22.339450678756453,5.24226585593039
436,21.482185505911428,17.047824138806032,38.53000964471746,4.434361367105396,14.175529329261234,8.353097172205462,22.5286265014667,5.822432157055771
437,32.370542326891005,1.9981610380415575,34.368703364932564,30.372381288849446,15.283839815455346,8.009077491212176,23.292917306667523,7.27476232424317
438,15.472036111891448,7.678841147888078,23.150877259779527,7.79319496400337,15.402774012022652,8.049464191406685,23.452238203429335,7.353309820615967
439,15.400286384526398,0.0982675632749135,15.49855394780131,15.302018821251485,14.886486275702033,8.013997155184738,22.90048343088677,6.872489120517296
440,15.464848269939939,4.170443966442164,19.635292236382103,11.294404303497775,14.654498571964416,8.101945673747663,22.756444245712082,6.552552898216754
441,14.378948057974862,17.320565379951827,31.69951343792669,-2.941617321976965,14.845171662558561,8.664973434518235,23.5101450970768,6.180198228040327
442,20.89278803205348,7.505682310781604,28.398470342835086,13.387105721271876,15.290359823500255,8.4165597611936,23.706919584693857,6.873800062306654
443,15.465195799913014,12.83522284557018,28.30041864548319,2.6299729543428345,15.1163255163105,8.704873614029143,23.821199130339643,6.411451902281355
444,11.447597728895419,2.872045069295322,14.31964279819074,8.575552659600097,14.894841462032847,8.173417037382688,23.068258499415535,6.72142442465016
445,16.073806180387116,2.9220980183082905,18.995904198695406,13.151708162078826,15.151929158923078,7.940065099721638,23.091994258644718,7.2118640592014405
446,22.38023293706629,8.78792543803648,31.16815837510277,13.59230749902981,15.593009188285366,7.942475186232229,23.53548437451759,7.650534002053137
447,17.452303785157323,3.5422357816065544,20.994539566763876,13.91006800355077,15.766752086017867,7.65843515546155,23.42518724147942,8.108316930556317
448,9.62240851293167,4.526563187800599,14.14897170073227,5.095845325131071,15.598785148741136,7.729646497148063,23.328431645889193,7.869138651593073
449,18.129888769191886,21.905439430759724,40.03532819995161,-3.775550661567838,15.75709697931928,8.180182478086001,23.937279457405282,7.57691450123328
450,4.719037831794778,5.725390924507669,10.444428756302447,-1.0063530927128905,15.817410501314294,8.25588606415617,24.073296565470464,7.561524437158122
451,20.259735937424036,10.71791698539551,30.977652922819544,9.541818952028526,16.07547422402645,8.159892311239632,24.235366535266085,7.915581912786818
452,21.68208124642822,12.31341096992825,33.99549221635647,9.368670276499968,15.984444603449724,8.307324394909616,24.291768998359338,7.677120208540111
453,18.356447382145742,8.755337636730783,27.111785018876525,9.60110974541496,16.341675659167425,8.582481381290425,24.92415704045785,7.759194277877002
454,11.920482324305269,3.630134659223402,15.55061698352867,8.290347665081867,16.414708852999567,8.265513165832415,24.68022201883198,8.149195687167152
455,15.150811288055785,1.7290005630302752,16.87981185108606,13.421810725025509,16.80628852834825,8.031684976012887,24.837973504361134,8.774603552335366
456,11.433657709139755,2.6848274330351085,14.118485142174864,8.748830276104647,16.674687077736998,7.5597759458178935,24.23446302355489,9.114911131919104
457,7.656278981405681,2.00661035536552,9.662889336771201,5.64966862604016,15.9734366377877,7.255896722160681,23.22933335994838,8.717539915627016
458,14.925469006641016,0.5941543485324265,15.519623355173444,14.331314658108589,15.938355346594383,6.77032031515137,22.70867566174575,9.168035031443015
459,11.543853298505592,2.861233026252013,14.405086324757605,8.68262027225358,16.13974907342771,6.4664603045914335,22.60620937801914,9.673288768836274
460,15.792924054470776,2.516756804675637,18.30968085914641,13.276167249795138,16.210395788137436,6.506657392312448,22.717053180449888,9.703738395824988
461,15.96985155664201,8.420800654672144,24.390652211314155,7.549050901969865,16.017469673133846,6.743681490888419,22.761151164022262,9.27378818224543
462,16.890183984350838,11.455192866571059,28.345376850921895,5.434991117779779,16.419204146314,6.667771626884693,23.08697577319869,9.751432519429308
463,14.777998841167719,21.294302847194448,36.07230168836217,-6.516304006026729,16.007838671277636,7.338450494820251,23.34628916609789,8.669388176457383
464,8.72000720741439,1.9323970168188402,10.65240422423323,6.78761019059555,15.477663012474745,7.099526293623767,22.577189306098507,8.378136718850975
465,15.690090149224346,4.530701926259967,20.22079207548431,11.15938822296438,15.717399306728241,7.145982811158546,22.863382117886786,8.571416495569695
466,15.518273866728894,13.033276068417505,28.551549935146397,2.4849977983113885,15.518602252088824,7.012164542145595,22.530766794234417,8.506437709943228
467,16.075578274200247,0.052612455600617364,16.128190729800863,16.02296581859963,14.975436783665797,6.947312922730898,21.922749706396694,8.028123860934901
468,21.157357781163544,1.8455872733001764,23.00294505446372,19.31177050786337,15.164947505974869,6.752871126911301,21.917818632886167,8.412076379063567
469,10.825788744835958,4.165800357146758,14.991589101982715,6.659988387689199,15.012464251318521,6.888455553373695,21.900919804692215,8.124008697944825
470,7.365405139082979,6.650626262137443,14.016031401220422,0.7147788769455357,14.742482813623289,6.9711282965635375,21.713611110186825,7.771354517059749
471,26.409268256591492,21.95866892437886,48.36793718097035,4.450599332212633,15.14349348691051,7.125731748044439,22.269225234954945,8.017761738866069
472,16.568206985095152,6.453402744863217,23.02160972995837,10.114804240231935,14.99934078534523,7.090655762513827,22.08999654785906,7.908685022831405
473,13.005414792921723,4.955736452218174,17.961151245139895,8.049678340703549,14.917348085112188,6.828006216068759,21.745354301180946,8.089341869043428
474,17.075347965349337,1.067032425655928,18.142380391005265,16.00831553969341,15.104939759660652,6.767839127947445,21.872778887608096,8.337100631713206
475,20.311851222971043,8.998655898259166,29.31050712123021,11.313195324711877,15.246207927746783,6.970391057279142,22.216598985025925,8.275816870467642
476,32.14549811325573,5.868926634639429,38.014424747895156,26.276571478616297,15.571716766953097,6.873091097165907,22.444807864119007,8.69862566978719
477,34.51314782273744,29.989904057158967,64.5030518798964,4.523243765578471,16.140411568205767,7.75468003968432,23.895091607890087,8.385731528521449
478,10.828809524841805,12.918273039441436,23.74708256428324,-2.0894635145996308,16.18062493526944,8.034403701405681,24.21502863667512,8.146221233863757
479,22.83455820022928,11.802392282346403,34.636950482575685,11.032165917882878,16.337447249637354,7.697635463125237,24.035082712762588,8.639811786512116
480,21.04898952017829,1.3839047710055727,22.43289429118386,19.665084749172717,16.88177897258347,7.552919258008501,24.43469823059197,9.32885971457497
481,37.97289621716382,33.049835368124064,71.02273158528789,4.923060849039757,17.472217648574794,8.297316537432787,25.769534186007583,9.17490111114201
482,22.651569325796107,7.556654329002784,30.208223654798893,15.094914996793323,17.50453391788706,8.13875798273527,25.64329190062233,9.365775935151788
483,17.059128940097157,15.1027960231593,32.16192496325645,1.956332916937857,17.461289969818772,8.350339928949554,25.811629898768327,9.110950040869218
484,12.825668639813557,12.231551417877382,25.05722005769094,0.594117221936175,17.49146284700238,8.637053820904688,26.12851666790707,8.854409026097695
485,26.33435533643773,8.690633994574084,35.02498933101182,17.643721341863646,17.864247648615112,8.869108268622814,26.733355917237926,8.995139379992299
486,19.27156599511629,1.9688508736713066,21.240416868787598,17.302715121444983,18.125511258147665,8.845242383310687,26.97075364145835,9.280268874836976
487,31.670982019200437,5.702844620592477,37.37382663979292,25.96813739860796,18.926001359407493,8.968450192151586,27.894451551559076,9.957551167255902
488,58.07042122545438,6.985158687709353,65.05557991316374,51.08526253774503,20.364166433367934,9.18148367012415,29.54565010349209,11.182682763243784
489,19.84902633011255,3.3402186496445982,23.18924497975715,16.508807680467953,20.6410055344215,9.19744985757057,29.838455391992067,11.44355567685093
490,21.363758423225896,4.702376143603478,26.066134566829373,16.66138227962242,20.826700013380005,9.27030383553483,30.097003848914834,11.556396177845174
491,16.090736277899055,1.9865287399146203,18.077265017813676,14.104207537984434,20.830729504088573,9.055828105042913,29.88655760913149,11.774901399045659
492,28.45456849838206,0.4952713037281799,28.94983980211024,27.959297194653878,21.216208987889615,8.690497386281486,29.906706374171097,12.52571160160813
493,19.898306078811736,22.824667649651495,42.72297372846323,-2.9263615708397595,21.38688589581108,8.741509546363385,30.128395442174465,12.645376349447695
494,27.967743139974043,1.1808985439599686,29.148641683934013,26.786844596014074,22.02847709356307,8.716459597268091,30.744936690831157,13.312017496294978
495,11.989137518923048,0.43648796058365574,12.425625479506703,11.552649558339393,21.905112005886355,8.579985798412213,30.485097804298572,13.325126207474145
496,41.43022409576608,1.4986163981251852,42.928840493891265,39.93160769764089,22.7688436801876,8.195497142735803,30.9643408229234,14.573346537451796
497,19.95222509187296,10.544338226697231,30.496563318570193,9.40788686517573,22.89806524077669,8.545221335105689,31.44328657588238,14.352843905671
498,11.811188132960417,5.941946604747017,17.753134737707434,5.869241528213401,22.58652625250325,8.681766646153916,31.268292898657172,13.904759606349334
499,17.792643767712608,6.4528187067683245,24.24546247448093,11.339825060944284,22.818754753265807,8.758000591141304,31.576755344407108,14.060754162124503
500,18.838887516297085,17.515301052564052,36.35418856886113,1.323586463733033,23.20120416583961,9.120156417488857,32.32136058332847,14.081047748350752
501,14.012737848466344,3.8730602483401126,17.885798096806457,10.13967760012623,22.787986485568773,8.517302794954231,31.305289280523006,14.27068369061454
502,7.84310679618949,11.899061469889581,19.74216826607907,-4.055954673700091,22.497149812605247,8.698824752455112,31.195974565060357,13.79832506015014
503,21.92737769989093,22.754218248846986,44.681595948737915,-0.8268405489560564,22.79454857617089,9.292107479009406,32.08665605518029,13.502441097161485
504,8.821225110033547,8.35436297828838,17.175588088321927,0.46686213174516666,22.519411147660364,9.535018497430485,32.05442964509085,12.984392650229877
505,15.263967954618884,5.835651778421141,21.099619733040026,9.428316176197743,22.351148372048623,9.42958502676922,31.780733398817844,12.921563345279406
506,17.95459455361956,16.06171462791113,34.01630918153069,1.8928799257084314,21.878118253394085,9.769344626544944,31.647462879939027,12.108773626849144
507,12.669474210909826,4.861664108961528,17.531138319871353,7.807810101948298,21.1499957996665,8.931736628271695,30.081732427938196,12.218259171394804
508,14.050025823063068,2.3626433370916162,16.412669160154685,11.687382485971451,21.257369676273875,8.579882304860034,29.83725198113391,12.67748737141384
509,24.530946386348056,21.056394167346163,45.58734055369422,3.474552219001893,21.313915949144505,8.888349034360026,30.202264983504524,12.425566914784474
510,19.805609953262763,5.866055450345238,25.671665403608003,13.939554502917526,21.27246996358065,9.037754057004681,30.31022402058533,12.234715906575968
511,11.50146437047903,14.927172578145235,26.428636948624266,-3.425708207666206,20.39008890202449,8.43366529733872,28.82375419936321,11.956423604685769
512,10.4499425429994,0.6491780768235752,11.099120619822976,9.800764466175824,19.983368009264602,8.203416088932746,28.186784098197347,11.779951920331854
513,8.840015894400185,0.6559399006736997,9.495955795073884,8.184075993726486,19.709397574408037,7.721854218183227,27.43125179259126,11.987543356224808
514,23.270756640551255,12.868366360486451,36.1391230010377,10.402390280064804,20.057567174432624,7.743081382936862,27.800648557369485,12.31448579149576
515,9.61491238558132,10.173702723382748,19.788615108964066,-0.5587903378014278,19.500252409404077,7.792517007230484,27.29276941663456,11.707735402173594
516,19.585544328924023,4.439846761560556,24.02539109048458,15.145697567363467,19.51071835386433,7.874883536826792,27.385601890691127,11.635834817037543
517,11.54707396796953,1.1376554849650948,12.684729452934624,10.409418483004435,18.8399214188233,7.722710565639213,26.56263198446252,11.117210853184092
518,14.193117448437821,10.65763900491665,24.85075645335447,3.5354784435211712,17.377344626256086,7.84512657621279,25.22247120246887,9.532218050043296
519,25.557862986576914,19.192146190658978,44.750009177235896,6.365716795917937,17.567639181471566,8.37352416091327,25.941163342384833,9.194115020558295
520,19.18181656992807,5.756109398568973,24.937925968497044,13.425707171359097,17.494907786361637,8.408648602745453,25.90355638910709,9.086259183616184
521,24.169516088124425,6.9356007384675245,31.10511682659195,17.2339153496569,17.764200446702482,8.573617669363882,26.337818116066366,9.1905827773386
522,22.25692295251968,18.105901720831703,40.36282467335138,4.151021231687977,17.557612261840404,9.160638683267335,26.718250945107737,8.396973578573071
523,19.254752046890864,18.047743974252114,37.30249602114298,1.2070080726387502,17.536160460776372,9.001407894087354,26.537568354863726,8.53475256668902
524,23.857232816639588,2.2994509387566033,26.15668375539619,21.557781877882984,17.39914344999856,9.038692973913907,26.43783642391247,8.360450476084651
525,34.61041515345839,2.320683184732944,36.93109833819133,32.28973196872545,18.153186037816404,9.101499481385552,27.254685519201953,9.051686556430854
526,11.497139987262305,0.5314344218915011,12.028574409153805,10.965705565370804,17.155416567532946,9.069260082177761,26.22467664971071,8.086156485355183
527,3.8115721336891117,9.51489069972404,13.326462833413151,-5.703318566034929,16.61739480226015,9.034945164611988,25.652339966872137,7.582449637648162
528,30.01653977744514,28.911523793814535,58.92806357125967,1.1050159836306044,17.22423985707631,9.800597737580908,27.02483759465721,7.4236421194954
529,19.05703781026756,0.9890749924421194,20.04611280270968,18.06796281782544,17.266386325161474,9.618472947103365,26.88485927226484,7.647913378058107
530,18.418179636768564,10.408331399112026,28.82651103588059,8.009848237656538,17.25236272917719,9.381573958654965,26.63393668783215,7.870788770522223
531,26.984911941660478,4.8169939602568315,31.80190590191731,22.167917981403647,17.68476853228366,9.413038415718857,27.097806948002514,8.271730116564804
532,18.324652228888052,9.443807087416983,27.768459316305034,8.880845141471069,18.034153380040276,9.33119660296977,27.36534998301005,8.70295677707051
533,6.7758437408548735,6.644429379287252,13.420273120142125,0.13141436156762154,17.52910224807241,8.79420364065111,26.32330588872352,8.734898607421298
534,14.361135710195413,14.619081749129341,28.980217459324756,-0.25794603893392853,17.71376593474447,9.003027599679143,26.716793534423612,8.710738335065328
535,18.56887497115263,9.38129501339418,27.95016998454681,9.187579957758452,17.823929501962265,9.121215707511578,26.94514520947384,8.702713794450686
536,12.679355900617923,1.0375954972491266,13.71695139786705,11.641760403368796,17.648088213528876,8.620411736489512,26.268499950018388,9.027676477039364
537,18.15389122410582,14.462125061315653,32.61601628542147,3.6917661627901666,17.830902113968744,8.940427101567982,26.77132921553672,8.890475012400762
538,20.472862481614406,9.20881459051167,29.681677072126078,11.264047891102736,18.044996669253784,9.168632810015316,27.213629479269102,8.87636385923847
539,25.73572321876635,4.888285662438572,30.624008881204922,20.847437556327776,18.085155897001062,8.62969585985173,26.714851756852795,9.455460037149331
540,11.025475087945349,16.76383978572593,27.78931487367128,-5.7383646977805824,17.792484734823816,8.992955337697754,26.78544007252157,8.799529397126062
541,15.799451070585864,15.88262048813782,31.682071558723685,-0.0831694175519555,17.93575095816071,9.024803601364173,26.960554559524883,8.910947356796537
542,12.075818182319988,7.500203340379287,19.576021522699275,4.575614841940701,17.989946812804728,9.253171110149363,27.24311792295409,8.736775702655365
543,15.654743124207249,14.023168664978474,29.67791178918572,1.6315744592287746,18.217104387131634,9.698745402292856,27.915849789424488,8.518358984838775
544,23.57327684244442,8.553834579649365,32.12711142209379,15.019442262795057,18.227188393861404,9.554927676264954,27.782116070126357,8.672260717596451
545,16.42674705545798,12.591222184081136,29.017969239539116,3.835524871376844,18.45424954952396,9.635511658288234,28.08976120781219,8.818737891235726
546,16.449483127987005,16.503057949222548,32.95254107720955,-0.05357482123554291,18.34971417615939,10.037618697876967,28.38733287403636,8.312095478282426
547,21.227840841280525,14.263900467711917,35.491741308992445,6.963940373568608,18.67240640526976,10.475160197301859,29.147566602571615,8.197246207967899
548,18.115547584143997,0.43512629706498107,18.55067388120898,17.680421287079014,18.803154076459965,10.134409773706805,28.93756385016677,8.668744302753161
549,7.489289354543265,6.757503563025656,14.246792917568921,0.7317857915176091,18.200868288725513,9.719921686119026,27.920789974844535,8.480946602606483
550,20.495721920073137,5.52389759796806,26.019619518041196,14.971824322105078,18.244665133730347,9.712181292765665,27.956846426496007,8.532483840964682
551,12.02295797228252,10.021929556483824,22.044887528766345,2.001028415798695,17.83977986320228,9.815058920032874,27.654838783235153,8.024720943169408
552,10.612371164183203,1.115414686878521,11.727785851061725,9.496956477304682,17.4516281369244,9.248709352234435,26.70033748915883,8.202918784689965
553,26.70546382259,20.342522215506047,47.04798603809605,6.362941607083954,17.69998519611437,9.325201960276233,27.0251871563906,8.374783235838139
554,15.579938388260402,9.88167112221556,25.46160951047596,5.698267266044843,17.424075381835063,9.577942633058198,27.002018014893263,7.846132748776867
555,7.759833856237142,5.597439831672672,13.357273687909814,2.1623940245644704,16.529056005261022,9.687167854622855,26.21622385988388,6.841888150638168
556,29.858444119573157,16.48137205906396,46.33981617863712,13.377072060509196,17.141099476338052,10.218832442528603,27.359931918866653,6.922267033809448
557,8.990829922199588,10.482600297267313,19.4734302194669,-1.4917703750677251,17.313741402621734,10.25108942911338,27.56483083173511,7.062651973508354
558,10.990575775718844,5.694142679171319,16.684718454890163,5.296433096547524,16.67954260256419,9.477176725291939,26.15671932785613,7.2023658772722525
559,16.76987551298304,6.677970364954178,23.44784587793722,10.091905148028864,16.60330385932137,9.666806571042342,26.270110430363715,6.936497288279033
560,19.745336080345453,15.071389143108162,34.816725223453616,4.673946937237291,16.647542407440604,9.822241829175544,26.469784236616146,6.8253005782650575
561,19.7424988837906,18.187915652422575,37.93041453621318,1.5545832313680243,16.40612863884494,10.267939218914403,26.674067857759344,6.138189419930537
562,8.486620704751214,8.651153009544561,17.137773714295776,-0.16453230479334735,16.078194254707046,10.241517416318656,26.3197116710257,5.83667683838839
563,23.38256496867964,13.009751618184481,36.392316586864126,10.37281335049516,16.631751628967873,10.453694824281895,27.085446453249766,6.1780568046859745
564,14.861517596772572,2.845379458709801,17.706897055482372,12.016138138062772,16.64843102518711,10.061238081267911,26.70966910645502,6.587192943919198
565,18.54125227099762,7.389148380680107,25.93040065167773,11.152103890317514,16.647510268515276,9.994833193510777,26.642343462026055,6.6526770750045
566,19.03670142231103,20.796276618633133,39.83297804094416,-1.7595751963221034,16.859421785905045,10.65345589755691,27.512877683461955,6.205965888348136
567,11.331731433264101,3.1244713011674756,14.456202734431578,8.207260132096625,16.632016459543657,10.275534105551971,26.907550565095626,6.3564823539916855
568,18.95258191849689,1.0516143750247235,20.004196293521613,17.900967543472166,16.581340440773072,10.003627431702405,26.58496787247548,6.577713009070665
569,22.160350883365155,15.140168733295667,37.30051961666082,7.020182150069488,16.462161362926363,10.345356867397642,26.80751823032401,6.116804495528724
570,13.117919629140193,8.006452410841732,21.124372039981925,5.111467218298461,16.531909514299528,10.053443954901502,26.58535346920103,6.478465559398026
571,6.446221891494245,6.677044066123115,13.12326595761736,-0.23082217462887034,16.220135208329808,9.746591407501011,25.966726615830815,6.473543800828795
572,13.066686476435653,9.90036450458366,22.967050981019312,3.1663219718519926,16.253164151466997,9.826596779641157,26.07976093110815,6.426567371825837
573,13.57640490380933,7.75847151883316,21.334876422642488,5.81793338497617,16.183886210787065,9.617773541436314,25.801659752223376,6.56611266935075
574,21.441900625736604,14.369831075036991,35.81173170077359,7.072069550699613,16.112840336896802,9.811640091282566,25.924480428179372,6.301200245614236
575,18.68224501937843,6.037534726447926,24.719779745826358,12.644710292930505,16.18802360236082,9.593183842694794,25.781207445055614,6.5948397596660255
576,7.382674408132214,1.4588356522642418,8.841510060396455,5.923838755867973,15.885796645032325,9.091709766129519,24.977506411161844,6.7940868789028075
577,11.158695780680823,3.1334777818648303,14.292173562545653,8.025217998815993,15.55015847634567,8.72069567660128,24.270854152946946,6.829462799744388
578,21.19819327873452,13.481692486411992,34.679885765146516,7.716500792322529,15.65291333283202,9.155581216246182,24.8084945490782,6.497332116585838
579,29.339658930160297,16.28066004149203,45.620318971652324,13.058998888668267,16.381258985352588,9.473019765528393,25.854278750880983,6.9082392198241935
580,21.810469079193822,9.983745211624427,31.79421429081825,11.826723867569395,16.42508389065661,9.621681352650274,26.046765243306883,6.803402538006337
581,15.416769919077456,22.321660690339684,37.73843060941714,-6.904890771262227,16.538210955549776,10.031672390445468,26.569883345995247,6.506538565104307
582,24.936233020664574,7.226282849898805,32.16251587056338,17.70995017076577,17.015673017432487,10.235367995879477,27.251041013311966,6.7803050215530085
583,14.348707174077955,10.026042663947598,24.37474983802555,4.322664510130357,16.60378112914875,9.891485344160861,26.495266473309616,6.71229578498789
584,22.897113658700384,15.664087939777017,38.5612015984774,7.233025718923367,16.847686971496753,10.084232571412912,26.93191954290966,6.763454400083841
585,11.529769220518112,2.395749674117864,13.925518894635976,9.134019546400248,16.97335148363945,9.977509566161084,26.950861049800537,6.995841917478367
586,13.976734041674103,17.73909392970525,31.71582797137935,-3.7623598880311455,16.443961147709484,10.019433628515793,26.46339477622528,6.424527519193688
587,15.001314584928593,13.479188343174826,28.48050292810342,1.5221262417537673,16.644310636467118,10.11931989671271,26.76363053317983,6.524990739754405
588,13.520464778983378,11.332604726236356,24.853069505219736,2.1878600527470216,16.728640269909267,10.307268631614878,27.035908901524145,6.421371638294388
589,12.651645594118516,19.256141688507196,31.907787282625712,-6.604496094388679,16.591365939280447,10.726541009066645,27.317906948347098,5.8648249302138025
590,20.200402557669367,14.861268756645595,35.061671314314964,5.339133801023772,16.606534821857913,10.71953699618456,27.32607181804247,5.886997825673353
591,40.681144447837596,17.959032175318832,58.64017662315643,22.722112272518764,17.304489673992812,10.711907546947769,28.016397220940583,6.592582127045044
592,13.57961873116912,10.373046727350705,23.952665458519824,3.2065720038184153,17.47425627487341,10.769304004207974,28.243560279081386,6.704952270665435
593,18.77704715625937,3.815138730084117,22.592185886343486,14.961908426175254,17.3207390144594,10.462816907937963,27.783555922397362,6.85792210652144
594,11.219119950801211,4.739406607888465,15.958526558689677,6.4797133429127465,17.19932575959369,10.525951146243917,27.725276905837607,6.673374613349771
595,25.87366665255893,10.889792731492875,36.76345938405181,14.983873921066056,17.4437395723124,10.642639291271008,28.08637886358341,6.801100281041389
596,17.040985407491746,18.31315470347868,35.35414011097043,-1.2721692959869344,17.377215705151755,10.559868560765862,27.93708426591762,6.817347144385895
597,24.03520438597569,15.384812214499265,39.42001660047495,8.650392171476424,17.80066480357548,10.968546591210252,28.76921139478573,6.832118212365222
598,13.381808182182862,3.017293790776319,16.39910197295918,10.364514391406543,17.61497234569834,11.034069238401974,28.649041584100313,6.580903107296368
599,30.483503276030017,4.53529910648154,35.01880238251156,25.948204169548475,17.89241075878717,10.680573584174835,28.572984342962005,7.2118371746123335
600,13.362737485701032,3.605621749065082,16.968359234766115,9.75711573663595,17.900571354005866,10.533879228782281,28.434450582788145,7.366692125223583
601,20.16690468865377,8.173026550386387,28.339931239040155,11.993878138267382,18.357927447244514,10.583745311591057,28.941672758835576,7.774182135653459
602,12.853267271084434,8.855083070432752,21.708350341517185,3.998184200651682,18.350813473732806,10.54890259711936,28.89971607085217,7.801910876613449
603,33.92964641449899,34.21950945577146,68.14915587027045,-0.28986304127246854,19.029254857422462,11.430937195017304,30.46019205243977,7.598317662405161
604,20.488477453737964,24.870765076326688,45.35924253006465,-4.3822876225887235,18.99747408502251,11.780968328393628,30.778442413416137,7.216505756628882
605,26.54473030378215,28.134207159266804,54.67893746304895,-1.589476855484655,19.259556927835966,12.517524076154256,31.777081003990222,6.74203285168171
606,27.90920086177741,18.55421978037682,46.46342064215423,9.354981081400592,19.943774476290805,13.087370213758009,33.03114469004881,6.856404262532798
607,18.593756795821655,20.761126265843703,39.35488306166536,-2.1673694700220487,20.191609843462167,13.674958496557304,33.86656834001948,6.516651346904863
608,27.794793036778785,15.351931787431633,43.146724824210416,12.442861249347152,20.411496502063642,13.737299806591292,34.14879630865494,6.674196695472351
609,29.20051619878108,9.93588746051582,39.1364036592969,19.26462873826526,20.40685841101767,13.52580738722542,33.93266579824309,6.881051023792251
610,14.537183032617605,9.480189709754734,24.017372742372338,5.056993322862871,20.164415542798462,13.509022203829762,33.673437746628224,6.6553933389686994
611,14.23435030363694,0.3808700472318048,14.615220350868745,13.853480256405136,20.12500155561711,12.777662515726167,32.902664071343274,7.347339039890945
612,26.536163011188247,6.04272780962883,32.57889082081708,20.493435201559418,20.178332555301232,12.7382106810505,32.916543236351735,7.440121874250734
613,15.664266278855294,8.73081089614501,24.395077175000303,6.933455382710283,20.222184525460477,12.695036288790416,32.917220814250896,7.5271482366700635
614,42.03162381985396,13.022614243972953,55.054238063826915,29.00900957588101,20.860001530832264,12.606987165596944,33.46698869642921,8.25301436523532
615,28.470533635958688,9.018623867208877,37.48915750316756,19.45190976874981,21.424693678013618,12.827749638699979,34.25244331671359,8.596944039313637
616,36.32997021498284,19.45219818611276,55.7821684010956,16.877772028870083,22.169801550457244,12.884853113913563,35.0546546643708,9.28494843654368
617,13.18224643591909,9.749897849986604,22.932144285905693,3.432348585932486,22.109165945490258,12.76054343080729,34.86970937629755,9.348622514682969
618,32.32129848513944,4.159091505493776,36.48038999063321,28.16220697964566,22.735860402362125,12.521426323449203,35.257286725811326,10.214434078912923
619,20.053009686373073,12.312574083388776,32.36558376976185,7.740435602984297,22.982572538770615,12.289974069945256,35.27254660871587,10.692598468825356
620,25.6621751414094,7.55403624816096,33.21621138957036,18.108138893248437,23.16463162489528,12.046399652995769,35.211031277891045,11.118231971899512
621,14.246133600911033,5.236910358191097,19.48304395910213,9.009223242719937,22.283464596664395,11.622328925758177,33.90579352242257,10.661135670906217
622,25.98333330466469,18.850764490116802,44.83409779478149,7.132568814547888,22.69692174911425,11.904919517850379,34.60184126696462,10.792002231263867
623,25.689130567781277,23.78844194022674,49.477572508008016,1.900688627554537,22.92732452949831,12.5706962915218,35.498020821020106,10.356628237976508
624,13.629007687516381,7.265551250245562,20.894558937761943,6.363456437270819,23.007654120722147,12.654901112933706,35.66255523365585,10.352753007788444
625,11.750670747945263,12.740700777520273,24.491371525465535,-0.99003002957501,22.536887590568362,12.716598047801284,35.253485638369646,9.820289542767076
626,12.013160683578562,6.541338046682253,18.554498730260814,5.4718226368963085,22.369293433104588,12.324204159241402,34.69349759234599,10.045089273863185
627,20.896749852670915,13.166178483125108,34.06292833579602,7.730571369545807,22.264678281994424,12.250249701528931,34.51492798352336,10.014428580465497
628,22.52593858817023,22.059162722319186,44.58510131048942,0.46677586585104436,22.569482628860673,12.884978665913694,35.45446129477436,9.68450396294698
629,24.998773815700844,25.98475377936353,50.98352759506437,-0.985979963662686,22.386658313516367,13.599960488343093,35.98661880185946,8.786697825173274
630,26.550057836850485,10.090247877818447,36.64030571466893,16.459809959032036,22.826235658554683,13.816114692634873,36.642350351189556,9.010120965919812
631,25.46758362794776,25.475207217541513,50.94279084548927,-0.0076235895937522,23.00292495653115,14.39285404820671,37.395779004737854,8.61007090832444
632,23.66422815679533,21.545835498685577,45.21006365548091,2.1183926581097516,23.36329031938818,14.81587912914847,38.17916944853665,8.547411190239709
633,45.47856266708833,34.98668054940273,80.46524321649106,10.491882117685606,23.74825419447449,14.84145149893618,38.58970569341067,8.906802695538312
634,25.457937603513617,14.892109812320069,40.350047415833686,10.565827791193549,23.91390286613368,14.508829656802623,38.42273252293631,9.405073209331054
635,28.126097170647952,18.511843773699994,46.637940944347946,9.614253396947959,23.96661509502921,14.188084210617065,38.15469930564627,9.77853088441214
636,12.74014537248642,5.866134126315746,18.606279498802166,6.874011246170674,23.46097991205284,13.765148022148363,37.226127934201195,9.695831889904477
637,26.108730768392434,11.334044233556975,37.44277500194941,14.774686534835459,23.711479044471865,13.450911954405473,37.162390998877335,10.260567090066393
638,26.719796926503268,19.23273300208408,45.952529928587346,7.487063924419189,23.67564584079601,13.580271994893886,37.25591783568991,10.09537384590213
639,53.877537917886556,8.562693770450363,62.44023168833692,45.31484414743619,24.498213231432864,13.534498871891705,38.03271210332457,10.96371435954116
640,22.01010657453088,26.043087731263977,48.05319430579486,-4.032981156733097,24.747310682829973,14.08659547260868,38.833906155438655,10.660715210221294
641,26.944015431188376,6.209747476905851,33.15376290809423,20.734267954282526,25.170966187081685,14.280891386931147,39.451857574012834,10.89007480015054
642,13.724767227236503,7.123475254338161,20.848242481574665,6.601291972898342,24.743919660949967,14.316916301754793,39.06083596270476,10.427003359195172
643,16.098210047151486,12.668824008559515,28.767034055711,3.4293860385919714,24.7583844532265,14.448183405501942,39.20656785872845,10.31020104772456
644,30.637467756708176,22.211537701525604,52.849005458233776,8.425930055182572,24.378579251121646,14.75448085408703,39.13306010520868,9.624098397034613
645,33.610791107287454,3.640833279804308,37.25162438709176,29.969957827483146,24.5499211668326,14.57522116784021,39.12514233467281,9.97469999899239
646,37.68140606027235,4.833136299126809,42.51454235939916,32.848269761145545,24.594969028342252,14.08791910494068,38.68288813328294,10.507049923401572
647,17.176837776959307,1.2849287268850815,18.461766503844387,15.891909050074226,24.728122073043593,13.805753467503962,38.533875540547555,10.92236860553963
648,25.5622364941306,16.275458943925116,41.83769543805572,9.286777550205485,24.502820006676632,14.20963238211834,38.71245238879497,10.293187624558293
649,23.664703084577894,31.556376432360516,55.22107951693841,-7.891673347782621,24.62320978661679,14.851092460417398,39.474302247034196,9.772117326199396
650,27.131704642262775,14.00307123435393,41.13477587661671,13.128633407908845,24.672194103311906,15.066060293290496,39.73825439660241,9.60613381002141
651,15.643121663707321,6.613717946198222,22.256839609905544,9.029403717509098,24.718760372071777,15.1119538795574,39.83071425162918,9.60680649251438
652,22.444975214037505,16.678633380765497,39.123608594803,5.766341833272008,24.600815102384207,15.039549509245692,39.640364611629906,9.561265593138518
653,34.08963188690728,36.44353098683208,70.53316287373936,-2.353899099924803,24.880831813021743,15.461385810799204,40.34221762382094,9.419446002222541
654,31.71332526847511,23.875345605802643,55.58867087427775,7.837979662672467,25.483642399053696,16.015045622651105,41.4986880217048,9.468596776402595
655,23.315425928391537,22.51117831636256,45.826604244754094,0.804247612028977,25.86913423840191,16.34072820727918,42.20986244568109,9.528406031122728
656,8.03030618296894,1.6665509149925253,9.696857097961466,6.3637552679764156,25.73637242171492,16.178235302889522,41.914607724604444,9.558137118825396
657,34.71365401310307,3.301714041638274,38.015368054741344,31.411939971464793,26.19693589372933,15.84941982150663,42.046355715235954,10.347516072222698
658,48.34036853732304,27.982319694363287,76.32268823168633,20.35804884295975,27.05741689203442,16.046858387241432,43.10427527927585,11.010558504792987
659,38.89471907154916,30.484884575706296,69.37960364725546,8.409834495842865,27.52061506722936,16.196862747119525,43.71747781434889,11.323752320109838
660,27.056624441618872,3.3621253804566944,30.41874982207557,23.694499061162176,27.537500620721644,15.972591997207466,43.510092617929104,11.564908623514176
661,26.296143976753605,13.45119166060344,39.74733563735705,12.844952316150165,27.565119299015173,15.571791478642865,43.13691077765804,11.993327820372308
662,41.46786999378534,4.147840007735438,45.61571000152078,37.3200299860499,28.158574026914838,14.991858295611193,43.150432322526036,13.166715731303645
663,32.18065705124603,29.170659254138435,61.351316305384465,3.0099977971075944,27.71531050638676,14.797990919102382,42.51330142548915,12.917319587284378
664,32.33156523855287,30.90159449118267,63.23315972973554,1.4299707473701986,27.944431427554736,15.331640408397805,43.276071835952536,12.612791019156933
665,24.79101647182562,3.232431235436244,28.023447707261866,21.558585236389376,27.833262070927326,14.822326657122344,42.65558872804967,13.010935413804981
666,24.199259768729497,1.2656033427141364,25.464863111443634,22.93365642601536,28.215232550802096,14.668975631002292,42.88420818180439,13.546256919799804
667,21.46410777706265,15.252005984818284,36.71611376188093,6.212101792244367,28.06041178442444,14.799574356044333,42.85998614046877,13.260837428380102
668,12.29678214391491,10.059582226096751,22.35636437001166,2.2371999178181596,27.57964462500483,14.493802663511424,42.07344728851625,13.085841961493399
669,43.09496326138724,2.924733236426963,46.01969649781421,40.170230024960276,27.220225469788183,14.305870645710645,41.526096115498824,12.914354824077536
670,45.15457863922182,24.285662782345394,69.44024142156721,20.868915856876423,27.99170787194454,14.247289814080023,42.23899768602457,13.74441805786452
671,33.05681780530334,17.93380681528305,50.99062462058639,15.12301099002029,28.19546795108171,14.638091792025932,42.83355974310764,13.55737615905578
672,20.19416814844496,18.63762341040922,38.83179155885418,1.5565447380357398,28.411114648455325,15.02189673056163,43.43301137901696,13.389217917893692
673,20.8875506957087,12.723226038777645,33.61077673448634,8.164324656931056,28.57075933674057,15.023710131568903,43.59446946830948,13.547049205171664
674,26.64735113860796,11.604955957193424,38.252307095801385,15.042395181414536,28.437755449470558,14.67015740675783,43.10791285622839,13.767598042712729
675,25.238301025467607,15.565236449604189,40.80353747507179,9.673064575863418,28.158672446743232,15.067637512417827,43.226309959161064,13.091034934325402
676,25.34452391131727,16.88790441309791,42.23242832441518,8.45661949821936,27.74744304177806,15.469463116216865,43.21690615799493,12.277979925561198
677,21.937197482366415,14.216045505186667,36.153242987553085,7.721151977179748,27.906121698624965,15.900500342160251,43.80662204078522,12.005621356464713
678,19.44778325725605,3.7617624429030045,23.209545700159055,15.686020814353045,27.702306590729147,15.483377125459514,43.18568371618866,12.218929465269634
679,28.79474130142308,14.319994111931642,43.11473541335472,14.474747189491438,27.873307864623985,14.908831048111884,42.78213891273587,12.964476816512102
680,23.011772168462926,26.90292503774742,49.91469720621035,-3.891152869284493,27.73597678216399,15.338826174891667,43.07480295705566,12.397150607272323
681,22.870061366908317,14.414633504187481,37.284694871095795,8.455427862720835,27.976874772270694,15.598856693491308,43.575731465762004,12.378018078779382
682,22.288246876183926,13.332787206402488,35.62103408258641,8.955459669781439,27.97165049434224,15.487328487679207,43.45897898202145,12.48432200666303
683,29.2318018878553,7.484113354720972,36.71591524257627,21.74768853313433,27.80972282770717,14.522014566608838,42.331737394316015,13.287708261098334
684,23.31072794613049,8.892160311247107,32.202888257377595,14.418567634883384,27.529636250295688,14.02257505679032,41.55221130708601,13.507061193505363
685,45.44854690479376,16.545400279301365,61.99394718409512,28.903146625492393,28.26740694950909,13.82371578888828,42.091122738397374,14.44369116062081
686,18.119898328073,5.990735831261853,24.11063415933485,12.129162496811146,28.603726687679227,13.967855286097258,42.57158197377649,14.63587140158197
687,22.798751144621612,10.90921306576303,33.707964210384645,11.889538078858582,28.206563258729844,14.221438586901417,42.42800184563126,13.98512467182843
688,31.807102132565376,8.3797450936721,40.186847226237475,23.427357038893277,27.65545437857126,13.568019433545043,41.223473812116296,14.087434945026214
689,24.135655419787568,9.792269813531934,33.9279252333195,14.343385606255634,27.163485590179206,12.87826560813923,40.041751198318444,14.285219982039973
690,43.818260268610516,30.884373615031404,74.70263388364192,12.933886653579112,27.722206784412258,13.795673882625056,41.51788066703731,13.926532901787203
691,15.38776651236851,6.585161379025705,21.972927891394214,8.802605133342805,27.358594202266087,13.566806206572464,40.925400408838556,13.791787995693625
692,31.766995605730617,17.678697815118248,49.44569342084887,14.08829779061237,27.035231722664264,14.017834800151892,41.05306652281615,13.017396922512374
693,40.02477539454304,31.126895901130336,71.15167129567338,8.897879493412706,27.2967023341075,14.083042688384953,41.37974502249245,13.213659645722544
694,18.47423232976223,20.109545704587717,38.58377803434995,-1.6353133748254862,26.834791237147808,13.72330772883179,40.5580989659796,13.111483508316022
695,22.668959116438785,0.6720776620005089,23.341036778439292,21.996881454438277,26.76405599196825,13.637962609717265,40.40201860168552,13.126093382250986
696,34.67128311987176,20.12079023113061,54.79207335100237,14.55049288874115,27.113123437006326,14.266468839331147,41.37959227633747,12.846654597675178
697,57.25367295120475,7.019849448807204,64.27352240001196,50.23382350239754,28.30610894281106,13.99206362146411,42.29817256427518,14.31404532134695
698,34.19898602587834,8.934432113272281,43.13341813915062,25.26455391260606,29.036182405543176,13.954558617703295,42.990741023246464,15.081623787839881
699,31.205989152652037,13.626965441871736,44.83295459452377,17.5790237107803,28.639883268585333,14.311299691218121,42.951182959803454,14.328583577367215
700,19.139139375589565,8.279581119344229,27.418720494933794,10.859558256245336,27.772701959797594,13.77776363578475,41.550465595582345,13.994938324012844
701,19.71386352352959,13.915772202726187,33.62963572625578,5.798091320803403,27.327936817071805,13.64382914869952,40.97176596577132,13.684107668372283
702,54.66022200934524,32.824181289720315,87.48440329906555,21.836040719624926,28.47680527910181,14.116714411343223,42.593519690445035,14.360090867758588
703,38.68185244805036,30.510546509304127,69.19239895735448,8.17130593874623,29.069948670846536,14.709625093694106,43.779573764540636,14.360323577152426
704,23.682916775052668,4.66800000877285,28.350916783825518,19.014916766279818,28.971134192061356,14.478393228746755,43.4495274208081,14.492740963314601
705,19.608909773848396,6.07658673462938,25.685496508477776,13.532323039219015,28.78348781700738,14.16210490491426,42.94559272192164,14.621382912093122
706,35.067589699900495,10.043677136929263,45.111266836829756,25.023912562971233,29.10759000996016,13.933963995708638,43.04155400566879,15.173626014251518
707,42.1334858237994,21.291965380070202,63.4254512038696,20.841520443729195,29.78079962134126,14.16982799153809,43.950627612879344,15.610971629803169
708,33.981873901267136,27.110154293011938,61.092028194279074,6.871719608255198,30.26526930947496,14.948107719875054,45.21337702935001,15.317161589599904
709,15.479199228748131,0.6458893378118941,16.125088566560024,14.833309890936237,29.821417907052464,14.492304227404395,44.31372213445685,15.329113679648065
710,22.158391732153657,4.094916603035911,26.25330833518957,18.063475129117744,29.79297189250882,13.732037279580679,43.5250091720895,16.06093461292814
711,29.717016589702453,7.310386799892361,37.02740338959482,22.406629789810093,30.021203733268624,13.495229056104176,43.51643278937279,16.52597467716445
712,36.42648260697457,28.353668224989793,64.78015083196436,8.072814381984774,30.49247825762831,13.995925090057085,44.4884033476854,16.49655316757123
713,28.694124143734463,7.761719455538799,36.455843599273265,20.932404688195664,30.47455566615762,14.005178626751013,44.47973429290864,16.469377039406602
714,29.31473818699558,26.887742749781413,56.20248093677699,2.426995437214167,30.674689340853117,14.605031374702156,45.27972071555528,16.069657966150963
715,21.388162935790334,5.8083653685908105,27.196528304381143,15.579797567199524,29.87267654188634,14.247130211011806,44.11980675289814,15.625546330874535
716,19.852535942336356,17.69544101002585,37.547976952362205,2.157094932310507,29.930431129028452,14.637287050303938,44.56771817933239,15.293144078724513
717,23.79210812013015,13.77962630101789,37.57173442114804,10.012481819112258,29.963543028212072,14.7329674914791,44.696510519691174,15.23057553673297
718,52.90890303581582,25.0372140828012,77.94611711861702,27.87168895301462,30.66693639165375,15.288216457783403,45.95515284943715,15.378719933870347
719,53.55208215453956,20.911184135934867,74.46326629047442,32.640898018604695,31.64748394947882,15.658846935196834,47.306330884675646,15.98863701428198
720,40.188956219627514,12.8280418988102,53.01699811843771,27.360914320817315,31.52650714784605,15.056969211322793,46.58347635916884,16.469537936523256
721,41.096190998849266,1.8974345178366951,42.99362551668596,39.19875648101257,32.38345463072874,14.90071164928316,47.284166280011895,17.482742981445583
722,45.583352492461145,7.260955076055291,52.844307568516435,38.322397416405856,32.843999860286424,14.553453557981062,47.39745341826748,18.290546302305366
723,53.33579037706507,13.75867250934595,67.09446288641101,39.57711786771912,33.28770035970383,13.974512778254915,47.26221313795874,19.31318758144891
724,56.615386920763285,39.50562749228621,96.1210144130495,17.109759428477076,34.55907217940386,14.621048837844864,49.18012101724873,19.938023341559
725,29.129167324896315,25.222344314352107,54.35151163924842,3.9068230105442083,34.77441245301911,15.43939105958992,50.21380351260903,19.335021393429198
726,42.09801105481327,16.956485616488916,59.05449667130219,25.141525438324354,35.0219700508505,15.333914239101862,50.35588428995236,19.688055811748633
727,26.319053960759984,19.978888949306306,46.29794291006629,6.340165011453678,33.990816084502335,15.765882222451832,49.75669830695416,18.224933862050502
728,30.210414331388062,14.36688103598185,44.57729536736991,15.843533295406212,33.857863694685996,15.946963853208818,49.80482754789481,17.91089984147718
729,18.93987721256248,22.632684707410842,41.572561919973325,-3.6928074948483633,33.448993296683014,16.247154495393453,49.69614779207647,17.201838801289558
730,36.91407835894505,18.224346110289666,55.138424469234714,18.689732248655382,34.04149126279486,16.578646661758302,50.62013792455316,17.462844601036558
731,16.810085565022288,18.796640415032417,35.606725980054705,-1.9865548500101298,33.94469866417795,16.741342268835176,50.68604093301313,17.203356395342773
732,28.158624428118053,29.582784965960833,57.741409394078886,-1.4241605378427806,33.06131207813704,16.63329572470986,49.6946078028469,16.428016353427182
733,34.104437150206465,2.7635384054834744,36.86797555568994,31.340898744722992,32.908731568208914,15.708395454582506,48.61712702279142,17.200336113626406
734,38.105855879216946,35.32156494872886,73.42742082794581,2.7842909304880834,33.38949620501439,16.73018095258104,50.11967715759543,16.659315252433352
735,34.733903747431384,32.574377669774876,67.30828141720626,2.1595260776565084,33.89366267080049,17.613440650419225,51.50710332121971,16.280222020381267
736,57.36108618508733,16.015988178246644,73.37707436333397,41.345098006840686,34.636779220306714,17.8125176851298,52.44929690543652,16.824261535176916
737,33.84267502665718,18.414702111797535,52.257377138454714,15.427972914859648,34.36041886040198,17.716608909520712,52.077027769922694,16.643809950881266
738,47.385573305809984,21.164779264812804,68.55035257062279,26.22079404099718,34.8072088405534,17.518429741914076,52.32563858246748,17.28877909863933
739,19.24372847880854,11.6503693926829,30.89409787149144,7.593359086125638,34.93269314888876,17.88524574374311,52.817938892631865,17.047447405145643
740,40.62299914023248,8.786284447819474,49.409283588051956,31.836714692413004,35.54818006249138,18.04162467190256,53.589804734393944,17.50655539058882
741,27.714857019124075,0.9473633829109318,28.662220402035008,26.767493636213143,35.48144141013877,17.829523891336514,53.310965301475285,17.651917518802254
742,49.65411092307835,42.4957242481921,92.14983517127044,7.158386674886252,35.92236235400889,18.300925758776593,54.22328811278548,17.6214365952323
743,77.2097588934996,50.47628906845403,127.68604796195362,26.733469825045567,37.53955017900106,19.724744745873764,57.264294924874825,17.814805433127297
744,44.68196540564064,17.05244011133461,61.73440551697525,27.629525294306028,38.05179108628923,19.396901324592204,57.448692410881435,18.654889761697028
745,43.31435868604732,5.238285837704021,48.55264452375134,38.0760728483433,38.782664277964464,19.377898673562648,58.16056295152711,19.40476560440182
746,46.57977649501427,14.399672967803639,60.97944946281791,32.18010352721063,39.673572296387064,19.268039738821905,58.94161203520896,20.40553255756516
747,41.182370714404385,28.603409432662534,69.78578014706692,12.57896128174185,40.253247716196206,19.762165843210063,60.01541355940626,20.491081872986147
748,52.20554540189625,20.20059954010759,72.40614494200383,32.00494586178866,40.22980246173222,19.600945358453604,59.83074782018582,20.628857103278612
749,11.902663433231393,11.239521364749951,23.142184797981344,0.6631420684814415,38.84148850435528,19.27855659941411,58.120045103769385,19.562931904941173
750,39.024797547625404,11.358571923770482,50.38336947139589,27.66622562385492,38.80268321528854,19.229574266912785,58.03225748220133,19.573108948375758
751,35.65064136888388,0.5216133479431954,36.17225471682708,35.12902802094069,38.62116489428969,19.183713561249668,57.80487845553936,19.437451333040027
752,35.94525248217839,26.903407690053022,62.84866017223141,9.041844792125367,38.299894893946934,19.838461981716257,58.138356875663206,18.46143291223068
753,53.23633834080589,7.098138679361067,60.33447702016695,46.13819966144482,38.29657982607163,19.61644418738343,57.91302401345506,18.680135638688203
754,77.98892586700285,55.28144655069658,133.27037241769943,22.70747931630627,39.009031124279616,20.142304822663778,59.15133594694339,18.866726301615845
755,49.876928801992335,34.811343504743206,84.68827230673554,15.065585297249129,39.700623173516156,20.461938129010147,60.1625613025263,19.238685044506003
756,31.4173843942506,48.02787072457301,79.44525511882361,-16.610486330322413,39.34460228483072,21.49765096594628,60.84225325077701,17.846951318884447
757,53.95966055111753,25.295536686339226,79.25519723745676,28.664123864778304,40.26595583784265,21.674872557180713,61.94082839502336,18.59108328066193
758,45.534873709074745,22.22009765422899,67.75497136330374,23.314776054845755,40.776771150432204,21.93664644445562,62.71341759488782,18.84012470597658
759,50.52280505566148,39.43758841728419,89.96039347294567,11.08521663837729,41.82953541186884,22.496809901451396,64.32634531332023,19.332725510417443
760,29.468528121075543,7.188311855514823,36.65683997659037,22.28021626556072,41.58135040393985,22.128942092958898,63.71029249689875,19.452408310980953
761,44.51220624155331,15.637877275132078,60.150083516685385,28.87432896642123,42.504754426490884,22.02364998829556,64.52840441478644,20.481104438195334
762,54.27973053577246,10.099061484790026,64.37879202056249,44.18066905098243,43.37545796341271,21.374192538923197,64.7496505023359,22.001265424489507
763,55.12032247236636,24.978241451063713,80.09856392343008,30.142081021302648,44.07598747415136,22.11468264044254,66.1906701145939,21.961304833708827
764,78.45394745059698,5.187725932989826,83.6416733835868,73.26622151760716,45.420923859864025,21.110221339917903,66.53114519978193,24.31070251994613
765,53.11327122762329,26.15110383424171,79.264375061865,26.962167393381577,46.0335694425371,20.896112212066797,66.9296816546039,25.137457230470297
766,36.43851568319885,26.751194106859053,63.189709790057904,9.687321576339798,45.336150425807475,21.25395240968721,66.59010283549469,24.08219801612027
767,21.508697387895822,17.88997356466763,39.39867095256345,3.6187238232281906,44.92501783784876,21.236461458116214,66.16147929596498,23.688556379732553
768,81.79239761436429,61.50473716973624,143.29713478410054,20.287660444628052,46.071911981467245,22.581126721613664,68.65303870308091,23.49078525985358
769,73.19083706959921,1.8462239349985028,75.03706100459772,71.3446131346007,47.8701489344936,22.254321873024182,70.12447080751778,25.615827061469417
770,51.12698552527027,40.548506167756464,91.67549169302674,10.578479357513807,48.22028181399485,23.31306259702208,71.53334441101694,24.907219216972774
771,51.555665623051084,6.113856798195797,57.66952242124688,45.441808824855286,49.01497543412576,23.485279044198244,72.500254478324,25.529696389927516
772,49.6500214842043,12.040501933519227,61.690523417723526,37.60951955068508,49.01483911949663,22.470104967042477,71.48494408653912,26.544734152454144
773,34.462931648179016,26.7948127193642,61.25774436754321,7.668118928814817,47.589944877985936,21.680722422072822,69.27066730005875,25.909222455913117
774,30.474922254885286,15.92573924151504,46.400661496400325,14.549183013370246,47.116376772960756,21.64316572641217,68.75954249937293,25.47321104654859
775,47.14321178181912,2.262500995411122,49.40571277723024,44.880710786407995,47.244005209486495,21.543972898335735,68.78797810782223,25.700032311150746
776,73.22683773202705,9.565362744212772,82.79220047623983,63.66147498781428,48.13224058405358,21.382829224216042,69.51506980826962,26.749411359837534
777,45.6805310204242,34.93863522536427,80.61916624578848,10.741895795059925,48.282179260920906,21.5940034173061,69.87618267822701,26.688175843614804
778,48.61493356815232,26.283818434333618,74.89875200248594,22.3311151338187,48.16249219979611,21.796777380446972,69.95926958024307,26.36571481934914
779,66.46707672488355,34.61065875655655,101.0777354814401,31.856417968327,49.981305976184515,22.575815293507187,72.55712126969169,27.405490682677325
780,30.065334767104734,4.8941727742983705,34.959507541403106,25.17116199280636,49.68265721683383,22.36033532185812,72.04299253869195,27.32232189497571
781,40.325425703766754,9.891231409889075,50.21665711365583,30.43419429387768,49.83848336132993,22.67265592392298,72.5111392852529,27.165827437406943
782,35.53185939477127,27.866065428971066,63.39792482374233,7.6657939658002014,49.82470359174968,22.70474451522025,72.52944810696994,27.119959076529433
783,40.56232524251147,15.051955519060346,55.61428076157182,25.510369723451124,49.4022364884732,22.969871743210224,72.37210823168343,26.43236474526298
784,60.94932132671988,22.112994059261492,83.06231538598138,38.83632726745839,48.83424967046378,21.864256660162386,70.69850633062615,26.969993010301383
785,48.72077458905656,14.696964691295738,63.4177392803523,34.02380989776082,48.795711196699244,21.193777366380807,69.98948856308006,27.60193383031844
786,39.80427960021861,9.00772339914984,48.812002999368445,30.796556201068768,49.07527437023152,19.8931057888667,68.9683801590982,29.18216858136481
787,56.81107563567736,0.41286525195725227,57.22394088763461,56.39821038372011,49.17032153971684,19.063683407720635,68.23400494743747,30.106638131996206
788,69.59646713571482,47.65324108192979,117.24970821764461,21.943226053785025,49.97237465393818,19.91145485531066,69.88382950924884,30.060919798627516
789,66.05105251153847,2.106031525313244,68.15708403685171,63.94502098622523,50.48998290246741,18.667069625578296,69.1570525280457,31.82291327688911
790,58.06265995510531,68.08627859877402,126.14893855387933,-10.023618643668705,51.443120630268396,20.697001850353605,72.14012248062201,30.7461187799148
791,65.60287248897929,31.02392939460272,96.626801883582,34.57894309437657,52.146142838515935,21.209870254335957,73.3560130928519,30.936272584179974
792,55.715268787135535,34.01964617788272,89.73491496501825,21.695622609252815,52.19399411356137,22.007223077439047,74.20121719100042,30.186771036122323
793,33.12267568441645,8.849441125765953,41.9721168101824,24.273234558650497,51.4607392206297,21.46959639992912,72.93033562055884,29.99114282070058
794,51.06910231536649,24.942906938336908,76.0120092537034,26.126195377029585,50.54791104945535,22.12810243344069,72.67601348289604,28.419808616014663
795,82.59392320843332,6.102332593751135,88.69625580218445,76.4915906146822,51.530599448815686,21.459810058757675,72.99040950757336,30.070789390058017
796,66.68004793320493,2.457978146383498,69.13802607958843,64.22206978682144,52.538650523815896,20.650036193408486,73.18868671722439,31.888614330407403
797,55.52364992492309,27.508458462227715,83.0321083871508,28.015191462695377,53.67248227505013,20.970652356660487,74.64313463171062,32.70182991838964
798,43.24910999722489,33.24250350305701,76.4916135002819,10.006606494167883,52.38770602114549,20.028577901104516,72.41628392225,32.35912812004098
799,61.34342787378797,31.37354681594337,92.71697468973133,29.969881057844596,51.99279238128511,21.01282199713601,73.00561437842111,30.9799703841491
800,52.48936180024339,36.41036401028498,88.89972581052837,16.078997789958407,52.03820492378422,20.874883925220292,72.91308884900451,31.163320998563922
801,46.137002213219134,31.386912157575924,77.52391437079505,14.75009005564321,51.85758281012315,21.7173191038663,73.57490191398945,30.140263706256853
802,51.78060843156233,17.01400769881955,68.79461613038188,34.76660073274277,51.92860237503509,21.88310262937631,73.8117050044114,30.045499745658777
803,71.6039377366424,60.57467678711962,132.178614523762,11.029260949522772,53.16663591131721,23.00909809830149,76.1757340096187,30.15753781301571
804,37.34386979702403,21.805812033882965,59.14968183090699,15.538057763141062,53.39560082938849,23.205100524713753,76.60070135410224,30.19050030467474
805,89.43012728410285,12.784229227204762,102.21435651130761,76.64589805689809,54.80516467946461,23.555824799106876,78.3609894785715,31.24933988035774
806,49.55965865271383,35.528122808820314,85.08778146153415,14.031535843893515,54.016258710154176,24.421250134593794,78.43750884474797,29.59500857556038
807,88.6398702616256,48.5474892141705,137.1873594757961,40.092381047455106,55.44823668486088,24.87487860088733,80.32311528574822,30.573358083973556
808,70.36469368950415,43.56727806747794,113.9319717569821,26.797415622026207,56.17322868890595,25.450993921992147,81.62422261089809,30.722234766913804
809,70.25907293269063,26.87737621826958,97.1364491509602,43.381696714421054,56.299628562499514,25.19321783738258,81.4928463998821,31.106410725116937
810,61.68038739780894,8.677259599298699,70.35764699710764,53.00312779851024,57.35346365018965,25.31932073154926,82.67278438173891,32.0341429186404
811,71.94586861359757,22.368826627126456,94.31469524072402,49.577041986471116,58.407478413850676,25.735240572123836,84.14271898597453,32.67223784172685
812,57.42074441113688,56.533105388593285,113.95384979973016,0.8876390225435955,59.13710791439621,26.69080857077791,85.8279164851741,32.44629934361829
813,57.26226715278911,5.46910969464474,62.73137684743385,51.793157458144364,59.69377264473879,26.371380376630725,86.06515302136953,33.32239226810807
814,74.04898973293723,46.97289189677361,121.02188162971083,27.07609783616362,60.130428258279366,27.20004363788113,87.3304718961605,32.93038462039824
815,57.59853787434747,55.54177729512811,113.14031516947557,2.0567605792193646,60.4263537011224,28.561537391342206,88.98789109246461,31.8648163097802
816,61.199662549726874,38.21318861892521,99.41285116865208,22.986473930801665,61.13953313277268,29.535052898668052,90.67458603144073,31.604480234104624
817,79.29242523083893,58.1615974265553,137.45402265739423,21.130827804283626,61.888911452611396,31.46001063782132,93.34892209043272,30.428900814790076
818,32.50092816093122,12.596566592727008,45.097494753658225,19.90436156820421,60.65239348678527,30.29145482151456,90.94384830829982,30.360938665270716
819,68.63261135238058,44.21390947157525,112.84652082395583,24.41870188080533,60.73844544814668,31.69505075305663,92.4334962012033,29.043394695090054
820,71.1900831743786,45.662436319140575,116.85251949351917,25.527646855238025,61.17602622212246,30.947589343735512,92.12361556585796,30.228436878386944
821,93.20034648001254,28.859231904737257,122.0595783847498,64.34111457527528,62.09594202182357,30.875432760739997,92.97137478256356,31.220509261083567
822,59.51119737319308,45.08154494635688,104.59274231954996,14.4296524268362,62.222472974692145,31.244162719689136,93.46663569438128,30.978310255003013
823,72.02239288529448,52.39990442730423,124.42229731259872,19.62248845799025,63.519130214721415,32.695844829740416,96.21497504446182,30.82328538498101
824,57.04568155795894,39.43371692236281,96.47939848032175,17.61196463559613,63.71834952280783,33.17887182920794,96.89722135201578,30.539477693599892
825,53.75571500699705,6.948970037746224,60.70468504474327,46.80674496925083,62.75707591609329,33.20709307734111,95.9641689934344,29.54998283875218
826,75.34577658625315,36.12119324943622,111.46696983568937,39.224583336816934,63.04593353786156,34.32920024744287,97.37513378530441,28.71673329041869
827,82.6944199435903,70.53604193929345,153.23046188288376,12.15837800429685,63.951625871817136,35.76345303001173,99.71507890182887,28.18817284180541
828,100.6236178971086,53.02568356424483,153.64930146135345,47.59793433286377,65.86410946847994,36.422892365384655,102.28700183386458,29.441217103095273
829,84.6317403359867,43.4583071710367,128.0900475070234,41.173433164950005,66.64038655055322,36.82571771055443,103.46610426110765,29.814668839998788
830,106.44869945848632,55.3984124511107,161.847111909597,51.050287007375616,68.4390311391613,37.458652658581954,105.89768379774327,30.98037848057936
831,106.9715099526903,11.672950673822116,118.64446062651241,95.29855927886818,70.46684806381036,36.8015206091235,107.26836867293385,33.66532745468686
832,73.01818561107318,72.16381537354742,145.1820009846206,0.8543702375257567,71.17476730312737,38.63984753161443,109.81461483474182,32.53491977151296
833,73.11135655259542,36.10768553717062,109.21904208976605,37.00367101542481,71.22501459699248,37.82428115661613,109.04929575360862,33.40073344037636
834,66.52671019104437,41.8261363450222,108.35284653606658,24.700573846022174,72.19777594345983,38.49162530032076,110.6894012437806,33.70615064313906
835,58.54378675060566,17.471354611809303,76.01514136241497,41.07243213879636,71.16823125900993,38.64786281314092,109.81609407215083,32.52036844586901
836,77.43702229770437,40.234080668342195,117.67110296604656,37.20294162936218,72.09747671384294,38.804728075124984,110.90220478896792,33.29274863871796
837,79.67511758303627,37.09099787668902,116.76611545972528,42.584119706347245,71.79865162455663,38.42284503054226,110.2214966550989,33.37580659401437
838,59.39818314904599,21.158004400250373,80.55618754929637,38.240178748795614,71.43310127320802,37.67586924163468,109.10897051484271,33.757232031573345
839,65.82075155875853,39.991865427430966,105.8126169861895,25.828886131327565,71.2851572274103,38.11301888194006,109.39817610935035,33.17213834547023
840,76.36673554557393,41.92842144415573,118.29515698972966,34.4383141014182,71.77470216566913,39.221390943435296,110.99609310910441,32.55331122223383
841,83.17705861954428,28.635274289397596,111.81233290894188,54.54178433014668,72.14907516586734,39.43027253217767,111.57934769804501,32.718802633689684
842,79.69226390929168,43.58521985747531,123.27748376676699,36.107044051816374,72.89145914913917,38.99867634780707,111.89013549694624,33.89278280133211
843,70.9581543120913,21.22041361183978,92.17856792393107,49.737740700251514,73.34798872111591,39.52371981171357,112.87170853282947,33.82426890940234
844,110.70907604613086,4.1597757777476865,114.86885182387854,106.54930026838318,74.56999159822236,38.09661594107937,112.66660753930174,36.473375657143
845,72.7725494706157,45.55053077929568,118.32308024991138,27.222018691320024,75.07579198476465,37.763574390551625,112.83936637531626,37.312217594213024
846,102.79885047697417,88.5205591602979,191.3194096372721,14.27829131667626,76.46243158233955,39.44048674193071,115.90291832427027,37.02194484040884
847,61.99229696320249,19.27989046411645,81.27218742731894,42.71240649908604,75.885760640085,38.14442984318275,114.03019048326775,37.741330796902254
848,104.03266825985695,46.85875223638179,150.89142049623874,57.17391602347516,78.27015197671587,39.286502697971244,117.55665467468711,38.983649278744615
849,55.87601444028774,44.518940947649305,100.39495538793705,11.357073492638435,77.8449320796461,39.296670413840374,117.14160249348649,38.54826166580572
850,66.6800124496184,0.7967128685593704,67.47672531817777,65.88329958105903,77.69459638882077,37.801146298821,115.49574268764177,39.89345008999976
851,91.98476153215148,47.912689907374066,139.89745143952555,44.072071624777415,77.65407689055873,38.43626156557557,116.09033845613429,39.21781532498316
852,73.5435495956872,7.825769525704762,81.36931912139195,65.71778006998244,78.12182196464187,37.19440238488716,115.31622434952901,40.9274195797547
853,104.98480931069766,21.233488076506188,126.21829738720385,83.75132123419147,79.22056917882196,36.155521839860555,115.37609101868253,43.06504733896141
854,57.00899191294573,7.1788752202673365,64.18786713321308,49.830116692678395,79.21934619065487,35.08036044979072,114.29970664044556,44.13898574086415
855,97.36409087924632,62.84426324417011,160.20835412341643,34.51982763507621,80.67295871972985,36.94353689000484,117.61649560973468,43.729421829725
856,111.04360745461815,32.824775728565676,143.86838318318382,78.21883172605249,81.862886415342,36.83365630597582,118.69654272131784,45.02923010936618
857,86.11128871678557,22.834120393673693,108.94540911045925,63.27716832311187,81.97678204111517,35.24359225445516,117.22037429557034,46.733189786660006
858,87.89482213261394,58.60146347949807,146.49628561211202,29.293358653115867,81.55248884896535,35.42945158496361,116.98194043392895,46.12303726400175
859,68.62952659188628,31.08398917048676,99.71351576237304,37.545537421399516,81.019081724162,35.016974318278606,116.03605604244062,46.00210740588341
860,87.65665781368584,35.32103675938997,122.97769457307581,52.33562105429587,80.39268033600199,34.34772846188791,114.7404087978899,46.044951874114076
861,101.26102446039769,12.667638776084289,113.92866323648198,88.5933856843134,80.20233081959223,34.38088473196332,114.58321555155554,45.821446087628914
862,100.74333490128603,79.72149128251131,180.46482618379736,21.021843618774724,81.12650246259933,34.63280726226211,115.75930972486144,46.493695200337214
863,104.76629116630858,29.60415608337068,134.37044724967924,75.1621350829379,82.18166694972311,34.41602294713546,116.59768989685855,47.765644002587656
864,63.06043474193385,15.749402163502308,78.80983690543616,47.311032578431536,82.06612443475275,33.546798474418125,115.61292290917089,48.519325960334626
865,74.13874485361833,2.869009628631088,77.00775448224942,71.26973522498724,82.58595637151984,33.06005364164552,115.64601001316537,49.525902729874325
866,72.24898218530949,42.768910158281855,115.01789234359134,29.48007202702763,82.41302170110667,33.14454795797684,115.55756965908353,49.26847374312984
867,93.93965714846546,67.38206587802765,161.3217230264931,26.55759127043781,82.88850635328767,34.15425022468812,117.04275657797577,48.73425612859953
868,105.59872525369366,7.838394857408995,113.43712011110266,97.76033039628466,84.42852442344257,33.710263239926746,118.13878766336933,50.71826118351583
869,103.06526627017811,43.94346594736149,147.0087322175396,59.121800322816625,85.67000824715656,33.84198325725776,119.51199150441433,51.8280249898988
870,63.12739209015709,38.85340705949341,101.9807991496505,24.27398503066368,85.22869679864267,33.73948277776902,118.9681795764117,51.489214020873646
871,70.93514323076684,41.26263733364962,112.19778056441646,29.67250589711722,84.82063295235008,34.16039487924409,118.98102783159418,50.660238073105994
872,90.44210611106189,62.309284956201644,152.75139106726354,28.132821154860245,85.17896102574242,34.78453038253497,119.96349140827738,50.39443064320746
873,74.64319855992267,5.019833261719257,79.66303182164192,69.62336529820341,85.30179583400347,34.24451103753095,119.54630687153441,51.05728479647252
874,75.69466582605219,30.391535083550536,106.08620090960272,45.30313074250165,84.1346488266675,35.118903014391044,119.25355184105857,49.01574581227647
875,113.31335377137907,52.16909404599692,165.482447817376,61.14425972538215,85.48600897002629,35.33952178994775,120.82553075997404,50.146487180078545
876,115.3703830586385,74.59616299391918,189.96654605255767,40.774220064719316,85.90506005608177,34.87537525106846,120.78043530715023,51.02968480501331
877,67.86137477635747,32.31657059181119,100.17794536816865,35.54480418454627,86.10069598318692,35.30993125532495,121.41062723851188,50.79076472786199
878,90.46817530647498,84.98452700670083,175.4527023131758,5.483648299774146,85.6485462180742,36.58079041433559,122.22933663240978,49.06775580373862
879,77.63568822292675,27.206083848092806,104.84177207101955,50.42960437483394,86.37386867749551,36.003695177683696,122.3775638551792,50.370173499811806
880,81.22728349584442,55.04911257751752,136.27639607336192,26.1781709183269,86.8587777123697,37.81210850131564,124.67088621368535,49.046669211054066
881,126.2682264171107,24.498090132961796,150.7663165500725,101.7701362841489,88.00155987520166,37.03162184216857,125.03318171737025,50.96993803303312
882,86.66986346706041,62.373796559602376,149.0436600266628,24.296066907458034,88.43910367091412,38.84988940996515,127.28899308087928,49.58921426094897
883,113.24868724474118,68.16290916107413,181.41159640581532,45.08577808366705,88.71456626871557,40.41420344611741,129.128769714833,48.30036282259815
884,93.39116206121003,34.06853825190452,127.45970031311455,59.322623809305504,89.92730527365771,41.31052554717199,131.2378308208297,48.616779726485724
885,82.70701400395049,74.50374734712044,157.21076135107091,8.203266656830053,89.43873604448117,41.699175017270335,131.1379110617515,47.73956102721085
886,140.32546369498425,83.53647415219511,223.86193784717938,56.78898954278914,90.41479791916007,43.38956496472464,133.8043628838847,47.02523295443541
887,100.69638395792327,44.096807340054134,144.79319129797742,56.59957661786914,90.90096776053132,44.09832119627067,134.999288956802,46.802646564260655
888,102.70313376407498,34.113276827477854,136.81641059155282,68.58985693659713,91.39457814824668,43.28204830786999,134.67662645611668,48.112529840376695
889,70.10519979136237,1.405854779738336,71.5110545711007,68.69934501162403,91.44376725489589,42.29277716151171,133.73654441640758,49.15099009338417
890,73.34926458653199,13.425335337747775,86.77459992427976,59.92392924878421,90.96685414732409,41.56292044745696,132.52977459478106,49.40393369986712
891,96.09850055550321,82.1455580736881,178.2440586291913,13.952942481815114,90.79477001716094,43.87885109071043,134.67362110787138,46.915918926450516
892,54.76179940616369,27.99166605946978,82.75346546563347,26.77013334669391,89.26205216732355,42.15452358327571,131.41657575059924,47.10752858404782
893,123.11189742841349,27.213658666663193,150.32555609507668,95.89823876175029,89.87357237606035,42.07484033605213,131.94841271211249,47.798732040008225
894,71.75534630619215,38.912938751789625,110.66828505798178,32.84240755440253,90.16340276153564,42.84695822232837,133.010360983864,47.31644453920727
895,113.83219908593972,4.940238791834221,118.77243787777394,108.8919602941055,91.48651790261302,42.915999194435145,134.40251709704816,48.57051870817788
896,92.42058371346786,67.50034184676987,159.92092556023772,24.920241866697992,92.1589046202183,43.74038025071808,135.89928487093638,48.41852436950022
897,85.14938206873717,37.02856961274228,122.17795168147944,48.12081245599489,91.86589545089402,42.728597041875226,134.59449249276926,49.13729840901878
898,89.38326840331065,102.23275659461915,191.6160249979298,-12.849488191308495,91.32538022254792,45.87507576644891,137.20045598899682,45.45030445609902
899,93.71224585079193,10.096051653506404,103.80829750429834,83.61619419728552,91.01361287523505,44.7468286233204,135.76044149855545,46.26678425191464
900,107.56176354012513,47.07174189055947,154.6335054306846,60.490021649565655,92.49475859023397,45.02077311768927,137.51553170792326,47.47398547254472
901,98.58851026577103,55.77020211066884,154.35871237643988,42.818308155102194,93.41653749140079,45.504358610256574,138.92089610165738,47.912178881144214
902,70.72425026411698,31.379857789942548,102.10410805405952,39.34439247417443,92.75927562983595,44.47337770471461,137.23265333455055,48.285897925121354
903,106.83772654811864,46.38873542697712,153.22646197509576,60.44899112114152,93.83242656277584,45.8523411102232,139.68476767299902,47.98008545255262
904,69.58624331591864,56.50248024301767,126.08872355893631,13.083763072900965,93.62881247910471,46.72270594887211,140.3515184279768,46.9061065302326
905,97.25275600739417,1.7519563432891836,99.00471235068335,95.50079966410499,93.0934592203052,45.04213469211518,138.1355939124204,48.05132452819002
906,101.43564042537629,19.759931273832468,121.19557169920876,81.67570915154383,92.62896779919647,43.21426030144563,135.84322810064208,49.41470749775085
907,102.47758939540608,45.52927202430612,148.0068614197122,56.94831737109997,93.78284161983143,43.654683682528784,137.43752530236023,50.12815793730263
908,63.36086604789654,44.51713360591707,107.87799965381362,18.843732441979476,92.87926464454547,42.30577056916933,135.1850352137148,50.573494075376146
909,87.89992865771555,21.108309274224283,109.00823793193983,66.79161938349127,93.22140599237176,42.10251141670705,135.3239174090788,51.118894575664726
910,96.6416088809095,4.289870055883772,100.93147893679327,92.35173882502573,93.7352168385406,40.410536665985916,134.14575350452654,53.324680172554686
911,93.31512343250517,53.35611159459686,146.67123502710203,39.959011837908314,92.6367800723871,41.372470714707084,134.00925078709417,51.26430935767999
912,92.36053504813344,58.750610280751715,151.11114532888516,33.60992476738173,92.82646912508952,41.2516978387454,134.07816696383492,51.57477128634412
913,103.07355137280382,66.25660139109206,169.33015276389588,36.81694998171176,92.48729792935826,41.188154246412665,133.67545217577094,51.299143682945605
914,120.9372554791271,44.19606415224001,165.1333196313671,76.74119132688709,93.40550104328885,41.52573844309052,134.93123948637938,51.879762600198326
915,108.03162797961159,34.520129851819945,142.55175783143153,73.51149812779164,94.24965484247755,40.19295119324717,134.4426060357247,54.056703649230386
916,116.77241619367419,30.563792208031998,147.3362084017062,86.20862398564219,93.46455325910054,38.42719512844173,131.89174838754226,55.037358130658816
917,109.25827971842412,24.356330183966524,133.61460990239064,84.9019495344576,93.74994978445058,37.7691792232388,131.51912900768937,55.98077056121176
918,128.2857347517039,57.48896840861319,185.77470316031707,70.79676634309071,94.60270315070487,38.54836894260998,133.15107209331487,56.054334208094886
919,126.20552187691995,27.58072683865712,153.78624871557707,98.62479503826282,96.47271388689013,39.420864677907275,135.8935785647974,57.051849208982844
920,98.74036135336826,37.72471467973923,136.4650760331075,61.01564667362903,97.319083779118,40.230843989307,137.549927768425,57.08823978981101
921,103.8766787285792,56.834249209675136,160.71092793825431,47.04242951890406,97.5783563848872,39.3871336938399,136.9654900787271,58.1912226910473
922,86.41123464236063,50.60987671786809,137.0211113602287,35.801357924492535,98.63333755942709,40.14107404911984,138.77441160854693,58.492263510307254
923,81.33915241424747,34.70582853948608,116.04498095373354,46.63332387476139,97.24091272562156,40.3908130448806,137.6317257705022,56.85009968074097
924,111.69640841104109,93.13575468611081,204.83216309715192,18.560653724930276,98.57228146244987,42.198240242691305,140.77052170514116,56.37404121975855
925,79.9615591732898,25.617991779107843,105.57955095239764,54.34356739418196,97.44326013202819,42.88749867560043,140.33075880762863,54.55576145642777
926,102.67215494231829,54.3230592531452,156.9952141954635,48.34909568917308,97.78497917298988,42.4482559224796,140.23323509546947,55.336723250510275
927,132.4643546432726,36.535867923763654,169.00022256703625,95.92848671950895,99.3621449254744,42.43183253284699,141.7939774583214,56.930312392627414
928,88.0367044819381,27.663661076942073,115.70036555888018,60.373043404996025,99.31725946142863,39.946196015591084,139.26345547701973,59.37106344583756
929,79.281865468755,26.24584038091213,105.52770584966713,53.03602508784287,98.83624678202742,40.48452230650461,139.32076908853202,58.3517244755228
930,134.4231179488125,55.890384306731185,190.31350225554368,78.5327336420813,99.731625262317,40.77847705371034,140.51010231602731,58.953148208606656
931,109.42005107372614,53.33177045118742,162.75182152491357,56.088280622538726,100.09267662258215,40.697195998394285,140.78987262097644,59.39548062418787
932,113.8533260919609,28.874362154453134,142.72768824641403,84.97896393750776,101.53031248351029,40.613679477211306,142.1439919607216,60.91663300629899
933,81.1385880664993,87.16917866756816,168.30776673406746,-6.030590601068866,100.67367453412298,41.973027585231,142.646702119354,58.70064694889197
934,74.91355683517818,3.5967649658557495,78.51032180103394,71.31679186932243,100.85125165143162,40.20950374265894,141.06075539409056,60.641747908772686
935,110.97470670510822,69.17402878872561,180.14873549383384,41.80067791638261,101.3086500080221,42.45690615750682,143.7655561655289,58.85174385051527
936,128.2547938849715,65.34089782784052,193.59569171281203,62.91389605713097,102.2026217900086,43.976271709307085,146.17889349931568,58.226350080701515
937,126.73210590714999,65.45049623544239,192.18260214259237,61.2816096717076,103.01110567373341,44.64031251634496,147.65141819007837,58.370793157388434
938,95.93560209685577,76.42494795426752,172.3605500511233,19.51065414258825,104.09693020869871,45.70390632795664,149.80083653665534,58.39302388074206
939,100.09321488319101,76.5264008446949,176.6196157278859,23.566814038496105,104.50337308288123,47.55117604697234,152.05454912985357,56.95219703590888
940,107.14245796018021,97.80047446557346,204.94293242575367,9.341983494606751,104.85340138552357,50.66819619396199,155.52159757948556,54.18520519156159
941,103.01255995981666,71.26216025086592,174.27472021068257,31.750399708950738,105.1766492697673,51.26506448250429,156.4417137522716,53.911584787263
942,102.84580717347046,69.42107787934484,172.2668850528153,33.424729294125626,105.52615834061186,51.62074673579073,157.1469050764026,53.90541160482113
943,101.07023952678841,65.56024522145297,166.63048474824137,35.50999430533544,105.45938127907803,51.59753486346943,157.05691614254746,53.86184641560859
944,96.34693926160958,61.43768699455113,157.78462625616072,34.90925226705845,104.63970407182744,52.172255624879796,156.81195969670725,52.467448446947635
945,124.96295612185413,76.29666283612585,201.25961895797997,48.66629328572829,105.20408167656886,53.56480672435666,158.7688884009255,51.63927495221218
946,97.24532631470788,75.87264204916056,173.11796836386844,21.37268426554732,104.5531786806033,55.07510171906095,159.62828039966425,49.47807696154236
947,140.547005066626,76.39622185229364,216.94322691891966,64.15078321433238,105.59613619221004,56.809764774671855,162.40590096688186,48.786371417538184
948,111.92988723754905,70.13935334920254,182.0692405867516,41.790533888346516,105.05094127507155,57.2314442726915,162.28238554776306,47.819497002380054
949,108.38614691128494,55.70993429703766,164.0960812083226,52.67621261424728,104.45696210955037,58.16908452130418,162.62604663085455,46.28787758824619
950,106.02350376573999,48.1533363952708,154.17684016101077,57.87016737046919,104.69973352329609,58.51670524515523,163.2164387684513,46.18302827814087
951,97.9123586154578,90.44758684162092,188.3599454570787,7.464771773836887,104.50092285285872,59.637149832886756,164.13807268574547,44.863773019971966
952,128.37723157766283,81.1646549016098,209.54188647927262,47.21257667605303,105.89978941736878,60.65564243901148,166.55543185638027,45.244146978357314
953,135.10024077218014,62.68606158307498,197.78630235525512,72.41417918910517,107.69182569596656,61.58831687379778,169.28014256976434,46.10350882216877
954,107.67790803679887,56.340555276139135,164.018463312938,51.33735276065973,107.5578756834918,60.361810226798724,167.91968591029053,47.196065456693084
955,114.48733382529005,64.29219721554173,178.77953104083178,50.19513660974832,108.70873483855848,61.65095040801318,170.35968524657164,47.0577844305453
956,127.02686789393609,75.32383354173984,202.35070143567594,51.70303435219624,109.52055860361241,62.35097621763301,171.87153482124543,47.1695823859794
957,123.60676492326658,48.22673011662625,171.83349503989282,75.38003480664034,109.22530561294553,62.74067162406176,171.9659772370073,46.48463398888378
958,84.34493178702293,10.00731130089845,94.35224308792138,74.33762048612448,109.10224652311503,62.15212663152697,171.25437315464202,46.950119891588066
959,105.80938328436721,17.258701199249995,123.06808448361721,88.55068208511722,109.98649711696878,61.85255532547157,171.83905244244033,48.133941791497215
960,107.79712821872009,64.48774352091417,172.28487173963424,43.309384697805925,109.0989641259657,62.13913396594433,171.23809809191005,46.95983016002136
961,96.5862669698198,27.53902444377534,124.12529141359514,69.04724252604447,108.67117132250216,61.27937576569727,169.95054708819941,47.391795556804894
962,130.61433288844614,57.622170003602484,188.23650289204863,72.99216288484365,109.22987154905165,62.237636027335576,171.46750757638722,46.99223552171608
963,94.08112031179307,19.038140264049733,113.1192605758428,75.04298004774334,109.66128929056144,59.966601413884966,169.62789070444643,49.6946878766765
964,95.5029688603265,90.07146884428198,185.5744377046085,5.431500016044524,110.34760302473306,62.84909154316584,173.1966945678989,47.49851148156723
965,113.8222519402251,49.9586528510886,163.7809047913137,63.8635990891365,110.44252119923696,62.208579011911276,172.65110021114825,48.233942187325695
966,127.84963603233075,34.0766617835622,161.92629781589295,93.77297424876855,110.42901593748228,61.16643781043533,171.5954537479176,49.26257812704694
967,115.32360307638348,64.81315353187146,180.13675660825493,50.510449544512014,110.04873250979004,61.145193053649635,171.19392556343968,48.90353945614042
968,86.25859246437861,87.65460877270269,173.9132012370813,-1.3960163083240786,109.72616552204082,61.5195150809308,171.24568060297162,48.206650441110014
969,126.34627427005395,10.853830128576298,137.20010439863026,115.49244414147765,110.6012675016029,59.33042939039351,169.93169689199644,51.2708381112094
970,111.9212380661214,50.54177783771091,162.46301590383231,61.379460228410494,110.76056017180096,57.755139502798094,168.51569967459906,53.00542066900286
971,124.576041966069,66.15856283990341,190.73460480597242,58.41747912616559,111.47934290534269,57.585019589099346,169.064362494442,53.89432331624335
972,105.25085487055688,1.8374100810267247,107.0882649515836,103.41344478953016,111.55951116191224,55.33223066248874,166.89174182440098,56.2272804994235
973,142.96936159860564,47.96745349389416,190.9368150924998,95.00190810471148,112.95614856430615,54.745804271570115,167.70195283587626,58.21034429273604
974,135.2776042237184,63.45796640652147,198.7355706302399,71.81963781719693,114.25383739637645,54.81314691863579,169.06698431501223,59.44069047774065
975,110.51745155981794,104.64200784039178,215.15945940020973,5.875443719426158,113.7723205776419,55.75799175211133,169.5303123297532,58.01432882553058
976,124.67519272844513,62.4069173743578,187.08211010280291,62.26827535408732,114.68664945809981,55.30913426295123,169.99578372105103,59.37751519514858
977,98.95354341511924,61.55456492625917,160.5081083413784,37.398978488860074,113.30020073638292,54.81441236541675,168.11461310179968,58.48578837096617
978,158.29697795062253,124.69834199901258,282.99531994963513,33.59863595160995,114.8457704268187,56.63304532041041,171.4788157472291,58.21272510640828
979,124.22076231973264,77.81472600714616,202.0354883268788,46.40603631258648,115.37359094043363,57.36987171074737,172.74346265118098,58.00371922968626
980,145.10275781648028,75.18492358899672,220.287681405477,69.91783422748355,116.67623274212498,58.2709246172049,174.94715735932988,58.405308124920076
981,116.18659617196025,67.63081671116636,183.81741288312662,48.555779460793886,117.28537399400838,57.51036561285641,174.79573960686483,59.77500838115197
982,163.01433132626136,79.03385206624856,242.0481833925099,83.9804792600128,118.43994398562833,57.439338851677704,175.87928283730605,61.000605133950636
983,123.75116508010547,8.368071176488723,132.11923625659418,115.38309390361674,118.06164146255918,55.628739171458164,173.69038063401734,62.43290229110101
984,149.8571512654654,113.11196938920045,262.96912065466586,36.74518187626495,119.46761623684807,57.521119641893534,176.98873587874158,61.94649659495452
985,112.55514710247166,73.64196609204599,186.19711319451767,38.913181010425674,119.40321001275412,57.83277860444368,177.23598861719782,61.570431408310434
986,147.4894372087626,84.60660647351355,232.09604368227616,62.88283073524906,120.08529565658166,58.14220436883613,178.22750002541778,61.94309128774553
987,158.5685182373934,82.54793371413534,241.11645195152875,76.02058452325805,121.25068743371922,59.28624448875311,180.53693192247232,61.96444294496612
988,104.5032789674607,60.00281393224081,164.5060928997015,44.50046503521989,121.92263233973381,60.952761243131185,182.875393582865,60.96987109660263
989,135.42493677541643,96.86878952035046,232.29372629576687,38.556147255065966,122.90981745610212,63.60643085383454,186.51624830993666,59.30338660226759
990,137.41384163631898,61.384062465838525,198.7979041021575,76.02977917048045,123.89704123668875,63.50297481866535,187.40001605535411,60.39406641802341
991,133.3158751751136,90.58298649126093,223.89886166637453,42.73288868385268,125.12136151019855,65.60444022024821,190.72580173044676,59.516921289950346
992,120.14219397159394,97.93943443548471,218.08162840707865,22.202759536109227,124.77229021297013,66.94834903464428,191.72063924761443,57.82394117832587
993,118.2339113300618,47.64009818598442,165.87400951604621,70.59381314407739,125.57738324691243,67.9017476320421,193.47913087895452,57.67563561487034
994,142.88105372721907,53.841166997456085,196.72222072467514,89.03988672976298,127.15665274247552,66.69407090381456,193.85072364629008,60.46258183866095
995,110.34029096004726,41.63879270242305,151.97908366247032,68.7014982576242,127.0405873764696,66.41674223219238,193.45732960866198,60.62384514427721
996,130.7526080517704,101.97424178560453,232.72684983737494,28.778366266165875,127.1373531104509,68.67999489892712,195.81734800937804,58.45735821152378
997,136.89020517361357,36.143688825450106,173.03389399906368,100.74651634816345,127.85623984702525,67.72434607537974,195.58058592240502,60.1318937716455
998,131.75466362640293,92.12719608332141,223.88185970972432,39.62746754308152,129.37277555242608,67.87343231906704,197.24620787149308,61.49934323335902
999,161.74109846247768,65.36204541747438,227.10314387995206,96.3790530450033,130.55260302550684,69.69037282869698,200.24297585420382,60.862230196809875
1000,118.15363816469045,87.90900815891288,206.06264632360333,30.244630005777566,130.76034969545915,70.93594717273704,201.69629686819619,59.82440252272211
1001,106.21058025438487,86.23729391252628,192.44787416691116,19.973286341858582,130.148167638403,71.60523820849113,201.75340584689417,58.54292942991187
1002,107.8514419632558,71.62236025278439,179.47380221604018,36.229081710471405,130.2348538748263,73.93140321421639,204.1662570890427,56.30345066060992
1003,161.10686423575498,139.3859593975824,300.49282363333737,21.720904838172572,130.83943729606463,76.97868674433933,207.81812404040394,53.860750551725296
1004,123.65332028496978,92.44939422482435,216.1027145097941,31.203926060145434,130.45196116477302,77.9450676716161,208.39702883638907,52.50689349315691
1005,159.07767807555214,127.95681262569772,287.03449070124987,31.12086544985442,132.07063538196414,78.7222278311263,210.79286321309047,53.34840755083785
1006,123.3405721307027,57.70948071487301,181.0500528455757,65.63109141582969,132.02614802870605,78.56564660914347,210.59179463784952,53.46050141956259
1007,137.10108130665566,76.835780673732,213.93686198038768,60.265300632923655,133.29773262509062,79.07502046739256,212.37275309248315,54.22271215769805
1008,139.5569732799578,118.204399981447,257.7613732614048,21.35257329851079,132.67306580273512,78.85855573347371,211.5316215362088,53.81451006926141
1009,146.77666842873012,92.83006770241208,239.6067361311422,53.94660072631804,133.4249293397017,79.35906712331591,212.78399646301762,54.06586221638579
1010,82.76621219043174,39.51570868779901,122.28192087823075,43.25050350263273,131.34704448550008,78.170093293276,209.51713777877606,53.176951192224095
1011,122.50482498968981,60.86236167750565,183.36718666719545,61.642463312184155,131.55765211275772,77.9444781254873,209.50213023824503,53.61317398727044
1012,107.83600474717252,90.81345172638603,198.64945647355856,17.02255302078649,129.71837456012142,78.33713144749188,208.05550600761333,51.38124311262956
1013,93.31877322643162,87.40876563547423,180.72753886190583,5.910007590957392,128.70396149833232,80.9718212627914,209.6757827611237,47.73214023554092
1014,110.00243865272738,78.53999032748051,188.5424289802079,31.462448325246868,127.3754710779077,79.81942196073406,207.19489303864177,47.55604911717365
1015,143.7127201080446,94.21633815826534,237.92905826630994,49.49638194977926,128.41405684476015,80.50523436294137,208.91929120770152,47.908822481818774
1016,139.45877234385665,98.26310292571623,237.72187526957288,41.195669418140426,128.14636801592994,80.96045091134812,209.10681892727808,47.18591710458181
1017,138.0490319167894,113.18905166775617,251.23808358454556,24.859980249033228,127.46238513857648,81.98182150980216,209.44420664837864,45.48056362877432
1018,143.4355457154698,133.84028958713586,277.2758353026056,9.595256128333943,128.76012736351012,84.44307069829867,213.2031980618088,44.31705666521146
1019,129.71629245168356,69.26067479350104,198.9769672451846,60.45561765818252,128.5698392193857,83.52280020740368,212.09263942678936,45.047039011982015
1020,126.52603168121443,80.44505620263016,206.97108788384458,46.08097547858428,128.2069122208822,84.15816666529673,212.3650788861789,44.04874555558547
1021,121.93155550028251,109.53782659675953,231.46938209704206,12.393728903522984,127.82743489838782,84.78999466881335,212.61742956720119,43.03744022957448
1022,163.08899341470143,103.04179422488562,266.1307876395871,60.047199189815814,129.25899487982477,84.96007332846006,214.2190682082848,44.29892155136471
1023,124.7343871757979,102.10551696410636,226.83990413990426,22.62887021169155,129.47567740801594,86.77558728773077,216.25126469574673,42.70009012028517
1024,130.66993371444403,72.23805085786591,202.90798457230994,58.43188285657811,129.06864007425676,87.38881674974444,216.45745682400124,41.67982332451234
1025,132.05182634970657,94.59939605692622,226.6512224066328,37.45243029278035,129.79235792057875,89.15417019489453,218.9465281154733,40.63818772568421
1026,127.77058999425229,139.99792047400746,267.76851046825976,-12.227330479755167,129.69295731866148,90.42162615117465,220.1145834698361,39.27133116748685
1027,131.89613003975794,48.28239564963182,180.17852568938974,83.61373439012611,129.52648814753297,90.8262497119807,220.35273785951367,38.700238435552265
1028,167.47207996296643,72.03259785796948,239.5046778209359,95.43948210499696,130.71706869208506,90.15642977113563,220.87349846322073,40.56063892094945
1029,82.80947488428448,92.62640709616512,175.4358819804496,-9.81693221188064,128.08601457281196,91.065241827092,219.15125639990399,37.02077274571998
1030,156.24118507355882,135.24145420134263,291.48263927490143,20.99973087221619,129.35559946977426,92.64299002850633,221.99858949828055,36.71260944126794
1031,132.06600931451345,110.2526093003074,242.31861861482085,21.813400014206053,130.21744710511186,93.44350054143236,223.66094764654423,36.77394656367952
1032,157.99614430256918,91.24505698735562,249.2412012899248,66.75108731521355,131.888937183089,94.09759043258474,225.98652761567374,37.79134675050425
1033,150.14965313046338,129.6845030883966,279.83415621886,20.465150042066767,131.52369681291262,93.77420855561188,225.29790536852448,37.74948825730073
1034,93.33998963823842,95.07673380141384,188.41672343965226,-1.7367441631754161,130.51325245802155,93.86178654149818,224.37503899951975,36.65146591652337
1035,101.73888904242514,87.43122672216215,189.1701157645873,14.307662320262992,128.60195949025066,92.510933678047,221.11289316829763,36.091025812203654
1036,116.40051783509817,89.63699290839241,206.0375107434906,26.763524926705756,128.37062434706382,93.57518408449765,221.94580843156152,34.795440262566196
1037,147.92492392821043,147.9429877735575,295.8679117017679,-0.01806384534705785,128.73141910111565,95.9454243211585,224.67684342227415,32.785994779957164
1038,135.41785333601183,33.28962555002298,168.7074788860348,102.12822778598886,128.59344843631746,93.11493184011103,221.70838027642853,35.47851659620643
1039,136.84344003859655,113.07844233895455,249.9218823775511,23.76499769964201,128.262340823313,93.7898776613291,222.05221848464214,34.4724631619839
1040,140.2334444480476,81.97862937537143,222.21207382341902,58.25481507267618,130.1779152319002,95.20530835091486,225.38322358281508,34.97260688098535
1041,174.33729864951505,57.06725982837337,231.40455847788843,117.27003882114167,131.9056643538944,95.07880495594378,226.98446930983818,36.8268593979506
1042,146.50361913228113,146.68865086909048,293.19227000137164,-0.18503173680934992,133.194584833398,96.94131159403393,230.13589642743193,36.25327323936407
1043,124.59775310991623,76.68687727038525,201.28463038030148,47.91087583953097,134.23721749618082,96.58391531519763,230.82113281137845,37.6533021809832
1044,156.34692909312193,131.09945433684211,287.44638342996404,25.247474756279814,135.78203384419396,98.33589744884301,234.117931293037,37.44613639535096
1045,132.40888869819292,26.675049444309938,159.08393814250286,105.73383925388299,135.4052394638656,96.08452115837784,231.48976062224344,39.320718305487745
1046,115.74787584869364,56.36118385835808,172.10905970705173,59.38669199033556,134.61487624736017,94.68779052279925,229.3026667701594,39.92708572456092
1047,162.8824254070273,117.6759119591989,280.5583373662262,45.206513447828414,135.44265603036808,94.83735253251399,230.28000856288207,40.60530349785409
1048,138.39415648410812,59.231325573090224,197.62548205719835,79.16283091101789,135.27460972265604,92.35038706537914,227.6249967880352,42.92422265727689
1049,151.8410081888589,55.12530925910585,206.96631744796474,96.71569892975305,136.01210024722855,91.87920821423263,227.8913084614612,44.132892032995905
1050,154.45325612721845,111.68348744743726,266.1367435746557,42.769768679781194,136.943007728762,92.9204892557262,229.86349698448822,44.0225184730358
1051,121.33226287808053,73.25033252539144,194.58259540347197,48.081930352689085,136.92303130802196,91.71090612001393,228.6339374280359,45.21212518800801
1052,133.540857961016,100.20735469989563,233.74821266091163,33.33350326112037,135.93809345956575,91.61642480251427,227.55451826208002,44.3216686570515
1053,119.87827006643904,112.1856109494135,232.06388101585253,7.692659117025542,135.7762228892538,91.95242793535785,227.72865082461163,43.823794953895955
1054,150.33676524378131,66.86611311232159,217.2028783561029,83.47065213145973,136.4317839402317,91.7733633438397,228.2051472840714,44.65842059639202
1055,119.9035970982359,96.3112134685473,216.2148105667832,23.592383629688612,136.02684296518268,91.83042392422706,227.85726688940977,44.196419040955625
1056,151.50307052232387,72.27316284415728,223.77623336648116,79.22990767816658,136.81792564945175,89.57293200323207,226.3908576526838,47.244993646219676
1057,148.438757018926,87.81876172481083,236.25751874373682,60.61999529411517,137.36934654875733,90.8908108724047,228.26015742116203,46.47853567635264
1058,119.43875556570426,72.08461294032502,191.52336850602927,47.35414262537924,135.76823573551528,90.89254470848321,226.66078044399848,44.87569102703206
1059,122.33788210913521,103.98958976681274,226.32747187594794,18.348292342322466,137.08584930967697,91.27131746417147,228.35716677384843,45.81453184550549
1060,139.05972744147965,106.52231218063183,245.5820396221115,32.53741526084782,136.51313405527432,90.31401273014777,226.8271467854221,46.19912132512655
1061,167.2231407323482,125.66237217182743,292.88551290417564,41.560768560520785,137.6850384358688,90.82767149253178,228.51270992840057,46.85736694333704
1062,175.85465130714928,71.9148068015024,247.7694581086517,103.93984450564689,138.28032200268814,90.18332981966999,228.46365182235814,48.09699218301815
1063,137.017106641966,109.52962555881776,246.54673220078377,27.48748108314824,137.84257045307154,89.51150056868404,227.35407102175563,48.33106988438753
1064,122.82238448551462,78.12914362484696,200.95152811036158,44.69324086066766,138.82531694798078,88.9465808961318,227.7718978441126,49.87873605184897
1065,122.32918978150946,71.10598048256475,193.4351702640742,51.22320929894471,139.51166030595024,88.40240602147855,227.91406632742883,51.109254284471696
1066,104.17430033718801,51.15350859834157,155.3278089355296,53.02079173884645,139.10411972268656,87.11962321114353,226.22374293383012,51.98449651154306
1067,149.51539033252146,119.04281138604466,268.5582017185661,30.4725789464768,139.15713526949693,86.15628399822643,225.31341926772342,53.00085127127051
1068,140.30629258381737,105.80201022821653,246.1083028120339,34.504282355600836,139.32008324442378,88.57336348749956,227.89344673192335,50.74671975692425
1069,152.50056455420747,135.32744144945275,287.8280060036602,17.173123104754723,139.84198739494417,89.31499679118284,229.15698418612698,50.526990603761334
1070,160.29024619975766,165.34830346477787,325.6385496645355,-5.05805726502021,140.51054745333448,92.09398592749638,232.6045333808309,48.41656152583812
1071,121.74669267715487,98.21010847408952,219.9568011512444,23.536584203065345,138.75752725425582,93.4654142156869,232.22294146994273,45.29211303856891
1072,149.6886604067398,110.03849036477122,259.72715077151105,39.65017004196859,138.86369529673777,92.24374219887628,231.10743749561408,46.61995309786151
1073,121.44418911180938,78.8553064269518,200.29949553876116,42.58888268485758,138.75857649680088,92.31602317076182,231.07459966756272,46.44255332603906
1074,161.2804857694126,98.48099523076421,259.7614810001768,62.799490538648385,138.92302838601057,91.22874120055923,230.15176958656983,47.694287185451344
1075,157.12474313173874,136.44991038652597,293.5746535182647,20.67483274521277,139.7468902004621,94.88790323196643,234.63479343242852,44.85898696849567
1076,183.53677538258708,67.03589960631037,250.57267498889746,116.50087577627671,142.00652018492522,95.2437270902315,237.25024727515674,46.76279309469371
1077,170.88914665241396,111.48039312278544,282.3695397751994,59.40875352962851,142.2734108931048,95.03720979568439,237.31062068878916,47.236201097420384
1078,145.67484057730118,62.71238430239071,208.3872248796919,82.96245627491047,142.51610036287786,95.15324508666109,237.66934544953892,47.362855276216806
1079,153.66391148278342,105.44464790478973,259.10855938757317,48.21926357799369,142.57686380600867,96.83055637485054,239.40742018085922,45.74630743115816
1080,173.85512517351725,143.91831393682287,317.7734391103401,29.936811236694382,143.22359277421864,97.9050505911634,241.12864336538206,45.318542183055264
1081,145.94206038608073,96.67323686565116,242.61529725173187,49.268823520429564,144.04391935781865,98.68581406917205,242.7297334269907,45.35810528864661
1082,172.92549323044372,85.88123381871587,258.8067270491596,87.04425941172785,145.35674053346625,98.20827670646605,243.5650172399323,47.1484638270002
1083,122.09534556412262,83.6000027079333,205.69534827205592,38.495342856189325,145.4306430500557,97.25542309841671,242.68606614847243,48.17521995163899
1084,148.89768244357452,105.6525094677539,254.55019191132843,43.24517297582062,145.38267362338215,98.54830297693113,243.9309766003133,46.83437064645101
1085,142.89757891359898,98.83702726169435,241.73460617529332,44.06055165190463,146.14913968389425,98.63249677003604,244.78163645393028,47.51664291385821
1086,161.5666699312461,103.13914161062752,264.70581154187363,58.42752832061859,146.48459299752497,99.66136272891838,246.14595572644336,46.82323026860662
1087,135.52458091086794,88.48383193924502,224.00841285011296,47.04074897162292,146.05412046058973,99.68353173606617,245.7376521966559,46.37058872452355
1088,189.51137810434065,126.99885305247618,316.5102311568168,62.51252505186447,148.38987454521094,101.51400640647121,249.90388095168217,46.87586813873972
1089,134.29674054838793,54.02070364755744,188.31744419594537,80.27603690083049,148.78850315985267,99.84837686916269,248.63688002901537,48.940126290689996
1090,129.03053000697105,80.74269404214579,209.77322404911683,48.28783596482526,148.4541965787024,98.9890562645465,247.4432528432489,49.4651403141559
1091,131.26209536098227,61.43910685794894,192.7012022189312,69.82298850303333,147.25549506632353,96.84828075408389,244.10377582040744,50.40721431223965
1092,163.25095459146513,111.78536749399343,275.03632208545855,51.4655870974717,146.8353718424674,98.17729944383359,245.012671286301,48.65807239863381
1093,149.1344586153457,112.52320572835453,261.6576643437002,36.61125288699117,147.23928357491337,98.2770854494848,245.5163690243982,48.96219812542858
1094,151.811879076253,116.10582440966463,267.9177034859176,35.70605466658837,148.20560006127133,99.54297480897873,247.74857487025008,48.66262525229261
1095,125.7566433197222,42.49133889664574,168.24798221636794,83.26530442307646,148.3198485125451,98.58915342278144,246.90900193532653,49.730695089763664
1096,155.56016004959324,89.56091212612716,245.1210721757204,65.99924792346607,150.0327105029586,99.86940020704095,249.90211070999956,50.16331029591765
1097,143.66404971612678,110.51055573142106,254.17460544754783,33.15349398470572,149.83766581574542,99.58499168522016,249.4226575009656,50.25267413052528
1098,120.28193649592397,121.68316990871722,241.96510640464118,-1.4012334127932462,149.17018727948235,100.11436367457019,249.28455095405252,49.055823604912135
1099,155.55122247064907,142.59577655015048,298.1469990207995,12.95544592049859,149.27187587669704,100.35664151126011,249.62851738795717,48.91523436543694
1100,169.61872633778506,72.86066585957887,242.47939219736395,96.75806047820619,149.5828252146313,97.27372025775348,246.85654547238477,52.30910495687782
1101,165.91878938102658,150.57597112529788,316.4947605063245,15.342818255728702,151.0552284380937,99.01924901279376,250.07447745088746,52.035979425299935
1102,174.2058714048693,54.0695693096862,228.2754407145555,120.1363020951831,151.872468804698,97.1536183109576,249.0260871156556,54.71885049374041
1103,145.08396392321066,104.00127580435462,249.0852397275653,41.08268811885604,152.66046129841138,97.99181729020435,250.65227858861576,54.66864400820703
1104,127.78885570880476,104.39037101753065,232.1792267263354,23.398484691274106,151.54407362972447,98.18879648309658,249.732870112821,53.35527714662789
1105,141.63829551548287,83.43800305284576,225.07629856832864,58.20029246263711,151.0278587091826,96.42173290530722,247.4495916144898,54.60612580387536
1106,117.00782366258679,85.03625151800263,202.0440751805894,31.971572144584158,148.81022698518257,97.02174463569696,245.83197162087953,51.78848234948562
1107,116.82741716847742,93.8503226774408,210.6777398459182,22.977094491036624,147.008169335718,96.43407562085216,243.44224495657016,50.574093714865874
1108,119.25132388434099,71.24508048166435,190.49640436600532,48.006243402676645,146.12738544595268,96.71849882682794,242.84588427278064,49.40888661912475
1109,135.33832004366934,95.62093819495783,230.95925823862717,39.71738184871151,145.51653239798222,96.3910418365002,241.90757423448244,49.12549056148202
1110,160.32722441325123,125.3404058506628,285.667630263914,34.986818562588425,145.06560237264003,95.77177823362821,240.83738060626823,49.29382413901181
1111,195.67952966931958,167.6976129381573,363.3771426074769,27.981916731162272,146.72351801541467,98.13925743604507,244.8627754514597,48.58426057936957
1112,143.14728052732823,89.47190073715608,232.61918126448433,53.67537979017216,145.73091092531078,98.2589463333264,243.98985725863722,47.47196459198438
1113,158.72048415833544,45.382640045544896,204.10312420388033,113.33784411279055,146.9517488784512,96.98503424458015,243.93678312303138,49.96671463387109
1114,149.8291374004754,131.2385871654,281.0677245658754,18.590550235075398,146.9827973770146,97.83790350116833,244.82070087818292,49.14489387584626
1115,157.47789426205193,155.0794986360266,312.55739289807855,2.3983956260253194,147.4688078886297,99.71265254697941,247.1814604356091,47.75615534165027
1116,162.83272089164518,74.26705499833236,237.09977588997754,88.56566589331283,147.51100958730967,98.7502496599029,246.26125924721256,48.760759927406745
1117,162.85020036473213,101.75267071886839,264.6028710836005,61.097529645863744,148.4218635691051,99.19254428589036,247.61440785499548,49.22931928321478
1118,182.20120954340328,115.62730414083462,297.8285136842379,66.57390540256866,148.17819128374055,98.81349265550232,246.99168393924285,49.364698628238244
1119,161.73031736248484,130.9490554319525,292.6793727944373,30.781261930532338,149.09264384421047,101.37777104831548,250.4704148925259,47.714872795894976
1120,137.19695953953578,61.71786198592576,198.91482152546155,75.47909755361002,149.36485816196262,100.7436099797748,250.1084681417374,48.62124818218779
1121,172.67189510440085,137.9618032464802,310.63369835088105,34.710091857920645,150.7451848200766,103.29436652605916,254.03955134613574,47.45081829401738
1122,183.59988439342715,46.17751341503455,229.7773978084617,137.4223709783926,151.42348248014196,101.10743805676056,252.5309205369025,50.31604442338141
1123,100.89038236270729,77.43611394043278,178.32649630314006,23.45426842227451,149.815346605054,99.9378683304965,249.75321493555052,49.877478274557525
1124,151.2390522644614,62.690568692860076,213.92962095732148,88.54848357160134,149.7962523779943,98.157359806603,247.9536121845973,51.63889257139128
1125,166.35070549029416,146.37139999705985,312.72210548735404,19.979305493234307,151.14938778368003,101.62002850995015,252.76941629363014,49.529359273729874
1126,175.3924253340776,25.42215853913143,200.81458387320902,149.97026679494616,151.81046329316283,99.4820700570503,251.29253335021312,52.32839323611255
1127,151.21190205159007,70.45910848069825,221.67101053228834,80.75279357089182,152.0620583710116,98.14702181535952,250.20908018637112,53.915036555652094
1128,188.2486248170925,127.43703016862275,315.68565498571525,60.811594648469736,154.3276146483839,98.33881715735637,252.66643180574025,55.988797491027526
1129,165.56061072778635,104.14110502836272,269.70171575614904,61.41950569942364,154.6612609236218,97.0569947732968,251.71825569691862,57.60426615032502
1130,187.6536305415055,103.39241909166091,291.0460496331664,84.26121144984458,155.26242439707914,98.07471988103285,253.33714427811202,57.1877045160463
1131,181.93422637926022,112.75731061288738,294.6915369921476,69.17691576637284,155.79627229702027,96.81409786395251,252.61037016097276,58.982174433067776
1132,114.78576134044405,100.31840448818805,215.10416582863212,14.467356852256003,153.81560196153944,98.3557257032359,252.1713276647753,55.45987625830354
1133,158.35534969721027,78.1264621880327,236.48181188524296,80.22888750917757,154.2579814873394,97.49323191602518,251.75121340336457,56.76474957131425
1134,133.92900581802402,59.593184894816375,193.5221907128404,74.33582092320765,154.46265315764674,95.99999237860135,250.46264553624806,58.46266077904537
1135,178.60838980108298,129.11145570576957,307.71984550685255,49.49693409531341,155.6949896338334,97.52244080036549,253.21743043419886,58.172548833467914
1136,165.72772680195752,146.7252046830848,312.4529314850423,19.00252211887272,157.31898640514575,99.57873923920155,256.8977256443473,57.7402471659442
1137,187.22390690656678,125.57809639296909,312.80200329953584,61.645810513597695,159.66553606308207,100.63633169638584,260.3018677594679,59.02920436669624
1138,124.74164497519095,85.17461788868846,209.9162628638794,39.56702708650249,159.8485467661104,101.1006496099533,260.9491963760637,58.747897156157094
1139,144.17160967578346,110.50001177106981,254.67162144685327,33.67159790471365,160.14298975384753,101.59661872915703,261.7396084830046,58.5463710246905
1140,170.59525159550273,115.39092565585983,285.98617725136256,55.2043259396429,160.48525732658928,101.26496938933026,261.7502267159195,59.22028793725899
1141,163.3597999785315,149.29578145307985,312.6555814316114,14.064018525451644,159.407933003563,100.65157500649435,260.05950801005736,58.75635799706863
1142,184.65712896319863,103.11002635941927,287.7671553226179,81.54710260377936,160.791594618092,101.10617919390312,261.89777381199514,59.68541542418887
1143,150.60072132422957,128.17914209629714,278.7798634205267,22.421579227932426,160.52093585695513,103.86606259559487,264.38699845255,56.654873261360265
1144,165.52631523081882,150.11513679825924,315.6414520290781,15.41117843255958,161.04417511796657,104.49528091669018,265.5394560346568,56.548894201276404
1145,169.656115515639,110.69744533067532,280.3535608463143,58.958670184963665,161.45011582641945,103.01587913984513,264.46599496626465,58.43423668657435
1146,154.92822295504487,101.5904325398878,256.51865549493266,53.33779041515707,161.18663256186613,103.92665839123032,265.11329095309645,57.25997417063583
1147,168.37160010159934,105.09703985484701,273.46863995644634,63.27456024675233,161.3706792197617,104.0381373624296,265.4088165821913,57.33254185733211
1148,147.04442845925303,93.81817867791234,240.86260713716536,53.226249781340684,160.19878651695672,103.31116651366553,263.5099530306222,56.88762000329118
1149,139.94992348847975,130.91110861146225,270.861032099942,9.0388148770175,159.4727733878232,103.30990161964918,262.7826750074724,56.162871768174014
1150,128.28149587580432,107.85941440951586,236.1409102853202,20.42208146628846,159.17559126569884,104.84795336710219,264.023544632801,54.32763789859664
1151,157.5095067959619,143.54719998323995,301.0567067792018,13.962306812721948,158.67017832208418,105.03413325832751,263.7043115804117,53.636045063756676
1152,153.03552613045753,91.69968311771976,244.73520924817728,61.33584301273777,157.6513663799852,106.55153891508368,264.2029052950689,51.099827464901516
1153,167.287438359795,79.83403785235315,247.12147621214814,87.45340050744186,159.86460157988813,106.6314697121477,266.4960712920358,53.233131867740425
1154,172.27305459428214,92.96941981614928,265.24247441043144,79.30363477813286,160.56573499088213,107.64076474959069,268.20649974047285,52.924970241291476
1155,149.29532668631325,122.58988194250814,271.8852086288214,26.705444743805103,159.9972223640828,106.84804748110561,266.8452698451884,53.14917488297717
1156,85.41199459948959,27.84275383478272,113.2547484342723,57.56924076470687,156.99787467292987,106.92873399096065,263.92660866389053,50.069140681969195
1157,142.62505920856356,94.2004292137395,236.82548842230307,48.42462999482406,156.71164657816232,107.72011134872871,264.431757926891,48.991535229433595
1158,180.57621804649742,111.63666450267704,292.2128825491744,68.93955354382038,156.45589968580913,107.19343249319718,263.6493321790063,49.26246719261196
1159,147.3965573818206,129.16565884183404,276.5622162236547,18.230898539986555,155.8504312409436,108.02758428697955,263.87801552792314,47.82284695396405
1160,157.95201999487878,143.0604167664121,301.01243676129087,14.891603228466693,154.86037755605605,109.34985087613794,264.21022843219396,45.51052667991813
1161,143.63865144085221,138.81781711388575,282.45646855473797,4.820834326966462,153.58385839144245,110.2185344261712,263.8023928176136,43.365323965271244
1162,162.32866333924125,65.57000502425018,227.89866836349142,96.75865831499107,155.16862179140236,109.06025444403994,264.2288762354423,46.10836734736242
1163,143.31443348215495,131.0090240315056,274.3234575136605,12.305409450649364,154.66725791756718,110.82300650548903,265.4902644230562,43.844251412078144
1164,177.7067983386898,123.87621297721786,301.58301131590764,53.83058536147193,156.12651766825604,112.96577410823576,269.0922917764918,43.16074356002028
1165,198.23267829381967,130.94578787489667,329.17846616871634,67.28689041892301,156.78066061801394,113.02691851387334,269.8075791318873,43.753742104140606
1166,151.2453596300625,95.18171516765698,246.42707479771946,56.06364446240552,156.29791504561743,111.3088021966924,267.6067172423098,44.98911284892503
1167,171.197769371292,127.89347217205221,299.0912415433442,43.304297199239784,155.76371046110827,111.38598138932849,267.1496918504368,44.37772907177976
1168,181.58477475526897,113.53382946467103,295.11860421994,68.05094529059794,157.65848145377757,112.33128844186126,269.9897698956388,45.327193011916286
1169,185.67775016662094,110.92002332313126,296.59777348975217,74.75772684348968,159.0420194701388,112.34528882692999,271.3873082970687,46.69673064320882
1170,181.68943648580878,109.63177286019864,291.32120934600744,72.05766362561015,159.41182563314896,112.1533170670746,271.5651427002236,47.25850856607439
1171,161.85289108766264,132.63733043777205,294.49022152543466,29.21556064989059,159.36159533678668,111.59803536656433,270.959630703351,47.76355997022235
1172,186.1371487661746,113.20016444532968,299.33731321150424,72.93698432084491,159.4109293302192,111.93437330276136,271.3453026329806,47.47655602745787
1173,160.5082000081555,141.886862231042,302.3950622391975,18.621337777113524,159.74117861968344,112.39129730725286,272.13247592693625,47.34988131243058
1174,173.06367674236162,112.66258283720047,285.7262595795621,60.40109390516115,159.9924240034015,111.14287884188421,271.1353028452857,48.8495451615173
1175,129.2860556767504,79.72989736318762,209.01595303993804,49.55615831356279,158.64675534210525,110.11062724296796,268.7573825850732,48.536128099137265
1176,196.46835372261398,74.71120270637766,271.17955642899165,121.75715101623632,160.03142636769087,109.2146529151843,269.24607928287514,50.816773452506574
1177,139.9632454350028,91.42292455499982,231.3861699900026,48.540320880002966,159.08448121213766,108.75884907185605,267.84333028399374,50.3256321402816
1178,152.40152504783202,97.39771791983294,249.79924296766495,55.00380712799908,159.2630510984236,108.87816704658674,268.1412181450103,50.38488405183687
1179,135.37829515241015,78.87478648174573,214.25308163415588,56.50350867066442,159.1106634872213,107.14362297559619,266.25428646281745,51.96704051162511
1180,168.46665101050579,122.53246143362594,290.9991124441317,45.934189576879845,160.450168658378,107.63272454306653,268.0828932014445,52.81744411531149
1181,179.08239811974428,125.56431369435757,304.6467118141019,53.51808442538672,161.1692650358374,107.03329500010379,268.2025600359412,54.13597003573364
1182,151.86727239441902,114.33254706674039,266.1998194611594,37.53472532767863,161.13032324463614,107.78772379840447,268.91804704304064,53.342599446231674
1183,172.61877112740444,144.35847704109108,316.9772481684955,28.260294086313365,161.3080343368898,109.93853843802906,271.24657277491883,51.36949589886073
1184,139.85938174191168,96.78731746884402,236.64669921075568,43.07206427306765,160.2275785751441,110.06580169311889,270.293380268263,50.16177688202522
1185,200.17403517054709,72.85565696401616,273.0296921345632,127.31837820653092,161.9235355246186,108.40799419383582,270.33152971845436,53.515541330782746
1186,161.50902256379464,103.78776295035787,265.29678551415253,57.72125961343677,164.46010312342872,110.93949449768834,275.39959762111704,53.520608625740415
1187,159.8403622122157,142.50584713127395,302.34620934348965,17.334515080941742,165.0339465568838,112.54967509493947,277.5836216518233,52.48427146194433
1188,191.38786409720385,59.40568750774937,250.79355160495322,131.98217658945447,165.39433475857405,110.80864252844188,276.20297728701587,54.58569223013213
1189,118.05786791950382,117.20905439489982,235.26692231440364,0.8488135246039974,164.41637844316347,110.41008904687742,274.8264674900409,54.00628939628605
1190,144.04866666281265,148.3716180587309,292.42028472154357,-4.322951395918238,163.9529333320946,110.5871290899547,274.5400624220493,53.36580424213989
1191,148.42793772135823,88.08234457238626,236.5102822937445,60.34559314897197,164.11257620811145,108.89594667190472,273.0085228800162,55.21662953620673
1192,186.49205298353277,149.40501138180537,335.8970643653381,37.08704160172741,164.91802252958783,111.69044688382321,276.608469413411,53.22757564576461
1193,194.10337309533622,146.10486623342368,340.2082393287599,47.998506861912546,166.61098718336055,112.19364162388716,278.8046288072477,54.41734555947338
1194,150.5421819158719,84.7051133043366,235.2472952202085,65.8370686115353,165.70549996926664,110.8879383014578,276.59343827072445,54.81756166780883
1195,168.2446066158704,48.15732569889367,216.40193231476405,120.08728091697672,164.70589758000162,108.12832289559103,272.83422047559264,56.57757468441062
1196,150.08839331824774,140.31788764070384,290.4062809589516,9.770505677543895,164.66733203627447,109.63286197802591,274.3001940143004,55.034470058248566
1197,136.470670941168,68.22646497429385,204.69713591546184,68.24420596687416,163.50976208860368,107.64396173810064,271.1537238267043,55.86580035050305
1198,139.7705947975448,72.02129526620051,211.7918900637453,67.74929953134428,162.11595609001287,106.26021059815162,268.3761666881645,55.855745491861256
1199,179.35783558041047,97.75642919687611,277.11426477728656,81.60140638353435,161.90529227047253,105.82142412727644,267.726716397749,56.083868143196085
1200,185.05703409388823,72.50717060885401,257.56420470274224,112.54986348503422,162.0175455240752,104.58393738556497,266.60148290964014,57.43360813851021
1201,166.09266518667422,105.97910430287631,272.07176948955055,60.113560883797916,162.15887132737555,103.69532984773511,265.8542011751107,58.46354147964046
1202,146.4292330913755,107.5754161200175,254.00464921139297,38.853816971358,160.8352741382156,103.50783823689136,264.34311237510695,57.32743590132422
1203,133.182923039815,84.13821546509546,217.32113850491044,49.04470757471954,159.92443157260425,101.58288334469314,261.5073149172974,58.34154822791109
1204,190.54882326000188,104.63768577309614,295.186509033098,85.91113748690574,160.50726978985895,101.31538677588968,261.82265656574856,59.191883013969246
1205,143.4662024108154,95.25273586848952,238.71893827930495,48.21346654232589,160.97994134766108,101.83281472606639,262.8127560737275,59.14712662159469
1206,170.25277452606585,162.09346018465212,332.34623471071797,8.159314341413733,160.10608870777614,104.74555664200889,264.85164534978503,55.36053206576727
1207,119.61028225892142,93.44824326994257,213.05852552886398,26.16203898897885,159.42765660190676,104.81306726584032,264.2407238677471,54.614589336066466
1208,191.58907014468923,131.16138385495947,322.7504539996487,60.42768628972976,160.73390810513536,105.9385227970112,266.6724309021466,54.79538530812416
1209,199.93503335371764,70.34884037833551,270.28387373205317,129.58619297538212,162.88579937851225,105.6543245935642,268.54012397207646,57.23147478494808
1210,174.5766667124339,141.8616332528531,316.438299965287,32.71503345958081,163.08946656857654,106.29863032087177,269.38809688944826,56.790836247704775
1211,173.23639613086726,149.34214369109503,322.5785398219623,23.89425243977223,162.89459983561397,107.09122465409634,269.9858244897103,55.80337518151762
1212,167.47176726709057,81.89539315112201,249.36716041821256,85.57637411596856,163.414749664703,106.00998619024239,269.42473585494537,57.40476347446062
1213,192.9430703821488,42.07810929826328,235.02117968041208,150.8649610838855,164.09222630652783,102.6006405988148,266.6928669053426,61.49158570771303
1214,193.1933610003112,115.27206302222052,308.4654240225317,77.92129797809068,165.87002561514115,103.21679878392735,269.08682439906846,62.6532268312138
1215,164.80286981962485,104.75748430464863,269.5603541242735,60.04538551497622,164.6909867701104,104.2801930286151,268.97117979872553,60.410793741495304
1216,154.28995983781832,116.6626534934555,270.9526133312738,37.62730634436282,164.4503513459112,104.70935604671836,269.1597073926295,59.74099529919284
1217,141.99315912494657,140.99569755014585,282.9888566750924,0.9974615748007238,163.85544457633557,104.65901772734742,268.514462303683,59.19642684898814
1218,174.81814785786705,113.70122582936293,288.51937368723,61.11692202850412,163.303120701691,106.46886900473454,269.77198970642553,56.83425169695646
1219,180.67804495969565,136.26984919341584,316.9478941531115,44.40819576627982,165.39045993636407,107.10422883135173,272.4946887677158,58.28623110501232
1220,185.29174299073213,87.18591324530914,272.4776562360413,98.105829745423,166.7652291472947,105.06470533757101,271.8299344848657,61.70052380972369
1221,171.30887915581283,144.92277951724725,316.2316586730601,26.386099638565582,167.52792719510987,106.95938650239971,274.48731369750953,60.56854069271015
1222,182.09719576235196,143.58002704355988,325.6772228059118,38.51716871879208,167.38143195440384,106.76522035779152,274.14665231219533,60.61621159661231
1223,197.22206803062778,153.31598767024795,350.5380557008757,43.90608036037983,167.48538845224687,107.00559107235235,274.4909795245992,60.47979737989455
1224,177.06110660270133,117.40878144747073,294.4698880501721,59.6523251552306,168.36935260847451,108.09571334379014,276.4650659522647,60.273639264684384
1225,162.9136096825648,111.74701709160979,274.6606267741746,51.16659259095502,168.1916527106977,110.21536972354734,278.40702243424505,57.976282987150334
1226,172.53498799073634,76.98637806262974,249.52136605336608,95.5486099281066,168.93987253311397,108.1043194042782,277.04419193739216,60.835553128835755
1227,143.25829010058703,166.27747434005826,309.53576444064527,-23.01918423947123,169.1661265050946,111.37268638313702,280.53881288823163,57.79344012195757
1228,168.07187763490782,114.89840560373932,282.97028323864714,53.1734720311685,170.10950259967336,112.80192339438833,282.9114259940617,57.30757920528505
1229,185.58571634226288,173.653881433636,359.2395977758989,11.931834908626882,170.31709862506844,115.33183846894698,285.6489370940154,54.98526015612148
1230,187.67999495509017,83.91151658522166,271.59151154031184,103.7684783698685,170.40453065377517,115.7119833348259,286.116513988601,54.69254731894929
1231,172.05228856787068,129.7646350050557,301.8169235729264,42.28765356281497,170.60318476648175,116.50483435823188,287.1080191247136,54.09835040824985
1232,176.95062448681244,84.54930428718517,261.4999287739976,92.40132019962728,171.62056447966296,115.73729729713747,287.35786177680046,55.88326718252549
1233,191.72860938278518,180.24246546929044,371.9710748520756,11.486143913494743,173.57208735776197,118.9407722972773,292.5128596550393,54.63131506048467
1234,157.6305499183881,116.18774921986129,273.8182991382494,41.442800698526824,172.47481157970816,119.32577441216947,291.80058599187765,53.1490371675387
1235,200.25691143802248,93.41618444306577,293.6730958810883,106.84072699495671,174.36783521394844,119.26455603132202,293.6323912452704,55.103279182626395
1236,144.88972307166694,109.8193880291871,254.70911110085405,35.07033504247984,173.52240016546844,117.52208695947317,291.0444871249416,56.00031320599526
1237,134.8682781921053,91.10702407037824,225.97530226248352,43.76125412172705,174.0310000299079,117.4440463194877,291.4750463493956,56.586953710420204
1238,142.35537130355863,122.1071033695495,264.46247467310815,20.24826793400912,172.38987673520356,117.14223696997404,289.5321137051776,55.247639765229515
1239,130.54914786918684,84.1693612685121,214.71850913769896,46.379786600674734,170.0770138857192,117.60292099964659,287.6799348853658,52.474092886072604
1240,128.36607817301277,87.98413347637752,216.3502116493903,40.381944696635244,168.53666093440515,115.80700434043074,284.34366527483587,52.72965659397441
1241,176.0243922721482,127.07853117670263,303.1029234488508,48.945861095445565,168.62959413911452,115.06488392328433,283.69447806239884,53.5647102158302
1242,204.2594171682897,47.95405475925348,252.2134719275432,156.3053624090362,169.85584913582116,113.93350597688871,283.78935511270987,55.922343158932456
1243,140.9182836770782,86.15990514833851,227.0781888254167,54.758378528739684,168.12168957898544,115.40289917189122,283.52458875087666,52.718790407094254
1244,109.98028331075537,65.93803054077796,175.91831385153333,44.04225276997741,165.34792032266697,113.7584314225098,279.1063517451767,51.58948890015714
1245,130.82138205599293,101.52610003294336,232.3474820889363,29.295282023049566,164.2152040638792,113.65071861345295,277.8659226773322,50.56448545042626
1246,172.45795842904747,110.52378840067888,282.9817468297264,61.934170028368584,164.8208040169202,113.44608977702707,278.26689379394725,51.374714239893116
1247,138.43106480578678,97.83308031721792,236.2641451230047,40.597984488568855,164.70206753961486,112.0073358692628,276.7094034088777,52.69473167035206
1248,161.86412753164694,114.58917542420512,276.45330295585205,47.27495210744182,164.27026686207418,112.03693418909089,276.30720105116507,52.233332672983316
1249,189.3118920706068,73.66584770728193,262.9777397778887,115.64604436332488,164.5580617657712,109.95013413955309,274.50819590532427,54.60792762621814
1250,171.49110612031757,105.82754976361191,277.31865588392947,65.66355635670566,164.0980405367574,110.57152202349651,274.66956256025395,53.52651851326091
1251,180.58593304767862,160.0766920264254,340.662625074104,20.509241021253217,164.40727566648627,111.07665244046912,275.4839281069554,53.33062322601715
1252,182.01129022118818,134.98831270342373,316.9996029246119,47.022977517764446,164.4044121484475,110.79026196246458,275.19467411091205,53.6141501859829
1253,175.57310900754132,163.9798213933583,339.55293040089964,11.593287614183026,163.68278018101128,111.14572308656825,274.8285032675795,52.53705709444301
1254,183.73089044404873,111.43878412604992,295.16967457009866,72.2921063179988,163.90510630905615,110.94672317585422,274.85182948491035,52.958383133201956
1255,176.24702729575208,119.2365242400134,295.48355153576546,57.01050305573868,164.34955356282907,111.19637341413434,275.5459269769634,53.15318014869474
1256,158.93002489055064,105.24524199262552,264.17526688317616,53.68478289792512,163.89605479282287,112.13833554513421,276.0343903379571,51.75771924768869
1257,120.88678799288834,108.40763802565877,229.2944260185471,12.479149967229574,163.1503380558996,110.20934100132088,273.3596790572205,52.940997054578716
1258,128.6692907470009,109.6868602004559,238.3561509474568,18.982430546545004,161.83691849296937,110.03562282121143,271.8725413141808,51.801295671757934
1259,207.7023540224719,148.3088532084449,356.0112072309168,59.39350081402699,162.57413974897636,109.1907885470384,271.7649282960148,53.383351201937934
1260,152.9609192941079,68.85274732416093,221.81366661826883,84.10817196994697,161.4168372269436,108.6888295716697,270.1056667986133,52.728007655273885
1261,170.09052595171272,89.69586505276118,259.7863910044739,80.39466089895154,161.3514451397383,107.35320390659324,268.70464904633155,53.9982412331451
1262,176.89191157837666,114.0937279916417,290.98563957001835,62.798183586734964,161.34948804279048,108.3380180300751,269.6875060728656,53.01147001271536
1263,189.15571651582047,32.53996815970492,221.6956846755254,156.61574835611555,161.26372494722497,103.41460145308892,264.6783264003139,57.84912349413605
1264,154.0813016577374,121.60749385651248,275.6887955142499,32.473807801224936,161.14541667186998,103.59525960764398,264.74067627951393,57.55015706422599
1265,183.45610894901495,129.314540364148,312.77064931316295,54.141568584866945,160.58538992223637,104.79187147168004,265.3772613939164,55.79351845055633
1266,149.62020193087628,124.02151385099602,273.6417157818723,25.59868807988026,160.7430725508767,105.26527566574035,266.00834821661704,55.47779688513635
1267,169.80323180954883,75.19756102911866,245.0007928386675,94.60567078043017,161.90757100479146,104.73496023103168,266.6425312358231,57.17261077375978
1268,169.67097607844207,122.4101467057499,292.08112278419196,47.26082937269217,162.81809116395425,104.74506167557169,267.56315283952597,58.07302948838255
1269,156.04679086324052,107.62285430585472,263.66964516909525,48.4239365573858,163.6680125970894,105.52684477681646,269.19485737390585,58.14116782027292
1270,156.20108994108912,113.73736312354723,269.93845306463635,42.4637268175419,164.59584632269193,106.38528576505543,270.9811320877473,58.21056055763648
1271,181.33702668050836,115.40955196836491,296.74657864887325,65.92747471214345,164.77293413630392,105.99631979144418,270.7692539277481,58.77661434485973
1272,139.52902955619646,100.32816126657998,239.85719082277643,39.20086828961648,162.61525454923415,107.74212334168841,270.3573778909225,54.87313120754575
1273,191.30883072656184,169.8999788291553,361.20880955571715,21.40885189740655,164.29493945088362,110.53345913104896,274.82839858193256,53.76148031983465
1274,203.4430802149779,113.3873261222225,316.83040633720043,90.0557540927554,167.4103660143577,112.11510231709711,279.5254683314548,55.29526369726057
1275,188.16725925174467,114.40297319148952,302.5702324432342,73.76428606025515,169.3218952542161,112.54433142238197,281.86622667659805,56.777563831834094
1276,201.31139208783705,119.7340587642253,321.04545085206234,81.57733332361175,170.28367637617572,112.85134043450019,283.13501681067595,57.43233594167554
1277,177.1626696639186,134.63395550163256,311.7966251655512,42.528714162286036,171.57472987144678,114.07803627398069,285.6527661454275,57.496693597466106
1278,171.31460440121305,184.5409073163833,355.85551171759636,-13.226302915170265,171.88974576709901,116.40976067038663,288.2995064374856,55.479985096712376
1279,182.5738845161497,89.78963981435048,272.3635243305002,92.78424470179921,171.66514551528377,116.9472204072889,288.6123659225727,54.71792510799485
1280,182.9714837761274,158.60043748382273,341.57192125995016,24.37104629230467,172.04782477047743,118.70631666462926,290.75414143510676,53.34150810584814
1281,173.49019209868788,129.89595017567862,303.38614227436653,43.594241923009264,171.81130007217774,117.70029193627104,289.5115920084488,54.11100813590669
1282,157.73865591671887,117.60930856600538,275.34796448272425,40.12934735071349,171.00221226202876,117.12099179835711,288.12320406038583,53.88122046367165
1283,179.38252357872526,105.70185644105476,285.08438001978004,73.6806671376705,171.1291927477349,115.17839296661366,286.30758571434853,55.95079978112123
1284,192.5954199640319,167.8741007893902,360.4695207534221,24.72131917464168,171.42467706506767,117.05957018872499,288.4842472537927,54.365106876342665
1285,166.0802442089102,143.585013592799,309.6652578017092,22.4952306161112,171.08578429550624,117.87118650048451,288.9569707959908,53.21459779502175
1286,164.67921943186224,158.58503698066832,323.2642564125306,6.094182451193916,171.27742411354998,119.6491796667526,290.9266037803026,51.62824444679737
1287,176.72551006897334,101.03566988629103,277.76117995526437,75.6898401826823,173.1387148494195,119.40344739544034,292.54216224485987,53.73526745397914
1288,183.9048229299474,147.2460493132496,331.150872243197,36.65877361669777,174.97989925551767,120.6554203658668,295.63531962138455,54.32447888965089
1289,176.13823866083982,105.16180598223266,281.3000446430725,70.97643267860715,173.92776207679663,119.2171854583264,293.14494753512304,54.71057661847023
1290,185.42724517036444,130.36298781939456,315.79023298975903,55.06425735096988,175.00997293933852,121.26752680816752,296.27749974750606,53.742446131171
1291,182.0975388332358,171.83581289944507,353.9333517326809,10.261725933790729,175.41020670205594,124.00552506972365,299.41573177177963,51.4046816323323
1292,191.44477456106844,182.4271984995082,373.87197306057664,9.017576061560248,175.89530213481234,126.28330741998587,302.17860955479824,49.61199471482647
1293,183.24463946412382,154.88516501815,338.1298044822738,28.35947444597383,175.69826623308913,130.3614806486007,306.05974688168976,45.336785584488425
1294,158.86545152838494,136.97469982953677,295.84015135792174,21.890751698848163,175.85773789544405,130.8737208477015,306.7314587431456,44.98401704774253
1295,162.91020849493074,126.75233151288886,289.6625400078196,36.157876982041884,175.17287454697458,130.78831388599286,305.9611884329674,44.3845606609817
1296,187.7475821442098,118.78685085695166,306.53443300116146,68.96073128725813,176.44378722075234,130.6138251195247,307.05761234027705,45.82996210122762
1297,187.7762174544031,105.6313101338269,293.40752758823,82.14490732057621,177.0428867422475,131.628283423015,308.6711701652625,45.414603319232484
1298,180.84444781930046,118.46047151597185,299.3049193352723,62.38397630332861,177.4153358002761,131.49662758335575,308.9119633836318,45.918708216920365
1299,174.70590912095267,89.81173267673242,264.5176417976851,84.89417644422025,178.0373064088665,130.90292352905166,308.94022993791816,47.13438287981486
1300,202.73138677259254,126.11473788234838,328.8461246549409,76.61664889024416,179.58831630324994,131.31550268767836,310.9038189909283,48.27281361557159
1301,185.85302935138066,106.36690338978303,292.2199327411637,79.48612596159762,179.73884972561237,131.0140810683923,310.7529307940047,48.724768657220075
1302,138.45052426327646,114.38769062744618,252.83821489072264,24.062833635830287,179.7028995491817,131.48273204708784,311.18563159626956,48.22016750209386
1303,170.97381531945905,139.9342077543476,310.90802307380665,31.039607565111453,179.02506570227828,130.48387301126093,309.50893871353924,48.54119269101736
1304,98.81501632987323,53.183538067801265,151.9985543976745,45.631478262071965,175.53746357277478,128.47708007611354,304.0145436488883,47.06038349666124
1305,106.30844100429505,25.060075361353082,131.36851636564813,81.24836564294196,172.80883629785978,125.49898348177567,298.3078197796355,47.30985281608413
1306,109.36253928428981,33.07289770997631,142.43543699426613,76.28964157431349,169.74387453774156,122.6102781133007,292.3541526510422,47.13359642444085
1307,89.29178652192505,29.99357404720812,119.28536056913316,59.29821247471693,166.8148450996751,119.1222653981532,285.9371104978283,47.69257970152189
1308,169.1910605441928,11.216031002024756,180.40709154621754,157.97502954216804,166.7440603044411,113.34476952100792,280.08882982544895,53.39929078343316
1309,152.60351796784843,66.5477047097246,219.15122267757303,86.05581325812383,165.7450480861644,112.57003835085374,278.3150864370181,53.175009735310645
1310,187.41251761091635,121.29063970998119,308.70315732089756,66.12187790093516,165.89308254732398,111.326378425059,277.21946097238305,54.56670412226501
1311,204.02292898659084,176.49634984046455,380.51927882705536,27.526579146126295,166.91084044358743,112.87972508055188,279.7905655241393,54.031115363035575
1312,176.17974942346274,74.42723519998862,250.60698462345135,101.75251422347412,167.52554356047892,111.44032263501798,278.9658661954969,56.08522092546092
1313,191.79835507671504,167.92693331821005,359.7252883949251,23.871421758504994,167.9394046104119,113.5144918642565,281.45389647466834,54.42491274615541
1314,165.56415721454005,131.0762216398816,296.64037885442167,34.48793557465845,167.03836251876217,112.28789589260622,279.32625841136837,54.75046662615596
1315,172.9341742475399,174.1667014100576,347.1008756575975,-1.2325271625177265,167.26682685338315,113.30728548651483,280.574112339898,53.95954136686833
1316,172.57476127147785,115.75261709200116,288.327378363479,56.822144179476695,167.53001158137033,111.87953815689258,279.40954973826297,55.65047342447777
1317,193.66118999747096,165.50031807384994,359.1615080713209,28.160871923621016,168.0945342456536,114.02835976314455,282.1228940087982,54.06617448250905
1318,179.21099106358997,131.3150005482395,310.52599161182945,47.89599051535046,167.9380731834417,113.49732480431089,281.43539798775254,54.44074837913081
1319,195.99822465853546,120.63549735581623,316.6337220143517,75.36272730271924,168.6000727166982,114.01311451676366,282.6131872334619,54.58695819993454
1320,175.03714562030993,129.2557632051794,304.29290882548935,45.78138241513054,168.25373606502973,113.97620702962315,282.2299430946529,54.277529035406566
1321,205.00211526443127,102.0675474495707,307.069662714002,102.93456781486057,169.01722194606958,111.65059818129403,280.6678201273636,57.36662376477557
1322,148.81837117434924,131.60091967958604,280.4192908539353,17.217451494763196,167.59634183317894,109.9563888872966,277.55273072047555,57.63995294588233
1323,204.65650862816852,87.45593633657379,292.1124449647423,117.20057229159474,168.31007080531376,107.70874793124406,276.0188187365578,60.60132287406969
1324,154.54084492225934,113.36305905358304,267.90390397584235,41.177785868676295,168.16591725177622,106.92169323871228,275.0876104904885,61.24422401306396
1325,156.10203002243833,142.76878457149857,298.87081459393687,13.333245450939756,167.93897796935983,107.4555750073326,275.3945529766924,60.48340296202722
1326,226.03929772504438,81.12534497802798,307.16464270307233,144.9139527470164,169.215368488721,106.20019147803515,275.4155599667562,63.01517701068583
1327,176.58723138980287,152.15138272323773,328.7386141130406,24.435848666565136,168.84240228656762,107.75086056434886,276.59326285091646,61.09154172221881
1328,208.11389210467644,167.4296309135333,375.5435230182097,40.68426119114315,169.75138376274683,109.38316587760089,279.1345496403477,60.36821788514596
1329,161.79967960822668,110.21184929972978,272.01152890795646,51.587830308496905,169.32117611232263,110.06316976503413,279.3843458773568,59.2580063472885
1330,179.45183205031677,55.68614054239594,235.1379725927127,123.76569150792082,168.54519095491344,107.71554985370238,276.2607408086159,60.82964110121107
1331,101.88173187137254,0.27259142395186375,102.1543232953244,101.60914044742067,165.74614770557983,104.17907278817468,269.9252204937545,61.56707491740516
1332,143.59756634534446,147.04098480067117,290.63855114601563,-3.4434184553267073,165.91771577498213,105.26751592728218,271.1852317022643,60.65019984769993
1333,186.16393219499986,33.266515655596066,219.43044785059593,152.8974165394038,166.42405300416678,101.71192619065712,268.13597919482396,64.71212681350967
1334,167.5550666154956,106.5307876238601,274.08585423935574,61.0242789916355,168.71538801368754,103.49016784252575,272.2055558562133,65.2252201711618
1335,196.414301755244,115.38416216789726,311.79846392314124,81.03013958734674,171.71891670538585,106.50097073607724,278.21988744146313,65.21794596930862
1336,160.1304816857856,129.56093258493758,289.69141427072316,30.569549100848036,173.4111814521024,109.71723856524262,283.128420017345,63.693942886859766
1337,179.30544991588715,178.95054725306912,358.25599716895624,0.3549026628180343,176.4116368985678,114.68247100543798,291.09410790400574,61.7291658931298
1338,185.18048048626264,138.2208225535179,323.40130303978054,46.95965793274473,176.9446175633034,118.91596405715443,295.8605816204579,58.02865350614903
1339,193.22286165807805,102.74028001951648,295.96314167759454,90.48258163856157,178.2985956863111,120.12238323414748,298.4209789204586,58.176212452163625
1340,213.77032782470366,178.70681563150038,392.47714345620403,35.06351219320328,179.17718936010402,122.03625576486478,301.21344512496876,57.14093359523922
1341,171.76360378737817,76.58818729381072,248.35179108118888,95.17541649356745,178.10187852013027,118.70598367997631,296.80786220010657,59.39589484015393
1342,180.3076847776112,100.22662438480982,280.53430916242104,80.08106039280138,178.23947636526853,119.56596331947036,297.80543968473893,58.67351304579817
1343,174.28489723490407,110.10004518400712,284.3849424189112,64.18485205089695,177.65569443720815,117.6384003816636,295.29409481887177,60.01729405554457
1344,140.7946022783575,152.40162858311604,293.1962308614735,-11.607026304758534,176.8300426060021,118.3492472797714,295.1792898857735,58.48079532623068
1345,148.55575784492453,115.20942301110179,263.7651808560263,33.34633483382274,176.01742872591493,116.38400466647289,292.4014333923878,59.63342405944202
1346,205.61387275232278,148.3878900006338,354.00176275295655,57.225982751688974,177.11873244194308,117.47184709676064,294.59057953870365,59.64688534518243
1347,197.12303954250828,118.52419652039873,315.64723606290704,78.59884302210955,177.23412742677766,115.90597637831227,293.14010380508995,61.32815104846539
1348,146.91820234737474,131.4346194916416,278.3528218390163,15.483582855733147,176.1577011362371,115.90996367642566,292.06766481266277,60.24773745981147
1349,145.67831208129724,123.2125914066651,268.8909034879623,22.465720674632138,174.48037071699588,115.99586681145396,290.4762375284498,58.4845039055419
1350,154.20891664426588,158.3985614650306,312.6074781092965,-4.189644820764727,173.7860964177944,116.96729342011568,290.75338983791,56.81880299767872
1351,177.6704257894875,170.53795155210045,348.20837734158795,7.132474237387044,172.87504010196292,119.24964022353332,292.1246803254963,53.6253998784296
1352,211.02401901254177,101.27735439907272,312.30137341161446,109.74666461346905,174.94856169656936,118.23885471418289,293.18741641075223,56.70970698238647
1353,170.38586461410225,69.12164510250646,239.5075097166087,101.26421951159578,173.8062068961005,117.62771167304732,291.43391856914775,56.17849522305316
1354,173.20451683518903,137.68894402559894,310.89346086078797,35.51557280959008,174.42832929319815,118.43857450544783,292.8669037986459,55.98975478775029
1355,188.92084347581368,135.05201623163384,323.9728597074475,53.86882724417984,175.522289741644,118.18134889411901,293.703638635763,57.34094084752496
1356,180.61644323914737,147.36598180334394,327.9824250424913,33.25046143580343,174.00819459211408,120.38937012162954,294.39756471374363,53.61882447048454
1357,173.2279615930445,137.7072278382104,310.9351894312549,35.52073375483411,173.89621893222213,119.90789829212864,293.80411722435076,53.9883206400935
1358,165.27651749614427,87.69332772243207,252.96984521857632,77.58318977371219,172.46830644527105,117.25002151909193,289.71832796436297,55.21828492617913
1359,166.486753397506,76.14076748297038,242.62752088047637,90.34598591453562,172.62454223824705,116.11431879186662,288.7388610301136,56.51022344638043
1360,166.0451422800426,116.36993644139723,282.41507872143984,49.67520583864537,172.1776525792379,118.1371119885,290.3147645677379,54.040540590737905
1361,205.97919824961178,114.01815335148966,319.99735160110146,91.96104489812213,175.64756812517922,121.92863071941792,297.5761988445971,53.71893740576129
1362,167.4878983466506,121.94166852152716,289.42956686817774,45.54622982512345,176.44391252522277,121.09198684344645,297.5358993686692,55.351925681776294
1363,174.2013040137968,134.78694141343541,308.9882454272322,39.414362600361386,176.045158252516,124.47600103537442,300.5211592878904,51.569157217141544
1364,231.28773237842574,121.06218264638468,352.34991502481046,110.22554973204106,178.16958044461364,124.96038086945858,303.1299613140722,53.20919957515507
1365,186.59154683866592,134.17909479212256,320.7706416307885,52.412452046543365,177.8421552807277,125.58687862359942,303.4290339043271,52.255276657128285
1366,189.20745918881454,107.40762969876471,296.61508888757925,81.79982949004983,178.81138786416201,124.84843519406034,303.6598230582223,53.96295267010168
1367,150.130743432232,42.666980527846164,192.79772396007817,107.46376290438585,177.83889764804016,120.3056496365529,298.1445472845931,57.53324801148728
1368,199.96583681325208,166.7393349231416,366.7051717363937,33.226501890110484,178.33174285893983,121.25626671554035,299.58800957448017,57.07547614339946
1369,166.73792405064205,133.59255784221753,300.33048189285955,33.14536620842452,177.4489116053586,122.28467597629705,299.7335875816556,55.16423562906156
1370,159.3176100336645,148.1455459302466,307.4631559639111,11.172064103417881,175.63382101232398,121.26596698625526,296.8997879985792,54.36785402606872
1371,203.49737239990782,118.16302439449363,321.66039679440144,85.33434800541418,176.6916132994083,122.65179488961137,299.3434081890197,54.039818409796936
1372,194.6078642258566,121.22878013067205,315.8366443565286,73.37908409518454,177.16828594768316,123.35186674780677,300.5201526954899,53.81641919987638
1373,165.5001467710066,130.46307937731493,295.9632261483215,35.03706739369167,176.8754609322199,124.03063455425035,300.9060954864702,52.84482637796954
1374,254.8115832772792,98.48689710403372,353.2984803813129,156.32468617324548,180.67602696551728,122.23347683828095,302.90950380379826,58.44255012723634
1375,172.61953735557935,111.10845124942348,283.72798860500285,61.51108610615587,181.47815294920576,122.09677777955834,303.5749307287641,59.38137516964744
1376,251.3170941728551,67.46162822059424,318.77872239344936,183.85546595226086,183.0015936632235,119.39923572022369,302.4008293834473,63.60235794299983
1377,190.37673161501982,155.0953410381991,345.4720726532189,35.28139057682071,182.77671673230725,120.61827387081703,303.3949906031242,62.15844286149021
1378,187.8815859127335,154.64394738639447,342.52553329912797,33.237638526339026,184.14216285115253,121.39191813397547,305.534080985128,62.75024471717708
1379,178.49837419322884,103.80474122508971,282.30311541831855,74.69363296813913,185.23616492155026,120.74498979458961,305.9811547161398,64.49117512696064
1380,214.25132313160117,87.51176881837688,301.76309194997805,126.73955431322429,187.2375784711281,118.38209670636782,305.61967517749594,68.85548176476027
1381,173.8494603968365,8.835696821578859,182.68515721841536,165.01376357525763,187.11021295803977,112.99202154868378,300.10223450672345,74.11819140935594
1382,72.62099096095785,0.4881975352607023,73.10918849621855,72.13279342569716,182.4967786896536,109.6323829865567,292.1291616762103,72.8643957030969
1383,113.37555765704086,27.768686873920554,141.1442445309614,85.6068707831203,180.5964351244182,108.25395104560383,288.8503861700221,72.34248407881437
1384,149.92384233045408,42.03049494585004,191.9543372763041,107.89334738460404,179.82041264092703,105.06533607627888,284.88574871720596,74.75507656464818
1385,163.2010313163026,116.02998774477211,279.2310190610747,47.171043571530475,178.96308556894334,104.43126846005016,283.3943540289935,74.5318171088932
1386,152.53718062331245,59.90138567338376,212.4385662966962,92.6357949499287,178.02711014841552,101.51578192238482,279.5428920708003,76.5113282260307
1387,161.74029086018624,120.43456269152651,282.1748535517128,41.305728168659726,177.64418779065358,100.94002641749535,278.5842142081489,76.70416137315823
1388,157.34806509878115,141.28001651609316,298.6280816148743,16.068048582687993,177.3799060440748,102.72624937728406,280.1061554213589,74.65365666679075
1389,225.33219393159152,119.56071266853358,344.8929066001251,105.77148126305794,179.34142072854436,104.1735808834695,283.51500161201386,75.16783984507485
1390,201.95348308250402,124.04472409191176,325.99820717441577,77.90875899059226,180.5383654219597,104.42940713848664,284.96777256044635,76.10895828347307
1391,191.75817358014913,122.70694047350227,314.4651140536514,69.05123310664686,180.06433126631094,104.71903337588707,284.78336464219797,75.3452978904239
1392,206.7073565373109,156.2141714954497,362.9215280327606,50.49318504186118,181.37164653933297,105.8614501416845,287.23309668101746,75.51019639764849
1393,157.2634737594708,113.61552365002419,270.878997409495,43.64795010944661,180.8070521975221,105.15573621623744,285.9627884137596,75.65131598128465
1394,205.97107857815263,128.69272446196254,334.66380304011517,77.27835411619009,179.96316373751299,105.41008761009003,285.37325134760306,74.55307612742295
1395,178.62903327471236,111.07790390610043,289.7069371808128,67.55112936861192,179.69774661871455,104.6400479138893,284.3377945326038,75.05769870482524
1396,193.92649183757234,128.29832471454594,322.2248165521183,65.6281671230264,179.85504770700646,105.33640441441533,285.19145212142183,74.51864329259112
1397,207.0718897763958,163.49918301543687,370.57107279183265,43.57270676095894,181.7530859184786,109.36414449733502,291.11723041581365,72.38894142114356
1398,204.1914090778045,164.64681915780733,368.83822823561184,39.54458991999718,181.893938327297,109.29439397182388,291.1883322991209,72.59954435547313
1399,228.74674056358225,114.58143281364426,343.3281733772265,114.165307749938,183.96089887772834,108.66068980420478,292.62158868193313,75.30020907352358
1400,189.9537409889505,101.48551196465168,291.4392529536022,88.46822902429882,184.98210324290454,107.10535533868496,292.0874585815895,77.8767479042196
1401,178.41380755890594,138.403917495138,316.81772505404393,40.009890063767955,184.14598441487118,107.7800517753731,291.92603619024425,76.36593263949807
1402,155.47662507734253,101.50870605587654,256.98533113321906,53.96791902146599,182.84160977658732,107.1227159728799,289.96432574946726,75.71889380370745
1403,242.0203091945229,179.41235552143436,421.43266471595723,62.60795367308853,185.39228185737122,108.75435851101723,294.14664036838843,76.637923346354
1404,174.6152061151838,126.71686695468271,301.3320730698665,47.898339160501095,182.7190692853014,109.69535750603886,292.4144267913402,73.02371177926253
1405,203.4139927208821,127.33108455369698,330.7450772745791,76.08290816718512,183.7455511308115,110.23611194951464,293.98166308032614,73.50943918129683
1406,116.67319025614802,32.46912507762948,149.1423153337775,84.20406517851853,179.25742100025457,109.06969517808247,288.327116178337,70.18772582217208
1407,94.760734669921,39.935085884122955,134.69582055404396,54.82564878579805,176.07022110208462,105.23102000627995,281.3012411083646,70.83920109580467
1408,65.63087406676186,37.37431494297031,103.00518900973216,28.256559123791554,171.99519737388556,101.3220322581658,273.31722963205135,70.67316511571974
1409,95.06574569986249,14.165873938613212,109.2316196384757,80.89987176124927,169.21410975744,98.33407001528326,267.54817977272324,70.88003974215674
1410,86.3375176174548,3.491325333587734,89.82884295104253,82.84619228386705,164.9503162403018,95.53338856579029,260.4837048060921,69.41692767451151
1411,113.57018159058089,38.93328738059673,152.50346897117763,74.63689420998415,162.94100694675993,96.53664158442422,259.4776485311842,66.40436536233572
1412,147.8238428366689,114.85982078839841,262.6836636250673,32.96402204827048,165.4477686759503,100.34902902619547,265.7967977021458,65.09873964975483
1413,169.73037331906616,81.52612390587161,251.2564972249378,88.20424941319455,167.32626253135115,102.14094359392718,269.4672061252783,65.18531893742399
1414,159.48506972821383,125.86063447482275,285.3457042030366,33.624435253391084,167.64497011127648,104.93528157822627,272.58025168950275,62.70968853305021
1415,147.25894674138183,121.92541265424943,269.18435939563125,25.333534087132406,167.11356729211244,105.13179574187551,272.245363033988,61.98177155023695
1416,196.81437585823392,155.509623289186,352.32399914741995,41.304752569047906,168.5894737999432,108.31873699573559,276.9082107956787,60.27073680420759
1417,213.73316769090988,176.0638452152156,389.7970129061255,37.66932247569429,170.32256969430063,110.1730464131919,280.49561610749254,60.149523281108735
1418,177.59752507339164,151.55285881742392,329.15038389081553,26.044666255967712,170.9975516934543,110.51547448990291,281.5130261833572,60.4820772035514
1419,231.0554786436364,101.5769991097214,332.6324777533578,129.478479533915,171.18832785052246,109.91601737127583,281.10434522179827,61.272310479246634
1420,155.80809632918408,160.44529085312766,316.2533871823117,-4.6371945239435775,169.65014829207848,111.1293695966497,280.77951788872815,58.520778695428774
1421,185.01600526242774,136.9334957406628,321.9495010030905,48.08250952176493,169.42540934815443,111.60358810555505,281.02899745370945,57.82182124259938
1422,164.93989256624786,154.71989643322527,319.6597889994731,10.21999613302259,168.033160549119,111.55377893681424,279.5869394859332,56.479381612304756
1423,202.90086171968446,110.45506111303581,313.35592283272024,92.44580060664865,169.55440681445944,111.4484301855813,281.00283700004076,58.10597662887815
1424,182.85596971355622,125.53166129143766,308.38763100499386,57.32430842211856,168.78390318563956,111.34306141323046,280.1269645988701,57.44084177240911
1425,154.12483500009697,116.2948675051343,270.41970250523127,37.82996749496266,167.96709657648572,111.51696019986493,279.4840567763506,56.4501363766208
1426,181.8501951073124,101.76015373681386,283.6103488441263,80.09004137049854,167.56455335214372,110.63235450060719,278.1969078527509,56.93219885153653
1427,194.18884955374762,168.26950683487752,362.45835638862513,25.919342718870098,167.13511867805542,110.79136529458856,277.926483972644,56.34375338346691
1428,226.42254448546288,164.34879537748006,390.7713398629429,62.07374910798282,167.87615652497738,110.78143116857764,278.657587693555,57.094725356399756
1429,193.44602128678113,166.27060392363157,359.7166252104127,27.175417363149563,166.69946588241737,112.50440353891055,279.2038694213279,54.19506234350681
1430,169.899311667625,97.67864747727737,267.57795914490237,72.22066419034763,166.03098490503984,112.37750805599806,278.4084929610379,53.65347684904177
1431,176.64445651734607,122.63228246163506,299.27673897898114,54.012174055711014,165.97200653698783,111.85178688821462,277.8237934252025,54.12021964877321
1432,187.6775934908552,143.18448004252733,330.8620735333825,44.493113448327875,167.0453721507716,113.24097935443633,280.2863515052079,53.80439279633527
1433,201.38945996691862,198.488606078015,399.87806604493363,2.9008538889036117,165.69101050985145,113.87685437298902,279.56786488284047,51.814156136862444
1434,191.05758800678072,198.20913710239344,389.26672510917416,-7.151549095612722,166.239089906238,116.25993004457936,282.4990199508174,49.97915986165865
1435,189.0222348123111,156.45699468255143,345.4792294948625,32.56524012975967,165.75936464261898,117.2307937155412,282.9901583581602,48.528570927077794
1436,185.56135689655935,145.1113850621354,330.67274195869476,40.449971834423934,168.05563686396604,120.98553571502472,289.04117257899077,47.070101148941305
1437,170.11694056682722,103.00961178415554,273.12655235098276,67.10732878267169,170.5675103938629,123.08801991169248,293.65553030555543,47.47949048217044
1438,207.94691559915267,138.9461217707541,346.8930373699068,69.00079382839857,175.3113784449426,126.47374680595195,301.7851252508945,48.837631638990665
1439,218.60029314739492,140.9517402412876,359.5520333886825,77.64855290610731,179.4291966931937,130.69994234937442,310.12913904256817,48.72925434381927
1440,191.41024384410616,164.54410791780887,355.95435176191506,26.86613592629729,182.93162090074873,136.0683684355151,318.99998933626387,46.86325246523361
1441,156.18521861142858,171.92320360621193,328.1084222176405,-15.737984994783346,184.35212213477698,140.50136564303563,324.85348777781263,43.85075649174136
1442,171.33591902822468,113.41193185601865,284.74785088424335,57.923987172206026,185.13585800782883,140.453102678623,325.5889606864518,44.682755329205875
1443,222.60508106274153,140.34469583603772,362.94977689877925,82.26038522670382,186.89834826595137,142.41372174296185,329.31207000891317,44.48462652298952
1444,188.62205485529458,139.09506476310412,327.71711961839867,49.52699009219046,187.86958110352074,142.85486941923787,330.72445052275856,45.01471168428284
1445,179.7657703205552,174.48225095663264,354.24802127718783,5.283519363922551,188.95314188949317,144.6067640293173,333.55990591881044,44.34637786017584
1446,272.9668154469067,112.6709511687625,385.6377666156692,160.29586427814422,191.4915565424489,143.1788082919699,334.6703648344188,48.31274825047905
1447,137.7178132564607,136.5182250815964,274.2360383380571,1.1995881748642887,188.95771139463395,141.86062095418256,330.8183323488165,47.097090440451375
1448,215.70030864766272,149.40170683100203,365.1020154786647,66.29860181666069,190.22780418044297,141.7889158879685,332.0167200684115,48.43888829247448
1449,209.9007813419205,83.21300409001209,293.11378543193257,126.6877772519084,189.52264760371912,141.17678272064487,330.69943032436396,48.34586488307426
1450,203.2805903569671,144.75153161214394,348.032121969111,58.529058744823175,191.1050640713119,140.65365741261206,331.758721483924,50.45140665869982
1451,197.80971117389447,110.11990573093999,307.92961690483446,87.68980544295448,191.53152093502743,139.75987107895466,331.29139201398203,51.771649856072806
1452,168.2231441300509,139.1155437901456,307.33868792019655,29.107600339905304,191.64096265382085,139.23972599085198,330.88068864467283,52.4012366629689
1453,201.36443545180643,31.203097677271497,232.56753312907793,170.16133777453493,191.5897484448916,136.5979938763265,328.18774232121814,54.991754568565106
1454,183.6527638481237,182.66127821647706,366.31404206460076,0.9914856316466398,191.6163082493772,138.5023144404945,330.11862268987164,53.113993808882704
1455,192.1963291599476,46.62808136370915,238.82441052365675,145.56824779623844,192.88535805470556,136.18008823578032,329.06544629048585,56.70526981892523
1456,198.07199443668216,147.29524679833486,345.367241235017,50.7767476383473,193.42608469901785,137.69792467116434,331.12400937018225,55.72816002785353
1457,189.8243895671006,104.478718929878,294.3031084969786,85.34567063722261,193.280602699463,135.57156507433103,328.85216777379395,57.70903762513194
1458,168.86995064593432,140.1936650468536,309.06361569278795,28.676285599080728,191.36218290481204,134.76639406331017,326.1285769681222,56.59578884150187
1459,176.84662073614987,141.9105463470071,318.757167083157,34.93607438914276,190.8088695531243,133.95439214408933,324.76326169721364,56.854477409034985
1460,231.12117065004475,138.10205471116356,369.2232253612083,93.01911593888119,192.84959818587166,135.30183905188554,328.15143723775714,57.547759133986105
1461,189.73684817475814,186.82860093322606,376.5654491079842,2.908247241532081,193.2860112411187,137.44171633427192,330.7277275753906,55.844294906846805
1462,185.43799629920662,175.60873474311342,361.04673104232006,9.8292615560932,193.2113580013971,138.52252482429145,331.73388282568857,54.68883317710564
1463,92.19106622733062,2.418710100241421,94.60977632757205,89.7723561270892,189.57141154341082,131.98686162503233,321.5582731684432,57.58454991837849
1464,120.9760722986008,34.87387129545898,155.84994359405977,86.10220100314181,187.23536101980483,126.54235276480118,313.77771378460596,60.69300825500365
1465,160.31712752717533,105.10416490177413,265.42129242894947,55.212962625401204,186.2785241103003,124.8305917721086,311.1091158824089,61.4479323381917
1466,169.93355661287688,119.09817891781088,289.0317355306878,50.835377695066,185.75759743417754,123.96348490063112,309.72108233480867,61.79411253354644
1467,163.466167749451,127.16373975222162,290.6299075016726,36.30242799722937,185.5359050069317,124.76862249956665,310.30452750649835,60.767282507365024
1468,199.4247568447326,140.13100114538335,339.5557579901159,59.29375569934925,185.25183304845098,124.80811847872096,310.059951527172,60.443714569730055
1469,156.74945108053288,105.75867909720928,262.50813017774215,50.9907719833236,183.19013831288893,123.63501644058502,306.8251547534739,59.55512187230393
1470,177.15026672655608,152.24244768283558,329.39271440939166,24.907819043720508,182.71480574230392,123.22496109941923,305.93976684172316,59.48984464288469
1471,210.41405186119775,164.1162689241619,374.53032078535966,46.29778293703586,184.52243351729624,122.9647299433509,307.48716346064714,61.55770357394533
1472,172.3050388160347,124.66996197274695,296.97500078878164,47.63507684328776,184.55473751022325,123.33999761390851,307.8947351241317,61.21473989631473
1473,222.0887793989629,149.2595882737018,371.3483676726647,72.8291911252611,184.53752745476396,123.63716069516398,308.1746881499279,60.90036675959997
1474,133.7638917211676,73.49460714150537,207.25849886267298,60.26928457966223,182.70892201695972,121.45047877444404,304.15940079140375,61.25844324251569
1475,188.1053859483857,141.39766412567613,329.50305007406183,46.70772182270957,182.98690920455408,120.34765921341213,303.3345684179663,62.639249991141924
1476,208.32045199340484,40.51386000992559,248.83431200333044,167.80659198347925,180.83203042277066,117.94242284145092,298.7744532642216,62.889607581319765
1477,208.8503633994692,142.15975322001833,351.0101166194875,66.69061017945086,183.20311542753763,118.1304737793983,301.3335892069359,65.07264164813931
1478,198.92017428336203,141.9168662250771,340.83704050843915,57.003308058284944,182.64377761539427,117.88097909253413,300.5247567079284,64.76279852286012
1479,223.29907037387105,143.02433606518804,366.3234064390591,80.27473430868301,183.09038724979263,119.87469015837334,302.96507740816594,63.21569709141928
1480,179.3733631104635,186.847029347383,366.2203924578465,-7.473666236919513,182.29347967490918,121.27787341621463,303.5713530911238,61.015606258694525
1481,196.7902396564923,145.03519520150616,341.82543485799846,51.75504445498615,182.25949729099577,122.44171639856684,304.7012136895627,59.817780892428914
1482,152.8243164435835,124.50840845482219,277.3327248984057,28.315907988761325,181.7462030347802,121.95481188738941,303.7010149221696,59.791391147390776
1483,201.1896641963972,119.85418144896569,321.04384564536286,81.3354827474315,181.74037732626655,124.90984801311255,306.65022533937906,56.830529313153995
1484,207.70794415821823,144.30260498201596,352.01054914023416,63.40533917620226,182.54221666993635,123.63122557196384,306.1734422419002,58.91099109797252
1485,202.24533165458382,178.80582114639742,381.05115280098124,23.4395105081864,182.87718341975759,128.0371502313868,310.9143336511444,54.84003318837078
1486,201.9228865394253,123.04227259080761,324.9651591302329,78.88061394861768,183.00554648984902,127.22871775780254,310.23426424765154,55.77682873204646
1487,199.1898905108734,120.1385543228734,319.3284448337468,79.051336188,183.3177298546414,127.75071227090238,311.0684421255438,55.56701758373904
1488,134.8826249293817,40.44697465496174,175.32959958434344,94.43565027441997,182.184818997423,124.42582259117265,306.6106415885957,57.75899640625035
1489,114.35962419879718,40.4382712071938,154.79789540599097,73.92135299160338,180.10191911284457,121.04341341984555,301.14533253269013,59.058505692999034
1490,146.00653323403782,14.65642409644236,160.66295733048017,131.35010913759547,177.264764532311,116.9285590660215,294.19332359833254,60.33620546628951
1491,165.13474698270502,100.5160160886597,265.65076307136474,64.61873089404533,176.4446944925759,114.05147290453596,290.4961673971119,62.39322158803996
1492,163.6482673986585,6.335566615547577,169.98383401420608,157.31270078311093,175.71837019589097,108.40903396695042,284.1274041628414,67.30933622894055
1493,143.6397177929389,115.19880338730935,258.8385211802483,28.440914405629556,177.43332524807792,112.1683704098527,289.60169565793063,65.26495483822524
1494,150.46946697550607,127.5572656291324,278.0267326046385,22.912201346373664,178.41643840397475,115.25781688764181,293.6742552916166,63.15862151633295
1495,172.91732168855495,121.22404980068026,294.1413714892352,51.69327188787469,178.83644487602075,115.79514638427203,294.6315912602928,63.041298491748734
1496,187.90418036848843,133.43000330805998,321.3341836765484,54.474177060428445,179.43546566787447,116.272873863947,295.7083395318214,63.162591803927484
1497,157.29597777487638,141.1552787503542,298.4512565252306,16.140699024522178,179.22979266872198,116.73925849721807,295.96905116594,62.49053417150391
1498,209.35981513141078,159.84696450801655,369.20677963942734,49.51285062339423,179.56096127827792,117.39645727597251,296.9574185542504,62.16450400230541
1499,202.73730012414265,160.56617487833066,363.3034750024733,42.17112524581199,181.09388957973158,119.2233738020099,300.3172633817415,61.87051577772169
1500,181.32377386761863,185.1047949495308,366.4285688171494,-3.781021081912172,181.23300648443367,120.31878537756641,301.5517918620001,60.91422110686727
1501,185.59865192735492,162.73059952588477,348.3292514532397,22.868052401470152,180.40582648663892,120.27259639762383,300.6784228842627,60.13323008901508
1502,220.34526210190245,134.0392649752231,354.38452707712554,86.30599712667936,182.0071672628345,120.58490649770638,302.59207376054087,61.42226076512813
1503,235.95679050182946,112.84043373363227,348.7972242354617,123.11635676819719,182.4694342995967,119.37093467970405,301.84036897930076,63.098499619892664
1504,211.02740458212094,179.7260493491962,390.75345393131715,31.30135523292475,185.04488472829513,122.91198275329374,307.9568674815889,62.132901975001424
1505,171.27488106794743,89.21659907841928,260.4914801463667,82.05828198952815,184.4838678989472,121.17261391838518,305.65648181733246,63.311253980562036
1506,134.4582400221217,58.563351554170346,193.02159157629202,75.89488846795135,182.0217941665711,121.77426363652667,303.79605780309777,60.247530530044436
1507,132.89874888398356,70.21189949474709,203.11064837873064,62.68684938923647,179.4900736827216,119.37600184568431,298.86607552840593,60.114071837037294
1508,172.09469039429882,100.66507154586681,272.7597619401656,71.42961884843201,178.59589088641948,118.00094202304396,296.59683290946344,60.59494886337553
1509,233.28248503188328,70.8980270540793,304.18051208596256,162.384457977804,178.92867137501986,115.59673172267367,294.5254030976936,63.33193965234623
1510,155.48308302706278,101.82092697327283,257.3040100003356,53.66215605378994,178.1323287055732,112.76252831020334,290.8948570157765,65.36980039536988
1511,227.55418914226888,144.24279898350926,371.79698812577817,83.31139015875962,179.1577936884324,112.73611510293676,291.8939087913692,66.42167858549566
1512,175.50236581548344,91.41342592713404,266.9157917426175,84.0889398883494,179.91372866749575,111.63294901868048,291.5466776861762,68.28077964881527
1513,206.94967632986058,102.45232518846444,309.40200151832505,104.49735114139614,180.10572907194455,111.05288714333045,291.158616215275,69.05284192861409
1514,176.31163999709887,145.18794893276888,321.49958892986774,31.12369106432999,179.05918559990724,111.08239860835555,290.1415842082627,67.97678699155168
1515,248.82542077461704,142.3338257673428,391.1592465419599,106.49159500727424,180.61185523724166,109.86666542905373,290.47852066629537,70.74518980818793
1516,189.37289666157574,129.77858137989656,319.1514780414723,59.59431528167917,180.19352224131336,110.0912090553567,290.28473129667003,70.10231318595666
1517,198.52410525248553,164.22441154577035,362.7485167982559,34.299693706715175,180.1713293993671,111.56073762945326,291.7320670288203,68.61059176991382
1518,222.21124767887778,157.9239325554332,380.13518023431095,64.28731512344459,183.08228349101694,115.47663622613565,298.5589197171526,67.60564726488131
1519,190.91131771747436,146.09577316129523,337.0070908787696,44.815544556179134,185.63400660830618,118.99855295793901,304.6325595662452,66.63545365036717
1520,233.13891404835078,93.69968660198991,326.8386006503407,139.43922744636086,188.53841930211664,121.6333283747906,310.1717476769072,66.90509092732601
1521,224.5645284521099,132.8803156185831,357.44484407069297,91.6842128335268,190.51941201776344,122.71213835912138,313.23155037688485,67.80727365864206
1522,172.53143226878834,153.4561178531642,325.9875501219525,19.07531441562415,190.81551751343446,127.6161567337086,318.431674247143,63.199360779725836
1523,211.64130524126193,178.2290255623016,389.87033080356355,33.412279678960346,193.0822370950452,129.7171641395417,322.79940123458687,63.36507295550353
1524,182.54440351595122,106.13351383394307,288.6779173498943,76.41088968200815,194.15140164639337,129.00303907970203,323.1544407260954,65.14836256669135
1525,237.6270168895086,157.72691511343444,395.35393200294305,79.90010177607417,196.30839148642517,130.21980125679383,326.528192743219,66.08859022963134
1526,204.44822145802365,165.59729740801652,370.0455188660402,38.85092405000714,196.85985952274302,131.29204439345907,328.15190391620206,65.56781512928396
1527,192.8680751748327,148.77079421562718,341.6388693904599,44.097280959205534,198.04559610274154,131.54589490896817,329.5914910117097,66.4997011937734
1528,180.4124708795314,116.52357170682696,296.9360425863584,63.888899172704456,197.08068462767895,130.1017818155952,327.1824664432741,66.97890281208375
1529,181.56750934711852,132.935659306767,314.5031686538855,48.63185004035151,196.37502493511144,129.18076462987636,325.55578956498783,67.19426030523506
1530,187.81681139437225,104.57897293632699,292.39578433069926,83.23783845804526,196.59145951933655,126.49657056276959,323.0880300821062,70.09488895656698
1531,219.80140721511603,217.89933792645556,437.7007451415716,1.9020692886604706,197.73155136226194,128.3355285094553,326.0670798717172,69.39602285280665
1532,165.84186327912127,162.15755145798826,327.99941473710953,3.684311821133008,195.91477140150255,129.27280472554745,325.1875761270501,66.6419666759551
1533,180.81581851957054,130.69967369388328,311.51549221345385,50.11614482568726,194.07673900209392,129.8681127242225,323.9448517263164,64.20862627787145
1534,179.0011750292945,130.10072586928788,309.10190089858236,48.900449160006616,193.0091980169997,128.2139352748922,321.22313329189194,64.7952627421075
1535,206.51128687769548,159.85305597162153,366.36434284931704,46.65823090607395,194.18374487732464,130.56848383799897,324.7522287153236,63.615261039325695
1536,151.92265459654368,122.78479118048587,274.70744577702953,29.13786341605781,194.7658920298054,132.70919849220948,327.4750905220149,62.05669353759591
1537,203.96165394857667,186.1328411351708,390.09449508374746,17.828812813405875,197.13465553195846,136.5732298802236,333.70788541218207,60.56142565173489
1538,149.65383010963708,122.53473522108928,272.18856533072636,27.119094888547806,196.38662685580312,137.30221866939766,333.6888455252008,59.08440818640542
1539,187.84455946651133,119.75206296902239,307.59662243553373,68.09249649748894,194.87202933695738,138.9306865332291,333.80271587018643,55.941342803728254
1540,162.6137566746964,146.9670131142377,309.58076978893405,15.646743560458702,195.10971845854516,140.43555607126126,335.5452745298064,54.67416238728388
1541,169.73531417603738,93.2496291552161,262.9849433312535,76.48568502082128,193.18242262633743,138.73578374365152,331.9182063699889,54.44663888268594
1542,190.88210845533715,156.20975820221017,347.0918666575473,34.67235025312698,193.69508071433256,140.89566148615404,334.5907422004866,52.79941922817852
1543,176.2741991504261,148.65698860481285,324.93118775523897,27.61721054561326,192.6725648083514,142.43581693336563,335.1083817417171,50.23674787498576
1544,204.31526293752518,160.79197784789758,365.10724078542273,43.52328508962759,193.60601890636562,142.95595123053664,336.56197013690223,50.650067675829
1545,249.77373429353275,169.73102734738256,419.5047616409153,80.04270694615019,193.63762935699614,143.8691912832046,337.5068206402008,49.76843807379154
1546,170.8120786781738,100.25837060317916,271.070449281353,70.55370807499465,193.01893542421607,142.88518425731402,335.90411968153006,50.13375116690205
1547,157.41016918170584,78.0201496799859,235.43031886169175,79.39001950171993,191.6484708885234,140.01170886178787,331.66017975031133,51.636762026735546
1548,188.34070487388252,133.31928715292133,321.6599920268038,55.02141772096118,190.51945279502357,139.19155401503747,329.71100681006106,51.3278987799861
1549,182.60887456975897,172.07267494006283,354.6815495098218,10.536199629696142,190.24270469009974,140.0574507409964,330.30015543109613,50.185253949103334
1550,202.66939442823198,160.9351357572554,363.6045301854874,41.73425867097657,189.22705403609578,142.29863237950525,331.525686415601,46.92842165659052
1551,178.53287584199754,116.8804023397335,295.413278181731,61.652473502264044,187.69266561575873,141.7653019368769,329.45796755263564,45.92736367888176
1552,219.9323030379023,137.22389125804915,357.1561942959514,82.70841177985315,189.27269464139582,141.22422771703975,330.49692235843565,48.04846692435606
1553,200.58193828157283,129.1226882576561,329.7046265392289,71.45925002391672,188.90404907607282,139.5873498068849,328.49139888295775,49.31669926918794
1554,181.0197238532358,138.65312739244686,319.67285124568264,42.36659646078894,188.85322642064904,140.6713369255017,329.5245633461507,48.18188949514731
1555,192.89423298890515,141.98546989129696,334.8797028802021,50.90876309760819,187.36213362396222,140.14662208476378,327.508755708726,47.21551153919844
1556,192.88809531511635,134.93572265752232,327.82381797263866,57.952372657594026,186.97679608586532,139.12456959308065,326.101365678946,47.85222649278467
1557,200.98442700550456,136.18233838395645,337.16676538946103,64.80208862154811,187.24734114688772,138.70495439869163,325.9522955455793,48.54238674819609
1558,154.30669832829534,125.23675522139757,279.5434535496929,29.069943106897767,186.37714872851316,138.9953938491773,325.37254257769047,47.381754879335865
1559,187.95843344443762,128.615534329426,316.5739677738636,59.34289911501162,186.59017953175714,138.85138968326595,325.4415692150231,47.7387898484912
1560,185.22800188042493,136.7282631188312,321.9562649992561,48.49973876159373,186.50388588129223,139.9230326893494,326.42691857064165,46.580853191942815
1561,204.5440518717445,161.73694913676462,366.2810010085091,42.80710273497988,185.99530736984653,138.05095306302638,324.04626043287294,47.94435430682013
1562,192.90868467538937,169.02416006376555,361.9328447391549,23.884524611623817,186.89753474972213,138.2798400165523,325.1773747662744,48.61769473316983
1563,214.26477240456225,118.2995671174618,332.56433952202406,95.96520528710045,188.01249987922185,137.86650313067156,325.87900300989344,50.14599674855027
1564,166.3011314908388,114.50304000356724,280.80417149440603,51.79809148727156,187.5891650946066,137.3465802684809,324.9357453630875,50.24258482612576
1565,204.83009434794292,124.01633896567263,328.84643331361553,80.81375538227029,187.5331253436149,136.15202303494928,323.6851483785641,51.38110230866564
1566,205.70500510510453,143.28944819893397,348.99445330403853,62.415556906170565,189.32587036056694,136.83551160223087,326.16138196279775,52.490358758336065
1567,185.195121951206,79.05979209386814,264.25491404507414,106.13532985733787,188.70031929398792,133.2664099675208,321.9667292615087,55.43390932646714
1568,214.0197377414506,123.61303155805885,337.63276929950945,90.40670618339175,190.84584954838172,133.3023531787531,324.1482027271348,57.54349636962859
1569,127.86002976880356,50.20462170166841,178.06465147047197,77.65540806713514,188.84636522512477,130.98410513650796,319.83047036163276,57.86226008861681
1570,145.96864504250485,120.95352588042951,266.92217092293436,25.015119162075337,188.29152817071838,130.11698889538104,318.4085170660994,58.17453927533736
1571,225.88201784848476,170.65947226977806,396.5414901182628,55.2225455787067,190.1630849598,132.69731699919976,322.8604019589997,57.465767960600196
1572,217.4656233415892,69.66131509477111,287.1269384363603,147.8043082468181,191.04920212267504,129.81236889561848,320.86157101829355,61.23683322705657
1573,218.4508579515824,117.98811901696004,336.4389769685424,100.46273893462237,192.45509074938025,128.79007324269003,321.2451639920703,63.66501750669021
1574,242.7662958395114,146.92918357591049,389.6954794154219,95.83711226360091,193.7367918461131,128.32798010029046,322.06477194640354,65.40881174582266
1575,189.06681010350655,125.21428441539028,314.28109451889685,63.85252568811627,191.7132277064456,126.84408866922405,318.55731637566964,64.86913903722153
1576,190.46189529497664,193.15926059547996,383.62115589045663,-2.6973653005033214,192.36822159367233,129.94078500230074,322.3090065959731,62.427436591371595
1577,199.08612186842316,125.62077730360517,324.70689917202833,73.465344564818,193.7574200165629,131.52747258975472,325.2848926063176,62.229947426808195
1578,212.24462561382,152.637338661464,364.881964275284,59.60728695235599,194.5542173745608,132.17140764003946,326.72562501460027,62.38280973452136
1579,192.32117808187476,138.9903660559873,331.31154413786203,53.33081202588747,194.87796082496467,131.0686640105703,325.946624835535,63.8092968143944
1580,188.97591122886698,185.1076901670047,374.0836013958717,3.868221061862272,194.42151138498588,131.87441582422858,326.2959272092145,62.547095560757256
1581,179.09768587066378,128.39532717178417,307.49301304244796,50.70235869887961,194.44033838594137,132.25824665196362,326.69858503790505,62.18209173397778
1582,168.2590852003037,150.420506217401,318.6795914177047,17.838578982902703,192.7178977913548,132.69813381727536,325.4160316086301,60.01976397407943
1583,167.1201735064902,148.2886652169189,315.4088387234091,18.831508289571303,191.60250563218537,133.33699971591744,324.93950534810284,58.26550591626791
1584,178.05479121195674,62.98817767421452,241.04296888617125,115.06661353774223,191.5036745441427,130.81483472530968,322.3185092694524,60.68883981883302
1585,197.3822156715055,166.02573541471557,363.40795108622103,31.356480256789922,191.65327396689605,131.61617690942364,323.26945087631975,60.03709705747242
1586,201.10878267124843,158.3933117373017,359.50209440855014,42.71547093394673,191.92729687876712,132.3980965454163,324.32539342418346,59.52920033335083
1587,217.6443233960352,178.87570848846812,396.5200318845033,38.76861490756707,192.48262675845146,133.82120888223338,326.3038356406849,58.66141787621814
1588,175.13754923268266,137.86984329248313,313.00739252516576,37.267705940199534,193.1769884552644,134.2423118179362,327.41930027320063,58.934676637328195
1589,205.50708861127532,182.58030149030708,388.0873901015824,22.926787120968243,193.76194362749231,136.0411373899656,329.8030810174579,57.72080623752675
1590,209.76657653561804,149.95478321524283,359.72135975086087,59.811793320375216,194.5798961159988,136.48202139317928,331.06191750917804,58.09787472281947
1591,191.97398256719208,179.46521135315916,371.4391939203513,12.508771214032919,194.16089380584702,137.07296346705914,331.2338572729061,57.0879303387879
1592,187.09704991534477,125.0072899782413,312.1043398935861,62.089759937103466,193.96717264717887,135.6057344642083,329.57290711138717,58.36143818297055
1593,227.62691702287404,99.34384321603538,326.9707602389094,128.28307380683867,194.41257746778922,134.97387700082743,329.38645446861665,59.438700466961826
1594,189.56611950344856,166.73584760009882,356.3019671035474,22.83027190334974,195.1880770682096,136.71497058737847,331.90304765558807,58.473106480831106
1595,250.37420816097185,108.49927324844052,358.87348140941236,141.87493491253133,196.70621419531054,136.19773506347073,332.9039492587813,60.50847913183981
1596,175.55744124251407,147.11680073775602,322.6742419802701,28.44064050475805,195.70129539989085,136.32531348143146,332.0266088813224,59.37598191845939
1597,204.47176430861361,92.8747777331966,297.3465420418102,111.59698657541702,196.3438501451378,136.78581300274243,333.12966314788014,59.55803714239536
1598,187.2323681543204,135.92668753823085,323.15905569255125,51.305680616089546,195.45093782556677,137.1962682020815,332.6472060276482,58.254669623485285
1599,208.77969194413618,168.3027600448479,377.0824519889841,40.476931899288275,198.14825989807787,141.1328728135208,339.2811327115987,57.01538708455705
1600,211.59116472425617,96.42300206445195,308.0141667887081,115.16816265980422,200.3356772208029,140.31518868632156,340.6508659071244,60.02048853448135
1601,203.6094397738239,180.0196482549738,383.6290880287977,23.58979151885012,199.59325795164753,140.62719455249473,340.22045250414226,58.96606339915281
1602,237.25280722017482,177.4567464739916,414.7095536941664,59.79606074618323,200.2528307476004,144.22037559846876,344.4732063460691,56.03245514913164
1603,186.20776158693533,161.12785723378823,347.33561882072354,25.0799043531471,199.17806086877883,145.65836687236302,344.83642774114185,53.51969399641579
1604,171.5670053750344,144.2260312203527,315.7930365953871,27.340974154681703,196.8047511866296,145.56826179384444,342.3730129804741,51.23648939278516
1605,197.5671557817746,155.64687144926356,353.21402723103813,41.920284332511045,197.08809604257186,146.58268136164023,343.6707774042121,50.50541468093164
1606,188.07839642251267,104.10673335948543,292.1851297819981,83.97166306302724,197.0086460801564,143.61426378710706,340.6229098672635,53.39438229304933
1607,167.3855741934609,102.61420411022642,269.9997783036873,64.77137008323449,195.95196115765765,142.84737801399444,338.7993391716521,53.10458314366322
1608,176.1052516897156,129.77976344228225,305.8850151319979,46.325488247433356,194.74731536018754,142.08545884002172,336.83277420020926,52.66185652016579
1609,203.51312955306793,131.62397668058165,335.13710623364955,71.88915287248628,195.1203804092273,141.8399125275082,336.96029293673547,53.28046788171909
1610,239.94722247796068,124.7101764727598,364.65739895072045,115.23704600520088,196.81942411753042,139.82666207103335,336.64608618856374,56.99276204649705
1611,173.02675701982855,112.01671307533718,285.04347009516573,61.01004394449137,196.61705982250257,139.28070826781848,335.897768090321,57.33635155468411
1612,180.22756636295867,142.60944571339124,322.8370120763499,37.61812064956743,197.01600919459105,139.0203395843515,336.03634877894257,57.99566961023959
1613,184.55373449139682,101.89581988253765,286.44955437393446,82.65791460885917,197.59712789408795,137.47391140653878,335.0710393006267,60.12321648754918
1614,190.5489062964486,135.28103308195108,325.8299393783997,55.26787321449751,198.01359839690434,139.88367325346331,337.89727165036766,58.12992514344103
1615,187.11914474676908,143.91607103126765,331.03521577803673,43.20307371550143,197.67149603274646,139.14668444068172,336.8181804734282,58.524811592064744
1616,185.9192691919531,167.06342490547607,352.9826940974292,18.855844286477037,197.16517891676997,139.4356882129542,336.6008671297241,57.729490703815756
1617,184.68050204426544,121.33296529187659,306.013467336142,63.34753675238885,196.06638487171097,137.51759677306782,333.58398164477876,58.54878809864315
1618,201.90674121153143,223.3762510984784,425.28299231000983,-21.46950988694698,196.95869127100593,140.367810366601,337.3265016376069,56.590880904404926
1619,210.14549555527032,175.29010893988513,385.4356044951554,34.855386615385186,197.11330483580576,140.12480394825357,337.23810878405936,56.98850088755216
1620,188.76772924967182,152.21764363712126,340.9853728867931,36.55008561255056,196.41334325960756,140.2002326289829,336.6135758885904,56.213110630624676
1621,166.07626640538632,133.40766645763702,299.48393286302337,32.6685999477493,195.55008605421406,138.66498113246547,334.2150671866795,56.88510492174856
1622,201.91493808406724,173.07196315027227,374.9869012343395,28.842974933794977,196.0440156598381,140.2671369048665,336.3111525647046,55.776878754971605
1623,184.02941052172417,164.06535875942197,348.0947692811461,19.964051762302205,194.5907654431331,142.42452075631272,337.0152861994458,52.16624468682039
1624,200.92958900892265,123.28180646409477,324.21139547301743,77.64778254482788,194.96954775998225,140.97605271844589,335.94560047842816,53.99349504153633
1625,192.2861610905085,131.8042493407362,324.09041043124466,60.48191174977231,193.03327952430016,141.75288525485578,334.7861647791559,51.280394269444365
1626,212.90186894892406,164.22018990168255,377.1220588506066,48.681679047241516,194.27809378118047,142.32299822698667,336.6010920081671,51.955095554193804
1627,237.73306985468153,173.02060378068265,410.7536736353642,64.71246607399888,195.38680396604937,144.99452576190288,340.3813297279523,50.39227820414654
1628,210.05227627408965,174.76798447989668,384.8202607539863,35.28429179419297,196.1474675700417,146.2892356599584,342.4367032300001,49.85823191008332
1629,188.35841966861736,136.2731126468905,324.63153231550785,52.08530702172686,195.46675849419108,145.22158074669315,340.6883392408842,50.24517774749794
1630,228.20219803362417,128.26171505030965,356.4639130839338,99.94048298331452,196.02045960450334,146.28287117955506,342.30333078405846,49.737588424948285
1631,213.70283233490198,154.00716443968773,367.70999677458974,59.69566789521426,196.35690602320594,145.4157883857122,341.77269440891814,50.941117637493754
1632,182.7925591431964,153.70397843025785,336.49653757345425,29.08858071293855,194.54156442064001,144.62402945092109,339.1655938715611,49.91753496971892
1633,165.88323367629965,144.39360918687726,310.2768428631769,21.489624489422397,193.86408015695213,144.0662211826907,337.9303013396428,49.79785897426144
1634,198.45954789911963,214.79659906980265,413.2561469689223,-16.337051170683026,194.76049824108833,146.41857344433902,341.17907168542735,48.34192479674928
1635,202.9800568535287,140.89662597800267,343.8766828315314,62.083430875526034,194.94092827681345,145.92689859529702,340.8678268721104,49.01402968151645
1636,159.07246845069704,97.19955328093015,256.2720217316272,61.8729151697669,193.97406401108626,145.69665925934518,339.6707232704314,48.2774047517411
1637,194.28101604591933,125.31416820936515,319.5951842552845,68.96684783655418,194.87057873950155,146.45332472931648,341.323903468818,48.41725401018509
1638,185.48882569305596,153.532559330775,339.02138502383093,31.956266362280957,195.18336453961288,147.2450845922662,342.4284491318791,47.938279947346686
1639,214.20772520859194,157.3230376865374,371.5307628951293,56.88468752205455,195.5398510614637,148.1017199591314,343.64157102059505,47.438131102332285
1640,231.73619080950186,177.3874871175373,409.1236779270391,54.34870369196457,195.2661500058484,149.85763031395734,345.12378031980575,45.40851969189108
1641,248.45890775085041,116.24819718128659,364.707104932137,132.21071056956384,197.7805550302158,149.99867978415563,347.7792348143714,47.78187524606016
1642,172.93995164775598,177.35014158585332,350.2900932336093,-4.410189938097346,197.53763453970902,151.15670297990437,348.6943375196134,46.38093155980467
1643,189.31741774281772,119.10082868355906,308.41824642637675,70.21658905925867,197.69642398142307,151.73020327327177,349.42662725469484,45.966220708151326
1644,173.57102994029486,158.03813148800484,331.60916142829967,15.532898452290027,197.13049476955126,152.4887732201402,349.6192679896915,44.641721549411066
1645,224.81542841209182,127.26608715219979,352.08151556429164,97.54934125989203,198.38703755839535,151.9337737575046,350.32081131589996,46.45326380089076
1646,190.19857686494672,144.57975239694161,334.7783292618883,45.6188244680051,198.52968114749513,151.18431800722013,349.71399915471534,47.345363140275026
1647,209.269938938535,131.6587115916652,340.92865053020023,77.61122734686981,199.3493290439708,151.52850955054643,350.8778385945172,47.820819493424395
1648,194.22962519459082,156.92391516907514,351.15354036366597,37.30571002551568,199.09342517673946,149.31343168623297,348.40685686297246,49.779993490506484
1649,191.09424369889368,122.92168024204874,314.0159239409424,68.17256345684494,198.45838344819356,147.56781739630512,346.02620084449865,50.89056605188848
1650,200.85577046182974,148.7593245170426,349.6150949788723,52.09644594478715,198.86131815526548,147.45254009230248,346.31385824756796,51.40877806296302
1651,188.49765415136596,137.49176820583716,325.9894223572031,51.0058859455288,199.60869774679813,147.5886768172425,347.1973745640407,52.02002092955567
1652,206.97206792465653,134.42172914636993,341.3937970710265,72.5503387782866,199.77726874148445,146.30033568377908,346.07760442526353,53.476933057705395
1653,227.7845686076823,164.14766402902873,391.93223263671103,63.63690457865357,201.23577401101642,146.30307919276595,347.53885320378237,54.93269481825043
1654,221.9258754181921,149.25724890571735,371.18312432390945,72.66862651247476,201.9356502246587,147.1689272741534,349.1045774988121,54.76672295050534
1655,183.39345502588117,190.22463663558585,373.618091661467,-6.831181609704686,201.63922668917112,149.11627351731505,350.75550020648615,52.5229531718561
1656,187.92493419452478,194.50460627336815,382.42954046789293,-6.579672078843373,200.80666219735784,150.12575406303787,350.93241626039577,50.68090813431994
1657,223.62969677467225,161.4977509019963,385.12744767666857,62.13194587267594,200.33654976135753,149.74165896708166,350.07820872843917,50.59489079427585
1658,191.67228216026535,207.53577688156506,399.20805904183044,-15.863494721299702,199.72388329089668,150.83391871380397,350.55780200470065,48.889964577092755
1659,208.5832798549642,184.16866090056504,392.75194075552923,24.414618954399145,200.39804529710827,152.43043698892646,352.8284822860347,47.96760830818184
1660,204.90248039695106,143.06862926948517,347.97110966643623,61.83385112746589,199.6213880425525,152.92400079623226,352.5453888387848,46.697387246320204
1661,201.19271733750946,191.84968175575005,393.0423990932595,9.343035581759409,199.20438420930608,154.18541804010104,353.3898022494071,45.01896616920505
1662,199.52356301073718,141.4838057437207,341.00736875445784,58.03975726701648,199.7620843382241,153.77807895054977,353.5401632887739,45.98400538767431
1663,210.5402794900518,167.8503636295023,378.3906431195541,42.68991586054949,201.25065253201586,154.55997076530397,355.8106232973198,46.690681766711876
1664,211.09035068836528,197.4722776218448,408.5626283102101,13.61807306652048,201.67167929165737,153.9824933837054,355.65417267536276,47.689185907952
1665,258.3893097617488,139.9152190235791,398.3045287853279,118.47409073816968,203.51865438859804,153.94977981855794,357.46843420715595,49.568874570040116
1666,188.64049401380265,132.78931798554896,321.4298119993516,55.85117602825369,204.50425524070155,155.1361053087119,359.64036054941346,49.368149931989684
1667,244.5975177043004,167.9589012313546,412.55641893565496,76.63861647294581,206.1814719626476,156.55759640944487,362.73906837209245,49.62387555320273
1668,198.0769146252822,181.62918685532216,379.7061014806044,16.44772776996004,206.60107492705512,157.4941506602631,364.0952255873182,49.106924266792035
1669,225.95113308302183,170.9273443490653,396.87847743208715,55.023788733956536,206.9925218562028,157.94762754901404,364.94014940521686,49.04489430718877
1670,191.4677546976518,197.44722317261633,388.9149778702681,-5.979468474964534,205.65024065247448,158.61628541751665,364.26652606999113,47.0339552349578
1671,193.25480909648272,183.97289048751256,377.2276995839953,9.281918608970159,203.81010403066222,160.87377519439087,364.68387922505303,42.936328836271336
1672,209.6519415200394,206.04563657940764,415.697578099447,3.606304940631759,205.033837026405,161.83029169417603,366.864128720581,43.20354533222898
1673,223.3325453368855,165.08035520872252,388.412900545608,58.252190128162965,206.1676746128739,163.36294257834808,369.530617191222,42.80473203452579
1674,244.4087380847281,114.23263072455218,358.64136880928027,130.17610736017593,208.52893155102169,161.90275921956638,370.43169077058803,46.626172331455315
1675,213.5553502335435,128.6907396608319,342.24608989437536,84.8646105727116,208.15359561173676,161.95024763652074,370.10384324825753,46.20334797521597
1676,240.84082112001914,139.7690812319972,380.6099023520163,101.07173988802194,209.84167042023915,161.78989193102262,371.6315623512618,48.05177848921653
1677,202.26281067592612,161.89225833204355,364.1550690079697,40.370552343882565,209.6080994781522,162.79767682236854,372.4057763005208,46.810422655783626
1678,219.19184652380937,181.6907379469666,400.882584470776,37.50110857684277,210.4401735224595,163.6232375816316,374.0634111040911,46.81693594082786
1679,217.2770673483799,153.77085365083556,371.0479209992154,63.506213697544325,211.3129343107757,164.65154336192452,375.9644776727002,46.66139094885117
1680,183.0636334259458,161.54081207984854,344.60444550579433,21.52282134609726,210.71986307624624,165.0775929473514,375.7974560235976,45.64227012889484
1681,193.70963441426966,83.39604533580514,277.1056797500748,110.31358907846452,210.89359575167634,163.27440218501698,374.1679979366933,47.619193566659376
1682,220.0761344789306,182.95828603737203,403.03442051630265,37.11784844155858,211.33039797015215,164.89228741471703,376.2226853848691,46.438110555435095
1683,230.62357483970527,175.09308200709074,405.716656846796,55.53049283261453,211.42503151121957,165.25713468065246,376.682166191872,46.16789683056713
1684,212.73768470852627,141.83291402827248,354.57059873679873,70.90477068025379,211.11875848756407,165.00965685140426,376.1284153389683,46.109101636159764
1685,263.9980864007699,150.92698407447497,414.92507047524487,113.07110232629495,213.80557953339368,163.69973509936727,377.5053146327609,50.10584443402642
1686,223.41215970706767,133.73870606909472,357.1508657761624,89.67345363797295,214.98848705047843,161.67420509255814,376.6626921430365,53.3142819579203
1687,184.38411637390826,129.93561743173564,314.31973380564386,54.44849894217262,213.68030103711965,160.62213397688276,374.3024350140024,53.058167060236855
1688,217.3569428971249,189.2263453232525,406.5832882203774,28.130597573872393,214.53645639501494,160.0118195916057,374.5482759866207,54.52463680340926
1689,206.61788399368862,107.98941417595124,314.6072981696399,98.62846981773738,214.4709431996391,157.4725113674519,371.943454567091,56.998431832187194
1690,186.87727305795397,162.8225994315264,349.6998724894804,24.054673626427558,213.87010295500588,158.13097703951996,372.0010799945258,55.73912591548592
1691,246.49427927041523,251.30027232544532,497.7945515958605,-4.805993055030086,215.38015501943607,160.1126633918431,375.4928184112792,55.26749162759293
1692,212.83890136257256,162.704992245383,375.54389360795557,50.133909117189546,215.82399963116393,160.82003627523187,376.64403590639574,55.003963355932044
1693,208.09231532980448,180.98240478366083,389.07472011346533,27.109910546143652,215.74240082582233,161.25777098037048,377.00017180619284,54.48462984545185
1694,210.9030638073316,139.67098773005884,350.57405153739046,71.23207607727275,215.73615792978788,159.33106131731094,375.0672192470989,56.40509661247692
1695,221.76247446921025,150.22361462920676,371.986089098417,71.53885984000348,214.51526342003658,159.67467450416518,374.18993792420173,54.840588915871386
1696,168.71104424017022,118.5405921888641,287.2516364290343,50.17045205130613,213.85094842758218,159.19971697760903,373.05066540519124,54.651231449973125
1697,235.93774249423413,107.66056651692793,343.5983090111621,128.2771759773062,213.5622892539133,157.18977248712815,370.7520617410415,56.37251676678514
1698,172.03345317098612,169.7274695757352,341.76092274672135,2.305983595250922,212.69417387210342,156.7930485778086,369.487222449912,55.901125294294836
1699,206.937957635367,176.25517170996997,383.19312934533696,30.68278592539704,212.06040135718158,156.97064282317208,369.0310441803537,55.08975853400952
1700,211.77052203048544,164.24682809032421,376.0173501208096,47.52369394016122,212.73716026827606,155.8639629870957,368.6011232553717,56.87319728118038
1701,222.34173402222328,144.9432646079049,367.28499863012814,77.39846941431838,213.70672443246744,154.56297545777542,368.26969989024286,59.14374897469199
1702,229.38717545582261,189.66311071088393,419.05028616670654,39.72406474493869,214.36456556366016,154.01689126215794,368.3814568258182,60.34767430150222
1703,183.16355014688702,123.81024971960842,306.9737998664954,59.3533004272786,213.0255990573269,152.6412210791875,365.6668201365144,60.3843779781394
1704,202.82473764462333,118.84062403574393,321.66536168036725,83.9841136088794,211.63946570932342,152.7948208562272,364.4342865655506,58.844644853096185
1705,204.61684092884815,153.14103045064772,357.7578713794959,51.47581047820043,211.3415153991669,153.60983054922107,364.95134594838794,57.73168484994582
1706,195.7580272420755,156.19262054469257,351.95064778676806,39.56540669738294,209.83875560323546,154.15728185964426,363.9960374628797,55.68147374359118
1707,161.76459663073422,138.3841064600396,300.1487030907738,23.380490170694628,208.48881513506237,153.37367679724414,361.8624919323065,55.11513833781825
1708,213.93809717247726,132.995737054444,346.93383422692125,80.94236011803326,208.31369015668463,151.75051010082672,360.06420025751135,56.563180055857934
1709,210.74637316514182,150.12328158473514,360.869654749877,60.62309158040668,208.0960003505767,151.62892436529,359.72492471586673,56.46707598528668
1710,223.55225229816827,128.8807804398752,352.4330327380435,94.67147185829307,209.44562097965078,150.54025664395758,359.9858776236084,58.90536433569321
1711,208.20403405094984,120.14443542722333,328.3484694781732,88.05959862372652,209.92876763420682,151.7652029803382,361.693970614545,58.1635646538686
1712,176.76018444899063,141.88361726081436,318.64380170980496,34.87656718817627,208.4849026332088,150.39604735445295,358.8809499876617,58.088855278755865
1713,209.78701321863215,141.47455530814196,351.2615685267741,68.3124579104902,207.790350579173,149.2754297978213,357.0657803769943,58.51492078135172
1714,223.0679576200383,141.5636947924823,364.63165241252057,81.504262827556,208.13469300955677,149.266455823295,357.40114883285173,58.868237186261794
1715,197.17632295878983,92.8490196737347,290.02534263252454,104.32730328505512,205.90730089482406,147.3305236766036,353.2378245714278,58.576777218220464
1716,215.14381450515583,149.96307329502355,365.1068878001794,65.18074121013228,205.6316893880937,147.87133591746792,353.50302530556166,57.76035347062577
1717,188.72831016808038,182.99429048900907,371.72260065708946,5.734019679071309,205.7764958478994,149.63995835271038,355.4164542006098,56.13653749518906
1718,245.57195762680465,208.6861879879336,454.2581456147383,36.88576963887104,206.71699633888878,150.2886197748664,357.00561611375514,56.42837656402235
1719,162.8155276758383,123.9232831259921,286.73881080183037,38.8922445498462,205.2569177949604,150.81974873986778,356.0766665348282,54.43716905509265
1720,196.1969926829085,172.71357000553203,368.91056268844056,23.483422677376467,205.56757511579224,151.14944775900128,356.7170228747935,54.41812735679095
1721,118.4263920955195,13.771779475098512,132.198171570618,104.65461262042099,201.2986455432957,143.23183133065638,344.5304768739521,58.066814212639315
1722,74.27028840048831,7.203461812603178,81.47375021309149,67.06682658788513,196.67969177789288,138.04844698289708,334.72813876079,58.63124479499583
1723,96.42982450919587,46.35618042980548,142.78600493900134,50.07364407939039,192.95760875053926,133.5609061711019,326.51851492164116,59.396702579437395
1724,191.66414321182424,86.64651060846195,278.3106538202862,105.01763260336229,192.3163113973557,131.793423600382,324.1097349977377,60.52288779697371
1725,215.64735057370578,187.19150392098868,402.8388544946945,28.4558466527171,192.11247393417221,133.02568657677472,325.138160510947,59.0867873573975
1726,205.07460120717306,164.57476981513375,369.6493710223068,40.49983139203931,193.32459249973897,134.56015916431704,327.884751664056,58.764433335421934
1727,197.86934691293365,150.45269664590006,348.3220435588337,47.41665026703359,192.0556459803623,135.98656350194946,328.0422094823117,56.06908247841285
1728,205.4628242017962,85.10295770104263,290.5657819028388,120.35986650075357,193.16995834805596,133.1657464394597,326.3357047875157,60.00421190859627
1729,198.36930882342745,193.35321107076874,391.7225198941962,5.016097752658709,192.88433672099134,133.73568108481965,326.6200178058109,59.14865563617166
1730,213.65673196390696,171.95531583979263,385.6120478036996,41.70141612411433,192.9472103854387,133.9926306764686,326.93984106190726,58.954579708970094
1731,202.13409356868965,181.73264773757282,383.8667413062625,20.40144583111683,192.2736223703209,135.21894344745752,327.49256581777837,57.054678922863374
1732,204.77927568549524,191.5513348990568,396.330610584552,13.227940786438438,191.45335904464335,135.28188425372997,326.7352432983733,56.17147479091337
1733,173.31923320049742,149.72071098157596,323.0399441820734,23.59852221892146,191.12521514643035,136.14556629579553,327.2707814422259,54.9796488506348
1734,193.82485928927736,116.5002013947406,310.32506068401796,77.32465789453676,190.82521920125217,136.0675522077621,326.89277140901424,54.75766699349005
1735,217.71383122208036,182.29373042256526,400.00756164464565,35.4201007995151,191.26178554435987,137.03930887349267,328.30109441785254,54.222476670867195
1736,211.2525457875193,126.38878149013817,337.64132727765747,84.86376429738112,191.77826949587467,136.04584757167422,327.8241170675489,55.73242192420047
1737,180.34149921295509,129.1797347337259,309.521233946681,51.16176447922919,192.3974995819487,135.73903518079706,328.1365347627458,56.658464401151626
1738,207.28964721326534,104.9390337223662,312.22868093563153,102.35061349089914,192.1758845833083,134.8038117363945,326.97969631970284,57.372072846913824
1739,218.43282466640608,105.79350445912097,324.22632912552706,112.63932020728511,192.43209963335045,133.326152498874,325.7582521322245,59.10594713447643
1740,223.54063791352885,123.70771751305865,347.2483554265875,99.8329204004702,192.43171248719582,133.15371706798015,325.58542955517595,59.27799541921568
1741,262.3572532912748,129.00361731344165,391.3608706047164,133.35363597783314,194.2368197952066,133.44902313085407,327.68584292606073,60.787796664352555
1742,202.49865553186805,204.6462882474266,407.14494377929464,-2.147632715558558,195.09476883130256,135.54111216374116,330.6358809950437,59.5536566675614
1743,182.30727717150768,137.48178493005628,319.78906210156396,44.8254922414514,194.17877762973174,135.40801981780496,329.58679744753675,58.77075781192677
1744,171.1119641203905,120.77713529231961,291.8890994127101,50.33482882807088,192.44691117974347,134.71513450113287,327.1620456808763,57.73177667861059
1745,222.83155830417772,115.3816195985294,338.2131779027071,107.44993870564832,193.3020856912564,135.4662211652927,328.7683068565491,57.835864525963714
1746,275.7267147162438,154.15760187719786,429.88431659344167,121.56911283904594,195.32151569829267,135.60603878469848,330.9275544829912,59.715476913594166
1747,222.83991745052776,107.52642067578859,330.36633812631635,115.31349677473918,196.45856927437424,133.09044312425783,329.54901239863204,63.368126150116424
1748,258.9506300967789,165.5380352480748,424.48866534485376,93.41259484870412,196.9045250233734,131.65217136626254,328.55669638963593,65.25235365711086
1749,218.54546063192078,189.76460370605145,408.3100643379722,28.78085692586933,198.7621894552428,133.8468820522645,332.6090715075073,64.9153074029783
1750,189.12846893225537,180.41583138654906,369.5443003188044,8.712637545706315,198.52657199688767,134.1036240982984,332.63019609518614,64.42294789858929
1751,212.2315671809656,141.74258390751217,353.9741510884778,70.48898327345344,201.65341116640258,138.36931757937884,340.0227287457814,63.284093587023705
1752,163.50462617757876,136.90389672646086,300.4085229040396,26.6007294511179,204.62788909230557,142.69266540984077,347.32055450214636,61.9352236824648
1753,200.5075809338985,144.2985348695295,344.80611580342804,56.209046064369005,208.09714763979568,145.9574105578316,354.05455819762733,62.139737081964086
1754,156.34932197486575,170.16073088199423,326.51005285685994,-13.811408907128481,206.91998693189709,148.74121790028263,355.6612048321797,58.178769031614394
1755,180.57948114698826,116.87241567241149,297.45189681939974,63.707065474576765,205.75105795100646,146.39724829199676,352.1483062430032,59.35380965900971
1756,240.93211681558068,157.12967473687144,398.0617915524521,83.80244207870925,206.94630847128673,146.1490784560547,353.09538692734145,60.797230015232046
1757,203.96379152928114,157.94660536844307,361.91039689772424,46.017186160838065,207.149456625165,146.39887541347278,353.54833203863774,60.75058121169219
1758,191.63985761540187,141.62720775592874,333.2670653713306,50.01264985947313,206.68869107228517,148.28301708196898,354.97170815425415,58.40567399031618
1759,171.76150052932718,155.61037908095193,327.3718796102791,16.15112144837525,205.8017641291485,147.02492268230841,352.82668681145697,58.776841446840066
1760,211.58543676966866,171.9817628764423,383.56719964611096,39.60367389322636,205.7327209560072,147.02580425019676,352.7585252062039,58.70691670581047
1761,243.70807204147414,189.64195840040304,433.35003044187715,54.0661136410711,207.11852023843338,147.28944793895778,354.4079681773911,59.82907229947561
1762,111.22180673113536,11.32174616157416,122.54355289270951,99.9000605695612,203.9999379399547,141.28179498104166,345.2817329209964,62.71814295891304
1763,85.80535330951767,34.03053485320634,119.83588816272402,51.77481845631133,201.0828086102554,137.42545577676267,338.5082643870181,63.6573528334927
1764,147.931339118719,158.76015807128098,306.69149718999995,-10.828818952561988,199.55302460457008,138.83412099931402,338.3871456038841,60.718903605256074
1765,195.1382951327763,130.93707625150685,326.07537138428313,64.20121888126945,198.80050673492664,137.1222325269454,335.9227392618721,61.67827420798122
1766,198.03024657069247,165.75304717002254,363.783293740715,32.27719940066993,198.35976342769905,138.43437471627487,336.79413814397395,59.92538871142418
1767,178.2166515122023,174.43983894814906,352.6564904603514,3.7768125640532446,198.28893517100732,139.94304485675565,338.231980027763,58.34589031425165
1768,205.21382647758375,120.04713124904977,325.26095772663354,85.16669522853398,198.21974114648458,140.4466481076451,338.66638925412974,57.77309303883947
1769,183.0049274959253,78.51697122757771,261.521898723503,104.48795626834759,197.0388112408019,139.53743033326035,336.5762415740622,57.50138090754157
1770,168.86564863272488,161.95844130356494,330.82408993628985,6.907207329159945,195.21631159810843,140.81245445961056,336.02876605771894,54.403857138497884
1771,197.9318244915176,178.07400720553397,376.0058316970516,19.85781728598363,193.06879730478323,142.4481341226803,335.5169314274635,50.6206631821029
1772,205.29788786127085,134.20059980823729,339.4984876695081,71.09728805303357,193.16210504909662,140.09994450804064,333.2620495571373,53.062160541055974
1773,208.4439734915435,91.71384286444562,300.1578163559891,116.73013062709786,194.0333282597645,138.57434643918697,332.60767469895137,55.45898182057752
1774,181.9739908976333,161.1946160066166,343.16860690424994,20.779374891016715,194.3953958190059,139.9215957963302,334.3169916153361,54.47380002267572
1775,192.8939610426276,161.22159201604006,354.1155530586677,31.672369026587546,193.39747591028757,141.4495948769139,334.8470707872014,51.94788103337369
1776,236.19566692944514,146.1911395217783,382.38680645122344,90.00452740766684,192.07977431739428,141.18404613173323,333.26382044912754,50.89572818566105
1777,233.7153529007023,169.03629811158027,402.75165101228254,64.67905478912203,192.44228883240012,143.23437537959296,335.67666421199306,49.20791345280715
1778,180.47442524058522,129.6354459784756,310.1098712190608,50.83897926210963,189.82641533719365,142.03762240393965,331.8640377411333,47.788792933253994
1779,258.73876682148307,112.73679716932764,371.4755639908107,146.00196965215542,191.16619221017905,139.47002885271553,330.6362210628946,51.69616335746353
1780,224.9703916758977,145.91983077010295,370.8902224460006,79.05056090579475,192.36092296830049,138.32016216550065,330.6810851338011,54.04076080279982
1781,203.21630856504083,178.061724298322,381.2780328633628,25.154584266718842,192.06041434776964,139.53080017852764,331.5912145262973,52.529614169241995
1782,256.34784578327844,95.1641070039932,351.51195278727164,161.18373877928525,195.1551883346263,138.13947385444538,333.29466218907163,57.015714480180904
1783,209.71243475252783,211.89932244232403,421.61175719485186,-2.186887689796208,195.46201679524728,140.3928334402052,335.8548502354525,55.069183355042064
1784,185.21640148143587,167.80393148211297,353.02033296354887,17.412469999322894,196.4242527787996,140.31427346020917,336.7385262390088,56.10997931859045
1785,223.74013838948275,135.66654981891355,359.4066882083963,88.0735885705692,197.86294135354945,140.94074459842588,338.8036859519753,56.92219675512353
1786,197.43898141129156,144.27465802990992,341.7136394412015,53.16432338138165,196.41317017340646,140.51224404152717,336.92541421493365,55.900926131879274
1787,222.32441134296278,133.6476242636506,355.9720356066134,88.67678707931216,197.0251908338625,139.7022780047008,336.72746883856325,57.32291282916174
1788,218.34940329021987,101.40816463780729,319.75756792802713,116.94123865241258,197.91550902302308,138.36164323409673,336.27715225711984,59.553865788926394
1789,207.72062203860747,195.62105807447114,403.3416801130786,12.099563964136337,199.11414640666578,139.6953325338807,338.80947894054646,59.418813872785094
1790,231.0223952760453,178.4629165771,409.4853118531453,52.5594786989453,199.762045023545,139.91137099056928,339.6734160141143,59.850674032975725
1791,217.09846044468424,183.97102762230554,401.0694880669898,33.127432822378694,198.87505797031866,139.72233996463268,338.59739793495135,59.152718005685976
1792,226.0058937289061,172.21209402732384,398.21798775622995,53.79379970158226,202.70119420357773,145.08535156015768,347.7865457637354,57.61584264342002
1793,274.16469967583623,162.18411337779844,436.3488130536347,111.98058629803779,208.97983908245496,149.3571375109774,358.3369765934324,59.62270157147756
1794,207.8558566493867,198.44803422308604,406.3038908724727,9.407822426300669,210.9773230001439,150.6800667160376,361.6573897161815,60.29725628410632
1795,163.65934877863558,1.5985958496854646,165.25794462832104,162.0607529289501,209.92802478833923,146.36878403597692,356.2968088243161,63.55924075236234
1796,198.52674508431107,105.09174863016445,303.6184937144755,93.43499645414663,209.94457473879316,144.34674075131494,354.2913154901081,65.59783398747823
1797,192.43141884132297,79.66916326108303,272.100582102406,112.76225558023994,210.4184003164305,141.18771822841273,351.6061185448433,69.23068208801779
1798,203.6269809917098,120.10232338522646,323.7293043769362,83.52465760648333,210.36550546690142,141.18955796628532,351.55506343318666,69.1759475006161
1799,188.21283627979005,157.4143626263241,345.62719890611413,30.798473653465948,210.53910242636357,143.81947101291016,354.35857343927375,66.71963141345337
1800,209.57277547659749,156.35189229254195,365.92466776913943,53.22088318405554,211.89600665449265,143.63258604587608,355.52859270036873,68.26342060861656
1801,202.87217844761153,92.22984891815742,295.10202736576895,110.64232952945412,212.06068511969576,140.77111410296354,352.8317992226593,71.28957101673224
1802,201.85533551250526,110.25520419437511,312.1105397068804,91.60013131813015,211.9459333747369,139.97293424916813,351.918867623905,71.97299912556879
1803,231.46640093883525,146.2296042808567,377.696005219692,85.23679665797854,212.71334762297997,141.79012629638183,354.5034739193618,70.92322132659815
1804,238.60865340340973,157.93818771918677,396.5468411225965,80.67046568422296,214.60116970650589,141.68157868680083,356.28274839330675,72.91959101970502
1805,238.819870979718,127.25283681302247,366.07270779274046,111.56703416669552,216.13203337107555,140.54928684670026,356.6813202177758,75.5827465243753
1806,219.23203101948042,194.92180226915767,414.1538332886381,24.31022875032275,215.56657884074338,142.1736422716129,357.74022111235627,73.3929365691305
1807,217.53174020235195,168.48094458392504,386.01268478627696,49.05079561842692,215.02712508413168,142.15513048735772,357.18225557148946,72.87199459677399
1808,187.84438701318635,106.39713877293276,294.2415257861191,81.44724824025359,215.27279047655173,141.38052024717297,356.65331072372464,73.89227022937878
1809,228.31749303800518,182.45722317116034,410.7747162091655,45.860269866844845,214.25874801710245,143.70453444723404,357.9632824643365,70.55421356986842
1810,230.25565904325245,113.63724077525704,343.8928998185095,116.61841826799541,214.4349235960143,142.62844811407248,357.06337171008687,71.80647548194179
1811,259.29072972123925,136.9811512456376,396.27188096687684,122.30957847560165,216.30407096788758,141.25909567898304,357.5631666468706,75.04497528890455
1812,193.53791366151458,210.0467822379344,403.584695899449,-16.508868576419815,214.2104065638288,145.08851818678107,359.2989247506099,69.12188837704772
1813,231.17511015118066,155.31736319603695,386.4924733472176,75.85774695514371,214.9258290771172,143.2024528785715,358.12828195568875,71.72337619854572
1814,196.11351326170103,225.8494329559539,421.9629462176549,-29.735919694252857,215.2890661364594,145.13730292769952,360.4263690641589,70.15176320875986
1815,233.93444031829787,208.63501778926005,442.5694581075579,25.299422529037827,215.62887620075324,147.56958519337775,363.198461394131,68.05929100737548
1816,206.69567579341685,203.22634467339486,409.9220204668117,3.469331120021991,215.9374326801574,149.53464141482723,365.4720740949846,66.40279126533015
1817,214.07835467219115,155.88788438958377,369.9662390617749,58.19047028260738,215.662564124465,150.275983419025,365.9385475434901,65.38658070544
1818,238.32912963693332,128.48598961277895,366.81511924971227,109.84314002415437,216.32855500268883,151.1785775848574,367.5071325875462,65.14997741783138
1819,203.79517123119038,84.8861390095994,288.6813102407898,118.90903222159098,216.19770664244155,147.48741361602836,363.68512025846996,68.71029302641321
1820,272.5913120152227,221.15467903208597,493.7459910473086,51.43663298313672,217.58333720041412,148.91047236452786,366.493809564942,68.67286483588624
1821,185.70309021475842,127.74852591913546,313.4516161338939,57.95456429562296,216.53682485941664,147.0363889744222,363.57321383383885,69.5004358849944
1822,177.61750509820786,139.85495068106022,317.4724557792681,37.76255441714764,214.92387857172665,145.95781752954676,360.8816961012734,68.96606104217992
1823,203.79770887899085,115.84669347217061,319.6444023511615,87.95101540682023,212.57831221183184,144.41323686602584,356.9915490778576,68.16507534580599
1824,196.15988207832316,110.21685231923078,306.37673439755395,85.94302975909238,212.18844639279635,141.47219746923065,353.66064386202703,70.71624892356571
1825,201.38993121146308,128.2869153779179,329.67684658938094,73.10301583354519,213.44613247389063,145.69514145350507,359.1412739273957,67.75099102038556
1826,259.0820407722774,85.56323565784786,344.64527643012525,173.51880511442957,215.46464233015615,145.0441910210945,360.50883335125064,70.42045130906166
1827,187.7852045770378,159.21288676473725,346.9980913417751,28.572317812300554,215.30976852134665,147.69564847121634,363.00541699256297,67.61412005013034
1828,203.36917016522088,115.36873054459373,318.7379007098146,88.00043962062715,215.30117482713038,147.53786204319525,362.83903687032563,67.76331278393513
1829,240.34427977582746,139.1724812800431,379.5167610558706,101.17179849578437,217.0388896103316,146.92979933165256,363.96868894198417,70.10909027867908
1830,218.37927445659756,156.50327197220727,374.88254642880486,61.876002484390284,217.3324395763316,146.9348453209747,364.2672848973063,70.3975942553569
1831,184.83603203107918,104.43235246337956,289.26838449445876,80.40367956769963,216.73123469578053,147.3415954391488,364.0728301349293,69.38963925663175
1832,243.938950719817,65.95100550952186,309.88995622933885,177.98794521029515,218.1340218693576,145.86478881632036,363.99881068567794,72.26923305303725
1833,207.8396708324822,176.14995083981336,383.9896216722956,31.68971999266884,217.34646419914583,146.86213370161892,364.2085979007647,70.48433049752694
1834,240.6683770226472,134.2666584754059,374.93503549805314,106.4017185472413,217.4151216531204,146.0730827268262,363.4882043799466,71.34203892629421
1835,196.62282786642004,145.80837219672452,342.43120006314456,50.81445566969552,216.00855354934382,146.6916005729496,362.7001541222934,69.31695297639422
1836,234.1400646029822,219.72349807127082,453.863562674253,14.416566531711368,216.5054880021272,147.51832376635338,364.0238117684805,68.98716423577383
1837,204.76743148980984,172.09150609993887,376.85893758974873,32.67592538987097,216.08001104504245,147.63867581688717,363.7186868619296,68.44133522815531
1838,190.8162461924423,90.58725188534288,281.4034980777852,100.22899430709941,216.17907301768432,147.11167958730084,363.2907526049852,69.06739343038349
1839,189.41654955883507,128.38696170142344,317.8035112602585,61.02958785741163,214.88237490171198,145.30933753830962,360.1917124400216,69.57303736340238
1840,198.32070701234233,109.60656821936084,307.92727523170316,88.71413879298149,213.81787650068165,145.1749817864464,358.992858287128,68.64289471423525
1841,185.92981210453038,144.11853695434587,330.0483490588763,41.811275150184514,211.3725125801247,145.41289464340335,356.785407223528,65.95961793672134
1842,207.3747942337452,147.23379061476678,354.608584848512,60.14100361897843,211.83374193253238,143.31912825596444,355.1528701884968,68.51461367656796
1843,211.79440293335387,124.21155553472646,336.00595846808034,87.58284739862741,211.1877183586048,142.2822680005874,353.4699863591922,68.9054503580174
1844,205.30770519751073,189.1658016410855,394.4735068385962,16.141903556425234,211.49419142313178,141.05948029009178,352.5536717132236,70.43471113304003
1845,219.4952246360273,121.68163797991069,341.176862615938,97.81358665611661,211.0128842337228,138.16103429644681,349.1739185301696,72.85184993727597
1846,210.16962614684184,126.40522391516588,336.5748500620077,83.76440223167596,211.12868257883696,135.6003302711725,346.7290128500095,75.52835230766443
1847,218.50570641068452,171.80806737896543,390.31377378965,46.69763903171909,211.27626097012006,136.13100303748521,347.4072640076053,75.14525793263483
1848,281.3280721402105,124.11696009003282,405.4450322302433,157.2111120501777,212.70955905356263,135.98536872006036,348.694927773623,76.72419033350228
1849,202.43526400805837,128.36448826658915,330.7997522746475,74.07077574146922,212.66422881279158,137.4346470286267,350.0988758414183,75.22958178416488
1850,242.37585131282162,124.1548932553301,366.5307445681517,118.22095805749153,211.6570467893782,134.20132083606816,345.85836762544636,77.45572595331005
1851,187.37197978967683,146.7042860824625,334.0762658721393,40.66769370721434,211.7126764418755,134.83317950817906,346.54585595005454,76.87949693369643
1852,174.3137545278234,137.93176482629266,312.245519354116,36.38198970153073,211.6025514228627,134.76907331302016,346.37162473588285,76.83347810984252
1853,177.3677275242856,130.371917714512,307.7396452387976,46.99580980977362,210.7215520443725,135.25324745443152,345.97479949880403,75.46830458994097
1854,183.41489370684585,146.1921301356907,329.60702384253653,37.222763571155156,210.29671909865658,136.45242338164687,346.7491424803035,73.84429571700973
1855,176.88148836093202,181.9849650925069,358.8664534534389,-5.103476731574887,209.47977100363886,138.24235837213317,347.72212937577206,71.23741263150573
1856,163.98693319527536,118.45727222251415,282.4442054177895,45.52966097276121,206.30993408440548,139.338826257622,345.6487603420275,66.97110782678345
1857,218.04774798050684,165.766028663651,383.8137766441579,52.28171931685583,207.3186855311878,139.55726432091916,346.87594985210694,67.76142121026864
1858,224.74108581275618,123.51677893829252,348.2578647510487,101.22430687446366,208.03108271943896,139.82886593404245,347.8599486534814,68.2022167853965
1859,138.33840690909935,121.46050562283558,259.79891253193495,16.877901286263764,204.6308869572147,139.23846674546888,343.86935370268355,65.39242021174582
1860,224.77736090538508,136.8586377389074,361.6359986442925,87.91872316647769,204.8441565055076,138.58364560435888,343.4278021098665,66.26051090114873
1861,160.5388184197457,149.96446423275682,310.50328265250255,10.57435418698887,204.03424938512984,140.10138266333811,344.135632048468,63.932866721791704
1862,223.57187405561604,157.98723036731835,381.5591044229344,65.58464368829769,203.35534682965644,143.16925682526465,346.5246036549212,60.186090004391794
1863,214.9641343297439,115.02824149441754,329.99237582416146,99.93589283532636,203.59282894623186,141.13186651375148,344.7246954599833,62.46096243248038
1864,254.77704859430492,112.96622873297297,367.7432773272779,141.81081986133194,204.06311799862044,140.42185218900372,344.48497018762407,63.64126580961673
1865,240.9486826194783,127.10708174385381,368.0557643633321,113.84160087562448,205.54064649038904,139.79847584057467,345.33912233096373,65.74217064981435
1866,187.17940995118005,168.77940004028216,355.9588099914622,18.400009910897893,203.97529133532896,138.10033923954174,342.07563057487073,65.87495209578725
1867,222.2673319497174,144.685441561551,366.9527735112684,77.58189038816641,204.55862135065925,137.1868037549288,341.745425105588,67.37181759573043
1868,196.29747412864552,170.51281695712183,366.81029108576735,25.78465717152369,204.74132894853267,139.85098925732143,344.5923182058541,64.89033969121125
1869,181.28200152389732,92.12872256125823,273.41072408515555,89.15327896263909,204.4701773473681,138.64238128598257,343.1125586333507,65.82779606138548
1870,213.495121415105,109.66950559533251,323.16462701043747,103.82561581977248,204.9759911607935,138.64447919851497,343.6204703593085,66.33151196227853
1871,216.3094063553284,140.76766009849175,357.0770664538202,75.54174625683666,205.98864430248676,138.53278330331983,344.5214276058066,67.45586099916693
1872,192.813471909559,133.79044322321718,326.6039151327762,59.02302868634183,205.50326689168057,138.0846717236015,343.5879386152821,67.41859516807905
1873,208.44065141093063,148.8532928034752,357.2939442144058,59.58735860745543,205.39147517426645,138.90606296589314,344.2975381401596,66.4854122083733
1874,210.968097892953,130.5975362809261,341.5656341738791,80.3705616120269,205.58015493078122,136.95378745388783,342.53394238466905,68.62636747689336
1875,221.52840161857415,168.4295341253258,389.95793574389995,53.09886749324835,205.6479274968661,138.512050658735,344.1599781556011,67.1358768381311
1876,240.8736301654286,120.20567436868853,361.0793045341171,120.66795579674007,206.67139429748565,138.30539900718577,344.97679330467145,68.36599529029989
1877,178.17130957534346,131.50847988700065,309.6797894623441,46.66282968834281,205.32691440297427,136.96207942412028,342.28899382709454,68.36483497885402
1878,217.8623048083117,189.30468425908018,407.1669890673919,28.55762054923153,203.21138882524434,139.1350035630885,342.34639238833284,64.07638526215581
1879,220.1364117630714,112.118561745139,332.2549735082104,108.0178500179324,203.80142708374476,138.59347267904016,342.3948997627849,65.20795440470458
1880,224.98582438518184,169.9789792600742,394.96480364525604,55.006845125107645,203.22175951949012,140.12094221253165,343.3427017320218,63.100817306958454
1881,251.47713282771133,138.4073128128748,389.88444564058614,113.06982001483652,205.35859795409124,139.8443764368787,345.20297439097,65.51422151721252
1882,244.8264070506712,108.81961141660705,353.6460184672783,136.00679563406416,207.70901970485284,138.87397132322252,346.58299102807536,68.83504838163032
1883,220.46389237790783,167.16362612942302,387.6275185073308,53.3002662484848,209.1455585333069,140.10036160371956,349.2459201370265,69.04519692958735
1884,223.02995275265255,143.78358157458587,366.8135343272384,79.24637117806668,210.4660605015005,140.02007665168276,350.4861371531832,70.44598384981774
1885,171.6893096973164,103.05053825424659,274.739847951563,68.6387714430698,210.29298787937995,137.3889290904074,347.6819169697873,72.90405878897255
1886,170.067629802294,47.0834210632507,217.15105086554468,122.9842087390433,210.49567776628058,135.00980071843193,345.5054784847125,75.48587704784862
1887,158.17104181869803,95.09877210194676,253.2698139206448,63.072269716751265,208.49978756088694,132.65422549970847,341.1540130605954,75.84556206117847
1888,204.4513819025867,114.63223923803123,319.08362114061794,89.81914266455546,207.8234640972146,132.35807417636642,340.18153827358105,75.46538992084818
1889,179.94499258477376,145.4654868785543,325.41047946332804,34.47950570621947,209.21035028640378,133.15824021822374,342.3685905046275,76.05211006818006
1890,244.95720349975846,163.20721189551386,408.16441539527233,81.7499916042446,209.8830117062162,134.03652602344394,343.91953772966014,75.84648568277228
1891,179.40962767100396,180.76171273896108,360.17134040996507,-1.3520850679571197,210.51203868125816,135.06310097365073,345.57513965490887,75.44893770760741
1892,167.5161007147305,99.73717605073733,267.25327676546783,67.77892466399317,208.64351290322867,133.12143249643137,341.76494539966,75.52208040679726
1893,203.95543404478656,146.98254344865603,350.9379774934426,56.972890596130526,208.2765562270634,134.18657589490599,342.4631321219694,74.08998033215741
1894,236.17669312301882,197.88330327152175,434.0599963945406,38.29338985149707,207.65654437802053,137.01714504619093,344.6736894242115,70.63939933182957
1895,214.77850562986973,212.77594606575346,427.5544516956232,2.002559564116268,206.78420514503358,139.87277385692093,346.65697900195454,66.91143128811264
1896,210.2371860273528,216.30483314825634,426.54201917560914,-6.06764712090353,207.55279768090602,141.45695496052005,349.00975264142613,66.09584272038593
1897,181.54827337522875,116.63465965218477,298.1829330274135,64.91361372304398,206.19549572842303,140.52192889687456,346.7174246252976,65.67356683154851
1898,215.41651796708612,156.9693234813702,372.3858414484563,58.447194485715926,206.8327971897044,140.07047911434947,346.90327630405386,66.76231807535491
1899,198.93434590878744,126.47439313730538,325.4087390460928,72.45995277148205,207.42120866920075,141.21533480021773,348.6365434694184,66.20587386898302
1900,193.87683137308863,163.2905002227967,357.16733159588534,30.586331150291926,206.76726566780016,143.00270128779985,349.76996695560007,63.76456438000033
1901,240.93379388709693,122.31626495131249,363.2500588384094,118.61752893578443,207.5880785855258,142.3876547828939,349.97573336841975,65.20042380263193
1902,206.32638029246567,165.83675141025364,372.1631317027193,40.48962888221203,208.03850886495604,143.4558650557951,351.4943739207511,64.58264380916093
1903,99.61000463828898,45.6028330501854,145.2128376884744,54.00717158810358,204.41082063920132,140.01418306401877,344.42500370322006,64.39663757518254
1904,54.629995092829915,34.364939654174826,88.99493474700475,20.26505543865509,199.19955054586387,136.80642984312706,336.0059803889909,62.39312070273681
1905,140.89450171657052,74.94435378506228,215.8388555016328,65.95014793150824,196.51175388246375,133.69025716511828,330.20201104758206,62.82149671734547
1906,154.87473041445134,90.69582528135598,245.57055569580731,64.17890513309536,193.6451238907645,132.70659552887386,326.35171941963836,60.938528361890654
1907,145.60344028542465,114.35610981119113,259.95955009661577,31.24733047423352,192.5595282477672,132.1348498596802,324.69437810744745,60.42467838808701
1908,172.0930173166941,52.20920707238712,224.30222438908123,119.88381024430697,191.03388533137996,127.56500062012378,318.5988859515037,63.46888471125619
1909,190.4760587840859,76.45242224966552,266.9284810337514,114.02363653442038,190.0452068987471,126.37612930360798,316.42133620235506,63.669077595139115
1910,208.15498959751812,89.52167239851237,297.6766619960305,118.63331719900576,189.48417907249166,123.69421907488928,313.1783981473809,65.7899599976024
1911,179.0632575482723,167.73403025254754,346.79728780081984,11.329227295724763,187.07038322984369,124.67177632287834,311.74215955272206,62.398606906965334
1912,157.32183879306967,129.6759772844564,286.99781607752607,27.64586150861328,184.15356428792361,125.36698851847333,309.52055280639695,58.7865757694503
1913,180.86957477239181,143.08576868577475,323.95534345816657,37.78380608661706,182.8337537010731,124.56439327035173,307.3981469714248,58.26936043072137
1914,213.21495597286216,125.36135282784747,338.5763088007096,87.85360314501469,182.50658714174676,123.95031897879379,306.4569061205405,58.556268162952975
1915,178.94151416936967,117.34167477112628,296.28318894049596,61.59983939824339,182.74832729081518,124.42669019602312,307.1750174868383,58.321637094792095
1916,210.03140583343554,153.34663660391433,363.3780424373499,56.68476922952121,184.08045315851993,127.96879738071189,312.0492505392318,56.111655777808025
1917,222.48094762961586,122.00238326401036,344.4833308936262,100.4785643656055,186.2241166855505,128.86558441944734,315.0897011049979,57.358532266103175
1918,222.32892776684855,196.55591372668965,418.8848414935382,25.7730140401589,186.82003488102592,131.5963735690693,318.4164084500952,55.22366131195661
1919,216.52319895880487,123.24750771307717,339.77070667188207,93.2756912457277,188.03930842682695,130.85577426355337,318.8950826903803,57.183534163273556
1920,141.47254938260704,130.86765985008088,272.3402092326879,10.604889532526158,184.58981995625524,129.7777891953723,314.3676091516275,54.81203076088295
1921,228.02524979750643,136.92529267204634,364.9505424695528,91.0999571254601,186.2103406938053,128.3165751931418,314.5269158869471,57.89376550066351
1922,212.68745130118742,106.80695982160411,319.4944111227915,105.88049147958331,187.71605238002056,128.55223465217068,316.2682870321912,59.16381772784985
1923,227.05051966969222,110.86001125702616,337.91053092671837,116.19050841266606,188.4858885675174,127.34815024578303,315.8340388133004,61.137738321734375
1924,191.17017767841324,124.46004579589194,315.6302234743052,66.7101318825213,186.98567138603053,124.90070832992869,311.88637971595927,62.08496305610185
1925,248.5226626197994,139.4784081436186,388.001070763418,109.04425447618081,188.1104766190282,122.45745706585754,310.56793368488576,65.65301955317067
1926,242.64034074482805,208.68104922701966,451.3213899718477,33.959291517808396,189.19058177627738,122.20333093514964,311.39391271142705,66.98725084112773
1927,217.03556875332765,200.41127955268357,417.44684830601125,16.624289200644085,190.373491622214,124.99588493183293,315.3693765540469,65.37760669038106
1928,196.44900843455173,174.50154986193795,370.9505582964897,21.947458572613783,189.74124130446287,125.58029247785187,315.32153378231476,64.16094882661099
1929,214.36214398730004,191.15536644764273,405.5175104349428,23.20677753965731,190.25550124041325,127.73632492152977,317.99182616194304,62.5191763188835
1930,197.59678351091438,134.66502493462445,332.2618084455388,62.93175857628992,190.37949964500748,126.78214241192404,317.1616420569315,63.59735723308344
1931,209.27595931728587,115.50771537314755,324.78367469043343,93.76824394413832,189.32423849268042,126.55519075931853,315.87942925199894,62.769047733361894
1932,222.7332048005069,144.82239563876468,367.5556004392716,77.91080916174224,189.87113264294845,125.85471223360223,315.7258448765507,64.01642040934624
1933,235.14888828245014,120.89905870864968,356.0479469910998,114.24982957380047,194.38909543108718,128.3645864222177,322.75368185330495,66.02450900886947
1934,183.57662053874964,175.07663292312995,358.65325346187956,8.499987615619688,198.68731627928452,133.05497619784953,331.74229247713413,65.63234008143496
1935,245.99768502427992,180.83745475910877,426.8351397833887,65.16023026517115,202.1907557228748,136.58474623031776,338.7755019531926,65.60600949255705
1936,244.16964663758864,163.77152569480592,407.94117233239456,80.39812094278273,205.16725293031274,139.02060291076612,344.18785584107883,66.14665001954663
1937,199.40525107739472,146.25181124873728,345.657062326132,53.15343982865744,206.9606466233784,140.0837929586843,347.0444395820627,66.8768536646941
1938,223.23709294097029,136.37628126961434,359.61337421058465,86.86081167135595,208.66544914418762,142.88936209859187,351.5548112427795,65.77608704559573
1939,198.96730609683306,160.77336718428313,359.7406732811162,38.193938912549925,208.94849072127917,145.70006026307914,354.64855098435834,63.24843045820005
1940,208.4740837044331,197.06487807616745,405.5389617806005,11.409205628265653,208.95912719150968,149.28483378566762,358.2439609771773,59.67429340584204
1941,202.2613401167818,219.5321626074651,421.7935027242469,-17.270822490683287,209.73239661046,151.01143819749822,360.7438348079582,58.72095841296177
1942,235.63291641317122,145.4157450148454,381.04866142801666,90.2171713983258,212.3427658644634,151.53609712184453,363.878862986308,60.80666874261886
1943,234.60905320851754,141.89733061479842,376.50638382331596,92.71172259371912,214.13408181233424,151.49648251947866,365.6305643318129,62.6375992928556
1944,193.9863526001351,143.17428913817943,337.16064173831455,50.81206346195566,213.49312836657666,152.09024706315637,365.58337542973305,61.40288130342029
1945,230.13741523873995,154.24479251710991,384.3822077558499,75.89262272163003,215.19965840222235,153.3203509880225,368.5200093902448,61.87930741419984
1946,221.74613811979626,111.26741370480839,333.01355182460463,110.47872441498787,215.59014947843437,151.91771022471897,367.5078597031534,63.6724392537154
1947,200.1953034645423,171.3941059236791,371.5894093882214,28.8011975408632,214.84729467293192,153.56410098004125,368.4113956529731,61.283193692890656
1948,213.7183827800781,181.81835685655125,395.53673963662936,31.90002592352684,214.56027650670623,153.07284908436998,367.63312559107624,61.48742742233626
1949,213.83050287145926,76.71957400694589,290.55007687840515,137.11092886451337,214.4705199704614,151.52191796083224,365.99243793129364,62.94860200962911
1950,223.7556808422592,147.84968815628343,371.60536899854264,75.90599268597578,217.21329101911644,152.08798557103904,369.3012765901555,65.12530544807743
1951,125.18806963372914,0.11861922743762868,125.30668886116678,125.06945040629151,213.78538501365722,147.5277631228854,361.3131481365426,66.2576218907718
1952,152.25570337538736,133.86905076332107,286.12475413870845,18.386652612066285,211.77099341613055,148.4298328209426,360.20082623707316,63.341160595187915
1953,237.80529548884203,58.551471294753355,296.3567667835954,179.25382419408868,212.12948594343553,146.68621482220018,358.8157007656357,65.44327112123533
1954,136.82640241672217,85.99131873249337,222.81772114921554,50.835083684228806,210.31802676804583,145.40392392008692,355.7219506881327,64.91410284795892
1955,229.19387238201634,116.74227818814627,345.9361505701626,112.45159419387006,209.67373376011975,144.64605292157114,354.3197866816909,65.02768083854856
1956,198.78052490236485,177.92611061389485,376.70663551625967,20.854414288469997,208.21173989870428,143.62088830113365,351.8326281998379,64.5908515975706
1957,219.9550310438859,140.97862125008564,360.93365229397153,78.97640979380026,208.30905530838953,141.63979969104705,349.94885499943666,66.66925561734249
1958,247.94956943973247,174.5323992122449,422.48196865197735,73.41717022748756,210.02574067522892,141.64082800272396,351.66656867795285,68.38491267250494
1959,219.58293839879065,200.5281669588039,420.1111053575945,19.05477143998675,210.19976715561194,141.95325468642935,352.1530218420413,68.24651246918259
1960,230.77416014714507,227.13931790432122,457.9134780514663,3.6348422428238507,211.30567971015296,145.03573111875258,356.34141082890557,66.26994859140038
1961,233.89455393011588,211.26439646835288,445.15895039846873,22.63015746176299,212.1262995305806,148.22762048859278,360.3539200191734,63.898679041987876
1962,201.54532008446935,132.7230748240659,334.26839490853524,68.82224526040346,211.42003670671272,147.82430979476945,359.2443465014822,63.59572691194325
1963,161.46484738298602,159.36698659591312,320.8318339788991,2.0978607870729036,208.96390201006392,149.10657405767824,358.0704760677421,59.85732795238566
1964,168.25874664590987,42.66092699859646,210.91967364450633,125.5978196473134,208.45330621363593,144.69271719352713,353.146023407163,63.76058902010879
1965,148.75200461554283,94.59488302017625,243.3468876357191,54.157121595366576,205.2117835333447,141.81796480222937,347.0297483355741,63.3938187311153
1966,69.34277455281303,12.83066877885912,82.17344333167215,56.512105773953905,199.38422113051882,136.78660290503115,336.17082403555,62.597618225487686
1967,90.2048218819608,34.114982703767616,124.3198045857284,56.08983917819318,195.74420682400438,133.04870862019882,328.79291544420323,62.695498203805535
1968,114.87703418913836,41.855020994870124,156.7320551840085,73.02201319426823,192.13220486560994,129.89799994437402,322.03020480998396,62.23420492123594
1969,189.54740409917747,93.06862428495467,282.61602838413216,96.4787798142228,191.81820813235478,127.64117518106308,319.45938331341785,64.17703295129171
1970,185.54335129137908,137.24886019942664,322.7922114908057,48.29449109195244,191.05385038525299,125.64730791850504,316.701158303758,65.40654246674792
1971,210.03560533625102,77.37746031857363,287.41306565482466,132.65814501767738,191.31299255923525,120.90881784220866,312.221810401444,70.40417471702662
1972,196.4676602801443,162.32044410383986,358.78810438398415,34.147216176304426,190.00748402146772,121.4723078118418,311.4797918333095,68.5351762096259
1973,227.4437634406662,112.84215571739311,340.2859191580593,114.60160772327309,189.768641029206,120.5038019819283,310.2724430111344,69.26483904727772
1974,183.7417077442198,144.5154778947571,328.2571856389769,39.2262298494627,189.42715286734216,120.5485082738142,309.9756611411564,68.87864459352795
1975,216.19495912605166,162.6164246067197,378.81138373277133,53.57853451933195,188.96240433025255,120.82756267680121,309.7899670070538,68.13484165345135
1976,191.57414754399775,158.3063653261558,349.88051287015355,33.267782217841955,187.95667131105927,122.39552773084613,310.3521990419054,65.56114358021314
1977,219.43846092658626,187.7372537721541,407.17571469874036,31.701207154432154,188.5981098931274,122.94029932579528,311.5384092189227,65.6578105673321
1978,226.83174022839532,183.53391938168684,410.36565961008216,43.297820846708476,189.0352218080713,122.99748474329981,312.0327065513711,66.0377370647715
1979,222.84883340219176,128.65063768092452,351.4994710831163,94.19819572126724,189.33583282576237,124.72852019909911,314.06435302486153,64.60731262666329
1980,225.39379594081214,209.9900440378293,435.38383997864145,15.403751902982833,189.39043666238084,126.79986539515063,316.1903020575315,62.590571267230196
1981,196.88357907978178,171.22690682107032,368.1104859008521,25.656672258711467,191.78028697724923,132.50347498160505,324.2837619588543,59.276811995644195
1982,237.54958828763745,136.03844534069347,373.5880336283309,101.51114294694398,194.62341647432424,132.57578813418414,327.1992046085084,62.047628340140115
1983,174.67412732082374,135.36489159671612,310.03901891753986,39.30923572410762,192.519044202057,135.1362354775829,327.6552796796398,57.38280872447408
1984,266.4158142440307,111.46456997588079,377.8803842199115,154.95124426814988,196.83869126296727,135.98534385236246,332.82403511532976,60.85334741060478
1985,234.389779414238,176.77864553403512,411.1684249482731,57.611133880202885,197.01188816404132,137.98655609722542,334.99844426126674,59.02533206681587
1986,208.66201276962158,197.9945297811112,406.65654255073275,10.667482988510386,197.34127109294985,138.6555034027993,335.9967744957492,58.68576769015056
1987,230.21782141685455,208.33394331297723,438.5517647298318,21.883878103877322,197.68336410538217,140.9006808048957,338.58404491027784,56.78268330048647
1988,186.9035027626363,118.15474404587398,305.05824680851026,68.74875871676231,195.64849521614562,139.02142563268333,334.66992084882895,56.62706958346228
1989,214.40844131042027,157.581623353377,371.9900646637973,56.82681795704326,195.47601197986663,137.58987417916907,333.0658861590357,57.886137800697504
1990,201.4997207582988,164.38270165350488,365.88242241180365,37.11701910479391,194.50019733357172,135.49798697080854,329.9981843043803,59.00221036276317
1991,213.35825511586137,179.71990201963575,393.0781571354971,33.638353096225615,193.81565403976325,134.446503822518,328.26215786228124,59.36915021724526
1992,201.17870216911615,165.46087535977986,366.639577528896,35.71782680933629,193.8034334425848,135.5377638403751,329.3411972829599,58.265669602209684
1993,215.64394574792243,128.44284988670714,344.08679563462954,87.2010958612153,195.60940338808268,134.5069592834016,330.1163626714843,61.102444104681105
1994,232.80229029409006,178.48429430810668,411.28658460219674,54.31799598598337,197.76085484302203,139.03440486038525,336.7952597034073,58.726449982636765
1995,258.7514860126449,186.3908713220265,445.1423573346714,72.36061469061838,201.42750422292545,142.0942711371136,343.52177536003904,59.33323308581182
1996,225.00498903689078,173.21371824382476,398.21870728071553,51.79127079306602,206.61624470572804,147.44037278594578,354.0566174916738,59.175871919782224
1997,226.52755260540243,156.24429140023392,382.77184400563635,70.28326120516851,211.16033572984273,151.51134974249464,362.6716854723374,59.64898598734807
1998,233.54109014967077,112.42581091671141,345.9669010663822,121.11527923295935,215.1158042618605,153.86370940655604,368.9795136684166,61.25209485530444
1999,202.76620982456794,179.66680131177552,382.43301113634345,23.099408512792422,215.5564311193735,156.75031530745008,372.30674642682357,58.806115811923426
2000,198.9915410943601,161.29735144192813,360.28889253628824,37.69418965243196,216.0047041128062,157.55193168220012,373.55663579500634,58.45277243060608
2001,235.3012787541838,171.52896993961053,406.8302486937944,63.77230881457328,216.84689322673728,160.69031533623468,377.537208562972,56.15657789050261
2002,213.66636939607463,159.70068918990324,373.3670585859779,53.965680206171385,217.42018353060166,160.60299017243682,378.0231737030384,56.817193358164836
2003,232.76667415932008,129.49164200286282,362.2583161621829,103.27503215645726,217.59761388789008,161.15797304861914,378.75558693650925,56.43964083927098
2004,221.77539722268344,157.7273583961968,379.5027556188802,64.04803882648665,218.86540353717223,161.5983690653338,380.46377260250597,57.26703447183845
2005,214.90942949589885,155.91747758906942,370.8269070849683,58.99195190682943,218.82255254950044,161.37507083141207,380.19762338091255,57.44748171808837
2006,239.62681388320982,70.54415909155453,310.17097297476437,169.08265479165527,220.42430809414088,158.44966395692543,378.8739720510663,61.97464413721547
2007,232.09511211710756,88.42800150439753,320.5231136215051,143.66711061271002,220.84619646715825,155.13935554800017,375.9855520151584,65.70684091915807
2008,196.00933868565303,93.02231189379411,289.03165057944716,102.98702679185892,219.8187830824002,152.12230196507045,371.94108504747055,67.69648111732974
2009,204.51586736309147,125.525536715532,330.0414040786235,78.99033064755947,219.20768421443017,152.01813193289067,371.2258161473208,67.18955228153949
2010,220.84769486579853,155.04041360276992,375.8881084685685,65.80728126302861,219.0561475119297,150.18647758505534,369.242625096985,68.86966992687435
2011,171.55896270617077,149.04481799897556,320.60378070514633,22.514144707195214,218.21199363280934,149.44707462431884,367.65906825712824,68.76491900849048
2012,239.61462450435505,145.96105832264234,385.5756828269974,93.6535661817127,218.2808281733666,149.77782839038386,368.05865656375045,68.50299978298276
2013,205.452438875347,166.13582052666604,371.588259402013,39.316618348680976,219.3067718918507,150.80352602138217,370.1102979132329,68.50324587046855
2014,221.81705267046908,212.51113954572307,434.3281922161922,9.305913124746013,217.8201465060653,154.17174500704357,371.9918915131089,63.64840149902175
2015,176.23491325012563,171.88332032346642,348.1182335735921,4.351592926659208,215.88165096726158,154.00856750002458,369.89021846728616,61.87308346723696
2016,210.82758651146887,118.98877330720235,329.81635981867123,91.83881320426651,215.95383675865648,151.37504228422765,367.3288790428841,64.57879447442883
2017,205.05657111091517,172.16242664048164,377.21899775139684,32.89414447043353,215.11512841512518,150.16932506181112,365.2844534769363,64.94580335331405
2018,171.55815120013176,142.2883306525669,313.8464818526987,29.269820547564848,214.603616696375,150.9737779487009,365.57739464507597,63.62983874767412
2019,228.3531834397979,171.93293561764588,400.2861190574438,56.42024782215202,215.0684414340209,151.45215502417653,366.5205964581975,63.61628640984441
2020,256.78012134450165,137.51584024509842,394.2959615896001,119.26428109940323,216.91112145356104,150.55659297722963,367.4677144307907,66.3545284763314
2021,204.20982623968212,187.1735568414457,391.3833830811278,17.036269398236414,216.60617382435507,150.80504813795662,367.4112219623117,65.80112568639842
2022,224.15551192388136,166.2658820385335,390.42139396241487,57.88962988534786,217.37206748284726,150.83188169391508,368.20394917676236,66.54018578893213
2023,220.07775610075637,131.88003516664725,351.95779126740365,88.19772093410913,217.51986116127503,150.94645453657978,368.46631569785484,66.57340662469527
2024,216.58936994908487,188.2406021594958,404.8299721085807,28.34876778958906,216.97943048310816,151.27166479829273,368.251095281401,65.70776568481546
2025,241.3171882997595,214.00691191749306,455.3241002172525,27.310276382266437,216.398287226012,152.1921994848083,368.5904867108203,64.20608774120372
2026,192.42830202694444,133.7749447479804,326.2032467749249,58.65335727896402,215.31239765901378,150.8775737016135,366.1899713606273,64.43482395740033
2027,211.94467183639117,176.72985282995282,388.674524666344,35.21481900643835,214.82630163338007,151.5604257492708,366.38672738265086,63.26587588410931
2028,236.86186160994527,165.82355914751798,402.68542075746325,71.03830246242728,214.93699401538925,153.34035069029767,368.2773447056869,61.596643325091584
2029,224.97504653158373,137.5086338948041,362.4836804263878,87.46641263677964,215.67728857228977,151.93507844306527,367.612367015355,63.742210129224496
2030,208.78057845649425,116.6492476063159,325.42982606281015,92.13133085017836,216.00358981769426,150.4468083152115,366.45039813290583,65.5567815024827
2031,194.19089608031828,161.20698788763377,355.39788396795205,32.98390819268451,214.63324372856542,150.10274224681228,364.7359859753777,64.53050148175308
2032,196.09380172795684,177.34060629887114,373.434408026828,18.753195429085707,214.04749147296147,150.69073948377792,364.7382309567394,63.35675198918356
2033,190.25720961493164,188.79689339921836,379.05410301415,1.4603162157132772,212.63050932148187,152.66758119698977,365.2980905184716,59.962928124492095
2034,213.85892845971745,144.6416173780437,358.50054583776114,69.21731108167376,212.36662702938298,152.23138982971798,364.598016859101,60.13523719966499
2035,217.29870688362217,137.9117396223255,355.2104465059477,79.38696726129666,212.44626960897375,151.6311985641599,364.07746817313364,60.8150710448139
2036,235.92063840488015,167.5430377101078,403.46367611498795,68.37760069477235,212.32273042636277,154.86449451811163,367.1872249444744,57.45823590825114
2037,182.77465640793568,98.00623738937784,280.7808937973135,84.76841901855784,210.67871523605706,155.18376904761098,365.86248428366804,55.494946188446065
2038,183.0469073063233,140.50071545648055,323.5476227628038,42.54619184984276,210.2466341900794,156.76638249970054,367.01301668977993,53.48025169037886
2039,262.37284311247026,100.47070242376338,362.84354553623365,161.90214068870688,212.175200048392,155.9312213566416,368.10642140503364,56.243978691750435
2040,235.9358483983724,103.16669581615469,339.1025442145271,132.7691525822177,212.67813849947783,154.20209743042105,366.88023592989884,58.47604106905674
2041,206.82766057180967,155.73539729558087,362.5630578673905,51.092263276228806,213.85376176166577,154.42511674030794,368.2788785019737,59.42864502135786
2042,196.15842966153807,95.73885663543929,291.89728629697737,100.41957302609877,212.40522193357185,152.75104335073448,365.15626528430636,59.654178582837396
2043,164.29021398639694,123.31270858565166,287.6029225720486,40.97750540074527,211.03314777060686,151.323606286034,362.35675405664085,59.709541484572874
2044,207.54648722604662,146.3468786826564,353.893365908703,61.19960854339021,210.55746225579279,149.11813092393177,359.67559317972456,61.43933133186101
2045,152.706821128583,82.37980116709203,235.086622295675,70.32701996149096,209.77319251840802,146.13468028538597,355.907872803794,63.63851223302208
2046,179.4266988522901,53.37056900713527,232.79726785942535,126.05612984515481,208.72649626310206,143.94740680871706,352.67390307181915,64.77908945438502
2047,220.62906894587832,93.57508812216287,314.2041570680412,127.05398082371545,209.2455795242675,141.32782885810641,350.57340838237394,67.91775066616108
2048,211.60095819742833,211.08132241329963,422.68228061072796,0.5196357841286954,210.5803397575107,143.62092858346418,354.2012683409749,66.95941117404655
2049,208.40424507163294,163.94102673527144,372.3452718069044,44.46321833636151,209.91537514523858,143.35453162071835,353.26990676595693,66.5608435245202
2050,231.0968370847302,170.80474129426455,401.9015783789947,60.29209579046565,209.05926566991286,144.4641616556906,353.52342732560345,64.59510401422227
2051,266.38761439472717,152.64748741735747,419.03510181208463,113.7401269773697,211.13185860841435,143.31329267488763,354.445151283302,67.81856593352671
2052,193.59518534791098,165.341538400394,358.936723748305,28.253646947516984,210.11318105588197,143.282481220283,353.395662276165,66.83069983559902
2053,207.15140094096282,152.6791638057896,359.83056474675243,54.4722371351732,209.68230255055553,143.97578550825438,353.65808805881,65.70651704230116
2054,190.51474637818993,132.42386713427422,322.93861351246414,58.09087924391571,208.81314843152575,142.11522767408036,350.92837610560605,66.69792075744537
2055,197.1406081104563,168.95695505920236,366.09756316965866,28.18365305125394,207.34059575854897,140.61356244547065,347.95415820401956,66.7270333130783
2056,198.52280267517258,108.1512029508847,306.6740056260573,90.37159972428789,207.54374578015657,139.75943771890078,347.3031834990573,67.78430806125576
2057,218.81633405865654,193.59833483609742,412.41466889475396,25.217999222559115,207.77280118756542,140.32172045243894,348.0945216400043,67.45108073512645
2058,190.4123842445439,130.28969776523212,320.702082009776,60.12268647931177,206.22448527538535,139.13725840636278,345.3617436817481,67.0872268690226
2059,217.20483203669357,121.59550498727867,338.80033702397225,95.6093270494149,205.96547812555568,138.6068207761119,344.57229890166764,67.35865734944377
2060,211.6703478797049,157.32479898445223,368.99514686415716,54.345548895252676,206.06180377299603,139.96267248871646,346.02447626171244,66.09913128427958
2061,167.47325200979185,127.08894575346338,294.5621977632552,40.38430625632847,205.1712156373118,138.82540441757743,343.9966200548893,66.34581121973437
2062,225.48570969665872,203.80089899245166,429.2866086891104,21.684810704207052,206.1509459029352,139.7074141740301,345.8583600769653,66.44353172890509
2063,204.82669139421517,107.28448491872784,312.11117631294303,97.54220647548733,206.636595295578,136.99033389134712,343.6269291869251,69.6462614042309
2064,231.83353494839858,189.93325920051308,421.7667941489117,41.9002757478855,207.2357488452007,138.50005528542943,345.73580413063013,68.73569355977129
2065,176.19809586525966,92.56273971126431,268.76083557652396,83.63535615399535,205.86572847792195,136.98842195506072,342.85415043298264,68.87730652286125
2066,256.84372316100104,118.77396187914717,375.6176850401482,138.06976128185386,206.56316463645933,135.36278609402868,341.925950730488,71.20037854243063
2067,221.96121617721582,145.13648123002912,367.09769740724494,76.8247349471867,207.8693832954353,136.9337942220504,344.8031775174857,70.93558907338493
2068,255.28268863361276,144.77040588505594,400.0530945186687,110.51228274855683,210.2772426730116,137.07611723633624,347.3533599093479,73.20112543667538
2069,197.58119111975833,132.18515940987953,329.76635052963786,65.3960317098788,208.11752093992123,138.13326580254014,346.2507867424613,69.98425513738111
2070,209.67013347924058,163.24129744104448,372.91143092028506,46.428836038196096,207.24199710928352,140.13575252336977,347.37774963265326,67.10624458591374
2071,238.99583002007887,205.13940437999563,444.1352344000745,33.856425640083245,208.31426942422584,141.78255275951693,350.09682218374274,66.53171666470888
2072,218.83022425403846,128.38670786519276,347.2169321192312,90.4435163888457,209.0699959106425,142.8708144671754,351.9408103778179,66.19918144346711
2073,211.63779829855116,169.73584908270112,381.3736473812523,41.90194921585004,210.64824872104765,144.41825248374371,355.06650120479134,66.22999623730394
2074,198.5422160686712,197.17489592137633,395.71711199004756,1.367320147294862,210.34810634913512,146.11251972503436,356.46062607416945,64.23558662410076
2075,215.34173280236942,143.32207862609454,358.663811428464,72.01965417627488,212.43593673826132,148.14392897366778,360.57986571192913,64.29200776459355
2076,236.5303796234099,118.00119309499989,354.5315727184098,118.52918652841002,214.33939276396535,150.29828310992994,364.63767587389526,64.0411096540354
2077,174.29257015067355,199.6611665056831,373.9537366563567,-25.368596355009544,212.79484280412518,153.83448572271394,366.6293285268391,58.96035708141123
2078,164.89733229897757,134.85699159944272,299.7543238984203,30.040340699534852,211.23805527417682,151.29367469558537,362.53172996976224,59.944380578591435
2079,225.54513935891143,100.9976907512522,326.5428301101636,124.54744860765923,211.80941841708608,149.19556349611807,361.0049819132042,62.61385492096803
2080,174.7356968254473,122.80426835515046,297.53996518059773,51.93142847029684,209.93071374177669,147.59554773148093,357.5262614732576,62.33516601029574
2081,178.61932668164002,141.16009407368892,319.77942075532894,37.459232607951094,207.00510415134042,147.2126346200253,354.21773877136576,59.79246953131511
2082,247.17047343277045,140.60397846349238,387.7744518962628,106.56649496927807,208.79094708750242,146.38804928879523,355.1789963762977,62.40289779870715
2083,236.60590783794345,147.12960259336754,383.735510431311,89.47630524457591,209.77276398406846,146.20306391504786,355.97582789911627,63.56970006902057
2084,254.34974930763283,121.31645479947768,375.6662041071105,133.03329450815517,211.90059741504987,145.83281683722132,357.7334142522712,66.06778057782856
2085,189.3991817690245,145.2198665603693,334.61904832939376,44.1793152086552,211.64254987033547,145.04158055392688,356.6841304242623,66.6009693164086
2086,202.04373990678812,101.51217029645068,303.5559102032388,100.53156961033744,211.75991444472265,144.82027946544574,356.5801939101684,66.93963497927692
2087,205.0533822191897,170.8129210705513,375.86630328974104,34.24046114863839,211.30114938340708,144.06076567326087,355.361915056668,67.24038371014623
2088,199.47469205676876,142.21110075451753,341.6857928112863,57.26359130225123,211.60322631048123,144.45814577290372,356.061372083385,67.14508053757754
2089,208.7529667306708,167.83656810828623,376.58953483895704,40.91639862238458,211.32149746694716,145.99951454360396,357.3210120105511,65.3219829233432
2090,218.98682960607516,176.1371640968553,395.1239937029304,42.849665509219875,211.5653801911595,146.62659338068406,358.1919735718436,64.93878681047543
2091,211.65758364742106,133.94735662647713,345.6049402738982,77.71022702094393,213.03819124574713,146.8552070764512,359.8933983221983,66.18298416929595
2092,192.11788223638166,141.31722895766114,333.4351111940428,50.80065327872052,211.92593033040458,144.7724180752915,356.6983484056961,67.15351225511307
2093,221.79490397540567,99.60372238260858,321.39862635801427,122.1911815927971,212.49153741644426,144.51639265742088,357.00793007386517,67.9751447590234
2094,225.7732568517988,108.58805902335055,334.36131587514933,117.18519782844825,212.2895281465576,141.80488598484877,354.0944141314064,70.48464216170882
2095,209.287967448828,76.20578579585839,285.4937532446864,133.0821816529696,213.3925238660099,141.25965418766862,354.6521780536785,72.13286967834128
2096,190.87869339365005,98.40477248317221,289.2834658768223,92.47392091047784,211.1936895404315,140.58068120780274,351.7743707482342,70.61300833262877
2097,191.18268013851585,147.7918380783826,338.97451821689845,43.39084206013325,210.16773833914152,140.66919310274787,350.8369314418894,69.49854523639365
2098,182.10160698059445,156.73714156222647,338.8387485428209,25.364465418367985,207.7283689507076,141.06808429198688,348.79645324269444,66.66028465872067
2099,200.69180561592975,160.49913273847184,361.1909383544016,40.19267287745791,207.83205610057993,142.01188340293996,349.8439395035199,65.82017269763999
2100,227.86820929438076,205.36499584413366,433.23320513851445,22.503213450247102,208.4386586277513,143.41600668304292,351.8546653107942,65.02265194470834
2101,226.49940033952169,155.03662730403477,381.53602764355645,71.46277303548692,208.0221109717327,141.74591411384424,349.768025085577,66.27619685788848
2102,227.2921051116828,225.5044207825665,452.79652589424927,1.7876843291162743,208.30417366698754,144.98317121109005,353.28734487807753,63.3210024558975
2103,193.38314987536373,158.89027781712386,352.2734276924876,34.49287205823987,207.69568538621462,144.6216521689041,352.31733755511874,63.074033217310486
2104,218.5763059661923,201.89184000133602,420.46814596752836,16.684465964856287,208.36348838279864,144.7788836382361,353.1423720210348,63.58460474456253
2105,232.59783421554548,173.19508490510276,405.7929191206482,59.402749310442715,208.93869176323787,145.77465051420305,354.71334227744086,63.164041249034796
2106,208.54471147024972,143.8633554475554,352.4080669178051,64.68135602269433,208.0058361581325,146.63672259262157,354.64255875075406,61.36911356551094
2107,178.01175729819857,165.1722960717462,343.18405336994476,12.839461226452386,208.12980906305,145.487093578157,353.61690264120705,62.642715484893
2108,186.93947094616695,156.20135500025,343.14082594641695,30.738115945916945,208.86454701795634,146.19857235818392,355.06311937614026,62.66597465977241
2109,210.32747971122956,183.2826579019829,393.6101376132125,27.044821809246656,208.35729169636696,148.94140459654162,357.2986962929086,59.41588709982532
2110,214.59148700863332,161.8435289413478,376.4350159499811,52.74795806728551,209.68581803580645,150.24271328274818,359.92853131855463,59.44310475305828
2111,233.7680528402151,171.3726179297757,405.14067076999083,62.39543491043938,211.52410890775897,151.24979741128442,362.7739063190434,60.27431149647455
2112,251.13426212115922,182.38738443785428,433.5216465590135,68.74687768330494,211.65623519737196,152.6425776104298,364.2988128078017,59.01365758694212
2113,203.23729416769464,232.03077095619864,435.2680651238933,-28.793476788503995,210.54394807503027,155.47261655585754,366.01656463088784,55.07133151917279
2114,234.4802613988124,154.1506541818217,388.6309155806341,80.3296072169907,209.88163181140297,156.5670898686023,366.44872168000524,53.31454194280064
2115,187.08758534951062,131.23471526387027,318.3223006133809,55.85287008564035,209.80457859741915,156.10091815871903,365.9054967561382,53.70366043870014
2116,240.71229471899576,175.6810112365982,416.393305955594,65.03128348239755,211.09353042449274,158.57321285672393,369.66674328121667,52.52031756776882
2117,249.85824399346632,177.36178810617932,427.22003209964566,72.496455887287,212.58702581696863,158.7915084245782,371.37853424154684,53.79551739239044
2118,208.04432083894505,195.35037272468944,403.3946935636345,12.693948114255619,212.87268010970786,160.56281749025064,373.43549759995847,52.30986261945725
2119,203.4841158585707,184.2143000135563,387.69841587212704,19.269815845014392,212.69705174730453,161.10874188709292,373.80579363439745,51.588309860211574
2120,224.69596950584545,109.92989063107487,334.6258601369203,114.76607887477059,212.88735641063016,158.90183277156692,371.7891891821971,53.98552363906326
2121,171.63074286823527,187.4867828049687,359.117525673204,-15.856039936733424,211.55312838465733,160.68648031085,372.23960869550734,50.866648073807355
2122,221.58655781458026,181.07754800196534,402.6641058165456,40.50900981261492,212.5354175705973,162.01182427899346,374.54724184959076,50.52359329160383
2123,159.7541149397478,109.17786671508799,268.9319816548358,50.57624822465982,210.4673912694087,162.33096242340943,372.79835369281807,48.13642884599926
2124,104.10124776633644,5.003325807870679,109.10457357420712,99.09792195846576,206.4116576332266,158.8781379828934,365.28979561612,47.53351965033317
2125,72.38717105735807,34.125167921419994,106.51233897877808,38.26200313593808,201.84829775351093,157.47545072041214,359.3237484739231,44.372847033098786
2126,113.76494408749049,1.154774745339933,114.91971883283043,112.61016934215056,199.27783944330562,154.23378412915108,353.5116235724567,45.04405531415455
2127,117.89254836658866,102.4220880515962,220.31463641818488,15.470460314992451,196.83483505090805,152.7214591282582,349.55629417916623,44.11337592264985
2128,189.6247953925673,176.69816329787412,366.3229586904414,12.92663209469319,197.0856079979738,153.38682651944646,350.47243451742025,43.698781478527366
2129,196.08607713814,161.05206942421793,357.138146562358,35.03400771392208,196.93208371538083,153.40525774230463,350.3373414576855,43.52682597307616
2130,160.50452376604244,143.74382464075833,304.2483484068008,16.760699125284106,194.68662753110286,151.3512187021921,346.037846233295,43.33540882891074
2131,200.5015624985548,183.83707249643828,384.3386349949931,16.66449000211651,193.82003293640398,152.31123354193895,346.13126647834287,41.50879939446505
2132,225.59484405528318,158.86446575310407,384.4593098083873,66.7303783021791,193.76345756785733,150.0899017076235,343.85335927548084,43.67355586023381
2133,198.80798488230687,179.54115047478868,378.3491353570955,19.26683440751819,193.94428540142206,150.77826412954568,344.72254953096774,43.166021271876424
2134,186.26191619748116,114.45385326076598,300.7157694582471,71.80806293671517,192.8671390757984,147.8636645715267,340.73080364732505,45.003474504271715
2135,212.80143807698283,150.68054414549437,363.4819822224772,62.12089393148847,192.20725920451295,147.1131798795397,339.32043908405274,45.094079324973244
2136,219.40522371698603,154.58324548358138,373.9884692005674,64.82197823340465,192.5692762794042,147.47050954740726,340.03978582681145,45.09876673199692
2137,232.13416777919377,135.94748004364703,368.0816478228408,96.18668773554674,194.37335662877067,146.4963490131373,340.86970564190796,47.877007615633396
2138,208.32094722657962,128.24981325898236,336.570760485562,80.07113396759726,195.08607250478445,145.564630955095,340.6507034598795,49.521441549689406
2139,170.12877332923938,115.65015956156655,285.77893289080595,54.478613767672826,193.74611562538476,143.31021434374782,337.0563299691326,50.43590128163695
2140,236.35459511380526,145.99232619735224,382.34692131115753,90.36226891645302,194.47155256222382,142.78184091894798,337.2533934811718,51.68971164327586
2141,204.38225437292266,117.6074970949425,321.9897514678652,86.77475727798016,193.49202594664743,140.9896702244535,334.48169617110096,52.5023557221939
2142,168.76416691100553,101.84911899199197,270.6132859029975,66.91504791901356,190.74635610630895,138.3050613762581,329.05141748256705,52.44129473005084
2143,205.18424550154373,108.56597461744757,313.7502201189913,96.61827088409616,190.81125448410393,134.1895681649664,325.0008226490703,56.62168631913752
2144,197.06457795239066,162.65169065721753,359.71626860960816,34.412887295173135,189.56406503588988,134.4729360474796,324.0370010833695,55.09112898841026
2145,190.14230113092458,49.5913728450107,239.7336739759353,140.55092828591387,189.66588889527034,131.75149130018428,321.41738019545465,57.91439759508605
2146,203.77659680424793,134.04191258594702,337.81850939019495,69.73468421830091,188.43469896477873,130.36352134516258,318.79822030994126,58.07117761961616
2147,206.6801883192934,149.15550669473217,355.83569501402553,57.524681624561225,186.99543044230631,129.423311964781,316.4187424070873,57.57211847752531
2148,227.7426681705199,185.40085837149408,413.143526542014,42.34180979902581,187.65204202002545,129.09166148634117,316.74370350636667,58.56038053368431
2149,187.6177817378936,124.19123279291108,311.8090145308047,63.42654894498253,187.1231642160029,127.09089257898631,314.21405679498923,60.03227163701658
2150,198.54359404829972,148.09761646827118,346.64121051657094,50.44597758002854,186.25141836741804,128.36315010689287,314.6145684743109,57.88826826052517
2151,211.12315503000065,158.03814700166137,369.161302031662,53.085008028339274,187.56783210614356,127.38152891344929,314.94936101959286,60.18630319269427
2152,195.6891853518191,185.20080396702386,380.88998931884294,10.488381384795247,186.70458635738484,127.51897077895124,314.2235571363361,59.18561557843361
2153,184.6599869766161,188.78827130013119,373.4482582767473,-4.128284323515089,187.5347820919471,130.172650931786,317.70743302373313,57.36213116016111
2154,203.21656327125487,144.54976185826564,347.7663251295205,58.66680141298923,190.83862594211107,134.8241988001325,325.6628247422436,56.014427141978565
2155,237.05845502162907,70.72183793262136,307.7802929542504,166.33661708900772,196.3276687409201,136.0440878005059,332.371756541426,60.283580940414225
2156,237.62309334971837,156.58566923242725,394.2087625821456,81.03742411729112,200.45627371632773,141.22511761674212,341.6813913330698,59.23115609958557
2157,221.30654471964723,163.26108406571655,384.5676287853638,58.04546065393069,203.90340692809633,143.25308415054616,347.1564910786425,60.65032277755018
2158,189.39435718097727,134.46745079223132,323.86180797320856,54.92690638874595,203.89572565437666,141.8453937336914,345.741119388068,62.05033192068527
2159,229.4391564323461,163.03093853011504,392.47009496246113,66.40821790223106,205.00749496418354,141.91135603722128,346.9188510014048,63.09613892696224
2160,209.90590116688603,157.47701648696224,367.38291765384827,52.42888467992378,206.65420754421166,142.36912909876142,349.02333664297305,64.28507844545022
2161,236.8535728860271,171.1093907888066,407.9629636748337,65.74418209722052,207.86594122379407,141.94487304184037,349.8108142656344,65.92106818195369
2162,193.10126977131858,162.56143972349116,355.66270949480975,30.539830047827422,206.78282208099523,142.06810550751996,348.85092758851516,64.7147165734753
2163,226.93121406552837,163.82148067119593,390.75269473672427,63.10973339433244,207.72026305376932,141.54411651406684,349.26437956783616,66.17614653970244
2164,251.55881216241593,166.87772362798324,418.43653579039915,84.68108853443269,209.89682625260045,143.29157885964074,353.18840511224124,66.6052473929597
2165,209.13325884049698,187.16529014792766,396.2985489884246,21.967968692569315,209.77455361138425,144.50773705972185,354.28229067110607,65.26681655166239
2166,221.80553260368433,167.69311490271465,389.498647506399,54.11241770096967,209.8545639076075,144.94473270702628,354.7992966146338,64.90983120058122
2167,208.63469304572135,134.15102490662196,342.7857179523433,74.4836681390994,209.07124808315845,144.88485086912547,353.9560989522839,64.18639721403298
2168,189.55541916590016,175.89884867442473,365.45426784032486,13.656570491475435,208.4457304811358,146.47315204964022,354.918882530776,61.972578431495585
2169,106.91470220174028,27.876769797526222,134.7914719992665,79.03793240421406,206.33859477688583,143.5473723908389,349.8859671677247,62.791222386046954
2170,175.02889243063822,61.3418000341862,236.37069246482443,113.68709239645202,204.29440468744693,140.7256881854,345.02009287284693,63.56871650204692
2171,163.28372889418995,66.18329523675249,229.46702413094243,97.10043365743746,202.92445383815584,139.01154812346033,341.93600196161617,63.912905714695505
2172,159.96844190232954,28.21087614770714,188.17931805003667,131.75756575462242,202.6312630045333,136.55694002865084,339.18820303318415,66.07432297588247
2173,192.73277885375506,88.4310697680648,281.16384862181985,104.30170908569026,202.21621411627368,135.88577653367142,338.1019906499451,66.33043758260227
2174,187.23981601632642,196.40139414808561,383.64121016441203,-9.1615781317592,201.8887220517382,137.01076665003367,338.8994887017719,64.87795540170453
2175,202.97919635135102,171.6709268189649,374.6501231703159,31.308269532386134,202.31661855908575,141.08008511583213,343.3967036749179,61.2365334432536
2176,222.91833025835854,120.98303502730023,343.90136528565876,101.9352952310583,202.95467634088945,140.6447891972106,343.59946553810005,62.30988714367884
2177,210.95217676242177,216.45203502179587,427.40421178421764,-5.4998582593740934,203.0970759556604,142.88800680811272,345.9850827637731,60.20906914754767
2178,232.77133490512415,129.739843468342,362.5111783734661,103.03149143678215,203.2646981801472,141.03263964467433,344.2973378248215,62.23205853547288
2179,156.4865147734566,90.8145947496882,247.30110952314482,65.67192002376841,202.2269892813326,139.92008504323354,342.1470743245662,62.30690423809908
2180,224.46275733714128,180.74469133744066,405.20744867458194,43.71806599970063,203.0909613909607,141.00832087220587,344.0992822631666,62.082640518754815
2181,200.5695695193146,174.57527117460643,375.144840693921,25.99429834470817,202.73917520727116,141.55955834463737,344.2987335519085,61.17961686263378
2182,221.4713941339886,122.46318594238336,343.93458007637196,99.00820819160525,203.5985821666768,139.4683044104827,343.06688657715944,64.1302777561941
2183,238.79893664342143,144.43583071055332,383.23476735397475,94.36310593286811,205.40321382223698,137.98988972416342,343.39310354640037,67.41332409807355
2184,199.9808815749392,178.8415887034246,378.82247027836377,21.139292871514584,205.29535776569313,139.13295061900206,344.4283083846952,66.16240714669107
2185,209.08891856298607,155.64760450185827,364.73652306484433,53.4413140611278,204.36303988373837,141.9638095046433,346.3268493883816,62.399230379095066
2186,211.20403015973818,95.53880464107013,306.7428348008083,115.66522551866805,203.48240444407233,139.92891401826472,343.4113184623371,63.553490425807624
2187,173.22513045080316,163.52613735286144,336.75126780366463,9.698993097941724,201.87969063511088,139.93774912783618,341.8174397629471,61.94194150727467
2188,178.16865858091938,89.91578988305436,268.08444846397373,88.25286869786503,201.5055006817756,138.452693764197,339.9581944459726,63.052806917578636
2189,254.7422526703047,213.0525237489449,467.7947764192496,41.6897289213598,202.3489372230409,140.120079938158,342.4690171611989,62.22885728488292
2190,246.1881718515755,132.76166130787178,378.9498331594473,113.42651054370373,203.55834624586387,139.29623476552163,342.8545810113855,64.26211148034226
2191,205.0653597081203,166.2034646875934,371.2688243957137,38.8618950205269,202.49873913993366,139.13270389548117,341.63144303541486,63.36603524445247
2192,223.5212977398968,214.07617122717244,437.59746896706923,9.445126512724357,203.51274007221957,140.84986161227056,344.3626016844902,62.662878459949034
2193,135.5029217250363,86.5510320526702,222.05395377770648,48.95188967236609,200.4651303275365,138.27417999165303,338.73931031918954,62.19095033588349
2194,101.71841818652914,27.224406563888067,128.9428247504172,74.49401162264107,195.4704505283403,133.61906942284986,329.0895199511901,61.85138110549043
2195,199.4957979852668,66.37248452634513,265.86828251161194,133.12331345892164,195.14920183316596,129.59264256879712,324.7418444019631,65.55655926436884
2196,168.5468028272312,107.94882723019693,276.4956300574281,60.59797559703428,193.37391084061753,127.60116631304653,320.975077153664,65.77274452757099
2197,248.13398952935762,132.52931292233245,380.6633024516901,115.60467660702517,194.69055405673873,127.54710924690355,322.23766330364225,67.14344480983519
2198,181.58176902587843,135.07377170282052,316.65554072869895,46.50799732305791,194.424765718738,126.18627334785008,320.6110390665881,68.23849237088794
2199,224.49060312886758,140.34997345689152,364.8405765857591,84.14062967197606,198.3439624163089,129.93538013649558,328.2793425528045,68.40858227981334
2200,201.19015760658192,149.89967496314074,351.08983256972266,51.29048264344118,199.21600458884038,132.88730930079407,332.1033138896344,66.3286952880463
2201,213.5191991813333,186.38257084550986,399.90177002684317,27.136628335823445,200.8905202650785,136.89395182108598,337.7844720861644,63.99656844399251
2202,222.15111030301438,166.2892355028422,388.44034580585657,55.86187480017219,202.96327587843464,141.4965637995905,344.4598396780251,61.46671207884417
2203,235.33505600880392,129.59202591097556,364.9270819197795,105.74303009782835,204.38335178360293,142.86859567102084,347.25194745462375,61.514756112582106
2204,209.2832648718324,116.2669638772597,325.55022874909207,93.01630099457269,205.1181334121198,140.19744799532663,345.3155814074464,64.92068541679318
2205,236.70859917474792,193.3628081527772,430.0714073275251,43.34579102197071,206.24244683956638,140.9205107064537,347.1629575460201,65.32193613311266
2206,209.50469370888632,163.9187787505051,373.4234724593914,45.58591495838121,205.7953256212506,142.3517021638939,348.14702778514453,63.44362345735676
2207,229.0845861934739,128.37755753807946,357.4621437315534,100.70702865539445,206.39973926895237,139.41588624776998,345.8156255167223,66.98385302118237
2208,217.1379110724808,122.76393492082819,339.901845993309,94.3739761516526,205.87862514119757,139.1833559628529,345.06198110405046,66.69526917834472
2209,199.98263177225846,162.4927728504919,362.4754046227504,37.48985892176657,207.32849570782435,141.572628566213,348.90112427403733,65.75586714161132
2210,237.04123286914742,209.4196077019213,446.46084057106873,27.621625167226114,207.74777822555785,142.52845911169567,350.2762373372535,65.21931911386217
2211,197.12500744843032,176.24982958955033,373.3748370379807,20.875177858879994,207.63295948986172,142.58427772552713,350.2172372153889,65.04868176433457
2212,219.65934234087126,183.30723378298362,402.9665761238549,36.35210855788765,207.57255776342447,144.61241265354712,352.1849704169716,62.96014510987732
2213,183.37593825221427,130.75156657041717,314.1275048226314,52.6243716817971,205.72512448371756,144.15627051554262,349.8813949992602,61.56885396817495
2214,203.83425181738045,142.4159740219533,346.2502258393338,61.418277795427144,205.8535701584656,142.94208335949358,348.7956535179591,62.911486798972035
2215,183.97219087868206,167.44903733896513,351.4212282176472,16.52315353971693,205.01634590232214,143.33546445406378,348.35181035638595,61.68088144825833
2216,206.24948691424652,84.07450819077664,290.3239951050232,122.17497872346988,204.85119446080577,142.953321239054,347.80451569985973,61.89787322175174
2217,199.74609289197375,160.54634458000788,360.29243747198166,39.19974831196586,205.7352265421781,142.85399481329222,348.58922135547033,62.881231728885865
2218,189.65357371892705,143.8467989112636,333.50037263019067,45.80677480766346,206.11805704677835,144.65169511423255,350.7697521610109,61.46636193254582
2219,232.6276506388378,164.77162067923413,397.3992713180719,67.85602995960366,205.38090364572946,143.04233167857552,348.423235324305,62.338571967153946
2220,213.23539267004767,176.310948804368,389.54634147441567,36.92444386567968,204.28247767301187,144.4939745951254,348.7764522681373,59.788503077886475
2221,199.72338805460245,169.96999909502517,369.6933871496276,29.75338895957728,204.10441195122792,144.6195257420398,348.7239376932677,59.484886209188154
2222,221.16100341052996,151.58237310963924,372.7433765201692,69.57863030089072,204.0257354735824,142.53639913812202,346.5621346117044,61.48933633546037
2223,253.17918953107278,144.68801859320808,397.86720812428086,108.4911709378647,207.94827773378358,144.47429868947327,352.4225764232569,63.47397904431032
2224,245.77720154100433,178.58123975019865,424.358441291203,67.19596179080568,212.7502371789328,149.51952646235029,362.269763641283,63.23071071658248
2225,261.0837675106643,143.11552767504824,404.1992951857126,117.96823983561606,214.80316949644603,152.07762790064038,366.88079739708644,62.72554159580563
2226,233.92048362602844,173.56711515777516,407.4875987838036,60.35336846825328,216.98229218973927,154.26490416489298,371.24719635463225,62.717388024846265
2227,272.97619870251276,190.71647820735728,463.69267690987004,82.25972049515548,217.81036582884443,156.2044763410605,374.0148421699049,61.60588948778393
2228,242.48120271234944,109.08657606476301,351.56777877711244,133.39462664758645,219.8403469517268,155.3382364864586,375.17858343818534,64.50211046526822
2229,179.27237476911887,137.3342948967484,316.60666966586723,41.93807987237048,218.33307267306853,155.23771386778714,373.57078654085564,63.09535880528136
2230,215.05207047525764,173.7742486536732,388.82631912893083,41.27782182158444,218.79513643535768,156.03353299080487,374.8286694261626,62.76160344455281
2231,198.806046295025,178.9205782678524,377.7266245628774,19.885468027172607,218.30469800581406,155.784799904883,374.08949791069705,62.51989810093111
2232,212.3867012592697,175.95705062807488,388.3437518873446,36.42965063119482,217.97921770435593,156.1070604090574,374.08627811341336,61.872157295298535
2233,191.1948796942832,142.0237528720989,333.2186325663821,49.171126822184306,216.5078784938719,156.5214513077615,373.0293298016334,59.9864271861104
2234,182.00904636622244,196.23681462858488,378.24586099480734,-14.227768262362446,215.59873787701824,159.18711299947236,374.7858508764906,56.4116248775459
2235,214.7483113637616,143.71133141382654,358.4596427775881,71.03697994993504,214.86672828331868,157.53206377484065,372.39879205815936,57.334664508478035
2236,204.02969368690935,212.2823723147195,416.31206600162886,-8.252678627810155,214.68422828258613,159.14418356031447,373.82841184290066,55.54004472227166
2237,190.7376808109067,196.1407567254487,386.8784375363554,-5.403075914542001,213.40599810316724,161.40295686656012,374.8089549697273,52.00304123660712
2238,234.39542403768996,211.60148564100717,445.99690967869714,22.79393839668279,213.98124853534088,164.36420855723276,378.34545709257355,49.61703997810812
2239,221.32230900488128,100.34151847844929,321.6638274833306,120.98079052643199,214.69257110976162,162.29250007816466,376.9850711879263,52.400071031596966
2240,214.5779269910363,141.84550638657936,356.42343337761565,72.73242060445693,213.9437942471579,160.04003003431993,373.98382428147784,53.903764212838
2241,231.23780336650475,211.27125653985917,442.5090599063639,19.966546826645583,215.08088744442705,161.20741093266358,376.2882983770906,53.87347651176351
2242,205.02812436203237,106.22822542890435,311.2563497909367,98.79989893312802,214.59318017846576,158.63811065419426,373.2312908326601,55.95506952427152
2243,209.9854087348191,165.06211743288375,375.0475261677028,44.923291301935336,215.48016252788594,159.7817956829431,375.26195821082905,55.698366844942804
2244,250.10454553739464,177.88821131252703,427.99275684992165,72.21633422486761,217.02250565188643,160.96420359262893,377.98670924451534,56.05830205925748
2245,204.60108915942678,69.71081815597697,274.31190731540374,134.8902710034498,217.71013559457788,157.706262953196,375.41639854777384,60.00387264138191
2246,193.00095941177617,158.32001884567757,351.3209782574537,34.6809405660986,217.2685180111622,160.18111330835936,377.4496313195216,57.087404702802864
2247,191.27086026775527,176.58599495744664,367.8568552252019,14.684865310308624,216.9860102570216,160.71576832094067,377.7017785779623,56.270241936080964
2248,206.55013597281834,132.6316235542481,339.18175952706645,73.91851241857023,217.54922899881797,160.34192914237346,377.8911581411914,57.207299856444514
2249,264.6251418728973,172.86253295506128,437.4876748279586,91.76260891783602,218.61581203995328,160.61162621823436,379.2274382581876,58.004185821718934
2250,174.9921251939566,174.48501970155345,349.47714489551004,0.5071054924031557,217.34103645741692,160.5507619148072,377.8917983722241,56.790274542609716
2251,207.39063677944182,169.29183273510498,376.6824695145468,38.098804044336845,217.5966114149116,160.52815636947656,378.1247677843881,57.06845504543504
2252,235.48051559966927,226.57171616145672,462.052231761126,8.908799438212554,218.07392848788288,163.02780113787045,381.1017296257533,55.046127350012426
2253,224.17045823400156,176.15476432244884,400.3252225564504,48.01569391155272,217.1069707779805,164.0766926621785,381.18366344015897,53.030278115802034
2254,227.81054198482346,199.25852461743574,427.0690666022592,28.55201736738772,216.5080821261078,164.7659354910864,381.27401761719426,51.74214663502143
2255,177.68667637145586,137.38480061966786,315.07147699112375,40.301875751788,213.7281790881342,164.57491125590704,378.3030903440412,49.15326783222716
2256,237.48927163537928,140.73919828726324,378.2284699226425,96.75007334811605,213.84713868844588,163.48064736022332,377.3277860486692,50.36649132822258
2257,243.23768117618124,133.4800166326397,376.71769780882096,109.75766454354155,212.85585477090154,161.5727653077327,374.42862007863425,51.28308946316879
2258,204.61474208057368,214.66331411091923,419.2780561914929,-10.048572030345554,211.593639416509,165.09198990927126,376.68562932578027,46.50164950723773
2259,172.06451831241372,101.69218717254043,273.7567054849542,70.3723311398733,211.3533775346188,163.90391965179768,375.2572971864165,47.44945788282116
2260,218.28720301060335,176.61384679599308,394.90104980659646,41.673356214610266,211.46121528579704,163.99857292320834,375.45978820900535,47.46264236258868
2261,171.5703711662527,96.52789543268156,268.0982665989343,75.04247573357114,210.55335944817128,161.25215016203595,371.80550961020725,49.3012092861353
2262,229.18482270411928,208.50103107708273,437.685853781202,20.683791627036555,211.11329682966624,162.3369495103362,373.4502463400025,48.77634731933002
2263,190.73074197903037,150.1035966048361,340.8343385838665,40.62714537419427,211.09782557249116,162.6062776347608,373.70410320725193,48.49154793773035
2264,199.34136029147447,159.70604638615254,359.047406677627,39.63531390532194,211.67556936999958,161.38858536001305,373.0641547300126,50.28698400998649
2265,229.21129426429798,106.80383468075462,336.0151289450526,122.40745958354336,212.15766880001743,160.15833546891065,372.3160042689281,51.999333331106776
2266,198.43357535120128,179.35088761019188,377.78446296139316,19.08268774100941,211.9711315221605,159.06061931209305,371.0317508342535,52.910512210067424
2267,259.48873331499993,123.00936472908464,382.4980980440846,136.4793685859153,214.26283327229694,156.62290624554763,370.88573951784457,57.63992702674933
2268,199.5978306425703,150.70355135878876,350.30138200135906,48.89427928378154,213.1029134924596,154.59297510280697,367.6958885952666,58.509938389652625
2269,245.637346329608,188.43004578523596,434.067392114844,57.20730054437203,213.91341473661717,157.52925934636653,371.44267408298373,56.384155390250626
2270,208.9148979222055,162.37322832126915,371.28812624347466,46.54166960093636,213.72464710098947,158.21351674418955,371.938163845179,55.511130356799946
2271,223.7187286184466,73.71215406798478,297.43088268643135,150.0065745504618,213.4740112760542,153.62821332846036,367.1022246045146,59.845797947593816
2272,179.82012401763723,142.8141144720995,322.63423848973673,37.00600954553772,212.63374459790774,154.84774296323357,367.48148756114125,57.78600163467414
2273,204.50105200726043,144.9354132403803,349.43646524764074,59.56563876688011,212.45093270698908,154.17685282348344,366.6277855304725,58.27407988350563
2274,210.85980103376858,110.55611192079951,321.41591295456806,100.30368911296907,211.14277455686818,151.93244951042587,363.075224067294,59.21032504644235
2275,246.53437681128094,209.71533185572378,456.2497086670047,36.81904495555716,212.54055081193005,156.59926663375074,369.13981744568076,55.94128417817926
2276,223.41337377967474,211.46939027626064,434.88276405593535,11.943983503414103,213.55429795752664,158.37091234810353,371.9252103056302,55.18338560942311
2277,225.79661083179212,185.78810220707206,411.58471303886415,40.008508624720065,214.7051563096612,158.67764925642436,373.38280556608555,56.027507053236825
2278,228.43093756401788,166.79948613834782,395.23042370236567,61.631451425670065,215.4345163627012,159.81657800922767,375.2510943719289,55.61793835347349
2279,208.06711995637846,138.23890628980917,346.3060262461876,69.8282136665693,213.5492489654839,158.66245712038597,372.2117060858699,54.886791845097925
2280,196.74836801962084,132.8516239955069,329.5999920151278,63.89674402411393,214.2744570596727,157.27467726351773,371.54913432319046,56.999779796154954
2281,199.795873314233,173.74297660551082,373.5388499197438,26.052896708722187,214.02129827749906,157.4230487258646,371.4443470033637,56.59824955163447
2282,206.20951643518677,161.96960964987824,368.17912608506504,44.239906785308534,213.04559830534964,155.26964517547864,368.3152434808283,57.775953129871
2283,234.88478003802882,181.9138222132325,416.7986022512613,52.97095782479633,213.4027423654839,155.4616137718381,368.86435613732203,57.941128593645786
2284,268.4549400927133,138.56125516055633,407.01619525326964,129.89368493215696,214.75755563574688,153.4383714566088,368.19592709235565,61.3191841791381
2285,226.60037571877618,145.49159933922908,372.09197505800523,81.1087763795471,216.3880122806576,153.70859808059416,370.09661036125175,62.6794142000634
2286,205.33489169085453,145.8614221418537,351.19631383270826,59.47346954900084,215.31619961584008,153.87933887574718,369.1955384915873,61.4368607400929
2287,241.97404561268016,145.4795966394159,387.4536422520961,96.49444897326427,215.27407843039003,154.27932487597306,369.5534033063631,60.99475355441698
2288,227.79883272498296,186.37712180366643,414.1759545286494,41.42171092131653,216.04688145187038,153.3364517990646,369.383333250935,62.710429652805715
2289,189.4953487260173,162.80854816276303,352.30389688878034,26.68680056325428,216.62790913232382,155.37366383207203,372.0015729643958,61.25424530025175
2290,183.95891877097395,158.50373173569693,342.4626505066709,25.45518703527702,215.4836329910028,154.7699933300622,370.253626321065,60.71363966094064
2291,211.29408872742886,141.69383760703292,352.9879263344618,69.60025112039594,216.80775690970867,156.27552473587392,373.08328164558253,60.5322321738348
2292,206.65213002059278,165.26816344636487,371.9202934669577,41.38396657422791,216.05666715359115,154.83442914818332,370.89109630177444,61.222238005407846
2293,126.71147539657862,78.97817442818165,205.68964982476027,47.733300968396975,213.92269160084274,152.46358174229482,366.3862733431376,61.45910985854793
2294,205.47262648386445,100.94545895146419,306.41808543532863,104.52716753240026,214.12706714058908,150.50489549447187,364.6319626350609,63.622171646117216
2295,233.98559682679618,115.80724464547157,349.79284147226775,118.17835218132461,214.28621055933903,150.80500915996242,365.0912197193014,63.48120139937659
2296,201.30035580437914,67.6808217630186,268.9811775673977,133.61953404136054,214.38176990777828,147.08267363172334,361.4644435395016,67.29909627605497
2297,181.58469969717612,186.15978026179604,367.7444799589722,-4.575080564619924,211.78496878718414,149.1876874828137,360.97265626999786,62.597281304370455
2298,190.7883962810265,153.11631010709758,343.90470638812405,37.67208617392893,211.4913209751327,149.268112774424,360.7594337495567,62.2232082007087
2299,224.23957480035287,144.4519536133837,368.6915284137366,79.78762118696918,210.77806192415753,147.8021763686956,358.58023829285315,62.975885555461936
2300,225.734554277098,128.22127390083776,353.95582817793576,97.51328037626024,211.33871713598728,146.66377788801455,358.00249502400186,64.67493924797273
2301,254.25633697983943,96.04500538583152,350.30134236567096,158.2113315940079,212.35663741470037,147.4082062652761,359.7648436799765,64.94843114942427
2302,189.3249156057218,153.81342569809988,343.1383413038217,35.51148990762192,212.67346380096984,147.77484997280945,360.44831377377926,64.8986138281604
2303,204.6409247314115,143.83624792142155,348.477172652833,60.80467680998996,212.67812622510823,147.73821112884417,360.4163373539524,64.93991509626407
2304,240.93531566946325,155.80037384042956,396.73568950989284,85.13494182903369,213.6806433796314,149.24635319283183,362.9269965724632,64.43429018679956
2305,202.81342160412285,144.70083348970917,347.51425509383205,58.11258811441368,212.22327820605946,147.079203247298,359.3024814533575,65.14407495876145
2306,218.15342137389283,176.74728153807249,394.9007029119653,41.40613983582034,212.04794645920003,145.9217996226917,357.9697460818918,66.12614683650831
2307,207.23525624672214,160.5804052097484,367.81566145647054,46.65485103697375,211.4292346396977,145.08154305611427,356.510777695812,66.34769158358344
2308,203.11609139133,232.94700900240863,436.06310039373864,-29.830917611078632,210.58540643394144,147.28646048491632,357.87186691885773,63.298945949025146
2309,190.46247192263735,144.07072465219852,334.53319657483587,46.39174727043883,209.99858483281676,147.4808544303293,357.479439263146,62.517730402487466
2310,200.91562611155945,163.02736723498867,363.9429933465481,37.888258876570774,210.1374934358814,148.48671253831202,358.6242059741934,61.65078089756936
2311,215.87452987940367,174.17213650796063,390.0466663873643,41.70239337144304,210.6734486547204,148.5010178683937,359.1744665231141,62.17243078632672
2312,214.88945119840864,156.15493712506242,371.044388323471,58.73451407334622,210.96277981349445,148.3071954508998,359.26997526439425,62.655584362594645
2313,205.34874820222802,114.38777501428574,319.7365232165138,90.96097318794229,209.97824541896776,146.0563272109349,356.03457262990264,63.92191820803284
2314,221.8302098217539,64.29010016988892,286.1203099916428,157.54010965186498,208.4240877432691,143.58062204457934,352.00470978784847,64.84346569868977
2315,190.17351074127595,201.27514703297732,391.44865777425326,-11.101636291701368,207.20985891068577,145.44007363437095,352.64993254505674,61.769785276314835
2316,199.61090377792374,162.21587260941652,361.82677638734026,37.39503116850722,207.0190593135881,145.9852219832897,353.00428129687776,61.03383733029838
2317,207.3749864510724,175.6391154852763,383.0141019363487,31.735870965796096,205.86575734153448,146.99053927815172,352.8562966196862,58.875218063382775
2318,168.41413658091165,115.98441339812706,284.3985499790387,52.429723182784585,203.88626747006543,144.64411566463374,348.5303831346992,59.24215180543171
2319,228.85309364257455,154.88278088442718,383.7358745270017,73.97031275814737,205.19819230061734,144.37992342202253,349.57811572263995,60.81826887859481
2320,223.55000443370616,94.78592057284496,318.3359250065511,128.7640838608612,206.5178951560418,142.25599638326082,348.7738915393026,64.26189877278095
2321,200.90238258543943,121.9552189136075,322.85760149904695,78.94716367183193,206.17150495130878,141.5980424268133,347.7695473781221,64.57346252449548
2322,186.4338923772408,116.63070058708158,303.0645929643224,69.80319179015922,205.49756369653036,139.9767936648372,345.47435736136754,65.52077003169319
2323,167.90386815638712,114.56658056990231,282.4704487262894,53.337287586484806,206.87064345519067,141.1630738695612,348.0337173247519,65.70756958562946
2324,187.7134349263226,136.16973790787753,323.88317283420014,51.54369701844507,206.27867040327263,142.33721650144165,348.6158869047143,63.94145390183095
2325,204.39941632540263,126.29657782618534,330.69599415158797,78.10283849921728,205.2924643865595,142.68686094079877,347.97932532735825,62.60560344576071
2326,218.267539554288,119.91711067618687,338.18465023047486,98.35042887810113,205.8580371782231,144.42807057123773,350.2861077494608,61.429966606985396
2327,203.77911878926867,112.15159013497987,315.9307089242485,91.6275286542888,206.59785114795952,141.96113090034387,348.5589820483034,64.63672024761567
2328,199.78312092912813,130.38512742032427,330.16824834945237,69.39799350880386,206.89767530289626,141.20342481078472,348.101100113681,65.69425049211151
2329,229.8750972080486,111.0127451819887,340.8878423900373,118.8623520260599,207.08552604981944,140.08878452973826,347.17431057955764,66.9967415200812
2330,186.00532675147429,149.00361728932646,335.00894404080077,37.00170946214783,205.76121846563197,140.78152930935454,346.5427477749865,64.97968915627744
2331,216.36801944577587,121.82718256549992,338.1952020112758,94.54083688027595,204.49827454782988,141.6409352153435,346.13920976317337,62.85733933248639
2332,189.55685444979082,134.4534443847697,324.01029883456056,55.10341006502111,204.50600584263216,140.99560250489913,345.5016083475313,63.51040333773303
2333,234.088224846808,132.18408589346762,366.27231074027566,101.90413895334038,205.48758251314538,140.60719710396734,346.09477961711275,64.88038540917805
2334,267.39297375811316,165.90691854711727,433.2998923052304,101.48605521099589,206.36950444943372,140.9440819275236,347.31358637695735,65.42542252191012
2335,193.97182064972438,209.62093196602888,403.5927526157533,-15.649111316304499,206.0747844176204,143.1080852100676,349.18286962768804,62.96669920755285
2336,265.1419300868238,174.01568014964113,439.1576102364649,91.12624993718265,207.64106804138478,143.01703183045322,350.658099871838,64.62403621093159
2337,189.89657013239585,175.31361346487418,365.21018359727003,14.582956667521671,207.06311183757393,143.50813877229075,350.57125060986465,63.554973065283185
2338,195.1346352751301,153.95502318727281,349.0896584624029,41.17961208785729,206.79706330036726,140.8750725784529,347.67213587882014,65.92199072191438
2339,172.94743747806356,124.87687043214477,297.82430791020835,48.07056704591879,206.21322881888145,140.23527743778442,346.4485062566659,65.97795138109704
2340,199.7411109625983,196.43637148580711,396.1774824484054,3.304739476791184,206.17407831391608,141.3489109128117,347.5229892267278,64.8251674011044
2341,235.23864383024943,79.86979171273259,315.108435542982,155.36885211751684,206.81954877894427,138.20549941963742,345.02504819858166,68.61404935930685
2342,183.42735499243764,113.52875483664326,296.9561098290809,69.89860015579438,205.77081223874526,136.78462667669012,342.55543891543533,68.98618556205513
2343,242.87055007554287,150.8205845831866,393.6911346587294,92.04996549235628,207.02153896785572,137.99905366232014,345.02059263017594,69.0224853055356
2344,229.22454643062952,202.5818900972542,431.8064365278837,26.642656333375328,207.26801685481826,142.60877999323233,349.87679684805056,64.65923686158594
2345,247.004493041071,167.06057901513978,414.06507205621074,79.9439140259312,209.1623829314781,141.46829439263774,350.6306773241158,67.69408853884036
2346,248.0079525808803,159.2989988074373,407.3069513883176,88.708953773443,210.77561789157662,141.37106526590512,352.1466831574818,69.40455262567156
2347,206.1530142629806,192.71287641498336,398.865890677964,13.44013784799725,210.73488548530693,141.94019063022867,352.6750761155356,68.79469485507826
2348,194.7007950836802,191.39565100062492,386.0964460843051,3.305144083055268,211.61110743539922,144.45389855031192,356.0650059857111,67.15720888508727
2349,196.65189969729872,123.82584485762676,320.4777445549255,72.82605483967195,210.53773430389,143.4186673494186,353.9564016533086,67.11906695447144
2350,234.2195754722818,181.268190210642,415.4877656829238,52.951385261639814,210.89338667184253,146.30140967067848,357.194796342521,64.59197700116405
2351,240.5086265710618,91.38402918595577,331.89265575701756,149.12459738510603,212.2135948046966,145.2823700130901,357.49596481778667,66.93122479160652
2352,244.03016729965123,116.34989532806337,360.3800626277146,127.68027197158786,214.13347063544364,145.27300983778952,359.40648047323316,68.86046079765416
2353,199.7209520545002,58.77672824663441,258.4976803011346,140.9442238078658,215.19404009871405,143.41334809368055,358.60738819239464,71.7806920050335
2354,173.19518802220654,161.91596094708063,335.11114896928717,11.279227075125903,214.71009853524353,144.27155552832068,358.9816540635641,70.43854300692287
2355,232.13674565131734,173.5678693019264,405.7046149532438,58.56887634939093,215.6346761794407,145.8472652441787,361.4819414236194,69.78741093526199
2356,221.58771708598806,131.3122195321641,352.8999366181522,90.27549755382395,215.7453487638307,146.22710220604458,361.97245096987535,69.51824655778609
2357,217.58610367680606,133.63519620643376,351.2212998832398,83.9509074703723,216.20558159341527,146.94322240842638,363.1488040018416,69.26235918498887
2358,195.33076209282746,144.0161582496058,339.34692034243324,51.31460384322165,216.05716963220524,147.3975901027358,363.45475973494104,68.65957952946947
2359,196.83391179284195,138.14166133018927,334.9755731230312,58.69225046265268,214.9557967850317,148.3018873076758,363.2576840927075,66.6539094773559
2360,184.59433220252924,131.87971714269526,316.4740493452245,52.71461505983399,214.90876363340018,147.73109063612142,362.6398542695216,67.17767299727876
2361,163.0260652007351,150.17582862701124,313.20189382774635,12.850236573723862,213.13069849189884,148.67604550483847,361.8067439967373,64.45465298706036
2362,202.31740066729446,124.95294502242426,327.27034568971874,77.3644556448702,213.5560500324823,148.3593621927603,361.9154122252425,65.19668783972199
2363,228.52990753409577,140.42468513643587,368.9545926705316,88.1052223976599,213.37077278872522,148.63404883419258,362.0048216229178,64.73672395453265
2364,165.533819973677,108.18843451953582,273.7222544932128,57.34538545414118,209.97546766257736,146.71009936660656,356.6855670291838,63.265368295970816
2365,202.51870634822325,214.82564412795094,417.3443504761742,-12.30693777972769,210.26036385252732,146.88358977200394,357.1439536245312,63.37677408052338
2366,192.54539285515182,154.09241178007457,346.6378046352264,38.45298107507725,207.84047927813825,146.21948082635168,354.05996010448996,61.62099845178654
2367,231.6177545881037,214.20416954657114,445.8219241346749,17.41358504153257,209.23118542666182,147.5158326957416,356.7470181224034,61.71535273092023
2368,227.3758577763586,173.69239154629147,401.0682493226501,53.683466230067125,210.30589284336946,148.17374497437555,358.479637817745,62.1321478689939
2369,215.08280140398415,168.2261331260507,383.3089345300349,46.85666827793344,211.71040497423346,149.61872039750577,361.32912537173917,62.09168457672772
2370,200.6017339216693,208.16233171654386,408.7640656382132,-7.560597794874553,211.7390924062025,150.00958573853032,361.74867814473276,61.72950666767219
2371,173.64289293812507,166.91624333824174,340.5591362763668,6.726649599883331,209.68590070979837,152.91113412604727,362.59703483584565,56.774766583751074
2372,225.1126500889293,178.6856729975378,403.7983230864671,46.42697709139151,211.07541054634805,155.0830313980771,366.1584419444252,55.99237914827098
2373,199.87086449741142,145.2662888890954,345.13715338650684,54.604575608316026,209.64208769374372,154.89788820827408,364.5399759020177,54.744199485469636
2374,217.45268498473837,184.01212996905156,401.4648149537899,33.44055501568681,209.249692312214,154.27889620400066,363.5285885162146,54.97079610821335
2375,212.56444735537332,161.97970879356737,374.5441561489407,50.58473856180595,208.10169078935738,154.10953386328157,362.2112246526389,53.99215692607584
2376,222.52327533846255,185.3367180325408,407.8599933710034,37.18655730592175,207.25220154794349,154.97745783745168,362.22965938539517,52.2747437104918
2377,209.05598607135335,141.74213995856985,350.7981260299232,67.3138461127835,207.34896727488925,153.27843328890458,360.62740056379374,54.070533985984675
2378,220.75956013236075,128.84465351680058,349.60421364916135,91.91490661556017,208.21759277651194,151.1934000394438,359.4109928159557,57.02419273706817
2379,260.0526153841822,166.15163720861653,426.20425259279875,93.90097817556568,210.3309499660747,152.60425978447674,362.93520975055145,57.72669018159797
2380,175.86332752763576,185.47417857262909,361.3375061002648,-9.610851044993325,208.38574170125315,152.74445939654296,361.13020109779615,55.641282304710195
2381,246.7444457359129,172.67783765016316,419.42228338607606,74.06660808574975,208.59360234008153,155.45425301201658,364.0478553520981,53.13934932806499
2382,212.75019789745392,167.21403389878233,379.9642317962363,45.53616399867158,207.55093669334164,157.14972429770717,364.70066099104884,50.40121239563444
2383,183.63760444715817,141.72193165885216,325.3595361060103,41.91567278830601,207.01482510643024,159.9145644114478,366.929389517878,47.100260694982445
2384,211.50496627370322,159.11017792311804,370.61514419682123,52.39478835058517,208.29181771481345,159.82103831064902,368.1128560254625,48.470779404164425
2385,193.62472616585552,203.3062654368691,396.9309916027246,-9.681539271013577,207.00808373196472,160.8123181818138,367.8204019137785,46.19576555015094
2386,221.6947278315792,160.19582175186375,381.890549583443,61.498906079715454,207.01165075681777,161.77510492247043,368.7867556792882,45.236545834347325
2387,204.44359060258324,135.94227446803507,340.3858650706183,68.50131613454818,206.57356698767703,161.85200753119048,368.4255745188675,44.72155945648652
2388,246.8308523821871,130.73897558269815,377.56982796488523,116.09187679948894,208.29023666398902,161.40943477562686,369.6996714396159,46.88080188836209
2389,234.10135090683067,168.33252032300652,402.4338712298372,65.76883058382415,209.53248463445527,162.41579674205414,371.94828137650944,47.116687892401146
2390,208.1978306218101,181.4529815366331,389.6508121584432,26.74484908517701,210.31926791509798,164.06823888851875,374.38750680361676,46.25102902657924
2391,251.23967684933422,123.58094627133667,374.8206231206709,127.65873057799755,213.25972163671796,163.18174280999625,376.4414644467142,50.077978826721704
2392,215.5987902318456,104.29689384578766,319.8956840776333,111.30189638605795,213.702434622203,162.493207770775,376.195642392978,51.20922685142796
2393,191.21978055189493,163.23407451590973,354.4538550678046,27.985706035985203,212.4587637227963,163.25352075009081,375.7122844728871,49.20524297270547
2394,213.11769390367385,169.16821588079452,382.28590978446834,43.94947802287933,214.0448928537962,165.28618012879943,379.33107298259563,48.75871272499674
2395,204.9116037294577,162.06273263976277,366.9743363692205,42.84887108969494,214.12465609983735,163.52741641252652,377.6520725123639,50.597239687310825
2396,201.1653812574088,148.91204659553037,350.0774278529392,52.25333466187843,214.41198904657924,163.35473757304172,377.76672661962095,51.057251473537534
2397,217.51791995456213,221.07447717143063,438.59239712599276,-3.556557216868498,213.94199455879453,163.5837478272037,377.5257423859982,50.35824673159083
2398,173.94502983714662,112.94509341277933,286.890123249926,60.99993642436729,212.16096696082076,161.55883788941995,373.71980485024073,50.60212907140083
2399,162.6949265324045,113.32007793901082,276.0150044714153,49.37484859339369,210.41470446510147,159.72863604985196,370.1433405149535,50.68606841524952
2400,198.59170067109426,119.04404066817303,317.63574133926727,79.54766000292123,210.34770335674895,156.75802634823958,367.10572970498856,53.589677008509376
2401,191.60226858926347,143.20193131520773,334.8041999044712,48.400337274055744,210.9463492117869,155.96754928080512,366.91389849259207,54.978799930981786
2402,183.0811876846796,191.0569464844777,374.1381341691573,-7.975758799798086,209.5453004649786,156.3799250637031,365.9252255286817,53.16537540127546
2403,247.14203615141744,202.42263752379023,449.5646736752077,44.719398627627214,211.12100618677877,158.2851366848596,369.40614287163845,52.83586950191917
2404,207.65834142580132,209.72776980130317,417.3861112271045,-2.069428375501843,210.79452806814754,159.14232467926797,369.93685274741557,51.652203388879556
2405,215.0060195839695,132.2657118417439,347.27173142571337,82.74030774222561,210.87591380910078,158.15185811420722,369.02777192330797,52.724055694893536
2406,216.34331841399458,179.24670520988187,395.59002362387645,37.096613204112714,210.66991524495182,157.94885768678523,368.61877293173706,52.72105755816657
2407,238.76874073736644,125.14668397746462,363.91542471483103,113.62205675990182,211.66034040048558,157.39567582074838,369.056016221234,54.264664579737186
2408,181.981078651738,108.04819873396295,290.02927738570094,73.93287991777504,210.3677243511315,156.7024606613205,367.07018501245204,53.66526368981101
2409,221.7376212655502,230.93581821182016,452.6734394773704,-9.198196946269974,209.09055788051043,158.86193336142728,367.9524912419377,50.228624519083155
2410,218.5149178986909,169.59069786521826,388.10561576390916,48.924220033472636,210.51227755954562,158.33248400451356,368.8447615640592,52.17979355503202
2411,209.74720474859095,177.76951236723917,387.51671711583015,31.977692381351773,209.27903619330155,158.50220649508276,367.78124268838434,50.776829698218755
2412,204.47834915944972,157.0158569608691,361.49420612031884,47.462492198580634,209.00330790203472,158.16226726381902,367.1655751658537,50.84104063821572
2413,202.23739734823374,189.26977226522973,391.5071696134635,12.967625083004009,209.62330099873725,159.7471952840316,369.37049628276884,49.87610571470566
2414,202.37209139545726,169.49042958742268,371.8625209828799,32.88166180803458,209.31887183612903,160.09320367284175,369.4120755089708,49.2256681632873
2415,192.80830701118217,136.99019163239092,329.7984986435731,55.81811537879125,209.29165786430661,157.8826678793591,367.17432574366575,51.40898998494746
2416,186.29837552270047,160.43667115296594,346.7350466756664,25.861704369734525,208.11177945401064,157.89069619272922,366.0024756467399,50.221083261281436
2417,253.0885232036505,189.8370871796826,442.92561038333315,63.2514360239679,209.73327720737956,159.68718994978414,369.42046715716367,50.046087257595424
2418,251.09042712759415,193.77125051117778,444.86167763877194,57.31917661641637,209.87526303222646,161.78826578073347,371.6635288129599,48.086997251493
2419,226.56978735361423,117.52983963317038,344.09962698678464,109.03994772044385,209.6242109137859,160.09484309107225,369.71905400485815,49.52936782271367
2420,204.76921453191363,197.92218472211894,402.6913992540326,6.847029809794691,209.50992371078937,160.64381653058845,370.1537402413778,48.86610718020093
2421,174.85312930553567,166.64154306780458,341.4946723733402,8.211586237731098,206.96370545932942,162.07916975713735,369.0428752164668,44.88453570219203
2422,214.46892738441517,102.40141710056459,316.87034448497974,112.06751028385058,206.92604336441505,162.01598719896327,368.94203056337835,44.91005616545179
2423,220.9460488908865,104.36380305672061,325.3098519476071,116.58224583416587,207.9169189757148,160.05364481699033,367.97056379270515,47.86327415872448
2424,252.20162727969205,172.7452143372264,424.94684161691845,79.45641294246565,209.21971675491537,160.17287809887137,369.3925948537868,49.046838656044024
2425,221.70274908041816,227.7598137569874,449.4625628374056,-6.05706467656924,209.7794215999474,162.36278080277881,372.14220240272624,47.41664079716855
2426,246.76835998623363,218.77842343616229,465.54678342239595,27.98993655007135,211.29952089090824,164.6916600307999,375.9911809217082,46.60786086010832
2427,266.1882903107154,149.87014519534657,416.058435506062,116.31814511536882,212.92186656944668,162.31818229826376,375.24004886771047,50.60368427118289
2428,189.60292949983926,137.75239476869194,327.3553242685312,51.85053473114732,213.4437965582031,163.14509234346087,376.58888890166395,50.29870421474223
2429,238.824737234654,157.95511835140698,396.779855586061,80.86961888324703,215.98145691494474,164.63292702387406,380.6143839388188,51.34852989107067
2430,211.2287699604804,183.19054309794328,394.41931305842365,28.03822686253713,216.40269255792427,166.77114377153308,383.17383632945734,49.6315487863912
2431,223.26450203805416,148.58388527475802,371.8483873128122,74.68061676329614,217.45810033955064,166.95054223685145,384.40864257640203,50.50755810269922
2432,197.1393270195258,151.3593904914988,348.4987175110246,45.77993652802701,217.9267049840455,165.62729037041882,383.5539953544643,52.29941461362672
2433,194.5838384368767,100.46648704595206,295.0503254828288,94.11735139092464,216.1747650602275,162.22875202115753,378.403517081385,53.94601303906997
2434,195.13395330381354,169.40406990946448,364.53802321327805,25.72988339434906,215.75728545616124,160.88462869142955,376.6419141475908,54.872656764731666
2435,207.95746286068214,201.8918192039038,409.84928206458596,6.065643656778349,215.52233356538497,163.2054989368349,378.7278325022199,52.31683462855009
2436,211.44118267857397,183.03176111430466,394.4729437928786,28.40942156426931,215.35892904087098,163.33166746698234,378.6905965078533,52.02726157388864
2437,191.8102824046826,133.38507054516518,325.1953529498478,58.42521185951742,213.79364709644818,163.60628035257236,377.39992744902054,50.18736674387583
2438,197.9360295149506,175.67302712186296,373.60905663681353,22.263002393087646,214.32547879188857,165.86044129883567,380.1859200907242,48.46503749305292
2439,220.73218852450896,170.0506812143107,390.78286973881967,50.68150731019824,214.2919643671872,163.83093673225204,378.1229010994392,50.461027634935185
2440,174.95459378487703,127.75749840596302,302.71209219084005,47.197095378914014,212.8399535633934,162.43649675027686,375.2764503136703,50.40345681311657
2441,246.26697796472723,164.44664348324474,410.71362144797195,81.82033448148249,214.05727933726465,161.99240112081037,376.04968045807504,52.06487821645426
2442,247.98478900980726,203.91329495911543,451.8980839689227,44.071494050691825,215.5074939989432,163.55564905408525,379.06314305302845,51.95184494485797
2443,188.5799431508131,126.18112351982103,314.76106667063414,62.39881963099208,215.05224552569587,161.45269409590495,376.50493962160084,53.5995514297909
2444,194.29367538251032,139.41506158862344,333.70873697113376,54.87861379388687,214.78296499193095,160.45018182927834,375.2331468212093,54.33278316265264
2445,226.6231684454142,157.96980465696737,384.59297310238156,68.65336378844682,215.91012703973868,161.14950226343086,377.0596293031696,54.760624776307836
2446,170.8522181842281,58.46916890988773,229.32138709411583,112.38304927434037,215.39525512845628,157.7505855219949,373.14584065045125,57.644669606461356
2447,203.1412078816064,164.23910145769625,367.38030933930264,38.90210642391014,213.73034461772147,156.89731933126205,370.6276639489835,56.83302528645944
2448,194.90764869571032,85.93795833227615,280.8456070279865,108.96969036343417,211.85758533665867,153.30287625863198,365.1604615952907,58.55470907802669
2449,225.78935266985832,188.2564564579392,414.0458091277975,37.53289621191911,211.83157084720017,155.66043015279095,367.49200099999115,56.1711406944092
2450,191.6075134812986,168.80558828398114,360.41310176527975,22.801925197317473,211.3928474788463,154.68987693818636,366.08272441703264,56.702970540659955
2451,234.74132865262163,121.4096416175431,356.15097027016475,113.33168703507853,213.38912079041583,153.18214688984432,366.5712676802602,60.20697390057155
2452,154.05612868108145,26.470306114182193,180.52643479526364,127.58582256689925,211.37536083363804,150.6511098569649,362.02647069060293,60.72425097667316
2453,78.55124040463961,35.7179415081649,114.26918191280451,42.833298896474716,206.62886721742981,148.36291447201302,354.99178168944286,58.2659527454168
2454,72.06046473255431,37.97317293889757,110.03363767145188,34.08729179365674,200.6241617991919,143.87051309206876,344.4946748912606,56.75364870712316
2455,94.55496305648833,38.019595275273204,132.57455833176152,56.53536778121513,196.3859022650609,137.54583914267826,333.9317414077392,58.84006312238264
2456,229.63593994520997,122.19108869504126,351.8270286402512,107.44485125016871,195.8148215970268,134.32626131797423,330.141082915001,61.48856027905255
2457,173.99008780127332,142.93279011908604,316.9228779203594,31.057297682187283,192.74154818004538,134.09501614876555,326.83656432881094,58.64653203127984
2458,187.5945875739625,118.91395396346326,306.5085415374258,68.68063361049926,192.67460344918285,133.4670681219246,326.14167157110745,59.20753532725823
2459,223.74503568835252,175.02180394117204,398.76683962952455,48.72323174718048,192.17194673097276,134.03595764158342,326.20790437255624,58.13598908938935
2460,237.71645944022288,149.63973197148923,387.3561914117121,88.07672746873365,193.05486971363086,132.91759727070163,325.9724669843325,60.13727244292923
2461,196.07596780254585,124.03375610159445,320.1097239041403,72.0422117009514,192.1485852391139,132.0992596315962,324.2478448707101,60.04932560751774
2462,221.72204034563316,150.85178102872277,372.57382137435593,70.87025931691039,192.96800901665083,132.0823393161703,325.05034833282116,60.88566970048052
2463,228.4971876921209,148.80171487709018,377.29890256921107,79.69547281503071,194.0984539918256,133.69351357720825,327.79196756903383,60.404940414617386
2464,236.05235095473444,121.69340072842854,357.745751683163,114.3589502263059,195.46240058018967,132.1031579378404,327.56555851803006,63.35924264234928
2465,217.02678516863216,183.84127220956523,400.86805737819736,33.185512959066926,195.76471132378802,131.5014730380291,327.26618436181707,64.2632382857589
2466,244.76317841205628,99.21269768089421,343.9758760929505,145.55048073116205,196.87544451490405,128.70750425691543,325.5829487718195,68.16794025798866
2467,203.0301556769883,127.57941438142622,330.60957005841453,75.45074129556208,197.24944029064758,128.51398238479078,325.7634226754384,68.7354579058568
2468,215.7684739811597,164.64914203324622,380.4176160144059,51.11933194791348,197.84385510618793,128.14651954850356,325.9903746546915,69.69733555768434
2469,205.0959176067911,115.71322541697921,320.8091430237703,89.38269218981188,197.3226460755973,126.33527102192585,323.6579170975232,70.98737505367147
2470,214.5362050714201,161.41623777279432,375.95244284421443,53.119967298625795,198.6420331184821,127.45722900082022,326.09926211930235,71.18480411766186
2471,234.7985372325998,162.90661237410376,397.70514960670357,71.89192485849605,198.2597517607445,127.40589463051552,325.66564639126005,70.85385713022897
2472,169.0980173405974,153.3470072174453,322.44502455804275,15.7510101231521,195.63019270510415,125.72035170579319,321.3505444108974,69.90984099931099
2473,204.0256489735752,190.68485054925637,394.7104995228316,13.34079842431882,196.1450495658629,127.8704759401077,324.01552550597063,68.27457362575521
2474,169.71046827546652,97.17785887215938,266.8883271476259,72.53260940330715,195.32560932896146,126.46256918289222,321.7881785118537,68.86304014606921
2475,179.31580684798462,166.1645066087392,345.4803134567238,13.151300239245415,193.7486972757138,126.73572591461794,320.4844231903317,67.01297136109584
2476,213.073918800646,208.55514380483223,421.6290626054782,4.5187749958137715,195.15608729626106,131.73859174444945,326.8946790407105,63.41749555181162
2477,253.13735430496482,107.96237619967602,361.09973050464083,145.1749781052888,196.82262551037303,129.86270090251543,326.68532641288846,66.95992460785757
2478,235.79609089440106,185.91844597748158,421.7145368718826,49.87764491691948,198.1855735836627,133.1953838240223,331.380957407685,64.99018975964042
2479,246.05499028863113,172.16700480847715,418.2219950971083,73.88798548015399,198.86109483762178,132.6590687690402,331.52016360666204,66.20202606858157
2480,225.4170718777298,133.49896266562192,358.9160345433517,91.91810921210788,199.98808011750282,131.48218124842825,331.47026136593104,68.5058988690746
2481,182.09457425594644,100.34449192788298,282.4390661838294,81.75008232806346,198.23318830428033,130.78000959210624,329.01319789638654,67.4531787121741
2482,228.48296615082864,199.96779202792558,428.4507581787542,28.515174122903062,200.71408288660524,136.56325912256435,337.2773420091696,64.1508237640409
2483,205.24686466140113,111.14758262263848,316.39444728403964,94.09928203876265,204.93727036183063,139.07758049304678,344.0148508548774,65.85968986878382
2484,212.23307219347592,165.4553656883086,377.6884378817845,46.777706505167316,209.60969061052802,143.32698691802716,352.9366775285552,66.28270369250083
2485,230.21963907617712,107.56104517726682,337.78068425344395,122.6585938989103,214.13184647785096,145.64503524809362,359.7768817259446,68.48681122975735
2486,236.91843324586003,145.23842322171367,382.1568564675737,91.68001002414636,214.37459625453928,146.413279732316,360.78787598685534,67.96131652222327
2487,222.45240622819097,110.98506189683944,333.4374681250304,111.46734433135153,215.99000686876988,145.34835545824114,361.338362327011,70.64165141052874
2488,231.97084850490987,176.307935583713,408.27878408862284,55.66291292119686,217.4692155664681,147.26148817891615,364.73070374538423,70.207727387552
2489,239.05128106176983,155.2151350053048,394.2664160670746,83.83614605646503,217.97942374558207,146.60126588105388,364.5806896266359,71.37815786452815
2490,223.5170623949926,175.64631395816875,399.1633763531613,47.870748436823845,217.50611051074105,147.46815194727657,364.97426245801756,70.03795856346447
2491,187.47888206165396,175.55501976541353,363.0339018270675,11.92386229624043,217.21954098604465,149.18552740273716,366.40506838878184,68.03401358330744
2492,258.54226763575764,149.22662872775373,407.7688963635114,109.3156389080039,218.44688189571545,149.13135565937154,367.57823755508696,69.3155262363439
2493,210.74544524682318,140.39166053594406,351.1371057827672,70.35378471087913,217.85515714753885,148.8510205146667,366.70617766220556,69.00413663287218
2494,207.251456195682,158.6584104995702,365.9098666952522,48.5930456961118,216.8951273222371,150.08318750703805,366.9783148292752,66.81193981519904
2495,226.45054368607197,149.13229409867,375.58283778474197,77.31824958740197,217.20925260615178,148.9262215700082,366.13547417616,68.28303103614354
2496,228.5688840068908,126.21275414585156,354.7816381527424,102.35612986103925,216.66944279264627,149.82622345217348,366.4956662448197,66.84321934047279
2497,241.98523954616462,183.69808628682458,425.6833258329892,58.287153259340045,217.9679455882855,151.69684584902006,369.6647914373055,66.27109973926538
2498,237.07669586471576,106.88475088896317,343.96144675367896,130.1919449757526,218.67821965107066,149.77136614421065,368.44958579528134,68.90685350686002
2499,258.10432003476234,78.32818442904741,336.4325044638098,179.77613560571493,220.44516639866973,148.5251981112796,368.97036450994926,71.91996828739012
2500,186.02623692938457,193.18803192499996,379.2142688543845,-7.161794995615395,219.49483412726852,149.58425791635312,369.07909204362164,69.91057621091542
2501,233.8343110895196,144.54911017485273,378.3834212643723,89.28520091466686,219.4626932558325,148.97234117637805,368.43503443221056,70.49035207945444
2502,204.71243431345218,134.44167282986916,339.1541071433213,70.27076148358302,220.649840488261,148.34216336345887,368.99200385171986,72.30767712480215
2503,233.45832291965516,184.50896484752764,417.9672877671828,48.949358072127524,221.630929619797,148.13630050673459,369.7672301265316,73.49462911306243
2504,177.89661441739662,112.09937375626056,289.99598817365717,65.79724066113606,221.90380115786135,148.63368433620462,370.53748549406595,73.27011682165673
2505,229.5187122271833,171.05642353737736,400.5751357645606,58.462288689805945,223.57723133716797,148.7967482338259,372.37397957099387,74.78048310334208
2506,222.15799805262554,85.07607861743342,307.234076670059,137.0819194351921,223.8800339789006,144.68077939424592,368.5608133731465,79.1992545846547
2507,201.5636746864712,129.82003805486698,331.3837127413382,71.7436366316042,222.16091132495083,145.40936812275228,367.5702794477031,76.75154320219853
2508,188.86104543147275,177.2683408193374,366.12938625081017,11.59270461213535,220.5964098095199,145.1210312841475,365.7174410936674,75.4753785253724
2509,234.27922280474954,159.92168055437392,394.20090335912346,74.35754225037562,220.20388422672383,144.7128538090107,364.91673803573457,75.49103041771312
2510,242.24247310560366,206.10571102687916,448.34818413248286,36.1367620787245,220.76473093431963,147.13307875438596,367.89780968870565,73.63165217993368
2511,228.7663217577205,190.6698105788266,419.4361323365471,38.096511178893905,222.32045585104544,150.1439227094174,372.4643785604629,72.17653314162801
2512,216.2968671203181,143.94004926846517,360.23691638878324,72.35681785185292,221.9142525500284,148.27633128410204,370.1905838341305,73.63792126592635
2513,210.8243202335566,166.32026041711808,377.1445806506747,44.50405981643851,222.10016773576692,150.11542054391805,372.215588279685,71.98474719184887
2514,220.76932036990638,164.31543950849823,385.0847598784046,56.45388086140815,222.38470934164792,150.07742300459103,372.46213234623895,72.30728633705691
2515,196.61639452384694,126.36504680214459,322.9814413259915,70.25134772170234,221.26460118990363,150.70422305875363,371.96882424865726,70.56037813114997
2516,193.20844485191316,146.2392475060325,339.4476923579457,46.969197345880644,219.80760157677204,150.73758386823096,370.54518544500297,69.07001770854112
2517,250.28473408598347,177.08954783850575,427.3742819244892,73.19518624747772,220.73534583869844,152.94106673295315,373.6764125716516,67.79427910574533
2518,193.6443519427919,129.01568363969147,322.6600355824834,64.62866830310043,219.45779595329452,151.36465833481907,370.8224542881136,68.09313761847544
2519,196.61363417128723,180.26679578617367,376.88042995746093,16.346838385113557,218.04320772361177,152.19971369418138,370.2429214177932,65.84349402943039
2520,240.3240676302992,71.82501592117248,312.1490835514717,168.49905170912672,218.60344123145532,148.7390037596148,367.3424449910701,69.86443747184049
2521,175.14228759810146,163.88449366634168,339.0267812644431,11.257793931759778,218.19222141600358,148.3499862229791,366.5422076389827,69.84223519302446
2522,183.26264750528145,110.83876260713708,294.10141011241853,72.42388489814437,215.6829007449877,147.0703906856252,362.75329143061293,68.61251005936248
2523,225.13724245452488,164.30557639728602,389.4428188518109,60.83166605723886,216.1626273185778,147.86752121433662,364.0301485329144,68.29510610424114
2524,173.46895230745616,133.97264101849393,307.44159332595007,39.49631128896223,215.0365438556369,147.04466223163408,362.081206087271,67.99188162400283
2525,247.76902024787967,176.12555174838684,423.8945719962665,71.64346849949283,215.7471597410305,147.94443748662465,363.6915972276551,67.80272225440585
2526,192.49562917978497,131.63759564329916,324.1332248230841,60.858033536485806,214.54471791346032,148.12526553653956,362.66998344999985,66.41945237692073
2527,181.6361486044603,153.41844573452897,335.05459433898926,28.217702869931315,212.53308154873682,147.11594418479638,359.6490257335332,65.41713736394044
2528,227.08396792568254,161.29636324475152,388.38033117043403,65.78760468093103,212.1999906174357,148.92966459665598,361.1296552140917,63.27032602077973
2529,197.7687900767496,145.5525396096274,343.321329686377,52.21625046712222,210.18880628550193,151.17047643600867,361.35928272151057,59.0183298494933
2530,198.30358653226102,137.50470034938252,335.80828688164354,60.798886182878505,210.59805127226448,149.31436538348805,359.9124166557525,61.283685888776425
2531,256.383950898709,127.61105749472505,383.99500839343403,128.77289340398391,211.34970593257083,148.74976362748382,360.0994695600546,62.599942305087
2532,232.85730922619666,172.52522790428313,405.3825371304798,60.332081321913535,212.2878684296623,150.01921546329763,362.3070838929599,62.26865296636469
2533,203.60584593488284,132.45996169374746,336.0658076286303,71.14588424113538,211.29278586350318,148.28424869150496,359.57703455500814,63.00853717199828
2534,248.89319265193893,125.55415870065835,374.44735135259725,123.33903395128058,213.6593384713213,148.73274152298487,362.39207999430613,64.92659694833644
2535,184.08527919175074,146.54234434815282,330.62762353990354,37.54293484359792,212.14489070347358,147.9156055500107,360.06049625348425,64.22928515346283
2536,221.70565234966233,158.60090400815128,380.30655635781363,63.104748341511055,212.1298125133748,150.36643306303463,362.4962455764094,61.76337945034013
2537,215.45267379681994,145.35916728942803,360.81184108624797,70.09350650739191,212.5927791503864,150.88440403752003,363.47718318790635,61.70837511286639
2538,196.4987594809577,146.44224415682967,342.9410036377874,50.056515324128014,212.84736961870254,149.85686748210307,362.70423710080564,62.99050213659948
2539,182.84787399166999,77.21066450567146,260.05853849734143,105.63720948599853,211.13299132493324,147.09983361381302,358.2328249387462,64.03315771112024
2540,171.1948366970836,121.2816979331056,292.4765346301892,49.91313876397798,208.7647367779826,144.27236651068725,353.03710328866975,64.49237026729536
2541,211.3976405185865,115.0832605429809,326.4809010615674,96.31437997560562,208.1857807366781,141.75281484282567,349.93859557950384,66.43296589385241
2542,218.44748731389654,153.39287260567045,371.840359919567,65.0546147082261,208.25746807646405,142.06790895406587,350.3253770305299,66.18955912239818
2543,226.0983808385796,172.11796100211362,398.2163418406932,53.980419836465984,208.76660342996485,142.26116564023238,351.02776907019717,66.50543778973243
2544,196.39651919846108,162.56679309472796,358.963312293189,33.82972610373312,207.95417672424998,142.20287742644004,350.15705415069004,65.75129929780994
2545,226.3217420737744,190.22888970457907,416.5506317783535,36.09285236919533,208.94435497591422,144.33167218985454,353.27602716576877,64.6126827860597
2546,248.29300679919052,144.1245515510155,392.41755835020604,104.16845524817504,210.7805070408235,144.26118232468727,355.04168936551076,66.51932471613618
2547,209.47201338210152,151.86933637142155,361.3413497535231,57.60267701067997,209.42008301736075,143.4205086091178,352.84059162647856,65.99957440824292
2548,212.13978479594797,133.1371099808575,345.2768947768055,79.00267481509047,210.03659744579926,143.5578894871567,353.594486932956,66.47870795864259
2549,196.84889388935022,149.50621208022585,346.3551059695761,47.34268180912437,210.04443943640138,142.5325366969584,352.5769761333598,67.51190273944296
2550,236.47283332364876,146.24650208811843,382.7193354117672,90.22633123553032,209.91606495951302,145.0132529025233,354.9293178620363,64.90281205698973
2551,207.31053438919767,138.05273069541846,345.36326508461616,69.25780369377921,210.98833985254956,144.15219413682587,355.1405339893754,66.83614571572372
2552,155.49995981338753,125.78976345603184,281.28972326941937,29.7101963573557,210.06291692948645,144.65056083178902,354.71347776127544,65.41235609769743
2553,211.639096148557,148.81011383291468,360.44920998147165,62.82898231564232,209.6129787192875,144.13404541297663,353.7470241322642,65.47893330631088
2554,264.12495498463494,142.92106752345828,407.0460225080932,121.20388746117666,212.63484547519346,144.43232629647545,357.0671717716689,68.20251917871802
2555,229.58997160964628,107.01823078682983,336.60820239647614,122.57174082281645,212.02887718725236,142.12874893109023,354.15762611834253,69.90012825616215
2556,223.31681381957452,107.32192558287407,330.6387394024486,115.99488823670045,213.05625000857864,141.3182265957427,354.3744766043214,71.73802341283597
2557,224.1669559855553,172.49582922846065,396.6627852140159,51.67112675709464,214.47394358794853,141.95413937887375,356.4280829668223,72.51980420907474
2558,233.31932759036806,133.29951507400506,366.6188426643731,100.019812516363,214.6817889101047,141.02091110651554,355.7027000166202,73.66087780358913
2559,195.34625468531578,165.08277273938342,360.4290274246992,30.26348194593237,214.60103773039023,141.6719188775074,356.2729566078977,72.92911885288281
2560,149.91690194086559,159.6691953354018,309.5860972762674,-9.752293394536224,212.9881482440104,142.4107353770414,355.3988836210518,70.577412866969
2561,165.38017284149396,82.9627595027749,248.34293234426886,82.41741333871906,209.95468897543654,140.9224587773097,350.8771477527463,69.03223019812683
2562,136.6167776273233,20.083570154841038,156.70034778216433,116.53320747248226,206.7466712554741,135.84107018566164,342.5877414411358,70.90560106981246
2563,101.56734425093441,34.81230652123288,136.37965077216728,66.75503772970154,203.3453878660092,132.58614834657783,335.931536212587,70.75923951943132
2564,113.76482852423737,44.06368546523068,157.82851398946804,69.7011430590067,198.84110906175243,129.86979923873022,328.7109083004827,68.9713098230222
2565,114.60921147454891,69.1893704807382,183.79858195528712,45.41984099381071,196.52524013784569,127.29136677648309,323.8166069143288,69.23387336136263
2566,69.28180640980793,28.15279012608368,97.43459653589161,41.12901628372425,191.4444452731839,122.94309631374749,314.38754158693143,68.5013489594364
2567,82.8122973092534,48.0663435221688,130.8786408314222,34.745953787084595,187.023099390265,119.70000218817219,306.72310157843725,67.32309720209282
2568,78.29352097179358,20.46522221418775,98.75874318598133,57.828298757605836,183.08292477329286,115.50076812341746,298.5836928967103,67.58215664987542
2569,89.64004909408834,6.473795540544793,96.11384463463314,83.16625355354354,179.97599727670683,113.14287249124658,293.1188697679534,66.83312478546024
2570,126.78643710717506,24.721125702331772,151.50756280950682,102.06531140484329,178.49571729037655,109.92418675022078,288.4199040405973,68.57153054015575
2571,107.48707159271169,48.63495898002516,156.12203057273683,58.852112612686525,175.03203165951402,107.70924336478893,282.7412750243029,67.32278829472513
2572,179.42497330605204,146.9565492836598,326.38152258971184,32.46842402239224,173.7312811925859,107.49469925405522,281.22598044664113,66.23658193853065
2573,195.6655016842857,12.52980325937816,208.19530494366384,183.13569842490753,172.71685188744277,102.17509399596405,274.89194588340683,70.54175789147871
2574,206.29838876427092,120.72050423109866,327.0188929953696,85.57788453317227,173.0469142063031,100.78021770050974,273.82713190681284,72.26669650579335
2575,158.02985149236622,113.26642641282622,271.2962779051924,44.76342507954,170.77051785358947,98.21480225745131,268.9853201110408,72.55571559613819
2576,177.07309461138095,108.73050425302334,285.8035988644043,68.34259035835761,168.39652078066248,97.03500068085158,265.4315214615141,71.36152009981092
2577,196.81361637741892,199.52773638518673,396.34135276260565,-2.7141200077678036,167.97457421383976,98.62361401464374,266.5981882284835,69.350960199196
2578,217.487049188573,129.7736314103297,347.2606805989027,87.7134177782433,168.1528163602606,98.51149806229282,266.6643144225534,69.64131829796776
2579,199.2358699962267,132.85506734729435,332.0909373435211,66.38080264893236,168.23238223048978,97.95645990452843,266.18884213501826,70.27592232596136
2580,238.15064416474019,154.18687849194174,392.3375226566819,83.96376567279844,168.2883092585262,98.22113911798922,266.5094483765154,70.06717014053696
2581,233.7652910687671,181.314411257764,415.0797023265311,52.45087981100312,169.17013448117848,99.66319513673406,268.8333296179125,69.50693934444442
2582,193.3530880714198,147.01931959289428,340.3724076643141,46.33376847852551,170.43190542311288,100.37084700796281,270.8027524310757,70.06105841515007
2583,193.66624212547768,151.82360280221857,345.48984492769625,41.84263932325911,169.83281028901027,100.47129664027294,270.3041069292832,69.36151364873731
2584,213.50638902037682,200.10695977515724,413.6133487955341,13.39942924521958,168.14552475686833,102.37749304866291,270.5230178055312,65.76803170820541
2585,210.04621826052664,184.188042221682,394.23426048220864,25.858176038844647,167.49406631189765,104.94982009649132,272.443886408389,62.54424621540635
2586,238.9167681300725,186.31566731850666,425.23243544857917,52.60110081156586,168.01406478891425,107.5829448210124,275.59700960992666,60.431119967901864
2587,228.0896240415396,159.44130829721337,387.53093233875296,68.64831574432623,168.1448203907804,107.14779412330417,275.29261451408456,60.997026267476244
2588,189.09614106744874,154.09473950846848,343.1908805759172,35.00140155898026,166.67071417334975,107.8409682711196,274.5116824444694,58.82974590223016
2589,200.07215374668795,179.53343460016342,379.6055883468514,20.538719146524528,166.82824414206215,108.32265699981228,275.15090114187444,58.505587142249894
2590,199.27887723475115,163.37200781259247,362.65088504734365,35.90686942215868,168.473643318525,108.4460840823853,276.91972740091035,60.02755923613973
2591,246.32075016961656,148.79729213742002,395.1180423070366,97.52345803219654,171.1716625627958,110.64056850354014,281.81223106633587,60.53109405925564
2592,197.31104990225583,127.88990573576943,325.2009556380253,69.4211441664864,173.1948049719602,114.23411302290441,287.4289179948646,58.96069194905578
2593,246.4280811483062,228.19237973317857,474.62046088148475,18.235701415127636,178.02349620187258,120.68011546330261,298.7036116651752,57.343380738569984
2594,245.61953773000698,216.70599878427942,462.3255365142864,28.913538945727566,182.41865317539825,126.43485924060424,308.85351241600245,55.98379393479401
2595,194.5557790996414,190.9735883425334,385.5293674421748,3.582190757108009,185.08353876290133,130.49433316933073,315.5778719322321,54.58920559357058
2596,202.81362775532153,160.53292471844028,363.3465524737618,42.28070303688125,189.53459947441843,134.9070043224093,324.44160379682774,54.62759515200915
2597,196.85279778586215,139.75302483121183,336.60582261707395,57.09977295465032,193.33594949030538,137.9632270327107,331.2991765230161,55.37272245759468
2598,205.4536633843647,131.87978496673207,337.33344835109676,73.57387841763261,197.57462090405778,141.67704579112888,339.25166669518666,55.89757511292891
2599,218.5885034386655,242.69530900697868,461.2838124456442,-24.106805568313177,201.8729027155437,149.55109624001,351.42399895555366,52.32180647553368
2600,200.1779810515292,138.54092903754346,338.71891008907266,61.63705201398574,204.3192875136888,153.34508968451706,357.6643771982059,50.974197829171764
2601,203.47351895405535,188.18489116655675,391.6584101206121,15.288627787498598,207.51883575906695,157.99675409073475,365.5155898498017,49.52208166833216
2602,189.39759575961097,126.62127411551661,316.01886987512756,62.77632164409435,207.8512565075189,157.31891158513,365.1701680926489,50.53234492238891
2603,244.17553063445635,137.99603115688322,382.17156179133957,106.17949947757313,209.46825747252458,161.50111918171348,370.9693766542381,47.96713829081109
2604,187.87562794568066,117.56155791644622,305.43718586212685,70.31407002923444,208.85416544523827,161.39582097122508,370.2499864164634,47.45834447401316
2605,225.04369541827396,153.47551048487992,378.5192059031539,71.56818493339404,211.0879602427685,162.73612377362687,373.8240840163954,48.351836469141624
2606,223.87201606300255,214.39630974775395,438.2683258107565,9.475706315248601,212.64792429115587,166.2583172901179,378.90624158127383,46.389607001038
2607,180.7436468559269,172.45558432763053,353.19923118355746,8.288062528296365,212.11225864043948,165.3559122215327,377.4681708619721,46.756346418906794
2608,232.4582433887919,165.24883828777538,397.7070816765673,67.20940510101653,212.61129844711346,166.53841911744755,379.149717564561,46.0728793296659
2609,167.3559495930113,139.86400577267315,307.2199553656844,27.49194382033815,211.54863443367293,166.77205039829352,378.3206848319665,44.776584035379436
2610,227.02792211604518,137.35823920828827,364.38616132433344,89.66968290775691,211.17787703204976,166.21109575550506,377.38897278755485,44.966781276544715
2611,246.2185645794642,229.00364266732387,475.2222072467881,17.21492191214034,211.59298614907303,167.8007368024904,379.3937229515634,43.79224934658262
2612,216.03255676348886,107.85325318152859,323.88580994501746,108.17930358196027,212.34896843880867,166.49520125544487,378.84416969425354,45.853767183363786
2613,274.30735975044223,148.67603794336333,422.98339769380556,125.6313218070789,215.03700569297413,166.39028242681636,381.4272881197905,48.64672326615778
2614,268.695023254243,162.5338491621469,431.2288724163899,106.16117409209608,216.87662683410298,165.1378454063827,382.0144722404857,51.738781427720326
2615,211.60813243341028,174.4461852665603,386.05431769997057,37.161947166849984,216.92869063986578,164.81311684121195,381.74180748107773,52.115573798653834
2616,231.09012832400782,139.86230905505576,370.95243737906355,91.22781926895206,216.66780264633033,163.26467156576362,379.93247421209395,53.40313108056671
2617,216.06417077803349,220.3315799164752,436.3957506945087,-4.267409138441707,216.26695420421345,165.29434728640567,381.5613014906191,50.97260691780778
2618,223.2414214710979,207.2574188689099,430.4988403400078,15.984002602188013,217.40513021766841,167.06643659842035,384.47156681608874,50.33869361924803
2619,246.95266273886466,181.75246169670615,428.70512443557084,65.20020104215851,218.96781385074098,167.1404041683051,386.1082180190461,51.827409682435835
2620,231.72546446914433,132.63756099092782,364.36302546007215,99.0879034782165,220.04936675855407,166.11592260758295,386.165289366137,53.9334441509711
2621,177.94135711212834,182.92277574626561,360.864132858394,-4.98141863413727,217.77005365663777,167.2534387278778,385.02349238451563,50.51661492875997
2622,258.40685184077734,153.42764346786285,411.83449530864016,104.97920837291448,219.80658038792185,168.10469665228092,387.9112770402028,51.701883735640905
2623,256.2576482993835,143.93919215769785,400.19684045708135,112.31845614168566,220.1342326262911,165.2962570664316,385.4304896927227,54.83797555985951
2624,239.746032377821,179.03010940321707,418.77614178103806,60.71592297460393,219.93844911455153,164.04039408706282,383.97884320161444,55.898055027488724
2625,211.27337511098847,201.74291627630777,413.01629138729623,9.5304588346807,220.49570231492982,164.39937168485534,384.8950739997851,56.096330630074476
2626,225.89678028867928,171.63347436991822,397.5302546585975,54.26330591876106,221.2651407327084,164.76939000657123,386.0345307392796,56.49575072613714
2627,240.89655441157473,153.797160494705,394.69371490627975,87.09939391686973,222.73326595356548,165.23752786202104,387.97079381558643,57.495738091544446
2628,238.26089375341977,205.9274950296679,444.1883887830877,32.333398723751856,223.82684029920063,167.70578486411887,391.5326251633195,56.12105543508176
2629,247.25222675989795,143.14431426099483,390.39654102089276,104.10791249890312,224.78229774324168,164.3874183725861,389.16971611582784,60.39487937065564
2630,244.49339401476297,204.46410898087763,448.9575029956406,40.029285033885344,226.2594781753495,166.58485770403055,392.8443358793801,59.67462047131895
2631,262.8749735385637,173.40954878611643,436.28452232468015,89.46542475244729,228.23952666149978,166.0923462913492,394.331872952849,62.14718037015057
2632,224.7545628224659,215.05240707665695,439.80696989912286,9.702155745808966,229.4180922302616,169.0400507233872,398.45814295364886,60.378041506874396
2633,226.9323485801606,206.5575522945531,433.4899008747137,20.374796285607516,228.84331949511844,171.32543476130957,400.168754256428,57.51788473380888
2634,250.3924943454437,208.69129833961188,459.0837926850556,41.70119600583183,230.9272150417772,174.36309277541508,405.29030781719223,56.564122266362126
2635,143.69760391476362,84.41792336810373,228.11552728286733,59.27968054665989,228.21567865832688,172.0611732048559,400.27685186318274,56.15450545347099
2636,148.35716864697537,125.0987939283219,273.45596257529724,23.25837471865347,225.69851707779262,169.08458934420813,394.78310642200074,56.613927733584475
2637,100.47999833207817,50.22457119887417,150.70456953095234,50.255427133203995,223.02306212699764,165.01022223991626,388.03328436691396,58.012839887081405
2638,45.37029791821866,12.588546660986264,57.95884457920492,32.7817512572324,216.78679727797856,159.92154585235662,376.70834313033515,56.865251425621935
2639,60.235910014912065,3.4321850156128644,63.66809503052493,56.8037249992992,213.2161292920419,155.37381849378792,368.58994778582985,57.84231079825397
2640,80.977173769362,0.8027070581432768,81.77988082750528,80.17446671121871,208.3477710138191,150.82196742211642,359.1697384359356,57.5258035917027
2641,110.57637155616781,47.80664760350934,158.38301915967716,62.769723952658474,203.82636457970924,144.78206758665596,348.60843216636516,59.0442969930533
2642,111.53281492791785,28.018865569467852,139.55168049738572,83.51394935845,200.34303985185687,142.1209213329206,342.4639611847775,58.22211851893629
2643,101.99901666141402,39.221620582311886,141.2206372437259,62.77739607910213,194.59942841555593,138.4724407542189,333.0718691697748,56.12698766133706
2644,115.67289972551899,6.391258037204467,122.06415776272345,109.28164168831452,189.4986909645985,133.2676877167208,322.7663786813193,56.23100324787768
2645,97.39875055567504,74.34872027333782,171.74747082901285,23.050030282337218,185.69171156867398,129.93110555028005,315.62281711895406,55.76060601839392
2646,161.88124049912562,106.23763031104143,268.11887081016704,55.643610188084196,183.38474864117788,128.81028292547958,312.19503156665746,54.574465715698324
2647,202.03296806988055,190.14421722451308,392.17718529439367,11.888750845367468,182.91704188423947,127.80403750241416,310.7210793866536,55.11300438182529
2648,212.62810781502657,174.02605019670108,386.65415801172765,38.60205761832549,182.56326476237044,126.69632521334054,309.259589975711,55.86693954902988
2649,201.51299437942848,189.363821146938,390.8768155263665,12.149173232490483,181.04860915038918,126.95003719501493,307.99864634540415,54.098571955374275
2650,198.30945364513252,145.3841393314353,343.69359297656786,52.925314313697214,179.93474212292216,127.37492313969851,307.3096652626207,52.559818983223636
2651,248.51840845504523,202.2416648288072,450.7600732838524,46.276743626238044,182.2873105010194,128.01888610911658,310.30619661013594,54.26842439190282
2652,233.58158111387513,217.78960541822417,451.3711865320993,15.791975695650962,181.4598014767893,130.16428484079526,311.62408631758456,51.295516635994026
2653,194.22807222122586,139.74460905676702,333.9726812779929,54.48346316445884,179.39214894085072,130.02446540409758,309.4166143449483,49.367683536753134
2654,210.28347612596693,181.25203178893713,391.5355079149041,29.031444337029797,178.4100637324556,130.09852948362158,308.50859321607714,48.311534248834
2655,181.8083308139024,141.2500250458656,323.05835585976797,40.558305768036774,177.4278955892194,128.08209977594018,305.50999536515957,49.3457958132792
2656,217.8033080042626,124.07300226563633,341.8763102698989,93.73030573862626,177.15811317973882,126.49675070579745,303.6548638855363,50.661362473941374
2657,257.6654421975355,168.01421130566584,425.6796535032014,89.65123089186969,177.7170761059375,126.97065239949616,304.68772850543365,50.74642370644138
2658,236.08180873312367,159.12581114599382,395.2076198791175,76.95599758712984,177.6444399385943,125.41059627004034,303.0550362086347,52.233843668553966
2659,201.90690198957248,165.38472460178608,367.2916265913585,36.5221773877864,176.1329291129168,126.15194328140005,302.2848723943169,49.98098583151675
2660,276.293604266016,163.3975095922962,439.6911138583122,112.89609467371983,177.19293612129192,124.78305663511401,301.97599275640584,52.4098794861779
2661,217.72728647688706,182.03501401688519,399.7623004937723,35.692272460001874,175.688013219236,125.07057214280628,300.7585853620423,50.61744107642972
2662,206.52295980451885,113.21270408166181,319.73566388618065,93.31025572285704,175.08029311863777,121.67591537630646,296.75620849494425,53.40437774233132
2663,208.16441337649368,206.40469429289152,414.5691076693852,1.759719083602164,174.45469527851554,121.6708201095844,296.1255153880999,52.78387516893114
2664,216.14299116245508,171.80384636479553,387.94683752725064,44.33914479765954,173.31304517241594,120.44123837709051,293.7542835495065,52.87180679532539
2665,190.6890279517458,131.01826545904655,321.7072934107923,59.670762492699254,174.8794259736487,121.99458311345529,296.87400908710396,52.88484286019338
2666,211.08648497698903,164.6852500436531,375.77173502064215,46.40123493333593,176.97040318464911,123.314131650633,300.2845348352821,53.65627153401613
2667,250.40057276510225,231.34137882492777,481.74195159003,19.05919394017448,181.9677556657499,129.35135857150144,311.31911423725137,52.61639709424848
2668,173.88326643197152,169.514664130134,343.39793056210556,4.368602301837512,186.251521282875,134.5822291538064,320.83375043668144,51.66929212906864
2669,116.3639816060442,0.28048675859292477,116.64446836463713,116.08349484745128,188.1224570025794,134.47717254523906,322.59962954781844,53.645284457340374
2670,132.58146264636795,80.15573061309773,212.7371932594657,52.42573203327022,189.8425999651463,137.1222733304042,326.9648732955505,52.7203266347421
2671,145.7497937221775,122.66829542666797,268.41808914884547,23.08149829550952,191.01504737067995,139.61766159117616,330.6327089618561,51.39738577950379
2672,130.21743266989404,11.557536585384435,141.77496925527848,118.6598960845096,191.63786796207916,139.06895062504003,330.70681858711924,52.56891733703912
2673,122.80015334068102,45.16967866049794,167.96983200117896,77.63047468018308,192.3312391847214,139.26721922764625,331.5984584123676,53.06401995707515
2674,247.9954437038364,87.95768550916996,335.9531292130064,160.03775819466642,196.7419906506653,141.98610014337842,338.72809079404374,54.75589050728688
2675,184.3850163335116,124.6648586177409,309.0498749512525,59.720157715770696,199.64153284325985,143.66330475485853,343.30483759811835,55.97822808840133
2676,188.73161080471982,166.24726220606613,354.97887301078595,22.484348598653696,200.53654518677968,145.66362581802602,346.2001710048056,54.87291936875365
2677,236.4176643727315,199.69949415639618,436.11715852912766,36.718170216335324,201.68270173020804,145.98213504908878,347.6648367792968,55.70056668111924
2678,185.56579107125245,176.06473078594934,361.63052185720176,9.501060285303112,200.78062450541557,146.05009106873038,346.8307155741459,54.730533436685164
2679,209.31276009301945,178.4220373249548,387.7347974179743,30.89072276806465,201.0406166958686,145.68536494133096,346.72598163719954,55.35525175453764
2680,277.8980106661812,126.50420107533887,404.4022117415201,151.39380959084235,203.6935685965702,145.05603366612775,348.749602262698,58.63753493044248
2681,211.64711075039915,139.24366973301247,350.8907804834116,72.40344101738668,202.4645253397487,142.9561004962679,345.42062583601654,59.50842484348076
2682,211.68119977774188,112.39372109427892,324.0749208720208,99.28747868346296,201.73451262854422,139.4429043521364,341.1774169806806,62.29160827640783
2683,210.9547646850191,192.8783102067894,403.83307489180845,18.076454478229692,202.29206904400402,141.2140277238038,343.50609676780783,61.07804132020019
2684,221.63101831606207,151.8295027913695,373.46052110743153,69.80151552469258,202.6703204503405,140.23327675721825,342.90359720755873,62.437043693122284
2685,206.09472714019887,63.325443236033315,269.4201703762322,142.76928390416555,203.47986699455038,137.6357906968905,341.1156576914409,65.84407629765991
2686,277.3006443648608,213.2569068366917,490.5575512015525,64.04373752816906,205.46311153990368,140.60858751592565,346.07169905582936,64.854524023978
2687,254.6846564232251,116.61531973715634,371.29997616038145,138.06933668606877,205.36375201409334,138.89529113030866,344.259043144402,66.46846088378464
2688,223.86959288105294,173.66491692262082,397.53450980367376,50.20467595843212,204.95667815235763,139.3799279895296,344.3366061418872,65.57675016282805
2689,206.51219183945835,124.3197725238714,330.83196436332975,82.19241931558695,205.11018781402052,138.0110962535991,343.12128406761957,67.0990915604214
2690,204.73172857961418,102.4835056725563,307.2152342521705,102.24822290705788,202.7247919578071,135.98062945627441,338.70542141408157,66.74416250153267
2691,186.28969621059787,141.51348952704137,327.80318573763924,44.776206683556495,201.67687228226413,134.62991197327963,336.3067842555438,67.04696030898448
2692,231.26678697698517,116.10303718597319,347.36982416295837,115.16374979101198,202.50166652134632,134.72625641009,337.2279229314363,67.77541011125632
2693,202.115839532729,200.1246769649528,402.2405164976818,1.9911625677762004,202.30004739322084,134.51692249915874,336.8169698923796,67.78312489406213
2694,221.93686333334486,174.27727292139838,396.21413625474327,47.65959041194648,202.49317646558382,134.5993700510455,337.0925465166293,67.89380641453835
2695,217.12258560211694,181.68658063472324,398.80916623684016,35.4360049673937,203.37429505392953,136.28831389023472,339.6626089441643,67.08598116369483
2696,238.2808795366238,190.19570335168146,428.47658288830524,48.08517618494233,204.28077487258403,137.13866233383567,341.4194372064197,67.14211253874838
2697,219.66861587842214,163.17617438813352,382.84479026655566,56.49244149028863,203.2563763096947,134.86648885260917,338.12286516230387,68.3898874570855
2698,226.11810048536222,184.0764414091764,410.1945418945386,42.04165907618582,204.99753744480773,135.35188142857726,340.349418873385,69.64565601623046
2699,258.3654914569353,137.84616493786658,396.2116563948018,120.5193265190687,209.7309211065041,139.93740403455303,349.66832514105715,69.79351707195104
2700,206.46996740563182,138.76757127460013,345.237538680232,67.70239613103169,212.19387126514624,141.8911320566031,354.0850033217493,70.30273920854309
2701,222.87070990515682,169.3309734997303,392.20168340488715,53.53973640542651,214.76456847124552,143.44655465903853,358.2111231302841,71.318013812207
2702,217.3327613174247,89.3948136871273,306.727575004552,127.93794763029742,217.66841275949656,146.04113056242997,363.7095433219265,71.62728219706658
2703,248.89420887930956,180.19440976652453,429.0886186458341,68.69979911278503,221.87154794411748,150.54195493263086,372.4135028767484,71.32959301148665
2704,301.1346711281263,164.3134138747834,465.4480850029097,136.82125725334288,223.64285552492717,153.0871458781513,376.7300014030785,70.55570964677585
2705,174.28636031727444,131.9419307539829,306.22829107125733,42.344429563291555,223.30623365771925,153.32971494935936,376.6359486070786,69.97651870835989
2706,251.85373472365504,132.5015335162818,384.35526823993683,119.35220120737324,225.4103044550171,152.20485732636652,377.6151617813837,73.20544712865055
2707,206.60168825402098,159.65062055678138,366.25230881080233,46.95106769723961,224.4164385843934,150.86989487304606,375.28633345743947,73.54654371134735
2708,226.3303118517192,158.76753160217547,385.09784345389465,67.56278024954372,225.77525594374228,150.29332156692027,376.0685775106625,75.48193437682203
2709,235.15391977862163,131.24462104161043,366.39854082023203,103.9092987370112,226.6366279332624,148.72074102414214,375.3573689574045,77.91588690912026
2710,230.02498678309547,172.0744173078688,402.0994040909643,57.95056947522667,225.04086047049287,150.23974823189312,375.2806087023859,74.80111223859973
2711,251.2310256571456,167.44323043476047,418.67425609190605,83.78779522238514,226.36032430071774,151.17973358861803,377.5400578893358,75.18059071209969
2712,222.09377710952242,162.61366811464393,384.70744522416635,59.48010899487849,226.7074102117771,152.85373182263024,379.56114203440734,73.85367838914686
2713,204.81362682831107,208.64770078630573,413.46132761461683,-3.8340739579946614,226.5027056165535,153.37937817528078,379.8820837918343,73.12332744127272
2714,202.9182783246238,221.5049740028449,424.42325232746873,-18.586695678221105,225.87894761683887,155.70189388232993,381.5808414991688,70.17705373450893
2715,273.7637937751929,161.02446537252578,434.7882591477187,112.7393284026671,228.1345831713387,158.95852795354637,387.093111124885,69.17605521779232
2716,193.10626099290047,158.69155690994424,351.7978179028447,34.414704082956234,225.32810372560667,157.13968295598812,382.46778668159476,68.18842076961856
2717,219.7125563771056,64.8171099581418,284.5296663352474,154.89544641896381,224.16236705740266,155.4130759633543,379.575443020757,68.74929109404839
2718,195.9940018081514,155.34478606946078,351.33878787761216,40.64921573869063,223.23318068830596,154.80240493491561,378.0355856232216,68.43077575339035
2719,248.9000816414237,208.1237018857854,457.0237835272091,40.77637975563829,224.64611034837148,157.59586924697942,382.2419795953509,67.05024110139206
2720,238.31541451284932,148.4700542431195,386.78546875596885,89.84536026972981,225.76556654614598,159.12875419933155,384.8943207454775,66.63681234681445
2721,235.82795703477223,182.27631392834715,418.10427096311935,53.551643106425075,227.4168419069518,160.48751501270837,387.9043569196602,66.9293268942434
2722,218.31176649546887,153.13742529629548,371.44919179176435,65.1743411991734,226.98500789090124,161.7219946163858,388.7070025072871,65.26301327451546
2723,216.91490885617867,149.40381257113827,366.318721427317,67.5110962850404,227.4783102016829,160.03129913659197,387.50960933827486,67.44701106509093
2724,224.10285480719324,178.1482815830131,402.25113639020634,45.95457322418014,227.55050991747788,160.1603327586458,387.71084267612366,67.39017715883205
2725,231.55512051152385,130.33499469524867,361.8901152067725,101.22012581627519,228.03159441445808,158.44861322733,386.48020764178807,69.5829811871281
2726,243.70703669799207,166.62018655902025,410.3272232570123,77.08685013897181,228.21246631983703,157.6627626675746,385.8752289874117,70.54970365226242
2727,198.17687589205292,95.10585765126109,293.282733543314,103.07101824079183,227.49607498695804,155.39375210967884,382.8898270966369,72.10232287727919
2728,207.05731771926878,188.65962601340894,395.7169437326777,18.39769170585984,226.8607155614216,155.54652492981992,382.4072404912415,71.31419063160165
2729,223.03399477654406,133.50692993965765,356.54092471620174,89.52706483688641,225.68299900540856,155.401883763213,381.0848827686215,70.28111524219557
2730,268.9636714653112,177.02960136314053,445.9932728284517,91.9340701021707,227.76612247406453,156.67728476616432,384.4434072402289,71.08883770790021
2731,236.41896393612865,216.62119403273948,453.04015796886813,19.797769903389167,228.21773094176362,158.25362545059798,386.47135639236154,69.96410549116563
2732,176.70236444941156,178.6720110913492,355.37437554076075,-1.9696466419376293,226.8633843794965,161.22953203073868,388.0929164102352,65.6338523487578
2733,218.74148179842933,180.47590301594417,399.21738481437353,38.265578782485164,225.8582934768005,161.23891513905266,387.0972086158532,64.6193783377478
2734,212.7073726303508,146.69450998425677,359.40188261460753,66.01286264609402,222.910716860208,160.65161834270182,383.56233520290976,62.25909851750617
2735,252.30712256079104,206.86553320845348,459.17265576924456,45.44158935233756,225.51140893499186,163.14907175785083,388.66048069284267,62.36233717714104
2736,239.0358730815101,200.94788929179072,439.9837623733008,38.087983789719374,225.08414688025368,165.4306169503678,390.5147638306215,59.65352992988591
2737,255.00651219753848,187.69281257811429,442.69932477565277,67.3136996194242,226.6976410117043,166.3653566844122,393.0629976961165,60.332284327292065
2738,208.71504859695148,209.30459416027048,418.01964275722196,-0.5895455633190068,226.1104655698787,168.0499254363487,394.1603910062274,58.060540133529976
2739,210.85046213091408,155.4217846060537,366.27224673696776,55.428677524860376,225.3003503149551,168.8558308884968,394.15618120345187,56.444519426458285
2740,230.63446799230977,210.73801170487636,441.3724796971861,19.89645628743341,225.32066635526226,170.1446173683971,395.46528372365935,55.176048986865176
2741,238.36570031311743,177.22126519112717,415.58696550424463,61.144435121990256,224.89182217712798,170.47055186027598,395.362374037404,54.42127031685201
2742,216.55036639247743,221.74856312328228,438.2989295157597,-5.1981967308048525,224.70704181989316,172.44171502723057,397.1487568471237,52.26532679266256
2743,237.41903907347594,245.38765169638003,482.806690769856,-7.9686126229040894,225.79388889473196,173.66638005756639,399.46026895229835,52.127508837165585
2744,212.1381108416803,163.5895144564432,375.7276252981235,48.54859638523709,226.10121664530052,171.735864739353,397.8370813846535,54.36535190594752
2745,227.01639835704023,149.39755717240897,376.4139555294492,77.61884118463126,224.54297013136207,171.34830113268245,395.8912712640446,53.19466899867966
2746,219.2812837597306,182.37706663118175,401.65835039091235,36.90421712854885,225.41547089025644,172.13781812339036,397.55328901364675,53.27765276686609
2747,241.27358537613605,158.87948475971265,400.1530701358487,82.3941006164234,226.1341718568908,175.27323061677603,401.4074024736668,50.860941240114734
2748,211.09131875493134,166.21285143789257,377.3041701928239,44.87846731703877,226.6374157551168,175.63549946239044,402.2729152175072,51.00191629272634
2749,215.05169037060668,175.8596520441791,390.91134241478574,39.19203832642759,225.50913604608957,174.5600311343369,400.0691671804264,50.94910491175265
2750,197.62703477621523,139.9308041326962,337.55783890891144,57.696230643519016,224.15285672153507,174.27538946398946,398.42824618552453,49.877467257545625
2751,198.42360761581443,90.2508820592868,288.6744896751012,108.17272555652764,222.9060450742365,171.2078750683541,394.1139201425906,51.69817000588238
2752,212.5034349676789,213.37880151865292,425.88223648633186,-0.8753665509740074,222.71243402331018,173.2159209424327,395.92835496574287,49.49651308087746
2753,228.51217651521654,57.74599638225171,286.2581728974682,170.76618013296482,223.09900961194475,170.16066040280313,393.2596700147479,52.938349209141606
2754,240.96732988061964,39.465396253395745,280.4327261340154,201.5019336272239,223.66115878105896,165.53789755848257,389.19905633954147,58.1232612225764
2755,300.91229075910087,158.85046069641325,459.76275145551415,142.06183006268762,225.9730644559782,166.48841309185474,392.46147754783294,59.484651364123486
2756,212.88993171451537,177.82832153901603,390.71825325353143,35.06161017549934,224.94582762319564,166.8620175911879,391.8078452143836,58.08381003200773
2757,219.02425912121467,116.68675683379615,335.7110159550108,102.33750228741852,225.64074039750102,167.58138089727242,393.22212129477344,58.059359500228624
2758,216.0865028235533,152.6755577762938,368.76206059984713,63.4109450472595,225.9417132343105,166.38191195603525,392.32362519034575,59.55980127827528
2759,224.6087345034944,168.54176341210623,393.1504979156006,56.066971091388154,225.99420455854218,167.54973973845017,393.5439442969924,58.444464820092
2760,183.15284825542986,123.61587163873321,306.76871989416304,59.53697661669665,223.13384378487947,165.76928208096993,388.90312586584946,57.36456170390954
2761,244.53424271551273,159.9113823925443,404.445625108057,84.62286032296842,223.40435307752563,163.87895502629678,387.28330810382243,59.52539805122885
2762,246.86438958914903,146.09105973160453,392.9554493207536,100.7733298575445,225.7430872488502,162.79292331430528,388.53601056315546,62.95016393454491
2763,199.748569031324,190.86082066401474,390.60938969533873,8.887748367309257,225.10999015661338,163.13908723590762,388.249077392521,61.97090292070572
2764,226.29051307846512,135.44760167358743,361.7381147520525,90.8429114048777,225.56276150488384,162.76419029221867,388.3269517971025,62.79857121266517
2765,184.9881601233499,139.40087343597688,324.3890335593268,45.58728668737302,223.31879609030244,160.5153682998028,383.83416439010523,62.80342779049969
2766,211.25479976594536,165.17222704589602,376.4270268118414,46.08257272004934,222.39276031311698,159.3228462249396,381.7156065380566,63.069914088177356
2767,238.46742220733825,215.22962837811227,453.6970505854505,23.23779382922598,221.84145731344364,160.24074008493957,382.08219739838313,61.60071722850408
2768,283.11713551312147,192.1666876126,475.2838231257215,90.95044790052148,224.32152687731596,159.66947653335055,383.99100341066656,64.65205034396543
2769,191.05184497991817,200.2493648625496,391.30120984246776,-9.19751988263144,223.66157297228276,161.16372920856708,384.82530218084986,62.4978437637157
2770,237.41451034495304,202.76842221155198,440.182932556505,34.646088133401065,223.88757438403755,160.89807622545624,384.7856506094938,62.98949815858129
2771,250.19131264778625,134.6612310906336,384.85254373841985,115.53008155715264,224.28176146185982,159.47940842210647,383.7611698839663,64.80235303975337
2772,210.3064810884532,160.78117067893916,371.08765176739234,49.52531040951405,224.07363195172567,157.44716200729502,381.52079395902075,66.62646994443067
2773,159.6549923160817,126.64726407256228,286.30225638864397,33.00772824351941,221.48149705981257,153.4891490865011,374.97064614631364,67.99234797331145
2774,104.93373550879133,33.03089656504212,137.96463207383346,71.9028389437492,217.9080178820496,149.13719515678773,367.04521303883735,68.77082272526187
2775,146.15606994424425,58.2580945782363,204.41416452248055,87.89797536600796,215.21267360162307,146.0992130703153,361.3118866719384,69.11346053130775
2776,87.30761520227958,34.46986176733199,121.77747696961157,52.83775343494759,210.81355131637469,141.16897290818696,351.9825242245617,69.6445784081877
2777,80.01638326713615,5.03308711781063,85.04947038494677,74.98329614932553,205.43831124607468,136.04075965345692,341.47907089953156,69.39755159261776
2778,87.71738784625367,39.92566347246895,127.64305131872263,47.791724373784724,201.32584688245208,131.83118672127614,333.1570336037282,69.49466016117597
2779,101.45672733652654,29.65748236823717,131.1142097047637,71.79924496828937,197.5393481146494,126.9577810654114,324.4971291800609,70.58156704923803
2780,176.34190334308238,11.27734855466712,187.6192518977495,165.06455478841525,196.829843733545,122.66933254614376,319.4991762796888,74.16051118740124
2781,172.58495225645484,136.14436383420747,308.72931609066234,36.44058842224737,195.96855522156636,124.19911527197446,320.16767049354075,71.7694399495919
2782,221.38795182146652,130.39009641232192,351.77804823378847,90.99785540914459,196.26470578335926,121.43282510176343,317.69753088512266,74.83188068159583
2783,155.6921915959083,107.25358527139139,262.9457768672997,48.43860632451691,193.83737295271567,123.08307806473475,316.92045101745043,70.75429488798092
2784,209.91576527401764,67.9875928100085,277.90335808402614,141.92817246400915,192.80232079916226,124.03381794995516,316.8361387491175,68.7685028492071
2785,216.67964307373103,176.49676155808007,393.1764046318111,40.18288151565096,189.9945658763166,124.6220279786774,314.616593854994,65.3725378976392
2786,233.18795039846702,145.35957159197287,378.5475219904399,87.82837880649416,190.67116649911497,123.53973631377595,314.21090281289094,67.13143018533904
2787,251.29271836693115,238.51758407591342,489.81030244284455,12.775134291017736,191.74678180730555,127.6007638885132,319.3475456958187,64.14601791879234
2788,249.23643078689372,171.70019558447018,420.9366263713639,77.53623520242354,192.85177940608355,128.23491848211907,321.0866978882026,64.61686092396447
2789,270.47712546592345,198.04239951634665,468.5195249822701,72.4347259495768,194.38072577149785,129.21827301892708,323.59899879042496,65.16245275257077
2790,209.1058532814588,204.64099435738729,413.7468476388461,4.464858924071507,195.2458259390322,131.91911044288224,327.16493638191434,63.32671549614993
2791,251.97194136987122,176.16222421905664,428.1341655889279,75.80971715081458,195.4937492275108,132.46080517043262,327.95455439794335,63.032944057078126
2792,276.7912878172259,171.21689296012846,448.00818077735437,105.57439485709745,196.49131250178002,133.29833294471678,329.7896454464968,63.19297955706323
2793,267.08356637409236,176.46452941359243,443.5480957876848,90.61903696049993,198.73581241320562,132.8184565697027,331.5542689829083,65.91735584350292
2794,236.26716327841424,178.25358757191674,414.52075085033096,58.013575706497505,199.0683674198706,134.24532276631368,333.31369018618426,64.8230446535569
2795,233.34653654870414,201.8493324067353,435.19586895543944,31.497204141968837,200.6803133007157,136.32693806533896,337.0072513660547,64.35337523537677
2796,266.3137491835585,202.29701626831434,468.61076545187285,64.01673291524418,202.51561161463616,137.56443103941956,340.0800426540557,64.9511805752166
2797,219.6700632506541,251.35335514551375,471.0234183961678,-31.68329189485965,201.8890329827467,138.7685552649996,340.65758824774633,63.120477717747086
2798,211.43464634501294,184.53373581024331,395.9683821552562,26.900910534769622,199.49961667714308,138.51412353825438,338.01374021539743,60.985493138888685
2799,258.0058584103071,205.23925952886083,463.2451179391679,52.76659888144627,201.7314171248227,138.68045336046478,340.41187048528747,63.05096376435794
2800,218.66148532850178,172.69429139403874,391.35577672254055,45.96719393446304,201.10631629094098,137.67798233321432,338.78429862415527,63.42833395772667
2801,229.25996539195762,184.15477203962462,413.41473743158224,45.105193352333,200.4086047157467,139.32776703151404,339.7363717472607,61.08083768423269
2802,257.4684816599881,229.44177170019103,486.9102533601791,28.026709959797046,201.98067140146452,141.61645373222242,343.597125133687,60.364217669242116
2803,264.2118101851759,160.14988197948992,424.36169216466584,104.061928205686,205.4658986637677,142.73320766245334,348.19910632622106,62.732691001314336
2804,276.59985987310824,136.72809383902413,413.3279537121324,139.87176603408412,211.1881028092449,146.1897809049194,357.3778837141643,64.99832190432551
2805,241.71345154867734,217.9701007091496,459.68355225782693,23.74335083952775,214.373348862726,151.51351444261653,365.8868633053425,62.85983442010949
2806,214.09671676946743,197.7235360230742,411.8202527925416,16.373180746393245,218.59965224829892,156.9553035844746,375.55495583277354,61.644348663824346
2807,282.81856172946925,169.76829453502424,452.58685626449346,113.05026719444501,225.35972486371006,162.44647716504835,387.8062020287585,62.913247698661664
2808,213.42996209586624,149.89203141331663,363.3219935091829,63.537930682549614,229.55014400536382,166.11202276307665,395.66216676844044,63.43812124228716
2809,210.11109061643197,189.083805458744,399.19489607517596,21.02728515768797,233.17195611469398,171.4262335327602,404.59818964745415,61.745722581933784
2810,209.49604711074983,173.61361032397915,383.109657434729,35.88243678677068,234.2770942402829,176.8374422584039,411.1145364986868,57.43965198187896
2811,214.10772938110125,133.43710842293135,347.54483780403257,80.6706209581699,235.66118681110444,176.7472004113614,412.4083872224658,58.913986399743045
2812,231.34447236507657,152.8406359060406,384.1851082711172,78.50383645903597,235.9930708292248,177.49555172781868,413.48862255704347,58.4975191014061
2813,219.2765118401565,166.1099582620006,385.3864701021571,53.16655357815591,238.11254817069974,179.45743082750562,417.56997899820533,58.655117343194064
2814,219.93382567808726,206.31131001419982,426.2451356922871,13.622515663887441,238.44648351750203,184.06822140097867,422.51470491848073,54.37826211652334
2815,190.56161198980635,136.3837750767949,326.94538706660126,54.17783691301145,237.5758824813712,182.73112185160252,420.3070043329737,54.84476062976868
2816,235.8668637852017,99.07161506236908,334.93847884757076,136.79524872283264,237.66517959426238,181.18818996728243,418.85336956154475,56.476989626979964
2817,231.22650163911467,131.9949708414827,363.2214724805974,99.23153079763196,236.99630570333514,177.63743619280137,414.63374189613654,59.35886951053378
2818,231.70109054554052,184.11121246851795,415.81230301405844,47.589878077022576,236.4117943619567,178.05113675560295,414.46293111755966,58.36065760635375
2819,211.5702685382792,206.17706621284316,417.74733475112237,5.39320232543605,234.44823246436857,178.32229231215285,412.7705247765214,56.125940152215726
2820,153.40865567572962,143.37521859499793,296.78387427072755,10.033437080731687,232.59165921084426,176.28009978673987,408.87175899758415,56.311559424104395
2821,231.70360093445467,114.42095240137738,346.12455333583205,117.28264853307729,231.91604786299703,174.22205739281722,406.1381052558143,57.69399047017982
2822,217.1262889942986,131.07942015079462,348.20570914509324,86.04686884350397,229.92721456889947,172.8841416325061,402.8113562014056,57.04307293639337
2823,221.11296604996193,163.26670627284366,384.3796723228056,57.84625977711826,228.39486122476177,172.44421419448113,400.83907541924293,55.95064703028064
2824,164.01657084231323,146.50679665424806,310.52336749656126,17.509774188065165,225.9865081435584,171.38598783055883,397.37249597411727,54.60052031299957
2825,236.82130224014577,104.41156637836434,341.2328686185101,132.40973586178143,226.1023336666065,168.13806229627983,394.2403959628863,57.96427137032665
2826,161.53241306821238,91.8612077490976,253.39362081730997,69.67120531911478,222.60962246276162,164.4568686789726,387.06649114173416,58.152753783789
2827,149.50614554351637,69.49868503134725,219.0048305748636,80.00746051216912,220.270825205857,158.3950463418337,378.6658715476907,61.8757788640233
2828,154.8585053935743,79.34698562691604,234.20549102049034,75.51151976665825,218.38495384080906,154.8888213357228,373.2737751765319,63.49613250508626
2829,180.9779517186337,169.60368236430276,350.5816340829365,11.374269354330949,215.81735695108662,153.70096876357087,369.51832571465746,62.116388187515746
2830,214.2662361498164,142.94538090718763,357.211617057004,71.32085524262877,215.6708486451304,152.70933841400918,368.3801870591396,62.96151023112127
2831,221.5584359505004,84.02759329071164,305.58602924121203,137.5308426597888,215.41413099708188,149.37176578904538,364.7858967861273,66.04236520803646
2832,229.13083182472116,164.7574386664997,393.88827049122085,64.37339315822146,214.46954266923964,147.21562135458902,361.68516402382863,67.25392131465061
2833,270.1695865824822,185.85709672689256,456.0266833093748,84.31248985558966,214.6681352158165,148.07252851283576,362.74066372865224,66.59560670298073
2834,215.3591243399008,194.9612892414576,410.32041358135837,20.39783509844321,212.6267773647096,150.01363502625023,362.64041239095985,62.61314233845937
2835,235.29047553531495,209.6454174352769,444.93589297059185,25.645058100038057,212.41267816426415,149.7361455837878,362.14882374805194,62.676532580476376
2836,222.64495704119327,230.2562430460997,452.901200087293,-7.611286004906447,212.69761950665503,150.82056915122197,363.518188657877,61.877050355433056
2837,276.83699650863576,199.6395530924782,476.47654960111396,77.19744341615757,212.49823399929392,151.8162777698038,364.31451176909763,60.68195622949013
2838,228.76106197937628,184.36929883614206,413.1303608155183,44.391763143234215,213.0092706620776,152.96552001723128,365.9747906793089,60.0437506448463
2839,227.07720184052997,160.85504312040024,387.93224496093023,66.22215872012973,213.57480770288083,152.02456127261982,365.5993689755007,61.55024643026102
2840,204.21070050267508,170.12360545704945,374.33430595972453,34.08709504562563,213.39862948261168,151.90822777705552,365.30685725966725,61.49040170555619
2841,199.46120008331619,163.83022054559743,363.2914206289136,35.63097953771876,212.91041183935218,152.9213315144777,365.8317433538299,59.98908032487448
2842,219.1408773636602,178.81081977010874,397.9516971337689,40.33005759355146,212.503625339305,153.78700430994664,366.2906296492516,58.71662102935832
2843,216.71482317001892,167.40042237698486,384.1152455470038,49.31440079303405,212.41823571696705,153.83001978044612,366.2482554974132,58.58821593652093
2844,220.31552194160176,168.7599079516843,389.07542989328607,51.55561398991745,212.4309589257509,152.5783063783623,365.0092653041131,59.8526525473886
2845,203.39898731486795,136.87208503868703,340.271072353555,66.52690227618092,212.85887143658627,152.59458337709202,365.45345481367826,60.26428805949425
2846,200.33625369387124,169.7091447350694,370.04539842894064,30.62710895880184,211.67451776687525,154.94916769951536,366.6236854663906,56.725350067359884
2847,223.3689687705837,159.20779819130098,382.5767669618847,64.16117057928273,211.41260000459087,155.8562619445093,367.26886194910014,55.55633806008157
2848,195.0498358030099,175.17690175378485,370.2267375567948,19.87293404922505,210.19089151317317,155.55845158735153,365.74934310052475,54.632439925821664
2849,176.0882458961729,194.8055257355534,370.8937716317263,-18.717279839380495,209.008157425103,155.17940023810854,364.1875576632116,53.828757186994444
2850,233.43494526996162,116.92043748009104,350.3553827500526,116.51450778987058,211.6757004115774,154.29757420094498,365.9732746125224,57.37812621063241
2851,222.89315792237133,114.41247583242932,337.3056337548006,108.48068208994201,211.38201897784126,154.29729164864673,365.67931062648796,57.08472732919457
2852,176.0813484831333,127.01614963359995,303.0974981167333,49.065198849533346,210.01385429413577,154.16184929807358,364.1757035922093,55.85200499606221
2853,192.4225484465468,156.08668528670944,348.5092337332562,36.33586315983737,209.0575070406886,153.9225152652024,362.98002230589105,55.13499177548618
2854,206.0721374654054,144.14025192669737,350.21238939210275,61.93188553870803,210.45935926145833,153.84363044095073,364.30298970240904,56.615728820507606
2855,263.00051238598945,109.45693008941858,372.457442475408,153.5435822965709,211.3319995996531,154.01180923131918,365.3438088309723,57.320190368333925
2856,219.73095869542445,153.57302097800323,373.30397967342765,66.15793771742122,213.27195112056017,156.06886967228274,369.3408207928429,57.20308144827747
2857,186.64538638580962,202.069024536143,388.7144109219526,-15.423638150333375,214.5099258153033,160.48788098910927,374.99780680441256,54.022044826194055
2858,179.1132544689035,159.76466917359747,338.87792364250095,19.348585295306037,215.31841745114758,163.1684704406653,378.4868878918129,52.14994701048231
2859,200.77415767244779,120.69920751975997,321.4733651922078,80.07495015268782,215.97829098294142,161.5383212791805,377.51661226212195,54.43996970376088
2860,222.60910733097725,239.11134503601244,461.72045236698966,-16.502237705035185,216.25638668898011,164.74385341680804,381.0002401057881,51.51253327217208
2861,249.53557868696407,151.9780945696058,401.51367325656986,97.55748411735829,217.18895811352888,167.00887012610448,384.19782823963334,50.18008798742439
2862,195.63359799995817,127.97716430471833,323.6107623046765,67.65643369523984,216.07238365270345,165.78286098071177,381.8552446334152,50.289522671991676
2863,198.6438727052286,188.68066946346147,387.3245421686901,9.963203241767133,213.68819319012835,165.87698007193075,379.5651732620591,47.811213118197585
2864,211.30446281066244,195.47305230830622,406.77751511896867,15.83141050235622,213.55303780582042,165.8940388408257,379.44707664664605,47.65899896499469
2865,247.1382147598435,167.01431924820542,414.1525340080489,80.12389551163807,213.94796244663803,164.47300223458998,378.420964681228,49.474960212048025
2866,213.28059920201164,158.51817987132614,371.79877907333776,54.7624193306855,213.63581718533197,162.08173346209753,375.7175506474295,51.55408372323442
2867,204.52842024439894,184.37714158311823,388.9055618275172,20.151278661280713,211.22553130985742,161.57298641178556,372.79851772164295,49.65254489807186
2868,208.87144675550397,175.7680364882641,384.63948324376804,33.103410267239866,210.5625441357283,161.28627766685628,371.8488218025846,49.27626646887206
2869,219.98943762532596,185.71574698590712,405.7051846112331,34.273690639418845,210.32628532855486,162.11496779570652,372.4412531242614,48.21131753284836
2870,181.84396624709427,135.91891852630977,317.76288477340404,45.925047720784505,209.5807275200355,160.97481156468183,370.55553908471734,48.60591595535365
2871,249.14665933785744,130.74280422484188,379.88946356269935,118.40385511301557,211.23690949518686,159.87189768732333,371.10880718251025,51.36501180786354
2872,191.48276486481873,185.97138899583825,377.454153860657,5.51137586898048,210.31497241189214,160.11058332818098,370.42555574007315,50.20438908371118
2873,237.43013886265084,126.64593190334077,364.07607076599163,110.78420695931007,211.00548293497988,158.75210031239283,369.75758324737274,52.25338262258705
2874,123.93613839581506,36.932517496195246,160.8686558920103,87.00362089961982,207.79283681678697,154.35785396387652,362.1506907806635,53.43498285291046
2875,181.97882679552387,55.57592386922792,237.5547506647518,126.40290292629595,207.0788314661422,151.64798192489454,358.7268133910368,55.430849541247625
2876,216.07530618330688,136.45110119685918,352.52640738016606,79.6242049864477,207.6034665491234,150.5393804736209,358.1428470227443,57.06408607550249
2877,185.3328298359687,142.08164735495302,327.41447719092173,43.25118248101569,206.3355952513029,149.96850877907596,356.3041040303789,56.367086472226916
2878,178.10703187916775,101.77325194565606,279.8802838248238,76.33377993351169,205.77083512050817,147.52172045213834,353.29255557264645,58.2491146683698
2879,231.5575055504213,184.9000155931658,416.4575211435871,46.65748995725551,207.61981044231644,147.19153678072541,354.8113472230418,60.42827366159101
2880,210.6791853657375,184.17037572829767,394.84956109403515,26.50880963743984,206.8612851121756,149.43320138899898,356.2944865011746,57.42808372317665
2881,233.47034312534274,190.4117506721515,423.88209379749424,43.05859245319124,207.21385795227468,151.96651055032305,359.18036850259773,55.24734740195162
2882,206.90062909659085,176.00006508668207,382.9006941832729,30.900564009908777,208.24116730605658,153.59930773209243,361.840475038149,54.64185957396413
2883,231.70958248677056,156.67095303590344,388.380535522674,75.03862945086712,209.5507351073974,153.61878332373226,363.1695184311296,55.93195178366513
2884,201.94440303823427,191.769402659192,393.71380569742627,10.175000379042274,209.413143959825,155.20642168148206,364.6195656413071,54.20672227834294
2885,214.24122799135196,232.8244730621874,447.0657010535393,-18.58324507083543,207.78783448000377,159.3186731139077,367.10650759391143,48.46916136609605
2886,216.94421187387408,176.1909138234701,393.13512569734417,40.75329805040397,207.6949429192854,160.07260287542326,367.76754579470867,47.622340043862145
2887,186.2758528874994,159.0553038749771,345.33115676247655,27.220549012522298,207.68262513600843,158.6388121867177,366.3214373227262,49.043812949290675
2888,208.79948561167868,136.0570461847763,344.856531796455,72.74243942690237,208.6721661741009,157.84855808709034,366.5207242611913,50.823608087010555
2889,203.50150365796333,200.47606131700746,403.9775649749708,3.0254423409558626,208.7630777069514,160.5077865469986,369.27086425395004,48.25529115995281
2890,228.0957016709014,152.3377606230332,380.4334622939346,75.7579410478682,208.94596418494888,157.61533373323263,366.56129791818154,51.33063045171627
2891,217.29994753631036,156.8725616773019,374.1725092136122,60.42738585900847,207.87144314659375,157.7784826368225,365.64992578341634,50.092960509771274
2892,222.49884439868515,133.1188797226447,355.61772412132984,89.37996467604046,208.7669513598847,157.94987315075338,366.71682451063805,50.817078209131296
2893,223.40141765637028,176.15699601950905,399.55841367587936,47.24442163686123,209.59220285825603,157.5324173692883,367.12462022754437,52.05978548896776
2894,185.12451999238584,151.60341567972353,336.72793567210937,33.52110431266232,208.71953809764682,156.07009614833552,364.78963424598237,52.649441949311296
2895,191.90591200683676,186.9452604739458,378.85117248078257,4.9606515328909495,206.87846133921326,156.7344608558602,363.6129221950735,50.14400048335306
2896,201.16773771488607,178.96268195947593,380.130419674362,22.205055755410143,206.47469928964244,157.41594425879853,363.890643548441,49.05875503084388
2897,245.47594783253527,130.95942699232782,376.43537482486306,114.51652084020745,207.83961687591363,155.6353537724389,363.47497064835255,52.20426310347477
2898,250.63809940873128,199.431120083463,450.0692194921943,51.20697932526829,209.23183863102122,156.42412322561216,365.6559618566334,52.80771540540905
2899,231.6416053596273,129.64513623690593,361.28674159653326,101.99646912272138,209.62024422216462,154.55510286731212,364.1753470894767,55.06514135485247
2900,222.81835778783463,187.33557482621939,410.15393261405404,35.48278296161524,210.9860572735226,156.26899141064243,367.25504868416505,54.71706586288016
2901,213.5295010726534,174.51982056786684,388.04932164052025,39.00968050478656,209.79881866468247,157.7282252887433,367.52704395342573,52.0705933759392
2902,225.18485709953822,191.77695441541343,416.96181151495165,33.40790268412479,210.92222173917312,157.92174413606244,368.8439658752356,53.00047760311067
2903,226.06544949183467,193.27607848754954,419.3415279793842,32.78937100428513,210.54339876014592,160.14274902220274,370.68614778234866,50.40064973794317
2904,237.6827842130079,125.38403154650632,363.0668157595142,112.29875266650157,214.334953620719,163.0911328238798,377.4260864445988,51.24382079683923
2905,229.94795896978326,140.74594553195678,370.69390450174,89.20201343782648,215.93392469319434,165.93013354597076,381.86405823916505,50.00379114722359
2906,200.38017448791572,156.00225440529923,356.382428893215,44.3779200826165,215.41075363668128,166.58183865291872,381.9925922896,48.828914983762544
2907,205.33253693406988,113.43202976696195,318.7645667010318,91.90050716710793,216.07741053995133,165.6268513999857,381.704261939937,50.45055913996562
2908,194.95883030914104,136.72727809552995,331.686108404671,58.23155221361108,216.63913715428376,166.7919856049815,383.4311227592653,49.84715154930227
2909,240.9984550805232,150.91628856507802,391.9147436456012,90.08216651544518,216.95383547195382,165.65919470404526,382.6130301759991,51.29464076790859
2910,232.9337871298165,200.1404382393277,433.0742253691442,32.7933488904888,217.69565553075648,166.19153012107958,383.88718565183603,51.504125409676895
2911,237.0188204561569,117.0602643195933,354.0790847757502,119.9585561365636,217.81393810845026,163.7464805759943,381.5604186844446,54.06745753245596
2912,187.7180835499415,122.9096248540881,310.6277084040296,64.8084586958534,217.17451992356197,161.97679923490787,379.1513191584698,55.19772068865412
2913,247.56224752592766,139.11740848732614,386.6796560132538,108.44483903860151,217.70294209153386,161.39168108328857,379.09462317482246,56.31126100824527
2914,179.09082590002578,91.00224378685265,270.09306968687844,88.08858211317313,216.94115618692692,158.03277578754395,374.97393197447093,58.90838039938296
2915,224.53574873682263,97.01764520254753,321.55339393937015,127.5181035342751,217.2843068784426,153.50588152555596,370.79018840399857,63.77842535288665
2916,213.86320003725797,172.5673709587975,386.4305709960555,41.29582907846046,217.18160648388874,153.3850967634002,370.56670324728896,63.79650972048853
2917,233.64275854758884,151.0826750142336,384.72543356182246,82.56008353335525,218.76050333922504,153.1193424680421,371.8798458072671,65.64116087118296
2918,246.24470783265565,147.068182528525,393.3128903611806,99.17652530413065,220.00867741325763,153.48638034616704,373.49505775942464,66.52229706709058
2919,230.325174821978,158.63309904377087,388.9582738657489,71.69207577820714,220.90279978539144,152.09161493705915,372.9944147224506,68.81118484833227
2920,201.11924065950745,188.53175425338713,389.6509949128946,12.58748640612032,220.00358441834499,153.29808139140428,373.3016658097493,66.70550302694068
2921,215.17225139701185,145.41941850858646,360.59166990559834,69.75283288842539,219.9326612137017,152.9163099524471,372.8489711661488,67.01635126125458
2922,206.54943511701669,134.04314278965705,340.59257790667374,72.50629232735963,219.40101423764605,152.94711872134752,372.3481329589935,66.45389551629856
2923,187.63838734222628,114.62747541061049,302.26586275283677,73.0109119316158,218.2089132271746,150.8961347010509,369.10504792822553,67.31277852612371
2924,213.81330133901332,158.7596206235148,372.5729219625281,55.05368071549853,219.16520593872886,151.13467486584395,370.29988080457287,68.03053107288491
2925,190.18820081072954,200.14940137835347,390.337602189083,-9.961200567623933,219.1079488988586,151.57481289599087,370.68276179484945,67.53313600286775
2926,209.85035547108993,107.05205231286004,316.90240778394997,102.79830315822988,219.39736949073207,149.17779190777034,368.5751613985024,70.21957758296175
2927,253.46668993044779,54.58432309621223,308.05101302666003,198.88236683423554,219.66372756066252,146.63195511123317,366.29568267189563,73.03177244942935
2928,199.05317654842113,151.94962297036912,351.00279951879025,47.103553578052015,217.9442301319855,145.0492385407967,362.99346867278217,72.8949915911888
2929,214.47190207844233,149.2180684556687,363.689970534111,65.25383362277361,217.37190668927934,145.70166961475545,363.07357630403476,71.67023707452388
2930,245.09865911197065,136.32238713261296,381.42104624458364,108.77627197935769,218.11458340008386,144.00123002496858,362.1158134250524,74.1133533751153
2931,239.678550070193,171.58077305064373,411.2593231208367,68.09777701954928,218.98621836666854,143.90326177439448,362.889480141063,75.08295659227404
2932,259.4089124293332,170.47945406782918,429.8883664971624,88.92945836150403,220.127020210995,143.19334509614163,363.3203653071366,76.93367511485336
2933,231.24998959455303,116.16058334379582,347.4105729383489,115.08940625075721,220.29983821441894,140.62282859134987,360.92266680576887,79.67700962306908
2934,206.5107081985791,119.62586152631816,326.13656972489724,86.88484667226093,219.260769013938,140.4308895906769,359.6916586046149,78.82987942326106
2935,237.63506521738526,157.6559154944174,395.29098071180266,79.97914972296786,219.51700588885805,140.99455525609227,360.51156114495035,78.5224506327658
2936,207.76508774922783,203.12000176604693,410.8850895152748,4.6450859831809055,219.76316966423514,142.56514683478386,362.32831649901897,77.19802282945126
2937,206.96724343488953,91.14051942916302,298.1077628640526,115.8267240057265,219.8176598809291,141.82209649019057,361.63975637111974,77.99556339073855
2938,208.40818131997852,132.33233455550626,340.7405158754848,76.07584676447226,220.26597158129036,141.67559837218977,361.94156995348015,78.59037320910059
2939,238.73394980185915,175.14341037489928,413.87736017675843,63.59053942695988,220.19048807200159,142.4831690991838,362.67365717118537,77.70731897281775
2940,243.94107363416617,216.7679221989075,460.7089958330737,27.17315143525866,220.55739762214657,143.03741856450316,363.5948161866497,77.51997905764341
2941,231.039543809263,200.33902513612304,431.37856894538606,30.700518673139953,220.35808840058343,145.81337725838745,366.17146565897093,74.54471114219595
2942,215.21897480515585,142.11165535906548,357.33063016422136,73.10731944609037,221.27478477575724,146.4534449418867,367.728229717644,74.82133983387052
2943,244.38947824926237,155.85180359588549,400.24128184514785,88.53767465337688,221.1690257998684,147.01125811217204,368.1802839120404,74.15776768769636
2944,223.47064709856448,123.57551649064172,347.04616358920623,99.89513060792277,222.648353173153,148.09703386896499,370.745387042118,74.55131930418801
2945,209.45381882311,182.6793919247912,392.1332107479012,26.774426898318808,222.14562217602924,150.95242542637314,373.0980476024024,71.19319674965615
2946,225.86465450420891,149.28422828648058,375.1488827906895,76.58042621772833,222.54567065826095,150.1763206706292,372.72199132889017,72.36934998763174
2947,225.10145064672432,162.33731712511548,387.4387677718398,62.76413352160884,222.26096039489883,150.55147540765861,372.81243580255745,71.70948498724019
2948,232.44200788808246,180.3942432546708,412.83625114275327,52.047764633411646,221.80087039674635,151.66234409853016,373.46321449527653,70.13852629821622
2949,194.73177625044374,191.5349046705897,386.2666809210334,3.1968715798540472,220.6144237776952,152.75907095275747,373.3734947304527,67.8553528249378
2950,219.54445974982013,192.0049054302412,411.54936518006133,27.53955431957894,221.22859774737233,152.87484265865257,374.10344040602484,68.35375508871974
2951,204.40757819971026,74.73708552793225,279.1446637276425,129.670492671778,220.86977530746225,150.51876489263077,371.3885402000931,70.35101041483149
2952,218.17629931867992,198.61794157233354,416.7942408910135,19.55835774634639,221.25733744751773,152.67125818538665,373.9285956329044,68.58607926213105
2953,220.35284725664337,183.02030852431048,403.3731557809539,37.33253873233289,222.34781944466494,154.95101928917663,377.2988387338416,67.3968001554883
2954,201.33300618945162,190.76270578091663,392.09571197036826,10.57030040853499,221.9318096063462,156.01778879442335,377.9495984007696,65.91402081192284
2955,248.13084073482162,178.8669423986518,426.9977831334734,69.26389833616983,223.8632309371493,155.3083734951,379.1716044322493,68.5548574420493
2956,201.59900762973342,175.05577246524197,376.6547800949754,26.54323516449145,223.58818600910408,157.57516416684606,381.16335017595014,66.01302184225803
2957,223.98363221668797,176.01042152234496,399.9940537390329,47.97321069434301,222.60541741864537,161.62270078105047,384.22811819969587,60.982716637594926
2958,232.04855042191997,143.11327078549957,375.1618212074195,88.9352796364204,223.7052632144287,161.3281557082215,385.03341892265024,62.37710750620722
2959,215.5422045309078,191.39975645070365,406.9419609816115,24.14244808020416,223.7409399628442,162.73421197472265,386.47515193756686,61.00672798812157
2960,198.19230867688114,203.18548678483006,401.37779546171123,-4.993178107948921,222.17739494834126,164.9629819631299,387.14037691147115,57.21441298521134
2961,231.94717409320265,153.2990309102792,385.24620500348186,78.64814318292343,221.91968241577487,164.3535905584511,386.27327297422596,57.56609185732382
2962,219.05903777556006,100.64919755205436,319.70823532761443,118.4098402235057,220.57468659398245,162.02591534125858,382.60060193524106,58.548771252723874
2963,213.7649010737795,159.81543997160344,373.58034104538297,53.94946110217606,219.99185030995667,163.48107722885214,383.47292753880885,56.510773081104496
2964,219.18340509906002,110.66530222807162,329.84870732713165,108.5181028709884,220.41427353997273,163.1823919189106,383.59666545888336,57.23188162106208
2965,219.34271188784757,257.0766637566502,476.4193756444978,-37.73395186880262,219.80452842898814,166.49641686098502,386.3009452899732,53.30811156800306
2966,245.17113351460236,190.58202747899716,435.7531609935995,54.5891060356052,221.05139662116727,166.07848438475006,387.12988100591735,54.97291223641721
2967,233.1951883490571,151.89740773151323,385.09259608057033,81.29778061754388,221.9256614516395,168.1037139948284,390.0293754464679,53.82194745681112
2968,244.45782160592185,198.28017970454619,442.738001310468,46.177641901375665,223.12731612783762,170.30197549979638,393.429291627634,52.82534062804123
2969,202.52270315847554,198.1050559248772,400.62775908335277,4.417647233598331,221.92027457305815,171.06736368479562,392.98763825785386,50.852910888262514
2970,192.6883794703175,181.8885770770557,374.5769565473732,10.799802393261814,220.21185143426322,169.90471884740057,390.1165702816639,50.30713258686262
2971,246.6841414638085,174.47307836097795,421.15721982478647,72.21106310283054,220.7333380227481,169.04252062156243,389.77585864431046,51.69081740118564
2972,219.35803827588887,205.6903756525674,425.0484139284563,13.667662623321462,220.87130680510583,171.1618112980125,392.0331181031183,49.70949550709335
2973,231.33010155901283,162.0576306337954,393.38773219280824,69.27247092521742,220.43599424876416,171.36867219927615,391.80466644804034,49.06732204948802
2974,198.25679345467427,170.65656199860388,368.91335545327814,27.60023145607039,219.5955324606345,172.9380403828749,392.5335728435094,46.65749207775961
2975,222.05216136486476,181.87117173492834,403.9233330997931,40.18098962993642,220.01547721202635,172.9110997098795,392.9265769219058,47.104377502146875
2976,190.10752281278414,139.90175079975373,330.00927361253787,50.20577201303041,218.82357282231217,172.59835046032188,391.4219232826341,46.22522236199028
2977,234.8472064587782,159.90005495755022,394.74726141632846,74.94715150122798,219.14843134938064,172.51710838806972,391.6655397374504,46.63132296131091
2978,185.21900833757374,135.0580369712595,320.27704530883324,50.16097136631424,217.5743313643637,171.005901511956,388.58023287631966,46.56842985240766
2979,209.6817729211673,229.12695915969402,438.8087320808613,-19.44518623852673,218.07266458672115,172.25896999492616,390.33163458164734,45.81369459179496
2980,259.37319237784476,110.43055760113592,369.8037499789807,148.94263477670884,219.4002890076553,169.5398250672893,388.9401140749447,49.86046394036597
2981,264.6751675038963,148.30143510907402,412.97660261297034,116.3737323948223,221.40920865112815,171.99197005332738,393.4011787044555,49.417238597800775
2982,241.31939790624617,233.15762874575256,474.4770266519987,8.161769160493606,222.18064527071368,173.143292959108,395.3239382298217,49.03735231160569
2983,203.45746373200242,204.77978518626432,408.23724891826674,-1.3223214542618962,221.61746581989235,173.86860884783982,395.48607466773217,47.74885697205252
2984,235.09369595575203,191.95155832375886,427.0452542795109,43.142137631993165,222.7428221454357,173.90823726593456,396.6510594113702,48.83458487950112
2985,199.1109175774366,222.48820279152494,421.5991203689615,-23.377285214088346,221.10882470685615,175.3622792790303,396.47110398588654,45.74654542782586
2986,220.60880269903447,145.11527832882865,365.7240810278631,75.49352437020582,221.74248454249954,174.36426280781654,396.1067473503161,47.37822173468301
2987,203.60778600514953,152.8867167088227,356.4945027139722,50.721069296326846,221.0632896687816,173.5934726473658,394.6567623161474,47.4698170214158
2988,278.3719144545707,149.49411432726077,427.86602878183146,128.8778001273099,222.6074018032033,173.80616743209117,396.41356923529446,48.80123437111211
2989,204.66942471034614,170.2746315381014,374.9440562484475,34.39479317224473,222.24497580918458,173.1019966016711,395.34697241085564,49.14297920751347
2990,205.5921381613677,152.84561458723388,358.4377527486016,52.74652357413382,222.4916367920008,171.42400086175124,393.91563765375207,51.06763593024956
2991,243.03945124265576,175.85283389924876,418.8922851419045,67.186617343407,222.86137936364923,172.17579429471687,395.03717365836616,50.68558506893234
2992,254.04264384880557,149.8676270140994,403.910270862905,104.17501683470616,224.02749956609074,173.81640861011837,397.8439081762091,50.21109095597236
2993,221.90729380233995,228.82413882508627,450.7314326274262,-6.916845022746315,224.29891265704276,176.11669857190114,400.4156112289439,48.18221408514162
2994,210.57115327892,175.3588616473418,385.93001492626183,35.21229163157821,224.0118375963714,178.27315055254348,402.28498814891486,45.73868704382794
2995,222.63747148567683,166.28200308805773,388.91947457373453,56.35546839761909,224.12166291629907,175.24666186359042,399.3683247798894,48.87500105270866
2996,222.23236205773514,182.5438422725676,404.77620433030273,39.68851978516756,223.3570372010702,174.97872235670943,398.33575955777957,48.378314844360744
2997,234.38644958701235,190.84926672329252,425.23571631030484,43.537182863719835,223.39674590900202,176.27711765643537,399.6738635654374,47.11962825256661
2998,223.24658133495208,137.3667153060747,360.61329664102675,85.87986602887739,222.68970456663635,174.24666884315303,396.9363734097894,48.44303572348334
2999,254.88047844432072,173.38411360835545,428.26459205267616,81.49636483596527,224.4349637428312,173.42263743260227,397.85760117543344,51.01232631022889
3000,254.0325471817498,158.96754888105264,413.0000960628024,95.06499830069717,226.47976933321223,172.6586031594022,399.1383724926144,53.82116617381007


==> data/reward_curve_original_data/hopper_reward.csv <==
epoch,mean_smooth,upper_smooth,lower_smooth
1,0.5130966384481118,0.5926178483811143,0.4335754285151093
11,1.1325590325057424,1.756825833292637,0.5082922317188477
21,3.377631135513933,4.722597641601645,2.0326646294262205
31,9.95661719368469,13.101361378858407,6.811873008510973
41,17.460283977970892,22.243573675855252,12.67699428008653
51,23.366702347990753,29.570464919798386,17.16293977618312
61,33.705920455559564,43.31189306344473,24.099947847674397
71,43.459233281465096,59.2102819329227,27.708184630007487
81,50.214320511426195,70.85274275128614,29.57589827156624
91,58.460372183537594,86.34232031904325,30.578424048031923
101,65.51433897612856,102.82610582515302,28.20257212710408
111,70.97966287094542,114.65896213190219,27.30036360998865
121,76.16407756839283,124.10060648976435,28.227548647021322
131,80.3971744477595,131.82227507471268,28.972073820806322
141,80.64411902871694,133.09816020362712,28.190077853806756
151,80.65930364440366,130.44846348852406,30.870143800283262
161,80.74960743683464,130.84485973917404,30.65435513449522
171,80.8064687739652,126.24272353438657,35.37021401354385
181,82.20033672976037,123.30082105703815,41.09985240248257
191,82.06451788377592,116.93189433540067,47.197141432151184
201,83.91454183659293,114.39933483188993,53.42974884129594
211,86.21725099368987,110.09097678538551,62.343525201994254
221,88.86186627878247,110.79379111249278,66.92994144507216
231,90.73585160013705,112.0329675104399,69.43873568983422
241,93.33301865884451,113.31750738286826,73.34852993482075
251,95.91814539027636,114.9624002177037,76.873890562849
261,98.73814288094505,117.06560137935178,80.41068438253832
271,100.80687488070575,117.78707670322449,83.82667305818703
281,104.0735068641295,119.66698541834091,88.48002830991808
291,106.43142418441168,121.64029481791935,91.22255355090401
301,107.6429657863254,121.9807715960784,93.30515997657243
311,102.55508748418829,117.57589676003498,87.53427820834162
321,99.69141780235246,115.89460056415957,83.48823504054535
331,96.85191306086121,113.13658944699657,80.56723667472588
341,93.68347472647527,112.15312261748787,75.21382683546267
351,90.94845987027801,110.508743992369,71.38817574818704
361,93.5015148865738,112.61300071737541,74.39002905577219
371,94.51128663106427,112.2242539832212,76.79831927890731
381,94.5056874554472,111.80646858459359,77.20490632630083
391,95.48784764590853,110.93001310200304,80.045682189814
401,91.74629702991882,105.09083754184931,78.40175651798833
411,75.67710988613632,87.71215962849672,63.64206014377592
421,59.04430796179585,70.34356400606933,47.74505191752236
431,42.5356847933246,52.52210712614351,32.54926246050568
441,26.85835570595279,35.71289575418492,18.00381565772066
451,14.68840597517217,23.322634486539886,6.054177463804455
461,14.924600044786235,22.660639834367327,7.188560255205143
471,15.602520716265873,23.14708475199508,8.057956680536671
481,17.205175256070387,25.319528744034198,9.090821768106576
491,18.51593474970424,26.486487341600142,10.545382157808342
501,19.63002807319127,27.389038399149236,11.871017747233305
511,19.828746793404772,28.95709056523877,10.700403021570782
521,20.088358925579424,28.927643070266992,11.249074780891863
531,19.757558603416587,28.186002056346194,11.329115150486983
541,18.091759665848056,27.201488735474804,8.982030596221309
551,17.11943495215953,26.73737277189428,7.501497132424783
561,17.367182445508856,26.896190251383867,7.8381746396338405
571,17.16532052282445,26.97883383533348,7.351807210315425
581,16.431500406119202,26.42061861068992,6.442382201548484
591,16.98842567500812,27.529695848233292,6.447155501782945
601,17.47620907324979,27.75093422069373,7.201483925805855
611,18.662824156182502,30.157776338840282,7.167871973524728
621,20.62642330800887,32.29313599218834,8.9597106238294
631,21.355037473838614,34.24647161593929,8.463603331737936
641,23.382710064035827,37.01905255068363,9.746367577388027
651,24.44292306290523,38.82656088786451,10.059285237945954
661,25.819108119877455,40.38701963972815,11.251196600026754
671,26.929912076686215,42.37571228309467,11.484111870277763
681,27.427292952348957,42.53453236447899,12.320053540218916
691,27.131684928988093,41.271145340623576,12.992224517352604
701,28.49541794368623,43.06034331157996,13.930492575792504
711,28.900943612901024,42.76224557150785,15.039641654294202
721,29.644476936776314,43.94150926276614,15.347444610786486
731,32.076112278830585,47.32652899193063,16.825695565730538
741,33.77465193762463,50.19358450708989,17.355719368159377
751,36.420413783107044,54.04137675662696,18.79945080958713
761,39.56624269476394,59.933711967178816,19.198773422349067
771,43.753564419662844,65.32323742607714,22.18389141324854
781,45.95668460139823,67.13643576797084,24.776933434825633
791,49.565063551790246,71.96074064200478,27.1693864615757
801,51.695415169162914,74.7852515011472,28.605578837178637
811,55.49831899381411,78.90502451068367,32.091613476944545
821,57.41364350440893,84.24341282454853,30.583874184269334
831,64.07243399065118,95.63958913375578,32.505278847546585
841,67.50007839022496,101.83902527379955,33.16113150665037
851,72.89153995267026,109.75267474983542,36.030405155505115
861,77.14934543409612,113.9038870731044,40.394803795087824
871,81.13489294854088,117.4448171032179,44.824968793863825
881,83.41236703950506,120.41156257649726,46.41317150251287
891,88.33676234487228,127.76045111900021,48.91307357074433
901,90.59236930904612,131.14315169053177,50.04158692756046
911,90.87303659118197,132.06718371782043,49.678889464543516
921,95.99139640439455,138.55112846727997,53.43166434150911
931,97.84703935747439,140.59716623269549,55.09691248225331
941,99.50216414274578,145.12803930446057,53.87628898103101
951,102.64202762126928,153.68143441773285,51.602620824805754
961,107.46767410754344,162.16194401335864,52.77340420172825
971,107.84275605501907,164.38736275388953,51.298149356148635
981,112.95764604412503,174.08495460926585,51.83033747898422
991,119.43450145180219,182.73239680026373,56.136606103340654
1001,123.23110292634567,186.95656265057875,59.505643202112594
1011,126.68953451827838,197.8159044992932,55.56316453726355
1021,129.24335664762927,208.86423704391925,49.62247625133934
1031,130.99034679300775,216.2756874743864,45.70500611162912
1041,130.76011622449587,219.57110504692807,41.9491274020637
1051,133.30827484940062,224.99255599260425,41.62399370619701
1061,134.66677858687441,227.68203528847974,41.651521885269084
1071,137.31817163801668,231.33441218857297,43.30193108746036
1081,141.6041582010247,236.43382746087212,46.77448894117727
1091,143.8766770143319,237.95361919482127,49.799734833842514
1101,145.79748991605973,244.1987362022839,47.39624362983551
1111,147.02724594875218,246.2438667747076,47.81062512279678
1121,151.06927155382434,251.0435851205371,51.09495798711159
1131,152.8489016795807,250.1271182426732,55.5706851164882
1141,154.31870871109587,255.81730608849756,52.82011133369418
1151,155.63824148421864,259.22148559825166,52.05499737018564
1161,156.9651059051974,261.49088866236553,52.43932314802922
1171,159.48855502112193,265.96935370282677,53.007756339417156
1181,158.86203712750893,268.57679952323264,49.14727473178517
1191,159.78789182792647,269.26029758434083,50.31548607151207
1201,161.58177082429677,267.2592874596461,55.904254188947434
1211,164.44848199401181,272.2868585264907,56.610105461532996
1221,164.68769094292037,271.376907380836,57.99847450500475
1231,167.24212266268336,278.60256291290955,55.881682412457145
1241,167.1586927526137,278.69843163592026,55.61895386930707
1251,166.03673354638678,277.1547435399428,54.91872355283077
1261,166.31622984515798,277.8338576468823,54.79860204343364
1271,165.50569691733014,276.4675957740634,54.54379806059682
1281,166.7616027298044,278.5968872701839,54.926318189424876
1291,170.3845973829228,287.26660987251074,53.5025848933349
1301,174.70464135280577,297.62899738629295,51.780285319318565
1311,170.09723991211385,285.2484371568686,54.94604266735915
1321,172.93117006878222,293.20574959228003,52.656590545284395
1331,171.06554993284703,285.87717447747644,56.25392538821765
1341,171.71224300295845,283.6837154138647,59.74077059205213
1351,168.81288429459255,282.028799311175,55.59696927801012
1361,176.3075865418021,296.5485544697511,56.06661861385308
1371,176.31687781496166,294.8890682508584,57.744687379064956
1381,181.63132344606848,300.1350077189564,63.1276391731806
1391,177.48505818951048,289.33385593500594,65.63626044401506
1401,183.0794444027066,294.7698817697072,71.38900703570603
1411,174.00738673901694,277.27587753090864,70.73889594712527
1421,173.12533581875817,278.3452094938199,67.90546214369651
1431,170.39652055007548,281.40281712079457,59.39022397935638
1441,176.58006126009656,301.3179514122774,51.84217110791574
1451,177.55665773085195,301.96442298806255,53.14889247364136
1461,188.60352312669073,324.1528645473184,53.05418170606302
1471,185.63827576158164,317.19285101644,54.083700506723325
1481,187.3291521832567,318.0908751466786,56.567429219834786
1491,183.85906654137008,303.53847231889796,64.17966076384218
1501,178.96285909254854,298.8250695386084,59.100648646488686
1511,178.85222165164495,294.79058387626577,62.9138594270241
1521,187.45725364165042,306.9851044686406,67.92940281466022
1531,188.2460915353082,311.64458924790114,64.84759382271534
1541,188.89485853190183,319.643807259992,58.14590980381169
1551,191.82935711912228,324.25283126966434,59.40588296858023
1561,192.34859974415667,330.93600023280334,53.76119925551002
1571,188.68106229712376,325.42111820926095,51.941006384986565
1581,189.85462933332997,324.63173436937706,55.0775242972829
1591,192.93568245186245,330.52539077455367,55.34597412917119
1601,195.82141769865706,331.8786091801649,59.76422621714919
1611,196.22768080492358,331.7426389638459,60.712722646001275
1621,196.16788310851086,337.3381899111615,54.9975763058602
1631,196.9713582810158,340.9230748027728,53.01964175925878
1641,198.39947753954485,341.66986548872507,55.12908959036465
1651,196.1771469856012,341.5243431471005,50.82995082410193
1661,198.52375291309792,351.41829529822445,45.629210527971345
1671,203.35548832541375,359.95115271174916,46.7598239390783
1681,204.89916082268348,360.9615252637657,48.83679638160129
1691,209.08351290663006,368.0464454563691,50.120580356891004
1701,211.81430433681533,372.59454790747054,51.0340607661601
1711,211.3337908776239,365.94402628284837,56.72355547239944
1721,207.5766378142102,355.9544040457086,59.1988715827118
1731,200.64232030800204,344.58928863612164,56.69535197988251
1741,198.64778974308626,337.25984099171734,60.03573849445521
1751,200.34464985457126,339.0062213590317,61.683078350110826
1761,198.956171870538,340.21768717382935,57.69465656724671
1771,193.70988079997875,331.85171372382416,55.56804787613336
1781,200.21672504104052,341.46541058414294,58.968039497938
1791,201.73911477560523,346.7646201791638,56.71360937204676
1801,199.95424517195468,339.5371560099509,60.37133433395849
1811,205.72805547871303,343.35852966583064,68.09758129159536
1821,215.81993130838526,363.59838962298886,68.04147299378165
1831,214.7567373807612,359.02612537513005,70.48734938639234
1841,213.22652824459664,354.2713352389767,72.18172125021658
1851,215.61112610169312,359.826823659426,71.39542854396016
1861,207.39484443110655,350.9696046160885,63.82008424612462
1871,206.89761991043872,342.84026350215737,70.9549763187201
1881,208.78754405667954,348.50491021305044,69.07017790030862
1891,206.87856009178665,344.24344407491697,69.51367610865627
1901,204.4228611966289,344.8981899531765,63.947532440081396
1911,198.60922436350785,329.06882671560294,68.1496220114128
1921,195.01157792657773,326.2467370436013,63.77641880955422
1931,194.80224551978245,327.3040628697938,62.300428169771024
1941,198.14143912102895,338.1700438074324,58.11283443462541
1951,198.7299617834566,333.049185904475,64.41073766243817
1961,209.8357953002246,356.4711191496647,63.200471450784555
1971,201.20303024028692,336.7869805161306,65.61907996444329
1981,200.20359087419786,338.09178552858816,62.315396219807546
1991,200.28574975780654,336.98211298225846,63.58938653335465
2001,203.03993516813497,346.5214167719883,59.55845356428176
2011,203.8550073355351,342.4748744713612,65.23514019970911
2021,215.4616585168784,370.09575991877915,60.82755711497773
2031,216.75170921892467,370.7927511819023,62.71066725594708
2041,215.8778719686766,366.4849068551766,65.27083708217666
2051,212.03263774588467,356.24052555097717,67.82474994079217
2061,208.92724242162615,356.59528226055886,61.259202582693426
2071,210.9027293285991,356.0962669880352,65.70919166916293
2081,207.4557539995497,349.92957722857,64.9819307705294
2091,208.437900112075,351.5639941526937,65.31180607145629
2101,209.03688074659007,353.2899912694002,64.78377022378
2111,211.267489961818,361.1959489870624,61.33903093657351
2121,210.38121548833388,364.8496660597524,55.912764916915364
2131,201.12583801762818,348.4381078935865,53.813568141669954
2141,199.53979078235815,345.948927696404,53.13065386831227
2151,198.1086481689804,343.95846762016197,52.25882871779884
2161,198.93093740724925,340.6602526615411,57.20162215295744
2171,194.36258605445724,327.7667636560693,60.95840845284516
2181,203.46013353150067,342.8589478643013,64.06131919870008
2191,204.334965323221,344.95010078012945,63.71982986631259
2201,202.3561989498182,341.46783029601227,63.24456760362411
2211,203.3203444911413,343.10280163415405,63.5378873481286
2221,205.0429401910643,349.0228622191204,61.063018163008174
2231,211.695512628944,359.34228891128544,64.04873634660251
2241,210.86963347383735,363.8969148391594,57.842352108515236
2251,215.06659488096412,373.22703963805463,56.906150123873694
2261,213.4477526039297,372.29525234817646,54.60025285968295
2271,216.4913930687331,374.9238869859076,58.058899151558634
2281,212.49655504397512,371.6399490936545,53.353160994295706
2291,214.48387428309866,370.37224230927166,58.59550625692572
2301,213.34740866860636,363.9079325232605,62.78688481395216
2311,212.5686085679046,364.06132324139867,61.07589389441056
2321,210.1023704882514,358.77263597343614,61.432105003066724
2331,207.63359443080483,348.72485017914636,66.54233868246332
2341,206.57568368944595,347.22638317319803,65.92498420569379
2351,210.01654492224912,357.4113086561223,62.62178118837607
2361,209.10794433311193,350.30421666332035,67.9116720029035
2371,208.68432114453972,356.12287564783225,61.245766641247144
2381,212.47374159760017,368.1564960094771,56.790987185723225
2391,212.97204804777613,369.1540664121998,56.790029683352415
2401,207.9239737887939,361.7736358527155,54.0743117248723
2411,210.16274421844182,371.7411952244653,48.58429321241827
2421,211.33873089749474,373.02157064057246,49.655891154416985
2431,213.24267258847533,373.99010818729784,52.49523698965285
2441,210.6412788387698,371.50612483128185,49.77643284625779
2451,212.80439384467212,372.81599215317345,52.79279553617084
2461,202.96440201596272,347.8700694966933,58.05873453523223
2471,205.41890661961884,345.47978753615774,65.35802570307996
2481,201.26944662350994,339.5787253451641,62.96016790185577
2491,204.86175900523077,342.08330225511736,67.64021575534416
2501,209.06305009886884,346.598047587328,71.5280526104097
2511,219.37256899066884,368.5086455590157,70.23649242232193
2521,216.8212407983862,366.609239003751,67.03324259302144
2531,216.93296067584313,365.24981058552873,68.61611076615745
2541,213.95231284104892,358.62876187344887,69.27586380864891
2551,211.73662875641642,358.63253873804985,64.84071877478301
2561,209.51350055047783,352.29747210089886,66.72952900005674
2571,188.05619898715523,308.34820230464106,67.7641956696693
2581,186.42888588558105,303.87285477276464,68.98491699839747
2591,187.3050296461484,311.42165339299817,63.18840589929868
2601,185.97449653106563,314.57323582089685,57.37575724123437
2611,187.4118641897629,320.9827998920549,53.84092848747094
2621,212.94784284442267,372.7909838091257,53.10470187971958
2631,221.4161318392584,389.8723618218587,52.95990185665807
2641,207.00468539991104,361.0605205520725,52.94885024774953
2651,197.80892768959413,339.6653478653263,55.952507513861974
2661,199.87314808135622,342.6912792681461,57.05501689456632
2671,190.9516816283363,328.42605049847674,53.477312758195836
2681,182.34392689654345,310.31859959522683,54.36925419786008
2691,198.5834527028891,335.3102905216532,61.85661488412504
2701,210.43803641047197,357.16900641056566,63.70706641037834
2711,212.7473135454325,356.38748311160293,69.10714397926206
2721,220.4245294246522,369.6732792963357,71.17577955296879
2731,225.88995977168096,381.7994447443726,69.98047479898925
2741,226.6762834823508,391.82083698071904,61.531729983982565
2751,225.30941538644683,391.2149575037196,59.40387326917403
2761,224.11637703776566,387.6453948730647,60.58735920246675
2771,224.7952352152956,389.33492475930274,60.25554567128856
2781,205.95990995432842,351.43274596442717,60.487073944229785
2791,206.47753326799534,347.20070308938824,65.75436344660244
2801,211.29677100020177,356.70839572210474,65.88514627829875
2811,213.31401019447574,366.5077934356131,60.12022695333832
2821,211.0581051086777,360.62686431249705,61.489345904858304
2831,222.96411646551107,383.4793314976567,62.44890143336548
2841,223.7640077615806,389.2341068091451,58.29390871401611
2851,217.64215366593442,376.19262764003344,59.091679691835424
2861,211.88077924696574,366.5529961079572,57.20856238597428
2871,211.35652474089449,368.2165279651626,54.49652151662635
2881,212.7219898390501,372.8293106699156,52.61466900818452
2891,208.8573980313107,366.443905565709,51.27089049691236
2901,210.4066045529992,369.3251679613253,51.488041144673126
2911,213.0969778360029,371.24686493680235,54.94709073520347
2921,214.07484906241956,367.4880039558922,60.66169416894699
2931,217.4700208016355,371.55063494440446,63.38940665886659
2941,220.58896498839673,371.5597888621352,69.61814111465827
2951,220.71742304808743,369.80490170389254,71.62994439228237
2961,219.93346738603032,374.3783475182733,65.4885872537873
2971,221.06937107382456,381.7159213490322,60.422820798616904
2981,222.17121721876327,388.11192084192805,56.2305135955984
2991,221.43544196386978,391.69777231791045,51.17311160982913
3000,223.58983622399256,395.5255696026022,51.654102845383


==> data/reward_curve_original_data/toy_multi_task_processed_Reward_History.csv <==
epoch,mean,std,upper,lower,mean_smooth,std_smooth,upper_smooth,lower_smooth
0,-206.88671,5.563493794029078,-201.3232162059709,-212.45020379402908,-206.88671,5.563493794029078,-201.3232162059709,-212.45020379402908
1,-200.9496525,1.143275583353231,-199.80637691664677,-202.09292808335326,-203.91818125,3.353384688691155,-200.56479656130884,-207.27156593869117
2,-201.148575,2.3311212390249767,-198.817453760975,-203.47969623902497,-202.99497916666667,3.012630205469095,-199.98234896119757,-206.00760937213576
3,-201.616365,3.0722624459996983,-198.5441025540003,-204.6886274459997,-202.650325625,3.027538265601746,-199.62278735939825,-205.67786389060177
4,-199.8313275,0.6899801094415642,-199.14134739055842,-200.52130760944155,-202.086526,2.56002663436971,-199.5264993656303,-204.6465526343697
5,-214.7884175,32.16788581564165,-182.62053168435835,-246.95630331564166,-204.20350791666667,7.494669831248366,-196.70883808541828,-211.69817774791503
6,-242.266435,63.35917844136844,-178.90725655863156,-305.62561344136844,-209.64106892857143,15.475313918408377,-194.16575501016305,-225.11638284697983
7,-201.00440500000002,11.90683433372476,-189.09757066627526,-212.91123933372478,-208.5614859375,15.029253970322925,-193.53223196717707,-223.59073990782292
8,-248.6447675,134.19914511520665,-114.44562238479335,-382.84391261520665,-213.01518388888888,28.270352986421116,-184.74483090246775,-241.28553687531
9,-255.9319175,142.15510664878144,-113.77681085121856,-398.08702414878144,-217.30685724999998,39.65882835265715,-177.64802889734284,-256.9656856026571
10,-236.6253875,98.36071584275956,-138.26467165724043,-334.9861033427595,-219.06308727272727,44.9953635790301,-174.06772369369716,-264.05845085175736
11,-242.90775250000002,84.6177995972874,-158.28995290271263,-327.5255520972874,-221.0501427083333,48.2972332472182,-172.75290946111514,-269.3473759555515
12,-179.1453675,20.567473253953473,-158.57789424604653,-199.71284075395346,-217.82669846153846,46.16417478619784,-171.66252367534065,-263.9908732477363
13,-178.47549500000002,22.94192775504345,-155.53356724495657,-201.41742275504348,-215.01589821428573,44.5054428554011,-170.51045535888463,-259.5213410696868
14,-175.99068250000002,18.17157161026233,-157.8191108897377,-194.16225411026235,-212.41421716666667,42.74985143905851,-169.66436572760816,-255.1640686057252
15,-178.91407,23.240019193328276,-155.67405080667174,-202.15408919332828,-210.32045796875,41.53048692370037,-168.78997104504964,-251.85094489245037
16,-174.22008,21.590891580474388,-152.6291884195256,-195.8109715804744,-208.19690632352942,40.35756955056943,-167.83933677295997,-248.55447587409884
17,-170.448605,25.835020331715764,-144.61358466828423,-196.28362533171574,-206.09977847222223,39.55076126063312,-166.5490172115891,-245.65053973285532
18,-184.84727749999996,22.011565529223308,-162.83571197077666,-206.85884302922327,-204.98122578947368,38.62764569582208,-166.35358009365163,-243.60887148529577
19,-179.16453,23.014801433545617,-156.1497285664544,-202.17933143354563,-203.690391,37.84700348270825,-165.84338751729175,-241.53739448270827
20,-178.045525,34.41438203531628,-143.6311429646837,-212.4599070353163,-202.46920690476193,37.683545318546734,-164.78566158621518,-240.15275222330862
21,-161.87598,24.76018277860647,-137.11579722139354,-186.63616277860646,-200.62406022727274,37.09611974854945,-163.52794047872328,-237.72017997582216
22,-164.745395,25.40950926600184,-139.33588573399817,-190.15490426600184,-199.06411826086958,36.58800624930824,-162.47611201156133,-235.6521245101778
23,-166.9600775,26.941600948519955,-140.01847655148006,-193.90167844851996,-197.72644989583333,36.186072695108734,-161.5403772007246,-233.91252259094207
24,-172.28449,27.044062321585486,-145.2404276784145,-199.3285523215855,-196.7087715,35.8203922801678,-160.88837921983222,-232.5291637801678
25,-170.2819475,21.826096009146752,-148.45585149085326,-192.10804350914674,-195.69235519230767,35.282150115897764,-160.41020507640994,-230.97450530820547
26,-170.17545,25.038299945466214,-145.1371500545338,-195.21374994546622,-194.74728462962963,34.902748257733634,-159.844536371896,-229.65003288736327
27,-159.929675,15.23934839065962,-144.6903266093404,-175.16902339065962,-193.50379857142858,34.200483976766705,-159.30331459466188,-227.7042825481953
28,-154.7129225,26.248757809738184,-128.4641646902618,-180.96168030973817,-192.1661821551724,33.92628652273124,-158.23989563244118,-226.09246867790364
29,-150.9500475,26.767134613167414,-124.1829128868326,-177.71718211316744,-190.792311,33.687648125745774,-157.10466287425422,-224.47995912574578
30,-155.21878750000002,18.80005378207445,-136.41873371792556,-174.01884128207448,-189.07004691666668,34.12886679201395,-154.9411801246527,-223.19891370868064
31,-151.7354425,24.155069995572884,-127.58037250442712,-175.8905124955729,-187.42957325,34.89592660575461,-152.5336466442454,-222.3254998557546
32,-146.8874375,23.516396981295657,-123.37104051870435,-170.40383448129566,-185.62086866666667,35.6021024638303,-150.0187662028364,-221.22297113049697
33,-148.27953,19.984348697448212,-128.29518130255178,-168.2638786974482,-183.84297416666666,36.16583867221191,-147.67713549445477,-220.00881283887858
34,-149.80078250000003,30.923875120847296,-118.87690737915273,-180.72465762084732,-182.17528933333332,37.1736351725921,-145.00165416074123,-219.34892450592542
35,-141.6307165,28.577172396418945,-113.05354410358106,-170.20788889641895,-179.7366993,37.05394472528469,-142.68275457471535,-216.79064402528468
36,-143.17315,33.17868814111352,-109.99446185888647,-176.35183814111352,-176.43358980000002,36.04792838194285,-140.38566141805714,-212.48151818194285
37,-148.79068,31.661298479046412,-117.1293815209536,-180.45197847904643,-174.69313229999997,36.706410520120244,-137.98672177987976,-211.39954282012025
38,-144.92687,34.04875971542282,-110.87811028457719,-178.97562971542283,-171.23586905,33.36806434012745,-137.86780470987256,-204.60393339012745
39,-144.2075625,31.60882305669138,-112.59873944330862,-175.8163855566914,-167.5117238833333,29.68318822039111,-137.82853566294222,-197.19491210372448
40,-148.69592375,30.91388540137786,-117.78203834862214,-179.60980915137785,-164.58074175833335,27.434960539011723,-137.1457812193216,-192.01570229734506
41,-145.39481375000003,23.417859099837095,-121.97695465016292,-168.81267284983713,-161.33031046666667,25.394962522430045,-135.9353479442366,-186.72527298909668
42,-145.21609999999998,19.740131899059513,-125.47596810094046,-164.9562318990595,-160.19933488333334,25.367384477266913,-134.8319504060664,-185.56671936060027
43,-146.784445,26.26438644762079,-120.52005855237921,-173.04883144762078,-159.14296655,25.478133100352824,-133.66483344964718,-184.62109965035282
44,-145.5062325,26.452947804962903,-119.0532846950371,-171.9591803049629,-158.12681821666666,25.75417897350951,-132.37263924315715,-183.88099719017615
45,-141.02522000000002,27.29740849122373,-113.72781150877628,-168.32262849122375,-156.86385655,25.889425283439362,-130.97443126656063,-182.75328183343936
46,-143.2027315,28.10270052155669,-115.1000309784433,-171.3054320215567,-155.82994493333334,26.10648558147544,-129.7234593518579,-181.93643051480876
47,-141.7691075,27.827858860643435,-113.94124863935656,-169.59696636064342,-154.87396168333333,26.17291353243969,-128.70104815089363,-181.04687521577304
48,-142.300795,25.926465182761927,-116.37432981723806,-168.2272601827619,-153.45574560000003,26.303410187557642,-127.15233541244235,-179.75915578755763
49,-141.365321,27.426069470013207,-113.93925152998679,-168.7913904700132,-152.19577196666665,26.450452455439898,-125.74531951122678,-178.64622442210657
50,-144.8911425,34.30960368357949,-110.5815388164205,-179.2007461835795,-151.09062588333333,26.446959843715337,-124.643666039618,-177.53758572704868
51,-147.7520075,41.45034460683238,-106.30166289316762,-189.20235210683236,-150.6198268,27.00329857132287,-123.61652822867714,-177.62312537132286
52,-139.6259875,29.78573336515137,-109.84025413484864,-169.41172086515138,-149.78251321666667,27.14917270796119,-122.63334050870547,-176.93168592462786
53,-148.11964125,38.237844702027076,-109.88179654797293,-186.35748595202708,-149.154498675,27.525714166411422,-121.62878450858857,-176.68021284141145
54,-143.01414,35.09252268220966,-107.92161731779034,-178.10666268220967,-148.17882034166666,27.79399617843223,-120.38482416323444,-175.97281652009892
55,-143.04767,37.70689390260531,-105.3407760973947,-180.75456390260533,-147.27101109166668,28.32335610821418,-118.9476549834525,-175.59436719988082
56,-139.36478,32.21072398302466,-107.15405601697535,-171.57550398302465,-146.24398875833333,28.562436909466133,-117.68155184886722,-174.80642566779946
57,-139.4533925,32.39301250975213,-107.06037999024787,-171.84640500975215,-145.56144600833335,29.134225713435878,-116.42722029489747,-174.6956717217692
58,-136.3011325,32.71403636484231,-103.58709613515768,-169.0151688648423,-144.947719675,29.349734998606017,-115.59798467639398,-174.297454673606
59,-137.124465,34.16400941606093,-102.96045558393905,-171.28847441606092,-144.486866925,29.5962974920358,-114.8905694329642,-174.0831644170358
60,-131.37440750000002,25.97378445519171,-105.40062304480831,-157.34819195519174,-143.69205425833334,29.83542184780638,-113.85663241052696,-173.5274761061397
61,-133.4108375,28.392333456861643,-105.01850404313836,-161.80317095686166,-143.08123409166666,29.976663963182666,-113.104570128484,-173.05789805484935
62,-131.1189775,28.05082348114386,-103.06815401885615,-159.16980098114385,-142.55561875833334,30.12781151317761,-112.42780724515572,-172.68343027151096
63,-129.92729975,26.51961216602536,-103.40768758397465,-156.44691191602536,-141.94387775,30.34565362879685,-111.59822412120315,-172.28953137879685
64,-125.76042999999999,21.395278858117276,-104.3651511418827,-147.15570885811726,-141.14253266666668,30.028033753372515,-111.11449891329416,-171.17056642003917
65,-126.7818875,22.415570477846234,-104.36631702215377,-149.19745797784623,-140.6475717,29.822647022753422,-110.82492467724657,-170.47021872275343
66,-125.42633375,24.343116233221316,-101.08321751677869,-149.7694499832213,-140.05601115833332,29.52812795915702,-110.52788319917632,-169.58413911749034
67,-124.07605950000001,26.069168691490017,-98.00689080851,-150.14522819149002,-139.232190475,29.341723632905136,-109.89046684209487,-168.57391410790513
68,-123.515704,22.49536648039704,-101.02033751960296,-146.01107048039705,-138.51848494166669,28.956610525070946,-109.56187441659571,-167.4750954667376
69,-129.36882,17.309222157984653,-112.05959784201535,-146.67804215798466,-138.02386019166667,28.479957161780717,-109.54390302988595,-166.50381735344737
70,-121.124765,21.535400710460994,-99.589364289539,-142.660165710461,-137.10482156666666,28.167341005416823,-108.93748056124984,-165.27216257208346
71,-123.78757999999999,25.47633767769484,-98.31124232230515,-149.26391767769482,-136.38458044166666,28.235956958012082,-108.14862348365459,-164.62053739967874
72,-124.69709850000001,27.30615847354382,-97.39094002645619,-152.00325697354384,-135.700613725,28.488157843828226,-107.21245588117178,-164.1887715688282
73,-122.453227,23.344928384385128,-99.10829861561487,-145.79815538438513,-134.889573125,28.3908425750537,-106.49873054994629,-163.2804157000537
74,-123.01061800000001,22.556768075143626,-100.45384992485639,-145.56738607514365,-134.13971930833333,28.260969917393062,-105.87874939094027,-162.40068922572638
75,-120.56618750000001,22.351131906628158,-98.21505559337186,-142.91731940662817,-133.45775155833334,28.096094031239875,-105.36165752709346,-161.5538455895732
76,-122.61619875,26.249236852716425,-96.36696189728357,-148.86543560271642,-132.7715338,28.0343119089452,-104.7372218910548,-160.8058457089452
77,-119.6653355,23.115528080614062,-96.54980741938593,-142.78086358061407,-132.0347414,27.877234216277554,-104.15750718372244,-159.91197561627757
78,-120.07596849999999,22.583027147661035,-97.49294135233896,-142.65899564766102,-131.29391385,27.76578628177419,-103.52812756822581,-159.0597001317742
79,-120.1733615,27.144230094575573,-93.02913140542442,-147.31759159457556,-130.58751519999998,27.75639163592627,-102.83112356407374,-158.34390683592625
80,-115.651159,24.531490616089986,-91.11966838391002,-140.18264961609,-129.61284908333332,27.430454533676617,-102.1823945496567,-157.04330361700994
81,-122.42807099999999,21.00422841889391,-101.42384258110607,-143.4322994188939,-128.76871786666666,26.748917327412006,-102.01980053925466,-155.51763519407868
82,-117.49114,20.84482202275823,-96.64631797724178,-138.33596202275822,-128.03088961666668,26.450886949332233,-101.58000266733444,-154.48177656599893
83,-116.83032125,24.772821881251367,-92.05749936874864,-141.60314313125136,-126.98791228333334,26.002052855306378,-100.98585942802697,-152.9899651386397
84,-120.542195,22.60224681664304,-97.93994818335696,-143.14444181664305,-126.23884745000001,25.585710326454155,-100.65313712354585,-151.82455777645416
85,-123.96184124999999,16.301202364285068,-107.66063888571492,-140.26304361428507,-125.60265315833334,24.872187275176813,-100.73046588315653,-150.47484043351017
86,-113.327855,22.922594244765722,-90.40526075523428,-136.25044924476572,-124.73475565833334,24.56258295056818,-100.17217270776516,-149.29733860890153
87,-118.42236750000001,28.68213895065054,-89.74022854934947,-147.10450645065055,-124.03372149166667,24.4388871652648,-99.59483432640187,-148.47260865693144
88,-123.9071825,18.153325820589778,-105.75385667941023,-142.06050832058978,-123.620589825,23.953530147123047,-99.66705967787696,-147.57411997212304
89,-120.3612,16.334272005438955,-104.02692799456105,-136.69547200543894,-123.06181432499999,23.35920556676898,-99.70260875823102,-146.421019891769
90,-118.02947,18.954853571900795,-99.0746164280992,-136.9843235719008,-122.61698307500001,23.125241203992616,-99.49174187100739,-145.74222427899264
91,-121.18993499999999,17.662122849745444,-103.52781215025455,-138.85205784974545,-122.20961965833334,22.767567517088743,-99.4420521412446,-144.97718717542205
92,-115.5929905,19.24316621282554,-96.34982428717446,-134.83615671282553,-121.69208675833333,22.473978941478133,-99.21810781685521,-144.16606569981147
93,-113.39826500000001,23.53544102342181,-89.8628239765782,-136.93370602342182,-121.14111893333333,22.374506570058013,-98.76661236327533,-143.51562550339133
94,-117.1669315,20.752029161859387,-96.41490233814062,-137.9189606618594,-120.85466898333334,22.353064913516082,-98.50160406981725,-143.20773389684942
95,-123.1493085,19.730984392866862,-103.41832410713315,-142.88029289286686,-120.73358301666666,22.263578710683433,-98.47000430598324,-142.99716172735012
96,-113.2462075,19.934684058217684,-93.31152344178231,-133.1808915582177,-120.32757880833334,22.11663097151665,-98.21094783681669,-142.44420977985
97,-114.93376750000002,22.436642754136116,-92.4971247458639,-137.37041025413612,-120.02283574166667,21.995546773604854,-98.02728896806182,-142.01838251527155
98,-110.59488350000001,20.495579939888074,-90.09930356011193,-131.09046343988808,-119.592141725,21.928887222254552,-97.66325450274546,-141.52102894725456
99,-109.01433,23.43475636908706,-85.57957363091293,-132.44908636908707,-118.913658725,22.13307169595797,-96.78058702904202,-141.04673042095794
100,-108.9208125,22.046588794895797,-86.8742237051042,-130.9674012948958,-118.50686030833334,22.150111298772458,-96.35674900956087,-140.6569716071058
101,-110.51665,22.14621250487917,-88.37043749512083,-132.66286250487917,-118.06449597500001,22.039107126345275,-96.02538884865473,-140.1036031013453
102,-108.38870599999998,14.007190638040072,-94.38151536195991,-122.39589663804006,-117.52088289166666,21.595808198495146,-95.92507469317152,-139.11669109016182
103,-110.1169865,21.35082137178573,-88.76616512821427,-131.46780787178574,-117.10967487500001,21.529337964741835,-95.58033691025818,-138.63901283974184
104,-109.97067999999999,20.444483826263095,-89.52619617373689,-130.4151638262631,-116.675010275,21.45892848977915,-95.21608178522085,-138.13393876477915
105,-108.89321975,24.431104943962875,-84.46211480603712,-133.32432469396286,-116.28591135,21.52826092435697,-94.75765042564304,-137.814172274357
106,-112.21252774999999,21.149514405714534,-91.06301334428545,-133.36204215571453,-115.93912231666667,21.35827017612358,-94.5808521405431,-137.29739249279024
107,-106.947154,21.66181273503268,-85.28534126496731,-128.60896673503268,-115.51518293333332,21.30981299793753,-94.20536993539581,-136.82499593127085
108,-107.70799500000001,21.82286296783032,-85.8851320321697,-129.53085796783034,-115.10291715,21.284474191943175,-93.81844295805682,-136.3873913419432
109,-107.95559625,20.24628543662572,-87.70931081337429,-128.2018816866257,-114.69565830833334,21.054542703344843,-93.64111560498849,-135.75020101167817
110,-111.55153250000001,18.232573819055055,-93.31895868094495,-129.78410631905507,-114.55900409166667,20.84457881011035,-93.71442528155632,-135.403582901777
111,-104.1245825,20.064707074240875,-84.05987542575913,-124.18928957424087,-113.94888780833334,20.813261431955247,-93.13562637637808,-134.76214924028858
112,-104.6114675,21.938395249603495,-82.6730722503965,-126.5498627496035,-113.51956539166666,20.84971387285009,-92.66985151881657,-134.36927926451676
113,-109.69331125,19.694775136520498,-89.9985361134795,-129.38808638652048,-113.28166505833333,20.680445648025728,-92.60121941030759,-133.96211070635906
114,-106.310035,20.894327246531937,-85.41570775346807,-127.20436224653193,-112.807259725,20.62351499568869,-92.1837447293113,-133.43077472068867
115,-110.17819874999999,22.463981424479787,-87.71421732552021,-132.6421801744798,-112.34780497499999,20.828940964361845,-91.51886401063815,-133.17674593936187
116,-114.11892750000001,22.31802847955791,-91.8008990204421,-136.43695597955792,-112.37417405833334,20.808788772188255,-91.56538528614509,-133.1829628305216
117,-108.38737,17.431451416962762,-90.95591858303725,-125.81882141696276,-112.03967414166667,20.433765854398658,-91.60590828726801,-132.47343999606534
118,-105.050049,15.222630853451186,-89.82741814654881,-120.2726798534512,-111.411103025,20.336076022160704,-91.07502700283929,-131.74717904716073
119,-109.46463499999999,25.30192592217636,-84.16270907782362,-134.76656092217635,-111.04788419166668,20.634997819385283,-90.41288637228136,-131.68288201105196
120,-105.46913625,20.073758634552124,-85.39537761544788,-125.54289488455213,-110.62920639999999,20.672294654806997,-89.95691174519301,-131.301501054807
121,-105.248895,21.437848804415214,-83.8110461955848,-126.68674380441522,-110.0978384,20.798152186629327,-89.29968621337068,-130.89599058662932
122,-107.68839,20.159632497047163,-87.52875750295283,-127.84802249704717,-109.83435171666666,20.828701062770044,-89.00565065389664,-130.66305277943673
123,-104.75704999999999,21.118079818536213,-83.63897018146378,-125.87512981853621,-109.54631121666667,20.748122355940527,-88.79818886072614,-130.29443357260718
124,-106.3647775,20.64603671257412,-85.71874078742589,-127.01081421257412,-109.18623941666667,20.744589274297685,-88.44165014236897,-129.93082869096435
125,-108.64789999999999,20.29744546253707,-88.35045453746292,-128.94534546253706,-108.70285913333333,20.763471309953356,-87.93938782337997,-129.4663304432867
126,-103.08577875,19.187117330299326,-83.89866141970067,-122.27289608029933,-108.36417817499999,20.738552419022746,-87.62562575597727,-129.10273059402274
127,-103.328529,15.138763335681592,-88.18976566431841,-118.46729233568159,-107.97733689166668,20.49528977174093,-87.48204711992572,-128.4726266634076
128,-102.46707375,19.445303075906434,-83.02177067409356,-121.91237682590643,-107.70640989999998,20.46028054294154,-87.24612935705845,-128.16669044294156
129,-108.6218075,20.455590101996368,-88.16621739800364,-129.07739760199638,-107.69332581666666,20.360975000705185,-87.33235081596149,-128.05430081737185
130,-104.2696715,20.388564152260674,-83.88110734773933,-124.65823565226067,-107.53828778333333,20.305707512617346,-87.23258027071599,-127.84399529595068
131,-104.2664435,21.22567730929111,-83.04076619070888,-125.49212080929111,-107.32994756666666,20.27502300609774,-87.05492456056892,-127.60497057276442
132,-109.6972245,18.886793211029858,-90.81043128897015,-128.58401771102987,-107.37356485000001,20.437676425197406,-86.93588842480261,-127.81124127519742
133,-103.72394125000001,15.136965073906754,-88.58697617609326,-118.86090632390676,-107.16046334166666,20.230547881934772,-86.92991545973192,-127.39101122360144
134,-105.55533750000001,13.31822342946279,-92.23711407053722,-118.8735609294628,-107.01328525833333,19.993005868708096,-87.02027938962526,-127.00629112704142
135,-112.3330025,28.68113309860494,-83.65186940139506,-141.01413559860495,-107.12794468333333,20.134673473862833,-86.9932712094705,-127.26261815719616
136,-99.260606,18.958376155112564,-80.30222984488744,-118.21898215511256,-106.69621395833335,20.061635532176094,-86.63457842615723,-126.75784949050943
137,-103.12756875,17.074642301646403,-86.05292644835359,-120.2022110516464,-106.56889445,19.90872985106322,-86.66016459893677,-126.47762430106323
138,-102.25281125,15.16835384141512,-87.08445740858487,-117.42116509141512,-106.38705499166667,19.686912880182714,-86.70014211148394,-126.07396787184938
139,-103.9761625,20.463066074806374,-83.51309642519362,-124.43922857480638,-106.2544072,19.694138901455403,-86.5602682985446,-125.94854610145539
140,-111.18875875,19.6419125606174,-91.5468461893826,-130.8306713106174,-106.24231474166666,19.741116859507482,-86.50119788215919,-125.98343160117415
141,-106.357345,19.677174775570908,-86.68017022442909,-126.0345197755709,-106.31674015833333,19.72819911621848,-86.58854104211485,-126.04493927455182
142,-110.09939875,22.5700276307357,-87.52937111926431,-132.6694263807357,-106.4996712,19.74925352892289,-86.75041767107713,-126.24892472892289
143,-100.82216500000001,19.020625478284533,-81.80153952171548,-119.84279047828454,-106.203966325,19.726781873648353,-86.47718445135165,-125.93074819864836
144,-102.50892875,15.233833238528844,-87.27509551147115,-117.74276198852884,-106.07726278333332,19.53809874004825,-86.53916404328508,-125.6153615233816
145,-108.233075,24.56969283497659,-83.6633821650234,-132.80276783497658,-106.01242532500001,19.608289120398148,-86.40413620460185,-125.62071444539815
146,-104.99592000000001,21.355629647857892,-83.64029035214212,-126.35154964785791,-105.70832507499999,19.57620915934148,-86.13211591565852,-125.28453423434148
147,-97.984055,18.114724278923852,-79.86933072107615,-116.09877927892384,-105.36154790833334,19.59898492140685,-85.76256298692648,-124.96053282974019
148,-104.8647,21.685963400805296,-83.1787365991947,-126.55066340080529,-105.35536960833333,19.814429339651987,-85.54094026868135,-125.16979894798533
149,-101.41621075,16.625365335507816,-84.7908454144922,-118.04157608550781,-105.08708879999999,19.525210653429703,-85.56187814657031,-124.6122994534297
150,-108.5380875,28.87650095278671,-79.66158654721329,-137.41458845278672,-105.18938717500001,19.81863539737085,-85.37075177762914,-125.00802257237085
151,-103.68709875,26.21226596889021,-77.4748327811098,-129.8993647188902,-105.1373273,19.97778263618669,-85.1595446638133,-125.11510993618668
152,-101.26310749999999,21.531523234999007,-79.73158426500098,-122.794630734999,-104.92315121666667,20.023512327451748,-84.89963888921491,-124.94666354411841
153,-106.75912,18.9516188998671,-87.8075011001329,-125.7107388998671,-104.98988688333334,19.951296963496112,-85.03858991983722,-124.94118384682945
154,-99.94527875000001,20.965961286293066,-78.97931746370695,-120.91124003629308,-104.77590359166668,19.96196111595341,-84.81394247571326,-124.73786470762008
155,-101.62940475,19.497601119292522,-82.13180363070748,-121.12700586929253,-104.54195375,19.935299637845258,-84.60665411215474,-124.47725338784525
156,-100.25067,17.73147437701859,-82.51919562298141,-117.98214437701859,-104.447450125,19.886778206069234,-84.56067191893077,-124.33422833106923
157,-96.2906735,18.147260464482116,-78.14341303551788,-114.43793396448211,-104.21285494166666,19.987061443695918,-84.22579349797076,-124.19991638536257
158,-98.655015,15.160356786746474,-83.49465821325353,-113.81537178674648,-104.08578631666667,19.844229900723917,-84.24155641594275,-123.93001621739059
159,-102.59946525000001,13.835774594216868,-88.76369065578314,-116.43523984421688,-103.885041575,19.623569383797935,-84.26147219120206,-123.50861095879795
160,-98.2283625,25.157654741597536,-73.07070775840246,-123.38601724159754,-103.68366460833333,19.782539070109166,-83.90112553822418,-123.46620367844251
161,-95.66114625,15.326039294304197,-80.3351069556958,-110.9871855443042,-103.39682136666667,19.585884469609603,-83.81093689705706,-122.98270583627625
162,-103.40741025,16.526890125227034,-86.88052012477297,-119.93430037522702,-103.18716089166668,19.507221033416172,-83.67993985825049,-122.69438192508284
163,-100.53438125,25.082288431599956,-75.45209281840005,-125.61666968159994,-103.080842225,19.838731812005946,-83.24211041299404,-122.91957403700596
164,-98.27143875,18.27894560409616,-79.99249314590384,-116.55038435409617,-102.8380456,20.004089217827058,-82.83395638217294,-122.84213481782704
165,-99.256815,21.94380505037736,-77.31300994962264,-121.20062005037737,-102.40217268333335,19.77951161621947,-82.62266106711385,-122.18168429955281
166,-101.16233549999998,20.17937059689995,-80.98296490310003,-121.34170609689994,-102.46556366666667,19.82021143094572,-82.64535223572096,-122.2857750976124
167,-96.35697875,18.221342809094057,-78.13563594090594,-114.57832155909405,-102.23987733333334,19.858434781193974,-82.38144255213935,-122.0983121145273
168,-95.16301399999999,22.44222478461967,-72.72078921538032,-117.60523878461966,-102.00355075833333,20.10089714596746,-81.90265361236588,-122.10444790430078
169,-88.66169775,19.552410269005886,-69.10928748099411,-108.21410801900589,-101.4930686,20.07054195244078,-81.42252664755922,-121.56361055244079
170,-100.12224850000001,19.881475908034492,-80.24077259196552,-120.0037244080345,-101.12418492500001,20.078527397354677,-81.04565752764532,-121.20271232235469
171,-98.84657,18.621255388009338,-80.22531461199065,-117.46782538800935,-100.87382575833333,20.04333008443596,-80.83049567389736,-120.91715584276929
172,-102.07834275,17.756552121096693,-84.32179062890332,-119.8348948710967,-100.606457225,19.88288090078133,-80.72357632421867,-120.48933812578134
173,-99.459009,18.13205586188185,-81.32695313811814,-117.59106486188185,-100.56101869166667,19.853261913567902,-80.70775677809876,-120.41428060523457
174,-97.51591125,21.46857273579544,-76.04733851420457,-118.98448398579544,-100.39458477500001,20.061086563476792,-80.3334982115232,-120.45567133847679
175,-95.82812125000001,19.555584209591892,-76.27253704040811,-115.38370545959191,-99.98108631666668,19.8939496092973,-80.08713670736937,-119.87503592596396
176,-98.2517175,25.68674571574008,-72.56497178425991,-123.93846321574009,-99.75627956666668,20.038320144893373,-79.71795942177329,-119.79459971156004
177,-105.798641,10.317348194767424,-95.48129280523258,-116.11598919476742,-100.01676576666665,19.778407608754826,-80.23835815791183,-119.7951733754215
178,-96.10107375,19.031307922880377,-77.06976582711962,-115.13238167288037,-99.72464489166666,19.689919092823995,-80.03472579884266,-119.41456398449067
179,-99.97077025,22.886302408622505,-77.08446784137749,-122.85707265862251,-99.67646354166666,19.898616995261154,-79.77784654640551,-119.57508053692781
180,-96.79246875,22.282530212548565,-74.50993853745143,-119.07499896254856,-99.28494291666668,19.678817970586547,-79.60612494608013,-118.96376088725323
181,-96.0974895,23.23742714765077,-72.86006235234922,-119.33491664765077,-99.03195594166667,19.579656676545234,-79.45229926512143,-118.6116126182119
182,-92.342955,20.53774017487263,-71.80521482512736,-112.88069517487264,-98.734617525,19.54653057454102,-79.18808695045898,-118.28114809954103
183,-95.0971325,20.827932693536617,-74.26919980646338,-115.92506519353662,-98.34588460833332,19.609074367663336,-78.73681024067,-117.95495897599669
184,-91.2210635,18.31761118666248,-72.90345231333752,-109.53867468666247,-98.05507743333332,19.52079603100898,-78.53428140232434,-117.57587346434232
185,-100.27445875,14.726877523968646,-85.54758122603135,-115.00133627396863,-98.00991256666666,19.36177191116486,-78.6481406555018,-117.37168447783151
186,-95.3117875,20.92014518678169,-74.39164231321831,-116.23193268678168,-97.84528314999999,19.468060938156956,-78.37722221184303,-117.31334408815697
187,-92.73029499999998,18.658176324843932,-74.07211867515605,-111.38847132484392,-97.72660386666666,19.485091466835684,-78.24151239983098,-117.21169533350236
188,-97.21283349999999,22.883445975273247,-74.32938752472674,-120.09627947527323,-97.67853115,19.74252777311991,-77.9360033768801,-117.42105892311992
189,-97.7535465,17.372049900302372,-80.38149659969763,-115.12559640030237,-97.517000525,19.860403616656093,-77.65659690834391,-117.37740414165609
190,-92.6364835,13.843147322126175,-78.79333617787383,-106.47963082212617,-97.33060455833333,19.48325336934038,-77.84735118899295,-116.81385792767371
191,-94.6261375,16.573537508000268,-78.05259999199973,-111.19967500800027,-97.29610426666666,19.52483664313025,-77.77126762353642,-116.82094090979693
192,-91.3902635,20.073199995699632,-71.31706350430036,-111.46346349569964,-96.89553270833332,19.643046972146003,-77.25248573618731,-116.53857968047933
193,-92.5668315,20.184440609535745,-72.38239089046426,-112.75127210953575,-96.62994771666668,19.479785378077203,-77.15016233858948,-116.10973309474386
194,-87.42749275,19.498825359043472,-67.92866739095652,-106.92631810904348,-96.26848285000001,19.52044803657544,-76.74803481342455,-115.78893088657544
195,-89.30328000000002,20.35113987572031,-68.95214012427971,-109.65441987572032,-95.93669835,19.46735919742021,-76.46933915257979,-115.40405754742021
196,-92.55095750000001,15.104773995108022,-77.44618350489199,-107.65573149510803,-95.64965241666665,19.298205977360475,-76.35144643930617,-114.94785839402715
197,-91.02442500000001,16.858708957276853,-74.16571604272315,-107.88313395727687,-95.47190062499999,19.252784848966574,-76.21911577603345,-114.72468547396656
198,-102.44223500000001,12.13022567141683,-90.31200932858317,-114.57246067141685,-95.714541325,18.909051545193144,-76.80548977980685,-114.62359287019315
199,-97.85094724999999,18.703243314308086,-79.14770393569191,-116.55419056430807,-96.02084964166667,18.880745980036544,-77.1401036616301,-114.90159562170321
200,-92.729315,15.584793331788738,-77.14452166821127,-108.31410833178873,-95.774418525,18.737523227495025,-77.03689529750498,-114.51194175249502
201,-91.238281,16.17522856804577,-75.06305243195423,-107.41350956804577,-95.52080889166668,18.655989000162904,-76.86481989150376,-114.17679789182958
202,-88.87939475,17.637033179958497,-71.24236157004151,-106.5164279299585,-95.08084395833335,18.652005035458295,-76.42883892287503,-113.73284899379162
203,-89.13179875,17.759493462307407,-71.3723052876926,-106.8912922123074,-94.73660361666666,18.63958628880582,-76.09701732786085,-113.37618990547249
204,-87.97551375,15.944996370565788,-72.03051737943422,-103.9205101205658,-94.41859036666666,18.455467076631496,-75.96312329003517,-112.87405744329816
205,-91.559564,18.647901119926175,-72.91166288007382,-110.20746511992617,-94.276305125,18.42521097364264,-75.85109415135736,-112.70151609864264
206,-90.656596,13.869747179846648,-76.78684882015335,-104.52634317984663,-94.02313440833333,18.03131102244619,-75.99182338588714,-112.05444543077952
207,-89.6408675,16.178960603065377,-73.46190689693462,-105.81982810306538,-93.48454195833334,18.226698102722786,-75.25784385561056,-111.71124006105612
208,-91.0884715,20.2837543101809,-70.8047171898191,-111.3722258101809,-93.31745521666667,18.268446315632804,-75.04900890103387,-111.58590153229946
209,-91.7255875,13.522850334431167,-78.20273716556883,-105.24843783443117,-93.04261579166668,17.956331246493093,-75.08628454517357,-110.99894703815976
210,-88.903135,15.919269312994029,-72.98386568700597,-104.82240431299404,-92.77963799999999,17.744222549841275,-75.03541545015872,-110.52386054984127
211,-89.97910525,15.238373286986713,-74.74073196301329,-105.21747853698672,-92.57569185833333,17.477587421152474,-75.09810443718087,-110.05327927948582
212,-87.6226825,18.712560487459353,-68.91012201254064,-106.33524298745935,-92.41834944166665,17.4167480982387,-75.00160134342795,-109.83509753990536
213,-84.6261,12.487319931960313,-72.13878006803968,-97.11341993196031,-92.06931502500001,17.138727672852824,-74.93058735214717,-109.2080426978528
214,-87.61065375000001,19.151699647181612,-68.4589541028184,-106.76235339718163,-91.94896803333334,17.16653062153679,-74.78243741179654,-109.11549865487014
215,-89.60788375000001,18.584786043895047,-71.02309770610496,-108.19266979389506,-91.59341553333334,17.295127572201007,-74.29828796113232,-108.88854310553435
216,-88.55736375000001,16.59961106542227,-71.95775268457774,-105.15697481542227,-91.368268075,17.151109768155695,-74.21715830684431,-108.5193778431557
217,-87.681734,17.54235618543066,-70.13937781456934,-105.22409018543067,-91.19998270833334,17.113915763508583,-74.08606694482475,-108.31389847184191
218,-84.50234499999999,17.5995524761389,-66.9027925238611,-102.10189747613889,-90.77629975833334,16.937785980204104,-73.83851377812923,-107.71408573853745
219,-104.64938125,31.271369105313237,-73.37801214468676,-135.92075035531323,-91.00616091666667,17.40109662037113,-73.60506429629552,-108.40725753703781
220,-90.368296,11.252084954313604,-79.1162110456864,-101.6203809543136,-90.93055466666667,17.31472787477738,-73.61582679188929,-108.24528254144406
221,-95.407965,10.587399747744989,-84.82056525225502,-105.99536474774499,-90.95661558333335,17.11518994943554,-73.8414256338978,-108.07180553276886
222,-87.11472025,18.55317944824481,-68.5615408017552,-105.66789969824481,-90.814097475,17.06452259785371,-73.74957487714629,-107.8786200728537
223,-87.11127624999999,13.78797425089969,-73.3233019991003,-100.89925050089968,-90.63224563333333,16.851307052565843,-73.78093858076748,-107.48355268589918
224,-88.538725,10.666661154099096,-77.8720638459009,-99.2053861540991,-90.66928670833333,16.556901579067695,-74.11238512926565,-107.22618828740103
225,-90.1748725,17.59771248297796,-72.57716001702204,-107.77258498297797,-90.69833979166667,16.465120665976283,-74.23321912569038,-107.16346045764296
226,-91.46097375,23.372302888285446,-68.08867086171455,-114.83327663828544,-90.662007,16.74070496241553,-73.92130203758447,-107.40271196241552
227,-88.10014875,16.424894137913732,-71.67525461208626,-104.52504288791374,-90.564531125,16.72624446843676,-73.83828665656323,-107.29077559343676
228,-88.5654975,11.178658636790539,-77.38683886320946,-99.74415613679055,-90.10197320833335,16.69452556728255,-73.40744764105078,-106.79649877561587
229,-88.7369525,14.639433685522986,-74.09751881447701,-103.37638618552299,-89.79817338333334,16.559065246323048,-73.23910813701029,-106.35723862965638
230,-83.16251,14.509018371612878,-68.65349162838712,-97.67152837161288,-89.47927988333335,16.523206080983854,-72.95607380234948,-106.00248596431719
231,-83.8689775,13.773729695688518,-70.09524780431148,-97.64270719568852,-89.23363643333333,16.443156118571945,-72.7904803147614,-105.67679255190527
232,-85.1621025,19.74311582774677,-65.41898667225323,-104.90521832774678,-89.10972669166667,16.51335887349822,-72.59636781816843,-105.62308556516489
233,-87.79732875,13.537788175810192,-74.25954057418981,-101.3351169258102,-89.06524435833335,16.372635363948312,-72.69260899438501,-105.43787972228165
234,-86.69237125,7.444185365462959,-79.24818588453704,-94.13655661546295,-89.02247294166666,16.089274997111552,-72.93319794455512,-105.11174793877824
235,-83.13166000000001,15.750264254238528,-67.38139574576148,-98.88192425423854,-88.74154280833334,15.992687101588631,-72.7488557067447,-104.73422990992198
236,-87.51697,12.340933472459318,-75.17603652754069,-99.85790347245931,-88.63688860833334,15.94172664467572,-72.69516196365761,-104.57861525300905
237,-86.97381150000001,14.504635934813242,-72.46917556518677,-101.47844743481325,-88.54798674166666,15.88591582240065,-72.66207091926601,-104.43390256406731
238,-85.4409335,11.617271492766665,-73.82366200723334,-97.05820499276666,-88.35973547500001,15.597033061820174,-72.76270241317982,-103.95676853682018
239,-83.15814,13.45885601058525,-69.69928398941475,-96.61699601058525,-88.07415389166667,15.594899917691977,-72.47925397397469,-103.66905380935866
240,-87.5156785,11.948519530323232,-75.56715896967677,-99.46419803032325,-88.02790534166667,15.462541591602951,-72.56536375006371,-103.49044693326961
241,-83.83481875000001,16.393827571931034,-67.44099117806897,-100.22864632193105,-87.82309579166667,15.501056734434426,-72.32203905723223,-103.32415252610109
242,-88.02512,7.972064661257246,-80.05305533874275,-95.99718466125725,-87.836510375,15.143040206894359,-72.69347016810565,-102.97955058189434
243,-84.41921149999999,10.946318090853307,-73.47289340914668,-95.3655295908533,-87.82961409166666,15.091673478857457,-72.7379406128092,-102.92128757052413
244,-84.445446,15.30424239440982,-69.14120360559018,-99.74968839440983,-87.72410716666667,14.963424903765064,-72.76068226290161,-102.68753207043173
245,-88.29931275000001,11.853170125387987,-76.44614262461202,-100.152482875388,-87.68048813333333,14.739037706481495,-72.94145042685184,-102.41952583981484
246,-85.1280225,18.333088824044125,-66.79493367595587,-103.46111132404413,-87.56617675833334,14.796820298435557,-72.76935645989778,-102.36299705676889
247,-93.90022875000001,18.356153341711863,-75.54407540828815,-112.25638209171187,-87.77345991666667,14.823946870311598,-72.94951304635508,-102.59740678697827
248,-84.49455375,13.652558911026762,-70.84199483897324,-98.14711266102675,-87.77320020833334,14.692380418141193,-73.08081979019215,-102.46558062647452
249,-90.39932875,20.072221461908654,-70.32710728809134,-110.47155021190865,-87.29819845833332,14.319075496694374,-72.97912296163896,-101.61727395502771
250,-83.15017499999999,16.317337038672495,-66.8328379613275,-99.46751203867248,-87.057594425,14.48791723283967,-72.56967719216033,-101.54551165783967
251,-85.669731,18.838814038259784,-66.83091696174021,-104.50854503825978,-86.732986625,14.76296437585683,-71.97002224914317,-101.49595100085683
252,-84.937158,15.45743344771975,-69.47972455228025,-100.39459144771975,-86.66040121666668,14.659772842505994,-72.00062837416068,-101.32017405917266
253,-86.70239000000001,16.87970346746648,-69.82268653253352,-103.58209346746649,-86.64677167500001,14.76283048305822,-71.88394119194179,-101.40960215805822
254,-85.94468649999999,11.604149008889694,-74.3405374911103,-97.54883550888968,-86.56030372500001,14.794080078217908,-71.76622364678208,-101.35438380321791
255,-86.16208850000001,18.257588981984334,-67.90449951801568,-104.41967748198434,-86.42654425833332,14.81607596151812,-71.61046829681521,-101.24262021985146
256,-86.0783175,17.51885297107923,-68.55946452892077,-103.59717047107922,-86.24712238333333,14.620960964277913,-71.62616141905542,-100.86808334761125
257,-85.91065225,16.58641082111036,-69.32424142888964,-102.49706307111036,-86.17413916666668,14.6263448537178,-71.54779431294887,-100.80048402038447
258,-83.3333615,19.005539956389445,-64.32782154361055,-102.33890145638944,-85.99973463333332,14.88724089770443,-71.11249373562892,-100.88697553103775
259,-82.567815,16.193758370058223,-66.37405662994178,-98.76157337005822,-85.79409671666667,14.93905172052227,-70.8550449961444,-100.73314843718894
260,-81.5309975,15.919068857223563,-65.61192864277643,-97.45006635722356,-85.73971296666667,14.98605340337596,-70.75365956329071,-100.72576637004263
261,-87.38658625000001,11.005461388217954,-76.38112486178206,-98.39204763821796,-85.85696659166666,14.89377779312694,-70.96318879853973,-100.7507443847936
262,-85.79454275,16.980372713046584,-68.81417003695341,-102.7749154630466,-85.87804793333335,14.80168635597027,-71.07636157736307,-100.67973428930362
263,-86.21334350000001,15.215168364228585,-70.99817513577142,-101.4285118642286,-85.82524842499998,14.85759902891755,-70.96764939608245,-100.68284745391755
264,-85.27447,21.841451107889252,-63.43301889211074,-107.11592110788925,-85.77798505000001,15.337507886998425,-70.44047716300157,-101.11549293699842
265,-86.812696,15.877415645708345,-70.93528035429166,-102.69011164570834,-85.90068625,15.341746266714088,-70.55893998328591,-101.24243251671409
266,-83.3411425,17.7349522499618,-65.6061902500382,-101.07609474996181,-85.761492,15.521546892630836,-70.23994510736915,-101.28303889263084
267,-83.94341625,14.619593607340356,-69.32382264265965,-98.56300985734035,-85.660478825,15.525378815048406,-70.1351000099516,-101.18585764004841
268,-85.98371524999999,13.435772300530285,-72.5479429494697,-99.41948755053028,-85.67857155,15.585995508640528,-70.09257604135948,-101.26456705864052
269,-81.00760199999999,19.878586796176496,-61.1290152038235,-100.88618879617648,-85.60688694999999,15.799986534826902,-69.80690041517309,-101.4068734848269
270,-91.102493,19.16449455393626,-71.93799844606373,-110.26698755393626,-85.72644743333333,16.040519035614004,-69.68592839771934,-101.76696646894734
271,-83.00385899999999,14.962290164034515,-68.04156883596548,-97.9661491640345,-85.698748775,15.992801122017452,-69.70594765298254,-101.69154989701745
272,-88.62972400000001,10.125683522805955,-78.50404047719405,-98.75540752280597,-85.71890224166667,16.06458841740241,-69.65431382426426,-101.78349065906907
273,-80.639595,18.55111702937858,-62.08847797062142,-99.19071202937857,-85.592915025,16.31808171535325,-69.27483330964674,-101.91099674035326
274,-82.54092375,20.02355184456102,-62.517371905438985,-102.56447559456103,-85.52943094999999,16.475392030358293,-69.05403891964171,-102.00482298035828
275,-77.4674585,16.693865688648504,-60.773592811351506,-94.1613241886485,-85.16836914166667,16.636748549133642,-68.53162059253303,-101.8051176908003
276,-81.57021125,22.02951662253108,-59.54069462746892,-103.59972787253108,-85.04977543333332,16.75996280908321,-68.28981262425013,-101.80973824241654
277,-83.45852,18.87186910694504,-64.58665089305495,-102.33038910694503,-84.701718475,16.77715333459098,-67.92456514040902,-101.47887180959098
278,-88.7028025,24.336349396580108,-64.3664531034199,-113.03915189658011,-84.84199343333333,17.133279684109425,-67.70871374922392,-101.97527311744277
279,-82.19776850000001,14.912746570641136,-67.28502192935888,-97.11051507064114,-84.56860809166668,16.96129718773384,-67.60731090393283,-101.52990527940051
280,-90.17755774999999,17.808019022427885,-72.3695387275721,-107.98557677242788,-84.80285418333332,17.010986587192352,-67.79186759614099,-101.8138407705257
281,-96.2428865,11.852800669567047,-84.39008583043295,-108.09568716956704,-85.1552927,16.778119474902596,-68.3771732250974,-101.93341217490259
282,-87.99605100000001,20.837654128486268,-67.15839687151374,-108.83370512848627,-85.2572558,16.95746016426148,-68.29979563573852,-102.21471596426149
283,-80.85726325,17.24920383100185,-63.60805941899815,-98.10646708100185,-85.06241824166666,16.96977684304599,-68.09264139862067,-102.03219508471265
284,-80.97874999999999,18.835363847219234,-62.14338615278076,-99.81411384721923,-84.896887025,17.210817337656977,-67.68606968734302,-102.10770436265696
285,-87.37924600000001,16.777755712003042,-70.60149028799697,-104.15700171200305,-84.93745894166666,17.161489561990933,-67.77596937967573,-102.0989485036576
286,-86.693065,20.186713595538524,-66.50635140446148,-106.87977859553853,-84.95795052499999,17.250418249472908,-67.70753227552709,-102.20836877447292
287,-87.0058775,24.106134545360543,-62.89974295463945,-111.11201204536054,-84.99445803333333,17.501075706947915,-67.49338232638542,-102.49553374028125
288,-84.67937675,23.825473302806916,-60.85390344719309,-108.50485005280692,-85.03932520833334,17.6617401518285,-67.37758505650484,-102.70106536016185
289,-81.10552999999999,16.809046331943126,-64.29648366805687,-97.91457633194311,-84.990582375,17.682249750557997,-67.308332624442,-102.67283212555799
290,-87.085275,15.651578150351696,-71.4336968496483,-102.73685315035169,-85.17572495833333,17.673333393662265,-67.50239156467107,-102.8490583519956
291,-80.39054875,14.399682265859418,-65.99086648414058,-94.7902310158594,-84.94252370833334,17.78647408958365,-67.15604961874969,-102.72899779791697
292,-81.29418875,17.883710779144046,-63.41047797085596,-99.17789952914404,-84.79251190833332,17.816585358453565,-66.97592654987976,-102.60909726678689
293,-81.5861485,21.97723198841858,-59.60891651158141,-103.56338048841857,-84.638272075,18.041987479259898,-66.5962845957401,-102.6802595542599
294,-84.41729375,21.940751494792885,-62.476542255207114,-106.35804524479289,-84.60969953333333,18.045297492156685,-66.56440204117665,-102.65499702549002
295,-80.2091375,18.4399232437256,-61.769214256274395,-98.6490607437256,-84.38958091666667,18.130714412090594,-66.25886650457608,-102.52029532875726
296,-80.79431625000001,15.601767862648012,-65.19254838735199,-96.39608411264803,-84.30468670833334,18.0596082658468,-66.24507844248653,-102.36429497418014
297,-80.915946,19.85713756686322,-61.05880843313679,-100.77308356686322,-84.20377103333334,18.23419306449756,-65.96957796883576,-102.43796409783089
298,-76.551525,14.665942634926902,-61.8855823650731,-91.2174676349269,-83.88936469166667,18.275198742310785,-65.61416594935588,-102.16456343397746
299,-82.38156850000001,13.464959764562577,-68.91660873543744,-95.8465282645626,-83.93516357499999,18.06141117459032,-65.87375240040969,-101.99657474959032
300,-82.33091125,17.245656259541793,-65.08525499045821,-99.57656750954179,-83.64277751666667,17.997449898110503,-65.64532761855615,-101.64022741477717
301,-78.115723,13.27529028108433,-64.84043271891568,-91.39101328108433,-83.47983965,17.941216568678833,-65.53862308132118,-101.42105621867883
302,-86.97547750000001,27.754616146339064,-59.22086135366095,-114.73009364633907,-83.42469810000001,18.528847656129933,-64.89585044387006,-101.95354575612993
303,-79.6280975,12.412310965627027,-67.21578653437297,-92.04040846562702,-83.39098151666667,18.324220787338216,-65.06676072932845,-101.71520230400488
304,-81.307195,13.082550711133004,-68.22464428886698,-94.389745711133,-83.34985722500001,18.092854082890614,-65.25700314210938,-101.44271130789063
305,-79.66633999999999,14.178180709439884,-65.4881592905601,-93.84452070943988,-83.423153275,18.008997916916996,-65.414155358083,-101.43215119191699
306,-78.48699099999999,16.95836528482283,-61.52862571517716,-95.44535628482282,-83.32037926666666,17.839959538993387,-65.48041972767328,-101.16033880566006
307,-80.52278849999999,14.366102855593407,-66.15668564440658,-94.8888913555934,-83.22252155,17.689767330615,-65.53275421938501,-100.91228888061501
308,-74.61722175,13.603038674779455,-61.014183075220544,-88.22026042477945,-82.75300219166667,17.331990306554978,-65.42101188511168,-100.08499249822165
309,-77.58901825000001,13.365407751780422,-64.22361049821959,-90.95442600178043,-82.59937718333332,17.280412345926283,-65.31896483740704,-99.87978952925961
310,-96.506298,19.697376221534146,-76.80892177846586,-116.20367422153414,-82.81033519166667,17.34339091922983,-65.46694427243683,-100.15372611089649
311,-77.94898950000001,13.95471795551324,-63.99427154448677,-91.90370745551326,-82.200538625,17.413454828761367,-64.78708379623863,-99.61399345376138
312,-79.89022125,16.730689304033657,-63.159531945966336,-96.62091055403366,-81.93034429999999,17.276556001279616,-64.65378829872039,-99.2069003012796
313,-77.750486,14.548761759303572,-63.20172424069642,-92.29924775930357,-81.82678505833333,17.18654126555634,-64.640243792777,-99.01332632388969
314,-79.29515875,11.184379089611527,-68.11077966038847,-90.47953783961152,-81.77066535,16.93150844030275,-64.83915690969725,-98.70217379030275
315,-82.895325,5.144340310643988,-77.75098468935602,-88.03966531064398,-81.62120131666667,16.543727926924113,-65.07747338974255,-98.16492924359076
316,-85.6515915,16.495316069241262,-69.15627543075874,-102.14690756924125,-81.58648553333335,16.420681342714204,-65.16580419061913,-98.00716687604753
317,-76.61998249999999,11.537606516225178,-65.08237598377481,-88.15758901622517,-81.24028903333333,16.001730408409692,-65.23855862492364,-97.24201944174301
318,-79.7912795,15.429811864791386,-64.36146763520861,-95.22109136479139,-81.07735245833334,15.721875027142508,-65.35547743119083,-96.79922748547583
319,-80.9822975,14.584416936576233,-66.39788056342377,-95.56671443657623,-81.07324470833332,15.647720713963613,-65.42552399436973,-96.72096542229694
320,-81.17821599999999,16.418499235954467,-64.75971676404552,-97.59671523595446,-80.87634274166666,15.673284750150371,-65.20305799151629,-96.54962749181705
321,-78.83240125,13.17442848354365,-65.65797276645635,-92.00682973354365,-80.82440449166666,15.632442957406512,-65.19196153426016,-96.45684744907318
322,-79.79088475,11.523900786007184,-68.26698396399281,-91.3147855360072,-80.77429435833334,15.420449290968616,-65.35384506736472,-96.19474364930194
323,-78.60328924999999,15.773097646508829,-62.83019160349116,-94.37638689650882,-80.67486571666667,15.213644812904958,-65.46122090376171,-95.88851052957162
324,-84.57334250000001,17.780779349077168,-66.79256315092285,-102.35412184907717,-80.68006734166667,15.074979074714435,-65.60508826695222,-95.75504641638109
325,-77.8020855,16.613594629042517,-61.18849087095749,-94.41568012904253,-80.599832275,15.014101454224999,-65.585730820775,-95.61393372922501
326,-77.38659525,11.499497291544976,-65.88709795845503,-88.88609254154497,-80.486241575,14.877359101854896,-65.6088824731451,-95.3636006768549
327,-81.304825,7.802715851823643,-73.50210914817634,-89.10754085182364,-80.49920420833334,14.475545044686909,-66.02365916364643,-94.97474925302025
328,-76.82770950000001,10.203630120093713,-66.6240793799063,-87.03133962009372,-80.50841035833334,14.326801294192471,-66.18160906414087,-94.83521165252579
329,-74.48676624999999,10.496403181580323,-63.99036306841967,-84.98316943158031,-80.24525028333332,14.22784940809306,-66.01740087524027,-94.47309969142638
330,-76.0559815,9.711459282184473,-66.34452221781552,-85.76744078218448,-80.03608595833333,13.976709508847819,-66.05937644948553,-94.01279546718115
331,-79.22265375,12.214403598201434,-67.00825015179858,-91.43705734820144,-80.07298365,13.941346619418388,-66.13163703058162,-94.0143302694184
332,-79.66187575,22.596085625113897,-57.06579012488609,-102.2579613751139,-79.82919692499999,13.769395602044217,-66.05980132295579,-93.59859252704422
333,-78.1579675,18.044363108879505,-60.11360439112049,-96.2023306088795,-79.78019259166666,13.957130673485967,-65.8230619181807,-93.73732326515264
334,-79.2068665,15.509242327083566,-63.697624172916434,-94.71610882708357,-79.71018164166667,14.03802039401765,-65.67216124764902,-93.7482020356843
335,-84.09442,15.616255185007812,-68.47816481499218,-99.71067518500782,-79.85778430833332,14.085956209869916,-65.77182809846342,-93.94374051820324
336,-80.66552325,17.02740902457038,-63.638114225429625,-97.69293227457038,-79.93040205000001,14.088257667861502,-65.8421443821385,-94.0186597178615
337,-79.95624874999999,19.435550284250752,-60.520698465749234,-99.39179903425074,-79.91151739166666,14.257239248816745,-65.65427814284992,-94.16875664048341
338,-77.07117925,15.166914774023056,-61.904264475976944,-92.23809402402306,-79.993315975,14.309368452124865,-65.68394752287513,-94.30268442712486
339,-84.39751975,11.35114224611134,-73.04637750388866,-95.74866199611134,-80.220266025,14.242226268602561,-65.97803975639744,-94.46249229360257
340,-76.45847775,9.277091945424864,-67.18138580457514,-85.73556969542486,-79.55200534999999,13.89488345939892,-65.65712189060108,-93.44688880939891
341,-78.20511025,13.005238113200145,-65.19987213679985,-91.21034836320015,-79.56054270833333,13.863234131321814,-65.69730857701151,-93.42377683965515
342,-77.8528125,12.172276507461193,-65.68053599253881,-90.02508900746119,-79.49262908333334,13.711287038102736,-65.78134204523059,-93.20391612143608
343,-75.48331225,15.342084049896016,-60.14122820010398,-90.82539629989601,-79.417056625,13.737731114455816,-65.67932551054417,-93.15478773945581
344,-78.0273725,10.709145578770121,-67.31822692122988,-88.73651807877012,-79.37479708333333,13.72188999742777,-65.65290708590557,-93.09668708076109
345,-80.01666374999999,7.7557332463704665,-72.26093050362952,-87.77239699637046,-79.27884170833333,13.808936428618653,-65.46990527971468,-93.087778136952
346,-76.05623399999999,9.358507388645409,-66.69772661135458,-85.4147413886454,-78.95899645833333,13.571042805932125,-65.38795365240121,-92.53003926426545
347,-80.20632925000001,13.709957228900784,-66.49637202109923,-93.91628647890079,-79.07854135000001,13.643454496354643,-65.43508685364536,-92.72199584635464
348,-78.02771375,16.965070850098336,-61.06264289990167,-94.99278460009833,-79.01975582499999,13.694629795864875,-65.32512602913512,-92.71438562086489
349,-82.85452475,26.725348485214276,-56.12917626478572,-109.57987323521428,-79.0821634,14.09932751415281,-64.9828358858472,-93.18149091415282
350,-72.62599625,10.812396203557975,-61.813600046442026,-83.43839245355798,-78.79708940833332,13.912457413072927,-64.8846319952604,-92.70954682140625
351,-75.43428349999999,9.340394329529975,-66.09388917047002,-84.77467782952996,-78.68381881666667,13.784656274605803,-64.89916254206086,-92.46847509127247
352,-81.82950875,19.45050378770533,-62.37900496229467,-101.28001253770533,-78.75177295,14.04887637466241,-64.70289657533759,-92.80064932466242
353,-79.98583375,7.554388725089296,-72.4314450249107,-87.5402224750893,-78.79785776666668,13.774919410615091,-65.02293835605157,-92.57277717728176
354,-75.820087,11.927492016819462,-63.89259498318054,-87.74757901681946,-78.50608258333334,13.579809832873169,-64.92627275046016,-92.0858924162065
355,-81.70209875,7.604971955469194,-74.09712679453081,-89.3070707054692,-78.636083025,13.279522410420723,-65.35656061457927,-91.91560543542072
356,-74.1963825,14.413157195683803,-59.7832253043162,-88.60953969568381,-78.52974259999999,13.376644407225351,-65.15309819277465,-91.90638700722535
357,-73.75218675,13.076498644493832,-60.675688105506175,-86.82868539449385,-78.27798799166666,13.552437166981026,-64.72555082468564,-91.83042515864769
358,-79.0590515,8.800960609954403,-70.2580908900456,-87.8600121099544,-78.35236605833332,13.505681516643048,-64.84668454169028,-91.85804757497638
359,-74.17068900000001,13.39407542721328,-60.77661357278673,-87.56476442721329,-78.34183015,13.602270591497478,-64.73955955850252,-91.9441007414975
360,-73.37064275,16.607093938036186,-56.763548811963815,-89.97773668803619,-78.25231885833334,13.83212508002587,-64.42019377830746,-92.08444393835921
361,-75.65811500000001,9.402600408241186,-66.25551459175882,-85.0607154082412,-78.1335009,13.738398307027195,-64.3951025929728,-91.87189920702718
362,-81.91165625,15.034218606333454,-66.87743764366654,-96.94587485633345,-78.20849358333334,13.486336073067848,-64.72215751026549,-91.69482965640118
363,-83.1250635,10.093973131055758,-73.03109036894423,-93.21903663105576,-78.37406345000001,13.221323073807055,-65.15274037619295,-91.59538652380705
364,-75.51842475000001,16.404146963840482,-59.114277786159526,-91.92257171384048,-78.25111539166666,13.251153228365618,-64.99996216330105,-91.5022686200323
365,-76.13003875000001,11.487052894787224,-64.64298585521279,-87.61709164478724,-77.98563601666666,13.113513152024932,-64.87212286464174,-91.09914916869161
366,-77.794153,15.018343561527372,-62.77580943847262,-92.81249656152737,-77.889923675,13.046544303256832,-64.84337937174317,-90.93646797825683
367,-75.65264075,14.132499908056452,-61.52014084194355,-89.78514065805646,-77.746470075,12.86977595738369,-64.87669411761631,-90.6162460323837
368,-76.516532,14.823013407686126,-61.69351859231387,-91.33954540768613,-77.72798183333333,12.858312578505792,-64.86966925482754,-90.58629441183912
369,-76.15017900000001,7.79101025567656,-68.35916874432345,-83.94118925567656,-77.453070475,12.739641512157966,-64.71342896284203,-90.19271198715796
370,-77.92679625,11.770473314885129,-66.15632293511487,-89.69726956488512,-77.502014425,12.822754224473307,-64.6792602005267,-90.32476864947331
371,-76.79249375,9.414633053562039,-67.37786069643796,-86.20712680356205,-77.45492720833334,12.703067389152038,-64.7518598191813,-90.15799459748537
372,-77.4967235,8.876458449113347,-68.62026505088666,-86.37318194911335,-77.443057575,12.59320678720711,-64.8498507877929,-90.0362643622071
373,-81.60773449999999,15.290145856112613,-66.31758864388738,-96.89788035611261,-77.64720498333332,12.591475514080996,-65.05572946925234,-90.23868049741432
374,-78.770718,11.507242944271782,-67.26347505572822,-90.27796094427178,-77.67198316666666,12.618078759597719,-65.05390440706894,-90.29006192626437
375,-73.84280525,13.10040601525885,-60.74239923474115,-86.94321126525885,-77.46618788333333,12.796234518560663,-64.66995336477267,-90.26242240189399
376,-73.84630250000001,9.757589689041634,-64.08871281095837,-83.60389218904164,-77.3925235,12.809537261907204,-64.5829862380928,-90.2020607619072
377,-75.62690049999999,7.768915188719957,-67.85798531128003,-83.39581568871995,-77.239875875,12.61150252723451,-64.62837334776549,-89.8513784022345
378,-73.6112625,9.915775548109773,-63.695486951890224,-83.52703804810977,-77.09266083333334,12.376526017168224,-64.71613481616511,-89.46918685050156
379,-73.4629925,15.057136333706433,-58.40585616629357,-88.52012883370644,-76.77960975833334,11.987585612117963,-64.79202414621537,-88.76719537045129
380,-76.94466775000001,12.896458560125215,-64.0482091898748,-89.84112631012522,-76.923565475,12.057054357336872,-64.86651111766314,-88.98061983233687
381,-78.75293375,12.917205910707377,-65.83572783929262,-91.67013966070738,-77.03418715,12.176281410042785,-64.8579057399572,-89.21046856004278
382,-79.19196500000001,18.001574751509008,-61.190390248491,-97.19353975150902,-76.94626902499999,12.127983775502907,-64.8182852494971,-89.07425280050289
383,-74.1715875,11.165941494444539,-63.00564600555546,-85.33752899444454,-76.75246081666666,12.248368867814749,-64.50409194885192,-89.00082968448142
384,-72.954561,13.08416702441711,-59.870393975582886,-86.03872802441711,-76.65694328333332,12.286924701401338,-64.370018581932,-88.94386798473468
385,-73.957765,11.520583253202242,-62.437181746797755,-85.47834825320224,-76.398798825,12.417445077992438,-63.98135374700757,-88.81624390299244
386,-79.44449499999999,8.982846230360396,-70.4616487696396,-88.42734123036038,-76.57373590833335,12.236434712481659,-64.33730119585168,-88.81017062081499
387,-75.17742325,13.349675756023725,-61.827747493976275,-88.52709900602373,-76.62124379166667,12.245540616199321,-64.37570317546734,-88.86678440786599
388,-74.6408045,13.173406730061021,-61.467397769938984,-87.81421123006102,-76.47396889166667,12.391288820202876,-64.0826800714638,-88.86525771186955
389,-73.84106,9.878531289542325,-63.962528710457676,-83.71959128954232,-76.46298125833333,12.274104015613846,-64.18887724271949,-88.73708527394719
390,-76.26088125000001,11.926751238197248,-64.33413001180276,-88.18763248819727,-76.55932254166667,12.11809259228588,-64.44122994938078,-88.67741513395254
391,-92.69458825,35.76303899231466,-56.93154925768533,-128.45762724231466,-77.12720498333333,12.996773878421662,-64.13043110491168,-90.123978861755
392,-82.383368,13.321160189354078,-69.06220781064593,-95.70452818935408,-77.14292870833333,12.939671931189016,-64.20325677714432,-90.08260063952234
393,-77.86102749999999,11.734979090268615,-66.12604840973138,-89.5960065902686,-76.96746084166666,12.994372129829445,-63.97308871183723,-89.96183297149611
394,-75.21488624999999,10.908243964567482,-64.3066422854325,-86.12313021456748,-76.95734289166667,12.811175363187012,-64.14616752847965,-89.76851825485367
395,-77.26076524999999,10.110890614319308,-67.14987463568069,-87.3716558643193,-76.995033775,12.765303287171413,-64.22973048782859,-89.7603370621714
396,-76.2214115,14.035207732580552,-62.18620376741945,-90.25661923258056,-76.94260905833333,12.732532092873187,-64.21007696546015,-89.67514115120653
397,-76.40132025,12.829384955887024,-63.571935294112976,-89.23070520588702,-76.96756504166666,12.689094927800873,-64.2784701138658,-89.65665996946753
398,-73.57328999999999,11.706526179537635,-61.86676382046235,-85.27981617953762,-76.869456975,12.585212020195922,-64.28424495480407,-89.45466899519593
399,-74.0169775,12.909392152450803,-61.10758534754919,-86.9263696524508,-76.79835025833333,12.755824750088397,-64.04252550824494,-89.55417500842172
400,-75.61190500000001,17.633552093707607,-57.9783529062924,-93.24545709370761,-76.72118721666668,12.95126070938248,-63.76992650728418,-89.67244792604916
401,-70.2643805,10.298205705417411,-59.96617479458259,-80.56258620541742,-76.50358344166666,12.980713131110994,-63.52287031055567,-89.48429657277765
402,-71.35310849999999,13.664450990435324,-57.68865750956466,-85.01755949043532,-76.298796275,13.140312882488391,-63.158483392511606,-89.4391091574884
403,-68.9467755,12.954387597342365,-55.99238790265764,-81.90116309734236,-75.87676430833334,13.062454273862718,-62.814310034470616,-88.93921858219605
404,-76.79847625,11.342255553173256,-65.45622069682673,-88.14073180317325,-75.81102291666666,13.056954694159431,-62.754068222507236,-88.8679776108261
405,-69.528188,11.176529706734673,-58.35165829326533,-80.70471770673467,-75.66720234166668,12.992825483875293,-62.67437685779137,-88.66002782554196
406,-73.37775024999999,13.133469405500087,-60.244280844499905,-86.51121965550007,-75.65158393333333,13.10535480775724,-62.54622912557609,-88.75693874109058
407,-73.93555525000001,11.622844524647354,-62.31271072535265,-85.55839977464736,-75.59520575833334,13.233819118954822,-62.361386639378516,-88.82902487728816
408,-71.26120875000001,10.88921194391524,-60.371996806084766,-82.15042069391525,-75.51687063333334,13.266266998815006,-62.25060363451833,-88.78313763214832
409,-76.02252625,7.9573975493723,-68.0651287006277,-83.9799237993723,-75.602188425,13.029609039337199,-62.5725793856628,-88.63179746433721
410,-77.64219349999999,15.479235995496536,-62.16295750450345,-93.12142949549653,-75.62543928333334,13.115701620516242,-62.50973766281709,-88.74114090384958
411,-84.5920675,9.176750848280943,-75.41531665171905,-93.76881834828094,-75.820077075,12.99101978510203,-62.82905728989797,-88.81109686010203
412,-75.0941385,8.297736095338035,-66.79640240466196,-83.39187459533804,-75.68348285833333,12.667558496562997,-63.01592436177034,-88.35104135489634
413,-75.562065,9.215498534210367,-66.34656646578964,-84.77756353421037,-75.72983210833334,12.602543731221857,-63.12728837711147,-88.3323758395552
414,-72.13541950000001,8.494344622726564,-63.64107487727345,-80.62976412272657,-75.70252739166668,12.449549651165505,-63.25297774050115,-88.15207704283218
415,-79.61898825,15.967137938330678,-63.65185031166932,-95.58612618833068,-75.89123483333333,12.597768140669787,-63.29346669266354,-88.48900297400313
416,-74.72200725,7.515261806079475,-67.20674544392052,-82.23726905607948,-75.73381857499999,12.548848659860424,-63.184969915139575,-88.28266723486043
417,-76.6196095,12.076693627844817,-64.54291587215518,-88.69630312784481,-75.78189145,12.50641592225446,-63.27547552774554,-88.28830737225445
418,-78.16566499999999,15.577888103022822,-62.58777689697717,-93.7435531030228,-75.89938679999999,12.586565301353186,-63.31282149864681,-88.48595210135319
419,-78.0892975,19.104572111614843,-58.98472538838516,-97.19386961161484,-76.04099471666667,12.89409999542227,-63.146894721244394,-88.93509471208894
420,-71.29309325,9.304643033311326,-61.988450216688676,-80.59773628331132,-75.87540178333332,12.806696388592739,-63.0687053947406,-88.68209817192609
421,-70.83449949999999,9.059161318331718,-61.775338181668275,-79.89366081833171,-75.14673215833334,11.916567132793308,-63.23016502554002,-87.06329929112664
422,-75.20129,14.006360872206118,-61.194929127793884,-89.20765087220612,-74.90732955833333,11.939407155555042,-62.96792240277829,-86.84673671388836
423,-74.66743575,6.404339137064929,-68.26309661293507,-81.07177488706492,-74.8008765,11.76171915711492,-63.039157342885076,-86.56259565711493
424,-75.4358545,9.72838969993224,-65.70746480006777,-85.16424419993224,-74.80824210833335,11.722390681627077,-63.08585142670625,-86.5306327899604
425,-71.36760525,12.70497278827112,-58.662632461728876,-84.07257803827112,-74.61180344166668,11.80886008742547,-62.802943354241194,-86.42066352909214
426,-72.84634199999999,12.519294816072344,-60.32704718392765,-85.36563681607234,-74.499301125,11.758329656875198,-62.7409714681248,-86.25763078187519
427,-84.593126,23.51398011312187,-61.07914588687812,-108.10710611312187,-74.77236131666668,12.114482828783027,-62.657878487883636,-86.8868441454497
428,-73.428994,11.418892712404766,-62.01010128759523,-84.84788671240477,-74.76755145,12.104895046545263,-62.66265640345474,-86.87244649654527
429,-76.18000049999999,12.830120823304549,-63.349879676695444,-89.01012132330455,-74.83965221666668,12.102252668907056,-62.737399547759615,-86.94190488557372
430,-75.47276450000001,12.37127477176979,-63.10148972823022,-87.8440392717698,-74.83501419999999,11.926843424842462,-62.90817077515753,-86.76185762484245
431,-77.72693799999999,18.68469909914771,-59.04223890085228,-96.4116370991477,-75.08376611666668,12.206393204633473,-62.8773729120332,-87.29015932130014
432,-74.16776899999999,12.05850259575392,-62.10926640424607,-86.22627159575391,-75.17758813333333,12.152861591477425,-63.024726541855905,-87.33044972481075
433,-71.43288575,9.917362297981196,-61.5155234520188,-81.3502480479812,-75.260458475,12.051627414832051,-63.208831060167945,-87.31208588983206
434,-74.09684250000001,6.46308212254481,-67.6337603774552,-80.55992462254481,-75.17040401666667,11.88898830047777,-63.281415716188896,-87.05939231714443
435,-79.62404875,17.623423692165293,-62.00062505783471,-97.24747244216529,-75.50693270833332,12.10388476665879,-63.40304794167454,-87.61081747499212
436,-75.16208125,9.407126845054213,-65.75495440494579,-84.56920809505421,-75.56641040833333,11.979673347977263,-63.58673706035607,-87.54608375631058
437,-74.34091375,10.944820292197106,-63.39609345780289,-85.2857340421971,-75.57992235833333,11.957072540228921,-63.62284981810441,-87.53699489856226
438,-70.76784625,9.24572293884347,-61.522123311156534,-80.01356918884348,-75.56347694166666,11.902289573393196,-63.66118736827347,-87.46576651505987
439,-74.92865524999999,8.454973799335136,-66.47368145066486,-83.38362904933513,-75.52701457500001,11.918875448391956,-63.608139126608044,-87.44589002339195
440,-73.1597685,16.023940888907312,-57.13582761109269,-89.18370938890732,-75.37760040833334,11.937032278172316,-63.44056813016102,-87.31463268650563
441,-73.63995525,15.62104927870343,-58.01890597129657,-89.26100452870342,-75.01253,12.151842225853066,-62.86068777414694,-87.16437222585306
442,-70.819884,13.533670403934428,-57.28621359606557,-84.35355440393442,-74.87005485,12.326373369472947,-62.543681480527056,-87.19642821947293
443,-71.43932749999999,13.316242412524474,-58.123085087475516,-84.75556991252446,-74.73263026666665,12.463064832083415,-62.26956543458324,-87.19569509875008
444,-74.99432350000001,11.07746887728581,-63.9168546227142,-86.07179237728582,-74.82792706666666,12.549168973902058,-62.27875809276461,-87.37709604056872
445,-70.80287925,8.936090363833967,-61.866788886166034,-79.73896961383397,-74.53405676666667,12.314800721418832,-62.219256045247825,-86.8488574880855
446,-69.75621875,8.709007422485426,-61.047211327514574,-78.46522617248543,-74.36853048333334,12.354592241965697,-62.01393824136763,-86.72312272529902
447,-74.54819,8.6257478653042,-65.9224421346958,-83.17393786530421,-74.29948316666668,12.239560716547679,-62.05992245011899,-86.53904388321435
448,-68.6605825,15.741894305585488,-52.918688194414514,-84.4024768055855,-73.98264708333335,12.245027589966433,-61.7376194933669,-86.22767467329977
449,-73.1716615,11.494836046380524,-61.67682545361947,-84.66649754638053,-73.81872588333334,11.99136972112529,-61.82735616220804,-85.81009560445862
450,-72.18830125,10.484127906248231,-61.70417334375176,-82.67242915624823,-73.84856615,12.030685883556519,-61.817880266443474,-85.87925203355651
451,-84.54043125,19.1249544740706,-65.41547677592939,-103.6653857240706,-74.30543054166667,12.366212322081148,-61.93921821958552,-86.6716428637478
452,-78.8486425,8.758828235263495,-70.0898142647365,-87.60747073526349,-74.42700895833333,12.191294567516396,-62.23571439081694,-86.61830352584973
453,-72.70750000000001,11.594300776315349,-61.11319922368466,-84.30180077631536,-74.36167776666666,12.364293288824742,-61.997384477841926,-86.7259710554914
454,-71.50891375,8.36724428036831,-63.141669469631694,-79.87615803036832,-74.23077974166667,12.318921774839279,-61.91185796682739,-86.54970151650596
455,-82.97970500000001,12.480029031292778,-70.49967596870724,-95.45973403129278,-74.61784973333333,12.311423649606667,-62.30642608372667,-86.92927338294
456,-73.73102,11.909055171311172,-61.82196482868883,-85.64007517131117,-74.647339,12.291082328114628,-62.35625667188537,-86.93842132811463
457,-74.78885125,7.490336489064177,-67.29851476093582,-82.27918773906417,-74.32052984166667,11.756960873979372,-62.563568967687296,-86.07749071564604
458,-76.36702775,11.073441305074358,-65.29358644492565,-87.44046905507436,-74.4184643,11.745445827068355,-62.673018472931645,-86.16391012706836
459,-74.26171049999999,11.450842945717413,-62.81086755428258,-85.7125534457174,-74.3545213,11.699469897815453,-62.65505140218455,-86.05399119781546
460,-72.32775000000001,9.473366890643119,-62.85438310935689,-81.80111689064313,-74.24968748333335,11.602872968444563,-62.646814514888774,-85.8525604517779
461,-72.4497035,7.699826469556899,-64.7498770304431,-80.1495299695569,-74.07377966666667,11.236710547458204,-62.83706911920846,-85.31049021412487
462,-73.44795300000001,8.864176573840648,-64.58377642615936,-82.31212957384066,-74.04978580000001,11.130233013394427,-62.91955278660557,-85.18001881339443
463,-84.2105335,17.74488131816898,-66.46565218183102,-101.95541481816898,-74.47570739166667,11.391150314067353,-63.08455707759932,-85.86685770573402
464,-71.4090815,12.349940622559913,-59.059140877440086,-83.75902212255991,-74.38611535833334,11.587378930734525,-62.79873642759881,-85.97349428906786
465,-74.21701425,10.371420146197991,-63.845594103802014,-84.588434396198,-74.205880875,11.34564547920228,-62.86023539579772,-85.55152635420228
466,-72.86222749999999,14.13230604627323,-58.72992145372676,-86.99453354627322,-74.12921908333334,11.503151452576247,-62.626067630757085,-85.63237053590959
467,-75.41345725,19.41868731938997,-55.99476993061002,-94.83214456938997,-74.16497053333333,11.78561368681601,-62.379356846517325,-85.95058422014934
468,-73.62875025,9.48812220888518,-64.14062804111481,-83.11687245888518,-74.260334,11.793693662484065,-62.46664033751593,-86.05402766248406
469,-72.4724655,12.016934515420076,-60.45553098457992,-84.48940001542007,-74.17846100833331,11.912425686353565,-62.26603532197977,-86.09088669468689
470,-70.61283375,10.905633289448296,-59.7072004605517,-81.5184670394483,-74.09356318333334,11.741815433038264,-62.35174775029507,-85.8353786163716
471,-73.234754,15.910702193252524,-57.32405180674747,-89.14545619325251,-74.08005647499999,11.751470530189899,-62.3285859448101,-85.83152700518991
472,-74.256305,15.059791555524047,-59.196513444475954,-89.31609655552404,-74.19460384166668,11.802341235242888,-62.39226260642378,-85.99694507690955
473,-78.4959545,11.429422868551308,-67.06653163144868,-89.92537736855131,-74.42982474166666,11.739447250443783,-62.69037749122288,-86.16927199211045
474,-74.272522,11.207135102540468,-63.065386897459526,-85.47965710254046,-74.40576469166668,11.743769457952272,-62.66199523371439,-86.14953414961893
475,-72.54767874999999,12.621874618510764,-59.92580413148922,-85.16955336851075,-74.463924675,11.866628933108165,-62.597295741891834,-86.33055360810816
476,-77.15539125,13.4164301850507,-63.738961064949294,-90.5718214350507,-74.71056375833334,12.023543025193673,-62.68702073313966,-86.73410678352701
477,-72.8166325,12.11693708671289,-60.69969541328711,-84.93356958671289,-74.652845175,12.139915999240628,-62.51292917575937,-86.79276117424062
478,-78.9268165,9.5434181035313,-69.3833983964687,-88.4702346035313,-74.995052975,11.933300125838825,-63.061752849161174,-86.92835310083882
479,-72.92909625,3.660388156924925,-69.26870809307508,-76.58948440692492,-74.98696746666666,11.67215186285697,-63.3148156038097,-86.65911932952363
480,-76.4514915,9.695674852237758,-66.75581664776224,-86.14716635223776,-75.12907380833333,11.645870094389954,-63.483203713943375,-86.77494390272328
481,-71.31155175,10.759487172203219,-60.552064577796784,-82.07103892220323,-74.68811115833334,11.36702118432771,-63.32108997400562,-86.05513234266104
482,-71.887287,9.060439670236685,-62.82684732976332,-80.94772667023669,-74.456065975,11.377074898826812,-63.07899107617319,-85.8331408738268
483,-72.30671125,7.268210605209022,-65.03850064479099,-79.57492185520903,-74.44270635,11.23287189312327,-63.20983445687673,-85.67557824312327
484,-76.54992925,13.362224024094722,-63.18770522590528,-89.91215327409472,-74.6107402,11.39937121791415,-63.21136898208585,-86.01011141791415
485,-70.05001075,11.59125858321064,-58.45875216678936,-81.64126933321064,-74.17975039166666,11.369745536311415,-62.81000485535525,-85.54949592797809
486,-67.38727349999999,11.495489585570898,-55.8917839144291,-78.88276308557089,-73.968292175,11.355960016786737,-62.612332158213256,-85.32425219178673
487,-72.87868800000001,8.619726482765138,-64.25896151723487,-81.49841448276516,-73.90462006666667,11.393606349910101,-62.51101371675656,-85.29822641657678
488,-66.9964035,9.35508055680012,-57.64132294319988,-76.35148405680012,-73.592265925,11.336327658300963,-62.25593826669903,-84.92859358330097
489,-72.65896375,19.39281763806261,-53.26614611193739,-92.05178138806261,-73.53884103333333,11.6010601480458,-61.93778088528754,-85.13990118137913
490,-67.74078599999999,10.878938637496951,-56.861847362503035,-78.61972463749694,-73.38594223333332,11.647912539607596,-61.73802969372573,-85.03385477294093
491,-68.01924725,9.168825467459664,-58.850421782540344,-77.18807271745968,-73.23826035833332,11.69687917287102,-61.54138118546231,-84.93513953120436
492,-71.86933350000001,14.732666423652203,-57.136667076347806,-86.60199992365222,-73.18563970833334,11.892495501198074,-61.293144207135256,-85.07813520953141
493,-67.21319625,11.957849532375079,-55.25534671762492,-79.17104578237507,-72.6190618,11.69959444167161,-60.91946735832838,-84.3186562416716
494,-70.2654455,13.3967092199162,-56.868736280083795,-83.6621547199162,-72.5809406,11.734486728250152,-60.846453871749844,-84.31542732825014
495,-69.03458549999999,9.691020957846336,-59.34356454215366,-78.72560645784633,-72.408192975,11.711806755305098,-60.6963862196949,-84.1199997303051
496,-70.3991985,13.682123270051655,-56.71707522994834,-84.08132177005166,-72.32609200833332,11.696800662764378,-60.62929134556896,-84.02289267109771
497,-70.74228000000001,16.12979627573467,-54.61248372426534,-86.87207627573468,-72.1703861,11.587170961309202,-60.5832151386908,-83.7575570613092
498,-75.18092125,8.573527821417324,-66.60739342858267,-83.75444907141733,-72.22212513333334,11.556684481726938,-60.665440651606396,-83.77880961506027
499,-66.260318,12.36502376347532,-53.89529423652468,-78.62534176347532,-72.01505355,11.568287456662114,-60.44676609333788,-83.58334100666211
500,-70.296822,13.158808168946734,-57.13801383105327,-83.45563016894674,-72.00451982499999,11.64339328597873,-60.36112653902127,-83.64791311097873
501,-78.276651,12.431316580595581,-65.84533441940442,-90.70796758059558,-72.17258305833334,11.527413765556833,-60.6451692927765,-83.69999682389017
502,-68.50870875000001,14.089730294475936,-54.418978455524076,-82.59843904447595,-71.98099651666666,11.49507839018856,-60.485918126478104,-83.47607490685523
503,-68.17265950000001,9.288794422205768,-58.88386507779424,-77.46145392220578,-71.63688668333334,11.42372410864371,-60.213162574689626,-83.06061079197704
504,-66.55887575,7.653087781310601,-58.905787968689395,-74.2119635313106,-71.37976514166667,11.305255864602714,-60.07450927706395,-82.68502100626938
505,-74.9813325,7.4438540880531106,-67.53747841194688,-82.42518658805311,-71.46088693333334,11.132655180254124,-60.32823175307921,-82.59354211358746
506,-65.0363445,8.759052337877103,-56.2772921621229,-73.7953968378771,-71.05691870833333,10.977409252015006,-60.07950945631833,-82.03432796034834
507,-69.43448825,14.561246125859153,-54.873242124140845,-83.99573437585916,-70.94418056666667,11.05888621998655,-59.88529434668012,-82.00306678665324
508,-79.0080725,14.197383801042063,-64.81068869895793,-93.20545630104206,-70.94688909999999,11.214018409903572,-59.732870690096426,-82.16090750990358
509,-69.68887975000001,11.875337992488816,-57.813541757511196,-81.56421774248884,-70.83888188333334,11.487850071089037,-59.3510318122443,-82.32673195442239
510,-66.88620775,8.615910222291486,-58.27029752770851,-75.50211797229149,-70.52003909166666,11.451857916757493,-59.06818117490918,-81.97189700842415
511,-72.07544,13.920756089528085,-58.15468391047192,-85.99619608952808,-70.54550203333334,11.557233547334988,-58.98826848599835,-82.10273558066834
512,-66.3717545,7.085598982391092,-59.286155517608904,-73.45735348239108,-70.36165095,11.491405524406805,-58.8702454255932,-81.85305647440681
513,-73.02643425,12.193454808809612,-60.83297944119038,-85.2198890588096,-70.38564171666667,11.65558033119349,-58.73006138547318,-82.04122204786016
514,-68.48544625,6.188848310984278,-62.29659793901572,-74.67429456098428,-70.11682561666666,11.416467807423142,-58.70035780924352,-81.53329342408982
515,-70.87069699999999,8.78890502157267,-62.08179197842732,-79.65960202157267,-70.144181825,11.323056022035209,-58.821125802964794,-81.46723784703521
516,-65.3989045,9.074718925306042,-56.324185574693956,-74.47362342530604,-70.07790285833333,11.242363666693047,-58.83553919164029,-81.32026652502638
517,-65.03673775,4.867122326902033,-60.169615423097966,-69.90386007690203,-69.81650451666665,11.11727686149761,-58.699227655169054,-80.93378137816427
518,-66.73868525,8.605950924690248,-58.132734325309755,-75.34463617469025,-69.80791390833333,11.092305873760614,-58.71560803457272,-80.90021978209394
519,-65.9792775,4.317532980073807,-61.66174451992619,-70.2968104800738,-69.5852577,10.589796385160987,-58.995461314839005,-80.175054085161
520,-66.500395,6.424610489622443,-60.07578451037755,-72.92500548962244,-69.54391133333334,10.441318780231837,-59.1025925531015,-79.98523011356518
521,-72.327889,9.640771710508139,-62.68711728949186,-81.96866071050813,-69.687532725,10.457050321666788,-59.23048240333321,-80.1445830466668
522,-63.76608125,8.710166627445934,-55.05591462255406,-72.47624787744593,-69.41742431666667,10.25630032845991,-59.161123988206754,-79.67372464512658
523,-65.85852825,12.490786540457364,-53.36774170954264,-78.34931479045737,-69.37226871666667,10.274064895395986,-59.09820382127068,-79.64633361206265
524,-65.23968300000001,10.96972806384048,-54.269954936159536,-76.20941106384049,-69.2047433,10.193165523526796,-59.01157777647321,-79.3979088235268
525,-64.495706,10.250355265458593,-54.245350734541404,-74.7460612654586,-69.05344731666666,10.211810000447205,-58.84163731621946,-79.26525731711386
526,-65.6071505,6.824325956562866,-58.78282454343714,-72.43147645656288,-68.89371238333334,9.983216756664245,-58.91049562666909,-78.87692913999759
527,-64.1424475,10.742205939827985,-53.40024156017202,-74.88465343982799,-68.67371796666666,9.803630412134023,-58.870087554532645,-78.4773483788007
528,-64.00964025,13.496193285365628,-50.513446964634376,-77.50583353536564,-68.30134193333333,9.9677192609323,-58.333622672401034,-78.26906119426563
529,-66.57883475,8.563641059822292,-58.01519369017771,-75.14247580982229,-68.31195915833334,9.841006504143865,-58.47095265418947,-78.15296566247721
530,-66.98625625000001,10.997999069966752,-55.98825718003326,-77.98425531996676,-68.20160696666667,9.768979534177866,-58.43262743248881,-77.97058650084453
531,-75.48324050000001,17.894060289652273,-57.589180210347735,-93.37730078965228,-68.10849328333333,9.951070991146421,-58.15742229218691,-78.05956427447975
532,-66.93564900000001,10.968775946234109,-55.9668730537659,-77.90442494623412,-68.05605795833334,9.847039179538362,-58.20901877879498,-77.9030971378717
533,-65.58019125,9.69119634757943,-55.88899490242057,-75.27138759757943,-67.96964235,9.860452577050816,-58.109189772949186,-77.83009492705082
534,-63.692353,11.208050391179757,-52.484302608820244,-74.90040339117975,-67.87409159166667,9.978951330713123,-57.895140260953546,-77.85304292237979
535,-65.98854825000001,10.538906226520739,-55.44964202347927,-76.52745447652075,-67.57433211666667,10.08211973532871,-57.49221238133796,-77.65645185199539
536,-67.26654975,6.444286117851501,-60.82226363214849,-73.7108358678515,-67.64867229166667,10.004960861327854,-57.64371143033881,-77.65363315299452
537,-66.98069050000001,10.82898785168899,-56.151702648311016,-77.809678351689,-67.56687903333334,9.880552252188851,-57.68632678114448,-77.44743128552219
538,-71.05027625000001,10.419909286778601,-60.630366963221405,-81.47018553677862,-67.30161915833334,9.754636435046734,-57.546982723286604,-77.05625559338006
539,-68.257952,11.468946078861503,-56.7890059211385,-79.72689807886151,-67.25392156666666,9.741090037925824,-57.51283152874084,-76.99501160459249
540,-71.61699899999999,13.866420414099332,-57.75057858590066,-85.48341941409933,-67.41161460833334,9.91610704431942,-57.49550756401391,-77.32772165265277
541,-69.27136775,7.860816829029935,-61.41055092097006,-77.13218457902992,-67.31814553333334,9.714109068969481,-57.60403646436385,-77.03225460230281
542,-71.23510999999999,10.958501031403275,-60.27660896859672,-82.19361103140326,-67.48025738333334,9.843205803936552,-57.63705157939678,-77.3234631872699
543,-95.47919675,39.91359984647425,-55.56559690352575,-135.39279659647426,-68.2286828,10.767210638525373,-57.461472161474624,-78.99589343852537
544,-81.8670425,19.798330375167797,-62.0687121248322,-101.66537287516779,-68.67473600833334,11.220860040664826,-57.45387596766851,-79.89559604899816
545,-78.14074600000001,19.5109384075941,-58.62980759240591,-97.6516844075941,-68.91707097499999,11.578261153532207,-57.33880982146779,-80.49533212853221
546,-79.6844975,17.790521916894168,-61.89397558310584,-97.47501941689417,-69.39325740833334,11.868787919918477,-57.52446948841486,-81.26204532825182
547,-79.904859,8.825176583749695,-71.07968241625031,-88.7300355837497,-69.88886145,12.0007230618134,-57.888138388186604,-81.8895845118134
548,-76.717752,15.768258750612555,-60.94949324938745,-92.48601075061256,-70.22149700833333,12.23946665601081,-57.982030352322525,-82.46096366434413
549,-72.62949775,11.250425148378035,-61.379072601621964,-83.87992289837803,-70.44317101666667,12.470563061620952,-57.972607955045724,-82.91373407828762
550,-76.45120775000001,12.173254187114207,-64.2779535628858,-88.62446193711422,-70.774864775,12.66218451820401,-58.112680256796,-83.43704929320401
551,-72.24902424999999,8.368682531642134,-63.880341718357855,-80.61770678164213,-70.77223595,12.619781545575142,-58.15245440442486,-83.39201749557515
552,-69.7211885,8.79275295021582,-60.928435549784176,-78.51394145021581,-70.970739525,12.622534423000806,-58.3482051019992,-83.59327394800081
553,-71.0443545,12.525747686553922,-58.51860681344608,-83.57010218655392,-71.14360040000001,12.623699794537357,-58.519900605462645,-83.76730019453736
554,-67.21570750000001,10.714093086663551,-56.501614413336455,-77.92980058666356,-71.20946788333335,12.615178628631462,-58.59428925470187,-83.8246465119648
555,-66.1704895,5.11128831285822,-61.05920118714178,-71.28177781285822,-71.26529400000001,12.443876396878116,-58.82141760312189,-83.70917039687812
556,-64.06519650000001,9.305600656501923,-54.75959584349809,-73.37079715650194,-71.21389553333334,12.52658555354275,-58.687309979790584,-83.74048108687609
557,-63.85477875,9.925064327555912,-53.92971442244409,-73.77984307755591,-71.20430657499999,12.499347499800345,-58.70495907519965,-83.70365407480035
558,-66.0144585,9.795517822521978,-56.218940677478024,-75.80997632252198,-71.27113385000001,12.375991651038893,-58.89514219896111,-83.6471255010389
559,-65.832265,9.34166790043227,-56.49059709956774,-75.17393290043228,-71.24624819166667,12.401925879059226,-58.844322312607446,-83.64817407072589
560,-73.07567875000001,14.818907542175287,-58.25677120782472,-87.89458629217529,-71.44922894166668,12.529289494799508,-58.919939446867154,-83.97851843646619
561,-63.235763,10.048030563540102,-53.187732436459896,-73.2837935635401,-71.04097969166666,12.26775517059577,-58.7732245210709,-83.30873486226243
562,-67.914303,10.341945956667184,-57.57235704333282,-78.25624895666719,-71.07360149166666,12.246860837610205,-58.826740654056465,-83.32046232927686
563,-66.35931875,13.239595146248424,-53.119723603751574,-79.59891389624842,-71.09957240833333,12.365140797565838,-58.734431610767494,-83.46471320589917
564,-65.87723625000001,10.25460067260656,-55.62263557739345,-76.13183692260657,-71.17240185,12.333359140280065,-58.839042709719934,-83.50576099028007
565,-65.62642625,9.27986529828727,-56.346560951712725,-74.90629154828727,-71.16033111666667,12.29139110933895,-58.86894000732772,-83.45172222600561
566,-64.832532,10.04409627604873,-54.78843572395127,-74.87662827604873,-71.07919719166667,12.411384781278858,-58.66781241038781,-83.49058197294553
567,-63.246626500000005,8.939224073001467,-54.307402426998536,-72.18585057300147,-70.95472839166665,12.348392655322607,-58.60633573634406,-83.30312104698928
568,-67.991465,14.595386855567432,-53.39607814443257,-82.58685185556743,-70.85276801666666,12.487575240948901,-58.365192775717766,-83.34034325761557
569,-67.8181085,7.959893456379027,-59.858215043620966,-75.77800195637901,-70.83810656666667,12.370606820199486,-58.46749974646718,-83.20871338686615
570,-64.3987575,8.914041126461612,-55.48471637353839,-73.31279862646161,-70.59749851666668,12.205527510611564,-58.39197100605511,-82.80302602727822
571,-67.1330325,11.192560159842415,-55.940472340157584,-78.32559265984241,-70.526220675,12.316585621638644,-58.20963505336136,-82.84280629663864
572,-67.0199635,12.93813658891059,-54.081826911089415,-79.9581000889106,-70.38571579166667,12.382573473555556,-58.00314231811112,-82.76828926522222
573,-67.12993975,9.219836981295868,-57.910102768704135,-76.34977673129588,-69.44074055833333,11.359448044716277,-58.08129251361706,-80.80018860304959
574,-74.85772,9.502790999287175,-65.35492900071283,-84.36051099928717,-69.207096475,11.016263398853587,-58.19083307614642,-80.22335987385358
575,-68.8083275,11.746913061678162,-57.06141443832184,-80.55524056167816,-68.89601585833334,10.757462553989722,-58.13855330434362,-79.65347841232305
576,-66.270471,11.173643811192424,-55.09682718880758,-77.44411481119242,-68.44888164166667,10.536899950466333,-57.91198169120034,-78.985781592133
577,-63.367237,7.70775930107391,-55.659477698926096,-71.07499630107391,-67.897627575,10.499652707710474,-57.397974867289534,-78.39728028271047
578,-73.941481,10.371196701026232,-63.57028429897376,-84.31267770102623,-67.80508520833334,10.319750639390929,-57.48533456894241,-78.12483584772426
579,-68.93274674999999,8.211831394084651,-60.72091535591534,-77.14457814408465,-67.681860175,10.218464180914482,-57.463395994085516,-77.90032435591449
580,-64.69939675,10.301830587015996,-54.397566162984006,-75.001227337016,-67.29013314166667,10.156083394244542,-57.13404974742212,-77.4462165359112
581,-63.693745250000006,6.519295802227687,-57.17444944777232,-70.2130410522277,-67.004957175,10.094437169930726,-56.91052000506927,-77.09939434493073
582,-63.69007925,12.196766306642578,-51.49331294335742,-75.88684555664257,-66.80392020000001,10.207904281811619,-56.596015918188385,-77.01182448181162
583,-65.9904965,4.267963081595522,-61.72253341840448,-70.25845958159553,-66.63545826666667,9.932644794979671,-56.702813471687,-76.56810306164634
584,-63.05943800000001,2.4210135588733634,-60.638424441126645,-65.48045155887337,-66.49691595,9.656208810719997,-56.84070713928,-76.15312476071999
585,-62.80322075,10.500913814061178,-52.30230693593882,-73.30413456406117,-66.38467365833334,9.83586299409343,-56.54881066423991,-76.22053665242676
586,-61.195140499999994,6.128326202214138,-55.066814297785854,-67.32346670221413,-66.289005125,9.729953845617171,-56.55905127938283,-76.01895897061718
587,-63.292966500000006,10.37820621016283,-52.914760289837176,-73.67117271016284,-66.27027805000002,9.745058575037403,-56.5252194749626,-76.0153366250374
588,-65.98137125,6.255511442038366,-59.725859807961626,-72.23688269203836,-66.26917514166668,9.627058362354614,-56.642116779312055,-75.89623350402128
589,-62.5707295,8.299432119654996,-54.271297380345004,-70.870161619655,-66.16045729166667,9.59231716966204,-56.56814012200463,-75.75277446132871
590,-62.781274749999994,8.906788700803054,-53.87448604919694,-71.68806345080304,-65.81731049166667,9.395246541616299,-56.42206395005037,-75.21255703328296
591,-61.221343000000005,8.765598500380223,-52.45574449961978,-69.98694150038023,-65.75016315833334,9.352498806177636,-56.3976643521557,-75.10266196451097
592,-69.17955124999999,15.981352713413834,-53.198198536586155,-85.16090396341383,-65.7923381,9.540479031402523,-56.251859068597476,-75.33281713140254
593,-67.7541205,7.161878222350594,-60.592242277649405,-74.9159987223506,-65.83883149166667,9.337888467272595,-56.50094302439407,-75.17671995893926
594,-74.2262755,21.836706185619434,-52.389569314380566,-96.06298168561943,-66.1171328,9.723958651039691,-56.3931741489603,-75.8410914510397
595,-64.02653175,0.8515987221754868,-63.174933027824515,-64.87813047217549,-66.06380298333333,9.443016431835964,-56.62078655149737,-75.5068194151693
596,-66.59272125,12.439781790159058,-54.15293945984094,-79.03250304015906,-66.12247595833334,9.522872615639644,-56.59960334269369,-75.64534857397298
597,-61.726813500000006,2.8865145869686852,-58.84029891303132,-64.61332808696869,-66.07181552499999,9.321115632771885,-56.75069989222811,-75.39293115777188
598,-61.16960125,9.30615568971543,-51.86344556028457,-70.47575693971542,-65.84442006666667,9.144807927243484,-56.69961213942318,-74.98922799391015
599,-63.886373750000004,9.548354358297711,-54.33801939170229,-73.43472810829772,-65.71336224166666,9.197756623974108,-56.515605617692565,-74.91111886564076
600,-58.52847875,8.086486084477457,-50.44199266552254,-66.61496483447746,-65.51768628333333,9.170171455907967,-56.347514827425364,-74.68785773924131
601,-59.70741975,9.746151495346675,-49.961268254653326,-69.45357124534668,-65.27016585833333,9.12195783375811,-56.14820802457522,-74.39212369209145
602,-61.4169715,10.630351578224353,-50.78661992177565,-72.04732307822435,-65.08339945833333,9.045031666735236,-56.0383677915981,-74.12843112506856
603,-64.45178725,9.4890969184641,-54.962690331535896,-73.9408841684641,-64.99412770833334,9.054006997974176,-55.94012071035915,-74.04813470630752
604,-63.448631250000005,7.0798163586380936,-56.368814891361914,-70.5284476086381,-64.61382475,8.973241176619208,-55.640583573380795,-73.58706592661922
605,-62.3852765,10.415741517593247,-51.969534982406756,-72.80101801759325,-64.39972305,8.928868791816376,-55.47085425818362,-73.32859184181638
606,-60.84181425,6.299468830666409,-54.54234541933359,-67.14128308066641,-64.218767825,8.76639629246551,-55.452371532534485,-72.98516411746552
607,-62.213125000000005,6.875921631638437,-55.33720336836157,-69.08904663163844,-64.180297425,8.738668370150995,-55.44162905484901,-72.918965795151
608,-63.42451775000001,6.681933351243802,-56.74258439875621,-70.1064511012438,-63.82973198333333,8.615692925158246,-55.21403905817509,-72.44542490849157
609,-86.4981725,26.26425387147504,-60.233918628524954,-112.76242637147504,-64.41524617500001,9.21744034107126,-55.19780583392875,-73.63268651607126
610,-69.09782249999999,4.296948819176812,-64.80087368082317,-73.39477131917681,-64.56186036666666,9.017277615476619,-55.54458275119005,-73.57913798214328
611,-67.0293375,9.018587846414297,-58.0107496535857,-76.04792534641429,-64.673046775,9.10058735028284,-55.57245942471716,-73.77363412528284
612,-61.509675,9.706221284264025,-51.80345371573598,-71.21589628426403,-64.60036663333334,9.017569182870224,-55.58279745046311,-73.61793581620356
613,-64.29291225,10.037399457011839,-54.25551279298816,-74.33031170701184,-64.54378049166667,9.209883728717433,-55.33389676294924,-73.7536642203841
614,-62.8803905,7.923616003409955,-54.95677449659004,-70.80400650340995,-64.53781224166667,9.393303810201985,-55.144508431464686,-73.93111605186866
615,-59.14134,9.006699523986798,-50.1346404760132,-68.1480395239868,-64.41574955,9.343496667199506,-55.07225288280049,-73.7592462171995
616,-61.05128725,7.1096370517938245,-53.941650198206176,-68.16092430179383,-64.41095444166666,9.37620702885216,-55.034747412814504,-73.78716147051883
617,-64.42828750000001,9.081156033132105,-55.34713146686791,-73.50944353313211,-64.448798475,9.332972022951138,-55.115826452048864,-73.78177049795113
618,-67.1639635,10.062229098995692,-57.1017344010043,-77.22619259899568,-64.48821821666667,9.459862611516382,-55.02835560515028,-73.94808082818304
619,-64.15295925000001,12.14393210483898,-52.00902714516103,-76.29689135483899,-64.54095920833333,9.588012611022515,-54.95294659731082,-74.12897181935585
620,-59.844149,9.245041585000507,-50.599107414999494,-69.08919058500051,-64.44305501666666,9.59928770716243,-54.84376730950424,-74.0423427238291
621,-61.5442855,6.94967995807603,-54.59460554192397,-68.49396545807603,-64.45381976666667,9.538757089085625,-54.91506267758105,-73.99257685575229
622,-65.660555,5.321365430031283,-60.33918956996872,-70.98192043003128,-64.33651989166667,9.183424179639537,-55.153095712027124,-73.5199440713062
623,-62.7127335,8.379574039128899,-54.3331594608711,-71.0923075391289,-64.16847365833334,9.224014040198815,-54.944459618134516,-73.39248769853215
624,-63.725708999999995,9.000697364020413,-54.725011635979584,-72.7264063640204,-63.818454775,8.796147079478848,-55.02230769552116,-72.61460185447885
625,-62.695679999999996,12.441909990793214,-50.25377000920678,-75.1375899907932,-63.774093050000005,9.182490788432773,-54.591602261567225,-72.95658383843278
626,-60.3200865,8.487366689505583,-51.83271981049442,-68.80745318950558,-63.56500522500001,9.05074361841099,-54.51426160658902,-72.61574884341098
627,-64.39746050000001,7.513627200005843,-56.883833299994166,-71.91108770000585,-63.654026791666666,9.204980705512229,-54.44904608615444,-72.8590074971789
628,-62.4583555,5.652800432600142,-56.80555506739986,-68.11115593260014,-63.696985266666665,9.08320219694172,-54.61378306972495,-72.7801874636084
629,-60.944445249999994,7.156560283864746,-53.78788496613525,-68.10100553386474,-63.598920983333336,9.003475727793953,-54.59544525553938,-72.6023967111273
630,-63.624202499999996,9.56603063121838,-54.05817186878161,-73.19023313121838,-63.76877844166666,9.052793879351983,-54.71598456231468,-72.82157232101865
631,-62.52646375,9.759235323688168,-52.76722842631183,-72.28569907368816,-63.862746574999996,9.053230006963368,-54.809516568036635,-72.91597658196336
632,-61.59540774999999,11.140203500507111,-50.45520424949288,-72.7356112505071,-63.86869445,9.070225071039458,-54.79846937896055,-72.93891952103945
633,-61.579428500000006,11.056939449395493,-50.52248905060451,-72.63636794939549,-63.772949158333326,9.122486488737172,-54.650462669596166,-72.89543564707051
634,-58.1506085,9.844063845090721,-48.306544654909274,-67.99467234509072,-63.596348400000004,9.214628071618927,-54.38172032838107,-72.81097647161893
635,-61.25266925,10.992503068882034,-50.26016618111797,-72.24517231888203,-63.558594825,9.233853456661885,-54.32474136833811,-72.79244828166188
636,-59.6554245,10.13901261604191,-49.51641188395809,-69.7944371160419,-63.519048500000004,9.361838249507736,-54.15721025049227,-72.88088674950774
637,-58.906343,8.814861574041647,-50.09148142595835,-67.72120457404165,-63.40882243333333,9.426469580921177,-53.982352852412156,-72.83529201425452
638,-58.097628500000006,10.910912945351226,-47.18671555464878,-69.00854144535123,-63.231259458333334,9.567435567391422,-53.663823890941906,-72.79869502572475
639,-59.14005,10.300772138256173,-48.83927786174383,-69.44082213825618,-62.319322041666666,9.035319509617462,-53.2840025320492,-71.35464155128413
640,-58.70992175000001,10.529777251859235,-48.18014449814077,-69.23969900185924,-61.97305868333333,9.243080457373543,-52.7299782259598,-71.21613914070689
641,-59.61504049999999,7.54453270869979,-52.0705077913002,-67.15957320869978,-61.72591545,9.19394528611639,-52.53197016388361,-70.91986073611638
642,-60.9107125,14.771682187063043,-46.13903031293696,-75.68239468706304,-61.70595003333334,9.362793982876358,-52.34315605045697,-71.06874401620969
643,-58.176397,10.708487532308006,-47.467909467691996,-68.884884532308,-61.50206619166667,9.385163585386232,-52.11690260628043,-70.8872297770529
644,-59.18889425,11.11648840490312,-48.07240584509688,-70.30538265490311,-61.37901631666667,9.491592665436004,-51.88742365123066,-70.87060898210267
645,-61.9401485,11.320871884449788,-50.61927661555021,-73.2610203844498,-61.472309933333335,9.568731744118104,-51.903578189215224,-71.04104167745143
646,-59.68060125,10.887084321208606,-48.7935169287914,-70.56768557120861,-61.426620400000004,9.694646653098596,-51.7319737469014,-71.12126705309859
647,-58.35821375,10.007227267013386,-48.35098648298661,-68.36544101701338,-61.22428460833333,9.72551569422797,-51.498768914105355,-70.9498003025613
648,-58.7468515,8.822004894591458,-49.92484660540854,-67.56885639459145,-60.94371420833333,9.684174887414498,-51.25953932091884,-70.62788909574783
649,-61.33899925,12.842605671540683,-48.49639357845932,-74.18160492154068,-60.84991554166666,9.707464006304555,-51.142451535362106,-70.55737954797122
650,-58.598055,12.1939704306254,-46.404084569374604,-70.7920254306254,-60.808379075,9.80576163449205,-51.00261744050795,-70.61414070949205
651,-60.8784475,9.449047082114944,-51.429400417885056,-70.32749458211495,-60.786184475000006,9.889073871960015,-50.897110603039984,-70.67525834696
652,-61.3546295,8.00924740080704,-53.34538209919296,-69.36387690080704,-60.642653624999994,9.97866993765254,-50.66398368734746,-70.62132356265255
653,-57.30579175,10.130284981654018,-47.17550676834598,-67.43607673165401,-60.46242223333333,10.037026969070045,-50.425395264263294,-70.49944920240337
654,-59.666255250000006,11.169308508214266,-48.49694674178574,-70.83556375821428,-60.32710710833333,10.10931400720984,-50.21779310112349,-70.43642111554318
655,-57.13264625,11.36418285180952,-45.76846339819048,-68.49682910180952,-60.141672650000004,10.073389769243715,-50.06828288075629,-70.21506241924371
656,-57.642405749999995,9.864290382952994,-47.778115367047,-67.50669613295298,-60.052416625,10.119287225691965,-49.93312939930804,-70.17170385069197
657,-60.0534745,10.047959703625889,-50.005514796374115,-70.10143420362589,-59.90761709166667,10.20376497581263,-49.70385211585404,-70.1113820674793
658,-58.7802455,8.727414137734863,-50.05283136226514,-67.50765963773486,-59.785013424999995,10.306252099317122,-49.478761325682875,-70.09126552431712
659,-56.828734,10.284764643734958,-46.54396935626504,-67.11349864373496,-59.64782304999999,10.410525577979463,-49.237297472020536,-70.05834862797947
660,-59.04819325,11.031365509873906,-48.01682774012609,-70.0795587598739,-59.495289408333335,10.459370073934647,-49.03591933439869,-69.95465948226799
661,-58.5882685,10.11044457077302,-48.47782392922698,-68.69871307077301,-59.36401623333334,10.471077048837476,-48.89293918449586,-69.83509328217082
662,-61.670480250000004,13.847712683390482,-47.82276756660952,-75.51819293339048,-59.36651865,10.561327354933587,-48.80519129506641,-69.92784600493358
663,-59.564397,9.972356552538587,-49.592040447461414,-69.53675355253858,-59.299350933333336,10.525174591705024,-48.774176341628305,-69.82452552503835
664,-62.52525,14.313824466272687,-48.211425533727315,-76.83907446627269,-59.44517231666667,10.674166612411089,-48.77100570425558,-70.11933892907776
665,-59.741752500000004,9.034644254253346,-50.70710824574666,-68.77639675425335,-59.394808424999994,10.608904651923467,-48.785903773076534,-70.00371307692348
666,-63.52739475,13.864543722818706,-49.66285102718129,-77.39193847281871,-59.52387409999999,10.73308902214936,-48.79078507785064,-70.25696312214936
667,-64.3421235,9.57278538869189,-54.76933811130811,-73.91490888869188,-59.705066783333336,10.758353149304366,-48.94671363402896,-70.46341993263769
668,-66.743936,12.36954108646978,-54.374394913530224,-79.11347708646979,-59.993277033333335,10.806974087341652,-49.18630294599168,-70.80025112067499
669,-58.945395000000005,10.224082301953754,-48.72131269804625,-69.16947730195376,-59.98678853333333,10.804417759464906,-49.18237077386843,-70.79120629279825
670,-61.8409645,12.592790715184794,-49.24817378481521,-74.43375521518479,-60.091156625,10.873184874909091,-49.2179717500909,-70.96434149990908
671,-57.261487,8.936564259405063,-48.32492274059494,-66.19805125940506,-60.01270484166666,10.919585926599268,-49.0931189150674,-70.93229076826593
672,-57.889214,10.770292317303527,-47.118921682696474,-68.65950631730352,-59.911988224999995,10.78620626427395,-49.12578196072605,-70.69819448927394
673,-57.847774,10.779259847051588,-47.06851415294841,-68.62703384705159,-59.901034125,10.788565341432069,-49.11246878356793,-70.68959946643207
674,-59.04424624999999,11.392053583433626,-47.652192666566364,-70.43629983343362,-59.896212525,10.797750847383087,-49.09846167761692,-70.69396337238308
675,-60.167903499999994,11.131748932962557,-49.036154567037435,-71.29965243296255,-59.83713769166666,10.791446749000178,-49.045690942666496,-70.62858444066684
676,-60.5574765,11.990184758175012,-48.56729174182499,-72.54766125817501,-59.86636686666667,10.828216763565726,-49.038150103100946,-70.6945836302324
677,-59.67361825,9.176987177781257,-50.49663107221874,-68.85060542778126,-59.91021368333334,10.800542093924655,-49.10967158940868,-70.710755777258
678,-61.29219875,12.652490738465538,-48.63970801153446,-73.94468948846554,-59.99505859166666,10.928224955387122,-49.06683363627954,-70.9232835470538
679,-60.0329245,10.950635898627423,-49.082288601372575,-70.98356039862742,-59.95152276666667,10.865159296290013,-49.086363470376654,-70.81668206295669
680,-58.669868,11.222386330589675,-47.44748166941032,-69.89225433058968,-59.95391653333333,10.832773159622157,-49.12114337371118,-70.78668969295548
681,-60.109179999999995,6.999756941861146,-53.10942305813885,-67.10893694186115,-59.92827428333333,10.751130154947031,-49.1771441283863,-70.67940443828037
682,-61.283291500000004,7.290893199251859,-53.99239830074814,-68.57418469925186,-59.92589635,10.727185014895191,-49.19871133510481,-70.65308136489519
683,-57.443873999999994,8.837675218796553,-48.60619878120344,-66.28154921879654,-59.93049909166667,10.684098022799942,-49.24640106886672,-70.6145971144666
684,-57.58166324999999,6.990794180651073,-50.59086906934892,-64.57245743065107,-59.86101269166667,10.54481421188117,-49.3161984797855,-70.40582690354783
685,-55.837126999999995,7.151902972042896,-48.6852240279571,-62.98902997204289,-59.81782871666667,10.404404882555614,-49.41342383411105,-70.22223359922229
686,-57.258562999999995,11.704741845196958,-45.55382115480304,-68.96330484519696,-59.805033958333325,10.465753264630413,-49.33928069370292,-70.27078722296375
687,-57.3170075,10.838510087404279,-46.47849741259572,-68.15551758740428,-59.71381839166666,10.492104944089695,-49.22171344757697,-70.20592333575635
688,-58.23092475,6.690490630297571,-51.540434119702425,-64.92141538029757,-59.6955077,10.424207493841784,-49.271300206158216,-70.11971519384178
689,-56.38628274999999,10.25583699667025,-46.13044575332974,-66.64211974667025,-59.680759325000004,10.423243238939625,-49.25751608606037,-70.10400256393963
690,-57.48709025,12.368334843997268,-45.118755406002734,-69.85542509399727,-59.62872255833333,10.467808883410406,-49.160913674922924,-70.09653144174374
691,-54.40217025,7.948226771942297,-46.4539434780577,-62.35039702194229,-59.48918595,10.395734956782714,-49.09345099321728,-69.88492090678271
692,-57.639433749999995,6.785579649485143,-50.85385410051485,-64.42501339948514,-59.35481773333333,10.160330522319205,-49.19448721101413,-69.51514825565253
693,-60.94738325,9.723363554060514,-51.22401969593949,-70.67074680406051,-59.400917275,10.152030755703267,-49.24888651929674,-69.55294803070326
694,-56.507054249999996,7.364285314382216,-49.14276893561778,-63.87133956438221,-59.20031074999999,9.920379450640251,-49.279931299359745,-69.12069020064025
695,-56.75627175000001,10.503434177559528,-46.252837572440484,-67.25970592755954,-59.100794725,9.969339114750458,-49.13145561024954,-69.07013383975045
696,-57.099675500000004,8.106271044118724,-48.993404455881276,-65.20594654411873,-58.88653741666667,9.777396692127127,-49.109140724539536,-68.66393410879378
697,-57.04024725,6.554958541510255,-50.48528870848975,-63.59520579151025,-58.643141541666665,9.676802463887737,-48.96633907777893,-68.3199440055544
698,-56.84511675,10.238278362045818,-46.606838387954184,-67.08339511204582,-58.3131809,9.605760373073606,-48.70742052692639,-67.9189412730736
699,-57.788396750000004,3.158545844537996,-54.62985090546201,-60.946942594538,-58.274614291666666,9.370242491159747,-48.90437180050692,-67.64485678282641
700,-56.65981825,11.93527695890292,-44.72454129109708,-68.59509520890292,-58.101909416666665,9.348325365950352,-48.75358405071632,-67.45023478261702
701,-58.5794735,11.149923720416911,-47.429549779583084,-69.72939722041691,-58.145842300000005,9.422104014650746,-48.72373828534925,-67.56794631465075
702,-59.143381250000004,10.364727272826473,-48.77865397717353,-69.50810852282648,-58.187647875,9.408585179834843,-48.77906269516516,-67.59623305483484
703,-59.184558749999994,11.297470973029295,-47.8870877769707,-70.48202972302929,-58.232207366666664,9.425858884034103,-48.806348482632565,-67.65806625070077
704,-56.05600075,9.529917971490043,-46.52608277850996,-65.58591872149005,-58.13259918333333,9.363787696969315,-48.768811486364015,-67.49638688030264
705,-55.666127249999995,7.207287478905007,-48.458839771094986,-62.873414728905004,-57.982539975,9.232972315167396,-48.74956765983259,-67.2155122901674
706,-57.196625250000004,10.030455660550267,-47.16616958944974,-67.22708091055027,-57.8705116,9.167648011913238,-48.70286358808676,-67.03815961191324
707,-55.013977,9.477339422427832,-45.536637577572165,-64.49131642242783,-57.715190225,9.177659753401457,-48.53753047159854,-66.89284997840146
708,-57.607487750000004,10.798976180638496,-46.80851156936151,-68.4064639306385,-57.592366525,9.115875934807224,-48.476490590192775,-66.70824245980722
709,-55.590954,8.001315347182858,-47.58963865281714,-63.592269347182864,-57.44430084166667,9.017565249759071,-48.426735591907594,-66.46186609142573
710,-60.211327,9.69696979879089,-50.51435720120911,-69.90829679879089,-57.495682808333335,8.966718032032444,-48.52896477630089,-66.46240084036577
711,-57.671679,6.855016157494644,-50.81666284250535,-64.52669515749464,-57.414432775,8.961893339220229,-48.45253943577977,-66.37632611422023
712,-57.3804875,9.998302728038611,-47.38218477196139,-67.37879022803861,-57.28433930833333,9.05214032351312,-48.232198984820215,-66.33647963184646
713,-57.278313999999995,9.852565556255758,-47.42574844374424,-67.13087955625575,-57.27882064166667,9.085970001428425,-48.19285064023824,-66.36479064309509
714,-56.2797365,9.911685714005179,-46.36805078599482,-66.19142221400517,-57.23542308333333,9.18333305254023,-48.0520900307931,-66.41875613587356
715,-54.898050250000004,7.210296168633592,-47.687754081366414,-62.108346418633595,-57.204120525,9.185279492426588,-48.01884103257341,-66.38940001742658
716,-60.4281225,12.351116940798311,-48.07700555920169,-72.7792394407983,-57.30977250833334,9.206825328946632,-48.102947179386696,-66.51659783727996
717,-55.770298499999996,7.226796765310499,-48.5435017346895,-62.99709526531049,-57.258215541666665,9.086434884876839,-48.17178065678983,-66.34465042654351
718,-57.105568,10.816505737055381,-46.28906226294462,-67.92207373705538,-57.220703650000004,9.223968721768765,-47.996734928231234,-66.44467237176876
719,-57.523158249999994,10.443750303801673,-47.07940794619832,-67.96690855380167,-57.258599499999995,9.230232498673148,-48.028367001326856,-66.48883199867313
720,-56.2198855,5.796558909685442,-50.42332659031455,-62.01644440968544,-57.216359341666674,9.011173300862755,-48.205186040803916,-66.22753264252941
721,-55.53449175,10.603414504099652,-44.93107724590035,-66.13790625409965,-57.25410339166667,9.099679558601332,-48.15442383306534,-66.353782950268
722,-57.183077,7.86607676050279,-49.317000239497204,-65.04915376050279,-57.2388915,9.135696128968586,-48.10319537103142,-66.37458762896858
723,-59.77119575,10.108179992718714,-49.663015757281286,-69.87937574271871,-57.19968525,9.148523343590528,-48.05116190640947,-66.34820859359053
724,-56.828888750000004,7.489750614368917,-49.33913813563109,-64.31863936436892,-57.21041306666667,9.152705520256749,-48.05770754640992,-66.36311858692342
725,-58.298272749999995,12.578490584659068,-45.71978216534093,-70.87676333465906,-57.261813100000005,9.221874067160066,-48.03993903283993,-66.48368716716007
726,-53.793060249999996,7.0234314235323465,-46.76962882646765,-60.81649167353234,-57.15159259166667,9.185779413140521,-47.96581317852614,-66.33737200480718
727,-57.352239999999995,9.76318547983529,-47.58905452016471,-67.11542547983528,-57.16199235,9.292720311084688,-47.869272038915305,-66.45471266108468
728,-54.23702899999999,5.544599111068415,-48.69242988893158,-59.78162811106841,-57.07505609166666,9.136264336052108,-47.93879175561456,-66.21132042771877
729,-57.212168,11.071525987287963,-46.140642012712036,-68.28369398728796,-57.05584846666667,9.400030340810442,-47.65581812585622,-66.4558788074771
730,-55.091671250000005,10.645254683704643,-44.44641656629536,-65.73692593370464,-57.0035769,9.357029598303832,-47.64654730169617,-66.36060649830384
731,-56.49311725,9.695558066014398,-46.7975591839856,-66.1886753160144,-56.93403169166666,9.308550743157081,-47.62548094850958,-66.24258243482375
732,-55.56722225,10.160686981462142,-45.40653526853786,-65.72790923146215,-56.814826391666664,9.301749400111605,-47.51307699155506,-66.11657579177827
733,-51.97726875,8.167263640431736,-43.810005109568266,-60.144532390431735,-56.57458339166667,9.197409155691684,-47.37717423597498,-65.77199254735835
734,-55.66108025,11.073014769385479,-44.58806548061452,-66.73409501938548,-56.561419375,9.248845715621535,-47.31257365937847,-65.81026509062153
735,-53.69021825,4.6959044005226795,-48.99431384947732,-58.38612265052268,-56.495555741666664,9.165132946342121,-47.330422795324544,-65.66068868800879
736,-56.241859749999996,9.588043516448192,-46.65381623355181,-65.82990326644818,-56.463730225,9.150385874872052,-47.31334435012795,-65.61411609987205
737,-58.76613999999999,14.609873354405664,-44.15626664559433,-73.37601335440566,-56.588802324999996,9.321470339271315,-47.26733198572868,-65.9102726642713
738,-54.516645749999995,9.55775323866749,-44.95889251133251,-64.07439898866748,-56.48577425833333,9.280096241205614,-47.20567801712772,-65.76587049953895
739,-55.22851425,7.058076380622148,-48.17043786937786,-62.28659063062215,-56.47369293333333,9.248654942320256,-47.225037991013075,-65.7223478756536
740,-66.03476549999999,15.177491129000325,-50.85727437099967,-81.21225662900032,-56.66780755,9.43133898666057,-47.23646856333942,-66.09914653666057
741,-68.97980175,14.633813437950215,-54.345988312049776,-83.6136151879502,-57.04474497499999,9.690632229342421,-47.35411274565758,-66.73537720434243
742,-61.880745000000005,13.991527323190658,-47.889217676809345,-75.87227232319066,-57.19475355833333,9.823739715847491,-47.37101384248584,-67.01849327418081
743,-55.6359265,9.516499658202154,-46.119426841797846,-65.15242615820215,-57.14000730833333,9.812537519245705,-47.32746978908763,-66.95254482757903
744,-58.4352835,12.999234673976092,-45.43604882602391,-71.43451817397609,-57.211858875,9.915455817911404,-47.2964030570886,-67.1273146929114
745,-57.341010000000004,8.127540662790068,-49.213469337209936,-65.46855066279008,-57.29329086666666,9.946030634383284,-47.347260232283375,-67.23932150104994
746,-56.72866925,9.78094493571091,-46.94772431428909,-66.50961418571092,-57.16997575833333,9.860358234213702,-47.30961752411963,-67.03033399254703
747,-58.29497550000001,12.734770636972007,-45.560204863028,-71.02974613697201,-57.254131658333336,10.043957363269088,-47.21017429506424,-67.29808902160242
748,-58.755492999999994,10.87498526825635,-47.88050773174365,-69.63047826825634,-57.30912915833333,10.045906680975786,-47.263222477357544,-67.35503583930912
749,-59.19215525,12.918643166219,-46.273512083781,-72.110798416219,-57.364762391666666,10.128403109723031,-47.23635928194364,-67.4931655013897
750,-55.61808425,9.329231688138325,-46.288852561861674,-64.94731593813833,-57.34470235,10.246158869004795,-47.098543480995204,-67.5908612190048
751,-53.88117975,8.519254469457305,-45.36192528054269,-62.40043421945731,-57.28959195,10.176686867850048,-47.11290508214995,-67.46627881785005
752,-58.68340575,15.963476660347483,-42.71992908965252,-74.64688241034749,-57.33960290833333,10.446600197844873,-46.89300271048846,-67.7862031061782
753,-59.376923000000005,18.160316068738247,-41.21660693126176,-77.53723906873824,-57.326460483333335,10.71500473371219,-46.611455749621136,-68.04146521704553
754,-55.66068575,7.9766170956648175,-47.68406865433518,-63.63730284566482,-57.28752038333333,10.731233616422054,-46.55628676691128,-68.01875399975539
755,-54.6592045,8.039566813150632,-46.61963768684937,-62.69877131315063,-57.166218108333325,10.579936157371773,-46.586281950961556,-67.7461542657051
756,-55.91545525,12.190638471860973,-43.72481677813903,-68.10609372186097,-57.23696460833333,10.752176392316061,-46.48478821601727,-67.98914100064938
757,-56.29615175000001,7.938535130183166,-48.35761661981684,-64.23468688018318,-57.20176166666667,10.691354713994322,-46.51040695267235,-67.89311638066098
758,-57.13054875,8.114490478708376,-49.01605827129163,-65.24503922870838,-57.298212325,10.777017759582321,-46.52119456541768,-68.07523008458232
759,-58.049732750000004,11.63616199690366,-46.413570753096344,-69.68589474690367,-57.32613115,10.795838959902845,-46.53029219009716,-68.12197010990285
760,-54.2963175,8.47351652837386,-45.82280097162614,-62.769834028373864,-57.29961935833333,10.723447688058485,-46.57617167027484,-68.02306704639182
761,-55.59466024999999,6.510166208174941,-49.084494041825046,-62.104826458174934,-57.26967079166666,10.617267959463836,-46.65240283220283,-67.8869387511305
762,-53.139711500000004,10.528720762343495,-42.61099073765651,-63.6684322623435,-57.188753766666665,10.629535752159882,-46.55921801450678,-67.81828951882655
763,-58.32851175,11.856399341250793,-46.472112408749204,-70.1849110912508,-57.40046186666666,10.752506942187184,-46.647954924479485,-68.15296880885384
764,-58.08948425,15.642290690316264,-42.44719355968373,-73.73177494031626,-57.48140866666667,10.904816139551542,-46.576592527115125,-68.38622480621821
765,-56.034760500000004,13.837121367591658,-42.19763913240835,-69.87188186759167,-57.559560075,11.209523371787176,-46.35003670321282,-68.76908344678716
766,-53.54812425,10.872226880334573,-42.67589736966543,-64.42035113033458,-57.46976889166667,11.252329483916721,-46.21743940774994,-68.72209837558339
767,-52.881803,11.504903461645503,-41.37689953835449,-64.3867064616455,-57.273624325,11.148830487491383,-46.12479383750862,-68.42245481249138
768,-54.915152250000006,13.917896972675397,-40.99725527732461,-68.8330492226754,-57.286907875,11.294168611958314,-45.99273926304169,-68.58107648695832
769,-50.28776799999999,7.889087285277431,-42.39868071472256,-58.176855285277426,-57.122216333333334,11.321868975446822,-45.800347357886515,-68.44408530878015
770,-52.1372975,9.08080195985606,-43.05649554014394,-61.21809945985606,-56.6589674,11.118646003142013,-45.54032139685799,-67.77761340314201
771,-54.47416525,5.69486409609298,-48.77930115390702,-60.16902934609298,-56.17544618333333,10.820681025080107,-45.35476515825323,-66.99612720841344
772,-52.775197,8.69617512622306,-44.07902187377694,-61.47137212622306,-55.87192791666667,10.644169285181187,-45.22775863148548,-66.51609720184786
773,-52.44749375,11.636691798099278,-40.81080195190072,-64.08418554809927,-55.765646825,10.71484235651109,-45.05080446848891,-66.48048918151109
774,-50.6732045,8.47853953981217,-42.19466496018783,-59.151744039812165,-55.50691085833333,10.564152518705624,-44.94275833962771,-66.07106337703895
775,-55.235864250000006,5.292378384112154,-49.94348586588785,-60.52824263411216,-55.436739333333335,10.469647109416362,-44.96709222391698,-65.90638644274969
776,-57.07063775,3.507464983482931,-53.56317276651707,-60.578102733482936,-55.448138283333336,10.260531111008763,-45.18760717232457,-65.7086693943421
777,-51.381389,8.245716197243551,-43.135672802756446,-59.62710519724355,-55.2176854,10.110895963017814,-45.10678943698219,-65.32858136301782
778,-50.984985249999994,8.777796918763666,-42.207188331236324,-59.762782168763664,-54.958668475,10.040989684701392,-44.91767879029861,-64.99965815970138
779,-53.1731425,9.975314962632792,-43.1978275373672,-63.14845746263279,-54.758034716666664,9.942878744581853,-44.81515597208481,-64.70091346124852
780,-51.1635165,7.64450592457496,-43.51901057542504,-58.80802242457496,-54.609549124999994,9.886721219129738,-44.72282790587026,-64.49627034412974
781,-51.795255,9.11470768109832,-42.680547318901674,-60.90996268109832,-54.5400183,9.906569659517773,-44.63344864048223,-64.44658795951777
782,-53.212979,9.331369505135457,-43.88160949486454,-62.54434850513545,-54.35767074166667,9.685499421010705,-44.672171320655956,-64.04317016267737
783,-53.131727749999996,9.546790590937471,-43.58493715906253,-62.678518340937465,-54.14949756666667,9.398381905084014,-44.75111566158265,-63.547879471750676
784,-53.260571250000005,4.904352529990162,-48.35621872000984,-58.16492377999017,-54.06949375,9.29597308622819,-44.773520663771805,-63.36546683622819
785,-54.37625,3.572486505866747,-50.80376349413325,-57.94873650586675,-54.06006193333334,9.14707040931873,-44.91299152401461,-63.20713234265206
786,-53.12364324999999,5.859473516612753,-47.26416973338724,-58.983116766612746,-53.96700153333333,8.93603157747712,-45.030969955856214,-62.90303311081046
787,-54.220688,8.453577935738373,-45.76711006426163,-62.674265935738376,-53.89781940833333,8.953199670995629,-44.9446197373377,-62.85101907932896
788,-58.68628125,12.268948476397897,-46.417332773602105,-70.9552297263979,-53.94967715833333,9.091681604251947,-44.85799555408139,-63.04135876258528
789,-53.488836,4.552714494161113,-48.936121505838884,-58.041550494161115,-53.797647266666665,8.855566687493859,-44.94208057917281,-62.65321395416052
790,-51.9711435,5.849605198667258,-46.12153830133274,-57.82074869866725,-53.72014146666667,8.76810297650364,-44.95203849016303,-62.48824444317031
791,-51.871627000000004,8.304116354412594,-43.56751064558741,-60.175743354412596,-53.59604035833333,8.827901314711562,-44.76813904362177,-62.423941673044894
792,-53.011037,7.717804957172474,-45.293232042827526,-60.72884195717248,-53.591751208333335,8.734204121205861,-44.85754708712747,-62.32595532953919
793,-51.728735,5.701821637624888,-46.02691336237511,-57.43055663762489,-53.37175865,8.529051531084997,-44.842707118914994,-61.900810181085
794,-54.674732750000004,5.737809707563759,-48.93692304243625,-60.41254245756376,-53.257933599999994,8.198902164993248,-45.05903143500675,-61.45683576499325
795,-54.6507095,5.6244167316958,-49.026292768304195,-60.2751262316958,-53.211798566666666,7.925145343796719,-45.28665322286995,-61.13694391046339
796,-57.7404405,10.867893926877446,-46.87254657312255,-68.60833442687745,-53.351542441666666,7.925000912014815,-45.42654152965186,-61.27654335368149
797,-53.233304499999996,6.403387353408949,-46.82991714659104,-59.63669185340895,-53.363259158333335,7.754950375073596,-45.60830878325974,-61.118209533406926
798,-52.7016195,8.10423287835641,-44.597386621643594,-60.805852378356406,-53.289474733333336,7.56116157192963,-45.7283131614037,-60.85063630526296
799,-52.888508,7.884160871329849,-45.004347128670155,-60.77266887132985,-53.37616606666666,7.560997358131377,-45.81516870853529,-60.937163424798044
800,-56.19563625000001,9.20009411291299,-46.995542137087014,-65.395730362913,-53.511444024999996,7.564973763233275,-45.94647026176673,-61.07641778823328
801,-55.138347499999995,11.91802239441613,-43.22032510558387,-67.05636989441612,-53.533583433333334,7.77241237317738,-45.761171060155945,-61.305995806510715
802,-57.797975,12.428878897982582,-45.36909610201742,-70.22685389798258,-53.70100936666666,7.8968358322360315,-45.80417353443064,-61.5978451989027
803,-53.95737575,7.809229726210578,-46.14814602378942,-61.76660547621057,-53.75133876666666,7.769253763173073,-45.98208500349359,-61.52059252983974
804,-51.781021,6.0471746482712625,-45.733846351728744,-57.82819564827126,-53.78826598333333,7.6882082667883775,-46.10005771654495,-61.476474250121704
805,-57.9686695,11.164635318118888,-46.80403418188111,-69.13330481811889,-53.87935949166667,7.883950164588601,-45.995409327078065,-61.763309656255274
806,-52.6947785,7.790368802737284,-44.904409697262714,-60.48514730273728,-53.73349751666667,8.026713625230414,-45.70678389143625,-61.76021114189708
807,-52.2489045,5.43719895647759,-46.811705543522415,-57.68610345647759,-53.7624147,7.933096383871548,-45.82931831612845,-61.695511083871544
808,-59.758919000000006,19.572363882242293,-40.18655511775771,-79.3312828822423,-54.05487915833333,8.29291528265417,-45.761963875679164,-62.34779444098751
809,-61.520419249999996,17.72703319825848,-43.79338605174152,-79.24745244825847,-54.333121716666675,8.551305890508358,-45.78181582615831,-62.88442760717502
810,-54.572460500000005,11.019311578504395,-43.55314892149561,-65.5917720785044,-54.44675318333334,8.663799412306007,-45.78295377102733,-63.11055259563934
811,-52.2790485,7.93352526476406,-44.345523235235945,-60.21257376476406,-54.46287963333334,8.624426665094864,-45.83845296823847,-63.087306298428196
812,-55.858488,12.43692728223503,-43.42156071776497,-68.29541528223503,-54.55106326666667,8.727945257664851,-45.823118009001824,-63.279008524331516
813,-54.727514,13.256504897281111,-41.47100910271889,-67.98401889728112,-54.60425614166666,8.85160240120964,-45.752653740457035,-63.45585854287631
814,-52.281651249999996,10.69890363402591,-41.582747615974085,-62.980554884025906,-54.571625475000005,9.044754104677498,-45.52687137032251,-63.6163795796775
815,-53.39507125,7.003400006037323,-46.391671243962676,-60.398471256037325,-54.53891951666667,9.159117888016516,-45.37980162865015,-63.69803740468318
816,-59.583275,23.490741753895954,-36.09253324610405,-83.07401675389596,-54.754240575000004,9.746826829259287,-45.007413745740706,-64.50106740425929
817,-59.3407325,22.807995459312675,-36.53273704068732,-82.14872795931268,-54.924908725,10.225307413378431,-44.699601311621564,-65.15021613837844
818,-57.050295250000005,20.2717934348796,-36.77850181512041,-77.3220886848796,-54.87037585833333,10.492068911994489,-44.378306946338846,-65.36244477032783
819,-59.75833675,12.169842028124371,-47.58849472187563,-71.92817877812436,-55.079359216666674,10.745973163126598,-44.33338605354007,-65.82533237979327
820,-56.55647425,13.941430126440789,-42.615044123559215,-70.49790437644079,-55.232203575,11.015700660719046,-44.21650291428095,-66.24790423571905
821,-51.28036675,9.533742478967229,-41.74662427103277,-60.814109228967226,-55.2124949,11.056688198204204,-44.1558067017958,-66.26918309820421
822,-61.847393000000004,14.795925833067109,-47.051467166932895,-76.64331883306711,-55.507040100000005,11.292625560734024,-44.214414539265974,-66.79966566073402
823,-52.55758375,4.627904687506964,-47.92967906249304,-57.18548843750696,-55.53466839166666,11.25682832906343,-44.27784006260324,-66.7914967207301
824,-57.838903,19.555690123085864,-38.283212876914135,-77.39459312308587,-55.64014073333333,11.717424342914164,-43.92271639041917,-67.3575650762475
825,-99.18207,62.53687563958564,-36.64519436041436,-161.71894563958563,-57.124519416666665,13.614506306510492,-43.51001311015617,-70.73902572317715
826,-64.61316300000001,10.80138146177343,-53.81178153822658,-75.41454446177345,-57.35361016666666,13.612289224340357,-43.74132094232631,-70.96589939100703
827,-57.23296925,8.940984048621397,-48.2919852013786,-66.1739532986214,-57.486932325,13.696875780847439,-43.79005654415256,-71.18380810584745
828,-62.395652999999996,11.466573637684858,-50.929079362315136,-73.86222663768486,-57.810066775,13.808953806158389,-44.00111296884162,-71.61902058115838
829,-58.063781,12.926045154637878,-45.13773584536212,-70.98982615463788,-57.982575874999995,13.97701661560199,-44.005559259398005,-71.95959249060199
830,-59.9056375,13.905193178826808,-46.00044432117319,-73.8108306788268,-58.106242583333334,14.133853251132448,-43.97238933220088,-72.24009583446578
831,-61.94786799999999,15.568380817202089,-46.3794871827979,-77.51624881720208,-58.3332266,14.255531865225315,-44.07769473477469,-72.58875846522531
832,-63.0461725,21.407607239675922,-41.63856526032407,-84.45377973967592,-58.50816651666666,14.554822809948426,-43.95334370671824,-73.0629893266151
833,-63.89705075,22.817715270347612,-41.079335479652386,-86.71476602034761,-58.83948901666667,15.055105661419661,-43.784383355247,-73.89459467808632
834,-60.7623205,12.000947529505758,-48.76137297049424,-72.76326802950575,-59.13886566666667,15.25356475746081,-43.88530090920586,-74.39243042412748
835,-56.111485,10.580637404436779,-45.53084759556322,-66.69212240443679,-59.07695951666667,15.234098160338073,-43.84286135632859,-74.31105767700474
836,-61.012274999999995,12.666001461793957,-48.346273538206034,-73.67827646179396,-59.354209399999995,15.396619248973296,-43.9575901510267,-74.7508286489733
837,-55.6962065,7.893812863096958,-47.80239363690305,-63.59001936309696,-59.46911946666667,15.47850637919394,-43.99061308747273,-74.94762584586061
838,-55.6485425,11.270636586586033,-44.37790591341397,-66.91917908658603,-59.33210691666667,15.201782136005399,-44.13032478066126,-74.53388905267207
839,-59.0670255,9.70754569284717,-49.35947980715283,-68.77457119284716,-59.250327125,14.934465885825023,-44.31586123917498,-74.18479301082502
840,-55.63720175,9.130002466224362,-46.50719928377564,-64.76720421622437,-59.2858185,14.871488915415688,-44.41432958458431,-74.15730741541569
841,-56.824667500000004,14.208978560920263,-42.61568893907974,-71.03364606092026,-59.43733913333334,15.080670691954227,-44.35666844137911,-74.51800982528756
842,-58.07580875000001,11.896000976738902,-46.1798077732611,-69.97180972673891,-59.511249825,15.062639815104356,-44.448610009895646,-74.57388964010437
843,-54.8185835,9.21061681890464,-45.60796668109536,-64.02920031890464,-59.514285475,14.927776879158474,-44.58650859584152,-74.44206235415848
844,-57.472018500000004,9.316962782841964,-48.15505571715804,-66.78898128284197,-59.68729771666666,14.88171218411901,-44.80558553254765,-74.56900990078567
845,-58.122475249999994,11.672201569246404,-46.45027368075359,-69.7946768192464,-59.844877849999996,15.037338902892646,-44.80753894710735,-74.88221675289265
846,-52.94908675,7.8611715579372525,-45.087915192062745,-60.810258307937254,-59.623738241666665,14.516353229694024,-45.107385011972646,-74.14009147136068
847,-59.282908500000005,18.631748687637913,-40.651159812362096,-77.91465718763791,-59.621810775,14.377145003971531,-45.24466577102847,-73.99895577897153
848,-57.20569424999999,10.938324504833464,-46.26736974516653,-68.14401875483345,-59.62699074166667,14.066029372969991,-45.560961368696674,-73.69302011463665
849,-60.177981749999994,8.710005170626415,-51.46797657937358,-68.8879869206264,-59.64097890833333,13.950701477720061,-45.69027743061327,-73.5916803860534
850,-58.0748095,11.517827839862472,-46.55698166013753,-69.59263733986248,-59.69159008333333,13.869914734834117,-45.82167534849921,-73.56150481816745
851,-56.063792500000005,10.259229596401234,-45.80456290359877,-66.32302209640125,-59.85103760833333,13.894097638748583,-45.956939969584745,-73.7451352470819
852,-57.215323,8.21634890687804,-48.99897409312196,-65.43167190687804,-59.69663527499999,13.674778407875614,-46.021856867124384,-73.37141368287561
853,-57.61837075,8.236113187025355,-49.382257562974644,-65.85448393702535,-59.86532817500001,13.795052024526228,-46.070276150473774,-73.66038019952622
854,-54.9223195,4.143787475259518,-50.778532024740485,-59.066106975259515,-59.768108725000005,13.28132193626535,-46.486786788734655,-73.04943066126535
855,-58.8933745,11.873918595153171,-47.01945590484683,-70.76729309515318,-58.42515220833333,11.592556701450935,-46.8325955068824,-70.01770890978426
856,-56.482484250000006,7.547796202867802,-48.934688047132205,-64.03028045286781,-58.15412958333333,11.484103859487414,-46.67002572384592,-69.63823344282075
857,-59.317701500000005,14.694053306466726,-44.62364819353328,-74.01175480646673,-58.22362065833333,11.675872834748924,-46.5477478235844,-69.89949349308226
858,-59.0563625,11.58556314463124,-47.470799355368754,-70.64192564463124,-58.112310975,11.679839151647137,-46.43247182335286,-69.79215012664713
859,-56.40065175,9.629104243180196,-46.77154750681981,-66.0297559931802,-58.056873333333336,11.569941121265213,-46.48693221206812,-69.62681445459856
860,-56.10799324999999,8.530058526431157,-47.57793472356884,-64.63805177643115,-57.93028519166667,11.39076996618536,-46.53951522548131,-69.32105515785203
861,-59.747334249999994,16.391799576294982,-43.35553467370501,-76.13913382629498,-57.85693406666667,11.418217258155122,-46.43871680851154,-69.27515132482179
862,-56.890040250000006,12.061514442625146,-44.82852580737486,-68.95155469262515,-57.65172965833334,11.106680831586765,-46.545048826746566,-68.75841048992011
863,-56.930814749999996,8.040121103349188,-48.89069364665081,-64.97093585334919,-57.41952179166667,10.614094359353482,-46.80542743231318,-68.03361615102014
864,-54.605875999999995,9.301936165307952,-45.303939834692045,-63.907812165307945,-57.214306975,10.524127313880223,-46.69017966111978,-67.73843428888023
865,-54.4389735,9.093929643104955,-45.345043856895046,-63.53290314310496,-57.15855659166666,10.474570388502494,-46.683986203164174,-67.63312698016917
866,-51.3411635,11.679785445488097,-39.6613780545119,-63.0209489454881,-56.83618620833333,10.4416965212923,-46.39448968704104,-67.27788272962563
867,-54.437394,14.439418050455336,-39.99797594954466,-68.87681205045533,-56.79422579166667,10.659883360870912,-46.134342430795755,-67.45410915253758
868,-60.579561999999996,19.056359508817046,-41.52320249118295,-79.63592150881703,-56.95859310833334,10.919407458278613,-46.039185650054726,-67.87800056661195
869,-55.9103825,12.387945365100881,-43.522437134899114,-68.29832786510087,-56.853371675,11.008754114020402,-45.8446175609796,-67.8621257890204
870,-57.96629625,10.482665195839095,-47.4836310541609,-68.44896144583909,-56.931008158333334,11.053842871674226,-45.87716528665911,-67.98485103000756
871,-57.792639750000006,8.477426809647383,-49.31521294035262,-66.27006655964739,-56.9632739,10.862791146631798,-46.100482753368205,-67.8260650466318
872,-54.205951999999996,11.114809856574244,-43.091142143425756,-65.32076185657424,-56.834278675,10.836751442626309,-45.99752723237369,-67.67103011762632
873,-57.97490474999999,20.718649789802377,-37.256254960197616,-78.69355453980236,-56.93948938333333,11.220352541656235,-45.719136841677106,-68.15984192498956
874,-62.61312775,26.31187792288725,-36.30124982711275,-88.92500567288724,-57.11085969166667,11.786849712991076,-45.32400997867559,-68.89770940465773
875,-65.21277425,23.321378423083065,-41.891395826916934,-88.53415267308306,-57.34720299166667,12.175155608118965,-45.17204738354771,-69.52235859978562
876,-62.04920425,22.448085022086232,-39.60111922791377,-84.49728927208623,-57.65054024166667,12.66138605692393,-44.98915418474273,-70.31192629859059
877,-75.37251175,37.27681490214265,-38.095696847857354,-112.64932665214265,-58.186860349999996,13.28288826407409,-44.903972085925915,-71.46974861407408
878,-56.62152725,21.0829518130491,-35.5385754369509,-77.70447906304909,-58.167388116666665,13.621042507681276,-44.54634560898538,-71.78843062434795
879,-59.243379250000004,21.883442790716813,-37.35993645928319,-81.12682204071682,-58.1362347,14.060157095017622,-44.07607760498238,-72.19639179501763
880,-66.3561075,35.200881636742544,-31.15522586325745,-101.55698913674254,-58.41227796666667,14.849592221580291,-43.56268574508637,-73.26187018824696
881,-63.678214249999996,22.96167112817172,-40.71654312182828,-86.63988537817171,-58.666092025,15.273006939305976,-43.393085085694025,-73.93909896430598
882,-65.97319,32.1777006931961,-33.7954893068039,-98.1508906931961,-58.95802092500001,16.071718665516578,-42.88630225948342,-75.02973959051657
883,-56.132808,18.55685393445926,-37.57595406554074,-74.68966193445925,-58.90850216666666,16.415743357097707,-42.49275880956896,-75.32424552376438
884,-57.143887750000005,19.30170464728489,-37.84218310271511,-76.4455923972849,-58.982554441666665,16.921007262831885,-42.06154717883478,-75.90356170449856
885,-66.03927275,33.3448899813963,-32.694382768603695,-99.38416273139629,-59.22075105,17.63670630903999,-41.58404474096001,-76.85745735903998
886,-62.54273625,23.509230559407005,-39.03350569059299,-86.051966809407,-59.422759449999994,18.168754120924632,-41.25400532907536,-77.59151357092463
887,-60.15945025,17.69548980016886,-42.463960449831134,-77.85494005016886,-59.45081774166667,18.268802004048034,-41.18201573761863,-77.7196197457147
888,-59.5683575,6.802839436620687,-52.76551806337931,-66.37119693662069,-59.46788424166666,18.109377880447685,-41.35850636121898,-77.57726212211436
889,-57.283051,18.23525970150307,-39.04779129849693,-75.51831070150307,-59.49729755,18.39624972905845,-41.10104782094155,-77.89354727905844
890,-62.52252175,13.285704458097769,-49.236817291902234,-75.80822620809778,-59.711115166666666,18.554771260114002,-41.156343906552664,-78.26588642678067
891,-56.402872,10.68185166599137,-45.72102033400863,-67.08472366599138,-59.59963309166667,18.36443966310388,-41.23519342856278,-77.96407275477054
892,-55.9608875,15.656731220702842,-40.30415627929716,-71.61761872070284,-59.56866133333333,18.484280222373133,-41.084381110960194,-78.05294155570647
893,-52.3277025,10.915307352305373,-41.412395147694625,-63.24300985230538,-59.415224258333325,18.58011976400501,-40.83510449432833,-77.99534402233834
894,-53.838032,11.781589604188392,-42.05644239581161,-65.6196216041884,-59.38962945833334,18.66277487863436,-40.72685457969897,-78.05240433696768
895,-61.2543485,15.65397504087986,-45.600373459120135,-76.90832354087986,-59.616808625,18.881443058560187,-40.73536556643981,-78.49825168356018
896,-58.66766499999999,16.64208559248161,-42.02557940751838,-75.3097505924816,-59.86102534166667,19.04685306345997,-40.81417227820669,-78.90787840512664
897,-57.095726,14.989604159265783,-42.10612184073422,-72.08533015926578,-59.94963640833334,19.06519260042032,-40.884443807913016,-79.01482900875365
898,-60.7798915,20.105938009085683,-40.673953490914315,-80.88582950908568,-59.95631405833333,19.100178550429273,-40.85613550790406,-79.05649260876262
899,-58.131931,17.765169486825283,-40.36676151317472,-75.89710048682528,-60.030365675,19.279419354486755,-40.75094632051324,-79.30978502948675
900,-61.034208250000006,21.54970043205932,-39.48450781794068,-82.58390868205933,-60.13262940833333,19.648320529027426,-40.48430887930591,-79.78094993736076
901,-59.18744275,21.17276886808304,-38.01467388191696,-80.36021161808304,-60.17912284166666,20.07149859764195,-40.10762424402471,-80.25062143930862
902,-61.637662500000005,30.325742277915698,-31.311920222084307,-91.9634047779157,-60.426846524999995,20.711863011686667,-39.71498351331333,-81.13870953668668
903,-59.940932000000004,22.674516574945233,-37.266415425054774,-82.61544857494523,-60.49238076666666,20.77705857119143,-39.71532219547524,-81.2694393378581
904,-57.505846000000005,15.68587624413179,-41.819969755868215,-73.1917222441318,-60.32213804166666,20.42285851523291,-39.89927952643375,-80.74499655689958
905,-57.15874,19.890770306087465,-37.267969693912534,-77.04951030608747,-60.053670233333335,20.308504911333056,-39.745165322000275,-80.3621751446664
906,-63.758705,24.14393853430692,-39.61476646569308,-87.90264353430692,-60.11065359166666,20.365033361740416,-39.74562022992625,-80.47568695340708
907,-59.717324500000004,23.122899991763383,-36.59442450823662,-82.8402244917634,-59.58881401666667,19.893236198061107,-39.69557781860556,-79.48205021472776
908,-58.32032025,19.11797110230052,-39.20234914769948,-77.43829135230052,-59.64544045,19.827736841036153,-39.817703608963846,-79.47317729103615
909,-60.199845499999995,22.49298937775865,-37.70685612224135,-82.69283487775864,-59.67732265833333,19.848055060604217,-39.829267597729114,-79.52537771893753
910,-63.72250150000001,18.77646217540556,-44.94603932459445,-82.49896367540556,-59.58953579166666,19.30057441189298,-40.28896137977369,-78.89011020355966
911,-58.57156775,13.422796202801472,-45.14877154719853,-71.99436395280148,-59.41931424166667,18.98261191438064,-40.43670232728603,-78.4019261560473
912,-59.997274499999996,13.73797664484705,-46.259297855152944,-73.73525114484704,-59.22011705833333,18.367954446102335,-40.852162612231,-77.58807150443567
913,-58.35743025,19.35521076491431,-39.00221948508569,-77.71264101491431,-59.29427113333334,18.39456634045084,-40.899704792882495,-77.68883747378418
914,-56.5518405,18.708267634400386,-37.84357286559961,-75.26010813440038,-59.274536225000006,18.37478510668802,-40.899751118311976,-77.64932133168801
915,-57.628690250000005,23.44790488060842,-34.180785369391586,-81.07659513060842,-58.994183475,18.044885603328428,-40.94929787167157,-77.03906907832842
916,-54.38898075,12.585907886461044,-41.80307286353896,-66.97488863646105,-58.72239162500001,17.680774847563562,-41.04161677743644,-76.40316647256357
917,-58.631809499999996,25.96202607547796,-32.66978342452204,-84.59383557547795,-58.67147026666667,17.956326056740533,-40.71514420992614,-76.62779632340721
918,-60.4440885,27.53156954407642,-32.91251895592358,-87.97565804407643,-58.7006613,18.647283726989052,-40.05337757301095,-77.34794502698905
919,-54.74527175,15.677589000311334,-39.067682749688665,-70.42286075031133,-58.61606865833333,18.562028036949332,-40.054040621384004,-77.17809669528266
920,-56.458250250000006,21.03815037229947,-35.42009987770054,-77.49640062229948,-58.413926275,18.820442900756056,-39.59348337424395,-77.23436917575606
921,-56.40098075,17.360622495782085,-39.04035825421792,-73.76160324578208,-58.41386323333334,19.04306859508241,-39.37079463825092,-77.45693182841575
922,-55.6461745,22.41992862878657,-33.226245871213436,-78.06610312878657,-58.40337280000001,19.268508508685205,-39.1348642913148,-77.6718813086852
923,-56.9537285,18.740143673384747,-38.21358482661525,-75.69387217338475,-58.55757366666667,19.529336386054517,-39.02823728061215,-78.08691005272118
924,-57.44378449999999,24.928694755616664,-32.51508974438333,-82.37247925561665,-58.67776541666667,19.96757322443546,-38.71019219223122,-78.64533864110213
925,-65.83176625,26.145239904014197,-39.686526345985804,-91.97700615401419,-58.830346008333336,20.317282053206604,-38.51306395512673,-79.14762806153995
926,-66.13614375,22.720022898438113,-43.416120851561885,-88.85616664843812,-59.0792953,20.519879963405156,-38.55941533659485,-79.59917526340516
927,-64.10633874999999,20.81409681469763,-43.29224193530236,-84.92043556469763,-59.312982391666665,20.714029718586215,-38.598952673080454,-80.02701211025287
928,-63.732183750000004,19.561898177212324,-44.17028557278768,-83.29408192721233,-59.41139213333334,20.69589505752377,-38.715497075809566,-80.1072871908571
929,-65.144091,17.751720166726397,-47.3923708332736,-82.8958111667264,-59.6451308,20.695446746853804,-38.94968405314619,-80.34057754685382
930,-60.79929875,17.46652789194157,-43.332770858058424,-78.26582664194157,-59.637300483333334,20.55934099551655,-39.077959487816784,-80.19664147884987
931,-58.568882,16.24536855036922,-42.32351344963078,-74.81425055036922,-59.61668179166667,20.39509431825942,-39.22158747340725,-80.01177610992609
932,-59.6056045,19.239180159101277,-40.36642434089872,-78.84478465910128,-59.548946525000005,20.02554224763227,-39.52340427736773,-79.57448877263228
933,-58.816473,21.954066023651986,-36.86240697634801,-80.77053902365199,-59.51146455833334,20.00152722925583,-39.5099373290775,-79.51299178758917
934,-54.47134025,17.55995002515141,-36.91139022484859,-72.0312902751514,-59.41031436666667,20.063996355289817,-39.346318011376844,-79.47431072195648
935,-55.33637925,13.071138070837275,-42.26524117916273,-68.40751732083727,-59.34956900833333,19.836675280781478,-39.51289372755185,-79.18624428911481
936,-55.59331675,15.52522380653637,-40.068092943463625,-71.11854055653637,-59.0773894,19.549384789855797,-39.5280046101442,-78.6267741898558
937,-56.82513825,13.892049401865764,-42.93308884813424,-70.71718765186577,-58.98098319166666,19.24168977019254,-39.73929342147413,-78.22267296185922
938,-54.261399,8.19800880363254,-46.06339019636746,-62.45940780363254,-58.845685816666666,18.87769102690361,-39.96799478976306,-77.72337684357028
939,-56.596166,16.417591448472823,-40.17857455152718,-73.01375744847282,-58.72556316666667,18.67517776259408,-40.050385404072586,-77.40074092926076
940,-56.70471175,10.748701175502347,-45.956010574497654,-67.45341292550235,-58.491636841666676,18.40758572926397,-40.08405111240269,-76.89922257093063
941,-55.2836535,15.717288815776092,-39.566364684223906,-71.00094231577609,-58.3820397,18.484068816363123,-39.89797088363687,-76.86610851636313
942,-61.75561425,25.05322446039642,-36.70238978960358,-86.80883871039643,-58.440651025,18.86124374354811,-39.5794072814519,-77.30189476854811
943,-63.49091625,24.07340233750696,-39.417513912493035,-87.56431858750696,-58.611767225,19.018516795967862,-39.59325042903213,-77.63028402096785
944,-57.07123325,18.717548111376363,-38.35368513862363,-75.78878136137637,-58.629080316666666,19.018826145200396,-39.61025417146627,-77.64790646186707
945,-56.097980750000005,16.068384069684864,-40.02959668031514,-72.16636481968487,-58.578056666666676,18.772842118169606,-39.805214548497055,-77.35089878483629
946,-54.298071,15.150716727539239,-39.14735427246076,-69.44878772753924,-58.575026341666664,18.858335746205547,-39.716690595461124,-77.43336208787221
947,-52.696090500000004,15.355099512860244,-37.34099098713976,-68.05119001286025,-58.37716904166667,18.504771527451624,-39.872397514215045,-76.88194056911829
948,-57.94283949999999,19.015839122698765,-38.927000377301226,-76.95867862269876,-58.29379407500001,18.220913846739037,-40.072880228260956,-76.51470792173905
949,-65.86206924999999,30.898284389759713,-34.96378486024028,-96.7603536397597,-58.664353991666665,18.728270359720646,-39.93608363194601,-77.39262435138731
950,-56.487708,20.580395381823674,-35.90731261817632,-77.06810338182368,-58.66533591666667,18.713011860038122,-39.95232405662854,-77.37834777670479
951,-55.30648675,22.763836575155803,-32.5426501748442,-78.0703233251558,-58.62885278333333,18.893118996017243,-39.73573378731609,-77.52197177935058
952,-53.458004,14.060514944513521,-39.39748905548648,-67.51851894451352,-58.55591376666666,18.614471873208142,-39.941441893458524,-77.17038563987482
953,-53.197856,14.251813346069078,-38.946042653930924,-67.44966934606907,-58.43071801666667,18.46486086229762,-39.96585715436904,-76.89557887896429
954,-59.51115025,18.37492482999228,-41.13622542000772,-77.88607507999228,-58.499630208333336,18.246401864776807,-40.25322834355652,-76.74603207311014
955,-56.1915345,16.718253746292234,-39.47328075370777,-72.90978824629224,-58.17828915,17.93216899285274,-40.24612015714726,-76.11045814285275
956,-56.21847675,17.439934332840505,-38.7785424171595,-73.6584110828405,-57.84770025,17.75616604066615,-40.091534209333844,-75.60386629066616
957,-56.37450575,16.864960502195636,-39.50954524780436,-73.23946625219563,-57.589972483333334,17.624528163582756,-39.96544431975057,-75.21450064691608
958,-52.654618500000005,9.883781800612473,-42.77083669938753,-62.53840030061248,-57.220720308333334,17.301924284362762,-39.91879602397057,-74.52264459269608
959,-54.63331425,14.457791954554851,-40.17552229544515,-69.09110620455485,-56.870361083333336,17.19212667729038,-39.678234406042954,-74.06248776062372
960,-57.2499785,15.818476205805043,-41.43150229419496,-73.06845470580504,-56.75205040833334,17.137191621085826,-39.614858787247506,-73.88924202941917
961,-58.442491499999996,15.980333185686993,-42.462158314313,-74.42282468568699,-56.747837391666664,17.12835710892975,-39.619480282736916,-73.87619450059643
962,-51.682190000000006,10.121251209894949,-41.560938790105055,-61.803441209894956,-56.483723575,16.824426143956206,-39.65929743104379,-73.3081497189562
963,-51.77565625,11.73838629742278,-40.03726995257722,-63.514042547422775,-56.24902968333333,16.483903486415233,-39.7651261969181,-72.73293316974856
964,-59.0075585,18.151809050293828,-40.855749449706174,-77.15936755029384,-56.40023695833334,16.503632120586648,-39.89660483774669,-72.90386907891998
965,-66.8570275,25.782296129606877,-41.074731370393124,-92.63932362960688,-56.78425856666667,16.9273373892123,-39.85692117745437,-73.71159595587896
966,-50.3668405,9.807170346587117,-40.55967015341288,-60.17401084658712,-56.61004269166666,16.736735607213994,-39.87330708445268,-73.34677829888066
967,-56.911808,17.532999325217347,-39.378808674782654,-74.44480732521734,-56.612931683333336,16.858100604659043,-39.75483107867429,-73.47103228799237
968,-55.28614325,13.835491475461684,-41.450651774538315,-69.12163472546169,-56.647089825,17.046016693720016,-39.60107313127999,-73.69310651872001
969,-54.22608425,16.50199524041317,-37.724089009586834,-70.72807949041317,-56.5680871,17.048830153451362,-39.519256946548644,-73.61691725345138
970,-53.86217675,13.874977518532736,-39.987199231467265,-67.73715426853273,-56.47333593333333,17.15303936488571,-39.320296568447624,-73.62637529821905
971,-53.20660375,10.549643246773304,-42.6569605032267,-63.7562469967733,-56.40410094166667,16.980784512585615,-39.42331642908105,-73.38488545425228
972,-58.7187735,18.947231202333736,-39.77154229766626,-77.66600470233374,-56.302872916666665,16.777251403983527,-39.525621512683145,-73.08012432065019
973,-56.1443815,16.896872334372684,-39.24750916562732,-73.04125383437268,-56.057988425,16.538033737212384,-39.51995468778762,-72.59602216221239
974,-53.261702,17.561649278605767,-35.70005272139423,-70.82335127860577,-55.93100405,16.49950377612003,-39.43150027387997,-72.43050782612002
975,-56.59988249999999,15.740286505483047,-40.859595994516944,-72.34016900548303,-55.94773410833333,16.488567190646638,-39.4591669176867,-72.43630129897996
976,-58.39452575,26.424672499402252,-31.969853250597748,-84.81919824940225,-56.0842826,16.864365716375403,-39.21991688362459,-72.94864831637538
977,-56.30141625,13.652112131109439,-42.64930411889056,-69.95352838110944,-56.204460125,16.807599470317044,-39.39686065468295,-73.01205959531704
978,-54.8500795,12.970958884448095,-41.879120615551905,-67.82103838444809,-56.101368125,16.606103462375355,-39.49526466262465,-72.70747158737534
979,-52.526671500000006,14.434971921295716,-38.091699578704294,-66.96164342129572,-55.65685486666667,16.05732638009322,-39.59952848657345,-71.71418124675988
980,-55.335744749999996,18.590092724235696,-36.7456520257643,-73.92583747423569,-55.618456091666665,15.990982958173621,-39.62747313349305,-71.60943904984029
981,-65.880398,36.118666464718025,-29.761731535281974,-101.99906446471803,-55.970919800000004,16.436143954492362,-39.53477584550763,-72.40706375449236
982,-59.879538499999995,21.766077340858114,-38.11346115914188,-81.64561584085811,-56.18497095,16.692996034370516,-39.491974915629484,-72.8779669843705
983,-58.2594,24.487218699467142,-33.77218130053286,-82.74661869946715,-56.35368908333334,17.034176212817115,-39.31951287051621,-73.38786529615045
984,-56.841204,16.619568116674913,-40.221635883325085,-73.46077211667492,-56.264690875,16.975664322373206,-39.289026552626794,-73.2403551973732
985,-61.9855825,25.454225622571126,-36.53135687742888,-87.43980812257112,-56.45782580833333,17.266863384915833,-39.1909624234175,-73.72468919324916
986,-58.60463575,23.978456769146597,-34.6261789808534,-82.58309251914659,-56.53736444166667,17.484814132792703,-39.05255030887396,-74.02217857445937
987,-60.5943065,22.049509014358478,-38.544797485641524,-82.64381551435848,-56.67802446666666,17.657632416531463,-39.02039205013521,-74.33565688319814
988,-56.1429285,18.44412101255381,-37.69880748744619,-74.5870495125538,-56.79430146666666,17.94297705692951,-38.85132440973715,-74.73727852359619
989,-55.268846749999994,16.113344567619997,-39.15550218238,-71.38219131762,-56.81548588333333,17.998162144031678,-38.81732373930165,-74.813648027365
990,-52.2575825,13.229620863270762,-39.02796163672924,-65.48720336327077,-56.64907268333333,17.911866965947205,-38.737205717386125,-74.56093964928053
991,-56.58189975,19.393449445246063,-37.188450304753935,-75.97534919524605,-56.58705295833333,18.025637507932508,-38.56141545040082,-74.61269046626585
992,-56.274885,14.566817748379364,-41.70806725162063,-70.84170274837936,-56.74014279166667,18.17382305921532,-38.56631973245135,-74.913965850882
993,-57.07678775,16.712900121936556,-40.363887628063445,-73.78968787193656,-56.91684717500001,18.339640186699114,-38.57720698830089,-75.25648736169912
994,-55.195436,8.795004649843642,-46.40043135015636,-63.99044064984364,-56.789776425,18.02774670668411,-38.762029718315894,-74.81752313168411
995,-53.483264250000005,15.313297453561038,-38.16996679643897,-68.79656170356104,-56.34398431666667,17.678780084149246,-38.665204232517425,-74.02276440081592
996,-60.399574,26.204800950214654,-34.19477304978535,-86.60437495021466,-56.678408766666664,18.22536777093683,-38.45304099572983,-74.9037765376035
997,-54.4015725,15.713061075446195,-38.68851142455381,-70.11463357544619,-56.59473425,18.164703162611126,-38.43003108738887,-74.75943741261112
998,-53.63677225,13.394016220099289,-40.24275602990071,-67.03078847009928,-56.53975521666666,18.149987320765714,-38.38976789590095,-74.68974253743237
999,-53.440430750000004,13.619670289027278,-39.82076046097273,-67.06010103902729,-56.51356676666667,18.053909822386185,-38.45965694428048,-74.56747658905284


==> data/reward_curve_original_data/walker_processed_Reward_History.csv <==
epoch,mean,std,upper,lower,mean_smooth,std_smooth,upper_smooth,lower_smooth
1,0.43473781186199106,0.1255757462012593,0.5603135580632503,0.3091620656607318,0.43473781186199106,0.1255757462012593,0.5603135580632503,0.3091620656607318
2,0.23315448003185518,0.21365770050570296,0.4468121805375581,0.019496779526152225,0.3339461459469231,0.16961672335348113,0.5035628693004042,0.16432942259344202
3,0.2883985339160239,0.11191048738660106,0.4003090213026249,0.17648804652942282,0.31876360860329006,0.15038131136452113,0.4691449199678111,0.16838229723876896
4,0.3287779143482505,0.12114130893637955,0.44991922328463,0.20763660541187096,0.32126718503953017,0.14307131075748572,0.46433849579701586,0.17819587428204445
5,0.5250738832668409,0.33445944763781044,0.8595333309046513,0.19061443562903047,0.3620285246849923,0.18134893813355066,0.5433774628185429,0.18067958655144165
6,-0.0791329011453628,0.14639136672920672,0.06725846558384392,-0.22552426787456953,0.28850162037993315,0.17552267623282666,0.46402429661275973,0.11297894414710645
7,0.7313824506320294,0.3798094235215824,1.111191874153612,0.351573027110447,0.3517703104159469,0.2047064972740775,0.5564768076900244,0.1470638131418694
8,0.5246525427909778,0.10160380034018776,0.6262563431311656,0.42304874245079005,0.37338058946282576,0.19181866015734128,0.565199249620167,0.18156192930548448
9,1.7264827544076657,1.014338758443051,2.740821512850717,0.7121439959646148,0.5237252744566968,0.2832097821890868,0.8069350566457837,0.24051549226761004
10,0.8526694476336324,0.8987603579610763,1.7514298055947086,-0.046090910327443946,0.5566196917743904,0.34476483976628575,0.9013845315406762,0.21185485200810467
11,1.5494222377374784,1.3663999274722953,2.9158221652097738,0.18302231026518312,0.6468744686801258,0.4376407568304685,1.084515225510594,0.20923371184965725
12,2.7222179594295612,2.2822922366456577,5.004510196075219,0.4399257227839035,0.8198197595759119,0.5913617134817343,1.4111814730576462,0.22845804609417777
13,2.502546849034596,1.744654177144232,4.247201026178828,0.757892671890364,0.9492603049188877,0.6800765183788494,1.629336823297737,0.2691837865400383
14,2.129073422829858,0.8867047054211966,3.0157781282510543,1.2423687174086613,1.033532670483957,0.6948356745961599,1.728368345080117,0.33869699588779706
15,4.007983488089561,3.1918657091882157,7.199849197277777,0.8161177789013454,1.2318293916576641,0.8613043435689637,2.0931337352266275,0.37052504808870024
16,4.251349848049207,4.241261651722087,8.492611499771293,0.010088196327120436,1.4205494201821354,1.0725516753285338,2.493101095510669,0.3479977448536015
17,6.110629954219978,5.6627854290614,11.773415383281378,0.44784452515857787,1.6964365104196555,1.3425654255481143,3.03900193596777,0.3538710848715413
18,5.668193347304326,3.84712591439347,9.515319261697796,1.8210674329108563,1.9170896680243592,1.4817076749284117,3.398797342952771,0.43538199309594766
19,4.964774791402399,4.75822357450692,9.72299836590932,0.20655121689547862,2.077494148202151,1.6541558801693859,3.7316500283715364,0.4233382680327651
20,4.84138427212479,2.516950460099111,7.3583347322239,2.324433812025679,2.2156886543982828,1.6972956091658724,3.912984263564155,0.5183930452324108
21,7.183162688684169,4.109447267939843,11.292609956624013,3.0737154207443256,2.4522350369833252,1.8121599738693948,4.264395010852719,0.6400750631139306
22,4.70121955705074,0.24345036529450353,4.944669922345243,4.4577691917562365,2.5544616060772984,1.7408549916614449,4.2953165977387435,0.8136066144158535
23,5.813563965649531,3.0797957822285777,8.893359747878108,2.7337681834209535,2.6961617086673955,1.7990698086426247,4.49523151731002,0.8970919000247709
24,6.281656571846209,3.3238510604643063,9.605507632310516,2.957805511381903,2.8455573279665125,1.8626023608018614,4.708159688768374,0.9829549671646515
25,6.562303357260247,0.8471999658552755,7.409503323115523,5.715103391404972,2.994227169138262,1.821986265003998,4.81621343414226,1.1722409041342643
26,6.98765572570213,1.3360693493418119,8.323725075043942,5.651586376360318,3.1478205751599493,1.8032971528631447,4.951117728023093,1.3445234222968048
27,7.354251516315966,2.3524909777644605,9.706742494080427,5.001760538551505,3.3036143137212832,1.8236376648965267,5.12725197861781,1.4799766488247568
28,9.55335026107438,0.3830403006572235,9.936390561731603,9.170309960417157,3.526819168983894,1.7721877590308373,5.299006928014731,1.7546314099530567
29,8.32735760428791,1.2895452158964378,9.616902820184347,7.037812388391472,3.6923549770978257,1.755544912715858,5.447899889813683,1.9368100643819675
30,7.23151415213419,2.1426938872051045,9.374208039339294,5.088820264929086,3.8103269495990375,1.7684498785321663,5.578776828131203,2.0418770710668714
31,9.791634718725636,3.7211217798467717,13.512756498572408,6.0705129388788635,4.122223513161159,1.8883014129870166,6.010524926148176,2.2339221001741425
32,10.327904684621153,3.1372432873798766,13.465147972001029,7.190661397241277,4.458715186647469,1.9857542658828224,6.44446945253029,2.472960920764647
33,9.236569378842866,4.8075003382846235,14.044069717127488,4.429069040558242,4.75698754814503,2.1422739275794234,6.899261475724454,2.6147136205656074
34,8.253802453000253,0.7446080636118472,8.9984105166121,7.509194389388406,5.021155032766765,2.1630561527352725,7.184211185502036,2.858098880031492
35,8.67488498677573,3.190110736345198,11.864995723120927,5.484774250430532,5.292815402883727,2.2582445290255184,7.551059931909246,3.0345708738582085
36,9.677472823012938,0.29789754056032436,9.975370363573262,9.379575282452613,5.618035593689004,2.263294734819889,7.881330328508893,3.3547408588691146
37,9.24223364427909,1.7333723738012972,10.975606018080386,7.508861270477793,5.901730633477239,2.3084134998292125,8.210144133306452,3.5933171336480263
38,10.860765387227683,5.908492320756536,16.76925770798422,4.952273066471148,6.246267728291796,2.5019764505097575,8.748244178801553,3.7442912777820383
39,11.383009594306401,0.8985454963640874,12.281555090670489,10.484464097942313,6.56815195628842,2.4981166751071258,9.066268631395547,4.070035281181295
40,15.184351937195498,1.4262322138691994,16.610584151064696,13.758119723326299,7.0458747059404825,2.515699070304063,9.561573776244545,4.53017563563642
41,16.71207077216775,4.576298329574078,21.28836910174183,12.135772442593671,7.551296323754825,2.6226956837074558,10.173992007462282,4.928600640047368
42,17.488458942427958,2.4491640568468944,19.93762299927485,15.039294885581063,8.043504356521437,2.6282580777141638,10.671762434235601,5.415246278807274
43,14.873673684322977,0.9995366757010111,15.873210360023988,13.874137008621966,8.45587525103105,2.6034208276660564,11.059296078697107,5.8524544233649936
44,16.46083728850353,1.5279370351730086,17.988774323676537,14.932900253330521,8.933600713220175,2.624795238657783,11.558395951877957,6.30880547456239
45,20.937513727952588,3.7604515504607354,24.697965278413324,17.17706217749185,9.497918387882274,2.6437481000335343,12.141666487915808,6.85417028784874
46,15.149112218223317,1.0141046965568679,16.163216914780186,14.135007521666449,9.861177133554746,2.536176201528027,12.397353335082771,7.325000932026716
47,14.618605600469252,1.2494285123289652,15.868034112798217,13.369177088140287,10.144776321763054,2.389064304303612,12.533840626066667,7.755712017459442
48,16.94588366034426,4.2398096847291225,21.185693345073382,12.706073975615139,10.520699332197719,2.402153763314801,12.922853095512519,8.118545568882917
49,17.35336500968254,6.922099414148868,24.27546442383141,10.431265595533674,10.933652339473722,2.4742829579695322,13.407935297443254,8.45936938150419
50,18.720110921836728,2.952305018409255,21.672415940245983,15.767805903427472,11.396276561130787,2.4887947765798706,13.885071337710658,8.907481784550917
51,30.22284027386742,9.395951713092169,39.618791986959586,20.826888560775252,12.164265813970228,2.665011591418281,14.829277405388508,9.499254222551947
52,20.9394248751018,14.53858147537913,35.47800635048093,6.400843399722669,12.70553932457193,3.1415159617544353,15.847055286326366,9.564023362817496
53,26.86798031095377,15.155630054601883,42.023610365555655,11.712350256351886,13.40735320274874,3.5440437708335457,16.951396973582284,9.863309431915193
54,22.953285084762875,4.534790544250643,27.48807562901352,18.41849454051223,13.963074153179294,3.58440842029309,17.547482573472386,10.378665732886207
55,26.143416035333544,10.452540354215301,36.595956389548846,15.690875681118243,14.61577790911507,3.904586433238424,18.520364342353496,10.711191475876648
56,21.691210309428484,14.324174175983297,36.01538448541178,7.367036133445188,15.105896395239283,4.33752326079314,19.44341965603242,10.768373134446142
57,25.400469070744037,4.934526487656553,30.334995558400593,20.465942583087482,15.707436980386884,4.423591111122877,20.13102809150976,11.28384586926401
58,28.574846173636878,9.385872081630016,37.9607182552669,19.188974092006863,16.34148684413897,4.7236855038219705,21.065172347960935,11.617801340316998
59,31.22865582483523,12.549869153748865,43.778524978584095,18.678786671086364,17.104863451490544,5.099029635083718,22.203893086574265,12.005833816406827
60,21.41076375815095,1.458019954446725,22.868783712597676,19.952743803704223,17.57750510502444,5.076207170658438,22.653712275682878,12.501297934366
61,26.399250186029363,7.2489985259358285,33.648248711965195,19.150251660093534,18.131092287267897,5.193803062194741,23.324895349462633,12.937289225073155
62,23.66139897026794,3.4588234538897358,27.120222424157674,20.202575516378204,18.57554209678945,5.204522401078403,23.78006449786786,13.371019695711052
63,27.443401173355383,6.667235204133254,34.11063637748864,20.776165969222127,19.182436489939867,5.2665135632733575,24.44895005321323,13.915922926666516
64,27.184332305130546,6.333865086104844,33.51819739123539,20.850467219025703,19.81345415167755,5.452822130689791,25.26627628236734,14.36063202098776
65,21.819035306342407,1.5025675365656903,23.321602842908096,20.316467769776718,20.251592495663104,5.396570690697138,25.648163186360247,14.855021804965965
66,29.637694960710085,11.775707267029288,41.413402227739375,17.861987693680796,20.91693323358634,5.779164348246105,26.696097581832444,15.137768885340238
67,25.628583346578726,6.714115028161023,32.34269837473975,18.914468318417704,21.463144890329666,5.945189103391429,27.408333993721094,15.517955786938234
68,33.330717948984926,11.326546541549572,44.6572644905345,22.004171407435354,22.212143309054905,6.1257909107511965,28.337934219806105,16.086352398303706
69,35.58532250129349,16.5259925960713,52.111315097364795,19.05932990522219,23.018887072621144,6.64670581407477,29.66559288669591,16.37218125854637
70,43.9530713463826,2.160303355751947,46.11337470213455,41.79276799063065,23.97784438626071,6.671174852137529,30.649019238398242,17.30666953412318
71,35.01534886135822,8.61635625394603,43.63170511530425,26.39899260741219,24.587953655900392,6.805843449616593,31.393797105516988,17.7821102062838
72,45.69859174098832,9.476064134218978,55.1746558752073,36.22252760676934,25.528291415852404,7.0400734521956645,32.56836486804807,18.48821796365674
73,41.57609712636071,21.013628444900196,62.5897255712609,20.562468681460512,26.418372197253664,7.7072098445023025,34.12558204175597,18.711162352751362
74,39.08909732953098,22.72710389243762,61.8162012219686,16.36199343709336,27.172647531954578,8.413848739744456,35.58649627169904,18.758798792210126
75,42.67247572279473,17.340162857222047,60.01263858001678,25.332312865572682,27.897146265115982,8.866505783303166,36.763652048419154,19.030640481812817
76,32.88242866359884,8.926923854388805,41.80935251798764,23.955504809210034,28.488256813295166,9.130266421897565,37.61852323519273,19.357990391397603
77,39.914158005773814,8.959664778451952,48.873822784225766,30.954493227321862,29.33144189347199,9.387274297434997,38.71871619090699,19.94416759603699
78,38.941801513722254,8.948543544555271,47.890345058277525,29.993257969166983,30.064639155251253,9.544232092762536,39.608871248013784,20.52040706248872
79,44.014288272216646,8.8220440782411,52.836332350457745,35.19224419397555,30.953336597335724,9.60756358156561,40.56090017890133,21.345773015770114
80,40.66128097932913,4.44963412977787,45.110915109107,36.21164684955126,31.68470893258547,9.657474551944565,41.34218348453003,22.027234380640902
81,43.00514151339109,14.631066438116079,57.63620795150717,28.37407507527501,32.110785640569596,9.83197837611203,41.94276401668162,22.278807264457566
82,41.85355890360974,2.6186752101046777,44.472234113714414,39.23488369350506,32.807923441519854,9.434648167269547,42.242571608789405,23.37327527425031
83,42.99612876156732,3.909121120290601,46.90524988185792,39.08700764127672,33.34552838987364,9.059764536125837,42.405292925999476,24.285763853747806
84,42.37241675163928,1.149784120422658,43.52220087206194,41.22263263121662,33.99283277876952,8.946930988664905,42.93976376743443,25.045901790104615
85,54.07051854510033,4.879548741196879,58.950067286297205,49.19096980390345,34.92373619576175,8.76116460156429,43.68490079732604,26.16257159419746
86,49.11846025074944,0.18952908509025498,49.3079893358397,48.928931165659186,35.83797786047244,8.290009765201189,44.12798762567363,27.547968095271255
87,46.20681742178699,7.896326458625834,54.10314388041282,38.31049096316115,36.53152280550721,8.388736430900165,44.92025923640737,28.14278637460705
88,43.59391101248719,7.706748249142915,51.3006592616301,35.88716276334428,37.03215830013555,8.332765636483929,45.36492393661948,28.699392663651626
89,50.519694260973566,1.4414230256689347,51.9611172866425,49.07827123530463,37.6751929146735,7.962484098881263,45.63767701355477,29.712708815792237
90,64.72456057399303,15.353816336696363,80.0783769106894,49.37074423729667,39.11898614186824,8.425677311622918,47.544663453491154,30.693308830245318
91,70.44260025680875,23.786683900055138,94.22928415686388,46.65591635675361,40.587097810894214,8.976933490760228,49.564031301654445,31.610164320133986
92,62.37931677916542,19.611391959842237,81.99070873900766,42.767924819323184,41.8776950711908,9.515352440958646,51.393047512149444,32.362342630232156
93,76.5496318792517,11.487477880314307,88.03710975956601,65.0621539989374,43.514569428054,9.676027196831347,53.19059662488535,33.83854223122266
94,64.21059047344488,29.7165854529998,93.92717592644468,34.49400502044508,44.748778033664486,10.455451209061179,55.20422924272567,34.29332682460331
95,64.19737039163213,6.261166936031822,70.45853732766396,57.936203455600314,46.161389203174146,10.614071189043383,56.775460392217525,35.54731801413076
96,61.85697287495324,20.887286169375876,82.74425904432911,40.96968670557737,47.23536513364891,10.91779048578827,58.15315561943718,36.317574647860646
97,68.33528832850544,19.610394700170062,87.9456830286755,48.72489362833538,48.65892196637981,11.347666474855236,60.006588441235046,37.31125549152457
98,71.71497873564886,10.032430501994698,81.74740923764355,61.68254823365416,49.93839732593527,11.304529273536742,61.24292659947201,38.633868052398526
99,66.41883547580693,0.6989913055606527,67.11782678136758,65.71984417024628,50.96618109175238,10.776962563853054,61.74314365560544,40.189218527899335
100,58.58131129930368,8.4168388747105,66.99815017401417,50.16447242459318,51.453789090183086,10.98551374781834,62.43930283800143,40.468275342364755
101,82.23984560350621,3.0711608439477964,85.311006447454,79.16868475955842,53.027938981588015,10.800673900818397,63.82861288240642,42.22726508076962
102,84.23338633078745,0.54138240904685,84.7747687398343,83.6920039217406,54.31243213458133,10.502851176645994,64.81528331122732,43.80958095793533
103,86.67802593431344,31.718414124596837,118.39644005891027,54.959611809716606,55.815829761513086,10.859677365969214,66.67550712748229,44.95615239554387
104,77.19536522649992,3.775673416714715,80.97103864321463,73.4196918097852,57.08603869141205,10.227963016778451,67.31400170819049,46.8580756746336
105,97.62477270027978,15.087763977321117,112.7125366776009,82.53700872295866,58.91778192399488,10.152883054115085,69.07066497810997,48.764898869879794
106,77.20485735859273,11.227911397059671,88.4327687556524,65.97694596153306,60.395196213828015,10.229582638870783,70.62477885269878,50.16561357495723
107,64.23675534461064,12.226563178339088,76.46331852294973,52.01019216627155,61.20594945845591,10.338479252200353,71.54442871065628,50.867470206255554
108,101.96152413271426,5.687969753256182,107.64949388597044,96.27355437945808,63.30660687908897,10.22979345915705,73.53640033824601,53.07681341993192
109,99.43457807594946,7.722340151495583,107.15691822744505,91.71223792445387,65.15394987254673,10.193136661598865,75.34708653414559,54.96081321094787
110,85.23520451380458,22.468680146107122,107.7038846599117,62.76652436769746,66.63974732369591,10.793771528809843,77.43351885250576,55.84597579488607
111,71.84365504461948,14.394569242588618,86.2382242872081,57.449085802030865,67.6010311080702,10.785888288958926,78.38691939702912,56.81514281911127
112,88.40899079991945,29.638181831456,118.04717263137545,58.770808968463456,69.15287883794718,11.686538509670637,80.83941734761783,57.46634032827655
113,98.17037091794829,7.551761938784442,105.72213285673273,90.61860897916385,70.99202024315989,11.807959870287098,82.79998011344698,59.184060372872786
114,99.57647044045896,16.778667847197482,116.35513828765644,82.79780259326148,72.8988220327872,12.328922661179593,85.2277446939668,60.56989937160761
115,98.50616575831066,26.33386693123658,124.84003268954724,72.17229882707407,74.38001027322755,13.044066600847582,87.42407687407514,61.33594367237997
116,101.86279222826414,2.512142865383585,104.37493509364772,99.35064936288056,76.13815467247804,13.121487060190693,89.25964173266873,63.01666761228735
117,102.78606903081035,7.474443483094557,110.26051251390491,95.31162554771579,78.02412972611215,13.10742429433965,91.13155402045182,64.9167054317725
118,109.15633659695018,13.955564260721474,123.11190085767166,95.20077233622871,80.20954391226093,13.31571816139227,93.5252620736532,66.89382575086866
119,104.43512987943465,4.851063060330327,109.28619293976499,99.58406681910432,82.00672509954296,13.429372829214316,95.43609792875728,68.57735227032865
120,110.59179780377511,11.910329012809141,122.50212681658425,98.68146879096597,83.53563300720235,13.314589918418076,96.85022292562044,70.22104308878428
121,95.1902295917101,16.72861199138146,111.91884158309155,78.46161760032864,84.36055398503241,13.079320854795618,97.43987483982802,71.2812331302368
122,94.04375021813837,3.6286950394486905,97.67244525758706,90.41505517868968,85.41603509966484,12.5465642907825,97.96259939044734,72.86947080888233
123,101.8937875835615,41.83147419602872,143.72526177959023,60.06231338753278,86.2608402898085,13.558030834639649,99.81887112444815,72.70280945516885
124,114.48905829104967,9.276363283875607,123.76542157492528,105.21269500717406,87.93678921706199,12.876690095668842,100.81347931273083,75.06009912139315
125,98.51745622213826,15.210924072885469,113.72838029502373,83.3065321492528,89.08079207807887,13.175015333563964,102.25580741164282,75.9057767445149
126,101.36478493844174,10.944394399167544,112.3091793376093,90.4203905392742,90.39771914686182,12.843585607890352,103.24130475475216,77.55413353897146
127,117.55732190902467,0.215558244293865,117.77288015331852,117.3417636647308,92.03845359954579,12.197091059361146,104.23554465890693,79.84136254018465
128,102.60829918957728,5.5208066793152915,108.12910586889257,97.087492510262,93.06823094801007,12.046703598605166,105.11493454661523,81.02152734940492
129,109.27019927019802,30.565175012808986,139.835374283007,78.70502425738903,94.49660974115643,13.042243055513442,107.53885279666987,81.45436668564298
130,124.39417554192934,36.970718143345316,161.36489368527467,87.42345739858402,96.69037188257728,13.994039031134603,110.6844109137119,82.69633285144269
131,94.89028084023623,16.26659587792749,111.15687671816372,78.62368496230874,97.11205305713496,14.433886865600593,111.54593992273554,82.67816619153436
132,105.84801103449932,1.5087797458417789,107.3567907803411,104.33923128865754,97.8325405472587,14.466133443493758,112.29867399075245,83.36640710376493
133,92.31323335015955,14.421895068920183,106.73512841907973,77.89133828123937,98.02038079445356,13.889582808304537,111.9099636027581,84.13079798614902
134,115.31783459048282,10.360770205889137,125.67860479637196,104.95706438459368,99.29112977325299,14.109086034610351,113.40021580786333,85.18204373864265
135,114.59531945486572,35.011535180310815,149.60685463517655,79.5837842745549,99.85681466507252,14.773211741376675,114.63002640644919,85.08360292369585
136,85.76658732571654,4.974636357449429,90.74122368316597,80.79195096826712,100.14220566397665,14.564769240056332,114.70697490403298,85.5774364239203
137,105.78614714117917,0.6054564525780415,106.39160359375721,105.18069068860113,101.52718539052893,14.177399015864298,115.70458440639322,87.34978637466465
138,111.66421985605112,7.7780455600521,119.44226541610323,103.88617429599901,101.85060858130683,14.24706820942416,116.09767679073099,87.60354037188266
139,93.3633378315637,1.5157759044572623,94.87911373602095,91.84756192710644,101.64823390649397,14.040182734522883,115.68841664101686,87.60805117197108
140,100.3278347064006,48.20807227711621,148.5359069835168,52.119762429284386,102.15132157958051,14.898162472223186,117.0494840518037,87.2531591073573
141,100.7018393875523,13.295168355289018,113.99700774284132,87.40667103226328,103.11326105767827,14.861515775979866,117.97477683365813,88.2517452816984
142,112.89950084225106,19.812440315893017,132.71194115814407,93.08706052635804,103.92961139242264,14.533991058794435,118.4636024512171,89.39562033362822
143,104.59242246358441,9.323160578831637,113.91558304241605,95.26926188475278,104.14367977727719,14.59303768012934,118.73671745740653,89.55064209714784
144,99.51019030924209,2.4196980458825323,101.92988835512462,97.09049226335956,104.14147043956996,14.114405353418842,118.2558757929888,90.02706508615113
145,87.54830268391966,15.829439198994358,103.37774188291402,71.7188634849253,103.77620833709025,13.764257762344101,117.54046609943435,90.01195057474615
146,84.5169990682792,22.811103940920365,107.32810300919957,61.70589512735884,103.19801523175742,14.440889798195327,117.63890502995277,88.75712543356211
147,115.54623033687912,38.825149697533455,154.37138003441257,76.72108063934567,103.62335394195972,15.485913338676625,119.10926728063633,88.13744060328308
148,97.39224395688086,8.342838631402484,105.73508258828335,89.04940532547838,103.23121752062407,15.29882248436599,118.53004000499006,87.93239503625809
149,107.0664128575261,25.13255478861669,132.1989676461428,81.93385806890942,103.31892695322712,15.974872208642203,119.29379916186933,87.34405474458491
150,101.61712465399329,31.279446434614204,132.8965710886075,70.33767821937909,103.01977118156772,16.620509456035705,119.64028063760342,86.39926172553201
151,100.83794360822083,37.94542562107301,138.78336922929384,62.89251798714782,103.20802831545141,17.327736577025423,120.53576489247685,85.88029173842598
152,101.29129294665995,27.505332721134902,128.79662566779484,73.78596022552505,103.4496130730688,18.123624499748296,121.5732375728171,85.32598857332052
153,98.9025326630831,26.494198767734673,125.39673143081777,72.40833389534842,103.34990457571952,17.612381985471828,120.96228656119135,85.73752259024769
154,98.2201238450308,34.32540416814856,132.54552801317936,63.89471967688224,102.80760676085224,18.44735001494759,121.25495677579983,84.36025674590464
155,93.29428860732276,32.54016919325439,125.83445780057716,60.75411941406836,102.6335011736917,19.02499151895989,121.6584926926516,83.60850965473182
156,110.05845049323128,64.74615872888258,174.80460922211387,45.3122917643487,102.92329002551803,20.818383663283726,123.74167368880175,82.1049063622343
157,116.43139277581355,21.116277306820262,137.5476700826338,95.31511546899328,102.885759054411,21.515074298701272,124.40083335311228,81.37068475570972
158,111.42769429848678,36.14675725858078,147.57445155706756,75.28093703990601,103.17973889137464,22.535939318010126,125.71567820938476,80.64379957336452
159,108.29537663282795,31.632044628868716,139.92742126169668,76.66333200395924,103.1472448034623,22.571501638545445,125.71874644200776,80.57574316491687
160,132.86125366836802,11.435229044831596,144.29648271319962,121.42602462353642,103.42948074101027,21.720318668594988,125.14979940960525,81.70916207241527
161,96.42023167443035,26.004944203884683,122.42517587831503,70.41528747054568,103.48047910215006,22.044930279460228,125.52540938161029,81.43554882268985
162,116.44622368745553,48.833169561590836,165.27939324904636,67.61305412586469,103.83375285724861,23.622409939985197,127.4561627972338,80.21134291726341
163,102.46499106306268,34.26988744145961,136.7348785045223,68.19510362160307,104.17214478101205,24.28400968573651,128.45615446674856,79.88813509527554
164,98.17977218898275,2.9888856328463485,101.1686578218291,95.1908865561364,103.60087603429538,24.03828019996842,127.6391562342638,79.56259583432696
165,122.58391732584766,17.0585017249617,139.64241905080937,105.52541560088596,103.86716262999477,23.439845751456783,127.30700838145157,80.427316878538
166,102.36734509529776,33.985221340598095,136.35256643589585,68.38212375469968,104.42052122231415,24.40686525089507,128.82738647320923,80.01365597141907
167,116.46531894394317,30.371903465501386,146.83722240944456,86.09341547844178,104.77649361573962,25.39908015132585,130.17557376706546,79.37741346441376
168,115.74508515315881,65.25325736981736,180.99834252297617,50.49182778334145,104.91252245897654,27.31492054498469,132.22744300396124,77.59760191399185
169,109.31334839229888,38.642569981133256,147.95591837343213,70.67077841116563,105.4441894776677,28.552480347540556,133.99666982520824,76.89170913012714
170,113.57811633611685,17.78556511730832,131.36368145342516,95.79255121880853,105.88586553199158,27.53839677554696,133.42426230753853,78.34746875644463
171,107.53176700851898,35.66617000616751,143.1979370146865,71.86559700235148,106.1135297860238,28.284096830576246,134.39762661660004,77.82943295544756
172,90.25083238674847,28.410435880159493,118.66126826690797,61.840396506588974,105.3585741708404,28.57069668271846,133.92927085355885,76.78787748812192
173,104.64212818574208,9.194831402032298,113.83695958777437,95.44729678370979,105.36023102824564,28.566419043491816,133.92665007173747,76.79381198475383
174,105.26179102150482,20.548938077597896,125.81072909910272,84.71285294390692,105.55195105198774,29.170727044548993,134.72267809653673,76.38122400743875
175,100.23459527638346,16.678855971903836,116.91345124828729,83.55573930447963,105.97482747173653,29.19904093697931,135.17386840871583,76.77578653475722
176,95.49120049674326,31.400364245502967,126.89156474224623,64.09083625124029,106.34063418601866,29.48534961379873,135.8259837998174,76.85528457221993
177,102.35455889040097,28.07265846939064,130.4272173597916,74.28190042101033,105.90091180446939,29.126933239527304,135.0278450439967,76.7739785649421
178,91.68848633329779,20.664004335431393,112.35249066872919,71.02448199786639,105.71078655034995,29.537638762994934,135.24842531334488,76.17314778735502
179,115.46196730535424,43.22387424793703,158.68584155329125,72.2380930574172,105.99063836527758,30.140682744972278,136.13132111024984,75.84995562030528
180,116.11266820890344,23.62230695213452,139.73497516103797,92.49036125676892,106.47382315044123,29.885444762222956,136.3592679126642,76.58837838821827
181,105.04880363661098,23.250277978378165,128.29908161498915,81.79852565823282,106.61418515138757,29.39560650746646,136.00979165885403,77.21857864392112
182,128.2608950053061,14.126754884637382,142.3876498899435,114.13414012066873,107.51317188667578,28.949653912916542,136.4628257995923,78.56351797375923
183,107.73349715178644,17.238989918182146,124.97248706996858,90.4945072336043,107.80753736963257,28.64114695126479,136.44868432089734,79.16639041836775
184,102.37437912717022,5.699512191045106,108.07389131821532,96.67486693612511,107.94601254570385,27.68695055202801,135.63296309773187,80.25906199367587
185,102.73289075247479,15.316241654469438,118.04913240694422,87.41664909800535,108.26063261720894,27.11281963406851,135.37345225127743,81.14781298314043
186,120.31936243053273,32.3390380312883,152.65840046182103,87.98032439924444,108.60266301511898,26.032582277482035,134.635245292601,82.57008073763696
187,105.34978389620873,37.217953438225486,142.5677373344342,68.13183045798326,108.23327605246548,26.569304815195544,134.80258086766102,81.66397123726996
188,122.54278887338498,53.3778802866924,175.92066916007738,69.16490858669258,108.60377920496211,27.143675582799265,135.74745478776137,81.46010362216283
189,95.87594683367048,18.6562958785445,114.53224271221498,77.21965095512599,108.18979821165685,26.711150624455122,134.90094883611198,81.47864758720172
190,101.31494186741158,30.270458157363684,131.58540002477525,71.0444837100479,107.1382544849583,27.338991594872862,134.47724607983116,79.79926289008544
191,103.41998760508069,3.343894147445167,106.76388175252586,100.07609345763552,107.37157968264664,26.58362325965821,133.95520294230485,80.78795642298843
192,104.49822273636872,21.519525443125282,126.01774817949399,82.97869729324344,106.97331298427709,25.673168455709355,132.64648143998645,81.30014452856773
193,104.98101928413593,10.73403636588206,115.71505565001799,94.24698291825386,107.05718059164619,24.888640086523438,131.94582067816964,82.16854050512275
194,112.54695511614923,17.123781470715524,129.67073658686476,95.4231736454337,107.53608668921841,25.359803281119078,132.8958899703375,82.17628340809934
195,114.59034615610962,36.26208429696917,150.8524304530788,78.32826185914044,107.26963431689381,25.999922700185994,133.2695570170798,81.26971161670781
196,107.86948724141226,31.35716321514465,139.2266504565569,76.5123240262676,107.45303905509762,25.91232076267088,133.3653598177685,81.54071829242676
197,99.61453323177281,12.031541017283736,111.64607424905654,87.58299221448908,106.89134619802527,25.30097534773029,132.19232154575556,81.59037085029499
198,106.73040386710613,19.534758563628934,126.26516243073507,87.19564530347719,106.59085682182352,23.77702538752401,130.36788220934753,82.81383143429952
199,100.34130568241983,6.576042263016561,106.91734794543639,93.76526341940327,106.29178873149424,22.708141130253455,128.9999298617477,83.58364760124077
200,105.37718259633658,19.3201012033953,124.69728379973188,86.05708139294129,106.01842427350154,22.75929233312302,128.77771660662455,83.25913194037852
201,118.74336167491526,14.611059207495343,133.3544208824106,104.13230246741992,106.39214409571476,22.057455306500614,128.44959940221537,84.33468878921414
202,98.13316824241164,16.731012146044442,114.86418038845608,81.40215609636721,106.65488862423686,21.668141182030112,128.32302980626696,84.98674744220675
203,136.04618773645257,16.379193214034224,152.42538095048678,119.66699452241835,107.70169060926055,21.90761990909684,129.60931051835738,85.7940707001637
204,118.68430416851382,7.433888602079121,126.11819277059294,111.2504155664347,108.14910771416085,21.470451593246214,129.61955930740706,86.67865612091462
205,94.99176161627364,13.019027030042054,108.01078864631569,81.97273458623158,107.97434659215718,21.348457295184158,129.32280388734134,86.62588929697303
206,103.91994939238126,26.61407359824173,130.534022990623,77.30587579413952,108.25530488867845,21.188914273608784,129.44421916228723,87.06639061506966
207,101.1122921660127,39.43534042779351,140.5476325938062,61.67695173821918,108.21389599786552,21.567670338888878,129.78156633675437,86.64622565897662
208,119.03216105493729,9.121412019947332,128.15357307488463,109.91074903498996,109.12535182192015,21.182917261706073,130.30826908362624,87.94243456021408
209,117.8613055782874,10.951406514083931,128.81271209237133,106.90989906420347,109.20532976435126,20.107168337244307,129.31249810159557,89.09816142710696
210,118.66321618971827,3.57272629211612,122.23594248183439,115.09048989760215,109.29034803037842,19.43884898191036,128.7291970122888,89.85149904846806
211,93.59637347046123,10.726761069902498,104.32313454036372,82.86961240055874,108.90860035817342,19.021398418294506,127.92999877646793,89.88720193987892
212,119.84630366763412,5.9987627555557355,125.84506642318985,113.84754091207839,108.62811398025104,18.750465347325118,127.37857932757613,89.87764863292591
213,121.22620048382805,24.692617748804956,145.91881823263301,96.53358273502309,109.07787075798575,18.998919608345876,128.07679036633164,90.07895114963988
214,127.5007551797421,40.49738754611018,167.9981427258523,87.00336763363191,109.91541662640482,20.158848786848047,130.07426541325285,89.75656783955677
215,94.40890623062128,2.5100643412217614,96.91897057184305,91.89884188939952,109.63795047567638,19.73197620973979,129.36992668541615,89.90597426593658
216,103.41076519086754,34.059692437849044,137.4704576287166,69.35107275301849,109.07433056768751,19.78933135662515,128.86366192431268,89.28499921106237
217,124.79103000493907,12.910472678954122,137.70150268389318,111.88055732598495,109.7223721046452,18.979081997982767,128.70145410262796,90.74329010666243
218,115.78770334314589,27.75139779422841,143.5391011373743,88.03630554891748,109.49720258697056,18.124865914900635,127.6220685018712,91.37233667206993
219,109.94326384448638,11.452770952431926,121.39603479691831,98.49049289205445,109.96611315399777,17.88474841736355,127.8508615713613,92.08136473663421
220,103.23897503080231,1.0077551377860383,104.24673016858834,102.23121989301627,110.03024759277746,16.90932498337763,126.93957257615509,93.12092260939981
221,98.3111677291555,11.275029950323924,109.58619767947943,87.03613777883157,109.85995359691329,17.17369617680692,127.03364977372021,92.68625742010636
222,120.15637116285166,7.218444820445012,127.37481598329667,112.93792634240664,110.38189187779605,16.696993489384244,127.07888536718029,93.6848983884118
223,96.35026690472682,8.322482599168007,104.67274950389483,88.02778430555881,110.09420013181574,16.61660836382711,126.71080849564285,93.47759176798863
224,103.76854048644253,23.153856694452543,126.92239718089508,80.61468379198999,109.80158631082551,16.81761087128501,126.61919718211054,92.9839754395405
225,105.98811066329222,3.5482793792024863,109.5363900424947,102.43983128408973,109.5148451277316,15.727150707359455,125.24199583509106,93.78769442037216
226,112.081549677082,17.873753435246904,129.9553031123289,94.2077962418351,109.6552472089206,15.277703714696196,124.93295092361679,94.3775434942244
227,138.10523235213486,35.65112154739841,173.75635389953328,102.45411080473644,110.93827051293266,16.06502306570002,127.00329357863266,94.87324744723264
228,98.56449152192906,4.61240669668253,103.17689821861158,93.95208482524653,110.66607343476011,15.567611336801805,126.2336847715619,95.09846209795829
229,112.44789776212394,22.95387460217068,135.40177236429463,89.49402315995326,111.06962650408356,16.113539081440276,127.18316558552384,94.9560874226433
230,114.59224012122394,6.651513956725476,121.24375407794942,107.94072616449846,111.3767950882465,15.691252839884614,127.0680479281311,95.68554224836186
231,109.74659404908513,16.30851633098825,126.05511038007339,93.43807771809688,111.07690283405213,15.747834744001045,126.82473757805319,95.32906809005111
232,113.86929129966578,2.9527884152303367,116.8220797148961,110.91650288443545,111.60144026929396,15.288560619640576,126.89000088893452,96.31287964965337
233,112.40223424711105,1.6476241902666022,114.04985843737765,110.75461005684446,110.81330848631589,14.79750831884832,125.6108168051642,96.01580016746757
234,109.0013324996834,6.699992297799574,115.70132479748297,102.30134020188383,110.49054276402154,14.77304510870567,125.2635878727272,95.71749765531587
235,118.24295461597231,16.605662891653697,134.84861750762602,101.63729172431862,111.26558253067817,14.892599637426057,126.15818216810423,96.37298289325211
236,128.76673478188664,29.091832406000286,157.85856718788693,99.67490237588635,112.09380871032835,14.975191597684677,127.06900030801303,97.11861711264368
237,131.67807420254093,9.444377593310982,141.1224517958519,122.23369660922995,113.11266811154594,13.975492836535258,127.08816094808121,99.1371752750107
238,107.70148672914502,13.040132540005233,120.74161926915025,94.66135418913979,112.73497896735289,14.106116853870523,126.8410958212234,98.62886211348236
239,112.53159575643613,4.9589892546143535,117.49058501105048,107.57260650182178,112.55732197329117,13.906369611888204,126.46369158517936,98.65095236140297
240,111.17551862757729,7.693542791237888,118.86906141881518,103.4819758363394,112.30773205455313,14.043730161858928,126.35146221641206,98.26400189269421
241,110.96135848001022,9.580677296427577,120.5420357764378,101.38068118358264,112.88656488820477,14.005527369409766,126.89209225761455,98.88103751879501
242,106.42722654936719,1.8167652626160364,108.24399181198322,104.61046128675116,112.43926231759588,13.866127452978441,126.30538977057431,98.57313486461744
243,95.70641821240784,9.553328418103298,105.25974663051113,86.15308979430455,111.58860290854854,13.361484475288387,124.95008738383693,98.22711843326015
244,94.3539816255913,19.69034394307734,114.04432556866864,74.66363768251396,110.4837104567435,12.667916355187291,123.1516268119308,97.81579410155622
245,104.13413617956158,11.834238237419687,115.96837441698126,92.2998979421419,110.80788478837485,12.978722151727222,123.78660694010208,97.82916263664762
246,108.25668903804498,6.926555432521824,115.1832444705668,101.33013360552316,110.96941558328076,12.074284251549647,123.04369983483042,98.89513133173112
247,125.5338091789408,9.155631038714834,134.68944021765563,116.37817814022597,110.99417488908082,11.949122863541671,122.9432977526225,99.04505202553916
248,112.12053276489998,8.309019291196348,120.42955205609633,103.81151347370363,110.87193586980597,11.301043580107269,122.17297944991323,99.57089228969868
249,98.65296542690172,8.84484894253844,107.49781436944015,89.80811648436328,110.49559258921981,11.214112846444152,121.70970543566395,99.28147974277566
250,100.0087579841646,13.167310116923893,113.1760681010885,86.8414478672407,110.3879186876652,11.61943134574875,122.00735003341396,98.76848734191647
251,107.22513934023686,6.073894677734872,113.29903401797174,101.151244662502,110.68505107470126,11.44606016999578,122.13111124469702,99.23899090470549
252,116.21229916019472,8.224932900607978,124.4372320608027,107.98736625958674,110.55358200794602,11.47960977266788,122.0331917806139,99.07397223527815
253,110.30305417971198,27.87014718426375,138.17320136397572,82.43290699544823,111.0186749171122,12.13119859217107,123.14987350928325,98.88747632494113
254,110.09514597389655,19.873204080620336,129.9683500545169,90.22194189327621,111.229561766694,12.02184350504333,123.25140527173731,99.20771826165067
255,115.01341129764404,43.547372283122584,158.5607835807666,71.46603901452146,111.5304051211724,13.355146601840666,124.88555172301307,98.17525851933172
256,110.10035322788423,14.130490077391414,124.23084330527564,95.96986315049281,111.46436523953247,13.230371156578817,124.69473639611128,98.23399408295366
257,123.5666436896652,29.56418434910258,153.1308280387678,94.00245934056262,110.97974561745015,13.027473249968956,124.00721886741911,97.95227236748119
258,98.07701542160794,26.712226266397252,124.78924168800519,71.36478915521069,110.96349641410612,13.76413390229278,124.72763031639889,97.19936251181335
259,107.70742461650033,11.977462090039719,119.68488670654006,95.72996252646061,110.80548064258532,13.398253485221748,124.20373412780707,97.40722715736358
260,118.16123323934313,21.33053329258193,139.49176653192507,96.8306999467612,110.92444707985595,13.887554129750297,124.81200120960627,97.03689295010568
261,100.851155504953,9.674542640981121,110.52569814593411,91.17661286397188,110.62793246171823,13.666421673416727,124.29435413513495,96.9615107883015
262,129.5684031778483,19.74122631835818,149.30962949620647,109.82717685949012,111.15123619099099,14.226036270187652,125.37727246117862,96.92519992080332
263,99.30262957994422,0.29701276414646977,99.5996423440907,99.00561681579775,110.71458270208542,14.181015889316983,124.8955985914024,96.53356681276843
264,124.24742396182418,7.754289198272578,132.00171316009676,116.49313476355161,111.22278575082345,14.216159119332751,125.43894487015619,97.00662663149069
265,101.7555535328749,14.477105902302245,116.23265943517714,87.27844763057266,110.67320571472018,14.145207219687702,124.81841293440789,96.52799849503249
266,125.75513780851449,6.82233336122088,132.57747116973536,118.9328044472936,110.57281914894112,13.40289058486172,123.97570973380284,97.1699285640794
267,113.73528334027748,14.327642394645205,128.0629257349227,99.40764094563227,109.97472612019901,13.565666078239529,123.54039219843854,96.40906004195949
268,103.66365234502501,8.578508486053792,112.2421608310788,95.08514385897122,109.84013164072833,13.416945276441147,123.2570769171695,96.42318636428719
269,112.50469024735014,2.933890100271167,115.43858034762131,109.57080014707897,109.83923479042548,13.349441971296374,123.18867676172185,96.48979281912911
270,99.73523703773802,18.472095169448973,118.207332207187,81.26314186828904,109.45789207076417,13.708727050570078,123.16661912133424,95.7491650201941
271,101.87788657199695,31.420119221639133,133.2980057936361,70.45776735035781,109.15510967383038,14.436708448077129,123.59181812190751,94.71840122575325
272,129.38747021195556,8.607057378874483,137.99452759083005,120.78041283308107,109.92045112925,14.663051518619078,124.58350264786908,95.25739961063093
273,106.53167039638492,9.853385890828852,116.38505628721377,96.67828450555608,110.2812928687159,14.673053434376595,124.95434630309249,95.60823943433931
274,111.73753115269177,5.669837834381583,117.40736898707335,106.06769331831019,110.86074451961925,14.205703230753404,125.06644775037266,96.65504128886586
275,121.37348790248339,0.4431419406342791,121.81662984311767,120.93034596184911,111.43538957704999,13.826000020860556,125.26138959791054,97.60938955618943
276,125.98878881994233,8.874176095210768,134.8629649151531,117.11461272473156,112.0264595697799,13.890920709616855,125.91738027939674,98.13553886016304
277,114.4468503043988,2.852108555753784,117.29895886015258,111.594741748645,111.65689427396183,13.680803293518153,125.33769756747999,97.97609098044367
278,122.61770715988487,0.5227402933256187,123.1404474532105,122.09496686655925,112.00680008712798,13.421260660255795,125.4280607473838,98.58553942687219
279,104.698471759661,10.299899930150689,114.99837168981169,94.39857182951032,112.20831696488662,13.46976235984287,125.6780793247295,98.73855460504375
280,122.6813193204188,11.960076991920186,134.64139631233897,110.7212423284986,112.96406900942844,13.42952125567608,126.39359026510452,99.53454775375235
281,115.31179062865056,0.7115627895570384,116.02335341820759,114.60022783909352,113.23362405237555,13.250776859403485,126.48440091177905,99.98284719297207
282,116.27744578687793,14.21433763624818,130.49178342312612,102.06310815062976,113.23579560659833,13.450423683924827,126.68621929052316,99.7853719226735
283,108.86171856229313,3.1303109414480446,111.99202950374118,105.73140762084509,113.1877510860177,12.62576247583097,125.81351356184867,100.56198861018675
284,119.27899788259896,9.958428735382773,129.23742661798173,109.32056914721619,113.49387948297445,12.29526996432305,125.7891494472975,101.19860951865141
285,125.19238812153243,2.4390328424430607,127.63142096397549,122.75335527908938,113.8331787104374,10.924991982967066,124.75817069340447,102.90818672747034
286,97.00871694775188,30.59722721564374,127.60594416339562,66.41148973210814,113.39679083443299,11.47388322090881,124.87067405534181,101.92290761352417
287,134.55491437658577,35.809263704906535,170.3641780814923,98.74565067167924,113.763066523997,11.682052532768942,125.44511905676595,102.08101399122806
288,122.7164626773347,24.041481722590678,146.75794439992538,98.67498095474403,114.58438143252123,11.593027714642057,126.17740914716329,102.99135371787916
289,103.3799607339106,23.31060545044449,126.69056618435508,80.06935528346611,114.44013263643491,11.970799159988882,126.4109317964238,102.46933347644602
290,102.17774018183599,0.9906986520352561,103.16843883387125,101.18704152980072,113.90734953451802,11.292804671970659,125.20015420648866,102.61454486254733
291,115.87122185854597,41.62350843124778,157.49473028979375,74.24771342729818,114.4080184129711,12.357770198312881,126.76578861128398,102.05024821465821
292,121.50663177974558,6.767082981344096,128.27371476108968,114.73954879840147,114.13929269970102,11.925298753745746,126.06459145344677,102.21399394595527
293,142.0594939752629,7.368289469050955,149.42778344431386,134.69120450621196,115.5645215128783,12.16100797724256,127.72552949012085,103.40351353563574
294,124.35504535221608,20.31858025376557,144.67362560598164,104.0364650984505,115.56810889255803,12.579817679092326,128.14792657165034,102.98829121346571
295,126.24362391980034,16.07568611101272,142.31931003081306,110.16793780878763,116.38437790545554,12.633103686049342,129.0174815915049,103.7512742194062
296,129.42588723805886,8.208533224909825,137.63442046296868,121.21735401314903,116.5067362197737,12.67931034817231,129.186046567946,103.82742587160139
297,119.89527314807299,7.490255771421207,127.38552891949419,112.40501737665178,116.71206921336687,12.451397460731508,129.16346667409837,104.26067175263536
298,119.92429092601414,6.158998310917279,126.08328923693142,113.76529261509685,117.25409049939984,12.37074712156029,129.62483762096014,104.88334337783955
299,116.93476306995493,1.7363614376908016,118.67112450764573,115.19840163226412,117.40175959348667,12.33082949947428,129.73258909296095,105.07093009401238
300,125.93483773614432,0.9998424929378211,126.93468022908213,124.9349952432065,118.27507961676687,11.748421076923906,130.0235006936908,106.52665853984298
301,99.65428466814099,10.756973009025067,110.41125767716605,88.89731165911593,118.20095955330501,11.059649536503438,129.26060908980847,107.14131001680158
302,101.13486140774927,4.046895575120661,105.18175698286993,97.08796583262861,117.25920592649814,10.907644143044978,128.16685006954313,106.35156178345316
303,85.94061353498772,9.797648705485685,95.7382622404734,76.14296482950203,116.57283736445156,10.905786236866872,127.47862360131845,105.6670511275847
304,103.88486018040741,3.5470263769634705,107.43188655737089,100.33783380344394,116.31108166537543,10.835025854952935,127.14610752032836,105.47605581042248
305,98.73504495124922,0.9798809696615501,99.71492592091077,97.75516398158767,115.55646690033427,10.852917155920512,126.40938405625478,104.70354974441376
306,95.49370322033303,0.9980063951665267,96.49170961549956,94.4956968251665,114.53996404701397,10.590378165919038,125.13034221293302,103.94958588109493
307,89.03707531258266,6.512803244812433,95.54987855739509,82.52427206777023,113.69297154728677,10.712401322220991,124.40537286950776,102.98057022506578
308,84.77415677905765,8.003302201444681,92.77745898050233,76.77085457761297,112.43151986792586,10.96175338582496,123.3932732537508,101.4697664821009
309,99.92628939100038,1.9866456205136676,101.91293501151405,97.93964377048671,112.27244712230384,10.684644908837061,122.9570920311409,101.58780221346679
310,97.07244846496954,1.779482282968167,98.8519307479377,95.29296618200138,111.41881809378886,10.345291751871992,121.76410984566085,101.07352634191687
311,95.56055567829324,26.32139927105374,121.88195494934698,69.2391564072395,110.76044359544362,11.198952967921882,121.9593965633655,99.56149062752174
312,92.81251049309577,10.755353652894268,103.56786414599004,82.0571568402015,109.97827908565088,11.083653501810085,121.06193258746096,98.89462558384079
313,95.23040644203317,4.822582605899718,100.05298904793288,90.40782383613346,109.52390201497556,11.140062557291806,120.66396457226735,98.38383945768373
314,89.58872336528972,0.7193181933799168,90.30804155866964,88.8694051719098,108.53422619773191,10.832092205891712,119.36631840362361,97.70213399184018
315,94.66523115041346,2.2623533716785365,96.927584522092,92.40287777873492,107.51665429869462,10.826202890199562,118.34285718889417,96.69045140849504
316,79.53994816338911,8.83451777119761,88.37446593458672,70.7054303921915,106.93436200588252,10.100779242051358,117.03514124793386,96.83358276383116
317,94.93656522994479,12.439082332736122,107.37564756268091,82.49748289720867,105.61375036766115,9.321773196312343,114.93552356397349,96.29197717134882
318,86.04360894853693,14.727647815259198,100.77125676379613,71.31596113327772,104.39132191003456,9.011312066067962,113.40263397610252,95.38000984396659
319,84.61206846423026,6.144261176397941,90.75632964062821,78.46780728783231,103.76572550104521,8.439100590266408,112.20482609131162,95.3266249107788
320,92.7924062780012,1.5124363888968948,94.3048426668981,91.2799698891043,103.45288103758406,8.456491848161797,111.90937288574584,94.99638918942226
321,85.40043055538078,8.96767169593737,94.36810225131815,76.43275885944341,102.43718799414522,7.3679639569847835,109.80515195113,95.06922403716044
322,105.45099736047848,5.422173871409795,110.87317123188828,100.02882348906869,101.90200018016964,7.3231336533203075,109.22513383348995,94.57886652684934
323,106.07400931435754,5.349521965126401,111.42353127948394,100.72448734923114,100.70248402480614,7.255841403189489,107.95832542799562,93.44664262161665
324,89.21066146025214,1.5167980480119199,90.72745950826406,87.69386341224022,99.53100456174067,6.629115329664367,106.16011989140503,92.9018892320763
325,97.13693181804304,10.649950204846425,107.78688202288946,86.48698161319662,98.56078149168209,6.448257466125489,105.00903895780759,92.11252402555661
326,88.88919407124763,13.152802295241647,102.04199636648927,75.73639177600599,97.20955838612171,6.613066435136551,103.82262482125826,90.59649195098517
327,88.69179515665672,5.722255287228926,94.41405044388566,82.96953986942779,96.16944245307451,6.554133085663476,102.72357553873799,89.61530936741103
328,95.85182840484833,14.440245040995338,110.29207344584367,81.411583363853,95.3670270357023,6.830174643332743,102.19720167903506,88.53685239236957
329,93.38399398361292,18.590901837894307,111.97489582150723,74.79309214571862,94.58200139949092,7.39199265667286,101.97399405616378,87.19000874281805
330,94.62025262488477,0.6156286611330453,95.23588128601781,94.00462396375173,93.53818189578227,7.379185528946034,100.9173674247283,86.15899636683622
331,85.49587791892746,8.868812306919509,94.36469022584697,76.62706561200795,93.06623500414182,7.316246838875849,100.38248184301766,85.74998816526595
332,95.83636876377892,6.836525699545644,102.67289446332457,88.99984306423327,92.88961858267614,7.409234509690014,100.29885309236616,85.48038407298613
333,98.9404583602332,20.339114979524307,119.2795733397575,78.60134338070888,93.32294674351765,7.760616718824636,101.08356346234228,85.56233002469301
334,91.113229645588,0.13540637931896732,91.24863602490697,90.97782326626904,92.89722572569033,7.646896052236485,100.54412177792682,85.25032967345383
335,92.53025180128509,7.852988823599718,100.3832406248848,84.67726297768537,92.6903992873582,7.875999647367759,100.56639893472597,84.81439963999044
336,97.48559750615165,4.967272824741843,102.45287033089349,92.51832468140981,92.75679576355215,8.008308528353602,100.76510429190576,84.74848723519855
337,96.79875586491174,1.4974626292496658,98.29621849416141,95.30129323566207,93.01551844862979,7.841130507834843,100.85664895646462,85.17438794079494
338,112.24049410389044,10.003966683449724,122.24446078734016,102.23652742044072,93.93106302612422,7.907819323901678,101.8388823500259,86.02324370222254
339,93.17134960072949,4.799696129786109,97.9710457305156,88.37165347094337,93.70589836644851,8.001587674210759,101.70748604065928,85.70431069223777
340,84.723647996269,0.793644106841808,85.5172921031108,83.93000388942718,93.2942716841585,7.968726401673213,101.26299808583171,85.3255452824853
341,93.30577883596476,3.1754561215531516,96.48123495751791,90.1303227144116,93.2191124560809,7.197194963356527,100.4163074194374,86.02191749272437
342,102.9481426519556,1.6434274689043074,104.59157012085991,101.3047151830513,93.55696686137621,6.893464090556862,100.45043095193309,86.66350277081935
343,87.97509083294977,16.93489207530456,104.90998290825434,71.04019875764521,93.3151230077401,7.297207739537024,100.61233074727713,86.01791526820308
344,91.93860191422547,15.625771207667453,107.56437312189293,76.31283070655802,93.39345229270461,7.794089506679941,101.18754179938456,85.59936278602467
345,95.31098836692622,2.370747745016074,97.6817361119423,92.94024062191015,93.41497753325504,7.7977026524578585,101.21268018571291,85.6172748807972
346,78.68015953974066,2.237254701350356,80.91741424109101,76.4429048383903,93.38631791246677,7.577793883462951,100.96411179592972,85.8085240290038
347,101.36856499329929,6.961275589319786,108.32984058261907,94.4072894039795,93.60071790457859,7.395200325349074,100.99591822992765,86.20551757922951
348,96.50799557743349,6.281849587482686,102.78984516491617,90.22614598995081,93.94953079220846,7.113673717756522,101.063204509965,86.83585707445195
349,95.4259303915404,0.19444025674967466,95.62037064829008,95.23149013479073,94.30999285645215,6.915346353768247,101.2253392102204,87.39464650268388
350,93.78562044035598,4.573292531446232,98.35891297180221,89.21232790890976,94.34309999519729,7.017374891853225,101.36047488705053,87.32572510334407
351,97.47729111761575,19.417437756997536,116.89472887461329,78.0598533606182,94.74566201393847,7.365700427221896,102.11136244116035,87.37996158671656
352,93.06459262249712,11.986887469577573,105.05148009207468,81.07770515291955,94.33278185600575,7.584524213827489,101.91730606983326,86.74825764217826
353,94.30029186590875,39.8850868160932,134.18537868200195,54.41520504981555,93.94032460772412,8.735709708859718,102.67603431658384,85.20461489886439
354,101.89797214020345,3.2389887955966836,105.13696093580013,98.65898334460677,94.3632349637225,8.79311606711254,103.15635103083505,85.57011889660996
355,90.35018691143122,16.5245144599767,106.87470137140792,73.82567245145452,94.13701013350212,8.988934875616884,103.125945009119,85.14807525788522
356,84.52555959525215,11.645514944746248,96.1710745399984,72.8800446505059,93.99155565096892,8.938691963933705,102.93024761490263,85.05286368703521
357,87.3561091034402,1.8394216491692112,89.19553075260941,85.516687454271,93.94703278252838,8.809264175998381,102.75629695852675,85.13776860653
358,88.7496427940693,6.32574068248528,95.07538347655458,82.42390211158403,93.71029326216907,8.538780697381378,102.24907395955046,85.1715125647877
359,94.35917048401569,0.3699170253758814,94.72908750939158,93.98925345863981,93.74279914551583,7.931414536964097,101.67421368247993,85.81138460855173
360,107.36478587402033,4.194380346095916,111.55916622011624,103.17040552792442,94.16761692048702,8.050706259796193,102.21832318028322,86.11691066069082
361,89.77177749927,3.4137190736913676,93.18549657296137,86.35805842557863,94.31014690649843,7.868869818688589,102.17901672518703,86.44127708780985
362,98.55140016591098,13.587823580813565,112.13922374672454,84.96357658509741,94.40064795323617,8.09391308139752,102.49456103463369,86.30673487183866
363,92.82282518636592,8.12005964170553,100.94288482807144,84.7027655446604,94.19672684744062,7.68661123680356,101.88333808424414,86.51011561063703
364,86.92854981433737,16.043042106439753,102.97159192077713,70.88550770789762,94.05723751973225,8.21686576104092,102.27410328077318,85.84037175869133
365,93.5271761000082,6.866779676232661,100.39395577624087,86.66039642377554,94.09046832968967,8.18399212279535,102.27446045248504,85.90647620689433
366,90.70680510747519,8.858170522191646,99.56497562966683,81.84863458528355,93.86450858306713,8.313688712710345,102.17819729577747,85.55081987035678
367,99.65221268503421,10.941163017412473,110.59337570244669,88.71104966762174,93.95962381040454,8.628478725649105,102.58810253605365,85.33114508475545
368,100.14293617166555,6.707740726982181,106.85067689864773,93.43519544468337,93.55637187933037,8.518604527100187,102.07497640643057,85.0377673522302
369,93.63484782308794,19.062565276270035,112.69741309935797,74.5722825468179,93.57182182007567,8.994033498649651,102.56585531872533,84.57778832142601
370,100.11878979858105,12.724237298240494,112.84302709682154,87.39455250034055,94.08499321348606,9.39171993836294,103.47671315184901,84.69327327512313
371,93.92868009038573,3.5368449239231694,97.4655250143089,90.39183516646256,94.10575658863344,9.403766231775275,103.5095228204087,84.70199035685816
372,106.68516527885015,4.248100941015019,110.93326621986517,102.43706433783512,94.23032400952992,9.490588680845631,103.72091269037556,84.73973532868429
373,97.21978867640591,9.381690264787485,106.60147894119339,87.83809841161843,94.5384806043118,9.238815287161732,103.77729589147353,85.29966531715006
374,100.4479920048284,7.337045415189712,107.7850374200181,93.11094658963869,94.82212694066523,8.96252442741247,103.78465136807769,85.85960251325277
375,98.62405397275484,6.1453427489510295,104.76939672170586,92.47871122380381,94.93256246085951,9.08834426087697,104.02090672173648,85.84421819998254
376,94.48676855047017,10.870595789387963,105.35736433985814,83.61617276108221,95.45944942788381,9.376122297144889,104.83557172502871,86.08332713073895
377,119.47857734898096,11.81618529641706,131.294762645398,107.6623920525639,96.06311650640654,9.5379526207148,105.60106912712133,86.52516388569174
378,86.7054469088988,3.91751226238555,90.62295917128435,82.78793464651324,95.73636488412207,9.459141376544894,105.19550626066695,86.27722350757716
379,102.41908408862737,19.563336813663597,121.98242090229097,82.85574727496378,95.96947000735828,10.10477126177536,106.07424126913364,85.86469874558293
380,132.09512859283353,4.350386618937421,136.44551521177095,127.74474197389611,97.24645361244089,10.097341064691731,107.3437946771326,87.14911254774914
381,89.90702736272516,20.82630209851632,110.73332946124148,69.08072526420884,96.99411148727786,10.144303209409024,107.13841469668688,86.84980827786883
382,101.58703667539137,2.264002350225668,103.85103902561704,99.32303432516571,97.27819295570767,9.820207038763959,107.09839999447162,87.45798591694371
383,84.30772810171888,10.969655692895554,95.27738379461444,73.33807240882332,96.94510749690133,8.856359334657373,105.8014668315587,88.08874816224397
384,98.46245854000234,10.161983410005973,108.62444195000832,88.30047512999637,96.83059037689463,9.087125821804348,105.91771619869898,87.74346455509028
385,102.84864060129598,15.666971522865484,118.51561212416146,87.1816690784305,97.24720549989011,9.058541057233976,106.30574655712411,88.18866444265615
386,89.92904986162957,1.1010889494848848,91.03013881111445,88.82796091214468,97.4273218421027,8.707060190725263,106.13438203282796,88.72026165137744
387,90.65068251195676,20.750099322918615,111.40078183487537,69.90058318903814,97.53714095571992,9.337416113183576,106.8745570689035,88.19972484253634
388,86.75312294699819,16.37399958421254,103.12712253121073,70.37912336278565,97.4705902941509,9.672358076574485,107.14294837072538,87.7982322175764
389,111.16040316155105,9.627578600109041,120.78798176166009,101.532824561442,98.03063138340207,9.980946795732256,108.01157817913432,88.0496845876698
390,90.25636923227523,19.93497898642391,110.19134821869915,70.32139024585132,97.46035082867724,10.505633417076524,107.96598424575375,86.95471741160071
391,99.54750451824954,14.394578045093848,113.94208256334339,85.15292647315569,97.78620839597654,10.871662049456607,108.65787044543315,86.91454634651994
392,87.46535690089993,2.516110687255881,89.98146758815581,84.94924621364406,97.41667362047617,10.502604953004685,107.91927857348087,86.91406866747148
393,94.34350804178473,4.6856067577654334,99.02911479955016,89.6579012840193,97.46736304899014,10.388123190206679,107.85548623919682,87.07923985878347
394,109.18066210391399,18.80933985204136,127.99000195595535,90.37132225187263,98.20910012530935,10.480333115060066,108.68943324036942,87.7287670102493
395,94.31333284349908,17.127402002180094,111.44073484567917,77.18593084131899,98.23530535009239,10.822353859258316,109.0576592093507,87.41295149083406
396,103.85007200930568,14.716950552587717,118.5670225618934,89.13312145671796,98.67341424682007,11.017646526938185,109.69106077375825,87.65576771988188
397,97.25770039265458,3.439210097916316,100.6969104905709,93.81849029473827,98.59359717040742,10.767581429621645,109.36117860002905,87.82601574078576
398,107.50672116361761,21.754704477855956,129.26142564147358,85.75201668576166,98.83905667013916,11.269146887984105,110.10820355812325,87.56990978215504
399,96.9610588764834,1.9219485763155988,98.883007452799,95.0391103001678,98.94993037191901,10.697792997985625,109.64772336990463,88.25213737393338
400,7.325846034517301,1.2146693535763615,8.540515388093663,6.11117668094094,95.85683224645021,10.314140733163486,106.1709729796137,85.54269151328671
401,13.223836425042474,6.738569109228407,19.962405534270882,6.485267315814068,93.16667079093877,10.42086487267366,103.58753566361243,82.74580591826512
402,11.185250091273755,12.79573021719437,23.980980308468126,-1.6104801259206152,89.98334028468622,10.705785848546304,100.68912613323252,79.27755443613992
403,7.141727127670025,7.266635228309815,14.40836235597984,-0.12490810063978941,86.98073823306169,10.63528401399705,97.61602224705874,76.34545421906464
404,13.622402307327114,10.952693588096452,24.575095895423566,2.6697087192306626,84.08655190981163,10.75580561976061,94.84235752957225,73.33074629005104
405,7.4744913380803135,8.532357730120484,16.006849068200797,-1.0578663920401707,81.0482331553225,10.835372785799589,91.88360594112208,70.21286036952291
406,4.265580051958489,1.283336774656662,5.548916826615151,2.9822432773018273,78.04086020537211,10.515797485308546,88.55665769068065,67.52506272006356
407,20.44428302620614,11.019046504804818,31.463329531010956,9.425236521401322,74.7397170612796,10.489226192254803,85.22894325353442,64.2504908690248
408,15.67703508125297,8.10420431799929,23.78123939925226,7.57283076325368,72.37210333369141,10.628782594108596,83.00088592780001,61.74332073958283
409,11.93916427770694,6.272800746589955,18.211965024296894,5.666363531116985,69.35610600666074,10.18576472520614,79.5418707318669,59.170341281454604
410,5.832408996752255,1.786472352247766,7.618881349000021,4.045936644504489,65.14734868679136,10.100300916316487,75.24764960310785,55.04704777047487
411,17.8213107393644,10.42682315880884,28.24813389817324,7.394487580555559,62.74449146601267,9.753651618326238,72.4981430843389,52.99083984768643
412,8.934319173681754,6.837282682042695,15.771601855724448,2.0970364916390585,59.65606754928901,9.906094296053473,69.56216184534249,49.74997325323555
413,14.273952873217837,5.533842996614995,19.80779586983283,8.740109876602842,57.32160837500565,9.724900539510786,67.04650891451644,47.59670783549486
414,12.785523372551014,12.79158999759047,25.577113370141483,-0.0060666250394572074,54.465710536090604,9.81255409243027,64.27826462852087,44.653156443660336
415,5.6608688270987235,4.39035247376414,10.051221300862863,1.2705163533345836,51.22611814361736,9.436666790793558,60.662784934410915,41.789451352823804
416,11.765006798789676,13.663397690220767,25.428404489010443,-1.8983908914310916,48.620650041522694,9.855410415484753,58.47606045700745,38.76523962603794
417,6.433677041257715,4.385626277115948,10.819303318373663,2.0480507641417667,45.813416525832736,9.309927980624662,55.1233445064574,36.503488545208064
418,30.644357402760843,14.762458146576117,45.40681554933696,15.881899256184726,43.94312434102482,9.25620993270345,53.19933427372827,34.68691440832137
419,7.177201391328977,7.294935589566991,14.472136980895968,-0.11773419823801401,40.477017615350746,9.178455165685383,49.65547278103613,31.29856244966537
420,7.64459979987311,4.47885723175392,12.12345703162703,3.1657425681191906,37.72329196760402,8.663251107196382,46.3865430748004,29.060040860407632
421,11.256492898744712,12.497631376133347,23.75412427487806,-1.2411384773886347,34.780258246953856,8.600019551564367,43.380277798518215,26.18023869538949
422,16.277659886398283,9.474273472250786,25.75193335864907,6.8033864141474965,32.40733501313713,8.831958311064197,41.23929332420133,23.575376702072937
423,18.710415687029595,7.709201259400244,26.41961694642984,11.001214427629352,29.886231934645295,8.932744794452024,38.818976729097315,20.95348714019327
424,22.033126347930587,1.629565821054267,23.662692168984854,20.40356052687632,26.981314076112515,8.360085660085787,35.34139973619829,18.621228416026728
425,15.505800862911913,1.0220476882214844,16.5278485511334,14.48375317469043,24.354396343426274,7.823240516287166,32.17763685971344,16.531155827139106
426,6.057124220506165,0.2930773065522066,6.350201527058372,5.764046913953958,21.09463141713296,7.342444741419316,28.43707615855227,13.752186675713642
427,9.097513196313162,8.360106388308504,17.457619584621668,0.7374068080046587,18.155958510588242,7.506474617765721,25.662433128353964,10.649483892822522
428,17.664027924910208,22.911761770973047,40.57578969588326,-5.2477338460628395,15.161202069297994,7.545043194202958,22.706245263500954,7.616158875095038
429,13.324298186527958,2.7297192079885697,16.054017394516528,10.594578978539388,12.373310046299482,7.5719688819253905,19.94527892822487,4.801341164374089
430,8.918454162470887,5.775883186962205,14.694337349433091,3.142570975508682,12.426396983897934,7.724009343038252,20.150406326936185,4.702387640859681
431,10.155698295803678,2.0393632863602753,12.195061582163953,8.116335009443402,12.324125712923308,7.567369148942648,19.891494861865954,4.756756563980659
432,7.5039131065472535,2.35334779748735,9.857260904034604,5.150565309059903,12.20141448009909,7.219289734952413,19.420704215051504,4.982124745146676
433,10.15937912547432,1.8416265522217348,12.001005677696055,8.317752573252585,12.3020028800259,7.038456112416145,19.340458992442045,5.263546767609755
434,7.389767961629051,1.602160323532543,8.991928285161594,5.7876076380965085,12.094248401835964,6.726771670264014,18.82102007209998,5.3674767315719505
435,10.778905549124532,10.549012829089357,21.327918378213887,0.2298927200351759,12.204395542204105,6.793993506896309,18.998389049100414,5.410402035307795
436,2.5539679663096733,2.5989174160340873,5.152885382343761,-0.04494944972441406,12.147341806015811,6.837846194942225,18.985188000958036,5.3094956110735865
437,11.554852122147778,5.918685628897672,17.47353775104545,5.636166493250107,11.851027442547199,6.667834165745319,18.518861608292518,5.183193276801879
438,8.394100295251889,3.0620805914560956,11.456180886707983,5.332019703795793,11.608262949680498,6.499763374860546,18.108026324541047,5.108499574819949
439,15.558029691567153,12.39418051266429,27.95221020423144,3.163849178902863,11.72889179680917,6.703809367063024,18.432701163872196,5.0250824297461465
440,16.035602487874073,9.45636219857958,25.491964686453652,6.579240289294493,12.06899824651323,6.959472361940751,19.028470608453983,5.10952588457248
441,7.692115888605289,4.156128531437668,11.848244420042956,3.5359873571676212,11.731358418154594,6.750449207695045,18.481807625849637,4.980909210459548
442,18.012484672053354,13.303514781525859,31.315999453579213,4.708969890527495,12.03396393476698,6.965990277677817,18.999954212444795,5.067973657089164
443,11.83671541731837,2.543061406541685,14.379776823860055,9.293654010776685,11.952722686236998,6.866297558008708,18.819020244245703,5.08642512822829
444,13.389756747407253,15.94437164035982,29.334128387767073,-2.554614892952568,11.972863798732204,6.971390279434352,18.94425407816656,5.001473519297855
445,10.41112190064838,3.1342644451048116,13.545386345753192,7.276857455543569,12.131205567850527,6.92952067847904,19.060726246329573,5.201684889371488
446,11.556924845340614,0.3185494413116935,11.875474286652308,11.23837540402892,12.12426950273556,6.484692403515406,18.608961906250965,5.639577099220154
447,10.164670893827989,10.311949315078005,20.47662020890599,-0.14727842125001622,12.248635964487901,6.682236504780807,18.93087246926871,5.566399459707095
448,7.303128127924252,4.429524986887517,11.732653114811768,2.8736031410367344,11.470594988660016,6.337805399457853,17.80840038811787,5.132789589202161
449,8.679160876425449,3.072359537142192,11.751520413567642,5.6068013392832565,11.5206603048299,6.197052864377027,17.717713169206927,5.323607440452871
450,17.977831606438762,0.14279343159976973,18.120625038038533,17.835038174838992,11.865101365048753,6.052517404371888,17.917618769420642,5.8125839606768634
451,8.717206486571158,0.31222196972719085,9.029428456298348,8.404984516843967,11.780458484642967,5.646337090825017,17.42679557546798,6.13412139381795
452,25.510705747171336,1.2249720137262972,26.735677760897634,24.28573373344504,12.08822668000207,5.371360375540868,17.45958705554294,6.7168663044612025
453,14.506883821247587,0.42378706951753564,14.930670890765123,14.083096751730052,11.94810895114267,5.128513235878112,17.07662218702078,6.819595715264558
454,9.625536333200913,8.148948889421037,17.774485222621948,1.4765874437798754,11.534522617318347,5.345826004823669,16.880348622142016,6.188696612494677
455,18.36645640305423,12.824737551161425,31.191193954215656,5.541718851892805,11.629877801989757,5.7392490002550005,17.369126802244757,5.890628801734757
456,21.642343097863083,9.98942267382541,31.631765771688492,11.652920424037672,12.149385097901654,6.062460512497441,18.211845610399095,6.086924585404214
457,8.674016678709204,1.409586347443244,10.08360302615245,7.26443033126596,12.135268547314856,5.830776511135266,17.96604505845012,6.304492036179591
458,9.023371901790949,2.9903724066379174,12.013744308428866,6.032999495153032,11.847246679877546,5.166730198990762,17.01397687886831,6.680516480886785
459,16.859071897365816,6.5993364157211225,23.458408313086938,10.259735481644693,11.965072470238807,5.295717439248514,17.260789909487322,6.669355030990297
460,5.964480125473457,1.4828926597816794,7.447372785255137,4.481587465691778,11.866606669005561,5.152617755009162,17.019224424014723,6.7139889139964
461,19.816610750695318,5.269052621547178,25.085663372242497,14.54755812914814,12.188637084168617,5.26027406618206,17.448911150350675,6.928363017986557
462,24.746110671868756,14.043953256295076,38.79006392816383,10.70215741557368,12.763377003012668,5.649960914808984,18.41333791782165,7.1134160882036825
463,13.061070085130975,6.199358955616416,19.26042904074739,6.861711129514559,12.86010003500122,5.795218661588805,18.65531869659003,7.064881373412416
464,22.974820067004487,1.4802289567419733,24.45504902374646,21.494591110262512,13.379601771847069,5.791154282695787,19.170756054542856,7.5884474891512825
465,28.172007404137986,11.90969963056324,40.081707034701225,16.262307773574747,13.959371833680851,5.836510509411583,19.795882343092433,8.12286132426927
466,19.787281226295402,13.941752955507027,33.72903418180243,5.845528270788375,14.53381560901371,6.214605027394014,20.748420636407726,8.319210581619695
467,12.12806017795344,5.700825492714681,17.82888567066812,6.427234685238759,14.552922544207231,6.207343022854582,20.760265567061815,8.34557952135265
468,15.16493099114609,6.3432432216253885,21.50817421277148,8.8216877695207,14.778616900737036,6.316715110526891,21.095332011263928,8.461901790210147
469,15.450759355818608,0.6399748297651014,16.09073418558371,14.810784526053506,14.775041222878752,5.924908254430251,20.699949477309005,8.8501329684485
470,21.874695714474065,14.321824687558609,36.196520402032675,7.552871026915456,14.969677663765419,6.087090337396219,21.05676800116164,8.8825873263692
471,6.578543349293926,4.916518993001666,11.495062342295592,1.6620243562922603,14.932558579121709,6.112436686115019,21.044995265236725,8.820121893006688
472,28.76988563697347,9.610831506480755,38.38071714345423,19.159054130492713,15.291138611285712,5.9893472436135164,21.280485854899226,9.301791367672195
473,21.209601182097988,12.858622942840169,34.068224124938155,8.350978239257818,15.603568136778366,6.333199294823464,21.93676743160183,9.2703688419549
474,25.327272548612854,0.49130495961492543,25.81857750822778,24.835967588997928,16.001485330151883,5.818097072131969,21.819582402283853,10.183388258019916
475,9.461826836570726,0.12848907464941478,9.590315911220141,9.33333776192131,15.969842161349298,5.717904559783455,21.68774672113275,10.25193760156584
476,11.20630978976261,7.793568983570551,18.99987877333316,3.412740806192059,15.95815499283003,5.967071877858751,21.925226870688782,9.99108311497128
477,19.399720243184568,13.883253711408758,33.282973954593324,5.51646653177581,16.265989971141916,6.086115357736443,22.35210532887836,10.179874613405474
478,16.806001015388464,22.319856404623888,39.12585742001235,-5.513855389235424,16.582752400724058,6.682459738327655,23.26521213905171,9.9002926623964
479,23.390480577243668,6.657791538990969,30.048272116234635,16.7326890382527,17.073129724084662,6.801974138389281,23.875103862473946,10.27115558569538
480,33.71416838680353,22.52972985875439,56.243898245557915,11.184438528049139,17.597674283430155,7.548205352627769,25.145879636057924,10.049468930802387
481,10.209875663531307,2.5022229083194225,12.71209857185073,7.707652755211884,17.647429922662162,7.621205383914176,25.268635306576336,10.026224538747984
482,12.652673382982725,2.3325299699729873,14.985203352955711,10.320143413009738,17.218828843855874,7.658123982455732,24.876952826311605,9.560704861400144
483,12.463681844030344,1.127752553215587,13.59143439724593,11.335929290814757,17.15072211128196,7.681589498579,24.83231160986097,9.469132612702966
484,19.492589634851132,12.5607334478719,32.05332308272303,6.931856186979232,17.479623888003637,7.828648983860696,25.308272871864332,9.650974904142943
485,17.381239119156973,0.9833738495728344,18.36461296872981,16.397865269584138,17.44678331187373,7.433936860474409,24.88072017234814,10.012846451399321
486,12.01815078442773,9.940479794826626,21.958630579254354,2.0776709896011045,17.125976901425886,7.43230543117445,24.55828233260034,9.693671470251436
487,13.801951688218907,11.961125057790241,25.763076746009148,1.8408266304286656,17.296908068409543,7.784023388186017,25.08093145659556,9.512884680223525
488,17.06948642297347,2.4300995694630743,19.499585992436543,14.639386853510395,17.565111885782294,7.765347626946855,25.33045951272915,9.799764258835438
489,17.402084876149075,4.962224677189421,22.364309553338497,12.439860198959654,17.583212318408403,7.710777235662465,25.293989554070865,9.872435082745938
490,30.49387512708384,13.603814705014088,44.09768983209793,16.89006042206975,18.400858818462083,8.114807970503545,26.515666788965625,10.286050847958535
491,13.14268251500573,2.790804442929403,15.933486957935132,10.351878072076326,18.178394543939092,8.032199697882952,26.210594241822047,10.146194846056144
492,21.249378208277797,6.03505742898771,27.284435637265506,15.214320779290087,18.06183679515273,7.7652365036393745,25.827073298792104,10.296600291513355
493,19.372432200274908,2.825854248491357,22.198286448766265,16.54657795178355,18.272215532324193,7.652786346735206,25.925001879059398,10.619429185588988
494,17.5951429812237,7.519384953714412,25.11452793493811,10.075758027509288,18.092892962798167,7.854091546634286,25.946984509432458,10.23880141616388
495,18.82859350115138,5.163469577186361,23.992063078337743,13.66512392396502,17.781445832698616,7.629217211521723,25.410663044220335,10.15222862117689
496,16.36323399957195,4.448037425216582,20.811271424788533,11.915196574355367,17.667310925141166,7.31276002717871,24.980070952319874,10.354550897962458
497,20.700386988503716,18.56532838206567,39.26571537056938,2.1350586064380472,17.953055152159507,7.741576790157074,25.69463194231658,10.211478362002431
498,22.17291786094571,6.267857667587454,28.440775528533162,15.905060193358256,18.18665471448616,7.739063938355811,25.925718652841972,10.447590776130351
499,23.59555924316719,13.452785171937752,37.04834441510494,10.14277407122944,18.458148044064448,8.166157616428233,26.624305660492677,10.291990427636216
500,3.101613498966163,1.646350604997094,4.747964103963257,1.455262893969069,17.83237863688085,7.743641813676182,25.576020450557035,10.08873682320467
501,25.070202191595428,1.8063793705986286,26.876581562194055,23.2638228209968,18.448767264957567,7.639970492929414,26.08873775788698,10.808796772028156
502,5.731359616642216,7.790789627991612,13.522149244633827,-2.059430011349396,17.680816397613192,7.579302430313109,25.260118827926302,10.101513967300084
503,7.760636519488061,9.19414092359664,16.9547774430847,-1.4335044041085787,17.232517575526195,7.457153029671659,24.689670605197858,9.775364545854536
504,15.990512298232774,21.08849992966993,37.0790122279027,-5.097987631437155,16.92129223384686,8.143726195340157,25.06501842918702,8.7775660385067
505,5.663925362725147,5.433166287199154,11.097091649924302,0.2307590755259925,16.794695518052006,8.320548769091817,25.11524428714382,8.474146748960191
506,10.804652689248886,5.4994618107142905,16.304114499963177,5.305190878534596,16.781306948034885,8.244078529996608,25.025385478031488,8.537228418038275
507,16.154861222893878,8.277910192831978,24.432771415725856,7.8769510300619,16.67314498069186,8.05723374604405,24.730378726735907,8.615911234647813
508,4.4728850194756085,0.1076354362787899,4.580520455754399,4.365249583196818,16.26204111416143,7.316826380432546,23.578867494593975,8.945214733728886
509,7.40078800326025,2.3596258473107126,9.760413850570963,5.041162155949538,15.729051361695317,7.173554190709869,22.902605552405188,8.555497170985449
510,8.437607303289365,5.169161365088558,13.606768668377924,3.2684459382008066,14.886499325578178,6.594868574254343,21.481367899832517,8.291630751323837
511,17.663459249986357,19.494596754917083,37.15805600490344,-1.8311375049307266,15.134952111793346,7.161281035807597,22.296233147600947,7.97367107598575
512,10.011136633850198,6.079084442164799,16.090221076015,3.9320521916853988,15.046900886822264,7.286166184880658,22.33306707170292,7.760734701941605
513,12.312500296185172,9.743069884392934,22.05557018057811,2.569430411792238,15.04186150189409,7.573343429253237,22.615204931147325,7.468518072640854
514,15.127494957116792,5.3835273139813085,20.5110222710981,9.743967643135484,14.896358345969613,7.334103224790216,22.23046157075983,7.562255121179395
515,11.55945218708685,14.931270883312546,26.490723070399397,-3.371818696225697,14.702298781567274,7.799033125914874,22.50133190748215,6.903265655652402
516,9.723882095600601,8.32486174432186,18.04874383992246,1.3990203512787414,14.625823158606371,7.745179190898047,22.371002349504415,6.880643967708323
517,8.912993269304458,0.48028482760448726,9.393278096908945,8.43270844169997,14.462857877975889,7.362484516558522,21.82534239453441,7.1003733614173665
518,10.89989795788725,11.09740063387561,21.99729859176286,-0.19750267598836047,14.257204929139682,7.651394552038941,21.90859948117862,6.60581037710074
519,31.443493328764063,0.7276319293014182,32.17112525806548,30.715861399462646,14.72525187756018,7.510241460442674,22.235493338002858,7.215010417117507
520,6.376938328525531,0.3283445880488039,6.705282916574335,6.048593740476727,13.921353984274905,7.067725789877164,20.989079774152067,6.85362819439774
521,7.449293100647787,12.032029513779031,19.48132261442682,-4.5827364131312445,13.73157433712964,7.375766625572153,21.107340962701794,6.355807711557488
522,5.323725726446176,0.6634238384750806,5.987149564921256,4.660301887971095,13.20071925440192,7.196712172555064,20.397431426956985,6.004007081846854
523,5.438729120190671,3.864591627091427,9.303320747282099,1.574137493099244,12.736262485065776,7.231336751841734,19.96759923690751,5.504925733224044
524,11.312721574588718,12.439746023277245,23.752467597865962,-1.1270244486885268,12.526848438177947,7.395348787493828,19.92219722567177,5.131499650684117
525,8.891849972654622,10.971482188216081,19.863332160870705,-2.0796322155614586,12.19562365389472,7.588949207861486,19.784572861756207,4.606674446033235
526,13.357978130686982,15.975213100847395,29.33319123153438,-2.6172349701604123,12.09544845826522,7.973188397049179,20.0686368553144,4.122260061216042
527,3.8918855542923545,6.486797530344095,10.37868308463645,-2.5949119760517405,11.535165077124843,7.570570701991794,19.105735779116635,3.9645943751330486
528,10.064462051839325,7.472928407151978,17.537390458991304,2.5915336446873463,11.131549883487962,7.610739726643944,18.74228961013191,3.5208101568440187
529,16.59803065292272,19.598062546734866,36.19609319965758,-3.000031893812146,10.898298930479815,7.815582305803847,18.71388123628366,3.082716624675966
530,3.798050419092525,6.10768987571937,9.905740294811896,-2.3096394566268446,10.921513494484026,7.964293614827924,18.885807109311948,2.9572198796561016
531,16.454477193832457,7.360014540962843,23.8144917347953,9.094462652869613,10.63432266122526,8.149414787173397,18.783737448398657,2.4849078740518626
532,16.44386777291249,15.678636510488282,32.12250428340077,0.7652312624242086,10.99140626643427,8.412343016589952,19.403749283024222,2.579063249844316
533,5.177406566616748,6.31607592893946,11.493482495556208,-1.1386693623227124,10.90529860133856,8.316407516768047,19.221706118106606,2.5888910845705113
534,7.266372180758017,11.186654116126851,18.453026296884868,-3.920281935368834,10.614493930756067,7.986345989649945,18.600839920406013,2.628147941106122
535,5.783382564087025,5.489876420073249,11.273258984160273,0.29350614401377584,10.618475837468129,7.988236327412414,18.606712164880545,2.630239510055715
536,15.931550263521949,5.8854598690801785,21.817010132602128,10.04609039444177,10.78937242327723,8.001102929357945,18.790475352635173,2.788269493919287
537,13.623062494731677,14.797001043200066,28.420063537931743,-1.1739385484683886,10.704979132338492,8.218405957703547,18.92338509004204,2.486573174634944
538,10.461902214643606,3.2244406081117876,13.686342822755394,7.237461606531818,10.904613038844092,8.322299463431314,19.226912502275407,2.5823135754127775
539,7.460133387903259,0.9781015681117452,8.438234956015004,6.482031819791514,10.90659121833219,8.27624865412468,19.182839872456874,2.6303425642075102
540,10.548577775183471,4.1747797183076205,14.723357493491092,6.3737980568758505,10.976956900728661,8.243102599231984,19.220059499960648,2.7338543014966783
541,7.18448922422097,6.9894240560571825,14.173913280278153,0.19506516816378738,10.627657899869815,7.826263509269987,18.453921409139802,2.801394390599829
542,16.685108331405946,14.89522424705571,31.580332578461658,1.789884084350236,10.850123623121673,8.120134836099684,18.97025845922136,2.72998878702199
543,7.450629614109178,2.518291245608842,9.96892085971802,4.932338368500336,10.688061267052474,7.8793088814735475,18.567370148526024,2.8087523855789267
544,10.957447166626613,12.490489312409833,23.447936479036446,-1.5330421457832202,10.549059674036133,8.116207614754499,18.665267288790634,2.4328520592816365
545,7.697558568746556,0.7216288144740879,8.419187383220644,6.975929754272468,10.420329886758124,7.6425528791265505,18.062882765884677,2.7777770076315753
546,10.341920315632983,8.883370446173085,19.225290761806068,1.4585498694598975,10.440931160759204,7.661169835854924,18.10210099661413,2.7797613249042805
547,5.280393289065764,5.646953122946712,10.927346412012476,-0.3665598338809479,10.319844494751248,7.833392112366331,18.15323660711758,2.4864523823849165
548,6.32607467788188,1.0686303057058282,7.394704983587708,5.257444372176051,10.167383718751068,7.499099768094005,17.666483486845078,2.6682839506570635
549,18.816987379967827,13.10657451854284,31.92356189851067,5.710412861424986,9.746500187124528,7.911731187735385,17.658231374859913,1.8347689993891416
550,5.47617588039122,5.887966051830391,11.36414193222161,-0.4117901714391712,9.716474772186718,8.097051903194773,17.81352667538149,1.619422868991945
551,12.027363718859654,0.3714775017208344,12.398841220580488,11.65588621713882,9.869077126127113,7.7083668361261655,17.57744396225328,2.160710290000947
552,13.670024097037942,3.141049085252524,16.811073182290464,10.528975011785418,10.147287071813505,7.790954344352081,17.938241416165585,2.356332727461425
553,14.801538796489458,4.17952728769517,18.98106608418463,10.622011508794287,10.459380727690132,7.801452199705538,18.26083292739567,2.657928527984593
554,14.48176277928078,6.6430444240180275,21.124807203298808,7.838718355262753,10.565015434513198,7.6082288130635645,18.173244247576765,2.9567866214496354
555,14.565016083902528,13.236528433029166,27.801544516931692,1.3284876508733614,10.754120971554796,7.683730354557334,18.43785132611213,3.0703906169974626
556,11.796083576183015,3.389097295748214,15.18518087193123,8.4069862804348,10.702057819737998,7.264193161054028,17.96625098079203,3.43786465868397
557,25.276696104792933,25.39202739300148,50.66872349779442,-0.11533128820854799,11.414884838088017,7.894367489809274,19.309252327897294,3.5205173482787426
558,8.96152278660464,6.406742378939826,15.368265165544464,2.554780407664814,11.378120195913528,7.858827955535536,19.236948151449063,3.519292240377992
559,10.960750887622986,7.435252780729016,18.396003668352,3.52549810689397,11.190210870403538,7.453400963335341,18.64361183373888,3.7368099070681953
560,3.524381358831299,1.1251629654917474,4.649544324323046,2.3992183933395514,11.18108856839483,7.28731673299442,18.468405301389247,3.8937718354004085
561,13.046190978343102,9.865093838657147,22.91128481700025,3.1810971396859546,11.067479027878516,7.370819376250897,18.438298404129412,3.6966596516276202
562,13.077636059074731,13.259268483586157,26.33690454266089,-0.18163242451142558,10.955271304083926,7.290173775354159,18.245445079438085,3.665097528729766
563,17.3057382145352,2.6511793278344267,19.956917542369627,14.654558886700773,11.359549025681208,7.168010555317324,18.52755958099853,4.1915384703638825
564,8.087963631528304,2.3114864830615134,10.399450114589817,5.776477148466791,11.38693540737355,6.872171634215147,18.259107041588695,4.514763773158403
565,6.061399863885923,1.779754886025102,7.841154749911024,4.281644977860821,11.39620265070018,6.748500916413542,18.144703567113723,4.647701734286638
566,13.231422082917781,14.377903128497062,27.60932521141484,-1.1464810455792804,11.306198378013374,7.031582358394104,18.337780736407478,4.27461601961927
567,5.152794645693764,2.946316047380211,8.099110693073975,2.2064785983135535,11.023856116378775,6.63655952520011,17.660415641578886,4.387296591178668
568,9.795170561920342,6.164106937499541,15.959277499419883,3.6310636244208006,11.001631727954669,6.734548402846368,17.736180130801035,4.267083325108301
569,10.353593060984094,5.072707055551749,15.426300116535844,5.280886005432345,11.09808038372403,6.871035252427702,17.96911563615173,4.227045131296328
570,14.900296158827203,15.396109802983117,30.296405961810322,-0.49581364415591445,11.243137663178821,7.245079588583551,18.48821725176237,3.998058074595269
571,8.588500279404265,7.968089906312311,16.556590185716576,0.6204103730919535,11.28993803168493,7.277701783592056,18.567639815276987,4.012236248092875
572,8.233290173215817,5.044315345675576,13.277605518891393,3.1889748275402408,11.008210759745259,6.9493381535460514,17.957548913291312,4.058872606199208
573,10.066603505297469,4.423483158317854,14.490086663615322,5.6431203469796145,11.095409889451535,7.012844550636351,18.108254440087887,4.082565338815184
574,12.707657133887952,7.2806231014021074,19.98828023529006,5.427034032485845,11.15375022169358,6.839182343602761,17.99293256529634,4.314567878090819
575,9.17294061423667,2.141340782117589,11.314281396354257,7.03159983211908,11.202929623209917,6.886506075857543,18.089435699067458,4.316423547352373
576,19.17152591633996,13.121023144624619,32.292549060964575,6.05050277171534,11.49724980990015,7.027761165805929,18.525010975706078,4.469488644094222
577,10.732676069516437,4.745815312634246,15.478491382150683,5.986860756882191,11.678992569248505,6.997723238795513,18.676715808044023,4.681269330452992
578,10.864549136627971,2.0190119373313316,12.883561073959303,8.84553719929664,11.830275051206709,7.029402626516363,18.859677677723074,4.800872424690345
579,11.508418532174952,2.9260396731485874,14.434458205323539,8.582378859026365,11.586656089613614,6.690051465003222,18.276707554616834,4.896604624610391
580,16.814159024453133,5.651207687257134,22.465366711710267,11.162951337195999,11.964588861082342,6.682159519517446,18.64674838059979,5.282429341564897
581,17.382515749208643,1.1338833276860114,18.516399076894654,16.248632421522633,12.143093928760642,6.707573047049618,18.85066697581026,5.4355208817110245
582,6.786738086283652,8.857434104273912,15.644172190557564,-2.07069601799026,11.9136510617355,6.898119214350332,18.81177027608583,5.015531847385168
583,8.965098751792116,7.315329033179225,16.28042778497134,1.649769718612891,11.719103060245589,7.0026459391998,18.72174899944539,4.716457121045789
584,24.98722166914615,16.177160034160284,41.16438170330643,8.810061634985868,12.0692850232411,7.32044979287121,19.38973481611231,4.748835230369893
585,4.673322081575613,1.4795086318926283,6.152830713468241,3.1938134496829846,11.739561889830204,6.928549132833324,18.668111022663528,4.811012756996879
586,5.665915220282859,0.8984892196656751,6.564404439948534,4.767426000617183,11.53522294463353,6.845528863630573,18.380751808264105,4.689694081002958
587,6.327252175898729,3.390622973839266,9.717875149737996,2.936629202059463,10.903574813670392,6.112148716325166,17.015723529995554,4.791426097345226
588,5.555986226213131,6.340434818785457,11.896421044998588,-0.7844485925723266,10.79005692832401,6.10993846432002,16.899995392644026,4.680118464003988
589,22.166865653494522,15.276945477671575,37.4438111311661,6.889920175822947,11.163594087186393,6.371328220884773,17.534922308071163,4.79226586630162
590,13.236683916790078,0.6923737172512349,13.929057634041312,12.544310199538844,11.48733750578502,6.356901912610088,17.844239418395105,5.130435593174931
591,20.48644496179473,10.13141497035561,30.617859932150342,10.355029991439121,11.735345971900072,6.365779283666703,18.101125255566775,5.369566688233369
592,11.959167954221645,1.1736186480463824,13.132786602268027,10.785549306175263,11.698063701738302,5.962924289148712,17.660987990887016,5.735139412589592
593,7.562731915125112,6.330295693384809,13.893027608509922,1.2324362217403033,11.3732968250913,6.085561501333724,17.458858326425023,5.287735323757576
594,13.166063111300861,0.8573425413092602,14.023405652610121,12.308720569991602,11.542566807750385,6.037090036608649,17.579656844359036,5.505476771141736
595,13.555058030716191,16.40247616367509,29.95753419439128,-2.8474181329588983,11.792355413311395,6.524514079196981,18.316869492508374,5.267841334114412
596,14.947945625913567,5.507053544855569,20.454999170769135,9.440892081058,11.849572864744589,6.228819093075599,18.078391957820187,5.620753771668989
597,13.183346433486903,9.622416412673404,22.805762846160306,3.5609300208134993,12.117257924337691,6.4513557719187045,18.568613696256396,5.665902152418988
598,11.102132357750097,2.4956697738986615,13.59780213164876,8.606462583851435,12.160823317532017,6.32907453313201,18.489897850664025,5.831748784400008
599,14.807112308136253,7.890540650525641,22.697652958661894,6.9165716576106115,12.309273959103757,6.423002319631139,18.732276278734897,5.886271639472617
600,19.023541195593182,12.189480832891448,31.21302202848463,6.8340603627017344,12.446715460329289,6.316114687294751,18.762830147624037,6.130600773034539
601,8.136525701734234,6.994521727694249,15.131047429428483,1.1420039740399854,12.431649641073621,6.283662414674148,18.715312055747766,6.147987226399474
602,12.555316907005672,8.50312266514705,21.05843957215272,4.052194241858622,12.575717198866617,6.3989559919898635,18.97467319085648,6.176761206876752
603,20.41403840181047,9.12225697473716,29.536295376547628,11.291781427073309,12.92063169541705,6.5555817858705066,19.47621348128756,6.365049909546542
604,12.287422217711729,13.256403901503472,25.5438261192152,-0.9689816837917427,12.906623864877842,6.754774479207218,19.66139834408506,6.151849385670622
605,8.660719773634533,8.705866693219521,17.366586466854052,-0.04514691958498851,12.889549836857773,6.973592009577285,19.863141846435056,5.915957827280487
606,6.5380172251621,3.901357813600582,10.439375038762682,2.6366594115615176,12.468432880485176,6.666269831876481,19.13470271236166,5.802163048608693
607,21.86203933260813,19.719357529634205,41.581396862242336,2.142681802973925,12.839411655921564,7.165387905776481,20.004799561698047,5.674023750145085
608,22.343541449072667,16.675020508823852,39.01856195789652,5.668520940248815,13.222044733003056,7.653921524826232,20.875966257829287,5.568123208176824
609,10.26414036372599,10.924167105813556,21.188307469539545,-0.6600267420875667,13.180568794054755,7.920525772581731,21.101094566636487,5.260043021473026
610,8.405544948689803,0.14709704764187764,8.552641996331682,8.258447901047925,12.90028165819598,7.7370554179278885,20.637337076123867,5.16322624026809
611,13.010753302212924,13.540122935972358,26.550876238185282,-0.5293696337594334,12.754556243296122,8.1505967382041,20.905152981500223,4.60395950509202
612,7.835778516818927,5.942152896797596,13.777931413616523,1.8936256200213304,12.789524257647296,8.05342069795489,20.84294495560219,4.736103559692407
613,7.743073589307862,0.7641515221713613,8.507225111479222,6.978922067136501,12.748790085564488,7.835048114254628,20.583838199819116,4.913741971309861
614,17.907641354593753,7.508650011955481,25.416291366549235,10.398991342638272,12.512804075079409,7.546097780181134,20.058901855260544,4.966706294898274
615,18.354418952868723,19.19347413305558,37.5478930859243,-0.8390551801868575,12.968840637455846,8.136563296886566,21.105403934342412,4.83227734056928
616,17.71372350797602,1.9441710512503088,19.657894559226328,15.769552456725712,13.370434247045617,8.171419357939389,21.541853604985004,5.199014889106231
617,11.346723519215534,12.101600586761263,23.448324105976795,-0.7548770675457295,13.537749958489512,8.46178527837012,21.99953523685963,5.075964680119392
618,14.862335921032216,9.754700220276584,24.6170361413088,5.1076357007556314,13.84796161498348,8.575594125086491,22.423555740069972,5.27236748989699
619,23.202545378461394,19.60590399565613,42.80844937411753,3.596641382805263,13.882484272482376,8.719892742352643,22.60237701483502,5.162591530129733
620,14.047499157486167,4.864280372878567,18.911779530364733,9.1832187846076,13.909511447172246,8.858956297540221,22.76846774471247,5.050555149632026
621,21.044276987073125,10.628092398363227,31.672369385436355,10.416184588709898,13.92810584801486,8.875512211807141,22.803618059822,5.0525936362077175
622,32.30719722466955,25.838695766015384,58.145892990684935,6.468501458654167,14.606373490363124,9.697681449072775,24.3040549394359,4.908692041290348
623,19.202745044996718,17.16049601463631,36.363241059633026,2.0422490303604093,14.99437392802551,10.058688126447825,25.053062054473333,4.935685801577685
624,12.948232636931092,7.293428316089076,20.24166095302017,5.654804320842016,14.987112912213185,10.273224318940485,25.260337231153667,4.713888593272699
625,13.149121996496245,9.649705347779285,22.79882734427553,3.4994166487169593,14.973581711072518,10.048131958410625,25.021713669483145,4.925449752661894
626,11.167140357421495,6.0384836956527455,17.20562405307424,5.1286566617687495,14.84755486878945,10.065846296770532,24.913401165559982,4.7817085720189185
627,15.946151580544502,16.749439476454246,32.69559105699875,-0.8032878959097438,14.939648373691371,10.303413732229894,25.24306210592126,4.636234641461477
628,7.3027843730263164,5.376703551507972,12.679487924534289,1.9260808215183447,14.813003440867245,10.399448191483536,25.21245163235078,4.413555249383708
629,17.670819532740587,21.20863663431116,38.87945616705174,-3.537817101570571,14.908460348354055,10.843384724276387,25.75184507263044,4.065075624077668
630,13.643473404065983,11.144274783573447,24.78774818763943,2.4991986204925354,14.72912475530315,10.808544522632454,25.537669277935603,3.920580232670695
631,8.75049978941565,8.487964310113334,17.238464099528983,0.2625354793023167,14.749590558225863,10.858325942046424,25.607916500272285,3.8912646161794395
632,32.44708477200185,16.65622967093382,49.10331444293567,15.790855101068033,15.412649487059069,11.130096175572648,26.54274566263172,4.282553311486421
633,8.857047597668759,3.889001849224921,12.746049446893679,4.968045748443838,15.027416460254345,10.955654338055574,25.983070798309917,4.071762122198771
634,17.784452923228205,13.883785828005761,31.668238751233964,3.9006670952224436,15.210650817104895,10.976567068938984,26.187217886043875,4.234083748165911
635,15.904057148727503,11.185710804771894,27.089767953499397,4.718346343955609,15.45209539627466,11.059228539324064,26.51132393559872,4.392866856950596
636,4.842662834209389,2.3665093698710544,7.209172204080444,2.476153464338335,15.395583583242903,11.008066924533077,26.403650507775982,4.387516658709824
637,5.88249951952507,3.247008665388637,9.129508184913707,2.635490854136433,14.862932256140134,10.458988629058227,25.32192088519836,4.403943627081907
638,8.43007269935546,1.4864251919376796,9.91649789129314,6.94364750741778,14.399149964482893,9.952702118495353,24.351852082978247,4.44644784598754
639,22.100744081752033,14.24438812256126,36.345132204313295,7.856355959190774,14.793703421750429,10.063376152386946,24.857079574137376,4.730327269363485
640,7.989965549921947,4.934492142262915,12.924457692184863,3.055473407659032,14.779850775124833,10.222955988874311,25.002806763999143,4.556894786250522
641,17.005906906163908,3.304942138203103,20.31084904436701,13.700964767960805,14.913022561923198,9.881783295615339,24.794805857538538,5.031239266307862
642,10.224239254391886,3.4949475981369904,13.719186852528876,6.729291656254896,14.992637919842299,9.800209785659984,24.79284770550228,5.1924281341823155
643,12.092094276426842,11.03910105147747,23.13119532790431,1.0529932249493719,15.137605276079597,10.142708103303521,25.28031337938312,4.994897172776078
644,12.799033252972084,13.21518737054365,26.014220623515733,-0.4161541175715655,14.967318339358876,10.332926015256458,25.300244354615337,4.634392324102416
645,8.187576440660939,3.017904221375408,11.205480662036347,5.1696722192855304,14.62842358895195,9.793740351533787,24.422163940485735,4.834683237418162
646,11.377575821038855,15.086458654887773,26.464034475926628,-3.708882833848918,14.417218666054044,10.231816604988369,24.649035271042415,4.185402061065675
647,17.793764415124546,17.11792468581459,34.911689100939135,0.6758397293099563,14.632120029251011,10.399027408290147,25.031147437541158,4.233092620960864
648,5.532713984520814,3.853838058285205,9.38655204280602,1.6788759262356092,14.321132631367298,10.202332002890435,24.52346463425773,4.118800628476864
649,16.010478200107194,3.8844347975954947,19.89491299770269,12.1260434025117,14.08139705875549,9.678283029621745,23.759680088377234,4.403114029133745
650,9.582141881533865,5.5623499056284595,15.144491787162323,4.019791975905405,13.932551816223745,9.701552014046742,23.634103830270487,4.2309998021770046
651,14.383391437013051,6.138224203013794,20.521615640026845,8.245167233999258,13.710522297888412,9.551889740868429,23.26241203875684,4.158632557019984
652,9.52232328241547,1.4939697816947504,11.01629306411022,8.028353500720721,12.951026499813276,8.740398874724407,21.69142537453768,4.210627625088869
653,7.554748823531594,2.1314325237997034,9.686181347331297,5.423316299731891,12.562759959097772,8.239430091696521,20.80219005079429,4.3233298674012515
654,16.04595412931229,10.928173500816925,26.974127630129214,5.117780628495364,12.666017342177145,8.360588264520782,21.026605606697924,4.305429077656362
655,6.40892033669351,2.9859632657231208,9.39488360241663,3.422957070970389,12.441343953517054,8.138463528452244,20.579807481969294,4.302880425064811
656,13.314390028760329,1.6797912130259942,14.994181241786324,11.634598815734334,12.51291894256168,7.993173779031351,20.50609272159303,4.51974516353033
657,12.215817368055031,4.047547985546407,16.263365353601436,8.168269382508624,12.388574468812031,7.569777396001089,19.95835186481312,4.818797072810942
658,12.042635639989268,1.386397682294289,13.429033322283557,10.656237957694978,12.54656951104413,7.436767200360634,19.983336711404764,5.109802310683497
659,12.721879953013039,9.800478369389284,22.522358322402322,2.921401583623755,12.381604858386545,7.056495258196572,19.43810011658311,5.3251096001899745
660,23.56644853927694,17.474463242684596,41.04091178196154,6.091985296592345,12.71237069622691,7.2675015401669425,19.979872236393852,5.444869156059968
661,14.507487626196498,1.9227809280225137,16.430268554219012,12.584706698173985,12.90427029078627,7.048662094097248,19.95293238488352,5.855608196689023
662,10.283960448160915,5.934884370315209,16.218844818476125,4.349076077845706,12.165499479991574,6.691283917409962,18.856783397401536,5.474215562581613
663,12.828877455039,2.7558456268014697,15.58472308184047,10.07303182823753,12.297893808570583,6.65351204332918,18.951405851899764,5.644381765241403
664,9.81774386027299,7.69166695002649,17.50941081029948,2.1260769102465007,12.032336839805408,6.447108080729872,18.479444920535283,5.585228759075537
665,11.843492749633576,8.942562454273704,20.78605520390728,2.9009302953598723,11.896984693168944,6.372336469046598,18.269321162215544,5.5246482241223465
666,12.571444812316205,5.942827237152657,18.51427204946886,6.628617575163548,12.154610759105838,6.491547064622651,18.64615782372849,5.663063694483188
667,14.553267220648758,10.25338086147881,24.806648082127566,4.299886359169948,12.443636349143295,6.7250928044923235,19.16872915363562,5.718543544650971
668,16.668328744748568,2.2443784818915655,18.912707226640133,14.423950262857002,12.718244883989732,6.750357914157453,19.468602798147185,5.9678869698322785
669,8.761082134800636,8.241570552442083,17.00265268724272,0.5195115823585539,12.273589485758016,6.550263995153482,18.8238534809115,5.723325490604537
670,15.880481466058184,0.1831253514606797,16.063606817518863,15.697356114597504,12.53660668296256,6.391885102126739,18.928491785089303,6.14472158083582
671,17.790770664333845,6.128806743927945,23.91957740826179,11.6619639204059,12.56276880823489,6.486013922317567,19.048782730552457,6.076754885917323
672,16.81791038553866,18.851890874582935,35.669801260121595,-2.033980489044275,12.782557845939783,6.997912031532433,19.780469877472218,5.784645814407351
673,15.183661887047968,5.973479054849853,21.157140941897822,9.210182832198115,12.885610099627154,6.829057964978179,19.714668064605334,6.056552134648976
674,17.32497395453762,4.217885763472766,21.542859718010384,13.107088191064854,13.036474789679339,6.52914791140915,19.565622701088486,6.50732687827019
675,12.44776145797168,9.922385351094059,22.370146809065737,2.525376106877621,13.17848095692303,6.759297282399771,19.937778239322803,6.419183674523259
676,11.45527387696173,1.8610027764381234,13.316276653399854,9.594271100523606,13.18107089212046,6.3184487531181155,19.49951964523858,6.862622139002343
677,19.748273742929992,9.80600958948754,29.554283332417533,9.942264153442453,13.246221203047305,6.074718249907215,19.320939452954523,7.171502953140093
678,18.57853065352991,4.275973615010495,22.854504268540406,14.302557038519414,13.681081758680943,6.088789435131391,19.76987119381233,7.592292323549554
679,9.358441424562168,1.4874101048284678,10.845851529390636,7.871031319733699,13.45934719949611,6.008888612039156,19.46823581153527,7.4504585874569536
680,10.981096330025345,0.9817925502205246,11.962888880245869,9.999303779804821,13.505979014445826,5.856203366858892,19.362182381304716,7.649775647586934
681,7.53454641514317,2.132292785218166,9.666839200361336,5.402253629925005,13.277684180383496,5.722672319599038,19.000356499982537,7.555011860784458
682,14.450169296176355,10.4088546636547,24.859023959831056,4.0413146325216545,13.441945714175525,6.019835148997703,19.461780863173228,7.422110565177823
683,6.778542183599063,1.9718800838001662,8.750422267399228,4.8066620997988965,13.416072159511108,6.0145167343310515,19.430588893842163,7.4015554251800575
684,24.753045409621627,10.58952482147676,35.342570231098385,14.163520588144868,13.70630853552142,6.003228445019713,19.709536980541134,7.7030800905017065
685,21.190151679642476,9.903759173999614,31.09391085364209,11.286392505642862,14.199016246953052,6.233821641962262,20.432837888915312,7.965194604990789
686,15.42812787227577,18.707147451063662,34.13527532333943,-3.279019578787892,14.269474175070233,6.801400183230184,21.07087435830042,7.468073991840048
687,17.788052306109563,1.1536358726612401,18.941688178770804,16.634416433448322,14.455215339672053,6.704936446134012,21.160151785806065,7.750278893538039
688,9.600251203266492,5.140848293483052,14.741099496749545,4.45940290978344,14.373802525114625,6.8300847998403045,21.203887324954927,7.54371772527432
689,19.46818962938402,4.402844306880148,23.87103393626417,15.065345322503873,14.59867951432699,6.650163664423332,21.248843178750327,7.948515849903657
690,19.807269592981385,15.717841081628235,35.52511067460962,4.08942851135315,14.473373549450473,6.591609592388122,21.064983141838596,7.881763957062351
691,14.880784150675904,2.4895556963540586,17.370339847029964,12.391228454321846,14.48581676693312,6.610502084665839,21.096318851598955,7.8753146822672795
692,17.88429256055736,14.925469356657295,32.80976191721466,2.9588232039000637,14.739161170679667,6.910188250877242,21.64934942155691,7.828972919802425
693,10.577036118808035,9.26125968424662,19.838295803054656,1.3157764345614158,14.664099792805303,7.127035386125414,21.791135178930713,7.537064406679888
694,21.5777945114515,26.250404283733495,47.828198795184996,-4.672609772281994,15.056101481177917,7.745659963915647,22.801761445093565,7.310441517262272
695,8.919991099629733,4.461285313039674,13.381276412669408,4.458705786590059,14.958651426177791,7.596284059207846,22.554935485385634,7.362367366969945
696,22.999104359369447,25.67625910923964,48.67536346860909,-2.677154749870194,15.306240077746233,8.254065121610745,23.560305199356982,7.052174956135486
697,7.192011315276275,4.913474549881035,12.10548586515731,2.2785367653952404,15.060864880900484,8.076068244557487,23.136933125457972,6.984796636342996
698,14.172267788201449,0.501407764055771,14.673675552257219,13.670860024145679,14.97766284901558,8.017969220629627,22.995632069645204,6.959693628385952
699,13.508381093893233,10.800469345667677,24.30885043956091,2.7079117482255555,15.135906147652,8.10326584707048,23.23917199472248,7.032640300581519
700,9.618737301426448,6.473742864721518,16.092480166147965,3.1449944367049296,14.927181342164273,8.312953097512509,23.240134439676783,6.614228244651766
701,17.943816064245183,11.408607429625231,29.352423493870415,6.535208634619952,14.932282855494654,8.488946453702418,23.42122930919707,6.4433364017922345
702,15.643030874221727,5.028506062306618,20.671536936528344,10.61452481191511,14.89312020511742,8.028166959959874,22.921287165077292,6.8649532451575475
703,9.560102557028955,2.306959617832552,11.867062174861507,7.253142939196403,14.705668227450122,7.90594964539263,22.61161787284275,6.799718582057491
704,14.962734146469227,8.091074715646494,23.053808862115723,6.871659430822733,14.626926900514508,8.03505594379842,22.66198284431293,6.591870956716085
705,37.107595170922735,9.61307522626873,46.72067039719147,27.494519944654005,15.448921357612877,8.024745606304243,23.473666963917122,7.424175751308633
706,26.98949284248485,19.455987078879836,46.44547992136469,7.533505763605014,15.966728656463648,8.611245083052301,24.577973739515947,7.355483573411346
707,29.891495259567648,10.316301510186474,40.207796769754125,19.575193749381175,16.304836040351567,8.628254813742265,24.933090854093834,7.6765812266093025
708,10.112246300454096,4.436582476079386,14.548828776533483,5.67566382437471,16.022626561915708,8.633608442444562,24.65623500436027,7.389018119471147
709,18.630429023725757,16.98119100519287,35.61162002891862,1.6492380185328877,16.33169281522116,9.15006780579004,25.4817606210112,7.181625009431119
710,8.94413601053904,5.199578417847114,14.143714428386154,3.744557592691926,16.263794137904952,9.29066066804426,25.554454805949213,6.973133469860689
711,14.448801117644793,13.063058374950403,27.511859492595196,1.38574274269439,16.494269294655005,9.655019521035335,26.14928881569034,6.839249773619669
712,12.87119085608941,13.427240635664695,26.298431491754105,-0.5560497795752859,16.441636679985443,9.755632386769003,26.19726906675444,6.686004293216438
713,15.341860438679756,8.086274157472218,23.428134596151974,7.255586281207538,16.727080621821464,9.95944552255807,26.68652614437953,6.767635099263392
714,16.928274942891836,12.788808473741096,29.71708341663293,4.13946646915074,16.466254939597135,10.032754977633548,26.499009917230683,6.433499961963589
715,15.901086921451022,12.290426677054352,28.191513598505374,3.6106602443966693,16.289952780990756,10.112310561068707,26.402263342059463,6.177642219922048
716,16.506592429300284,16.777016679309416,33.283609108609696,-0.27042425000913184,16.32590159955824,10.047972868676899,26.37387446823514,6.277928730881341
717,18.836967914555157,5.691249116781903,24.52821703133706,13.145718797773252,16.36086545317309,10.199226643480921,26.56009209665401,6.161638809692172
718,20.014091948045493,1.42094919452139,21.435041142566885,18.593142753524102,16.70799347799906,10.075230006848866,26.783223484847927,6.632763471150194
719,27.302192503615313,14.14980755187205,41.45200005548736,13.152384951743263,16.9691269071401,10.400128781681929,27.36925568882203,6.568998125458174
720,8.5755800509895,0.15632299573932074,8.73190304672882,8.419257055250178,16.594737255740373,9.8814115121523,26.476148767892667,6.713325743588074
721,7.653365496113224,0.5780397807328448,8.231405276846068,7.075325715380379,16.35382330058828,9.817694314964923,26.17151761555321,6.5361289856233595
722,31.718300035272776,1.1101876644805702,32.828487699753346,30.608112370792206,16.814956883078796,9.3571849252257,26.1721418083045,7.457771957853097
723,22.824172548430496,24.045930124628345,46.87010267305884,-1.2217575761978487,17.22319476406621,9.850007273238424,27.073202037304636,7.373187490827788
724,30.63243183029413,14.134663588175227,44.76709541846936,16.4977682421189,17.525016008027634,9.446149250053148,26.97116525808078,8.078866757974485
725,14.931025752956675,6.112818750892891,21.043844503849567,8.818207002063783,17.725383829805196,9.501200364648254,27.22658419445345,8.224183465156942
726,12.848792398749374,10.117647367892724,22.966439766642097,2.7311450308566503,17.387040097784528,8.982579973270024,26.369620071054552,8.404460124514504
727,18.85857623549859,6.480683063112496,25.339259298611083,12.377893172386093,17.775925595125273,9.034820257044407,26.810745852169678,8.741105338080866
728,21.034793155199328,4.182590030531198,25.217383185730526,16.85220312466813,18.00467644069187,9.157526332593587,27.162202773285458,8.84715010809828
729,11.367258255397395,0.372718244979502,11.739976500376898,10.994540010417893,17.933305679408672,8.809934629237317,26.743240308645987,9.123371050171357
730,23.85409923388901,21.885639654236247,45.73973888812526,1.9684595796527624,18.40781774382409,9.32366452222114,27.731482266045234,9.084153221602952
731,10.453592723389123,12.057889538234958,22.51148226162408,-1.604296814845835,18.158143632462224,9.345307259174797,27.503450891637023,8.812836373287428
732,26.135352700981166,19.71280572886944,45.848158429850606,6.422546972111725,18.507887693354203,9.834783914726893,28.342671608081098,8.673103778627313
733,13.164858448073726,15.336810483583914,28.50166893165764,-2.171952035510188,18.6280462230557,10.269112276918605,28.8971584999743,8.358933946137094
734,22.472284550863485,2.493379549787364,24.965664100650848,19.97890500107612,18.87836456986884,10.082522438056632,28.96088700792547,8.795842131812206
735,15.093949259589248,11.338005192364978,26.431954451954226,3.75594406722427,18.144576372824393,10.140020103593173,28.284596476417562,8.004556269231214
736,8.968028905461777,0.015071299156986951,8.983100204618763,8.95295760630479,17.543860908256953,9.491989577602412,27.035850485859367,8.051871330654542
737,27.85616232955021,14.294831625848454,42.15099395539866,13.561330703701755,17.476016477256376,9.624607248124478,27.100623725380853,7.851409229131894
738,23.99764780749977,4.005025794595914,28.002673602095683,19.99262201290386,17.938863194157893,9.610222025408364,27.549085219566262,8.328641168749533
739,17.806317410651396,3.141006494230263,20.947323904881657,14.665310916421133,17.911392807055414,9.14888254170961,27.060275348765025,8.762510265345806
740,20.0628038655396,2.5473216639729195,22.61012552951252,17.51548220156668,18.28201506888877,9.060473983247137,27.342489052135907,9.221541085641633
741,26.91913621053368,27.10266894308881,54.02180515362249,-0.18353273255512903,18.697692905318398,9.528461002185084,28.22615390750348,9.169231903133316
742,16.72378486463003,8.653358681116071,25.3771435457461,8.070426183513959,18.826112705603084,9.369331603700129,28.195444309303216,9.456781101902955
743,20.16249183151812,3.7168793227864105,23.879371154304533,16.44561250873171,18.9868004186977,9.223685109210601,28.2104855279083,9.763115309487096
744,15.917610331857974,14.104510514184888,30.02212084604286,1.813099817673086,18.9531115983299,9.26754184389206,28.220653442221966,9.68556975443784
745,17.005729936660195,5.86032175433602,22.866051690996215,11.145408182324175,18.989933032170207,9.053205013134782,28.043138045304993,9.936728019035424
746,14.258665949542257,2.4195984753790793,16.678264424921338,11.839067474163178,18.915002149511608,8.574624406337106,27.489626555848712,10.340377743174502
747,16.491636605594948,10.786494372591706,27.278130978186653,5.705142233003242,18.836824439212933,8.744465914864099,27.581290354077034,10.092358524348834
748,14.291346183684487,15.160439419272826,29.451785602957315,-0.8690932355883394,18.646066247067566,9.202448922355815,27.84851516942338,9.443617324711754
749,10.765025054541344,8.972911983726881,19.737937038268225,1.7921130708144624,18.094827332098433,9.029885736750975,27.12471306884941,9.06494159534746
750,20.22508598775922,10.666270731336384,30.891356719095604,9.558815256422834,18.483144196657424,9.380217327937544,27.863361524594968,9.102926868719882
751,20.428605725371686,21.18889246140767,41.61749818677936,-0.7602867360359831,18.90898553763271,10.067245750626705,28.97623128825941,8.841739787006002
752,32.08148740107225,18.85834266782338,50.93983006889563,13.223144733248873,18.921091783159355,10.658850917404799,29.579942700564153,8.262240865754558
753,13.735718611154581,10.563184268352032,24.298902879506613,3.1725343428025496,18.618143318583495,10.209426055528922,28.82756937411241,8.408717263054571
754,20.65603184506289,5.883952460477276,26.539984305540166,14.772079384585616,18.285596652409122,9.934402351272324,28.21999900368144,8.351194301136795
755,32.37021231412231,18.572241575353548,50.94245388947586,13.797970738768765,18.866902871114636,10.349716445421011,29.21661931653565,8.517186425693628
756,14.707564937533107,13.255598625750276,27.96316356328338,1.4519663117828312,18.928861955740764,10.45431482068293,29.383176776423692,8.474547135057835
757,11.07195890542837,4.915388706153114,15.987347611581484,6.156570199275255,18.669308044738425,10.402138342117617,29.071446386856042,8.267169702620807
758,22.45720668950695,20.626581247123813,43.08378793663076,1.8306254423831376,18.71672182921534,10.950271382670703,29.666993211886048,7.76645044654464
759,9.714895908802339,4.408020123510743,14.122916032313082,5.306875785291596,18.66164308432884,11.084781445288412,29.746424529617254,7.57686163904043
760,21.31181282031888,19.36539567777752,40.677208498096405,1.9464171425413603,18.576900203876505,11.000773312739788,29.57767351661629,7.576126891136716
761,23.224183155349294,21.04966355777237,44.273846713121664,2.174519597576925,19.00258655160851,11.300499113391036,30.303085664999546,7.702087438217475
762,23.95896923581334,8.749763572859075,32.708732808672416,15.209205662954263,18.930040436102914,10.935064374857356,29.865104810960272,7.99497606124556
763,15.527616240446786,6.20690813962174,21.734524380068528,9.320708100825046,19.00879902918202,10.630734296725283,29.639533325907298,8.378064732456734
764,6.11983757576361,3.814215163550315,9.934052739313925,2.3056224122132947,18.463717463345354,10.674762150517381,29.13847961386274,7.788955312827972
765,19.596436564150707,0.26950871880503274,19.86594528295574,19.326927845345676,18.6138003734974,10.305812268065383,28.919612641562786,8.30798810543202
766,33.910444872787394,17.44947706573353,51.35992193852093,16.460967807053866,19.44521423907492,10.886959126951268,30.332173366026193,8.558255112123655
767,11.612516602956052,8.474629551876756,20.08714615483281,3.1378870510792964,18.903759381521784,10.692952391152213,29.596711772673995,8.210806990369575
768,25.860856577503093,1.2724151712781204,27.133271748781212,24.588441406224973,18.965866340521895,10.601865370374952,29.567731710896847,8.364000970146945
769,23.24422232121966,13.441125540296337,36.68534786151599,9.803096780923322,19.147129837540838,10.945202671910488,30.092332509451328,8.20192716563035
770,18.033194459046378,0.9103664385000032,18.94356089754638,17.122828020546375,19.07947619065773,10.890637497728058,29.970113688385787,8.188838692929673
771,22.139338409260105,18.033983209508783,40.17332161876889,4.1053551997513225,18.92014959728194,10.588347973275392,29.508497570557335,8.331801624006555
772,18.400388247339457,9.41512372938706,27.81551197672652,8.985264517952396,18.97603637670559,10.61374014155109,29.58977651825668,8.362296235154504
773,27.489898135156036,5.781709573277296,33.27160770843333,21.70818856187874,19.220283253493523,10.682567816567452,29.902851070060976,8.537715436926073
774,16.678986990535073,17.78750264164528,34.466489632180355,-1.1085156511102063,19.245662475449425,10.805334220816132,30.050996696265557,8.440328254633295
775,33.8294149181475,24.58292280454909,58.41233772269659,9.24649211359841,19.80645197483234,11.4294209224899,31.23587289732224,8.377031052342437
776,14.440037696610979,2.0423744484339075,16.482412145044886,12.397663248177071,19.812497699734628,11.416846788258395,31.229344487993025,8.395650911476233
777,17.659133252927532,5.889198855789522,23.548332108717055,11.769934397138009,19.851414254645714,11.25360360436499,31.105017859010704,8.597810650280724
778,15.342055840467411,0.9874222037714592,16.329478044238872,14.354633636695953,19.886437909871812,10.78116969718161,30.667607607053423,9.1052682126902
779,35.29038508761016,24.295893705289966,59.58627879290013,10.994491382320195,20.703949910974107,11.291935754567046,31.995885665541152,9.412014156407059
780,22.052521240055814,25.61920400700586,47.67172524706167,-3.566682766950045,20.76486441938399,11.790366863756027,32.555231283140024,8.974497555627961
781,20.01952788551678,11.400682997266266,31.420210882783046,8.618844888250514,20.751228491388826,11.464093214951316,32.21532170634014,9.287135276437512
782,24.701742731931787,3.3051192486194747,28.006861980551264,21.39662348331231,20.50523700241748,10.945652434311187,31.450889436728666,9.559584568106292
783,24.398083278012315,2.3765602490768107,26.774643527089125,22.021523028935505,20.860649157979402,10.672764967002012,31.533414124981416,10.187884190977393
784,12.920803957902994,5.6081498782516075,18.5289538361546,7.312654079651386,20.602808228407405,10.66357154759449,31.266379776001894,9.939236680812918
785,30.250629896262648,3.20638056758979,33.45701046385244,27.04424932867286,20.53215548114542,10.15137618066903,30.683531661814452,10.380779300476387
786,22.41685553716016,21.56934109044489,43.986196627605054,0.8475144467152695,20.78913183446632,10.428500929492184,31.21763276395851,10.360630904974135
787,25.3614216131631,12.599153352534016,37.96057496569711,12.762268260629083,21.265447258057474,10.684626417704882,31.95007367576236,10.580820840352597
788,10.416510153166838,5.433430252533392,15.84994040570023,4.983079900633446,20.86409070684614,10.178188051218536,31.042278758064676,10.685902655627608
789,22.129905839596873,10.421087173584231,32.550993013181106,11.708818666012641,21.27792437120596,10.378623619554316,31.656547990760274,10.899300751651642
790,18.56551761502208,18.5441267188002,37.10964433382228,0.02139089622188095,21.186381197696065,10.351247987588405,31.537629185284473,10.83513321010766
791,14.555182082514616,6.448560343968133,21.00374242648275,8.106621738546483,20.897414495268244,9.864544547128265,30.76195904239651,11.032869948139979
792,15.721127770749046,11.98728619567848,27.70841396642753,3.7338415750705654,20.622819779766097,9.972461967888911,30.59528174765501,10.650357811877187
793,26.060588486944305,8.384051821918977,34.444640308863285,17.676536665025328,20.973918854649348,10.045033423965487,31.018952278614837,10.928885430683865
794,27.367615436104813,20.300231212647123,47.66784664875193,7.06738422345769,21.682178116660726,10.594567292268714,32.276745408929436,11.08761082439201
795,23.949191554338398,24.860066491130418,48.809258045468816,-0.9108749367920197,21.827269949666977,11.414252551346227,33.24152250101321,10.413017398320754
796,9.858147574227491,4.982762172207407,14.840909746434898,4.875385402020084,21.02552670638165,10.998695388228688,32.02422209461034,10.026831318152961
797,27.115207019050562,25.935778251870616,53.050985270921174,1.179428767179946,21.542283053584804,11.580733678228484,33.12301673181329,9.961549375356316
798,18.72604923871447,15.032745733584482,33.75879497229895,3.693303505129988,21.304456142291844,12.039411363638695,33.34386750593054,9.26504477865315
799,14.315829678129733,1.2611441882203547,15.576973866350087,13.054685489909378,21.00684305418885,11.633411985236163,32.640255039425014,9.373431068952685
800,18.014195508373348,18.576362450469762,36.59055795884311,-0.5621669420964146,21.00620975583308,12.222278518968489,33.22848827480157,8.783931236864593
801,26.354183233828984,10.271790148298109,36.62597338212709,16.082393085530875,21.14670458331871,11.963538750261467,33.11024333358018,9.183165833057243
802,25.82622533209777,15.823409950377286,41.64963528247506,10.002815381720485,21.394232486143988,12.177148290961139,33.57138077710513,9.217084195182847
803,25.636024616666543,10.743684865968982,36.379709482635526,14.89233975069756,21.332436702194336,12.342547467384197,33.674984169578536,8.989889234810141
804,25.696166298006858,10.70903020039636,36.405196498403214,14.987136097610499,21.63300934577673,12.106598386009232,33.739607731785966,9.5264109597675
805,13.451072995613712,8.205894919263239,21.65696791487695,5.245178076350474,20.95373128169227,11.560697456499703,32.514428738191974,9.393033825192566
806,9.738984795667166,0.26644961963911357,10.00543441530628,9.472535176028053,20.797029518327477,11.501499962206543,32.29852948053402,9.295529556120933
807,13.058198110967151,14.159404302888628,27.21760241385578,-1.1012061919214773,20.643665013595463,11.777173477109848,32.420838490705314,8.866491536485617
808,24.92171628351646,14.348693639239183,39.27040992275565,10.573022644277277,20.962987028363766,12.222549191625438,33.1855362199892,8.740437836738327
809,9.424393281709175,4.834122364276049,14.258515645985224,4.590270917433126,20.1007873015004,11.573823480258309,31.674610781758705,8.526963821242092
810,32.817840362879146,30.905072142140252,63.722912505019394,1.9127682207388936,20.459631272261174,11.750019084762789,32.20965035702397,8.709612187498388
811,21.357620109243385,21.042098855292057,42.39971896453544,0.3155212539513279,20.504234346385395,12.071399613363646,32.57563395974905,8.43283473302175
812,26.81747214242315,18.89125872153751,45.70873086396066,7.926213420885638,20.57475866006844,12.59093759579425,33.16569625586269,7.983821064274195
813,8.461015252068183,9.833399922470116,18.2944151745383,-1.3723846704019333,20.04352305920364,12.839498918240691,32.88302197744433,7.204024140962947
814,27.465761411287527,22.66042225548285,50.12618366677037,4.805339155804678,20.528354974316457,13.407907997481734,33.93626297179819,7.120446976834723
815,29.488226706646962,26.524583319274043,56.012810025921006,2.963643387372919,20.5029415346626,14.185181422537875,34.68812295720047,6.317760112124725
816,23.14642812274857,16.440993631914957,39.587421754663524,6.705434490833614,20.52726062084888,14.014236507253544,34.54149712810242,6.5130241135953355
817,15.86775894346344,3.98670145771481,19.85446040117825,11.881057485748629,20.21080519852556,13.727154777426238,33.93795997595179,6.4836504210993215
818,18.91494168893306,11.35400887053459,30.268950559467648,7.560932818398468,20.494086249717768,13.924507398026275,34.418593647744046,6.569578851691489
819,26.71195586864654,19.17475305614314,45.88670892478968,7.537202812503402,20.64682125068609,14.216296260778241,34.86311751146433,6.430524989907848
820,18.659809619665513,20.321518369833527,38.981327989499036,-1.661708750168014,20.649964317507536,14.275542649146018,34.92550696665355,6.374421668361517
821,31.69662545744579,7.879724104089772,39.576349561535565,23.81690135335602,21.221345763338572,14.32324810781674,35.54459387115532,6.898097655521836
822,21.681862912260726,26.388419393969276,48.07028230623,-4.7065564817085495,21.4200369347223,14.8032858810931,36.2233228158154,6.616751053629198
823,25.55025949423724,10.324390263272218,35.87464975750946,15.22586923096502,21.403025968298728,14.867963829138208,36.27098979743693,6.535062139160521
824,15.663965035241732,4.593816708410349,20.25778174365208,11.070148326831383,21.012904288269958,14.344416678996982,35.357320967266936,6.668487609272977
825,18.61850669004454,4.391785653495895,23.010292343540435,14.226721036548646,20.8352147927935,13.662140651075832,34.497355443869324,7.173074141717666
826,13.58399612369751,13.014605898592066,26.598602022289576,0.5693902251054439,20.959409744442496,13.929868775288655,34.88927851973115,7.029540969153845
827,12.283351691766198,6.322587292081566,18.605938983847764,5.960764399684632,20.46501456686635,13.276095743295684,33.741110310162036,7.188918823570669
828,32.84967399877524,5.88936068756161,38.73903468633685,26.96031331121363,20.93580205886838,12.971316241761588,33.90711830062997,7.964485817106789
829,17.942498422931862,12.253064923232035,30.195563346163897,5.6894334996998275,21.05669101702845,13.337713599595311,34.39440461662376,7.718977417433138
830,13.461842487448518,10.10647717461515,23.56831966206367,3.355365312833367,20.904945916330956,13.055384090400159,33.96033000673111,7.849561825930797
831,15.82731835866498,16.221893178945297,32.049211537610276,-0.394574820280317,20.554050420492157,13.253720858088396,33.80777127858055,7.300329562403757
832,24.693674031001247,21.064818139034717,45.758492170035964,3.6288558919665306,20.516298710455604,13.428434464376979,33.94473317483258,7.087864246078626
833,20.740558757635142,17.46510094645855,38.20565970409369,3.2754578111765937,20.353116515154557,13.652481667059964,34.00559818221452,6.700634848094593
834,15.818096545808183,15.852008748110519,31.670105293918702,-0.033912202302335714,20.0238475234146,13.823914285317104,33.847761808731704,6.199933238097499
835,20.591900576900038,18.40015821158472,38.992058788484755,2.191742365315317,20.261875109457478,14.163723061727818,34.42559817118529,6.09815204772966
836,22.289282049029588,4.935686363775198,27.224968412804785,17.35359568525439,20.680218351236228,14.319364286532355,34.999582637768576,6.360854064703871
837,36.312867641454204,35.847155263055924,72.16002290451013,0.4657123783982797,21.455374002252466,15.04228931853793,36.49766332079039,6.41308468371453
838,26.33394071236202,16.11202712047762,42.44596783283964,10.221913591884398,21.502448149880646,15.10106710124588,36.603515251126524,6.401381048634767
839,19.041456588836056,15.102249912917749,34.143706501753805,3.9392066759183066,21.823016926784877,15.443338019533936,37.26635494631882,6.3796789072509394
840,17.98956454832621,0.3732211224549278,18.36278567078114,17.616343425871282,21.328741066299777,14.42560965221109,35.75435071851087,6.903131414088686
841,25.024177980913304,1.3780928336609364,26.40227081457424,23.646085147252368,21.45095966202211,13.770142784823388,35.2211024468455,7.680816877198722
842,18.448721876873215,12.531732797967033,30.980454674840246,5.916989078906182,21.17200131983711,13.558158587371038,34.73015990720815,7.613842732466072
843,22.641301397553104,11.498954039376232,34.14025543692934,11.142347358176872,21.64467752468661,13.613677057934575,35.25835458262119,8.031000466752031
844,21.838713362756224,24.173680148826094,46.01239351158232,-2.33496678606987,21.457109256402234,13.664118987712685,35.12122824411492,7.7929902686895485
845,29.90583747998326,24.601168121658876,54.507005601642135,5.304669358324382,21.47102961551344,13.60000514779218,35.07103476330562,7.871024467721264
846,10.749248631884665,1.2460991188173478,11.995347750702013,9.503149513067317,21.05779029915131,13.093508664022258,34.151298963173566,7.964281635129054
847,18.110401132629075,4.962436108649701,23.072837241278776,13.147965023979374,21.132545038790166,13.126033152386755,34.258578191176916,8.00651188640341
848,35.40422003367873,29.462516910463282,64.86673694414202,5.941703123215451,21.682187650281687,13.729650087051045,35.41183773733273,7.952537563230645
849,32.09313419202941,21.40697910203958,53.50011329406899,10.686155089989832,21.86156026106112,13.804057621914259,35.66561788297538,8.057502639146858
850,32.89578283226801,10.573978267221468,43.46976109948948,22.32180456504654,22.336092701481203,13.479139618493857,35.81523231997506,8.856953082987344
851,18.274854819452948,11.39190133392437,29.666756153377317,6.882953485528578,21.88870034688144,13.596212192821676,35.48491253970312,8.292488154059763
852,35.41093499587679,18.052100114138955,53.46303511001574,17.35883488173783,22.346336083001972,13.318334883494,35.66467096649597,9.028001199507974
853,17.880496360273487,8.446406546697979,26.326902906971466,9.434089813575508,22.09067731186985,13.255735426274859,35.346412738144714,8.834941885594992
854,24.309594192672186,28.797714436974946,53.107308629647136,-4.48812024430276,22.378864950450865,14.06253201722701,36.441396967677875,8.316332933223853
855,26.30511125938752,12.083261102877204,38.388372362264725,14.221850156510316,22.635085102762297,14.318914532206387,36.95399963496868,8.31617057055591
856,26.13214251525897,16.33609530176382,42.46823781702279,9.79604721349515,23.05335664914768,14.429630845645447,37.482987494793136,8.623725803502232
857,23.076714270787377,2.623180079446036,25.699894350233414,20.45353419134134,23.41313540178172,14.306317271890928,37.71945267367265,9.10681812989079
858,37.723714182718325,41.23757120057755,78.96128538329587,-3.513857017859223,23.575603407913157,15.484590955658128,39.060194363571284,8.091012452255027
859,22.529598707219566,3.4251011093649915,25.954699816584558,19.104497597854575,23.728506750722747,15.190325495195891,38.91883224591864,8.538181255526853
860,25.302407749778197,25.561335086476618,50.863742836254815,-0.25892733669842016,24.12319225946707,15.705487425591274,39.82867968505835,8.417704833875794
861,23.096031983613894,19.48633066519635,42.582362648810246,3.609701318417546,24.36548271363203,15.81430200846631,40.17978472209835,8.551180705165724
862,17.13216682379232,1.0793000795531718,18.211466903345492,16.05286674423915,24.113432473391736,15.14811807315026,39.26155054654199,8.965314400241477
863,19.86735406781124,2.420035573660321,22.287389641471563,17.44731849415092,24.084325650397606,14.646615894056984,38.73094154445459,9.43770975634062
864,18.20276464759367,18.867779444695568,37.07054409228924,-0.6650147971018967,24.163814587123788,14.74714158394315,38.910956171066935,9.416673003180636
865,31.540039782375295,34.19903530749421,65.73907508986952,-2.658995525118918,24.52875256063963,15.273770820473468,39.8025233811131,9.25498174016616
866,6.89994261094082,6.350609719810789,13.25055233075161,0.5493328911300308,24.01577457937,15.320934932341322,39.33670951171133,8.694839647028681
867,21.76980734826808,2.9920772243429488,24.76188457261103,18.77773012392513,23.531005902930463,14.225765664384223,37.756771567314686,9.305240238546244
868,14.598549584368916,13.53166904192553,28.130218626294447,1.0668805424433856,23.13982619866403,14.139753728432485,37.27957992709651,9.000072470231544
869,30.878021856695455,29.265961209449138,60.14398306614459,1.6120606472463166,23.53437837425934,14.611877438316867,38.14625581257621,8.922500935942477
870,11.663333979249995,7.366466700463408,19.029800679713404,4.2968672787865865,23.323504021956804,14.844985624250482,38.16848964620728,8.478518397706319
871,20.68517053297155,0.5999394672031507,21.2851100001747,20.0852310657684,23.178870440358743,14.819047178701888,37.99791761906064,8.359823261656853
872,38.831572468325945,27.23493938673057,66.06651185505652,11.596633081595375,23.85829879340717,15.309154064994006,39.16745285840117,8.549144728413161
873,38.33103144579873,35.49215411002114,73.82318555581986,2.838877335777589,24.381289795015352,16.10892740068217,40.490217195697525,8.272362394333184
874,33.5786920258458,27.499030361881857,61.077722387727654,6.07966166396394,24.772622417118342,16.219772407784028,40.99239482490237,8.552850009334312
875,23.203587562270148,14.80043217680629,38.00401973907644,8.403155385463858,24.549214086527904,15.893081209622276,40.442295296150185,8.656132876905627
876,15.87426556597758,13.852119974395874,29.726385540373457,2.0221455915817064,24.720047984331003,16.31328190480823,41.03332988913923,8.406766079522773
877,14.5517478162627,6.951620252828389,21.50336806909109,7.600127563434312,24.601426207118788,16.379588042947514,40.98101425006631,8.221838164171272
878,12.753653729516468,2.984385721513539,15.738039451030009,9.769268008002928,23.846407330313376,15.496983669982525,39.3433910002959,8.349423660330853
879,16.993055718246474,4.3684891946297535,21.361544912876226,12.624566523616721,23.343071381187283,14.929034006402198,38.27210538758948,8.414037374785083
880,22.15502950667211,13.621734644139497,35.77676415081161,8.533294862532614,22.985046270334085,15.030625885632798,38.01567215596688,7.954420384701286
881,20.807977925546194,7.230640326400437,28.03861825194663,13.577337599145757,23.06948370720386,14.891917185382,37.961400892585864,8.17756652182186
882,29.295247308832767,18.44856212901733,47.743809437850096,10.846685179815438,22.865627450969058,14.905132585877947,37.77076003684701,7.960494865091112
883,39.05109515545498,39.546265102663476,78.59736025811846,-0.4951699472084954,23.571314077475108,15.941794537743464,39.51310861521857,7.629519539731646
884,13.836156052287581,1.289062291207554,15.125218343495135,12.547093761080028,23.222199472795623,15.024839466217884,38.2470389390135,8.197360006577739
885,10.548043173953786,5.024436016634194,15.57247919058798,5.523607157319592,22.69696386994783,14.78954529667645,37.48650916662428,7.907418573271381
886,29.78060775721839,25.849520045925992,55.63012780314438,3.931087711292399,22.818579378013148,15.106659454815189,37.92523883282833,7.711919923197956
887,27.097482421670854,20.01424483908599,47.111727260756844,7.083237582584864,22.952604983042594,15.686361613469854,38.63896659651245,7.266243369572741
888,27.10589158785927,14.558426823864348,41.66431841172361,12.54746476399492,22.598677563213958,14.797056800912747,37.3957343641267,7.801620762301211
889,20.576999713203882,20.443853031078373,41.02085274428225,0.13314668212550984,22.533590930080102,15.364348531636528,37.89793946171663,7.1692423984435765
890,20.2513646998821,1.3553050016039263,21.606669701486027,18.896059698278172,22.365222828416897,14.557480862140771,36.92270369055767,7.807741966276129
891,20.714753960936033,11.090342731322988,31.80509669225902,9.624411229613045,22.285846894327637,14.277614597678326,36.56346149200596,8.008232296649313
892,37.60180327599863,30.571717345016534,68.17352062101516,7.030085930982093,22.96816810940118,15.260695173193769,38.22886328259495,7.70747293620741
893,31.24529880611218,3.931911022065976,35.17720982817816,27.313387784046206,23.347432934011213,15.31109102147396,38.65852395548517,8.036341912537255
894,16.51217852398399,1.1065569485340703,17.61873547251806,15.40562157544992,23.291080063224225,14.71905027160191,38.01013033482614,8.572029791622315
895,27.968236877420605,11.412077474903752,39.380314352324355,16.556159402516855,23.172019966392398,13.95948501051556,37.13150497690796,9.21253495587684
896,20.48086701092914,15.897750280920373,36.37861729184951,4.583116730008765,23.62471744639201,14.277723029219214,37.90244047561122,9.346994417172798
897,39.69778572379242,22.556525060672207,62.25431078446463,17.141260663120214,24.222316725576157,14.929871290430189,39.15218801600634,9.292445435145966
898,37.79556149676432,30.51154318506895,68.30710468183327,7.284018311695373,24.99555045598934,15.495867095201637,40.49141755119097,9.499683360787701
899,11.107827797208568,6.045837218078619,17.15366501528719,5.061990579129949,24.336543987339773,14.72186296215595,39.058406949495726,9.61468102518382
900,22.512369417585127,1.8549792168512285,24.367348634436354,20.6573902007339,24.698178501950945,14.538146712702211,39.23632521465316,10.160031789248732
901,23.684924474212742,19.716787687311847,43.401712161524586,3.968136786900896,24.798170299992318,15.175374986705835,39.97354528669815,9.622795313286481
902,14.301247594359998,9.440678777237142,23.74192637159714,4.860568817122855,23.980492804193453,14.58223296638939,38.56272577058284,9.398259837804064
903,47.04330609804699,32.983032168904565,80.02633826695156,14.060273929142426,24.270901959268393,14.498595568352167,38.769497527620565,9.772306390916224
904,25.89411818014927,6.020652421601899,31.91477060175117,19.873465758547372,24.014749497745175,13.782649637009504,37.79739913475468,10.232099860735675
905,37.72249013270482,20.056037746989023,57.77852787969384,17.666452385715797,24.498712916759665,13.957836489348928,38.45654940610859,10.540876427410739
906,31.153077173433175,11.918201896465389,43.071279069898566,19.234875276967784,25.008006637008183,13.893372553417912,38.901379190426105,11.114634083590273
907,31.308643192402748,17.745140948451734,49.05378414085448,13.563502243951014,25.566569816212855,14.253156576605358,39.819726392818204,11.313413239607497
908,6.9185159122403626,3.340236457543349,10.25875236978371,3.5782794546970136,25.372065222303654,14.26501826780635,39.63708349011001,11.1070469544973
909,22.71492724032639,2.673258375982182,25.388185616308572,20.041668864344206,25.562794273039646,14.20851057385143,39.77130484689108,11.354283699188215
910,22.86779669513674,19.61989680779653,42.48769350293327,3.2478998873402105,25.5865531793218,14.408449312639998,39.9950024919618,11.178103866681802
911,19.888616354900744,17.703025347017444,37.59164170191819,2.1855910078833,25.55590779363362,14.757528813327234,40.31343660696085,10.798378980306389
912,20.657270498320056,9.854356675829811,30.511627174149865,10.802913822490245,25.2679752332832,14.471055298220982,39.739030531504184,10.796919935062215
913,42.65466909139156,17.051348264517173,59.706017355908735,25.603320826874388,25.38809436448108,13.721224736949438,39.10931910143052,11.666869627531643
914,25.534481622428387,5.723747200219827,31.258228822648213,19.81073442220856,25.77803855015244,13.869047567249849,39.647086117402296,11.908990982902594
915,34.05233692439724,20.77065414299762,54.82299106739486,13.281682781399617,26.56151500850056,14.393921504795294,40.95543651329585,12.167593503705262
916,18.393341557646274,14.935006615362607,33.32834817300888,3.458334942283667,26.18193946851482,14.030104390443183,40.212043858958005,12.151835078071638
917,40.512397799454355,40.10532090146198,80.61771870091633,0.40707689799237556,26.62910331444094,14.699806925855714,41.32891024029665,11.929296388585222
918,23.769645750146324,13.263056726553469,37.0327024766998,10.506589023592856,26.517895119850508,14.656627922612019,41.174523042462525,11.861267197238485
919,22.322497677269357,2.135581505622903,24.45807918289226,20.186916171646455,26.576078385319356,14.046352205096836,40.622430590416194,12.52972618022252
920,25.48202632245109,19.953799693503246,45.43582601595433,5.528226628947845,26.750433772738326,14.666302028160148,41.416735800898465,12.084131744578174
921,27.265087301054397,32.30075778871377,59.56584508976816,-5.03567048765937,26.968778217408936,15.373315863406507,42.342094080815436,11.595462354002425
922,24.716936365483313,7.182290429207482,31.899226794690797,17.53464593627583,26.53928265372509,14.593668299546206,41.1329509532713,11.945614354178883
923,28.236076813817,6.667699961046487,34.90377677486349,21.568376852770513,26.43897525398192,14.684861264178888,41.12383651816081,11.754113989803027
924,43.820766393683314,38.358932335613005,82.17969872929632,5.461834058070309,27.349261516305226,15.926607110414853,43.27586862672008,11.422654405890373
925,28.66497514254653,18.977409987430768,47.6423851299773,9.687565155115763,27.37248612514276,16.17878486083242,43.55127098597518,11.193701264310338
926,30.427921955368674,19.95347633366051,50.381398289029185,10.474445621708163,27.704054623290745,16.31397572925709,44.01803035254784,11.39007889403365
927,16.393896016780978,8.274211641353094,24.668107658134073,8.119684375427884,26.927258299723697,15.837898615279787,42.76515691500348,11.089359684443906
928,25.896443940342287,0.7277305814701946,26.62417452181248,25.168713358872093,26.53062104784296,14.845104861826496,41.37572590966945,11.685516186016464
929,33.731799576791545,21.54480689732197,55.276606474113514,12.186992679469576,27.284753440495727,15.361737184467943,42.64649062496367,11.923016256027784
930,52.29751969548476,36.66435066043594,88.9618703559207,15.633169035048816,28.27759178309238,16.522049565920767,44.799641349013136,11.755542217171614
931,22.24901147528774,23.377246931498256,45.62625840678599,-1.1282354562105148,28.229728016461547,16.644064874060312,44.873792890521855,11.585663142401234
932,29.345320861175725,10.436078479523397,39.781399340699124,18.909242381652327,28.731197125355404,16.67724486413652,45.40844198949193,12.053952261218884
933,25.922889846664788,5.993053338981005,31.915943185645794,19.92983650768378,28.02718325030933,15.777578903139068,43.8047621534484,12.249604347170264
934,25.28334094307519,10.663532743484915,35.9468736865601,14.619808199590274,28.00682400907353,15.93234158053517,43.9391655896087,12.074482428538358
935,23.970805534675005,23.385592182799833,47.356397717474835,0.5852133518751721,27.548434522472537,16.04332672839553,43.59176125086806,11.505107794077004
936,37.52818107399137,16.41773708384269,53.94591815783406,21.110443990148678,27.760937985824473,16.19331123464144,43.95424922046591,11.567626751183035
937,43.09048936669343,30.376949307064184,73.46743867375761,12.71354005962925,28.153666191634166,16.614371513261855,44.768037704896024,11.53929467837231
938,20.853269052677433,1.3396131750530995,22.192882227730532,19.513655877624334,28.618157962982067,16.54768407051218,45.165842033494236,12.070473892469888
939,35.6634375233963,20.555076071599874,56.21851359499617,15.108361451796423,29.04977497241773,17.143744660366103,46.19351963278383,11.906030312051627
940,14.693151057922542,11.917631466965098,26.61078252488764,2.775519590957444,28.77728678451059,16.88700248233839,45.664289266848975,11.890284302172201
941,37.80238771734029,35.00882846708573,72.81121618442602,2.7935592502545603,29.37441249659191,17.463862586340664,46.83827508293257,11.910549910251245
942,20.135311138047562,5.582566114629987,25.71787725267755,14.552745023417575,29.357013851249494,17.321469567634004,46.678483418883495,12.035544283615488
943,28.143893589600797,27.946226520068507,56.0901201096693,0.19766706953229018,28.873321334523137,17.68463217615238,46.55795351067551,11.188689158370751
944,35.10287478985219,14.690078036028481,49.79295282588067,20.412796753823706,29.192267773437262,17.983509870679338,47.17577764411659,11.208757902757924
945,38.56895742460686,37.86860377578589,76.43756120039275,0.7003536488209647,29.342821790110914,18.55344152510561,47.89626331521652,10.7893802650053
946,30.430822775803296,20.285643382191022,50.71646615799432,10.145179393612274,29.744071164049483,18.731796083999892,48.47586724804937,11.012275080049589
947,24.704069224482243,2.655247809399559,27.3593170338818,22.048821415082685,29.217126878217076,17.48346031426448,46.70058719248156,11.733666563952598
948,34.79975078355931,24.038774072417,58.83852485597631,10.760976711142312,29.584797045997508,17.84265089245993,47.42744793845744,11.74214615353758
949,32.12320339404581,6.167473528273054,38.290676922318866,25.955729865772756,29.911487236556727,17.977047293214934,47.888534529771654,11.93443994334179
950,35.27123965948854,3.230560864202306,38.50180052369085,32.04067879528624,30.237794347791304,17.419605998904903,47.657400346696214,12.818188348886402
951,37.61948862573626,8.943639937402352,46.56312856313861,28.675848688333907,30.582941058614036,16.64103540386119,47.22397646247523,13.941905654752846
952,32.00466970072136,26.110977904372017,58.11564760509337,5.893691796349341,30.82586550312197,17.271991653033343,48.097857156155314,13.55387385008863
953,26.01532913257003,17.64941327458034,43.66474240715037,8.365915857989691,30.751840580413738,17.63804876348447,48.389889343898204,13.11379181692927
954,30.524735684224076,14.810411501327998,45.335147185552074,15.714324182896078,30.308639556765097,16.853098069008304,47.1617376257734,13.455541487756795
955,25.32151528625699,16.42217408270372,41.74368936896071,8.89934120355327,30.197190894888777,16.767923538850734,46.96511443373951,13.429267356038045
956,33.7614500011906,38.437968014567424,72.19941801575803,-4.676518013376821,30.308308496416178,17.384073261547634,47.69238175796381,12.924235234868545
957,42.740162005097346,18.146828675623038,60.88699068072039,24.59333332947431,31.186517362693387,17.713160496023296,48.899677858716686,13.473356866670093
958,27.583510877781126,2.4619798335647265,30.045490711345852,25.1215310442164,31.242752927274683,17.770968804426445,49.01372173170113,13.471784122848236
959,17.857089912379195,0.503175739662234,18.360265652041427,17.353914172716962,30.713595938460937,17.06958109917112,47.783177037632065,13.644014839289817
960,19.204636736134248,1.5060216586017787,20.710658394736026,17.69861507753247,29.610499839815922,15.897636799109984,45.5081366389259,13.712863040705939
961,42.4558928712526,1.9587573497107584,44.41465022096336,40.49713552154184,30.28406255301475,15.183687146383734,45.46774969939849,15.100375406631018
962,26.586161546869995,11.528841684778584,38.11500323164858,15.057319862091411,30.192090575871227,15.220112586558907,45.41220316243013,14.971977989312318
963,35.50429693750445,12.055804987266182,47.560101924770635,23.448491950238267,30.511470812232552,15.422204308168412,45.933675120400956,15.089266504064136
964,25.167837653590404,16.86280855356507,42.03064620715547,8.305029100025333,30.507620702583054,15.628846835171084,46.136467537754136,14.87877386741197
965,50.357581389332935,37.13606571178454,87.49364710111747,13.221515677548396,31.387179897738317,16.087195952803906,47.47437585054222,15.29998394493441
966,27.373363924458793,26.769670515005384,54.143034439464174,0.6036934094534097,31.048685992753903,16.432260400509332,47.48094639326323,14.616425592244571
967,24.459781840515127,19.531620070454025,43.99140191096915,4.928161770061102,30.427662408547956,16.07074942595566,46.498411834503614,14.356912982592297
968,38.308864298390674,31.523299187736846,69.83216348612751,6.7855651106538275,31.009515583405065,17.07687229304512,48.08638787645018,13.932643290359946
969,18.369673115225595,10.09557370014698,28.465246815372574,8.274099415078615,30.43305676979937,16.728222213996688,47.16127898379606,13.704834555802687
970,33.01923312517045,30.46831885283374,63.48755197800419,2.550914272336712,31.043926172040972,17.34657846019231,48.39050463223328,13.697347711848664
971,13.941514086742078,6.317768514549975,20.259282601292053,7.623745572192103,30.2485637176877,16.390209795107786,46.63877351279549,13.858353922579914
972,34.96412262276129,13.076529382504143,48.04065200526543,21.887593240257146,30.742857433844822,16.64000857070359,47.38286600454841,14.102848863141235
973,26.72144175913113,4.564439964686168,31.2858817238173,22.157001794444962,30.695442372829167,15.860615685524177,46.556058058353344,14.83482668730499
974,32.5770682161058,17.02686499006469,49.603933206170495,15.55020322604111,30.611248820370953,15.938508583992052,46.54975740436301,14.672740236378903
975,24.464577644999125,3.4349924124449713,27.899570057444095,21.029585232554155,30.14110282771736,14.790721538547354,44.93182436626471,15.35038128917001
976,36.037004757528294,29.607292113003073,65.64429687053136,6.429712644525221,30.32797556044153,15.101443162907758,45.429418723349286,15.226532397533772
977,20.802564569265854,16.43033379290915,37.23289836217501,4.372230776356705,30.19792540526765,15.560612695691407,45.75853810095906,14.637312709576241
978,36.72879336879363,21.587688284106314,58.316481652899945,15.141105084687318,30.26222682477546,15.478909836081051,45.74113666085652,14.783316988694407
979,28.074289639357644,25.373469125752983,53.44775876511063,2.7008205136046612,30.12726303295252,16.119109689330383,46.246372722282906,14.008153343622139
980,17.232656462473447,15.748057724172337,32.980714186645784,1.4845987383011092,29.52597692638535,16.536359584662716,46.062336511048066,12.989617341722635
981,27.166179661513254,26.28447800625665,53.4506576677699,0.8817016552566059,29.177533294244586,17.114387520291192,46.29192081453577,12.06314577395339
982,37.309752719794176,26.26448383987944,63.574236559673615,11.045268879914737,29.354369394880344,17.11950438480811,46.473873779688454,12.234865010072237
983,44.226959385923,47.191881715228426,91.41884110115143,-2.9649223293054234,29.961423736658777,18.10425333282971,48.06567706948849,11.857170403829066
984,45.39732093678925,41.37902028738592,86.77634122417517,4.018300649403329,30.457176578410948,18.98987362569831,49.44705020410926,11.467302952712641
985,27.427806703120353,34.199090337994654,61.62689704111501,-6.771283634874301,30.527386292306396,19.582437500874676,50.109823793181064,10.944948791431724
986,37.82698221067165,2.1094891076501088,39.93647131832176,35.717493103021546,30.66290403262243,18.37148820397743,49.03439223659986,12.291415828645002
987,58.75452102595575,62.063401203237675,120.81792222919343,-3.308880177281921,31.19671599998438,19.835373954897918,51.032089954882295,11.361342045086461
988,15.433654858857478,6.3521751129959,21.785829971853378,9.081479745861579,30.79172079935359,19.96504713087896,50.75676793023254,10.826673668474633
989,26.969145311112406,24.43396421767586,51.403109528788264,2.5351810934365453,31.09545597931136,20.762740080146077,51.858196059457434,10.332715899165287
990,12.684762800783949,10.156092497179117,22.840855297963067,2.528670303604832,30.87812684813302,21.051075774765323,51.92920262289834,9.827051073367699
991,39.35733893870627,21.679433445955844,61.036772384662115,17.677905492750426,30.774841717048144,21.708431644640157,52.48327336168829,9.066410072407985
992,15.516919660063877,8.923007190486507,24.439926850550385,6.59391246957737,30.405866987487936,21.621570494830426,52.027437482318355,8.784296492657516
993,40.058076224424724,25.525770247043617,65.58384647146835,14.532305977381107,30.55765963038528,22.070569336823002,52.62822896720829,8.487090293562277
994,31.615003690613438,5.385218966579899,37.00022265719333,26.22978472403354,30.772565164952717,21.68798301725683,52.46054818220955,9.084582147695885
995,32.009104343232856,15.957237414982336,47.966341758215194,16.05186692825052,30.160949263416047,20.982022074030095,51.14297133744614,9.178927189385954
996,16.424062816390766,14.451769485089496,30.875832301480262,1.9722933313012696,29.79597255981378,20.5714253730329,50.367397932846664,9.224547186780883
997,44.278898377359596,32.87284766484163,77.15174604220122,11.406050712517967,30.456609777708593,21.016132959512483,51.472742737221076,9.440476818196112
998,33.533669124452,23.81898355689518,57.35265268134718,9.714685567556817,30.29743660524397,20.75932243848443,51.056759043728405,9.538114166759545
999,41.793042555338914,46.51224087828664,88.30528343362556,-4.719198322947726,31.078215586581084,21.973211344422413,53.0514269310035,9.105004242158666
1000,40.41405943340904,2.5017918533424495,42.91585128675148,37.91226758006659,31.324709796855704,21.040993777772705,52.365703574628405,10.283716019082997
1001,28.825139048776787,18.183271076362654,47.00841012513944,10.641867972414133,31.820830628923527,21.43651052983313,53.257341158756645,10.384320099090397
1002,18.908054322093456,13.094884233524928,32.002938555618385,5.813170088568528,31.2856283522346,21.437122358200487,52.722750710435086,9.84850599403411
1003,45.84822931602683,22.807112983626496,68.65534229965333,23.041116332400335,31.92318793746445,22.045211458831833,53.968399396296284,9.877976478632624
1004,26.304393174202286,22.320464208839656,48.62485738304194,3.9839289653626295,31.714098769401005,22.22166476612433,53.93576353552533,9.492434003276674
1005,36.15818214840745,36.186067304271624,72.34424945267907,-0.02788515586417617,32.103885586181285,23.31336726251855,55.41725284869984,8.79051832366273
1006,23.74571266055231,19.60118142112976,43.346894081682066,4.144531239422552,31.694175849615416,22.97983023945611,54.674006089071526,8.714345610159306
1007,26.98174783555853,7.951690974794697,34.93343881035322,19.030056860763832,31.900148625158504,22.69720881218563,54.59735743734413,9.202939812972879
1008,36.797908402809675,33.084162434518774,69.88207083732846,3.713745968290901,31.902452459625707,23.080424617199373,54.982877076825076,8.82202784242633
1009,14.814255005671336,1.4126716499123457,16.226926655583682,13.40158335575899,31.460451305169496,22.281731368004685,53.74218267317418,9.178719937164807
1010,30.218923256843787,4.956172063667803,35.17509532051159,25.262751193175983,31.89332686498184,21.92200184598787,53.8153287109697,9.971325018993971
1011,31.60727796616219,4.991721206824638,36.59899917298683,26.61555675933755,32.041363475136805,21.212243286006803,53.25360676114361,10.829120189130002
1012,18.306283124797652,13.247676600959181,31.553959725756833,5.0586065238384705,31.407914488636916,20.778349711376126,52.18626420001305,10.629564777260791
1013,34.36338594352633,31.26805824144309,65.63144418496942,3.0953277020832424,31.0791287072237,20.247555595583282,51.32668430280698,10.831573111640415
1014,26.804690107395807,9.635153075961266,36.43984318335707,17.16953703143454,30.459374346243916,19.189426688535793,49.64880103477971,11.269947657708123
1015,38.07591889547895,34.76773461074262,72.84365350622157,3.3081842847363276,30.81431141932254,19.208381497627393,50.02269291694993,11.605929921695145
1016,32.93698833183274,22.492326160369288,55.429314492202025,10.444662171463449,30.65131162336124,19.887809399384697,50.53912102274594,10.76350222397654
1017,23.719788671939384,10.167636700549672,33.887425372489055,13.552151971389712,29.483487211560696,18.15795058262843,47.64143779418912,11.32553662893226
1018,26.81761678283223,14.563140704770682,41.38075748760291,12.254476078061547,29.862952609026518,18.43164943568759,48.29460204471411,11.431303173338927
1019,32.0479184922767,25.42310266207142,57.47102115434812,6.624815830205279,30.03224504839866,18.464620717167445,48.496865765566106,11.567624331231219
1020,19.712532697252477,2.5038564816465576,22.216389178899036,17.20867621560592,30.266504044947613,18.20954618331636,48.47605022826397,12.056957861631254
1021,20.5527374476395,0.5870919021343527,21.139829349773855,19.965645545505147,29.639683995245388,17.50646813185564,47.14615212710103,12.133215863389745
1022,20.05092293004637,8.987474406740835,29.038397336787206,11.063448523305533,29.790817437578138,17.508617039064116,47.299434476642254,12.282200398514016
1023,37.01800372592098,0.5359101543924483,37.553913880313424,36.48209357152853,29.689481687628014,16.675621702642413,46.36510339027043,13.013859984985597
1024,24.462518715963412,26.290331201830845,50.75284991779426,-1.8278124858674332,29.451065521806342,17.37245877715078,46.82352429895712,12.078606744655564
1025,42.71852841252381,20.29417500453678,63.01270341706059,22.42435340798703,29.80804632411604,17.51702336346926,47.3250696875853,12.291022960646783
1026,28.39591763283825,17.064720505609056,45.46063813844731,11.331197127229192,30.207108151330957,17.60412173081991,47.811229882150876,12.602986420511048
1027,29.289129674847175,1.789481475722625,31.0786111505698,27.49964819912455,29.707449194580544,16.568009524515944,46.27545871909649,13.139439670064599
1028,36.459450175588685,35.324043633864775,71.78349380945346,1.1354065417239099,29.804975229618435,16.9515115270816,46.756486756700035,12.853463702536835
1029,28.0337112967741,18.596022895381413,46.62973419215551,9.437688401392688,29.346330854332944,16.020970927651422,45.36730178198436,13.325359926681518
1030,25.856524081317595,18.91438164517243,44.77090572649003,6.942142436145165,28.86107967592989,16.56805725404576,45.429136929975655,12.293022421884135
1031,41.09671768268739,17.37998093647325,58.47669861916064,23.716736746214142,29.270132297060243,16.541280916049445,45.811413213109695,12.728851381010802
1032,20.580802990150836,17.36406448383286,37.94486747398369,3.216738506317977,29.325890585995488,16.683586924393044,46.00947751038853,12.642303661602451
1033,28.90900359139588,12.953663241680202,41.862666833076084,15.955340349715678,28.761249728507792,16.355138599661498,45.116388328169286,12.406111128846296
1034,24.04831016141945,8.845488641469984,32.893798802889435,15.202821519949467,28.686046961415034,15.905972747415841,44.592019708830875,12.78007421399919
1035,25.57014168653084,11.395942311214702,36.96608399774554,14.174199375316137,28.333112279352477,15.079635247647277,43.41274752699975,13.253477031705199
1036,28.172522128052464,9.883205205403343,38.055727333455806,18.28931692264912,28.480672594935818,14.755702707123065,43.23637530205888,13.724969887812755
1037,33.27627451743385,29.481215677395028,62.757490194828875,3.79505884003882,28.690490150998325,15.473353530543076,44.1638436815414,13.217136620455252
1038,38.64110795659373,4.509009352161657,43.150117308755384,34.13209860443207,28.75193013612446,14.520848427797837,43.2727785639223,14.231081708326625
1039,34.70883720716286,30.15801059026467,64.86684779742752,4.550826616898188,29.41508287617418,15.479026392476248,44.89410926865044,13.936056483697932
1040,33.06177843559138,12.098947886509809,45.16072632210118,20.96283054908157,29.509844715465764,15.717118919904316,45.22696363537008,13.79272579556145
1041,43.02447416601568,37.4560914728396,80.48056563885528,5.568382693176076,29.890417922127547,16.79926459543815,46.68968251756569,13.091153326689403
1042,34.21735333732252,2.9637178739896624,37.18107121131219,31.25363546333286,30.42078692921171,16.456465971205834,46.87725290041754,13.964320958005882
1043,41.9874877788056,27.2792855446149,69.2667733234205,14.7082022341907,30.674923657054354,16.32350688131156,46.99843053836591,14.351416775742797
1044,28.325144598790224,5.48428671955918,33.809431318349404,22.840857879231045,30.725605473434165,16.185144669431487,46.91075014286566,14.54046080400268
1045,35.22443650990892,30.66083385278729,65.88527036269622,4.563602657121628,30.630556060581835,16.048247977499646,46.67880403808147,14.582308083082191
1046,24.553713973684317,19.302764274643465,43.85647824832778,5.250949699040852,30.35111358197689,15.94192924797545,46.293042829952334,14.409184334001436
1047,23.222429538007923,14.003931947194403,37.226361485202325,9.21849759081352,30.33453494417917,16.069805756196942,46.40434070037611,14.264729187982232
1048,38.578249522768424,11.169012908363772,49.7472624311322,27.40923661440465,30.72655603551038,15.956668162983378,46.68322419849376,14.769887872527
1049,35.77553171734645,16.871337555081954,52.646869272428404,18.9041941622645,30.850809809679372,15.671609326083729,46.5224191357631,15.179200483595642
1050,33.03070212309005,31.019482572558896,64.05018469564895,2.0112195505311554,31.29474879054062,16.622130195780805,47.91687898632143,14.672618594759816
1051,21.297074564104364,17.053757173637425,38.350831737741785,4.243317390466938,31.319560027756115,17.17101903816424,48.49057906592036,14.148540989591876
1052,28.4101901854407,20.730112230987547,49.14030241642825,7.680077954453154,31.598202269602595,17.56244029897247,49.160642568575064,14.03576197063013
1053,38.2881252698869,11.40163781951588,49.689763089402774,26.886487450371018,31.640539654401458,17.924631221143247,49.5651708755447,13.715908433258214
1054,27.853482671388143,22.0081165575713,49.86159922895944,5.845366113816844,31.75357178624895,17.781890733001262,49.53546251925021,13.97168105324769
1055,40.475703718873866,25.562726329123183,66.03843004799705,14.912977389750683,31.678810963127283,17.957509110487475,49.63632007361476,13.72130185263981
1056,21.985778363251228,8.171229749802484,30.157008113053713,13.814548613448745,31.46513965414105,17.661059418627257,49.1261990727683,13.804080235513794
1057,41.156839281496005,40.26135980833458,81.41819908983058,0.8954794731614228,31.86072997436268,18.943455363047654,50.80418533741034,12.917274611315026
1058,31.258584312948123,7.109842136763898,38.36842644971202,24.148742176184225,31.68736777894133,18.002981979810958,49.69034975875228,13.68438579913037
1059,36.08182046508608,8.771328788115994,44.853149253202076,27.310491676970088,31.955638084551722,17.675492176235444,49.63113026078717,14.28014590831628
1060,32.24385429061599,6.596816515337777,38.84067080595377,25.647037775278214,32.16854909152834,17.264906671907625,49.43345576343596,14.903642419620716
1061,34.464655515915396,19.333428019178548,53.798083535093944,15.131227496736848,31.94748035263594,17.330021574664464,49.277501927300406,14.617458777971473
1062,41.492676456900746,45.78386920253481,87.27654565943556,-4.2911927456340635,32.64454280152761,18.277348398621196,50.9218912001488,14.367194402906405
1063,27.332112091129726,26.700029181285785,54.032141272415515,0.6320829098439411,32.59197975151873,18.73556059660805,51.32754034812679,13.856419154910679
1064,31.27910192928689,9.175702963576283,40.45480489286317,22.10339896571061,32.83300614378098,18.74656774067826,51.57957388445924,14.086438403102717
1065,31.14420250887161,14.226027673757029,45.37023018262864,16.918174835114584,33.01880817119234,18.84090391942967,51.85971209062201,14.177904251762667
1066,13.733259881855393,8.007129784813046,21.740389666668438,5.726130097042347,32.537499429652435,18.778368072076663,51.3158675017291,13.759131357575773
1067,27.780754693011577,9.895662284158673,37.67641697717025,17.885092408852906,32.35431543550503,18.125516292302116,50.479831727807145,14.228799143202911
1068,24.517206994746342,17.80635783789455,42.32356483264089,6.710849156851793,31.883518736776782,18.568761241826547,50.45227997860333,13.314757494950236
1069,31.897193950535264,23.554469286990827,55.45166323752609,8.342724663544438,31.789797294889194,18.348643198384085,50.13844049327327,13.441154096505109
1070,20.87801318933198,2.072172611178707,22.95018580051069,18.805840578153273,31.38367178668055,18.014417355873046,49.398089142553594,13.3692544308075
1071,20.9428479828909,11.672184656948675,32.615032639839576,9.270663325942225,30.647617580576387,17.154953795343353,47.80257137591975,13.492663785233038
1072,22.752381334367655,8.852128439059845,31.604509773427502,13.90025289530781,30.26545184714456,17.351234147512354,47.61668599465692,12.914217699632202
1073,21.816370060274615,15.79984343319865,37.61621349347327,6.016526627075965,29.59308125652686,16.968586077131814,46.561667333658676,12.624495179395046
1074,32.86157003444034,12.158331662846116,45.01990169728646,20.703238371594225,29.7442954377152,17.191054241908045,46.93534967962325,12.55324119580715
1075,26.311300960728133,13.402939590908945,39.714240551637076,12.908361369819188,29.447190919409174,16.615791099845435,46.062982019254605,12.831399819563735
1076,30.61864868889919,23.12786208862859,53.746510777527774,7.490786600270599,29.649355409916332,16.743294360311605,46.39264977022795,12.906061049604729
1077,32.09486216080569,15.15649028986578,47.25135245067147,16.93837187093991,29.94510316400959,16.781712971733985,46.726816135743576,13.163390192275607
1078,26.042584057090547,0.8538117922698318,26.896395849360378,25.188772264820717,29.527247648486995,16.437872934530855,45.96512058301785,13.089374713956143
1079,22.92047243721874,15.21736917721257,38.13784161443131,7.703103260006172,29.09874567248274,16.38274065526854,45.481486327751284,12.716005017214199
1080,38.74147543299854,25.806056933910682,64.54753236690922,12.93541849908786,29.289104782813023,16.208959800646934,45.49806458345996,13.080144982166088
1081,22.92877431187432,25.07845601172043,48.007230323594754,-2.1496816998461092,29.343494774405354,16.476449761916367,45.81994453632172,12.867045012488989
1082,45.579880652022254,20.713864704837736,66.29374535685999,24.86601594718452,29.915817789958073,16.475908177711375,46.39172596766945,13.4399096122467
1083,42.852712016793056,21.429165560993205,64.28187757778626,21.42354645579985,30.06797068152161,16.810159102427285,46.8781297839489,13.257811579094327
1084,29.544595002041298,22.023183515310038,51.567778517351336,7.52141148673126,30.124341092543382,16.81066133435191,46.935002426895295,13.313679758191475
1085,16.800141209782208,3.264681126514419,20.064822336296626,13.53546008326779,29.33515567557366,16.067393160931616,45.40254883650528,13.267762514642044
1086,53.12808336217361,37.076136387826985,90.20421975000059,16.051946974346627,30.373232508871077,17.030890048865768,47.40412255773684,13.342342460005309
1087,24.924273786987158,9.510316224464107,34.43459001145126,15.41395756252305,29.832146992387447,16.005855262736752,45.83800225512419,13.826291729650695
1088,35.81510628948993,26.738698746668156,62.55380503615809,9.076407542821777,29.984031058272173,16.660150483066893,46.644181541339066,13.323880575205282
1089,43.55996397212162,31.511464007229648,75.07142797935127,12.048499964891974,30.233302508506693,17.41815499037068,47.65145749887737,12.81514751813601
1090,28.288941216980376,20.11785153931814,48.406792756298515,8.171089677662238,30.101472072718835,17.868856157836696,47.97032823055553,12.232615914882143
1091,39.529574777502226,21.93745335204078,61.46702812954301,17.592121425461446,30.27030271477173,17.955657002265433,48.22595971703716,12.314645712506298
1092,35.25476158562943,2.664685351491451,37.91944693712088,32.59007623413798,30.062372219062688,16.518350873897322,46.580723092960014,13.544021345165364
1093,26.903113447899976,12.805665940101713,39.70877938800169,14.097447507798263,30.04807226428836,16.05520543252452,46.103277696812874,13.992866831763843
1094,27.290958831726297,15.714876840728403,43.0058356724547,11.576081990997894,29.915134161036345,16.273177895096257,46.1883120561326,13.641956265940086
1095,40.39800768070403,18.776277738705772,59.174285419409806,21.62172994199826,30.223594333430757,16.424852897261214,46.64844723069197,13.798741436169541
1096,29.82552751674073,9.617274001586221,39.44280151832695,20.20825351515451,30.7600032545936,16.478524371153654,47.23852762574725,14.281478883439947
1097,31.50188007254313,24.75797306700477,56.2598531395479,6.743907005538361,30.884040767244652,16.973934730581856,47.85797549782651,13.910106036662794
1098,37.19188843918715,13.04304709049316,50.234935529680314,24.148841348693992,31.306530148726015,16.81515770566848,48.121687854394494,14.491372443057536
1099,45.20339838897213,47.262443286152816,92.46584167512495,-2.0590448971806836,31.75007029667391,17.605423505640545,49.355493802314456,14.144646791033365
1100,31.353114381767863,22.649800645552666,54.002915027320526,8.703313736215197,32.09924033642177,18.291344440119676,50.39058477654145,13.807895896302096
1101,34.949762946743434,23.985317950723033,58.93508089746646,10.9644449960204,32.566137501883524,18.70178221657882,51.267919718462345,13.864355285304702
1102,38.00302327689785,16.31380082483523,54.316824101733076,21.68922245206262,33.07449223330119,18.950504629438004,52.024996862739194,14.123987603863196
1103,27.163812772795588,19.817134758564592,46.98094753136018,7.346678014230996,33.25274032371856,19.084414340283534,52.33715466400209,14.16832598343503
1104,41.71329062168859,10.659003827274734,52.37229444896333,31.05428679441386,33.54779767662684,19.034436745764488,52.58223442239132,14.513360930862351
1105,30.631331083433285,6.578044735704017,37.2093758191373,24.05328634772927,33.69179868071701,18.806940250590987,52.498738931308,14.88485843012602
1106,48.272804854859416,37.22293497703925,85.49573983189867,11.049869877820164,34.28027055291568,19.276776013538008,53.55704656645369,15.003494539377671
1107,28.739578194862798,1.5675284991374567,30.307106694000254,27.17204969572534,34.16842775405092,18.823810620513733,52.99223837456465,15.344617133537186
1108,29.008264023030005,9.088456702069681,38.096720725099686,19.919807320960324,34.26728375291557,19.09829878417373,53.365582537089296,15.16898496874184
1109,35.54176462285663,14.441469819674305,49.983234442530936,21.10029480318233,34.68799349243683,19.072435472255783,53.76042896469262,15.615558020181046
1110,17.576917365120636,5.7540927601844505,23.331010125305085,11.822824604936185,33.982508223507566,18.404036666464908,52.38654488997248,15.578471557042656
1111,38.56777040158494,27.13365195911535,65.70142236070029,11.434118442469586,34.503808093164594,18.47254319804474,52.976351291209326,16.031264895119847
1112,37.05928657322698,27.32490405205135,64.38419062527834,9.734382521175625,34.21978829053808,18.692911176285193,52.91269946682327,15.526877114252882
1113,39.86969708294114,17.509960753198808,57.37965783613994,22.35973632974233,34.12035445940968,18.56227101602538,52.68262547543507,15.5580834433843
1114,28.560418551603156,24.16788464764315,52.728303199246305,4.3925339039600075,34.08754857772841,18.63376105376982,52.72130963149823,15.45378752395859
1115,25.938214952809815,6.423819990823845,32.36203494363366,19.51439496198597,34.39215103582933,18.739065682580133,53.13121671840947,15.653085353249198
1116,30.749138581937135,27.517419984244704,58.26655856618184,3.2317185976924314,33.64618620982145,18.420441802460726,52.06662801228218,15.225744407360724
1117,42.7338628476999,39.23240996304479,81.9662728107447,3.501452884655116,34.23983917851187,19.411178260413415,53.65101743892529,14.828660918098459
1118,38.45291554948882,25.112753896941136,63.56566944642996,13.340161652547685,34.32776615384517,19.356980098755844,53.68474625260102,14.970786055089322
1119,45.89970136989624,34.63101848936459,80.53071985926084,11.26868288053165,34.40575740043766,19.460965248160345,53.86672264859801,14.94479215227731
1120,26.916729698527327,13.649633321597745,40.566363020125074,13.267096376929581,34.36001701648922,19.245357974236335,53.60537499072556,15.11465904225289
1121,36.075218315046826,19.804000542707996,55.87921885775482,16.27121777233883,34.24487180107404,19.17424288059191,53.41911468166595,15.070628920482136
1122,32.183281663584495,31.435506286519765,63.61878795010426,0.7477753770647304,34.14248913700588,20.13327024509285,54.27575938209873,14.009218891913028
1123,38.420363564329804,23.461297657197687,61.881661221527494,14.959065907132118,34.526397474220204,20.488457968996048,55.014855443216256,14.037939505224157
1124,41.537224799426895,25.662272953415343,67.19949775284223,15.874951846011552,35.00127300647689,20.820037839418948,55.82131084589584,14.181235167057944
1125,23.20585497022105,12.397555522989844,35.603410493210895,10.808299447231207,34.42820124946079,20.60741376556175,55.03561501502255,13.820787483899043
1126,35.69246430015215,10.998357143278447,46.6908214434306,24.694107156873706,34.62376580890784,20.653449870284824,55.27721567919266,13.970315938623015
1127,39.332009194846286,38.5625045765655,77.8945137714118,0.7695046182807843,34.88477011298461,21.113600920603513,55.99837103358812,13.771169192381098
1128,29.494750027820068,25.78006524251858,55.27481527033865,3.714684785301486,34.628198832605705,21.538168192337697,56.1663670249434,13.090030640268013
1129,32.03216004299716,9.089667027113316,41.12182707011048,22.942493015883848,34.18915755440654,20.265742317036377,54.45489987144292,13.923415237370163
1130,35.66265466927559,25.971870680911646,61.63452535018723,9.690783988363943,34.332808897323474,20.376477984881678,54.70928688220514,13.95633091244179
1131,40.12087457124842,31.933083443487238,72.05395801473566,8.187791127761184,34.50517928480697,20.641403501307153,55.14658278611412,13.863775783499815
1132,35.519714676861696,24.62302314530302,60.14273782216472,10.896691531558677,34.422402331472426,20.918377578656077,55.340779910128504,13.50402475281635
1133,29.516170450817416,9.635015927688395,39.15118637850581,19.88115452312902,34.500814254073155,20.578973617626875,55.07978787170003,13.921840636446285
1134,44.748806560172696,34.72746761854305,79.47627417871576,10.021338941629644,34.60199811868929,21.38125574400248,55.983253862691775,13.220742374686811
1135,32.54791041896496,25.388783310607298,57.936693729572255,7.159127108357662,34.66588409654035,22.008280363165923,56.674164459706276,12.657603733374424
1136,33.43516298246215,14.462358816086175,47.897521798548325,18.97280416637598,34.1712960341271,21.249594491134154,55.42089052526126,12.921701542992952
1137,26.457120812348883,18.364893181774594,44.82201399412348,8.092227630574289,34.09521412137664,21.80950664722206,55.90472076859871,12.285707474154583
1138,28.218304503493158,11.567800506306499,39.786105009799655,16.65050399718666,34.06888213739208,21.892151440696622,55.96103357808871,12.176730696695461
1139,49.05421786488536,46.025493322167016,95.07971118705237,3.0287245427183436,34.51929724545971,22.944952224113045,57.46424946957275,11.57434502134666
1140,23.98013286869247,15.085756826342871,39.06588969503534,8.894376042349597,34.73273776224543,23.256007692984994,57.98874545523042,11.476730069260443
1141,38.82586068885071,16.270270983095223,55.09613167194593,22.555589705755487,34.741340771820965,22.893894993784322,57.63523576560529,11.847445778036638
1142,40.50023993564203,6.444570812968883,46.94481074861091,34.055669122673144,34.85603921723479,22.197883885814907,57.0539231030497,12.65815533141989
1143,36.79701659662291,31.47400107387178,68.27101767049469,5.323015522751131,34.75361653435752,22.663351896504007,57.41696843086152,12.090264637853515
1144,27.606090258523917,17.50451171289712,45.11060197142103,10.101578545626797,34.72180559125488,22.441239465345802,57.16304505660069,12.280566125909075
1145,28.53320295439648,5.147769841391051,33.68097279578753,23.385433113005426,34.80830519130777,22.39870446036471,57.20700965167248,12.409600730943056
1146,29.314929264440583,20.44786316993949,49.762792434380074,8.86706609450109,34.76049821405788,22.163052566554537,56.923550780612416,12.597445647503346
1147,48.32113999517202,49.703157756298154,98.02429775147017,-1.3820177611261357,34.94674078564028,22.512077492996312,57.458818278636606,12.43466329264397
1148,34.30246089312746,19.11801956478415,53.42048045791161,15.184441328343311,34.808392297094905,22.31225301525775,57.12064531235265,12.496139281837157
1149,40.327733840626934,24.54787755937948,64.87561140000642,15.779856281247454,34.622660046119265,21.976148317591576,56.598808363710845,12.646511728527685
1150,26.22347205365823,2.276983792523653,28.500455846181882,23.94648826113458,34.59955145795696,21.59705999995578,56.19661145791273,13.002491458001185
1151,38.07981904726155,28.646587906487383,66.72640695374893,9.433231140774168,34.66637148236411,21.891812912081754,56.558184394445874,12.774558570282363
1152,49.62557543982869,29.29678073164319,78.92235617147188,20.328794708185498,35.24778127490559,21.820522060252536,57.06830333515813,13.427259214653054
1153,57.841861773084375,42.6348553103471,100.47671708343148,15.207006462737276,35.895164548530744,22.459640648690847,58.354805197221594,13.435523899839893
1154,30.98809654233493,8.789267428912678,39.77736397124761,22.19882911342225,35.54352693996101,21.897207131207427,57.440734071168436,13.646319808753583
1155,52.32443261457998,41.80170699133889,94.12613960591887,10.522725623241094,36.51414619477298,22.877345513485732,59.391491708258705,13.636800681287246
1156,39.34408501816696,30.34345932859285,69.68754434675981,9.000625689574107,36.635866885373474,23.522182252996213,60.158049138369684,13.113684632377261
1157,30.716796912032077,33.76933517096405,64.48613208299612,-3.052538258931971,36.348693142612994,23.362409939476162,59.71110308208915,12.986283203136834
1158,28.312053702659316,9.019975785552738,37.33202948821206,19.292077917106578,36.30926993177431,22.803740290910632,59.113010222684935,13.50552964086367
1159,50.94945418401185,25.42297999960574,76.37243418361759,25.52647418440611,36.93984640314146,23.348184056660383,60.28803045980184,13.591662346481082
1160,38.69411381993103,27.543791434554546,66.23790525448558,11.150322385376487,37.04089504149665,23.400581415115145,60.44147645661178,13.640313626381497
1161,32.75053472168321,20.7364177529087,53.48695247459191,12.014116968774509,36.795217046511134,23.02735922542919,59.82257627194033,13.767857821081943
1162,30.23786007357802,15.064455161870853,45.30231523544887,15.173404911707166,36.61915522640167,22.70874029264812,59.3278955190498,13.91041493375356
1163,39.78363417134152,35.53811461604561,75.32174878738712,4.245519555295907,36.96140401708581,23.572176915593356,60.53358093267918,13.389227101492455
1164,33.14691918979575,16.798282237595057,49.94520142739081,16.348636952200696,36.57467443807325,22.9745374028951,59.54921184096835,13.600137035178156
1165,27.170013983373174,20.123766670637142,47.29378065401032,7.046247312736032,36.39541122355352,22.799036848229424,59.19444807178295,13.596374375324102
1166,32.831931202983796,28.80368970700796,61.63562090999176,4.028241495975838,36.37530349757091,23.27708121126015,59.652384708831065,13.098222286310765
1167,47.69680043239131,28.20514496934553,75.90194540173684,19.491655463045785,37.083292818238995,23.605089604179177,60.68838242241817,13.478203214059814
1168,34.28487937798488,35.77693236262408,70.06181174060896,-1.4920529846392014,37.285511980722056,24.412060666056433,61.697572646778475,12.873451314665619
1169,26.43977572043999,15.17480415124137,41.61457987168136,11.26497156919862,36.53169724257387,23.383704360358912,59.91540160293278,13.147992882214961
1170,39.99384404416928,21.612641388607976,61.606485432777255,18.381202655561303,37.065487615089765,23.60126717910108,60.66675479419085,13.464220435988684
1171,34.48240759231614,26.357444418892843,60.83985201120899,8.1249631734233,36.920705845205276,23.93750629362767,60.85821213883295,12.983199551577611
1172,49.886105209735504,13.420596684144302,63.306701893879804,36.465508525591204,37.2335680210084,24.170040489333516,61.40360851034191,13.06352753167488
1173,48.08484187159338,14.625958323196013,62.7108001947894,33.45888354839737,37.60982886350741,23.60843906431099,61.2182679278184,14.001389799196422
1174,49.64490828802208,35.78351479311782,85.4284230811399,13.861393494904263,38.34445613115735,24.217739166985016,62.56219529814236,14.126716964172337
1175,30.858812553932623,11.46769924634117,42.32651180027379,19.391113307591453,38.42197645114189,24.42840348048335,62.850379931625234,13.993572970658537
1176,31.218936296043758,8.12163983743723,39.34057613348099,23.09729645860653,38.48544335219533,24.01752936939994,62.50297272159527,14.467913982795386
1177,33.95672061401811,18.897187359803397,52.85390797382151,15.059533254214713,38.00662937282354,22.990663689516786,60.99729306234032,15.015965683306748
1178,27.595631838320706,15.831137431154307,43.42676926947502,11.7644944071664,37.78306840432997,22.881100951729124,60.6641693560591,14.90196745260085
1179,46.53835943502905,31.339529854381293,77.87788928941035,15.198829580647757,37.99008925747671,23.10748936156251,61.097578619039226,14.882599895914192
1180,38.934918444395,8.777467769876615,47.71238621427162,30.157450674518387,38.413804137167936,23.324172160807613,61.73797629797555,15.089631976360321
1181,53.43016520139565,40.8302620319576,94.26042723335325,12.59990316943805,38.92548234230574,23.730294631656623,62.65577697396236,15.195187710649115
1182,36.86049350010181,23.96539953269807,60.82589303279988,12.895093967403742,38.49997961098151,23.552581925025116,62.05256153600663,14.947397685956393
1183,32.54062144811558,29.884053113909538,62.42467456202512,2.6565683342060424,37.65660493348255,23.12755518514387,60.78416011862642,14.529049748338684
1184,35.24770905919922,14.598558710311853,49.84626776951107,20.649150348887364,37.79859201737803,23.321198227857174,61.1197902452352,14.477393789520855
1185,33.56516090513973,10.154601981550718,43.71976288669045,23.410558923589008,37.17328296039668,22.266294727530898,59.43957768792758,14.906988232865785
1186,23.903452235694473,13.751740916888588,37.65519315258306,10.151711318805885,36.65859520098093,21.713237447140752,58.37183264812169,14.945357753840176
1187,46.9635196964154,26.51712911383572,73.48064881025113,20.446390582579685,37.200152627127046,21.471497245236478,58.671649872363524,15.728655381890565
1188,27.236728050342233,4.637833770315138,31.87456182065737,22.598894280027096,37.164308438716475,21.32542584472856,58.48973428344503,15.838882593987917
1189,50.607137418221484,12.84725473129857,63.454392149520054,37.759882686922914,37.1528978798568,20.906235002451652,58.05913288230845,16.246662877405143
1190,36.220383814665524,23.63975944380154,59.86014325846706,12.580624370863983,37.070440213014614,20.776100602759886,57.8465408157745,16.294339610254728
1191,47.3180030854066,27.00856027310609,74.32656335851269,20.30944281230051,37.55602249180539,20.9851720200998,58.541194511905196,16.57085047170559
1192,36.44370458982781,18.104025420513363,54.54773001034117,18.339679169314447,37.76288397568039,21.08649102872122,58.84937500440161,16.67639294695917
1193,48.05587816934988,8.8879371322927,56.94381530164258,39.16794103705718,38.03862544228067,20.198151779262787,58.23677722154345,17.840473663017875
1194,38.57086714629032,26.070782588965233,64.64164973525556,12.500084557325085,38.21942370749715,20.50723512430846,58.72665883180561,17.712188583188695
1195,53.07628251076171,26.23287365028239,79.3091561610441,26.843408860479318,39.082965991743436,20.710872023629967,59.793838015373396,18.372093968113468
1196,27.897153781240547,11.853333533639828,39.750487314880374,16.04382024760072,38.91847341101867,20.145860151184362,59.064333562203025,18.772613259834298
1197,58.31699803738414,37.07281417529958,95.38981221268372,21.24418386208456,39.272479997851754,20.441449124716165,59.71392912256792,18.83103087313559
1198,40.91310314070584,29.77710174101152,70.69020488171736,11.136001399694322,39.49342078994245,20.24145477066241,59.73487556060487,19.25196601928004
1199,45.735404098274515,30.269819312280035,76.00522341055455,15.46558478599448,40.136608402536936,20.744621942697034,60.88123034523398,19.391986459839902
1200,56.919467730794366,18.13935224147311,75.05881997226747,38.78011548932126,40.70079585875778,20.62884563779254,61.32964149655031,20.07195022096523
1201,33.87433036985851,15.402935453834624,49.277265823693135,18.47139491602389,40.68052661800918,20.263695338957266,60.94422195696645,20.41683127905192
1202,27.376350676054667,18.871752534315338,46.248103210370004,8.50459814173933,39.93020146688649,20.445400533962967,60.375602000849454,19.484800932923527
1203,39.617532218358434,5.645298701031662,45.2628309193901,33.97223351732677,39.64795781177866,20.146045213224156,59.79400302500281,19.5019125985545
1204,51.70076818282279,43.74960250810223,95.45037069092501,7.9511656747205635,39.716486474938684,20.4115814703903,60.128067945328986,19.304905004548385
1205,62.164505200787126,34.77842752891608,96.94293272970322,27.386077671871043,40.760009563167166,21.18860574647613,61.948615309643294,19.571403816691035
1206,52.575316335729944,17.002672100314154,69.5779884360441,35.572644235415794,41.471888897823376,21.484640155238697,62.95652905306208,19.987248742584672
1207,41.32459985265364,31.1600841570608,72.48468400971444,10.16451569559284,41.71748487244455,21.89340338181394,63.6108882542585,19.82408149063061
1208,34.78632740661751,12.504150234903664,47.29047764152117,22.282177171713847,41.95717472472112,21.78250380860559,63.7396785333267,20.17467091611553
1209,29.940702069030394,28.46592828643217,58.40663035546257,1.4747737825982234,41.40391947918783,21.68671708967395,63.090636568861775,19.717202389513876
1210,26.199637299503628,20.944234674164843,47.14387197366847,5.255402625338785,40.97941010769145,22.092275986483557,63.07168609417501,18.887134121207893
1211,27.947525204991273,10.362706962853654,38.31023216784493,17.58481824213762,40.129988774477965,21.07669081751343,61.206679591991396,19.053297956964546
1212,56.672527598289605,24.051925031730843,80.72445263002045,32.62060256655876,40.79038991108423,21.07957500081452,61.86996491189875,19.71081491026971
1213,39.83943018836044,17.73344652666279,57.57287671502323,22.10598366169765,41.03368353575906,20.674554781239628,61.70823831699868,20.359128754519432
1214,31.614977515144673,18.094353309600628,49.7093308247453,13.520624205544046,40.91259248429057,20.791081267882586,61.70367375217316,20.12151121640799
1215,40.01474040260638,30.36540254204694,70.38014294465331,9.649337860559438,41.127578467539465,21.464774619899128,62.59235308743859,19.662803847640337
1216,43.994801837874064,26.646936954054947,70.64173879192901,17.347864883819117,41.79729012094545,21.894614487804674,63.69190460875013,19.902675633140777
1217,41.50389034031115,4.576334474751969,46.08022481506312,36.927555865559185,41.61530247574197,21.16325466650188,62.778557142243855,20.452047809240092
1218,38.605898844535616,32.739949372317504,71.34584821685311,5.865949472218112,41.99427483554842,22.09999185323529,64.09426668878372,19.89428298231313
1219,54.89676425115692,53.919541015043784,108.8163052662007,0.977223236113133,42.137262396646264,23.469068062693466,65.60633045933973,18.668194333952798
1220,39.4252344521777,34.04128974516084,73.46652419733854,5.383944707016859,42.24409075123001,23.815785739405445,66.05987649063545,18.428305011824566
1221,19.98995801299712,2.51298910180177,22.502947114798893,17.47696891119535,41.333155915483026,22.999266700361964,64.33242261584499,18.33388921512106
1222,39.23263086421204,2.966282477415006,42.19891334162705,36.266348386797034,41.426120124629165,22.494675268925352,63.92079539355451,18.931444855703813
1223,50.06768369017723,9.17673196133125,59.24441565150848,40.890951728845984,41.49318030865675,22.50430176322664,63.99748207188338,18.988878545430108
1224,29.414709400186513,4.478914809758064,33.893624209944576,24.93579459042845,41.18797505045328,21.784572837253066,62.97254788770635,19.403402213200213
1225,35.78130681960329,15.821622943339282,51.602929762942566,19.959683876264005,40.611475860748,21.43753114702163,62.04900700776964,19.173944713726375
1226,51.42552606327361,42.96765010380468,94.39317616707828,8.457875959468929,41.39575493681577,22.474675032693792,63.87042996950956,18.92107990412198
1227,44.273850293313195,25.85868058012876,70.13253087344195,18.415169713184437,40.9276500120134,22.10087057952143,63.028520591534836,18.82677943249198
1228,30.923821382478785,0.4633436987148404,31.387165081193626,30.460477683763944,40.59467395340584,21.123745311444875,61.71841926485071,19.47092864196096
1229,38.197641380471254,23.279266850653823,61.47690823112508,14.91837452981743,40.34341519614573,20.890726896057338,61.234142092203065,19.452688300088393
1230,47.56373285302015,11.896476423516877,59.46020927653703,35.66725642950327,40.03155736688658,20.682631035458794,60.71418840234538,19.348926331427794
1231,40.208021361464674,25.31792893300204,65.52595029446671,14.890092428462633,40.24268039994013,21.013130818097707,61.255811218037834,19.22954958184242
1232,33.08275934966332,29.596536542092746,62.67929589175607,3.4862228075705737,40.43289402239375,21.370623618356955,61.803517640750705,19.06227040403679
1233,39.760843387715276,27.582369407103734,67.34321279481901,12.178473980611543,40.437671061372306,22.101859308559355,62.53953036993167,18.33581175281295
1234,55.09918231564873,31.191957052320443,86.29113936796918,23.90722526332829,40.550951532466506,21.683271126699967,62.23422265916647,18.867680405766542
1235,37.90560124807774,15.685707332153674,53.59130858023141,22.21989391592406,39.74232140070953,21.046847120141216,60.789168520850744,18.695474280568313
1236,30.472562441012926,22.77088407889927,53.2434465199122,7.701678362113654,39.0055629375523,21.23912085276072,60.24468379031301,17.766442084791574
1237,48.6630620383179,54.41155795673355,103.07461999505145,-5.7484959184156565,39.250178343741105,22.01416997941648,61.264348323157584,17.236008364324626
1238,72.55156535738587,31.734870181919803,104.28643553930567,40.816695175466066,40.509019608766714,22.65519397765035,63.16421358641707,17.853825631116365
1239,37.95782843527945,24.039106767012346,61.996935202291795,13.918721668267107,40.776257154308354,22.50763326033636,63.28389041464471,18.268623893971995
1240,34.31427212198788,19.643889468989965,53.95816159097784,14.670382652997912,41.046744981724494,22.464288420163864,63.511033401888355,18.58245656156063
1241,37.851183687938125,1.4550891014215697,39.306272789359696,36.396094586516554,41.37686693115606,22.16736782478279,63.544234755938845,19.20949910637326
1242,41.86931045122863,23.1209791286712,64.99028957989982,18.74833132255743,40.883426359587354,22.136336294680802,63.019762654268156,18.74709006490655
1243,39.37359593122272,25.099643768909793,64.47323970013251,14.273952162312924,40.8678985510161,22.3818762027557,63.2497747537718,18.486022348260395
1244,53.04380087195194,26.446170443484515,79.48997131543645,26.597630428467422,41.58219266290967,22.660270107218498,64.24246277012817,18.921922555691175
1245,37.48602854553003,17.92427913154752,55.410307677077554,19.56174941398251,41.497902267673794,22.245565993535187,63.743468261208974,19.252336274138607
1246,38.4233717206075,31.981158509309864,70.40453022991736,6.442213211297634,41.312187930431584,22.423373378710348,63.73556130914192,18.88881455172123
1247,56.85526138497184,11.89230364128272,68.74756502625456,44.96295774368912,41.823900298586935,22.667239017594706,64.49113931618164,19.156661280992225
1248,46.14021670922436,16.756365249220334,62.8965819584447,29.383851460004028,42.07504422740989,22.134452880158133,64.20949710756803,19.940591347251754
1249,45.45745860890865,37.458769763706,82.91622837261465,7.9986888452026506,41.76040070600162,21.585760505113544,63.34616121111516,20.17464020088807
1250,25.86094080771426,1.2722654031933396,27.133206210907602,24.58867540452092,41.3082575845195,20.493459693714623,61.80171727823413,20.814797890804872
1251,45.5083963387389,40.488991148594096,85.99738748733299,5.019405190144802,42.158872195377555,21.759326428607704,63.91819862398527,20.399545766769855
1252,37.87662488354839,9.80000088114137,47.67662576468976,28.076624002407016,42.1136719960221,21.987117042065247,64.10078903808736,20.12655495395686
1253,49.04279450208168,35.40684690145453,84.4496414035362,13.635947600627148,42.079509023085585,22.861454206736024,64.94096322982162,19.218054816349557
1254,30.48380908712865,4.479785504529064,34.96359459165771,26.004023582599583,42.11514567931699,22.861483229895057,64.97662890921205,19.25366244942193
1255,40.16074249827833,17.950728234760856,58.111470733039184,22.210014263517476,42.26112686860616,22.932453406275776,65.19358027488194,19.32867346233038
1256,49.922414859971376,50.4206701157613,100.34308497573267,-0.49825525578992114,42.21102316182942,23.180887406674334,65.39191056850375,19.030135755155083
1257,39.89630517677563,23.676787087819008,63.573092264594635,16.21951808895662,42.06510499127817,23.10815762359734,65.1732626148755,18.956947367680822
1258,47.45258525131781,4.763726465522062,52.21631171683987,42.688858785795745,42.61606378690613,23.251503715824246,65.86756750273038,19.364560071081886
1259,48.99494741386667,41.387182331921935,90.3821297457886,7.607765081944734,42.97597398801931,23.855100898533184,66.83107488655249,19.12087308948613
1260,40.44859600648031,15.3221349368665,55.770730943346805,25.12646106961381,42.73880275980132,23.969289515644842,66.70809227544616,18.76951324415648
1261,30.14616950165297,17.938600672298556,48.084770173951526,12.207568829354415,42.403407697807594,23.723311906954724,66.12671960476231,18.680095790852874
1262,44.40426902919826,26.93113960198774,71.335408631186,17.47312942721052,42.7807913537921,23.634465342284553,66.41525669607664,19.14632601150754
1263,45.68288304246361,4.109931365181891,49.7928144076455,41.572951677281715,42.97819267561704,22.85205074088716,65.83024341650419,20.12614193472988
1264,45.99020807922872,3.7468561918875545,49.737064271116274,42.24335188734117,42.6745602010697,21.9372140455394,64.61177424660909,20.737346155530304
1265,59.799073983364835,33.73829398075279,93.53736796411764,26.06078000261204,43.40434262557927,22.538966933826032,65.94330955940531,20.865375691753236
1266,48.660791938093936,1.868110128482016,50.52890206657595,46.79268180961192,44.01061694214864,21.84220780214546,65.8528247442941,22.16840914000318
1267,30.715670251335684,15.322398718448843,46.038068969784526,15.39327153288684,43.41237054924923,20.53923582753597,63.9516063767852,22.873134721713264
1268,47.08940703066975,33.69128835731609,80.78069538798584,13.398118673353657,42.56363193835869,20.60444976671585,63.168081705074535,21.959182171642848
1269,48.88428541489129,23.944557573491185,72.82884298838248,24.939727841400103,42.927847171012424,20.601298126931805,63.529145297944225,22.326549044080615
1270,32.193492544239675,25.756856551491857,57.95034909573153,6.436635992747817,42.85715451842081,20.805063696348537,63.662218214769354,22.052090822072277
1271,36.47898265698801,20.55138614635735,57.030368803345354,15.92759651063066,42.81141448405581,21.441606931179727,64.25302141523554,21.369807552876082
1272,34.98075472640576,17.694698503648855,52.675453230054615,17.28605622275691,42.581795959895054,21.260730910345654,63.842526870240704,21.3210650495494
1273,40.378602590244355,13.911951857885198,54.290554448129555,26.466650732359156,42.61529618186243,20.887807846644833,63.50310402850727,21.727488335217608
1274,34.175803663021696,19.192051234151858,53.36785489717356,14.983752428869838,41.986362941564764,20.646003873000407,62.63236681456518,21.340359068564354
1275,50.98068547405418,3.8135791835029966,54.79426465755717,47.16710629055118,42.43618483918223,20.17564720806559,62.61183204724783,22.260537631116645
1276,53.93190258571671,18.16783541977968,72.09973800549639,35.764067165937035,42.9531358680192,19.71520310508125,62.66833897310047,23.23793276293795
1277,43.39187516739564,37.78636355807014,81.17823872546577,5.605511609325497,42.504356327433335,20.578338435640834,63.082694763074166,21.9260178917925
1278,64.63609908399765,58.582259788060966,123.21835887205862,6.053839295936683,43.12088573992578,21.972534920268856,65.09342066019464,21.148350819656926
1279,43.13539874917282,29.572301216838706,72.70769996601153,13.563097532334115,43.043483744601254,21.709652635373278,64.75313637997452,21.333831109227972
1280,37.10515210141345,25.99159223851426,63.09674433992771,11.11355986289919,43.41829078772456,22.533630196550643,65.9519209842752,20.88466059117392
1281,55.18731794606524,5.417629560941142,60.604947507006386,49.7696883851241,43.74092150796877,21.364584810295543,65.1055063182643,22.37633669767322
1282,31.904949596986274,22.610994406089947,54.51594400307622,9.293955190896327,43.541865665083364,21.79161792779383,65.33348359287719,21.750247737289534
1283,60.287878867717595,41.69855381341417,101.98643268113176,18.589325054303423,43.91670181060456,22.001341491525817,65.91804330213037,21.915360319078744
1284,51.632610622283266,14.957754660361553,66.59036528264483,36.674855961921715,44.62166186177639,22.350607130053568,66.97226899182995,22.271054731722817
1285,39.445960293788005,4.414878685403069,43.86083897919107,35.03108160838494,44.597835788293374,21.899412145074972,66.49724793336834,22.698423643218398
1286,53.35659423850096,25.875141988954447,79.2317362274554,27.481452249546514,44.71230843424436,21.081227874181415,65.79353630842577,23.631080560062948
1287,40.22142574079596,35.64415507575606,75.86558081655201,4.577270665039897,44.72314578637837,21.480140140445982,66.20328592682435,23.24300564593239
1288,42.01318025697606,8.468063314818371,50.48124357179443,33.545116942157684,44.54183228656698,21.603618035422524,66.1454503219895,22.938214251144455
1289,42.84330166894744,28.368551606680132,71.21185327562758,14.474750062267308,44.33677742840301,21.169663677914464,65.50644110631747,23.167113750488536
1290,50.57081451588078,23.363074207556558,73.93388872343733,27.20774030832422,44.674184712049694,21.437694986937466,66.11187969898715,23.236489725112218
1291,67.65992966331878,37.15134175060812,104.8112714139269,30.50858791271066,45.92464338410522,22.078119689547783,68.002763073653,23.84652369455743
1292,27.19949316993036,16.043247376078117,43.24274054600848,11.156245793852243,45.35115085546295,21.715189948684134,67.06634080414707,23.635960906778816
1293,37.134850877859954,26.95083665235313,64.08568753021308,10.184014225506825,45.06621644997616,22.476553458256504,67.54276990823267,22.589662991719653
1294,43.12342704902346,45.28083077710396,88.40425782612742,-2.157403728080496,44.97065708230265,23.861019277763717,68.83167636006638,21.109637804538934
1295,39.85553186817304,19.3159244304856,59.17145629865864,20.539607437687437,44.3058723451296,23.380273626088144,67.68614597121774,20.925598719041446
1296,58.7442051610913,30.00304882917223,88.74725399026353,28.741156331919072,44.64198611922951,24.318104916111157,68.96009103534065,20.32388120311835
1297,41.46110116360884,38.170430423117075,79.63153158672591,3.2906707404917626,45.000167149638614,25.07970597293343,70.07987312257204,19.92046117670518
1298,47.76292552073713,30.53149122052427,78.2944167412614,17.231434300212857,45.022617765974196,24.974379401707033,69.99699716768123,20.048238364267156
1299,47.23628571889974,23.729652088117472,70.96593780701721,23.506633630782265,44.96768444277447,24.967215885527914,69.93490032830238,20.000468557246563
1300,32.787392392872036,4.0814799463097655,36.8688723391818,28.70591244656227,44.98748110439555,24.244703332021842,69.23218443641738,20.74277777237371
1301,49.762995934364426,10.906249551465582,60.669245485830004,38.85674638289885,45.43028154697477,23.92319877885878,69.35348032583354,21.507082768115986
1302,61.74739708904567,50.304018465186296,112.05141555423197,11.443378623859374,46.32250295906276,25.01017611091003,71.33267906997278,21.312326848152733
1303,30.54958772577469,10.715652155806488,41.26523988158118,19.8339355699682,45.99486913024711,24.9036327875074,70.8985019177545,21.0912363427397
1304,44.416483016492826,1.3890955687400697,45.805578585232894,43.02738744775276,46.33622510869614,24.31020093199368,70.64642604068983,22.026024176702467
1305,46.969476542460825,0.3712951162638354,47.34077165872466,46.59818142619699,46.2025181443097,24.19545812975237,70.39797627406206,22.007060014557325
1306,37.088533422291334,17.298801328662265,54.3873347509536,19.78973209362907,45.641072505528854,24.166490326715127,69.80756283224397,21.474582178813726
1307,58.15241829453045,5.845697346549235,63.998115641079686,52.30672094798121,46.13309060976668,23.10180145299776,69.23489206276444,23.031289156768917
1308,42.22410620067374,26.087202127823357,68.31130832849709,16.13690407285038,45.38602418032255,22.018632864323177,67.40465704464573,23.36739131599937
1309,43.65950921842288,8.841995099559002,52.50150431798188,34.81751411886388,45.40349452929755,21.32762266041385,66.7311171897114,24.075871868883702
1310,52.65713166666788,18.160400221344954,70.81753188801284,34.49673144532292,45.92189384813936,21.066582926508207,66.98847677464758,24.855310921631155
1311,42.41179554217872,6.582507316153087,48.99430285833181,35.82928822602564,45.49604310134315,21.105412185015275,66.60145528635843,24.390630916327876
1312,41.048810639231654,16.94494575312423,57.993756392355884,24.103864886107424,45.800838469418,20.916543896583086,66.71738236600108,24.88429457283491
1313,40.52272383161987,26.563809285828803,67.08653311744868,13.958914545791067,45.14199996821473,20.41205241233024,65.55405238054497,24.7299475558845
1314,41.41689426268562,17.01538173898407,58.432276001669685,24.401512523701548,44.801476089561476,20.480639981617653,65.28211607117913,24.320836107943826
1315,29.945364981197834,7.799130233185578,37.74449521438341,22.146234748012255,44.484789579141804,20.59344836654374,65.07823794568554,23.89134121259807
1316,49.17530162236723,38.886429250940104,88.06173087330734,10.288872371427125,44.34541315860402,21.02715794194326,65.37257110054728,23.31825521666076
1317,38.30599306350561,6.243657830986248,44.54965089449186,32.06233523251936,44.28156540269434,20.0471413671176,64.32870676981194,24.23442403557674
1318,66.01183912760108,8.44279243149252,74.4546315590936,57.56904669610856,45.08152069838184,20.04629900434007,65.12781970272191,25.035221694041766
1319,60.811737246645386,11.884719912423526,72.69645715906891,48.92701733422186,45.68046855097177,19.49683794786485,65.17730649883661,26.18363060310692
1320,43.32295976551748,14.841699382134292,58.164659147651776,28.481260383383187,45.43887339262632,19.212792120350777,64.6516655129771,26.226081272275554
1321,57.60416391767305,4.295025992970877,61.899189910643926,53.30913792470217,45.1036812011048,18.117581595096205,63.221262796201,26.9860996060086
1322,67.91932814295257,35.79963459284198,103.71896273579455,32.11969355011058,46.46100903353887,18.776127835654997,65.23713686919388,27.68488119788388
1323,39.655377488601616,13.486068517440199,53.14144600604182,26.169308971161417,46.54502658723027,18.327302231157898,64.87232881838817,28.217724356072367
1324,43.02934114128658,19.47154684779001,62.50088798907659,23.55779429349657,46.5418903903057,17.466992766847433,64.00888315715314,29.074897623458266
1325,56.62784618636282,3.5485180273814323,60.17636421374425,53.07932815898138,47.100967534245356,16.94141255341063,64.042380087656,30.159554980834734
1326,56.290198800581166,43.56230738447869,99.85250618505987,12.727891416102473,47.019167322228355,17.39338783858751,64.41255516081587,29.625779483640848
1327,48.372790660052274,7.863183657349351,56.23597431740163,40.50960700270292,47.2495569721098,16.383146279728585,63.63270325183839,30.86641069238122
1328,45.25615115124464,4.754927835393766,50.0110789866384,40.50122331585087,47.16599782646005,15.523927500224236,62.689925326684296,31.642070326235817
1329,37.54325196872075,8.767281129920338,46.31053309864109,28.775970838800415,46.84289670145409,15.025181801617665,61.86807850307175,31.81771489983642
1330,33.27500685401925,12.834355221733045,46.1093620757523,20.440651632286208,46.859150516825665,15.316944310798442,62.176094827624105,31.542206206027224
1331,61.06315921661809,25.589376230752386,86.65253544737047,35.473782985865704,47.23582262623412,15.806381866774666,63.04220449300878,31.429440759459453
1332,47.62965216815753,36.98754559686052,84.61719776501805,10.642106571297006,46.76523112887118,15.362499437830476,62.12773056670166,31.402731691040703
1333,48.34252115972322,29.598849302274758,77.94137046199798,18.74367185744846,47.3583289100028,15.991939342712751,63.35026825271555,31.36638956729005
1334,34.478961060054544,11.696130121617099,46.17509118167165,22.782830938437446,47.02707817812152,16.335507161141987,63.36258533926351,30.691571016979534
1335,65.87171972202682,32.334008046352146,98.20572776837898,33.53771167567468,47.65715295077372,17.40093092547826,65.05808387625198,30.25622202529546
1336,61.58514203305222,37.91662051916675,99.50176255221896,23.668521513885473,48.473706571132425,18.088191565161747,66.56189813629416,30.38551500597067
1337,55.11894860854555,34.26023634570031,89.37918495424586,20.858712262845245,48.37259091493293,19.035342865133448,67.40793378006637,29.337248049799477
1338,51.21737156538804,11.428532314779048,62.64590388016709,39.788839250608994,48.67236642709007,18.546720538031973,67.21908696512203,30.125645889058095
1339,53.871230384959865,56.112781569076624,109.98401195403649,-2.2415511841167586,49.012757132641305,20.122413420349226,69.13517055299053,28.890343712292076
1340,52.62248389084838,36.83240886036565,89.45489275121403,15.790075030482726,49.011602206780644,20.744813708316585,69.75641591509724,28.266788498464066
1341,59.47141029376238,38.79819029956292,98.2696005933253,20.673219994199464,49.580256031833436,21.818669807763573,71.39892583959701,27.76158622406986
1342,56.46308256934272,9.859607650252022,66.32269021959473,46.603474919090694,50.09406509617047,21.58249187100117,71.67655696717163,28.511573225169304
1343,66.01947560034874,40.92855159764276,106.94802719799151,25.090924002705982,50.94395682179477,22.061316614728298,73.00527343652308,28.882640207066466
1344,31.509448864816726,16.186552784737803,47.69600164955453,15.322896080078923,50.613708641865806,22.03368898292009,72.64739762478591,28.580019658945712
1345,48.90806059568173,50.225065194820104,99.13312579050184,-1.3170045991383716,51.24579849568193,23.447886814974577,74.69368531065652,27.79791168070736
1346,50.69730576519273,29.247596524153096,79.94490228934583,21.449709241039635,51.29653196710945,23.126592390748343,74.4231243578578,28.16993957636111
1347,30.843174139244926,15.4834741194746,46.32664825871953,15.359700019770326,51.04777133630076,23.43458626703129,74.48235760333205,27.613185069269477
1348,55.63460394396828,37.50089198987921,93.1354959338475,18.133711954089073,50.70186349684634,24.403189585644178,75.10505308249051,26.298673911202158
1349,37.93379316012966,19.72237431735356,57.65616747748322,18.2114188427761,49.93926536062915,24.66444473247518,74.60371009310433,25.274820628153964
1350,49.084352596320755,36.53599163746957,85.62034423379032,12.548360958851184,50.13131178832259,25.38758780765302,75.51889959597561,24.743723980669568
1351,53.831415021012674,6.978929929332137,60.81034495034481,46.852485091680535,50.005553491767245,25.4770512721984,75.48260476396563,24.528502219568846
1352,37.84356686926303,15.231222540608485,53.074789409871514,22.612344328654544,49.003028115977585,24.791437537123947,73.79446565310154,24.211590578853645
1353,53.056942512599754,23.242831406190476,76.29977391879024,29.81411110640928,49.44974695011086,25.116662966748954,74.56640991685981,24.33308398336191
1354,60.57804072069035,52.6042172305554,113.18225795124576,7.973823490134954,50.03470360275765,26.221085312841133,76.25578891559879,23.81361828991652
1355,53.80436316406387,36.40136751682099,90.20573068088487,17.402995647242882,49.94058750201436,27.316180295822452,77.2567677978368,22.6244072061919
1356,44.39504192149512,27.20856333330396,71.60360525479908,17.18647858819116,49.54408227271149,26.77105549411663,76.31513776682813,22.773026778594858
1357,48.83012521016326,6.114986529651965,54.945111739815225,42.715138680511295,49.55932675771519,26.712782256526715,76.2721090142419,22.846544501188472
1358,58.73724568052283,33.31341351718914,92.05065919771198,25.423832163333692,50.0086965753578,27.664731779253234,77.67342835461103,22.343964796104565
1359,57.295083904608404,17.646188945549714,74.94127285015811,39.648894959058694,50.667090973220716,27.960695373107537,78.62778634632826,22.706395600113176
1360,52.6947260581367,24.946924024347684,77.64165008248439,27.747802033789018,51.3144149466913,28.36444766652803,79.67886261321934,22.949967280163268
1361,62.62283992540485,10.23027114109805,72.85311106650289,52.392568784306796,51.36640430365086,27.852477496872886,79.21888180052375,23.51392680677797
1362,59.476770080272345,42.11714362188148,101.59391370215383,17.359626458390863,51.76130823405468,28.023464097706913,79.78477233176159,23.737844136347768
1363,56.99982749578899,33.16342943929595,90.16325693508495,23.83639805649304,52.049885111923544,28.142283435607624,80.19216854753115,23.907601676315917
1364,55.05999941316597,32.65966252865417,87.71966194182014,22.400336884511802,52.735919723693925,28.841067849175527,81.57698757286946,23.894851874518398
1365,60.42828925668483,48.68340058946199,109.11168984614682,11.744888667222838,52.55447204151586,29.38604760061252,81.94051964212836,23.168424440903337
1366,66.01064323080564,18.662211527621626,84.67285475842726,47.34843170318402,52.70198874810763,28.744233967561016,81.44622271566865,23.957754780546622
1367,48.99418219568609,30.1985655348447,79.1927477305308,18.795616660841393,52.49782986767899,28.608844940532496,81.10667480821148,23.888984927146492
1368,55.577344451760325,32.64789294854925,88.22523740030957,22.929451503211077,52.643162297224734,29.31615696165817,81.95931925888291,23.327005335566565
1369,70.35867032086651,55.181587286975905,125.54025760784242,15.177083033890604,53.19274362842162,29.285117152254813,82.47786078067642,23.907626476166804
1370,42.36885218105781,23.389554425136428,65.75840660619424,18.979297755921383,52.85095590476193,28.837022004413836,81.68797790917579,24.013933900348093
1371,53.677571893154756,30.134006360088833,83.8115782532436,23.543565533065923,52.65782795807501,28.548215873098037,81.20604383117305,24.109612084976977
1372,45.125369650386055,0.0610717828119216,45.18644143319798,45.06429786757413,52.27990419410979,28.22159801085003,80.50150220495983,24.058306183259756
1373,48.04991055778612,40.39656763922651,88.44647819701262,7.653342918559609,51.680918692691044,28.203865212236156,79.88478390492719,23.477053480454877
1374,70.11769422792386,54.29677935962072,124.41447358754459,15.820914868303142,52.96786020479461,29.474206098065586,82.4420663028602,23.49365410672902
1375,85.26513397918778,46.94306481619546,132.20819879538323,38.32206916299232,54.17976265091148,29.364806085444762,83.54456873635624,24.81495656546671
1376,56.459432655589225,15.9670023082412,72.42643496383043,40.49243034734803,54.37183354725803,28.922119611581035,83.29395315883906,25.44971393567699
1377,63.53917059627322,70.23585405795404,133.77502465422725,-6.69668346168082,55.46170009582564,30.747198942863683,86.20889903868934,24.71450115296195
1378,55.8758180143282,42.33049479403015,98.20631280835835,13.545323220298052,55.46974056483763,30.90818570300205,86.37792626783968,24.561554861835585
1379,38.75250336796633,14.713936697244888,53.466440065211216,24.038566670721437,55.49703090509885,30.741237782331762,86.23826868743063,24.7557931227671
1380,65.86381282073665,20.093743693438256,85.95755651417491,45.7700691272984,56.056346245912714,30.19316285086405,86.24950909677676,25.86318339504867
1381,74.32498457338872,8.213532387365401,82.53851696075412,66.11145218602331,56.73946523099192,30.234316266131824,86.97378149712375,26.505148964860094
1382,57.21246587809826,14.283602816334918,71.49606869443318,42.92886306176334,57.3850951979531,30.202728941989374,87.58782413994247,27.18236625596372
1383,60.51273834076889,3.4684065268279656,63.98114486759685,57.04433181394093,57.63362172555874,29.543581446010624,87.17720317156936,28.09004027954811
1384,46.27225036088911,27.317280966344512,73.58953132723363,18.954969394544598,57.1567620468987,28.700683570536928,85.85744561743562,28.456078476361764
1385,38.022553002484464,10.987797678228668,49.01035068071313,27.034755324255798,56.63070170817938,27.853564575917183,84.48426628409656,28.777137132262194
1386,50.48770614692728,2.8718213171644753,53.359527464091755,47.615884829762805,56.83379051569378,27.042339842045866,83.87613035773964,29.79145067364792
1387,44.28226524372671,7.271353287383801,51.553618531110516,37.01091195634291,56.68219518347923,27.08088540063693,83.76308058411615,29.601309782842304
1388,66.33609051297924,36.923134684008026,103.25922519698727,29.412955828971214,56.935490011227785,27.20120943953089,84.13669945075867,29.73428057169689
1389,53.13700610915454,38.50829056107731,91.64529667023186,14.628715548077231,56.79688741804599,27.896612826715145,84.69350024476111,28.90027459133084
1390,48.39809288607805,15.60768502750723,64.00577791358528,32.790407858570816,56.6536663123107,27.585304860153794,84.23897117246449,29.0683614521569
1391,53.59235137346941,27.855786199560065,81.44813757302947,25.736565173909348,56.35265002724618,28.172822028769193,84.52547205601537,28.179827998476984
1392,61.509835278601415,18.965409152809794,80.47524443141121,42.54442612579162,56.420418867190484,27.401097546466808,83.82151641365729,29.019321320723677
1393,53.969685385782796,2.9620056761910525,56.93169106197385,51.00767970959174,56.319414130190275,26.394383421029975,82.71379755122025,29.9250307091603
1394,60.994471804671626,43.27875650265286,104.27322830732449,17.715715302018765,56.51722987657379,26.748353220163263,83.26558309673706,29.768876656410534
1395,63.62992415605743,38.083944179149746,101.71386833520717,25.54597997690768,56.62395103988622,26.39503800648619,83.01898904637241,30.228913033400026
1396,56.574564359989466,27.379862690754358,83.95442705074382,29.19470166923511,56.309415077525685,26.685626378590612,82.99504145611628,29.623788698935062
1397,60.84864733475931,24.621950701212633,85.47059803597195,36.22669663354668,56.70456391549479,26.499739217469546,83.20430313296433,30.204824698025238
1398,76.37893907761148,57.127804427955496,133.506743505567,19.25113464965598,57.39795040302316,27.315736266783084,84.71368666980625,30.08221413624007
1399,60.74774029174219,32.80165290424997,93.54939319599217,27.94608738749222,57.077586068719015,26.569738454025558,83.64732452274457,30.507847614693457
1400,67.59335426369083,32.75607039313534,100.34942465682616,34.83728387055549,57.91840280480678,26.881955652958855,84.80035845776563,31.03644715184793
1401,54.287905305233075,1.5731898907004396,55.861095195933515,52.714715414532634,57.93874725187606,25.929928437312572,83.86867568918863,32.00881881456348
1402,53.17310150629406,41.54300468231674,94.71610618861081,11.630096823977318,58.207004980406325,27.312659533962734,85.51966451436905,30.89434544644359
1403,75.18824309697956,36.240018881106145,111.42826197808571,38.94822421587342,59.1116160650461,27.174107908692054,86.28572397373816,31.937508156354053
1404,47.76539941822872,33.44310980194369,81.2085092201724,14.322289616285026,58.3665395713896,26.47898559010282,84.8455251614924,31.88755398128678
1405,54.552516911332425,43.73092978503072,98.28344669636314,10.821587126301708,57.342785669127764,26.37191442239733,83.71470009152509,30.97087124673043
1406,77.70449147334877,25.9054466921729,103.60993816552167,51.799044781175866,58.05095429638641,26.70319590186172,84.75415019824813,31.34775839452469
1407,72.33097243402328,62.75153255026583,135.0825049842891,9.579439883757452,58.34401435764474,26.45371851827211,84.79773287591685,31.89029583937263
1408,55.60567452371534,50.76433590420214,106.37001042791748,4.841338619513195,58.335009574624316,26.734846555277844,85.06985612990215,31.60016301934647
1409,69.3402587665729,55.4894521345877,124.82971090116061,13.8508066319852,59.35460142124454,28.094030403189272,87.44863182443379,31.26057101805526
1410,47.2382704168016,40.09072555999583,87.32899597679743,7.147544856805766,58.73375000778003,28.760596465407858,87.4943464731879,29.973153542372174
1411,50.90799182444542,11.561600646078533,62.46959247052395,39.346391178366886,57.95318358281525,28.8721987406983,86.82538232351355,29.080984842116955
1412,55.564792348383925,36.531831710899986,92.09662405928391,19.03296063748394,57.898261131824775,29.613806370517132,87.5120675023419,28.284454761307643
1413,55.2624181995678,22.089926317736285,77.35234451730409,33.17249188183151,57.7232504604514,30.234523696880743,87.95777415733214,27.488726763570664
1414,61.622661117991115,34.9116649770826,96.53432609507371,26.710996140908513,58.23493081902147,30.487669830572013,88.72260064959349,27.74726098844946
1415,42.179591239000594,28.899661705687564,71.07925294468816,13.27992953331303,58.373498760238675,31.084731964820644,89.45823072505932,27.288766795418038
1416,78.10282187868935,71.24148725505059,149.34430913373996,6.8613346236387684,59.29400261796408,33.36372082941684,92.65772344738093,25.930281788547234
1417,62.16635163857015,31.20415536970606,93.3705070082762,30.962196268864087,59.89013883112553,34.161480898827584,94.05161972995312,25.728657932297942
1418,60.00021347506058,54.37943860742021,114.37965208248079,5.620774867640371,59.67894292986157,34.74335769627466,94.42230062613625,24.93558523358691
1419,87.06634366155632,24.790819287078545,111.85716294863487,62.27552437447777,60.80992084827496,34.286108653808036,95.096029502083,26.523812194466927
1420,61.13668795851177,49.67395434427918,110.81064230279095,11.46273361423259,61.23454068402275,35.4216509643671,96.65619164838986,25.812889719655654
1421,52.000717906225105,36.98111898010129,88.98183688632639,15.019598926123813,61.18148623511461,35.72582872371847,96.90731495883308,25.455657511396137
1422,59.14501231585659,34.08584502348533,93.23085733934192,25.059167292371264,61.10265880302312,36.22984325274099,97.33250205576411,24.872815550282123
1423,89.98264762803012,62.09178518888781,152.07443281691792,27.89086243914231,62.303090877764696,38.20083590316422,100.50392678092892,24.10225497460048
1424,77.98754544114257,69.67262476557532,147.6601702067179,8.314920675567251,62.869526665647065,39.0806315119283,101.95015817757536,23.788895153718762
1425,63.44826717235602,35.5568335884468,99.00510076080282,27.89143358390922,62.863471432857004,38.9963944922382,101.8598659250952,23.867076940618812
1426,71.97073352155779,41.603532442154375,113.57426596371216,30.367201079403415,63.376677071575955,39.47051681728487,102.84719388886083,23.906160254291088
1427,55.3079346421499,26.80360011406739,82.1115347562173,28.504334528082513,63.19198664848898,39.543238464380025,102.73522511286902,23.648748184108953
1428,64.27784986092175,39.025553979541,103.30340384046275,25.252295881380746,62.78861700793265,38.93983011609954,101.7284471240322,23.84878689183311
1429,51.071317434899925,20.342954889976166,71.4142723248761,30.72836254492376,62.46606957937124,38.524540182290416,100.99060976166167,23.941529397080828
1430,55.11634041761182,25.678758440360713,80.79509885797253,29.43758197725111,62.050169117835274,38.2886297838646,100.33879890169987,23.76153933397068
1431,69.71368598227639,29.306378467467923,99.02006444974431,40.407307514808465,62.56436180707006,39.21306940309019,101.77743121016024,23.351292403979873
1432,60.30338829844085,46.431733906112804,106.73512220455365,13.871654392328047,62.80203803347494,39.376027043883376,102.17806507735833,23.426010989591568
1433,53.55054839113507,21.316044946312058,74.86659333744713,32.234503444823005,62.08078154328014,38.87856124605692,100.95934278933706,23.202220297223217
1434,82.67044442208382,65.55402412673855,148.22446854882236,17.116420295345264,63.24428304340863,39.948925056883404,103.19320810029204,23.29535798652523
1435,51.827785007222694,33.24913348781789,85.07691849504059,18.5786515194048,63.15345864660497,39.59953184697632,102.75299049358131,23.553926799628663
1436,84.6878561954691,65.46458403411263,150.1524402295817,19.223272161356462,63.386237470675646,40.918169758374304,104.30440722904996,22.46806771230135
1437,57.43536306995863,32.197938095193784,89.63330116515242,25.23742497476485,62.88971715854017,39.8997166098719,102.78943376841207,22.990000548668267
1438,87.80463689093956,57.54523509055853,145.3498719814981,30.259401800381035,63.96301590411431,40.12574658275045,104.08876248686475,23.83726932136386
1439,67.51174456542066,58.63531692846382,126.14706149388448,8.876427636956834,63.90206543074257,40.23060874254632,104.13267417328889,23.671456688196248
1440,76.16082889815999,71.87523437803728,148.03606327619727,4.285594520122714,64.86615071345452,41.29009236981437,106.15624308326888,23.576058343640145
1441,93.29600902444463,53.05138097516117,146.3473899996058,40.244628049283456,66.27908462012115,42.67308504745046,108.95216966757161,23.6059995726707
1442,104.61339441581153,80.50541699526562,185.11881141107716,24.107977420545907,67.91403802236874,44.13887122359597,112.05290924596471,23.775166798772762
1443,57.67906593283244,52.63324911868365,110.3123150515161,5.045816814148786,67.9945929468109,45.15698198362756,113.15157493043846,22.837610963183337
1444,70.79328133324385,44.752227833038994,115.54550916628284,26.04105350020486,68.30028028731931,45.48500074549277,113.78528103281208,22.815279541826552
1445,82.19116829454182,46.217277863839264,128.40844615838108,35.97389043070256,69.63399952250403,46.06225461743116,115.69625413993519,23.571744905072865
1446,70.84127511915564,50.410135538971836,121.25141065812747,20.431139580183803,69.39194796385291,45.3678762268952,114.7598241907481,24.0240717369577
1447,83.04867469213116,35.55360313360894,118.60227782574009,47.49507155852222,70.08802539897161,45.51285781902529,115.6008832179969,24.575167579946307
1448,84.70438305813339,42.8872722428234,127.59165530095679,41.81711081530999,70.91149771840738,45.12978560687206,116.04128332527942,25.781712111535295
1449,97.49326200239703,90.96180304485951,188.45506504725654,6.531458957537524,71.25906166310206,47.33548506546477,118.59454672856683,23.923576597637286
1450,78.50214479116092,58.23860239813987,136.74074718930078,20.263542393021048,71.83791022419037,47.62097333392679,119.45888355811714,24.216936890263568
1451,63.1311536501564,57.86331746311076,120.99447111326717,5.2678361870456385,72.20892474898805,48.31704661669377,120.52597136568185,23.8918781322943
1452,79.32353713569228,26.680436234038282,106.00397336973056,52.643100901653995,72.88154224298258,48.07019965704554,120.95174190002813,24.81134258593705
1453,93.30795037725352,48.791409780184104,142.09936015743762,44.516540597069415,72.99238566795671,47.62685381008875,120.61923947804546,25.365531857867957
1454,49.25285580274064,29.888161704004325,79.14101750674496,19.364694098736315,72.03456268000997,46.30070504136972,118.3352677213797,25.73385763864026
1455,69.49231664433609,8.072998884913444,77.56531552924953,61.41931775942264,72.23603099574264,45.384577217918604,117.62060821366124,26.851453777824037
1456,79.23982590357849,63.31709522257824,142.55692112615674,15.922730681000253,72.47833407514332,46.108362643932736,118.58669671907607,26.3699714312106
1457,74.38622841803017,42.27662870883505,116.66285712686522,32.10959970919512,73.114277201006,46.62413026375832,119.73840746476432,26.490146937247687
1458,107.08109249607293,48.44185399790532,155.52294649397825,58.63923849816761,74.54105195551105,46.93800693103713,121.47905888654819,27.603045024473918
1459,89.93770075502829,64.00645143710712,153.9441521921354,25.93124931792117,75.83659806618199,48.3934568159415,124.2300548821235,27.443141250240497
1460,57.61959472471812,48.46071148905004,106.08030621376815,9.158883235668078,75.92003987641888,49.15285525089781,125.07289512731668,26.76718462552106
1461,67.4828844508504,32.67048351513032,100.15336796598072,34.812400935720085,75.84567982537132,49.264992085819884,125.11067191119122,26.580687739551454
1462,90.15881392056349,48.48181376918837,138.64062768975185,41.67700015137512,76.84086067944209,49.33332808125574,126.17418876069783,27.50753259818635
1463,95.89580377284935,61.95827035340629,157.85407412625563,33.93753341944306,78.2523691921659,50.68806892815888,128.94043812032479,27.564300264007024
1464,60.930299117976574,25.811009567682117,86.7413086856587,35.119289550294454,77.52769768202899,49.36330177619033,126.89099945821933,28.16439590583866
1465,68.85002467579464,27.997316863590637,96.84734153938528,40.852707812204,78.09510567098138,49.18824122204942,127.2833468930308,28.906864448931966
1466,95.70675094352293,63.07356768130624,158.78031862482916,32.6331832622167,78.46240216258319,49.108540676955876,127.57094283953907,29.353861485627306
1467,90.84217363066954,56.88835606867055,147.73052969934008,33.95381756199899,79.57596251460687,49.931554609405104,129.50751712401197,29.644407905201778
1468,58.75011620828131,53.848916025444375,112.5990322337257,4.901200182836938,78.60747849185162,49.8083439739013,128.4158224657529,28.799134517950314
1469,80.29311685431864,62.78808118548599,143.08119803980463,17.505035668832647,79.03352423481488,49.94676944913537,128.98029368395024,29.086754785679503
1470,74.57678263815853,38.52438939154484,113.10117202970338,36.0523932466137,78.98072269281484,48.83507461625229,127.81579730906711,30.145648076562534
1471,66.56825234570081,31.261216386233915,97.82946873193472,35.3070359594669,78.08979747019004,48.10873579662138,126.19853326681141,29.98106167356865
1472,79.93798925727567,65.86566962776878,145.80365888504446,14.072319629506893,77.2672839649055,47.62074421770482,124.88802818261031,29.646539747200684
1473,92.28273407476655,59.37050852225727,151.65324259702382,32.912225552509284,78.42073956963665,47.84531953115727,126.26605910079391,30.57542003847937
1474,63.85114913474553,38.742957105737865,102.5941062404834,25.108192029007668,78.18933516302003,47.6450105069139,125.83434566993394,30.544324656106127
1475,55.04223911497364,23.234525181598233,78.27676429657187,31.807713933375407,77.28437085703442,46.87891875083919,124.16328960787362,30.40545210619522
1476,91.90812196494899,85.3391020093606,177.24722397430958,6.569019955588388,77.98659908522752,48.04321763318549,126.02981671841302,29.94338145204204
1477,79.97305212503882,45.7247350014297,125.69778712646851,34.24831712360912,77.88407833299112,48.38225536211285,126.26633369510397,29.50182297087827
1478,78.65872258041303,23.488839332235944,102.14756191264897,55.169883248177086,77.68255631706712,47.73564093175994,125.41819724882704,29.946915385307175
1479,83.45202484330669,59.541458043100505,142.9934828864072,23.910566800206183,77.21451507843076,46.688296098367964,123.90281117679874,30.5262189800628
1480,78.68728715509982,43.78843297238287,122.4757201274827,34.89885418271695,77.22068649056206,46.20662378417607,123.42731027473813,31.014062706385992
1481,56.03881331868902,24.59218896594377,80.63100228463279,31.446624352745253,76.98427514617983,45.097586167603836,122.08186131378365,31.886688978575982
1482,96.50123943188484,89.32295890739154,185.8241983392764,7.178280524493303,77.55686522271958,47.18567025671562,124.74253547943518,30.37119496600396
1483,92.54476134107031,75.28439050211362,167.82915184318392,17.26037083895669,77.53142558818013,48.068769614113265,125.60019520229339,29.462655974066866
1484,99.50021473863403,46.60798142536673,146.10819616400076,52.8922333132673,79.20633755270991,48.626096938158675,127.83243449086858,30.580240614551233
1485,105.06959324160007,53.03406994404025,158.10366318564033,52.03552329755983,80.39224677261872,50.124799306796234,130.51704607941494,30.267447465822475
1486,107.97150987574713,113.95732082936951,221.92883070511664,-5.9858109536223765,81.34996957169099,51.81280682702261,133.16277639871362,29.537162744668382
1487,112.30444967718378,79.66446486792911,191.9689145451129,32.63998480925467,82.61391028032946,53.05906803232575,135.6729783126552,29.554842248003702
1488,103.29584314049595,38.908656054153795,142.20449919464974,64.38718708634215,82.48773530181022,52.74129476753403,135.22903006934425,29.746440534276186
1489,93.20128414298063,48.06111276652002,141.26239690950064,45.14017137646061,82.59652141474197,52.20978347851446,134.80630489325642,30.386737936227505
1490,132.89218088324574,108.69611403886671,241.58829492211245,24.196066844379033,85.1056076200262,54.21763023017501,139.32323785020122,30.887977389851198
1491,86.72410395644943,68.62239064964818,155.34649460609762,18.101713306801244,85.74698160354619,55.41602713465895,141.16300873820512,30.330954468887242
1492,83.7356105948886,16.303737584388717,100.03934817927731,67.43187301049988,85.53287482602369,54.34342459516562,139.8762994211893,31.189450230858068
1493,59.33773059806439,37.839024275314735,97.17675487337912,21.498706322749655,84.31427238686418,53.539449725895906,137.85372211276007,30.774822660968287
1494,101.6729339510809,59.96562418708246,161.63855813816338,41.707309763998445,85.67236021463434,54.677936879875915,140.35029709451024,30.99442333475842
1495,84.04518662810696,12.051632028007099,96.09681865611407,71.99355460009986,86.17886561304475,54.14641405202313,140.32527966506785,32.03245156102161
1496,108.28283936877615,74.82291305817544,183.1057524269516,33.45992631060071,86.59806856055317,54.53805889791877,141.13612745847195,32.060009662634414
1497,71.70005066110589,38.188522046926884,109.88857270803277,33.51152861417901,85.95999779490107,53.914731097193986,139.87472889209505,32.04526669770708
1498,81.6038291193089,26.605044006940833,108.20887312624973,54.99878511236807,86.72178822526864,53.006602029910525,139.72839025517916,33.715186195358115
1499,79.89069040050117,49.292358851239385,129.18304925174056,30.598331549261786,86.70837401014138,52.55674461876898,139.2651186289104,34.151629391372424
1500,100.31728765704453,83.8837091431757,184.20099680022022,16.433578513868838,87.56639084410426,54.068721943823334,141.6351127879276,33.49766890028093
1501,116.97087203725567,84.76120751741708,201.73207955467274,32.2096645198386,89.24647816715608,55.85205498152945,145.09853314868553,33.39442318562665
1502,108.03304761856816,51.101279057206774,159.13432667577493,56.93176856136139,90.1829801125325,55.35990862917738,145.54288874170987,34.82307148335513
1503,74.58431337379311,38.81544537788022,113.39975875167333,35.768867995912885,89.59303275583339,54.67473985769814,144.26777261353155,34.918292898135256
1504,93.98102526979255,56.36040151660144,150.34142678639398,37.62062375319111,90.59736196033496,55.26198800472693,145.85934996506188,35.335373955608034
1505,76.30895025597816,70.48923339975681,146.798183655735,5.819716856221348,91.30625233170177,56.83714494533222,148.143397277034,34.469107386369565
1506,114.00661591953568,96.85914121508715,210.8657571346228,17.147474704448527,92.04286879685468,57.22114625218977,149.26401504904445,34.8217225446649
1507,67.57987962765638,43.169836341596245,110.74971596925263,24.410043286060137,91.62976304694192,57.135982963528654,148.76574601047056,34.49378008341328
1508,97.92763040098714,72.77436044722835,170.70199084821547,25.153269953758794,92.27205997429441,58.77883366736173,151.05089364165613,33.49322630693266
1509,113.89069436819405,82.08287197855222,195.97356634674628,31.807822389641828,93.28668229179064,59.5302141318768,152.81689642366743,33.75646815991385
1510,125.08502659747987,93.03928696135073,218.12431355883058,32.04573963612914,94.83327360653665,61.171909264842384,156.00518287137902,33.66136434169426
1511,91.31590510697109,93.35970824705619,184.6756133540273,-2.043803140085103,96.00917666614605,63.46415990754613,159.47333657369217,32.545016758599914
1512,77.12369368740929,40.94745440157184,118.07114808898112,36.17623928583745,95.36325847466352,61.85164309068547,157.21490156534898,33.51161538397805
1513,85.99891550457009,52.357365441114744,138.35628094568483,33.64155006345535,95.14506361344685,61.08740892198551,156.23247253543238,34.05765469146134
1514,93.80974382149921,51.354181726424095,145.1639255479233,42.455562095075116,94.95538124954236,61.24561559868742,156.20099684822978,33.70976565085493
1515,97.06055848039534,68.97312332413033,166.03368180452566,28.087435156265016,94.68841342416886,61.77691737802376,156.46533080219263,32.9114960461451
1516,109.8040267200926,100.78438434668614,210.58841106677875,9.019642373406455,94.74949731898037,61.33781949526765,156.08731681424803,33.41167782371273
1517,76.79094498423046,56.80700580657633,133.5979507908068,19.983939177654136,93.56571382921526,60.575904193222556,154.14161802243783,32.989809635992714
1518,107.09268651999531,64.67323515203502,171.76592167203034,42.41945136796029,93.69227527519858,61.43472349648526,155.12699877168384,32.25755177871332
1519,109.06433390179593,106.47647932888198,215.5408132306779,2.5878545729139546,94.22104360049244,63.38190238189733,157.60294598238977,30.839141218595095
1520,101.03316383131138,66.72002489109346,167.75318872240484,34.313138940217925,93.15907636542796,61.98269941030489,155.1417757757328,31.176376955123065
1521,151.50837218303107,109.50255783078215,261.0109300138132,42.00581435224892,95.31855197298067,63.345371649676025,158.66392362265668,31.973180323304646
1522,96.1972382211897,74.76344652668232,170.96068474787202,21.43379169450739,95.73393956052405,65.29402861441913,161.02796817494317,30.439910946104895
1523,82.58455190474912,61.99012133664613,144.57467324139526,20.594430568102986,96.5088336040802,66.09906518313018,162.60789878721042,30.40976842095001
1524,177.2506265356135,146.71713197357835,323.96775850919187,30.533494562035145,99.02809002356462,68.99078210934672,168.01887213291133,30.0373079142179
1525,111.05744224341024,108.03089996055036,219.0883422039606,3.0265422828598787,99.92849854407473,72.1900910404315,172.1185895845062,27.738407503643238
1526,126.23937344340423,129.71584794143416,255.9552213848384,-3.47647449802993,100.52704967989567,74.01985553654012,174.54690521643576,26.507194143355548
1527,148.56119742552295,156.03132740493663,304.5925248304596,-7.470129979413684,103.08908790537622,77.94794904847376,181.03703695385002,25.141138856902458
1528,99.77276445591076,48.55977414280576,148.33253859871652,51.212990313105,103.69471908326295,78.67977338633594,182.3744924695989,25.014945696927025
1529,105.29067700076976,109.85570515556098,215.14638215633073,-4.5650281547912215,104.54138530327192,80.69855159647999,185.23993689975188,23.84283370679192
1530,136.1791154529502,118.04774612578728,254.2268615787375,18.13136932716293,105.73677956313544,81.83735282923371,187.57413239236914,23.899426733901727
1531,127.81849611503245,147.12589036458863,274.9443864796211,-19.307394249556182,106.09836703239466,83.91617559080609,190.01454262320075,22.182191441588564
1532,108.45677518350188,98.97309980528395,207.42987498878583,9.483675378217924,106.11249128455913,85.51190294907535,191.62439423363446,20.60058833548378
1533,138.0242833392295,126.04056485881367,264.06484819804314,11.983718480415831,108.22715695007368,88.41940693177312,196.6465638818468,19.80775001830055
1534,113.81605698133873,80.78423036071526,194.600287342054,33.03182662062348,108.88832467379187,89.23353455991024,198.12185923370214,19.654790113881628
1535,151.52923849196162,153.05323252738955,304.58247101935115,-1.5239940354279327,111.39566761499131,91.98566786416467,203.38133547915598,19.409999750826653
1536,140.58154340694412,128.74599820998827,269.3275416169324,11.835545196955849,112.28149853123826,93.04856309732804,205.3300616285663,19.232935433910225
1537,145.4976229334181,138.93570076955697,284.4333237029751,6.561922163861141,114.87875664143033,96.24075857826006,211.1195152196904,18.63799806317026
1538,109.2730378912559,61.224704370279085,170.497742261535,48.04833352097681,115.25693689110594,95.85577004236174,211.1127069334677,19.401166848744197
1539,149.68142928245385,126.55630445546723,276.2377337379211,23.12512482698662,116.44996138824793,97.33821779159226,213.78817917984023,19.11174359665569
1540,109.17636496982956,76.06463297818757,185.24099794801714,33.11173199164199,115.91967266732625,96.77239599215348,212.69206865947976,19.147276675172787
1541,109.79842334624648,102.58891081484626,212.38733416109272,7.209512531400222,116.53575660863544,97.08003607774648,213.61579268638192,19.45572053088896
1542,155.12223710843313,153.8254318359901,308.9476689444232,1.296805272443038,119.1357080560029,100.84263532556042,219.97834338156335,18.293072730442482
1543,139.81994296505445,142.75760930498106,282.57755227003554,-2.937666339926608,120.92974230468572,103.8559767876893,224.78571909237502,17.073765516996414
1544,97.94826577883215,93.98424529914021,191.93251107797238,3.964020479691939,121.06769303659682,105.27697890677983,226.34467194337668,15.790714129816978
1545,128.5635567698692,93.75560243590725,222.31915920577643,34.807954333961945,122.11779297957928,106.10306154383906,228.22085452341838,16.01473143574021
1546,149.02381539082995,146.05104221497476,295.0748576058047,2.9727731758551954,123.42511926860385,107.61195013944868,231.03706940805253,15.813169129155167
1547,112.08711410474315,94.43325934289648,206.52037344763963,17.653854761846674,124.60165823928762,108.86615859065937,233.46781682994697,15.735499648628252
1548,135.01686035144692,144.59934754661066,279.6162078980576,-9.582487195163736,125.53246403366933,111.53036233714523,237.06282637081455,14.002101696524115
1549,146.24771135995243,109.77283835199498,256.0205497119474,36.474873007957456,126.7719099489412,111.64024097124897,238.4121509201902,15.131668977692232
1550,121.72852149518941,84.63404508191397,206.3625665771034,37.094476413275444,127.4617552044038,112.23737497760966,239.6991301820135,15.22438022679415
1551,161.36262816460783,127.34928615780053,288.71191432240835,34.01334200680729,127.7902304037897,112.83226592184361,240.6224963256333,14.957964481946098
1552,123.44248031361602,88.03576921535385,211.47824952896985,35.406711098262164,128.6984051402039,113.27467667813266,241.97308181833657,15.423728462071256
1553,122.30149190867317,98.41854547135478,220.72003738002795,23.882946437318395,130.0223031403347,114.48895748262295,244.51126062295768,15.533345657711768
1554,120.34679776796736,125.84786165374746,246.19465942171482,-5.501063885780098,128.12550884807985,113.79331513862859,241.91882398670845,14.332193709451262
1555,156.0092446329732,133.0104806700711,289.0197253030443,22.998763962902103,129.6239022610653,114.62596782894595,244.24987009001126,14.997934432119335
1556,124.96277171148296,124.47874752650016,249.44151923798313,0.4840241849828004,129.58134887000125,114.45139781511483,244.03274668511605,15.129951054886426
1557,111.98057809620978,71.80347203252288,183.78405012873264,40.17710606368691,128.36199489235747,111.64380263603435,240.0057975283918,16.718192256323114
1558,132.17709305141005,126.79634002482929,258.97343307623936,5.380753026580763,129.4421391788741,114.25168816543514,243.69382734430926,15.19045101343897
1559,138.13425730708008,112.47130321237765,250.60556051945773,25.662954094702428,130.53692518908446,114.33887476732903,244.87579995641352,16.198050421755426
1560,129.32237454945087,125.5020859548807,254.82446050433157,3.8202885945701723,130.3083671589678,114.58735276163215,244.89571992059993,15.721014397335667
1561,134.62322938245524,107.29312054653114,241.9163499289864,27.330108835924094,130.53519160121525,113.2595937676969,243.79478536891213,17.275597833518344
1562,125.20533290024991,101.12653564595944,226.33186854620936,24.07879725429048,131.09347685844017,113.33137496238606,244.42485182082626,17.762101896054094
1563,129.30703121408013,136.33795229265306,265.6449835067332,-7.030921078572931,130.80290178760185,113.67462121018072,244.4775229977826,17.128280577421137
1564,114.20192712438836,101.59213531139982,215.7940624357882,12.609791812988547,130.8157641257035,114.36821804187021,245.1839821675737,16.447546083833306
1565,121.14165619551953,125.50607778086818,246.6477339763877,-4.364421585348651,129.80284471582212,113.4499795503195,243.2528242661416,16.352865165502614
1566,73.46931329113507,38.27739613864098,111.74670942977605,35.191917152494085,127.56577037862849,110.43435948127458,238.00012985990307,17.131410897353888
1567,116.21516684458267,73.87600743040014,190.0911742749828,42.33915941418253,126.58968850900062,108.26570303663604,234.85539154563665,18.323985472364605
1568,121.3225279553992,104.12157472030162,225.44410267570083,17.200953235097572,126.9913381778054,109.69559871497012,236.68693689277552,17.295739462835293
1569,71.49894812430189,66.36754295047159,137.86649107477348,5.131405173830302,124.38525547253367,107.68930666480358,232.07456213733724,16.695948807730083
1570,142.88126321224735,141.77537651994984,284.65663973219716,1.1058866922975028,125.50875208061426,109.87966478286233,235.3884168634766,15.629087297751935
1571,117.96601504686477,103.08241262396113,221.0484276708259,14.883602422903635,125.78100513730153,109.89611484316616,235.6771199804677,15.884890294135381
1572,119.12494732402207,113.89257191605718,233.01751924007925,5.232375407964895,124.58109547782118,108.56501951250173,233.1461149903229,16.016075965319445
1573,153.88241660502823,146.14521555937603,300.0276321644043,7.737201045652199,125.04984459915363,108.67793972098157,233.72778432013519,16.371904878172067
1574,158.68980751247094,131.4991881712071,290.18899568367806,27.19061934126384,127.0745626569416,109.92843781671714,237.00300047365872,17.146124840224466
1575,119.02041270285356,108.22064602876175,227.2410587316153,10.799766674091813,126.75645785470775,110.41060593647894,237.16706379118668,16.345851918228796
1576,158.38640337795363,122.4895817992603,280.8759851772139,35.89682157869332,127.0685441209452,109.6252239226218,236.69376804356702,17.443320198323402
1577,128.80719165603037,115.51392978671272,244.3211214427431,13.293261869317647,127.62588003932143,110.32791293741566,237.9537929767371,17.297967101905765
1578,134.65156887530625,123.46733411547811,258.11890299078436,11.184234759828144,127.6137036567834,109.62351248971125,237.23721614649466,17.99019116707216
1579,158.54894859283158,130.1245962815707,288.6735448744023,28.42435231126089,128.02374489787937,110.30190442069711,238.3256493185765,17.72184047718228
1580,140.37980694134401,142.76624187833104,283.14604881967506,-2.3864349369870297,128.6454544127512,112.23964431391101,240.88509872666225,16.405810098840195
1581,90.90564707698083,79.89221880251911,170.79786587949994,11.013428274461717,126.29688837649698,110.65774206873496,236.9546304452319,15.639146307762008
1582,153.3425828632245,156.26755075193697,309.61013361516143,-2.924967888712473,127.29355846148391,112.93213478662106,240.22569324810502,14.361423674862854
1583,135.6034881570506,98.34117187617993,233.94466003323055,37.26231628087068,127.73695833642982,112.92955566678191,240.66651400321174,14.80740266964793
1584,129.58964146868863,117.19043115905659,246.7800726277452,12.39921030963204,128.04505312645387,112.64097465029221,240.68602777674607,15.404078476161667
1585,145.33640397015157,151.20574544378988,296.54214941394144,-5.869341473638315,127.68929177102649,113.24748347608283,240.93677524710932,14.441808294943653
1586,120.95756044781017,90.4174301619151,211.37499060972527,30.54013028589506,127.55578472890406,112.11210623059667,239.66789095950074,15.443678498307396
1587,98.17381485739034,41.585322523950595,139.75913738134093,56.588492333439746,127.09555928761009,111.10483458031094,238.20039386792098,15.990724707299158
1588,112.99672117731166,88.84383383308901,201.84055501040066,24.15288734422265,126.45621355847346,109.83975104058624,236.2959645990597,16.61646251788722
1589,141.6202823303317,142.6412302635319,284.2615125938636,-1.0209479332002047,126.57241439258185,110.84541527562472,237.41782966820656,15.726999116957131
1590,161.65340248229393,153.62610426682312,315.27950674911705,8.027298215470807,127.65011532367662,111.78288255268947,239.4329978763661,15.867232770987153
1591,148.81664821597406,161.13477214966738,309.9514203656414,-12.318123933693329,128.12322928479392,113.577604272794,241.7008335575879,14.545625011999906
1592,144.33115349227262,124.12131812561555,268.45247161788814,20.209835366657074,128.76075663786133,114.34409702211588,243.10485365997724,14.416659615745457
1593,165.60603469219194,127.86551087728522,293.47154556947714,37.74052381490672,129.97072342046508,114.06168230827029,244.03240572873534,15.90904111219478
1594,174.17126010431957,135.7961569312807,309.9674170356003,38.375103173038866,131.9697011864628,115.20181636226631,247.1715175487291,16.767884824196457
1595,121.70038360715577,100.54112240915894,222.2415060163147,21.159261197996827,131.98832543351733,114.36965118320934,246.35797661672666,17.618674250307972
1596,171.75147260762844,147.4086932361636,319.160165843792,24.342779371464843,135.26439741073375,118.0073610864601,253.27175849719384,17.257036324273663
1597,168.98542641474097,158.61778502175918,327.60321143650015,10.367641392981795,137.02340606307237,120.83208700617206,257.85549306924446,16.19131905690031
1598,97.90577517322731,81.95164821632358,179.8574233895509,15.954126956903735,136.24284763699998,120.09308945603946,256.33593709303943,16.149758180960514
1599,145.4388052172383,136.5660138361607,282.004819053399,8.872791381077604,138.70750954009785,122.43303848556243,261.1405480256603,16.274471054535425
1600,160.6247172025469,176.6852917865514,337.31000898909826,-16.060574584004513,139.29895800644118,123.59670232778248,262.89566033422363,15.70225567865869
1601,137.69943594252166,122.66616569456816,260.3656016370898,15.033270247953496,139.95673870296307,124.2494940968027,264.20623279976576,15.707244606160351
1602,149.92941761439315,119.72352813500737,269.6529457494005,30.205889479385775,140.98355437930877,124.44385930410105,265.42741368340984,16.539695075207714
1603,121.00807594246264,122.93987650391213,243.94795244637476,-1.9318005614494922,139.88774302388993,123.67034800225225,263.55809102614216,16.21739502163766
1604,151.10172300363683,157.15310491099632,308.25482791463315,-6.051381907359485,139.63480687359547,124.52547856024522,264.16028543384067,15.109328313350213
1605,120.08685985058209,108.34814392003788,228.43500377061997,11.738715930544203,139.67035511185307,124.52972848995442,264.2000836018075,15.140626621898626
1606,107.30836600904287,84.79750430418082,192.1058703132237,22.51086170486205,137.9677538662227,123.27332590678513,261.2410797730078,14.694427959437585
1607,97.61388761980533,75.37498183761028,172.9888694574156,22.238905782195047,136.9279770650152,121.93536097514838,258.86333804016357,14.99261608986683
1608,166.24278721392128,163.356662069482,329.59944928340326,2.886125144439262,137.9810176763024,123.26500524028184,261.2460229165842,14.716012436020533
1609,104.91586034551918,85.09882801207947,190.01468835759863,19.817032333439712,136.19324806805864,121.76414629796545,257.95739436602406,14.429101770093162
1610,132.82490151742766,124.90479494956732,257.729696466995,7.920106567860344,135.9414178872614,121.16876473367333,257.1101826209347,14.772653153588074
1611,135.44282098721183,122.077293189064,257.5201141762758,13.365527798147838,137.4259903509358,122.57493387989149,260.0009242308273,14.851056471044279
1612,155.4586138303114,131.17218615401308,286.6307999843245,24.28642767629833,137.49652471650535,121.73842172662737,259.23494644313274,15.758102989877973
1613,183.73923135455004,213.69635533455386,397.4355866891039,-29.957123980003814,139.10104948975535,125.58359450857317,264.6846439983285,13.517454981182157
1614,137.88759852702546,131.61008878547608,269.4976873125015,6.27750974154938,139.37764805836656,126.06424976278714,265.4418978211537,13.313398295579399
1615,127.62607456277316,97.27899545647203,224.9050700192452,30.347079106301123,138.78730374478727,124.26669142987656,263.05399517466384,14.520612314910716
1616,151.81843989968908,142.89402782976055,294.7124677294496,8.924412069928536,139.81599972651657,126.01591135213808,265.8319110786546,13.800088374378499
1617,161.31521528672042,164.72478221199333,326.0399974987138,-3.4095669252729124,141.92071307416091,130.12056000840616,272.0412730825671,11.800153065754744
1618,143.86115325538174,123.14620642117085,267.0073596765526,20.714946834210892,142.94952747676322,131.26397242800888,274.21349990477216,11.68555504875435
1619,134.49117295929008,121.37236882334506,255.86354178263514,13.118804135945027,142.71189049772855,130.55501038000267,273.2669008777312,12.156880117725859
1620,177.21680296490194,143.8385782656659,321.05538123056783,33.37822469923606,143.23067051381545,130.2287595132974,273.4594300271129,13.001911000518033
1621,144.36922076333508,133.88299210842598,278.25221287176106,10.486228654909098,143.08242293206084,129.32036684525605,272.40278977731685,13.762056086804781
1622,174.23972724503705,153.55525719119436,327.7949844362314,20.684470053842688,144.0793753904863,130.301498147442,274.38087353792827,13.777877243044303
1623,160.50398833929037,107.17796310858843,267.6819514478788,53.326025230701944,143.90930717872294,129.61191322181878,273.5212204005417,14.297393956904141
1624,159.78194661596046,154.17905567301887,313.96100228897933,5.602890942941599,143.4296633957776,130.22467651321006,273.65433990898765,13.204986882567566
1625,117.38471534390801,74.68460722874913,192.06932257265714,42.70010811515888,143.2858077870027,129.36279267386305,272.64860046086574,13.923015113139634
1626,190.9741762334782,198.796862034186,389.7710382676642,-7.822685800707802,143.926564574531,131.07573163379715,275.0022962083282,12.85083294073388
1627,144.7008685721676,133.55551640199698,278.2563849741646,11.14535217017061,143.1170793131119,130.24032267980505,273.357401992917,12.876756633306838
1628,177.1789161039581,195.3146369888685,372.4935530928266,-18.1357208849104,145.7595173441363,134.01908897222322,279.7786063163595,11.740428371913035
1629,168.7794789347326,166.53582660756578,335.31530554229835,2.2436523271668136,146.53753980138606,135.01808273127006,281.5556225326561,11.519457070116008
1630,158.6410922820797,111.809718963569,270.4508112456487,46.831373318510714,146.47141897070384,132.85556363717063,279.3269826078745,13.615855333533185
1631,152.64859288386873,165.41039423617556,318.0589871200443,-12.761801352306833,146.96972420208206,134.28037125522422,281.2500954573063,12.68935294685784
1632,170.0797845559259,162.4661330835718,332.5459176394977,7.613651472354093,147.64140310013315,135.70512475350972,283.3465278536429,11.936278346623451
1633,210.5073050610241,229.67434603788766,440.18165109891174,-19.167040976863547,150.62471073741852,139.26294040464225,289.88765114206075,11.361770332776313
1634,205.60170197320508,182.6482744595921,388.2499764327972,22.95342751361298,152.44137670307083,140.1127793895954,292.55415609266623,12.328597313475397
1635,214.02246047820682,189.10569713543595,403.12815761364277,24.916763342770878,155.5725633906583,142.8046978301087,298.37726122076697,12.76786556054962
1636,160.36627040601695,147.9419475071283,308.30821791314526,12.424322898888647,157.3411602038908,144.9095126035403,302.25067280743104,12.431647600350507
1637,192.5893197626415,201.38526432801987,393.9745840906614,-8.795944565378363,160.5070079419853,149.10985535322058,309.6168632952059,11.397152588764726
1638,193.464689946708,190.3408074009868,383.80549734769477,3.123882545721216,161.41440469974486,150.00932686427075,311.42373156401567,11.405077835474124
1639,161.85102504928614,131.63233932584285,293.483364375129,30.218685723443286,163.3122435232038,151.56044390806287,314.8726874312666,11.751799615140913
1640,221.37628574528347,235.42910289344252,456.80538863872596,-14.05281714815905,166.26395633079895,155.24458750619206,321.50854383699095,11.019368824606932
1641,150.5295883710753,118.60725635439569,269.136844725471,31.92233201667962,166.76684857692777,155.1289196117031,321.8957681886308,11.637928965224656
1642,142.73048911434148,108.09858386399362,250.8290729783351,34.631905250347856,166.34257775306207,154.3597995353691,320.7023772884312,11.982778217692974
1643,195.76242037735275,180.50948120903107,376.2719015863838,15.252939168321689,166.74335072048885,153.2535703978517,319.99692111834054,13.489780322637158
1644,177.05237591640756,151.91548342902877,328.9678593454363,25.136892487378788,168.04884330013493,153.93041688597012,321.979260186105,14.118426414164803
1645,159.63744046300758,151.46745576304667,311.1048962260543,8.169984699960906,169.11588883014275,155.73669889618927,324.85258772633193,13.379189933953464
1646,189.69282136573267,183.84859049559307,373.54141186132574,5.844230870139597,170.3783682123442,157.10185098505036,327.48021919739455,13.276517227293832
1647,144.8256898585909,121.2880946880544,266.1137845466453,23.53759517053649,169.82871736473987,155.65396140091903,325.48267876565893,14.174755963820814
1648,177.91002048384013,167.81310342755492,345.7231239113951,10.096917056285207,170.9636796056885,157.1428579677985,328.106537573487,13.820821637889956
1649,229.873568212492,225.55090461637542,455.4244728288674,4.32266359611657,174.1430927807952,160.61547582756617,334.7585686083614,13.527616953229007
1650,194.60144662668566,217.8923497560112,412.49379638269687,-23.290903129325557,174.72258090285467,163.08393487724436,337.80651578009906,11.638646025610287
1651,218.0055524605968,235.1051824018117,453.1107348624085,-17.099629941214914,177.1771252927634,166.4580078870239,343.63513317978726,10.719117405739487
1652,237.75728068214974,220.51374104994343,458.2710217320932,17.243539632206307,179.29437707400047,168.6899573489822,347.98433442298267,10.604419725018273
1653,182.2805551474724,181.27522875360526,363.5557839010777,1.0053263938671364,180.02026263427322,171.15986620381608,351.18012883808933,8.860396430457115
1654,183.96522045975772,208.0613378636955,392.02655832345323,-24.096117403937797,180.82637176239982,172.9559422768386,353.78231403923843,7.870429485561134
1655,181.61877149603538,151.2580058341354,332.87677733017074,30.36076566189999,182.9675069674707,175.50838889701816,358.4758958644889,7.459118070452504
1656,176.41825782191037,193.06531618705984,369.4835740089702,-16.647058365149462,182.4823096870851,175.31733736878067,357.79964705586576,7.164972318304449
1657,172.65980945091513,144.4489143861872,317.10872383710233,28.210895064727936,183.41427438304336,175.68045063492033,359.0947250179637,7.733823748123027
1658,158.82947907063934,150.3043638606742,309.13384293131355,8.52511520996515,182.80262648193272,174.18010819731384,356.98273467924656,8.622518284618877
1659,180.40589629032135,173.1962339122041,353.6021302025255,7.209662378117258,183.19017372711903,174.40212177413514,357.5922955012541,8.788051952983892
1660,169.127874568606,161.37057824877692,330.49845281738294,7.7572963198290665,183.5397331366699,176.0541504169754,359.5938835536453,7.485582719694505
1661,200.5362693901526,150.36364236402306,350.89991175417566,50.17262702612953,185.1359890202127,175.552592021237,360.68858104144965,9.583396998975719
1662,183.84065821240972,194.52987972821768,378.3705379406274,-10.689221515807958,185.5946848087622,176.6213835760585,362.21606838482063,8.973301232703648
1663,208.91370142702914,237.72410005829477,446.6378014853239,-28.810398631265628,185.541564687629,176.88970871007209,362.4312733977011,8.651855977556913
1664,212.57087221289237,223.86012511040505,436.43099732329745,-11.289252897512682,185.77387036228524,178.26343706509917,364.03730742738446,7.510433297186057
1665,190.35885887979262,201.6229471754402,391.9818060552328,-11.264088295647582,184.98508364233808,178.6806787330993,363.6657623754374,6.304404909238775
1666,198.04024431395132,205.73624150401182,403.77648581796313,-7.6959971900604955,186.24088277260256,180.6071551996621,366.8480379722647,5.6337275729404706
1667,154.66407133261666,109.0326957478754,263.69676708049207,45.631375584741264,184.9767078249351,177.52873624699063,362.5054440719257,7.4479715779444575
1668,162.33707687003695,151.16069800598845,313.4977748760254,11.176378864048502,183.93912072237939,176.2227326004907,360.16185332287006,7.716388121888701
1669,207.20155355114926,210.50029190606412,417.7018454572134,-3.2987383549148603,185.4508050057748,178.8516643531647,364.30246935893956,6.599140652610097
1670,173.2779329686678,152.18296277650114,325.46089574516895,21.09497019216667,183.8475265798876,176.07679301593333,359.924319595821,7.770733563954286
1671,205.37623781203405,184.69290153333773,390.0691393453718,20.683336278696316,185.67574822791957,178.2796478552314,363.95539608315096,7.396100372688178
1672,215.7980783616038,145.0926993471759,360.89077770877975,70.7053790144279,188.11133453616168,179.51278503800413,367.62411957416583,8.598549498157512
1673,191.06939376738,180.9139409023889,371.9833346697689,10.155452864991105,187.9549003158292,179.52626702778272,367.48116734361196,8.428633288046491
1674,202.42616790370832,203.68591747849976,406.1120853822081,-1.2597495747914422,188.80069338207258,181.2519481627651,370.0526415448377,7.548745219307485
1675,200.18401046018397,232.06491801881754,432.2489284790015,-31.880907558633567,190.1522457153118,183.93853023795745,374.0907759532693,6.213715477354335
1676,196.45317283847916,180.510386262805,376.9635591012842,15.942786575674148,190.37759076440335,183.8272567635312,374.2048475279346,6.550334000872154
1677,193.78250460916306,191.27640094250947,385.0589055516725,2.506103666653587,192.0094845894224,186.16020030534636,378.1696848947688,5.849284284076057
1678,209.578286151011,180.88710601840154,390.46539216941255,28.691180132609475,193.0650934449948,186.59600039170795,379.6610938367027,6.4690930532868665
1679,248.14451918884598,290.3244549382017,538.4689741270477,-42.179935749355735,193.6741251442066,188.75511873576883,382.42924387997544,4.919006408437789
1680,175.6105363544475,196.53818109306692,372.1487174475144,-20.92764473861942,193.04109480179866,188.04331311367065,381.0844079154693,4.997781688127994
1681,193.45669845129032,144.82391531910457,338.2806137703949,48.63278313218575,192.2227996681551,185.0339375442471,377.2567372124022,7.188862123908016
1682,225.29293556240427,240.4860764834949,465.7790120458992,-15.193140921090645,191.80732149749693,185.69968205869878,377.50700355619574,6.107639438798117
1683,219.5808275110327,158.3113762042286,377.8922037152613,61.269451306804115,193.0506639096156,184.9342203070529,377.9848842166685,8.116443602562684
1684,184.88763966885492,195.2152867823853,380.10292645124025,-10.32764711353039,193.0814112165855,184.5060186043426,377.5874298209281,8.57539261224293
1685,214.92184642307876,234.50381645208898,449.42566287516775,-19.581970029010222,194.19151371415361,187.28087895827437,381.472392672428,6.910634755879257
1686,200.44724444641446,134.84885145705502,335.29609590346945,65.59839298935944,194.99247993497045,185.34033013394085,380.3328100689113,9.652149801029553
1687,204.06075856230856,191.78996967041644,395.85072823272503,12.270788891892124,196.03917823868355,186.91836531008184,382.95754354876533,9.120812928601692
1688,176.6661708913735,162.7884891399018,339.4546600312753,13.877681751471698,196.633734632708,187.33450281938943,383.9682374520974,9.299231813318578
1689,217.4873381766061,204.68778113454417,422.1751193111503,12.799557042061934,197.86978269558418,188.3842210601341,386.25400375571826,9.485561635450066
1690,225.84462072771112,248.49755593581418,474.34217666352527,-22.65293520810306,199.76034090088766,191.288453649702,391.04879455058966,8.471887251185665
1691,174.3335087080089,169.36772040208098,343.7012291100899,4.96578830592793,198.8869155448162,191.9219229176373,390.8088384624535,6.964992627178943
1692,251.49532525298315,254.2797549235275,505.77508017651064,-2.784429670544341,201.1420711128353,193.9135854241476,395.055656536983,7.22848568868773
1693,214.13063746664713,206.84267304232435,420.9733105089715,7.28796442432278,201.3159689808226,192.88420452361524,394.2001735044378,8.431764457207343
1694,201.38480116408033,239.02688790738307,440.4116890714634,-37.64208674330274,200.9430999458622,193.38976328351453,394.3328632293767,7.553336662347675
1695,232.96980904338068,226.2282125772665,459.1980216206472,6.741596466114174,202.3634649513151,194.20993879690872,396.5734037482238,8.1535261544064
1696,235.75771214707444,252.55853429923292,488.31624644630733,-16.800822152158474,203.6207138790859,195.77068189008278,399.39139576916864,7.850031989003133
1697,225.2058356691685,178.57343853565442,403.7792742048229,46.632397133514075,205.9721060236376,198.08870664967537,404.0608126733131,7.883399373962228
1698,193.6090680497802,199.75840851548276,393.36747656526296,-6.149340465702551,207.01450572962906,199.7086303333252,406.72313606295427,7.305875396303859
1699,219.89898097917228,216.9482312689298,436.8472122481021,2.9507497102424907,207.43775331056315,199.92356164542073,407.3613149559839,7.514191665142438
1700,221.03249101282688,220.94832800400403,441.9808190168309,0.08416300882285555,209.02957191203512,202.21574048633747,411.24531239837256,6.813831425697644
1701,203.8168728457723,164.42331267771033,368.24018552348264,39.39356016806198,208.97759307982642,201.54008752448325,410.5176806043097,7.437505555343165
1702,173.8953306977979,182.07177661314606,355.96710731094396,-8.176445915348154,207.5808348243662,202.77272343334892,410.3535582577151,4.808111391017297
1703,264.7041477803465,281.2051405992174,545.9092883795638,-16.500992818870884,210.03532662479844,206.1157634232432,416.1510900480416,3.9195632015552317
1704,210.73999014313674,238.098120333521,448.83811047665773,-27.35813019038426,210.31245403277939,207.2628368517439,417.5752908845233,3.0496171810354706
1705,224.4858462221565,256.24814597697576,480.7339921991323,-31.762299754819253,211.12251522484513,208.0689444503492,419.19145967519427,3.0535707744959475
1706,202.57222002804005,220.5011829846256,423.0734030126656,-17.928962956585536,211.32648346449716,209.40197100774319,420.72845447224034,1.9245124567539582
1707,212.76932747300225,175.48080227426357,388.2501297472658,37.28852519873868,211.95937755995845,208.875451052135,420.8348286120935,3.0839265078234614
1708,192.3186567429078,184.5785107645246,376.8971675074324,7.740145978383197,211.38405657968835,208.99849787700575,420.38255445669415,2.3855587026825855
1709,232.32607286010938,218.4877187815421,450.8137916416515,13.838354078567278,210.85677503539713,206.60394000511712,417.46071504051423,4.2528350302800195
1710,220.99216228139326,262.99442064608706,483.9865829274803,-42.0022583646938,212.36949589962867,208.8191479902178,421.18864388984645,3.550347909410873
1711,208.35019648918728,186.93730086626064,395.28749735544795,21.41289562292664,212.86594583422522,210.22292750845634,423.08887334268155,2.6430183257689026
1712,210.06301638591071,198.57979623042135,408.6428126163321,11.483220155489363,212.35828186167547,208.82605150002055,421.18433336169596,3.532230361654903
1713,230.27510474235783,231.79831246949638,462.07341721185423,-1.523207727138555,212.71475776938627,211.27561604219616,423.99037381158246,1.4391417271901474
1714,227.40942989752946,237.24071859918354,464.650148496713,-9.831288701654074,214.13215077700877,212.67646376942272,426.8086145464315,1.4556870075860247
1715,191.7009781866199,195.7020338265695,387.40301201318937,-4.001055639949612,213.35812183579347,211.38307101523876,424.7411928510322,1.9750508205547115
1716,205.30836757956075,194.93632505858415,400.2446926381449,10.372042520976606,213.52015927356499,213.3859868019564,426.9061460755214,0.13417247160861714
1717,186.95435593622258,181.8505358840479,368.8048918202705,5.103820052174683,212.9499458526955,213.05467234241078,426.0046181951063,-0.10472648971529755
1718,223.1269845962583,210.58019344407597,433.70717804033427,12.546791152182323,214.4986396428583,214.6477291525499,429.14636879540825,-0.14908950969161008
1719,180.93196352369657,181.11232819526228,362.04429171895885,-0.18036467156571234,213.280127154428,213.8618807212405,427.1420078756685,-0.5817535668125317
1720,192.3746479763331,144.43926886047404,336.81391683680715,47.935379115859064,212.16446139604872,210.3932711520625,422.55773254811123,1.7711902439862057
1721,232.86449644299492,242.51657506097058,475.3810715039655,-9.652078617975661,214.11549432054827,212.83156630735883,426.94706062790715,1.2839280131894195
1722,146.11356952091975,132.20752780054468,278.32109732146444,13.906041720375072,210.60276912947947,208.76249206992605,419.36526119940555,1.8402770595534
1723,278.1491234793583,276.30964182286147,554.4587653022197,1.8394816564968437,212.7367186632365,211.07805769594398,423.8147763591805,1.6586609672925354
1724,230.89030764476374,237.7554538675996,468.6457615123634,-6.865146222835875,213.72023554592596,211.03567656128453,424.7559121072105,2.684558984641431
1725,270.5517024375939,285.16696681428675,555.7186692518807,-14.615264376692835,214.97296532573307,213.00030170251856,427.97326702825166,1.9726636232145305
1726,243.33748610642442,218.94570036540438,462.2831864718288,24.391785741020044,215.2256244577114,211.87987390472423,427.10549836243564,3.345750552987148
1727,207.8476602256797,189.0548392635225,396.9024994892022,18.792820962157208,214.64701860959514,212.22925392898654,426.8762725385816,2.4177646806085855
1728,242.00840489746167,231.81564008828914,473.8240449857508,10.19276480917253,216.26032983785115,213.29782831474674,429.55815815259785,2.9625015231044216
1729,221.5009695429884,194.7591294099105,416.26009895289894,26.741840133077886,216.31372945664504,212.55819158611274,428.8719210427578,3.755537870532268
1730,172.13166751425237,157.69646101020007,329.82812852445244,14.435206504052303,214.68370200669258,210.44979601965264,425.1334980263452,4.2339059870399165
1731,181.65840688944417,197.0974180993162,378.75582498876037,-15.439011209872035,213.94508647481493,211.53893286703948,425.4840193418544,2.4061536077754493
1732,213.99128958911055,225.8175788300061,439.80886841911666,-11.826289240895562,215.28161843785873,212.99712627426817,428.27874471212687,2.2844921635905355
1733,243.2174564111982,250.00975895512994,493.22721536632815,-6.792302543931726,214.5653953922204,211.95728021946525,426.52267561168566,2.6081151727551743
1734,231.463943090432,236.43748025752927,467.90142334796127,-4.973537167097277,215.25619382379693,211.9019255502655,427.15811937406244,3.354268273531407
1735,255.00258828843832,193.31380667544258,448.3163949638809,61.68878161299574,216.27341855933966,209.8041142402144,426.0775327995541,6.46930431912524
1736,206.56430522908548,180.99533562232537,387.55964085141085,25.568969606760106,216.40648806604116,208.4872526614711,424.89374072751224,7.919235404570094
1737,257.3635231957038,285.1019760729482,542.465499268652,-27.738452877244413,217.89296125679792,212.1412917880939,430.0342530448917,5.751669468703992
1738,198.91308583264103,178.59723738791612,377.51032322055715,20.315848444724907,218.112775559789,211.9419160088736,430.05469156866263,6.170859550915382
1739,212.00784406778718,184.406545145471,396.4143892132582,27.601298922316175,217.43550126671158,210.80587688767125,428.24137815438286,6.6296243790403455
1740,250.22374004685418,220.91042428331764,471.1341643301718,29.313315763536536,218.40988719222693,209.40307700891225,427.8129642011392,9.00681018331469
1741,221.9107515118164,190.62946871391694,412.5402202257333,31.28128279789945,218.86190569298125,209.5261492705008,428.3880549634821,9.335756422480449
1742,241.94110491614344,269.60010632411826,511.5412112402617,-27.659001407974813,219.92450864398901,211.8934929402907,431.8180015842798,8.031015703698312
1743,267.71726382799903,249.1960184934485,516.9132823214475,18.521245334550542,221.1725806135104,212.47341647442244,433.6459970879328,8.699164139087948
1744,231.3833787866792,198.37099119072892,429.75436997740815,33.01238759595029,221.30504557648203,211.17775889414062,432.4828044706227,10.127286682341428
1745,179.92395450137175,157.3873052240617,337.31125972543344,22.53664927731006,220.91247812030713,209.90060127405704,430.8130793943641,11.011876846250082
1746,235.29293377276866,247.92183763007958,483.2147714028482,-12.628903857310917,221.91196366008072,211.6667850264402,433.5787486865209,10.245178633640498
1747,257.1011986239515,296.0179126387766,553.1191112627281,-38.91671401482506,224.25019174967167,215.47236425159784,439.7225560012695,8.777827498073838
1748,224.05984631307822,201.45251918313392,425.51236549621217,22.60732712994431,224.28128714023237,215.16810844289975,439.4493955831321,9.113178697332573
1749,208.38776773192683,191.65497026385478,400.04273799578164,16.73279746807205,225.19648061384,215.51952984518618,440.7160104590261,9.67695076865383
1750,258.6932926294091,216.30636705844404,474.9996596878531,42.38692557096505,227.40710210227587,217.9150997851185,445.32220188739433,9.492002317157365
1751,252.70726652101033,199.16517209141304,451.87243861242337,53.542094429597284,228.06852777154305,216.47005301946658,444.5385807910096,11.598474752076463
1752,199.18281815896614,160.23701977914587,359.419837938112,38.945798379820275,229.8375027261446,217.4043694187533,447.24187214489785,12.433133307391302
1753,215.455027350439,201.1440728734581,416.5991002238971,14.310954476980896,227.7476995218473,214.8988504537732,442.6465499756205,12.848849068074106
1754,243.72703799224266,252.60572215934891,496.3327601515916,-8.878684167106258,228.1755905334299,215.3938593968315,443.56944993026144,12.781731136598426
1755,200.2371103965375,191.19558054923846,391.43269094577596,9.041529847299046,225.83177079872806,212.26147985466324,438.09325065339124,13.570290944064821
1756,248.06784213900968,252.71672710110872,500.7845692401184,-4.648884962099032,225.98944933314755,213.38718074585339,439.37663007900096,12.602268587294185
1757,239.95809740412875,154.21854066418888,394.17663806831763,85.73955673993987,227.05979723909587,212.22597079254226,439.2857680316381,14.833826446553607
1758,237.96966500691804,267.1169517984464,505.08661680536443,-29.14728679152836,226.92517257607776,213.40268118288083,440.32785375895855,13.52249139319691
1759,231.35356226385687,260.93804532105884,492.2916075849157,-29.584483057201965,227.25359233344,215.6086450465858,442.86223738002576,11.644947286854249
1760,196.64475059043323,192.06592496693452,388.7106755573677,4.578825623498716,228.07069510264603,216.75429384514356,444.8249889477896,11.316401257502461
1761,218.39974665289938,216.63862763607682,435.03837428897623,1.761119016822562,229.29540642809454,217.40566749636895,446.70107392446346,11.889738931725617
1762,257.69367942873953,193.7357971193748,451.42947654811434,63.95788230936472,230.75215275608215,216.3362747726812,447.0884275287634,14.415877983400959
1763,247.497965642608,258.6619981572563,506.1599637998643,-11.164032514648284,230.89483639712918,216.62468274608543,447.5195191432146,14.27015365104374
1764,255.06764371966673,266.2940711591142,521.361714878781,-11.226427439447463,231.68162641810366,217.61990244280494,449.30152886090855,14.061723975298735
1765,232.81351734603908,229.14664147976768,461.96015882580673,3.666875866271397,230.94199072002368,218.81433026961577,449.7563209896395,12.127660450407921
1766,219.96104774738376,221.32940344230144,441.2904511896852,-1.3683556949176818,231.38854880396696,220.15879919694828,451.5473480009153,11.229749607018665
1767,236.2281430305673,228.80109657501913,465.02923960558644,7.427046455548179,230.68403613179575,218.282103213684,448.96613934547975,12.40193291811175
1768,275.26550475853674,242.94109422848717,518.2065989870239,32.32441053004956,233.22911676265895,220.42689844170306,453.65601520436195,12.802218320955907
1769,254.28104832127252,230.7967924477177,485.0778407689902,23.484255873554815,234.63822357110845,221.97324001844456,456.611463589553,12.664983552663859
1770,234.35721715044207,229.1469560617484,463.5041732121905,5.21026108869367,234.10933947456138,222.24779107772562,456.35713055228706,11.861548396835762
1771,231.514423788879,242.90217965742625,474.4166034463052,-11.38775586854726,234.4294618837968,223.9902147758426,458.41967665963944,10.439247107954207
1772,218.11940267656948,191.45704538325347,409.57644805982295,26.662357293316006,233.63540514247768,221.38544607781378,455.02085122029143,12.249959064663901
1773,229.57374393844339,192.74360124196625,422.31734518040963,36.83014269647714,232.36395447949246,219.50369883609767,451.8676533155902,12.860255643394789
1774,232.8911224871703,273.66035776086676,506.551480248037,-40.76923527369647,232.4142126028422,222.0133443884356,454.4275569912778,10.400868214406561
1775,250.93136783364594,242.21993767543543,493.15130550908134,8.711430158210504,234.78112638058465,224.84109880348143,459.6222251840661,9.940027577103244
1776,243.39036935573932,227.55119464187626,470.9415639976156,15.83917471386306,235.05104090001703,224.16207737054128,459.2131182705583,10.888963529475708
1777,249.76500543892223,249.62747809388543,499.39248353280766,0.1375273450368013,234.8065011271827,222.61572955237824,457.422230679561,12.190771574804437
1778,290.6756258306043,254.05320243431834,544.7288282649226,36.62242339628597,237.02702711110024,224.36908566075107,461.39611277185134,12.657941450349162
1779,271.82413036900596,183.89499898106746,455.71912935007344,87.9291313879385,239.1415725323362,224.11041995132484,463.251992483661,15.031152581011376
1780,214.39160162613868,205.18444916570795,419.5760507918466,9.207152460430734,237.6648494988939,223.7396893549003,461.4045388537942,13.925160143993564
1781,216.4001285857825,236.8251581681307,453.2252867539132,-20.425029582348202,236.45461156771958,224.99502222412423,461.44963379184384,11.459589343595383
1782,267.50258658890687,252.75419298003274,520.2567795689396,14.748393608874125,238.73193718205096,228.0789279974871,466.8108651795381,10.653009184563844
1783,261.5893896638739,215.33457464600002,476.9239643098739,46.25481501787385,240.26974925916545,228.5519447232385,468.821693982404,11.717804535926943
1784,234.88411324109688,188.45826588941944,423.3423791305163,46.42584735167745,239.97498510079396,226.41369618090755,466.38868128170145,13.5612889198864
1785,186.7750819413356,162.09403048130116,348.86911242263676,24.68105146003444,239.52625081895386,225.4436445119763,464.9698953309301,14.082606306977578
1786,246.21426676929235,218.98553320173238,465.19979997102473,27.22873356755997,239.46446497329663,224.31927138199708,463.7837363552937,15.145193591299545
1787,252.74485046771855,252.70067627805838,505.44552674577693,0.044174189660168395,239.89069007541627,227.6020092357927,467.49269931120904,12.288680839623556
1788,254.85614597812568,277.42772499981345,532.2838709779392,-22.571579021687768,240.45357277445652,227.94570167583828,468.3992744502948,12.507871098618242
1789,233.5780794303475,186.7547732018938,420.33285263224127,46.823306228453674,240.52772334667287,225.47292593853277,466.00064928520567,15.054797408140097
1790,238.62061003265043,244.21587986214362,482.83648989479406,-5.595269829493191,241.92691866141345,227.2112577683731,469.13817642978654,14.715660893040365
1791,293.87313048537567,291.66192768694134,585.535058172317,2.2112027984343285,244.442698122496,229.71203443673525,474.15473255923126,14.730663685760758
1792,241.1268234376172,189.95270276048896,431.0795261981061,51.17412067712823,243.8904695894586,229.58593129143907,473.47640088089764,14.304538298019542
1793,277.4364245491301,295.2022601700074,572.6386847191375,-17.765835620877283,244.888418219676,230.80394002519742,475.6923582448734,14.084478194478576
1794,194.482520533577,168.52380736100756,363.00632789458456,25.958713172569446,242.86891411347304,227.54493123192722,470.41384534540026,15.323982881545806
1795,227.24879470256647,229.76285264186973,457.0116473444362,-2.5140579393032567,242.6834233586906,227.56547160399728,470.2488949626878,15.117951754693316
1796,222.856024952913,232.72313262732303,455.57915758023603,-9.867107674410022,242.7799225988749,227.9452625768313,470.7251851757062,14.834660022043572
1797,264.77813100607096,261.2943492214263,526.0724802274972,3.483781784644691,243.731588864725,229.02837099837822,472.75995986310323,14.70321786634679
1798,253.37180631648974,228.4931154008708,481.8649217173605,24.878690915618932,243.00179891665678,228.54677170412432,471.54857062078116,14.455027212532434
1799,239.78976358574369,259.4981073730431,499.2878709587868,-19.70834378729944,242.51875609213914,229.5034822016352,472.02223829377436,13.015273890503959
1800,252.7848497832819,234.6782906106579,487.46314039393985,18.106559172624003,243.1330105132338,229.68786001993217,472.820870533166,13.445150493301636
1801,243.1306727523583,180.91280055976983,424.0434733121281,62.21787219258846,243.52021881201648,227.62154738334362,471.14176619536005,15.898671428672829
1802,276.3534924524003,249.97871811555885,526.3322105679591,26.374774336841455,245.4613551378775,229.5722698077538,475.0336249456313,15.889085330123676
1803,280.6060758267359,247.46366591691873,528.0697417436546,33.14240990981716,247.16243286748724,231.39627196358558,478.5587048310728,15.766160903901676
1804,264.6179274702938,289.5778598680216,554.1957873383154,-24.959932397727812,248.21999303359135,231.9268553671574,480.14684840074875,16.293137666433964
1805,229.29922301563266,222.63485257115818,451.93407558679087,6.664370444474486,247.49892153965757,231.2740191970148,478.77294073667235,16.224902342642768
1806,225.3864822118095,225.3077179458596,450.6942001576691,0.07876426594989994,246.89879196819325,231.19923664048096,478.09802860867416,15.699555327712327
1807,248.21588407272958,221.0384151870477,469.25429925977727,27.17746888568189,246.84715458932016,230.2462678769197,477.0934224662398,16.6008867124005
1808,207.91346682866842,226.10415582951845,434.01762265818684,-18.19068900085003,244.0884159559223,229.314632990093,473.4030489460153,14.773782965829295
1809,261.8726233849161,237.41077675893595,499.2834001438521,24.461846625980144,243.75669905645265,231.09849224935527,474.855191305808,12.65820680709735
1810,191.2599003322749,171.23372136993817,362.4936217022131,20.02617896233673,242.9856423466572,229.96680132282964,472.9524436694868,13.01884102382755
1811,275.46356550104866,239.09217986064405,514.5557453616927,36.37138564040461,244.95442357716604,230.04236871258007,474.9967922897461,14.912054864585977
1812,257.3265393602599,238.37096142510504,495.6975007853649,18.955577935154878,244.61522200287783,229.56292766074915,474.1781496636269,15.052294342128672
1813,288.11329795891,283.7260256810585,571.8393236399685,4.38727227785148,245.499352279379,231.8426426952511,477.34199497463015,13.656709584127926
1814,298.5405084428388,271.4771729072841,570.017681350123,27.0633355355547,247.62123211943708,234.60993959584658,482.23117171528366,13.011292523590498
1815,280.05458388734394,200.92456335472264,480.9791472420666,79.1300205326213,250.7305488509707,235.90429069162732,486.63483954259806,14.826258159343395
1816,252.47223724589855,219.24902926634266,471.7212665122412,33.223207979555895,250.93914786685758,235.913073893781,486.85222176063854,15.026073973076592
1817,265.61150908498837,235.25625554143198,500.86776462642035,30.355253543556387,251.36803648743322,235.3315932025601,486.69962968999334,16.036443284873133
1818,254.3974117490052,200.71601056908509,455.1134223180903,53.6814011799201,251.35274534646257,232.77453605486917,484.12728140133174,18.578209291593392
1819,311.8001445687392,301.9800685885542,613.7802131572935,9.820075980184981,253.96014751774229,236.6153792344245,490.5755267521668,17.34476828331777
1820,278.62987251902655,225.85572411268723,504.48559663171375,52.77414840633932,255.29378960062147,236.00337404277596,491.2971636433975,19.29041555784552
1821,302.67656685261335,305.5727406703468,608.2493075229602,-2.896173817733427,255.58723747952942,236.46706780888948,492.05430528841885,19.120169670639932
1822,320.0008153742769,297.75648719668436,617.7573025709612,22.244328177592536,258.2163705440847,240.060527290096,498.2768978341807,18.15584325398874
1823,276.21863053710126,283.21176279745725,559.4303933345585,-6.993132260355992,258.17577741035046,239.6608440443443,497.83662145469475,18.514933366006115
1824,289.91927968324296,244.0996219225012,534.0189016057442,45.81965776074176,261.3570027153393,242.1800378630608,503.5370405784,19.176964852278523
1825,283.91240023384614,296.9114203617078,580.823820595554,-12.999020127861684,263.2457895663819,244.41832345372202,507.664113020104,18.827466112659913
1826,257.3512185483911,276.3211406093067,533.6723591576979,-18.96992206091562,264.3956293528979,245.87159038645484,510.26721973935275,18.524038966443058
1827,279.83406246242,257.3150051879806,537.1490676504006,22.519057274439376,264.8974937347762,245.73894558533996,510.63643932011615,19.158548149436218
1828,243.31129424700023,241.7324256855511,485.0437199325513,1.5788685614491271,264.56214333245987,246.18025592816267,510.7423992606225,18.381887404297224
1829,239.90853740798505,266.07569619709693,505.98423360508195,-26.16715878911188,264.5661024598679,246.39950888896445,510.9656113488324,18.16659357090347
1830,231.02232474422757,238.8694675754606,469.8917923196882,-7.847142831233015,263.8406849585661,246.5392147877912,510.3798997463573,17.301470170774905
1831,254.42367188834777,190.07445255510106,444.49812444344883,64.34921933324671,264.21711826309905,246.84460318763558,511.0617214507347,17.372515075463518
1832,322.66814165968174,232.00034226519324,554.668483924875,90.6677993944885,265.7609399033418,246.2453239926234,512.0062638959652,19.515615910718417
1833,259.1441921278051,235.41787544772865,494.5620675755338,23.72631668007648,265.0455437800441,245.84379764365036,510.8893414236945,19.20174613639373
1834,266.1522406813983,235.74548509573646,501.8977257771348,30.40675558566187,265.0966875537476,244.04938515124087,509.1460727049885,21.047302402506716
1835,252.29934537518562,255.8736664540148,508.1730118292004,-3.574321078829172,265.863358299066,245.15734561400274,511.02070391306887,20.706012685063264
1836,233.2451801857264,238.13282118368065,471.37800136940706,-4.887640997954236,266.12531489819656,245.58484905526345,511.7101639534601,20.540465842933127
1837,227.57009477694302,237.33154064661503,464.90163542355805,-9.761445869672002,265.4371219216704,246.12795323724905,511.5650751589194,19.309168684421326
1838,300.25861107728315,259.0228524621272,559.2814635394104,41.23575861515593,268.5152933966242,247.22524312500266,515.740536521627,21.290050271621528
1839,252.07343519726902,221.49147779214698,473.56491298941603,30.58195740512204,268.1886537903693,246.6945998261097,514.883253616479,21.494053964259592
1840,224.49536844417722,179.5886798043038,404.08404824848105,44.90668863987341,269.2965027274327,246.97309844058856,516.2696011680213,22.323404286844145
1841,300.2833084046364,211.4250848053888,511.7083932100252,88.8582235992476,270.1238274908857,246.0508619387467,516.1746894296323,24.072965552138907
1842,296.51254554519966,224.82142561476397,521.3339711599637,71.69111993043569,271.43002769705026,245.5992107450687,517.029238442119,25.830816951981607
1843,295.10239737118104,236.50102472223864,531.6034220934197,58.6013726489424,271.6629976774593,244.02504404644137,515.6880417239006,27.63795363101797
1844,213.78820268981718,154.53808939299898,368.32629208281617,59.2501132968182,268.83792081902527,240.12707459596518,508.9649954149905,28.710846223060084
1845,217.12941533431606,207.53004357754813,424.6594589118642,9.599371756767937,266.740415200591,240.34725727005934,507.0876724706504,26.39315793053164
1846,313.00234503222066,310.9649509472764,623.9672959794971,2.0373940849442533,268.7580854601351,243.4044546594238,512.1625401195589,25.35363080071125
1847,300.35387781591083,281.48144628483476,581.8353241007455,18.872431531076074,269.9161644178325,244.94529435087057,514.8614587687031,24.97087006696191
1848,289.85049637155475,217.99564918924938,507.84614556080413,71.85484718230538,271.09793390525084,245.52128230487605,516.6192162101269,25.576651600374753
1849,276.6070639967688,251.70524083332356,528.3123048300923,24.901823163445215,269.92483121951847,243.84545471303505,513.7702859325534,26.079376506483428
1850,276.4147929137006,266.3774637276379,542.7922566413386,10.037329186062664,269.8509952326743,245.19617936686672,515.047174599541,24.65481586580754
1851,287.9675847962686,236.17107288555567,524.1386576818243,51.79651191071295,269.3606958307961,242.88279044070703,512.2434862715031,26.47790539008908
1852,294.76272629358687,258.358130689546,553.1208569831329,36.40459560404088,268.5194261947731,241.56951189046907,510.0889380852422,26.949914304304027
1853,300.9468320893309,218.2500547564572,519.1968868457881,82.6967773328737,269.3436995798474,239.40412162243575,508.74782120228315,29.939577957411686
1854,263.20900385572537,225.51008665661072,488.7190905123361,37.698917199114646,268.45335705226347,238.78447044690606,507.2378274991696,29.66888660535745
1855,286.5741781375717,279.48921507038506,566.0633932079568,7.0849630671866635,268.5420829823877,238.20373027052864,506.7458132529163,30.338352711859056
1856,300.9861152598867,211.91657707917773,512.9026923390644,89.06953818070895,269.9965795394375,236.056911486191,506.05349102562855,33.93966805324655
1857,277.0206120004345,205.7703542989789,482.7909662994134,71.25025770145558,269.90279785737135,234.3387564565576,504.241554313929,35.56404140081375
1858,265.2610149679026,253.92095471049655,519.1819696783991,11.340060257406066,270.63445521473477,234.74504075738912,505.3794959721239,35.88941445734565
1859,240.40011804639676,207.53753680818585,447.9376548545826,32.86258123821091,270.6508412360152,232.79376877775877,503.4446100137739,37.85707245825641
1860,296.05529837566473,283.3231361144775,579.3784344901422,12.732162261187227,272.8186070237297,234.27555772905936,507.0941647527891,38.54304929467042
1861,307.50552089247196,260.5480888400776,568.0536097325496,46.95743205239438,274.5880019905338,236.62467893855853,511.2126809290924,37.96332305197534
1862,306.92501700442847,273.3487379725073,580.2737549769358,33.57627903192116,274.0632311686921,238.002958795469,512.0661899641611,36.0602723732231
1863,274.67918784833813,255.74502085817846,530.4242087065165,18.934166990159667,274.58106435937657,238.68053030915067,513.2615946685272,35.900534050225865
1864,301.1553576804523,205.07460868767942,506.2299663681317,96.0807489927729,275.74783492601165,237.65816776221544,513.4060026882271,38.08966716379623
1865,286.37054406909596,216.06801643874388,502.43856050783984,70.30252763035207,276.883541549142,236.3313127617064,513.2148543108484,40.55222878743561
1866,268.1442439251101,225.66507863313961,493.80932255824973,42.4791652919705,278.04684367378815,235.91572134335505,513.9625650171432,42.1311223304331
1867,292.99402286456905,286.83480715101433,579.8288300155834,6.159215713554715,280.227641276709,237.56583022683498,517.793471503544,42.661811049874
1868,305.50987534676966,200.6039042339162,506.1137795806859,104.90597111285345,280.4026834190252,235.6185319525613,516.0212153715864,44.7841514664639
1869,285.8864979978222,251.59534336544675,537.4818413632689,34.291154632375424,281.52978551237703,236.62199413833798,518.151779650715,44.90779137403902
1870,308.5448348421718,252.92334948776863,561.4681843299404,55.62148535440315,284.33143439231014,239.0664831277868,523.3979175200969,45.26495126452335
1871,280.9823153322509,169.92093598027276,450.90325131252365,111.06137935197813,283.68806795656394,237.68301150028293,521.3710794568469,46.00505645628103
1872,300.15117894210823,265.38059593083574,565.531774872944,34.77058301127249,283.80935573646093,239.03498384415198,522.8443395806129,44.77437189230893
1873,294.3893366882845,229.94816652541152,524.337503213696,64.441170162873,283.785587047031,238.81655523759107,522.6021422846221,44.96903180943995
1874,278.32061153312964,305.4611153176162,583.7817268507458,-27.140503784486555,285.9366673418081,243.84732276841166,529.7839901102197,42.08934457339646
1875,287.06249362886564,202.30345218263022,489.36594581149586,84.75904144623541,288.2677699516264,243.67310305524774,531.9408730068741,44.594666896378705
1876,328.94255438910915,245.49274972691722,574.4353041160264,83.44980466219192,288.79911026352266,241.49069634790243,530.2898066114251,47.308413915620285
1877,285.3090887469599,153.35768300731448,438.66677175427435,131.95140573964542,288.29761729455765,237.21990423865176,525.5175215332094,51.07771305590594
1878,290.8490292613576,191.31708695561224,482.16611621696984,99.53194230574536,288.3309017242178,236.33061883086384,524.6615205550817,52.00028289335394
1879,356.14303488789915,224.4717339796194,580.6147688675185,131.67130090827976,290.9821007539221,235.42283526907372,526.4049360229959,55.559265484848424
1880,338.186622466568,253.92670456071596,592.113327027284,84.25991790585203,293.04116173901764,235.00780996350966,528.0489717025273,58.033351775508066
1881,336.1425501609942,204.75653570547362,540.8990858664678,131.38601445552055,294.6469939178418,233.96065872417358,528.6076526420154,60.68633519366833
1882,328.0878205166353,263.96463960904026,592.0524601256756,64.12318090759504,295.7578303919435,234.1475423548234,529.9053727467668,61.61028803712013
1883,304.9913365776653,212.0790514452198,517.0703880228851,92.91228513244553,295.8926472082213,233.9418422444488,529.8344894526701,61.95080496377252
1884,321.76270270125826,165.1732093796711,486.93591208092937,156.58949332158716,297.8444371697391,231.93061300188415,529.7750501716232,65.91382416785493
1885,374.62888707180923,300.847984010111,675.4768710819203,73.78090306169821,300.7795941342137,232.64257196654168,533.4221661007554,68.13702216767199
1886,350.7093494711507,239.31606131581395,590.0254107869646,111.39328815533673,302.4370352745891,233.55588810776285,535.9929233823519,68.88114716682624
1887,317.26296484282904,284.5320485395463,601.7950133823754,32.730916303282754,303.77844703600226,236.1812779157818,539.9597249517841,67.59716912022049
1888,263.56305946645705,159.79059538679485,423.3536548532519,103.7724640796622,303.7218485192874,233.04359927165842,536.7654477909458,70.67824924762903
1889,312.09383574910373,249.99848390736312,562.0923196564669,62.09535184174061,306.1116391093776,234.45896417496434,540.570603284342,71.65267493441335
1890,286.2544697311545,173.916866754043,460.17133648519746,112.33760297711146,305.7849448212273,230.8120885296165,536.5970333508437,74.97285629161082
1891,293.9652724403011,218.31123402378648,512.2765064640876,75.6540384165146,305.333603206155,229.40419336907345,534.7377965752283,75.9294098370815
1892,299.9033796400887,239.9376592455753,539.841038885664,59.9657203945134,305.0995486273436,228.2904907448424,533.390039372186,76.80905788250124
1893,362.5795901053613,257.73189324740054,620.3114833527618,104.84769685796078,308.02956203591106,228.35671982448312,536.3862818603942,79.67284221142793
1894,292.02580699061923,177.56900248173673,469.59480947235596,114.4568045088825,307.7252436795833,227.43986628428505,535.1651099638683,80.28537739529826
1895,320.04569057959316,271.9098640045632,591.9555545841563,48.13582657502997,308.8477485632666,229.30126120314569,538.1490097664122,79.54648736012085
1896,318.0275546142262,210.75852452098283,528.786079135209,107.26903009324334,310.51052558623707,228.8043760660738,539.3149016523109,81.7061495201633
1897,272.3572792430183,217.29598166199645,489.65326090501475,55.06129758102185,309.8226341321854,226.48641521643987,536.3090493486253,83.33621891574552
1898,330.8890806642196,205.6547111948736,536.5437918590932,125.23436946934598,310.66860764276703,226.65477544847175,537.3233830912388,84.01383219429526
1899,251.42538227518014,186.94075942340336,438.36614169858353,64.48462285177678,309.5199037853456,224.49962265040364,534.0195264357493,85.02028113494198
1900,344.1109543483203,269.93745044120936,614.0484047895297,74.17350390711096,310.70544110221726,225.0667593488517,535.772200451069,85.63868175336557
1901,332.5820830412486,248.31485823407937,580.896941275328,84.26722480716924,312.42543335918384,227.67989009064524,540.105323449829,84.74554326853861
1902,333.3739162958639,160.76888066466324,494.14279696052716,172.60503563120068,313.5328579376424,224.19283291510615,537.7256908527486,89.34002502253624
1903,369.326734072245,298.62064863475064,667.9473827069957,70.70608543749438,316.0307711837744,226.48191565208415,542.5126868358585,89.54885553169028
1904,318.65341176510907,229.8715391148545,548.5249508799636,88.78187265025457,317.3751978581737,223.96226311199206,541.3374609701657,93.41293474618163
1905,285.2802666798518,199.33001136693218,484.610278046784,85.95025531291964,317.31579029320653,223.86314841813547,541.1789387113421,93.45264187507112
1906,275.98304642356817,165.13868977832888,441.1217362018971,110.84435664523929,315.55047336102194,221.18467975318254,536.7351531142044,94.36579360783936
1907,311.7123841762254,194.06543074058158,505.77781491680696,117.64695343564381,316.430583208664,222.54160467762478,538.9721878862888,93.88897853103931
1908,317.90107014595867,218.06335539460645,535.9644255405651,99.83771475135222,317.33231790481744,223.43314695892457,540.7654648637421,93.89917094589286
1909,332.04272132257125,248.32822884123738,580.3709501638086,83.71449248133388,316.5289741193065,224.22836345431185,540.7573375736183,92.30061066499466
1910,321.0296675378305,225.1790085087597,546.2086760465902,95.85065902907081,315.95707562168195,223.27010691924662,539.2271825409285,92.6869687024353
1911,303.411039267399,272.5533830743008,575.9644223416999,30.857656193098194,314.8660252585621,225.53000183154083,540.396027090103,89.33602342702122
1912,330.4230313718038,200.47561159723227,530.898642969036,129.94741977457153,314.9438656204011,223.41370089781392,538.357566518215,91.5301647225871
1913,333.8339097208068,255.9691149352561,589.8030246560629,77.86479478555069,315.9052847251724,224.8767030141485,540.7819877393209,91.02858171102393
1914,383.1174790094834,212.37093435387513,595.4884133633585,170.7465446556083,317.95044393544663,226.4499605132886,544.4004044487352,91.50048342215797
1915,332.82596379960285,183.0204970529331,515.846460852536,149.80546674666974,316.55701315970634,222.522377614716,539.0793907744224,94.03463554499035
1916,309.1247604000144,187.75702850332317,496.88178890333756,121.36773189669123,315.1708601906685,220.803743187633,535.9746033783015,94.36711700303552
1917,287.2290037792111,187.8664590894388,475.09546286864986,99.3625446897723,314.16972815521456,217.5815568726294,531.751285027844,96.58817128258517
1918,311.8572556158603,213.42414851958935,525.2814041354496,98.43310709627096,315.77953469352803,219.36934197705588,535.148876670584,96.41019271647211
1919,277.1943455118002,170.94302454666916,448.13737005846934,106.25132096513101,314.6162183522846,216.73415999836607,531.3503783506507,97.88205835391847
1920,309.8927333644539,213.4184409482315,523.3111743126854,96.47429241622237,315.40416047339454,218.0508791381724,533.4550396115669,97.35328133522216
1921,301.26846729910153,168.6644241247521,469.9328914238536,132.60404317434944,315.64760030202126,216.39598547487122,532.0435857768924,99.25161482715
1922,299.196110344628,130.290170925659,429.486281270287,168.90593941896898,315.62402465883923,212.74106919754067,528.3650938563799,102.88295546129851
1923,337.0495034123868,200.9045285409869,537.9540319533737,136.1449748713999,314.7730217690734,210.8468237073269,525.6198454764003,103.92619806174648
1924,310.39129112172134,182.27985287360355,492.6711439953249,128.1114382481178,315.3852045734435,211.00385205372245,526.3890566271659,104.38135251972099
1925,391.4356027036432,246.61115079838729,638.0467535020305,144.82445190525593,317.76486831091177,210.1605616135166,527.9254299244284,107.6043066973952
1926,364.29840476227196,182.71068637424992,547.0090911365219,181.58771838802204,319.3072299825133,209.22563367529216,528.5328636578055,110.08159630722115
1927,287.0000531017082,131.69517866409205,418.69523176580026,155.30487443761615,319.79532244446966,206.37227357536202,526.1675960198316,113.42304886910762
1928,356.7125239716425,197.50245686325783,554.2149808349003,159.21006710838466,320.6561038880504,206.10053176430816,526.7566356523586,114.55557212374225
1929,316.80739284151133,228.6282770539141,545.4356698954255,88.17911578759723,322.83550424026146,207.49011568532518,530.3256199255867,115.34538855493628
1930,315.75316368364537,152.15087605291694,467.9040397365623,163.60228763072843,321.8902445514389,203.56389653904878,525.4541410904877,118.32634801239018
1931,353.3472010570921,219.46149900545123,572.8087000625433,133.88570205164086,322.5824151519671,202.6021178980945,525.1845330500615,119.98029725387256
1932,389.98945224435664,208.12353858512358,598.1129908294802,181.86591365923306,324.4695996835835,204.1806064954432,528.6502061790267,120.28899318814031
1933,325.9996145768946,151.65901941826917,477.65863399516377,174.34059515862543,323.0253623670718,199.28188552156047,522.3072478886322,123.74347684551134
1934,374.1906700019091,121.00534205230548,495.1960120542146,253.18532794960362,324.8766043082985,195.65301228614217,520.5296165944407,129.22359202215634
1935,346.48046279379764,126.75232793300087,473.2327907267985,219.72813486079679,326.91661084543,193.23375617167778,520.1503670171078,133.68285467375222
1936,349.7332570821137,176.87570605254982,526.6089631346636,172.8575510295639,329.3749512007149,193.6249900474851,522.9999412482,135.7499611532297
1937,337.44281863207675,254.18861399272802,591.6314326248048,83.25420463934873,330.23263234924326,195.62909615589004,525.8617285051333,134.6035361933532
1938,364.82764058949283,200.0497037611037,564.8773443505966,164.77793682838913,331.7968513640277,195.02864110143994,526.8254924654676,136.76821026258776
1939,290.85015266707495,214.23668401511333,505.0868366821883,76.61346865196163,330.42376574217786,193.8922562739025,524.3160220160803,136.53150946827537
1940,343.93091102975205,235.89143482020106,579.8223458499531,108.039476209551,331.1871405252419,194.2493371509505,525.4364776761925,136.93780337429138
1941,322.0259541295191,191.87737000513064,513.9033241346498,130.14858412438846,331.80763768731254,191.56013671531153,523.367774402624,140.24750097200103
1942,339.82106121786444,171.54243609328884,511.3634973111533,168.2786251245756,332.1209053488479,190.59569753184672,522.7166028806946,141.52520781700116
1943,335.61436961875097,251.62044293401587,587.2348125527668,83.9939266847351,332.1802540121127,190.45074179847202,522.6309958105847,141.72951221364067
1944,406.30942256343224,172.75993545467517,579.0693580181074,233.54948710875706,332.9533187972444,189.13037516849872,522.0836939657431,143.8229436287456
1945,308.7663062919441,168.69087967281968,477.45718596476377,140.0754266191244,332.1513302136557,188.65272125582825,520.804051469484,143.49860895782746
1946,363.0468185145071,148.8565076418621,511.9033261563692,214.190310872645,333.9487321508055,187.35603722711292,521.3047693779184,146.5926949236926
1947,393.7653171937448,181.7320753137832,575.497392507528,212.0332418799616,337.49994259795665,187.15155776792437,524.651500365881,150.34838483003222
1948,362.5108900018653,247.31748279863467,609.8283728004999,115.1934072032306,339.18839707749004,188.2813355772259,527.4697326547159,150.90706150026418
1949,344.70906020495846,173.96888690645756,518.677947111416,170.7401732985009,341.43888756726204,188.38219765588553,529.8210852231475,153.05668991137654
1950,317.22580404306143,161.24546761541285,478.4712716584743,155.98033642764858,341.68332325654893,186.64309854479154,528.3264218013405,155.0402247117574
1951,341.9172118344232,203.51109144889577,545.428303283319,138.40612038552743,343.03828140772634,187.804654122263,530.8429355299893,155.2336272854633
1952,345.5259766687275,211.49607752540535,557.0220541941328,134.02989914332213,344.5826102851963,190.5115176755879,535.0941279607842,154.07109260960843
1953,321.7008537875048,205.06838120144923,526.769234988954,116.63247258605557,344.0709886310336,190.65031276426998,534.7213013953035,153.42067586676364
1954,338.66464335212106,162.0286127131558,500.69325606527684,176.63603063896525,345.01343370538024,189.97527142558837,534.9887051309686,155.03816227979186
1955,319.22698218225037,143.2458637481536,462.472845930404,175.98111843409677,342.60647968800043,186.52976185724725,529.1362415452478,156.07671783075324
1956,327.210227004926,91.88553723167175,419.0957642365978,235.32468977325428,341.37020709608896,183.502256885828,524.8724639819169,157.86795021026097
1957,328.82616270416133,108.77220575071742,437.59836845487877,220.0539569534439,342.76441074950407,182.73815778871548,525.5025685382195,160.02625296078858
1958,298.23393989730164,150.23548149440208,448.4694213917037,147.99845840289956,340.8151246136927,181.16259194308697,521.9777165567797,159.65253267060572
1959,336.89830574872417,172.13289439917548,509.03120014789965,164.76541134954869,341.4848217105998,179.27941252126234,520.7642342318621,162.20540918933744
1960,394.8667931453658,225.6245213537306,620.4913144990965,169.24227179163523,344.12194269265717,181.72853403128946,525.8504767239466,162.3934086613677
1961,340.05057426094334,179.05874755600067,519.109321816944,160.99182670494267,343.6787217994522,180.3817756496411,524.0604974490933,163.29694614981105
1962,298.14720582455215,110.7611691288163,408.9083749533685,187.38603669573584,340.61731358545865,177.13636333443085,517.7536769198896,163.48095025102785
1963,340.46832347700916,184.3477911984595,524.8161146754687,156.12053227854966,341.0996038821292,178.2259890604372,519.3255929425663,162.873614821692
1964,368.0041638987445,230.04940378267352,598.053567681418,137.95476011607096,340.8933870120237,181.86079111811614,522.7541781301398,159.03259589390754
1965,346.16252387863733,203.16271935236688,549.3252432310042,142.99980452627045,340.88278904818503,184.40780416542836,525.2905932136133,156.4749848827567
1966,338.9109753042018,215.10454788920006,554.0155231934019,123.80642741500176,340.52204632225465,185.68209889331672,526.2041452155713,154.83994742893796
1967,384.9647675449212,137.81698766359042,522.7817552085116,247.14777988133076,342.1061112860161,181.80304468234544,523.9091559683616,160.30306660367066
1968,354.90638197468127,185.46821709040532,540.3745990650866,169.43816488427595,341.7754026655224,181.31699512665548,523.0923977921778,160.4584075388669
1969,313.0007774078229,178.7345642741258,491.73534168194874,134.2662131336971,342.51375682354734,180.13359113528927,522.6473479588366,162.38016568825805
1970,358.4890248760727,194.6926691407105,553.1816940167832,163.79635573536217,342.9990272850913,178.7602989459729,521.7593262310643,164.23872833911847
1971,420.16757222104286,253.8686657076047,674.0362379286476,166.29890651343817,346.2704145548088,180.82667546938868,527.0970900241975,165.4437390854201
1972,392.46665827425056,164.3546869857608,556.8213452600114,228.11197128848977,348.0252677900217,180.5870838324711,528.6123516224928,167.4381839575506
1973,337.59954168586796,224.5132593315569,562.1128010174249,113.08628235431107,348.0914401922589,179.68351104572247,527.7749512379813,168.40792914653645
1974,392.7868950480985,188.15408274062003,580.9409777887186,204.63281230747845,347.6406892750811,180.19664928858728,527.8373385636684,167.44403998649383
1975,363.3826086507369,151.66902497440717,515.0516336251441,211.71358367632976,349.4612326870409,179.62925413197354,529.0904868190144,169.83197855506734
1976,414.2900185516196,172.80544518174275,587.0954637333623,241.48457336987684,351.1693393549446,180.42755204996953,531.5968914049141,170.74178730497505
1977,339.3773656970563,186.14220090695048,525.5195666040067,153.2351647901058,349.35640763838836,180.57455623640848,529.9309638747968,168.78185140197988
1978,323.1967870570846,156.57446480621707,479.77125186330164,166.6223222508675,348.045937540229,177.54978896999455,525.5957265102236,170.49614857023442
1979,415.2064951432037,217.31113824969736,632.5176333929011,197.89535689350635,350.39585203817046,178.99453068143586,529.3903827196064,171.4013213567346
1980,358.68768845109344,191.44573559067075,550.1334240417642,167.24195286042269,351.7779148517715,180.00120628061114,531.7791211323827,171.77670857116038
1981,448.3142296460057,162.20370263851385,610.5179322845195,286.11052700749184,355.3244821121577,178.62429332026508,533.9487754324226,176.70018879189257
1982,416.26657145377317,218.88885882644428,635.1554302802174,197.3777126273289,357.6825019383258,178.87071936363301,536.5532213019588,178.81178257469278
1983,325.27609927163326,105.7354667325643,431.01156600419756,219.54063253906895,357.8016767877968,175.55962221467018,533.361299002467,182.24205457312655
1984,386.33708296855946,191.42495260442703,577.7620355729865,194.91213036413242,359.39075810834476,176.5395002110459,535.9302583193906,182.85125789729878
1985,377.3739662544682,172.85023888935584,550.2242051438241,204.52372736511236,361.328990910752,177.52631271575265,538.8553036265047,183.80267819499932
1986,389.4960289777875,284.97719992707613,674.4732289048636,104.51882905071136,363.40518430984736,183.9627014722661,547.3678857821136,179.44248283758122
1987,348.82989420000274,218.7434116591832,567.5733058591859,130.08648254081953,364.07197535970874,187.6284083358817,551.7003836955904,176.4435670238271
1988,336.4925225686372,228.58891614158617,565.0814387102233,107.90360642705102,365.3472614487533,190.24018949078783,555.5874509395411,175.1070719579655
1989,277.8926141864223,182.4295860071791,460.32220019360136,95.4630281792432,363.38040506334323,190.58341254438793,553.9638176077311,172.79699251895528
1990,338.9781187239526,212.89177817044498,551.8698968943976,126.08634055350763,361.5174492492961,190.15898777161175,551.6764370209078,171.35846147768436
1991,374.0479640372921,225.228847203462,599.2768112407541,148.8191168338301,362.6506955751744,191.69799109319376,554.3486866683683,170.95270448198062
1992,345.5420144596991,188.23089534136741,533.7729098010665,157.31111911833167,364.2305225296793,194.2803153002788,558.5108378299581,169.95020722940046
1993,341.4824327812287,255.84628783277248,597.3287206140012,85.6361449484562,364.2643261731533,196.66359852142259,560.9279246945758,167.6007276517307
1994,352.57609685394834,80.9477504694854,433.52384732343376,271.62834638446293,363.75005727166,191.69354341098295,555.443600682643,172.05651386067711
1995,391.12476031010544,156.57070031424266,547.6954606243481,234.5540599958628,365.24879848604235,190.14047610971213,555.3892745957545,175.10832237633016
1996,322.04382168224055,188.9418588947666,510.98568057700714,133.10196278747395,364.68656003197697,189.2683864765644,553.9549465085414,175.41817355541255
1997,364.7868878858634,212.5610428688823,577.3479307547457,152.22584501698108,364.01396404334173,191.75985498340742,555.773819026749,172.25410905993425
1998,363.5987701479419,141.89721059537726,505.49598074331914,221.70155955256462,364.30371031578375,190.30748810023985,554.6111984160235,173.99622221554384
1999,378.4996344303812,230.83298862781447,609.3326230581956,147.66664580256673,366.48700554986897,192.0441022453628,558.5311077952317,174.44290330450622
2000,440.1418783282569,184.57373767506388,624.7156160033207,255.568140653193,369.20876733160844,191.70680452984124,560.9155718614496,177.5019628017672
2001,415.9234006115835,141.0174143746475,556.940814986231,274.905986236936,369.0672949446265,187.94509615207602,557.0123910967026,181.1221987925505
2002,425.64487422783833,177.32627478408853,602.9711490119269,248.3185994437498,370.17323547641274,188.37748241202024,558.5507178884329,181.7957530643925
2003,369.51719362991105,143.23327283650192,512.750466466413,226.28392079340912,371.23715720788084,185.66814952885176,556.9053067367327,185.56900767902908
2004,452.44013191785166,153.95783344747295,606.3979653653246,298.48229847037874,373.22559843687264,184.52827455241354,557.7538729892862,188.69732388445908
2005,343.0806013884973,120.02931893690734,463.1099203254047,223.05128245158997,372.5488648614646,183.47361768449687,556.0224825459615,189.07524717696776
2006,310.01154892507566,136.29968754702222,446.3112364720979,173.71186137805344,369.0729158739132,182.25675909667285,551.329674970586,186.81615677724034
2007,404.1138826969299,152.3695599493263,556.4834426462562,251.74432274760363,371.2307997739089,181.13100439808537,552.3618041719943,190.0997953758236
2008,365.4854713386368,194.80358320571838,560.2890545443552,170.6818881329184,372.640422583294,182.4053083447354,555.0457309280295,190.23511423855862
2009,402.168543336017,199.1580235528562,601.3265668888732,203.01051978316082,372.2058241897211,181.80020452150737,554.0060287112285,190.40561966821375
2010,339.2566558969704,179.9622143008087,519.2188701977791,159.2944415961617,371.55812310458373,181.41742047851196,552.9755435830957,190.14070262607174
2011,385.37391092642895,137.10236085289026,522.4762717793192,248.2715500735387,369.4601124805978,180.58070908565787,550.0408215662557,188.87940339493994
2012,366.6332809366369,117.11231458868792,483.7455955253248,249.52096634794896,367.80566946335995,177.18815761106598,544.9938270744259,190.61751185229394
2013,394.0017206860118,160.84900241164078,554.8507230976526,233.15271827437104,370.0965235105059,179.0252754670352,549.1217989775411,191.07124804347072
2014,387.4009500933297,116.73661203161383,504.13756212494354,270.66433806171585,370.13198574799827,176.5356641146081,546.6676498626063,193.59632163339018
2015,339.4489777467393,198.69949593204362,538.1484736787829,140.74948181469566,368.86781946440726,177.39730601603102,546.2651254804383,191.47051344837624
2016,403.52870384660974,135.6069889518305,539.1356927984402,267.92171489477926,369.335575293368,172.41829898352282,541.7538742768909,196.91727630984516
2017,336.4973041957342,185.32992791338054,521.8272321091148,151.16737628235367,368.92448895989236,171.30451619199604,540.2290051518885,197.61997276789631
2018,393.4367646877023,180.45831054779444,573.8950752354967,212.97845413990785,370.82263036386126,169.70016267220302,540.5227930360642,201.1224676916582
2019,353.10823970969125,114.75569737590565,467.8639370855969,238.3525423337856,373.32981788130354,167.44436638449392,540.7741842657974,205.88545149680965
2020,362.91238753633047,163.651356948129,526.5637444844594,199.26103058820146,374.1276268417161,165.8030190104167,539.9306458521328,208.32460783129943
2021,397.91435456714,112.25957620764366,510.1739307747836,285.65477835949633,374.9231731927111,162.03737664388942,536.9605498366005,212.88579654882162
2022,334.07818723352875,223.3359506673303,557.414137900859,110.74223656619844,374.5410456185054,163.20754515475485,537.7485907732602,211.33350046375054
2023,432.8069461901272,156.07432740320138,588.8812735933286,276.7326187869258,377.58519606546866,159.8818131404358,537.4670092059044,217.70338292503283
2024,369.47087216757177,131.80586588624578,501.27673805381755,237.665006281326,378.1483552425895,161.57708365432785,539.7254388969172,216.57127158826162
2025,352.3240927907764,175.8436225366354,528.1677153274118,176.48047025414098,376.8549996586118,162.21951439507427,539.0745140536861,214.63548526353756
2026,310.5978158596739,162.75686072130623,473.35467658098014,147.8409551383677,376.4734661311929,161.34668112262554,537.8201472538184,215.12678500856734
2027,371.8470732205443,160.53141131025296,532.3784845307973,211.31566191029134,376.708805642349,159.6123600706713,536.3211657130203,217.0964455716777
2028,380.4865413208214,71.08209926682805,451.56864058764944,309.40444205399336,377.2717313481116,157.2518563597196,534.5235877078312,220.019874988392
2029,378.5454507373995,139.90489631646403,518.4503470538635,238.64055442093547,377.27325855834556,154.22091994934127,531.4941785076868,223.05233860900427
2030,395.1282843821101,100.49844358346014,495.62672796557024,294.62984079865,375.77280542680734,151.4184101462878,527.1912155730951,224.3543952805195
2031,389.3164498601394,116.45320855346792,505.7696584136073,272.8632413066715,374.8859070684258,150.59960328558185,525.4855103540077,224.286303782844
2032,473.0275608014375,123.48850390300308,596.5160647044406,349.5390568984344,376.46532995421245,148.80501092287895,525.2703408770915,227.66031903133353
2033,400.46929998858434,177.1310881354322,577.6003881240165,223.33821185315213,377.49706683283495,149.93493809951,527.432004932345,227.56212873332495
2034,460.37057496830636,189.87270170875388,650.2432766770603,270.4978732595525,377.7614149345167,151.132100374886,528.8935153094028,226.62931455963073
2035,388.25453057620007,126.73626995226022,514.9908005284603,261.51826062393985,379.2672125741068,151.3556654087311,530.622877982838,227.91154716537574
2036,348.97661336157455,125.44308239451041,474.41969575608493,223.53353096706414,380.56604805532345,150.99377857031408,531.5598266256376,229.5722694850094
2037,417.372704136484,170.31077519701878,587.6834793335028,247.06192893946522,381.0080087699753,151.59181907857047,532.5998278485457,229.4161896914048
2038,433.44021265541255,172.53780486230005,605.9780175177126,260.9024077931125,383.2731668138678,150.8496264671232,534.122793280991,232.42354034674463
2039,414.7387498806777,122.75955101963145,537.4983009003091,291.97919886104626,383.6921736986898,148.3030107160157,531.9951844147056,235.38916298267412
2040,432.40138294995586,80.88025401912904,513.281636969085,351.5211289308268,386.7969979337893,145.00027870662637,531.7972766404157,241.79671922716295
2041,397.33011573719625,151.85061965719103,549.1807353943873,245.47949608000522,387.1955380941483,145.4918873334364,532.6874254275847,241.70365076071184
2042,363.03242291426864,119.9794641435864,483.011887057855,243.05295877068224,387.07550949340265,145.58745898526638,532.662968478669,241.4880505081363
2043,402.72994620704935,110.27327508164619,513.0032212886955,292.45667112540315,387.3664503441039,143.90160140759988,531.2680517517038,243.464848936504
2044,399.4746624959141,118.39064388881854,517.8653063847327,281.0840186070956,387.76890742419,143.95673580284003,531.7256432270301,243.81217162135
2045,406.3237467197017,67.20727526912141,473.5310219888231,339.1164714505803,389.9980663899554,139.5736617807426,529.5717281706981,250.42440460921287
2046,381.6975933750375,174.33882371531172,556.0364170903492,207.3587696597258,389.27036270756975,140.8647229395253,530.135085647095,248.40563976804438
2047,419.67635275018574,162.81220129082303,582.4885540410088,256.8641514593627,392.0429976593848,140.11413205210675,532.1571297114915,251.92886560727803
2048,416.7402160376556,147.3835812638386,564.1237973014943,269.356634773817,392.81977937104983,139.01164107597486,531.8314204470248,253.808138295075
2049,430.3403065266315,171.81353504331295,602.1538415699445,258.5267714833185,395.39418159828125,140.9135689982218,536.3077505965031,254.48061260005943
2050,402.08669903494615,82.12257760300837,484.20927663795453,319.96412143193777,396.6999919815684,138.1959430200511,534.8959350016196,258.5040489615173
2051,405.7130981718864,150.45425383822658,556.167352010113,255.2588443336598,396.9599501017266,139.46909894107054,536.4290490427971,257.49085116065606
2052,398.6136840015988,122.70208555917407,521.3157695607729,275.91159844242475,399.11113332732896,136.11463677079868,535.2257700981277,262.9964965565303
2053,410.5952038202366,102.43250747692636,513.0277112971629,308.16269634331024,398.3707419149993,134.3265761065895,532.6973180215888,264.0441658084098
2054,467.1022937725557,179.94752906910315,647.0498228416589,287.15476470345254,401.6251226351654,135.93129821268474,537.5564208478502,265.69382442248065
2055,405.0456438401485,165.37502079837074,570.4206646385193,239.67062304177776,403.3825076701445,135.58234482140927,538.9648524915536,267.8001628487352
2056,375.5050410708244,120.00102816643502,495.50606923725945,255.50401290438938,405.5460818438495,134.15715040291354,539.703232246763,271.38893144093595
2057,403.25547985992966,95.21810324588306,498.47358310581274,308.0373766140466,406.59302873182895,131.98004013410122,538.5730688659302,274.6129885977278
2058,437.0209374503743,217.15408294296512,654.1750203933394,219.86685450740916,408.47750860281405,136.84910625663912,545.3266148594532,271.628402346175
2059,359.75413266980615,129.93772690494154,489.6918595747477,229.8164057648646,407.8511313338943,136.51686727625503,544.3679986101494,271.33426405763925
2060,402.93335092217274,105.60114182218946,508.5344927443622,297.3322090999833,408.11130021856303,136.68695721754602,544.7982574361091,271.42434300101706
2061,416.870089350182,175.14721518528435,592.0173045354663,241.72287416489766,409.0297548682312,138.64342410527325,547.6731789735044,270.3863307629579
2062,414.7786196903706,104.04141638064544,518.820036071016,310.73720330972515,407.0881234978623,137.99518785452798,545.0833113523902,269.0929356433343
2063,360.7035766358325,140.26925488888324,500.97283152471573,220.43432174694928,405.7625993861039,136.766460079643,542.5290594657469,268.99613930646086
2064,434.466342116659,179.26848311533402,613.734825231993,255.19785900132499,404.8991249577156,136.412986126529,541.3121110842446,268.4861388311866
2065,419.22232720089016,60.63729921364465,479.85962641453483,358.5850279872455,405.93138484520534,134.20968710190851,540.1410719471138,271.72169774329683
2066,400.18055761021265,129.32151906331626,529.5020766735289,270.8590385468964,407.6381829868266,134.33896832420203,541.9771513110286,273.29921466262454
2067,420.469676853392,147.26866110092305,567.738337954315,273.20101575246895,407.7414154107235,133.57089785433215,541.3123132650556,274.1705175563913
2068,424.15422688024034,179.77059923274157,603.9248261129819,244.38362764749877,407.43188255155104,133.81199100001356,541.2438735515647,273.6198915515376
2069,395.810074703291,130.33594935692605,526.1460240602171,265.47412534636493,406.8009267123049,134.0645376112567,540.8654643235616,272.73638910104813
2070,429.4137919288596,67.02481852443049,496.4386104532901,362.3889734044291,406.701340344935,133.60268976143342,540.3040301063685,273.0986505835016
2071,436.67068732174437,205.78878866179303,642.4594759835375,230.88189865995133,408.0126927310866,135.40062872825348,543.4133214593401,272.6120640028331
2072,399.9692213319175,62.027519384781314,461.9967407166988,337.94170194713615,409.24391934500824,133.46889723629332,542.7128165813015,275.77502210871495
2073,415.07602072677156,175.71270922154656,590.7887299483182,239.363311505225,409.65545516233226,135.65021170762333,545.3056668699556,274.005243454709
2074,432.23408146913107,43.91178933488929,476.1458708040204,388.32229213424176,410.7474357947729,133.16758322249234,543.9150190172652,277.57985257228046
2075,364.87882822062784,30.291438633690408,395.17026685431824,334.58738958693743,409.36593851147046,131.93705533464467,541.3029938461151,277.4288831768257
2076,410.6172607060016,60.10883954831153,470.72610025431317,350.50842115769007,410.3299274225026,128.12938919574466,538.4593166182472,282.2005382267579
2077,394.9575589151892,106.59581524342846,501.55337415861766,288.3617436717608,409.5059676280026,126.25550966083148,535.7614772888342,283.25045796717114
2078,397.268955558277,9.192120400477137,406.4610759587541,388.0768351577999,408.85692561202336,121.64912763205277,530.5060532440762,287.20779797997056
2079,428.9688726654971,106.87425693724711,535.8431296027442,322.09461572825,408.8112111499856,119.48448502851724,528.2956961785028,289.3267261214683
2080,429.5479075212937,173.61351823266398,603.1614257539577,255.93438928862975,409.72658476619716,122.53418304950577,532.2607678157029,287.19240171669134
2081,476.3734408931401,131.0601135894232,607.4335544825633,345.31332730371696,412.0819295235723,121.88771170787898,533.9696412314513,290.19421781569326
2082,420.8809853246276,150.77874413871146,571.6597294633391,270.1022411859161,412.8241729010066,122.8236003271969,535.6477732282034,290.0005725738096
2083,466.9887989376102,133.58998411654176,600.5787830541519,333.39881482106847,414.70395940491903,123.86218288185074,538.5661422867697,290.8417765230683
2084,384.45133716020416,88.71536878681766,473.1667059470218,295.7359683733865,411.9489275178406,120.82111087244124,532.7700383902818,291.1278166453994
2085,446.2155160208151,114.75810108016975,560.9736171009848,331.4574149406453,413.3212565905295,119.13388021516786,532.4551368056974,294.1873763753616
2086,380.30223640661575,64.1509909026507,444.4532273092665,316.151245503965,413.4811631017226,117.27221230637505,530.7533754080977,296.20895079534756
2087,434.09553174535745,130.05046957071121,564.1460013160687,304.0450621746462,414.5091648312368,118.43329118386934,532.9424560151061,296.0758736473675
2088,464.72137575820494,170.13032904899364,634.8517048071985,294.5910467092113,415.4325127748312,116.86583272073695,532.2983454955681,298.5666800540942
2089,389.56421440762495,93.52865410012363,483.09286850774856,296.0355603075013,416.42618216609185,115.65219696057635,532.0783791266681,300.7739852055155
2090,463.22264830168274,100.9378539806442,564.1605022823269,362.28479432103853,418.4358254120755,115.49675403252485,533.9325794446003,302.9390713795507
2091,436.09021768222306,96.6389168352042,532.7291345174273,339.45130084701884,419.07649635647687,112.87981075418884,531.9563071106656,306.196685602288
2092,451.21817815733834,119.4856757499802,570.7038539073185,331.73250240735814,420.29114830537577,113.39461939983333,533.6857677052091,306.8965289055424
2093,459.29363462479364,94.01879709523952,553.3124317200331,365.27483752955413,423.57748357167446,111.85293747337853,535.430421045053,311.7245460982959
2094,435.8595095897298,69.70062989827959,505.5601394880094,366.1588796914502,423.62392248744345,108.20067569947672,531.8245981869202,315.4232467879668
2095,422.83026136694593,88.80831013055506,511.638571497501,334.02195123639086,423.7441869596453,109.13970939670706,532.8838963563525,314.6044775629383
2096,463.30552593271904,128.59977281068112,591.9052987434002,334.7057531220379,425.84835257039555,109.11565118828591,534.9640037586815,316.7327013821096
2097,382.54167235061493,128.26629641672582,510.80796876734075,254.2753759338891,424.58408575363626,108.482239032146,533.0663247857823,316.1018467214903
2098,468.3659100035087,125.66944490210363,594.0353549056124,342.69646510140507,426.057808524412,106.67886722112472,532.7366757455367,319.3789413032872
2099,439.82075416760506,170.86930001225474,610.6900541798598,268.95145415535035,427.5248311732224,108.02997890963569,535.5548100828581,319.4948522635867
2100,461.6274820874425,147.53023018469042,609.1577122721329,314.0972519027521,428.59862084517516,110.71349263164434,539.3121134768195,317.88512821353083
2101,425.5516398595692,92.85012886226414,518.4017687218334,332.70151099730504,428.2279859297693,106.94887063832671,535.176856568096,321.2791152914426
2102,540.1754231147398,126.13412253620784,666.3095456509477,414.041300578532,432.9015259891967,109.08575741004094,541.9872833992378,323.81576857915576
2103,463.5373142397151,111.90641834704383,575.4437325867589,351.6308958926713,434.5169024396282,106.9588810475575,541.4757834871857,327.55802139207066
2104,397.13397900824725,120.99578465482497,518.1297636630723,276.13819435342225,433.3468990242654,109.52834755822204,542.8752465824874,323.8185514660434
2105,475.90858803052686,90.02204062659094,565.9306286571178,385.88654740393594,437.0478910179287,111.51936762465205,548.5672586425808,325.52852339327666
2106,423.6745681620283,111.00781116083924,534.6823793228675,312.66675700118907,437.48313459979624,113.2160000117363,550.6991346115326,324.26713458805995
2107,433.4176396448303,101.6297117998943,535.0473514447245,331.787927844936,438.76513729078425,113.05046323028517,551.8156005210694,325.71467406049914
2108,436.7633578089267,32.51498835423274,469.2783461631594,404.24836945469394,440.081617365806,113.82789216207702,553.909509527883,326.25372520372895
2109,404.55174715231016,98.6082331004197,503.15998025272984,305.9435140518905,439.267713182033,113.55235803418279,552.8200712162159,325.7153551478503
2110,441.88707123366623,60.49219259329543,502.3792638269617,381.3948786403708,439.6790186391121,109.78164717953716,549.4606658186493,329.89737145957497
2111,439.89296038735495,93.26147337551127,533.1544337628662,346.63148701184366,438.46300262225265,108.52169250574009,546.9846951279927,329.94131011651257
2112,422.29097690010633,38.929509504092756,461.2204864041991,383.36146739601355,438.51000234143527,104.79338468458613,543.3033870260214,333.7166176568491
2113,435.8415754356221,116.62336270788285,552.4649381435049,319.2182127277392,437.4717615580356,104.22783063763084,541.6995921956665,333.24393092040475
2114,451.32837212725553,140.6576035136791,591.9859756409346,310.67076861357646,439.70099605693736,105.95923846185956,545.660234518797,333.74175759507784
2115,456.69036239977834,74.41886811574437,531.1092305155228,382.27149428403396,440.0501576029028,104.61459736304538,544.6647549659482,335.43556023985747
2116,459.7488924208214,60.477690337711046,520.2265827585325,399.2712020831103,442.698379470043,104.49215401088072,547.1905334809237,338.2062254591622
2117,446.4616151015624,114.97859110960289,561.4402062111653,331.4830239919595,443.11058224858317,103.9897580621771,547.1003403107602,339.120824186406
2118,486.2510086357741,56.26727534368802,542.5182839794621,429.9837332920861,443.8282366778355,100.19432293866693,544.0225596165023,343.6339137391686
2119,492.6453561419335,183.97066890994006,676.6160250518735,308.67468723199346,447.2642747356457,103.20905676566079,550.4733315013066,344.05521796998494
2120,435.5071877365007,54.07476265890233,489.58195039540306,381.4324250775984,446.3404260501396,101.64695372160274,547.9873797717424,344.6934723285369
2121,480.89352667329837,90.5536022604519,571.4471289337503,390.33992441284647,447.83386968317546,101.44410990244432,549.2779795856198,346.3897597807312
2122,472.7664121430096,11.91087549889863,484.6772876419082,460.85553664411094,448.55214414936455,97.85828322740828,546.4104273767729,350.6938609219563
2123,466.95465575693464,46.14520989574223,513.0998656526768,420.80944586119244,448.8075115204359,96.26249698742502,545.070008507861,352.5450145330109
2124,480.5863624363002,78.0446150062215,558.6309774425217,402.54174743007866,450.2984066153216,96.54062982435644,546.839036439678,353.7577767909651
2125,459.8533454952724,85.43635087410485,545.2896963693772,374.41699462116753,451.5325094195992,96.42823118247476,547.9607406020739,355.10427823712433
2126,452.49284504911583,45.62393563895521,498.11678068807106,406.8689094101606,451.1720867234791,93.66236994341722,544.8344566668962,357.50971678006186
2127,478.6891089344592,138.95298944062725,617.6420983750864,339.736119493832,454.3770012762739,94.01859304421394,548.3955943204878,360.35840823205996
2128,468.0994045743488,117.38750830613259,585.4869128804814,350.7118962682162,454.3681177619685,93.7425284910149,548.1106462529834,360.62558927095364
2129,459.35733173372137,128.51379705471896,587.8711287884403,330.8435346790024,455.0193370141724,92.33067839243037,547.3500154066028,362.68865862174204
2130,480.98887051517863,18.138564906516645,499.1274354216953,462.850305608662,455.66471662843026,88.01762288315793,543.6823395115882,367.64709374527234
2131,460.32516479285516,94.4256306443881,554.7507954372433,365.89953414846707,456.8238341262065,88.07013960922873,544.8939737354352,368.7536945169777
2132,414.9874735359399,57.219577360381614,472.2070508963215,357.7678961755583,452.6509024735798,85.77298810336785,538.4238905769477,366.877914370212
2133,444.07688379985166,57.17847335685894,501.2553571567106,386.8984104429927,452.0022214589177,83.94872327036168,535.9509447292794,368.053498188556
2134,429.378587976405,13.08040068274051,442.4589886591455,416.2981872936645,453.07704175785625,80.35154380462554,533.4285855624819,372.72549795323073
2135,488.3624264016282,128.67709525329028,617.0395216549185,359.6853311483379,453.4921697035597,81.64004562551551,535.1322153290752,371.85212407804414
2136,444.257429864802,32.301784170724424,476.55921403552645,411.9556456940776,454.1782650936521,79.01651139251167,533.1947764861638,375.16175370114047
2137,440.67123401459196,22.34379204639205,463.015026060984,418.32744196819993,454.4200515726442,76.37364740072827,530.7936989733724,378.0464041719159
2138,475.60928185727244,6.470317027013349,482.07959888428576,469.1389648302591,455.714915707589,75.50549168982096,531.22040739741,380.20942401776813
2139,460.44974438484587,46.59570414692735,507.0454485317732,413.8540402379185,457.57818228200694,73.77174072470454,531.3499230067115,383.8064415573024
2140,459.4091732021585,98.45133672148427,557.8605099236428,360.95783648067425,458.16225234762334,75.03704552897752,533.1992978766008,383.1252068186458
2141,493.25867066810923,128.92652495637316,622.1851956244824,364.3321457117361,459.94110935698177,76.22588058167291,536.1669899386546,383.71522877530884
2142,455.17699154020994,59.57262735769667,514.7496188979067,395.6043641825133,461.0373098449852,76.91398451012637,537.9512943551116,384.1233253348589
2143,458.4438915838458,29.448553033979664,487.8924446178255,428.9953385498661,461.7907203832594,74.00815752099626,535.7988779042556,387.7825628622631
2144,515.0012484330002,76.4312925841395,591.4325410171398,438.56995584886073,463.91314959345084,71.86728049001161,535.7804300834624,392.0458691034392
2145,443.4020732932722,146.43150962886364,589.8335829221359,296.9705636644086,463.47020662323393,74.26770187378224,537.7379084970163,389.2025047494517
2146,507.4022875611999,136.34312718112403,643.7454147423239,371.05916038007587,465.05865312791326,76.79654976856268,541.855202896476,388.2621033593506
2147,504.2203781853523,60.85913421352424,565.0795123988765,443.361243971828,466.98394523070624,74.99256787202673,541.976513102733,391.99137735867953
2148,484.83934022203084,198.80161878886068,683.6409590108915,286.0377214331702,466.9368896169148,79.74371265353247,546.6806022704474,387.1931769633823
2149,442.0184982729491,47.49316570724281,489.5116639801919,394.5253325657063,465.24932768794866,75.19446254677591,540.4437902347246,390.05486514117274
2150,459.77156339598616,202.0175057059121,661.7890691018982,257.7540576900741,466.05814020993154,80.12588731500958,546.1840275249411,385.932252894922
2151,493.91596813212846,99.20596174302197,593.1219298751504,394.71000638910647,466.49222159189253,80.41429929776191,546.9065208896544,386.0779222941306
2152,478.77922842219573,83.89114647987775,562.6703749020735,394.88808194231797,466.69264880119874,82.81364166379453,549.5062904649933,383.8790071374042
2153,470.15084867675967,95.4066357325416,565.5574844093013,374.7442129442181,466.7991885651929,84.45568919168787,551.2548777568808,382.34349937350504
2154,515.366976902749,142.95182003045207,658.318796933201,372.41515687229696,467.95854238074116,86.61926269249554,554.5778050732367,381.33927968824565
2155,460.50848894521334,28.965268059307242,489.47375700452056,431.5432208859061,467.9803804957392,84.73689326533561,552.7172737610748,383.2434872304036
2156,405.2240119384914,80.55519884786825,485.77921078635967,324.66881309062313,466.40475272538504,85.90126870563272,552.3060214310177,380.50348401975236
2157,453.3320171108149,122.85712985773937,576.1891469685543,330.4748872530755,465.5595163312636,85.36474005286979,550.9242563841334,380.19477627839376
2158,506.54175347615484,116.70349631266635,623.2452497888212,389.8382571634885,466.84092796132376,85.34193965308758,552.1828676144113,381.49898830823616
2159,462.4366627156214,48.56097311567305,510.9976358312945,413.8756895999484,466.94357232738713,82.67684552178606,549.6204178491732,384.2667268056011
2160,454.6745743608152,142.1563544512005,596.8309288120157,312.5182199096147,466.0664291222417,86.81077183994218,552.8772009621839,379.25565728229947
2161,469.22867901127404,89.05054269048837,558.2792217017624,380.17813632078565,466.36321292952226,86.63160224147886,552.9948151710012,379.7316106880435
2162,430.76907155676946,33.6817932070182,464.45086476378765,397.0872783497513,466.8892661968833,85.84700943636675,552.73627563325,381.0422567605165
2163,436.081621597706,12.174365408518046,448.255987006224,423.90725618918793,466.6227574568118,84.34687250475538,550.9696299615672,382.27588495205634
2164,398.14101128072775,63.15432826806216,461.2953395487899,334.9866830126656,465.58150490028925,86.0160034242661,551.5975083245553,379.56550147602314
2165,458.79804473148124,92.83760697613498,551.6356517076163,365.9604377553463,464.59602551128427,84.82135381502759,549.417379326312,379.7746716962567
2166,443.26263199725224,1.7361338762301597,444.9987658734824,441.5264981210221,464.562865582366,83.80249880521112,548.3653643875771,380.76036677715484
2167,500.5469830793896,96.01699019228316,596.5639732716727,404.5299928871064,466.5587238845259,86.25827207674082,552.8169959612667,380.30045180778507
2168,460.82900086599915,66.90956258874232,527.7385634547414,393.91943827725686,466.0660478514835,88.27291359546513,554.3389614469486,377.79313425601833
2169,466.54237288276244,151.1807947101497,617.7231675929122,315.3615781726127,466.26913546808066,91.75908328090587,558.0282187489865,374.5100521871748
2170,481.4535878367972,53.35947113616798,534.8130589729652,428.09411670062923,467.0039492892353,90.25602109472865,557.259970383964,376.7479281945067
2171,459.0145798790568,23.087285385176806,482.1018652642336,435.92729449387997,465.8624795962669,86.72804644235545,552.5905260386223,379.13443315391146
2172,514.4456483029226,88.5534842251268,602.9991325280494,425.89216407779577,467.8381014883573,87.6940750046031,555.5321764929605,380.14402648375415
2173,516.8778104535567,144.97859086519375,661.8564013187504,371.89921958836294,469.7858987840143,91.54507626564357,561.3309750496578,378.24082251837075
2174,472.4656521757302,98.47490551875991,570.9405576944902,373.9907466569703,468.36804557543866,92.27986336346426,560.6479089389029,376.0881822119744
2175,416.79081371750203,55.75800098777628,472.5488147052783,361.0328127297258,467.4810035895797,89.25741307542803,556.7384166650077,378.2235905141516
2176,411.047135048794,108.86462623498379,519.9117612837778,302.1825088138102,464.2691651724994,88.34146304389002,552.6106282163894,375.92770212860944
2177,456.22890956680925,85.01788291897691,541.2467924857862,371.21102664783234,462.66944955188137,89.1467546674051,551.8162042192865,373.52269488447627
2178,432.80097849452414,119.32298167894584,552.12396017347,313.4779968155783,460.93483749429777,86.49746676374129,547.4323042580392,374.4373707305565
2179,460.8855886210612,63.44125588216823,524.3268445032294,397.44433273889297,461.56374050590154,87.02906976957212,548.5928102754737,374.5346707363295
2180,470.67546743690366,94.63507184369422,565.3105392805978,376.04039559320944,461.9272039739321,83.44965530749819,545.3768592814303,378.47754866643396
2181,456.5630871904664,188.7054042172871,645.2684914077535,267.8576829731793,460.6821079425434,86.43297005664037,547.1150779991838,374.24913788590305
2182,446.2393171148517,123.64442263460722,569.883739749459,322.5948944802445,459.5974442322986,87.75807926179802,547.3555234940966,371.8393649705005
2183,472.4663686985016,86.98563987719223,559.4520085756938,385.48072882130936,459.67462823302327,87.47737939995302,547.1520076329763,372.1972488330703
2184,494.12203253735055,61.09256740903468,555.2145999463852,433.02946512831585,458.96646342084335,84.74873764590579,543.7152010667492,374.21772577493755
2185,473.1904366232319,40.74091108022723,513.9313477034591,432.44952554300465,459.38919501011065,85.14125907993646,544.5304540900471,374.2479359301742
2186,511.61866550093544,73.26506694220967,584.8837324431452,438.35359855872576,462.9356834621921,84.89825468308118,547.8339381452734,378.03742877911094
2187,467.29599153223126,45.14380584924254,512.4397973814738,422.1521856829887,463.4011492762393,82.3078105494646,545.7089598257039,381.0933387267748
2188,498.7337062741339,66.73296518676129,565.4666714608952,432.0007410873726,463.14088103617195,80.64212617860112,543.7830072147731,382.4987548575709
2189,473.68557987227103,26.57888098026747,500.2644608525385,447.1066988920036,463.51584494139365,79.90938977408759,543.4252347154812,383.6064551673061
2190,427.4805330097198,89.5977348544198,517.0782678641397,337.8827981553,462.6093768963571,78.15743578752823,540.7668126838854,384.4519411088288
2191,470.5793953763621,157.82069056552,628.400085941882,312.75870481084206,462.6544007751934,80.44977405002928,543.1041748252226,382.20462672516413
2192,469.48990096535863,79.34108609521058,548.8309870605692,390.14881487014804,463.94509508881305,81.9717504796357,545.9168455684487,381.9733446091774
2193,431.17774789328996,112.79808388128892,543.9758317745789,318.37966401200106,463.7816326319991,85.32587442872804,549.1075070607272,378.4557582032711
2194,512.4822042317987,135.43351983542112,647.9157240672198,377.0486843963776,467.5930057303682,87.73518081430669,555.3281865446748,379.8578249160615
2195,476.8947707275197,179.45138826522472,656.3461589927444,297.44338246229495,468.1962299302361,90.62230685727634,558.8185367875125,377.57392307295976
2196,449.64643941086035,60.96214312404641,510.60858253490676,388.68429628681395,468.4090235106897,92.59650716553689,561.0055306762266,375.81251634515286
2197,479.8931411689788,116.70581697273336,596.5989581417122,363.1873241962454,467.72056211367607,93.28613472488523,561.0066968385613,374.4344273887908
2198,503.54110819981713,188.16949992802975,691.7106081278469,315.3716082717874,469.1442990248033,97.32813263619481,566.472431660998,371.8161663886085
2199,471.99992518821693,69.24688659639217,541.2468117846091,402.75303859182475,469.3262174349851,94.59700236573622,563.9232198007213,374.7292150692489
2200,479.1214463428961,84.64930022843916,563.7707465713353,394.4721461144569,469.2484793851884,95.63999666881192,564.8884760540003,373.6084827163765
2201,471.69117441412834,91.63724642747732,563.3284208416056,380.05392798665105,469.6710325363575,97.92499537022194,567.5960279065795,371.74603716613547
2202,473.62200026108746,93.76898122452133,567.3909814856088,379.85301903656614,468.3102442682963,98.09884527020176,566.409089538498,370.2113989980945
2203,463.3242651700946,77.947921773594,541.2721869436886,385.3763433965006,466.52512609218087,95.86448963381511,562.3896157259959,370.6606364583658
2204,473.11265475839457,12.36961600818047,485.482270766575,460.7430387502141,466.54669284493633,92.9943133167958,559.5410061617321,373.5523795281406
2205,520.2349000917407,100.21278543651992,620.4476855282605,420.0221146552207,469.994829057411,94.47613946508724,564.4709685224983,375.5186895923237
2206,445.6664548126788,47.36895808879197,493.03541290147075,398.29749672388687,471.14880638287383,92.42628386021418,563.5750902430881,378.72252252265963
2207,501.71796593263184,82.37063365136224,584.0885995839941,419.3473322812696,472.6651082617346,92.33804221796036,565.003150479695,380.3270660437742
2208,487.2268163938747,147.5040102968771,634.7308266907518,339.7228060969976,474.4793028583796,93.27740983855807,567.7567126969376,381.20189301982157
2209,471.8747075402908,118.54804932948241,590.4227568697731,353.3266582108084,474.84560682235394,95.11430295346854,569.9599097758224,379.73130386888533
2210,463.7372071766006,65.98403124497723,529.7212384215778,397.75317593162333,474.6143314803438,94.15926826684465,568.7735997471884,380.45506321349916
2211,537.713465265764,106.45486742983057,644.1683326955945,431.25859783593336,477.3193440828537,91.41758370726276,568.7369277901165,385.901760375591
2212,490.4494996590247,81.77029322016304,572.2197928791877,408.6792064388617,478.7930168343261,90.02177939344796,568.8147962277741,388.7712374408782
2213,450.33645665106764,38.96704148499285,489.3034981360605,411.36941516607476,478.0553530994117,88.42115944704132,566.476512546453,389.63419365237036
2214,451.15319042383277,13.452443157319099,464.6056335811519,437.70074726651364,476.62305836229444,86.83315530531745,563.4562136676119,389.789903056977
2215,490.37343976008333,110.68589678092991,601.0593365410132,379.6875429791534,477.1958251335228,89.1646548286742,566.360479962197,388.0311703048486
2216,504.5659686768239,56.981860540753644,561.5478292175776,447.58410813607026,476.96073523938577,88.621881281959,565.5826165213447,388.33885395742675
2217,477.6791956579467,57.65098109814729,535.330176756094,420.02821455979944,477.3068420435763,89.03878712358917,566.3456291671654,388.2680549199871
2218,485.62063367447354,115.54517779644173,601.1658114709153,370.0754558780318,476.86973962358763,90.66586087724518,567.5356005008329,386.2038787463424
2219,472.68491878308225,46.78011146569759,519.4650302487798,425.90480731738467,476.836384253948,91.33923522675953,568.1756194807075,385.4971490271884
2220,463.3050557181203,121.02177078205555,584.3268265001758,342.2832849360647,478.0305350108947,92.38670309101404,570.4172381019088,385.64383191988065
2221,473.49496764799585,130.2799371471757,603.7749047951716,343.21503050082015,478.12772075328246,91.46867797706925,569.5963987303517,386.6590427762132
2222,504.0095061242356,126.67716017696992,630.6866663012055,377.3323459472657,479.2783742585783,93.04654711312787,572.3249213717062,386.23182714545044
2223,481.5335321094543,124.93520127079303,606.4687333802474,356.5983308386613,480.95690039911716,93.45111769277803,574.4080180918952,387.5057827063392
2224,453.50607992186826,159.73981389001798,613.2458938118863,293.76626603185025,478.9910295887861,94.26132749459792,573.252357083384,384.7297020941882
2225,485.0977146228257,127.1956302857636,612.2933449085893,357.9020843370621,479.26446105196305,92.51946889528253,571.7839299472456,386.74499215668044
2226,517.2113758908644,133.20466604739718,650.4160419382615,384.0067098434672,481.5166256012965,94.92755299272758,576.444178594024,386.5890726085689
2227,475.58702509268164,75.30774786478372,550.8947729574654,400.2792772278979,481.3730883987533,93.54761735579592,574.9207057545492,387.8254710429573
2228,452.6255263566455,94.95578871309891,547.5813150697444,357.66973764354657,479.6759023373142,90.44049364863154,570.1163959859457,389.23540868868264
2229,545.5620303345692,88.80175072315775,634.3637810577269,456.7602796114114,482.1279725088593,91.09232245285709,573.2202949617164,391.0356500560022
2230,490.25831564743726,46.67285506914035,536.9311707165776,443.58546057829693,482.4992014856773,89.82644094754711,572.3256424332245,392.67276053813015
2231,532.3010252062697,133.84897027058847,666.1499954768582,398.4520549356813,484.5195298454153,91.23349840898416,575.7530282543994,393.28603143643124
2232,544.1130939632392,79.36928390487417,623.4823778681133,464.743810058365,486.8692329688204,90.75350849832924,577.6227414671497,396.11572447049116
2233,453.88433350331843,175.64528954958084,629.5296230528993,278.23904395373756,486.5545685799279,94.01008742419548,580.5646560041234,392.54448115573246
2234,488.5030718014738,100.5478819433345,589.0509537448083,387.9551898581393,487.0675824813638,96.94936295536728,584.0169454367311,390.11821952599655
2235,462.5373328809055,109.08489940501457,571.6222322859201,353.452433475891,485.14433024100265,97.24510008765043,582.389430328653,387.8992301533523
2236,484.9901103776804,29.63429123407368,514.6244016117541,455.35581914360677,486.45511875983607,96.65394452582649,583.1090632856626,389.8011742340096
2237,477.1004000847187,64.39914028173594,541.4995403664547,412.70125980298275,485.6345332315723,96.05489474683894,581.6894279784112,389.5796384847333
2238,503.07969613443083,148.66072744250184,651.7404235769327,354.41896869192897,486.1629625562575,96.09345198502643,582.2564145412839,390.06951057123104
2239,490.3293953522512,104.03328981487157,594.3626851671228,386.2961055373796,486.77811881665616,95.60962666787275,582.387745484529,391.1684921487834
2240,472.8305198168721,72.83784037329835,545.6683601901705,399.9926794435737,487.08122923799857,95.83808697215012,582.9193162101486,391.2431422658484
2241,471.6088514046221,98.74691091781457,570.3557623224367,372.8619404868075,484.8777421092938,95.58115508841624,580.45889719771,389.29658702087755
2242,459.0112495407268,117.67866247779824,576.6899120185251,341.33258706292855,483.82980043868395,96.77810073033743,580.6079011690214,387.0516997083465
2243,500.3612835537989,95.87555098461351,596.2368345384124,404.4857325691854,485.49729466877494,98.67505104699144,584.1723457157664,386.8222436217835
2244,484.6347101219243,104.55584797227134,589.1905580941956,380.07886214965293,486.61334532537796,101.71183120748985,588.3251765328678,384.90151411788815
2245,439.9137283358333,144.63608223429256,584.5498105701258,295.27764610154077,484.93135494456965,102.84350405593527,587.7748590005049,382.08785088863436
2246,425.2336835172437,123.05897104950712,548.2926545667508,302.1747124677366,482.28694543925036,105.04607440622705,587.3330198454773,377.2408710330233
2247,483.33723678011546,189.50596995648695,672.8432067366024,293.83126682362854,482.4755468099893,109.44124070150504,591.9167875114944,373.0343061084842
2248,464.1644873188312,139.98160999126168,604.146097310093,324.18287732756954,481.76034193146785,110.25578844133238,592.0161303728001,371.5045534901355
2249,512.8079481748456,105.55958260744956,618.3675307822951,407.24836556739604,483.09777624452664,112.21510414605744,595.312880390584,370.8826720984692
2250,505.7699534544461,112.56600733450198,618.3359607889481,393.20394611994413,484.5132728357375,111.9332453644723,596.4465182002098,372.58002747126517
2251,494.7610523878543,158.86044031902026,653.6214927068745,335.90061206883405,485.2221423270661,112.8859288035338,598.1080711305999,372.3362135235323
2252,472.42970836076483,62.23244483743209,534.662153198197,410.19726352333277,484.1694824016171,110.73777162554921,594.9072540271663,373.4317107760679
2253,507.93562734854413,129.02247340833088,636.958100756875,378.91315394021325,485.0495522429201,110.87401403013381,595.9235662730539,374.1755382127863
2254,435.2913112181652,81.87256417336523,517.1638753915305,353.4187470448,484.44239328613,108.27843903957871,592.7208323257087,376.16395424655127
2255,416.7508240461989,33.27041389524431,450.0212379414432,383.4804101509546,482.1641636002424,105.14759849322807,587.3117620934704,377.0165651070144
2256,458.05552656180805,165.6111679230819,623.66669448489,292.44435863872616,480.19230195594054,106.22781522241756,586.4201171783582,373.96448673352296
2257,501.16333878182445,112.63121303616194,613.7945518179864,388.5321257456625,481.04484574557864,107.47193072813016,588.5167764737088,373.5729150174485
2258,475.8787978832632,78.34044408488398,554.2192419681471,397.5383537983792,481.8199547964659,106.91808590718966,588.7380407036557,374.9018688892762
2259,467.0660268468164,108.49561432730836,575.5616411741247,358.570412519508,479.2034213468741,107.57454802732802,586.7779693742021,371.6288733195461
2260,472.0003542934568,92.02523010179827,564.025584395255,379.9751241916585,478.59482263507476,109.08629386174997,587.6811164968246,369.50852877332477
2261,462.40285320643136,101.84667470787288,564.2495279143043,360.5561784985585,476.2648835684135,108.0195506763261,584.2844342447395,368.2453328920874
2262,507.8606624031731,163.31607251188515,671.1767349150582,344.54458989128796,475.0564691830779,110.81777696322646,585.8742461463044,364.2386922198515
2263,429.469545342943,43.58444186920451,473.0539872121475,385.88510347373847,474.24264291106545,106.41574870721392,580.6583916182793,367.8268942038515
2264,497.3937758844792,92.66239575510265,590.0561716395819,404.7313801293766,474.5389997138323,106.1528991676062,580.6918988814384,368.3861005462261
2265,478.0297971374639,81.78048170336055,559.8102788408245,396.2493154341033,475.05541518905096,105.2427519108844,580.2981670999354,369.81266327816655
2266,457.1372395919565,90.05914434039532,547.1963839323518,367.07809525156114,474.1269861628601,107.25691368109511,581.3838998439552,366.870072481765
2267,473.45896654820626,74.96655726596009,548.4255238141664,398.4924092822462,474.0056050449764,107.60916091390258,581.6147659588789,366.3964441310738
2268,507.0836871762117,95.54907129216852,602.6327584683802,411.5346158840432,474.1390714130357,105.83877237555814,579.9778437885939,368.30029903747766
2269,508.6059186735779,91.99955278396976,600.6054714575477,416.6063658896081,474.74828885708,105.43764780786142,580.1859366649412,369.31064104921853
2270,524.2697770589758,134.38713526741492,658.6569123263907,389.8826417915609,476.4629307651501,107.48929097099862,583.9522217361487,368.97363979415144
2271,463.225647377252,89.638828678054,552.864476055306,373.58681869919803,476.1834906309044,107.18568822967329,583.3691788605777,368.99780240123107
2272,494.1164649310076,100.33958325761164,594.4560481886192,393.77688167339596,477.35366447724715,106.60771892233373,583.9613833995808,370.74594555491336
2273,495.77000127266257,108.30737222362443,604.077373496287,387.4626290490381,477.20062173454255,107.0221129636341,584.2227346981766,370.1785087709085
2274,480.9674841087781,96.01287588796876,576.9803599967469,384.9546082208093,477.0783808674377,106.73734722749069,583.8157280949284,370.34103363994694
2275,517.1871450852266,147.23952233652136,664.4266674217479,369.9476227487052,479.65416142575083,106.82412856423164,586.4782899899824,372.8300328615192
2276,491.950386098337,108.78754020681218,600.7379263051491,383.1628458915248,481.8780515117872,106.34841420280847,588.2264657145957,375.52963730897875
2277,462.8030830743878,109.94975983708079,572.7528429114686,352.853323237307,481.19357972159634,103.6965405321616,584.8901202537579,377.4970391894347
2278,495.3446234816175,24.260216128211876,519.6048396098294,471.0844073534056,482.2329175936892,99.8391607367266,582.0720783304158,382.39375685696257
2279,475.7455020141841,106.85760807139927,582.6031100855834,368.88789394278484,480.9975027216671,99.88242825219159,580.8799309738587,381.1150744694756
2280,457.19432291436794,89.84175980585518,547.0360827202231,367.35256310851275,479.3783150369979,99.12495333457005,578.5032683715679,380.25336170242787
2281,461.3562556179428,80.91433320743904,542.2705888253819,380.44192241050376,478.2648218113342,96.52674976418399,574.7915715755182,381.7380720471501
2282,512.9297831888678,183.57540580567346,696.5051889945412,329.35437738319433,479.6148243056042,100.57151512979203,580.1863394353962,379.0433091758122
2283,480.87854021497355,105.40874313675933,586.2872833517329,375.46979707821424,478.7129214011519,99.78439078740631,578.4973121885581,378.9285306137455
2284,477.54789299159427,33.48341692669892,511.0313099182932,444.06447606489536,480.12147412693287,98.17141921251745,578.2928933394504,381.9500549144154
2285,485.27939307169174,73.29363548223816,558.5730285539299,411.98575758945356,482.405759761116,99.50552659875058,581.9112863598665,382.9002331623654
2286,485.89452097168316,56.09611545349387,541.9906364251771,429.79840551818927,483.33372624144516,95.8550248497643,579.1887510912094,387.47870139168083
2287,470.39922369559304,39.89392153394015,510.2931452295332,430.5053021616529,482.3082557385707,93.43044846635692,575.7387042049278,388.8778072722138
2288,509.15330386993764,103.3389259386473,612.492229808585,405.8143779312903,483.4174059381266,94.26373119481569,577.6811371329422,389.1536747433109
2289,511.8628846097879,89.40342393994051,601.2663085497284,422.4594606698474,484.9106345302256,93.62732484857011,578.5379593787958,391.28330968165557
2290,493.4004063179832,80.7838020002648,574.184208318248,412.6166043177184,485.62396959770984,93.25261057851897,578.8765801762288,392.3713590191909
2291,488.51989653311557,141.5080193738797,630.0279159069953,347.01187715923584,486.49453770859935,94.5746554007192,581.0691931093186,391.91988230788013
2292,539.68555865133,129.51545586288287,669.2010145142128,410.17010278844714,487.5553675835379,93.44796817908579,581.0033357626237,394.10739940445205
2293,503.5125971377387,70.19083878389831,573.703435921637,433.3217583538404,490.0234693100311,94.33484807624225,584.3583173862734,395.68862123378875
2294,517.8193313572956,138.5371411238378,656.3564724811334,379.28219023345775,490.70432115912496,95.8640062552001,586.568327414325,394.8403149039248
2295,518.0623452963356,141.14414615947896,659.2064914558146,376.91819913685663,492.0387394310873,97.84279507040405,589.8815345014914,394.19594436068326
2296,468.6162303777565,111.75930551756807,580.3755358953246,356.8569248601884,492.4213724572807,98.5661337763098,590.9875062335905,393.85523868097084
2297,475.44830557512296,109.33628724209373,584.7845928172167,366.11201833302925,492.48768375817787,99.71179144218091,592.1994752003588,392.775892315997
2298,493.1606270932543,118.97996118710968,612.140588280364,374.1806659061446,492.02358175541264,100.49282110534564,592.5164028607583,391.530760650067
2299,502.99992149542163,169.186228843644,672.1861503390656,333.8136926517776,491.8367151828074,103.06571030733475,594.9024254901422,388.77100487547267
2300,475.9404839601954,72.34122181409471,548.2817057742901,403.5992621461007,490.22573874618143,100.99751319222408,591.2232519384055,389.2282255539573
2301,547.4333272494971,110.47915263635265,657.9124798858497,436.95417461314446,493.0326614085896,101.69219065750072,594.7248520660903,391.3404707510889
2302,510.603306083285,64.02032502821523,574.6236311115002,446.5829810550698,493.58222278033213,100.48154871652083,594.0637714968531,393.1006740638113
2303,474.5038000394465,107.4803752273198,581.9841752667663,367.0234248121267,492.87334940589164,100.45398214997734,593.3273315558689,392.41936725591427
2304,449.8556034467168,28.325246409436737,478.18084985615354,421.5303570372801,491.83628671715627,98.19772783402627,590.0340145511825,393.63855888313
2305,479.83598586566086,26.31648560025483,506.1524714659157,453.519500265406,490.59124807650403,94.16695994281739,584.7582080193216,396.4242881336867
2306,495.636102615975,107.67232542058353,603.3084280365586,387.96377719539146,490.7141052937587,94.12978611660976,584.8438914103684,396.5843191771489
2307,513.9944439450435,119.87947034850274,633.8739142935462,394.1149735965407,492.4204839894472,94.4607764669905,586.8812604564376,397.95970752245665
2308,550.4739773854676,105.02718011732021,655.5011575027878,445.4467972681474,494.2581291195755,97.15300859996078,591.4111377195363,397.10512051961473
2309,501.9091785385664,71.2032882154204,573.1124667539868,430.705890323146,495.13025167038825,95.96453127142816,591.0947829418163,399.1657203989601
2310,539.6831342434898,118.87475906936581,658.5578933128556,420.80837517412397,497.8798787146923,96.93229791354517,594.8121766282376,400.9475808011472
2311,500.8828646266497,87.1830001817401,588.0658648083897,413.69986444490957,499.1974323483159,97.1412534793552,596.3386858276712,402.0561788689607
2312,498.65954934644174,168.37692305527798,667.0364724017197,330.28262629116375,498.7217578869017,96.63463738767537,595.3563952745772,402.0871204992263
2313,531.5421597057255,119.23790800391258,650.780067709638,412.30425170181286,500.4105452032601,97.09560954991382,597.5061547531737,403.31493565334625
2314,526.9901771091495,94.93812847081438,621.9283055799639,432.0520486383351,502.05862134051193,99.14409993471764,601.2027212752295,402.9145214057943
2315,521.8747084586427,99.21262868856296,621.0873371472056,422.6620797700797,503.27846518674363,100.00806637492848,603.2865315616722,403.27039881181514
2316,532.2381661652573,137.5985909653074,669.8367571305647,394.63957519994995,504.8232533598628,102.72481555865559,607.5480689185184,402.0984378012072
2317,462.27112130466253,130.55364318357996,592.8247644882425,331.71747812108254,504.5523166134984,105.74680628031025,610.2991228938087,398.8055103331882
2318,460.7481363489162,95.42017380250485,556.1683101514211,365.32796254641136,502.9388110294643,105.48284787577218,608.4216589052365,397.4559631536922
2319,514.647304062659,119.84328790328325,634.4905919659423,394.8040161593758,503.0316250112267,106.49751000788359,609.5291350191103,396.53411500334306
2320,495.8199342213974,102.74268952737968,598.562623748777,393.0772446940177,503.1122759413405,107.22947292545409,610.3417488667947,395.88280301588645
2321,456.30377735129275,71.11175361927927,527.415530970572,385.19202373201347,502.0384053019464,104.8829307336341,606.9213360355806,397.1554745683124
2322,484.86874646931426,88.77274639631842,573.6414928656327,396.0960000729958,500.2111782292126,103.52484041808194,603.7360186472945,396.6863378111307
2323,478.2680678640646,31.313352121135768,509.5814199852004,446.95471574292884,499.36969392009007,102.22892419598985,601.5986181160799,397.14076972410027
2324,422.21544564944463,27.001100770891103,449.21654642033576,395.2143448785535,496.18289772982837,98.51105618422496,594.6939539140534,397.67184154560346
2325,486.9598873224668,117.05552027950783,604.0154076019746,369.90436704295894,495.1461491306994,97.70810198822592,592.8542511189254,397.4380471424736
2326,501.5402896220432,24.703126469645,526.2434160916882,476.8371631523982,496.24361777217564,94.80622935329514,591.0498471254708,401.4373884188805
2327,438.6807942619947,98.55152362344946,537.2323178854442,340.1292706385453,495.0180340617381,94.44673723267368,589.4647712944118,400.5712968290644
2328,509.9638080108044,82.74676760613589,592.7105756169403,427.2170404046685,495.5781400923231,93.23896411330789,588.817104205631,402.33917597901524
2329,485.1387101186614,91.04591379330242,576.1846239119639,394.09279632535896,494.98276637976437,90.63428694496315,585.6170533247276,404.3484794348012
2330,508.0892719235276,117.8448932360451,625.9341651595727,390.2443786874825,496.05439264520885,92.15107599236151,588.2054686375703,403.9033166528473
2331,504.11355820550455,18.098054891119354,522.2116130966239,486.01550331438517,494.61040034374236,89.0717060675204,583.6821064112628,405.538694276222
2332,472.6232884518676,53.439618060852084,526.0629065127197,419.18367039101554,493.3443997560285,88.71901583527497,582.0634155913034,404.62538392075356
2333,506.5579352807282,134.4194383514376,640.9773736321658,372.13849692929057,494.4128709307378,89.61698460607889,584.0298555368169,404.79588632465897
2334,541.5836149786421,111.92566499890864,653.5092799775507,429.6579499797335,497.47047131513534,92.40366522572796,589.8741365408634,405.06680608940746
2335,502.1012037653717,102.11877254271165,604.2199763080833,399.98243122266,498.21264524512577,94.93040812380985,593.1430533689356,403.28223712131586
2336,506.20402922715084,11.224693000139224,517.4287222272901,494.97933622701163,498.56490946549826,91.71548704312838,590.2803965086266,406.84942242236986
2337,515.7547905751414,70.59561008089544,586.3504006560369,445.159180494246,498.62358768650154,90.0726917008748,588.6962793873764,408.5508959856267
2338,551.1646120835273,95.1715284163208,646.3361404998482,455.9930836672065,498.64660884310354,89.74416997750815,588.3907788206117,408.90243886559534
2339,507.2745104376985,99.05270289224919,606.3272133299477,408.22180754544934,498.8254532397413,90.6724838000691,589.4979370398104,408.1529694396721
2340,488.01624350475817,86.73481133502398,574.7510548397821,401.2814321697342,497.10322354845016,89.60115220892438,586.7043757573746,407.50207133952586
2341,487.75629614275556,56.29595450141101,544.0522506441665,431.46034164134454,496.6656712656537,88.57158401958007,585.2372552852338,408.0940872460737
2342,541.0187788511599,101.67612625693529,642.6949051080952,439.34265259422466,498.0776455824777,86.34822412630199,584.4258697087796,411.72942145617566
2343,492.31823945641895,88.89855751448856,581.2167969709075,403.4196819419304,496.7701815741675,85.33691244332118,582.1070940174887,411.43326913084627
2344,517.011746785254,82.45620544047401,599.467952225728,434.55554134477995,496.43756723003764,84.92084834230985,581.3584155723474,411.51671888772773
2345,501.924392468399,124.28923489243867,626.2136273608377,377.6351575759603,495.7725566970295,85.75673521577235,581.5292919128018,410.01582148125715
2346,490.08970555977226,56.27836938915967,546.368074948932,433.8113361706126,494.36760801017994,83.0460611632341,577.4136691734141,411.3215468469459
2347,477.049467340099,81.91716020765202,558.966627547751,395.13230713244695,494.86021954469453,81.42484506403652,576.2850646087311,413.43537448065797
2348,481.66319125439185,158.182593234175,639.8457844885668,323.48059802021686,495.5573880415438,83.51692571175884,579.0743137533026,412.0404623297848
2349,453.54876991530045,95.48935983956176,549.0381297548622,358.0594100757387,493.5207702366318,82.7051281096348,576.2258983462666,410.815642126997
2350,532.9365109210569,91.75025546385123,624.6867663849081,441.1862554572057,494.75798945995376,82.33871364085051,577.0967031008042,412.4192758191032
2351,488.4059643622872,106.62444470869274,595.0304090709799,381.78151965359444,495.82806236032025,83.52247001049763,579.3505323708179,412.3055923498226
2352,509.0438270055323,6.74437029198409,515.7881972975164,502.29945671354824,496.6338983781942,80.78819080701982,577.4220891852141,415.84570757117433
2353,483.0281827193581,76.74986297325731,559.7780456926154,406.2783197461008,496.7925688733706,82.3027411687572,579.095310042128,414.4898277046134
2354,511.079734893422,51.1890568351805,562.2687917286025,459.8906780582415,499.7547118481699,83.10900637090019,582.86371821907,416.6457054772697
2355,521.2715692567976,71.93532800795958,593.2068972647572,449.33624124883806,500.8984345793142,81.60499996184858,582.5034345411628,419.2934346174656
2356,487.06792915530394,73.4638420352406,560.5317711905445,413.60408712006335,500.41602256375626,83.23035714736844,583.6463797111247,417.18566541638785
2357,513.2300599663708,118.96058074766079,632.1906407140316,394.26947921871005,502.90099808723545,83.91065905150882,586.8116571387442,418.99033903572666
2358,492.04987714433423,127.64776415204831,619.6976412963826,364.40211299228594,502.3038670583531,85.40735893637255,587.7112259947256,416.8965081219805
2359,559.1645331775686,94.23205078710195,653.3965839646705,464.93248239046665,504.77139449365006,85.51356350283254,590.2849579964825,419.2578309908175
2360,480.7003441871315,93.7958626891375,574.4962068762691,386.904481497994,503.85843023577013,84.71192915126896,588.5703593870392,419.1465010845012
2361,492.22560815746124,24.845194234220738,517.0708023916819,467.3804139232405,503.4621652341687,84.93683379603901,588.3989990302077,418.5253314381297
2362,525.8631646643158,108.21629619508275,634.0794608593985,417.6468684692331,505.2368277745837,86.76272306718002,591.9995508417636,418.4741047074036
2363,466.9272996315357,79.55225544398789,546.4795550755235,387.3750441875478,503.91580658627726,84.93381697026504,588.8496235565422,418.9819896160122
2364,529.5727601855042,130.66691694970743,660.2396771352117,398.90584323579674,503.51544475983934,85.55852536862498,589.0739701284643,417.9569193912143
2365,485.1318591944442,137.66616106329025,622.7980202577344,347.46569813115394,502.94979994080836,86.74343831931095,589.6932382601193,416.2063616214975
2366,479.8606535770122,87.49223817617549,567.3528917531877,392.36841540083674,502.07168741913705,89.28568982517882,591.3573772443159,412.78599759395826
2367,487.4365312664231,98.60630227055339,586.0428335369766,388.83022899586973,501.1277454421798,90.21937956483409,591.3471250070139,410.9083658773458
2368,504.5358121525324,80.34982931663478,584.8856414691672,424.1859828358976,499.57345211114665,89.72532292817787,589.2987750393245,409.84812918296876
2369,549.3734045720624,103.48413998523522,652.8575445572976,445.8892645868272,500.9767485822921,89.8730374979441,590.8497860802363,411.10371108434805
2370,509.592740137334,77.69079195157411,587.283532088908,431.90194818575986,501.6959651367114,89.57157018516243,591.2675353218737,412.1243949515489
2371,528.8118370070584,81.67649553291353,610.488332539972,447.1353414741449,503.06448316552144,90.41758821954585,593.4820713850672,412.6468949459756
2372,527.710595210656,159.04118622062873,686.7517814312848,368.6694089900273,502.6208770441713,92.3297568850023,594.9506339291735,410.291120159169
2373,536.7866996944335,81.11479183131344,617.901491525747,455.6719078631201,504.10315905210507,92.07029802889646,596.1734570810015,412.0328610232087
2374,470.7816395487173,122.17034874602706,592.9519882947443,348.61129080269023,502.5621554775538,93.3941028057482,595.9562582833022,409.1680526718057
2375,510.15053220782346,110.69772680279387,620.8482590106173,399.4528054050296,502.83636013553473,92.9410525360934,595.7774126716282,409.8953075994413
2376,462.9605969565432,146.72386414834975,609.684461104893,316.23673280819344,501.93205651542706,95.95590236139972,597.8879588768268,405.9761541540273
2377,493.19308932558744,105.61837029901268,598.8114596246002,387.57471902657477,502.4701772482767,96.74594269777842,599.2161199460551,405.7242345504983
2378,474.3429869803888,39.80995011584899,514.1529370962378,434.5330368645398,502.22617043914323,92.80018792716756,595.0263583663108,409.42598251197575
2379,547.8677021661232,160.96414783193828,708.8318499980614,386.90355433418495,505.370134847504,94.98268086024676,600.3528157077508,410.3874539872573
2380,457.5723327785638,132.02635385863198,589.5986866371958,325.5459789199318,502.8579955760876,96.32521747340613,599.1832130494937,406.5327781026815
2381,531.4172231625173,79.09134968475747,610.5085728472748,452.32587347775984,504.29170420276193,95.40744763927495,599.6991518420367,408.88425656348693
2382,514.146415368316,70.08385855556213,584.230273923878,444.0625568127538,504.46179048152135,97.51876391472754,601.9805543962489,406.9430265667938
2383,487.41294411340107,123.30034956343556,610.7132936768367,364.1125945499655,504.6079491946561,99.07044680106682,603.6783959957229,405.5375023935893
2384,477.7310298174257,114.60733779460568,592.3383676120313,363.12369202282,503.49632569212287,101.18438949971434,604.6807151918372,402.31193619240855
2385,493.0339763425178,112.37986168027625,605.413838022794,380.65411466224157,502.5550725949803,102.53254062212487,605.0876132171051,400.02253197285535
2386,463.23704260047333,140.4824750276204,603.7195176280937,322.7545675728529,501.7607097098192,104.76649505520422,606.5272047650234,396.99421465461495
2387,499.0909702853364,94.89239657990889,593.9833668652453,404.1985737054275,501.28940672045144,103.96422224961248,605.2536289700639,397.32518447083896
2388,538.9568591787482,147.35011780886018,686.3069769876084,391.606741369888,502.8529727882652,104.62096737150621,607.4739401597715,398.2320054167591
2389,471.2012546760505,52.52615068043104,523.7274053564815,418.67510399561945,499.9208635048813,103.23077070128384,603.1516342061651,396.6900928035974
2390,482.7602959665021,41.267686922269235,524.0279828887714,441.49260904423284,499.9895285641936,101.4798315090549,601.4693600732485,398.5096970551387
2391,454.4092696421538,125.11907810503153,579.5283477471853,329.29019153712227,498.72898394701673,104.8222943047486,603.5512782517653,393.90668964226813
2392,466.89273815015486,133.26917790975372,600.1619160599085,333.62356024040116,496.7633030632113,105.6573903619043,602.4206934251157,391.10591270130703
2393,511.33010375406013,114.42601055346496,625.7561143075251,396.9040932005952,498.24339653396214,106.81984886555352,605.0632453995157,391.4235476684087
2394,549.2587359762535,106.57243923801285,655.8311752142664,442.6862967382407,498.8995957269872,106.01669960849705,604.9162953354842,392.88289611849007
2395,475.1599607986042,120.21321980191509,595.3731806005193,354.9467409966891,498.56719911379247,105.43493489978454,604.002134013577,393.13226421400793
2396,500.4262212823726,34.261706443927544,534.6879277263001,466.16451483844503,499.2527180373045,103.66058384204295,602.9133018793474,395.59213419526156
2397,477.0005607081547,65.81439219584526,542.8149529039999,411.18616851230945,498.90485235202885,102.56752017288599,601.4723725249149,396.3373321791429
2398,547.8052401913659,102.12011632426821,649.9253565156341,445.6851238670977,500.34716661999,103.29319640647378,603.6403630264638,397.05397021351627
2399,518.8959186696945,40.70901375645702,559.6049324261515,478.1869049132375,499.33125042324434,101.20069219884786,600.5319426220922,398.13055822439657
2400,539.8250352255673,108.68703530292046,648.5120705284877,431.1379999226468,500.3389935928521,102.23390031055939,602.5728939034115,398.1050932822928
2401,521.4440206571401,90.66016180506527,612.1041824622054,430.7838588520748,500.0933997145216,102.53335585296445,602.626755567486,397.5600438615571
2402,486.51352651688273,33.3163404867927,519.8298670036754,453.19718603009005,498.72016409139576,98.34252766183658,597.0626917532323,400.3776364295592
2403,535.1428631983815,67.00035659111863,602.1432197895001,468.1425066072629,498.66536954152735,97.87204648716342,596.5374160286908,400.79332305436395
2404,483.55349277897267,80.32273446552722,563.8762272444999,403.23075831344545,499.0910979825359,96.47712601114677,595.5682239936826,402.6139719713891
2405,496.6765145005995,50.72589663660664,547.4024111372062,445.9506178639929,498.6419640589618,94.47806500560719,593.1200290645688,404.16389905335456
2406,419.09302782946963,66.05850497252885,485.1515328019985,353.0345228569408,497.17971175472593,91.7892196997465,588.9689314544725,405.39049205497946
2407,475.32190968438147,19.365369536272564,494.68727922065403,455.9565401481089,496.5840057666858,88.91411967432182,585.4981254410076,407.669886092364
2408,463.5026444806109,138.82780090172102,602.330445382332,324.67484357888986,496.22266101669317,92.21471470051755,588.4373757172107,404.0079463161756
2409,520.3028295065685,80.20262051658207,600.5054500231506,440.1002089899864,495.30383192804135,89.52266379000568,584.8264957180471,405.78116813803564
2410,492.66597371592,59.18551505959807,551.8514887755181,433.48045865632196,496.47361995928657,87.0946358300379,583.5682557893244,409.37898412924864
2411,505.43312608373236,61.93228337972993,567.3654094634622,443.5008427040024,495.6074833899937,86.52266695320364,582.1301503431973,409.0848164367901
2412,488.8997877517926,89.3547672100275,578.2545549618201,399.5450205417651,494.7659291361096,87.16503057501914,581.9309597111288,407.60089856109045
2413,521.8289685352146,90.62887716150854,612.4578456967231,431.2000913737061,495.9131299501701,86.07598149495492,581.989111445125,409.8371484552152
2414,526.0175643345964,95.52019037204734,621.5377547066437,430.49737396254903,497.52268110074243,85.4397432475363,582.9624243482788,412.08293785320615
2415,462.54099014069993,77.30672091916114,539.847711059861,385.2342692215388,496.5062482273485,84.27063855549913,580.7768867828477,412.2356096718494
2416,549.0848946284065,88.5331018424328,637.6179964708392,460.55179278597365,499.3678432949463,82.53899278265953,581.9068360776058,416.8288505122867
2417,456.49795987119734,136.64598034186378,593.1439402130611,319.85197952933356,497.94807628114165,83.93077890805804,581.8788551891996,414.0172973730836
2418,525.0555993648145,142.19649128674567,667.2520906515601,382.85910807806886,497.4847009540105,83.75899135732088,581.2436923113313,413.7257095966896
2419,511.1773030270855,95.3951679525631,606.5724709796486,415.7821350745224,498.817235899045,85.18795859972529,584.0051944987703,413.62927729931977
2420,519.2371727745044,84.11852159225097,603.3556943667554,435.1186511822534,500.03313179264507,86.61631975539134,586.6494515480365,413.4168120372537
2421,449.4615584607453,79.48577682131882,528.9473352820642,369.9757816394265,499.86820808659814,85.09520971260092,584.9634177991991,414.7729983739972
2422,473.8076245558912,29.2351518487755,503.0427764046667,444.5724727071157,500.0987043001227,81.62740884390165,581.7261131440243,418.471295456221
2423,542.204846220661,38.96996094629967,581.1748071669607,503.2348852743613,501.1278623823427,79.11220719032947,580.2400695726722,422.01565519201324
2424,513.0978851154183,69.31301070963056,582.4108958250489,443.7848744057877,499.92250068698155,77.87022623938338,577.7927269263649,422.05227444759817
2425,515.2989659309677,148.24046290177074,663.5394288327384,367.05850302919697,501.260467524727,78.80446767604526,580.0649352007723,422.45599984868176
2426,487.21139104725967,48.541660655069286,535.753051702329,438.6697303921904,500.81997318355656,79.28046614974998,580.1004393333066,421.53950703380656
2427,499.4006700862045,59.93658953920964,559.3372596254142,439.46408054699486,501.56664349615824,79.08453939452878,580.6511828906871,422.48210410162943
2428,471.34236872609836,114.62739794819873,585.969766674297,356.7149707778996,499.0178811139826,79.50144878199313,578.5193298959758,419.51643233198945
2429,444.5978819630144,103.74479589220749,548.3426778552218,340.8530860708069,496.5412798904266,81.60264151985149,578.143921410278,414.9386383705751
2430,517.8979414990982,106.85426867673742,624.7522101758357,411.0436728223608,495.81037676621105,81.54154929897872,577.3519260651898,414.26882746723226
2431,510.1604205686481,120.85158891490482,631.0120094835529,389.30883165374325,495.4342567632612,82.54793020264005,577.9821869659013,412.8863265606212
2432,517.997288716325,101.13126480374557,619.1285535200706,416.8660239125794,496.4837155032427,84.8084276798718,581.2921431831145,411.6752878233709
2433,514.7566769072675,159.24728023570538,674.0039571429729,355.5093966715622,495.80417596020555,87.88332513469138,583.6875010948969,407.92085082551415
2434,497.61190466388473,43.41976654903357,541.0316712129184,454.19213811485116,496.27278968970256,86.65322620414157,582.9260158938442,409.61956348556106
2435,511.62462693187604,115.54150327391368,627.1661302057897,396.08312365796235,496.77106010407846,88.81374642538513,585.5848065294637,407.9573136786933
2436,538.0067441020208,120.76035321995799,658.7670973219788,417.24639088206277,500.73485064649685,90.6371413669661,591.371992013463,410.09770927953076
2437,487.57146784985684,16.379669013782426,503.95113686363925,471.19179883607444,501.1431692520127,90.53761801621643,591.6807872682291,410.6055512357962
2438,528.9111296984063,48.322830385934225,577.2339600843405,480.58829931247203,503.3234520926059,87.52078566569023,590.8442377582961,415.80266642691566
2439,537.2632363575892,29.54082477769021,566.8040611352794,507.722411579899,503.8887989876399,85.83205914106048,589.7208581287003,418.05673984657943
2440,512.1313952235021,129.26980360282386,641.401198826326,382.8615916206782,504.537646371226,88.16820209250133,592.7058484637274,416.36944427872464
2441,535.0700582717055,148.13840056572948,683.208458837435,386.931657705976,505.5255441108251,91.04173933203467,596.5672834428599,414.4838047787904
2442,527.2513779247112,66.04828588547886,593.29966381019,461.2030920392323,506.8039304499224,90.26485662121637,597.0687870711388,416.539073828706
2443,504.50164111272,22.62040524911501,527.122046361835,481.88123586360496,506.22635286917256,87.99790755746993,594.2242604266426,418.2284453117026
2444,534.5633517715395,89.17456066029534,623.7379124318348,445.38879111124413,506.511212450404,87.7863865670782,594.2975990174822,418.7248258833258
2445,488.55568378995747,80.87532831150158,569.431012101459,407.6803554784559,507.3783689053792,87.90534014682288,595.2837090522021,419.4730287585563
2446,467.39853875613016,0.40914578890691256,467.8076845450371,466.98939296722324,504.65549037630336,84.96787494503867,589.623365321342,419.6876154312647
2447,489.5853815604627,108.65693573281585,598.2423172932786,380.92844582764684,505.7584044326122,84.03490679140374,589.793311224016,421.72349764120844
2448,525.529216876293,87.1300176124647,612.6592344887578,438.39919926382834,505.7741916829948,82.1993576689277,587.9735493519225,423.5748340140671
2449,551.8560304743742,138.4455024919376,690.3015329663117,413.4105279824366,507.1301492645711,83.6343688202402,590.7645180848114,423.49578044433093
2450,502.94466123704007,45.07260103389461,548.0172622709347,457.87206020314545,506.58706554665565,82.33283813496165,588.9199036816173,424.25422741169393
2451,516.6287710652584,137.4957922050616,654.1245632703201,379.13297886019683,508.82597263347276,84.26650531441975,593.0924779478923,424.559467319053
2452,503.4821507326935,121.04905710705849,624.531207839752,382.433093625635,509.8151235060328,87.32696882302916,597.142092329062,422.48815468300364
2453,485.9503077659856,84.25015852927515,570.2004662952608,401.70014923671044,507.93997222421035,88.83630874246168,596.7762809666721,419.1036634817486
2454,486.5438336869827,21.938021612744723,508.4818552997274,464.605812074238,507.05483717659575,87.25714243923217,594.311979615828,419.7976947373636
2455,513.344321698621,202.20931657200268,715.5536382706237,311.13500512661835,506.9896823688508,89.0561042282399,596.0457865970908,417.93357814061096
2456,511.7462527286772,124.41410012516785,636.160352853845,387.3321526035093,507.80751109156483,91.58518554390984,599.3926966354745,416.222325547655
2457,504.2563184564671,45.351239993895476,549.6075584503626,458.9050784625716,507.96936603724026,91.09900722573272,599.068373262973,416.8703588115075
2458,515.0397272670782,188.47251485043805,703.5122421175163,326.56721241664013,509.42594465527293,93.56051112247403,602.986455777747,415.8654335327989
2459,472.54088490614384,59.76059018438211,532.301475090526,412.7802947217617,510.3573780867106,92.09437093221318,602.4517490189238,418.26300715449736
2460,552.305496184876,162.9673332546666,715.2728294395426,389.33816293020936,511.50429657623647,93.96480641814415,605.4691029943806,417.5394901580923
2461,506.86285716256793,119.01851331734267,625.8813704799106,387.84434384522524,511.39437779603384,93.9037038982254,605.2980816942592,417.49067389780834
2462,563.9180242206777,79.57061172593588,643.4886359466136,484.34741249474183,512.9250689795122,93.18501546229842,606.1100844418106,419.74005351721377
2463,458.11705561855655,191.751856531509,649.8689121500655,266.3651990870476,511.03708160322185,94.2685013388252,605.305582942047,416.76858026439663
2464,468.39385643598246,93.9759355793933,562.3697920153758,374.41792085658915,510.0631466622918,95.95370697317053,606.0168536354623,414.10943968912125
2465,506.72498452664104,58.08640130515443,564.8113858317955,448.6385832214866,509.8998252487839,94.03853690754522,603.938362156329,415.8612883412387
2466,504.69225596581225,76.32937839421476,581.0216343600271,428.3628775715975,508.7893423109103,92.5575044133538,601.3468467242641,416.2318378975566
2467,487.1779508971659,96.35974846603665,583.5376993632026,390.81820243112924,508.77622507915396,95.22350706176226,603.9997321409162,413.55271801739167
2468,508.5667819826049,83.79126050628676,592.3580424888917,424.7755214763181,508.0980801552939,96.405788065774,604.503868221068,411.69229208951987
2469,489.4463666554386,40.31236408771968,529.7587307431583,449.13400256771894,506.50418449855556,96.76483937610833,603.2690238746638,409.7393451224472
2470,503.9974494689644,68.92773961810374,572.9251890870681,435.0697098508607,506.2330529734043,94.75343724328432,600.9864902166886,411.47961573012
2471,547.1153126337118,84.52283425151417,631.638146885226,462.59247838219767,506.63456145213786,92.6329183661438,599.2674798182816,414.00164308599403
2472,502.8647867861114,129.28903650521724,632.1538232913286,373.5757502808941,505.8216750808512,94.74094338680176,600.5626184676529,411.0807316940494
2473,523.3522063716289,90.89260813588348,614.2448145075124,432.4595982357454,506.45002725614813,97.01668348302736,603.4667107391756,409.43334377312084
2474,541.5223645141468,107.58847405790857,649.1108385720554,433.93389045623826,506.6819943475684,97.63048059628113,604.3124749438496,409.05151375128725
2475,468.3025319361556,68.01085009885549,536.313382035011,400.29168183730013,506.00688928577506,97.2016646558596,603.2085539416347,408.8052246299154
2476,531.6777485049281,61.68920031640416,593.3669488213322,469.98854818852396,508.14952961073493,99.24433314010952,607.3938627508445,408.9051964706254
2477,493.01005513476736,96.35390709204943,589.3639622268167,396.6561480427179,508.26368539654504,98.8342321854173,607.0979175819624,409.4294532111278
2478,519.0233032605244,55.013129675660124,574.0364329361845,464.0101735848642,508.04682160935283,97.76366925419049,605.8104908635432,410.28315235516226
2479,495.7014707143644,139.0987873937532,634.8002581081176,356.60268332061116,506.1750029506858,97.78544541758433,603.9604483682702,408.3895575331015
2480,503.582668920759,113.58463847980667,617.1673074005656,389.99803044095233,506.1962698734764,100.06917999911474,606.2654498725911,406.1270898743617
2481,531.2204034997196,107.98905489899201,639.2094583987116,423.23134860072764,506.6826576212918,99.08562208891242,605.7682797102042,407.5970355323794
2482,547.9495652343794,99.42701781739808,647.3765830517775,448.5225474169813,508.16490477134806,98.36488744592376,606.5297922172717,409.8000173254243
2483,532.9902517214612,116.57139901181704,649.5616507332782,416.4188527096441,509.73290290319716,99.44226212867514,609.1751650318723,410.2906407745221
2484,515.5955131041118,30.57479741291381,546.1703105170255,485.02071569119795,510.70129221710147,99.73015465534743,610.431446872449,410.97113756175406
2485,513.4241274451463,161.90432942229046,675.3284568674367,351.5197980228558,510.70395240865236,98.38665508369036,609.0906074923427,412.317297324962
2486,486.0248343600514,120.00121119683986,606.0260455568913,366.02362316321154,509.84657179636474,98.23955878607943,608.0861305824443,411.60701301028536
2487,498.98102343721416,92.26049716579818,591.2415206030123,406.72052627141596,509.6707286290564,99.80320069180952,609.4739293208659,409.86752793724685
2488,498.1661395824121,56.448692067990656,554.6148316504027,441.71744751442145,509.10827570623417,95.40240659906128,604.5106823052954,413.7058691071728
2489,468.14842359219483,128.37389889940232,596.5223224915972,339.7745246927925,508.96186032910254,97.68951688956194,606.6513772186645,411.2723434395406
2490,425.6509041630346,69.22463596163857,494.8755401246732,356.42626820139606,504.7400405950412,94.56476031312768,599.3048009081689,410.1752802819135
2491,526.9989485899465,160.70881338523475,687.7077619751813,366.29013520471176,505.41124364262043,95.95443698205742,601.3656806246779,409.4568066605631
2492,489.0332327752299,84.55806659385159,573.5912993690815,404.4751661813783,502.9150839277722,96.1206854776546,599.0357694054269,406.7943984501176
2493,530.3798860964001,117.18751027132176,647.5673963677219,413.1923758250784,505.3238449437003,93.6352072689817,598.9590522126821,411.6886376747186
2494,544.6336034720765,166.28579381739314,710.9193972894697,378.3478096546834,507.8651698449034,96.04553587691503,603.9107057218185,411.81963396798835
2495,501.7092420859461,98.33799082004583,600.0472329059919,403.37125126590024,507.69797843021365,97.3872555274114,605.0852339576251,410.3107229028022
2496,489.92148776055984,59.06569459800086,548.9871823585607,430.855793162559,507.2056194900386,96.81179940087095,604.0174188909094,410.3938200891676
2497,518.8620480395821,128.9848075312097,647.8468555707918,389.8772405083724,508.2617560614524,97.89930136971005,606.1610574311624,410.3624546917424
2498,525.7741897333524,123.89370775994249,649.6678974932948,401.8804819734099,508.8353363198106,99.23604961149857,608.0713859313091,409.5992867083121
2499,485.66175334311464,95.6873092409441,581.3490625840587,389.97444410217054,508.7091825427332,101.08188111660606,609.7910636593392,407.6273014261271
2500,478.4591408131501,146.04994039227688,624.509081205427,332.4092004208732,507.8579055875394,103.65262114241182,611.5105267299512,404.2052844451275
2501,462.3809654871292,50.80618157734171,513.1871470644709,411.57478390978747,505.03342734931994,102.52873271993941,607.5621600692594,402.50469462938054
2502,520.9876686009363,106.45570824570771,627.443376846644,414.53196035522865,505.6375234098141,101.76762177795575,607.4051451877699,403.8699016318584
2503,523.1880381507247,63.15097697776912,586.3390151284938,460.03706117295553,505.632051135784,100.84290073935195,606.4749518751358,404.78915039643203
2504,544.516557384478,72.22387702096664,616.7404344054446,472.29268036351135,505.73185756479506,99.66408083812055,605.3959384029155,406.0677767266745
2505,502.9057077769353,44.910206010158106,547.8159137870935,457.9955017667772,506.88529675948763,98.89405936849728,605.7793561279849,407.99123739099036
2506,525.6285850404597,107.90516042390972,633.5337454643694,417.72342461655,506.6836579773387,100.43459137208082,607.1182493494196,406.2490666052579
2507,445.52040079413473,37.673019628376494,483.1934204225112,407.84738116575824,505.10066949931763,98.47856178995838,603.579231289276,406.6221077093593
2508,481.2335480061039,87.40864396266457,568.6421919687684,393.82490404343935,503.841010990837,99.55841226619187,603.3994232570288,404.28259872464514
2509,514.7117238183102,77.14954098057903,591.8612647988892,437.5621828377312,504.47468609430183,97.49343738575273,601.9681234800545,406.98124870854906
2510,432.6562197298298,73.12865789807796,505.78487762790775,359.5275618317518,502.1104711212709,96.14490469969512,598.2553758209659,405.9655664215758
2511,521.0185861378917,39.484567356592905,560.5031534944846,481.5340187812988,501.7704105425433,93.86142178161514,595.6318323241583,407.90898876092814
2512,473.7573854828802,0.8955790754459172,474.6529645583261,472.86180640743424,499.2973378841599,90.57704049021672,589.8743783743768,408.7202973939432
2513,513.1972964840998,160.9215667391402,674.1188632232399,352.27572974495956,498.63757270958126,92.05537941446083,590.6929521240421,406.58219329512036
2514,518.4044627000817,35.63610096788913,554.0405636679708,482.76836173219255,498.7312043627802,92.22408953296002,590.9552938957402,406.50711482982024
2515,514.0879111723232,98.47749643027879,612.5654076026019,415.6104147420444,498.75333048701947,90.10986176655962,588.8631922535791,408.64346872045985
2516,538.4279178394872,148.06931580194757,686.4972336414348,390.35860203753964,500.500099936334,91.04546525339654,591.5455651897305,409.4546346829374
2517,477.6684621491774,121.1134237983701,598.7818859475475,356.5550383508073,499.7896812267328,92.00722947448229,591.7969107012151,407.78245175225044
2518,498.56472206240255,83.1617425937098,581.7264646561124,415.40297946869276,499.8029673093991,92.89766449200624,592.7006318014053,406.9053028173929
2519,516.0311256189372,129.81006809214136,645.8411937110785,386.2210575267958,501.3990573769572,92.94553679843088,594.3445941753881,408.45352057852625
2520,509.5118733796145,167.22309682561888,676.7349702052334,342.2887765539956,504.1944230175098,96.21215216056356,600.4065751780734,407.9822708569463
2521,511.134134799368,95.4694995023624,606.6036343017304,415.6646352970056,503.66559589115724,94.03750836446781,597.703104255625,409.6280875266894
2522,498.8144929423796,165.0873582831801,663.9018512255598,333.7271346591995,503.99163789672895,96.72181808744543,600.7134559841743,407.2698198092834
2523,519.0024622718574,120.1402786133576,639.1427408852151,398.8621836584998,503.61239043591075,96.82024369884661,600.4326341347573,406.7921467370642
2524,473.97675367126067,78.58908454561418,552.5658382168749,395.3876691256465,501.25716210921695,93.897020056454,595.1541821656709,407.36014205276297
2525,528.7325101510563,210.44445060130843,739.1769607523647,318.2880595497479,502.1579377113873,97.63390204916276,599.79183976055,404.52403566222455
2526,471.1484308297677,56.65652920084001,527.8049600306077,414.4919016289277,501.53216914702756,97.55359653592406,599.0857656829517,403.97857261110346
2527,487.6017987245725,30.767710456311676,518.3695091808842,456.83408826826087,500.49016083652725,94.27969330009412,594.7698541366213,406.2104675364331
2528,472.5632213342584,65.7758008226179,538.3390221568764,406.7874205116405,498.71646188989075,92.34242973551663,591.0588916254075,406.3740321543741
2529,499.00565401551245,116.60233205198979,615.6079860675022,382.40332196352267,499.1612585789707,93.03959716255149,592.2008557415222,406.1216614164192
2530,488.4126864696093,53.5639220063052,541.9766084759145,434.8487644633041,499.493043434186,89.9567298830191,589.4497733172051,409.53631355116687
2531,557.1018650881717,112.95412281308357,670.0559879012553,444.14774227508815,502.65040675422074,92.0283279242105,594.6787346784312,410.62207883001025
2532,517.5142824792774,108.99730693589453,626.511589415172,408.5169755433829,502.5346272168321,92.11304788055006,594.647675097382,410.42157933628204
2533,443.5217277161087,100.59131801680219,544.1130457329109,342.93040969930655,499.87908353567826,93.36105924851783,593.2401427841961,406.5180242871604
2534,521.0285041268855,153.72991515844797,674.7584192853335,367.29858896843757,499.0961484270918,96.07792718643387,595.1740756135257,403.01822124065797
2535,456.7282030271309,106.9406787205513,563.6688817476822,349.7875243065796,497.556898268765,98.14560961011365,595.7025078788787,399.4112886586514
2536,500.3047188731922,20.627999499876253,520.9327183730685,479.67671937331596,496.7127693965228,95.23637091264587,591.9491403091687,401.47639848387695
2537,534.7852615213662,42.060183940804656,576.8454454621709,492.72507758056156,499.6882647540972,95.38260972306013,595.0708744771572,404.305655031037
2538,484.7088580659183,40.567572617303014,525.2764306832213,444.1412854486153,499.8041084227577,93.82124067821475,593.6253491009724,405.9828677445429
2539,456.638483421053,76.45461068238333,533.0930941034363,380.1838727386697,497.8683337428491,93.79807633494156,591.6664100777906,404.07025740790755
2540,476.17160333327735,35.537802028840325,511.70940536211765,440.63380130443704,499.3188465296306,92.54504780596696,591.8638943355977,406.7737987236637
2541,536.6787037799322,120.62516940285204,657.3038731827843,416.05353437708015,499.840850451032,95.24973454084228,595.0905849918743,404.5911159101897
2542,503.79585262600796,101.46054411782578,605.2563967438338,402.33530850818215,500.8421326891363,98.60190004225494,599.4440327313912,402.2402326468813
2543,555.9372526379439,33.34812381246117,589.285376450405,522.5891288254827,502.26679789426436,94.34945194469897,596.6162498389633,407.9173459495654
2544,510.6850119945591,128.2291125029458,638.9141244975049,382.4558994916133,502.009482870747,97.43588566253419,599.4453685332812,404.5735972082128
2545,504.2234662969479,60.39167735047398,564.6151436474219,443.8317889464739,501.68066804156774,96.16635835987404,597.8470264014418,405.51430968169376
2546,499.44070449550327,90.91396665506129,590.3546711505645,408.52673784044197,500.38109426343505,94.26118005497781,594.6422743184128,406.1199142084572
2547,522.2734188208708,8.009923967138807,530.2833427880096,514.263494853732,501.8679261524914,90.49106339393678,592.3589895464282,411.3768627585547
2548,522.7187747244059,99.41682481009353,622.1355995344994,423.30194991431233,502.6730612412249,91.03289946781624,593.7059607090412,411.6401617734086
2549,527.7201415302643,100.94329178525574,628.66343331552,426.7768497450086,503.0626951049358,90.07067359092004,593.1333686958558,412.99202151401573
2550,562.6336763980299,93.72650548102001,656.36018187905,468.9071709170099,504.8334218722163,87.62078721276676,592.4542090849831,417.2126346594496
2551,516.5152601421671,72.00265644230842,588.5179165844755,444.5126036998587,505.0127927169762,86.83855911076495,591.8513518277413,418.1742336062113
2552,552.5417344680653,127.01931993131183,679.5610543993771,425.5224145367535,506.8037007678325,85.56962449903602,592.3733252668684,421.23407626879646
2553,542.5049711494045,90.19812326315767,632.7030944125621,452.3068478862468,507.5871177304174,84.57155265402935,592.1586703844466,423.01556507638804
2554,497.759375375649,107.34186256219007,605.1012379378391,390.41751281345887,508.3798717872303,85.52997858791521,593.9098503751454,422.8498931993151
2555,494.8366112232266,27.33900493126303,522.1756161544896,467.49760629196356,507.25000848963595,79.42646373224702,586.676472221883,427.82354475738896
2556,490.4544125862976,73.00122861548284,563.4556412017805,417.4531839708148,507.89354121485366,79.97128704606845,587.8648282609221,427.9222541687852
2557,466.79137713848684,61.121894594182486,527.9132717326693,405.66948254430434,507.19986049531747,80.98309318399747,588.182953679315,426.21676731132
2558,496.9451621359673,65.96070280797998,562.9058649439472,430.9844593279873,508.0125918553744,80.98925658350954,589.0018484388839,427.0233352718649
2559,520.2141285223574,32.54558026591624,552.7597087882737,487.6685482564412,508.7195410056026,78.1873648573071,586.9069058629098,430.5321761482955
2560,546.0796541400592,55.977009241174194,602.0566633812334,490.10264489888505,510.64177326128424,78.2678010984694,588.9095743597536,432.3739721628148
2561,500.6761845369722,86.34766018572974,587.0238447227019,414.32852435124244,508.7609172429109,77.38091901089093,586.1418362538019,431.37999823202
2562,525.1393075951032,53.94017304260508,579.0794806377083,471.19913455249815,509.0150847467718,75.54568121444797,584.5607659612198,433.46940353232384
2563,498.82422076179034,120.62621591303697,619.4504366748273,378.1980048487534,510.85850118162784,76.21351114432245,587.0720123259503,434.64499003730543
2564,485.27648458822534,148.56557713521727,633.8420617234426,336.7109074530081,509.66676719700587,76.0413665435481,585.708133740554,433.6254006534577
2565,502.9125602031919,94.15682778779052,597.0693879909825,408.7557324154014,511.20624576954117,75.61523817912274,586.821483948664,435.5910075904185
2566,484.3765633023775,78.80424906377141,563.180812366149,405.5723142386061,510.67530725051404,77.55444649791924,588.2297537484333,433.1208607525948
2567,491.1025797634696,138.3501447248699,629.4527244883395,352.7524350385997,509.2192178585841,80.76411185738809,589.9833297159723,428.4551060011961
2568,549.4541538500914,123.8774464791187,673.3316003292101,425.5767073709727,511.3773943847233,83.54110765278193,594.9185020375052,427.8362867319413
2569,516.6125350788059,56.00634034093593,572.6188754197418,460.60619473786994,513.3765294399817,82.85949864140038,596.2360280813821,430.5170307985813
2570,526.7083210518281,70.28726219988744,596.9955832517155,456.42105885194064,515.0610866972668,84.01781398043526,599.0789006777019,431.0432727168315
2571,554.8453245935541,116.48681423295805,671.3321388265122,438.35851036059603,515.6666407243874,83.87986880810546,599.5465095324929,431.78677191628196
2572,522.591076930254,151.1384450762925,673.7295220065464,371.45263185396146,516.2931482011957,85.53579884005437,601.82894704125,430.75734936114134
2573,515.0260582949975,39.00705893472168,554.0331172297192,476.0189993602758,514.9294417230974,85.72443001079637,600.6538717338939,429.20501171230103
2574,534.7307680383108,115.12862603846446,649.8593940767753,419.6021419998463,515.7309669245558,85.287747128647,601.0187140532029,430.4432197959088
2575,513.0662937689679,95.98682380896115,609.053117577929,417.0794699600067,516.0257278402898,86.47425201059656,602.4999798508865,429.55147582969323
2576,542.8285038212873,107.31795752910067,650.146461350388,435.51054629218663,517.471987817816,87.02105170639788,604.4930395242138,430.45093611141806
2577,499.3321152501202,98.45396573267338,597.7860809827936,400.8781495174468,516.7072776987909,90.03585309858235,606.7431307973733,426.6714246002086
2578,533.0610045966814,55.549851711699596,588.610856308381,477.5111528849818,517.0520186945334,88.57362066196923,605.6256393565028,428.47839803256426
2579,527.7611969050671,36.795569210613486,564.5567661156806,490.9656276944536,517.0533872070268,86.43536324281449,603.4887504498414,430.6180239642124
2580,467.5210387872572,17.74155569429493,485.2625944815521,449.7794830929623,513.8829659533345,83.902531583257,597.7854975365914,429.98043437007743
2581,456.00100593227796,68.01402557026715,524.0150315025451,387.9869803620108,511.8658241463382,83.76957722085562,595.6354013671937,428.0962469254826
2582,528.6362071465594,84.50618731629623,613.1423944628557,444.13001983026317,511.0689732356213,82.35247280035509,593.4214460359764,428.7165004352662
2583,554.7757942631986,118.63206664135717,673.4078609045557,436.14372762184144,511.4780006727477,83.30027091296174,594.7782715857096,428.177729759786
2584,504.52740481619537,99.70975695293491,604.2371617691302,404.81764786326045,511.7036016540993,83.04586739265324,594.7494690467526,428.65773426144614
2585,517.5736243230851,134.38042282022224,651.9540471433074,383.1932015028629,512.4615020907612,86.61391465561854,599.0754167463798,425.84758743514266
2586,499.96251295861174,119.21716668659892,619.1796796452106,380.74534627201285,512.7784387698383,88.15444592465575,600.9328846944942,424.6239928451826
2587,504.51473211494454,144.18576184549565,648.7004939604402,360.32897026944886,514.0358839357203,90.92324149969953,604.9591254354198,423.1126424360208
2588,478.0448047950975,101.10016356799328,579.1449683630908,376.9446412271042,513.405872024358,92.09455685836662,605.5004288827246,421.3113151659914
2589,506.36181572941575,155.89580681313967,662.2576225425554,350.4660089162761,512.9441282645932,96.2062310766074,609.1503593412006,416.7378971879859
2590,548.1592331893536,160.91904281413156,709.0782760034851,387.240190375222,513.0134475662364,99.70429886237265,612.7177464286091,413.3091487038638
2591,501.3683133749142,110.69212848459902,612.0604418595132,390.67618489031514,513.0365185275011,100.51578113900163,613.5522996665028,412.5207373884995
2592,523.275534114981,75.08040518172143,598.3559392967024,448.19512893325964,512.9743927448304,101.22045554363883,614.1948482884693,411.75393720119155
2593,535.8184868325542,78.02738168979536,613.8458685223495,457.79110514275885,514.2075349471892,99.80049440286412,614.0080293500534,414.40704054432507
2594,518.3254625915628,160.88177629498153,679.2072388865442,357.44368629658123,515.3091675473004,100.21103437485627,615.5202019221567,415.0981331724442
2595,549.7190499838291,126.82509481810136,676.5441448019304,422.89395516572773,516.8693838733217,101.29997660919996,618.1693604825217,415.5694072641217
2596,541.9908785900819,103.67096041069222,645.6618390007742,438.31991817938973,518.7898610495785,102.12886698743065,620.9187280370091,416.66099406214784
2597,521.5183550800758,176.9844806959595,698.5028357760353,344.5338743841163,519.8037202267986,103.41667818646697,623.2203984132658,416.3870420403317
2598,513.580635921749,139.5141211955038,653.0947571172528,374.06651472624526,518.607936295854,103.93790067701315,622.5458369728672,414.6700356188408
2599,485.5731376182191,57.04111768164518,542.6142552998643,428.53201993657393,517.5732897138345,103.97239325503679,621.5456829688712,413.6008964587976
2600,490.6178803342146,83.49430629467352,574.1121866288881,407.12357403954104,516.3702750232472,104.41262805819632,620.7829030814436,411.95764696505097
2601,513.4087069668104,62.47652498989693,575.8852319567073,450.9321819769135,514.9890544356891,102.61228508342761,617.6013395191168,412.37676935226153
2602,527.783272590562,132.30922639503498,660.092498985597,395.47404619552697,515.1621276243661,101.98464446071904,617.1467720850851,413.1774831636471
2603,479.5312858298943,87.2328694133552,566.7641552432494,392.29841641653906,513.978968542196,103.59217147667349,617.5711400188695,410.38679706552256
2604,514.864233564638,78.8808345319346,593.7450680965726,435.98339903270335,513.3167507264069,102.38391175978914,615.7006624861959,410.93283896661774
2605,504.47971291141545,50.409450788513844,554.8891636999293,454.0702621229016,513.0305313644884,100.8646659924409,613.8951973569293,412.1658653720476
2606,523.9894048887265,85.61834327821808,609.6077481669446,438.3710616105085,512.4025614000698,100.1413455174115,612.5439069174812,412.2612158826583
2607,450.7451402603054,4.198158012004711,454.94329827231013,446.54698224830065,510.78299556707594,96.99948526005588,607.782480827132,413.7835103070201
2608,539.7825017922182,71.44553839939792,611.2280401916162,468.3369633928203,511.00704547359385,97.52934148297915,608.536386956573,413.4777039906147
2609,512.0356736716101,72.36841330207169,584.4040869736817,439.6672603695384,510.4828613658119,98.71510295269442,609.1979643185064,411.7677584131176
2610,503.73027004370033,101.52706810238101,605.2573381460813,402.2032019413193,511.6898357410267,101.50795336629727,613.1977891073241,410.18188237472947
2611,548.4923547365775,159.53122897933886,708.0235837159163,388.9611257572386,514.77288070117,104.55852681326635,619.3314075144365,410.21435388790366
2612,537.0500383427814,39.15162569382083,576.2016640366022,497.8984126489605,515.053341741044,103.04670809251716,618.1000498335613,412.00663364852693
2613,548.8045816216295,101.93830721994937,650.7428888415789,446.86627440168013,514.8543013196585,102.49024944513691,617.3445507647954,412.3640518745216
2614,541.6249857419871,103.99275050230133,645.6177362442884,437.63223523968577,516.0908873505182,102.63301589678245,618.7239032473007,413.4578714537357
2615,516.146669238911,165.8777212466726,682.0243904855836,350.26894799223845,516.0433221810457,103.68292584433081,619.7262480253764,412.360396336715
2616,573.0494299219476,49.14224279616731,622.191672718115,523.9071871257803,518.4795527464903,101.34709504798306,619.8266477944733,417.1324576985072
2617,484.82261883166484,151.79961672681273,636.6222355584775,333.02300210485214,517.8231489703809,101.60089021069365,619.4240391810745,416.2222587596873
2618,510.6434129819506,159.929356313529,670.5727692954796,350.71405666842156,518.909769243276,103.5618633022115,622.4716325454876,415.34790594106454
2619,496.2913845866942,137.91800843328545,634.2093930199796,358.3733761534088,518.5740882051854,102.96260335621636,621.5366915614017,415.611484848969
2620,533.9404963324711,58.71264659299065,592.6531429254617,475.2278497394804,518.100130309956,99.55572348217834,617.6558537921342,418.54440682777755
2621,498.0836728994839,125.03904894029903,623.1227218397829,373.04462395918483,517.9906422941082,100.033954164035,618.0245964581432,417.9566881300732
2622,513.7615187522658,112.29692605839818,626.058444810664,401.46459269386764,517.6735084486844,101.27450485992422,618.9480133086086,416.39900358876014
2623,545.0190798241679,1.7165207414576436,546.7356005656255,543.3025590827102,517.9801948817382,98.73080949497964,616.7110043767177,419.24938538675855
2624,495.4831224132049,96.73675440412359,592.2198768173284,398.7463680090813,517.2187835424596,96.5926420986177,613.8114256410772,420.6261414438419
2625,536.5339679599631,90.07302698770819,626.6069949476713,446.4609409722549,516.7792808083307,95.36757317093793,612.1468539792687,421.4117076373928
2626,487.28232622784196,137.2188274866282,624.5011537144701,350.0634987412138,514.955662396256,96.48583540680247,611.4414978030585,418.46982698945357
2627,518.7742546608382,115.06275613731673,633.8370107981549,403.71149852352147,514.8641923822814,94.42177792151438,609.2859703037958,420.4424144607671
2628,555.0445750300084,120.8773925038488,675.9219675338572,434.16718252615965,516.24632368589,93.80055363179254,610.0468773176827,422.44577005409764
2629,498.93231034168616,62.83584276821044,561.7681531098966,436.0964675734757,516.691629443339,93.99371113467804,610.6853405780171,422.69791830866103
2630,517.5970828795705,80.92259124072746,598.519674120298,436.67449163884305,517.5909361948509,93.9079872995465,611.4989234943973,423.6829488953043
2631,538.9926437389288,143.7279973803769,682.7206411193057,395.2646463585519,518.4437340872548,96.61636971256252,615.0601037998173,421.82736437469237
2632,471.2653742911344,131.48257041114064,602.747944702275,339.7828038799937,516.5598041439405,96.58881451309936,613.14861865704,419.9709896308412
2633,462.3680169509365,101.92970650278711,564.2977234537236,360.4383104481494,515.9876951813087,97.07870908274708,613.0664042640557,418.9089860985615
2634,488.05447698302834,200.76848109488245,688.8229580779108,287.28599588814586,515.0940366285884,101.14163063484536,616.2356672634337,413.95240599374296
2635,544.6114328066255,105.90507303636748,650.5165058429931,438.7063597702581,516.4317606250953,102.99148470977381,619.4232453348692,413.4402759153215
2636,553.4766236917801,85.36331779622083,638.8399414880009,468.1133058955593,517.4146679185304,102.9829838603739,620.3976517789044,414.4316840581566
2637,517.6467352922662,153.37647390703145,671.0232091992976,364.2702613852347,519.6447210862625,107.95559439020812,627.6003154764705,411.68912669605436
2638,542.7053994892186,149.09619851326917,691.8015980024878,393.6092009759494,519.7421510094958,110.54394972733716,630.2861007368331,409.19820128215866
2639,482.25480967793294,136.60910282220524,618.8639125001382,345.64570685572767,518.7494555430399,112.68530604467496,631.4347615877149,406.06414949836494
2640,474.47571989355316,126.90740446254627,601.3831243560994,347.5683154310069,517.7743038713684,113.53131725668047,631.3056211280488,404.2429866146878
2641,484.2957258110849,132.73376806939842,617.0294938804833,351.56195774168646,515.6344162405186,112.63806855968245,628.272484800201,402.99634768083615
2642,489.3998183108867,55.90698539356332,545.30680370445,433.49283291732337,514.0460755727887,113.19658054967387,627.2426561224626,400.8494950231149
2643,479.79175060721855,82.30264048250393,562.0943910897224,397.4891101247146,511.74564787230844,112.54205832509234,624.2877061974008,399.20358954721604
2644,524.9571837533683,67.52230021317168,592.47948396654,457.43488354019667,511.1900544726878,111.32637664878803,622.5164311214758,399.86367782389976
2645,466.507979725239,76.71531074043675,543.2232904656757,389.7926689848023,509.5354314888987,108.35429629858017,617.8897277874788,401.1811351903185
2646,503.2868433929517,93.05491620477979,596.3417595977315,410.23192718817194,507.2100119379321,109.81805207886727,617.0280640167995,397.3919598590649
2647,533.9454867486533,36.85042701943101,570.7959137680842,497.09505972922227,508.8474408684985,105.98641242195453,614.833853290453,402.8610284465439
2648,502.50618320887855,71.59170952529924,574.0978927341778,430.91447368357933,508.57619987606273,103.0418241956802,611.6180240717429,405.5343756803825
2649,547.2876165782337,131.88348976156573,679.1711063397995,415.404126816668,510.27607427578073,102.84067357328954,613.1167478490703,407.43540070249117
2650,489.750945619839,13.579405761413124,503.3303513812521,476.1715398584259,508.8030892520263,101.33623221223696,610.1393214642633,407.4668570397893
2651,500.93662482181537,42.40817979920129,543.3448046210167,458.52844502261405,508.8981876494374,98.5818699075337,607.4800575569711,410.3163177419037
2652,480.28648917704186,81.12879809454559,561.4152872715874,399.1576910824963,507.7823533302632,97.54293230873863,605.3252856390019,410.2394210215246
2653,539.3459008594873,105.40540512754467,644.751305987032,433.94049573194263,507.59324736477384,100.99922845494152,608.5924758197154,406.5940189098323
2654,498.42533605333784,78.021508959929,576.4468450132669,420.40382709340884,507.6913211527783,100.37538694013503,608.0667080929132,407.3159342126433
2655,476.00130409955307,47.79793300550809,523.7992371050611,428.203371094045,505.67356569076463,98.96621714072836,604.639782831493,406.7073485500363
2656,454.7242755952658,89.81457872529711,544.5388543205629,364.9096968699687,504.5882973363454,97.38607551535065,601.9743728516962,407.2022218209948
2657,534.094227473992,105.27137299254657,639.3656004665386,428.8228544814454,505.0989630967839,97.05969607719165,602.1586591739756,408.0392670195922
2658,504.1462874327467,120.90886251430938,625.0551499470561,383.23742491843734,503.4023535102085,97.06074507754035,600.4630985877487,406.3416084326681
2659,471.29736015099246,48.05050842948633,519.3478685804788,423.2468517215061,502.481188503852,96.56790059958287,599.0490891034349,405.9132879042691
2660,557.4098269538993,115.62548628233405,673.0353132362333,441.7843406715652,503.80827997299633,97.72466376763643,601.5329437406327,406.08361620535993
2661,463.00792676870856,138.49084576008235,601.4987725287909,324.5170810086262,501.27545607398895,97.55009204695993,598.8255481209488,403.72536402702906
2662,498.95454965703425,79.38332937996557,578.3378790369998,419.5712202770687,502.1984285861856,95.8134506792541,598.0118792654397,406.38497790693157
2663,540.4226194360324,72.81820993812065,613.240829374153,467.6044094979118,504.80024866902215,94.8430674604319,599.6433161294541,409.9571812085903
2664,519.0182427180328,20.51637218360512,539.5346149016378,498.5018705344276,505.8323741935223,88.83466383005597,594.6670380235784,416.9977103634664
2665,506.7045093616648,50.920560280094,557.6250696417588,455.7839490815708,504.56881007869026,87.00184673818019,591.5706568168704,417.56696334051014
2666,538.6017425285224,95.2760802798497,633.8778228083721,443.32566224867276,504.0729807065817,87.33227215430115,591.4052528608828,416.7407085522806
2667,493.20889278055824,93.46466919460363,586.6735619751619,399.7442235859546,503.2583859561915,85.33521199722024,588.5935979534117,417.92317395897123
2668,517.6532698523681,55.86210025376901,573.5153701061371,461.7911695985991,502.4233149682965,82.22740872190356,584.6507236901999,420.19590624639284
2669,528.9799812260454,101.19760558161333,630.1775868076587,427.7823756444321,503.9808206865668,81.04702548055047,585.0278461671172,422.9337952060163
2670,485.4994406445441,54.04344582250467,539.5428864670488,431.45599482203943,504.3482780449332,78.61822685921578,582.966504904149,425.7300511857174
2671,504.1016601273687,95.075132478029,599.1767926053977,409.0265276493397,505.008475855476,77.36293900617012,582.3714148616461,427.6455368493059
2672,479.93584568494293,40.48233577314265,520.4181814580855,439.45350991180027,504.6930101012779,76.84878401882276,581.5417941201007,427.8442260824551
2673,506.47065719702266,70.18699642156588,576.6576536185885,436.2836607754568,505.58230698760474,76.44492921679151,582.0272362043962,429.1373777708132
2674,500.79000360425204,50.69012748810155,551.4801310923535,450.0998761161505,504.77673431596753,75.8838567926225,580.66059110859,428.89287752334496
2675,560.5953776033905,117.84566426952283,678.4410418729133,442.74971333386765,507.91298091190583,77.25486857692538,585.1678494888313,430.6581123349805
2676,513.7738767210745,114.38022673843189,628.1541034595065,399.39364998264267,508.26254868951,77.96571226138043,586.2282609508904,430.2968364281295
2677,478.8818231386112,1.9963304352094924,480.87815357382067,476.8854927034017,506.4270932358419,76.80390904190638,583.2310022777482,429.6231841939355
2678,483.200011092317,15.339547666420438,498.5395587587375,467.86046342589657,505.7835541652898,74.92883697994375,580.7123911452335,430.8547171853461
2679,455.27650720083903,46.63992876479525,501.91643596563426,408.6365784360438,502.71651718604335,72.08738494671806,574.8039021327614,430.62913223932526
2680,503.85343993847715,100.90084581793052,604.7542857564076,402.9525941205466,503.186600329998,74.99809961526866,578.1846999452666,428.1885007147293
2681,532.1796822101699,58.11396626794032,590.2936484781102,474.06571594222953,504.22803557627645,75.5216258308933,579.7496614071697,428.70640974538316
2682,516.6759626319681,5.738746228151118,522.4147088601193,510.937216403817,505.441018024774,73.00862410201347,578.4496421267875,432.43239392276047
2683,484.0876879107245,96.67268482206462,580.7603727327892,387.4150030886599,503.5990775931486,72.71753342516413,576.3166110183126,430.88154416798443
2684,479.69546978781045,75.35293927445505,555.0484090622655,404.3425305133554,502.974748717631,72.628581102315,575.603329819946,430.34616761531595
2685,484.0913595811443,150.58681080422298,634.6781703853673,333.5045487769213,503.244417233684,76.05487702893883,579.2992942626228,427.18954020474513
2686,552.0556787285271,81.53943022120632,633.5951089497335,470.5162485073208,506.48879733812606,75.77903874546914,582.2678360835951,430.7097585926569
2687,501.1099322514732,189.7389805635664,690.8489128150396,311.37095168790677,505.38932083070875,78.59462566450314,583.9839464952119,426.7946951662056
2688,509.44736556279935,105.39535259518496,614.8427181579843,404.05201296761436,505.56602343504386,78.07750866719898,583.643532102243,427.4885147678449
2689,514.4046954538981,5.213792936533007,519.618488390431,509.19090251736503,507.00293461180735,76.64961815076721,583.6525527625746,430.35331646104015
2690,491.7418638467726,111.3787383668518,603.1206022136245,380.3631254799208,504.8140025082365,76.5080598869178,581.3220623951544,428.3059426213187
2691,508.73041517978635,79.88059184971945,588.6110070295058,428.8498233300669,506.3380854552724,74.55438475657238,580.8924702118449,431.7837006987
2692,559.8165291065302,63.91611869794797,623.7326478044781,495.9004104085822,508.36681810358897,74.03881106717178,582.4056291707607,434.32800703641715
2693,534.1597044488389,11.583272026472272,545.7429764753111,522.5764324223666,508.1580542706825,71.99764647011685,580.1557007407993,436.1604078005656
2694,537.2708009730015,100.25031910856308,637.5211200815646,437.02048186443847,508.76647287918144,74.65544470094876,583.4219175801302,434.1110281782327
2695,454.2477884270028,4.947165145915432,459.1949535729182,449.3006232810873,507.0179155146927,73.12299819647615,580.1409137111689,433.8949173182166
2696,542.5036942103816,67.00110729865418,609.5048015090358,475.5025869117274,507.1479805707547,72.18049909710297,579.3284796678577,434.96748147365173
2697,470.3672548915648,121.33136277949376,591.6986176710586,349.03589211207105,506.3865926411215,73.10938888326596,579.4959815243875,433.27720375785555
2698,491.986109375871,89.43057485074209,581.4166842266131,402.5555345251289,505.5310206252383,74.2283380364984,579.7593586617368,431.30268258873997
2699,482.1767778727966,88.54698204621563,570.7237599190122,393.62979582658096,503.97091384679675,73.8066505853185,577.7775644321152,430.16426326147825
2700,540.0345621127548,45.07017884738495,585.1047409601397,494.9643832653698,505.78875122907044,73.50754168614782,579.2962929152183,432.28120954292257
2701,513.0330762191284,47.974786425422536,561.0078626445509,465.05828979370585,506.0864650987957,71.93753015106094,578.0239952498566,434.14893494773474
2702,497.34348467948723,88.74031620344772,586.083800882935,408.6031684760395,506.66671973194724,73.54612949873778,580.212849230685,433.1205902332094
2703,516.9283392954652,69.53362489220753,586.4619641876727,447.3947144032577,507.01530913522856,73.52435044775916,580.5396595829877,433.4909586874694
2704,557.1851562553657,50.726199762847585,607.9113560182133,506.45895649251804,508.89514755693233,73.52555285691736,582.4207004138498,435.36959470001506
2705,496.22139446361143,92.90410265237118,589.1254971159826,403.31729181124024,506.74934811893974,72.69416746967899,579.4435155886188,434.05518064926076
2706,487.44841270487643,164.72537193983783,652.1737846447143,322.7230407650386,505.8718326517331,74.37233897639251,580.2441716281257,431.49949367534066
2707,493.9013626031866,43.005080957529096,536.9064435607157,450.8962816456575,506.372483967219,75.7392973271365,582.1117812943555,430.63318664008244
2708,534.0731436318691,84.80950934364475,618.8826529755139,449.26363428822435,508.0682550518707,78.0549627163773,586.1232177682481,430.0132923354934
2709,529.105601973506,99.24647140152163,628.3520733750277,429.85913057198445,510.52922487762623,79.80851413760153,590.3377390152278,430.72071074002474
2710,462.35850538682706,70.83318901756644,533.1916944043935,391.5253163692606,509.1460603925713,78.80625891092272,587.952319303494,430.3398014816486
2711,517.9735740835606,55.37392212503639,573.347496208597,462.5996519585242,508.67252345501765,78.71492410615926,587.3874475611769,429.9575993488584
2712,566.9704773631472,60.44487198387843,627.4153493470257,506.52560537926877,510.3490072793903,80.53846163135017,590.8874689107404,429.81054564804015
2713,519.2397632894833,91.58159991054639,610.8213632000297,427.65816337893693,511.52074312534893,80.36875880096622,591.8895019263151,431.1519843243826
2714,524.2892867662076,73.31799572779424,597.6072824940019,450.97129103841337,513.0072036912956,80.30092734941087,593.3081310407064,432.70627634188463
2715,491.92327921495405,60.03874218179608,551.9620213967502,431.884537033158,513.2682676790893,77.28265839532996,590.5509260744191,435.9856092837592
2716,534.2677067760809,162.60624039409052,696.8739471701714,371.6614663819904,512.6753352806743,79.98488540109277,592.6602206817672,432.6904498795815
2717,526.3917758103514,57.73558323465563,584.1273590450071,468.6561925756958,513.5180633993036,75.58477215679574,589.1028355560993,437.93329124250783
2718,503.4180504335841,62.142897234657184,565.5609476682413,441.2751531989269,513.3170862283297,74.14302364477817,587.4601098731079,439.1740625835516
2719,493.52197091275684,42.483415292144414,536.0053862049012,451.03855562061244,512.6209954102917,75.38534438996521,588.0063398002568,437.2356510203265
2720,506.54323126264796,122.11536820473816,628.6585994673861,384.4278630579098,513.1143743241541,75.74323205122808,588.8576063753823,437.371142272926
2721,497.3748617604741,116.32172118322386,613.696582943698,381.05314057725025,512.7358558768439,76.9579363623449,589.6937922391887,435.7779195144989
2722,492.3003259997445,105.97658578083015,598.2769117805747,386.32374021891434,510.48531577328424,78.3599519317743,588.8452677050586,432.12536384150997
2723,415.73977043870707,85.85320848101803,501.5929789197251,329.886561957689,506.5379846396132,80.83561648025916,587.3736011198724,425.702368159354
2724,456.95982804649714,68.41420222221068,525.3740302687078,388.54562582428645,503.8609522087297,79.77441258404741,583.6353647927772,424.0865396246823
2725,538.9853221342025,166.00790429298434,704.9932264271869,372.9774178412182,506.6855366656364,85.14310388894972,591.8286405545862,421.54243277668667
2726,461.88823688849664,84.65408007861562,546.5423169671122,377.23415680988103,503.99835475490687,85.73153631494843,589.7298910698554,418.2668184399584
2727,483.97514095173733,133.09359867367704,617.0687396254143,350.8815422780603,504.45195095691264,86.12361084475452,590.5755618016672,418.3283401121581
2728,512.0163895114474,151.52587773686818,663.5422672483156,360.4905117745792,505.11962696143183,88.19345427429208,593.3130812357239,416.92617268713974
2729,479.6116526130944,181.78010039786696,661.3917530109613,297.8315522152275,505.0341227861084,91.30122488601378,596.3353476721222,413.73289790009466
2730,480.59262112177294,155.0329615803914,635.6255827021644,325.5596595413815,503.05272475307567,94.96665097711401,598.0193757301896,408.08607377596167
2731,487.670340941675,107.69843759691499,595.36877853859,379.97190334476005,502.20730024382726,96.95743934949708,599.1647395933244,405.2498608943302
2732,482.8304941325621,160.84573579686113,643.6762299294232,321.9847583357009,501.72353389226305,99.3609533359442,601.0844872282073,402.3625805563189
2733,561.1456160999351,68.4427320637318,629.5883481636669,492.7028840362033,503.19744311907874,99.32459024166168,602.5220333607406,403.87285287741713
2734,527.724224201941,107.59086707125839,635.3150912731993,420.13335713068255,502.2154120506313,101.22007915194203,603.4354912025733,400.99533289868924
2735,518.8092411369163,90.76683170499705,609.5760728419133,428.0424094319192,502.96834027307483,101.14883678702955,604.1171770601043,401.8195034860452
2736,458.7936602116084,106.33996969174115,565.1336299033496,352.4536905198673,502.0131818566325,99.202656712093,601.2158385687254,402.8105251445395
2737,552.2686047366134,136.55268046734628,688.8212852039596,415.71592426926713,503.9587565944134,102.32091002908692,606.2796666235004,401.63784656532647
2738,468.58468913469517,41.53466413089752,510.1193532655927,427.05002500379766,501.7758081111743,100.878415188662,602.6542232998363,400.89739292251227
2739,479.5421959177059,91.88031756536056,571.4225134830665,387.66187835234535,500.12369457598095,100.63287672745663,600.7565713034376,399.4908178485243
2740,506.0014025201864,163.67204974858265,669.6734522687691,342.32935277160374,501.5784578137596,103.72750541849051,605.3059632322501,397.850952395269
2741,488.7711340342628,61.486458599115885,550.2575926333786,427.2846754351469,500.6050431454496,103.93125663429315,604.5362997797428,396.67378651115644
2742,485.19176281589637,30.85149437650902,516.0432571924053,454.34026843938733,497.8790859938746,102.9448107140475,600.8238967079221,394.9342752798271
2743,567.3047904921011,137.0578239782008,704.3626144703019,430.24696651390036,499.4812535672952,104.460684849636,603.9419384169312,395.0205687176593
2744,492.02357346145754,22.42057032900774,514.4441437904653,469.6030031324498,498.40572979047016,102.76410400300978,601.1698337934799,395.64162578746044
2745,494.525829724923,147.90585016334373,642.4316798882668,346.61997956157927,498.49248147413584,105.6930076023947,604.1854890765305,392.7994738717411
2746,462.5345890844556,55.54573685131081,518.0803259357664,406.9888522331448,496.10137755108167,102.12432415096872,598.2257017020504,393.97705340011294
2747,491.3569177740827,59.44343712386995,550.8003548979526,431.91348065021276,494.93354894987266,102.18125261394252,597.1148015638153,392.7522963359302
2748,526.648415668265,44.66891373653293,571.3173294047979,481.97950193173205,495.7078944576954,101.59878649733837,597.3066809550338,394.109107960357
2749,529.2377822270059,112.31033980905033,641.5481220360563,416.9274424179556,496.8984215015037,103.9263506479019,600.8247721494057,392.97207085360174
2750,445.1811145163914,82.57391986522434,527.7550343816157,362.60719465116705,494.8530176099618,102.60830236991812,597.4613199798799,392.2447152400437
2751,470.54237486354856,126.89680894651792,597.4391838100664,343.64556591703064,493.9586013800643,102.96080529536125,596.9194066754255,390.99779608470305
2752,439.3737369675755,146.22894431765783,585.6026812852333,293.1447926499177,492.19438174565863,104.30255057992217,596.4969323255808,387.89183116573645
2753,524.7273695865897,95.16776754716251,619.8951371337522,429.5596020394272,495.8273017172547,104.61303588212698,600.4403375993818,391.2142658351278
2754,522.1811356886776,117.57101212737975,639.7521478160573,404.6101235612979,498.0013453053274,106.25159621229929,604.2529415176267,391.74974909302813
2755,490.4481833457577,80.35989468319731,570.808078028955,410.0882886625604,496.3834406790459,103.39666255863972,599.7801032376857,392.9867781204062
2756,541.3580778640048,91.82690942079886,633.1849872848037,449.53116844320596,499.0324353782296,103.63575687004581,602.6681922482753,395.39667850818375
2757,535.2217464409695,50.74416392207282,585.9659103630423,484.47758251889667,500.740655561204,100.89077571165902,601.6314312728629,399.8498798495449
2758,467.5039497981387,129.8221326163654,597.3260824145041,337.68181718177334,499.25690757076035,100.16731754097559,599.424225111736,399.08959002978474
2759,526.5376733218819,135.9993793771252,662.5370526990071,390.53829394475673,500.8211082610532,98.64129350695087,599.462401768004,402.1798147541024
2760,530.0520048953138,135.69844301470388,665.7504479100177,394.35356188060985,502.46975438683796,97.99680955476128,600.4665639415992,404.4729448320767
2761,509.1467017950721,68.68126329462507,577.8279650896972,440.465438500447,503.18563308195115,96.69623707801829,599.8818701599695,406.4893960039329
2762,443.74887360029857,78.84270269896074,522.5915762992593,364.9061709013378,501.8829123975424,93.9628026414216,595.8457150389639,407.9201097561208
2763,564.7850459944381,137.41029586376902,702.195341858207,427.37475013066904,502.00422672735914,96.26172143475618,598.2659481621154,405.7425052926029
2764,494.17103618363893,61.55337150851193,555.7244076921509,432.617664675127,500.88578712674905,94.7271382493313,595.6129253760804,406.15864887741776
2765,523.0655872893313,115.985216281552,639.0508035708833,407.0803710077794,501.02766533182955,95.5677510685498,596.5954164003795,405.45991426327976
2766,517.1074349564346,74.46624463008247,591.5736795865171,442.64119032635216,502.97145782332376,94.5052935664945,597.4767513898183,408.46616425682925
2767,538.9183966816745,143.47872460551218,682.3971212871867,395.4396720761623,502.52645088815916,94.73616170443339,597.2626125925925,407.7902891837258
2768,547.827595044052,66.9086056454371,614.7362006894891,480.91898939861494,505.1678810851377,95.58195975491802,600.7498408400556,409.5859213302197
2769,549.6706673515331,76.60906772635254,626.2797350778857,473.0615996251806,507.50549679959863,95.07291809361776,602.5784148932163,412.43257870598086
2770,469.49662254853894,130.49378039707108,599.99040294561,339.00284215146786,506.2886708005437,93.96697578190069,600.2556465824443,412.321695018643
2771,528.5860798903473,15.467490553969444,544.0535704443167,513.1185893363778,507.6158356624132,92.43301018039581,600.0488458428091,415.1828254820174
2772,497.06477797459956,109.13849338485969,606.2032713594592,387.9262845897399,508.01160283436997,95.04257681400752,603.0541796483775,412.9690260203625
2773,528.9257338598751,56.03329693309062,584.9590307929657,472.89243692678446,506.7323009466291,92.34175924583718,599.0740601924663,414.3905417007919
2774,501.21152770378734,189.9608873907767,691.172415094564,311.25064031301065,507.0385660880401,97.92643648122947,604.9650025692696,409.1121296068106
2775,537.191752060301,60.961561777081464,598.1533138373825,476.2301902832196,508.4607634992193,95.02829353502074,603.48905703424,413.4324699641987
2776,510.3201918120951,105.11695471419777,615.4371465262928,405.20323709789733,510.053616923474,96.68066746378364,606.7342843872576,413.37294945969035
2777,560.3113724772459,95.6319628730476,655.9433353502934,464.67940960419827,512.3520987469128,97.88695165542289,610.2390504023356,414.4651470914899
2778,548.0020997218267,124.81133726048705,672.8134369823138,423.1907624613396,513.0638882153648,100.55836577288801,613.6222539882529,412.50552244247683
2779,530.5753254038908,111.90035922317409,642.4756846270649,418.67496618071675,513.1084729879277,100.54469975335881,613.6531727412864,412.5637732345688
2780,482.17997400127905,201.82420073873888,684.0041747400179,280.3557732625402,514.3417683040906,104.51970911580929,618.8614774198999,409.8220591882813
2781,538.3838131470044,142.5645611616882,680.9483743086926,395.8192519853162,516.6031495802058,105.04196752298164,621.6451171031874,411.56118205722413
2782,488.9691160236327,104.65892360669135,593.628039630324,384.31019241694133,518.2563288820744,103.65630016594942,621.9126290480237,414.60002871612494
2783,457.7739373929678,174.2859052822727,632.0598426752405,283.48803211069514,516.0245478089536,106.29357142378643,622.31811923274,409.7309763851672
2784,511.9805824694512,169.03332784955188,681.0139103190031,342.9472546198993,515.6845293683127,108.00898194785883,623.6935113161716,407.67554742045394
2785,491.7387097771739,21.870901051419793,513.6096108285936,469.8678087257541,515.7275469160265,106.05934882679958,621.7868957428261,409.6681980892271
2786,487.7962929363239,50.814661017837075,538.610953954161,436.9816319184868,513.9421540851039,104.6922738800342,618.6344279651381,409.2498802050697
2787,522.8321186356413,66.15652759625463,588.9886462318959,456.6755910393867,513.529166491593,105.20601933584025,618.7351858274332,408.3231471557528
2788,494.2097772279735,63.13646907209529,557.3462463000689,431.07330815587824,514.4193607392541,102.98316388436457,617.4025246236187,411.43619685488954
2789,479.48791700978484,29.704603863854086,509.1925208736389,449.7833131459308,512.851035528851,99.44000470058887,612.2910402294398,413.41103082826197
2790,496.3841393770408,38.91402980051295,535.2981691775537,457.4701095765279,511.72877334490846,96.21385759344918,607.9426309383578,415.51491575145934
2791,527.8274948622247,75.43841870912972,603.2659135713544,452.389076153095,512.3514664471469,96.43909610726601,608.7905625544129,415.9123703398809
2792,473.40945602167415,109.29954852771792,582.709004549392,364.10990749395626,513.3401525278593,97.45432430155792,610.7944768294172,415.8858282263015
2793,461.2774657385307,115.62557203897313,576.9030377775039,345.65189369955755,509.8898998526625,96.72816684073138,606.6180666933939,413.1617330119312
2794,499.39843219778254,149.54464310762518,648.9430753054078,349.85378909015736,510.0641463864673,99.66120922736849,609.7253556138359,410.40293715909877
2795,505.05297199435245,93.73198555421074,598.7849575485632,411.3209864401417,509.46372587663467,98.91943486979044,608.3831607464251,410.5442910068442
2796,494.015099779101,78.88628469371407,572.901384472815,415.1288150853869,508.6939813707235,99.06676953857817,607.7607509093017,409.6272118321454
2797,503.04064838414956,168.15084667320878,671.1914950573583,334.8898017109408,507.4980564274727,99.88917360750138,607.3872300349741,407.60888281997137
2798,506.6020050448862,42.74875909716749,549.3507641420537,463.85324594771873,506.1238700941672,99.08384538922573,605.2077154833929,407.0400247049414
2799,511.56063498815365,3.5138283831975765,515.0744633713513,508.0468066049561,504.85353568205454,96.64733741112057,601.5008730931751,408.20619827093395
2800,463.6217290235587,96.15602091517128,559.77774993873,367.46570810838745,504.6577058978885,95.50274542839058,600.160451326279,409.154960469498
2801,469.22093220651436,116.49732554354017,585.7182577500546,352.7236066629742,502.6788676417608,98.87040659470959,601.5492742364703,403.8084610470512
2802,537.3586153628681,52.886901973691295,590.2455173365595,484.47171338917684,504.02199555470304,96.99535354767065,601.0173491023737,407.02664200703236
2803,519.1935329967563,110.4622003487809,629.6557333455372,408.73133264797536,503.6975888592658,98.80965032819364,602.5072391874594,404.8879385310721
2804,496.7681168099848,93.82789603459602,590.5960128445809,402.94022077538875,503.54947516280566,95.60521728298764,599.1546924457932,407.94425787981805
2805,541.2130874140172,118.8473632578262,660.0604506718435,422.365724156191,503.6835196745962,97.53474399901246,601.2182636736087,406.14877567558375
2806,497.5276747758976,74.10865347525886,571.6363282511564,423.41902130063875,503.25710244005626,96.50113395771449,599.7582363977707,406.7559684823418
2807,565.7273890093416,74.49754589377328,640.2249349031148,491.22984311556826,503.43763632445945,95.79665339173867,599.2342897161981,407.64098293272076
2808,506.32767466906466,47.35736956431738,553.6850442333821,458.9703051047473,502.0484888227008,93.21485446853305,595.2633432912337,408.8336343541677
2809,507.15685065425265,49.29699419686376,556.4538448511164,457.8598564573889,501.2678729977128,91.12807563432268,592.3959486320356,410.1397973633902
2810,475.70263684810567,36.567810720230916,512.2704475683366,439.13482612787476,501.0519617592737,85.61952930037242,586.6714910596461,415.4324324589013
2811,455.8482630390273,34.95259642742627,490.8008594664536,420.89566661160103,498.30077675567446,82.03246380923036,580.3332405649048,416.2683129464441
2812,504.0833765458281,120.20614285371617,624.2895193995442,383.87723369211193,498.80458543974765,82.55070445079785,581.3552898905455,416.25388098894985
2813,543.8785878133566,148.00859343992292,691.8871812532796,395.86999437343366,501.67474045376065,81.67479405605286,583.3495345098135,419.99994639770773
2814,523.8987003185246,40.522754163533044,564.4214544820576,483.37594615499154,502.07201104872973,77.3911082665189,579.4631193152486,424.6809027822108
2815,499.3041768425916,98.88568264595837,598.1898594885499,400.4184941966332,502.3241932842437,79.95826765300352,582.2824609372472,422.36592563124015
2816,524.9696891691995,75.09146926096989,600.0611584301694,449.87821990822954,503.5633064920061,80.76749459444129,584.3308010864474,422.7958118975649
2817,487.02763833972244,172.96417413165872,659.9918124713812,314.0634642080637,502.3698238154755,84.32774947895474,586.6975732944303,418.0420743365208
2818,481.30300250624714,51.045756937306855,532.348759443554,430.2572455689403,501.939597991418,83.92472574112847,585.8643237325464,418.01487225028956
2819,516.0360182399579,35.388585559128686,551.4246037990866,480.64743268082924,503.1578680324238,84.11419179763762,587.2720598300615,419.0436762347862
2820,532.7034013530836,138.86548878814264,671.5688901412262,393.8379125649409,504.36851009829184,87.44590709722527,591.8144171955171,416.9226030010666
2821,516.7731851358582,103.44678593526535,620.2199710711235,413.32639920059285,504.000033107413,88.37951933809647,592.3795524455095,415.6205137693165
2822,492.9841467030945,116.45540198648249,609.439548689577,376.528744716612,504.6525227967937,88.61804778672195,593.2705705835157,416.03447501007173
2823,444.21799393199643,182.2093416992718,626.4273356312682,262.00865223272467,504.0838737365758,90.83750677539858,594.9213805119743,413.2463669611773
2824,499.3681863386636,93.01943142050648,592.3876177591701,406.3487549181571,504.0828655412719,88.95333305249461,593.0361985937665,415.1295324887772
2825,496.1628270709217,94.50127637536963,590.6641034462914,401.6615506955521,503.7865273771575,88.97897607986657,592.765503457024,414.80755129729096
2826,476.62659502962674,7.734218827779414,484.36081385740613,468.89237620184736,503.20691055217503,86.60724055100209,589.8141511031771,416.59967000117297
2827,464.2778255781075,229.67954577183207,693.9573713499396,234.59827980627546,501.9148164586403,88.65819718762286,590.5730136462631,413.2566192710174
2828,505.65888244036194,78.63866481750479,584.2975472578668,427.02021762285716,501.8833790384895,89.85452737830077,591.7379064167903,412.0288516601887
2829,549.3750156938049,174.3113402884605,723.6863559822655,375.0636754053444,503.1438583953446,95.54777777514286,598.6916361704874,407.5960806202017
2830,453.72795833291923,149.38976911335504,603.1177274462743,304.3381892195642,502.8140660389899,97.32223604841566,600.1363020874056,405.4918299905742
2831,468.70984273337956,63.8816305173136,532.5914732506932,404.82821221606594,502.7970297232187,95.56837954754145,598.3654092707601,407.2286501756773
2832,411.4091158811328,1.8570466217939114,413.2661625029267,409.55206925933885,498.5987130738275,93.86738436914487,592.4660974429723,404.73132870468265
2833,530.2390571026092,71.17928342233328,601.4183405249424,459.0597736802759,498.9668972106893,92.55795380492995,591.5248510156193,406.4089434057593
2834,500.87069448543957,116.123580555705,616.9942750411445,384.74711392973455,499.1036497998711,93.30114328896691,592.404793088838,405.8025065109042
2835,535.2685302263324,116.55224901865395,651.8207792449863,418.71628120767843,498.90549789361495,93.22463948099451,592.1301373746095,405.68085841262047
2836,534.7244200510402,128.9216032706345,663.6460233216746,405.8028167804057,500.1453894027864,95.05173780750702,595.1971272102934,405.09365159527937
2837,519.3832461546883,131.493408225344,650.8766543800323,387.8898379293443,498.6005846409646,96.95159988522605,595.5521845261907,401.6489847557386
2838,540.07486146836,7.6756013671336705,547.7504628354937,532.3992601012263,499.7254908676078,95.62887427865326,595.3543651462611,404.09661658895453
2839,501.3711104577843,79.21250373124833,580.5836141890327,422.158606726536,499.53263286105886,96.6260579297994,596.1586907908583,402.9065749312594
2840,483.60044691293274,146.36972771387155,629.9701746268042,337.2307191990612,499.79589319655304,100.28612182958744,600.0820150261405,399.50977136696565
2841,498.626335337845,105.39306397697176,604.0193993148167,393.23327136087323,501.221828939847,102.63413741457228,603.8559663544194,398.5876915252747
2842,586.5168163267383,127.05313430813902,713.5699506348774,459.4636820185993,503.96961026587735,102.86237046305305,606.8319807289304,401.1072398028243
2843,484.00811749702905,107.95249085416343,591.9606083511925,376.0556266428656,501.97392792199975,101.52716704352773,603.5010949655275,400.446760878472
2844,513.7391756215952,105.63665969541853,619.3758353170138,408.1025159261767,501.63527709876877,103.69763056125724,605.332907660026,397.93764653751157
2845,520.3977243850146,22.51011174723743,542.907836132252,497.8876126377772,502.33839535018285,101.15177819796654,603.4901735481494,401.1866171522163
2846,558.3150115778689,97.26979734199847,655.5848089198673,461.0452142358704,503.4499060971385,101.8910558006675,605.340961897806,401.55885029647106
2847,506.72667496660114,102.39275502290496,609.1194299895061,404.3339199436962,504.1065406513678,99.53867516370904,603.6452158150769,404.5678654876588
2848,533.5748597405925,81.32322812579875,614.8980878663913,452.2516316147937,505.84893589251266,100.54792420332544,606.3968600958382,405.30101168918725
2849,516.0377544704356,89.88107122133025,605.9188256917658,426.1566832491054,505.8489937668619,102.3643403920655,608.2133341589273,403.48465337479644
2850,525.3346781485392,176.4598115269059,701.7944896754451,348.87486662163326,505.60336966004377,103.6174844833576,609.2208541434013,401.98588517668617
2851,504.4567157651287,168.2062560676695,672.6629718327982,336.2504596974592,505.1928206810195,105.77613348777108,610.9689541687906,399.4166871932484
2852,537.5873578425634,125.15001754353572,662.7373753860991,412.43734029902765,506.67959438566845,106.06595400633951,612.7455483920079,400.6136403793289
2853,490.9832634139505,32.93604273648492,523.9193061504354,458.0472206774656,508.2384367017336,101.09017737424661,609.3286140759802,407.1482593274869
2854,532.8253495610991,113.20311962561138,646.0284691867105,419.62222993548767,509.35367547581467,101.76296698108345,611.1166424568983,407.5907084947313
2855,537.5066577994507,70.36498435643702,607.8716421558878,467.1416734430137,510.7318031667657,100.9584239137857,611.6902270805514,409.77337925298
2856,536.6396520350842,104.95737626114573,641.5970282962298,431.68227577393844,512.732238400281,104.19919582823123,616.9314342285122,408.5330425720497
2857,501.07250213363403,106.06771632309228,607.1402184567263,395.00478581054176,513.9587276187985,100.07880151327325,614.0375291320718,413.87992610552527
2858,484.0676340920145,182.36444384541556,666.43207793743,301.7031902465989,513.2390193405203,103.53632748087027,616.7753468213906,409.70269185965003
2859,556.4592316611964,59.178993964471374,615.6382256256678,497.28023769672507,513.4751598727667,99.69858260340396,613.1737424761706,413.7765772693627
2860,472.0016341346024,110.94293462379935,582.9445687584017,361.0586995108031,514.0842823994894,98.4170214537521,612.5013038532414,415.66726094573727
2861,527.9751186988124,112.77750509791805,640.7526237967304,415.19761360089433,516.0597915983371,100.04688393977224,616.1066755381095,416.01290765856487
2862,493.87945699022384,139.69123749752058,633.5706944877444,354.1882194927033,518.8088029686402,104.64135696896315,623.4501599376033,414.1674459996771
2863,532.6183280355364,54.22432042351852,586.8426484590549,478.39400761201784,518.8881119997378,104.07619153566931,622.9643035354071,414.8119204640685
2864,522.018777120896,114.51392265780787,636.5326997787038,407.50485446308807,519.5930480875863,104.02253627240609,623.6155843599925,415.5705118151802
2865,509.7334108000544,68.17293648003793,577.9063472800923,441.56047432001645,518.7418774400437,102.40989252111886,621.1517699611627,416.33198491892483
2866,498.86345242382157,14.186810773806023,513.0502631976276,484.67664165001554,517.5465118524697,98.58539943789127,616.131911290361,418.9611124145785
2867,550.9845770956613,84.6847398405791,635.6693169362404,466.2998372550822,518.5998895505022,97.02511049173243,615.6250000422347,421.5747790587697
2868,509.4498023557586,92.59670651531368,602.0465088710723,416.8530958404449,517.5790542467488,99.85581399667176,617.4348682434206,417.7232402500771
2869,511.69037595536395,63.558840926242794,575.2492168816068,448.13153502912115,517.9230297633347,99.33402523650491,617.2570549998397,418.5890045268299
2870,527.2535153165686,132.47847464873306,659.7319899653016,394.7750406678356,519.378132043456,98.87098346766696,618.249115511123,420.507148575789
2871,513.0086811100958,122.71256459670215,635.721245706798,390.2961165133937,519.8575435691978,99.4483001549913,619.305843724189,420.40924341420646
2872,544.741112391067,111.81003089473981,656.5511432858068,432.9310814963271,518.4650201046753,98.940196707878,617.4052168125534,419.52482339679733
2873,492.5766827250982,68.00354963688838,560.5802323619865,424.57313308820983,518.750638945611,97.60856533396883,616.3592042795798,421.14207361164216
2874,466.10280855078685,110.74257137614946,576.8453799269363,355.3602371746374,517.1627600432507,97.7787623899932,614.9415224332439,419.38399765325744
2875,471.45276505404803,93.4538097822663,564.9065748363143,377.9989552717817,515.5312613988851,100.14355232449417,615.6748137233793,415.38770907439095
2876,560.7989222667334,64.81024597372874,625.6091682404622,495.98867629300463,515.6140584218473,99.06156727888516,614.6756257007326,416.5524911429621
2877,511.35998353018954,119.11364592928392,630.4736294594735,392.24633760090563,515.7685020406336,99.6189303090978,615.3874323497314,416.14957173153573
2878,508.28693557194873,65.7757525076389,574.0626880795876,442.5111830643098,514.9255712350121,99.1006811218258,614.0262523568379,415.82489011318626
2879,490.63684107752067,133.81646187937665,624.4533029568973,356.820379198144,514.078874121915,100.56519414376068,614.6440682656757,413.51367997815424
2880,518.6850283170427,82.44277031802649,601.1277986350692,436.2422579990162,513.8572191275317,97.43129277013138,611.2885118976632,416.42592635740033
2881,517.3731802443032,67.78025014823243,585.1534303925356,449.59293009607075,514.2877679435043,94.08375923948347,608.3715271829876,420.20400870402074
2882,504.2090526141302,110.9312236812193,615.1402762953495,393.2778289329109,513.1751577692231,93.60979944407293,606.784957213296,419.5653583251502
2883,500.5969795813735,104.61173440147337,605.2087139828468,395.9852451799001,513.4956149748039,95.99898916623921,609.4946041410432,417.4966258085646
2884,484.057199135433,78.10725064742815,562.1644497828611,405.94994848800485,511.87000996061505,94.82912686696642,606.6991368275814,417.0408830936486
2885,515.1235837296969,151.61296610101752,666.7365498307144,363.51061762867937,511.1239074916232,97.53739292511912,608.6613004167424,413.58651456650404
2886,511.3209691628972,49.88095113375911,561.2019202966563,461.44001802913806,510.27995139588364,95.70151208753957,605.9814634834232,414.57843930834406
2887,586.4679117877305,99.4088815051779,685.8767932929084,487.0590302825526,513.1264650510201,95.47955092694241,608.6060159779626,417.64691412407774
2888,505.6772017384749,48.24350803095592,553.9207097694308,457.43369370751896,513.8467839725688,91.00885306646043,604.8556370390293,422.8379309061084
2889,543.0826436895886,55.28527135629682,598.3679150458854,487.79737233329183,513.4008977068486,90.87906231285461,604.2799600197033,422.52183539399397
2890,491.08665681574524,110.40747303705916,601.4941298528045,380.6791837786861,514.0370651295534,90.8612135932966,604.89827872285,423.1758515362568
2891,488.1876745982779,64.80532388319966,552.9929984814776,423.38235071507825,512.7108169928689,89.26214088613933,601.9729578790082,423.4486761067296
2892,547.3156251314754,96.59516514303637,643.9107902745118,450.720459988439,514.4920225975773,87.82560514098985,602.3176277385671,426.66641745658745
2893,459.23771063377785,6.005221227756839,465.2429318615347,453.232489406021,512.0460020175186,86.21830183446446,598.2643038519832,425.82770018305416
2894,494.8118215435784,125.7606173526464,620.5724388962248,369.05120419093197,511.1391034982747,86.59319165762574,597.7322951559004,424.54591184064896
2895,488.1096411980226,97.89803033111372,586.0076715291364,390.21161086690887,510.418311178207,87.58402811932827,598.0023392975352,422.8342830588787
2896,553.0867391928346,76.5054409305529,629.5921801233875,476.5812982622817,512.2257540705074,89.66131579121982,601.8870698617272,422.56443827928763
2897,506.77687696006626,93.78430370880317,600.5611806688694,412.9925732512631,510.75216406598764,89.9646345868273,600.7167986528149,420.7875294791603
2898,521.4046033975766,78.63643796462665,600.0410413622033,442.7681654329499,511.15065743404824,89.4992923018044,600.6499497358526,421.65136513224377
2899,469.9912246096281,168.04910224317044,638.0403268527986,301.9421223664576,509.7606857225237,92.98230101236867,602.7429867348924,416.77838471015497
2900,486.51505214074996,43.535747787208,530.050799927958,442.979304353542,508.4027369499964,90.01754345031783,598.4202804003143,418.38519349967856
2901,501.360218379509,100.13295953736275,601.4931779168717,401.2272588421462,508.0144548589768,89.26488994833986,597.2793448073166,418.74956491063693
2902,447.75375198847223,53.5209351871992,501.27468717567143,394.23281680127303,504.781542845557,87.32192009142182,592.1034629369788,417.4596227541352
2903,446.8102317407746,184.2359081220981,631.0461398628727,262.57432361867654,503.25599447941283,91.19633204092881,594.4523265203417,412.05966243848405
2904,481.74192337909926,43.08344118789109,524.8253645669904,438.6584821912082,503.77729830702333,88.94102770132021,592.7183260083435,414.83627060570313
2905,485.28767814473724,90.14642585441061,575.4341039991479,395.14125229032663,504.2384620767129,88.83078157039168,593.0692436471046,415.4076805063213
2906,505.7094621051198,79.02546496896505,584.7349270740849,426.68399713615474,502.4021467379925,89.30462220356621,591.7067689415586,413.09752453442627
2907,476.2850910737518,65.0869540463135,541.3720451200653,411.1981370274383,501.23298365611123,87.50373247413387,588.736716130245,413.7292511819773
2908,494.6632766357117,101.93943252722329,596.6027091629351,392.72384410848844,500.77886169157006,88.7091884747867,589.4880501663567,412.0696732167833
2909,529.4419545786591,81.93525399551392,611.377208574173,447.5067005831452,502.07236547494125,86.97981487865793,589.0521803535992,415.09255059628333
2910,490.41003626378176,105.13015325994448,595.5401895237262,385.2798830038373,501.1298657398326,87.73606097672184,588.8659267165544,413.3938047631107
2911,494.82204153049156,17.41384172652005,512.2358832570117,477.4081998039715,500.3781611160388,86.05718069599811,586.435341812037,414.3209804200407
2912,561.0342596019343,79.11426920071614,640.1485288026504,481.9199904012182,502.272334682299,84.996615546648,587.268950228947,417.275719135651
2913,462.99583500790874,146.79450930231528,609.790344310224,316.2013257055935,501.01896319651684,86.40270804334274,587.4216712398595,414.6162551531741
2914,508.46750434612784,78.67514068429381,587.1426450304216,429.79236366183403,501.8326400368733,86.42163771123826,588.2542777481117,415.4110023256351
2915,540.2385602319671,108.77912521310493,649.0176854450721,431.45943501886217,502.6698059202824,84.99384301497452,587.6636489352568,417.6759629053078
2916,531.9438120754455,123.16141213260029,655.1052242080458,408.78239994284525,503.35723401736726,87.43652504826922,590.7937590656366,415.9207089690981
2917,560.3301126195984,127.44408803706396,687.7742006566623,432.8860245825344,502.48597404509627,88.37103193266542,590.8570059777617,414.1149421124308
2918,505.02172524924424,107.0141171354891,612.0358423847333,398.00760811375517,502.46412482878856,90.33005223614985,592.7941770649384,412.1340725926387
2919,424.8092636814405,27.611098656877527,452.420362338318,397.19816502456297,498.5216788285169,89.40757981283588,587.9292586413527,409.114099015681
2920,546.4031880587312,25.989346201077222,572.3925342598084,520.413841857654,500.3655632032831,86.59364225163648,586.9592054549196,413.7719209516466
2921,498.76560419712166,94.20524062962097,592.9708448267427,404.5603635675007,500.71816085657787,87.57363947651719,588.2918003330952,413.1445213800607
2922,512.442603667314,157.06426863335673,669.5068723006707,355.3783350339572,499.5557268077725,89.58927625952786,589.1450030673004,409.9664505482446
2923,476.8065402767071,75.18856144631975,551.9951017230269,401.61797883038736,500.1413544625368,91.89538760014665,592.0367420626834,408.2459668623902
2924,514.1375720213996,134.1145435776806,648.2521155990802,380.023028443719,500.78554614513087,92.17385180764776,592.9593979527787,408.61169433748313
2925,524.686066842008,149.1753279393104,673.8613947813184,375.51073890269765,502.0047603332638,93.88309506125434,595.887855394518,408.1216652720094
2926,520.8960880378178,63.02598246891546,583.9220705067332,457.8701055689023,500.93173862809647,93.43377977919975,594.3655184072962,407.49795884889676
2927,476.1837749842287,88.39706003069016,564.5808350149189,387.78671495353854,499.91196856223524,93.25420498992932,593.1661735521645,406.65776357230595
2928,527.7037570696916,104.67517658248863,632.3789336521802,423.028580487203,500.12194035130574,94.12216294385804,594.2441032951637,405.99977740744777
2929,498.5956701586566,115.14104809432835,613.7367182529849,383.45462206432825,501.07542186960666,92.35856113889665,593.4339830085032,408.7168607307101
2930,464.7846773546929,48.3919037874445,513.1765811421374,416.3927735672484,500.3510760434048,92.52043300557119,592.871509048976,407.83064303783357
2931,479.1334859949409,80.27896729980299,559.4124532947438,398.8545186951379,499.61018496391915,91.8586332643192,591.4688182282384,407.7515516996
2932,514.8698261889311,118.9678333911888,633.83765958012,395.9019927977423,501.8473874372678,94.04019653778552,595.8875839750533,407.8071908994823
2933,484.5153974713311,56.28150124723713,540.7968987185682,428.23389622409394,503.1042262949531,89.77504964195684,592.87927593691,413.32917665299624
2934,439.6587275570908,132.3375355938777,571.9962631509685,307.3211919632131,501.70145310088606,92.75018612215636,594.4516392230424,408.95126697872973
2935,487.8295120998523,96.30834465763205,584.1378567574843,391.52116744222025,501.78618089939,92.95558341559709,594.7417643149871,408.83059748379287
2936,525.3335732931029,133.87288886218994,659.2064621552928,391.4606844309129,502.4403179389894,94.78383087870458,597.224148817694,407.6564870602848
2937,474.71199471642774,57.072566001851165,531.784560718279,417.6394287145766,502.3878813937452,94.51668461055584,596.9045660043012,407.8711967831894
2938,523.2920118939921,91.75179283635855,615.0438047303506,431.5402190576336,503.3421725690212,94.17709662086034,597.5192691898816,409.16507594816085
2939,490.9512627467523,67.10397694839774,558.05523969515,423.84728579835456,502.05914950795767,93.6827207192898,595.7418702272475,408.37642878866785
2940,558.3386286035666,108.8430150081313,667.1816436116978,449.49561359543526,504.32343591928384,93.8064827775627,598.1299186968465,410.51695314172116
2941,518.153924158095,81.51669908361708,599.6706232417121,436.63722507447795,505.1011653402039,95.94324468946594,601.04441002967,409.157920650738
2942,510.2085916250928,112.78176714089618,622.990358765989,397.42682448419663,503.4069764076425,97.06549462080528,600.4724710284478,406.3414817868373
2943,517.5241294767891,58.71794657977013,576.2420760565592,458.80618289701897,505.2245862232719,94.12960919672042,599.3541954199924,411.0949770265515
2944,546.3101336275807,128.19689881011558,674.5070324376964,418.1132348174651,506.4860071993204,95.78033446758117,602.2663416669014,410.7056727317392
2945,490.5463622255908,51.582929321875746,542.1292915474666,438.9634329037151,504.8296005991078,93.87379460454018,598.703395203648,410.95580599456764
2946,570.289180712984,60.52648840283496,630.815669115819,509.7626923101491,506.1077795536924,91.78596381354802,597.8937433672404,414.3218157401444
2947,523.0111904261402,37.88235963832457,560.8935500644648,485.12883078781556,504.8638154805771,88.80057286692337,593.6643883475004,416.06324261365376
2948,470.555715265411,132.27581475334864,602.8315300187596,338.27990051206234,503.71494848111604,89.64262945418537,593.3575779353014,414.0723190269307
2949,544.0316951613938,29.39988034993617,573.43157551133,514.6318148114576,507.6890295304478,89.70225551062065,597.3912850410685,417.9867740198272
2950,424.12944953024373,32.302469374931434,456.43191890517517,391.8269801553123,503.6132382461649,89.91269294974911,593.525931195914,413.7005452964158
2951,468.10824628268495,43.08385387660603,511.192100159291,425.0243924060789,502.59132631568366,88.20864672464862,590.7999730403322,414.38267959103507
2952,504.86967174640154,75.56494161506122,580.4346133614628,429.3047301313403,502.33889525165324,85.49200249070545,587.8308977423586,416.8468927609478
2953,450.0414921664951,46.28615503851169,496.3276472050068,403.7553371279834,501.4467269813129,84.52858894377849,585.9753159250914,416.91813803753433
2954,512.9196647343822,96.15358710960614,609.0732518439884,416.7660776247761,501.4061300717456,83.26322372817602,584.6693537999216,418.1429063435696
2955,518.0147258826926,39.007915298924644,557.0226411816172,479.0068105837679,501.1837520397685,79.59097664016316,580.7747286799316,421.59277539960533
2956,535.9805564755619,91.65324818822184,627.6338046637837,444.3273082873401,501.68656765436,80.5452188308067,582.2317864851666,421.1413488235532
2957,472.5921184066434,128.93010349532236,601.5222219019657,343.6620149113211,501.56684576844043,81.89632027962777,583.4631660480683,419.67052548881264
2958,528.0046371292249,133.4380357092875,661.4426728385124,394.56660141993734,501.5768751037582,82.85508225052108,584.4319573542793,418.7217928532371
2959,512.0288775499007,107.3954748905623,619.424352440463,404.6334026593384,502.02464868346635,82.5968964770622,584.6215451605286,419.4277522064041
2960,510.1375637856912,248.86312195134835,759.0006857370396,261.27444183434284,503.5364115644996,89.27927041585899,592.8156819803586,414.2571411486406
2961,498.31662906546546,18.359098727380804,516.6757277928463,479.95753033808467,504.17584966685047,87.21527479677826,591.3911244636287,416.96057487007215
2962,523.6675981597002,58.49174687554756,582.1593450352477,465.17585128415266,504.46910873254274,85.19940524625689,589.6685139787995,419.26970348628583
2963,425.37050586754026,110.85444338181638,536.2249492493567,314.51606248572386,502.4976123457497,87.01850331740953,589.5161156631591,415.47910902834013
2964,525.2159184412849,115.66953896253824,640.8854574038231,409.54637947874664,505.3495187085562,86.46290342969822,591.8124221382544,418.8866152788579
2965,489.73831761486593,45.13844173376601,534.8767593486319,444.59987588109993,505.4131455590566,84.75723999890268,590.1703855579593,420.6559055601539
2966,530.4784442641633,40.05975795645889,570.5382022206221,490.4186863077044,505.58464125809195,81.63013563537831,587.2147768934702,423.9545056227136
2967,565.9989022038039,109.09273844878037,675.0916406525843,456.90616375502356,508.6275381743379,83.36414138360927,591.991679557947,425.26339679072856
2968,538.5394464742795,121.68430122861055,660.2237477028901,416.855145245669,509.1357859936807,84.36189166335103,593.4976776570317,424.7738943303297
2969,495.2905407374103,71.8571658807035,567.1477066181138,423.4333748567068,509.2804285933693,84.52033129442788,593.8007598877972,424.76009729894145
2970,492.09587065041023,73.22417414190978,565.32004479232,418.87169650850046,507.07233666159743,83.33303659888716,590.4053732604846,423.73930006271024
2971,548.822204402107,152.34205136886237,701.1642557709694,396.4801530332446,508.0946126697312,85.69388167506199,593.7884943447932,422.40073099466923
2972,530.6949681601304,57.2526817115976,587.947649871728,473.44228644853285,508.7774918875658,83.84291216075205,592.6204040483178,424.9345797268137
2973,514.1585099740425,142.04453464522447,656.2030446192671,372.11397532881807,508.66530457080756,86.6204650962672,595.2857696670746,422.0448394745404
2974,490.8685616896066,112.69571894845333,603.5642806380599,378.1728427411533,506.81725217287504,86.10375910087845,592.9210112737535,420.71349307199665
2975,517.8319055982681,130.39871973407824,648.2306253323463,387.4331858641899,507.7267702852977,88.73095211461853,596.4577223999162,418.9958181706791
2976,525.5388528471406,68.35022045907104,593.8890733062116,457.18863238806955,506.23509268976954,88.99174318315973,595.2268358729292,417.24334950660983
2977,526.8516405515297,73.12700092074641,599.9786414722762,453.7246396307833,506.3631076939492,90.16656455924046,596.5296722531897,416.19654313470875
2978,551.9172272887658,106.60043568936102,658.5176629781269,445.31679159940484,509.0751580947277,89.31071859044087,598.3858766851686,419.7644395042868
2979,518.9795924834972,96.12109974722681,615.100692230724,422.85849273627036,508.2400880054645,91.53475923701723,599.7748472424817,416.70532876844726
2980,496.34951144684857,83.7088268359701,580.0583382828187,412.64068461087845,510.64742340268464,93.24830448571852,603.8957278884031,417.39911891696613
2981,523.9298369701859,88.84589371580918,612.7757306859951,435.08394325437666,512.508143092268,94.77370581369196,607.2818489059598,417.7344372785761
2982,509.5317518194422,26.49932775726263,536.0310795767049,483.0324240621796,512.6635457613694,93.13818535176533,605.8017311131348,419.52536040960405
2983,492.6649912958185,150.5493466722822,643.2143379681007,342.11564462353624,514.0843290656801,96.61362507289103,610.6979541385712,417.47070399278914
2984,541.8832506207667,91.83670376808372,633.7199543888504,450.046546852683,515.0497819285596,96.46972896150695,611.5195108900665,418.58005296705267
2985,511.03313290712134,138.51974579891836,649.5528787060397,372.513387108203,514.8170621627072,99.7867899781734,614.6038521408806,415.0302721845338
2986,519.121672611282,46.344796361958856,565.4664689732408,472.7768762493231,514.2550993672313,98.2765082506313,612.5316076178625,415.97859111659994
2987,505.3856337973476,89.29951664105188,594.6851504383995,416.08611715629576,515.3482165469214,96.95548868882229,612.3037052357437,418.39272785809914
2988,504.5071663262709,30.265936813813994,534.7731031400849,474.2412295124569,514.5649675201563,93.51641872563982,608.0813862457961,421.04854879451636
2989,507.74171662497736,80.30279631120135,588.0445129361788,427.438920313776,514.4220621559921,92.61332943966113,607.0353915956532,421.808732716331
2990,515.8021514142331,120.25405849470175,636.0562099089349,395.5480929195313,514.6108817436102,88.32636065777291,602.9372424013832,426.28452108583735
2991,496.7655940409622,40.12746319793518,536.8930572388973,456.638130843027,514.5591805761267,89.0519728067914,603.6111533829182,425.5072077693354
2992,552.0166764105733,46.72561434466254,598.7422907552358,505.29106206591075,515.5041498511558,88.65976838909523,604.1639182402511,426.84438146206065
2993,510.59568739570807,83.4455227867091,594.0412101824172,427.150164608999,518.3449892354281,87.74613770259164,606.0911269380198,430.5988515328365
2994,536.3548090320351,94.33885787796174,630.6936669099969,442.0159511540733,518.716285588453,87.03511499977243,605.7514005882256,431.6811705886807
2995,546.0515767714475,60.204765547816855,606.2563423192643,485.8468112236306,520.5933942270059,87.53732579357413,608.1307200205799,433.05606843343173
2996,458.21443953989814,130.98319736159135,589.1976369014894,327.2312421783068,518.1845940695304,90.56810710707855,608.7527011766089,427.6164869624518
2997,520.570310704537,75.18683269665758,595.7571434011945,445.3834780078794,516.6703076862215,89.43791024867444,606.108217934896,427.232397437547
2998,563.1376419068338,129.9930565583629,693.1306984651967,433.14458534847086,517.4902475339733,89.71486875966619,607.2051162936394,427.77537877430706
2999,515.3943138783771,62.29215393892474,577.686467817302,453.1021599394524,518.1603733053388,89.39603502827359,607.5564083336124,428.7643382770653
3000,452.85297526029154,41.28991512276354,494.1428903830551,411.563060137528,516.8522767923348,88.33155972763537,605.1838365199703,428.52071706469957


==> data/reward_curve_original_data/walker_reward.csv <==
epoch,mean_smooth,upper_smooth,lower_smooth
1,0.434737811861991,0.5603135580632503,0.3091620656607318
11,0.6468744686801257,1.084515225510594,0.20923371184965722
21,2.4522350369833252,4.264395010852719,0.6400750631139306
31,4.003272361506347,5.834711656209953,2.1718330668027424
41,5.698890460198198,7.73535189523134,3.6624290251650558
51,8.319803447677895,10.677406076629984,5.962200818725804
61,13.218371853385044,17.373865086915423,9.062878619854668
71,18.395923655369764,23.38822091284175,13.403626397897774
81,25.112940724122954,32.23674953095005,17.989131917295857
91,33.03985274566868,41.00788866343072,25.07181682790664
101,42.91412755594044,52.7878221990525,33.04043291282838
111,54.794904016604335,65.27396395948995,44.31584407371873
121,68.90341294314788,80.63553530401734,57.171290582278424
131,81.91488800587966,94.54972774268487,69.28004826907446
141,92.31060196467475,106.32041127869215,78.30079265065737
151,99.01146654346593,114.65982651005959,83.36310657687226
161,103.44255680232759,122.83282173343356,84.0522918712216
171,105.36238744526959,128.49506234475535,82.22971254578384
181,104.71274580001749,129.33813755173068,80.08735404830429
191,105.9975479773086,132.42107739862158,79.57401855599564
201,107.2728569134276,133.2433630505985,81.30235077625673
211,107.96961855363152,130.78089118864528,85.15834591861774
221,108.2454022638423,128.0026912928937,88.4881132347909
231,109.95048752302635,127.73233060211797,92.16864444393472
241,111.27860967696638,126.54302477783109,96.01419457610169
251,110.8211464512342,124.21159839838269,97.4306945040857
261,110.98208678515323,125.55094381731818,96.41322975298826
271,110.85570332311664,124.47792578674347,97.23348085948983
281,112.11517918222826,124.0073963986182,100.2229619658383
291,111.89495890001302,125.47516162951985,98.31475617050619
301,115.36524841027891,128.7556244938103,101.9748723267475
311,112.19468586246349,122.60642185555653,101.78294986937044
321,107.86420589220192,117.20316192705333,98.5252498573505
331,103.26481498133865,113.0944730525535,93.43515691012384
341,99.48134228832936,106.7967331404486,92.16595143621012
351,93.79102736858198,100.91361393786448,86.6684407992995
361,93.39463696797155,101.2262451496464,85.56302878629668
371,94.48248344502228,103.01935566201583,85.94561122802875
381,96.14775325846362,104.96717365006602,87.3283328668612
391,96.13489453190894,106.17118296524384,86.09860609857404
401,93.53508871122247,103.90505959548706,83.16511782695787
411,77.20835999417216,87.15864946555713,67.25807052278715
421,60.539595526901195,70.09363595210955,50.985555101692846
431,42.73309724660974,51.5569076945945,33.90928679862498
441,25.57545000747898,33.053011773807036,18.097888241150923
451,11.707868143123715,18.397191899222882,5.018544387024549
461,12.399584617503306,18.52736853420156,6.27180070080505
471,13.666830206779693,19.651842253838144,7.681818159721242
481,14.901850668967029,21.623476166049112,8.180225171884944
491,16.267806292974008,23.16464050378501,9.370972082163007
501,17.667815474968453,24.849007563289543,10.486623386647363
511,16.669639685541867,24.53186936439927,8.807410006684458
521,15.547215747778766,23.202047922264047,7.892383573293485
531,13.459951118106314,20.958068848382933,5.961833387829691
541,12.139197699100299,19.877865664789926,4.400529733410671
551,10.399401664480493,18.095271644883823,2.7035316840771624
561,11.019467267757415,18.643308002300017,3.3956265332148137
571,10.674215915833472,18.354044976335043,2.994386855331904
581,11.304664425001722,18.135429361330786,4.47389948867266
591,11.68408011097557,18.4316303101562,4.9365299117949375
601,12.211759424801379,19.036765832431737,5.386753017171019
611,12.316910754252286,19.61554210775327,5.018279400751299
621,13.26698080077353,20.97321725688321,5.560744344663843
631,13.77565740248051,23.09111554710895,4.460199257852069
641,14.22351670826616,23.631750468936325,4.815282947595996
651,14.034304394862401,23.701477246688654,4.36713154303615
661,13.8654858309746,22.51978318913893,5.21118847281027
671,13.40431448439818,21.3788492713746,5.429779697421759
681,13.151160568156982,19.736941246514803,6.5653798897991615
691,13.609162353980551,20.300690985575187,6.91763372238592
701,14.137370818961925,21.47413963363874,6.80060200428511
711,15.305159970478222,23.45475510499889,7.155564835957549
721,15.883795049392585,24.574331916575634,7.193258182209543
731,17.06564649020916,26.575996268631428,7.55529671178689
741,17.83228565350939,27.732656138541607,7.93191516847717
751,18.269816658675424,27.90733310401304,8.632300213337803
761,18.570636844381262,29.068274378216955,8.072999310545574
771,19.372081431525586,29.734844111544085,9.009318751507088
781,19.825667574031385,30.734455592834916,8.916879555227855
791,19.89046979835117,30.58975745915277,9.191182137549571
801,20.714712858937187,32.21525133873654,9.214174379137832
811,20.726656250897516,32.09798456968461,9.35532793211042
821,21.271187497985146,34.21141523951156,8.33095975645874
831,20.596406016399182,33.17072108208079,8.02209095071758
841,21.058783350949835,34.77347061235401,7.344096089545665
851,21.716384956122784,35.636216763185324,7.796553149060251
861,22.913155036747167,37.73321153949037,8.093098534003962
871,22.23329815716194,36.24546486109719,8.221131453226677
881,23.22564492814981,38.128394531588505,8.32289532471111
891,23.414087376130478,38.53862696658664,8.28954778567432
901,23.978980129028464,38.93864450929422,9.019315748762708
911,23.93989997615076,38.20858566250601,9.671214289795511
921,25.688032042360597,41.14513284363953,10.23093124108166
931,27.075126714583078,43.08607970805581,11.064173721110334
941,28.193039337509326,44.373473817061985,12.01260485795667
951,29.15889449753363,45.49539154910577,12.82239744596148
961,29.912019570211754,46.1786675635184,13.645371576905111
971,30.160910637676583,46.95148147625,13.370339799103162
981,29.72757766420345,46.34626830351412,13.108887024892772
991,30.752277102485497,49.565666530771836,11.938887674199155
1001,30.903644379862275,50.57150029401886,11.235788465705694
1011,30.78195821747668,51.0177825405612,10.546133894392165
1021,30.386949269020107,49.87009369935516,10.903804838685053
1031,30.959203781551672,50.28319573316321,11.63521182994014
1041,30.251303940524327,47.54162803408764,12.960979846961015
1051,30.086186908319664,47.01003644365339,13.16233737298594
1061,30.902873908051156,47.89753283285728,13.908214983245022
1071,30.856064091722928,47.935479583378864,13.776648600066991
1081,30.130204394726725,47.0151552375806,13.24525355187285
1091,31.130804783637664,48.81929915254017,13.442310414735159
1101,31.60401057619937,49.601883974904055,13.606137177494688
1111,31.66400103904392,49.234464855925964,14.093537222161876
1121,33.28915731593625,52.1892251359879,14.389089495884619
1131,34.701021282440344,55.19786692477949,14.204175640101184
1141,34.34662387327345,54.880030485066825,13.813217261480082
1151,34.54929770422461,55.36338394157801,13.735211466871215
1161,36.07586665444826,59.3056019132181,12.846131395678439
1171,35.95212429975219,59.34348895936702,12.560759640137364
1181,37.20147953872387,59.86890045428696,14.534058623160796
1191,37.76467568643893,59.84917716099804,15.680174211879812
1201,39.56061738113924,61.97511149687937,17.146123265399098
1211,39.20234257550398,60.69936244631759,17.705322704690357
1221,40.412145728605566,61.93370344720526,18.890588010005885
1231,40.35093621571987,61.13513204332466,19.566740388115083
1241,41.49484923911437,63.701186592737784,19.288511885490962
1251,41.299153075026595,63.71808944741655,18.880216702636645
1261,41.71498756971764,64.08715605098722,19.34281908844808
1271,42.381804380258046,63.65354587237212,21.110062888143975
1281,43.39809773984379,66.02790650755243,20.768288972135124
1291,44.44365344148714,66.7622730416157,22.125033841358583
1301,44.34464999121637,66.91471489348109,21.774585088951653
1311,45.253678981965116,66.31274791651009,24.194610047420124
1321,45.81901347171654,66.14321787019497,25.494809073238088
1331,46.44159066217558,65.67673379832777,27.20644752602339
1341,47.447046570602055,68.35044557607651,26.543647565127586
1351,48.564176638592016,69.82069253307424,27.307660744109807
1361,49.96380738356021,73.24718970682697,26.680425060293445
1371,51.97953462478417,79.14131419705974,24.817755052508616
1381,54.2663622014467,84.17963873554324,24.353085667350193
1391,54.02724378080785,81.12311743667799,26.93137012493772
1401,56.739450880849475,84.17295675219353,29.305945009505393
1411,58.21842976894534,88.7435390493371,27.693320488553585
1421,59.14143874703161,90.54388011327401,27.738997380789215
1431,60.23438882649635,93.05514658001545,27.413631072977264
1441,64.17429052467033,103.39955761627083,24.94902343306981
1451,67.70354524529881,112.53825751916993,22.8688329714277
1461,70.96988657202999,116.02632033262203,25.91345281143796
1471,74.31927726571558,120.97428860105784,27.664265930373322
1481,76.35549324876467,124.72091558134397,27.990070916185363
1491,82.65062476208503,135.35282377500215,29.948425749167885
1501,84.5418093166164,135.71782567086007,33.36579296237274
1511,88.4535913532295,145.33851437884456,31.568668327614443
1521,92.98787746375939,154.83205798850932,31.143696939009484
1531,102.0102644483453,176.4774344565103,27.543094440180283
1541,106.92685635628305,188.81018474775064,25.043527964815475
1551,116.11412880573957,212.14643589467795,20.08182171680115
1561,122.72587340938681,227.07030373364228,18.381443085131345
1571,125.20432825487558,235.01810256243724,15.390553947313915
1581,128.23324161220094,240.31048858789669,16.155994636505216
1591,129.6783570150819,243.92132825636585,15.435385773797911
1601,132.5042332343796,249.1683444469167,15.840122021842467
1611,132.36772086203328,250.03417190504578,14.701269819020778
1621,140.05920769193747,265.9567301344754,14.16168524939955
1631,144.90793472973067,275.7456234541614,14.070246005299966
1641,155.55389243731358,298.1511326836715,12.956652190955628
1651,162.39143964581766,313.6140703624883,11.168808929147033
1661,173.53393393129681,336.15821754053474,10.909650322058829
1671,181.1098876148288,353.082696467172,9.137078762485665
1681,189.54328492546148,371.21805541554585,7.868514435377137
1691,192.8059741120299,377.5060597048284,8.105888519231401
1701,200.19016828706665,393.2122249218854,7.168111652247874
1711,206.18125901386898,408.6582307962849,3.704287231453049
1721,209.8698217676071,415.301058431682,4.438585103532147
1731,213.22354037106254,422.1485941995568,4.298486542568334
1741,218.16625310276802,431.2057606969021,5.126745508633953
1751,221.32438258263704,435.713598543702,6.935166621572124
1761,223.08121672738417,436.3159145486259,9.84651890614236
1771,230.35463364071714,450.0893303159415,10.619936965492824
1781,234.83009763837984,457.29296721369565,12.367228063064085
1791,238.42969218509296,463.77592110607543,13.083463264110547
1801,239.62564826500122,466.0512415585517,13.200054971450646
1811,244.22550792782278,474.27039823286526,14.1806176227803
1821,251.12435754253255,483.9566982833431,18.292016801721978
1831,256.2831522822289,495.8184941538862,16.747810410571525
1841,259.6341855488565,499.4823723551059,19.78599874260719
1851,266.62864375380036,508.617730329029,24.639557178571735
1861,274.06329933024955,517.548027337494,30.57857132300514
1871,276.49468383507724,517.0724368561628,35.916930813991854
1881,284.886569146646,519.1452890437974,50.62784924949461
1891,295.1891647594112,528.6858916248516,61.69243789397069
1901,302.3335263521099,533.7895391631582,70.87751354106157
1911,309.05338310746293,536.6552967404037,81.45146947452214
1921,314.36488416668556,535.089395416879,93.64037291649207
1931,319.09477909258504,531.7356674079859,106.45389077718411
1941,324.9378037961575,529.8332834368412,120.04232415547386
1951,332.732592995811,529.5319626649751,135.9332233266469
1961,336.38239701711905,521.9343496233801,150.83044441085804
1971,343.31149234783004,526.8653859852242,159.75759871043593
1981,352.3778331719254,534.7905080943918,169.9651582494589
1991,354.8882317498363,540.5228969828266,169.25356651684578
2001,358.9289004699702,542.5670593252521,175.29074161468824
2011,367.8466675806127,550.3787025646893,185.3146325965362
2021,372.0798869325775,546.4409728702684,197.7188009948867
2031,370.6657554437311,537.489100278203,203.8424106092591
2041,382.5735730919971,537.3819458202191,227.76520036377497
2051,388.81548002683763,534.0909676379252,243.53999241575005
2061,394.4075408763111,536.0685147225522,252.74656703006988
2071,402.4272848150224,541.2536087938629,263.60096083618186
2081,411.13309349992545,539.1814461643913,283.08474083545957
2091,413.53611583370827,535.6298437324008,291.4423879350156
2101,421.188106311848,540.5022933090423,301.87391931465373
2111,428.7930421523384,538.7683558570844,318.8177284475924
2121,437.42882200496155,539.1486386081687,335.7090054017545
2131,448.0332490734285,547.0568928114326,349.0096053354245
2141,453.31180995264134,541.2947655538778,365.32885435140497
2151,460.3873634022355,546.1864372011038,374.58828960336723
2161,464.77337525779035,550.6629648372377,378.883785678343
2171,464.12897590049613,543.2822934256792,384.975658375313
2181,462.70232769203767,547.5190997593528,377.88555562472243
2191,466.4013501087173,554.8252757691785,377.97742444825616
2201,466.0362624671751,555.6959976358343,376.37652729851595
2211,469.2760063840365,556.964367330822,381.5876454372509
2221,473.76049480292664,565.0287993842161,382.4921902216372
2231,480.33871560889827,572.8787677889637,387.79866342883287
2241,482.61001118449667,579.3772007543145,385.842821614679
2251,483.09116067735187,583.3360253186283,382.8462960360753
2261,479.7060393002341,582.2072716617375,377.20480693873077
2271,481.44347311107,587.6408688324501,375.24607738968973
2281,479.33833585690314,582.7591513112995,375.9175204025066
2291,480.67611665981747,582.5734492087026,378.77878411093224
2301,486.129784559984,585.6109373937444,386.6486317262237
2311,493.09786512484453,589.9917022610585,396.2040279886306
2321,496.18906546244267,596.7047435137043,395.673387411181
2331,495.93713167942894,590.9452582951911,400.92900506366675
2341,499.2005452590772,592.4925395666077,405.9085509515468
2351,497.86630603348107,587.4801516965409,408.25246037042126
2361,498.4959714109407,586.1814462167131,410.8104966051682
2371,499.81619197722216,584.4289807762997,415.20340317814464
2381,503.67508834889276,597.0903789550052,410.2597977427803
2391,499.73395901975846,597.169859996632,402.29805804288486
2401,502.37539438974295,598.3947146943005,406.3560740851854
2411,498.96227924238775,593.3290697427991,404.59548874197645
2421,497.81619397240445,592.0586678451111,403.5737200996979
2431,497.06092592604256,585.3645357686192,408.7573160834659
2441,503.04021534067283,589.1386728574557,416.94175782388976
2451,503.0557377237752,586.3381012733549,419.77337417419534
2461,506.53306256966664,599.2652945792564,413.8008305600769
2471,507.1000273599966,597.7211100689053,416.4789446510879
2481,509.8047782385935,603.0097569199366,416.5997995572503
2491,506.4644822887438,602.1443328883472,410.7846316891405
2501,504.82450018950493,606.4029193417255,403.2460810372845
2511,504.0303978864992,597.2100072978762,410.8507884751221
2521,504.68310295215554,601.2057075507532,408.1604983535578
2531,502.4051496692623,599.7491923226617,405.06110701586294
2541,500.6881619715461,593.4449499181941,407.9313740248981
2551,504.6707221727493,591.7792226058424,417.56222173965614
2561,506.5994536894829,594.0551946804477,419.14371269851813
2571,507.8887888714842,594.5509930843149,421.2265846586537
2581,510.1999726080197,592.3532226190998,428.04672259693956
2591,514.5168545353644,605.1322234852248,423.9014855855041
2601,513.8745459027119,610.0009856991402,417.7481061062838
2611,513.8071506829751,612.2669653754806,415.34733599046973
2621,515.9112554771968,616.2190756406151,415.60343531377873
2631,517.821291867262,621.6558071587142,413.9867765758097
2641,515.3658893107856,621.0990764556996,409.63270216587176
2651,512.2567354054459,610.1463064633276,414.36716434756397
2661,509.7228370909533,609.3522915226218,410.0933826592849
2671,507.5765894476063,599.7071674978013,415.4460113974113
2681,503.7273162988588,588.960041027739,418.4945915699784
2691,504.14503861980563,580.924282769608,427.36579447000327
2701,505.8895559172213,582.0335301135327,429.74558172091
2711,508.165556727476,582.0971806918758,434.2339327630761
2721,508.78146663262635,585.3177091961336,432.245224069119
2731,504.6771147177518,593.6825770252254,415.6716524102783
2741,504.7257313415823,596.2834784326146,413.1679842505499
2751,501.5047484013875,596.6549560514749,406.3545407513
2761,501.38498049391194,601.1792305845009,401.59073040332294
2771,501.6537192129239,602.4965105947869,400.81092783106106
2781,510.1422580032145,610.1431825573927,410.1413334490364
2791,508.4328344749303,603.731788249303,413.13388070055765
2801,506.88587896994176,605.2744311314137,408.49732680846995
2811,507.2113442074485,598.414004800354,416.0086836145431
2821,506.2633529419302,599.1302122109232,413.3964936729371
2831,498.6022070557496,591.3066064319574,405.8978076795418
2841,500.53356170306864,595.4532470803578,405.61387632577936
2851,507.77172476548543,604.7820201703154,410.76142936065537
2861,509.25761596134726,612.7706674158802,405.7445645068143
2871,510.04806798013936,611.6090218475655,408.4871141127133
2881,514.6661676976568,610.7856909176519,418.54664447766146
2891,516.1510087931604,611.6408623306336,420.66115525568716
2901,511.7410484869139,603.3952562306813,420.08684074314647
2911,505.2571894082777,592.9828906820085,417.531488134547
2921,504.6673791655885,593.0324362959772,416.30232203519984
2931,502.9344986991628,593.2536308578316,412.61536654049405
2941,500.69139841667874,592.4257619724054,408.95703486095204
2951,501.4135020396126,589.1448132357865,413.68219084343866
2961,505.21311182964973,596.2271004487867,414.19912321051294
2971,505.11726950457074,595.7237783794243,414.51076062971714
2981,509.15227691662193,598.6326316424195,419.67192219082426
2991,510.8879209712034,597.7671464607356,424.00869548167134
3000,512.059560628173,600.5546533549735,423.5644679013724


==> data/single_task_inference_result/ant/ant_showcase_results/20.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
-0.0965892672538757,6.720544815063477,-1.772883057594299,3.2790184020996094,-1.2919415235519407
0.2615612745285034,6.720544815063477,-4.9275851249694815,0.4493780732154846,-2.07024598121643
0.5023694038391113,6.720544815063477,-4.9492058753967285,0.0867159888148307,-5.145978450775146
0.7427683472633363,6.720544815063477,-4.81770896911621,0.0616266019642353,-4.85995626449585
1.2492111921310425,6.720544815063477,-4.817660331726073,0.0460395812988281,-4.8545002937316895
1.5746256113052368,6.720544815063477,-4.900061130523682,0.0363300293684005,-4.880832195281982
1.7696030139923096,6.720544815063477,-4.892701148986816,0.036351516842842,-4.878153324127196
2.21924090385437,6.720544815063477,-4.891818046569824,0.0363873615860939,-4.924907207489014
2.4317581653594966,6.720544815063477,-4.889927387237549,0.0364438407123088,-4.891464710235596
2.917088031768799,6.720544815063477,-4.891669750213623,0.0366171039640903,-4.872271537780762
3.357271194458008,6.720544815063477,-4.89322566986084,0.0368492156267166,-4.9233598709106445
3.6545019149780273,6.720544815063477,-4.896881580352783,0.0371589884161949,-4.844123840332031
3.7168824672698975,6.720544815063477,-4.908108234405518,0.037961445748806,-4.896137237548828
4.301875591278076,6.720544815063477,-4.902072429656982,0.0390874035656452,-4.916764259338378
4.78761625289917,6.720544815063477,-4.83811616897583,0.050598744302988,-4.870383739471436
5.257370471954346,6.720544815063477,-3.987229108810425,0.4163644015789032,-3.710705518722534
5.517327785491943,6.720544815063477,-4.435556411743164,0.2935466170310974,-4.291996002197266
5.68950891494751,6.720544815063477,-4.645571231842041,0.078803040087223,-4.628055095672608
5.970517635345458,6.720544815063477,-4.441274642944336,0.0953355729579925,-4.447099685668944
6.106748104095458,6.720544815063477,-4.451899528503418,0.0702114030718803,-4.43025016784668
6.199262619018555,6.720544815063477,-4.621311664581299,0.0785226970911025,-4.598018169403076
6.299807071685791,6.720544815063477,-4.64200496673584,0.0830690637230873,-4.6927361488342285
6.51094388961792,6.720544815063477,-4.689301013946533,0.065776914358139,-4.835119247436523
6.564982891082764,6.720544815063477,-4.741621494293213,0.047294158488512,-4.775613307952881
6.612576961517334,6.720544815063477,-4.920599937438965,0.0513889044523239,-4.9774088859558105
6.673029899597168,6.720544815063477,-4.971106052398682,0.0438069067895412,-4.931157112121582
6.898138999938965,6.720544815063477,-4.910552978515625,0.0351057797670364,-4.898308753967285
6.969812870025635,6.720544815063477,-4.842764854431152,0.0338569395244121,-4.830517768859863
7.032379627227783,6.720544815063477,-4.801945686340332,0.0349183492362499,-4.782298564910889
7.104363441467285,6.720544815063477,-4.7645440101623535,0.0404285192489624,-4.828769683837891
7.020262718200684,6.720544815063477,-4.7322845458984375,0.036291979253292,-4.728102207183838
6.998619079589844,6.720544815063477,-4.789125442504883,0.0369574539363384,-4.7717461585998535
6.878924369812012,6.720544815063477,-4.777969837188721,0.0398619920015335,-4.810975551605225
6.9072484970092765,6.720544815063477,-4.811842441558838,0.0398936234414577,-4.818460464477539
6.932439804077148,6.720544815063477,-4.853346347808838,0.0382653772830963,-4.915817737579346
6.785546779632568,6.720544815063477,-4.929240703582764,0.0434016697108745,-4.918398857116699
7.040125846862793,6.720544815063477,-4.810937404632568,0.0315739586949348,-4.79371976852417
7.1189866065979,6.720544815063477,-4.815511226654053,0.0300781205296516,-4.770437717437744
7.072573184967041,6.720544815063477,-4.7868828773498535,0.0370899848639965,-4.821465492248535
7.096803665161133,6.720544815063477,-4.771658897399902,0.0388173386454582,-4.815478324890137
7.2040014266967765,6.720544815063477,-4.945576190948486,0.059477686882019,-4.916111946105957
7.238673210144043,6.720544815063477,-4.824070453643799,0.0483098216354846,-4.775815010070801
7.090517997741699,6.720544815063477,-4.841470241546631,0.0500993654131889,-4.778379917144775
7.079425811767577,6.720544815063477,-4.785122871398926,0.0479811169207096,-4.7473464012146
7.0821189880371085,6.720544815063477,-4.763790607452393,0.0525849983096122,-4.805097103118896
7.030176162719728,6.720544815063477,-4.831550598144531,0.0589803531765937,-4.84557580947876
6.972426891326904,6.720544815063477,-4.823592185974121,0.0485199280083179,-4.909964084625244
7.000647068023682,6.720544815063477,-4.7989230155944815,0.0435037165880203,-4.785449981689453
6.770158767700195,6.720544815063477,-4.832396507263184,0.0449005030095577,-4.768748760223389
6.616940498352051,6.720544815063477,-4.811383247375488,0.0339165963232517,-4.781690120697021
6.612489223480225,6.720544815063477,-4.803116321563721,0.0323920063674449,-4.806122779846192
6.70344352722168,6.720544815063477,-4.8089118003845215,0.0302658285945653,-4.8230719566345215
6.788267135620117,6.720544815063477,-4.8258957862854,0.0259409062564373,-4.821124076843262
6.782801151275635,6.720544815063477,-4.836488246917725,0.0248177628964185,-4.830008506774902
6.865532398223877,6.720544815063477,-4.876101493835449,0.0289891138672828,-4.84833574295044
6.822495937347412,6.720544815063477,-4.912865161895752,0.0311528760939836,-4.961363315582275
6.849420547485352,6.720544815063477,-4.826296329498291,0.0315844677388668,-4.821120262145996
6.8510727882385245,6.720544815063477,-4.839650630950928,0.0331453308463096,-4.83014440536499
6.852189064025879,6.720544815063477,-4.838865280151367,0.0351727157831192,-4.845968246459961
6.98268461227417,6.720544815063477,-4.823338985443115,0.0333568304777145,-4.801003932952881
7.084979057312012,6.720544815063477,-4.80602502822876,0.0349469259381294,-4.743385314941406
7.075131893157959,6.720544815063477,-4.790878772735596,0.0356253199279308,-4.796433448791504
6.775747299194336,6.720544815063477,-4.77105188369751,0.0356757976114749,-4.79194450378418
6.714917182922363,6.720544815063477,-4.721339702606201,0.0335762873291969,-4.7399230003356925
6.559617042541504,6.720544815063477,-4.814823627471924,0.0323174707591533,-4.801300048828125
6.706717491149902,6.720544815063477,-4.823117733001709,0.031212605535984,-4.878734111785889
6.754420280456543,6.720544815063477,-4.815123558044434,0.0250040348619222,-4.833004474639893
6.814049243927002,6.720544815063477,-4.83503007888794,0.0237714629620313,-4.859767436981201
6.848737716674805,6.720544815063477,-4.838020801544189,0.0252872612327337,-4.784278869628905
6.851898670196533,6.720544815063477,-4.942296504974365,0.0312989652156829,-4.993524074554443
6.999995708465576,6.720544815063477,-4.942863464355469,0.0329492203891277,-4.883851051330566
6.823935031890869,6.720544815063477,-4.7964630126953125,0.0379372611641883,-4.777531623840332
6.630139827728272,6.720544815063477,-4.7861409187316895,0.0315254852175712,-4.799868106842041
6.638654708862305,6.720544815063477,-4.811713218688965,0.0303040258586406,-4.798233985900879
6.653821468353272,6.720544815063477,-4.814756870269775,0.029848426580429,-4.841367721557617
6.6744933128356925,6.720544815063477,-4.816615104675293,0.0266505274921655,-4.789982795715332
6.669532299041748,6.720544815063477,-4.830712795257568,0.025579247623682,-4.821023941040039
6.575643539428711,6.720544815063477,-4.807584285736084,0.0283513870090246,-4.871880531311035
6.46001434326172,6.720544815063477,-4.820304870605469,0.0275731887668371,-4.819930553436279
6.496330738067626,6.720544815063477,-4.830489158630371,0.026813244447112,-4.797645092010497
6.596843719482422,6.720544815063477,-4.8396286964416495,0.0271685812622308,-4.835129261016846
6.883339881896973,6.720544815063477,-4.819126129150392,0.027611119672656,-4.797500133514404
6.888985633850098,6.720544815063477,-4.836932182312012,0.0328601785004138,-4.814526557922363
7.081449508666992,6.720544815063477,-4.95021390914917,0.0411803908646106,-4.95855712890625
7.297872066497802,6.720544815063477,-4.9799418449401855,0.0514233075082302,-4.915975093841553
7.267813205718993,6.720544815063477,-4.744499206542969,0.0478438921272754,-4.800462245941161
7.152072429656982,6.720544815063477,-4.841000080108643,0.0365912206470966,-4.82209587097168
6.979713439941406,6.720544815063477,-4.83294153213501,0.0459473729133606,-4.824443817138672
7.111977100372314,6.720544815063477,-4.76783323287964,0.0501491017639637,-4.818661689758301
6.942771911621094,6.720544815063477,-4.827907085418701,0.0586985349655151,-4.8466453552246085
6.788876056671144,6.720544815063477,-4.934971332550049,0.0488958470523357,-4.853367328643799
6.897549152374268,6.720544815063477,-4.810584545135497,0.0349949523806572,-4.772737503051758
6.76356840133667,6.720544815063477,-4.860687255859375,0.0372321940958499,-4.893037796020508
6.749152183532715,6.720544815063477,-4.8850603103637695,0.032984260469675,-4.952055931091309
6.738584041595458,6.720544815063477,-4.851589679718018,0.0283571872860193,-4.871928215026856
6.749575614929199,6.720544815063477,-4.847206592559815,0.0273713674396276,-4.892190456390381
6.8416051864624015,6.720544815063477,-4.852567195892334,0.0264119300991296,-4.878095149993896
6.97904634475708,6.720544815063477,-4.847177028656006,0.026120426133275,-4.8477110862731925
7.139115333557129,6.720544815063477,-4.818162441253662,0.0295692328363656,-4.819842338562012
7.054447650909424,6.720544815063477,-4.759719371795654,0.0385111570358276,-4.765063285827637
7.029499530792236,6.720544815063477,-4.792023658752441,0.0437472164630889,-4.764685153961182
7.064569473266602,6.720544815063477,-4.796024322509766,0.0410979427397251,-4.8442702293396
7.0886874198913565,6.720544815063477,-4.8213982582092285,0.0455319546163082,-4.802676200866699
7.142039299011231,6.720544815063477,-4.850826740264893,0.0484079048037529,-4.917931079864502
7.089680671691895,6.720544815063477,-4.818859577178955,0.0443073026835918,-4.8558759689331055
7.229565143585205,6.720544815063477,-4.798051834106444,0.0441320277750492,-4.802102088928224
7.178712844848633,6.720544815063477,-4.799031734466553,0.0484322197735309,-4.775062561035156
7.106723308563232,6.720544815063477,-4.844644546508789,0.0509027391672134,-4.804651260375977
7.14627742767334,6.720544815063477,-4.798975467681885,0.0505304485559463,-4.806737422943115
7.151468276977539,6.720544815063477,-4.784786701202393,0.0535228364169597,-4.784409999847412
7.259991645812989,6.720544815063477,-4.856398105621338,0.0584702081978321,-4.846846103668213
7.192424297332764,6.720544815063477,-4.829357624053955,0.0541784390807151,-4.817303657531737
6.974158763885497,6.720544815063477,-4.808900833129883,0.052417978644371,-4.77317476272583
6.922906875610352,6.720544815063477,-4.747819423675537,0.0496785975992679,-4.713355541229248
6.9289984703063965,6.720544815063477,-4.786075115203857,0.049461118876934,-4.7429280281066895
6.9056572914123535,6.720544815063477,-4.890477657318115,0.0555919632315635,-4.964210033416748
6.913137912750244,6.720544815063477,-4.917409420013428,0.040694985538721,-4.993687629699707
6.946129322052002,6.720544815063477,-4.841588497161865,0.0354569740593433,-4.872227668762207
6.892892360687256,6.720544815063477,-4.842835903167725,0.0364623665809631,-4.812118053436279
6.853850841522217,6.720544815063477,-4.827284812927246,0.0340007022023201,-4.831455230712891
6.956062316894531,6.720544815063477,-4.830221652984619,0.0325030162930488,-4.814816474914551
6.972880840301514,6.720544815063477,-4.8345208168029785,0.0359800048172473,-4.849415302276611
6.897527694702148,6.720544815063477,-4.842814922332764,0.0382868014276027,-4.909037113189696
6.83901834487915,6.720544815063477,-4.7755112648010245,0.0338071770966053,-4.847960472106934
6.927670001983643,6.720544815063477,-4.837213516235352,0.0340229049324989,-4.873480319976808
6.938931465148926,6.720544815063477,-4.841400146484375,0.0372593775391578,-4.80875301361084
6.94805145263672,6.720544815063477,-4.888243675231934,0.0391910932958126,-4.938441276550293
6.863161563873291,6.720544815063477,-4.796657562255859,0.0356916487216949,-4.825634479522705
6.861952781677246,6.720544815063477,-4.814850330352783,0.0350216701626777,-4.818841457366943
6.789134979248047,6.720544815063477,-4.847496509552002,0.0329495258629322,-4.825594425201416
6.795382499694824,6.720544815063477,-4.878295421600342,0.0334287621080875,-4.832162857055664
6.61968469619751,6.720544815063477,-4.860101699829102,0.0307283177971839,-4.840115547180176
6.567047595977783,6.720544815063477,-4.864441394805908,0.0293539017438888,-4.91975975036621
6.601475238800049,6.720544815063477,-4.836698055267334,0.0269937235862016,-4.890024662017822
6.624881744384766,6.720544815063477,-4.830133438110352,0.0260894317179918,-4.84235429763794
6.5149126052856445,6.720544815063477,-4.834387302398682,0.026597136631608,-4.824317455291748
6.216517925262451,6.720544815063477,-4.834116458892822,0.0281818993389606,-4.834908485412598
6.111789226531982,6.720544815063477,-4.811692714691161,0.030431916937232,-4.808706760406494
6.149794578552246,6.720544815063477,-4.853001594543457,0.0293462518602609,-4.815097332000732
6.2735209465026855,6.720544815063477,-4.89385461807251,0.0301036313176155,-4.9212069511413565
6.32159948348999,6.720544815063477,-4.940126895904541,0.0321046523749828,-4.867203235626221
6.459109783172608,6.720544815063477,-4.897855281829834,0.0644788444042205,-5.017311096191406
6.53734254837036,6.720544815063477,-4.75684690475464,0.0610741153359413,-4.878696441650392
6.614303112030028,6.720544815063477,-4.90766191482544,0.0549606345593929,-4.964494705200195
6.7712578773498535,6.720544815063477,-4.948470592498779,0.0452353246510028,-4.9681267738342285
6.79382848739624,6.720544815063477,-4.926734447479248,0.0348129048943519,-4.929318428039551
6.608504772186279,6.720544815063477,-4.902670383453369,0.0325733944773674,-4.924966335296631
6.592453002929688,6.720544815063477,-4.8376989364624015,0.0275031607598066,-4.878314018249512
6.7025108337402335,6.720544815063477,-4.82764720916748,0.0264877155423164,-4.8417062759399405
6.761512279510497,6.720544815063477,-4.826570510864258,0.0252086892724037,-4.828901290893555
6.903574466705321,6.720544815063477,-4.837146282196045,0.0246092695742845,-4.856975555419922
7.0061211585998535,6.720544815063477,-4.864569187164307,0.0320009440183639,-4.876185894012451
6.936313152313232,6.720544815063477,-4.930415630340576,0.0384380109608173,-4.922282695770264
6.688621520996094,6.720544815063477,-4.8058671951293945,0.0389051362872123,-4.753212928771973
6.6190996170043945,6.720544815063477,-4.804198265075684,0.0324775241315364,-4.869617462158203
6.588337421417236,6.720544815063477,-4.784252643585205,0.0324589610099792,-4.749334812164307
6.578803539276123,6.720544815063477,-4.796996116638184,0.0303164701908826,-4.776257991790772
6.679647445678711,6.720544815063477,-4.82716703414917,0.0266875904053449,-4.843654632568359
6.787721157073976,6.720544815063477,-4.831128120422363,0.0266712289303541,-4.854472637176514
6.794670104980469,6.720544815063477,-4.841412067413329,0.0290057826787233,-4.861274242401123
6.867088794708252,6.720544815063477,-4.89103889465332,0.0307171829044818,-4.880512237548828
6.825361728668213,6.720544815063477,-4.93824338912964,0.0323087573051452,-4.993488788604736
6.616574764251709,6.720544815063477,-4.940351009368896,0.0340313091874122,-4.9273009300231925
6.673261165618896,6.720544815063477,-4.857983112335205,0.0311773587018251,-4.774385929107666
6.720541477203369,6.720544815063477,-4.818007469177246,0.0271580386906862,-4.864773273468018
6.8143858909606925,6.720544815063477,-4.826801300048828,0.0255283750593662,-4.788767814636231
6.946197986602783,6.720544815063477,-4.845135688781737,0.0248177703469991,-4.837447166442871
6.937479019165039,6.720544815063477,-4.892214775085449,0.0315876826643943,-4.928174495697021
6.9964752197265625,6.720544815063477,-4.950603485107422,0.0370836369693279,-4.993799209594728
6.939266681671144,6.720544815063477,-4.886375904083252,0.043879996985197,-4.868319034576416
6.8171162605285645,6.720544815063477,-4.825649738311768,0.0410416200757026,-4.856668949127196
6.879276752471924,6.720544815063477,-4.784029006958008,0.0324235446751117,-4.804055690765381
6.777455806732178,6.720544815063477,-4.854588031768799,0.034449253231287,-4.833222389221192
6.8401713371276855,6.720544815063477,-4.910922050476073,0.0335301831364631,-4.865683555603027
6.878503799438477,6.720544815063477,-4.865094661712647,0.0306691713631153,-4.877842426300049
6.850442886352539,6.720544815063477,-4.893982410430908,0.0337854214012622,-4.948945045471192
6.770936489105225,6.720544815063477,-4.831903457641602,0.0358427390456199,-4.852276802062988
6.829181671142577,6.720544815063477,-4.838911533355713,0.032512117177248,-4.800686359405518
6.838376522064209,6.720544815063477,-4.856194019317626,0.0304387602955102,-4.84995174407959
6.822972774505615,6.720544815063477,-4.911471366882324,0.0324699282646179,-5.007594585418701
6.757796764373779,6.720544815063477,-4.851333141326904,0.0335291288793087,-4.823314189910889
6.934773921966553,6.720544815063477,-4.839234828948976,0.0311955902725458,-4.819293975830078
7.075394630432129,6.720544815063477,-4.825863361358643,0.0294715072959661,-4.880001544952393
7.050328731536865,6.720544815063477,-4.786292552947998,0.0330236591398716,-4.758881092071533
6.836927890777588,6.720544815063477,-4.759617328643799,0.0381295271217823,-4.739480972290039
6.850579738616943,6.720544815063477,-4.870999813079834,0.0390782505273819,-4.821053504943848
6.74301290512085,6.720544815063477,-4.8624444007873535,0.0355562232434749,-4.801478862762451
6.617315292358398,6.720544815063477,-4.861361026763916,0.0345489419996738,-4.893463611602783
6.6429662704467765,6.720544815063477,-4.829782009124756,0.0302179381251335,-4.812387466430664
6.699130535125732,6.720544815063477,-4.823533535003662,0.0264920555055141,-4.808696269989014
6.681571006774902,6.720544815063477,-4.83226442337036,0.0246566068381071,-4.811092376708984
6.738590717315674,6.720544815063477,-4.826419830322266,0.0243829879909753,-4.80785083770752
6.876728534698486,6.720544815063477,-4.828339576721192,0.0257970467209816,-4.835927963256836
6.932591915130615,6.720544815063477,-4.841910362243652,0.0268385857343673,-4.861549377441406
6.980956077575684,6.720544815063477,-4.847963333129883,0.0296020898967981,-4.833393096923828
6.916539192199707,6.720544815063477,-4.951578617095947,0.0406332686543464,-4.886213302612305
6.955877780914307,6.720544815063477,-4.984460353851318,0.0438672006130218,-5.018714904785156
6.904689788818359,6.720544815063477,-4.819563388824463,0.0350070185959339,-4.843324661254883
6.8779587745666495,6.720544815063477,-4.846317291259766,0.037563282996416,-4.865912914276123
6.9916391372680655,6.720544815063477,-4.832150936126709,0.0337917953729629,-4.87007474899292


==> data/single_task_inference_result/ant/ant_showcase_results/21.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
-0.0201049428433179,8.73632335662842,-1.772883057594299,3.2790184020996094,0.4851755797863007
0.4429475069046021,8.73632335662842,-6.098223209381104,0.9628398418426511,-0.8241796493530273
0.8193649053573608,8.73632335662842,-6.939533710479736,0.1574837863445282,-6.517984867095947
1.0306931734085083,8.73632335662842,-6.792288303375244,0.0650824382901191,-6.812546730041504
1.137629508972168,8.73632335662842,-6.772428035736084,0.0486992262303829,-6.842240333557129
1.342735767364502,8.73632335662842,-6.79816198348999,0.040311973541975,-6.82031774520874
1.6375936269760132,8.73632335662842,-6.801126956939696,0.0402926094830036,-6.811756134033203
1.69100284576416,8.73632335662842,-6.802762985229492,0.0402869433164596,-6.782492160797119
1.8109143972396848,8.73632335662842,-6.803534984588623,0.0402965098619461,-6.787792205810546
2.1043195724487305,8.73632335662842,-6.803906917572021,0.0403058789670467,-6.821402549743652
2.6856505870819087,8.73632335662842,-6.801827907562256,0.0403091087937355,-6.90453577041626
3.1951725482940674,8.73632335662842,-6.7922019958496085,0.0403072722256183,-6.750124454498291
3.350740909576416,8.73632335662842,-6.78117036819458,0.0403262376785278,-6.816514015197754
3.527109384536743,8.73632335662842,-6.778940677642822,0.0404091887176036,-6.735153198242188
4.11455774307251,8.73632335662842,-6.7812581062316895,0.0405402854084968,-6.82774829864502
4.740772724151611,8.73632335662842,-6.779086112976073,0.0408615693449974,-6.776023387908936
5.199292182922363,8.73632335662842,-6.761782646179199,0.0415685325860977,-6.749174118041992
5.650901317596436,8.73632335662842,-6.745836257934569,0.0424637272953987,-6.762199878692626
5.933244228363037,8.73632335662842,-6.73939847946167,0.048167772591114,-6.722548961639404
6.251667022705078,8.73632335662842,-5.455109596252441,0.3135742843151092,-5.414748668670654
6.53952693939209,8.73632335662842,-5.603877067565918,0.5668920278549193,-6.043935298919678
6.701253414154053,8.73632335662842,-5.242338180541992,0.4224435091018677,-5.455252647399902
6.709329605102539,8.73632335662842,-4.721525192260742,0.3707596659660339,-4.321230888366699
6.767146110534668,8.73632335662842,-4.8144516944885245,0.6221994161605834,-5.156036853790283
6.61992883682251,8.73632335662842,-6.016861438751221,0.122710183262825,-6.0426926612854
6.861449241638184,8.73632335662842,-4.447253704071045,0.9472240209579468,-4.828527927398682
6.835127830505371,8.73632335662842,-3.7998232841491695,0.1529755890369415,-3.6422412395477295
6.7193822860717765,8.73632335662842,-6.118101596832275,0.0585377030074596,-6.131630897521973
6.383596897125244,8.73632335662842,-4.980940341949463,0.8864530920982362,-3.6206774711608887
5.965965270996094,8.73632335662842,-6.4862279891967765,0.0651446804404258,-6.527716159820557
5.507673263549805,8.73632335662842,-6.432138919830321,0.0510454662144184,-6.396708011627196
5.532984256744385,8.73632335662842,-6.571700572967528,0.0465407781302928,-6.6410017013549805
5.686742305755615,8.73632335662842,-6.6536736488342285,0.0440090298652648,-6.565180778503418
6.023788928985596,8.73632335662842,-6.633973598480225,0.0451839007437229,-6.69726037979126
6.39831018447876,8.73632335662842,-6.583530902862549,0.0573650263249874,-6.637176513671875
6.658725261688232,8.73632335662842,-4.229154109954834,0.4426687955856323,-3.9122273921966553
6.647136688232422,8.73632335662842,-4.641634941101073,0.2433009296655655,-4.265976428985596
6.5252013206481925,8.73632335662842,-5.192669868469238,0.5022326111793518,-5.66849660873413
6.804841995239258,8.73632335662842,-6.475286960601808,0.0788537338376045,-6.47123384475708
7.326572895050048,8.73632335662842,-6.2134079933166495,0.0564118474721908,-6.1721482276916495
7.573650360107421,8.73632335662842,-5.806934833526611,0.0715712830424308,-5.754161834716797
7.749746799468993,8.73632335662842,-5.09110403060913,0.1676085889339447,-5.130640506744385
7.659913539886474,8.73632335662842,-5.632318019866943,0.1344466507434844,-5.709947586059569
7.6009788513183585,8.73632335662842,-6.252071857452393,0.1977906972169876,-6.03391170501709
7.612298965454101,8.73632335662842,-6.657123565673828,0.0704642459750175,-6.58726978302002
7.99500036239624,8.73632335662842,-6.600892066955566,0.050437394529581,-6.605679988861084
8.168158531188963,8.73632335662842,-6.4051127433776855,0.0438575819134712,-6.383209228515625
8.492280006408691,8.73632335662842,-5.8464646339416495,0.1232524737715721,-5.630763530731201
8.69069766998291,8.73632335662842,-6.535067081451416,0.1141176521778106,-6.424442768096924
8.917093276977539,8.73632335662842,-6.715732097625732,0.0499615222215652,-6.741003036499024
9.041565895080566,8.73632335662842,-6.878175735473633,0.0543422289192676,-6.809676647186279
9.10979747772217,8.73632335662842,-6.860633373260497,0.0692155733704567,-6.853372573852539
9.126168251037598,8.73632335662842,-6.845487594604492,0.0607004426419734,-6.873020648956299
9.190898895263674,8.73632335662842,-6.673765659332275,0.0544012375175952,-6.766669750213623
9.116093635559082,8.73632335662842,-6.659810543060304,0.070331260561943,-6.65166473388672
8.941184043884277,8.73632335662842,-6.620182037353516,0.0793793648481369,-6.636911869049072
8.931035995483398,8.73632335662842,-6.609790802001953,0.07878228276968,-6.516406536102295
8.816960334777832,8.73632335662842,-6.732717990875244,0.0736890137195587,-6.773720741271973
8.847367286682129,8.73632335662842,-6.812424182891846,0.0548510923981666,-6.778543472290039
8.929038047790526,8.73632335662842,-6.779084205627441,0.043924942612648,-6.724468231201172
8.908388137817383,8.73632335662842,-6.882429599761962,0.0430482625961303,-6.870719909667969
8.796744346618652,8.73632335662842,-6.736673831939696,0.0488844588398933,-6.683352470397949
8.690225601196289,8.73632335662842,-6.750175476074219,0.0419565215706825,-6.771608352661133
8.595166206359863,8.73632335662842,-6.778134346008301,0.0351802222430706,-6.768280029296875
8.420155525207518,8.73632335662842,-6.736799716949463,0.0296846181154251,-6.73438549041748
8.46858501434326,8.73632335662842,-6.7329745292663565,0.0297901928424835,-6.73599100112915
8.31817054748535,8.73632335662842,-6.728513240814209,0.0307900365442037,-6.656111717224121
8.368934631347656,8.73632335662842,-6.753249645233153,0.0324346385896205,-6.715226173400879
8.447498321533203,8.73632335662842,-6.776046276092528,0.0335105806589126,-6.767326354980469
8.35818862915039,8.73632335662842,-6.784886837005615,0.0363434478640556,-6.733023643493652
8.350362777709961,8.73632335662842,-6.845781803131104,0.038396555930376,-6.859477996826172
8.334485054016113,8.73632335662842,-6.768790245056152,0.0520087219774723,-6.751914024353027
8.60056400299072,8.73632335662842,-6.786633014678955,0.0396788194775581,-6.734622478485107
8.810757637023924,8.73632335662842,-6.722423553466797,0.0358054228127002,-6.711059093475342
8.783658981323242,8.73632335662842,-6.788284778594971,0.0584000311791896,-6.790211200714111
8.697960853576658,8.73632335662842,-6.837290287017822,0.0394562520086765,-6.76336669921875
8.658159255981445,8.73632335662842,-6.745355606079102,0.030588487163186,-6.7241735458374015
8.56049919128418,8.73632335662842,-6.737381458282472,0.0283291488885879,-6.727928638458252
8.52834415435791,8.73632335662842,-6.73343563079834,0.0284810587763786,-6.733270645141602
8.603065490722656,8.73632335662842,-6.724623680114745,0.0296587813645601,-6.772336959838867
8.738314628601074,8.73632335662842,-6.7026586532592765,0.0303474050015211,-6.65562915802002
8.673303604125977,8.73632335662842,-6.710552692413329,0.0303933564573526,-6.701917171478272
8.62221622467041,8.73632335662842,-6.73131227493286,0.0313219130039215,-6.68361759185791
8.625791549682617,8.73632335662842,-6.729372024536133,0.0291455909609794,-6.773755073547363
8.623812675476074,8.73632335662842,-6.723762989044189,0.0292154550552368,-6.706004142761231
8.526555061340332,8.73632335662842,-6.719923496246338,0.0293055586516857,-6.732186317443848
8.623204231262207,8.73632335662842,-6.726598262786865,0.0301927402615547,-6.760245323181152
8.732868194580078,8.73632335662842,-6.719628334045409,0.0333685651421546,-6.712918758392334
8.799200057983398,8.73632335662842,-6.725479602813721,0.0310632903128862,-6.732571125030518
8.661319732666014,8.73632335662842,-6.752629280090332,0.031056884676218,-6.744653224945068
8.807104110717773,8.73632335662842,-6.735617160797119,0.0291526224464178,-6.747647285461426
8.986626625061035,8.73632335662842,-6.743832588195801,0.0279970094561576,-6.756862640380859
8.94655990600586,8.73632335662842,-6.764859676361084,0.0299207456409931,-6.783991813659668
8.888496398925781,8.73632335662842,-6.864652633666992,0.0433934852480888,-6.87483024597168
9.103684425354006,8.73632335662842,-6.864850521087647,0.0511858612298965,-6.919032096862793
9.025391578674316,8.73632335662842,-6.737146377563477,0.0539332330226898,-6.660754680633545
8.8883056640625,8.73632335662842,-6.790967464447021,0.055567305535078,-6.763017654418944
8.571662902832031,8.73632335662842,-6.8018670082092285,0.0586151145398616,-6.837070465087891
8.471517562866211,8.73632335662842,-6.7561211585998535,0.0453785508871078,-6.771015644073486
8.492317199707031,8.73632335662842,-6.696178913116455,0.0349416509270668,-6.701837539672852
8.421661376953125,8.73632335662842,-6.714611530303955,0.0317981503903865,-6.672407627105713
8.269102096557617,8.73632335662842,-6.75452995300293,0.0317765548825264,-6.7876925468444815
8.317107200622559,8.73632335662842,-6.77415895462036,0.0335204005241394,-6.749940872192383
8.36457347869873,8.73632335662842,-6.769483089447021,0.0370648428797721,-6.814822673797608
8.541097640991211,8.73632335662842,-6.82369899749756,0.0365026220679283,-6.843106746673584
8.666869163513182,8.73632335662842,-6.715276241302489,0.0422466546297073,-6.701780319213867
8.965591430664062,8.73632335662842,-6.7181315422058105,0.06431794911623,-6.726773262023926
9.078336715698242,8.73632335662842,-6.825957775115967,0.0554882138967514,-6.8629302978515625
8.961644172668457,8.73632335662842,-6.776247501373291,0.0592640005052089,-6.7528953552246085
8.95859146118164,8.73632335662842,-6.717764854431152,0.0531378537416458,-6.713022232055664
9.159730911254885,8.73632335662842,-6.704808712005615,0.0508357211947441,-6.753582000732422
9.365018844604492,8.73632335662842,-6.694259166717528,0.063135415315628,-6.540726661682129
9.430400848388672,8.73632335662842,-6.674095630645752,0.0704661607742309,-6.7858967781066895
9.344406127929688,8.73632335662842,-6.669182300567626,0.0763380602002143,-6.696826934814453
9.091572761535645,8.73632335662842,-6.669139862060546,0.0976715981960296,-6.464321613311768
9.033758163452148,8.73632335662842,-6.5827035903930655,0.1122603863477706,-6.603442192077637
8.892687797546385,8.73632335662842,-6.6371026039123535,0.1323870569467544,-6.581203937530518
8.708163261413574,8.73632335662842,-6.696280479431152,0.0966937765479087,-6.733128547668457
8.75261402130127,8.73632335662842,-6.659680843353272,0.0493410862982273,-6.794937133789063
8.826509475708006,8.73632335662842,-6.742957592010497,0.035116896033287,-6.696195125579834
8.889481544494629,8.73632335662842,-6.774913787841797,0.0304554346948862,-6.78746461868286
8.987483978271484,8.73632335662842,-6.816683292388916,0.031969416886568,-6.812117099761962
9.13685703277588,8.73632335662842,-6.892467498779297,0.0391822196543216,-6.881478786468506
9.065038681030272,8.73632335662842,-6.714663028717041,0.056371059268713,-6.778232574462891
8.980210304260254,8.73632335662842,-6.688418865203857,0.0591455325484275,-6.687620162963867
8.966508865356445,8.73632335662842,-6.7016215324401855,0.0664511620998382,-6.66790771484375
8.883431434631348,8.73632335662842,-6.706388473510742,0.0661484748125076,-6.692685604095458
8.790196418762207,8.73632335662842,-6.739923477172852,0.0611944049596786,-6.682229042053224
8.817071914672852,8.73632335662842,-6.721156597137451,0.0448347479104995,-6.737185955047608
9.010424613952637,8.73632335662842,-6.776025295257568,0.0388399809598922,-6.757667064666748
8.902865409851074,8.73632335662842,-6.853929042816161,0.0398180410265922,-6.882589340209961
9.037395477294922,8.73632335662842,-6.834383010864258,0.045313186943531,-6.917364120483398
9.258883476257324,8.73632335662842,-6.974031925201416,0.0527410022914409,-7.063506126403809
9.20636177062988,8.73632335662842,-6.709897994995117,0.0612218976020813,-6.73296356201172
9.09267520904541,8.73632335662842,-6.688098430633545,0.0753342658281326,-6.714383602142334
8.947244644165039,8.73632335662842,-6.710456371307373,0.0821995884180069,-6.5814313888549805
8.807772636413574,8.73632335662842,-6.670650482177734,0.082652635872364,-6.749001979827881
8.499029159545898,8.73632335662842,-6.695571422576904,0.0650927126407623,-6.662612438201904
8.696361541748049,8.73632335662842,-6.717662811279297,0.0398294255137443,-6.775359630584717
8.700687408447266,8.73632335662842,-6.712322235107422,0.0296233966946601,-6.734351634979248
8.93918228149414,8.73632335662842,-6.74049186706543,0.0283545032143592,-6.726865768432617
9.230887413024902,8.73632335662842,-6.742772579193115,0.0304036121815443,-6.715743541717528
9.171201705932615,8.73632335662842,-6.64977502822876,0.0470768474042415,-6.648354053497314
9.15187644958496,8.73632335662842,-6.631515026092528,0.0450733788311481,-6.654825687408447
9.175707817077637,8.73632335662842,-6.739356517791748,0.0655116811394691,-6.710878372192383
9.185965538024902,8.73632335662842,-6.766867160797119,0.0938739106059074,-6.852132320404053
9.066447257995604,8.73632335662842,-6.600296497344971,0.1046306490898132,-6.46397829055786
9.049394607543944,8.73632335662842,-6.5998382568359375,0.0935454815626144,-6.6819610595703125
8.976467132568358,8.73632335662842,-6.643395900726318,0.0919248759746551,-6.460740566253662
8.90272808074951,8.73632335662842,-6.6621832847595215,0.0814658179879188,-6.736484527587891
8.917194366455078,8.73632335662842,-6.68698787689209,0.0671509876847267,-6.6924028396606445
8.978202819824217,8.73632335662842,-6.741449356079102,0.0576514080166816,-6.762144088745117
9.042729377746582,8.73632335662842,-6.796669483184815,0.0590424127876758,-6.792845726013184
9.04684352874756,8.73632335662842,-6.700435161590576,0.056162241846323,-6.681768417358398
9.126766204833984,8.73632335662842,-6.683669090270996,0.0568034015595912,-6.646917343139648
9.162690162658691,8.73632335662842,-6.667867183685304,0.0619431510567665,-6.62354040145874
9.13578987121582,8.73632335662842,-6.641000270843506,0.0674331188201904,-6.617265224456787
9.07624053955078,8.73632335662842,-6.634476661682129,0.0785382390022277,-6.633207321166992
9.238073348999023,8.73632335662842,-6.632180690765381,0.0819011628627777,-6.569941520690918
8.985401153564453,8.73632335662842,-6.622271060943604,0.0898705050349235,-6.5053367614746085
8.782615661621092,8.73632335662842,-6.600139141082764,0.0758005008101463,-6.629512310028076
8.800848960876465,8.73632335662842,-6.645809650421144,0.0613547265529632,-6.768183708190918
8.86339473724365,8.73632335662842,-6.80120325088501,0.0454526990652084,-6.84327507019043
8.974098205566406,8.73632335662842,-6.8594841957092285,0.0380462370812892,-6.909740447998047
9.05116271972656,8.73632335662842,-6.7710795402526855,0.0432521663606166,-6.75301456451416
9.129789352416992,8.73632335662842,-6.847832679748535,0.0519568510353565,-6.881015777587891
9.094154357910156,8.73632335662842,-6.712881565093993,0.0618612691760063,-6.576816082000732
9.10292053222656,8.73632335662842,-6.673655033111572,0.0630004405975341,-6.861705303192139
9.216745376586914,8.73632335662842,-6.656385898590088,0.0729912742972374,-6.665435314178467
9.002315521240234,8.73632335662842,-6.626522541046144,0.0796184837818145,-6.647057056427002
8.89295768737793,8.73632335662842,-6.590808391571045,0.0775654092431068,-6.670313358306885
8.755849838256836,8.73632335662842,-6.6803526878356925,0.0722464770078659,-6.720659255981444
8.815433502197266,8.73632335662842,-6.715266227722168,0.0487644895911216,-6.69721221923828
8.852859497070312,8.73632335662842,-6.79050874710083,0.0390451923012733,-6.755943775177002
8.865516662597656,8.73632335662842,-6.842446327209473,0.0328953266143798,-6.871210098266602
8.696001052856445,8.73632335662842,-6.864746570587158,0.0360539853572845,-6.840590953826904
8.73521900177002,8.73632335662842,-6.753498077392577,0.0329575724899768,-6.780683040618896
8.830480575561523,8.73632335662842,-6.735296726226808,0.0305967293679714,-6.776435375213623
8.897111892700195,8.73632335662842,-6.75497579574585,0.0281916838139295,-6.748748779296875
8.960715293884277,8.73632335662842,-6.813169479370117,0.0312756858766078,-6.79099702835083
8.990580558776854,8.73632335662842,-6.897088527679443,0.0384884364902973,-6.884358406066895
9.003954887390137,8.73632335662842,-6.784881114959717,0.0530353076756,-6.726262569427489
8.991597175598145,8.73632335662842,-6.706629276275635,0.0537012889981269,-6.631174564361572
9.030742645263674,8.73632335662842,-6.688183784484863,0.0546798780560493,-6.779819011688232
9.062447547912596,8.73632335662842,-6.684828758239745,0.0586061179637908,-6.713225841522217
9.250550270080566,8.73632335662842,-6.6733031272888175,0.0613064691424369,-6.697415828704834
9.126385688781738,8.73632335662842,-6.6445159912109375,0.0660784691572189,-6.71028995513916
9.145391464233398,8.73632335662842,-6.624318599700928,0.068585105240345,-6.566495895385742
9.040846824645996,8.73632335662842,-6.6651225090026855,0.0871012285351753,-6.697238445281982
9.0169095993042,8.73632335662842,-6.635552406311035,0.0837625488638877,-6.508767127990723
9.12088108062744,8.73632335662842,-6.654321670532227,0.0927372127771377,-6.670540332794189
9.025471687316896,8.73632335662842,-6.670730113983153,0.0816643163561821,-6.7367258071899405
8.763733863830566,8.73632335662842,-6.6481547355651855,0.0738284513354301,-6.630748271942139
8.65978145599365,8.73632335662842,-6.606260776519775,0.0525320544838905,-6.633974552154541
8.73727512359619,8.73632335662842,-6.720210552215576,0.0393501408398151,-6.748253345489502
8.666269302368164,8.73632335662842,-6.712238788604736,0.0287272296845912,-6.681346893310546
8.763583183288574,8.73632335662842,-6.739320755004883,0.0271716397255659,-6.747907161712647
8.849672317504883,8.73632335662842,-6.734680652618408,0.0270540229976177,-6.768180847167969
8.973684310913086,8.73632335662842,-6.762241840362549,0.0281225051730871,-6.750188350677489
9.005462646484375,8.73632335662842,-6.802150249481201,0.0340115502476692,-6.82329559326172


==> data/single_task_inference_result/ant/ant_showcase_results/4.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.0992451533675193,4.264276504516602,-1.772883057594299,3.2790184020996094,-0.9677205085754392
0.7262288928031921,4.264276504516602,-2.8933684825897217,0.2551232874393463,-2.1569271087646484
1.268572211265564,4.264276504516602,-2.4808557033538814,0.1020209267735481,-2.3290536403656006
1.596993923187256,4.264276504516602,-2.5274078845977783,0.0787679925560951,-2.593080282211304
1.786472201347351,4.264276504516602,-2.5241310596466064,0.0525333434343338,-2.7038748264312744
2.2302916049957275,4.264276504516602,-2.6355016231536865,0.0405761301517486,-2.6288061141967773
2.4130539894104004,4.264276504516602,-2.645533800125122,0.0411175638437271,-2.522763252258301
2.8306150436401367,4.264276504516602,-2.693930625915528,0.0422804914414882,-2.720497369766236
3.3273110389709477,4.264276504516602,-2.745691061019897,0.0447089150547981,-2.8304760456085205
3.488630056381225,4.264276504516602,-2.442614793777466,0.0413848273456096,-2.40063738822937
3.6570010185241695,4.264276504516602,-2.534212827682495,0.1171096935868263,-2.4213736057281494
3.888957738876343,4.264276504516602,-2.346269130706787,0.0804471373558044,-2.427316665649414
3.9421977996826167,4.264276504516602,-2.405837297439575,0.0638807043433189,-2.3221156597137447
3.9715085029602046,4.264276504516602,-2.6466081142425537,0.0600968226790428,-2.677426815032959
4.037539005279541,4.264276504516602,-2.4980757236480717,0.0745407491922378,-2.4721601009368896
4.240106105804443,4.264276504516602,-2.511171579360961,0.0474877431988716,-2.479970216751098
4.378618717193604,4.264276504516602,-2.5794107913970947,0.0378073379397392,-2.5264742374420166
4.381261348724365,4.264276504516602,-2.573552370071411,0.0362384244799614,-2.579582691192627
4.324678421020508,4.264276504516602,-2.6310651302337646,0.036367941647768,-2.612223625183105
4.270532608032227,4.264276504516602,-2.587120532989501,0.0323763862252235,-2.619624614715576
4.110799312591553,4.264276504516602,-2.521925687789917,0.0245608668774366,-2.5044822692871094
4.156018257141112,4.264276504516602,-2.5213868618011475,0.025388691574335,-2.5222346782684326
4.175077438354492,4.264276504516602,-2.524681806564331,0.0245226938277482,-2.5504472255706787
4.146809577941895,4.264276504516602,-2.5303285121917725,0.0238404963165521,-2.521759033203125
4.198195934295654,4.264276504516602,-2.529658794403076,0.0247021596878767,-2.5396249294281006
4.180099487304688,4.264276504516602,-2.527722358703613,0.0298790782690048,-2.4868416786193848
4.169131278991699,4.264276504516602,-2.52630066871643,0.0280223842710256,-2.5034141540527344
4.212684154510497,4.264276504516602,-2.525339841842652,0.0272033158689737,-2.5007991790771484
4.311680316925049,4.264276504516602,-2.519928216934204,0.0273756813257932,-2.511105298995972
4.476250171661377,4.264276504516602,-2.54647159576416,0.0272783692926168,-2.5694146156311035
4.633751392364502,4.264276504516602,-2.545249938964844,0.0259165316820144,-2.534465312957764
4.471343517303467,4.264276504516602,-2.5233554840087886,0.0329684093594551,-2.501081943511963
4.414534568786621,4.264276504516602,-2.4773929119110107,0.0292541030794382,-2.470046043395996
4.417071342468262,4.264276504516602,-2.522618055343628,0.0284467600286006,-2.534719228744507
4.438762187957764,4.264276504516602,-2.5794718265533447,0.0342989973723888,-2.652252197265625
4.436648845672608,4.264276504516602,-2.742317676544189,0.0420285165309906,-2.781114339828491
4.465476989746094,4.264276504516602,-2.509136199951172,0.0342044308781623,-2.4524896144866943
4.499965190887451,4.264276504516602,-2.510124444961548,0.0303308125585317,-2.5064501762390137
4.342663764953612,4.264276504516602,-2.502931594848633,0.0304581653326749,-2.4589619636535645
4.326615333557129,4.264276504516602,-2.507762908935547,0.0270075891166925,-2.503802537918091
4.235132694244385,4.264276504516602,-2.560600757598877,0.0266125444322824,-2.580411434173584
4.402458190917969,4.264276504516602,-2.553394079208374,0.0277520008385181,-2.510388374328613
4.422760009765625,4.264276504516602,-2.547946691513061,0.0277630649507045,-2.5329294204711914
4.488152503967285,4.264276504516602,-2.538528680801392,0.0274204537272453,-2.5968754291534424
4.606227397918701,4.264276504516602,-2.4879982471466064,0.0265305750072002,-2.4974539279937744
4.46886157989502,4.264276504516602,-2.452413558959961,0.0302884802222251,-2.488462209701538
4.321628570556641,4.264276504516602,-2.506790399551392,0.0288394391536712,-2.497274160385132
4.202771663665772,4.264276504516602,-2.528188943862915,0.0291704777628183,-2.5055952072143555
4.093687057495117,4.264276504516602,-2.5590603351593018,0.0290067791938781,-2.578619718551636
4.330832004547119,4.264276504516602,-2.4903485774993896,0.0285851210355758,-2.503335237503052
4.358845233917236,4.264276504516602,-2.519211530685425,0.025422004982829,-2.540238618850708
4.40867280960083,4.264276504516602,-2.540043592453003,0.0227828864008188,-2.570371150970459
4.61790895462036,4.264276504516602,-2.593240737915039,0.0284407176077365,-2.630337953567505
4.661762237548828,4.264276504516602,-2.545905828475952,0.0410327240824699,-2.584423065185547
4.632337093353272,4.264276504516602,-2.49184799194336,0.0292646363377571,-2.534409761428833
4.620697498321533,4.264276504516602,-2.4989221096038814,0.0298943072557449,-2.478475570678711
4.659666061401367,4.264276504516602,-2.4936728477478027,0.0354532785713672,-2.530085325241089
4.634175777435304,4.264276504516602,-2.5723934173583984,0.0418477393686771,-2.6185052394866943
4.611462593078612,4.264276504516602,-2.5754971504211426,0.0414547063410282,-2.535875082015991
4.537418842315674,4.264276504516602,-2.5631482601165767,0.0395254828035831,-2.58725905418396
4.512566566467285,4.264276504516602,-2.567575216293335,0.0392643436789512,-2.569795608520508
4.402257442474365,4.264276504516602,-2.56799864768982,0.0382724553346633,-2.5960254669189453
4.321370124816895,4.264276504516602,-2.545195341110229,0.0354913808405399,-2.5148241519927974
4.307263374328612,4.264276504516602,-2.5570545196533203,0.0300964415073394,-2.571007251739501
4.284670352935791,4.264276504516602,-2.56744122505188,0.0299433041363954,-2.548896312713623
4.207568645477295,4.264276504516602,-2.5798137187957764,0.0280681550502777,-2.5469424724578857
4.201685428619385,4.264276504516602,-2.549660444259644,0.0251534488052129,-2.545227527618408
4.112539291381836,4.264276504516602,-2.5319712162017822,0.0231643393635749,-2.535470485687256
4.106672286987305,4.264276504516602,-2.5278866291046143,0.0228157769888639,-2.506032705307007
4.1543498039245605,4.264276504516602,-2.5228490829467773,0.0239802077412605,-2.5413291454315186
4.20304536819458,4.264276504516602,-2.525676965713501,0.0260596591979265,-2.5240933895111084
4.293606281280518,4.264276504516602,-2.5218446254730225,0.0262025967240333,-2.5003788471221924
4.3553786277771,4.264276504516602,-2.569974184036255,0.0288572870194911,-2.5376822948455806
4.356844425201416,4.264276504516602,-2.579261064529419,0.026793472468853,-2.5931921005249023
4.253275394439696,4.264276504516602,-2.611750364303589,0.0277567114681005,-2.5996792316436768
4.208173274993896,4.264276504516602,-2.5444133281707764,0.0260901469737291,-2.5671639442443848
4.234834671020508,4.264276504516602,-2.5192067623138428,0.0245138425379991,-2.543295860290528
4.286264419555664,4.264276504516602,-2.5121023654937744,0.0241118315607309,-2.503167629241944
4.375538349151611,4.264276504516602,-2.5242931842803955,0.0226300321519374,-2.5526769161224365
4.252435207366943,4.264276504516602,-2.531816244125366,0.0227763745933771,-2.528731107711792
4.237940788269042,4.264276504516602,-2.5261151790618896,0.0231718141585588,-2.541551113128662
4.143035888671875,4.264276504516602,-2.508201360702514,0.022821782156825,-2.536691427230835
4.134156703948976,4.264276504516602,-2.503400564193725,0.023859329521656,-2.5125553607940674
4.0386576652526855,4.264276504516602,-2.520515918731689,0.0241149310022592,-2.4691529273986816
4.082603454589844,4.264276504516602,-2.520355463027954,0.0240882914513349,-2.509871006011963
4.089170932769775,4.264276504516602,-2.5270419120788574,0.0262716636061668,-2.5370209217071533
4.223145484924316,4.264276504516602,-2.533845901489258,0.0278210435062646,-2.553868770599365
4.337053298950195,4.264276504516602,-2.52577805519104,0.0286196265369653,-2.52363920211792
4.342298030853272,4.264276504516602,-2.5718436241149902,0.0325895920395851,-2.538667678833008
4.353173732757568,4.264276504516602,-2.596498966217041,0.0299938973039388,-2.550368309020996
4.349459648132324,4.264276504516602,-2.611956119537353,0.0303282961249351,-2.594756841659545
4.282838821411133,4.264276504516602,-2.5973396301269527,0.0303195994347333,-2.5617880821228027
4.210760116577148,4.264276504516602,-2.53188681602478,0.0270751230418682,-2.545036554336548
4.125610828399657,4.264276504516602,-2.542546033859253,0.0250073969364166,-2.571194887161255
4.081759929656982,4.264276504516602,-2.518641710281372,0.0244655441492795,-2.496195077896118
4.0986809730529785,4.264276504516602,-2.5277857780456543,0.024183239787817,-2.522273063659668
4.175172805786133,4.264276504516602,-2.5265896320343018,0.0251835789531469,-2.5419130325317383
4.2198405265808105,4.264276504516602,-2.531891345977783,0.0268783252686262,-2.54236364364624
4.15204668045044,4.264276504516602,-2.51662802696228,0.0296785309910774,-2.485626459121704
4.053876399993896,4.264276504516602,-2.5402276515960693,0.0300231669098138,-2.486458539962769
4.198169708251953,4.264276504516602,-2.512945890426636,0.0277258027344942,-2.51706337928772
4.245019912719728,4.264276504516602,-2.528026342391968,0.0262824762612581,-2.509056806564331
4.120865821838378,4.264276504516602,-2.521167993545532,0.0246621742844581,-2.507243633270264
4.113054275512695,4.264276504516602,-2.521372079849243,0.0254204478114843,-2.5229246616363525
4.186801433563232,4.264276504516602,-2.5244765281677246,0.027760224416852,-2.5356807708740234
4.255320549011231,4.264276504516602,-2.53299617767334,0.0253153480589389,-2.5922746658325195
4.272953987121582,4.264276504516602,-2.527703523635864,0.0248203836381435,-2.515658378601074
4.343655586242676,4.264276504516602,-2.538374900817871,0.0260721202939748,-2.5275237560272217
4.341869354248047,4.264276504516602,-2.544996500015259,0.0259418040513992,-2.470905542373657
4.299347877502441,4.264276504516602,-2.569195032119751,0.0254585612565279,-2.5306904315948486
4.251079559326172,4.264276504516602,-2.559868574142456,0.0244505684822797,-2.552683353424072
4.2611632347106925,4.264276504516602,-2.5412371158599854,0.0240753162652254,-2.545519590377808
4.180904388427734,4.264276504516602,-2.536031007766724,0.0235356949269771,-2.502408504486084
3.999212741851807,4.264276504516602,-2.531965017318725,0.0226627513766288,-2.5178582668304443
3.9372954368591295,4.264276504516602,-2.521117925643921,0.0226829685270786,-2.549167394638061
3.774124145507813,4.264276504516602,-2.5242531299591064,0.0242866724729538,-2.528313159942627
3.6767866611480713,4.264276504516602,-2.52142071723938,0.0264500603079795,-2.489314317703247
3.720881938934327,4.264276504516602,-2.5332984924316406,0.0295440126210451,-2.468929052352905
3.954279661178589,4.264276504516602,-2.5790014266967773,0.0351377390325069,-2.565809726715088
4.164103984832764,4.264276504516602,-2.703169107437134,0.035359501838684,-2.688210487365722
4.292636871337891,4.264276504516602,-2.315781354904175,0.0368963442742824,-2.211237668991089
4.264395236968993,4.264276504516602,-2.5311355590820312,0.0372982323169708,-2.5449554920196533
4.3695054054260245,4.264276504516602,-2.5321733951568604,0.0306845232844352,-2.5800564289093018
4.252786636352539,4.264276504516602,-2.545905351638793,0.0300366431474685,-2.569445848464966
4.146618843078612,4.264276504516602,-2.520782709121704,0.0244723521173,-2.560112953186035
4.2274389266967765,4.264276504516602,-2.513465166091919,0.0226547233760356,-2.5146679878234863
4.166650295257568,4.264276504516602,-2.502702474594116,0.0232126377522945,-2.5092127323150635
4.217061519622803,4.264276504516602,-2.520244598388672,0.0230852123349905,-2.473642349243164
4.350141525268555,4.264276504516602,-2.5209920406341557,0.0231864135712385,-2.528502464294433
4.238976001739502,4.264276504516602,-2.5292806625366206,0.0271455757319927,-2.5208914279937744
4.128582000732422,4.264276504516602,-2.5121164321899414,0.0227208845317363,-2.5021493434906006
4.123739719390869,4.264276504516602,-2.5050060749053955,0.0240557380020618,-2.5118274688720703
4.089015483856201,4.264276504516602,-2.5060622692108154,0.0247343685477972,-2.501916646957397
4.103637218475342,4.264276504516602,-2.523028612136841,0.0249876342713832,-2.511491537094116
4.178899765014648,4.264276504516602,-2.529784679412842,0.0263016652315855,-2.5944757461547847
4.245600700378418,4.264276504516602,-2.55010724067688,0.0301791243255138,-2.556929588317871
4.305193901062012,4.264276504516602,-2.535215616226196,0.0308220814913511,-2.521286964416504
4.297088146209717,4.264276504516602,-2.554624319076538,0.0276396721601486,-2.5045166015625
4.289322376251221,4.264276504516602,-2.5530216693878174,0.0265585146844387,-2.566026449203491
4.354522228240967,4.264276504516602,-2.5532925128936768,0.0241025779396295,-2.5585949420928955
4.441664695739745,4.264276504516602,-2.5600674152374268,0.0241703670471906,-2.565377712249756
4.3470115661621085,4.264276504516602,-2.539047718048096,0.0266791861504316,-2.539637804031372
4.311492443084717,4.264276504516602,-2.5356452465057373,0.028168337419629,-2.5737521648406982
4.348813056945801,4.264276504516602,-2.548572301864624,0.0255111008882522,-2.583380699157715
4.201873779296875,4.264276504516602,-2.5486607551574707,0.0268077552318572,-2.5429813861846924
4.256209373474121,4.264276504516602,-2.553819417953491,0.0268491711467504,-2.559537410736084
4.404420852661133,4.264276504516602,-2.530115842819213,0.0239320658147335,-2.525062799453736
4.314432621002196,4.264276504516602,-2.5142924785614014,0.0234817527234554,-2.473127126693725
4.355211257934569,4.264276504516602,-2.5153324604034424,0.023272456601262,-2.52229380607605
4.332232475280762,4.264276504516602,-2.519341230392456,0.0242996346205472,-2.519368886947632
4.2438273429870605,4.264276504516602,-2.5377039909362797,0.025784071534872,-2.567995548248291
4.2007036209106445,4.264276504516602,-2.5445258617401123,0.0267898514866828,-2.546268939971924
4.19520902633667,4.264276504516602,-2.522719144821167,0.0247180964797735,-2.4870209693908687
4.3236083984375,4.264276504516602,-2.5219023227691646,0.0240129623562097,-2.4752657413482666
4.367157936096192,4.264276504516602,-2.52431869506836,0.0234652385115623,-2.543381929397583
4.362664699554443,4.264276504516602,-2.546770095825196,0.0238322503864765,-2.515537977218628
4.209192752838135,4.264276504516602,-2.616725206375122,0.0278951209038496,-2.568766593933105
4.193229675292969,4.264276504516602,-2.542462348937988,0.0271865874528884,-2.556951999664306
4.215772151947021,4.264276504516602,-2.5082249641418457,0.0253086201846599,-2.484031438827514
4.20343828201294,4.264276504516602,-2.514541149139404,0.0246049296110868,-2.5184972286224365
4.1263298988342285,4.264276504516602,-2.520409822463989,0.0237624514847993,-2.4907002449035645
4.081199169158936,4.264276504516602,-2.512317657470703,0.0254480335861444,-2.528981924057007
4.07557487487793,4.264276504516602,-2.515876054763793,0.0258187726140022,-2.5376346111297607
4.082424640655518,4.264276504516602,-2.522081136703491,0.0260349549353122,-2.553699016571045
4.259709835052489,4.264276504516602,-2.53154969215393,0.0272718016058206,-2.511144161224365
4.2645792961120605,4.264276504516602,-2.525164842605591,0.0287825483828783,-2.5125365257263184
4.273375511169434,4.264276504516602,-2.520540952682495,0.0296683087944984,-2.550981044769287
4.355880260467528,4.264276504516602,-2.5425028800964355,0.0267738886177539,-2.570795059204101
4.447573661804199,4.264276504516602,-2.548256158828736,0.0255473293364048,-2.537328720092773
4.429091930389404,4.264276504516602,-2.5285985469818115,0.0239003282040357,-2.505468845367432
4.397493362426758,4.264276504516602,-2.5202474594116206,0.0284933112561702,-2.510313987731933
4.216013431549072,4.264276504516602,-2.523208141326904,0.029639272019267,-2.508692741394043
4.050871849060059,4.264276504516602,-2.5213215351104736,0.0253895204514265,-2.577416658401489
4.132163047790527,4.264276504516602,-2.478611707687377,0.0275247674435377,-2.514256238937377
4.184500217437744,4.264276504516602,-2.4986989498138428,0.0267543233931064,-2.458651542663574
4.22314977645874,4.264276504516602,-2.526242017745972,0.0257825721055269,-2.5109357833862305
4.20153284072876,4.264276504516602,-2.524066209793091,0.0260572619736194,-2.473533868789673
4.094508171081543,4.264276504516602,-2.53096604347229,0.0282583255320787,-2.570215940475464
4.020520210266112,4.264276504516602,-2.5138614177703857,0.0263742487877607,-2.509818315505981
4.030447483062744,4.264276504516602,-2.5163965225219727,0.0257171653211116,-2.527194261550904
4.169049263000488,4.264276504516602,-2.5253422260284424,0.0263781808316707,-2.506908178329468
4.215781211853027,4.264276504516602,-2.5371944904327397,0.0277465023100376,-2.499806880950928
4.195768356323241,4.264276504516602,-2.4766550064086914,0.0291010346263647,-2.496664047241211
4.216073036193848,4.264276504516602,-2.54856276512146,0.0320109538733959,-2.586838722229004
4.192041397094728,4.264276504516602,-2.521427154541016,0.0290817450731992,-2.484296560287476
4.226220607757568,4.264276504516602,-2.517175436019897,0.0260220095515251,-2.5303871631622314
4.293481826782227,4.264276504516602,-2.5161662101745605,0.0252576526254415,-2.486566543579101
4.368245601654053,4.264276504516602,-2.531029224395752,0.0258886665105819,-2.492010593414306
4.399219036102295,4.264276504516602,-2.5495293140411377,0.0236409585922956,-2.548288822174072
4.389188766479492,4.264276504516602,-2.610026597976685,0.0275812111794948,-2.636965274810791
4.490296840667725,4.264276504516602,-2.6260550022125244,0.0316890105605125,-2.6469643115997314
4.43346643447876,4.264276504516602,-2.5002977848052974,0.0309503078460693,-2.513901472091675
4.486084461212158,4.264276504516602,-2.49798035621643,0.0292449612170457,-2.547219038009644
4.412511825561523,4.264276504516602,-2.527761220932007,0.0290024150162935,-2.5497703552246094
4.341755390167236,4.264276504516602,-2.51359486579895,0.0293790772557258,-2.538856744766236
4.285588264465332,4.264276504516602,-2.535454511642456,0.0276328139007091,-2.5443778038024902
4.285604000091553,4.264276504516602,-2.539389371871948,0.026868624612689,-2.535536766052246
4.179630279541016,4.264276504516602,-2.548307657241821,0.0272150970995426,-2.533387899398804
4.133424282073976,4.264276504516602,-2.540864944458008,0.0248585231602191,-2.528938770294189
4.26326560974121,4.264276504516602,-2.530008792877197,0.0233965646475553,-2.516432285308837


==> data/single_task_inference_result/ant/ant_showcase_results/7.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
-0.0135329058393836,1.639598369598389,-1.772883057594299,3.2790184020996094,0.1142065152525901
0.182151585817337,1.639598369598389,-0.3615004420280456,0.2466517984867096,0.5866643190383911
0.4789772033691406,1.639598369598389,-0.1402793079614639,0.1134146004915237,-0.3036175668239593
0.4500197470188141,1.639598369598389,-0.1152147501707077,0.0820354223251342,-0.1953962296247482
0.2263835668563842,1.639598369598389,-0.0764658898115158,0.0526564568281173,-0.1267968118190765
0.1430303752422332,1.639598369598389,-0.1263442039489746,0.0419736914336681,-0.129158467054367
0.0865289196372032,1.639598369598389,-0.1150369644165039,0.0418060161173343,-0.0764413326978683
0.1070437356829643,1.639598369598389,-0.0955739617347717,0.0419292449951171,-0.1547136753797531
0.3130673766136169,1.639598369598389,-0.093296617269516,0.0420506000518798,-0.0745617821812629
0.4082594811916351,1.639598369598389,-0.1051895320415496,0.04200891405344,-0.0961494073271751
0.5265008807182312,1.639598369598389,-0.1118666529655456,0.0420042350888252,-0.0915595889091491
0.5072389245033264,1.639598369598389,-0.1205239072442054,0.0420130603015422,-0.1209659054875373
0.7914854288101196,1.639598369598389,-0.1223039105534553,0.0419507510960102,-0.072849690914154
1.029137372970581,1.639598369598389,-0.1138517558574676,0.0418101325631141,-0.089306391775608
1.2146753072738647,1.639598369598389,-0.104742869734764,0.0415105447173118,-0.0811832398176193
1.402793049812317,1.639598369598389,-0.0661549270153045,0.0372310653328895,-0.0531172305345535
1.4745420217514038,1.639598369598389,-0.0544753670692443,0.0346425995230674,-0.074303314089775
1.5794801712036133,1.639598369598389,-0.0778559446334838,0.0511631555855274,-0.0608116686344146
1.6042016744613647,1.639598369598389,-0.1310769170522689,0.046224471181631,-0.1122719421982765
1.5764418840408323,1.639598369598389,-0.0881631523370743,0.0345538109540939,-0.1236979812383651
1.5911849737167358,1.639598369598389,-0.071245476603508,0.0316711105406284,-0.0951059535145759
1.6163083314895628,1.639598369598389,-0.0591417253017425,0.0271148066967725,-0.0515723042190074
1.5958805084228516,1.639598369598389,-0.0573700517416,0.0244713723659515,-0.0969016924500465
1.721195101737976,1.639598369598389,-0.0546299070119857,0.0241898875683546,-0.0605797693133354
1.7991948127746582,1.639598369598389,-0.0582469254732132,0.024179745465517,-0.0708535686135292
1.8529515266418457,1.639598369598389,-0.0878093689680099,0.025166280567646,-0.1184048950672149
1.7928451299667358,1.639598369598389,-0.1424697786569595,0.0289158876985311,-0.1192353665828704
1.7556675672531128,1.639598369598389,-0.0339296460151672,0.0434559285640716,-0.0630422756075859
1.7147570848464964,1.639598369598389,-0.1569074243307113,0.0313179418444633,-0.1675111949443817
1.6563916206359863,1.639598369598389,-0.1741735190153122,0.0399895273149013,-0.104861319065094
1.596858501434326,1.639598369598389,-0.1291726380586624,0.040423709899187,-0.097928911447525
1.5699623823165891,1.639598369598389,-0.0982119888067245,0.0273133963346481,-0.0634651482105255
1.630458116531372,1.639598369598389,-0.0706948041915893,0.0246696192771196,-0.1046327427029609
1.6553832292556765,1.639598369598389,-0.069531112909317,0.024039089679718,-0.0535847097635269
1.64488685131073,1.639598369598389,-0.0660510957241058,0.0234582014381885,-0.0413489267230033
1.6952922344207764,1.639598369598389,-0.0643815249204635,0.0230374485254287,-0.0805495306849479
1.7570171356201172,1.639598369598389,-0.070679560303688,0.0235406402498483,-0.0476677492260932
1.745983362197876,1.639598369598389,-0.0843400806188583,0.023412087932229,-0.0922730341553688
1.7654476165771484,1.639598369598389,-0.0878456085920333,0.0263499952852726,-0.1232419610023498
1.849859476089477,1.639598369598389,-0.0709650814533233,0.0309959314763546,-0.0660629272460937
1.8449865579605105,1.639598369598389,-0.0894138514995574,0.0467932745814323,-0.0832787826657295
1.8283987045288084,1.639598369598389,-0.0589055716991424,0.0653199106454849,-0.0838322341442108
1.8704787492752075,1.639598369598389,-0.1366079300642013,0.041090965270996,-0.1651024371385574
1.9203647375106807,1.639598369598389,-0.1136453002691268,0.0469790063798427,-0.1946613788604736
1.8764395713806152,1.639598369598389,-0.2005741894245148,0.0600617118179798,-0.2311758548021316
1.7997078895568848,1.639598369598389,-0.0626832246780395,0.0512919574975967,-0.0724077746272087
1.8698457479476929,1.639598369598389,-0.1031863093376159,0.0363968275487422,-0.164267212152481
1.802135109901428,1.639598369598389,-0.1604938209056854,0.04648257791996,-0.1915714889764785
1.750805616378784,1.639598369598389,-0.3914310932159424,0.0409106574952602,-0.4039868116378784
1.7254154682159424,1.639598369598389,-0.2159954905509948,0.0386591926217079,-0.2636800408363342
1.7221187353134155,1.639598369598389,-0.1608182489871978,0.0398573353886604,-0.1674760431051254
1.75123929977417,1.639598369598389,-0.2085262537002563,0.0443794578313827,-0.2096163481473922
1.7645654678344729,1.639598369598389,-0.1670116037130355,0.0471509583294391,-0.2306720614433288
1.7857019901275637,1.639598369598389,-0.1271709203720092,0.0484359934926032,-0.1999551653861999
1.8724889755249023,1.639598369598389,-0.0927252769470214,0.0521795339882373,-0.0308108702301979
1.7509331703186035,1.639598369598389,-0.0546221137046814,0.0576684959232807,0.0600473284721374
1.7230055332183836,1.639598369598389,-0.0434200316667556,0.0458814091980457,-0.0632570683956146
1.7709327936172483,1.639598369598389,-0.1855661422014236,0.029100576415658,-0.2454306781291961
1.7895677089691162,1.639598369598389,-0.2024880796670913,0.0358944348990917,-0.1726745814085006
1.7266370058059692,1.639598369598389,-0.2239355146884918,0.0571684427559375,-0.1164055988192558
1.6526771783828735,1.639598369598389,-0.1008693128824234,0.0505765862762928,-0.0708136484026908
1.6340304613113403,1.639598369598389,-0.114484429359436,0.0298081319779157,-0.1427056193351745
1.5944173336029053,1.639598369598389,-0.0888275802135467,0.0271307080984115,-0.069098524749279
1.5714491605758667,1.639598369598389,-0.0723202377557754,0.0245194490998983,-0.1060246378183364
1.5071765184402464,1.639598369598389,-0.0641584396362304,0.0236591603606939,0.0047840699553489
1.4447853565216064,1.639598369598389,-0.0601830035448074,0.0238387919962406,-0.0403696075081825
1.4671926498413084,1.639598369598389,-0.0600493848323822,0.0255549568682909,-0.0573982521891593
1.4611650705337524,1.639598369598389,-0.0723976343870162,0.0278391633182764,-0.1134920120239257
1.4749925136566162,1.639598369598389,-0.0825691223144531,0.0297601856291294,-0.047806043177843
1.417709231376648,1.639598369598389,-0.0721010267734527,0.030501190572977,-0.063285194337368
1.3833621740341189,1.639598369598389,-0.1336329132318496,0.0413139648735523,-0.1335646212100982
1.3715492486953735,1.639598369598389,-0.0833018273115158,0.0314492210745811,-0.0866702049970626
1.3972697257995603,1.639598369598389,-0.0680806934833526,0.0319752320647239,-0.1060723960399627
1.3917590379714964,1.639598369598389,-0.0615276247262954,0.0322981625795364,-0.0562254041433334
1.2634155750274658,1.639598369598389,-0.1129618436098098,0.0370515808463096,-0.1696865856647491
1.3222472667694092,1.639598369598389,-0.1352879256010055,0.0371898934245109,-0.22051902115345
1.39539635181427,1.639598369598389,-0.0733071267604827,0.0345683544874191,-0.0794043391942977
1.349190354347229,1.639598369598389,-0.067296952009201,0.0327727310359478,-0.053686499595642
1.3177727460861206,1.639598369598389,-0.0829808562994003,0.0340474434196949,-0.155266523361206
1.3671845197677612,1.639598369598389,-0.1905083060264587,0.0403031595051288,-0.2132814824581146
1.422740459442139,1.639598369598389,-0.1007365584373474,0.0350654833018779,-0.1365143358707428
1.4312459230422971,1.639598369598389,-0.0456282347440719,0.033201415091753,-0.0907216072082519
1.5913186073303225,1.639598369598389,-0.1516140103340149,0.0494526848196983,-0.0753496661782264
1.717209815979004,1.639598369598389,-0.110576570034027,0.0393736101686954,-0.1147209703922271
1.6820389032363892,1.639598369598389,-0.1098086237907409,0.0342016518115997,-0.1178112626075744
1.5918958187103271,1.639598369598389,-0.1027142405509948,0.0308747198432683,-0.1487531065940857
1.5639227628707884,1.639598369598389,-0.0812887698411941,0.028306970372796,-0.0616223663091659
1.5189700126647947,1.639598369598389,-0.0701372772455215,0.0247210320085287,-0.0700983628630638
1.5909212827682495,1.639598369598389,-0.0689774304628372,0.0250502787530422,-0.0548786967992782
1.5213443040847778,1.639598369598389,-0.0703198015689849,0.0257121194154024,-0.0768376067280769
1.4762935638427734,1.639598369598389,-0.0601521432399749,0.0258812233805656,-0.0743851661682128
1.4811899662017822,1.639598369598389,-0.0668243020772934,0.0268850233405828,-0.0847729295492172
1.5414533615112305,1.639598369598389,-0.0801541209220886,0.028845440596342,-0.117498904466629
1.537600040435791,1.639598369598389,-0.0797299593687057,0.0284565221518278,-0.0801179558038711
1.429777979850769,1.639598369598389,-0.071924865245819,0.0293047148734331,-0.0845558643341064
1.484687328338623,1.639598369598389,-0.0886608213186264,0.0303955171257257,-0.0634064897894859
1.498032808303833,1.639598369598389,-0.0807750076055526,0.029909947887063,-0.0491661429405212
1.4908801317214964,1.639598369598389,-0.0823263972997665,0.0287103857845068,-0.0753449127078056
1.4888993501663208,1.639598369598389,-0.0775028765201568,0.0294566582888364,-0.0485391691327095
1.4248205423355105,1.639598369598389,-0.079943373799324,0.0471934974193572,-0.1181917786598205
1.3655284643173216,1.639598369598389,-0.0989736020565032,0.0383552350103855,-0.1222823411226272
1.309950351715088,1.639598369598389,-0.0366364866495132,0.0297136399894952,-0.0232903212308883
1.335998773574829,1.639598369598389,-0.0568758845329284,0.0317405387759208,-0.0095195807516574
1.3338347673416135,1.639598369598389,-0.0579750537872314,0.0332323536276817,-0.0624585449695587
1.46044659614563,1.639598369598389,-0.0595778375864028,0.0339260660111904,-0.0827226340770721
1.5460284948349,1.639598369598389,-0.1054547578096389,0.0360547117888927,-0.0969317778944969
1.5262147188186643,1.639598369598389,-0.0785036385059356,0.040791667997837,-0.0940671935677528
1.576865792274475,1.639598369598389,-0.1021917313337326,0.0373991765081882,-0.1064701825380325
1.723406434059143,1.639598369598389,-0.1114211976528167,0.0361393131315708,-0.0785150527954101
1.62743079662323,1.639598369598389,-0.0831257998943328,0.0293793715536594,-0.074780024588108
1.5705235004425049,1.639598369598389,-0.0658975541591644,0.0247531216591596,-0.0263202302157878
1.5395377874374387,1.639598369598389,-0.0558135360479354,0.0254568196833133,-0.0509897693991661
1.5388596057891843,1.639598369598389,-0.0549717545509338,0.0252016689628362,-0.0779633671045303
1.5789281129837036,1.639598369598389,-0.0624753683805465,0.0252784732729196,-0.0487541444599628
1.630483627319336,1.639598369598389,-0.0723836123943328,0.0259544234722852,-0.1139665469527244
1.583789944648743,1.639598369598389,-0.0688382387161254,0.0267325490713119,-0.0722430124878883
1.566873788833618,1.639598369598389,-0.0620308071374893,0.0247241668403148,-0.0549556277692318
1.5107167959213257,1.639598369598389,-0.0601378977298736,0.0248142853379249,-0.0874644219875335
1.5961973667144775,1.639598369598389,-0.0618176311254501,0.0249982587993144,-0.0222942493855953
1.6618463993072508,1.639598369598389,-0.0662428587675094,0.0253112073987722,-0.0595059096813201
1.6428834199905396,1.639598369598389,-0.0673626512289047,0.0252842549234628,-0.0631669461727142
1.6245934963226318,1.639598369598389,-0.0695371180772781,0.0245220139622688,-0.0572335422039032
1.569887638092041,1.639598369598389,-0.068832904100418,0.0245438665151596,-0.0816280394792556
1.5340659618377683,1.639598369598389,-0.0667808651924133,0.023171367123723,-0.0552049465477466
1.490082621574402,1.639598369598389,-0.0618994683027267,0.0232822187244892,-0.0602287128567695
1.4651312828063965,1.639598369598389,-0.0603388547897338,0.0246246941387653,-0.0903286188840866
1.463717699050903,1.639598369598389,-0.0684438645839691,0.0268064253032207,-0.0346760191023349
1.4929078817367551,1.639598369598389,-0.0770610719919204,0.0290095917880535,-0.1108219474554061
1.4201290607452393,1.639598369598389,-0.0736808478832244,0.0296908672899007,-0.054116029292345
1.440346360206604,1.639598369598389,-0.1155463308095932,0.0341031104326248,-0.0888538360595703
1.4479463100433347,1.639598369598389,-0.115091748535633,0.0314978919923305,-0.0946560055017471
1.518738031387329,1.639598369598389,-0.0795726627111435,0.0306506492197513,-0.066341295838356
1.580463171005249,1.639598369598389,-0.0490032732486724,0.0302611235529184,-0.0699092522263526
1.655708074569702,1.639598369598389,-0.0860278755426406,0.0340517610311508,-0.1435705125331878
1.6441054344177246,1.639598369598389,-0.0967092663049697,0.030617045238614,-0.1020112782716751
1.591459035873413,1.639598369598389,-0.0817706584930419,0.026141945272684,-0.0774740278720855
1.6178057193756104,1.639598369598389,-0.0702381134033203,0.0245997682213783,-0.0651991590857505
1.5242488384246826,1.639598369598389,-0.0665358453989029,0.0235618539154529,-0.0677649825811386
1.5949509143829343,1.639598369598389,-0.062586709856987,0.0232598222792148,-0.0937885642051696
1.674277901649475,1.639598369598389,-0.0626345127820968,0.0239579156041145,-0.0445595756173133
1.6932711601257324,1.639598369598389,-0.0666136145591735,0.0244592856615781,-0.0729991793632507
1.6467065811157229,1.639598369598389,-0.0857458263635635,0.024270411580801,-0.1046437472105026
1.5956223011016843,1.639598369598389,-0.0898075103759765,0.0251571983098983,-0.0731165707111358
1.6224405765533447,1.639598369598389,-0.0816175639629364,0.0237629003822803,-0.0764199048280715
1.672310471534729,1.639598369598389,-0.0711263865232467,0.0230584014207124,-0.0787000656127929
1.5899505615234375,1.639598369598389,-0.0694249272346496,0.0231724269688129,-0.0802201181650161
1.617141842842102,1.639598369598389,-0.0664305388927459,0.0231089126318693,-0.0974115803837776
1.7335712909698486,1.639598369598389,-0.062802568078041,0.0233321022242307,-0.037349909543991
1.72571861743927,1.639598369598389,-0.0678538084030151,0.0234346613287925,-0.0891977846622467
1.6743385791778564,1.639598369598389,-0.0870109796524047,0.0247823689132928,-0.0722382515668869
1.633297324180603,1.639598369598389,-0.0578036606311798,0.025893123820424,-0.0780643373727798
1.6165417432785034,1.639598369598389,-0.0725016891956329,0.0247430801391601,-0.0628803074359893
1.6739442348480225,1.639598369598389,-0.0760616213083267,0.0241777561604976,-0.1042942926287651
1.6726804971694946,1.639598369598389,-0.0719070732593536,0.0233972948044538,-0.0578498914837837
1.6780582666397097,1.639598369598389,-0.0755506455898284,0.0228779781609773,-0.0763817876577377
1.7504116296768188,1.639598369598389,-0.0866431146860122,0.0229703467339277,-0.0599714219570159
1.6819719076156616,1.639598369598389,-0.0987641662359237,0.024471279233694,-0.0575345940887928
1.6884864568710327,1.639598369598389,-0.094638392329216,0.0258189272135496,-0.120777741074562
1.6762548685073853,1.639598369598389,-0.1089096516370773,0.0249629821628332,-0.1021289974451065
1.8015260696411128,1.639598369598389,-0.1260349452495574,0.0248618125915527,-0.1467813998460769
1.7729208469390867,1.639598369598389,-0.1002181321382522,0.0276976972818374,-0.0987228155136108
1.7291889190673828,1.639598369598389,-0.076332226395607,0.030062885954976,-0.0563495904207229
1.792546629905701,1.639598369598389,-0.0920950919389724,0.0293304305523633,-0.1069521754980087
1.765626072883606,1.639598369598389,-0.1059764176607132,0.0333737358450889,-0.1244478523731231
1.7109802961349487,1.639598369598389,-0.2794829607009888,0.0402932837605476,-0.3322382271289825
1.620401382446289,1.639598369598389,-0.1605338305234909,0.0437371097505092,-0.1715825498104095
1.5977718830108645,1.639598369598389,-0.1031773388385772,0.0294600073248148,-0.1213005930185318
1.6172549724578855,1.639598369598389,-0.0752235203981399,0.025888642296195,-0.106543630361557
1.6523176431655884,1.639598369598389,-0.0638475567102432,0.0245762020349502,-0.0771478042006492
1.6490737199783323,1.639598369598389,-0.0589306652545928,0.0234307441860437,-0.0589356832206249
1.6271870136260986,1.639598369598389,-0.0619095861911773,0.0226604454219341,-0.0636201053857803
1.6531201601028442,1.639598369598389,-0.0666325092315673,0.0225444659590721,-0.0496019124984741
1.5790239572525024,1.639598369598389,-0.0696595013141632,0.022341126576066,-0.0590992718935012
1.6697762012481687,1.639598369598389,-0.0673699975013732,0.0224322564899921,-0.075776495039463
1.7149243354797363,1.639598369598389,-0.0692043155431747,0.0226053353399038,-0.1025125384330749
1.7829625606536863,1.639598369598389,-0.0833583325147628,0.023252435028553,-0.0346529372036457
1.7797856330871582,1.639598369598389,-0.1229163706302642,0.0250449925661087,-0.0799309760332107
1.769299864768982,1.639598369598389,-0.1804564744234084,0.0304217748343944,-0.1330932378768921
1.8578078746795648,1.639598369598389,-0.0701209902763366,0.0369098596274852,-0.0797313451766967
1.8658838272094729,1.639598369598389,-0.0879309922456741,0.0476265810430049,-0.1589946299791336
1.8344587087631223,1.639598369598389,-0.1476055532693863,0.0603221096098423,-0.1940975338220596
1.819161891937256,1.639598369598389,-0.1332194507122039,0.0441124439239502,-0.178553819656372
1.83804714679718,1.639598369598389,-0.1079943552613258,0.0399533323943614,-0.0649168640375137
1.8936451673507688,1.639598369598389,-0.1913696229457855,0.0554227121174335,-0.1681489199399948
1.9200755357742307,1.639598369598389,-0.1921614557504653,0.0643566846847534,-0.3031152486801147
1.7246888875961304,1.639598369598389,-0.0865238457918167,0.0643637105822563,-0.0373502038419246
1.647752046585083,1.639598369598389,-0.0620205998420715,0.0338913351297378,-0.0671084150671958
1.6580376625061035,1.639598369598389,-0.1122637689113616,0.0299022253602743,-0.112566128373146
1.720874547958374,1.639598369598389,-0.0929472297430038,0.0313389375805854,-0.0902167037129401
1.711915373802185,1.639598369598389,-0.0980391651391983,0.0273556262254714,-0.1151519939303398
1.6943907737731931,1.639598369598389,-0.100042775273323,0.024918045848608,-0.0955008119344711
1.6576635837554932,1.639598369598389,-0.0874356776475906,0.0253383852541446,-0.0905770361423492
1.6740906238555908,1.639598369598389,-0.0845230221748352,0.0264172255992889,-0.0457468479871749
1.627694010734558,1.639598369598389,-0.0955655574798584,0.0260105226188898,-0.1223666965961456
1.575546622276306,1.639598369598389,-0.0876707434654235,0.0238853748887777,-0.1070638597011566
1.4895473718643188,1.639598369598389,-0.0736064910888671,0.0233015231788158,-0.0668020918965339
1.3643921613693235,1.639598369598389,-0.0639955103397369,0.0235701296478509,-0.0628008767962455
1.243276834487915,1.639598369598389,-0.0577462613582611,0.0252860561013221,-0.0261633694171905
1.187096357345581,1.639598369598389,-0.0535941123962402,0.0277445577085018,-0.065480351448059
1.2468299865722656,1.639598369598389,-0.0554632991552352,0.0315297022461891,-0.0826825648546218


==> data/single_task_inference_result/ant/ant_single_task_inference_trajectories/1.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
-0.0766451805830001,1.282370924949646,-1.772883057594299,3.2790184020996094,0.1441807597875595
0.1331292241811752,1.282370924949646,0.01026251912117,0.2394756525754928,1.063427448272705
0.4605875611305237,1.282370924949646,0.1466104090213775,0.1126184239983558,0.0836869329214096
0.8515418171882628,1.282370924949646,0.1970066726207733,0.0793468505144119,0.1160356849431991
1.0431001186370847,1.282370924949646,0.2292807400226592,0.0493558757007122,0.24534010887146
1.1407970190048216,1.282370924949646,0.2427296340465545,0.0370914973318576,0.1943621039390564
1.2922903299331665,1.282370924949646,0.2670355439186096,0.0333346985280513,0.3346844911575317
1.3574469089508057,1.282370924949646,0.21367409825325,0.0350396670401096,0.2035637944936752
1.409068942070007,1.282370924949646,0.2068596184253693,0.0328377410769462,0.1925760358572006
1.3304166793823242,1.282370924949646,0.194537192583084,0.033285729587078,0.2009725719690323
1.2236596345901487,1.282370924949646,0.224087655544281,0.0321191847324371,0.1751490533351898
1.2594408988952637,1.282370924949646,0.2415685653686523,0.0247984807938337,0.2164998650550842
1.3292731046676636,1.282370924949646,0.2588978409767151,0.0247215796262025,0.296212762594223
1.2706267833709717,1.282370924949646,0.2613274157047272,0.0244688875973224,0.310600996017456
1.2028188705444336,1.282370924949646,0.2638488113880157,0.0238917879760265,0.2774470746517181
1.152310132980347,1.282370924949646,0.2670676708221435,0.0239675305783748,0.263233333826065
1.2804434299468994,1.282370924949646,0.2693645656108856,0.0240483991801738,0.258698046207428
1.3207995891571045,1.282370924949646,0.2642613053321838,0.0245078764855861,0.2462171167135238
1.372127056121826,1.282370924949646,0.2561063170433044,0.0243519246578216,0.2905062735080719
1.3667889833450315,1.282370924949646,0.2344869673252105,0.026064183562994,0.1824672222137451
1.4604040384292605,1.282370924949646,0.2252004742622375,0.0287388209253549,0.2446145117282867
1.365278959274292,1.282370924949646,0.2608847916126251,0.0280203614383935,0.2559007108211517
1.3009787797927856,1.282370924949646,0.2342916131019592,0.0350859872996807,0.2634050250053406
1.3671977519989011,1.282370924949646,0.2029502093791961,0.0272787418216466,0.2049316167831421
1.39390766620636,1.282370924949646,0.2211112082004547,0.0272568315267562,0.233898714184761
1.4886999130249023,1.282370924949646,0.1953541338443756,0.0298237353563308,0.2030450999736785
1.502759575843811,1.282370924949646,0.1986646056175232,0.0317464359104633,0.1899170279502869
1.5621317625045776,1.282370924949646,0.3335797488689422,0.0482471361756324,0.342270016670227
1.4885926246643066,1.282370924949646,0.2299317121505737,0.0462892428040504,0.2096628546714782
1.3988794088363647,1.282370924949646,0.2552733421325683,0.0474502816796302,0.2317174673080444
1.3541829586029053,1.282370924949646,0.1784539520740509,0.0348315127193927,0.1500289738178253
1.3814767599105835,1.282370924949646,0.1881776750087738,0.0383651219308376,0.158974066376686
1.37502384185791,1.282370924949646,0.1476190984249114,0.0411911904811859,0.1333625465631484
1.3307255506515503,1.282370924949646,0.1528250873088836,0.0437466651201248,0.1545747518539428
1.2784851789474487,1.282370924949646,0.2089340984821319,0.0374190919101238,0.2003183215856552
1.1485307216644287,1.282370924949646,0.2414140999317169,0.0285902600735425,0.2190311253070831
1.1107425689697263,1.282370924949646,0.2580051720142364,0.0253094770014286,0.3058261573314667
1.126864671707153,1.282370924949646,0.2674123048782348,0.0248439479619264,0.2678597271442413
1.0619728565216064,1.282370924949646,0.2632505595684051,0.0259141158312559,0.2822151780128479
1.035424828529358,1.282370924949646,0.2494389712810516,0.0278239753097295,0.2592282593250274
1.0593906641006468,1.282370924949646,0.2550078332424164,0.030310520902276,0.2931409478187561
1.1388108730316162,1.282370924949646,0.2517320215702057,0.0307224504649639,0.2454949468374252
1.2907336950302124,1.282370924949646,0.2713443338871002,0.0302923005074262,0.2940109670162201
1.3682781457901,1.282370924949646,0.2020294070243835,0.0325749106705188,0.1771323233842849
1.446873426437378,1.282370924949646,0.2073633372783661,0.0303289536386728,0.2340611070394516
1.4843959808349607,1.282370924949646,0.1966738104820251,0.0345071479678154,0.1782102584838867
1.5510737895965576,1.282370924949646,0.226994663476944,0.0422795116901397,0.1761899441480636
1.3798651695251465,1.282370924949646,0.33144411444664,0.0400301925837993,0.3402142226696014
1.340820074081421,1.282370924949646,0.2882688343524933,0.0367240235209464,0.3558164536952972
1.375799536705017,1.282370924949646,0.1698794662952423,0.0293133165687322,0.1182435750961303
1.4274933338165283,1.282370924949646,0.1759449541568756,0.0346876494586467,0.1561088263988495
1.4470080137252808,1.282370924949646,0.1901240646839141,0.0447032451629638,0.1385010331869125
1.442966103553772,1.282370924949646,0.2112893462181091,0.0444864965975284,0.1590909659862518
1.369794845581055,1.282370924949646,0.2612652778625488,0.0503372065722942,0.2805943787097931
1.2486344575881958,1.282370924949646,0.2299943268299102,0.0457849912345409,0.2273442149162292
1.256816029548645,1.282370924949646,0.2080253064632416,0.0301371533423662,0.1747049540281295
1.2757648229599,1.282370924949646,0.2600775063037872,0.0261931847780942,0.2522154450416565
1.3114913702011108,1.282370924949646,0.2725453674793243,0.0248547196388244,0.2505849003791808
1.2159864902496336,1.282370924949646,0.2711041271686553,0.0235521923750638,0.2685183584690093
1.1912627220153809,1.282370924949646,0.2680403888225555,0.0230411235243082,0.2929494082927704
1.1977913379669187,1.282370924949646,0.2694478332996368,0.0235297549515962,0.2360725700855255
1.1765791177749632,1.282370924949646,0.2657964825630188,0.0243688896298408,0.2497813105583191
1.138350248336792,1.282370924949646,0.2598573267459869,0.0258765965700149,0.2568459808826446
1.0208919048309326,1.282370924949646,0.260594755411148,0.0268173180520534,0.2475606948137283
1.0455446243286133,1.282370924949646,0.2697003185749053,0.0275669898837804,0.2698114216327667
1.1606111526489256,1.282370924949646,0.2636722028255462,0.0288731139153242,0.2547211647033691
1.218483805656433,1.282370924949646,0.2668443620204925,0.0297077409923076,0.1737305223941802
1.2590917348861694,1.282370924949646,0.2591985166072845,0.0298551451414823,0.25204136967659
1.286344289779663,1.282370924949646,0.2574866712093352,0.0333180986344814,0.2740436792373656
1.2529135942459106,1.282370924949646,0.2604966461658478,0.0280847959220409,0.2323852181434631
1.306909441947937,1.282370924949646,0.2664916515350342,0.0247543025761842,0.2303452044725418
1.295148849487305,1.282370924949646,0.2666627764701843,0.0234614182263612,0.2251994609832764
1.2721524238586424,1.282370924949646,0.2596345841884613,0.022896759212017,0.2526099979877472
1.2142766714096067,1.282370924949646,0.2605320811271667,0.0228147003799676,0.296690434217453
1.172682285308838,1.282370924949646,0.2620593011379241,0.0232180021703243,0.230034977197647
1.0733352899551392,1.282370924949646,0.2679062187671661,0.0235098637640476,0.2270543277263641
1.1001272201538084,1.282370924949646,0.2717876136302948,0.0248233973979949,0.2093103677034378
1.175494909286499,1.282370924949646,0.2645374834537506,0.0268030948936939,0.2646052241325378
1.2161202430725095,1.282370924949646,0.2515993416309356,0.0286686681210994,0.3016957938671112
1.15009343624115,1.282370924949646,0.2697242200374603,0.0287184230983257,0.2797349095344543
1.1050479412078855,1.282370924949646,0.2455003261566162,0.0329144932329654,0.2167829871177673
1.0768376588821411,1.282370924949646,0.2604312002658844,0.0292038656771183,0.2527610659599304
1.1782331466674805,1.282370924949646,0.2564397752285004,0.0282098725438118,0.2872702479362488
1.343555927276611,1.282370924949646,0.2608848512172699,0.0285489540547132,0.2508912980556488
1.430399775505066,1.282370924949646,0.2335580885410308,0.0287457760423421,0.2352634221315384
1.4129738807678225,1.282370924949646,0.1730826199054718,0.0301235690712928,0.1707804799079895
1.271337866783142,1.282370924949646,0.1486234068870544,0.0349581539630889,0.1397904008626938
1.019759178161621,1.282370924949646,0.2477729320526123,0.0319865718483924,0.2525834441184997
0.771211564540863,1.282370924949646,0.2744966447353363,0.0265750978142023,0.2759824395179748
0.5100406408309937,1.282370924949646,0.2784537374973296,0.0267949234694242,0.2909727096557616
0.1396913975477218,1.282370924949646,0.2785092294216156,0.0287769623100757,0.295024275779724
-0.0087298257276415,1.282370924949646,0.2587047219276428,0.0318990461528301,0.2851660549640655
-0.0346756093204021,1.282370924949646,0.2569064795970917,0.0382837280631065,0.2549676001071929
-0.0391354225575923,1.282370924949646,0.241192489862442,0.0401901639997959,0.1741225719451904
-0.0104798218235373,1.282370924949646,0.2440628409385681,0.0397230498492717,0.1965420544147491
0.0333139859139919,1.282370924949646,0.2269449234008788,0.0397566966712474,0.1347776055335998
0.123445801436901,1.282370924949646,0.2190505862236022,0.0398032069206237,0.2336730659008026
0.142507866024971,1.282370924949646,0.2160539925098419,0.0398141033947467,0.251263678073883
0.1175411269068718,1.282370924949646,0.2151824235916137,0.0398102849721908,0.2135088890790939
0.110625647008419,1.282370924949646,0.2163082659244537,0.0398081876337528,0.210726037621498
0.1301353573799133,1.282370924949646,0.2188614904880524,0.0397809855639934,0.2450524866580963
0.0711924657225608,1.282370924949646,0.2239550054073333,0.0397383198142051,0.2269375473260879
-0.0027908221818506,1.282370924949646,0.2255910336971282,0.0397335179150104,0.213644802570343
-0.0026805058587342,1.282370924949646,0.2242645025253296,0.0397580713033676,0.2178256958723068
0.0044677550904452,1.282370924949646,0.2241335213184356,0.0397594273090362,0.2533331513404846
-0.0241147000342607,1.282370924949646,0.2258970141410828,0.0397542677819728,0.1738743185997009
0.0343242324888706,1.282370924949646,0.2231922149658203,0.0397846288979053,0.207118421792984
0.0329767167568206,1.282370924949646,0.2183891832828521,0.0398145467042923,0.2433573603630065
0.0857977420091629,1.282370924949646,0.2190863788127899,0.0397993810474872,0.1637479066848755
0.0338286384940147,1.282370924949646,0.2181247174739837,0.0398134589195251,0.2620115876197815
0.0098536685109138,1.282370924949646,0.2174202501773834,0.0398056060075759,0.1981410831212997
0.0620050281286239,1.282370924949646,0.2199350297451019,0.0398063845932483,0.1994312405586242
0.0184896700084209,1.282370924949646,0.2197594344615936,0.0397947430610656,0.2002794295549392
-0.0371996127068996,1.282370924949646,0.2236033082008361,0.0397708788514137,0.2275798618793487
-0.1288231462240219,1.282370924949646,0.2204650342464447,0.0398064404726028,0.2318793684244156
-0.1067490875720977,1.282370924949646,0.2196721136569976,0.0398066900670528,0.221804678440094
-0.1216308251023292,1.282370924949646,0.2225851714611053,0.0397927612066268,0.1999484002590179
-0.1206946596503257,1.282370924949646,0.2226028740406036,0.0397756658494472,0.2100428491830825
-0.1568834334611892,1.282370924949646,0.2202865481376648,0.039785873144865,0.2028910219669342
-0.2078791856765747,1.282370924949646,0.2162599563598632,0.0397887080907821,0.185933768749237
-0.2175792902708053,1.282370924949646,0.2173207998275756,0.0397904552519321,0.1873656511306762
-0.1594158560037613,1.282370924949646,0.2170194089412689,0.0397803224623203,0.2120074927806854
-0.1220539659261703,1.282370924949646,0.2183714210987091,0.0397523455321788,0.2353330850601196
-0.1706403344869613,1.282370924949646,0.217906892299652,0.039732240140438,0.1984075009822845
-0.0681126341223716,1.282370924949646,0.2149349749088287,0.0397454276680946,0.1884475201368332
-0.0027412488125264,1.282370924949646,0.2116002738475799,0.0397798418998718,0.1986869424581528
0.0043108984827995,1.282370924949646,0.214402675628662,0.0397734679281711,0.2247463166713714
0.0160104278475046,1.282370924949646,0.2149913012981414,0.039792712777853,0.2849026620388031
0.0277070198208093,1.282370924949646,0.210683137178421,0.0398265309631824,0.2342527210712433
0.0827012062072753,1.282370924949646,0.2153752744197845,0.0398219414055347,0.2159553915262222
0.0120884831994771,1.282370924949646,0.2179129719734192,0.0398115217685699,0.1746238470077514
-0.0045357272028923,1.282370924949646,0.2191492021083832,0.0397991836071014,0.1696924120187759
0.0174061190336942,1.282370924949646,0.2189572751522064,0.0398148447275161,0.2348380088806152
0.0375732779502868,1.282370924949646,0.2201052606105804,0.0397933572530746,0.1671007126569748
0.0475058071315288,1.282370924949646,0.2231965363025664,0.0397796221077442,0.1017571985721588
0.0615357458591461,1.282370924949646,0.2192049622535705,0.0398056916892528,0.145024225115776
0.1180420964956283,1.282370924949646,0.2179289162158966,0.0398116335272788,0.1555665731430053
0.0841910168528556,1.282370924949646,0.218233436346054,0.0398049131035804,0.1569046825170516
0.0563780590891838,1.282370924949646,0.2198792994022369,0.0397877991199493,0.1805849224328994
0.0368938483297824,1.282370924949646,0.2200633287429809,0.0397949405014514,0.1709245145320892
0.0191667079925537,1.282370924949646,0.2213696241378784,0.0397759974002838,0.2591481208801269
0.0484604462981224,1.282370924949646,0.2247062623500824,0.0397624969482421,0.2614043354988098
0.0173003729432821,1.282370924949646,0.2226640284061432,0.0397818684577941,0.2315221428871154
0.0184110254049301,1.282370924949646,0.22186478972435,0.0397855043411254,0.2876389622688293
0.0124218799173831,1.282370924949646,0.2203342020511627,0.0398044772446155,0.1873441934585571
0.0395615845918655,1.282370924949646,0.2198112308979034,0.0397998094558715,0.1821205914020538
0.0528277568519115,1.282370924949646,0.2210551798343658,0.039796732366085,0.2123193591833114
0.0678495094180107,1.282370924949646,0.2194490432739257,0.0398014299571514,0.2900388836860657
0.0226515959948301,1.282370924949646,0.2190620601177215,0.0398056246340274,0.1429975628852844
-0.0186215955764055,1.282370924949646,0.2191405594348907,0.039802249521017,0.2037945091724396
-0.0038499825168401,1.282370924949646,0.2205459177494048,0.0398004353046417,0.2014866322278976
0.0839704349637031,1.282370924949646,0.2214421331882476,0.0397915840148925,0.2372654229402542
0.1116156056523323,1.282370924949646,0.22174271941185,0.0397854261100292,0.1803503483533859
0.0886134132742881,1.282370924949646,0.2192276418209076,0.039793848991394,0.1659076809883117
0.0793239250779151,1.282370924949646,0.2165082991123199,0.0398143008351326,0.2234555035829544
0.0567288547754287,1.282370924949646,0.217152327299118,0.0398060530424118,0.2535574734210968
0.0090822149068117,1.282370924949646,0.2224661707878112,0.0397667810320854,0.2355247288942336
-0.0501043945550918,1.282370924949646,0.2242858111858368,0.0397640243172645,0.1823519170284271
0.0103602316230535,1.282370924949646,0.2233860790729522,0.0397782288491725,0.2594772577285766
-0.0330938510596752,1.282370924949646,0.2225943505764007,0.0397862419486045,0.180011823773384
-0.0601027272641658,1.282370924949646,0.2231049537658691,0.0397756099700927,0.2114007174968719
-0.0326700769364833,1.282370924949646,0.2200493812561035,0.0398104004561901,0.1920040845870972
-0.0361019112169742,1.282370924949646,0.2169635593891144,0.0398159995675087,0.1220590248703956
-0.0416815504431724,1.282370924949646,0.2209019362926483,0.0397931970655918,0.2322791218757629
-0.0648172795772552,1.282370924949646,0.2184824049472808,0.039809089154005,0.1902101039886474
-0.0912820324301719,1.282370924949646,0.217171847820282,0.0398135036230087,0.2392999827861785
-0.1364038586616516,1.282370924949646,0.2187162935733795,0.0398093163967132,0.2903458476066589
-0.1735762804746627,1.282370924949646,0.2190236151218414,0.0398055016994476,0.1641894876956939
-0.1873530447483062,1.282370924949646,0.2192082107067108,0.0398011840879917,0.1840930730104446
-0.2128541022539138,1.282370924949646,0.2189977169036864,0.0397883579134941,0.2260770201683044
-0.212910309433937,1.282370924949646,0.219082623720169,0.039769921451807,0.1336557865142822
-0.2078981548547744,1.282370924949646,0.217737078666687,0.0397563055157661,0.1718297153711318
-0.1991256475448608,1.282370924949646,0.2169383466243744,0.0397390574216842,0.2156819403171539
-0.1955130994319916,1.282370924949646,0.2168002426624298,0.0397297367453575,0.1896970421075821
-0.1713094860315323,1.282370924949646,0.2156782448291778,0.0397278070449829,0.1709874868392944
-0.1287149637937545,1.282370924949646,0.2152374684810638,0.0397334396839141,0.2606157064437866
-0.0724448412656784,1.282370924949646,0.2150172293186188,0.0397386513650417,0.1886176913976669
-0.0886707603931427,1.282370924949646,0.214432805776596,0.0397511608898639,0.247847393155098
-0.113213874399662,1.282370924949646,0.2137970328330993,0.0397694259881973,0.123859129846096
-0.1441399902105331,1.282370924949646,0.2133571803569793,0.0397997163236141,0.1956125944852828
-0.1542172580957412,1.282370924949646,0.2151406407356262,0.0398055016994476,0.2204700708389282
-0.1710875034332275,1.282370924949646,0.2182906270027161,0.0397947616875171,0.1572613418102264
-0.2090994119644164,1.282370924949646,0.2183718383312225,0.0397824272513389,0.2450760602951049
-0.2434984892606735,1.282370924949646,0.2178334891796112,0.0397752858698368,0.1905572861433029
-0.2357176095247268,1.282370924949646,0.2167502641677856,0.0397685728967189,0.149088054895401
-0.2399090528488159,1.282370924949646,0.2171935737133026,0.0397488363087177,0.2249447405338287
-0.2381496578454971,1.282370924949646,0.218075692653656,0.0397215262055396,0.2814771234989166
-0.2350575774908065,1.282370924949646,0.2169519066810608,0.0397083647549152,0.2713646292686462
-0.2208139449357986,1.282370924949646,0.2155526876449584,0.0397027991712093,0.2255808711051941
-0.18414606153965,1.282370924949646,0.2158602178096771,0.0397032983601093,0.2174842208623886
-0.1700486987829208,1.282370924949646,0.2154812812805176,0.039704330265522,0.2123744487762451
-0.1763827204704284,1.282370924949646,0.21525838971138,0.0397115536034107,0.23899707198143
-0.1977550536394119,1.282370924949646,0.2143616378307342,0.0397312529385089,0.1714541018009185
-0.209533080458641,1.282370924949646,0.214076429605484,0.0397502593696117,0.2088436633348464
-0.199557900428772,1.282370924949646,0.215524524450302,0.0397561155259609,0.2165410667657852
-0.1524441689252853,1.282370924949646,0.2166271805763245,0.039747729897499,0.2168739438056945
-0.0723292380571365,1.282370924949646,0.216753214597702,0.0397368520498275,0.2079521268606185
-0.047936413437128,1.282370924949646,0.2151929438114166,0.039737768471241,0.2168150395154952
-0.0619109645485878,1.282370924949646,0.2135656177997588,0.0397549904882907,0.2571629881858825
-0.0822576880455017,1.282370924949646,0.211989551782608,0.0397925227880477,0.1730188429355621


==> data/single_task_inference_result/ant/ant_single_task_inference_trajectories/10.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.044118233025074,2.931647062301636,-1.772883057594299,3.2790184020996094,0.0057229720987379
0.1122867539525032,2.931647062301636,-1.6756154298782349,0.2480509132146835,2.8807401657104488
0.2985956966876984,2.931647062301636,-1.2205257415771484,0.1098809987306594,-1.2073423862457275
0.7412419915199279,2.931647062301636,-1.2648032903671265,0.0846159011125564,-1.4310172796249387
1.1908191442489624,2.931647062301636,-1.2259700298309326,0.0550492741167545,-1.400093913078308
1.33435320854187,2.931647062301636,-1.3549845218658447,0.0437629483640193,-1.353069305419922
1.8097871541976929,2.931647062301636,-1.371071219444275,0.0439535938203334,-1.2983415126800537
2.099083423614501,2.931647062301636,-1.3773034811019895,0.0438828207552432,-1.2952698469161987
2.300248384475708,2.931647062301636,-1.3345463275909424,0.0412127524614334,-1.3213773965835571
2.5026288032531734,2.931647062301636,-1.1392109394073486,0.0364732705056667,-1.192850947380066
2.585374355316162,2.931647062301636,-1.1484081745147705,0.0529726035892963,-1.1197866201400757
2.688040971755981,2.931647062301636,-1.3092701435089111,0.0670632645487785,-1.2517147064208984
2.810727596282959,2.931647062301636,-1.2507458925247192,0.0557923689484596,-1.2207553386688232
2.879408836364746,2.931647062301636,-1.3836358785629272,0.0484895482659339,-1.4259529113769531
3.0035436153411865,2.931647062301636,-1.3062599897384644,0.0391465239226818,-1.318253755569458
3.1600141525268555,2.931647062301636,-1.3241770267486572,0.0337048470973968,-1.3436410427093504
3.3055732250213623,2.931647062301636,-1.30281925201416,0.0294179990887641,-1.339438557624817
3.291417121887207,2.931647062301636,-1.245784878730774,0.033278327435255,-1.2731916904449463
3.176909685134888,2.931647062301636,-1.2142822742462158,0.0304179098457098,-1.1390949487686155
2.9316539764404297,2.931647062301636,-1.2482441663742063,0.0316572487354278,-1.228875756263733
2.78765869140625,2.931647062301636,-1.2966879606246948,0.0346619002521038,-1.299506664276123
2.761049747467041,2.931647062301636,-1.3188883066177368,0.031447734683752,-1.336974859237671
2.780531406402588,2.931647062301636,-1.2634233236312866,0.029602525755763,-1.2171624898910522
2.8568243980407715,2.931647062301636,-1.2760870456695557,0.0278962105512619,-1.2989068031311035
2.9626801013946533,2.931647062301636,-1.2940140962600708,0.0264999903738498,-1.3214980363845823
2.9913496971130367,2.931647062301636,-1.3365052938461304,0.0306376945227384,-1.3147581815719604
2.9283692836761475,2.931647062301636,-1.3246678113937376,0.0271321702748537,-1.3179118633270264
2.979378700256348,2.931647062301636,-1.29598331451416,0.0256204772740602,-1.3033263683319092
3.0113284587860107,2.931647062301636,-1.2867082357406616,0.0238619800657033,-1.2492830753326416
3.1247403621673584,2.931647062301636,-1.3030019998550415,0.0233589150011539,-1.3108735084533691
3.280141830444336,2.931647062301636,-1.2667016983032229,0.026249211281538,-1.2192217111587524
3.286617994308472,2.931647062301636,-1.1857824325561523,0.0304735992103815,-1.1427057981491089
3.1544382572174072,2.931647062301636,-1.2403782606124876,0.0294483844190835,-1.23571515083313
2.9783616065979004,2.931647062301636,-1.2533801794052124,0.0308749917894601,-1.2593305110931396
2.892575502395629,2.931647062301636,-1.2991484403610227,0.0340470522642135,-1.3109322786331177
3.030947208404541,2.931647062301636,-1.343560814857483,0.0311630088835954,-1.3489755392074585
2.9828922748565674,2.931647062301636,-1.3050780296325684,0.030420571565628,-1.3468434810638428
2.817869186401367,2.931647062301636,-1.322167992591858,0.0267064683139324,-1.3709050416946411
2.8108310699462886,2.931647062301636,-1.28455913066864,0.0234341751784086,-1.287387728691101
2.7389390468597408,2.931647062301636,-1.2642750740051267,0.0245303120464086,-1.287283420562744
2.753894805908203,2.931647062301636,-1.273783802986145,0.0256220586597919,-1.272085428237915
2.776137351989746,2.931647062301636,-1.2777739763259888,0.0268519502133131,-1.2298008203506468
2.8537724018096924,2.931647062301636,-1.2786790132522583,0.0288187153637409,-1.3098764419555664
2.855771780014038,2.931647062301636,-1.2559268474578855,0.0284444410353899,-1.2624386548995972
2.831236124038696,2.931647062301636,-1.292480230331421,0.0302334818989038,-1.3094170093536377
2.7532613277435303,2.931647062301636,-1.2974151372909544,0.0320033691823482,-1.230097770690918
2.6541411876678462,2.931647062301636,-1.2687361240386963,0.0290115643292665,-1.3028196096420288
2.7514040470123287,2.931647062301636,-1.263871192932129,0.027228070423007,-1.275725245475769
2.765315055847168,2.931647062301636,-1.281075954437256,0.028922438621521,-1.2725895643234253
2.8734781742095947,2.931647062301636,-1.2946876287460327,0.030161939561367,-1.2552087306976318
2.9027554988861084,2.931647062301636,-1.33602774143219,0.0363313369452953,-1.323093295097351
2.8666226863861084,2.931647062301636,-1.2942842245101929,0.0323516689240932,-1.347017765045166
2.850582838058472,2.931647062301636,-1.2828398942947388,0.029777830466628,-1.2629176378250122
2.874084234237671,2.931647062301636,-1.275718092918396,0.0270645003765821,-1.2946795225143433
2.8454012870788574,2.931647062301636,-1.2826637029647827,0.0248366929590702,-1.2945032119750977
2.938262939453125,2.931647062301636,-1.2767122983932495,0.0245368164032697,-1.335116982460022
2.9956960678100586,2.931647062301636,-1.286444902420044,0.0258068088442087,-1.261553168296814
2.94988751411438,2.931647062301636,-1.2958316802978516,0.0238399282097816,-1.300518035888672
2.9590907096862797,2.931647062301636,-1.3016798496246336,0.0235668420791626,-1.3073749542236328
3.140660047531128,2.931647062301636,-1.2914868593215942,0.0239523351192474,-1.3296265602111816
3.1508560180664062,2.931647062301636,-1.274298906326294,0.0233569219708442,-1.2314202785491943
3.151077508926392,2.931647062301636,-1.2316164970397947,0.027034493163228,-1.2237063646316528
3.0505776405334477,2.931647062301636,-1.2454313039779663,0.0260111987590789,-1.2522238492965698
3.0782978534698486,2.931647062301636,-1.2699369192123413,0.0268889851868152,-1.312463641166687
3.0789082050323486,2.931647062301636,-1.3263295888900757,0.0312713980674743,-1.3520249128341677
3.0163168907165527,2.931647062301636,-1.508297562599182,0.0393098853528499,-1.4973766803741455
3.0671191215515137,2.931647062301636,-1.3206435441970823,0.0452837347984314,-1.3790771961212158
2.9789953231811523,2.931647062301636,-1.313876032829285,0.0295321736484766,-1.2717049121856687
2.9005162715911865,2.931647062301636,-1.3929876089096067,0.0301742162555456,-1.346818923950195
2.958824634552001,2.931647062301636,-1.3183220624923706,0.0261223576962947,-1.309715747833252
2.947467565536499,2.931647062301636,-1.2855174541473389,0.0242006108164787,-1.3439531326293943
2.9202051162719727,2.931647062301636,-1.303625464439392,0.0237433221191167,-1.2933282852172852
2.798142671585083,2.931647062301636,-1.291270732879639,0.021859610453248,-1.2214447259902954
2.793653726577759,2.931647062301636,-1.2829430103302,0.0223353542387485,-1.3105847835540771
2.7524750232696533,2.931647062301636,-1.277604103088379,0.0229796413332223,-1.2657735347747805
2.678131103515625,2.931647062301636,-1.2729299068450928,0.0245386250317096,-1.2758057117462158
2.840914726257324,2.931647062301636,-1.2753185033798216,0.0266391672194004,-1.2575480937957764
2.921942710876465,2.931647062301636,-1.259312868118286,0.0295060481876134,-1.245762586593628
2.905101537704468,2.931647062301636,-1.279556393623352,0.027944091707468,-1.2384861707687376
2.749591112136841,2.931647062301636,-1.2607342004776,0.0272661596536636,-1.23128080368042
2.678517341613769,2.931647062301636,-1.2688702344894407,0.028188869357109,-1.2549701929092407
2.754860639572144,2.931647062301636,-1.2712976932525637,0.0255436692386865,-1.2777107954025269
2.757884979248047,2.931647062301636,-1.2785638570785522,0.0260033179074525,-1.2911641597747805
2.7999401092529297,2.931647062301636,-1.3044381141662595,0.0286557264626026,-1.3403494358062744
2.8807265758514404,2.931647062301636,-1.3187967538833618,0.0339750796556472,-1.2763572931289673
2.8429746627807617,2.931647062301636,-1.331394076347351,0.0352718420326709,-1.321885347366333
2.5963025093078613,2.931647062301636,-1.2938740253448486,0.0288396719843149,-1.3252447843551636
2.8548946380615234,2.931647062301636,-1.2681366205215454,0.0289772357791662,-1.2530806064605713
2.909968376159668,2.931647062301636,-1.2787035703659055,0.0281839296221733,-1.2453792095184326
3.1997971534729004,2.931647062301636,-1.286628484725952,0.0261158980429172,-1.2873921394348145
3.283564567565917,2.931647062301636,-1.2593281269073486,0.0256229136139154,-1.2676527500152588
3.293384313583374,2.931647062301636,-1.1921422481536863,0.0330602973699569,-1.2343369722366333
3.3139665126800537,2.931647062301636,-1.2447166442871092,0.0267075952142477,-1.2648788690567017
3.1981453895568848,2.931647062301636,-1.2430003881454468,0.0302485655993223,-1.2840728759765625
3.083460807800293,2.931647062301636,-1.3090685606002808,0.0405423156917095,-1.3724675178527832
2.963775873184204,2.931647062301636,-1.3329901695251465,0.0394027046859264,-1.310898184776306
2.923684597015381,2.931647062301636,-1.350907325744629,0.0362327210605144,-1.3995965719223022
2.9680004119873047,2.931647062301636,-1.3363291025161743,0.0326222255825996,-1.3290684223175049
2.9018139839172363,2.931647062301636,-1.313589572906494,0.0269267335534095,-1.2949389219284055
2.951047182083129,2.931647062301636,-1.2947076559066772,0.0238474942743778,-1.288601279258728
2.98691725730896,2.931647062301636,-1.2875124216079712,0.0218586511909961,-1.3062282800674438
3.019325256347656,2.931647062301636,-1.2955752611160278,0.0220709294080734,-1.2987900972366333
3.031036853790283,2.931647062301636,-1.3252240419387815,0.0234407689422369,-1.2957261800765991
3.1186134815216064,2.931647062301636,-1.3608102798461914,0.0261122081428766,-1.3671493530273435
3.274474859237671,2.931647062301636,-1.2650824785232544,0.0320718176662921,-1.3036226034164429
3.1368107795715328,2.931647062301636,-1.192715406417847,0.0361738018691539,-1.1739062070846555
3.0930418968200684,2.931647062301636,-1.270539164543152,0.0289111398160457,-1.2778260707855225
3.066495656967163,2.931647062301636,-1.279946208000183,0.0294599719345569,-1.3133574724197388
3.054288387298584,2.931647062301636,-1.312655329704285,0.0375904813408851,-1.3462854623794556
3.0429012775421143,2.931647062301636,-1.4716124534606931,0.0487193316221237,-1.523398995399475
2.998826265335083,2.931647062301636,-1.3835777044296265,0.0407611802220344,-1.3854912519454956
3.003277063369751,2.931647062301636,-1.325307250022888,0.0369310900568962,-1.3583369255065916
2.939281225204468,2.931647062301636,-1.323333740234375,0.0322099402546882,-1.3626052141189575
2.9003820419311523,2.931647062301636,-1.334835171699524,0.0278260260820388,-1.3269922733306885
2.756553888320923,2.931647062301636,-1.3024893999099731,0.0245778057724237,-1.3367363214492796
2.706631660461426,2.931647062301636,-1.2759451866149902,0.0233963709324598,-1.2626428604125977
2.86501669883728,2.931647062301636,-1.2764104604721067,0.0242873262614011,-1.243452787399292
2.8461954593658447,2.931647062301636,-1.2792015075683592,0.0251925215125083,-1.248431086540222
2.90667462348938,2.931647062301636,-1.2888948917388916,0.0263272933661937,-1.2881319522857666
2.976813077926636,2.931647062301636,-1.2907196283340454,0.0340984985232353,-1.3194758892059326
2.987837791442871,2.931647062301636,-1.3021944761276243,0.028255421668291,-1.3114324808120728
2.951155185699463,2.931647062301636,-1.3030303716659544,0.0248576756566762,-1.2876538038253784
2.955397844314575,2.931647062301636,-1.3094018697738647,0.0242030061781406,-1.3368518352508545
3.056608438491821,2.931647062301636,-1.2995840311050415,0.0231571178883314,-1.3079982995986938
3.09534764289856,2.931647062301636,-1.306790113449097,0.0239239800721406,-1.3037680387496948
3.139505624771118,2.931647062301636,-1.2941571474075315,0.0269621815532445,-1.2792766094207764
3.090150594711304,2.931647062301636,-1.2279622554779053,0.0322677753865718,-1.214194416999817
3.0358896255493164,2.931647062301636,-1.2454899549484253,0.030244592577219,-1.244624376296997
2.88359808921814,2.931647062301636,-1.301907658576965,0.0286398455500602,-1.3346666097640991
2.875368356704712,2.931647062301636,-1.3100405931472778,0.0279516894370317,-1.2925081253051756
2.8715124130249023,2.931647062301636,-1.2741467952728271,0.0273023657500743,-1.24579918384552
2.9630203247070312,2.931647062301636,-1.2727071046829224,0.0257335230708122,-1.2326401472091677
3.012080192565917,2.931647062301636,-1.2784684896469116,0.0246159676462411,-1.2692573070526123
3.126892805099488,2.931647062301636,-1.306881546974182,0.0229188092052936,-1.2842469215393066
3.216548442840576,2.931647062301636,-1.3513100147247314,0.0268054977059364,-1.3734149932861328
3.225513219833374,2.931647062301636,-1.2633653879165647,0.0360108762979507,-1.2236684560775757
3.2153544425964355,2.931647062301636,-1.232879877090454,0.029858611524105,-1.2417535781860352
3.1022636890411377,2.931647062301636,-1.2582353353500366,0.0309938322752714,-1.2612965106964111
2.8503835201263428,2.931647062301636,-1.3011678457260132,0.034320592880249,-1.2637494802474976
2.599388837814331,2.931647062301636,-1.3051905632019043,0.0302319545298814,-1.2771005630493164
2.7408537864685054,2.931647062301636,-1.2598799467086792,0.0312269181013107,-1.2785614728927612
2.809279680252075,2.931647062301636,-1.2450640201568604,0.0300760269165039,-1.2482311725616455
2.7863872051239014,2.931647062301636,-1.2814222574234009,0.029686726629734,-1.2685513496398924
2.642474174499512,2.931647062301636,-1.304010033607483,0.0283086653798818,-1.2903826236724851
2.5075054168701167,2.931647062301636,-1.3041346073150637,0.0365774147212505,-1.329718828201294
2.912692070007324,2.931647062301636,-1.263152003288269,0.0319236181676387,-1.2810087203979492
3.155804395675659,2.931647062301636,-1.2526545524597168,0.0290086939930915,-1.2331535816192627
3.273803472518921,2.931647062301636,-1.2856154441833496,0.0282690189778804,-1.3060922622680664
3.356919288635253,2.931647062301636,-1.211903929710388,0.0359126441180706,-1.2018473148345947
3.223018169403076,2.931647062301636,-1.211166501045227,0.0450622178614139,-1.2522203922271729
3.091171741485596,2.931647062301636,-1.2629948854446411,0.0294199772179126,-1.2182012796401975
2.899075746536255,2.931647062301636,-1.2815754413604736,0.0382145829498767,-1.307433843612671
2.690287113189697,2.931647062301636,-1.3265310525894165,0.0339124165475368,-1.3333579301834106
2.768498420715332,2.931647062301636,-1.2845876216888428,0.0328768640756607,-1.293160080909729
2.7213680744171143,2.931647062301636,-1.2419768571853635,0.0286771859973669,-1.25731360912323
2.5620963573455806,2.931647062301636,-1.2670615911483765,0.0274576973170042,-1.2635928392410278
2.468836069107056,2.931647062301636,-1.2811956405639648,0.0278248973190784,-1.2883747816085815
2.540719509124756,2.931647062301636,-1.2687357664108276,0.0351770855486393,-1.2113370895385742
2.601743936538696,2.931647062301636,-1.2808432579040527,0.0343754105269908,-1.2664064168930051
2.5815646648406982,2.931647062301636,-1.3474649190902708,0.0348103232681751,-1.3320831060409544
2.5834991931915283,2.931647062301636,-1.3693126440048216,0.060716476291418,-1.3393443822860716
2.665239095687866,2.931647062301636,-1.263366937637329,0.0487343743443489,-1.200874924659729
2.77449631690979,2.931647062301636,-0.9813095331192015,0.0496453270316124,-0.980268597602844
2.8252716064453125,2.931647062301636,-1.2220954895019531,0.0549698211252689,-1.2037187814712524
2.8956019878387447,2.931647062301636,-1.2974543571472168,0.0467273667454719,-1.3757208585739136
2.9470055103302,2.931647062301636,-1.3189677000045776,0.0365362763404846,-1.3342006206512451
2.861248016357421,2.931647062301636,-1.308724880218506,0.0293933153152465,-1.3639343976974487
2.874279975891113,2.931647062301636,-1.2802482843399048,0.025748485699296,-1.250002384185791
2.884136438369751,2.931647062301636,-1.2739897966384888,0.0241714213043451,-1.2471520900726318
2.8625521659851074,2.931647062301636,-1.2799736261367796,0.0232218261808156,-1.2843773365020752
2.926360607147217,2.931647062301636,-1.2760900259017944,0.0233995448797941,-1.2933499813079832
3.004408597946167,2.931647062301636,-1.27665913105011,0.0251628309488296,-1.2376199960708618
3.021777868270874,2.931647062301636,-1.2882417440414429,0.0231371503323316,-1.3027502298355105
2.966041326522827,2.931647062301636,-1.3227314949035645,0.0243529994040727,-1.2821627855300903
2.9111759662628174,2.931647062301636,-1.28684663772583,0.0263352785259485,-1.313409447669983
2.8691320419311523,2.931647062301636,-1.2898344993591309,0.0229596514254808,-1.3110177516937256
2.865797281265259,2.931647062301636,-1.2823516130447388,0.0237132254987955,-1.2851002216339111
2.8863532543182373,2.931647062301636,-1.2832988500595093,0.0236153528094291,-1.2691097259521484
2.919872045516968,2.931647062301636,-1.276670217514038,0.0232092961668968,-1.2505543231964111
3.004607677459717,2.931647062301636,-1.2736517190933228,0.0234321914613246,-1.3063966035842896
3.03031849861145,2.931647062301636,-1.2820335626602173,0.0226922128349542,-1.2924968004226685
3.0790891647338867,2.931647062301636,-1.307474970817566,0.0246516522020101,-1.309848070144653
2.9318435192108154,2.931647062301636,-1.26572048664093,0.0282685738056898,-1.2619136571884155
2.892113208770752,2.931647062301636,-1.2485262155532837,0.0255936011672019,-1.2370613813400269
2.8383605480194087,2.931647062301636,-1.2755396366119385,0.0230668410658836,-1.281962275505066
2.7915077209472656,2.931647062301636,-1.260147213935852,0.0240582227706909,-1.254055380821228
2.775369167327881,2.931647062301636,-1.2736223936080933,0.0247477404773235,-1.3118493556976318
2.8261055946350098,2.931647062301636,-1.2707895040512085,0.0245415903627872,-1.2763200998306274
2.8433425426483154,2.931647062301636,-1.2860382795333862,0.0272022075951099,-1.2992541790008545
2.959739446640014,2.931647062301636,-1.2640693187713623,0.0272154733538627,-1.2528284788131712
3.034483909606933,2.931647062301636,-1.3429619073867796,0.0324913263320922,-1.3531057834625244
3.049602746963501,2.931647062301636,-1.3279446363449097,0.0264774113893508,-1.3042186498641968
3.139277458190917,2.931647062301636,-1.3719791173934937,0.0288788843899965,-1.3381284475326538
3.011837720870972,2.931647062301636,-1.2591925859451292,0.0388734340667724,-1.2094446420669556
2.9885685443878174,2.931647062301636,-1.243665099143982,0.0292643383145332,-1.2378103733062744
2.9833643436431885,2.931647062301636,-1.3344942331314087,0.0253717433661222,-1.3462635278701782
2.9937896728515625,2.931647062301636,-1.3312231302261353,0.0283753182739019,-1.3321783542633057
3.027874708175659,2.931647062301636,-1.3848872184753416,0.0311033818870782,-1.4092108011245728
2.950981616973877,2.931647062301636,-1.336395025253296,0.0288638714700937,-1.33242928981781
2.827388286590576,2.931647062301636,-1.3058229684829712,0.0269198380410671,-1.3013887405395508


==> data/single_task_inference_result/ant/ant_single_task_inference_trajectories/11.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.046962421387434,1.4767197370529177,-1.772883057594299,3.2790184020996094,0.6145114302635193
0.7415197491645813,1.4767197370529177,-0.1487209498882293,0.2585732340812683,-0.0838711261749267
1.0970271825790403,1.4767197370529177,-0.0171988457441329,0.1131797581911087,-0.0518162883818149
1.2565386295318604,1.4767197370529177,-0.0139764249324798,0.0798677504062652,0.0108242090791463
1.600716471672058,1.4767197370529177,0.107787013053894,0.0450593158602714,0.100111149251461
1.6441680192947388,1.4767197370529177,0.0170783102512359,0.0331850722432136,0.0115490276366472
1.6968122720718384,1.4767197370529177,-0.0481848567724227,0.0385238379240036,-0.0581787191331386
1.7065193653106687,1.4767197370529177,-0.0410838723182678,0.1005232781171798,0.0930833667516708
1.6755375862121582,1.4767197370529177,-0.0130730271339416,0.1314047127962112,-0.1831502914428711
1.6293777227401731,1.4767197370529177,0.0478853583335876,0.0449217595160007,0.0758074522018432
1.5019476413726809,1.4767197370529177,0.0297867655754089,0.0412763841450214,0.0559789761900901
1.3345383405685425,1.4767197370529177,0.0504501461982727,0.0381912142038345,-0.0228761062026023
1.3314781188964844,1.4767197370529177,0.0528340637683868,0.0298150554299354,0.0569737814366817
1.4052305221557615,1.4767197370529177,0.0932751595973968,0.026997186243534,0.0939299017190933
1.524595022201538,1.4767197370529177,0.0813291370868682,0.026915231719613,0.0654990375041961
1.5542149543762207,1.4767197370529177,0.0660950243473053,0.0261312648653984,0.0509859174489975
1.5191915035247805,1.4767197370529177,0.031868427991867,0.0274289939552545,0.0215315483510494
1.5008202791213987,1.4767197370529177,0.0343242585659027,0.0274947229772806,0.0306167043745517
1.4772937297821045,1.4767197370529177,0.047280877828598,0.0262374114245176,0.0680282413959503
1.4785069227218628,1.4767197370529177,0.063623696565628,0.0244426429271698,0.1042922213673591
1.4622644186019895,1.4767197370529177,0.075837880373001,0.0234695021063089,0.1215857490897178
1.468846559524536,1.4767197370529177,0.0833036005496978,0.0225039105862379,0.1028048619627952
1.4812766313552856,1.4767197370529177,0.0881907641887664,0.0222028959542512,0.0778264701366424
1.5750205516815183,1.4767197370529177,0.0882613360881805,0.0221063923090696,0.0834893658757209
1.551399827003479,1.4767197370529177,0.0867959558963775,0.0225356314331293,0.0665570944547653
1.5443317890167236,1.4767197370529177,0.0791538059711456,0.0236253328621387,0.1003452017903328
1.5506377220153809,1.4767197370529177,0.0686621069908142,0.0248308610171079,0.1107129156589508
1.5419777631759644,1.4767197370529177,0.039536029100418,0.027829548344016,0.002129454165697
1.5353906154632568,1.4767197370529177,0.0359943211078643,0.0342450514435768,0.0071406289935112
1.555058479309082,1.4767197370529177,0.0444253981113433,0.0314152501523494,0.0304611437022686
1.5495911836624143,1.4767197370529177,0.0406689345836639,0.0305412858724594,0.077471986413002
1.5428725481033323,1.4767197370529177,0.0368539988994598,0.0312582701444625,0.0681903883814811
1.550037145614624,1.4767197370529177,0.0446628034114837,0.0313406847417354,0.0586981326341628
1.5610339641571045,1.4767197370529177,0.0445622503757476,0.0315864942967891,0.054503820836544
1.568206787109375,1.4767197370529177,0.0371176302433013,0.0331971012055873,0.0458932407200336
1.5024516582489011,1.4767197370529177,0.0423044562339782,0.0347476378083229,0.0316416807472705
1.4546760320663452,1.4767197370529177,0.0670821070671081,0.0331530608236789,0.0880688950419426
1.4316987991333008,1.4767197370529177,0.0534542798995971,0.0257034469395875,0.0086019560694694
1.3934223651885986,1.4767197370529177,0.0781186521053314,0.0241624042391777,0.0593852549791336
1.3721990585327148,1.4767197370529177,0.0845524072647094,0.0242441445589065,0.1206247434020042
1.3823882341384888,1.4767197370529177,0.0887753069400787,0.0245022904127836,0.09067352861166
1.4699676036834717,1.4767197370529177,0.0836250483989715,0.0256465189158916,0.1674879789352416
1.51656436920166,1.4767197370529177,0.0838871300220489,0.0259273033589124,0.088711492717266
1.547979474067688,1.4767197370529177,0.0668601095676422,0.0248315595090389,0.0639482885599136
1.5585858821868896,1.4767197370529177,0.0577077269554138,0.0259648710489273,0.0842754915356636
1.5596214532852173,1.4767197370529177,0.0546864569187164,0.0269163213670253,0.0711756944656372
1.4794341325759888,1.4767197370529177,0.0751489698886871,0.0272221062332391,0.0931131243705749
1.41936194896698,1.4767197370529177,0.076424241065979,0.0289187841117382,0.0694780275225639
1.3940081596374512,1.4767197370529177,0.0698965489864349,0.0249391756951808,0.0380345024168491
1.3601393699645996,1.4767197370529177,0.0866151750087737,0.0242294371128082,0.0627977102994918
1.371821403503418,1.4767197370529177,0.0886423885822296,0.0248648840934038,0.0623724460601806
1.4033471345901487,1.4767197370529177,0.0828469693660736,0.0256803296506404,0.092733159661293
1.3928532600402832,1.4767197370529177,0.0756029784679412,0.0267710220068693,0.1101605147123336
1.3864080905914309,1.4767197370529177,0.0806452929973602,0.0280613824725151,0.0888614580035209
1.3804911375045776,1.4767197370529177,0.080326110124588,0.0271539073437452,0.0454227812588214
1.4136877059936523,1.4767197370529177,0.0798374116420745,0.0269914511591196,0.0780776664614677
1.3910049200057983,1.4767197370529177,0.1014548242092132,0.0293043572455644,0.0989023968577384
1.4004551172256468,1.4767197370529177,0.0917406380176544,0.0264326930046081,0.0699966996908187
1.3921267986297607,1.4767197370529177,0.0823937356472015,0.0262443926185369,0.0426442734897136
1.3707112073898315,1.4767197370529177,0.0826217830181121,0.0264173205941915,0.0725749433040619
1.394516110420227,1.4767197370529177,0.0840453803539276,0.0264600329101085,0.1058212369680404
1.4118489027023315,1.4767197370529177,0.0915875732898712,0.0266728121787309,0.0723640248179435
1.401752233505249,1.4767197370529177,0.0953234136104583,0.0273603610694408,0.1369004845619201
1.3612775802612305,1.4767197370529177,0.0916403234004974,0.0283986069262027,0.0627930462360382
1.3625538349151611,1.4767197370529177,0.0891683995723724,0.0269091092050075,0.0822765380144119
1.3932418823242188,1.4767197370529177,0.0786854326725006,0.0267194285988807,0.0610357969999313
1.4013513326644895,1.4767197370529177,0.0753867030143738,0.02670175768435,0.085833802819252
1.3978763818740845,1.4767197370529177,0.0873242318630218,0.026961775496602,0.0712487250566482
1.381047248840332,1.4767197370529177,0.0929366946220398,0.0282266307622194,0.1091708615422248
1.3679355382919312,1.4767197370529177,0.1076086461544036,0.0310122147202491,0.0709138512611389
1.4005584716796875,1.4767197370529177,0.0981366336345672,0.0270776804536581,0.140315905213356
1.410464644432068,1.4767197370529177,0.0910727679729461,0.0264967679977416,0.0676985681056976
1.4023923873901367,1.4767197370529177,0.0871188938617706,0.0275463741272687,0.1031796932220458
1.3991296291351318,1.4767197370529177,0.0911983549594879,0.0271153505891561,0.1331256628036499
1.413463115692139,1.4767197370529177,0.1021753847599029,0.0282066315412521,0.1181339621543884
1.336954355239868,1.4767197370529177,0.1035638153553009,0.0270220935344696,0.1250334680080413
1.276628017425537,1.4767197370529177,0.1009614169597625,0.027778385207057,0.1208651438355445
1.2999305725097656,1.4767197370529177,0.0984805226325988,0.0265124011784791,0.0541589111089706
1.3430229425430296,1.4767197370529177,0.0766841471195221,0.0279707293957471,0.0592187121510505
1.4156066179275513,1.4767197370529177,0.0657170116901397,0.0293178930878639,-0.0004855245351791
1.3968152999877927,1.4767197370529177,0.0842769145965576,0.0319693647325038,0.0897065475583076
1.3751726150512695,1.4767197370529177,0.0788756310939788,0.0290208142250776,0.1042625159025192
1.3982254266738892,1.4767197370529177,0.0654362440109252,0.0289253294467926,0.0884574651718139
1.3817629814147947,1.4767197370529177,0.0729658901691436,0.0277006495743989,0.0855269879102706
1.3834654092788696,1.4767197370529177,0.0851536691188812,0.0262439865618944,0.0910176485776901
1.3941186666488647,1.4767197370529177,0.0753647983074188,0.0267965197563171,0.0784337893128395
1.3853975534439087,1.4767197370529177,0.0824527442455291,0.0268773455172777,0.070134624838829
1.387274980545044,1.4767197370529177,0.1033304333686828,0.0315510220825672,0.0723599717020988
1.369085431098938,1.4767197370529177,0.0989933907985687,0.0275873523205518,0.0850144773721695
1.344559907913208,1.4767197370529177,0.09516641497612,0.0286940913647413,0.1232757344841957
1.340593695640564,1.4767197370529177,0.0936790704727172,0.0272372588515281,0.1195971369743347
1.316014051437378,1.4767197370529177,0.0775400102138519,0.0275535527616739,0.0946915000677108
1.3145097494125366,1.4767197370529177,0.0731377601623535,0.0280640460550785,0.066431351006031
1.3135536909103391,1.4767197370529177,0.0687762200832367,0.0287624560296535,0.0331425890326499
1.2921767234802246,1.4767197370529177,0.0872499346733093,0.0291722510010004,0.0742358416318893
1.2890726327896118,1.4767197370529177,0.0714828670024871,0.0311075430363416,0.0526315122842788
1.2952494621276855,1.4767197370529177,0.0788956582546234,0.0354349426925182,0.0859790295362472
1.3027100563049316,1.4767197370529177,0.0845977962017059,0.0355902574956417,0.0998826771974563
1.3029052019119265,1.4767197370529177,0.1310556232929229,0.0581582225859165,0.1968782842159271
1.352550029754639,1.4767197370529177,0.2122841775417328,0.0527189522981643,0.3062102794647217
1.376444697380066,1.4767197370529177,0.1529830992221832,0.0525543764233589,0.2218646109104156
1.3839832544326782,1.4767197370529177,0.0662718713283538,0.0317122302949428,0.0602514259517192
1.4191184043884275,1.4767197370529177,0.0920029580593109,0.0398854166269302,0.1408914923667907
1.3891305923461914,1.4767197370529177,0.1249488890171051,0.0408128760755062,0.1270251423120498
1.3684275150299072,1.4767197370529177,0.0897447168827057,0.027121590450406,0.0462140962481498
1.3665175437927246,1.4767197370529177,0.0843639373779296,0.026460662484169,0.0915692597627639
1.3662315607070925,1.4767197370529177,0.074266105890274,0.0269478745758533,0.0533885359764099
1.397650361061096,1.4767197370529177,0.0744928419589996,0.0271306373178958,0.1233424246311187
1.4528367519378662,1.4767197370529177,0.0873679518699646,0.0287667699158191,0.0956273227930068
1.429766058921814,1.4767197370529177,0.0799125730991363,0.0276298224925994,0.11180180311203
1.4042657613754272,1.4767197370529177,0.0912965834140777,0.0251694489270448,0.060265302658081
1.3518515825271606,1.4767197370529177,0.0903381407260894,0.0253476779907941,0.1055855974555015
1.334420084953308,1.4767197370529177,0.0901900231838226,0.0254789590835571,0.0883156135678291
1.3155955076217651,1.4767197370529177,0.0878039598464965,0.0257671549916267,0.1185346245765686
1.3693671226501465,1.4767197370529177,0.0768115222454071,0.0274621173739433,0.0750000476837158
1.4099464416503906,1.4767197370529177,0.0747109949588775,0.0285085458308458,0.1323170363903045
1.468870997428894,1.4767197370529177,0.071366935968399,0.029360856860876,0.0421886406838893
1.4673558473587036,1.4767197370529177,0.0623752772808074,0.0305628702044486,0.0725278183817863
1.439277172088623,1.4767197370529177,0.0823543369770049,0.0253669712692499,0.0681361556053161
1.4310396909713743,1.4767197370529177,0.0894504189491271,0.0243013147264719,0.1193222403526306
1.4108078479766843,1.4767197370529177,0.0917397737503051,0.0238359440118074,0.0559002459049224
1.39276385307312,1.4767197370529177,0.0935607254505157,0.0233623404055833,0.1039514541625976
1.3812053203582764,1.4767197370529177,0.0912592411041259,0.0243840180337429,0.107081800699234
1.4269834756851196,1.4767197370529177,0.0881607830524444,0.0252374224364757,0.1290034353733062
1.4679000377655027,1.4767197370529177,0.0816172957420349,0.0258134249597787,0.056770920753479
1.5093238353729248,1.4767197370529177,0.0872075855731964,0.0254987329244613,0.0403605327010154
1.5868178606033323,1.4767197370529177,0.0800764262676239,0.0243656411767005,0.1018053591251373
1.4227271080017088,1.4767197370529177,0.0711168944835662,0.0249906256794929,0.0684944689273834
1.3730175495147705,1.4767197370529177,0.0855614840984344,0.0241680275648832,0.0753540992736816
1.3284645080566406,1.4767197370529177,0.0982290804386138,0.0240431800484657,0.0629918277263641
1.3386721611022947,1.4767197370529177,0.0963277518749236,0.0254337731748819,0.0812216997146606
1.3685125112533567,1.4767197370529177,0.0830778777599334,0.027536753565073,0.0770289003849029
1.3800623416900637,1.4767197370529177,0.0697941780090332,0.028054866939783,0.0767213702201843
1.3914995193481443,1.4767197370529177,0.0864757597446441,0.0284195765852928,0.067388892173767
1.3678683042526243,1.4767197370529177,0.1058017909526824,0.0341927781701087,0.1283603757619857
1.376290798187256,1.4767197370529177,0.0909577310085296,0.035102229565382,0.0898845419287681
1.3424887657165527,1.4767197370529177,0.0852178335189819,0.0274044685065746,0.0726992413401603
1.3553230762481687,1.4767197370529177,0.0805123448371887,0.0272773671895265,0.1108859330415725
1.3637729883193968,1.4767197370529177,0.0701443254947662,0.0276302844285964,0.0247501023113727
1.333670735359192,1.4767197370529177,0.0785245597362518,0.0277478247880935,0.0696838870644569
1.3481314182281494,1.4767197370529177,0.0719840228557586,0.028620459139347,0.0174597650766372
1.3496474027633667,1.4767197370529177,0.0797773301601409,0.0285314135253429,0.0600634217262268
1.3229011297225952,1.4767197370529177,0.0808950662612915,0.0282137598842382,0.0739089399576187
1.3180958032608032,1.4767197370529177,0.0690619051456451,0.0291965771466493,0.0967629328370094
1.3018442392349243,1.4767197370529177,0.0827095508575439,0.0294022094458341,0.0505697689950466
1.293298363685608,1.4767197370529177,0.0764355957508087,0.0291138365864753,0.0833068490028381
1.320859670639038,1.4767197370529177,0.0694084763526916,0.0294942688196897,0.0446218214929103
1.3442437648773191,1.4767197370529177,0.1341159641742706,0.0541208982467651,0.1099755018949508
1.3170031309127808,1.4767197370529177,0.052298754453659,0.0362947918474674,0.0490934811532497
1.2935346364974976,1.4767197370529177,0.0345975756645202,0.0367779731750488,0.0442922860383987
1.311819553375244,1.4767197370529177,0.0440926551818847,0.0308584924787282,0.0994238257408142
1.34524929523468,1.4767197370529177,0.0677678287029266,0.0297551918774843,0.0833968743681907
1.356454849243164,1.4767197370529177,0.0885900557041168,0.0290315877646207,0.0897151306271552
1.3819589614868164,1.4767197370529177,0.0441458523273468,0.0369784198701381,0.0677234083414077
1.37704861164093,1.4767197370529177,0.1116504669189453,0.0409074798226356,0.0487213209271431
1.3754230737686155,1.4767197370529177,0.0743803977966308,0.0318833515048027,0.0728836357593536
1.3582133054733276,1.4767197370529177,0.0767389833927154,0.0285690277814865,0.1163088232278823
1.3133907318115234,1.4767197370529177,0.0849421918392181,0.0289521124213933,0.0813817754387855
1.2998719215393066,1.4767197370529177,0.0950558483600616,0.0285678841173648,0.1197565048933029
1.3130693435668943,1.4767197370529177,0.0793255269527435,0.0282519534230232,0.0474306233227252
1.3106287717819212,1.4767197370529177,0.072391003370285,0.0288871340453624,0.0920136272907257
1.2897049188613892,1.4767197370529177,0.0746424198150634,0.0297864209860563,0.0108159556984901
1.280348300933838,1.4767197370529177,0.0554008781909942,0.0322426408529281,0.043955247849226
1.2832783460617063,1.4767197370529177,0.0741007626056671,0.0358652733266353,0.0380111783742904
1.3214693069458008,1.4767197370529177,0.0861033201217651,0.0344697758555412,0.0930517017841339
1.3651269674301147,1.4767197370529177,0.1160091459751129,0.0523898676037788,0.2252757847309112
1.4128456115722656,1.4767197370529177,0.0654968917369842,0.0338999740779399,0.0189671479165554
1.4316226243972778,1.4767197370529177,0.0877437591552734,0.0339834652841091,0.150531068444252
1.4360544681549072,1.4767197370529177,0.0928340852260589,0.0289612393826246,0.0771809816360473
1.4308632612228391,1.4767197370529177,0.1136631965637207,0.0290251318365335,0.1090454161167144
1.4119807481765747,1.4767197370529177,0.1167556047439575,0.026914607733488,0.1396103352308273
1.3952807188034055,1.4767197370529177,0.1085402071475982,0.0250400733202695,0.0486325547099113
1.3631207942962646,1.4767197370529177,0.1012288928031921,0.024706931784749,0.1394814401865005
1.3669103384017944,1.4767197370529177,0.0906305313110351,0.0252629946917295,0.0587283968925476
1.3122811317443848,1.4767197370529177,0.079285442829132,0.026299312710762,0.0589896142482757
1.278827667236328,1.4767197370529177,0.0798234045505523,0.0270498301833868,0.0487623289227485
1.242077589035034,1.4767197370529177,0.078401893377304,0.0283712800592184,0.0847101062536239
1.2514337301254272,1.4767197370529177,0.0800543427467346,0.0294176060706377,0.0918126553297042
1.256775975227356,1.4767197370529177,0.0795038044452667,0.0308127142488956,0.0851847231388092
1.2902226448059082,1.4767197370529177,0.0803801417350768,0.0312662534415721,0.0818619579076766
1.3036545515060425,1.4767197370529177,0.0740483105182647,0.0392860136926174,0.0658917427062988
1.3576273918151855,1.4767197370529177,0.1002039015293121,0.0357870236039161,0.1527928411960601
1.350385665893555,1.4767197370529177,0.0811488926410675,0.0477237328886985,0.0913610905408859
1.3158131837844849,1.4767197370529177,0.0652711391448974,0.032021939754486,-0.0030313432216644
1.2770649194717407,1.4767197370529177,0.0307322442531585,0.0316169559955596,0.0230164527893066
1.248805284500122,1.4767197370529177,0.0705116391181945,0.0300921071320772,0.0741427838802337
1.2356473207473757,1.4767197370529177,0.079980581998825,0.0295937210321426,0.1103277131915092
1.230082631111145,1.4767197370529177,0.0807057619094848,0.0307354535907506,0.0718238279223442
1.2493600845336914,1.4767197370529177,0.0821944177150726,0.0316376611590385,0.0621675588190555
1.286978006362915,1.4767197370529177,0.0854867398738861,0.0325957536697387,0.0314424373209476
1.3169180154800415,1.4767197370529177,0.1403728425502777,0.0421976596117019,0.1107943207025528
1.3552141189575195,1.4767197370529177,0.0997813940048217,0.0397802963852882,0.0781608670949935
1.3917438983917236,1.4767197370529177,0.1797142922878265,0.0446176156401634,0.1818521469831466
1.456687331199646,1.4767197370529177,0.121807187795639,0.0342651158571243,0.0561111941933631
1.4564974308013916,1.4767197370529177,0.0906167030334472,0.0304907504469156,0.0932556241750717
1.464483857154846,1.4767197370529177,0.0857817828655242,0.0258665680885314,0.0958566293120384
1.4897650480270384,1.4767197370529177,0.0930732786655425,0.025009149685502,0.1077051013708114
1.4801974296569824,1.4767197370529177,0.0945481359958648,0.0240491610020399,0.1442098021507263
1.4315396547317505,1.4767197370529177,0.0932489335536956,0.0223554503172636,0.0466408617794513
1.401518702507019,1.4767197370529177,0.0882696211338043,0.0224661268293857,0.0798437073826789


==> data/single_task_inference_result/ant/ant_single_task_inference_trajectories/12.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.0683609470725059,8.26570224761963,-1.772883057594299,3.2790184020996094,-0.4915295839309692
0.4100252687931061,8.26570224761963,-5.874046802520752,0.8205668330192566,2.160753965377808
0.7488625645637512,8.26570224761963,-6.452415943145752,0.1213255077600479,-7.28765058517456
1.1258957386016843,8.26570224761963,-6.336122035980225,0.0623726956546306,-6.25487756729126
1.387752890586853,8.26570224761963,-6.301009654998779,0.0469056777656078,-6.312268257141112
1.7603782415390017,8.26570224761963,-6.3424386978149405,0.0388342514634132,-6.362330436706543
2.0963280200958248,8.26570224761963,-6.340219974517822,0.0388106778264045,-6.354768753051758
2.227913379669189,8.26570224761963,-6.339766979217528,0.0387997478246688,-6.299290180206299
2.3501906394958496,8.26570224761963,-6.34160041809082,0.0388145372271537,-6.341800212860107
2.678149700164795,8.26570224761963,-6.343210697174072,0.0388443060219287,-6.299875736236572
2.882070302963257,8.26570224761963,-6.341033935546875,0.0388981066644191,-6.337078094482422
3.349675178527832,8.26570224761963,-6.339809894561768,0.0390045046806335,-6.298666477203369
3.765766859054565,8.26570224761963,-6.335095882415772,0.0390985421836376,-6.347140312194824
4.141237258911133,8.26570224761963,-6.331143379211426,0.0392761677503585,-6.324223518371582
4.656538009643555,8.26570224761963,-6.328534603118896,0.0397095941007137,-6.332503795623779
5.0616865158081055,8.26570224761963,-6.316033840179443,0.0403543524444103,-6.309475421905518
5.214649677276611,8.26570224761963,-6.270641326904297,0.0428880080580711,-6.240691661834717
5.505886554718018,8.26570224761963,-6.15165090560913,0.0517876297235488,-6.250131607055664
5.7835893630981445,8.26570224761963,-5.150355815887451,0.5739389657974243,-5.46736478805542
6.124860286712647,8.26570224761963,-4.709318161010742,0.5969969630241394,-5.100450038909912
6.547420024871825,8.26570224761963,-4.16954469680786,0.2981921136379241,-3.917760610580444
6.5072174072265625,8.26570224761963,-4.813635349273682,0.1680406779050827,-4.629599571228027
6.547845840454102,8.26570224761963,-5.716513633728027,0.2222609966993332,-5.817271709442139
6.748298645019531,8.26570224761963,-6.217366695404053,0.0652091801166534,-6.26271915435791
7.148451328277588,8.26570224761963,-5.914092540740967,0.0506025664508342,-5.923023223876953
7.323317527770995,8.26570224761963,-4.443036079406737,0.1193225607275962,-4.55318021774292
7.410434722900391,8.26570224761963,-4.650244235992432,0.1167736947536468,-4.532580375671387
7.149960041046144,8.26570224761963,-5.278566360473633,0.1352004706859588,-5.369428634643555
7.311854362487794,8.26570224761963,-6.264575481414794,0.1357943713665008,-6.34017276763916
7.502223491668701,8.26570224761963,-6.311797618865967,0.0480362772941589,-6.293101787567139
7.47274112701416,8.26570224761963,-6.26205587387085,0.0412045009434223,-6.336688995361328
7.624708175659179,8.26570224761963,-6.280989646911621,0.0777526199817657,-6.2273149490356445
7.743759632110595,8.26570224761963,-6.107224464416504,0.055864579975605,-6.055235862731934
7.920743942260742,8.26570224761963,-5.600093841552734,0.098814770579338,-5.575545787811279
7.940857410430909,8.26570224761963,-5.800773143768311,0.109130784869194,-5.75274658203125
7.923188209533691,8.26570224761963,-6.239177227020264,0.1029000356793403,-6.347878456115723
8.231616020202637,8.26570224761963,-6.005886077880859,0.1170539185404777,-6.045846939086913
8.451573371887207,8.26570224761963,-6.336063385009766,0.051100980490446,-6.407024383544922
8.518705368041992,8.26570224761963,-6.332993030548096,0.0532473772764205,-6.28815460205078
8.639142990112305,8.26570224761963,-6.527609348297119,0.0604202151298522,-6.4835710525512695
8.697578430175781,8.26570224761963,-6.53105926513672,0.0619329288601875,-6.666989803314209
8.457818031311035,8.26570224761963,-6.201506614685059,0.0435627736151218,-6.241905212402344
8.318120002746582,8.26570224761963,-6.172009944915772,0.0495573431253433,-6.157450675964356
8.343046188354492,8.26570224761963,-6.246046543121338,0.0472074598073959,-6.159311294555664
8.34863567352295,8.26570224761963,-6.361687183380127,0.0423655956983566,-6.412298202514648
8.137989044189453,8.26570224761963,-6.412602424621582,0.0346310883760452,-6.404813766479492
8.026220321655273,8.26570224761963,-6.325173854827881,0.0304407626390457,-6.32640504837036
8.002897262573242,8.26570224761963,-6.286928653717041,0.0287130009382963,-6.342675209045409
7.867274284362794,8.26570224761963,-6.286437511444092,0.0294792018830776,-6.316792011260985
7.857207298278808,8.26570224761963,-6.304642200469971,0.0304897110909223,-6.340357303619385
8.010848045349121,8.26570224761963,-6.329602718353272,0.0319007933139801,-6.316631317138672
7.922067642211913,8.26570224761963,-6.345479488372803,0.0344868898391723,-6.316232681274414
7.762661933898925,8.26570224761963,-6.390556812286377,0.0378022901713848,-6.39267110824585
7.647404193878173,8.26570224761963,-6.3482279777526855,0.0430440939962863,-6.284953594207764
7.886903762817383,8.26570224761963,-6.352842807769775,0.0353244170546531,-6.303964614868164
7.982176780700684,8.26570224761963,-6.3672709465026855,0.0357747487723827,-6.337394714355469
7.996273517608642,8.26570224761963,-6.307411193847656,0.0375328995287418,-6.323380470275879
7.962610721588135,8.26570224761963,-6.399425506591797,0.0869682133197784,-6.480268478393555
7.857050895690918,8.26570224761963,-6.297867774963378,0.0796112343668937,-6.238161087036133
7.97170352935791,8.26570224761963,-6.312747955322266,0.0458642989397048,-6.2976717948913565
7.912230491638183,8.26570224761963,-6.354074001312256,0.0403178818523883,-6.311465740203857
8.019295692443846,8.26570224761963,-6.341225147247314,0.0343481637537479,-6.34688663482666
7.995495319366454,8.26570224761963,-6.402021884918213,0.0405656248331069,-6.409008502960205
8.080595970153809,8.26570224761963,-6.305351734161377,0.0616790652275085,-6.364701271057129
8.050770759582518,8.26570224761963,-6.355846405029297,0.0549040287733078,-6.274195671081543
8.055274009704588,8.26570224761963,-6.299130439758301,0.0597369745373725,-6.311039924621582
8.279044151306152,8.26570224761963,-6.338077545166016,0.0482428446412086,-6.364413261413574
8.319182395935057,8.26570224761963,-6.413356304168701,0.0446875691413879,-6.424439907073976
8.190781593322756,8.26570224761963,-6.3183884620666495,0.0325900353491306,-6.3150177001953125
8.410028457641602,8.26570224761963,-6.301213264465332,0.029103809967637,-6.27933931350708
8.58767318725586,8.26570224761963,-6.303336143493652,0.02805064804852,-6.304697036743164
8.435336112976074,8.26570224761963,-6.287600040435791,0.030864380300045,-6.275467395782472
8.452930450439453,8.26570224761963,-6.354165077209473,0.0429812297224998,-6.381138324737549
8.509863853454588,8.26570224761963,-6.2892255783081055,0.0426815971732139,-6.4264984130859375
8.482717514038086,8.26570224761963,-6.366028308868408,0.0532978028059005,-6.3207759857177725
8.376836776733398,8.26570224761963,-6.265241146087647,0.0488526262342929,-6.262082576751709
8.229846000671385,8.26570224761963,-6.233546257019042,0.0404922552406787,-6.221036434173584
8.336553573608398,8.26570224761963,-6.280798435211182,0.0353460162878036,-6.328472614288329
8.467571258544922,8.26570224761963,-6.321683406829834,0.0310754384845495,-6.35187578201294
8.489554405212402,8.26570224761963,-6.351986408233643,0.031446062028408,-6.327166557312012
8.514338493347168,8.26570224761963,-6.325235366821289,0.037166740745306,-6.353886127471924
8.641711235046385,8.26570224761963,-6.3726115226745605,0.0498500540852546,-6.318758487701416
8.39781379699707,8.26570224761963,-6.27236795425415,0.0517376586794853,-6.157059192657472
8.2369384765625,8.26570224761963,-6.187413692474365,0.0423248074948787,-6.158969402313232
8.184879302978516,8.26570224761963,-6.247057914733888,0.0394234806299209,-6.32360315322876
8.224087715148924,8.26570224761963,-6.2813262939453125,0.0329343751072883,-6.217533111572266
8.159976959228516,8.26570224761963,-6.27426815032959,0.027861813083291,-6.240843772888184
7.999995708465576,8.26570224761963,-6.286202907562256,0.0265877731144428,-6.273626327514648
7.981019973754883,8.26570224761963,-6.280765056610107,0.027893990278244,-6.260467052459717
8.016911506652832,8.26570224761963,-6.28751277923584,0.0296541713178157,-6.324087619781494
8.00985050201416,8.26570224761963,-6.290261745452881,0.0302139334380626,-6.330128192901611
8.028114318847656,8.26570224761963,-6.315568447113037,0.0306335594505071,-6.309324264526367
8.010871887207031,8.26570224761963,-6.117123126983643,0.0560948997735977,-6.14133882522583
7.973008155822755,8.26570224761963,-5.89404821395874,0.0488027073442936,-5.849395275115967
7.895352840423584,8.26570224761963,-6.254319190979004,0.0537087544798851,-6.299756050109863
7.761410236358642,8.26570224761963,-6.1991820335388175,0.0602929480373859,-6.221599102020264
7.8261332511901855,8.26570224761963,-6.332610130310059,0.0400467067956924,-6.382569789886475
7.808797836303712,8.26570224761963,-6.365483283996582,0.0354585871100425,-6.360846996307373
7.781066417694091,8.26570224761963,-6.414296627044678,0.0364197455346584,-6.453928470611572
7.841990947723389,8.26570224761963,-6.440224170684815,0.0387812331318855,-6.38097047805786
7.93235445022583,8.26570224761963,-5.435534477233888,0.0732690393924713,-5.434961318969728
8.051015853881836,8.26570224761963,-5.61333703994751,0.0715960785746574,-5.660589694976808
7.969913959503175,8.26570224761963,-6.011794567108153,0.074180357158184,-6.000611782073976
7.896961688995361,8.26570224761963,-6.455983638763428,0.0812883153557777,-6.455962657928467
8.083856582641602,8.26570224761963,-6.339620113372803,0.038937009871006,-6.318001270294189
8.192893981933594,8.26570224761963,-6.324139595031737,0.0329531244933605,-6.353684425354004
8.256377220153809,8.26570224761963,-6.2444915771484375,0.0351349674165248,-6.277578830718993
8.340837478637694,8.26570224761963,-6.311846733093262,0.0357890464365482,-6.273365020751953
8.525550842285154,8.26570224761963,-6.31539249420166,0.0322218462824821,-6.271859169006348
8.652301788330078,8.26570224761963,-6.355371952056885,0.0353800281882286,-6.39530324935913
8.618084907531738,8.26570224761963,-6.249790668487549,0.0449109934270381,-6.2100114822387695
8.628928184509277,8.26570224761963,-6.403250694274902,0.0549724027514457,-6.430870532989502
8.53635501861572,8.26570224761963,-6.369260311126709,0.0712730810046196,-6.510817050933838
8.373435974121092,8.26570224761963,-6.203070163726808,0.0594655908644199,-6.176809787750244
8.155000686645508,8.26570224761963,-6.182626247406006,0.0529686138033866,-6.163677692413329
7.805152893066406,8.26570224761963,-6.286438465118408,0.0418328046798706,-6.210678577423096
7.642942428588867,8.26570224761963,-6.260176658630371,0.0324551314115524,-6.24825954437256
7.7457003593444815,8.26570224761963,-6.302902698516846,0.0311018247157335,-6.273244857788086
7.833137035369874,8.26570224761963,-6.340538501739502,0.0319376103579998,-6.335907936096192
7.926823616027832,8.26570224761963,-6.37896203994751,0.0334289222955703,-6.3913421630859375
7.97123622894287,8.26570224761963,-6.293814659118652,0.0633117258548736,-6.228207111358643
8.033305168151854,8.26570224761963,-6.085679531097412,0.0898542627692222,-6.02016019821167
8.096762657165526,8.26570224761963,-6.16894006729126,0.0765014141798019,-6.126638412475586
8.169479370117188,8.26570224761963,-6.215266227722168,0.0610683038830757,-6.277424335479736
8.272161483764648,8.26570224761963,-6.298687458038329,0.0504213199019432,-6.352847099304199
8.435718536376953,8.26570224761963,-6.341408252716064,0.0391434505581855,-6.27769899368286
8.491535186767578,8.26570224761963,-6.340217590332031,0.0347438938915729,-6.360672473907472
8.226418495178223,8.26570224761963,-6.407636642456056,0.0404768884181976,-6.393170356750488
8.130497932434082,8.26570224761963,-6.261660099029541,0.0340944342315197,-6.268244743347168
8.209907531738281,8.26570224761963,-6.255990028381348,0.0316683016717433,-6.194790840148926
8.26193618774414,8.26570224761963,-6.255223751068115,0.0287702530622482,-6.217173099517822
8.269279479980467,8.26570224761963,-6.286773681640625,0.0268637314438819,-6.290651798248291
8.283279418945312,8.26570224761963,-6.281584739685059,0.0261264685541391,-6.2905025482177725
8.379136085510254,8.26570224761963,-6.287511348724365,0.0263366550207138,-6.297513008117676
8.595341682434082,8.26570224761963,-6.302045822143555,0.0269945599138736,-6.243954658508301
8.661935806274414,8.26570224761963,-6.3232293128967285,0.0313422754406929,-6.412374973297119
8.69753646850586,8.26570224761963,-6.448243141174316,0.0460611805319786,-6.42928409576416
8.75439453125,8.26570224761963,-6.358612537384033,0.0615197755396366,-6.410022258758545
8.807722091674803,8.26570224761963,-6.342451572418213,0.076876550912857,-6.341787338256836
8.851351737976074,8.26570224761963,-6.181918621063232,0.0742447078227996,-6.270764827728272
8.85030746459961,8.26570224761963,-6.173840522766112,0.0846358761191368,-6.210723876953125
8.9081392288208,8.26570224761963,-6.170290470123291,0.0930502638220787,-5.98177146911621
8.710996627807617,8.26570224761963,-6.166894435882568,0.1038115322589874,-6.147094249725342
8.527519226074217,8.26570224761963,-6.1498422622680655,0.1041729748249054,-6.084202289581299
8.558814048767092,8.26570224761963,-6.135662078857422,0.0978746116161346,-6.1831603050231925
8.729899406433105,8.26570224761963,-6.2518296241760245,0.0943591743707656,-6.335294246673584
8.253571510314941,8.26570224761963,-6.492358684539794,0.1035001650452613,-6.368388175964356
7.944533824920654,8.26570224761963,-6.105588436126709,0.0427724570035934,-6.086692810058594
8.102359771728516,8.26570224761963,-6.196345806121825,0.0377554334700107,-6.170250415802002
8.118264198303223,8.26570224761963,-6.257242679595947,0.0310646370053291,-6.299532413482666
8.089123725891113,8.26570224761963,-6.293574810028076,0.0296568218618631,-6.358179569244385
8.107697486877441,8.26570224761963,-6.307199001312256,0.0289304666221141,-6.361497402191161
8.041767120361328,8.26570224761963,-6.30006742477417,0.0381437130272388,-6.303375720977783
7.933996200561523,8.26570224761963,-6.305037975311279,0.0401752367615699,-6.270177364349365
8.039597511291504,8.26570224761963,-6.303807735443115,0.0351472832262516,-6.346861839294434
8.094031333923342,8.26570224761963,-6.297469615936279,0.032408706843853,-6.272720336914063
8.196653366088867,8.26570224761963,-6.281055927276611,0.0308728944510221,-6.283063888549805
7.957206249237059,8.26570224761963,-6.3323283195495605,0.044918481260538,-6.3261351585388175
7.826673507690429,8.26570224761963,-6.296541690826416,0.033929020166397,-6.301909446716309
7.914753913879394,8.26570224761963,-6.288769245147705,0.031870499253273,-6.274088382720947
7.865711688995361,8.26570224761963,-6.321199893951416,0.0320636667311191,-6.303335666656494
8.056187629699707,8.26570224761963,-6.348419666290283,0.0318846516311168,-6.37970781326294
8.092870712280273,8.26570224761963,-6.3493733406066895,0.0371715500950813,-6.264590740203857
8.220478057861328,8.26570224761963,-6.2433834075927725,0.0588846951723098,-6.244445323944092
8.462982177734375,8.26570224761963,-6.406299114227295,0.0496262162923812,-6.425103187561035
8.538037300109863,8.26570224761963,-6.339029312133789,0.0412287227809429,-6.366741180419922
8.593788146972656,8.26570224761963,-6.342902660369873,0.0461974255740642,-6.348811626434326
8.610869407653809,8.26570224761963,-6.2556209564208975,0.0507655702531337,-6.201696395874024
8.811384201049805,8.26570224761963,-6.206203937530518,0.0441503934562206,-6.230823516845703
8.810503959655762,8.26570224761963,-6.205036640167236,0.05502175912261,-6.256136417388916
8.806199073791504,8.26570224761963,-6.190664768218993,0.0625506117939948,-6.117073059082031
8.653276443481445,8.26570224761963,-6.203718662261962,0.0771847441792488,-6.244730949401856
8.637725830078125,8.26570224761963,-6.21026086807251,0.0838122144341468,-6.074286460876465
8.573405265808105,8.26570224761963,-6.189366817474365,0.0995465517044067,-6.284530162811279
8.389517784118652,8.26570224761963,-6.213025569915772,0.087902158498764,-6.246438026428224
8.425531387329102,8.26570224761963,-6.171215057373047,0.0598830953240394,-6.13444185256958
8.593498229980467,8.26570224761963,-6.317275047302246,0.0505635291337966,-6.301466941833496
8.704839706420898,8.26570224761963,-6.511818885803224,0.0601719319820404,-6.528674602508545
8.827445983886719,8.26570224761963,-6.25213098526001,0.0561699271202087,-6.264256954193115
8.851720809936523,8.26570224761963,-6.2333760261535645,0.0527182109653949,-6.278122901916504
8.910985946655273,8.26570224761963,-6.260447978973389,0.0659454390406608,-6.230456352233888
8.954769134521484,8.26570224761963,-6.188570976257324,0.0824462622404098,-6.229551315307617
8.930562973022463,8.26570224761963,-6.165982723236084,0.0993653684854507,-6.295794486999512
8.582963943481445,8.26570224761963,-6.152746677398682,0.114885851740837,-6.139148712158203
8.36922550201416,8.26570224761963,-6.111786365509033,0.100315399467945,-6.105556964874268
8.24581527709961,8.26570224761963,-6.159324169158936,0.0867559015750885,-6.219681262969971
8.168210029602049,8.26570224761963,-6.276108264923096,0.0481305792927742,-6.230552673339844
8.233075141906738,8.26570224761963,-6.260695457458496,0.0320752896368503,-6.2303147315979
8.113334655761719,8.26570224761963,-6.277431011199951,0.027052205055952,-6.273542881011962
7.994543552398682,8.26570224761963,-6.2880401611328125,0.0265294350683689,-6.305426597595215
8.007688522338867,8.26570224761963,-6.28547477722168,0.0280552078038454,-6.278393745422363
8.015563011169434,8.26570224761963,-6.288697719573976,0.0300051346421241,-6.23682165145874
8.080829620361328,8.26570224761963,-6.2949509620666495,0.0302762221544981,-6.286005973815918
8.106864929199217,8.26570224761963,-6.3005146980285645,0.031454611569643,-6.314352512359619
8.10566520690918,8.26570224761963,-6.115247249603272,0.0495473705232143,-6.00981903076172
8.259855270385742,8.26570224761963,-6.157532215118408,0.0506962016224861,-6.133587837219238
8.423100471496582,8.26570224761963,-6.385799884796144,0.0418826639652252,-6.435449600219728
8.590806007385254,8.26570224761963,-6.331139087677002,0.0368492864072322,-6.342822551727295
8.52849292755127,8.26570224761963,-6.34811544418335,0.0472226254642009,-6.380929470062256
8.550145149230957,8.26570224761963,-6.382491588592528,0.0517306067049503,-6.3896541595458975


==> data/single_task_inference_result/ant/ant_single_task_inference_trajectories/13.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
-0.1233053505420684,1.4767197370529177,-1.772883057594299,3.2790184020996094,1.0382308959960935
0.1626860350370407,1.4767197370529177,-0.2298556417226791,0.2317368686199188,0.2450393587350845
0.6245216727256775,1.4767197370529177,-0.0085408091545104,0.1121277883648872,-0.2633988857269287
1.0402361154556274,1.4767197370529177,0.0307689607143402,0.0802085697650909,-0.0838334634900093
1.3212764263153076,1.4767197370529177,0.0594991147518158,0.0501832365989685,0.027330745011568
1.3625458478927612,1.4767197370529177,0.0759901702404022,0.0366221442818641,0.0079089403152465
1.3922568559646606,1.4767197370529177,0.0897298753261566,0.032742690294981,0.1273004114627838
1.3094967603683472,1.4767197370529177,0.0743041634559631,0.0473213195800781,0.0398039370775222
1.288159966468811,1.4767197370529177,0.0427275598049163,0.0438042655587196,-0.0184804834425449
1.3078138828277588,1.4767197370529177,0.0759233236312866,0.0292211938649416,0.0430788695812225
1.3881655931472778,1.4767197370529177,0.0643353760242462,0.0291063636541366,0.0080624781548976
1.4219180345535278,1.4767197370529177,0.0844565033912658,0.0286953095346689,0.063004732131958
1.3972797393798828,1.4767197370529177,0.0596034824848175,0.0300911236554384,0.057369589805603
1.3874632120132446,1.4767197370529177,0.0734699666500091,0.0317635014653205,0.0990093722939491
1.384215235710144,1.4767197370529177,0.0785234868526458,0.0280444957315921,0.0912148654460906
1.3988635540008545,1.4767197370529177,0.0781555473804473,0.0264393668621778,0.027800153940916
1.3770450353622437,1.4767197370529177,0.0783795714378357,0.0263506919145584,0.1186043247580528
1.3700945377349851,1.4767197370529177,0.091894507408142,0.0295534022152423,0.1158023625612258
1.367122173309326,1.4767197370529177,0.0860168635845184,0.0267458297312259,0.1210220381617546
1.3582292795181274,1.4767197370529177,0.0756257474422454,0.0271001234650611,0.1337901800870895
1.3958479166030884,1.4767197370529177,0.0755984485149383,0.0272889416664838,0.043310958892107
1.4101439714431765,1.4767197370529177,0.1288782358169555,0.0426655411720275,0.2353078424930572
1.350675582885742,1.4767197370529177,0.0878269374370574,0.0275025181472301,0.0828159973025322
1.381038188934326,1.4767197370529177,0.0825588703155517,0.0277194716036319,0.0514370501041412
1.474260926246643,1.4767197370529177,0.0780072808265686,0.0273823272436857,0.0300202518701553
1.5034409761428833,1.4767197370529177,0.081357330083847,0.0259532108902931,0.0651770457625389
1.5553001165390017,1.4767197370529177,0.07606902718544,0.0247468072921037,0.0668327510356903
1.5644236803054807,1.4767197370529177,0.0619518160820007,0.026079773902893,0.0574024841189384
1.5457831621170044,1.4767197370529177,0.0458153486251831,0.0263296030461788,0.0549823157489299
1.6842310428619385,1.4767197370529177,0.0723449289798736,0.0263743624091148,0.0640612915158271
1.716405749320984,1.4767197370529177,0.091029942035675,0.030973695218563,0.0707294717431068
1.7909468412399292,1.4767197370529177,0.1147011220455169,0.0436355881392955,0.1490332931280136
1.652976632118225,1.4767197370529177,0.1100535094738006,0.0410769395530223,0.1619606167078018
1.487309455871582,1.4767197370529177,0.1124824285507202,0.0345103703439235,0.0613675564527511
1.3742122650146484,1.4767197370529177,0.0423020422458648,0.0316733382642269,-0.0074796751141548
1.3100119829177856,1.4767197370529177,0.0495143830776214,0.0314157009124755,0.0794399753212928
1.2725452184677124,1.4767197370529177,0.0799796283245086,0.028296411037445,0.0939672142267227
1.2826240062713623,1.4767197370529177,0.0905754268169403,0.0273596961051225,0.1091949194669723
1.3640320301055908,1.4767197370529177,0.0722313821315765,0.0279570538550615,0.0870113521814346
1.4572906494140625,1.4767197370529177,0.089471697807312,0.0293378643691539,0.0718912482261657
1.501378059387207,1.4767197370529177,0.0462774336338043,0.0305085591971874,0.050034549087286
1.60194993019104,1.4767197370529177,0.0584795176982879,0.0288917776197195,0.0330452397465705
1.6972463130950928,1.4767197370529177,0.0767683386802673,0.0290427692234516,0.0954030901193618
1.5868840217590332,1.4767197370529177,0.097115933895111,0.0306197088211774,0.0815790817141532
1.558504939079285,1.4767197370529177,0.1055328845977783,0.0303408876061439,0.1154061257839202
1.384263515472412,1.4767197370529177,0.0273027122020721,0.0264717191457748,0.0087047331035137
1.373815894126892,1.4767197370529177,0.033415287733078,0.0282559134066104,0.0174409747123718
1.4759838581085205,1.4767197370529177,0.0779021084308624,0.0273397751152515,0.0692790523171424
1.4516241550445557,1.4767197370529177,0.0861817896366119,0.0255828145891428,0.1095792651176452
1.4587395191192627,1.4767197370529177,0.0907376110553741,0.024722758680582,0.0697539299726486
1.3879770040512085,1.4767197370529177,0.090454876422882,0.0248799696564674,0.0947119668126106
1.2664779424667358,1.4767197370529177,0.0901508629322052,0.0250212214887142,0.0989254862070083
1.2534294128417969,1.4767197370529177,0.0947960317134857,0.0239391587674617,0.0596482902765274
1.268772006034851,1.4767197370529177,0.0931553542613983,0.0257323142141103,0.1133713945746421
1.255271077156067,1.4767197370529177,0.0732365846633911,0.0286566279828548,0.1438679248094558
1.2627404928207395,1.4767197370529177,0.062685340642929,0.0305551551282405,0.0339386612176895
1.3692615032196045,1.4767197370529177,0.0469630658626556,0.0329924412071704,0.0020299777388572
1.4996004104614256,1.4767197370529177,0.0386668443679809,0.0444222576916217,-0.0656382068991661
1.4766651391983032,1.4767197370529177,0.0283412933349609,0.0334698744118213,-0.0132262036204338
1.5166367292404177,1.4767197370529177,0.0636648833751678,0.0291374064981937,0.0691777095198631
1.6127052307128906,1.4767197370529177,0.0761358141899108,0.0279052313417196,0.0728638768196106
1.575080633163452,1.4767197370529177,0.076648861169815,0.0258465819060802,0.0291195921599864
1.52215838432312,1.4767197370529177,0.0741461813449859,0.0256196036934852,0.1031032130122184
1.4523762464523315,1.4767197370529177,0.0709775686264038,0.0255041979253292,0.0746178328990936
1.3828036785125732,1.4767197370529177,0.0543165504932403,0.0262302197515964,0.0508877784013748
1.306670069694519,1.4767197370529177,0.0796893537044525,0.0253518968820571,0.0960906445980072
1.3355849981307983,1.4767197370529177,0.0847912728786468,0.025188123807311,0.1228594332933426
1.345621347427368,1.4767197370529177,0.0842086374759674,0.0261003691703081,0.0894644781947135
1.2780853509902954,1.4767197370529177,0.0671740472316742,0.0279293060302734,0.0295767560601234
1.2679880857467651,1.4767197370529177,0.0783854722976684,0.0290545914322137,0.0429267808794975
1.2744146585464475,1.4767197370529177,0.0768964290618896,0.0301165673881769,0.0990509092807769
1.2820268869400024,1.4767197370529177,0.074529618024826,0.030051089823246,0.0990856736898422
1.3003185987472534,1.4767197370529177,0.0776686966419219,0.0308211110532283,0.0954339504241943
1.2936012744903564,1.4767197370529177,0.1924268007278442,0.0568667650222778,0.2135741263628005
1.269022226333618,1.4767197370529177,0.0962753593921661,0.0394345931708812,0.1425093561410904
1.2444405555725095,1.4767197370529177,0.0316078960895538,0.0337519720196723,0.0760671719908714
1.226428747177124,1.4767197370529177,0.0694705545902252,0.0317677035927772,0.0639328509569168
1.262100338935852,1.4767197370529177,0.08480104804039,0.0311854481697082,0.1108577251434326
1.344610810279846,1.4767197370529177,0.0863709449768066,0.0311038568615913,0.0319025814533233
1.3972308635711668,1.4767197370529177,0.0453333258628845,0.0374493151903152,-0.0125326365232467
1.5955506563186643,1.4767197370529177,0.043226808309555,0.0352051518857479,0.031966209411621
1.6937795877456665,1.4767197370529177,0.0709506571292877,0.0326004773378372,0.0715933889150619
1.6434720754623413,1.4767197370529177,0.0449835360050201,0.0296239331364631,0.0503559336066246
1.594071626663208,1.4767197370529177,0.0606903135776519,0.0358702428638935,0.0334517657756805
1.6419378519058228,1.4767197370529177,0.0525707006454467,0.0339913740754127,0.0569282434880733
1.6009292602539062,1.4767197370529177,-0.0144028961658477,0.0414923094213008,0.0444471351802349
1.5551334619522097,1.4767197370529177,-0.1567493379116058,0.0446938574314117,-0.128818079829216
1.639422297477722,1.4767197370529177,-0.0466110408306121,0.045956015586853,-0.0993393436074256
1.625578999519348,1.4767197370529177,-0.0041297078132629,0.0391343049705028,-0.0522097386419773
1.6741461753845217,1.4767197370529177,-0.1102241575717926,0.0422598123550415,-0.1238675862550735
1.6345360279083252,1.4767197370529177,-0.0412931591272354,0.0511264130473136,-0.086621806025505
1.6323800086975095,1.4767197370529177,-0.010029524564743,0.0485968254506588,-0.0473370961844921
1.6156015396118164,1.4767197370529177,-0.0797219425439834,0.0451755002140998,-0.1626756191253662
1.64461350440979,1.4767197370529177,-0.0824224352836609,0.0479977540671825,-0.1071321442723274
1.6166234016418457,1.4767197370529177,-0.0289153903722763,0.0634754076600074,-0.0169635079801082
1.5381897687911987,1.4767197370529177,-0.0388191491365432,0.0599276423454284,-0.0890136659145355
1.5656682252883911,1.4767197370529177,0.0055513978004455,0.0438634902238845,0.0387459099292755
1.3975567817687988,1.4767197370529177,-0.0145444720983505,0.0336221009492874,-0.0176337845623493
1.3722505569458008,1.4767197370529177,0.0348584949970245,0.0271045677363872,0.0337139405310154
1.3844252824783323,1.4767197370529177,0.0739991068840026,0.0260166767984628,0.0609287619590759
1.3080404996871948,1.4767197370529177,0.085106760263443,0.0258053503930568,0.0586370080709457
1.4480520486831665,1.4767197370529177,0.0827661454677581,0.0272125732153654,0.0698983520269393
1.4407389163970947,1.4767197370529177,0.0837974846363067,0.0268474873155355,0.0660314112901687
1.4241725206375122,1.4767197370529177,0.0933018624782562,0.0255382191389799,0.0985207483172416
1.5134193897247314,1.4767197370529177,0.0899056196212768,0.0262906365096569,0.0473658740520477
1.5646400451660156,1.4767197370529177,0.0881438553333282,0.0274658221751451,0.0823767781257629
1.5226920843124387,1.4767197370529177,0.0674321949481964,0.0236321333795785,0.0824339538812637
1.533768892288208,1.4767197370529177,0.0455857813358306,0.0243358127772808,0.0640715211629867
1.5490262508392332,1.4767197370529177,0.0351536870002746,0.0260691735893487,0.0281742103397846
1.6623128652572632,1.4767197370529177,0.0144907385110855,0.0261429920792579,0.0067081288434565
1.613444685935974,1.4767197370529177,0.0492198765277862,0.0309734661132097,0.0258016996085643
1.4429713487625122,1.4767197370529177,0.1078405976295471,0.0374101102352142,0.0990558937191963
1.2985711097717283,1.4767197370529177,0.0621646344661712,0.0263165310025215,0.0578321516513824
1.3067511320114136,1.4767197370529177,0.0983312427997589,0.0266073867678642,0.073113739490509
1.3713036775588987,1.4767197370529177,0.1067377626895904,0.0274345446377992,0.1682379096746444
1.4173213243484497,1.4767197370529177,0.0850316882133483,0.0276554394513368,0.1255972981452942
1.5393258333206177,1.4767197370529177,0.0698276162147522,0.0272379722446203,0.0089697875082492
1.62319815158844,1.4767197370529177,0.0662567615509033,0.0304057728499174,0.0348046459257602
1.5922142267227173,1.4767197370529177,0.0456357598304748,0.0270510502159595,0.0381194204092025
1.6675304174423216,1.4767197370529177,0.0135734528303146,0.0290317200124263,-0.0232415609061718
1.708641767501831,1.4767197370529177,0.0275706350803375,0.0373290218412876,-0.0128163211047649
1.5645899772644043,1.4767197370529177,-0.1339043378829956,0.0407290086150169,-0.0737446993589401
1.5940214395523071,1.4767197370529177,0.0557630956172943,0.0417951047420501,0.0817521065473556
1.6458295583724976,1.4767197370529177,-0.0384466350078582,0.0288803931325674,-0.0708666294813156
1.6074848175048828,1.4767197370529177,-0.1413538008928298,0.0350293852388858,-0.2024261653423309
1.5730894804000854,1.4767197370529177,-0.0138610303401947,0.0662977248430252,-0.0160622242838144
1.521458625793457,1.4767197370529177,-0.0150050520896911,0.0372671596705913,-0.0453263260424137
1.4956458806991575,1.4767197370529177,0.0194863975048065,0.0374303273856639,0.0249296352267265
1.5161266326904297,1.4767197370529177,0.0345259010791778,0.0344237573444843,0.1012277230620384
1.4553947448730469,1.4767197370529177,0.0487423837184906,0.0272376090288162,0.0309911035001277
1.3424973487854004,1.4767197370529177,0.0642955005168914,0.0243246629834175,0.0526873134076595
1.2293756008148191,1.4767197370529177,0.0787333548069,0.023613316938281,0.0916997790336609
1.1827701330184937,1.4767197370529177,0.0879293978214263,0.0244365073740482,0.0890359058976173
1.2150293588638303,1.4767197370529177,0.0893179476261138,0.0269368849694728,0.0863904580473899
1.3233087062835691,1.4767197370529177,0.070643812417984,0.0297352205961942,0.1067806333303451
1.3348983526229858,1.4767197370529177,0.0935989022254943,0.0306413769721984,0.061454351991415
1.4169287681579588,1.4767197370529177,0.0367955863475799,0.0346950553357601,0.0149468742311
1.3609591722488403,1.4767197370529177,0.0526049435138702,0.0552655756473541,0.1254971176385879
1.3168883323669431,1.4767197370529177,0.0769329369068145,0.0309789013117551,0.1346198618412017
1.3709670305252075,1.4767197370529177,0.0670710802078247,0.0291509348899126,0.0917994752526283
1.3353383541107176,1.4767197370529177,0.0637111365795135,0.0290702432394027,0.0753581002354621
1.250073790550232,1.4767197370529177,0.0752758681774139,0.0278575234115123,0.0810925513505935
1.2223354578018188,1.4767197370529177,0.0705890357494354,0.0291984360665082,0.024546880275011
1.247018337249756,1.4767197370529177,0.075614720582962,0.0306315291672945,0.0417281240224838
1.3233715295791624,1.4767197370529177,0.0748522877693176,0.0309534296393394,0.1210050880908966
1.5322736501693723,1.4767197370529177,0.0928795933723449,0.0304826535284519,0.0917405262589454
1.6270475387573242,1.4767197370529177,-0.0007744133472442,0.0335373394191265,-0.0221081394702196
1.651741862297058,1.4767197370529177,-0.0088487565517425,0.0323841497302055,-0.0187941379845142
1.6943503618240356,1.4767197370529177,-0.0150506496429443,0.0489122532308101,-0.0324574932456016
1.675652265548706,1.4767197370529177,0.0697051882743835,0.070197694003582,0.0769572854042053
1.5029194355010986,1.4767197370529177,0.0957721173763275,0.05017526820302,0.1049308106303215
1.5906288623809814,1.4767197370529177,0.0611518323421478,0.032897837460041,0.0545073971152305
1.6904196739196775,1.4767197370529177,-0.0012928992509841,0.0284137837588787,0.0022907357197254
1.7272323369979858,1.4767197370529177,-0.0474070608615875,0.0317649245262146,-0.0166501961648464
1.7519854307174685,1.4767197370529177,0.1153285205364227,0.0488289184868335,0.1021342724561691
1.7249157428741455,1.4767197370529177,0.1296472251415252,0.0359133891761302,0.1762120723724365
1.68720543384552,1.4767197370529177,0.0799888670444488,0.0425957180559635,0.0631575062870979
1.5754985809326172,1.4767197370529177,0.0416437685489654,0.0426176488399505,0.0794752389192581
1.6138794422149658,1.4767197370529177,0.0399824082851409,0.0423940867185592,0.0121863726526498
1.56189227104187,1.4767197370529177,-0.0499595403671264,0.0375279858708381,-0.0171568803489208
1.5258352756500244,1.4767197370529177,-0.1215963065624237,0.0345140732824802,-0.1321772933006286
1.5692977905273435,1.4767197370529177,-0.0242561697959899,0.0429423488676548,-0.0709791556000709
1.5282022953033447,1.4767197370529177,0.0039306879043579,0.0314756296575069,0.0740650296211242
1.5398001670837402,1.4767197370529177,0.0136462897062301,0.032911904156208,0.0571009628474712
1.5651063919067385,1.4767197370529177,0.0237395465373992,0.0288709942251443,-0.0016604010015726
1.6196465492248535,1.4767197370529177,0.0054260641336441,0.0276641640812158,-0.023754583671689
1.597468852996826,1.4767197370529177,0.0299123227596282,0.0341397523880004,-0.0256855525076389
1.599360704421997,1.4767197370529177,0.0837657451629638,0.0414719879627227,0.1569427847862243
1.5638937950134275,1.4767197370529177,0.0203823149204254,0.0397279672324657,0.0595118030905723
1.6625375747680664,1.4767197370529177,0.0011803805828094,0.0438899882137775,-0.0002041868865489
1.800618290901184,1.4767197370529177,-0.0079017281532287,0.0459885783493518,-0.0806798487901687
1.6314890384674072,1.4767197370529177,0.0034808218479156,0.0437771715223789,0.0362688712775707
1.5190347433090208,1.4767197370529177,0.1042869091033935,0.0338570214807987,0.0714491456747055
1.4314616918563845,1.4767197370529177,0.0645361840724945,0.0291099846363067,0.0356088392436504
1.4670352935791016,1.4767197370529177,0.0400699377059936,0.0310986135154962,0.0391438491642475
1.4803597927093504,1.4767197370529177,0.0583055913448333,0.0273822676390409,0.0946655869483947
1.51396906375885,1.4767197370529177,0.0893940031528472,0.0241440124809742,0.1550371348857879
1.5671889781951904,1.4767197370529177,0.083101600408554,0.0231706965714693,0.1121292114257812
1.692028760910034,1.4767197370529177,0.0740098655223846,0.0236418824642896,0.0812126994132995
1.7652065753936768,1.4767197370529177,0.0845623314380645,0.0255166795104742,0.0668303295969963
1.6931378841400146,1.4767197370529177,0.1793505847454071,0.0355549827218055,0.2599740028381348
1.5097718238830566,1.4767197370529177,0.1340534389019012,0.0326620638370513,0.1275533139705658
1.5545443296432495,1.4767197370529177,0.0662138760089874,0.0298844072967767,0.0445030108094215
1.6149393320083618,1.4767197370529177,0.0027238577604293,0.0307434499263763,0.0717170760035514
1.5789669752120972,1.4767197370529177,-0.0385616868734359,0.0334928482770919,-0.0226547364145517
1.601516842842102,1.4767197370529177,0.0548389852046966,0.0417731963098049,0.0841025784611702
1.5302057266235352,1.4767197370529177,0.0224549472332,0.0322440192103385,-0.0165385827422142
1.5085997581481931,1.4767197370529177,-0.0177728086709976,0.034618142992258,-0.0055268555879592
1.4914032220840454,1.4767197370529177,0.0014154016971588,0.0319291166961193,-0.0186691433191299
1.4535170793533323,1.4767197370529177,0.0400277972221374,0.0260660611093044,0.0258551687002182
1.3974888324737549,1.4767197370529177,0.0655893385410308,0.0247775074094533,0.0947209894657135
1.361003041267395,1.4767197370529177,0.0804695785045623,0.0234248526394367,0.0333390645682811
1.362390637397766,1.4767197370529177,0.08616504073143,0.0238871499896049,0.1010703891515731
1.3611730337142944,1.4767197370529177,0.0862917602062225,0.0251924060285091,0.0982611626386642
1.37160062789917,1.4767197370529177,0.075339525938034,0.0268434751778841,0.0775740817189216
1.444862961769104,1.4767197370529177,0.0718691051006317,0.0277684535831212,0.054074540734291
1.4626344442367551,1.4767197370529177,0.0883236229419708,0.0319950692355632,0.1172393709421157
1.482062578201294,1.4767197370529177,0.0865401327610015,0.0256873033940792,0.0759380534291267
1.4246156215667725,1.4767197370529177,0.0941145718097686,0.0259794294834136,0.1116858199238777
1.3372074365615845,1.4767197370529177,0.0891633927822112,0.0244237910956144,0.1041656509041786


==> data/single_task_inference_result/ant/ant_single_task_inference_trajectories/14.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.0168483797460794,2.931647062301636,-1.772883057594299,3.2790184020996094,-0.228554293513298
0.3598199784755707,2.931647062301636,-1.6861096620559692,0.2452898025512695,-1.3569085597991943
0.8551014065742493,2.931647062301636,-1.2205886840820312,0.1096803471446037,-1.4251234531402588
1.3037619590759275,2.931647062301636,-1.290500521659851,0.0849142521619796,-1.4206645488739011
1.6633330583572388,2.931647062301636,-1.2576133012771606,0.0552180670201778,-1.348895788192749
2.1169121265411377,2.931647062301636,-1.371095061302185,0.0438155569136142,-1.3566375970840454
2.440612554550171,2.931647062301636,-1.3433324098587036,0.0434997528791427,-1.325151801109314
2.6101231575012207,2.931647062301636,-1.1836525201797483,0.0360903292894363,-1.187135934829712
2.603806972503662,2.931647062301636,-1.1320507526397705,0.0419758930802345,-1.1462174654006958
2.725679397583008,2.931647062301636,-1.2978726625442505,0.0544508583843708,-1.2962952852249143
2.652817726135253,2.931647062301636,-1.2833240032196045,0.048891007900238,-1.2547008991241455
2.677445650100708,2.931647062301636,-1.4088424444198608,0.0485503263771534,-1.4481995105743408
2.807297706604004,2.931647062301636,-1.3060134649276731,0.0392124503850936,-1.288325548171997
2.9557380676269527,2.931647062301636,-1.307866454124451,0.0331680327653884,-1.261051058769226
2.997837781906128,2.931647062301636,-1.2610894441604614,0.0305731762200593,-1.24349045753479
2.9393656253814697,2.931647062301636,-1.3191286325454712,0.0318391099572181,-1.2612972259521484
2.957504987716675,2.931647062301636,-1.299665093421936,0.0305348727852106,-1.2956488132476809
3.0920002460479736,2.931647062301636,-1.288867712020874,0.0244819521903991,-1.3133414983749387
2.9739880561828613,2.931647062301636,-1.294757604598999,0.0232735946774482,-1.3071355819702148
2.877062559127808,2.931647062301636,-1.2758494615554807,0.0240970961749553,-1.2692527770996092
2.8120386600494385,2.931647062301636,-1.2728172540664673,0.0221620462834835,-1.2719773054122925
2.929183959960937,2.931647062301636,-1.260445475578308,0.0239566415548324,-1.209141492843628
2.9039549827575684,2.931647062301636,-1.2821463346481323,0.0249277092516422,-1.3005483150482176
2.872189760208129,2.931647062301636,-1.275237202644348,0.0226918179541826,-1.2751476764678955
2.8405961990356445,2.931647062301636,-1.2703285217285156,0.0230607148259878,-1.2906090021133425
2.9112391471862797,2.931647062301636,-1.275876760482788,0.0253996551036834,-1.2799102067947388
2.9231841564178462,2.931647062301636,-1.2731528282165527,0.0228262934833765,-1.2832717895507812
2.945226192474365,2.931647062301636,-1.2699334621429443,0.0229660365730524,-1.2491683959960935
2.9948415756225586,2.931647062301636,-1.2744642496109009,0.0230153072625398,-1.3100457191467283
2.979198217391968,2.931647062301636,-1.28273606300354,0.0234451964497566,-1.2208646535873413
2.9804248809814453,2.931647062301636,-1.299201488494873,0.022442540153861,-1.3173539638519287
2.9518659114837646,2.931647062301636,-1.307495355606079,0.0233228765428066,-1.347988486289978
3.046156167984009,2.931647062301636,-1.3059659004211424,0.0238344948738813,-1.3235470056533811
3.149200201034545,2.931647062301636,-1.303733229637146,0.025079621002078,-1.2902456521987915
3.125314235687256,2.931647062301636,-1.2920913696289062,0.0275344960391521,-1.2878752946853635
3.012831211090088,2.931647062301636,-1.227181315422058,0.0316303856670856,-1.227627515792847
2.9377248287200928,2.931647062301636,-1.274281620979309,0.0260465778410434,-1.2625353336334229
3.036668062210083,2.931647062301636,-1.303399682044983,0.0258051846176385,-1.3232415914535522
3.292813539505005,2.931647062301636,-1.3063807487487793,0.029317270964384,-1.3149573802947998
3.3163201808929443,2.931647062301636,-1.273918867111206,0.0295251607894897,-1.2521853446960447
3.1607413291931152,2.931647062301636,-1.2455663681030271,0.0269198510795831,-1.271523118019104
3.0277273654937744,2.931647062301636,-1.2782127857208252,0.02729301340878,-1.298110008239746
2.951227188110352,2.931647062301636,-1.2817320823669431,0.0335790887475013,-1.257612943649292
2.9767348766326904,2.931647062301636,-1.3611135482788084,0.0345820859074592,-1.3540443181991575
3.034025430679321,2.931647062301636,-1.3474342823028564,0.0370461121201515,-1.3070435523986816
2.921527147293091,2.931647062301636,-1.3757842779159544,0.0281952340155839,-1.3423854112625122
2.818829536437988,2.931647062301636,-1.295659422874451,0.0247665457427501,-1.3389875888824463
2.7568588256835938,2.931647062301636,-1.268482327461243,0.0232713520526886,-1.3007624149322508
2.876382112503052,2.931647062301636,-1.2559192180633545,0.0242806151509284,-1.2632957696914673
2.8698761463165283,2.931647062301636,-1.2779045104980469,0.0252425372600555,-1.2861777544021606
2.8636906147003174,2.931647062301636,-1.282170653343201,0.0248986929655075,-1.2212202548980713
2.932647943496704,2.931647062301636,-1.28599750995636,0.0276130884885788,-1.2686011791229248
3.030832290649414,2.931647062301636,-1.2990585565567017,0.0306626949459314,-1.2322142124176023
3.1916167736053462,2.931647062301636,-1.294548273086548,0.0228889659047126,-1.2537262439727783
3.059844255447388,2.931647062301636,-1.3091241121292114,0.0269997287541627,-1.338303804397583
3.000919342041016,2.931647062301636,-1.2508888244628906,0.0290328823029994,-1.206849455833435
3.1001362800598145,2.931647062301636,-1.2861493825912476,0.02403842844069,-1.2949016094207764
3.1512560844421382,2.931647062301636,-1.2940356731414795,0.0301050301641225,-1.2491501569747925
3.196753025054932,2.931647062301636,-1.5484954118728635,0.0374477580189704,-1.5136030912399292
3.1331048011779785,2.931647062301636,-1.2421637773513792,0.0406706109642982,-1.2260290384292605
2.9593312740325928,2.931647062301636,-1.2584878206253052,0.0298305135220289,-1.2935364246368408
3.074469804763793,2.931647062301636,-1.2967500686645508,0.0286862887442112,-1.3145391941070557
3.068195581436157,2.931647062301636,-1.3485784530639648,0.0292779747396707,-1.3582416772842407
3.033273458480835,2.931647062301636,-1.4344077110290527,0.0354658663272857,-1.4290578365325928
3.258092164993286,2.931647062301636,-1.268957018852234,0.0359845533967018,-1.3191845417022705
3.349850416183472,2.931647062301636,-1.237972378730774,0.026640698313713,-1.2281746864318848
3.1338136196136475,2.931647062301636,-1.2331513166427612,0.0315795354545116,-1.2569143772125244
3.0034546852111816,2.931647062301636,-1.2715488672256468,0.0298133641481399,-1.2743682861328125
2.9567461013793945,2.931647062301636,-1.2742036581039429,0.0334490463137626,-1.3238035440444946
2.970602035522461,2.931647062301636,-1.36879825592041,0.0335518307983875,-1.3301812410354614
2.8849008083343506,2.931647062301636,-1.3559488058090208,0.0391869470477104,-1.3266767263412476
2.8560385704040527,2.931647062301636,-1.3159010410308836,0.0255328677594661,-1.2981935739517212
2.951261758804321,2.931647062301636,-1.28805935382843,0.0233081895858049,-1.2825084924697876
2.9045956134796143,2.931647062301636,-1.2829139232635498,0.0227347556501626,-1.2918120622634888
2.8418147563934326,2.931647062301636,-1.2779256105422971,0.0224680546671152,-1.2569401264190672
2.869537115097045,2.931647062301636,-1.2714487314224243,0.0228294022381305,-1.2772659063339231
2.870939254760742,2.931647062301636,-1.277095079421997,0.0243256613612174,-1.2792892456054688
2.945383071899414,2.931647062301636,-1.2765494585037231,0.0235046800225973,-1.2797507047653198
2.9538254737854004,2.931647062301636,-1.2770352363586424,0.0242285374552011,-1.255380630493164
2.9861373901367188,2.931647062301636,-1.2922879457473757,0.0232512950897216,-1.2824407815933228
3.106151580810547,2.931647062301636,-1.3059228658676147,0.0234455429017543,-1.3290443420410156
3.108678102493286,2.931647062301636,-1.3136969804763792,0.0254581365734338,-1.3334394693374632
3.0785791873931885,2.931647062301636,-1.267627835273743,0.0284318849444389,-1.2457832098007202
3.063814640045166,2.931647062301636,-1.254077672958374,0.0288861487060785,-1.2565141916275024
3.1115975379943848,2.931647062301636,-1.2802165746688845,0.0277947559952735,-1.2657514810562132
2.985724210739136,2.931647062301636,-1.3139029741287231,0.0400195233523845,-1.2704073190689087
2.9498019218444824,2.931647062301636,-1.313999056816101,0.0338918045163154,-1.298065185546875
3.053408145904541,2.931647062301636,-1.3271172046661377,0.0253962893038988,-1.2870846986770628
3.0263140201568604,2.931647062301636,-1.3028260469436643,0.0270293243229389,-1.30634343624115
3.013321876525879,2.931647062301636,-1.3664277791976929,0.029359521344304,-1.3782228231430051
3.000839710235596,2.931647062301636,-1.2914562225341797,0.0280678141862154,-1.2186908721923828
3.016432523727417,2.931647062301636,-1.2855879068374632,0.0277866926044225,-1.2937334775924685
3.078670263290405,2.931647062301636,-1.340833067893982,0.0346218161284923,-1.34866201877594
3.0740413665771484,2.931647062301636,-1.3276582956314087,0.0351354703307151,-1.3178018331527708
3.0257530212402344,2.931647062301636,-1.280346155166626,0.0401619933545589,-1.2896684408187866
2.974638700485229,2.931647062301636,-1.2881253957748413,0.0329740867018699,-1.2696552276611328
2.995441675186157,2.931647062301636,-1.3004928827285769,0.0271984077990055,-1.2964400053024292
3.069730043411255,2.931647062301636,-1.3315910100936887,0.0298262313008308,-1.375067353248596
3.2554409503936768,2.931647062301636,-1.3998697996139526,0.029806014150381,-1.3555532693862915
3.3501918315887447,2.931647062301636,-1.2160687446594238,0.0339307337999343,-1.1731624603271484
3.3910932540893555,2.931647062301636,-1.2196327447891235,0.0296151991933584,-1.2651410102844238
3.054469347000122,2.931647062301636,-1.255242109298706,0.0307369865477085,-1.268909573554993
2.946305990219116,2.931647062301636,-1.2625690698623655,0.03552757948637,-1.2109973430633545
2.8897042274475098,2.931647062301636,-1.3170586824417114,0.0387109890580177,-1.330710768699646
2.878674268722534,2.931647062301636,-1.360824465751648,0.0331231318414211,-1.3115193843841553
2.72732925415039,2.931647062301636,-1.303014636039734,0.0283792149275541,-1.2961716651916504
2.793445587158203,2.931647062301636,-1.2756861448287964,0.0241399258375167,-1.2711182832717896
2.904155969619751,2.931647062301636,-1.2733980417251587,0.0243436712771654,-1.2759037017822263
2.6764898300170894,2.931647062301636,-1.2843143939971924,0.0259084440767765,-1.2581442594528198
2.728353261947632,2.931647062301636,-1.2927770614624023,0.0253271702677011,-1.283070683479309
2.696875810623169,2.931647062301636,-1.2893997430801392,0.0307122264057397,-1.3244773149490356
2.914108991622925,2.931647062301636,-1.3067537546157837,0.0302168577909469,-1.3526196479797363
2.9518251419067383,2.931647062301636,-1.300232172012329,0.0276881568133831,-1.2811284065246582
2.9471931457519527,2.931647062301636,-1.280813217163086,0.0321465097367763,-1.2936681509017944
3.012526750564575,2.931647062301636,-1.30048406124115,0.0287645403295755,-1.3109103441238403
2.9389023780822754,2.931647062301636,-1.29992413520813,0.027272081002593,-1.2894539833068848
2.850291967391968,2.931647062301636,-1.2970151901245115,0.0223592333495616,-1.2831193208694458
2.9378230571746826,2.931647062301636,-1.2823646068572998,0.0223629456013441,-1.2826887369155884
2.9785876274108887,2.931647062301636,-1.276598572731018,0.0222689732909202,-1.301493525505066
2.944255828857421,2.931647062301636,-1.2875251770019531,0.0224023908376693,-1.3175570964813232
2.7583069801330566,2.931647062301636,-1.292920470237732,0.0217683147639036,-1.2927119731903076
2.869504690170288,2.931647062301636,-1.285341739654541,0.0236794054508209,-1.2694450616836548
2.9007439613342285,2.931647062301636,-1.2791483402252195,0.0226806048303842,-1.257834792137146
2.9019572734832764,2.931647062301636,-1.283341884613037,0.0234253611415624,-1.2939958572387695
2.7931041717529297,2.931647062301636,-1.2811917066574097,0.0232976116240024,-1.2694735527038574
2.6741230487823486,2.931647062301636,-1.2718369960784912,0.0265182666480541,-1.2630978822708128
2.6673226356506348,2.931647062301636,-1.2644027471542358,0.0247389040887355,-1.2575966119766235
2.776262760162353,2.931647062301636,-1.270231246948242,0.026078026741743,-1.2487163543701172
2.772234916687012,2.931647062301636,-1.2996827363967896,0.0289357788860797,-1.2463908195495603
2.830606222152709,2.931647062301636,-1.2838174104690552,0.029609028249979,-1.3352478742599487
2.821702241897583,2.931647062301636,-1.3131994009017944,0.0491173863410949,-1.3135732412338257
2.979405641555786,2.931647062301636,-1.3136534690856931,0.0345156639814376,-1.3479832410812376
3.015065670013428,2.931647062301636,-1.330919861793518,0.0315782874822616,-1.2942631244659424
3.052712440490722,2.931647062301636,-1.329465627670288,0.0285355560481548,-1.3716126680374143
3.041431903839112,2.931647062301636,-1.374536156654358,0.0303367283195257,-1.375216007232666
2.891127109527588,2.931647062301636,-1.2987241744995115,0.0405140705406665,-1.2574583292007446
2.7534399032592773,2.931647062301636,-1.301663875579834,0.0261698514223098,-1.3090436458587646
2.802349328994751,2.931647062301636,-1.25035297870636,0.0255959015339612,-1.265221118927002
2.9223949909210205,2.931647062301636,-1.2603474855422971,0.0261651165783405,-1.2726103067398071
3.103800058364868,2.931647062301636,-1.2751277685165403,0.0257651079446077,-1.3017315864562988
3.099724054336548,2.931647062301636,-1.2913728952407837,0.0247901231050491,-1.3216720819473269
3.045445680618286,2.931647062301636,-1.2389315366744995,0.0418126359581947,-1.2359527349472044
3.0132973194122314,2.931647062301636,-1.2547829151153564,0.027567371726036,-1.3099737167358398
3.005332469940185,2.931647062301636,-1.286109447479248,0.0246034637093544,-1.3085945844650269
3.0196423530578613,2.931647062301636,-1.3622630834579468,0.0337013602256774,-1.3088372945785522
3.088874101638793,2.931647062301636,-1.3984358310699463,0.0351915881037712,-1.4118616580963137
3.134667158126831,2.931647062301636,-1.3286644220352173,0.0376651994884014,-1.3348002433776855
3.134521722793579,2.931647062301636,-1.2486538887023924,0.0423643514513969,-1.2412123680114746
3.167185306549072,2.931647062301636,-1.2531477212905884,0.0371975637972354,-1.2690742015838623
3.1393144130706787,2.931647062301636,-1.2667125463485716,0.0313995778560638,-1.2405645847320557
2.9932157993316646,2.931647062301636,-1.2673252820968628,0.0351366996765136,-1.191955327987671
2.7929525375366206,2.931647062301636,-1.29163920879364,0.029518911615014,-1.26907479763031
2.5909686088562007,2.931647062301636,-1.2894970178604124,0.0283270552754402,-1.3151060342788696
2.7746691703796382,2.931647062301636,-1.2507938146591189,0.028473699465394,-1.2586125135421753
3.0173563957214355,2.931647062301636,-1.273805022239685,0.0283882096409797,-1.2792301177978516
2.8719398975372314,2.931647062301636,-1.2824043035507202,0.0275750756263732,-1.2521685361862185
2.78959584236145,2.931647062301636,-1.2633697986602783,0.0266009792685508,-1.227781057357788
2.836147785186768,2.931647062301636,-1.2365727424621582,0.0334322936832904,-1.2261096239089964
2.9695804119110107,2.931647062301636,-1.2668546438217163,0.029682295396924,-1.275618076324463
2.984717607498169,2.931647062301636,-1.277105689048767,0.0257823150604963,-1.2515994310379028
2.925210475921631,2.931647062301636,-1.3067320585250854,0.0246127843856811,-1.262364387512207
2.9969584941864014,2.931647062301636,-1.2933483123779297,0.0260168984532356,-1.2762975692749023
2.9678163528442383,2.931647062301636,-1.283169507980347,0.0247961338609457,-1.2725701332092283
2.8109838962554927,2.931647062301636,-1.288066029548645,0.023263968527317,-1.2525980472564695
2.852907180786133,2.931647062301636,-1.2820962667465208,0.0229944325983524,-1.269251585006714
2.83310866355896,2.931647062301636,-1.2733188867568968,0.0231746137142181,-1.2736332416534424
2.824618101119995,2.931647062301636,-1.280764937400818,0.0244110710918903,-1.3227260112762451
2.814450502395629,2.931647062301636,-1.2811700105667114,0.0252640005201101,-1.3228421211242676
2.8053016662597656,2.931647062301636,-1.2883898019790647,0.0281517878174781,-1.2486683130264282
2.8576884269714355,2.931647062301636,-1.2870525121688845,0.0273253135383129,-1.293254256248474
2.812439441680908,2.931647062301636,-1.2944871187210083,0.0373085513710975,-1.2969793081283567
2.9444630146026607,2.931647062301636,-1.2911431789398191,0.0275415144860744,-1.2967078685760498
3.0805406570434566,2.931647062301636,-1.3057352304458618,0.0286239795386791,-1.312674641609192
3.0031960010528564,2.931647062301636,-1.3057514429092407,0.0264085866510868,-1.307626247406006
2.9554204940795894,2.931647062301636,-1.3184337615966797,0.0270018018782138,-1.3176510334014893
3.005801200866699,2.931647062301636,-1.2822415828704832,0.0250865463167428,-1.3217406272888184
2.9649362564086914,2.931647062301636,-1.287331223487854,0.0240413192659616,-1.259074568748474
2.973186016082764,2.931647062301636,-1.351449489593506,0.0264542791992425,-1.3405593633651731
2.9819509983062744,2.931647062301636,-1.313568949699402,0.024781372398138,-1.349405288696289
2.992111921310425,2.931647062301636,-1.3210934400558472,0.0240343045443296,-1.3213157653808592
3.033852338790893,2.931647062301636,-1.3325700759887695,0.025427546352148,-1.3336784839630127
2.770502090454101,2.931647062301636,-1.3311907052993774,0.0261730030179023,-1.3929039239883425
2.847153425216675,2.931647062301636,-1.2948957681655884,0.0243257191032171,-1.294328689575195
3.0951449871063232,2.931647062301636,-1.266573786735535,0.0242475308477878,-1.3109006881713867
3.121206045150757,2.931647062301636,-1.247902750968933,0.0250631105154752,-1.2554593086242676
3.0606167316436768,2.931647062301636,-1.28923499584198,0.0253315176814794,-1.2861911058425903
3.072213888168335,2.931647062301636,-1.2778655290603635,0.0381204187870025,-1.3936634063720703
3.026486158370972,2.931647062301636,-1.3011677265167236,0.0292662344872951,-1.2790656089782717
3.105595350265503,2.931647062301636,-1.388125777244568,0.0353617183864116,-1.3765218257904053
3.0718369483947754,2.931647062301636,-1.308670163154602,0.0388172641396522,-1.377200961112976
3.142423391342163,2.931647062301636,-1.4169358015060425,0.0353084355592727,-1.3485763072967527
3.1366446018218994,2.931647062301636,-1.301822066307068,0.0364225730299949,-1.206815481185913
3.1486637592315674,2.931647062301636,-1.2596280574798584,0.0359424687922,-1.2587755918502808
3.041161298751831,2.931647062301636,-1.2827329635620115,0.0352854244410991,-1.3199527263641355
2.985344648361206,2.931647062301636,-1.2771837711334229,0.0304662324488162,-1.244142770767212
3.0418851375579834,2.931647062301636,-1.3224551677703855,0.0289082918316125,-1.327103614807129
2.992115259170532,2.931647062301636,-1.3492037057876587,0.0340111851692199,-1.3774397373199463
3.0422966480255127,2.931647062301636,-1.4195364713668823,0.0304713770747184,-1.4585840702056885
3.049294948577881,2.931647062301636,-1.328102469444275,0.0316306687891483,-1.3729091882705688
3.012300729751587,2.931647062301636,-1.3844095468521118,0.0301389209926128,-1.3709675073623655


==> data/single_task_inference_result/ant/ant_single_task_inference_trajectories/15.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.041053619235754,9.986695289611816,-1.772883057594299,3.2790184020996094,1.4561034440994265
0.0519095323979854,9.986695289611816,-6.545458793640137,1.3405642509460447,4.676613330841064
0.3498826622962952,9.986695289611816,-7.792081356048584,0.248414859175682,-7.08660888671875
0.8944014906883239,9.986695289611816,-7.833072185516355,0.0924972966313362,-7.770719528198241
1.17913019657135,9.986695289611816,-7.861883640289306,0.0543956868350505,-7.8747920989990225
1.743260145187378,9.986695289611816,-7.993267536163329,0.0464187450706958,-8.00404167175293
2.111928224563598,9.986695289611816,-7.987799644470215,0.0464715771377086,-7.998065471649171
2.484785795211792,9.986695289611816,-7.98615264892578,0.0465233363211154,-7.977416992187501
2.6749434471130367,9.986695289611816,-7.986457347869874,0.0465696901082992,-8.002112388610838
2.9726495742797847,9.986695289611816,-7.984759330749511,0.0466154590249061,-8.028970718383789
3.342342138290405,9.986695289611816,-7.97680902481079,0.0466453433036804,-7.962472915649414
3.6443014144897456,9.986695289611816,-7.9659972190856925,0.0466512814164161,-7.945928573608398
3.9209616184234615,9.986695289611816,-7.955430507659912,0.0466769374907016,-8.051311492919924
4.406121730804443,9.986695289611816,-7.948539733886719,0.0467371493577957,-8.031095504760742
4.802725315093993,9.986695289611816,-7.941234588623046,0.0468860864639282,-7.941622257232666
5.169612407684326,9.986695289611816,-7.934709072113037,0.0472317971289157,-7.970455646514893
5.302870273590088,9.986695289611816,-7.921590328216552,0.0478226654231548,-7.83573341369629
5.323842525482178,9.986695289611816,-7.89862012863159,0.0485624931752681,-7.84931993484497
5.5274271965026855,9.986695289611816,-7.85550880432129,0.0566391609609127,-7.845187664031982
5.921202659606934,9.986695289611816,-7.902997016906737,0.0555380582809448,-7.9225401878356925
6.317875385284424,9.986695289611816,-6.686136245727539,0.2744857668876648,-6.523177623748779
6.801884651184082,9.986695289611816,-6.380296230316161,0.4691206514835357,-7.412030696868896
7.021363735198976,9.986695289611816,-6.3556671142578125,0.7487323880195618,-6.882591724395752
7.176736354827881,9.986695289611816,-6.297096252441406,0.7645555734634398,-6.567327976226808
7.489323139190676,9.986695289611816,-6.131818294525146,0.6978780031204224,-7.227949619293213
7.782098293304443,9.986695289611816,-5.7755675315856925,0.7969525456428528,-6.00144624710083
7.8195648193359375,9.986695289611816,-4.941603660583496,0.1954456567764282,-5.063037395477295
7.64819049835205,9.986695289611816,-4.843282222747803,0.1943475753068924,-4.5159897804260245
7.536371231079101,9.986695289611816,-6.778780460357666,0.1792427003383636,-6.415200710296631
7.6335296630859375,9.986695289611816,-7.18262815475464,0.1441790461540222,-6.890365123748779
7.8960323333740225,9.986695289611816,-7.297482490539551,0.064160980284214,-7.383135795593261
8.37277603149414,9.986695289611816,-7.470742702484131,0.0582366287708282,-7.490253448486328
8.576042175292969,9.986695289611816,-5.379256725311279,0.1673578768968582,-5.10820198059082
8.608875274658203,9.986695289611816,-5.462727069854736,0.1085884943604469,-5.594011306762695
8.562135696411133,9.986695289611816,-5.794181823730469,0.2045978307723999,-5.418304443359375
8.658926010131836,9.986695289611816,-7.09552001953125,0.1490141302347183,-7.426234722137451
8.805746078491211,9.986695289611816,-5.562516689300537,0.2422550469636916,-5.511466026306152
8.750526428222656,9.986695289611816,-5.679943084716797,0.1392238140106201,-5.833821773529053
8.377941131591795,9.986695289611816,-6.037780284881592,0.1927767693996429,-5.996584892272949
8.12074565887451,9.986695289611816,-7.385378360748291,0.131689578294754,-7.3974103927612305
8.213263511657715,9.986695289611816,-7.88859987258911,0.1394245773553848,-7.697167396545409
8.349396705627441,9.986695289611816,-8.001264572143553,0.0654256790876388,-7.947787284851073
8.34155559539795,9.986695289611816,-8.098718643188477,0.0548594109714031,-8.039210319519043
8.420050621032713,9.986695289611816,-7.7249274253845215,0.0603424198925495,-7.7474260330200195
8.587847709655762,9.986695289611816,-5.107224464416504,0.1554664224386215,-5.16681432723999
8.358396530151367,9.986695289611816,-5.36265993118286,0.1376096308231353,-5.267432689666748
8.12546634674072,9.986695289611816,-5.665918827056885,0.181427389383316,-5.528380393981934
8.045914649963379,9.986695289611816,-7.370368480682373,0.1168998852372169,-7.344967365264893
8.182038307189941,9.986695289611816,-7.926007270812989,0.0798229426145553,-7.9953694343566895
8.804030418395996,9.986695289611816,-8.023362159729006,0.0577238351106643,-8.036272048950195
9.017536163330078,9.986695289611816,-7.707604885101318,0.0513845793902874,-7.666689395904541
9.237553596496582,9.986695289611816,-6.325906276702881,0.1804520785808563,-6.389266490936279
9.357085227966309,9.986695289611816,-6.689892768859863,0.1406768858432769,-6.547945022583008
9.330896377563477,9.986695289611816,-7.094101905822754,0.1787035763263702,-7.231168270111085
9.219592094421383,9.986695289611816,-6.979475498199463,0.1834688484668732,-6.870826721191406
9.214390754699709,9.986695289611816,-7.623973846435546,0.1913812607526779,-7.521655082702637
9.241310119628906,9.986695289611816,-7.604360103607178,0.1164451315999031,-7.801123619079591
9.228388786315918,9.986695289611816,-7.677387237548829,0.0766643583774566,-7.616252422332763
9.347661972045898,9.986695289611816,-7.308227539062499,0.5964087843894958,-8.058338165283203
9.464074134826658,9.986695289611816,-6.5539631843566895,0.1651870012283325,-6.252465724945068
9.383099555969238,9.986695289611816,-6.76627779006958,0.1493851393461227,-6.934700489044189
9.361695289611816,9.986695289611816,-7.196334362030028,0.18553027510643,-7.2523603439331055
9.336219787597656,9.986695289611816,-7.745077610015869,0.1145769730210304,-7.585052967071533
9.349017143249512,9.986695289611816,-7.665423870086671,0.1596499979496002,-7.467291355133056
9.451634407043455,9.986695289611816,-6.723321914672852,0.330325037240982,-6.767239093780518
9.438144683837889,9.986695289611816,-6.776672840118408,0.1565952748060226,-6.900529384613037
9.414759635925297,9.986695289611816,-6.845858097076416,0.1604236811399459,-6.701640605926514
9.401667594909668,9.986695289611816,-6.808134078979492,0.1724669486284256,-6.893796920776367
9.379675865173342,9.986695289611816,-6.597665309906006,0.1514477878808975,-6.83859920501709
9.344127655029297,9.986695289611816,-6.541807174682617,0.1364514082670211,-6.445368766784668
9.23319339752197,9.986695289611816,-6.459509372711182,0.1361176073551178,-6.501561641693115
9.267836570739746,9.986695289611816,-6.294967651367188,0.1441638767719268,-6.452943801879883
9.325020790100096,9.986695289611816,-6.674804210662842,0.2063088119029998,-7.054338455200195
9.21943950653076,9.986695289611816,-7.548930168151855,0.1418967545032501,-7.475146293640136
9.22481060028076,9.986695289611816,-7.6098852157592765,0.5493489503860474,-6.948459148406982
9.246000289916992,9.986695289611816,-7.506459712982178,0.1000391989946365,-7.405572891235351
9.39453125,9.986695289611816,-7.6225361824035645,0.0792514309287071,-7.533034324645997
9.36152935028076,9.986695289611816,-7.379602432250976,0.3608170449733734,-7.253920555114745
9.231203079223633,9.986695289611816,-6.8130831718444815,0.1668378561735153,-6.89157247543335
9.230568885803224,9.986695289611816,-7.574080944061278,0.1973165273666381,-7.450371265411378
9.248495101928713,9.986695289611816,-7.860511302947998,0.1356219798326492,-7.916032314300538
9.235737800598145,9.986695289611816,-7.906071186065674,0.067361019551754,-7.905262470245361
9.240251541137695,9.986695289611816,-7.847684383392334,0.114373855292797,-7.715430736541747
9.241229057312012,9.986695289611816,-6.291386127471924,0.1578616946935653,-6.376446723937988
8.914498329162598,9.986695289611816,-6.302274227142334,0.1518906503915786,-6.099648475646973
8.606385231018066,9.986695289611816,-6.9389848709106445,0.2462030202150344,-7.018274307250977
8.69349479675293,9.986695289611816,-7.959448337554932,0.1252859234809875,-7.968505382537842
8.93731689453125,9.986695289611816,-8.147970199584961,0.0680104047060012,-8.249238967895508
9.207518577575684,9.986695289611816,-8.180731773376465,0.055022832006216,-8.202934265136719
9.272539138793944,9.986695289611816,-7.674313068389891,0.0645786449313163,-7.692688465118408
9.31532287597656,9.986695289611816,-6.559902667999268,0.1468781679868698,-6.661144733428955
9.21055030822754,9.986695289611816,-6.713737487792969,0.1932049840688705,-6.5202226638793945
9.308435440063477,9.986695289611816,-6.632893085479736,0.2032305598258972,-6.186771392822266
9.169036865234377,9.986695289611816,-7.40949010848999,0.0999848619103431,-7.646578788757325
9.058591842651367,9.986695289611816,-7.620565414428712,0.2742019295692444,-7.431049346923827
9.09035301208496,9.986695289611816,-7.943491458892822,0.1342211216688156,-8.065713882446289
9.2158145904541,9.986695289611816,-8.03437614440918,0.0749276503920555,-8.001544952392578
9.76999568939209,9.986695289611816,-7.953545093536378,0.0506246760487556,-7.867377758026123
10.173833847045898,9.986695289611816,-7.900259017944336,0.2301715314388275,-7.811285972595216
10.268016815185549,9.986695289611816,-7.886850833892822,0.0937863737344741,-7.882887840270995
10.137752532958984,9.986695289611816,-8.148041725158691,0.0925440564751624,-7.961211204528808
9.936162948608398,9.986695289611816,-7.999392032623291,0.0786101371049881,-7.922628879547118
9.861573219299316,9.986695289611816,-7.88208246231079,0.0491785295307636,-7.870721817016602
9.91062355041504,9.986695289611816,-7.94104528427124,0.0396377071738243,-7.925775527954101
10.002251625061035,9.986695289611816,-7.923473834991454,0.0357749462127685,-7.919556617736816
9.98935317993164,9.986695289611816,-7.934121131896973,0.0349481701850891,-7.955682754516602
9.798604011535645,9.986695289611816,-7.914534091949462,0.0351119823753833,-7.869332790374755
9.72209358215332,9.986695289611816,-7.926270008087158,0.0330289490520954,-7.940762996673584
9.698569297790527,9.986695289611816,-7.953685283660888,0.0348921604454517,-8.033706665039062
9.743405342102047,9.986695289611816,-7.958961009979248,0.0383999310433864,-7.914958477020263
9.973539352416992,9.986695289611816,-7.986103534698486,0.0420021712779998,-7.942964553833008
10.175121307373049,9.986695289611816,-8.0807466506958,0.0879148989915847,-8.03917598724365
10.075024604797363,9.986695289611816,-7.89152956008911,0.0568155385553836,-7.840928077697755
10.063907623291016,9.986695289611816,-7.949021816253662,0.0441002659499645,-7.940132141113281
9.932966232299805,9.986695289611816,-7.92616319656372,0.0432182624936103,-7.97376823425293
9.944952964782711,9.986695289611816,-7.956115245819091,0.036500483751297,-7.991797924041747
10.052088737487791,9.986695289611816,-7.940002918243408,0.0342287011444568,-7.877626419067383
10.100794792175291,9.986695289611816,-7.93969488143921,0.0342751182615757,-7.93152904510498
10.22722053527832,9.986695289611816,-7.9282145500183105,0.0371429994702339,-7.931135654449462
10.22487735748291,9.986695289611816,-7.91168212890625,0.0423396863043308,-7.948378562927246
10.259486198425291,9.986695289611816,-7.909346103668211,0.0540921688079834,-7.98772668838501
10.19047737121582,9.986695289611816,-7.958837032318115,0.0677768737077713,-7.989528179168701
10.168654441833496,9.986695289611816,-7.828524112701416,0.0663372203707695,-7.970286846160888
9.881118774414062,9.986695289611816,-7.848465919494629,0.0760512501001358,-7.864836692810058
9.778714179992676,9.986695289611816,-7.949295043945312,0.0559077486395835,-7.983068943023682
9.797388076782225,9.986695289611816,-7.920474529266355,0.0392440259456634,-7.960865020751954
9.840080261230469,9.986695289611816,-7.942587375640869,0.0376331657171249,-7.927043437957763
9.975142478942873,9.986695289611816,-7.924562454223632,0.0378421917557716,-7.997095108032226
10.072830200195312,9.986695289611816,-7.977259159088135,0.0551256723701953,-7.988593101501466
10.206476211547852,9.986695289611816,-7.89080572128296,0.0419041104614734,-7.827274799346925
10.209457397460936,9.986695289611816,-8.003141403198242,0.041840873658657,-8.010929107666014
10.254072189331056,9.986695289611816,-8.031171798706055,0.0479771941900253,-7.97371530532837
10.12869930267334,9.986695289611816,-8.018353462219238,0.0589100569486618,-8.033219337463379
10.09006690979004,9.986695289611816,-7.85689115524292,0.0630694478750228,-7.876031398773193
10.205557823181152,9.986695289611816,-7.913764953613281,0.065436765551567,-7.891927719116211
10.2647705078125,9.986695289611816,-7.926729679107666,0.057034820318222,-8.0179443359375
10.433536529541016,9.986695289611816,-8.073999404907225,0.0639315322041511,-8.08224868774414
10.353270530700684,9.986695289611816,-7.890571117401123,0.0778935179114341,-7.88350009918213
10.295226097106932,9.986695289611816,-7.7514867782592765,0.0758510306477546,-7.698286056518554
10.274253845214844,9.986695289611816,-7.797628402709962,0.0928138568997383,-7.743151664733887
10.108475685119627,9.986695289611816,-7.713723182678223,0.0826147571206092,-7.7223734855651855
9.930561065673826,9.986695289611816,-7.760079860687254,0.0989788547158241,-7.7846598625183105
9.77970027923584,9.986695289611816,-7.941910266876221,0.0633198097348213,-7.976469039916992
9.713024139404297,9.986695289611816,-7.923154830932617,0.0381113030016422,-7.840481281280517
9.601241111755373,9.986695289611816,-7.948461055755614,0.0372017957270145,-7.894381523132323
9.593989372253418,9.986695289611816,-8.010958671569824,0.0398571267724037,-7.951062202453612
9.612584114074709,9.986695289611816,-8.06947135925293,0.0437844879925251,-8.059749603271484
9.413692474365234,9.986695289611816,-8.008763313293457,0.0458753369748592,-7.978216648101807
9.415275573730469,9.986695289611816,-7.987954139709472,0.0620359815657138,-8.07852363586426
9.6112060546875,9.986695289611816,-7.957069396972656,0.0819058716297149,-7.851849555969238
9.61333465576172,9.986695289611816,-8.014662742614746,0.0493699871003627,-8.006938934326174
9.663380622863768,9.986695289611816,-7.895269870758056,0.0842655599117279,-8.013345718383789
9.807663917541506,9.986695289611816,-7.305727005004883,0.1346155256032943,-7.44180154800415
9.7316255569458,9.986695289611816,-7.611241817474365,0.1152129843831062,-7.542286396026611
9.69634246826172,9.986695289611816,-7.760356426239013,0.0924747586250305,-7.826216220855712
9.691370010375977,9.986695289611816,-7.918538570404051,0.0613072589039802,-7.954994678497314
9.725594520568848,9.986695289611816,-7.958734989166259,0.0521086119115352,-7.894073486328125
9.92617416381836,9.986695289611816,-7.903974056243896,0.0504679381847381,-7.932680606842042
10.080048561096191,9.986695289611816,-7.888875007629394,0.0938527882099151,-7.936851024627685
10.077736854553224,9.986695289611816,-7.862650394439697,0.0615604482591152,-7.856537818908691
10.11018943786621,9.986695289611816,-7.948328971862794,0.041441336274147,-7.957499980926514
10.047839164733888,9.986695289611816,-7.962990283966064,0.0422723181545734,-7.972488403320312
9.976938247680664,9.986695289611816,-7.921967029571533,0.0408856384456157,-7.943248748779296
10.079566001892088,9.986695289611816,-7.935523986816406,0.0374817997217178,-7.956587314605712
10.179896354675291,9.986695289611816,-7.9345269203186035,0.0355379097163677,-7.8942551612854
10.107523918151855,9.986695289611816,-7.982833385467529,0.0395471900701522,-7.969020843505859
10.172146797180176,9.986695289611816,-8.001021385192871,0.0453878007829189,-7.9651384353637695
10.14768886566162,9.986695289611816,-7.951493740081787,0.0486143454909324,-7.907208442687987
10.095297813415527,9.986695289611816,-7.8742733001708975,0.0524771884083747,-7.775869369506837
9.98069190979004,9.986695289611816,-7.905756950378419,0.0598011724650859,-7.977905750274657
9.9861421585083,9.986695289611816,-7.904568672180174,0.0438136123120784,-7.93221616744995
9.93399143218994,9.986695289611816,-7.9226531982421875,0.0355245992541313,-7.912474632263183
9.949049949645996,9.986695289611816,-7.933172702789306,0.0325938574969768,-7.970654964447021
9.969203948974608,9.986695289611816,-7.928112506866454,0.0326818041503429,-7.870118618011474
9.923089027404783,9.986695289611816,-7.917096138000488,0.0333037674427032,-7.946785926818847
9.771681785583496,9.986695289611816,-7.902443408966064,0.0332126952707767,-7.921616077423095
9.792893409729006,9.986695289611816,-7.9208292961120605,0.0339302010834217,-7.891515254974365
10.017594337463375,9.986695289611816,-7.9232940673828125,0.0358630940318107,-7.945328712463379
10.20315933227539,9.986695289611816,-7.937610149383546,0.0368581674993038,-7.919918060302734
10.203869819641112,9.986695289611816,-8.033056259155273,0.0432317405939102,-7.95945358276367
10.1895751953125,9.986695289611816,-7.9933409690856925,0.0516010820865631,-8.063023567199707
10.05467128753662,9.986695289611816,-7.878577232360838,0.0603806152939796,-7.844347953796386
10.024157524108888,9.986695289611816,-7.899328708648682,0.0551386997103691,-8.00564193725586
10.164591789245604,9.986695289611816,-7.942948341369631,0.047942616045475,-7.907264709472656
10.130704879760742,9.986695289611816,-8.001416206359863,0.0418420135974884,-8.04448413848877
10.095491409301756,9.986695289611816,-8.09571647644043,0.0429382026195526,-8.110121726989746
10.25179100036621,9.986695289611816,-8.066390037536621,0.0451633632183074,-8.029733657836914
10.357077598571776,9.986695289611816,-7.912198543548584,0.0483497604727745,-7.86700963973999
10.315580368041992,9.986695289611816,-7.955062389373779,0.0645756125450134,-7.972167491912842
10.287757873535156,9.986695289611816,-8.074544906616211,0.0782681256532668,-8.028818130493164
10.077878952026367,9.986695289611816,-7.820658206939697,0.0785909667611122,-7.93638801574707
9.976531982421877,9.986695289611816,-7.7702436447143555,0.074564017355442,-7.738477706909179
9.924192428588867,9.986695289611816,-7.892557144165038,0.0598633103072643,-7.772412776947021
9.84803771972656,9.986695289611816,-7.929496765136719,0.0365129448473453,-7.882228374481201
9.857494354248049,9.986695289611816,-7.934560298919677,0.0341352820396423,-7.92167091369629
9.7752103805542,9.986695289611816,-7.922970294952392,0.035256128758192,-7.913221836090086
9.845179557800291,9.986695289611816,-7.9175615310668945,0.0371955409646034,-7.9165496826171875
9.867700576782225,9.986695289611816,-7.913151264190676,0.0400360040366649,-7.978633403778077
9.917959213256836,9.986695289611816,-7.892254829406737,0.0396333672106266,-7.939448833465576
9.835421562194824,9.986695289611816,-7.813138961791992,0.0520089566707611,-7.810768127441406


==> data/single_task_inference_result/ant/ant_single_task_inference_trajectories/16.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.1467588245868683,7.36794376373291,-1.772883057594299,3.2790184020996094,1.6006296873092651
0.2415152490139007,7.36794376373291,-5.344871044158936,0.5776212215423584,0.8020391464233398
0.5540242195129395,7.36794376373291,-5.562245845794678,0.0916426107287406,-5.83079957962036
0.9153449535369872,7.36794376373291,-5.445480823516846,0.0601923651993274,-5.420072078704834
1.3497246503829956,7.36794376373291,-5.435863494873047,0.0455842651426792,-5.583000183105469
1.5546207427978516,7.36794376373291,-5.497668266296387,0.0368940904736518,-5.453288555145264
2.0406360626220703,7.36794376373291,-5.49391508102417,0.0369019769132137,-5.54576587677002
2.4001479148864746,7.36794376373291,-5.490968227386475,0.0369028374552726,-5.477193832397461
2.648688554763793,7.36794376373291,-5.489993572235107,0.0369445644319057,-5.475646495819092
3.26515793800354,7.36794376373291,-5.491659164428711,0.0370569713413715,-5.511481285095215
3.574519395828247,7.36794376373291,-5.4890618324279785,0.0372071526944637,-5.51835012435913
3.7162365913391113,7.36794376373291,-5.492350101470947,0.0376253351569175,-5.42972707748413
3.7789015769958496,7.36794376373291,-5.497573852539063,0.0382022596895694,-5.553234100341797
3.9584586620330806,7.36794376373291,-5.4862961769104,0.0389657244086265,-5.482438564300537
4.141828060150146,7.36794376373291,-5.391141414642334,0.0513322465121746,-5.433732509613037
4.256790637969971,7.36794376373291,-5.335938453674316,0.0500411540269851,-5.358672142028809
4.620686531066895,7.36794376373291,-5.2915563583374015,0.0461699850857257,-5.337607383728027
4.93686056137085,7.36794376373291,-3.976503849029541,0.4836826622486114,-3.748704195022583
5.146449089050293,7.36794376373291,-3.885275363922119,0.6552584767341614,-4.841225624084473
5.439755439758301,7.36794376373291,-3.6971218585968018,0.5879560708999634,-4.073497772216797
5.784424781799316,7.36794376373291,-3.9904205799102783,0.3260180652141571,-4.184788227081299
5.894629001617432,7.36794376373291,-4.034484386444092,0.1663780361413955,-3.9714505672454834
5.896476745605469,7.36794376373291,-4.29326629638672,0.1742919385433197,-4.237746238708496
5.945826530456543,7.36794376373291,-5.141094207763672,0.0883521288633346,-5.134890079498291
6.042506694793701,7.36794376373291,-5.04567813873291,0.0590768977999687,-5.006706237792969
6.18075704574585,7.36794376373291,-3.503607273101806,0.1704594045877456,-3.553690433502197
6.051587104797363,7.36794376373291,-3.42074990272522,0.1171521618962288,-3.4431674480438232
5.6888084411621085,7.36794376373291,-4.037833213806152,0.1841356754302978,-4.245189666748047
5.474092483520508,7.36794376373291,-5.495321750640869,0.0604216866195201,-5.5221848487854
5.552393436431885,7.36794376373291,-5.48102617263794,0.0427792593836784,-5.467929840087891
5.845322608947754,7.36794376373291,-5.466504573822021,0.0412332080304622,-5.405787944793701
6.009706974029541,7.36794376373291,-5.549997806549072,0.0423247665166854,-5.503886699676514
6.075348377227783,7.36794376373291,-4.977162837982178,0.0665721744298935,-4.894411087036133
6.179503917694092,7.36794376373291,-3.7080380916595455,0.2764703333377838,-4.015751838684082
6.287509918212891,7.36794376373291,-4.863708019256592,0.0736116468906402,-4.986566543579102
6.267819404602051,7.36794376373291,-3.867384910583496,0.125212550163269,-3.613280773162842
6.268638610839844,7.36794376373291,-3.9463741779327393,0.16584412753582,-3.6000678539276123
6.159903526306152,7.36794376373291,-4.987627029418944,0.0663870796561241,-4.91688346862793
6.242697238922119,7.36794376373291,-3.9370758533477774,0.298095554113388,-4.1519432067871085
6.298884868621825,7.36794376373291,-3.7050302028656006,0.0920153483748436,-3.7999539375305176
6.3718318939208975,7.36794376373291,-4.211329460144042,0.1041282564401626,-4.125403881072998
6.311782360076904,7.36794376373291,-4.236378192901611,0.1804913133382796,-4.4851975440979
6.18722438812256,7.36794376373291,-4.063211441040039,0.1391298621892929,-4.060706615447998
6.187086582183838,7.36794376373291,-5.028160095214844,0.0665490850806236,-5.115606784820557
6.336596488952637,7.36794376373291,-5.307186603546144,0.051320020109415,-5.258404254913329
6.528953075408936,7.36794376373291,-4.936830997467041,0.0609103180468082,-4.9028844833374015
6.744536876678467,7.36794376373291,-5.138942718505859,0.0834940820932388,-5.005673885345458
6.76151180267334,7.36794376373291,-4.411865234375,0.1142302677035331,-4.499811172485352
6.637784957885742,7.36794376373291,-5.362350940704346,0.1192032247781753,-5.173685550689696
6.60194206237793,7.36794376373291,-5.570369243621825,0.0504651553928852,-5.572747707366943
6.859521389007568,7.36794376373291,-5.525938034057617,0.0367636382579803,-5.56063985824585
7.001818656921387,7.36794376373291,-5.3348307609558105,0.0408109128475189,-5.3078012466430655
6.99107789993286,7.36794376373291,-5.319818019866943,0.05756102129817,-5.27113151550293
7.0379252433776855,7.36794376373291,-5.522656917572021,0.130517840385437,-5.650362968444824
7.405686378479005,7.36794376373291,-5.523742198944092,0.0356095507740974,-5.522586345672608
7.448455810546875,7.36794376373291,-5.456945896148682,0.0435327775776386,-5.423910617828369
7.404132366180421,7.36794376373291,-5.510212421417236,0.0419270433485508,-5.530102252960205
7.440418243408203,7.36794376373291,-5.551754474639893,0.0336003117263317,-5.55086326599121
7.648478031158446,7.36794376373291,-5.506072521209717,0.0291042048484086,-5.536320686340332
7.700849056243896,7.36794376373291,-5.420558929443359,0.0304051488637924,-5.391504764556885
7.615227222442627,7.36794376373291,-5.382375717163086,0.0388041250407695,-5.340683460235596
7.568488121032714,7.36794376373291,-5.402360439300537,0.043048221617937,-5.39378023147583
7.635885238647461,7.36794376373291,-5.624497890472412,0.0518446937203407,-5.694989204406737
7.821078777313232,7.36794376373291,-5.434596538543701,0.0466422401368618,-5.407596111297608
7.936271667480467,7.36794376373291,-5.450052738189696,0.0501256473362445,-5.470941543579102
7.920680522918701,7.36794376373291,-5.408230781555176,0.0423268042504787,-5.333911895751953
7.668970108032226,7.36794376373291,-5.423555850982666,0.0459971241652965,-5.427072525024414
7.507981777191161,7.36794376373291,-5.376734256744385,0.0518100447952747,-5.288064956665039
7.318511009216307,7.36794376373291,-5.338406562805176,0.0560819841921329,-5.34080171585083
7.4208617210388175,7.36794376373291,-5.4270219802856445,0.0417327098548412,-5.326157569885254
7.48885440826416,7.36794376373291,-5.469230175018311,0.0326775647699832,-5.457067489624024
7.58085536956787,7.36794376373291,-5.519322872161865,0.0308659691363573,-5.476065158843993
7.70130157470703,7.36794376373291,-5.5422563552856445,0.033127088099718,-5.555699825286865
7.791157722473144,7.36794376373291,-5.534746646881104,0.0449798107147216,-5.436113357543944
7.6425485610961905,7.36794376373291,-5.3726420402526855,0.0437612906098365,-5.391701698303224
7.594268321990967,7.36794376373291,-5.372455596923828,0.0405086614191532,-5.4331135749816895
7.571003913879394,7.36794376373291,-5.37898588180542,0.0435780249536037,-5.337261199951172
7.489748001098634,7.36794376373291,-5.433484554290772,0.0492163710296154,-5.372680187225342
7.450767040252685,7.36794376373291,-5.468358039855957,0.040113665163517,-5.42823362350464
7.435644149780273,7.36794376373291,-5.460126876831056,0.0345893576741218,-5.454135894775392
7.530786514282226,7.36794376373291,-5.499422550201416,0.0336039625108242,-5.499841690063477
7.587902069091795,7.36794376373291,-5.454118728637695,0.0339854508638381,-5.4591050148010245
7.35092544555664,7.36794376373291,-5.404767990112305,0.0362284295260906,-5.365204811096192
7.423614978790283,7.36794376373291,-5.379273414611816,0.0311056803911924,-5.373464107513428
7.337868690490722,7.36794376373291,-5.421926975250244,0.0286967549473047,-5.324210166931152
7.192138195037842,7.36794376373291,-5.432718276977539,0.0279265101999044,-5.456014633178711
7.204521656036377,7.36794376373291,-5.438438415527344,0.0263154823333024,-5.444753646850586
7.294423103332519,7.36794376373291,-5.443781852722168,0.0262945424765348,-5.446737766265869
7.1711907386779785,7.36794376373291,-5.434457302093506,0.0264640189707279,-5.419402599334717
6.989695072174072,7.36794376373291,-5.451442241668701,0.0266745872795581,-5.454848766326904
7.044745922088623,7.36794376373291,-5.430336952209473,0.0308081824332475,-5.404413223266602
7.356741428375245,7.36794376373291,-5.461360931396484,0.0299714244902133,-5.463625431060791
7.573257923126221,7.36794376373291,-5.452055931091309,0.0289732422679662,-5.478259086608888
7.7518577575683585,7.36794376373291,-5.470284938812256,0.033250093460083,-5.479621410369873
7.879187583923341,7.36794376373291,-5.6791276931762695,0.0686891302466392,-5.681732654571533
8.00533390045166,7.36794376373291,-5.7366814613342285,0.0563575774431228,-5.815178394317626
8.060948371887207,7.36794376373291,-5.396796703338623,0.0469363629817962,-5.4075913429260245
7.952434062957763,7.36794376373291,-5.462547302246094,0.0545806027948856,-5.496545791625977
7.867656230926514,7.36794376373291,-5.402186393737793,0.0683778822422027,-5.351691246032715
7.801141738891602,7.36794376373291,-5.388322353363037,0.0815120860934257,-5.380953311920166
7.747226238250732,7.36794376373291,-5.369189262390137,0.0884402245283126,-5.258120059967041
7.612404346466064,7.36794376373291,-5.384202003479004,0.0814470425248145,-5.285401344299316
7.434670925140381,7.36794376373291,-5.354958534240723,0.0617416389286518,-5.353639125823976
7.4243526458740225,7.36794376373291,-5.379476070404053,0.0445632599294185,-5.518176555633545
7.305063724517822,7.36794376373291,-5.504238605499268,0.0375729091465473,-5.561837196350098
7.122581005096436,7.36794376373291,-5.458633899688721,0.0311275292187929,-5.464076042175293
7.0555620193481445,7.36794376373291,-5.445635318756104,0.0274539850652217,-5.4522032737731925
7.32803201675415,7.36794376373291,-5.457376480102539,0.0274899434298276,-5.438023090362549
7.586368560791015,7.36794376373291,-5.431851863861084,0.0268105417490005,-5.372733116149902
7.654404163360595,7.36794376373291,-5.449102878570557,0.0274302549660205,-5.486545562744141
7.703699588775634,7.36794376373291,-5.568190574645996,0.0473332814872264,-5.454527378082275
7.791195392608642,7.36794376373291,-5.70941972732544,0.0536909438669681,-5.723790168762207
7.969783782958984,7.36794376373291,-5.366981506347656,0.03759540989995,-5.3515496253967285
7.890248775482178,7.36794376373291,-5.40186071395874,0.0454197339713573,-5.334834098815918
7.899143218994141,7.36794376373291,-5.394021034240723,0.0514474026858806,-5.410184860229492
8.060118675231934,7.36794376373291,-5.383994102478027,0.0618911571800708,-5.408895015716553
8.098750114440918,7.36794376373291,-5.406535625457764,0.0729383677244186,-5.525001525878905
7.926590442657471,7.36794376373291,-5.404759883880615,0.0856835097074508,-5.239737033843993
7.662944316864013,7.36794376373291,-5.396831035614014,0.0785325467586517,-5.39287805557251
7.602205753326416,7.36794376373291,-5.334917068481444,0.0734267011284828,-5.239484310150146
7.505776882171632,7.36794376373291,-5.383185863494873,0.0779544785618782,-5.33422327041626
7.320604801177978,7.36794376373291,-5.515541553497314,0.0604897625744342,-5.397891998291016
7.385795593261719,7.36794376373291,-5.416810035705566,0.0342668406665325,-5.4578537940979
7.461467742919923,7.36794376373291,-5.448439121246338,0.0301371607929468,-5.473735809326172
7.4753427505493155,7.36794376373291,-5.484071254730225,0.0284458100795745,-5.4863829612731925
7.297781944274902,7.36794376373291,-5.519389152526856,0.0283805541694164,-5.497113227844238
7.188608169555664,7.36794376373291,-5.464433670043944,0.0275902207940816,-5.5085062980651855
7.053149700164794,7.36794376373291,-5.436809062957764,0.0274729076772928,-5.438745975494385
7.217725276947021,7.36794376373291,-5.43902587890625,0.0277470313012599,-5.43283224105835
7.316889286041259,7.36794376373291,-5.431204319000244,0.0276983119547367,-5.457463741302489
7.2440757751464835,7.36794376373291,-5.43790864944458,0.0279781110584735,-5.463815212249756
7.347415447235107,7.36794376373291,-5.450174808502196,0.0303195342421531,-5.469788551330566
7.485228061676025,7.36794376373291,-5.424563884735107,0.0287218615412712,-5.387615203857422
7.563777446746825,7.36794376373291,-5.451888561248779,0.0286892019212245,-5.4483861923217765
7.474546909332275,7.36794376373291,-5.425351142883301,0.0310682449489831,-5.412468433380127
7.422193527221679,7.36794376373291,-5.5198044776916495,0.0366946756839752,-5.475094795227051
7.323367118835449,7.36794376373291,-5.409891128540039,0.0309842489659786,-5.399355888366699
7.360630512237549,7.36794376373291,-5.478739738464356,0.0302710458636283,-5.4685115814208975
7.383015632629394,7.36794376373291,-5.449727535247803,0.0262280609458684,-5.4480156898498535
7.512711524963379,7.36794376373291,-5.448206901550293,0.0246461108326911,-5.4336156845092765
7.451856613159179,7.36794376373291,-5.444243431091309,0.0260753706097602,-5.488517284393311
7.477162837982178,7.36794376373291,-5.459736347198486,0.0286352839320898,-5.504343032836913
7.521240711212158,7.36794376373291,-5.520480632781982,0.0310066547244787,-5.496849536895752
7.450900077819824,7.36794376373291,-5.450913429260254,0.0358845852315425,-5.445676326751709
7.456058025360107,7.36794376373291,-5.439099788665772,0.0346733778715133,-5.450485229492188
7.352879524230957,7.36794376373291,-5.451725482940674,0.0319191962480545,-5.538142204284668
7.116931915283203,7.36794376373291,-5.452682018280028,0.0293923337012529,-5.432521820068359
7.0011796951293945,7.36794376373291,-5.4423155784606925,0.0289251841604709,-5.4961581230163565
6.990990161895752,7.36794376373291,-5.453516960144042,0.027942607179284,-5.482125759124756
7.0343637466430655,7.36794376373291,-5.471024513244629,0.0285292975604534,-5.435837745666504
7.1549057960510245,7.36794376373291,-5.476799488067626,0.0298232454806566,-5.45179557800293
7.333316802978516,7.36794376373291,-5.485493183135985,0.0336944758892059,-5.502115726470947
7.41954755783081,7.36794376373291,-5.467374801635742,0.0492286458611488,-5.52239465713501
7.432031631469727,7.36794376373291,-5.515065670013428,0.0373258106410503,-5.554447650909424
7.638328075408935,7.36794376373291,-5.510312557220458,0.032842069864273,-5.542261123657227
7.698533058166504,7.36794376373291,-5.53949785232544,0.0347922444343566,-5.550692558288574
7.679105758666992,7.36794376373291,-5.412283420562744,0.0404492504894733,-5.481558799743652
7.6653122901916495,7.36794376373291,-5.393805503845215,0.0446659475564956,-5.399196147918701
7.76151418685913,7.36794376373291,-5.579325199127196,0.0589926168322563,-5.65970754623413
7.814372539520263,7.36794376373291,-5.406989574432373,0.0473369807004928,-5.3242034912109375
7.821969032287597,7.36794376373291,-5.430880069732666,0.0504156835377216,-5.355979919433594
7.769925594329835,7.36794376373291,-5.387381553649902,0.0500492788851261,-5.356040000915527
7.48801851272583,7.36794376373291,-5.366135120391846,0.0534455999732017,-5.351518154144287
7.432094097137451,7.36794376373291,-5.284030914306641,0.0491021424531936,-5.296388626098633
7.635053634643554,7.36794376373291,-5.443898677825928,0.0429522842168808,-5.460604667663574
7.684790134429932,7.36794376373291,-5.431705474853516,0.0463459119200706,-5.444089412689209
7.650636196136474,7.36794376373291,-5.474158763885497,0.044135395437479,-5.516650199890137
7.66142177581787,7.36794376373291,-5.409512042999268,0.0452310778200626,-5.385016918182373
7.669341564178466,7.36794376373291,-5.587426662445068,0.0582815520465374,-5.594578742980957
7.671912193298339,7.36794376373291,-5.417859554290772,0.0454629212617874,-5.4697813987731925
7.624363899230957,7.36794376373291,-5.412257671356201,0.0454082675278186,-5.47297191619873
7.58367395401001,7.36794376373291,-5.3938279151916495,0.043395671993494,-5.3398966789245605
7.483598232269286,7.36794376373291,-5.400657176971436,0.0425907298922538,-5.411000728607178
7.434670925140381,7.36794376373291,-5.425076484680176,0.0390379950404167,-5.485111713409424
7.453927516937254,7.36794376373291,-5.460648059844971,0.0349361300468444,-5.434627056121825
7.586343765258789,7.36794376373291,-5.511148929595947,0.0344359315931797,-5.50471830368042
7.58225679397583,7.36794376373291,-5.451110363006592,0.0357971340417861,-5.482828140258789
7.554315090179443,7.36794376373291,-5.39847993850708,0.0382805690169334,-5.348552227020264
7.648674011230467,7.36794376373291,-5.414433002471924,0.039437923580408,-5.443416595458984
7.742085456848144,7.36794376373291,-5.443234920501709,0.0450085513293743,-5.433242321014404
7.67039155960083,7.36794376373291,-5.442835330963135,0.0418262220919132,-5.508754253387451
7.590904235839843,7.36794376373291,-5.379395961761475,0.039390992373228,-5.373638629913329
7.438582897186278,7.36794376373291,-5.368704319000244,0.0411966815590858,-5.386604785919189
7.479632854461671,7.36794376373291,-5.392093658447266,0.0383969843387603,-5.362593173980713
7.659823894500732,7.36794376373291,-5.496999740600586,0.0373196713626384,-5.4471755027771
7.71499490737915,7.36794376373291,-5.5356764793396,0.042774710804224,-5.49122428894043
7.704767227172852,7.36794376373291,-5.380571842193604,0.044317327439785,-5.375837326049805
7.762357711791992,7.36794376373291,-5.379248142242432,0.0419179387390613,-5.364243984222412
7.8654351234436035,7.36794376373291,-5.4676499366760245,0.0569183081388473,-5.449930667877196
7.772704601287842,7.36794376373291,-5.39966917037964,0.0506149716675281,-5.3531341552734375
7.665229320526123,7.36794376373291,-5.375920772552489,0.0522984899580478,-5.432788848876953
7.762930870056152,7.36794376373291,-5.332685947418213,0.0534066595137119,-5.289261341094971
7.759889125823975,7.36794376373291,-5.379661083221436,0.059596724808216,-5.363819122314453
7.805340766906737,7.36794376373291,-5.5189170837402335,0.063358649611473,-5.497307777404785
7.741183757781982,7.36794376373291,-5.394101619720458,0.0536975748836994,-5.40504789352417
7.6657042503356925,7.36794376373291,-5.370195388793944,0.0516729652881622,-5.327855587005615
7.471620559692384,7.36794376373291,-5.343543529510497,0.0545349195599556,-5.389157295227051
7.454582214355469,7.36794376373291,-5.3423614501953125,0.0453710444271564,-5.312278270721436
7.3902621269226065,7.36794376373291,-5.486445903778076,0.039864283055067,-5.4445552825927725
7.667929649353027,7.36794376373291,-5.495546817779541,0.0341696292161941,-5.512945652008057


==> data/single_task_inference_result/ant/ant_single_task_inference_trajectories/17.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
-0.1491708904504776,6.976271152496338,-1.772883057594299,3.2790184020996094,0.0397521033883094
0.2576725184917449,6.976271152496338,-5.111703395843506,0.4970986247062683,0.045264720916748
0.5322970151901245,6.976271152496338,-5.2002902030944815,0.0880467593669891,-5.451937198638916
0.6511016488075256,6.976271152496338,-5.061936855316161,0.0609038397669792,-5.12871551513672
0.6428931951522827,6.976271152496338,-5.056052684783936,0.045791283249855,-5.131504058837891
1.007373929023743,6.976271152496338,-5.1428747177124015,0.0364815592765808,-5.19444751739502
1.40890634059906,6.976271152496338,-5.136110782623291,0.0364724360406398,-5.10271692276001
1.8163237571716309,6.976271152496338,-5.13151216506958,0.036482498049736,-5.107662200927734
1.912695407867432,6.976271152496338,-5.1282382011413565,0.0365057922899723,-5.1045470237731925
2.212702751159668,6.976271152496338,-5.128677845001221,0.0365341566503048,-5.15595293045044
2.64319920539856,6.976271152496338,-5.129740238189696,0.0366042591631412,-5.213039875030518
3.180702209472656,6.976271152496338,-5.128875255584717,0.0367585457861423,-5.1577229499816895
3.590716361999512,6.976271152496338,-5.12909698486328,0.0370652414858341,-5.11462926864624
3.754184722900391,6.976271152496338,-5.13085412979126,0.0373494625091552,-5.101423740386962
3.8544323444366455,6.976271152496338,-5.137453556060791,0.0379945933818817,-5.189624309539794
4.151753902435304,6.976271152496338,-5.115355968475342,0.0399892330169677,-5.130056381225586
4.388032913208008,6.976271152496338,-4.968447685241699,0.0501830093562602,-5.060502529144287
4.7910704612731925,6.976271152496338,-3.56781268119812,0.5089905858039856,-3.8508930206298815
5.058046817779541,6.976271152496338,-3.624758005142212,0.6218905448913574,-4.195672988891602
5.16315507888794,6.976271152496338,-3.665857315063477,0.3798254132270813,-3.4566261768341064
5.15889835357666,6.976271152496338,-3.71597671508789,0.3037249445915222,-3.984857082366944
5.5166540145874015,6.976271152496338,-4.6406025886535645,0.1383595168590545,-4.4760942459106445
5.727295875549316,6.976271152496338,-4.525262832641602,0.090631403028965,-4.607113361358643
5.868549823760985,6.976271152496338,-3.4651525020599365,0.1124650835990905,-3.4572412967681885
5.7516961097717285,6.976271152496338,-3.440553903579712,0.1920809298753738,-3.305556058883667
5.7301244735717765,6.976271152496338,-4.837376117706299,0.1444909870624542,-4.891812801361084
6.187769412994385,6.976271152496338,-5.090697765350342,0.0463791973888874,-5.114609241485596
6.533646583557129,6.976271152496338,-4.878143787384033,0.0395997650921344,-4.927999496459961
6.546328544616699,6.976271152496338,-4.600475311279297,0.0426835529506206,-4.62130880355835
6.493038654327393,6.976271152496338,-5.063559055328369,0.1057022660970687,-5.20598030090332
6.4773006439208975,6.976271152496338,-5.2570481300354,0.0577201731503009,-5.197846412658691
6.663493633270264,6.976271152496338,-5.189243793487549,0.032793004065752,-5.206079959869385
6.854764461517334,6.976271152496338,-4.925516605377196,0.0536511093378067,-4.843762874603272
6.867454051971436,6.976271152496338,-4.984018802642822,0.0488616786897182,-4.948178768157959
6.895702838897705,6.976271152496338,-5.187516212463378,0.049067560583353,-5.135618209838867
6.903993129730225,6.976271152496338,-5.16165828704834,0.043056596070528,-5.060980796813965
7.007164001464844,6.976271152496338,-5.08505392074585,0.0347537510097026,-5.105674743652344
6.938886165618896,6.976271152496338,-5.0908751487731925,0.0315877199172973,-5.061754226684569
6.881171703338623,6.976271152496338,-5.07054615020752,0.0280053932219743,-5.11207151412964
6.810093879699707,6.976271152496338,-5.067891597747803,0.0252392571419477,-5.049473285675049
6.793925762176514,6.976271152496338,-5.075549602508545,0.0255153886973857,-5.050051689147949
6.825460910797119,6.976271152496338,-5.080806255340576,0.0263020023703575,-5.096630573272705
6.916563987731934,6.976271152496338,-5.068116664886475,0.027278708294034,-5.018437385559082
7.025295257568359,6.976271152496338,-5.067326068878174,0.0280068088322877,-5.1189398765563965
7.117966651916504,6.976271152496338,-5.1059627532958975,0.0327764898538589,-5.138213157653809
7.135754108428955,6.976271152496338,-5.146182060241699,0.0335983708500862,-5.220118045806885
7.140620231628418,6.976271152496338,-5.208119869232178,0.035528477281332,-5.181580066680908
7.182253360748291,6.976271152496338,-5.245476245880127,0.0390780270099639,-5.268010139465332
7.093766212463378,6.976271152496338,-5.066135883331299,0.0405664183199405,-5.110631465911865
7.035538673400879,6.976271152496338,-5.051145553588867,0.0330292358994483,-5.014878273010254
7.056287288665772,6.976271152496338,-5.070961475372314,0.0305849500000476,-5.072704315185546
7.024795055389404,6.976271152496338,-5.115769863128662,0.032184649258852,-5.142265796661377
6.914486408233643,6.976271152496338,-5.1279940605163565,0.030780129134655,-5.14597225189209
6.980397701263428,6.976271152496338,-5.108366012573241,0.0286345463246107,-5.120803356170654
7.19068431854248,6.976271152496338,-5.08277416229248,0.0251805409789085,-5.038171291351318
7.11110782623291,6.976271152496338,-5.0667243003845215,0.025794057175517,-5.0265398025512695
7.154572486877441,6.976271152496338,-5.067138671875,0.0280518382787704,-5.079185485839844
7.112543106079102,6.976271152496338,-5.119560241699219,0.0374140180647373,-5.136000633239745
7.101423740386962,6.976271152496338,-5.249913215637207,0.0406948998570442,-5.252691745758057
7.238473892211913,6.976271152496338,-5.0804948806762695,0.0335280820727348,-5.1064887046813965
7.234807014465331,6.976271152496338,-5.062597751617432,0.0362027995288372,-5.021705150604248
7.053948879241943,6.976271152496338,-5.0527024269104,0.0366025045514106,-5.044128894805908
6.674365520477295,6.976271152496338,-4.978102684020996,0.0320685878396034,-4.991611003875732
6.42439842224121,6.976271152496338,-5.055646419525146,0.0336186029016971,-5.0271286964416495
6.3504157066345215,6.976271152496338,-5.069279193878174,0.0312580540776252,-5.082088947296144
6.53499698638916,6.976271152496338,-5.1150450706481925,0.0295552071183919,-5.1596879959106445
6.652270317077637,6.976271152496338,-5.134753704071045,0.0307967104017734,-5.136261940002441
6.7623209953308105,6.976271152496338,-5.201227188110352,0.0352343320846557,-5.26817750930786
6.859153747558594,6.976271152496338,-5.03247594833374,0.0658486261963844,-5.040736198425293
6.887437343597412,6.976271152496338,-5.152638912200928,0.0448826178908348,-5.180048942565918
6.950384616851808,6.976271152496338,-5.15252161026001,0.0388333983719348,-5.181285381317139
6.9157891273498535,6.976271152496338,-5.141801834106444,0.0354152433574199,-5.121006965637207
7.014796257019042,6.976271152496338,-5.066798686981201,0.0298816077411174,-5.117767810821533
6.952834606170654,6.976271152496338,-5.072389125823976,0.0268373768776655,-5.059850692749024
6.928333282470703,6.976271152496338,-5.067890167236328,0.0250020679086446,-5.084575653076172
7.080668449401856,6.976271152496338,-5.070852279663086,0.0241106245666742,-5.07655668258667
7.029645919799805,6.976271152496338,-5.07656717300415,0.0253986995667219,-5.018784046173096
6.989396095275879,6.976271152496338,-5.084550380706787,0.0256540570408105,-5.08179235458374
7.067729949951172,6.976271152496338,-5.088181972503662,0.0264337137341499,-5.149839878082275
7.155529975891112,6.976271152496338,-5.079539775848389,0.0284058190882206,-5.062487602233888
7.177930355072021,6.976271152496338,-5.064366817474365,0.0297178290784358,-5.0250773429870605
7.213872432708739,6.976271152496338,-5.129598140716553,0.0351247228682041,-5.159700393676758
7.252253532409669,6.976271152496338,-5.089777946472168,0.0424596481025218,-5.1046671867370605
6.967397212982178,6.976271152496338,-5.054507255554199,0.0412862785160541,-5.069094657897949
6.677737236022949,6.976271152496338,-4.95100212097168,0.0299511291086673,-4.949204444885254
6.636334419250488,6.976271152496338,-5.008381366729736,0.0319885797798633,-5.008254528045654
6.590917587280273,6.976271152496338,-5.0635666847229,0.030557595193386,-5.092296600341797
6.83043909072876,6.976271152496338,-5.10591459274292,0.0285044480115175,-5.11524486541748
6.860917568206787,6.976271152496338,-5.074041843414307,0.0289943199604749,-5.105177879333496
6.7648677825927725,6.976271152496338,-5.036749362945557,0.0361465960741043,-5.06186056137085
6.604686737060546,6.976271152496338,-5.1434874534606925,0.0430937856435775,-5.194869995117188
6.4825544357299805,6.976271152496338,-5.076373100280762,0.0319208577275276,-5.115969657897949
6.353806972503662,6.976271152496338,-5.094757556915283,0.0299958288669586,-5.141538619995117
6.496737957000732,6.976271152496338,-5.117011547088623,0.0300851128995418,-5.161334991455078
6.305516242980957,6.976271152496338,-5.162817478179932,0.0318291820585727,-5.214873313903809
6.415472507476808,6.976271152496338,-5.193365573883057,0.0336409993469715,-5.212366580963135
6.669007301330566,6.976271152496338,-5.279294967651367,0.0444501973688602,-5.227982044219971
6.752408981323241,6.976271152496338,-5.09703540802002,0.0336033403873443,-5.057969570159912
6.870096683502196,6.976271152496338,-4.997501850128174,0.0428069680929184,-4.966947078704834
6.8967270851135245,6.976271152496338,-5.149871349334717,0.046477660536766,-5.091701507568359
6.926088809967041,6.976271152496338,-5.123409748077393,0.0377613306045532,-5.128279685974121
6.912304401397705,6.976271152496338,-5.115461826324463,0.0364460200071334,-5.210123062133789
6.828537464141846,6.976271152496338,-5.067011833190918,0.0315341688692569,-5.073502540588378
6.913689613342285,6.976271152496338,-5.060619354248047,0.0281300023198127,-5.065138816833496
7.0733957290649405,6.976271152496338,-5.057909965515137,0.0264905076473951,-5.023641109466553
7.06585693359375,6.976271152496338,-5.075623989105225,0.0275882668793201,-5.087751865386962
7.052865028381348,6.976271152496338,-5.107280254364014,0.0280687361955642,-5.100784778594971
7.054403305053711,6.976271152496338,-5.16295289993286,0.0318127498030662,-5.175503730773926
6.848777294158936,6.976271152496338,-5.119659900665283,0.0327986106276512,-5.0806097984313965
6.866440773010254,6.976271152496338,-5.098119258880615,0.0300595816224813,-5.071730136871338
6.9737510681152335,6.976271152496338,-5.075897216796875,0.0267970692366361,-5.086045265197754
7.109763622283936,6.976271152496338,-5.072421550750732,0.0256083291023969,-5.019816398620605
7.144423484802246,6.976271152496338,-5.084521770477295,0.0252673868089914,-5.052812576293944
7.265803813934326,6.976271152496338,-5.164100170135497,0.0345412828028202,-5.167888164520264
7.396827697753905,6.976271152496338,-5.05570363998413,0.0416973643004894,-5.075477123260497
7.420384883880614,6.976271152496338,-5.014912128448486,0.0478375852108001,-5.11841869354248
7.271039962768554,6.976271152496338,-5.029787063598633,0.037665095180273,-5.048783779144287
7.158040523529053,6.976271152496338,-5.018906593322754,0.0406290143728256,-5.023273468017577
7.10993766784668,6.976271152496338,-4.995137691497803,0.0434427596628665,-5.076853275299072
7.18561840057373,6.976271152496338,-5.088385105133057,0.0439814776182174,-5.118841171264648
7.169499397277832,6.976271152496338,-5.143657207489014,0.0444099307060241,-5.112582206726073
7.040159225463867,6.976271152496338,-5.135426998138428,0.0400199256837368,-5.150452136993408
6.974211692810059,6.976271152496338,-5.016812324523926,0.0314592309296131,-5.048864364624024
6.981344223022461,6.976271152496338,-5.076511859893799,0.0293722487986087,-5.053747177124024
7.040280342102051,6.976271152496338,-5.074124336242676,0.0278934109956026,-5.07283878326416
6.942093849182129,6.976271152496338,-5.081139087677002,0.0263941343873739,-5.062026977539063
6.877305507659912,6.976271152496338,-5.078653812408447,0.0247480887919664,-5.165723323822021
6.858767986297608,6.976271152496338,-5.077286243438721,0.0243892204016447,-5.099375247955321
7.016703605651856,6.976271152496338,-5.071340084075928,0.0251380540430545,-5.104958534240723
7.109986305236816,6.976271152496338,-5.079354763031006,0.0258429646492004,-5.057873249053955
7.086929798126221,6.976271152496338,-5.099409580230713,0.0263380799442529,-5.101112842559815
7.07476282119751,6.976271152496338,-5.172933101654053,0.0325514860451221,-5.211863040924072
7.13677978515625,6.976271152496338,-5.154612064361572,0.0358505845069885,-5.121110439300537
7.167445182800293,6.976271152496338,-5.071045398712158,0.0355857871472835,-5.003792762756348
7.037413597106934,6.976271152496338,-5.051196575164794,0.0352667570114135,-4.99746561050415
7.03638219833374,6.976271152496338,-5.023075580596924,0.0318572595715522,-5.070987224578857
6.9888219833374015,6.976271152496338,-5.099478244781494,0.0301765985786914,-5.066880702972412
7.012476921081543,6.976271152496338,-5.109690189361572,0.0290290769189596,-5.1752214431762695
6.863097667694092,6.976271152496338,-5.098083972930908,0.0274365022778511,-5.109862327575684
6.992647647857666,6.976271152496338,-5.084807872772217,0.0261559039354324,-5.102609634399414
7.186196804046631,6.976271152496338,-5.0815911293029785,0.0242760833352804,-5.1261305809021
7.168845653533936,6.976271152496338,-5.062545776367188,0.0254029389470815,-5.0775766372680655
7.17323637008667,6.976271152496338,-5.054786682128905,0.0290370639413595,-5.056175708770752
7.0821189880371085,6.976271152496338,-5.037113189697266,0.0421455167233943,-5.059728145599365
7.076770782470703,6.976271152496338,-5.283308982849121,0.0396892353892326,-5.3014230728149405
6.934933662414551,6.976271152496338,-5.095605850219728,0.0320857539772987,-5.144107818603516
6.872248649597168,6.976271152496338,-5.103775501251221,0.030689088627696,-5.066413879394531
6.933585643768311,6.976271152496338,-5.069759845733643,0.0283083282411098,-5.038238048553467
6.964265823364258,6.976271152496338,-5.060070514678955,0.0257749091833829,-5.064985752105713
7.066697120666504,6.976271152496338,-5.067566394805908,0.0248137172311544,-5.084912300109863
7.175680160522461,6.976271152496338,-5.070833683013916,0.0258207190781831,-5.0411295890808105
7.1647934913635245,6.976271152496338,-5.084006786346436,0.0317149125039577,-5.089606285095215
7.004386425018311,6.976271152496338,-5.018039226531982,0.0345433726906776,-5.063510894775392
6.902177333831787,6.976271152496338,-5.01261043548584,0.0309850238263607,-4.997854709625244
6.912289619445801,6.976271152496338,-5.076799392700195,0.0306899007409811,-5.0919504165649405
6.991128921508789,6.976271152496338,-5.056469440460205,0.0275291595607996,-5.061095714569092
7.128678798675537,6.976271152496338,-5.077917575836182,0.0251010712236166,-5.115914821624756
7.336047172546386,6.976271152496338,-5.081757068634033,0.0254403408616781,-5.089578628540039
7.298926830291747,6.976271152496338,-5.128155708312988,0.0362761318683624,-5.083375930786133
7.225980281829835,6.976271152496338,-5.124621391296387,0.0447626002132892,-5.11631965637207
7.265128135681152,6.976271152496338,-5.165137767791748,0.0480759553611278,-5.17151403427124
7.1815338134765625,6.976271152496338,-5.095197200775146,0.0486504510045051,-5.126089096069336
7.247368335723877,6.976271152496338,-5.088611125946045,0.0437880270183086,-5.041803359985352
7.213945865631103,6.976271152496338,-5.069034576416016,0.039163913577795,-5.047778606414794
7.28324556350708,6.976271152496338,-5.090725898742676,0.0421818681061267,-5.08919620513916
7.34468412399292,6.976271152496338,-5.058966159820557,0.0387017354369163,-5.020405292510985
7.323240280151366,6.976271152496338,-5.0750651359558105,0.0411994121968746,-5.065792560577393
7.226007461547852,6.976271152496338,-5.033570766448976,0.0402169525623321,-5.08253288269043
7.133895397186279,6.976271152496338,-5.002060413360596,0.0403660908341407,-5.016378402709961
6.975199699401856,6.976271152496338,-5.023210048675537,0.0406762361526489,-5.007084369659424
6.78467321395874,6.976271152496338,-5.051172256469728,0.0339519865810871,-5.1011266708374015
6.667716979980469,6.976271152496338,-5.0503830909729,0.0313493683934211,-5.092541694641112
6.6691551208496085,6.976271152496338,-5.0629658699035645,0.0281647723168134,-5.082635402679443
6.6234941482543945,6.976271152496338,-5.094506740570068,0.0276365038007497,-5.157114028930664
6.713415145874024,6.976271152496338,-5.104025363922119,0.0290217399597168,-5.075836181640625
6.619310855865479,6.976271152496338,-5.141424655914307,0.0324492566287517,-5.183044910430908
6.640982151031494,6.976271152496338,-5.07846736907959,0.0532266870141029,-5.114036560058594
6.753012180328369,6.976271152496338,-5.1821818351745605,0.041888028383255,-5.233527660369873
6.959048271179199,6.976271152496338,-5.156473636627196,0.0327162705361843,-5.161837100982666
7.283997535705566,6.976271152496338,-5.001943111419678,0.0311483237892389,-4.999030113220215
7.5547833442688,6.976271152496338,-5.14017629623413,0.0452801175415515,-5.176054954528809
7.329240322113037,6.976271152496338,-4.841252803802489,0.0594720020890235,-4.85653018951416
7.27278757095337,6.976271152496338,-5.113869190216064,0.0461529456079006,-5.065617084503174
7.155559062957764,6.976271152496338,-5.040008068084717,0.0447803698480129,-5.082780838012695
7.112676620483398,6.976271152496338,-5.051426410675049,0.0469111800193786,-5.051592826843262
7.20067262649536,6.976271152496338,-5.132182598114014,0.0406866818666458,-5.188004970550537
7.177397727966309,6.976271152496338,-5.113243103027344,0.0445189960300922,-5.101555824279785
7.207247257232666,6.976271152496338,-5.128101348876953,0.0402812846004962,-5.093701839447021
7.247624397277832,6.976271152496338,-5.041268825531006,0.0356002897024154,-5.077860355377196
7.35886287689209,6.976271152496338,-5.067867279052734,0.0397692769765853,-5.081487178802489
7.286553859710692,6.976271152496338,-5.056346893310546,0.0381860770285129,-5.015789985656737
7.322534561157226,6.976271152496338,-5.03329610824585,0.037486009299755,-5.030592441558838
7.297581195831299,6.976271152496338,-5.019465446472168,0.0407957844436168,-5.0785980224609375
7.227911949157715,6.976271152496338,-5.057167530059815,0.0456445589661598,-5.027207374572754
7.101038455963135,6.976271152496338,-5.029057025909424,0.0435225255787372,-5.004256248474121
7.126458644866943,6.976271152496338,-5.02745246887207,0.0387804023921489,-4.964327335357666
7.196469783782959,6.976271152496338,-5.099148750305176,0.038724809885025,-5.0914716720581055
7.290825843811035,6.976271152496338,-5.222519874572754,0.0439248569309711,-5.218631744384766
7.315829277038574,6.976271152496338,-5.048919677734375,0.0413267649710178,-5.057096004486084
7.195947170257568,6.976271152496338,-5.016087055206299,0.0371730402112007,-5.035795211791992


==> data/single_task_inference_result/ant/ant_single_task_inference_trajectories/18.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.0061370152980089,3.6245484352111816,-1.772883057594299,3.2790184020996094,1.0704585313796997
0.1784888505935668,3.6245484352111816,-2.341803789138793,0.2437263280153274,1.229336857795715
0.3794688582420348,3.6245484352111816,-1.850441575050354,0.1058247163891792,-2.0510592460632324
0.7740570902824403,3.6245484352111816,-1.9007999897003167,0.0822742134332656,-2.0258729457855225
1.0396122932434082,3.6245484352111816,-1.8773101568222044,0.0538133941590786,-2.0962209701538086
1.522989511489868,3.6245484352111816,-2.0154621601104736,0.0422109849750995,-2.049379110336304
1.7789881229400637,3.6245484352111816,-2.0180368423461914,0.0424115285277366,-1.9579827785491943
1.8953303098678589,3.6245484352111816,-2.0330915451049805,0.0427146106958389,-1.94634211063385
2.2460145950317383,3.6245484352111816,-2.07003116607666,0.0432900078594684,-2.062495708465576
2.7884349822998047,3.6245484352111816,-2.091109275817871,0.0439290031790733,-2.08125114440918
3.020695686340332,3.6245484352111816,-2.018104553222656,0.0408683381974697,-2.042234420776367
3.2333967685699463,3.6245484352111816,-1.8301421403884888,0.0490940324962139,-1.9074717760086053
3.417290687561035,3.6245484352111816,-1.8687889575958248,0.0538656525313854,-1.931753635406494
3.4864702224731445,3.6245484352111816,-1.907132267951965,0.0509919114410877,-1.8861724138259888
3.5278589725494385,3.6245484352111816,-1.9231339693069456,0.0424632094800472,-1.9106109142303465
3.588256597518921,3.6245484352111816,-1.951505303382873,0.039744347333908,-1.8848459720611568
3.652538061141968,3.6245484352111816,-1.982222318649292,0.0336754024028778,-1.996464967727661
3.7293634414672847,3.6245484352111816,-1.95930814743042,0.0278350878506898,-1.9217857122421265
3.7862734794616695,3.6245484352111816,-1.965059280395508,0.026721442118287,-1.978593707084656
3.766668558120728,3.6245484352111816,-2.013516902923584,0.0282260663807392,-2.0434956550598145
3.5408170223236084,3.6245484352111816,-2.003005027770996,0.0324216112494468,-1.9966464042663568
3.304865598678589,3.6245484352111816,-1.9334207773208616,0.0252910126000642,-1.9315798282623289
3.275921106338501,3.6245484352111816,-1.8757926225662231,0.0266302470117807,-1.8992731571197508
3.287219524383545,3.6245484352111816,-1.8940459489822388,0.0276967659592628,-1.907503008842468
3.4841816425323486,3.6245484352111816,-1.9236345291137693,0.0292816385626792,-1.9925968647003167
3.616365671157837,3.6245484352111816,-1.9678162336349487,0.0300817918032407,-1.9881196022033687
3.5531542301177974,3.6245484352111816,-1.9212396144866943,0.0399741791188716,-1.9456675052642824
3.632389068603516,3.6245484352111816,-1.923813939094544,0.033051248639822,-1.9223830699920648
3.621838092803955,3.6245484352111816,-1.9281474351882928,0.030189199373126,-1.92302405834198
3.528226375579833,3.6245484352111816,-1.928992748260498,0.0239356942474842,-1.9240428209304807
3.5008149147033687,3.6245484352111816,-1.9282225370407104,0.0211599413305521,-1.914613485336304
3.425878524780273,3.6245484352111816,-1.9222909212112425,0.0233602859079837,-1.9308373928070068
3.390416622161865,3.6245484352111816,-1.9204702377319327,0.0233721118420362,-1.9234468936920168
3.4490952491760254,3.6245484352111816,-1.9208091497421265,0.0255744233727455,-1.8937380313873289
3.729400873184204,3.6245484352111816,-1.932100296020508,0.0286056287586688,-1.9550701379776
3.774426221847534,3.6245484352111816,-1.9314504861831665,0.0299548208713531,-1.9810146093368528
3.667694330215455,3.6245484352111816,-2.0186955928802486,0.0344019643962383,-2.002161264419556
3.5832839012146,3.6245484352111816,-1.950997233390808,0.0393661595880985,-1.9641143083572388
3.5015087127685542,3.6245484352111816,-1.9359904527664185,0.0261079240590333,-1.9354606866836548
3.5049674510955806,3.6245484352111816,-1.9092543125152588,0.0250372979789972,-1.9241625070571893
3.5167627334594727,3.6245484352111816,-1.9259052276611328,0.0250977855175733,-1.935213208198548
3.518516540527344,3.6245484352111816,-1.925758719444275,0.0247398111969232,-1.915570855140686
3.4355711936950684,3.6245484352111816,-1.9291405677795408,0.0260473806411027,-1.950160264968872
3.4884450435638428,3.6245484352111816,-1.9408270120620728,0.0308650340884923,-1.9634780883789065
3.637272119522095,3.6245484352111816,-1.9230586290359497,0.0286412518471479,-1.9156360626220703
3.681595087051392,3.6245484352111816,-1.9464267492294312,0.0277443192899227,-1.9463514089584355
3.55171799659729,3.6245484352111816,-1.9439178705215447,0.0262005925178527,-1.961044788360596
3.436755895614624,3.6245484352111816,-1.9368921518325803,0.027443416416645,-1.9271843433380127
3.464765310287476,3.6245484352111816,-1.918123126029968,0.0256016328930854,-1.9377125501632688
3.429119348526001,3.6245484352111816,-1.921643137931824,0.0242113340646028,-1.9257928133010864
3.3630950450897217,3.6245484352111816,-1.927068829536437,0.0264087878167629,-1.907476544380188
3.218193531036377,3.6245484352111816,-1.9257657527923584,0.0278300382196903,-1.9344594478607176
3.2660675048828125,3.6245484352111816,-1.9129145145416253,0.0316386185586452,-1.8560863733291624
3.4211125373840328,3.6245484352111816,-1.9254437685012813,0.0316640436649322,-1.9512665271759035
3.5463767051696777,3.6245484352111816,-1.972259879112244,0.0323821529746055,-2.011977672576904
3.539944171905517,3.6245484352111816,-1.8720796108245847,0.0317569449543952,-1.904333472251892
3.512401342391968,3.6245484352111816,-1.915204763412476,0.0366301424801349,-1.9391069412231443
3.618840217590332,3.6245484352111816,-1.9441710710525515,0.0426313690841198,-1.924842834472656
3.6182844638824463,3.6245484352111816,-1.9413131475448608,0.0296999923884868,-1.892290115356445
3.6236729621887207,3.6245484352111816,-1.9151190519332884,0.0236860811710357,-1.889376163482666
3.723678827285767,3.6245484352111816,-1.9163380861282349,0.0232796836644411,-1.918251037597656
3.729967594146729,3.6245484352111816,-1.921630620956421,0.0234792400151491,-1.933579921722412
3.749486923217773,3.6245484352111816,-1.9294451475143437,0.022560242563486,-1.905423641204833
3.6851301193237296,3.6245484352111816,-1.93122923374176,0.0262677054852247,-1.9587695598602293
3.634108543395996,3.6245484352111816,-1.908488154411316,0.02751936763525,-1.904945731163025
3.5275416374206543,3.6245484352111816,-1.952103972434997,0.0254358649253845,-1.9793026447296145
3.499892234802246,3.6245484352111816,-1.9311366081237795,0.0249006450176239,-1.926832795143128
3.476830244064331,3.6245484352111816,-1.9232184886932373,0.0244789589196443,-1.9418396949768064
3.461212396621704,3.6245484352111816,-1.9264074563980105,0.0240978393703699,-1.906524896621704
3.451263427734375,3.6245484352111816,-1.9245784282684328,0.0253410972654819,-1.9194025993347168
3.5231289863586426,3.6245484352111816,-1.9238601922988887,0.0277587566524744,-1.940263152122497
3.6965515613555913,3.6245484352111816,-1.9456336498260496,0.0291990339756012,-1.9503108263015747
3.7849583625793457,3.6245484352111816,-2.0116155147552486,0.0325838811695575,-2.0037038326263428
3.727097749710083,3.6245484352111816,-2.010974645614624,0.0302887260913848,-1.9946035146713257
3.657817840576172,3.6245484352111816,-2.0222811698913574,0.0339728109538555,-2.023661136627197
3.665616750717163,3.6245484352111816,-1.9426623582839964,0.0277831014245748,-1.9503467082977293
3.67738938331604,3.6245484352111816,-1.946568846702576,0.0245658904314041,-1.9504820108413696
3.6322760581970206,3.6245484352111816,-2.000457763671875,0.0267725344747304,-2.0141069889068604
3.645567417144776,3.6245484352111816,-1.9624565839767456,0.0245560128241777,-1.9613041877746584
3.662322521209717,3.6245484352111816,-1.9477020502090447,0.0226401165127754,-1.9483240842819207
3.732653379440308,3.6245484352111816,-1.952484488487244,0.0225453693419694,-1.94728434085846
3.677626132965088,3.6245484352111816,-1.9633080959320068,0.0234588775783777,-1.9811872243881223
3.671231031417847,3.6245484352111816,-1.9662613868713377,0.0240565817803144,-2.0137310028076167
3.7695384025573726,3.6245484352111816,-1.9511828422546384,0.0250107012689113,-1.9694420099258425
3.871324062347412,3.6245484352111816,-1.9315428733825684,0.0263252537697553,-1.918442249298096
3.768333911895752,3.6245484352111816,-1.889151215553284,0.0328613370656967,-1.881061673164368
3.598459005355835,3.6245484352111816,-1.900854587554932,0.028985995799303,-1.913307905197144
3.687820672988892,3.6245484352111816,-1.9049707651138303,0.0240846034139394,-1.8843396902084355
3.693389177322388,3.6245484352111816,-1.9200714826583865,0.0277247130870819,-1.9428585767745967
3.843292474746704,3.6245484352111816,-1.9856114387512207,0.0252841580659151,-2.06217885017395
3.8230931758880615,3.6245484352111816,-1.9708333015441888,0.0270382761955261,-2.016836643218994
3.7788631916046143,3.6245484352111816,-1.8845252990722656,0.0319895707070827,-1.877583742141724
3.711439371109009,3.6245484352111816,-1.922678470611572,0.0275550838559865,-1.92400586605072
3.641822338104248,3.6245484352111816,-1.9391635656356807,0.0264038760215044,-1.9464699029922483
3.661273956298828,3.6245484352111816,-1.942270278930664,0.0283203013241291,-1.961565852165222
3.7590677738189697,3.6245484352111816,-1.9558969736099243,0.0273351725190877,-1.9209342002868648
3.7955071926116943,3.6245484352111816,-1.9889174699783323,0.0269852355122566,-1.9805178642272947
3.781616449356079,3.6245484352111816,-1.9397662878036497,0.0288476906716823,-1.9148088693618768
3.756149530410767,3.6245484352111816,-1.9063733816146848,0.0315726771950721,-1.9392666816711424
3.687997579574585,3.6245484352111816,-1.9282325506210327,0.0279607474803924,-1.9304615259170528
3.678231716156005,3.6245484352111816,-1.9299813508987425,0.027572177350521,-1.9268250465393064
3.6871373653411865,3.6245484352111816,-1.9535331726074217,0.02779496088624,-1.9949816465377808
3.603857517242432,3.6245484352111816,-2.0079660415649414,0.0287434738129377,-2.014805793762207
3.7785041332244873,3.6245484352111816,-1.964159607887268,0.0260969400405883,-1.9735891819000244
3.898691892623901,3.6245484352111816,-1.945879817008972,0.0249051749706268,-1.9662411212921145
3.74300479888916,3.6245484352111816,-1.8821476697921755,0.0263559315353632,-1.8743263483047483
3.82194757461548,3.6245484352111816,-1.9207028150558472,0.0232030991464853,-1.9319479465484617
3.848768472671509,3.6245484352111816,-1.9237126111984248,0.0254153329879045,-1.889511466026306
3.9053320884704585,3.6245484352111816,-1.9291516542434688,0.0374648720026016,-1.9398200511932373
3.801337242126465,3.6245484352111816,-1.8997884988784792,0.0433182567358017,-1.9068470001220703
3.882854223251343,3.6245484352111816,-1.915495991706848,0.0289469975978136,-1.957634687423706
3.933749914169312,3.6245484352111816,-1.940385699272156,0.0307037103921175,-1.946771144866944
3.9952762126922607,3.6245484352111816,-1.9390337467193604,0.0410411283373832,-1.9052038192749023
3.9022719860076895,3.6245484352111816,-1.9131036996841435,0.0365268252789974,-1.9453690052032475
3.7952249050140394,3.6245484352111816,-1.9221301078796384,0.0332100987434387,-1.8728200197219849
3.606144905090332,3.6245484352111816,-1.9431047439575195,0.0350413806736469,-1.93438732624054
3.7105226516723633,3.6245484352111816,-1.9526931047439573,0.0311417374759912,-1.988691449165344
3.68243145942688,3.6245484352111816,-1.9517574310302728,0.0327840447425842,-1.8919649124145508
3.747552394866944,3.6245484352111816,-1.9616792201995847,0.0261357817798852,-1.9867464303970337
3.809959888458252,3.6245484352111816,-1.9709917306900024,0.02701848000288,-1.972062468528748
3.78174352645874,3.6245484352111816,-1.8971046209335327,0.0304874572902917,-1.8845722675323489
3.722466945648193,3.6245484352111816,-1.9098519086837769,0.0360053554177284,-1.912611961364746
3.715073823928833,3.6245484352111816,-1.942069172859192,0.0273130964487791,-1.9391361474990845
3.845182180404663,3.6245484352111816,-1.9481438398361208,0.0272860322147607,-1.9792855978012085
3.8280842304229736,3.6245484352111816,-1.9612041711807249,0.0343906730413436,-1.958607077598572
3.8062229156494154,3.6245484352111816,-1.892063975334168,0.0365184135735034,-1.907038688659668
3.767163038253784,3.6245484352111816,-1.9297659397125244,0.0290432684123516,-1.9251673221588133
3.6425752639770494,3.6245484352111816,-1.9284781217575075,0.0280027296394109,-1.9546363353729248
3.65614914894104,3.6245484352111816,-1.9261966943740845,0.0279794726520776,-1.8974390029907224
3.7137522697448726,3.6245484352111816,-1.956520676612854,0.0259322859346866,-1.9826568365097044
3.6814482212066646,3.6245484352111816,-1.983377814292908,0.0268466286361217,-1.981761455535889
3.6588757038116455,3.6245484352111816,-1.973842978477478,0.026676507666707,-1.9951356649398804
3.6764216423034655,3.6245484352111816,-1.9586476087570197,0.0246284045279026,-1.966912150382996
3.6528275012969966,3.6245484352111816,-1.946330428123474,0.0247546676546335,-1.886234164237976
3.587229490280152,3.6245484352111816,-1.9695703983306885,0.0252383723855018,-1.9495500326156616
3.564426898956299,3.6245484352111816,-1.9558448791503904,0.0234697312116622,-1.9477556943893437
3.423616409301758,3.6245484352111816,-1.934572458267212,0.0228062979876995,-1.9522625207901
3.515196084976196,3.6245484352111816,-1.9276938438415527,0.0229666046798229,-1.9525452852249143
3.8460309505462646,3.6245484352111816,-1.9250867366790767,0.024041811004281,-1.9162434339523315
3.74072265625,3.6245484352111816,-1.8992042541503904,0.0268922541290521,-1.9377362728118896
3.652541399002075,3.6245484352111816,-1.937994241714477,0.0263038482517004,-1.9453123807907104
3.660966634750366,3.6245484352111816,-1.9219475984573364,0.0293057896196842,-1.926380991935729
3.655985593795776,3.6245484352111816,-1.95285165309906,0.0259790886193513,-1.9711674451828
3.640882015228272,3.6245484352111816,-1.9883978366851809,0.0267012547701597,-1.99552583694458
3.63955283164978,3.6245484352111816,-1.9619621038436887,0.0241440646350383,-1.943308591842652
3.664325714111328,3.6245484352111816,-1.9505213499069207,0.0222390498965978,-1.918590188026428
3.7192716598510738,3.6245484352111816,-1.9528317451477049,0.0222401730716228,-1.9787189960479736
3.689632177352905,3.6245484352111816,-1.9627592563629157,0.0230320617556572,-1.952553987503052
3.722625970840455,3.6245484352111816,-1.975892782211304,0.0242614392191171,-1.96365487575531
3.650346755981445,3.6245484352111816,-1.9653121232986448,0.0268891975283622,-1.9736951589584355
3.6593725681304927,3.6245484352111816,-1.9338694810867307,0.0266045648604631,-1.9239124059677124
3.7532017230987536,3.6245484352111816,-1.9595907926559448,0.0253390129655599,-1.943304181098937
3.6233754158020015,3.6245484352111816,-1.9616496562957764,0.025396429002285,-1.95735251903534
3.5370988845825195,3.6245484352111816,-1.9289289712905884,0.0244567673653364,-1.9380930662155151
3.3846864700317383,3.6245484352111816,-1.915748715400696,0.0226046815514564,-1.9107115268707275
3.4153060913085938,3.6245484352111816,-1.9010798931121824,0.0239849034696817,-1.9132742881774905
3.4669201374053955,3.6245484352111816,-1.926142334938049,0.0257066581398248,-1.913978099822998
3.59800124168396,3.6245484352111816,-1.9354605674743648,0.0265836659818887,-1.9459903240203853
3.5739400386810303,3.6245484352111816,-1.9447938203811643,0.0279745087027549,-1.9432942867279048
3.548670530319213,3.6245484352111816,-1.9342712163925169,0.0302990116178989,-1.94580352306366
3.4929468631744385,3.6245484352111816,-1.924232006072998,0.0295569188892841,-1.9132838249206543
3.4507024288177486,3.6245484352111816,-1.923548936843872,0.0274273976683616,-1.9249615669250488
3.4077963829040527,3.6245484352111816,-1.918320775032044,0.0245671980082988,-1.921232342720032
3.301865339279175,3.6245484352111816,-1.9197489023208616,0.0263898745179176,-1.9197866916656487
3.4330797195434566,3.6245484352111816,-1.913863062858581,0.0278321746736764,-1.8904478549957275
3.510010242462158,3.6245484352111816,-1.9264100790023804,0.0301620326936244,-1.9039740562438965
3.5577991008758545,3.6245484352111816,-1.9235688447952275,0.029852582141757,-1.9401954412460327
3.4867613315582275,3.6245484352111816,-1.9378020763397217,0.0399456769227981,-1.911040544509888
3.540496587753296,3.6245484352111816,-1.9479436874389648,0.0329925417900085,-1.8866149187088008
3.6746544837951673,3.6245484352111816,-1.9400432109832764,0.0297003258019685,-1.9513102769851685
3.8834829330444336,3.6245484352111816,-1.9464402198791504,0.02789450250566,-1.965752363204956
3.8787040710449214,3.6245484352111816,-1.9502919912338257,0.026447469368577,-1.9847158193588257
3.8357126712799072,3.6245484352111816,-1.969515919685364,0.0348862037062644,-1.984931230545044
3.917069911956787,3.6245484352111816,-1.89236581325531,0.029960885643959,-1.8749760389328
3.868451356887817,3.6245484352111816,-1.912464022636413,0.028857672587037,-1.895286440849304
3.936845779418945,3.6245484352111816,-1.93249785900116,0.037103321403265,-1.8681554794311523
3.945609331130981,3.6245484352111816,-1.9350652694702148,0.0331400521099567,-1.9295021295547483
3.8411254882812496,3.6245484352111816,-1.937977671623229,0.0369676314294338,-1.953600525856018
3.786067962646484,3.6245484352111816,-1.9386748075485227,0.033465638756752,-1.915430784225464
3.851105928421021,3.6245484352111816,-1.9619171619415283,0.033622708171606,-1.99798321723938
3.715736389160156,3.6245484352111816,-1.960092544555664,0.0421957001090049,-1.9349404573440552
3.6794300079345694,3.6245484352111816,-2.0522923469543457,0.0342634171247482,-2.123767375946045
3.53850769996643,3.6245484352111816,-1.971157550811768,0.0267193280160427,-1.9560637474060056
3.583534955978393,3.6245484352111816,-1.9507052898406985,0.027384415268898,-1.9580644369125368
3.578056812286377,3.6245484352111816,-1.926274418830872,0.0259981472045183,-1.9361066818237305
3.5650012493133545,3.6245484352111816,-1.9293683767318723,0.0234991610050201,-1.9286044836044312
3.580735206604004,3.6245484352111816,-1.9242950677871704,0.0231262762099504,-1.936713457107544
3.5733799934387207,3.6245484352111816,-1.9200245141983032,0.0253659170120954,-1.8884764909744265
3.358112096786499,3.6245484352111816,-1.9148038625717163,0.024401580914855,-1.9136476516723635
3.35864782333374,3.6245484352111816,-1.9078813791275024,0.024290470406413,-1.915043354034424
3.098544120788574,3.6245484352111816,-1.9198896884918208,0.0256134588271379,-1.9244562387466435
3.0824551582336426,3.6245484352111816,-1.910962462425232,0.0262209642678499,-1.9372020959854124
3.515841007232666,3.6245484352111816,-1.929149389266968,0.029397077858448,-1.912299394607544
3.697723150253296,3.6245484352111816,-1.9695241451263428,0.0340245030820369,-1.9596911668777464
3.7566616535186768,3.6245484352111816,-1.9650005102157595,0.0305191650986671,-1.9813717603683472
3.82207989692688,3.6245484352111816,-2.0361979007720947,0.0406406112015247,-2.082000255584717
3.8939480781555176,3.6245484352111816,-1.9520517587661743,0.0726817622780799,-2.0329647064208984
3.795678615570068,3.6245484352111816,-1.8814376592636108,0.0464398115873336,-1.89800238609314
3.8107521533966064,3.6245484352111816,-1.911553740501404,0.0285288225859403,-1.890164852142333
3.917771339416504,3.6245484352111816,-1.9406880140304563,0.0287190116941928,-1.9339911937713623


==> data/single_task_inference_result/ant/ant_single_task_inference_trajectories/19.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.0966381579637527,2.4076578617095947,-1.772883057594299,3.2790184020996094,-0.294489175081253
0.4902466237545013,2.4076578617095947,-1.1323800086975095,0.2584049999713897,0.6382797956466675
0.8312200903892517,2.4076578617095947,-0.7880659103393554,0.1130210682749748,-0.8989622592926025
1.2090170383453367,2.4076578617095947,-0.8335098028182982,0.0855366736650466,-0.8529865145683287
1.6133674383163452,2.4076578617095947,-0.7874801158905029,0.0554738231003284,-0.8540374040603637
2.0378873348236084,2.4076578617095947,-0.8567415475845338,0.0435714982450008,-0.9688092470169068
2.228254556655884,2.4076578617095947,-0.7435771226882935,0.0390763618052005,-0.712433397769928
2.383725166320801,2.4076578617095947,-0.674958109855652,0.0326097607612609,-0.6519032120704651
2.325114727020264,2.4076578617095947,-0.7466170787811278,0.0389057286083698,-0.7335696816444398
2.43257474899292,2.4076578617095947,-0.7458702325820922,0.0348049215972423,-0.7726726531982422
2.431655406951904,2.4076578617095947,-0.7857559919357299,0.0336152873933315,-0.8169116377830505
2.413620948791504,2.4076578617095947,-0.7959839105606078,0.0260397419333457,-0.7346782684326173
2.474915742874145,2.4076578617095947,-0.7950856685638428,0.0225080847740173,-0.8047444820404052
2.5694012641906734,2.4076578617095947,-0.7978994846343994,0.0239097196608781,-0.790151834487915
2.7994542121887207,2.4076578617095947,-0.8129854202270509,0.0239332914352416,-0.7955499887466431
2.879758119583129,2.4076578617095947,-0.7032710313796997,0.0284834150224924,-0.7123022675514221
2.7303600311279297,2.4076578617095947,-0.7275571823120117,0.0286809131503105,-0.7136602401733398
2.518662691116333,2.4076578617095947,-0.769585609436035,0.0323929525911808,-0.7614110708236694
2.4343068599700928,2.4076578617095947,-0.7762670516967772,0.0396238565444946,-0.8202874660491942
2.4307568073272705,2.4076578617095947,-0.8668630123138428,0.0388426221907138,-0.8394808173179625
2.538296699523926,2.4076578617095947,-0.8626739978790283,0.0413997620344162,-0.8908357620239258
2.534909725189209,2.4076578617095947,-0.8567759990692138,0.0305215679109096,-0.860866129398346
2.4301717281341557,2.4076578617095947,-0.8036396503448486,0.0293211452662944,-0.85049569606781
2.329434633255005,2.4076578617095947,-0.7739827632904052,0.0260153915733098,-0.7722706198692322
2.409532308578491,2.4076578617095947,-0.7889021635055542,0.0240506697446107,-0.7823284864425659
2.391528367996216,2.4076578617095947,-0.7817897796630859,0.0246127266436815,-0.8113123774528502
2.398275375366211,2.4076578617095947,-0.7849388122558594,0.0231840386986732,-0.7999194860458374
2.348045825958252,2.4076578617095947,-0.7849562168121338,0.0220182333141565,-0.7897233963012694
2.2400147914886475,2.4076578617095947,-0.7841540575027466,0.0232499912381172,-0.7682705521583557
2.0738635063171382,2.4076578617095947,-0.7779601812362672,0.0224908646196126,-0.7901014685630798
1.9199360609054563,2.4076578617095947,-0.7708728313446046,0.024392507970333,-0.7134522199630737
2.133779764175415,2.4076578617095947,-0.7653942108154298,0.0273113045841455,-0.7249969840049743
2.177478313446045,2.4076578617095947,-0.7919543981552125,0.0318312011659145,-0.7664606571197509
2.196721315383911,2.4076578617095947,-0.8350621461868286,0.0343745499849319,-0.8681621551513671
2.211548328399658,2.4076578617095947,-0.7525231838226318,0.1128411069512367,-0.6683589816093445
2.13356614112854,2.4076578617095947,-0.744575023651123,0.077495701611042,-0.7553917169570922
2.0478694438934326,2.4076578617095947,-0.8662294149398804,0.0488059408962726,-0.8270530700683594
2.137708902359009,2.4076578617095947,-0.8069468736648558,0.0353754386305809,-0.7792741656303405
2.1416223049163814,2.4076578617095947,-0.788487434387207,0.0344852358102798,-0.7679746150970459
2.246863842010498,2.4076578617095947,-0.7723721265792847,0.033143576234579,-0.7716392874717712
2.364144086837769,2.4076578617095947,-0.8589407205581666,0.0397170558571815,-0.8763270378112794
2.372180938720703,2.4076578617095947,-0.8561611175537108,0.0413287729024887,-0.890171706676483
2.398104667663574,2.4076578617095947,-0.7935067415237426,0.0327694006264209,-0.8315421342849731
2.41681170463562,2.4076578617095947,-0.7740359306335449,0.0345805026590824,-0.7678301334381102
2.358798027038574,2.4076578617095947,-0.7864828109741211,0.0242335852235555,-0.7836591005325316
2.3601977825164795,2.4076578617095947,-0.7836898565292358,0.022077202796936,-0.7973617315292358
2.500815153121948,2.4076578617095947,-0.7826567888259887,0.0224442724138498,-0.7750975489616394
2.5507657527923584,2.4076578617095947,-0.7821125984191895,0.0227271039038896,-0.7924477458000182
2.69021224975586,2.4076578617095947,-0.817219853401184,0.0247753988951444,-0.8020974993705748
2.792762041091919,2.4076578617095947,-0.8039284944534301,0.0296922475099563,-0.7891620993614196
2.843234062194824,2.4076578617095947,-0.6805431842803955,0.0400980301201343,-0.6123886704444885
2.820595026016236,2.4076578617095947,-0.7608010768890381,0.0339854732155799,-0.7158052325248718
2.674818754196167,2.4076578617095947,-0.7668744325637817,0.0393353477120399,-0.7557390928268432
2.7457749843597408,2.4076578617095947,-0.7982537746429443,0.0446677356958389,-0.7652173638343811
2.7715697288513184,2.4076578617095947,-0.8470584154129027,0.0486838221549987,-0.8859195709228516
2.612778902053833,2.4076578617095947,-0.897179126739502,0.0742854326963424,-0.9352580308914183
2.4614367485046382,2.4076578617095947,-0.8029066324234008,0.0412106215953826,-0.8219454288482666
2.4454066753387447,2.4076578617095947,-0.8319656848907471,0.0359024964272975,-0.8533294796943665
2.3619253635406494,2.4076578617095947,-0.8763545751571654,0.0346758253872394,-0.9161691665649414
2.2740747928619385,2.4076578617095947,-0.8510804176330566,0.0309253334999084,-0.8281139135360717
2.4005513191223145,2.4076578617095947,-0.7947850227355957,0.0258892476558685,-0.8419888019561766
2.377802848815917,2.4076578617095947,-0.7907365560531616,0.0237532462924718,-0.8005881309509277
2.3280932903289795,2.4076578617095947,-0.7842761278152467,0.0235171802341938,-0.7958731651306152
2.3960149288177486,2.4076578617095947,-0.7788854837417601,0.0235700961202383,-0.8222629427909851
2.504980564117432,2.4076578617095947,-0.7790919542312622,0.0258222706615924,-0.7865920066833496
2.380054235458374,2.4076578617095947,-0.7846156358718872,0.0229712221771478,-0.8096361756324768
2.287506103515625,2.4076578617095947,-0.7786495685577391,0.0230619367212057,-0.7595751881599425
2.3609509468078613,2.4076578617095947,-0.7665859460830688,0.0244756191968917,-0.7626716494560242
2.3909857273101807,2.4076578617095947,-0.7661377191543579,0.0237902346998453,-0.7848471403121949
2.4343407154083248,2.4076578617095947,-0.7797713279724121,0.0245079863816499,-0.8219557404518126
2.4233856201171875,2.4076578617095947,-0.7871603965759277,0.023763159289956,-0.7820740938186644
2.328359842300415,2.4076578617095947,-0.79059898853302,0.0243569407612085,-0.7659822702407838
2.3107314109802246,2.4076578617095947,-0.79164719581604,0.0226893071085214,-0.821782648563385
2.211160659790039,2.4076578617095947,-0.7850958108901978,0.0228400006890296,-0.7954951524734497
2.0843021869659424,2.4076578617095947,-0.7803905010223389,0.0242226794362068,-0.7568770051002502
2.395048856735229,2.4076578617095947,-0.7740546464920045,0.026230800896883,-0.7707226872444154
2.560835123062134,2.4076578617095947,-0.7682558298110963,0.0276781916618347,-0.7935970425605774
2.594709634780884,2.4076578617095947,-0.8047095537185669,0.0274109430611133,-0.827695071697235
2.638779640197753,2.4076578617095947,-0.7900465726852418,0.0435919575393199,-0.78694748878479
2.466714143753052,2.4076578617095947,-0.7561725378036499,0.0563030391931533,-0.8400635123252868
2.355126619338989,2.4076578617095947,-0.7583879232406616,0.0260231588035821,-0.788528561592102
2.339531660079956,2.4076578617095947,-0.8038010597229005,0.0262529663741588,-0.8459440469741821
2.351616859436035,2.4076578617095947,-0.7812242507934569,0.0275014359503984,-0.7938362360000609
2.3360323905944824,2.4076578617095947,-0.7953938245773315,0.026722278445959,-0.7974942922592163
2.257890224456787,2.4076578617095947,-0.7864418029785155,0.0248386356979608,-0.815489888191223
2.1768267154693604,2.4076578617095947,-0.7796746492385864,0.0256082005798816,-0.8097013831138611
2.1183340549468994,2.4076578617095947,-0.7776489257812499,0.0265493299812078,-0.7222684621810913
2.30945372581482,2.4076578617095947,-0.7755920886993408,0.0279130302369594,-0.7610538601875305
2.447243690490722,2.4076578617095947,-0.7834035158157348,0.0299481656402349,-0.8128880262374878
2.458494186401367,2.4076578617095947,-0.8043742179870604,0.0292595792561769,-0.7437389492988585
2.4142990112304688,2.4076578617095947,-0.8086675405502318,0.0306444019079208,-0.8112727403640747
2.375739336013793,2.4076578617095947,-0.7997570037841795,0.0310350488871336,-0.8447489738464355
2.379751205444336,2.4076578617095947,-0.7966909408569336,0.0244516413658857,-0.8134792447090149
2.3129403591156006,2.4076578617095947,-0.791230797767639,0.022535502910614,-0.8071519136428834
2.254664659500122,2.4076578617095947,-0.7848753929138182,0.0228407215327024,-0.8113903403282164
2.285266160964966,2.4076578617095947,-0.7782549858093261,0.0235213916748762,-0.7574307322502136
2.3936138153076167,2.4076578617095947,-0.7839968204498291,0.0254464857280254,-0.7254652380943297
2.469191789627075,2.4076578617095947,-0.7910159826278687,0.0264998506754636,-0.77163964509964
2.475502729415893,2.4076578617095947,-0.8107579946517944,0.0260146297514438,-0.8172364830970765
2.4055905342102046,2.4076578617095947,-0.8066529035568237,0.0307242665439844,-0.8336997032165526
2.4233131408691406,2.4076578617095947,-0.7850153446197509,0.0264159962534904,-0.8146225214004515
2.3939242362976074,2.4076578617095947,-0.7864710092544556,0.022610293701291,-0.7744854092597961
2.435960292816162,2.4076578617095947,-0.7957977056503296,0.0225403476506471,-0.8347055912017822
2.5386917591094966,2.4076578617095947,-0.793332815170288,0.0221939943730831,-0.7953265309333801
2.4416425228118896,2.4076578617095947,-0.7967475652694702,0.0223839730024337,-0.8107959628105164
2.394506454467773,2.4076578617095947,-0.795328140258789,0.0233231373131275,-0.8254796266555786
2.4480168819427486,2.4076578617095947,-0.7880297899246215,0.0225174576044082,-0.7762031555175781
2.518279552459717,2.4076578617095947,-0.7948721647262573,0.0231397878378629,-0.8197939991950989
2.5215864181518555,2.4076578617095947,-0.8115376234054564,0.025353318080306,-0.7754828929901123
2.448113679885864,2.4076578617095947,-0.8184221982955933,0.025592777878046,-0.8421708345413208
2.4619059562683105,2.4076578617095947,-0.7737662792205809,0.0273011028766632,-0.7884008288383485
2.2766575813293457,2.4076578617095947,-0.8266901969909669,0.0256170388311147,-0.8116643428802489
2.0858194828033447,2.4076578617095947,-0.8113908767700195,0.0251499824225902,-0.8204901218414306
2.00905442237854,2.4076578617095947,-0.7812793254852296,0.0251874700188636,-0.7457167506217955
2.0217502117156982,2.4076578617095947,-0.7726680040359497,0.0264380369335412,-0.8139094710350036
2.215088129043579,2.4076578617095947,-0.7860430479049682,0.0303159561008214,-0.7718771696090697
2.382896423339844,2.4076578617095947,-0.8131754398345947,0.0333444289863109,-0.8373675346374511
2.4045894145965576,2.4076578617095947,-0.7062169313430786,0.0331564582884311,-0.7117947340011597
2.3614771366119385,2.4076578617095947,-0.7767093181610107,0.0355832837522029,-0.8250903487205505
2.3427350521087646,2.4076578617095947,-0.7785570621490479,0.0307065602391958,-0.8010035753250122
2.3123576641082764,2.4076578617095947,-0.7773363590240479,0.0265133678913116,-0.7918076515197755
2.2673232555389404,2.4076578617095947,-0.7813022136688232,0.0232411175966262,-0.8123645186424254
2.2035648822784424,2.4076578617095947,-0.7802294492721557,0.0244880821555852,-0.7742072939872741
2.270942687988281,2.4076578617095947,-0.7813494205474852,0.0265789069235324,-0.7780482172966003
2.2853128910064697,2.4076578617095947,-0.793623447418213,0.0286047495901584,-0.7860845923423766
2.250160455703736,2.4076578617095947,-0.7865364551544188,0.0289325434714555,-0.7626937031745911
2.230790615081787,2.4076578617095947,-0.8189834356307982,0.0310431215912103,-0.8112160563468933
2.189096212387085,2.4076578617095947,-0.7999206781387329,0.0314028486609458,-0.8135480880737304
2.2010672092437744,2.4076578617095947,-0.7865651845932007,0.0301339495927095,-0.8612317442893982
2.219348430633545,2.4076578617095947,-0.779365301132202,0.0304141677916049,-0.7400063276290892
2.1926193237304688,2.4076578617095947,-0.7762175798416138,0.030348839238286,-0.7525504231452941
2.245737314224243,2.4076578617095947,-0.8408333063125609,0.0382144935429096,-0.7942321300506591
2.2269885540008545,2.4076578617095947,-0.8150711059570312,0.035257238894701,-0.8374099731445312
2.237010240554809,2.4076578617095947,-0.8367211818695068,0.0348054356873035,-0.8200251460075377
2.3531806468963623,2.4076578617095947,-0.8398867845535278,0.0324461944401264,-0.8805385828018188
2.4250359535217285,2.4076578617095947,-0.858690857887268,0.0385805517435073,-0.8458962440490722
2.3778483867645264,2.4076578617095947,-0.821444034576416,0.0312115922570228,-0.7981714010238646
2.414304494857788,2.4076578617095947,-0.7931833267211914,0.0273856371641159,-0.793377161026001
2.5803821086883545,2.4076578617095947,-0.7801892757415771,0.0252950899302959,-0.8404359221458435
2.4794020652771,2.4076578617095947,-0.7800880670547485,0.0233921594917774,-0.7816429138183594
2.425687313079833,2.4076578617095947,-0.7879062891006469,0.0235597193241119,-0.8103484511375427
2.343968629837036,2.4076578617095947,-0.7796007394790649,0.0230431128293275,-0.7527143955230714
2.325674772262573,2.4076578617095947,-0.7918375730514526,0.0237634945660829,-0.8237873911857605
2.362365245819092,2.4076578617095947,-0.7919723987579346,0.0253964457660913,-0.7914074063301086
2.241590738296509,2.4076578617095947,-0.7902534008026123,0.0241792853921651,-0.8186857104301453
2.197268009185791,2.4076578617095947,-0.7825361490249634,0.0244666878134012,-0.7538761496543884
2.3578758239746094,2.4076578617095947,-0.7774324417114259,0.0258956179022789,-0.797128140926361
2.2765793800354004,2.4076578617095947,-0.797050952911377,0.0274264551699161,-0.7995339632034301
2.128950357437134,2.4076578617095947,-0.7950416803359985,0.0269534401595592,-0.8056060075759887
2.080648422241211,2.4076578617095947,-0.7945611476898193,0.0313827656209468,-0.7555629014968872
2.0627608299255367,2.4076578617095947,-0.7880493402481078,0.0335388928651809,-0.8119033575057982
2.0376574993133545,2.4076578617095947,-0.7862204313278198,0.0305998791009187,-0.802638590335846
2.089435577392578,2.4076578617095947,-0.7970693111419677,0.0336792059242725,-0.7783674001693724
2.1146249771118164,2.4076578617095947,-0.8120260238647461,0.0355496704578399,-0.86307692527771
2.105914831161499,2.4076578617095947,-0.6716158390045166,0.05693144723773,-0.6755738258361816
2.038127183914185,2.4076578617095947,-0.5572183132171631,0.1045128256082534,-0.4778727889060974
2.075183391571045,2.4076578617095947,-0.8490643501281737,0.0482070297002792,-0.8911911249160767
2.08235239982605,2.4076578617095947,-0.7973906993865967,0.0383778549730777,-0.779504120349884
2.0313704013824463,2.4076578617095947,-0.822777509689331,0.0384118072688579,-0.7858527302742003
2.1920435428619385,2.4076578617095947,-0.8293700218200684,0.0392919890582561,-0.8674484491348265
2.3216943740844727,2.4076578617095947,-0.7653429508209229,0.041949450969696,-0.819399654865265
2.4032678604125977,2.4076578617095947,-0.7801928520202637,0.0419516824185848,-0.7479676604270934
2.3717918395996094,2.4076578617095947,-0.8078707456588745,0.0367143079638481,-0.7418824434280396
2.3868608474731445,2.4076578617095947,-0.7823926210403441,0.0302531458437442,-0.7804601788520814
2.3399128913879395,2.4076578617095947,-0.7742152214050293,0.026913683861494,-0.8022148609161378
2.2938334941864014,2.4076578617095947,-0.7838207483291627,0.0240335129201412,-0.7920849323272705
2.2813758850097656,2.4076578617095947,-0.7783538103103637,0.0230770502239465,-0.8058878779411317
2.309242248535156,2.4076578617095947,-0.7820698022842406,0.024777241051197,-0.7660687565803527
2.3150792121887207,2.4076578617095947,-0.7925398349761962,0.026368036866188,-0.7617921233177185
2.317502975463867,2.4076578617095947,-0.7897576093673706,0.0273653902113437,-0.8301302194595338
2.2253875732421875,2.4076578617095947,-0.8003259897232055,0.0294387117028236,-0.8127071261405946
2.03360366821289,2.4076578617095947,-0.7960999011993408,0.0330930911004543,-0.7123225927352905
2.141740798950196,2.4076578617095947,-0.7543816566467285,0.0280922893434762,-0.7625076174736024
2.2819979190826416,2.4076578617095947,-0.780798077583313,0.0298733301460742,-0.795132577419281
2.29244327545166,2.4076578617095947,-0.8053935766220093,0.0315559767186641,-0.7887960076332092
2.3707304000854488,2.4076578617095947,-0.8021157979965211,0.0304955560714006,-0.806766152381897
2.3744566440582275,2.4076578617095947,-0.8048197031021118,0.0535980761051178,-0.8740233182907104
2.2989654541015625,2.4076578617095947,-0.7884972095489502,0.0293681025505065,-0.8571379780769347
2.365302324295044,2.4076578617095947,-0.7832659482955933,0.0268636606633663,-0.7967672348022462
2.252391815185547,2.4076578617095947,-0.7805194854736328,0.0260861404240131,-0.7788830995559692
2.308412551879883,2.4076578617095947,-0.7765743732452391,0.0243289899080991,-0.7552644610404968
2.324182510375977,2.4076578617095947,-0.7819446325302125,0.0253458712249994,-0.7830927371978759
2.2973616123199463,2.4076578617095947,-0.8095308542251587,0.0278620459139347,-0.8569862842559814
2.2731637954711914,2.4076578617095947,-0.7954050302505493,0.0266117956489324,-0.8338254690170288
2.311329841613769,2.4076578617095947,-0.7981499433517456,0.0293708629906177,-0.8149740099906921
2.3357694149017334,2.4076578617095947,-0.7973595857620238,0.0278885103762149,-0.8175221681594848
2.331719160079956,2.4076578617095947,-0.7813762426376343,0.0270218811929225,-0.8136577010154723
2.313060998916625,2.4076578617095947,-0.7995600700378419,0.0312232561409473,-0.7973479032516478
2.380563497543335,2.4076578617095947,-0.7955271005630493,0.0283119846135377,-0.7925751805305482
2.421344757080078,2.4076578617095947,-0.7948954105377197,0.0276699233800172,-0.796903371810913
2.393182277679444,2.4076578617095947,-0.7917015552520752,0.0242075305432081,-0.793592870235443
2.3432805538177486,2.4076578617095947,-0.7854435443878173,0.0238552968949079,-0.7631942033767699
2.2897815704345703,2.4076578617095947,-0.7852578163146973,0.0235818307846784,-0.8022179603576659
2.2342231273651123,2.4076578617095947,-0.7833532094955443,0.0229909904301166,-0.827206790447235
2.208686590194702,2.4076578617095947,-0.7783150672912597,0.0241658221930265,-0.7803418040275573
2.0818355083465576,2.4076578617095947,-0.7819746732711792,0.0264917146414518,-0.833536922931671
2.184686183929444,2.4076578617095947,-0.7749443054199218,0.0291008464992046,-0.8136363625526429
2.1670846939086914,2.4076578617095947,-0.7773048877716064,0.0317055992782115,-0.7445086240768432
2.197413206100464,2.4076578617095947,-0.7889745235443115,0.0316311009228229,-0.773009717464447
2.2917585372924805,2.4076578617095947,-0.7906428575515747,0.0317457281053066,-0.8336734771728516


==> data/single_task_inference_result/ant/ant_single_task_inference_trajectories/2.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.0517119914293289,8.105792999267578,-1.772883057594299,3.2790184020996094,-0.1115019991993904
0.305401086807251,8.105792999267578,-5.788440227508545,0.7728433012962341,0.3514811992645264
0.7438582777976989,8.105792999267578,-6.286967754364014,0.1127869859337806,-5.819018363952637
1.0578334331512451,8.105792999267578,-6.174743175506592,0.0618173629045486,-6.138931751251221
1.3584840297698977,8.105792999267578,-6.14142656326294,0.0464862398803234,-6.178247928619385
1.7122833728790283,8.105792999267578,-6.190211772918701,0.038395456969738,-6.1250057220458975
2.062253475189209,8.105792999267578,-6.187013626098633,0.0383777096867561,-6.153896808624268
2.1964502334594727,8.105792999267578,-6.187325954437256,0.0383593142032623,-6.245754241943359
2.751096725463867,8.105792999267578,-6.188828945159912,0.0383764654397964,-6.156435966491699
3.2278354167938232,8.105792999267578,-6.1844635009765625,0.0384025238454341,-6.115414619445801
3.522597789764404,8.105792999267578,-6.179140567779541,0.0385032147169113,-6.1717209815979
3.704248428344727,8.105792999267578,-6.178769588470458,0.0387042723596096,-6.199346542358398
3.8530545234680176,8.105792999267578,-6.182374477386475,0.038911148905754,-6.131771564483643
4.117025852203369,8.105792999267578,-6.185248851776123,0.0394722297787666,-6.182964324951172
4.216992378234863,8.105792999267578,-6.14922571182251,0.0404802188277244,-6.132894992828369
4.273162841796875,8.105792999267578,-6.087242603302002,0.0425407588481903,-6.064820766448976
4.525516986846924,8.105792999267578,-6.039427757263184,0.0530083812773227,-6.081174373626709
4.870355606079102,8.105792999267578,-6.051527976989745,0.051695343106985,-6.152457237243652
4.888887405395508,8.105792999267578,-6.054594993591309,0.0449192188680172,-6.104975700378418
5.342076778411865,8.105792999267578,-4.731771945953369,0.2671991288661957,-4.422777652740479
5.581636905670166,8.105792999267578,-4.840478897094728,0.6354061961174011,-4.37772512435913
5.846248149871825,8.105792999267578,-4.657174587249756,0.679595947265625,-5.638488292694092
6.062693595886231,8.105792999267578,-3.9667782783508314,0.4460749626159668,-4.082639217376709
6.233224391937256,8.105792999267578,-4.575249195098877,0.3838978707790375,-4.568098545074463
6.3839287757873535,8.105792999267578,-4.044008731842041,0.3130489289760589,-4.2007365226745605
6.319453716278076,8.105792999267578,-4.018624305725098,0.3610796630382538,-4.03927755355835
6.167480945587158,8.105792999267578,-4.067946910858153,0.4186973571777344,-3.8335349559783936
6.026000022888184,8.105792999267578,-5.692712783813477,0.0838151350617408,-5.633323192596436
6.058577537536621,8.105792999267578,-5.95108699798584,0.0575635023415088,-5.910872459411621
6.159224510192871,8.105792999267578,-5.894926071166992,0.055471047759056,-5.89672327041626
6.696934700012207,8.105792999267578,-5.903802394866943,0.0531842187047004,-5.941742897033691
7.051220893859863,8.105792999267578,-5.479655742645264,0.0509118326008319,-5.4947509765625
7.3691697120666495,8.105792999267578,-4.3520355224609375,0.1264958381652832,-4.516247272491455
7.474433422088622,8.105792999267578,-5.517104148864745,0.0988699570298194,-5.514005184173584
7.60795497894287,8.105792999267578,-5.885400295257568,0.1045353040099144,-5.973616600036621
7.710840702056883,8.105792999267578,-5.820019245147705,0.1108171790838241,-5.732996940612793
7.813742160797118,8.105792999267578,-5.907575130462647,0.0896185189485549,-5.886679172515869
7.840596675872802,8.105792999267578,-5.96649980545044,0.0860710144042968,-6.01681661605835
7.773046493530273,8.105792999267578,-6.13311243057251,0.0838773250579834,-6.190219879150392
7.7206430435180655,8.105792999267578,-6.28136110305786,0.096756525337696,-6.35870361328125
7.763101577758789,8.105792999267578,-6.184743404388428,0.0400977805256843,-6.166254043579102
7.7990875244140625,8.105792999267578,-6.224583148956299,0.0370672903954982,-6.173986434936523
7.910244941711426,8.105792999267578,-6.196223735809326,0.0345366112887859,-6.209482192993164
7.936012268066406,8.105792999267578,-6.154809474945068,0.0660826340317726,-6.207387447357178
7.81779670715332,8.105792999267578,-6.096759796142577,0.060064248740673,-6.061391830444336
7.637152194976807,8.105792999267578,-6.214573383331299,0.0586963519454002,-6.086136341094971
7.69868803024292,8.105792999267578,-6.142495632171631,0.0354534462094306,-6.145433902740479
7.915211677551269,8.105792999267578,-6.175033092498779,0.0329464934766292,-6.194892406463623
7.965864181518554,8.105792999267578,-6.173564434051514,0.0329628698527812,-6.125186443328857
8.052616119384766,8.105792999267578,-6.106306552886962,0.0376664586365222,-6.102646350860596
8.054320335388182,8.105792999267578,-6.230407238006592,0.0485583618283271,-6.140885829925537
8.064609527587889,8.105792999267578,-6.126594066619873,0.0344096682965755,-6.162402629852295
8.036408424377441,8.105792999267578,-6.115192890167236,0.0302778165787458,-6.092287540435791
8.049681663513182,8.105792999267578,-6.114865779876709,0.0297249145805835,-6.101663112640381
7.993482589721679,8.105792999267578,-6.119814872741699,0.027390057221055,-6.104440212249756
8.147933006286621,8.105792999267578,-6.126525402069092,0.0269118044525384,-6.124433040618896
8.189983367919924,8.105792999267578,-6.139520645141602,0.0280172135680913,-6.13525915145874
8.304441452026367,8.105792999267578,-6.168746948242188,0.0277469642460346,-6.134634017944336
8.488652229309082,8.105792999267578,-6.2340240478515625,0.0334195122122764,-6.27354621887207
8.673105239868164,8.105792999267578,-6.203536987304688,0.0470716468989849,-6.164358615875244
8.554378509521484,8.105792999267578,-6.081003189086913,0.0526275672018528,-6.186635494232178
8.393803596496582,8.105792999267578,-6.105157852172852,0.0541982948780059,-6.038235664367676
8.216398239135742,8.105792999267578,-6.100018978118896,0.0654493570327758,-6.166650295257568
8.201240539550781,8.105792999267578,-6.051104068756104,0.0592727772891521,-6.011427879333496
8.149823188781738,8.105792999267578,-6.235678672790527,0.0501175560057163,-6.232312679290772
7.99327516555786,8.105792999267578,-6.236215114593506,0.037047516554594,-6.199184894561768
8.036105155944824,8.105792999267578,-6.167190074920654,0.030981108546257,-6.161920547485352
7.940669059753419,8.105792999267578,-6.1377854347229,0.0269413162022829,-6.138066291809082
7.7880611419677725,8.105792999267578,-6.141005992889404,0.0270690377801656,-6.130856513977051
7.739032745361328,8.105792999267578,-6.140975475311279,0.0283125732094049,-6.183062076568604
7.981446266174316,8.105792999267578,-6.1460490226745605,0.0304240304976701,-6.127639293670654
8.136171340942385,8.105792999267578,-6.109379768371582,0.0297758635133504,-6.129830360412598
8.125985145568846,8.105792999267578,-6.128342628479004,0.0311123859137296,-6.034359931945801
7.932620525360107,8.105792999267578,-6.190680027008057,0.0331627838313579,-6.179387569427489
7.769290447235107,8.105792999267578,-6.137888431549072,0.0284084267914295,-6.133048534393311
7.8736677169799805,8.105792999267578,-6.144017696380615,0.0284323319792747,-6.114145278930664
7.832032203674316,8.105792999267578,-6.143496990203857,0.0288751106709241,-6.173855304718018
7.922053337097168,8.105792999267578,-6.154153347015381,0.03000302426517,-6.145725727081299
8.15695285797119,8.105792999267578,-6.175858974456787,0.0323071330785751,-6.1152520179748535
8.241299629211426,8.105792999267578,-6.200987815856934,0.0437601394951343,-6.206628322601318
8.40954303741455,8.105792999267578,-6.220273494720458,0.0364632196724414,-6.221426486968993
8.251814842224121,8.105792999267578,-6.273191452026367,0.0565040409564971,-6.2426156997680655
8.084805488586426,8.105792999267578,-6.312391757965088,0.0446414723992347,-6.261411666870117
8.081575393676758,8.105792999267578,-6.12725305557251,0.034381665289402,-6.183531284332275
7.879207134246825,8.105792999267578,-6.135478496551514,0.0307453628629446,-6.086898326873779
7.8089728355407715,8.105792999267578,-6.125739574432373,0.0291641987860202,-6.177257537841797
7.971405506134033,8.105792999267578,-6.146610736846924,0.0281880758702754,-6.149739742279053
8.028793334960938,8.105792999267578,-6.122096061706543,0.028303412720561,-6.0858964920043945
8.049925804138182,8.105792999267578,-6.118909358978272,0.0282157715409994,-6.091217041015625
8.097962379455566,8.105792999267578,-6.138166904449463,0.0354430265724659,-6.109726905822754
7.949608325958253,8.105792999267578,-6.152580738067626,0.0332321263849735,-6.172020912170409
7.991572856903075,8.105792999267578,-6.12238359451294,0.0279432535171508,-6.120054721832275
8.046496391296385,8.105792999267578,-6.129039287567139,0.0268498174846172,-6.1417741775512695
8.048740386962889,8.105792999267578,-6.13151216506958,0.027230167761445,-6.14936065673828
8.220893859863281,8.105792999267578,-6.12937593460083,0.0267186909914016,-6.1185922622680655
8.287714004516602,8.105792999267578,-6.13595724105835,0.033179122954607,-6.081033229827881
8.377062797546385,8.105792999267578,-6.1754679679870605,0.0329622402787208,-6.118956565856934
8.357395172119139,8.105792999267578,-6.144616603851318,0.0409900248050689,-6.208493709564209
8.33541488647461,8.105792999267578,-6.0807785987854,0.0466218814253807,-6.171500205993652
8.283115386962889,8.105792999267578,-6.087368488311768,0.0438763760030269,-6.04151725769043
8.328190803527832,8.105792999267578,-6.106504440307617,0.0436008982360363,-6.059952259063721
8.28046703338623,8.105792999267578,-6.128002643585205,0.0458115600049495,-6.100844860076904
8.260222434997559,8.105792999267578,-6.1471452713012695,0.0444433167576789,-6.239916324615479
8.263862609863281,8.105792999267578,-6.128654956817626,0.0403200648725032,-6.115320682525635
8.048902511596678,8.105792999267578,-6.144822597503662,0.0406455621123313,-6.144071102142334
8.043207168579102,8.105792999267578,-6.119163990020752,0.0341107286512851,-6.109501361846924
8.028487205505371,8.105792999267578,-6.119587421417236,0.0301719214767217,-6.093680381774902
8.06117534637451,8.105792999267578,-6.117382049560546,0.028458883985877,-6.093368053436279
7.981875419616699,8.105792999267578,-6.129282474517822,0.027958633378148,-6.13941764831543
7.726693153381347,8.105792999267578,-6.122294902801514,0.028526060283184,-6.094151973724365
7.6629228591918945,8.105792999267578,-6.115745544433594,0.0288614351302385,-6.14503002166748
7.890861511230467,8.105792999267578,-6.1499505043029785,0.0298900585621595,-6.15558385848999
7.937471866607666,8.105792999267578,-6.129095554351808,0.0301244389265775,-6.162369728088378
8.0336275100708,8.105792999267578,-6.1361069679260245,0.0299863182008266,-6.1724157333374015
8.023448944091795,8.105792999267578,-6.234578609466553,0.0497899278998374,-6.224454402923584
7.934373855590819,8.105792999267578,-6.138139724731444,0.0373672135174274,-6.1437082290649405
7.777076244354248,8.105792999267578,-6.123196601867676,0.032240841537714,-6.125823974609375
7.813046455383299,8.105792999267578,-6.125931739807129,0.0308423917740583,-6.14215850830078
8.024142265319824,8.105792999267578,-6.142165184020996,0.0299774128943681,-6.120729923248291
8.400806427001953,8.105792999267578,-6.123539447784424,0.0300755091011524,-6.182398796081543
8.573814392089844,8.105792999267578,-6.154281139373779,0.0359887145459651,-6.216836929321289
8.620922088623047,8.105792999267578,-6.283562183380127,0.0685076415538787,-6.337649822235107
8.704164505004883,8.105792999267578,-6.154821872711182,0.0610302574932575,-6.117865562438965
8.834775924682617,8.105792999267578,-6.081145286560059,0.050056867301464,-6.068294048309326
8.660379409790039,8.105792999267578,-6.073812961578369,0.0749298632144927,-6.050124645233153
8.491536140441895,8.105792999267578,-6.021758079528809,0.0921608656644821,-6.072901725769042
8.410642623901367,8.105792999267578,-6.026158332824707,0.0989496186375618,-6.094537734985352
8.405059814453125,8.105792999267578,-6.045959949493408,0.1042052209377288,-6.115817070007324
8.571053504943846,8.105792999267578,-6.136891841888428,0.1017929092049598,-6.223850250244141
8.756017684936523,8.105792999267578,-6.13680076599121,0.0827741399407386,-6.080843448638916
8.84114933013916,8.105792999267578,-6.0869669914245605,0.0652794167399406,-6.139307498931885
8.654497146606445,8.105792999267578,-6.0574469566345215,0.0657679140567779,-6.132061004638672
8.406086921691895,8.105792999267578,-6.089085578918457,0.0781157612800598,-6.088875770568848
8.054458618164062,8.105792999267578,-6.02560567855835,0.0912804305553436,-6.070463180541992
8.021145820617676,8.105792999267578,-5.936154842376709,0.0696672275662422,-5.909219741821289
8.123284339904785,8.105792999267578,-5.9724321365356445,0.0471342466771602,-5.975641250610352
8.066066741943358,8.105792999267578,-6.13540506362915,0.0320350117981433,-6.1633830070495605
7.863363265991211,8.105792999267578,-6.14203643798828,0.026549519971013,-6.149868965148926
7.908716201782226,8.105792999267578,-6.134941577911377,0.0266546439379453,-6.144108295440674
8.079636573791504,8.105792999267578,-6.143799304962158,0.0282260384410619,-6.16610860824585
8.11584758758545,8.105792999267578,-6.129119396209717,0.0276891272515058,-6.092411994934082
8.178570747375488,8.105792999267578,-6.1440978050231925,0.0271835289895534,-6.186728477478027
8.288861274719238,8.105792999267578,-6.184600353240967,0.0309878550469875,-6.239428997039794
8.136634826660156,8.105792999267578,-6.228738784790039,0.0312607064843177,-6.201408386230469
8.026712417602539,8.105792999267578,-6.181419849395752,0.029151301831007,-6.202303886413574
8.02503490447998,8.105792999267578,-6.14417028427124,0.029269466176629,-6.171102046966553
7.866109848022463,8.105792999267578,-6.127245903015137,0.0273039024323225,-6.120507240295409
7.839627742767334,8.105792999267578,-6.143857479095458,0.0274559222161769,-6.161890029907227
7.951377868652342,8.105792999267578,-6.140451431274414,0.0286742057651281,-6.1715407371521
7.993370532989503,8.105792999267578,-6.11661958694458,0.0291676055639982,-6.1086483001708975
7.914205074310303,8.105792999267578,-6.119065761566161,0.0286760106682777,-6.130757808685304
7.821961879730224,8.105792999267578,-6.172773361206056,0.0450257994234561,-6.127110481262207
7.963696479797363,8.105792999267578,-6.132851123809815,0.0336155593395233,-6.116761684417725
8.09619426727295,8.105792999267578,-6.114696979522705,0.0303589925169944,-6.160377025604248
8.142966270446777,8.105792999267578,-6.1204681396484375,0.0294168572872877,-6.089015483856201
8.146565437316895,8.105792999267578,-6.132025241851808,0.029987433925271,-6.151885986328125
8.197624206542969,8.105792999267578,-6.171332836151123,0.0297812651842832,-6.112040519714356
8.052261352539062,8.105792999267578,-6.195224285125732,0.0285230539739131,-6.1875834465026855
8.056472778320312,8.105792999267578,-6.158484935760497,0.0272457338869571,-6.226047992706299
7.981427192687987,8.105792999267578,-6.1380295753479,0.0264938231557607,-6.146396160125732
7.781471252441406,8.105792999267578,-6.129169940948486,0.0266126077622175,-6.152135372161865
7.841805458068847,8.105792999267578,-6.13554048538208,0.0277890767902135,-6.130649566650392
7.874649047851562,8.105792999267578,-6.139056205749512,0.0292839780449867,-6.177533149719238
7.868181228637694,8.105792999267578,-6.142748355865479,0.0299401711672544,-6.134511470794678
7.879955291748048,8.105792999267578,-6.168335437774657,0.0299166087061166,-6.125423431396484
7.859138488769531,8.105792999267578,-6.095863819122314,0.0533298812806606,-6.168868541717528
7.981042861938477,8.105792999267578,-5.736979007720947,0.0449103713035583,-5.746523380279541
8.04963207244873,8.105792999267578,-6.099837779998779,0.0446710065007209,-6.089128494262695
8.139932632446289,8.105792999267578,-6.122386932373047,0.0428807288408279,-6.270286083221436
8.257787704467773,8.105792999267578,-6.174474239349365,0.0356532074511051,-6.249098300933838
8.392794609069824,8.105792999267578,-6.19866418838501,0.03403040766716,-6.2209343910217285
8.45600700378418,8.105792999267578,-6.255643367767334,0.0395366884768009,-6.254616737365723
8.426545143127441,8.105792999267578,-6.293694972991943,0.0505805760622024,-6.337610721588135
8.524876594543457,8.105792999267578,-6.124636173248291,0.0552594736218452,-6.185387134552002
8.689898490905762,8.105792999267578,-6.097573280334473,0.0544282756745815,-6.091845512390137
8.695369720458984,8.105792999267578,-6.058785915374756,0.0603967830538749,-5.955230712890625
8.515244483947756,8.105792999267578,-6.045128345489502,0.0681252852082252,-6.201559543609619
8.554912567138672,8.105792999267578,-6.040776252746582,0.0731115639209747,-6.050443649291992
8.701947212219238,8.105792999267578,-6.073822498321533,0.090955764055252,-6.059849262237549
8.915250778198242,8.105792999267578,-6.088379383087158,0.1058245599269866,-5.999340057373047
9.271928787231444,8.105792999267578,-6.026374340057373,0.0978988856077194,-6.072808265686035
9.488600730895996,8.105792999267578,-5.98398494720459,0.083986222743988,-6.013077735900879
9.370043754577637,8.105792999267578,-5.9552202224731445,0.0939978063106536,-5.826551914215088
9.38496398925781,8.105792999267578,-5.9654459953308105,0.1148298531770706,-6.073029041290283
9.264193534851074,8.105792999267578,-6.090821743011475,0.171479046344757,-6.100387573242188
9.032467842102047,8.105792999267578,-5.93976593017578,0.1553581953048706,-6.103549480438232
8.924634933471678,8.105792999267578,-5.92009973526001,0.1624751091003418,-5.967321395874024
8.653498649597168,8.105792999267578,-5.98755979537964,0.1677727252244949,-5.972899913787842
8.318837165832518,8.105792999267578,-6.00147533416748,0.1778227239847183,-5.941729545593262
8.143561363220215,8.105792999267578,-5.869031429290772,0.1322137713432312,-5.773622989654541
8.10299015045166,8.105792999267578,-6.092219352722168,0.0772940218448638,-6.070929050445557
8.227147102355957,8.105792999267578,-6.167153358459473,0.0378779731690883,-6.124305725097656
8.387892723083496,8.105792999267578,-6.17481517791748,0.032820850610733,-6.187189102172852
8.54063892364502,8.105792999267578,-6.102055549621582,0.0335577055811882,-6.132298469543457
8.529377937316895,8.105792999267578,-6.227807521820068,0.0454279221594333,-6.209873676300049
8.40217876434326,8.105792999267578,-6.111152172088623,0.0568629838526248,-6.135058403015137
8.334036827087402,8.105792999267578,-6.1181182861328125,0.0583960339426994,-6.224694728851318
8.153812408447266,8.105792999267578,-6.072747230529785,0.0594690926373004,-6.070895195007324
8.012109756469727,8.105792999267578,-6.084373950958252,0.046307984739542,-6.032478332519531
7.857305526733398,8.105792999267578,-6.130798816680908,0.0364769771695136,-6.090203285217285


==> data/single_task_inference_result/ant/ant_single_task_inference_trajectories/20.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
-0.0965892672538757,6.720544815063477,-1.772883057594299,3.2790184020996094,-1.2919415235519407
0.2615612745285034,6.720544815063477,-4.9275851249694815,0.4493780732154846,-2.07024598121643
0.5023694038391113,6.720544815063477,-4.9492058753967285,0.0867159888148307,-5.145978450775146
0.7427683472633363,6.720544815063477,-4.81770896911621,0.0616266019642353,-4.85995626449585
1.2492111921310425,6.720544815063477,-4.817660331726073,0.0460395812988281,-4.8545002937316895
1.5746256113052368,6.720544815063477,-4.900061130523682,0.0363300293684005,-4.880832195281982
1.7696030139923096,6.720544815063477,-4.892701148986816,0.036351516842842,-4.878153324127196
2.21924090385437,6.720544815063477,-4.891818046569824,0.0363873615860939,-4.924907207489014
2.4317581653594966,6.720544815063477,-4.889927387237549,0.0364438407123088,-4.891464710235596
2.917088031768799,6.720544815063477,-4.891669750213623,0.0366171039640903,-4.872271537780762
3.357271194458008,6.720544815063477,-4.89322566986084,0.0368492156267166,-4.9233598709106445
3.6545019149780273,6.720544815063477,-4.896881580352783,0.0371589884161949,-4.844123840332031
3.7168824672698975,6.720544815063477,-4.908108234405518,0.037961445748806,-4.896137237548828
4.301875591278076,6.720544815063477,-4.902072429656982,0.0390874035656452,-4.916764259338378
4.78761625289917,6.720544815063477,-4.83811616897583,0.050598744302988,-4.870383739471436
5.257370471954346,6.720544815063477,-3.987229108810425,0.4163644015789032,-3.710705518722534
5.517327785491943,6.720544815063477,-4.435556411743164,0.2935466170310974,-4.291996002197266
5.68950891494751,6.720544815063477,-4.645571231842041,0.078803040087223,-4.628055095672608
5.970517635345458,6.720544815063477,-4.441274642944336,0.0953355729579925,-4.447099685668944
6.106748104095458,6.720544815063477,-4.451899528503418,0.0702114030718803,-4.43025016784668
6.199262619018555,6.720544815063477,-4.621311664581299,0.0785226970911025,-4.598018169403076
6.299807071685791,6.720544815063477,-4.64200496673584,0.0830690637230873,-4.6927361488342285
6.51094388961792,6.720544815063477,-4.689301013946533,0.065776914358139,-4.835119247436523
6.564982891082764,6.720544815063477,-4.741621494293213,0.047294158488512,-4.775613307952881
6.612576961517334,6.720544815063477,-4.920599937438965,0.0513889044523239,-4.9774088859558105
6.673029899597168,6.720544815063477,-4.971106052398682,0.0438069067895412,-4.931157112121582
6.898138999938965,6.720544815063477,-4.910552978515625,0.0351057797670364,-4.898308753967285
6.969812870025635,6.720544815063477,-4.842764854431152,0.0338569395244121,-4.830517768859863
7.032379627227783,6.720544815063477,-4.801945686340332,0.0349183492362499,-4.782298564910889
7.104363441467285,6.720544815063477,-4.7645440101623535,0.0404285192489624,-4.828769683837891
7.020262718200684,6.720544815063477,-4.7322845458984375,0.036291979253292,-4.728102207183838
6.998619079589844,6.720544815063477,-4.789125442504883,0.0369574539363384,-4.7717461585998535
6.878924369812012,6.720544815063477,-4.777969837188721,0.0398619920015335,-4.810975551605225
6.9072484970092765,6.720544815063477,-4.811842441558838,0.0398936234414577,-4.818460464477539
6.932439804077148,6.720544815063477,-4.853346347808838,0.0382653772830963,-4.915817737579346
6.785546779632568,6.720544815063477,-4.929240703582764,0.0434016697108745,-4.918398857116699
7.040125846862793,6.720544815063477,-4.810937404632568,0.0315739586949348,-4.79371976852417
7.1189866065979,6.720544815063477,-4.815511226654053,0.0300781205296516,-4.770437717437744
7.072573184967041,6.720544815063477,-4.7868828773498535,0.0370899848639965,-4.821465492248535
7.096803665161133,6.720544815063477,-4.771658897399902,0.0388173386454582,-4.815478324890137
7.2040014266967765,6.720544815063477,-4.945576190948486,0.059477686882019,-4.916111946105957
7.238673210144043,6.720544815063477,-4.824070453643799,0.0483098216354846,-4.775815010070801
7.090517997741699,6.720544815063477,-4.841470241546631,0.0500993654131889,-4.778379917144775
7.079425811767577,6.720544815063477,-4.785122871398926,0.0479811169207096,-4.7473464012146
7.0821189880371085,6.720544815063477,-4.763790607452393,0.0525849983096122,-4.805097103118896
7.030176162719728,6.720544815063477,-4.831550598144531,0.0589803531765937,-4.84557580947876
6.972426891326904,6.720544815063477,-4.823592185974121,0.0485199280083179,-4.909964084625244
7.000647068023682,6.720544815063477,-4.7989230155944815,0.0435037165880203,-4.785449981689453
6.770158767700195,6.720544815063477,-4.832396507263184,0.0449005030095577,-4.768748760223389
6.616940498352051,6.720544815063477,-4.811383247375488,0.0339165963232517,-4.781690120697021
6.612489223480225,6.720544815063477,-4.803116321563721,0.0323920063674449,-4.806122779846192
6.70344352722168,6.720544815063477,-4.8089118003845215,0.0302658285945653,-4.8230719566345215
6.788267135620117,6.720544815063477,-4.8258957862854,0.0259409062564373,-4.821124076843262
6.782801151275635,6.720544815063477,-4.836488246917725,0.0248177628964185,-4.830008506774902
6.865532398223877,6.720544815063477,-4.876101493835449,0.0289891138672828,-4.84833574295044
6.822495937347412,6.720544815063477,-4.912865161895752,0.0311528760939836,-4.961363315582275
6.849420547485352,6.720544815063477,-4.826296329498291,0.0315844677388668,-4.821120262145996
6.8510727882385245,6.720544815063477,-4.839650630950928,0.0331453308463096,-4.83014440536499
6.852189064025879,6.720544815063477,-4.838865280151367,0.0351727157831192,-4.845968246459961
6.98268461227417,6.720544815063477,-4.823338985443115,0.0333568304777145,-4.801003932952881
7.084979057312012,6.720544815063477,-4.80602502822876,0.0349469259381294,-4.743385314941406
7.075131893157959,6.720544815063477,-4.790878772735596,0.0356253199279308,-4.796433448791504
6.775747299194336,6.720544815063477,-4.77105188369751,0.0356757976114749,-4.79194450378418
6.714917182922363,6.720544815063477,-4.721339702606201,0.0335762873291969,-4.7399230003356925
6.559617042541504,6.720544815063477,-4.814823627471924,0.0323174707591533,-4.801300048828125
6.706717491149902,6.720544815063477,-4.823117733001709,0.031212605535984,-4.878734111785889
6.754420280456543,6.720544815063477,-4.815123558044434,0.0250040348619222,-4.833004474639893
6.814049243927002,6.720544815063477,-4.83503007888794,0.0237714629620313,-4.859767436981201
6.848737716674805,6.720544815063477,-4.838020801544189,0.0252872612327337,-4.784278869628905
6.851898670196533,6.720544815063477,-4.942296504974365,0.0312989652156829,-4.993524074554443
6.999995708465576,6.720544815063477,-4.942863464355469,0.0329492203891277,-4.883851051330566
6.823935031890869,6.720544815063477,-4.7964630126953125,0.0379372611641883,-4.777531623840332
6.630139827728272,6.720544815063477,-4.7861409187316895,0.0315254852175712,-4.799868106842041
6.638654708862305,6.720544815063477,-4.811713218688965,0.0303040258586406,-4.798233985900879
6.653821468353272,6.720544815063477,-4.814756870269775,0.029848426580429,-4.841367721557617
6.6744933128356925,6.720544815063477,-4.816615104675293,0.0266505274921655,-4.789982795715332
6.669532299041748,6.720544815063477,-4.830712795257568,0.025579247623682,-4.821023941040039
6.575643539428711,6.720544815063477,-4.807584285736084,0.0283513870090246,-4.871880531311035
6.46001434326172,6.720544815063477,-4.820304870605469,0.0275731887668371,-4.819930553436279
6.496330738067626,6.720544815063477,-4.830489158630371,0.026813244447112,-4.797645092010497
6.596843719482422,6.720544815063477,-4.8396286964416495,0.0271685812622308,-4.835129261016846
6.883339881896973,6.720544815063477,-4.819126129150392,0.027611119672656,-4.797500133514404
6.888985633850098,6.720544815063477,-4.836932182312012,0.0328601785004138,-4.814526557922363
7.081449508666992,6.720544815063477,-4.95021390914917,0.0411803908646106,-4.95855712890625
7.297872066497802,6.720544815063477,-4.9799418449401855,0.0514233075082302,-4.915975093841553
7.267813205718993,6.720544815063477,-4.744499206542969,0.0478438921272754,-4.800462245941161
7.152072429656982,6.720544815063477,-4.841000080108643,0.0365912206470966,-4.82209587097168
6.979713439941406,6.720544815063477,-4.83294153213501,0.0459473729133606,-4.824443817138672
7.111977100372314,6.720544815063477,-4.76783323287964,0.0501491017639637,-4.818661689758301
6.942771911621094,6.720544815063477,-4.827907085418701,0.0586985349655151,-4.8466453552246085
6.788876056671144,6.720544815063477,-4.934971332550049,0.0488958470523357,-4.853367328643799
6.897549152374268,6.720544815063477,-4.810584545135497,0.0349949523806572,-4.772737503051758
6.76356840133667,6.720544815063477,-4.860687255859375,0.0372321940958499,-4.893037796020508
6.749152183532715,6.720544815063477,-4.8850603103637695,0.032984260469675,-4.952055931091309
6.738584041595458,6.720544815063477,-4.851589679718018,0.0283571872860193,-4.871928215026856
6.749575614929199,6.720544815063477,-4.847206592559815,0.0273713674396276,-4.892190456390381
6.8416051864624015,6.720544815063477,-4.852567195892334,0.0264119300991296,-4.878095149993896
6.97904634475708,6.720544815063477,-4.847177028656006,0.026120426133275,-4.8477110862731925
7.139115333557129,6.720544815063477,-4.818162441253662,0.0295692328363656,-4.819842338562012
7.054447650909424,6.720544815063477,-4.759719371795654,0.0385111570358276,-4.765063285827637
7.029499530792236,6.720544815063477,-4.792023658752441,0.0437472164630889,-4.764685153961182
7.064569473266602,6.720544815063477,-4.796024322509766,0.0410979427397251,-4.8442702293396
7.0886874198913565,6.720544815063477,-4.8213982582092285,0.0455319546163082,-4.802676200866699
7.142039299011231,6.720544815063477,-4.850826740264893,0.0484079048037529,-4.917931079864502
7.089680671691895,6.720544815063477,-4.818859577178955,0.0443073026835918,-4.8558759689331055
7.229565143585205,6.720544815063477,-4.798051834106444,0.0441320277750492,-4.802102088928224
7.178712844848633,6.720544815063477,-4.799031734466553,0.0484322197735309,-4.775062561035156
7.106723308563232,6.720544815063477,-4.844644546508789,0.0509027391672134,-4.804651260375977
7.14627742767334,6.720544815063477,-4.798975467681885,0.0505304485559463,-4.806737422943115
7.151468276977539,6.720544815063477,-4.784786701202393,0.0535228364169597,-4.784409999847412
7.259991645812989,6.720544815063477,-4.856398105621338,0.0584702081978321,-4.846846103668213
7.192424297332764,6.720544815063477,-4.829357624053955,0.0541784390807151,-4.817303657531737
6.974158763885497,6.720544815063477,-4.808900833129883,0.052417978644371,-4.77317476272583
6.922906875610352,6.720544815063477,-4.747819423675537,0.0496785975992679,-4.713355541229248
6.9289984703063965,6.720544815063477,-4.786075115203857,0.049461118876934,-4.7429280281066895
6.9056572914123535,6.720544815063477,-4.890477657318115,0.0555919632315635,-4.964210033416748
6.913137912750244,6.720544815063477,-4.917409420013428,0.040694985538721,-4.993687629699707
6.946129322052002,6.720544815063477,-4.841588497161865,0.0354569740593433,-4.872227668762207
6.892892360687256,6.720544815063477,-4.842835903167725,0.0364623665809631,-4.812118053436279
6.853850841522217,6.720544815063477,-4.827284812927246,0.0340007022023201,-4.831455230712891
6.956062316894531,6.720544815063477,-4.830221652984619,0.0325030162930488,-4.814816474914551
6.972880840301514,6.720544815063477,-4.8345208168029785,0.0359800048172473,-4.849415302276611
6.897527694702148,6.720544815063477,-4.842814922332764,0.0382868014276027,-4.909037113189696
6.83901834487915,6.720544815063477,-4.7755112648010245,0.0338071770966053,-4.847960472106934
6.927670001983643,6.720544815063477,-4.837213516235352,0.0340229049324989,-4.873480319976808
6.938931465148926,6.720544815063477,-4.841400146484375,0.0372593775391578,-4.80875301361084
6.94805145263672,6.720544815063477,-4.888243675231934,0.0391910932958126,-4.938441276550293
6.863161563873291,6.720544815063477,-4.796657562255859,0.0356916487216949,-4.825634479522705
6.861952781677246,6.720544815063477,-4.814850330352783,0.0350216701626777,-4.818841457366943
6.789134979248047,6.720544815063477,-4.847496509552002,0.0329495258629322,-4.825594425201416
6.795382499694824,6.720544815063477,-4.878295421600342,0.0334287621080875,-4.832162857055664
6.61968469619751,6.720544815063477,-4.860101699829102,0.0307283177971839,-4.840115547180176
6.567047595977783,6.720544815063477,-4.864441394805908,0.0293539017438888,-4.91975975036621
6.601475238800049,6.720544815063477,-4.836698055267334,0.0269937235862016,-4.890024662017822
6.624881744384766,6.720544815063477,-4.830133438110352,0.0260894317179918,-4.84235429763794
6.5149126052856445,6.720544815063477,-4.834387302398682,0.026597136631608,-4.824317455291748
6.216517925262451,6.720544815063477,-4.834116458892822,0.0281818993389606,-4.834908485412598
6.111789226531982,6.720544815063477,-4.811692714691161,0.030431916937232,-4.808706760406494
6.149794578552246,6.720544815063477,-4.853001594543457,0.0293462518602609,-4.815097332000732
6.2735209465026855,6.720544815063477,-4.89385461807251,0.0301036313176155,-4.9212069511413565
6.32159948348999,6.720544815063477,-4.940126895904541,0.0321046523749828,-4.867203235626221
6.459109783172608,6.720544815063477,-4.897855281829834,0.0644788444042205,-5.017311096191406
6.53734254837036,6.720544815063477,-4.75684690475464,0.0610741153359413,-4.878696441650392
6.614303112030028,6.720544815063477,-4.90766191482544,0.0549606345593929,-4.964494705200195
6.7712578773498535,6.720544815063477,-4.948470592498779,0.0452353246510028,-4.9681267738342285
6.79382848739624,6.720544815063477,-4.926734447479248,0.0348129048943519,-4.929318428039551
6.608504772186279,6.720544815063477,-4.902670383453369,0.0325733944773674,-4.924966335296631
6.592453002929688,6.720544815063477,-4.8376989364624015,0.0275031607598066,-4.878314018249512
6.7025108337402335,6.720544815063477,-4.82764720916748,0.0264877155423164,-4.8417062759399405
6.761512279510497,6.720544815063477,-4.826570510864258,0.0252086892724037,-4.828901290893555
6.903574466705321,6.720544815063477,-4.837146282196045,0.0246092695742845,-4.856975555419922
7.0061211585998535,6.720544815063477,-4.864569187164307,0.0320009440183639,-4.876185894012451
6.936313152313232,6.720544815063477,-4.930415630340576,0.0384380109608173,-4.922282695770264
6.688621520996094,6.720544815063477,-4.8058671951293945,0.0389051362872123,-4.753212928771973
6.6190996170043945,6.720544815063477,-4.804198265075684,0.0324775241315364,-4.869617462158203
6.588337421417236,6.720544815063477,-4.784252643585205,0.0324589610099792,-4.749334812164307
6.578803539276123,6.720544815063477,-4.796996116638184,0.0303164701908826,-4.776257991790772
6.679647445678711,6.720544815063477,-4.82716703414917,0.0266875904053449,-4.843654632568359
6.787721157073976,6.720544815063477,-4.831128120422363,0.0266712289303541,-4.854472637176514
6.794670104980469,6.720544815063477,-4.841412067413329,0.0290057826787233,-4.861274242401123
6.867088794708252,6.720544815063477,-4.89103889465332,0.0307171829044818,-4.880512237548828
6.825361728668213,6.720544815063477,-4.93824338912964,0.0323087573051452,-4.993488788604736
6.616574764251709,6.720544815063477,-4.940351009368896,0.0340313091874122,-4.9273009300231925
6.673261165618896,6.720544815063477,-4.857983112335205,0.0311773587018251,-4.774385929107666
6.720541477203369,6.720544815063477,-4.818007469177246,0.0271580386906862,-4.864773273468018
6.8143858909606925,6.720544815063477,-4.826801300048828,0.0255283750593662,-4.788767814636231
6.946197986602783,6.720544815063477,-4.845135688781737,0.0248177703469991,-4.837447166442871
6.937479019165039,6.720544815063477,-4.892214775085449,0.0315876826643943,-4.928174495697021
6.9964752197265625,6.720544815063477,-4.950603485107422,0.0370836369693279,-4.993799209594728
6.939266681671144,6.720544815063477,-4.886375904083252,0.043879996985197,-4.868319034576416
6.8171162605285645,6.720544815063477,-4.825649738311768,0.0410416200757026,-4.856668949127196
6.879276752471924,6.720544815063477,-4.784029006958008,0.0324235446751117,-4.804055690765381
6.777455806732178,6.720544815063477,-4.854588031768799,0.034449253231287,-4.833222389221192
6.8401713371276855,6.720544815063477,-4.910922050476073,0.0335301831364631,-4.865683555603027
6.878503799438477,6.720544815063477,-4.865094661712647,0.0306691713631153,-4.877842426300049
6.850442886352539,6.720544815063477,-4.893982410430908,0.0337854214012622,-4.948945045471192
6.770936489105225,6.720544815063477,-4.831903457641602,0.0358427390456199,-4.852276802062988
6.829181671142577,6.720544815063477,-4.838911533355713,0.032512117177248,-4.800686359405518
6.838376522064209,6.720544815063477,-4.856194019317626,0.0304387602955102,-4.84995174407959
6.822972774505615,6.720544815063477,-4.911471366882324,0.0324699282646179,-5.007594585418701
6.757796764373779,6.720544815063477,-4.851333141326904,0.0335291288793087,-4.823314189910889
6.934773921966553,6.720544815063477,-4.839234828948976,0.0311955902725458,-4.819293975830078
7.075394630432129,6.720544815063477,-4.825863361358643,0.0294715072959661,-4.880001544952393
7.050328731536865,6.720544815063477,-4.786292552947998,0.0330236591398716,-4.758881092071533
6.836927890777588,6.720544815063477,-4.759617328643799,0.0381295271217823,-4.739480972290039
6.850579738616943,6.720544815063477,-4.870999813079834,0.0390782505273819,-4.821053504943848
6.74301290512085,6.720544815063477,-4.8624444007873535,0.0355562232434749,-4.801478862762451
6.617315292358398,6.720544815063477,-4.861361026763916,0.0345489419996738,-4.893463611602783
6.6429662704467765,6.720544815063477,-4.829782009124756,0.0302179381251335,-4.812387466430664
6.699130535125732,6.720544815063477,-4.823533535003662,0.0264920555055141,-4.808696269989014
6.681571006774902,6.720544815063477,-4.83226442337036,0.0246566068381071,-4.811092376708984
6.738590717315674,6.720544815063477,-4.826419830322266,0.0243829879909753,-4.80785083770752
6.876728534698486,6.720544815063477,-4.828339576721192,0.0257970467209816,-4.835927963256836
6.932591915130615,6.720544815063477,-4.841910362243652,0.0268385857343673,-4.861549377441406
6.980956077575684,6.720544815063477,-4.847963333129883,0.0296020898967981,-4.833393096923828
6.916539192199707,6.720544815063477,-4.951578617095947,0.0406332686543464,-4.886213302612305
6.955877780914307,6.720544815063477,-4.984460353851318,0.0438672006130218,-5.018714904785156
6.904689788818359,6.720544815063477,-4.819563388824463,0.0350070185959339,-4.843324661254883
6.8779587745666495,6.720544815063477,-4.846317291259766,0.037563282996416,-4.865912914276123
6.9916391372680655,6.720544815063477,-4.832150936126709,0.0337917953729629,-4.87007474899292


==> data/single_task_inference_result/ant/ant_single_task_inference_trajectories/21.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
-0.0201049428433179,8.73632335662842,-1.772883057594299,3.2790184020996094,0.4851755797863007
0.4429475069046021,8.73632335662842,-6.098223209381104,0.9628398418426511,-0.8241796493530273
0.8193649053573608,8.73632335662842,-6.939533710479736,0.1574837863445282,-6.517984867095947
1.0306931734085083,8.73632335662842,-6.792288303375244,0.0650824382901191,-6.812546730041504
1.137629508972168,8.73632335662842,-6.772428035736084,0.0486992262303829,-6.842240333557129
1.342735767364502,8.73632335662842,-6.79816198348999,0.040311973541975,-6.82031774520874
1.6375936269760132,8.73632335662842,-6.801126956939696,0.0402926094830036,-6.811756134033203
1.69100284576416,8.73632335662842,-6.802762985229492,0.0402869433164596,-6.782492160797119
1.8109143972396848,8.73632335662842,-6.803534984588623,0.0402965098619461,-6.787792205810546
2.1043195724487305,8.73632335662842,-6.803906917572021,0.0403058789670467,-6.821402549743652
2.6856505870819087,8.73632335662842,-6.801827907562256,0.0403091087937355,-6.90453577041626
3.1951725482940674,8.73632335662842,-6.7922019958496085,0.0403072722256183,-6.750124454498291
3.350740909576416,8.73632335662842,-6.78117036819458,0.0403262376785278,-6.816514015197754
3.527109384536743,8.73632335662842,-6.778940677642822,0.0404091887176036,-6.735153198242188
4.11455774307251,8.73632335662842,-6.7812581062316895,0.0405402854084968,-6.82774829864502
4.740772724151611,8.73632335662842,-6.779086112976073,0.0408615693449974,-6.776023387908936
5.199292182922363,8.73632335662842,-6.761782646179199,0.0415685325860977,-6.749174118041992
5.650901317596436,8.73632335662842,-6.745836257934569,0.0424637272953987,-6.762199878692626
5.933244228363037,8.73632335662842,-6.73939847946167,0.048167772591114,-6.722548961639404
6.251667022705078,8.73632335662842,-5.455109596252441,0.3135742843151092,-5.414748668670654
6.53952693939209,8.73632335662842,-5.603877067565918,0.5668920278549193,-6.043935298919678
6.701253414154053,8.73632335662842,-5.242338180541992,0.4224435091018677,-5.455252647399902
6.709329605102539,8.73632335662842,-4.721525192260742,0.3707596659660339,-4.321230888366699
6.767146110534668,8.73632335662842,-4.8144516944885245,0.6221994161605834,-5.156036853790283
6.61992883682251,8.73632335662842,-6.016861438751221,0.122710183262825,-6.0426926612854
6.861449241638184,8.73632335662842,-4.447253704071045,0.9472240209579468,-4.828527927398682
6.835127830505371,8.73632335662842,-3.7998232841491695,0.1529755890369415,-3.6422412395477295
6.7193822860717765,8.73632335662842,-6.118101596832275,0.0585377030074596,-6.131630897521973
6.383596897125244,8.73632335662842,-4.980940341949463,0.8864530920982362,-3.6206774711608887
5.965965270996094,8.73632335662842,-6.4862279891967765,0.0651446804404258,-6.527716159820557
5.507673263549805,8.73632335662842,-6.432138919830321,0.0510454662144184,-6.396708011627196
5.532984256744385,8.73632335662842,-6.571700572967528,0.0465407781302928,-6.6410017013549805
5.686742305755615,8.73632335662842,-6.6536736488342285,0.0440090298652648,-6.565180778503418
6.023788928985596,8.73632335662842,-6.633973598480225,0.0451839007437229,-6.69726037979126
6.39831018447876,8.73632335662842,-6.583530902862549,0.0573650263249874,-6.637176513671875
6.658725261688232,8.73632335662842,-4.229154109954834,0.4426687955856323,-3.9122273921966553
6.647136688232422,8.73632335662842,-4.641634941101073,0.2433009296655655,-4.265976428985596
6.5252013206481925,8.73632335662842,-5.192669868469238,0.5022326111793518,-5.66849660873413
6.804841995239258,8.73632335662842,-6.475286960601808,0.0788537338376045,-6.47123384475708
7.326572895050048,8.73632335662842,-6.2134079933166495,0.0564118474721908,-6.1721482276916495
7.573650360107421,8.73632335662842,-5.806934833526611,0.0715712830424308,-5.754161834716797
7.749746799468993,8.73632335662842,-5.09110403060913,0.1676085889339447,-5.130640506744385
7.659913539886474,8.73632335662842,-5.632318019866943,0.1344466507434844,-5.709947586059569
7.6009788513183585,8.73632335662842,-6.252071857452393,0.1977906972169876,-6.03391170501709
7.612298965454101,8.73632335662842,-6.657123565673828,0.0704642459750175,-6.58726978302002
7.99500036239624,8.73632335662842,-6.600892066955566,0.050437394529581,-6.605679988861084
8.168158531188963,8.73632335662842,-6.4051127433776855,0.0438575819134712,-6.383209228515625
8.492280006408691,8.73632335662842,-5.8464646339416495,0.1232524737715721,-5.630763530731201
8.69069766998291,8.73632335662842,-6.535067081451416,0.1141176521778106,-6.424442768096924
8.917093276977539,8.73632335662842,-6.715732097625732,0.0499615222215652,-6.741003036499024
9.041565895080566,8.73632335662842,-6.878175735473633,0.0543422289192676,-6.809676647186279
9.10979747772217,8.73632335662842,-6.860633373260497,0.0692155733704567,-6.853372573852539
9.126168251037598,8.73632335662842,-6.845487594604492,0.0607004426419734,-6.873020648956299
9.190898895263674,8.73632335662842,-6.673765659332275,0.0544012375175952,-6.766669750213623
9.116093635559082,8.73632335662842,-6.659810543060304,0.070331260561943,-6.65166473388672
8.941184043884277,8.73632335662842,-6.620182037353516,0.0793793648481369,-6.636911869049072
8.931035995483398,8.73632335662842,-6.609790802001953,0.07878228276968,-6.516406536102295
8.816960334777832,8.73632335662842,-6.732717990875244,0.0736890137195587,-6.773720741271973
8.847367286682129,8.73632335662842,-6.812424182891846,0.0548510923981666,-6.778543472290039
8.929038047790526,8.73632335662842,-6.779084205627441,0.043924942612648,-6.724468231201172
8.908388137817383,8.73632335662842,-6.882429599761962,0.0430482625961303,-6.870719909667969
8.796744346618652,8.73632335662842,-6.736673831939696,0.0488844588398933,-6.683352470397949
8.690225601196289,8.73632335662842,-6.750175476074219,0.0419565215706825,-6.771608352661133
8.595166206359863,8.73632335662842,-6.778134346008301,0.0351802222430706,-6.768280029296875
8.420155525207518,8.73632335662842,-6.736799716949463,0.0296846181154251,-6.73438549041748
8.46858501434326,8.73632335662842,-6.7329745292663565,0.0297901928424835,-6.73599100112915
8.31817054748535,8.73632335662842,-6.728513240814209,0.0307900365442037,-6.656111717224121
8.368934631347656,8.73632335662842,-6.753249645233153,0.0324346385896205,-6.715226173400879
8.447498321533203,8.73632335662842,-6.776046276092528,0.0335105806589126,-6.767326354980469
8.35818862915039,8.73632335662842,-6.784886837005615,0.0363434478640556,-6.733023643493652
8.350362777709961,8.73632335662842,-6.845781803131104,0.038396555930376,-6.859477996826172
8.334485054016113,8.73632335662842,-6.768790245056152,0.0520087219774723,-6.751914024353027
8.60056400299072,8.73632335662842,-6.786633014678955,0.0396788194775581,-6.734622478485107
8.810757637023924,8.73632335662842,-6.722423553466797,0.0358054228127002,-6.711059093475342
8.783658981323242,8.73632335662842,-6.788284778594971,0.0584000311791896,-6.790211200714111
8.697960853576658,8.73632335662842,-6.837290287017822,0.0394562520086765,-6.76336669921875
8.658159255981445,8.73632335662842,-6.745355606079102,0.030588487163186,-6.7241735458374015
8.56049919128418,8.73632335662842,-6.737381458282472,0.0283291488885879,-6.727928638458252
8.52834415435791,8.73632335662842,-6.73343563079834,0.0284810587763786,-6.733270645141602
8.603065490722656,8.73632335662842,-6.724623680114745,0.0296587813645601,-6.772336959838867
8.738314628601074,8.73632335662842,-6.7026586532592765,0.0303474050015211,-6.65562915802002
8.673303604125977,8.73632335662842,-6.710552692413329,0.0303933564573526,-6.701917171478272
8.62221622467041,8.73632335662842,-6.73131227493286,0.0313219130039215,-6.68361759185791
8.625791549682617,8.73632335662842,-6.729372024536133,0.0291455909609794,-6.773755073547363
8.623812675476074,8.73632335662842,-6.723762989044189,0.0292154550552368,-6.706004142761231
8.526555061340332,8.73632335662842,-6.719923496246338,0.0293055586516857,-6.732186317443848
8.623204231262207,8.73632335662842,-6.726598262786865,0.0301927402615547,-6.760245323181152
8.732868194580078,8.73632335662842,-6.719628334045409,0.0333685651421546,-6.712918758392334
8.799200057983398,8.73632335662842,-6.725479602813721,0.0310632903128862,-6.732571125030518
8.661319732666014,8.73632335662842,-6.752629280090332,0.031056884676218,-6.744653224945068
8.807104110717773,8.73632335662842,-6.735617160797119,0.0291526224464178,-6.747647285461426
8.986626625061035,8.73632335662842,-6.743832588195801,0.0279970094561576,-6.756862640380859
8.94655990600586,8.73632335662842,-6.764859676361084,0.0299207456409931,-6.783991813659668
8.888496398925781,8.73632335662842,-6.864652633666992,0.0433934852480888,-6.87483024597168
9.103684425354006,8.73632335662842,-6.864850521087647,0.0511858612298965,-6.919032096862793
9.025391578674316,8.73632335662842,-6.737146377563477,0.0539332330226898,-6.660754680633545
8.8883056640625,8.73632335662842,-6.790967464447021,0.055567305535078,-6.763017654418944
8.571662902832031,8.73632335662842,-6.8018670082092285,0.0586151145398616,-6.837070465087891
8.471517562866211,8.73632335662842,-6.7561211585998535,0.0453785508871078,-6.771015644073486
8.492317199707031,8.73632335662842,-6.696178913116455,0.0349416509270668,-6.701837539672852
8.421661376953125,8.73632335662842,-6.714611530303955,0.0317981503903865,-6.672407627105713
8.269102096557617,8.73632335662842,-6.75452995300293,0.0317765548825264,-6.7876925468444815
8.317107200622559,8.73632335662842,-6.77415895462036,0.0335204005241394,-6.749940872192383
8.36457347869873,8.73632335662842,-6.769483089447021,0.0370648428797721,-6.814822673797608
8.541097640991211,8.73632335662842,-6.82369899749756,0.0365026220679283,-6.843106746673584
8.666869163513182,8.73632335662842,-6.715276241302489,0.0422466546297073,-6.701780319213867
8.965591430664062,8.73632335662842,-6.7181315422058105,0.06431794911623,-6.726773262023926
9.078336715698242,8.73632335662842,-6.825957775115967,0.0554882138967514,-6.8629302978515625
8.961644172668457,8.73632335662842,-6.776247501373291,0.0592640005052089,-6.7528953552246085
8.95859146118164,8.73632335662842,-6.717764854431152,0.0531378537416458,-6.713022232055664
9.159730911254885,8.73632335662842,-6.704808712005615,0.0508357211947441,-6.753582000732422
9.365018844604492,8.73632335662842,-6.694259166717528,0.063135415315628,-6.540726661682129
9.430400848388672,8.73632335662842,-6.674095630645752,0.0704661607742309,-6.7858967781066895
9.344406127929688,8.73632335662842,-6.669182300567626,0.0763380602002143,-6.696826934814453
9.091572761535645,8.73632335662842,-6.669139862060546,0.0976715981960296,-6.464321613311768
9.033758163452148,8.73632335662842,-6.5827035903930655,0.1122603863477706,-6.603442192077637
8.892687797546385,8.73632335662842,-6.6371026039123535,0.1323870569467544,-6.581203937530518
8.708163261413574,8.73632335662842,-6.696280479431152,0.0966937765479087,-6.733128547668457
8.75261402130127,8.73632335662842,-6.659680843353272,0.0493410862982273,-6.794937133789063
8.826509475708006,8.73632335662842,-6.742957592010497,0.035116896033287,-6.696195125579834
8.889481544494629,8.73632335662842,-6.774913787841797,0.0304554346948862,-6.78746461868286
8.987483978271484,8.73632335662842,-6.816683292388916,0.031969416886568,-6.812117099761962
9.13685703277588,8.73632335662842,-6.892467498779297,0.0391822196543216,-6.881478786468506
9.065038681030272,8.73632335662842,-6.714663028717041,0.056371059268713,-6.778232574462891
8.980210304260254,8.73632335662842,-6.688418865203857,0.0591455325484275,-6.687620162963867
8.966508865356445,8.73632335662842,-6.7016215324401855,0.0664511620998382,-6.66790771484375
8.883431434631348,8.73632335662842,-6.706388473510742,0.0661484748125076,-6.692685604095458
8.790196418762207,8.73632335662842,-6.739923477172852,0.0611944049596786,-6.682229042053224
8.817071914672852,8.73632335662842,-6.721156597137451,0.0448347479104995,-6.737185955047608
9.010424613952637,8.73632335662842,-6.776025295257568,0.0388399809598922,-6.757667064666748
8.902865409851074,8.73632335662842,-6.853929042816161,0.0398180410265922,-6.882589340209961
9.037395477294922,8.73632335662842,-6.834383010864258,0.045313186943531,-6.917364120483398
9.258883476257324,8.73632335662842,-6.974031925201416,0.0527410022914409,-7.063506126403809
9.20636177062988,8.73632335662842,-6.709897994995117,0.0612218976020813,-6.73296356201172
9.09267520904541,8.73632335662842,-6.688098430633545,0.0753342658281326,-6.714383602142334
8.947244644165039,8.73632335662842,-6.710456371307373,0.0821995884180069,-6.5814313888549805
8.807772636413574,8.73632335662842,-6.670650482177734,0.082652635872364,-6.749001979827881
8.499029159545898,8.73632335662842,-6.695571422576904,0.0650927126407623,-6.662612438201904
8.696361541748049,8.73632335662842,-6.717662811279297,0.0398294255137443,-6.775359630584717
8.700687408447266,8.73632335662842,-6.712322235107422,0.0296233966946601,-6.734351634979248
8.93918228149414,8.73632335662842,-6.74049186706543,0.0283545032143592,-6.726865768432617
9.230887413024902,8.73632335662842,-6.742772579193115,0.0304036121815443,-6.715743541717528
9.171201705932615,8.73632335662842,-6.64977502822876,0.0470768474042415,-6.648354053497314
9.15187644958496,8.73632335662842,-6.631515026092528,0.0450733788311481,-6.654825687408447
9.175707817077637,8.73632335662842,-6.739356517791748,0.0655116811394691,-6.710878372192383
9.185965538024902,8.73632335662842,-6.766867160797119,0.0938739106059074,-6.852132320404053
9.066447257995604,8.73632335662842,-6.600296497344971,0.1046306490898132,-6.46397829055786
9.049394607543944,8.73632335662842,-6.5998382568359375,0.0935454815626144,-6.6819610595703125
8.976467132568358,8.73632335662842,-6.643395900726318,0.0919248759746551,-6.460740566253662
8.90272808074951,8.73632335662842,-6.6621832847595215,0.0814658179879188,-6.736484527587891
8.917194366455078,8.73632335662842,-6.68698787689209,0.0671509876847267,-6.6924028396606445
8.978202819824217,8.73632335662842,-6.741449356079102,0.0576514080166816,-6.762144088745117
9.042729377746582,8.73632335662842,-6.796669483184815,0.0590424127876758,-6.792845726013184
9.04684352874756,8.73632335662842,-6.700435161590576,0.056162241846323,-6.681768417358398
9.126766204833984,8.73632335662842,-6.683669090270996,0.0568034015595912,-6.646917343139648
9.162690162658691,8.73632335662842,-6.667867183685304,0.0619431510567665,-6.62354040145874
9.13578987121582,8.73632335662842,-6.641000270843506,0.0674331188201904,-6.617265224456787
9.07624053955078,8.73632335662842,-6.634476661682129,0.0785382390022277,-6.633207321166992
9.238073348999023,8.73632335662842,-6.632180690765381,0.0819011628627777,-6.569941520690918
8.985401153564453,8.73632335662842,-6.622271060943604,0.0898705050349235,-6.5053367614746085
8.782615661621092,8.73632335662842,-6.600139141082764,0.0758005008101463,-6.629512310028076
8.800848960876465,8.73632335662842,-6.645809650421144,0.0613547265529632,-6.768183708190918
8.86339473724365,8.73632335662842,-6.80120325088501,0.0454526990652084,-6.84327507019043
8.974098205566406,8.73632335662842,-6.8594841957092285,0.0380462370812892,-6.909740447998047
9.05116271972656,8.73632335662842,-6.7710795402526855,0.0432521663606166,-6.75301456451416
9.129789352416992,8.73632335662842,-6.847832679748535,0.0519568510353565,-6.881015777587891
9.094154357910156,8.73632335662842,-6.712881565093993,0.0618612691760063,-6.576816082000732
9.10292053222656,8.73632335662842,-6.673655033111572,0.0630004405975341,-6.861705303192139
9.216745376586914,8.73632335662842,-6.656385898590088,0.0729912742972374,-6.665435314178467
9.002315521240234,8.73632335662842,-6.626522541046144,0.0796184837818145,-6.647057056427002
8.89295768737793,8.73632335662842,-6.590808391571045,0.0775654092431068,-6.670313358306885
8.755849838256836,8.73632335662842,-6.6803526878356925,0.0722464770078659,-6.720659255981444
8.815433502197266,8.73632335662842,-6.715266227722168,0.0487644895911216,-6.69721221923828
8.852859497070312,8.73632335662842,-6.79050874710083,0.0390451923012733,-6.755943775177002
8.865516662597656,8.73632335662842,-6.842446327209473,0.0328953266143798,-6.871210098266602
8.696001052856445,8.73632335662842,-6.864746570587158,0.0360539853572845,-6.840590953826904
8.73521900177002,8.73632335662842,-6.753498077392577,0.0329575724899768,-6.780683040618896
8.830480575561523,8.73632335662842,-6.735296726226808,0.0305967293679714,-6.776435375213623
8.897111892700195,8.73632335662842,-6.75497579574585,0.0281916838139295,-6.748748779296875
8.960715293884277,8.73632335662842,-6.813169479370117,0.0312756858766078,-6.79099702835083
8.990580558776854,8.73632335662842,-6.897088527679443,0.0384884364902973,-6.884358406066895
9.003954887390137,8.73632335662842,-6.784881114959717,0.0530353076756,-6.726262569427489
8.991597175598145,8.73632335662842,-6.706629276275635,0.0537012889981269,-6.631174564361572
9.030742645263674,8.73632335662842,-6.688183784484863,0.0546798780560493,-6.779819011688232
9.062447547912596,8.73632335662842,-6.684828758239745,0.0586061179637908,-6.713225841522217
9.250550270080566,8.73632335662842,-6.6733031272888175,0.0613064691424369,-6.697415828704834
9.126385688781738,8.73632335662842,-6.6445159912109375,0.0660784691572189,-6.71028995513916
9.145391464233398,8.73632335662842,-6.624318599700928,0.068585105240345,-6.566495895385742
9.040846824645996,8.73632335662842,-6.6651225090026855,0.0871012285351753,-6.697238445281982
9.0169095993042,8.73632335662842,-6.635552406311035,0.0837625488638877,-6.508767127990723
9.12088108062744,8.73632335662842,-6.654321670532227,0.0927372127771377,-6.670540332794189
9.025471687316896,8.73632335662842,-6.670730113983153,0.0816643163561821,-6.7367258071899405
8.763733863830566,8.73632335662842,-6.6481547355651855,0.0738284513354301,-6.630748271942139
8.65978145599365,8.73632335662842,-6.606260776519775,0.0525320544838905,-6.633974552154541
8.73727512359619,8.73632335662842,-6.720210552215576,0.0393501408398151,-6.748253345489502
8.666269302368164,8.73632335662842,-6.712238788604736,0.0287272296845912,-6.681346893310546
8.763583183288574,8.73632335662842,-6.739320755004883,0.0271716397255659,-6.747907161712647
8.849672317504883,8.73632335662842,-6.734680652618408,0.0270540229976177,-6.768180847167969
8.973684310913086,8.73632335662842,-6.762241840362549,0.0281225051730871,-6.750188350677489
9.005462646484375,8.73632335662842,-6.802150249481201,0.0340115502476692,-6.82329559326172


==> data/single_task_inference_result/ant/ant_single_task_inference_trajectories/22.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.0166907776147127,3.964354276657104,-1.772883057594299,3.2790184020996094,0.6518772840499878
0.4089775383472442,3.964354276657104,-2.647775411605835,0.2467812001705169,0.5159580707550049
0.6951159834861755,3.964354276657104,-2.1772551536560054,0.1037799343466758,-2.302377939224243
1.180281639099121,3.964354276657104,-2.223280191421509,0.0805630907416343,-2.2913546562194824
1.5142699480056765,3.964354276657104,-2.2119300365448,0.053108837455511,-2.3931071758270264
1.6115380525588987,3.964354276657104,-2.3428030014038086,0.0413400456309318,-2.3660047054290767
2.104576110839844,3.964354276657104,-2.3473124504089355,0.0416637659072876,-2.318885803222656
2.358315944671631,3.964354276657104,-2.365201473236084,0.0419680587947368,-2.361464023590088
2.674554347991944,3.964354276657104,-2.407093048095703,0.0431645102798938,-2.395808219909668
2.8348255157470703,3.964354276657104,-2.4777648448944087,0.0430987887084484,-2.4308459758758545
3.2240471839904785,3.964354276657104,-2.0332527160644527,0.0499315112829208,-1.9483492374420168
3.657135009765625,3.964354276657104,-1.983730792999268,0.0902881026268005,-2.005786657333374
4.101114749908447,3.964354276657104,-2.237424850463867,0.069267027080059,-2.2972538471221924
4.360179424285889,3.964354276657104,-2.372037887573242,0.0399452000856399,-2.395524740219116
4.423619747161865,3.964354276657104,-2.4149835109710693,0.0420278571546077,-2.3914844989776607
4.26546287536621,3.964354276657104,-2.262446165084839,0.0685713067650795,-2.2860524654388428
4.308791160583496,3.964354276657104,-2.2406556606292725,0.0394187904894352,-2.2391610145568848
4.205069065093993,3.964354276657104,-2.2320444583892822,0.0366597101092338,-2.226186513900757
4.074425220489502,3.964354276657104,-2.287164688110352,0.0451296083629131,-2.230359077453613
4.148249626159668,3.964354276657104,-2.287951707839966,0.0328726433217525,-2.301799297332764
4.275433540344238,3.964354276657104,-2.324174642562866,0.0345901027321815,-2.3062632083892822
4.306930065155028,3.964354276657104,-2.427600860595703,0.0446142107248306,-2.415268421173096
4.246153831481934,3.964354276657104,-2.206165075302124,0.03605467826128,-2.2270665168762207
4.024908542633057,3.964354276657104,-2.21731948852539,0.0303442794829607,-2.242906093597412
3.989292144775391,3.964354276657104,-2.2438881397247314,0.0316320210695266,-2.211460590362549
4.161367893218993,3.964354276657104,-2.316016435623169,0.0304574519395828,-2.287179470062256
4.223007678985596,3.964354276657104,-2.227789163589477,0.0325913727283477,-2.2561886310577397
4.21312427520752,3.964354276657104,-2.242821455001831,0.0342205315828323,-2.270730495452881
4.169431686401367,3.964354276657104,-2.2027041912078857,0.0277754850685596,-2.2079100608825684
4.0704545974731445,3.964354276657104,-2.2152769565582275,0.0279731694608926,-2.220984697341919
4.020209789276123,3.964354276657104,-2.25771689414978,0.0295948144048452,-2.261727094650269
3.988678216934204,3.964354276657104,-2.27893614768982,0.0290620606392622,-2.237446546554565
3.9558470249176025,3.964354276657104,-2.2861845493316646,0.029657918959856,-2.2677881717681885
3.99083423614502,3.964354276657104,-2.271821975708008,0.0262981411069631,-2.2461912631988525
4.087907791137695,3.964354276657104,-2.2677090167999268,0.0235936753451824,-2.255412101745605
4.107094287872314,3.964354276657104,-2.259852170944213,0.0232101753354072,-2.2922232151031494
3.9722959995269775,3.964354276657104,-2.2363469600677486,0.0245351679623126,-2.265667676925659
3.929007053375244,3.964354276657104,-2.234681844711304,0.0252375602722168,-2.2706189155578613
3.9636318683624254,3.964354276657104,-2.238222122192383,0.0230266638100147,-2.2558226585388184
3.898989200592041,3.964354276657104,-2.2294671535491943,0.0236944295465946,-2.2008981704711914
3.885620832443237,3.964354276657104,-2.2460145950317383,0.0224936325103044,-2.254327774047852
3.7835910320281982,3.964354276657104,-2.243088483810425,0.0215538386255502,-2.2510368824005127
3.8518676757812496,3.964354276657104,-2.2417452335357666,0.0230995155870914,-2.229903221130371
4.074196815490723,3.964354276657104,-2.2404558658599854,0.0241865720599889,-2.2719027996063232
4.365491390228272,3.964354276657104,-2.2441728115081787,0.0277875270694494,-2.260744333267212
4.42638111114502,3.964354276657104,-2.2638421058654785,0.0288656130433082,-2.279594898223877
4.329334259033203,3.964354276657104,-2.2062673568725586,0.0394383072853088,-2.1919970512390137
4.281425476074219,3.964354276657104,-2.1866505146026607,0.0344468131661415,-2.1705129146575928
4.141236782073976,3.964354276657104,-2.2192153930664062,0.0358723029494285,-2.1996312141418457
4.0330352783203125,3.964354276657104,-2.306936025619507,0.0406629033386707,-2.311729669570923
4.052480697631836,3.964354276657104,-2.3196754455566406,0.0339663065969944,-2.298326015472412
4.118296146392822,3.964354276657104,-2.3443143367767334,0.0339209698140621,-2.335883378982544
4.211659908294678,3.964354276657104,-2.4351437091827397,0.0371709391474723,-2.4238719940185542
4.135425090789794,3.964354276657104,-2.2248573303222656,0.0404594838619232,-2.145244836807251
4.0815205574035645,3.964354276657104,-2.2234148979187007,0.0299463383853435,-2.1649179458618164
4.076598644256592,3.964354276657104,-2.253960371017456,0.0270271711051464,-2.289091110229492
3.966040372848511,3.964354276657104,-2.272368669509888,0.0297381337732076,-2.3101761341094966
3.99297308921814,3.964354276657104,-2.2677865028381348,0.0290761422365903,-2.2301948070526123
4.053876876831056,3.964354276657104,-2.264906883239746,0.0246697887778282,-2.2531380653381348
4.052359580993652,3.964354276657104,-2.2775654792785645,0.0248841159045696,-2.2522733211517334
3.985986232757568,3.964354276657104,-2.2797207832336426,0.0258753690868616,-2.3052642345428462
3.757763624191284,3.964354276657104,-2.2751090526580806,0.0247663799673318,-2.2805542945861816
3.632055521011353,3.964354276657104,-2.2416696548461914,0.0246362816542387,-2.2229578495025635
3.837924242019653,3.964354276657104,-2.232174873352051,0.0250849910080432,-2.219583034515381
3.97552227973938,3.964354276657104,-2.2503952980041504,0.0256205312907695,-2.291455745697021
3.9219942092895512,3.964354276657104,-2.266371488571167,0.0256332159042358,-2.2492520809173584
3.738566637039185,3.964354276657104,-2.2084476947784424,0.0268142092972993,-2.23450779914856
3.6038782596588126,3.964354276657104,-2.232561111450196,0.029560787603259,-2.271491765975952
3.71000337600708,3.964354276657104,-2.2425668239593506,0.0266174115240573,-2.232696533203125
3.6743648052215576,3.964354276657104,-2.2478077411651607,0.0264149773865938,-2.242521524429321
3.7149832248687744,3.964354276657104,-2.271475076675415,0.0287784039974212,-2.306082248687744
3.765602350234985,3.964354276657104,-2.275765180587769,0.0317235738039016,-2.2469911575317383
3.7364230155944815,3.964354276657104,-2.296620607376098,0.0477663315832614,-2.2840318679809566
3.703344583511353,3.964354276657104,-2.3206918239593506,0.0438378937542438,-2.3892426490783687
3.7346272468566895,3.964354276657104,-2.283236503601074,0.0381502583622932,-2.2539517879486084
3.854855298995972,3.964354276657104,-2.2679338455200195,0.0334071330726146,-2.2352256774902344
3.994618177413941,3.964354276657104,-2.327198266983032,0.0362810008227825,-2.317859172821045
4.1837687492370605,3.964354276657104,-2.2744293212890625,0.0351379066705703,-2.2530031204223637
4.16576051712036,3.964354276657104,-2.275390863418579,0.0328263044357299,-2.315485954284668
4.047613620758057,3.964354276657104,-2.307194709777832,0.0391516722738742,-2.334954500198364
3.9697940349578857,3.964354276657104,-2.232136011123657,0.0286861788481473,-2.2519044876098637
3.9330573081970206,3.964354276657104,-2.2521541118621826,0.0242378320544958,-2.2015531063079834
3.999332666397095,3.964354276657104,-2.2527453899383545,0.0264357235282659,-2.2293615341186523
4.152873039245605,3.964354276657104,-2.256788492202759,0.0247636884450912,-2.2540066242218018
4.047070980072021,3.964354276657104,-2.2511701583862305,0.0238112304359674,-2.2308385372161865
3.854871988296509,3.964354276657104,-2.240010023117065,0.0240069814026355,-2.226425647735596
3.8535635471344,3.964354276657104,-2.2278876304626465,0.0240738112479448,-2.2151827812194824
3.8546400070190425,3.964354276657104,-2.2131776809692383,0.0255473051220178,-2.1851649284362797
4.055089950561523,3.964354276657104,-2.237267017364501,0.0261996313929557,-2.214571475982666
4.169623851776123,3.964354276657104,-2.240400791168213,0.0260811783373355,-2.2325000762939453
4.0417771339416495,3.964354276657104,-2.307180881500244,0.0288977567106485,-2.3453748226165767
3.9136438369750977,3.964354276657104,-2.2785584926605225,0.030231399461627,-2.2512683868408203
3.920022964477539,3.964354276657104,-2.23244309425354,0.0256400611251592,-2.23725962638855
4.154728412628174,3.964354276657104,-2.2220113277435303,0.0254781749099493,-2.218463182449341
4.205304622650146,3.964354276657104,-2.2206327915191646,0.0272454489022493,-2.233205318450928
3.9692900180816646,3.964354276657104,-2.2089433670043945,0.0249526407569646,-2.186868190765381
3.9387903213500977,3.964354276657104,-2.2323830127716064,0.0235449392348527,-2.2297780513763428
3.975872755050659,3.964354276657104,-2.221363544464112,0.0243939608335494,-2.2391762733459477
3.9984421730041504,3.964354276657104,-2.224063873291016,0.0255964156240224,-2.1926486492156982
3.9943771362304688,3.964354276657104,-2.260990619659424,0.0239783395081758,-2.263871669769287
3.8639726638793945,3.964354276657104,-2.2637381553649902,0.0214623566716909,-2.293502330780029
3.842420339584351,3.964354276657104,-2.25977635383606,0.0222995113581418,-2.272369146347045
3.827849388122559,3.964354276657104,-2.2475574016571045,0.0228072330355644,-2.238980531692505
3.8569960594177246,3.964354276657104,-2.2454605102539062,0.0238421559333801,-2.2339141368865967
3.9328880310058594,3.964354276657104,-2.245771884918213,0.0252450834959745,-2.2503092288970947
3.906782865524292,3.964354276657104,-2.2766571044921875,0.0305722635239362,-2.2805693149566646
3.99229884147644,3.964354276657104,-2.2417261600494385,0.0259041525423526,-2.2528359889984126
4.103689193725586,3.964354276657104,-2.247741460800171,0.0268519949167966,-2.2772209644317623
4.05881929397583,3.964354276657104,-2.273441791534424,0.0257072895765304,-2.24331259727478
4.0644588470458975,3.964354276657104,-2.291527032852173,0.0252189077436924,-2.325723171234131
4.037521362304688,3.964354276657104,-2.270148515701293,0.0302042458206415,-2.259126663208008
4.033004283905028,3.964354276657104,-2.2477095127105717,0.0273858401924371,-2.280576229095459
4.029908180236816,3.964354276657104,-2.274131298065185,0.0308326724916696,-2.27332615852356
4.018101692199707,3.964354276657104,-2.268808603286743,0.0283635631203651,-2.259706974029541
4.002304553985596,3.964354276657104,-2.276475667953491,0.0284476075321435,-2.191011905670166
4.062373161315918,3.964354276657104,-2.271856546401977,0.0265527721494436,-2.265129566192627
4.223408222198486,3.964354276657104,-2.270387649536133,0.0265056639909744,-2.2798876762390137
4.370951175689696,3.964354276657104,-2.213279962539673,0.0287603102624416,-2.227262258529663
4.305217266082764,3.964354276657104,-2.16874623298645,0.030402772128582,-2.160651922225952
4.31676197052002,3.964354276657104,-2.211455106735229,0.0282453130930662,-2.1668429374694824
4.341269016265869,3.964354276657104,-2.2097156047821045,0.0324119664728641,-2.153424978256225
4.292054653167725,3.964354276657104,-2.2667973041534424,0.0404052697122096,-2.248897075653076
4.108548164367676,3.964354276657104,-2.2803142070770264,0.0400998853147029,-2.297896862030029
4.042267799377441,3.964354276657104,-2.282374382019043,0.0354574881494045,-2.2656438350677486
4.028242588043213,3.964354276657104,-2.3301427364349365,0.0339235663414001,-2.334147691726685
4.011458873748779,3.964354276657104,-2.329165458679199,0.035930335521698,-2.377486228942871
3.940494775772095,3.964354276657104,-2.3530938625335693,0.0322488471865654,-2.347769260406494
3.9228365421295166,3.964354276657104,-2.278550624847412,0.0262882485985755,-2.280240058898926
3.940781831741333,3.964354276657104,-2.2526745796203613,0.0238927267491817,-2.2388575077056885
3.9452624320983887,3.964354276657104,-2.2496232986450195,0.022677831351757,-2.2795119285583496
4.029675483703612,3.964354276657104,-2.241707324981689,0.0218997467309236,-2.2775676250457764
4.044431209564209,3.964354276657104,-2.234034538269043,0.0228072702884674,-2.2628049850463867
3.903984785079956,3.964354276657104,-2.2468271255493164,0.0230209436267614,-2.251239776611328
3.9383604526519775,3.964354276657104,-2.2507214546203613,0.0229287948459386,-2.269609212875366
3.9798557758331294,3.964354276657104,-2.2407414913177486,0.0235114339739084,-2.259256362915039
3.954249143600464,3.964354276657104,-2.2439138889312744,0.0229677874594926,-2.216489553451538
4.004918098449707,3.964354276657104,-2.2478206157684326,0.0219855848699808,-2.226168632507324
4.027007102966309,3.964354276657104,-2.2547924518585205,0.0224504806101322,-2.263617515563965
4.023345470428467,3.964354276657104,-2.271079063415528,0.0226662531495094,-2.2862174510955806
3.95747423171997,3.964354276657104,-2.265542268753052,0.0231673941016197,-2.268843650817871
3.8520820140838623,3.964354276657104,-2.264932394027709,0.0236492287367582,-2.2982990741729736
3.892691850662232,3.964354276657104,-2.246677160263061,0.0238965209573507,-2.2965254783630367
3.922250986099243,3.964354276657104,-2.241743803024292,0.0235998351126909,-2.2253506183624268
3.9421331882476807,3.964354276657104,-2.243933916091919,0.0230504963546991,-2.251035213470459
3.838077306747437,3.964354276657104,-2.238637208938598,0.0228600949048996,-2.230971813201904
3.7989780902862553,3.964354276657104,-2.240079402923584,0.0252139307558536,-2.2443788051605225
3.8150265216827393,3.964354276657104,-2.233342409133911,0.024674667045474,-2.2321743965148926
3.8019847869873047,3.964354276657104,-2.2446982860565186,0.0251346491277217,-2.2264091968536377
3.7728171348571777,3.964354276657104,-2.249391794204712,0.0263132806867361,-2.261474847793579
3.8799986839294434,3.964354276657104,-2.2519118785858154,0.0287996884435415,-2.2419795989990234
3.909748554229736,3.964354276657104,-2.2881004810333248,0.0324223525822162,-2.227794885635376
3.8992743492126474,3.964354276657104,-2.238034725189209,0.0302488766610622,-2.260718584060669
4.0520076751708975,3.964354276657104,-2.2509191036224365,0.0326124764978885,-2.242644786834717
4.1204142570495605,3.964354276657104,-2.2585465908050537,0.0301097109913826,-2.2865312099456787
4.175394535064696,3.964354276657104,-2.284442424774169,0.0260268077254295,-2.2448830604553223
4.205289840698241,3.964354276657104,-2.340635061264038,0.0311004240065813,-2.3604478836059566
4.183901786804199,3.964354276657104,-2.201624870300293,0.040905937552452,-2.1918375492095947
4.039031982421875,3.964354276657104,-2.227377891540528,0.0293991658836603,-2.2568609714508057
4.010127067565918,3.964354276657104,-2.241095781326293,0.0275672413408756,-2.2419655323028564
4.134613513946533,3.964354276657104,-2.2869131565093994,0.0274025071412324,-2.280684947967529
4.183624744415283,3.964354276657104,-2.270010471343994,0.0324946083128452,-2.236193418502808
4.071787357330321,3.964354276657104,-2.3064873218536377,0.0358409620821476,-2.22182559967041
4.023499965667725,3.964354276657104,-2.2280557155609126,0.0282316375523805,-2.2366623878479004
3.871471881866455,3.964354276657104,-2.266232967376709,0.0251181088387966,-2.290102243423461
3.83803915977478,3.964354276657104,-2.2631351947784424,0.027600010856986,-2.2699689865112305
3.7861342430114746,3.964354276657104,-2.227266788482666,0.0266119986772537,-2.2077136039733887
3.6192364692687993,3.964354276657104,-2.2405648231506348,0.0251010600477457,-2.1950442790985107
3.649938583374024,3.964354276657104,-2.23467230796814,0.0256150104105472,-2.258628845214844
3.930819034576416,3.964354276657104,-2.2380402088165283,0.0285078380256891,-2.268444538116455
4.010912895202637,3.964354276657104,-2.267871618270874,0.0297333635389804,-2.302779674530029
4.085437774658203,3.964354276657104,-2.2468745708465576,0.0284788515418767,-2.190232276916504
3.886190414428712,3.964354276657104,-2.341538667678833,0.0356082506477832,-2.3416011333465576
3.922164916992188,3.964354276657104,-2.2381546497344966,0.029270701110363,-2.2120230197906494
3.737901210784912,3.964354276657104,-2.22545862197876,0.023643385618925,-2.186939001083374
3.737186908721924,3.964354276657104,-2.225287914276123,0.0238003898411989,-2.267944812774658
3.815762281417847,3.964354276657104,-2.2390687465667725,0.0251295156776905,-2.25246262550354
3.84363317489624,3.964354276657104,-2.2611374855041504,0.0269676707684993,-2.293916702270508
3.953702688217163,3.964354276657104,-2.2659685611724854,0.027404336258769,-2.2294790744781494
3.9823408126831055,3.964354276657104,-2.3076446056365967,0.03264070302248,-2.3143410682678223
3.995454072952272,3.964354276657104,-2.262051582336426,0.0280281119048595,-2.2526557445526123
3.956613063812256,3.964354276657104,-2.2637460231781006,0.0261285044252872,-2.235973834991455
3.8744382858276367,3.964354276657104,-2.257366895675659,0.0236358176916837,-2.2583024501800537
3.897276163101196,3.964354276657104,-2.2511770725250244,0.0218224618583917,-2.276970624923706
4.007366180419922,3.964354276657104,-2.246352672576904,0.0223004594445228,-2.24234390258789
3.973475694656372,3.964354276657104,-2.243702173233032,0.0225513372570276,-2.242462158203125
3.928784132003784,3.964354276657104,-2.245276927947998,0.021891476586461,-2.19785737991333
3.980256319046021,3.964354276657104,-2.244317054748535,0.0234158802777528,-2.248757362365722
3.754485845565796,3.964354276657104,-2.248141527175904,0.0228428728878498,-2.2274765968322754
3.7034194469451904,3.964354276657104,-2.254593133926392,0.021612923592329,-2.2521815299987797
3.608987808227539,3.964354276657104,-2.246766328811645,0.0228091031312942,-2.235217571258545
3.592204332351685,3.964354276657104,-2.247541189193725,0.02546744979918,-2.194009542465209
3.660731792449951,3.964354276657104,-2.2584922313690186,0.0281291510909795,-2.2473814487457275
3.807969808578491,3.964354276657104,-2.2875759601593018,0.0326595120131969,-2.2113475799560542
3.978006839752197,3.964354276657104,-2.248683214187622,0.0329986065626144,-2.2476508617401123
3.977803230285645,3.964354276657104,-2.323724746704101,0.0418788120150566,-2.2765426635742188
3.8715083599090576,3.964354276657104,-2.2390949726104736,0.0313986353576183,-2.186984062194824
3.9391839504241934,3.964354276657104,-2.2473952770233154,0.0284966398030519,-2.2406487464904785
3.9036381244659424,3.964354276657104,-2.2452654838562007,0.0248240828514099,-2.2615232467651367
3.90055513381958,3.964354276657104,-2.2462966442108154,0.0216930136084556,-2.2089860439300537
3.8904354572296143,3.964354276657104,-2.241527795791625,0.0223648957908153,-2.2425222396850586


==> data/single_task_inference_result/ant/ant_single_task_inference_trajectories/23.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
-0.1048578768968582,6.720544815063477,-1.772883057594299,3.2790184020996094,-0.0088375676423311
0.0222764108330011,6.720544815063477,-4.928766250610352,0.4494765400886536,-2.866829872131348
0.4559146463871001,6.720544815063477,-4.957313060760497,0.0868344902992248,-5.0933837890625
0.9200809597969056,6.720544815063477,-4.820012569427489,0.061623990535736,-4.900213241577148
1.3370466232299805,6.720544815063477,-4.8182525634765625,0.0460439659655094,-4.909878730773926
1.7775179147720337,6.720544815063477,-4.90198278427124,0.0363288670778274,-4.914799690246582
2.194302797317505,6.720544815063477,-4.892451763153076,0.036353550851345,-4.910063743591309
2.468624830245972,6.720544815063477,-4.888074398040772,0.0364009588956832,-4.8310418128967285
2.9870684146881104,6.720544815063477,-4.889885902404785,0.0365190133452415,-4.894079208374024
3.549790382385253,6.720544815063477,-4.891042232513428,0.0367440283298492,-4.858402729034424
3.958574533462525,6.720544815063477,-4.895020484924316,0.0372064225375652,-4.828530311584473
4.326634407043457,6.720544815063477,-4.9057602882385245,0.0380410477519035,-4.9232048988342285
4.606676101684569,6.720544815063477,-4.904809474945068,0.0405746884644031,-4.893654346466064
4.706936836242676,6.720544815063477,-4.64036226272583,0.0467042177915573,-4.68351411819458
4.804980754852295,6.720544815063477,-4.021747589111328,0.3846376538276672,-3.661132574081421
4.869304180145264,6.720544815063477,-3.614274740219116,0.3523292243480682,-3.3095924854278564
4.856930732727051,6.720544815063477,-2.7106082439422607,0.5361442565917969,-2.808423519134521
4.725728511810304,6.720544815063477,-2.178509473800659,0.2787029147148132,-2.4189488887786865
4.700671195983888,6.720544815063477,-2.247485876083374,0.5646628141403198,-2.629931688308716
4.692741394042969,6.720544815063477,-4.250107288360596,0.0894385129213333,-4.145298004150392
4.673439979553224,6.720544815063477,-4.504837512969971,0.0652253702282905,-4.402495384216309
4.808342933654785,6.720544815063477,-4.601912975311279,0.0586271472275257,-4.561505317687988
4.84215211868286,6.720544815063477,-1.7809219360351562,0.124556228518486,-1.9020195007324217
4.837428569793701,6.720544815063477,-1.9379688501358032,0.1470596045255661,-1.9259175062179563
4.594545364379883,6.720544815063477,-1.8923524618148804,0.1568883657455444,-1.836484670639038
4.201714038848877,6.720544815063477,-3.416689157485961,0.8083168268203734,-3.185896396636963
4.490598201751709,6.720544815063477,-4.821608066558838,0.119422972202301,-4.745421886444092
4.766458988189696,6.720544815063477,-4.831933498382568,0.0475330762565136,-4.867149829864502
5.154788970947266,6.720544815063477,-4.894979000091553,0.0502286478877067,-4.925278186798096
5.275650024414063,6.720544815063477,-4.531012058258057,0.0437621735036373,-4.554596424102783
5.393672466278076,6.720544815063477,-4.122311115264893,0.1534964889287948,-4.185513973236084
5.635112285614014,6.720544815063477,-4.019748210906982,0.1440097093582153,-4.00820779800415
5.750927448272705,6.720544815063477,-3.7045321464538574,0.1107489317655563,-3.583212614059448
5.765082836151123,6.720544815063477,-3.736107826232911,0.122461549937725,-3.646027803421021
5.727313995361328,6.720544815063477,-3.749987363815308,0.1688139140605926,-3.714743137359619
5.896036148071289,6.720544815063477,-4.61835527420044,0.0524648390710353,-4.681398868560791
6.033944129943848,6.720544815063477,-3.67561411857605,0.0971430987119674,-3.672887086868287
6.088394165039063,6.720544815063477,-3.625452041625977,0.1028859764337539,-3.5736613273620605
6.1419897079467765,6.720544815063477,-3.83296537399292,0.1362876147031784,-3.88118052482605
6.240660667419434,6.720544815063477,-4.261441707611084,0.083945982158184,-4.191614627838135
6.208080768585205,6.720544815063477,-4.373320579528809,0.0631514191627502,-4.279275894165039
6.2431931495666495,6.720544815063477,-4.666009902954102,0.0959933996200561,-4.9182677268981925
6.3634910583496085,6.720544815063477,-4.823304653167725,0.0392078347504138,-4.828305244445801
6.312380313873291,6.720544815063477,-4.655886173248291,0.0499807856976985,-4.674168109893799
6.219672203063965,6.720544815063477,-4.697746753692626,0.0780632644891739,-4.741887569427489
6.36827564239502,6.720544815063477,-4.980213165283203,0.0375938937067985,-4.999841690063477
6.833407402038574,6.720544815063477,-4.975997924804688,0.0338477604091167,-4.9651098251342765
7.076406478881836,6.720544815063477,-4.802913188934326,0.0333176553249359,-4.808645725250244
7.05964469909668,6.720544815063477,-4.919292449951172,0.0455141104757785,-4.8823089599609375
7.013343334197998,6.720544815063477,-4.8111114501953125,0.0725028216838836,-4.735857009887695
6.986018180847168,6.720544815063477,-5.159167289733888,0.0471640564501285,-5.137668132781982
7.031679630279541,6.720544815063477,-4.887545108795166,0.0512592457234859,-4.864445209503174
6.95890998840332,6.720544815063477,-4.8387556076049805,0.0455904379487037,-4.8599815368652335
7.051650047302246,6.720544815063477,-4.840285778045654,0.0410423725843429,-4.841475963592528
6.994211196899414,6.720544815063477,-4.81714963912964,0.0390092730522155,-4.774707794189453
6.859109878540039,6.720544815063477,-4.847949504852295,0.0415276512503624,-4.832865715026856
6.835261821746825,6.720544815063477,-4.771179676055908,0.0353381298482418,-4.770896434783936
6.949259757995605,6.720544815063477,-4.850776195526123,0.0353052951395511,-4.782464027404785
6.876003742218018,6.720544815063477,-4.877114295959473,0.0424009039998054,-4.826029777526856
6.673690319061279,6.720544815063477,-4.845159053802489,0.0367920584976673,-4.86357879638672
6.626649856567383,6.720544815063477,-4.757490634918213,0.0293195508420467,-4.738983154296875
6.597112178802489,6.720544815063477,-4.80866289138794,0.0301375929266214,-4.804543972015381
6.651907444000244,6.720544815063477,-4.805880069732666,0.0292769335210323,-4.848352909088135
6.730433940887451,6.720544815063477,-4.825268268585205,0.0261287968605756,-4.792004585266112
6.722111701965332,6.720544815063477,-4.8370676040649405,0.0262853279709816,-4.833478450775146
6.56054162979126,6.720544815063477,-4.831448554992676,0.0261868275701999,-4.782843589782715
6.725559711456299,6.720544815063477,-4.830258846282959,0.0247777849435806,-4.801355838775635
6.758091449737549,6.720544815063477,-4.831379890441895,0.0239032916724681,-4.864950656890869
6.695289134979248,6.720544815063477,-4.837407112121582,0.0234518088400363,-4.850113868713378
6.618624687194824,6.720544815063477,-4.840205669403076,0.0238358192145824,-4.895326614379883
6.585853576660156,6.720544815063477,-4.83190393447876,0.0253726914525032,-4.856662750244141
6.656472682952881,6.720544815063477,-4.837888240814209,0.0246122051030397,-4.874316215515137
6.758291721343993,6.720544815063477,-4.829906940460205,0.0251328349113464,-4.849512577056885
6.766049861907959,6.720544815063477,-4.837897300720215,0.0263121705502271,-4.805742740631104
6.877390384674072,6.720544815063477,-4.862595081329346,0.0278614610433578,-4.8647518157958975
6.810658931732178,6.720544815063477,-4.9053215980529785,0.0302903950214386,-4.945451259613037
6.8516106605529785,6.720544815063477,-4.9292211532592765,0.0317040272057056,-4.880563259124756
6.873569488525392,6.720544815063477,-4.847568511962891,0.0323531255125999,-4.790861129760742
6.896313190460205,6.720544815063477,-4.8388519287109375,0.036086231470108,-4.789943695068359
6.841242790222168,6.720544815063477,-4.812480449676514,0.0356866791844368,-4.792704582214356
6.893988132476808,6.720544815063477,-4.810729026794434,0.0341057516634464,-4.840143203735352
6.938009738922119,6.720544815063477,-4.837503910064696,0.0326620005071163,-4.817997455596924
7.039945125579834,6.720544815063477,-4.844700336456299,0.0368152931332588,-4.840328216552734
7.035478591918944,6.720544815063477,-4.795812129974365,0.0368052944540977,-4.844315052032472
6.961995124816895,6.720544815063477,-4.789982795715332,0.0372737608850002,-4.820070743560791
6.927964687347412,6.720544815063477,-4.775872707366943,0.035517755895853,-4.764802932739258
6.738290786743164,6.720544815063477,-4.808964729309082,0.0378890186548232,-4.812647342681885
6.795678615570068,6.720544815063477,-4.809615612030028,0.0329169258475303,-4.836792945861816
6.8409972190856925,6.720544815063477,-4.860774517059326,0.0310358107089996,-4.830571174621582
6.872927188873291,6.720544815063477,-4.899729251861572,0.0331586264073848,-4.877286434173584
6.850222110748291,6.720544815063477,-4.832098484039307,0.0340511761605739,-4.800220966339111
6.873162269592285,6.720544815063477,-4.885898113250732,0.0357550010085105,-4.840160369873047
6.87458610534668,6.720544815063477,-4.825899600982666,0.0348914712667465,-4.781890869140625
6.866408824920654,6.720544815063477,-4.833283424377441,0.0344633162021636,-4.860869884490967
6.744132995605469,6.720544815063477,-4.823379039764404,0.0331787504255771,-4.849491119384766
6.70719051361084,6.720544815063477,-4.814549446105957,0.029715547338128,-4.76147985458374
6.50171422958374,6.720544815063477,-4.832495212554932,0.0276220832020044,-4.899428367614745
6.313520908355713,6.720544815063477,-4.824814796447754,0.0266688968986272,-4.81591272354126
6.1811814308166495,6.720544815063477,-4.848257541656494,0.026138374581933,-4.85204029083252
6.173827648162842,6.720544815063477,-4.858855724334717,0.027382843196392,-4.833689212799072
6.19046688079834,6.720544815063477,-4.8828558921813965,0.0296710319817066,-4.897557258605957
6.386392593383789,6.720544815063477,-4.941384315490723,0.0314574614167213,-5.001775741577148
6.662266254425049,6.720544815063477,-4.933420181274414,0.0382310524582862,-4.959661960601808
6.827408313751221,6.720544815063477,-4.778013706207275,0.0581849887967109,-4.745273113250732
6.79211950302124,6.720544815063477,-4.943234920501709,0.0441871881484985,-4.942243099212647
6.719873905181885,6.720544815063477,-4.918637752532959,0.0356408469378948,-4.943292617797852
6.661993026733398,6.720544815063477,-4.838965892791748,0.0286992229521274,-4.811542510986328
6.651103496551514,6.720544815063477,-4.828697681427002,0.0273886658251285,-4.80756425857544
6.769354820251465,6.720544815063477,-4.82891321182251,0.025043124333024,-4.84257173538208
6.95508337020874,6.720544815063477,-4.836277961730957,0.0243908036500215,-4.887000560760497
6.939958572387695,6.720544815063477,-4.829480648040772,0.0258449669927358,-4.803295135498047
6.890162944793701,6.720544815063477,-4.8986124992370605,0.0353508777916431,-4.965733051300049
6.764126777648926,6.720544815063477,-4.864140510559082,0.0411982610821723,-4.775827407836913
6.65043830871582,6.720544815063477,-4.893460750579834,0.0356187038123607,-4.856255531311035
6.711084842681885,6.720544815063477,-4.84071683883667,0.0310087986290454,-4.826302051544189
6.689628601074219,6.720544815063477,-4.822380542755127,0.0268241669982671,-4.781959533691406
6.749760150909424,6.720544815063477,-4.830620765686035,0.0241182651370763,-4.831185340881348
6.810914516448976,6.720544815063477,-4.8347458839416495,0.023959994316101,-4.825159072875977
6.75536584854126,6.720544815063477,-4.856926441192626,0.0257011670619249,-4.80785036087036
6.860886573791504,6.720544815063477,-4.8580732345581055,0.0257192496210336,-4.833188533782959
7.002615451812744,6.720544815063477,-4.87602996826172,0.0287449471652507,-4.900350093841553
6.927102565765381,6.720544815063477,-4.787193775177002,0.031718973070383,-4.773937702178955
6.96603298187256,6.720544815063477,-4.792140483856201,0.0370174460113048,-4.846619129180908
7.0609331130981445,6.720544815063477,-4.87010622024536,0.042849313467741,-4.919833183288574
7.015964508056641,6.720544815063477,-4.828579425811768,0.0436620004475116,-4.8678131103515625
6.823448657989502,6.720544815063477,-4.818516254425049,0.0378215163946151,-4.821382522583008
6.633581638336182,6.720544815063477,-4.745932102203369,0.0337187051773071,-4.758347988128662
6.522452831268311,6.720544815063477,-4.811912059783936,0.0340025573968887,-4.823698043823241
6.539638042449951,6.720544815063477,-4.801722049713135,0.0318882763385772,-4.808850765228272
6.582693099975586,6.720544815063477,-4.821027755737305,0.0278155840933322,-4.814066886901856
6.587364196777344,6.720544815063477,-4.832988262176514,0.0271820705384016,-4.853550434112549
6.634720802307129,6.720544815063477,-4.831480503082275,0.0271838791668415,-4.847544193267822
6.9683709144592285,6.720544815063477,-4.845128536224365,0.0385700277984142,-4.81953239440918
7.075913906097412,6.720544815063477,-4.82550573348999,0.0348186828196048,-4.821991920471192
7.003765583038329,6.720544815063477,-4.801452159881592,0.0344774983823299,-4.798038482666016
6.882132053375244,6.720544815063477,-4.754087924957275,0.0433555021882057,-4.745794296264648
7.010329246520996,6.720544815063477,-4.72046422958374,0.0369364880025386,-4.752997398376465
7.063979625701904,6.720544815063477,-4.825383663177489,0.039526630192995,-4.8107662200927725
7.225185871124268,6.720544815063477,-4.970688343048096,0.0488464310765266,-4.952417373657227
7.077695846557617,6.720544815063477,-4.810416221618652,0.0404050387442112,-4.761162757873535
6.994254112243652,6.720544815063477,-4.805285930633545,0.0395162478089332,-4.801377773284912
6.834543228149414,6.720544815063477,-4.758610248565674,0.0431062169373035,-4.699267864227295
6.665170669555664,6.720544815063477,-4.787856578826904,0.0413563437759876,-4.791360855102539
6.757439136505127,6.720544815063477,-4.818437099456787,0.0345967151224613,-4.8342504501342765
6.858503341674805,6.720544815063477,-4.839165210723877,0.0308450032025575,-4.776932239532472
6.827348709106444,6.720544815063477,-4.890879154205321,0.0292642246931791,-4.912876605987549
6.768187522888184,6.720544815063477,-4.891770362854004,0.0288204811513423,-4.908651351928711
6.725268840789794,6.720544815063477,-4.911537647247314,0.0315722785890102,-4.960218906402588
6.846408843994141,6.720544815063477,-4.849486827850342,0.0289201084524393,-4.839543819427489
6.855263233184815,6.720544815063477,-4.831578731536865,0.0279224477708339,-4.837323665618896
6.793816566467285,6.720544815063477,-4.822984218597412,0.0289438366889953,-4.857524871826172
6.756255626678467,6.720544815063477,-4.892852306365967,0.030691847205162,-4.9076924324035645
6.574868202209473,6.720544815063477,-4.909428596496582,0.0314961560070514,-4.923661708831787
6.6097726821899405,6.720544815063477,-4.8505539894104,0.0287692453712224,-4.845492839813232
6.485381126403809,6.720544815063477,-4.839458942413329,0.0261794365942478,-4.816083431243896
6.507240772247314,6.720544815063477,-4.844704627990723,0.0257043521851301,-4.809079170227051
6.490793228149414,6.720544815063477,-4.846477508544922,0.0273699648678302,-4.853024482727051
6.494603157043457,6.720544815063477,-4.852583408355713,0.0287265051156282,-4.917087554931641
6.454660415649414,6.720544815063477,-4.857097148895264,0.028494955971837,-4.837740898132324
6.419686794281006,6.720544815063477,-4.550265312194824,0.043518591672182,-4.518627643585205
6.40876007080078,6.720544815063477,-4.878964424133301,0.0393917448818683,-4.904095649719238
6.452908039093018,6.720544815063477,-4.90569543838501,0.0365454666316509,-4.9629783630371085
6.421737194061279,6.720544815063477,-4.898512363433838,0.0328607261180877,-4.905042171478272
6.596317768096924,6.720544815063477,-4.925793647766112,0.0517300367355346,-4.981530666351318
6.697677135467528,6.720544815063477,-4.833250045776367,0.043597862124443,-4.85090160369873
6.809627532958984,6.720544815063477,-4.875568389892577,0.0383250527083873,-4.8248138427734375
6.726029396057129,6.720544815063477,-4.884817123413086,0.0346179939806461,-4.932698249816895
6.746363639831543,6.720544815063477,-4.840502262115479,0.0300370138138532,-4.8031768798828125
6.77185583114624,6.720544815063477,-4.828230381011962,0.0265120919793844,-4.877251148223877
6.612296581268311,6.720544815063477,-4.840579509735107,0.0259961653500795,-4.85332727432251
6.650775909423828,6.720544815063477,-4.84739351272583,0.0252249222248792,-4.83621883392334
6.802002429962158,6.720544815063477,-4.839457988739014,0.0245179403573274,-4.842665672302246
6.844509601593018,6.720544815063477,-4.83415412902832,0.025361968204379,-4.872276782989502
6.935893058776856,6.720544815063477,-4.858197212219238,0.0259175021201372,-4.868383884429932
6.9944915771484375,6.720544815063477,-4.9679365158081055,0.0368587747216224,-4.961226463317871
6.917627334594728,6.720544815063477,-4.870779514312744,0.0438861660659313,-4.902773857116699
6.65460205078125,6.720544815063477,-4.780982494354248,0.0364437326788902,-4.777605056762695
6.535344600677489,6.720544815063477,-4.781672954559326,0.0315698832273483,-4.823195934295654
6.543745040893555,6.720544815063477,-4.793531894683838,0.0327249690890312,-4.8106675148010245
6.663248538970947,6.720544815063477,-4.800379276275635,0.0299647431820631,-4.833144187927246
6.820827484130859,6.720544815063477,-4.823858261108398,0.0268954150378704,-4.869647979736328
6.979674339294434,6.720544815063477,-4.841258525848389,0.0281124636530876,-4.835090160369873
6.926753520965576,6.720544815063477,-4.909436702728272,0.0383209027349948,-4.901927471160889
6.972113132476808,6.720544815063477,-4.981788635253905,0.0418791398406028,-5.00332498550415
6.9391679763793945,6.720544815063477,-4.782474517822266,0.0401312373578548,-4.739090919494629
6.851585865020752,6.720544815063477,-4.837081909179688,0.0422885343432426,-4.831937313079834
6.780179977416992,6.720544815063477,-4.806809902191161,0.0333038195967674,-4.770473957061768
6.740079879760742,6.720544815063477,-4.8456010818481445,0.0318334996700286,-4.889137268066406
6.680748462677002,6.720544815063477,-4.854329586029053,0.0305766966193914,-4.841567993164063
6.710700988769531,6.720544815063477,-4.854450702667236,0.028124013915658,-4.846501350402832
6.660909652709961,6.720544815063477,-4.838410377502441,0.0246452055871486,-4.823163032531737
6.761425018310546,6.720544815063477,-4.83454704284668,0.023406334221363,-4.837190628051758
6.770588874816895,6.720544815063477,-4.833505153656006,0.0239421371370554,-4.823004722595215
6.674901962280273,6.720544815063477,-4.848910331726073,0.0246480256319046,-4.812255859375
6.690699100494385,6.720544815063477,-4.846799373626709,0.0244900900870561,-4.877096652984619
6.7047319412231445,6.720544815063477,-4.835021495819092,0.02462188154459,-4.799480438232422
6.70238161087036,6.720544815063477,-4.832061767578125,0.0237656012177467,-4.8467326164245605
6.694436550140381,6.720544815063477,-4.82621955871582,0.0240969769656658,-4.82036828994751
6.69035005569458,6.720544815063477,-4.818978309631348,0.0245484095066785,-4.805387496948241
6.749123573303224,6.720544815063477,-4.821948528289794,0.0239774119108915,-4.834651947021484


==> data/single_task_inference_result/ant/ant_single_task_inference_trajectories/24.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
-0.045716781169176,1.282370924949646,-1.772883057594299,3.2790184020996094,-0.1403034776449203
0.4153575897216797,1.282370924949646,0.024689644575119,0.244594320654869,0.0074132680892944
0.9087032675743104,1.282370924949646,0.1450217068195343,0.112567588686943,-0.0721078962087631
1.0616813898086548,1.282370924949646,0.1764284074306488,0.0783622488379478,0.1775640696287155
1.1074594259262085,1.282370924949646,0.2938320338726044,0.0459082908928394,0.2523803114891052
1.1042513847351074,1.282370924949646,0.2578893005847931,0.0365225933492183,0.2321043312549591
1.0201433897018433,1.282370924949646,0.2460705637931824,0.0522782318294048,0.300630658864975
0.9815633893013,1.282370924949646,0.1806994974613189,0.0390567369759082,0.1374391168355941
1.0841906070709229,1.282370924949646,0.2538845837116241,0.0322651416063308,0.2745425403118133
1.0585150718688965,1.282370924949646,0.269290953874588,0.030912846326828,0.3049314618110657
1.0219111442565916,1.282370924949646,0.2443373799324036,0.0315993428230285,0.2672716081142425
0.9493249654769896,1.282370924949646,0.1891459822654724,0.0351391397416591,0.2093235850334167
1.0379997491836548,1.282370924949646,0.2477878630161285,0.035059705376625,0.2000268399715423
1.0732377767562866,1.282370924949646,0.2630222141742706,0.0322264470160007,0.2388882339000701
1.1200132369995115,1.282370924949646,0.2751891314983368,0.0319622009992599,0.1990858316421508
1.2092316150665283,1.282370924949646,0.2822290360927582,0.0677244365215301,0.1987128257751464
1.2777360677719116,1.282370924949646,0.2248151004314422,0.0395968928933143,0.218456208705902
1.2874048948287964,1.282370924949646,0.2461149990558624,0.0311470087617635,0.2761295437812804
1.3047072887420654,1.282370924949646,0.2500048577785492,0.0273426566272974,0.2010457962751388
1.2431920766830444,1.282370924949646,0.2585132122039795,0.0257205814123153,0.2582179009914398
1.20828640460968,1.282370924949646,0.2603277266025543,0.0237870812416076,0.2447074055671692
1.2111657857894895,1.282370924949646,0.2668834924697876,0.0229507852345705,0.2878769040107727
1.2500096559524536,1.282370924949646,0.2657387554645538,0.0238140001893043,0.2736672461032867
1.2527318000793457,1.282370924949646,0.2657124102115631,0.024725729599595,0.2616507709026336
1.2389686107635498,1.282370924949646,0.2784299552440644,0.024656806141138,0.2315203994512557
1.2427293062210083,1.282370924949646,0.2805836498737335,0.0242749266326427,0.2687087059020996
1.198852777481079,1.282370924949646,0.2807362973690033,0.0243644751608371,0.2318090200424194
1.1895411014556885,1.282370924949646,0.2818951308727264,0.024037541821599,0.2422451227903366
1.2181798219680786,1.282370924949646,0.2752125561237335,0.0246058385819196,0.3009292483329773
1.180476427078247,1.282370924949646,0.2658397257328033,0.0252128951251506,0.2673801779747008
1.0925930738449097,1.282370924949646,0.2680025398731232,0.0258417259901762,0.3170260190963744
1.1028401851654053,1.282370924949646,0.2735035717487335,0.02643458917737,0.2779649794101715
1.1182959079742432,1.282370924949646,0.260367214679718,0.0275922734290361,0.3021256923675536
1.0895899534225464,1.282370924949646,0.246373564004898,0.0288629159331321,0.2373450696468352
1.0319833755493164,1.282370924949646,0.2494852244853973,0.0295418500900268,0.2166259735822677
1.065337061882019,1.282370924949646,0.2373133301734924,0.0314157791435718,0.2460280358791351
1.0538328886032104,1.282370924949646,0.2486808598041534,0.0309928264468908,0.2153693884611129
1.085349440574646,1.282370924949646,0.2534206211566925,0.0309529062360525,0.2371415942907333
1.1562947034835815,1.282370924949646,0.2581754028797149,0.0317538492381572,0.2689727544784545
1.146697759628296,1.282370924949646,0.2336339056491852,0.0418742075562477,0.289295345544815
1.1038302183151243,1.282370924949646,0.2318075597286224,0.0327093973755836,0.2270593047142028
1.1833891868591309,1.282370924949646,0.1975287497043609,0.0330281220376491,0.2280410230159759
1.2005717754364011,1.282370924949646,0.2574590146541595,0.02934330701828,0.2524591982364654
1.1040582656860352,1.282370924949646,0.2677654027938843,0.0282211601734161,0.243047147989273
1.1740475893020628,1.282370924949646,0.2524964809417724,0.0296587105840444,0.2536924183368683
1.205759048461914,1.282370924949646,0.2541237473487854,0.0291546881198883,0.2663159370422363
1.1680889129638672,1.282370924949646,0.2567874491214752,0.0269391778856515,0.2568891942501068
1.2253682613372805,1.282370924949646,0.2638490498065948,0.0281907636672258,0.2484817057847976
1.2579147815704343,1.282370924949646,0.251589298248291,0.0286043062806129,0.2759246230125427
1.275806903839111,1.282370924949646,0.277433842420578,0.0261830762028694,0.2325858920812606
1.2486615180969238,1.282370924949646,0.2768059074878692,0.0254652146250009,0.258866399526596
1.196333885192871,1.282370924949646,0.2725648581981659,0.024762624874711,0.2938895225524902
1.2803046703338623,1.282370924949646,0.2753267586231232,0.0237431582063436,0.241358533501625
1.2441192865371704,1.282370924949646,0.2703298032283783,0.0234763398766517,0.2518030405044556
1.311175227165222,1.282370924949646,0.2725314795970917,0.0236618034541606,0.2902729511260986
1.306671977043152,1.282370924949646,0.2709174454212188,0.0237480327486991,0.2488481998443603
1.3292759656906128,1.282370924949646,0.2561726570129394,0.0243234522640705,0.2783293426036834
1.3477002382278442,1.282370924949646,0.2461915016174316,0.0233216434717178,0.2454450726509094
1.322606325149536,1.282370924949646,0.2260912358760833,0.0242959391325712,0.250434011220932
1.273133397102356,1.282370924949646,0.2343698740005493,0.0248396079987287,0.2186897546052932
1.3150957822799685,1.282370924949646,0.2453242242336273,0.0244382210075855,0.2689462304115295
1.3609530925750732,1.282370924949646,0.2451412677764892,0.0240425691008567,0.2359593510627746
1.3604267835617063,1.282370924949646,0.2474163174629211,0.0241547208279371,0.2398950904607772
1.422449827194214,1.282370924949646,0.2448192238807678,0.0248023550957441,0.2681326866149902
1.4687625169754028,1.282370924949646,0.2546479701995849,0.0273427795618772,0.2767404913902282
1.4696011543273924,1.282370924949646,0.2402994930744171,0.0391680710017681,0.2178857624530792
1.411656618118286,1.282370924949646,0.2707953751087188,0.0548009127378463,0.2325162887573242
1.4419224262237549,1.282370924949646,0.2273657917976379,0.043276023119688,0.1310169398784637
1.5346094369888303,1.282370924949646,0.1186748445034027,0.0409044958651065,0.0152773037552833
1.6172848939895628,1.282370924949646,-0.0277456790208816,0.0455015450716018,-0.1229435205459594
1.633636713027954,1.282370924949646,0.2593444883823395,0.0766348093748092,0.1098279356956482
1.685275673866272,1.282370924949646,0.2799238264560699,0.0487798489630222,0.2802210450172424
1.5473121404647827,1.282370924949646,0.2340473830699921,0.0458131544291973,0.1629540026187896
1.336872100830078,1.282370924949646,0.2383081018924712,0.0449792221188545,0.2572813034057616
1.030219793319702,1.282370924949646,0.2197412848472595,0.0374823622405528,0.1852991878986358
1.0949262380599976,1.282370924949646,0.2044579386711121,0.0362660028040409,0.1876181811094284
1.1197128295898435,1.282370924949646,0.260488212108612,0.030639711767435,0.2357279807329177
1.1398191452026367,1.282370924949646,0.2641507983207702,0.0293663255870342,0.2709470689296722
1.1676771640777588,1.282370924949646,0.2274430990219116,0.0292428135871887,0.2597079277038574
1.2427910566329956,1.282370924949646,0.3229921162128448,0.0513866245746612,0.3899166882038117
1.2878464460372925,1.282370924949646,0.2769768536090851,0.0323026664555072,0.2490181922912597
1.266968011856079,1.282370924949646,0.2596119344234466,0.0272865463048219,0.3036835193634032
1.2311680316925049,1.282370924949646,0.2615852952003479,0.0256423540413379,0.291541427373886
1.236813187599182,1.282370924949646,0.2672528922557831,0.0246303603053092,0.2580625116825104
1.259015679359436,1.282370924949646,0.2686937749385834,0.0235543213784694,0.2596156299114227
1.2999643087387085,1.282370924949646,0.270672470331192,0.0235600676387548,0.234555184841156
1.2781563997268677,1.282370924949646,0.2717577517032623,0.0237361509352922,0.2663407623767853
1.3441276550292969,1.282370924949646,0.2716247141361236,0.0231431536376476,0.2765786349773407
1.298491597175598,1.282370924949646,0.2596909999847412,0.0232375226914882,0.2611325979232788
1.2935417890548706,1.282370924949646,0.2539516687393188,0.0232672523707151,0.2246834635734558
1.306914448738098,1.282370924949646,0.2571021020412445,0.0229840036481618,0.2448680996894836
1.3096644878387451,1.282370924949646,0.2499353885650634,0.0230419095605611,0.2418422549962997
1.376703143119812,1.282370924949646,0.2495089471340179,0.0233829636126756,0.2287132889032364
1.41307532787323,1.282370924949646,0.2447142899036407,0.0234384499490261,0.2511629164218902
1.4582252502441406,1.282370924949646,0.2331691086292266,0.0254564546048641,0.2235455065965652
1.4087204933166504,1.282370924949646,0.2734735310077667,0.0333836823701858,0.2780312299728393
1.3491702079772947,1.282370924949646,0.2966720163822174,0.0449809059500694,0.2857710421085357
1.3474780321121216,1.282370924949646,0.1717170774936676,0.0348760187625885,0.1618556529283523
1.3862504959106443,1.282370924949646,0.1880119144916534,0.0350059159100055,0.1967573761940002
1.4450960159301756,1.282370924949646,0.1635732948780059,0.0356943383812904,0.1590312868356704
1.4582198858261108,1.282370924949646,0.2048480212688446,0.0395485758781433,0.2492619603872299
1.321539282798767,1.282370924949646,0.2756178081035614,0.0488710813224315,0.3270853161811828
1.2659741640090942,1.282370924949646,0.2657600045204162,0.0358477234840393,0.2612458765506744
1.3569278717041016,1.282370924949646,0.2295427620410919,0.0261771343648433,0.2562420070171356
1.2921972274780271,1.282370924949646,0.2433139979839324,0.0259817019104957,0.2588366270065308
1.285850167274475,1.282370924949646,0.2545925676822662,0.0254337601363658,0.238507866859436
1.3277885913848877,1.282370924949646,0.2606476247310638,0.0233121868222951,0.2824034690856933
1.4007165431976318,1.282370924949646,0.2545368373394012,0.0232636649161577,0.2222571223974228
1.371848225593567,1.282370924949646,0.2476008534431457,0.0241259895265102,0.2326211780309676
1.3304827213287351,1.282370924949646,0.2491925060749053,0.0254146419465541,0.229676604270935
1.2866746187210083,1.282370924949646,0.244701325893402,0.0263390094041824,0.2826985716819763
1.2631386518478391,1.282370924949646,0.2415766716003417,0.02761060744524,0.1909981071949004
1.2894257307052612,1.282370924949646,0.2501477897167206,0.0255085043609142,0.2520839869976044
1.2129606008529663,1.282370924949646,0.2601527571678161,0.0234246850013732,0.2537034153938293
1.2612073421478271,1.282370924949646,0.2652511596679687,0.0230737291276454,0.2910278737545013
1.2275781631469729,1.282370924949646,0.2686069905757904,0.0229481477290391,0.2369236797094344
1.2956937551498413,1.282370924949646,0.2700584828853607,0.0234811436384916,0.2901965975761413
1.3476655483245847,1.282370924949646,0.2704944312572479,0.0237722564488649,0.2710396349430084
1.3470348119735716,1.282370924949646,0.258052259683609,0.0240737665444612,0.3173283338546753
1.397633910179138,1.282370924949646,0.2341491281986236,0.0239841938018798,0.2439944744110107
1.4192588329315183,1.282370924949646,0.1930596530437469,0.0259343702346086,0.1473624855279922
1.3828859329223633,1.282370924949646,0.2242124676704406,0.0314266644418239,0.2549508213996887
1.2457540035247805,1.282370924949646,0.2496721744537353,0.0419419594109058,0.2967009544372558
1.3155609369277954,1.282370924949646,0.2230601012706756,0.0293672773987054,0.2147337049245834
1.406450867652893,1.282370924949646,0.2453428208827972,0.0261284168809652,0.2281574010848999
1.440449833869934,1.282370924949646,0.2315768599510193,0.0254980642348527,0.2292772084474563
1.4236557483673096,1.282370924949646,0.1924168169498444,0.0264361202716827,0.1932438313961028
1.3935887813568115,1.282370924949646,0.2054024040699004,0.0336720943450927,0.2586557865142822
1.2918583154678345,1.282370924949646,0.2320440113544464,0.0371174253523349,0.1803667843341827
1.252338409423828,1.282370924949646,0.2381417453289032,0.0384228378534316,0.2039583772420883
1.2340285778045654,1.282370924949646,0.2348800003528594,0.027080450206995,0.1939161866903304
1.2399327754974363,1.282370924949646,0.2651885449886322,0.0247517582029104,0.2893750369548797
1.2323473691940308,1.282370924949646,0.2690903842449188,0.0242216754704713,0.2786491215229034
1.1397641897201538,1.282370924949646,0.2703516781330108,0.0239598341286182,0.2339265644550323
1.0783143043518066,1.282370924949646,0.2791542112827301,0.0245766006410121,0.2708120346069336
1.0126370191574097,1.282370924949646,0.2791541516780852,0.0254347063601016,0.2982193529605865
0.9916892051696776,1.282370924949646,0.2707262933254241,0.027099160477519,0.234547346830368
0.936142921447754,1.282370924949646,0.256374180316925,0.0297018121927976,0.2413536161184311
0.8940953612327575,1.282370924949646,0.2628457248210907,0.032163206487894,0.2690893709659576
0.8974677324295045,1.282370924949646,0.272708922624588,0.0339489243924617,0.2476451247930526
0.9324743151664732,1.282370924949646,0.25569948554039,0.0352078042924404,0.2957041561603546
0.9208425879478456,1.282370924949646,0.2491191625595092,0.0355474650859832,0.2594364881515503
0.9886706471443176,1.282370924949646,0.2033247053623199,0.0439132042229175,0.21712327003479
1.0313239097595217,1.282370924949646,0.2069320082664489,0.0452204905450344,0.2192002981901168
1.039493441581726,1.282370924949646,0.2184371650218964,0.0443190522491931,0.2862862050533294
1.0243074893951416,1.282370924949646,0.2091141641139984,0.071621797978878,0.2411028742790222
1.0389591455459597,1.282370924949646,0.220543622970581,0.06030810251832,0.2729372382164001
1.0313748121261597,1.282370924949646,0.2436751127243041,0.0525966957211494,0.2728918492794037
1.1891554594039917,1.282370924949646,0.2273176610469818,0.0457306876778602,0.224288135766983
1.3111045360565183,1.282370924949646,0.2436617612838744,0.0344898328185081,0.1701863706111908
1.3660495281219482,1.282370924949646,0.2295854985713958,0.0351106077432632,0.2495456635951996
1.2057749032974243,1.282370924949646,0.2078236043453216,0.0312691889703273,0.2071730345487594
1.2099817991256712,1.282370924949646,0.2417494058609008,0.0297448132187128,0.2245947271585464
1.1903225183486938,1.282370924949646,0.2624428570270538,0.0259760282933712,0.2686511874198913
1.1072064638137815,1.282370924949646,0.2663438022136688,0.0250528529286384,0.2228079587221145
1.0886844396591189,1.282370924949646,0.2675910294055938,0.0265365205705165,0.3035134375095367
1.087015390396118,1.282370924949646,0.2660466432571411,0.0271353721618652,0.265580803155899
1.1062010526657104,1.282370924949646,0.2518412172794342,0.0286032631993293,0.2274082601070404
1.1850917339324951,1.282370924949646,0.2466578185558319,0.029662013053894,0.2391091436147689
1.1055661439895628,1.282370924949646,0.2392721772193908,0.0406226105988025,0.3162720501422882
1.1321665048599243,1.282370924949646,0.2469271719455718,0.030908865854144,0.2690066695213318
1.1766626834869385,1.282370924949646,0.2029894292354584,0.0312574878334999,0.1624273508787155
1.148675560951233,1.282370924949646,0.245253175497055,0.0290943123400211,0.2801989018917084
1.1284979581832884,1.282370924949646,0.2621269226074219,0.0283190328627824,0.2319064885377884
1.1652319431304932,1.282370924949646,0.2212365269660949,0.0300450213253498,0.2237841635942459
1.1992042064666748,1.282370924949646,0.2438551783561706,0.0286097079515457,0.2214401513338088
1.1933594942092896,1.282370924949646,0.2695686519145965,0.0277356933802366,0.2917948961257934
1.219352960586548,1.282370924949646,0.2508979439735412,0.0311399474740028,0.2803605198860168
1.2162619829177856,1.282370924949646,0.2617495954036712,0.0289690569043159,0.2351014316082
1.1995501518249512,1.282370924949646,0.2734502851963043,0.0277877990156412,0.2516227960586548
1.1348881721496582,1.282370924949646,0.275153785943985,0.0257809925824403,0.3292658030986785
1.1024646759033203,1.282370924949646,0.2721571624279022,0.0263291019946336,0.2204677313566208
1.108035445213318,1.282370924949646,0.2674521803855896,0.0265579391270875,0.2890468537807464
1.1926274299621582,1.282370924949646,0.2532913088798523,0.0279847290366888,0.2474228143692017
1.2151070833206177,1.282370924949646,0.2630840837955475,0.0283748097717762,0.234892725944519
1.1636934280395508,1.282370924949646,0.2498712539672851,0.029009461402893,0.2649996280670166
1.1471195220947263,1.282370924949646,0.2454777061939239,0.0329787880182266,0.225502535700798
1.17836332321167,1.282370924949646,0.2602385580539703,0.028805773705244,0.2261585742235184
1.1401056051254272,1.282370924949646,0.249951809644699,0.027121789753437,0.2194744199514388
1.192162036895752,1.282370924949646,0.2574244439601898,0.0275279376655817,0.1859704256057739
1.239529371261597,1.282370924949646,0.2423445284366608,0.0278809778392314,0.2441039979457855
1.218157172203064,1.282370924949646,0.2714889347553252,0.0277880169451236,0.2658485472202301
1.1876167058944702,1.282370924949646,0.2625527679920196,0.0271074641495943,0.2558663487434387
1.1090228557586668,1.282370924949646,0.2653084397315979,0.0267576277256012,0.324079304933548
1.1120935678482056,1.282370924949646,0.269883245229721,0.0262451823800802,0.2867032587528229
1.0807514190673828,1.282370924949646,0.2649731934070587,0.0267648063600063,0.2612755894660949
1.0530908107757568,1.282370924949646,0.2526552975177765,0.0285402778536081,0.2312728762626648
1.0286896228790283,1.282370924949646,0.2555337250232696,0.0298532303422689,0.2584293484687804
0.9847102165222168,1.282370924949646,0.2554510235786437,0.0311679728329181,0.2468958497047424
1.030845522880554,1.282370924949646,0.2608509063720703,0.0317689180374145,0.2346522212028503
0.9823889136314392,1.282370924949646,0.2540720701217651,0.0321417972445488,0.2105902731418609
0.95222669839859,1.282370924949646,0.2411255836486816,0.0333622321486473,0.26104074716568
0.9253838658332824,1.282370924949646,0.2231536209583282,0.0342603735625743,0.2799935936927795
0.9499229192733764,1.282370924949646,0.2357415854930877,0.0351132005453109,0.2750439047813415
0.9513158202171323,1.282370924949646,0.2536170780658721,0.0346028394997119,0.2547808289527893
0.9207534790039062,1.282370924949646,0.2327869832515716,0.0382252447307109,0.1872710585594176
0.9498240947723388,1.282370924949646,0.2164042592048644,0.0380533412098884,0.2318389564752578
0.9044392704963684,1.282370924949646,0.2474055588245392,0.042503472417593,0.2353006154298782
0.8359957933425902,1.282370924949646,0.1839000284671783,0.0416503176093101,0.2463684976100921
0.9275695085525512,1.282370924949646,0.2202605307102203,0.0370359495282173,0.1703156530857086


==> data/single_task_inference_result/ant/ant_single_task_inference_trajectories/25.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
-0.0087681403383612,1.2640924453735352,-1.772883057594299,3.2790184020996094,0.3173611164093017
0.545352041721344,1.2640924453735352,0.0626938939094543,0.2516479790210724,0.3264563977718352
1.0038843154907229,1.2640924453735352,0.1628814041614532,0.1124846339225769,0.1879011690616608
1.2600809335708618,1.2640924453735352,0.1801920235157012,0.0776009634137153,0.1269732117652893
1.3516091108322144,1.2640924453735352,0.2657079398632049,0.0432936698198318,0.2724601924419403
1.3635737895965576,1.2640924453735352,0.2377053797245025,0.0306149050593376,0.1732851415872573
1.4141725301742551,1.2640924453735352,0.1915518045425415,0.0359753631055355,0.2430277913808822
1.2954051494598389,1.2640924453735352,0.2024348676204681,0.0447919033467769,0.1603826731443405
1.3110445737838743,1.2640924453735352,0.2983185350894928,0.0307334903627634,0.3198925852775574
1.420870304107666,1.2640924453735352,0.2138871848583221,0.0260976999998092,0.1683669239282608
1.44674551486969,1.2640924453735352,0.2060290277004241,0.0264335181564092,0.2292374074459076
1.4584779739379885,1.2640924453735352,0.2452861368656158,0.0338127799332141,0.2484747171401977
1.4404729604721067,1.2640924453735352,0.3125235140323639,0.0363427810370922,0.264165461063385
1.3193387985229492,1.2640924453735352,0.2700285017490387,0.0455885156989097,0.3714308440685272
1.0656893253326416,1.2640924453735352,0.2502413094043732,0.0404200591146946,0.3136744499206543
1.0292274951934814,1.2640924453735352,0.2564256191253662,0.0296731032431125,0.2944559752941131
1.092156171798706,1.2640924453735352,0.2947550117969513,0.0276362467557191,0.2648786306381225
1.1370770931243896,1.2640924453735352,0.2787499725818634,0.0284462179988622,0.3070728480815887
1.148500919342041,1.2640924453735352,0.2454800009727478,0.0292966105043888,0.2352370172739029
1.1300426721572876,1.2640924453735352,0.2488378584384918,0.0423610284924507,0.2826166152954101
1.1106051206588743,1.2640924453735352,0.2572435438632964,0.0408656597137451,0.1803243160247802
1.1281604766845703,1.2640924453735352,0.2635752856731415,0.0301770940423011,0.2318143844604492
1.1936423778533936,1.2640924453735352,0.2718908488750458,0.0283058360219001,0.276913970708847
1.2452393770217896,1.2640924453735352,0.2803772389888763,0.0285910572856664,0.2687266767024993
1.214025855064392,1.2640924453735352,0.2624759376049042,0.0280806105583906,0.251992791891098
1.2721650600433347,1.2640924453735352,0.2807215750217438,0.0267672818154096,0.3187634944915771
1.2855606079101562,1.2640924453735352,0.2846626937389374,0.0254695806652307,0.2426413744688034
1.3324300050735471,1.2640924453735352,0.2825956046581268,0.0237765982747077,0.2518416941165924
1.4280886650085447,1.2640924453735352,0.267271876335144,0.0233743470162153,0.2808868288993835
1.5213913917541504,1.2640924453735352,0.2387464940547943,0.0250536296516656,0.2509584426879883
1.4412053823471067,1.2640924453735352,0.3340479433536529,0.0316712073981761,0.3552203178405761
1.401391625404358,1.2640924453735352,0.3412013351917267,0.0344182290136814,0.3105435669422149
1.5026134252548216,1.2640924453735352,0.1783177852630615,0.0302877016365528,0.1805971413850784
1.459011435508728,1.2640924453735352,0.1399897336959839,0.046591255813837,0.2158905714750289
1.4311246871948242,1.2640924453735352,0.0632872283458709,0.0552862770855426,0.00843495875597
1.4704949855804443,1.2640924453735352,0.0836766064167022,0.0422799177467823,0.112552061676979
1.458851933479309,1.2640924453735352,0.1456837058067321,0.0490970388054847,0.2019268125295639
1.3666106462478635,1.2640924453735352,0.1102624237537384,0.0656460672616958,0.1627494841814041
1.4069173336029053,1.2640924453735352,0.2139728963375091,0.0473349504172802,0.1529463976621627
1.4154415130615234,1.2640924453735352,0.1194148957729339,0.0348113514482975,0.1537583023309707
1.4647600650787351,1.2640924453735352,0.0126421600580215,0.0350872576236724,0.0485987849533557
1.5944709777832031,1.2640924453735352,0.1025925874710083,0.0639445334672927,0.0439928881824016
1.6192718744277954,1.2640924453735352,0.2963776886463165,0.0638477429747581,0.2919642031192779
1.4466522932052612,1.2640924453735352,0.3310944139957428,0.0570079982280731,0.3336278200149536
1.3993724584579468,1.2640924453735352,0.2730234563350677,0.0361236184835434,0.2740586698055267
1.31307852268219,1.2640924453735352,0.1865197718143463,0.0344358645379543,0.225707396864891
1.3702775239944458,1.2640924453735352,0.22567218542099,0.0478321313858032,0.1549194157123565
1.464735507965088,1.2640924453735352,0.1733148396015167,0.0382027849555015,0.1972632259130477
1.5778700113296509,1.2640924453735352,0.1165688633918762,0.0319121293723583,0.1378502547740936
1.6075901985168457,1.2640924453735352,0.2290307581424712,0.0426021851599216,0.2021431177854537
1.5009852647781372,1.2640924453735352,0.3460535109043121,0.0420926585793495,0.3534662127494812
1.2509630918502808,1.2640924453735352,0.2849076688289642,0.0364300422370433,0.2362762242555618
1.1031031608581543,1.2640924453735352,0.2530821859836578,0.0328073613345623,0.248871698975563
1.076679229736328,1.2640924453735352,0.2651732861995697,0.0334991328418254,0.2689705193042755
1.0759209394454956,1.2640924453735352,0.2861208021640777,0.0293112341314554,0.3350187242031097
1.0451902151107788,1.2640924453735352,0.2920455038547516,0.0282526612281799,0.2284348309040069
1.043351411819458,1.2640924453735352,0.2602246105670929,0.028576698154211,0.2506090104579925
1.0577703714370728,1.2640924453735352,0.2625709474086761,0.0305056069046258,0.186942994594574
1.1716094017028809,1.2640924453735352,0.2892290651798248,0.0309017021209001,0.3062989711761474
1.187535285949707,1.2640924453735352,0.2536016404628753,0.0355991348624229,0.2689141035079956
1.1590105295181274,1.2640924453735352,0.2629218995571136,0.032135933637619,0.2656986713409424
1.1352384090423584,1.2640924453735352,0.2629193067550659,0.037973441183567,0.2740607559680938
1.107282638549805,1.2640924453735352,0.2757640182971954,0.0298018865287303,0.2633527815341949
1.10660719871521,1.2640924453735352,0.2740404903888702,0.0272717308253049,0.2514711320400238
1.1351747512817385,1.2640924453735352,0.2692793905735016,0.0280666481703519,0.2927579581737518
1.1002012491226196,1.2640924453735352,0.2674507796764374,0.0283800940960645,0.2464861273765564
1.0718085765838623,1.2640924453735352,0.2608410716056824,0.0304622445255517,0.244349718093872
1.1502070426940916,1.2640924453735352,0.2508730590343475,0.0299500580877065,0.2776601016521454
1.1972913742065427,1.2640924453735352,0.2727459967136383,0.0287888422608375,0.300671488046646
1.282997965812683,1.2640924453735352,0.2856384217739104,0.0290128365159034,0.2880264520645141
1.2692152261734009,1.2640924453735352,0.2487624883651733,0.0318318605422973,0.2060292363166808
1.28945255279541,1.2640924453735352,0.2668460607528686,0.0262618493288755,0.2972763180732727
1.3429410457611084,1.2640924453735352,0.2711775004863739,0.0246895849704742,0.2675571143627167
1.3681790828704832,1.2640924453735352,0.2613317966461181,0.0241947676986455,0.2316194176673889
1.243708848953247,1.2640924453735352,0.2552613914012909,0.0244049336761236,0.2600418627262115
1.2412480115890503,1.2640924453735352,0.2816385924816131,0.0249186046421527,0.3085982799530029
1.248065710067749,1.2640924453735352,0.3034496009349823,0.0253702960908412,0.3063311278820038
1.164273023605347,1.2640924453735352,0.3139546811580657,0.0253727287054061,0.3978617787361145
1.3150286674499512,1.2640924453735352,0.3023786842823028,0.0242201387882232,0.2945542335510253
1.4911104440689087,1.2640924453735352,0.2868829071521759,0.0234603099524974,0.2631916999816894
1.6535568237304688,1.2640924453735352,0.2768564522266388,0.0245823077857494,0.2443008571863174
1.4706207513809204,1.2640924453735352,0.3145374357700348,0.0305539220571517,0.337568074464798
1.2949432134628296,1.2640924453735352,0.309669941663742,0.0333924554288387,0.3432487845420837
1.247187852859497,1.2640924453735352,0.279957503080368,0.0309649370610713,0.2857250273227692
1.2363823652267456,1.2640924453735352,0.2474552392959594,0.0314023829996585,0.2923206686973572
1.2568482160568235,1.2640924453735352,0.2504554986953735,0.029214771464467,0.243350937962532
1.328826904296875,1.2640924453735352,0.2918638885021209,0.0246948525309562,0.2858319580554962
1.4097870588302612,1.2640924453735352,0.2815771996974945,0.0231958571821451,0.3043794333934784
1.4401137828826904,1.2640924453735352,0.2689360082149505,0.0240425504744052,0.2663989663124084
1.4092143774032593,1.2640924453735352,0.314243346452713,0.0294537134468555,0.3282891511917114
1.4413310289382937,1.2640924453735352,0.3252485692501068,0.0315541066229343,0.3493562936782837
1.4018529653549194,1.2640924453735352,0.1924878060817718,0.0422439351677894,0.2416758835315704
1.445282220840454,1.2640924453735352,0.1122596561908722,0.0519582144916057,0.1882591843605041
1.4156670570373535,1.2640924453735352,0.09541055560112,0.0523734204471111,0.1714490801095962
1.397962212562561,1.2640924453735352,0.0377169549465179,0.0454756468534469,-0.0098579302430152
1.5244785547256468,1.2640924453735352,0.1254067718982696,0.0541117489337921,0.0576965287327766
1.4898113012313845,1.2640924453735352,0.2027935087680817,0.0511810407042503,0.1556162536144256
1.395339012145996,1.2640924453735352,0.2258315980434417,0.058906827121973,0.2773290574550628
1.3568720817565916,1.2640924453735352,0.1756319105625152,0.0348230749368667,0.1923675388097763
1.289664387702942,1.2640924453735352,0.1989139914512634,0.0333983078598976,0.2139214128255844
1.3084290027618408,1.2640924453735352,0.1993021965026855,0.0376488976180553,0.2020660489797592
1.3020315170288084,1.2640924453735352,0.2206675708293914,0.0329413339495658,0.2293395102024078
1.2800875902175903,1.2640924453735352,0.2326986789703369,0.0263517294079065,0.2651799321174621
1.2310528755187988,1.2640924453735352,0.2505358457565308,0.0247526559978723,0.2682200968265533
1.1620004177093504,1.2640924453735352,0.2642981112003326,0.0235420763492584,0.2796141505241394
1.1030384302139282,1.2640924453735352,0.2768246233463287,0.0236321091651916,0.2918629050254822
1.1362251043319702,1.2640924453735352,0.2831951677799225,0.024428566917777,0.2628152668476105
1.02209734916687,1.2640924453735352,0.2805434763431549,0.025953384116292,0.285811334848404
0.9824176430702208,1.2640924453735352,0.273943692445755,0.0276864990592002,0.2799590528011322
0.964746594429016,1.2640924453735352,0.2882948219776153,0.029547281563282,0.3181282579898834
0.9645344018936156,1.2640924453735352,0.2701655328273772,0.0311143361032009,0.279862105846405
0.941011369228363,1.2640924453735352,0.2643049955368041,0.0319381915032863,0.3547670543193816
0.9370887279510498,1.2640924453735352,0.2718012034893036,0.0341418348252773,0.2803849577903747
0.9386777281761168,1.2640924453735352,0.2771497666835785,0.036128930747509,0.3081104159355163
0.934234082698822,1.2640924453735352,0.5125657320022583,0.063803881406784,0.4942047894001007
0.949699342250824,1.2640924453735352,0.4492940008640289,0.0704260021448135,0.5274441242218018
0.9210867285728456,1.2640924453735352,0.7038959264755249,0.0657210275530815,0.7106219530105591
0.9321041107177734,1.2640924453735352,0.347783237695694,0.0457905940711498,0.2472926676273345
0.9199697375297544,1.2640924453735352,0.2027276754379272,0.0382639244198799,0.2165640294551849
0.9708794951438906,1.2640924453735352,0.2394334971904754,0.0375758931040763,0.2610108852386474
1.1342636346817017,1.2640924453735352,0.2679696977138519,0.0371298231184482,0.2832992076873779
1.1815496683120728,1.2640924453735352,0.2334283292293548,0.0423374138772487,0.272055059671402
1.2925580739974976,1.2640924453735352,0.2397317290306091,0.038042526692152,0.2396966367959976
1.3452197313308716,1.2640924453735352,0.2407976686954498,0.0374643430113792,0.16253362596035
1.3567653894424438,1.2640924453735352,0.2387587130069732,0.0295833926647901,0.2256582826375961
1.4342238903045654,1.2640924453735352,0.2121435403823852,0.0274879448115825,0.2307419180870056
1.38880717754364,1.2640924453735352,0.1680116057395935,0.0293676555156707,0.1826914250850677
1.3921930789947508,1.2640924453735352,0.2614315450191498,0.0390945971012115,0.3097337782382964
1.290601134300232,1.2640924453735352,0.1507571637630462,0.0363397561013698,0.153983861207962
1.2337511777877808,1.2640924453735352,0.1978979110717773,0.0336921364068985,0.173732727766037
1.2592533826828003,1.2640924453735352,0.2370692193508148,0.0279196053743362,0.2645623981952667
1.304211378097534,1.2640924453735352,0.2771554291248321,0.0245926659554243,0.258083701133728
1.3634990453720093,1.2640924453735352,0.2798452079296112,0.0238465387374162,0.2771826684474945
1.2751621007919312,1.2640924453735352,0.2629337906837463,0.023647304624319,0.2489648163318634
1.2113037109375,1.2640924453735352,0.2725894749164581,0.0243332255631685,0.2378129214048385
1.2678343057632446,1.2640924453735352,0.2739835679531097,0.0235184468328952,0.2829217016696929
1.255486249923706,1.2640924453735352,0.276322990655899,0.023598063737154,0.3037737011909485
1.2140289545059204,1.2640924453735352,0.2856611907482147,0.0234921462833881,0.286120742559433
1.1612684726715088,1.2640924453735352,0.2863014042377472,0.0231681503355503,0.304394632577896
1.2329951524734497,1.2640924453735352,0.2864116728305816,0.0239462833851575,0.25624081492424
1.2857786417007446,1.2640924453735352,0.2857271134853363,0.0238494053483009,0.3069145977497101
1.323028326034546,1.2640924453735352,0.2830041348934173,0.0242691915482282,0.2914884984493256
1.2881141901016235,1.2640924453735352,0.2730139195919037,0.0246729776263236,0.3112441301345824
1.3105899095535278,1.2640924453735352,0.2569478452205657,0.0252109374850988,0.2471551299095153
1.2282367944717407,1.2640924453735352,0.2517543733119964,0.0240651983767747,0.2486111968755722
1.2504991292953491,1.2640924453735352,0.2565731406211853,0.0237183030694723,0.2910373210906982
1.3473674058914185,1.2640924453735352,0.2708249390125274,0.0235830917954444,0.2743369340896606
1.3694312572479248,1.2640924453735352,0.2727444469928741,0.0235200505703687,0.27340367436409
1.328175663948059,1.2640924453735352,0.264376550912857,0.0248257480561733,0.2904677093029022
1.2802520990371704,1.2640924453735352,0.2927275598049164,0.0265143867582082,0.298093855381012
1.2116291522979736,1.2640924453735352,0.2751849591732024,0.0257906820625066,0.2637153565883636
1.1998358964920044,1.2640924453735352,0.2588880062103271,0.0257208067923784,0.2657620906829833
1.2505340576171875,1.2640924453735352,0.2779180109500885,0.0244592800736427,0.2875921428203583
1.278339982032776,1.2640924453735352,0.2796870768070221,0.0240568052977323,0.2525627315044403
1.301155924797058,1.2640924453735352,0.28311887383461,0.0237761493772268,0.2982005178928375
1.3462631702423096,1.2640924453735352,0.2783162295818329,0.023619245737791,0.2792122960090636
1.251394748687744,1.2640924453735352,0.2681142091751098,0.0244570989161729,0.2200536876916885
1.19950532913208,1.2640924453735352,0.2741549313068389,0.0237517803907394,0.2730937302112579
1.2355725765228271,1.2640924453735352,0.2793430984020232,0.0238967258483171,0.2700972855091095
1.173767328262329,1.2640924453735352,0.285319834947586,0.0238495059311389,0.2856771647930144
1.1114650964736938,1.2640924453735352,0.2924142777919769,0.0242561306804418,0.3051477372646332
1.1555495262145996,1.2640924453735352,0.2936843335628509,0.0247788075357675,0.3355404436588287
1.1555482149124143,1.2640924453735352,0.2806374728679657,0.0260880440473556,0.3026659190654754
1.1955350637435913,1.2640924453735352,0.2690243422985077,0.0270272176712751,0.3165298104286194
1.1990292072296145,1.2640924453735352,0.2827915847301483,0.0278853643685579,0.3089118599891662
1.098778486251831,1.2640924453735352,0.2849537432193756,0.0282030589878559,0.2661370038986206
1.172798991203308,1.2640924453735352,0.2895925939083099,0.0267938692122697,0.2865051031112671
1.17406165599823,1.2640924453735352,0.2771338522434234,0.026987699791789,0.2715879380702972
1.2149466276168823,1.2640924453735352,0.2779789268970489,0.0263273250311613,0.244627296924591
1.2517621517181396,1.2640924453735352,0.2850522100925445,0.0269870497286319,0.276131272315979
1.2552804946899414,1.2640924453735352,0.2881714403629303,0.0274085439741611,0.3243133127689361
1.322622776031494,1.2640924453735352,0.2905483543872832,0.0243830233812332,0.2890582680702209
1.3246785402297971,1.2640924453735352,0.2838580906391144,0.0242362562566995,0.2459041476249694
1.2460514307022097,1.2640924453735352,0.2772647440433502,0.0241174269467592,0.3192840218544006
1.2398271560668943,1.2640924453735352,0.2864900529384613,0.0235196072608232,0.3023915886878967
1.1740933656692505,1.2640924453735352,0.2821694910526276,0.0236833076924085,0.2564717829227447
1.0767717361450195,1.2640924453735352,0.2838442027568816,0.0240007080137729,0.3007769286632538
0.972419023513794,1.2640924453735352,0.2905944883823395,0.02449038811028,0.2683992981910705
0.9584251642227172,1.2640924453735352,0.2933407723903656,0.0257557481527328,0.2718848884105682
0.9922693967819212,1.2640924453735352,0.2839087545871734,0.0285548362880945,0.2561222314834595
1.027217984199524,1.2640924453735352,0.2621385157108307,0.0316804759204387,0.247394561767578
1.0153154134750366,1.2640924453735352,0.2694647014141083,0.031902726739645,0.2696138620376587
1.063604474067688,1.2640924453735352,0.2030332684516906,0.0477622523903846,0.1639448702335357
1.0934990644454956,1.2640924453735352,0.2226450741291046,0.0392567366361618,0.2117342799901962
1.1362903118133545,1.2640924453735352,0.2418709099292755,0.0385817736387252,0.2134259641170501
1.1571048498153689,1.2640924453735352,0.2701110541820526,0.0537446439266204,0.2543722689151764
1.203453779220581,1.2640924453735352,0.2875888645648956,0.0343016795814037,0.2551713585853576
1.3050261735916135,1.2640924453735352,0.3272500932216644,0.0393745489418506,0.2979748249053955
1.3150503635406494,1.2640924453735352,0.2747921049594879,0.0283059515058994,0.2416596859693527
1.3016170263290403,1.2640924453735352,0.2548275589942932,0.0255523603409528,0.274574875831604
1.2632019519805908,1.2640924453735352,0.2442111968994141,0.0255872923880815,0.2527672350406647
1.184077501296997,1.2640924453735352,0.2538039684295654,0.0247254241257906,0.2787802815437317
1.2506155967712402,1.2640924453735352,0.2718414962291717,0.0238295570015907,0.2359323054552078
1.1982134580612185,1.2640924453735352,0.2786478102207184,0.0233999732881784,0.261466920375824
1.0720316171646118,1.2640924453735352,0.2855818569660187,0.0236479975283145,0.2806882262229919
1.0919984579086304,1.2640924453735352,0.2918104231357574,0.0243272092193365,0.3357502222061156
1.1784204244613647,1.2640924453735352,0.2882496416568756,0.026382116600871,0.2241368293762207
1.2346396446228027,1.2640924453735352,0.2702943980693816,0.0272081550210714,0.2790453135967254
1.17851185798645,1.2640924453735352,0.2773062288761139,0.0272381100803613,0.2509316802024841
1.1565915346145628,1.2640924453735352,0.2745729982852936,0.0291133169084787,0.3374721705913544


==> data/single_task_inference_result/ant/ant_single_task_inference_trajectories/26.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
-0.0807176008820533,6.39508819580078,-1.772883057594299,3.2790184020996094,-1.8974678516387933
-0.1043949425220489,6.39508819580078,-4.689368724822998,0.3982766270637512,2.226485252380371
0.0866317972540855,6.39508819580078,-4.644860744476318,0.08677838742733,-3.9640288352966313
0.3230598568916321,6.39508819580078,-4.5146098136901855,0.0630219504237175,-4.497314453125
0.7160007357597351,6.39508819580078,-4.5210394859313965,0.046474989503622,-4.675933837890625
1.160784602165222,6.39508819580078,-4.61459493637085,0.036257229745388,-4.637961864471436
1.4373390674591064,6.39508819580078,-4.603646278381348,0.0362763553857803,-4.6168413162231445
1.729006052017212,6.39508819580078,-4.595535755157472,0.036310326308012,-4.604811668395996
1.9741073846817017,6.39508819580078,-4.591141223907472,0.0363547392189502,-4.597701072692871
2.280092716217041,6.39508819580078,-4.58990478515625,0.0364479646086692,-4.558311939239502
2.554655313491821,6.39508819580078,-4.590514659881592,0.0366255044937133,-4.570774078369141
2.848398447036743,6.39508819580078,-4.593583583831787,0.0368319302797317,-4.529917240142822
3.5219905376434326,6.39508819580078,-4.59995174407959,0.0371526181697845,-4.608520030975342
3.985931396484375,6.39508819580078,-4.606997013092041,0.0376379489898681,-4.604145526885985
4.216905117034912,6.39508819580078,-4.619568347930908,0.0385866314172744,-4.664336681365967
4.487042427062988,6.39508819580078,-4.640105724334717,0.0459384806454181,-4.654381275177002
4.704735755920409,6.39508819580078,-3.378387689590454,0.1307829171419143,-3.336456060409545
4.785204887390137,6.39508819580078,-3.5507900714874268,0.269940435886383,-3.054713249206543
4.941552639007568,6.39508819580078,-3.2003931999206543,0.2691757380962372,-3.649043560028076
5.137831211090088,6.39508819580078,-3.5441818237304688,0.1837461441755294,-3.6128451824188232
5.205935955047608,6.39508819580078,-3.0711770057678223,0.1486533135175704,-3.038538932800293
5.1170873641967765,6.39508819580078,-3.143296957015991,0.206139400601387,-3.194890022277832
5.038854122161865,6.39508819580078,-4.235327243804932,0.1461551785469055,-4.133882522583008
4.9784483909606925,6.39508819580078,-4.373804569244385,0.0542604587972164,-4.495564937591553
5.265905857086182,6.39508819580078,-4.439114093780518,0.0565579272806644,-4.443218708038329
5.533788681030273,6.39508819580078,-4.205029487609863,0.0533429682254791,-4.124114513397217
5.6415605545043945,6.39508819580078,-3.5934059619903564,0.09336668998003,-3.5999977588653564
5.603094100952148,6.39508819580078,-3.5308034420013428,0.1495588719844818,-3.562556505203247
5.818064212799072,6.39508819580078,-4.3659653663635245,0.1098107323050498,-4.4583001136779785
6.053122043609619,6.39508819580078,-4.391838073730469,0.0349680371582508,-4.395183086395264
6.232000827789307,6.39508819580078,-4.277998447418213,0.056582324206829,-4.282495021820068
6.361480712890625,6.39508819580078,-4.506424903869629,0.0717817321419715,-4.436553478240967
6.437141895294189,6.39508819580078,-4.5333213806152335,0.0349312238395214,-4.560528755187988
6.57462739944458,6.39508819580078,-4.557433605194092,0.0321498289704322,-4.564522743225098
6.747231960296631,6.39508819580078,-4.599491119384766,0.0363891571760177,-4.558374404907227
6.851187705993652,6.39508819580078,-4.623451232910156,0.0404815971851348,-4.621067523956299
6.8142619132995605,6.39508819580078,-4.4287590980529785,0.0418324694037437,-4.584951877593993
6.827586174011231,6.39508819580078,-4.51390552520752,0.0445036813616752,-4.616713523864745
6.798344612121582,6.39508819580078,-4.513203144073486,0.0417064316570758,-4.480003356933594
6.643188953399657,6.39508819580078,-4.496132850646973,0.0482772588729858,-4.456295967102051
6.644562721252441,6.39508819580078,-4.483648777008057,0.0452522598206996,-4.494137287139893
6.5416789054870605,6.39508819580078,-4.520242691040039,0.044615551829338,-4.49952268600464
6.553122043609619,6.39508819580078,-4.5539326667785645,0.0428074486553669,-4.579197883605957
6.645284175872803,6.39508819580078,-4.557358741760254,0.0346666276454925,-4.528613090515137
6.724669456481934,6.39508819580078,-4.564710140228272,0.0404257364571094,-4.569168567657472
6.7026567459106445,6.39508819580078,-4.510158538818359,0.0384854450821876,-4.53668975830078
6.619288444519042,6.39508819580078,-4.477397441864014,0.0341764241456985,-4.483061790466309
6.65839958190918,6.39508819580078,-4.479630470275879,0.0352551788091659,-4.466401100158691
6.807353019714356,6.39508819580078,-4.520748615264893,0.0380713902413845,-4.468928337097168
6.8235154151916495,6.39508819580078,-4.548305034637451,0.0469400212168693,-4.559749603271484
6.801966667175293,6.39508819580078,-4.539952754974365,0.0390687324106693,-4.586566925048828
6.807589530944824,6.39508819580078,-4.504146099090576,0.0383387058973312,-4.531144618988037
6.779674053192139,6.39508819580078,-4.498411178588867,0.0441875979304313,-4.501126289367676
6.738781929016112,6.39508819580078,-4.519693374633789,0.0488746687769889,-4.478261947631836
6.79534387588501,6.39508819580078,-4.511085033416748,0.0472566708922386,-4.564439296722412
6.851863861083984,6.39508819580078,-4.530186176300049,0.0482102483510971,-4.420480251312256
6.867029190063477,6.39508819580078,-4.5668230056762695,0.0496679618954658,-4.586173057556152
6.83467435836792,6.39508819580078,-4.531110763549805,0.0462346896529197,-4.452347278594971
6.705378532409668,6.39508819580078,-4.497935771942139,0.0474360845983028,-4.406550407409668
6.711354732513428,6.39508819580078,-4.4708871841430655,0.0482649579644203,-4.38823938369751
6.656392574310304,6.39508819580078,-4.507689952850342,0.0494733937084674,-4.583044052124024
6.553545475006104,6.39508819580078,-4.550347328186035,0.0501137003302574,-4.54510498046875
6.452182292938232,6.39508819580078,-4.514398097991943,0.0366959571838378,-4.519125461578369
6.263218402862549,6.39508819580078,-4.535972595214844,0.0332439430058002,-4.548431873321533
6.262973308563232,6.39508819580078,-4.528591632843018,0.0324015989899635,-4.550862312316895
6.411736488342285,6.39508819580078,-4.510756969451904,0.0282029584050178,-4.559298515319824
6.573935508728027,6.39508819580078,-4.533237457275392,0.0255909897387027,-4.471549987792969
6.425047874450684,6.39508819580078,-4.534007549285889,0.024626862257719,-4.542488098144531
6.400074481964111,6.39508819580078,-4.533423900604248,0.0288038086146116,-4.554215908050537
6.475194931030273,6.39508819580078,-4.50213098526001,0.0267993323504924,-4.507707595825195
6.588690757751465,6.39508819580078,-4.51161527633667,0.0264488123357296,-4.530413627624512
6.560629844665527,6.39508819580078,-4.515645503997803,0.0292191468179225,-4.511260032653809
6.537223815917969,6.39508819580078,-4.539266109466553,0.0315922237932682,-4.507368087768555
6.332551002502441,6.39508819580078,-4.635119438171387,0.0374563746154308,-4.623094081878662
6.111196041107178,6.39508819580078,-4.55059814453125,0.0319179743528366,-4.518916606903076
6.171562194824219,6.39508819580078,-4.4945478439331055,0.0295906513929367,-4.433863162994385
6.396667003631592,6.39508819580078,-4.523213863372803,0.0280568599700927,-4.514554500579834
6.3172264099121085,6.39508819580078,-4.547021389007568,0.0263150241225957,-4.547585964202881
6.40731143951416,6.39508819580078,-4.543777942657472,0.0245347172021865,-4.511650085449219
6.4507784843444815,6.39508819580078,-4.533749103546144,0.0282794758677482,-4.547677993774414
6.3430256843566895,6.39508819580078,-4.543348789215088,0.0266421716660261,-4.472408294677734
6.368981838226318,6.39508819580078,-4.531835079193115,0.0237410068511962,-4.528501033782959
6.364011764526367,6.39508819580078,-4.526601314544678,0.0242203939706087,-4.536806583404541
6.1747145652771,6.39508819580078,-4.525162220001221,0.0233935583382844,-4.509657382965088
5.895565032958984,6.39508819580078,-4.525857448577881,0.0241391658782958,-4.48698616027832
5.897707462310791,6.39508819580078,-4.528933048248291,0.0256589949131012,-4.508975505828857
6.02355432510376,6.39508819580078,-4.5539984703063965,0.0274406429380178,-4.5693016052246085
6.111369609832764,6.39508819580078,-4.568801403045654,0.0295061971992254,-4.528419017791748
6.14332389831543,6.39508819580078,-4.619714736938477,0.0320815667510032,-4.621918201446533
6.181771278381348,6.39508819580078,-4.539211750030518,0.0674452856183052,-4.570178985595703
6.109980583190918,6.39508819580078,-4.614139080047608,0.0504406057298183,-4.57430076599121
6.21867561340332,6.39508819580078,-4.640058994293213,0.0492821373045444,-4.640084266662598
6.308950901031494,6.39508819580078,-4.559716701507568,0.0368865877389907,-4.523394107818604
6.368772506713867,6.39508819580078,-4.558453083038329,0.037554532289505,-4.59954833984375
6.515551567077637,6.39508819580078,-4.531437397003174,0.0348167084157466,-4.561410903930664
6.4757609367370605,6.39508819580078,-4.566403865814209,0.0323422998189926,-4.578805446624756
6.565197944641112,6.39508819580078,-4.5510334968566895,0.0319883711636066,-4.564606189727783
6.556437015533447,6.39508819580078,-4.545598506927489,0.0323675312101841,-4.587936878204346
6.639641761779785,6.39508819580078,-4.484561443328857,0.0330091416835784,-4.475564479827881
6.583158016204834,6.39508819580078,-4.498257160186768,0.0351174212992191,-4.5545268058776855
6.725586891174316,6.39508819580078,-4.511849403381348,0.0373171605169773,-4.476936340332031
6.749011039733888,6.39508819580078,-4.501193046569824,0.032992634922266,-4.535254001617432
6.71628475189209,6.39508819580078,-4.534457683563232,0.0376208946108818,-4.541098594665527
6.664180278778076,6.39508819580078,-4.486865997314453,0.0356891490519046,-4.503578186035156
6.291677951812744,6.39508819580078,-4.491184711456299,0.0383725129067897,-4.488221645355225
6.28999137878418,6.39508819580078,-4.464920520782472,0.0349292419850826,-4.497128486633301
6.388733386993408,6.39508819580078,-4.465249538421631,0.0333775095641613,-4.425912857055664
6.457880973815918,6.39508819580078,-4.51221227645874,0.0313269384205341,-4.5269083976745605
6.596553325653076,6.39508819580078,-4.539933681488037,0.0261969566345214,-4.577852249145508
6.612640380859375,6.39508819580078,-4.5791306495666495,0.031786311417818,-4.592691421508789
6.604952812194824,6.39508819580078,-4.601624011993408,0.0373987853527069,-4.585556983947754
6.702916622161865,6.39508819580078,-4.4865899085998535,0.0366939082741737,-4.454497337341309
6.710996150970458,6.39508819580078,-4.542012691497803,0.0436749421060085,-4.494942665100098
6.615400314331056,6.39508819580078,-4.532115459442139,0.0357181653380394,-4.506497859954834
6.511242866516112,6.39508819580078,-4.473717212677002,0.0338765680789947,-4.454277515411377
6.384988784790039,6.39508819580078,-4.502710819244385,0.0340273268520832,-4.55475378036499
6.414079666137695,6.39508819580078,-4.5065693855285645,0.0312944464385509,-4.551249504089356
6.4278879165649405,6.39508819580078,-4.51885223388672,0.0295759942382574,-4.546632289886475
6.339730262756348,6.39508819580078,-4.5396056175231925,0.0266064722090959,-4.580106258392334
6.348770618438721,6.39508819580078,-4.535985946655273,0.0248847510665655,-4.519302845001221
6.429147243499756,6.39508819580078,-4.532740116119385,0.0236160922795534,-4.5767436027526855
6.526357173919678,6.39508819580078,-4.5331783294677725,0.0237682145088911,-4.51566219329834
6.540508270263672,6.39508819580078,-4.539307117462158,0.0250903740525245,-4.536820411682129
6.441087245941161,6.39508819580078,-4.615352153778076,0.0306547190994024,-4.599103450775146
6.344304084777832,6.39508819580078,-4.606177806854248,0.0316023714840412,-4.593324661254883
6.324420928955078,6.39508819580078,-4.558790683746338,0.0297353211790323,-4.5601911544799805
6.196763038635254,6.39508819580078,-4.520716190338135,0.0268424320966005,-4.546633243560791
6.116959571838378,6.39508819580078,-4.531177997589111,0.0249492861330509,-4.535064697265625
6.3120174407958975,6.39508819580078,-4.540657043457031,0.0258050076663494,-4.530027389526367
6.404687881469728,6.39508819580078,-4.512611865997314,0.0263306014239788,-4.521465301513672
6.405580997467041,6.39508819580078,-4.537395000457764,0.0267353020608425,-4.589720726013184
6.447580814361572,6.39508819580078,-4.532443523406982,0.0277624819427728,-4.493756294250488
6.3605732917785645,6.39508819580078,-4.551406383514404,0.0272809267044067,-4.507649421691895
6.34662628173828,6.39508819580078,-4.537309169769287,0.0247485414147377,-4.594040870666504
6.577613353729248,6.39508819580078,-4.533786773681641,0.0235996060073375,-4.542335033416748
6.681951522827148,6.39508819580078,-4.513821125030518,0.0250079873949289,-4.521672248840332
6.666915893554688,6.39508819580078,-4.483909606933594,0.0264483448117971,-4.437918663024902
6.604280948638916,6.39508819580078,-4.475948810577393,0.0308687146753072,-4.480245590209961
6.639880657196045,6.39508819580078,-4.423283100128174,0.0338837504386901,-4.459549427032472
6.4610815048217765,6.39508819580078,-4.527037143707275,0.0363659635186195,-4.51432991027832
6.477011680603027,6.39508819580078,-4.528382778167725,0.0325771756470203,-4.5071349143981925
6.389889240264893,6.39508819580078,-4.559369087219238,0.030309472233057,-4.551037788391112
6.273584842681885,6.39508819580078,-4.536839962005615,0.029641842469573,-4.5170578956604
6.402555465698241,6.39508819580078,-4.522259712219238,0.0283489804714918,-4.554933071136475
6.539203643798828,6.39508819580078,-4.519903182983398,0.0243426263332366,-4.5440673828125
6.617375850677489,6.39508819580078,-4.521623134613037,0.0241742506623268,-4.541125774383545
6.712469577789307,6.39508819580078,-4.49943733215332,0.0272482875734567,-4.51679229736328
6.857194423675537,6.39508819580078,-4.498836517333984,0.0433069169521331,-4.510303020477295
6.714181423187256,6.39508819580078,-4.541496753692626,0.0488052330911159,-4.53756046295166
6.792929172515869,6.39508819580078,-4.491240978240967,0.0352018103003501,-4.45614767074585
6.792731285095215,6.39508819580078,-4.488809585571289,0.0398903898894786,-4.505316257476808
6.6672797203063965,6.39508819580078,-4.5389909744262695,0.0475690476596355,-4.565035820007324
6.693515300750732,6.39508819580078,-4.495406627655028,0.041801381856203,-4.490461826324463
6.586050510406494,6.39508819580078,-4.494275569915772,0.0427278727293014,-4.471096992492676
6.503634929656982,6.39508819580078,-4.538764476776123,0.0435080304741859,-4.49107551574707
6.478878974914551,6.39508819580078,-4.536856174468993,0.0337969847023487,-4.52255916595459
6.588570594787598,6.39508819580078,-4.560432910919189,0.0342454835772514,-4.5862998962402335
6.762901782989502,6.39508819580078,-4.572707653045654,0.0365974679589271,-4.570012092590332
6.6610727310180655,6.39508819580078,-4.473613739013672,0.0368295423686504,-4.419252395629883
6.503517150878905,6.39508819580078,-4.452431678771973,0.0338467136025428,-4.462384223937988
6.470972061157227,6.39508819580078,-4.496907711029053,0.0336763262748718,-4.490869522094728
6.40890645980835,6.39508819580078,-4.56662130355835,0.0338061638176441,-4.588735580444336
6.3856377601623535,6.39508819580078,-4.555853843688965,0.0318107083439827,-4.564970016479492
6.552868843078612,6.39508819580078,-4.531229972839356,0.027549946680665,-4.548484802246094
6.544667720794678,6.39508819580078,-4.523952007293701,0.0263306219130754,-4.52454137802124
6.628297328948976,6.39508819580078,-4.507862567901611,0.0273550972342491,-4.542126655578612
6.537947654724121,6.39508819580078,-4.4828877449035645,0.0291006807237863,-4.51500415802002
6.38892698287964,6.39508819580078,-4.472039222717285,0.0335224866867065,-4.518763065338135
6.228616237640381,6.39508819580078,-4.466928005218506,0.027994317933917,-4.421419143676758
6.128594398498535,6.39508819580078,-4.504751682281494,0.0299388784915208,-4.488421440124512
5.947569370269775,6.39508819580078,-4.5091552734375,0.0278461873531341,-4.535298824310304
6.00391149520874,6.39508819580078,-4.538330554962158,0.0266349259763956,-4.5550217628479
6.2425217628479,6.39508819580078,-4.556893825531006,0.028619272634387,-4.548610687255859
6.433870315551758,6.39508819580078,-4.571090221405028,0.0311103239655494,-4.530504226684569
6.426492691040039,6.39508819580078,-4.495182037353516,0.0298955757170915,-4.430515766143799
6.342008113861084,6.39508819580078,-4.585331439971924,0.0338678956031799,-4.631036758422852
6.143606662750244,6.39508819580078,-4.527090549468993,0.0284322164952754,-4.519456386566161
6.195596694946289,6.39508819580078,-4.528241634368896,0.0260859671980142,-4.52305793762207
6.110028743743896,6.39508819580078,-4.548641681671144,0.0256981514394283,-4.550891399383545
6.136786460876465,6.39508819580078,-4.549533367156982,0.0268245358020067,-4.51637077331543
6.247766971588135,6.39508819580078,-4.554055690765381,0.028370764106512,-4.562571048736572
6.445507526397705,6.39508819580078,-4.592431545257568,0.0323904454708099,-4.598586559295654
6.461469650268555,6.39508819580078,-4.507007598876953,0.0310991182923316,-4.479970932006836
6.489255428314209,6.39508819580078,-4.604692935943604,0.034527976065874,-4.595376014709473
6.620608329772949,6.39508819580078,-4.631312370300293,0.0332359373569488,-4.604919910430908
6.570040225982666,6.39508819580078,-4.681264400482178,0.0358458757400512,-4.637323379516602
6.455804347991943,6.39508819580078,-4.4870219230651855,0.0338532738387584,-4.4668846130371085
6.355451583862305,6.39508819580078,-4.509433746337891,0.0310837440192699,-4.502923011779785
6.155802726745605,6.39508819580078,-4.551133632659912,0.0302033443003892,-4.540517807006836
6.1514153480529785,6.39508819580078,-4.508021831512451,0.0281986966729164,-4.44466495513916
6.26486110687256,6.39508819580078,-4.541872501373291,0.0266055017709732,-4.500826835632324
6.319825649261475,6.39508819580078,-4.528385639190674,0.0263696648180484,-4.487725257873535
6.365099906921387,6.39508819580078,-4.5335211753845215,0.0275238957256078,-4.564120769500732
6.4759483337402335,6.39508819580078,-4.563000679016112,0.0341844670474529,-4.571045875549316
6.572046279907227,6.39508819580078,-4.562450885772705,0.0309543665498495,-4.550610542297363
6.274243354797363,6.39508819580078,-4.541367530822754,0.0321475751698017,-4.43622589111328
6.162244319915772,6.39508819580078,-4.504961490631104,0.0277063101530075,-4.531391143798828
6.248785972595215,6.39508819580078,-4.495112895965576,0.0277709756046533,-4.474146842956543
6.19510555267334,6.39508819580078,-4.497303009033203,0.0279097091406583,-4.484359264373779
6.57568359375,6.39508819580078,-4.540444850921631,0.0273566432297229,-4.538407325744629


==> data/single_task_inference_result/ant/ant_single_task_inference_trajectories/27.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.0325210839509964,2.4076578617095947,-1.772883057594299,3.2790184020996094,0.537895679473877
0.4154695272445679,2.4076578617095947,-1.161944031715393,0.2498124092817306,0.0330644845962524
0.6836785674095154,2.4076578617095947,-0.7782033681869507,0.1121327653527259,-0.9794799685478208
1.0651636123657229,2.4076578617095947,-0.818307876586914,0.0850760638713836,-0.8557433485984801
1.3564748764038084,2.4076578617095947,-0.7765928506851196,0.0551872700452804,-0.8883180022239685
1.8354637622833248,2.4076578617095947,-0.8643664121627807,0.0439385361969471,-0.8887729644775391
2.022779703140259,2.4076578617095947,-0.8238698244094848,0.0428920984268188,-0.8974554538726807
2.204648017883301,2.4076578617095947,-0.6760759353637695,0.0351588241755962,-0.6595507860183716
2.287832021713257,2.4076578617095947,-0.6783537864685059,0.0408115349709987,-0.6664237976074219
2.100499391555786,2.4076578617095947,-0.7438995838165283,0.0447963960468769,-0.6633891463279724
2.0248456001281734,2.4076578617095947,-0.8288171291351318,0.0435726828873157,-0.8114836215972899
2.196026086807251,2.4076578617095947,-0.7989476919174193,0.0388391762971878,-0.8468576669692993
2.2824456691741943,2.4076578617095947,-0.8259576559066771,0.0347283147275447,-0.742896318435669
2.348799705505371,2.4076578617095947,-0.8183819055557251,0.0312612876296043,-0.7987127304077148
2.31612491607666,2.4076578617095947,-0.7994388341903687,0.0432769134640693,-0.7748352885246276
2.432688951492309,2.4076578617095947,-0.7969330549240112,0.0330015495419502,-0.8369320034980774
2.5156893730163574,2.4076578617095947,-0.8044095039367675,0.0304888524115085,-0.7876103520393372
2.4892473220825195,2.4076578617095947,-0.817636489868164,0.0257581993937492,-0.8339306712150573
2.565462589263916,2.4076578617095947,-0.8538542985916138,0.026261530816555,-0.888101577758789
2.443981409072876,2.4076578617095947,-0.7896554470062256,0.0334042906761169,-0.8703677058219909
2.3623197078704834,2.4076578617095947,-0.8073300123214722,0.0291079171001911,-0.8075546026229857
2.365370512008667,2.4076578617095947,-0.807355523109436,0.0249336343258619,-0.7945673465728759
2.351186037063598,2.4076578617095947,-0.777129292488098,0.0244972258806228,-0.7824133038520814
2.2084057331085205,2.4076578617095947,-0.7915999889373779,0.0249557290226221,-0.7668963074684142
2.192859172821045,2.4076578617095947,-0.7795236110687255,0.0241632740944623,-0.831004500389099
2.173024177551269,2.4076578617095947,-0.7752467393875122,0.0256487913429737,-0.8014776110649107
2.154269456863404,2.4076578617095947,-0.786162257194519,0.0277916751801967,-0.7879149317741394
2.074213027954101,2.4076578617095947,-0.802556276321411,0.0302316304296255,-0.77997887134552
2.10099458694458,2.4076578617095947,-0.7892880439758301,0.0626060366630554,-0.8254502415657043
2.1395559310913086,2.4076578617095947,-0.7531771659851073,0.032218299806118,-0.7487825751304625
2.157787084579468,2.4076578617095947,-0.7763351202011107,0.03372123837471,-0.7445658445358275
2.1960906982421875,2.4076578617095947,-0.7917599678039551,0.0376809388399124,-0.8723870515823363
2.3921961784362797,2.4076578617095947,-0.5290510058403015,0.0720326378941536,-0.569981575012207
2.353769540786743,2.4076578617095947,-0.8147075176239013,0.0360547304153442,-0.8311978578567504
2.159851789474488,2.4076578617095947,-0.80021071434021,0.0331326872110366,-0.8038628697395325
2.0843253135681152,2.4076578617095947,-0.7869821786880493,0.0334957540035247,-0.7672337889671325
2.1448326110839844,2.4076578617095947,-0.7766649723052977,0.0313246771693229,-0.7535210847854614
2.151543140411377,2.4076578617095947,-0.7869495153427123,0.0282182414084672,-0.7803297638893126
2.2763688564300537,2.4076578617095947,-0.8256797790527343,0.0315024480223655,-0.7865315079689027
2.387845039367676,2.4076578617095947,-0.8499612808227539,0.0375226885080337,-0.8455780744552611
2.319993019104004,2.4076578617095947,-0.8371163606643677,0.0386089943349361,-0.8483248353004454
2.3346052169799805,2.4076578617095947,-0.7856935262680053,0.031441144645214,-0.7585986256599425
2.268833637237549,2.4076578617095947,-0.7884217500686644,0.0307366196066141,-0.7776997089385985
2.3765463829040527,2.4076578617095947,-0.7918206453323363,0.0276706367731094,-0.7517991065979005
2.4255826473236084,2.4076578617095947,-0.7843503952026366,0.025258520618081,-0.7059319615364075
2.40177583694458,2.4076578617095947,-0.7915735244750975,0.0249290335923433,-0.7779808044433594
2.3371224403381348,2.4076578617095947,-0.7849711179733276,0.0242088586091995,-0.7522929310798645
2.3063035011291504,2.4076578617095947,-0.7847753763198851,0.0245435386896133,-0.7992624044418336
2.284350633621216,2.4076578617095947,-0.783167839050293,0.0229322500526905,-0.8085797429084778
2.3164150714874268,2.4076578617095947,-0.7805356979370117,0.0238555800169706,-0.7973571419715881
2.308593988418579,2.4076578617095947,-0.79072368144989,0.0256859753280878,-0.7357048988342285
2.285532236099243,2.4076578617095947,-0.7899481058120726,0.0270704571157693,-0.7995854020118713
2.336476325988769,2.4076578617095947,-0.8082852363586426,0.0280686840415,-0.8277952075004578
2.4405999183654785,2.4076578617095947,-0.7898939847946168,0.0284310169517993,-0.8142734169960022
2.523600816726685,2.4076578617095947,-0.8245012760162354,0.0272349864244461,-0.8194302320480346
2.531097412109375,2.4076578617095947,-0.8427548408508301,0.0257581435143947,-0.8234563469886779
2.551490068435669,2.4076578617095947,-0.8751355409622192,0.0292097218334674,-0.879813015460968
2.546429395675659,2.4076578617095947,-0.8064241409301757,0.038039568811655,-0.8054455518722534
2.561744451522827,2.4076578617095947,-0.7631907463073729,0.0392371788620948,-0.7269677519798279
2.5479886531829834,2.4076578617095947,-0.8142176866531373,0.0451256893575191,-0.7904109954833984
2.509192705154419,2.4076578617095947,-0.8280726671218872,0.0459663048386573,-0.8812211155891417
2.46065616607666,2.4076578617095947,-0.822851061820984,0.0410066992044448,-0.8586606979370117
2.337602138519287,2.4076578617095947,-0.8284374475479126,0.0348402634263038,-0.8799144029617308
2.327425241470337,2.4076578617095947,-0.8278787136077882,0.0279392357915639,-0.8159668445587158
2.3424112796783447,2.4076578617095947,-0.7867575883865356,0.0258029587566852,-0.8033797740936278
2.3120791912078857,2.4076578617095947,-0.7911061048507689,0.0252020601183176,-0.8230895400047302
2.3188276290893555,2.4076578617095947,-0.7873741388320922,0.0253474060446023,-0.7676135301589965
2.296510934829712,2.4076578617095947,-0.7904303073883056,0.0263353865593671,-0.7896505594253539
2.395360231399536,2.4076578617095947,-0.7941812276840211,0.0268067959696054,-0.8034753203392029
2.292996883392333,2.4076578617095947,-0.791468620300293,0.0265811998397111,-0.7997867465019226
2.2435195446014404,2.4076578617095947,-0.7817127704620361,0.0250953808426856,-0.7379050254821777
2.29194450378418,2.4076578617095947,-0.7813674211502075,0.0261051543056964,-0.7574825286865233
2.311975479125977,2.4076578617095947,-0.7994872331619263,0.0280636642128229,-0.8194568157196046
2.338073253631592,2.4076578617095947,-0.804322361946106,0.0270503275096416,-0.75254487991333
2.3492035865783687,2.4076578617095947,-0.7967315912246704,0.0352966263890266,-0.7659904360771179
2.317983865737915,2.4076578617095947,-0.7660750150680542,0.029794305562973,-0.7785897850990294
2.3891212940216064,2.4076578617095947,-0.7862957715988158,0.0277887191623449,-0.7762401700019836
2.3968164920806885,2.4076578617095947,-0.7864221334457396,0.0264811366796493,-0.8010013103485107
2.352133512496948,2.4076578617095947,-0.7781102657318115,0.0237328466027975,-0.7673897743225098
2.306140422821045,2.4076578617095947,-0.7786022424697877,0.023465059697628,-0.8010028004646301
2.325722455978393,2.4076578617095947,-0.7773444652557373,0.0244451500475406,-0.8093764185905457
2.328981876373291,2.4076578617095947,-0.7805043458938599,0.0237096641212701,-0.7799968123435974
2.337710380554199,2.4076578617095947,-0.7886716127395629,0.0251606404781341,-0.810187578201294
2.431569099426269,2.4076578617095947,-0.7927092313766478,0.0264301598072052,-0.8046465516090393
2.5028202533721924,2.4076578617095947,-0.7968393564224243,0.0283938068896532,-0.8015368580818176
2.4422547817230225,2.4076578617095947,-0.8179210424423218,0.0237849149852991,-0.8042600750923156
2.43441104888916,2.4076578617095947,-0.8254470825195312,0.0251096803694963,-0.8338947892189027
2.4070677757263184,2.4076578617095947,-0.8039554357528687,0.0250438228249549,-0.8205108046531677
2.3571579456329346,2.4076578617095947,-0.8082265853881837,0.0230169482529163,-0.8277240991592406
2.243997573852539,2.4076578617095947,-0.7980921268463135,0.0232969336211681,-0.8206393718719481
2.2797996997833248,2.4076578617095947,-0.7835708856582642,0.0228084456175565,-0.8055992126464844
2.382816791534424,2.4076578617095947,-0.7828423976898193,0.0239777322858572,-0.7794918417930603
2.370057344436645,2.4076578617095947,-0.7879438400268554,0.0251637119799852,-0.8233705759048462
2.394916534423828,2.4076578617095947,-0.7853361368179321,0.0249250158667564,-0.7888547778129578
2.300675392150879,2.4076578617095947,-0.7791603803634644,0.0275778640061616,-0.8121948838233948
2.206145763397217,2.4076578617095947,-0.7812156677246093,0.025250319391489,-0.75482839345932
2.2109382152557373,2.4076578617095947,-0.7725236415863037,0.0234807673841714,-0.8174301981925964
2.2682604789733887,2.4076578617095947,-0.7829452753067015,0.0257042478770017,-0.8062039017677307
2.3426666259765625,2.4076578617095947,-0.803342580795288,0.028050746768713,-0.7870150208473204
2.3403513431549072,2.4076578617095947,-0.7728476524353027,0.0284879934042692,-0.7772764563560487
2.3679680824279785,2.4076578617095947,-0.8053919076919556,0.0307423360645771,-0.7644888758659362
2.436671257019043,2.4076578617095947,-0.789218783378601,0.0325064733624458,-0.8094911575317383
2.396737098693848,2.4076578617095947,-0.7957297563552856,0.0261918231844902,-0.8253426551818847
2.400080919265747,2.4076578617095947,-0.7895452976226807,0.0226093921810388,-0.7824941873550414
2.4442687034606934,2.4076578617095947,-0.7858364582061766,0.0226497873663902,-0.7833340167999268
2.445000648498535,2.4076578617095947,-0.7905807495117188,0.022354383021593,-0.7782543897628784
2.4454660415649414,2.4076578617095947,-0.7912032604217529,0.0220589451491832,-0.7805007696151732
2.485222339630127,2.4076578617095947,-0.7965054512023925,0.0223833210766315,-0.8232612013816833
2.53144907951355,2.4076578617095947,-0.8141573667526245,0.0236614663153886,-0.7864918708801268
2.539545059204101,2.4076578617095947,-0.8387162685394286,0.0267389044165611,-0.8497166037559509
2.566493034362793,2.4076578617095947,-0.7949793338775634,0.0334613770246505,-0.8023980855941772
2.4065616130828857,2.4076578617095947,-0.7625434398651123,0.0397862046957016,-0.7870130538940429
2.274937152862549,2.4076578617095947,-0.7722736597061157,0.0305587816983461,-0.7720622420310974
2.300549507141113,2.4076578617095947,-0.7756890058517456,0.0257047284394502,-0.7786951065063475
2.331444263458252,2.4076578617095947,-0.7614014148712158,0.0256138015538454,-0.745795726776123
2.281201839447021,2.4076578617095947,-0.7855606079101561,0.0262542869895696,-0.7771042585372925
2.2810375690460205,2.4076578617095947,-0.7945551872253419,0.0255647730082273,-0.7859229445457457
2.314659118652344,2.4076578617095947,-0.8094701766967772,0.0288608018308877,-0.8247270584106445
2.4262256622314453,2.4076578617095947,-0.8007268905639648,0.0280243754386901,-0.791114568710327
2.3873381614685054,2.4076578617095947,-0.794704794883728,0.0271693468093872,-0.8073135018348694
2.344290971755981,2.4076578617095947,-0.7953336238861085,0.025406215339899,-0.7668633460998534
2.32595419883728,2.4076578617095947,-0.7805439233779907,0.0254623740911483,-0.786723792552948
2.3724677562713623,2.4076578617095947,-0.7831315994262694,0.0250123459845781,-0.7990325093269347
2.384759187698364,2.4076578617095947,-0.784709095954895,0.0236071180552244,-0.7493499517440797
2.439790964126587,2.4076578617095947,-0.7810831069946289,0.0238422416150569,-0.8082311153411865
2.485537528991699,2.4076578617095947,-0.7868318557739258,0.0243232827633619,-0.8039506077766417
2.5421502590179443,2.4076578617095947,-0.7981863021850587,0.0236296579241752,-0.8187820315361024
2.43027663230896,2.4076578617095947,-0.8429349660873413,0.0246436651796102,-0.9063015580177308
2.35024642944336,2.4076578617095947,-0.8065967559814453,0.02644694596529,-0.8231731653213502
2.212917804718017,2.4076578617095947,-0.7943404912948608,0.023671954870224,-0.7658256888389587
2.098518133163452,2.4076578617095947,-0.7725493907928466,0.0247572306543588,-0.7511181831359862
2.2586731910705566,2.4076578617095947,-0.7785186767578125,0.0263935290277004,-0.755590558052063
2.127880334854125,2.4076578617095947,-0.7893233299255371,0.0276078674942255,-0.7782766222953795
2.079285860061645,2.4076578617095947,-0.8029913902282714,0.0299569703638553,-0.7795037031173706
2.404380321502685,2.4076578617095947,-0.8057216405868529,0.032647281885147,-0.8008193373680114
2.5921721458435054,2.4076578617095947,-0.8269475698471069,0.0339692458510398,-0.7985801696777343
2.689393997192383,2.4076578617095947,-0.829642653465271,0.0296306014060974,-0.8358393311500549
2.6359684467315674,2.4076578617095947,-0.7377922534942627,0.0478168167173862,-0.7017056941986084
2.514736652374268,2.4076578617095947,-0.7445098161697388,0.0435909181833267,-0.7308689951896667
2.370396614074707,2.4076578617095947,-0.7683768272399902,0.0270325969904661,-0.7577948570251466
2.32107925415039,2.4076578617095947,-0.8245469331741333,0.0294869281351566,-0.8395397067070006
2.3165409564971924,2.4076578617095947,-0.8004738092422485,0.0294582657516002,-0.8146037459373474
2.407996654510498,2.4076578617095947,-0.7840464115142822,0.0274066161364316,-0.7838761806488037
2.4824907779693604,2.4076578617095947,-0.7810655832290649,0.0251957345753908,-0.7601576447486876
2.5024354457855225,2.4076578617095947,-0.8001570701599121,0.0239007603377103,-0.8196677565574646
2.5400214195251465,2.4076578617095947,-0.8439656496047973,0.0264540836215019,-0.8402850627899171
2.564168930053711,2.4076578617095947,-0.810586929321289,0.031462337821722,-0.8031281232833862
2.516164302825928,2.4076578617095947,-0.7482240200042723,0.0362547412514686,-0.708249568939209
2.4832956790924072,2.4076578617095947,-0.7819173336029053,0.0421226844191551,-0.7604798674583435
2.4506618976593018,2.4076578617095947,-0.8370498418807982,0.0312236286699771,-0.8878454566001891
2.4578332901000977,2.4076578617095947,-0.8589385747909546,0.0324744954705238,-0.9133635759353635
2.4981164932250977,2.4076578617095947,-0.8640835285186766,0.0319042317569255,-0.9074671268463136
2.5676257610321045,2.4076578617095947,-0.8712849617004393,0.028386253863573,-0.8928304314613342
2.5607802867889404,2.4076578617095947,-0.8291733264923095,0.0315560922026634,-0.7793025374412536
2.5355207920074463,2.4076578617095947,-0.7571650743484497,0.0390011556446552,-0.691196858882904
2.3920936584472656,2.4076578617095947,-0.7924437522888182,0.0343540497124195,-0.8303852081298829
2.2427525520324707,2.4076578617095947,-0.7711828947067261,0.0284993443638086,-0.822709858417511
2.2511193752288814,2.4076578617095947,-0.7711009979248048,0.0276197008788585,-0.7786877751350403
2.198126077651977,2.4076578617095947,-0.7571194171905516,0.0264978166669607,-0.7665309309959412
2.1472430229187007,2.4076578617095947,-0.776382327079773,0.0270218811929225,-0.7333642840385437
2.176314353942871,2.4076578617095947,-0.7928750514984131,0.0279928240925073,-0.7533591389656067
2.2781476974487305,2.4076578617095947,-0.7830145359039306,0.0320279337465763,-0.807620644569397
2.2829959392547607,2.4076578617095947,-0.7576218843460083,0.0303563419729471,-0.7553064823150634
2.2789502143859863,2.4076578617095947,-0.8200372457504272,0.0341092906892299,-0.8400027751922606
2.3049471378326416,2.4076578617095947,-0.7879199981689453,0.0657980889081955,-0.7808877825736998
2.288046836853028,2.4076578617095947,-0.7605471611022949,0.0762881487607955,-0.6731199026107788
2.309191942214966,2.4076578617095947,-0.8113520145416259,0.0298966094851493,-0.8056176304817199
2.3568780422210693,2.4076578617095947,-0.8088641166687012,0.0291031580418348,-0.8079840540885925
2.4176623821258545,2.4076578617095947,-0.8030873537063599,0.033838465809822,-0.8251004815101622
2.3907966613769527,2.4076578617095947,-0.8151730298995972,0.0261451490223407,-0.8405609130859374
2.5563607215881348,2.4076578617095947,-0.7923483848571777,0.0241317935287952,-0.7817456126213074
2.561832427978516,2.4076578617095947,-0.7743406295776366,0.0242923535406589,-0.7856347560882568
2.5623579025268555,2.4076578617095947,-0.8000984191894531,0.0261067412793636,-0.779207706451416
2.3760643005371094,2.4076578617095947,-0.7515246868133546,0.0259161423891782,-0.7785276174545288
2.3173036575317383,2.4076578617095947,-0.7386415004730223,0.0247908979654312,-0.7571479678153991
2.2248685359954834,2.4076578617095947,-0.7590080499649047,0.0276816301047802,-0.7502433657646179
2.2366256713867188,2.4076578617095947,-0.7430306673049927,0.0270071011036634,-0.7541283369064331
2.2535429000854488,2.4076578617095947,-0.7749941349029541,0.0271604992449283,-0.7852253913879393
2.224656581878662,2.4076578617095947,-0.7982895374298095,0.0282273031771183,-0.7632647156715393
2.279905080795288,2.4076578617095947,-0.7870639562606812,0.0293353740125894,-0.8026272654533385
2.2099242210388184,2.4076578617095947,-0.811345338821411,0.0324861891567707,-0.8307574987411499
2.1678984165191646,2.4076578617095947,-0.820204496383667,0.0317947268486022,-0.7883567214012147
2.1934072971343994,2.4076578617095947,-0.8133107423782349,0.0311889573931694,-0.7870045900344848
2.42908239364624,2.4076578617095947,-0.797982931137085,0.0319567285478115,-0.8061138391494752
2.457014799118041,2.4076578617095947,-0.7938481569290161,0.0297133792191743,-0.7539577484130859
2.448239564895629,2.4076578617095947,-0.8145216703414917,0.0322370752692222,-0.741168200969696
2.383994579315185,2.4076578617095947,-0.8272217512130737,0.0346198454499244,-0.8137866258621216
2.433600425720215,2.4076578617095947,-0.8038285970687865,0.0278129782527685,-0.87979394197464
2.5422637462615967,2.4076578617095947,-0.8046852350234985,0.0227455329149961,-0.8401094079017638
2.5010056495666504,2.4076578617095947,-0.8102285861968994,0.0236773286014795,-0.8189885020256041
2.490880489349365,2.4076578617095947,-0.8314462900161742,0.0248786304146051,-0.8538709282875061
2.3908212184906006,2.4076578617095947,-0.7970314025878905,0.0270840395241975,-0.848828911781311
2.5776684284210205,2.4076578617095947,-0.7993278503417968,0.0260944701731204,-0.8248627781867982
2.541707754135132,2.4076578617095947,-0.7989062070846557,0.0281419958919286,-0.8143955469131469
2.456397533416748,2.4076578617095947,-0.7666431665420531,0.0253093633800745,-0.7521403431892395
2.4400501251220703,2.4076578617095947,-0.7784031629562379,0.0237190090119838,-0.7436482310295106
2.363620519638061,2.4076578617095947,-0.7963500022888182,0.0243049412965774,-0.7806490659713745
2.3958239555358887,2.4076578617095947,-0.8245329856872559,0.0259978510439395,-0.8627433180809022
2.4759232997894287,2.4076578617095947,-0.8027297258377075,0.0242839679121971,-0.8283627629280089
2.4631447792053223,2.4076578617095947,-0.797045111656189,0.0229065455496311,-0.7816064357757568


==> data/single_task_inference_result/ant/ant_single_task_inference_trajectories/28.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
-0.1207460016012191,4.482104778289794,-1.772883057594299,3.2790184020996094,1.5652511119842527
-0.0083978800103068,4.482104778289794,-3.1458694934844966,0.251069575548172,1.1594225168228147
0.2374498695135116,4.482104778289794,-2.689320802688598,0.0997774899005889,-2.6936962604522705
0.5649269223213196,4.482104778289794,-2.69024109840393,0.0770595967769622,-2.8874266147613525
1.1021381616592407,4.482104778289794,-2.695490598678589,0.0513847358524799,-2.883168935775757
1.3852145671844482,4.482104778289794,-2.831427574157715,0.0395291969180107,-2.814573049545288
1.5690737962722778,4.482104778289794,-2.8259079456329346,0.0396840311586856,-2.819852352142333
1.6205182075500488,4.482104778289794,-2.823203563690185,0.0398827046155929,-2.8206858634948726
1.929643630981445,4.482104778289794,-2.821007013320923,0.0401263199746608,-2.8074045181274414
2.242628574371337,4.482104778289794,-2.8290317058563232,0.0406944043934345,-2.788322925567627
2.531161069869995,4.482104778289794,-2.862459897994995,0.0413778647780418,-2.9459524154663086
2.629234552383423,4.482104778289794,-2.907379388809204,0.0423263311386108,-2.911873340606689
3.1348471641540527,4.482104778289794,-2.924116611480713,0.0442386493086814,-2.96394157409668
3.506513357162476,4.482104778289794,-2.8736164569854736,0.0419414602220058,-2.8105669021606445
3.6085398197174072,4.482104778289794,-2.413461446762085,0.1566848307847976,-2.432718276977539
3.9378855228424072,4.482104778289794,-2.6425373554229736,0.1660497039556503,-2.792011260986328
4.076550483703612,4.482104778289794,-2.463325500488281,0.0632389932870864,-2.5223417282104488
4.18908166885376,4.482104778289794,-2.721106767654419,0.0680919140577316,-2.758494138717652
4.427910804748535,4.482104778289794,-2.685641288757324,0.058737076818943,-2.7205376625061035
4.554296016693115,4.482104778289794,-2.7437760829925537,0.038138136267662,-2.7110846042633057
4.7484893798828125,4.482104778289794,-2.7619912624359126,0.0351940058171749,-2.7447443008422847
4.671459674835205,4.482104778289794,-2.7915728092193604,0.0377098657190799,-2.768334627151489
4.4916276931762695,4.482104778289794,-2.8035240173339844,0.0389973632991313,-2.798917770385742
4.488596439361572,4.482104778289794,-2.6924643516540527,0.0264424309134483,-2.7080087661743164
4.450563907623291,4.482104778289794,-2.734225273132324,0.0250761527568101,-2.727445602416992
4.3351593017578125,4.482104778289794,-2.7232589721679688,0.0261784065514802,-2.7500884532928462
4.205988883972168,4.482104778289794,-2.724005937576293,0.0237186420708894,-2.737952709197998
4.271615982055664,4.482104778289794,-2.730574131011963,0.0230195615440607,-2.761134147644043
4.33080005645752,4.482104778289794,-2.733136892318725,0.025268392637372,-2.7221105098724365
4.581202983856201,4.482104778289794,-2.746164083480835,0.0272622909396886,-2.7462432384490967
4.595882892608643,4.482104778289794,-2.747800111770629,0.0312459766864776,-2.7356443405151367
4.672299861907959,4.482104778289794,-2.8300764560699463,0.034538447856903,-2.8086864948272705
4.660504817962647,4.482104778289794,-2.8341224193573,0.0464052893221378,-2.870353937149048
4.9422125816345215,4.482104778289794,-2.82735538482666,0.0442483872175216,-2.791208267211914
5.105847835540772,4.482104778289794,-2.7001097202301025,0.0294352732598781,-2.7212066650390625
5.075925827026367,4.482104778289794,-2.75076675415039,0.0292670726776123,-2.7339859008789062
5.156708240509033,4.482104778289794,-2.758744955062866,0.0333722941577434,-2.733317375183105
5.307011127471924,4.482104778289794,-2.7071707248687744,0.042118415236473,-2.725579500198364
5.3792033195495605,4.482104778289794,-2.744994878768921,0.0582828558981418,-2.7970778942108154
5.25546932220459,4.482104778289794,-2.856345891952514,0.0653353109955787,-2.912055015563965
5.039052963256836,4.482104778289794,-2.8078835010528564,0.0653270259499549,-2.7650091648101807
4.838300704956056,4.482104778289794,-2.8091037273406982,0.0670360699295997,-2.790846824645996
4.779767513275146,4.482104778289794,-2.8053941726684566,0.0685843527317047,-2.8369574546813965
4.76277494430542,4.482104778289794,-2.869226217269897,0.0604910440742969,-2.9393081665039062
4.7334465980529785,4.482104778289794,-2.805124759674072,0.0574901290237903,-2.691079616546631
4.707241535186768,4.482104778289794,-2.769373178482056,0.0425680428743362,-2.751044750213623
4.525680065155028,4.482104778289794,-2.740368127822876,0.0361659713089466,-2.7468512058258057
4.490950584411621,4.482104778289794,-2.7296297550201416,0.0291310977190732,-2.709635019302368
4.462998867034912,4.482104778289794,-2.7578821182250977,0.0273236911743879,-2.79495906829834
4.479148864746094,4.482104778289794,-2.733806610107421,0.0268319640308618,-2.744133710861206
4.433905124664307,4.482104778289794,-2.730837106704712,0.0239207185804843,-2.785608291625977
4.4523582458496085,4.482104778289794,-2.7354652881622314,0.0214463863521814,-2.740291118621826
4.530871391296387,4.482104778289794,-2.728376150131225,0.0214318912476301,-2.7022953033447266
4.433761596679688,4.482104778289794,-2.729849576950073,0.0220688357949256,-2.733362913131713
4.268468379974365,4.482104778289794,-2.728689670562744,0.0217852611094713,-2.7198469638824463
4.158979892730713,4.482104778289794,-2.719145536422729,0.0232623163610696,-2.7316484451293945
4.2139220237731925,4.482104778289794,-2.723135232925415,0.0244904402643442,-2.6934800148010254
4.314191818237305,4.482104778289794,-2.7377169132232666,0.026564385741949,-2.754981517791748
4.524593353271484,4.482104778289794,-2.756001710891724,0.0282445847988128,-2.7912685871124268
4.55008602142334,4.482104778289794,-2.7060301303863525,0.029779989272356,-2.7048449516296382
4.483790397644042,4.482104778289794,-2.781275749206543,0.032911330461502,-2.801141023635864
4.53806734085083,4.482104778289794,-2.7639448642730717,0.0298324543982744,-2.77808690071106
4.4729204177856445,4.482104778289794,-2.7516088485717773,0.0265052784234285,-2.746476173400879
4.454430103302002,4.482104778289794,-2.739145517349243,0.0230308752506971,-2.7478222846984863
4.476686954498291,4.482104778289794,-2.7352070808410645,0.0225253701210022,-2.7378416061401367
4.488722324371338,4.482104778289794,-2.7282011508941646,0.0218293815851211,-2.7335093021392822
4.536486625671387,4.482104778289794,-2.7310266494750977,0.0215521324425935,-2.76416540145874
4.521157741546631,4.482104778289794,-2.7348549365997314,0.0216602683067321,-2.7770655155181885
4.547881126403809,4.482104778289794,-2.750586986541748,0.0228131003677845,-2.744801044464112
4.5867342948913565,4.482104778289794,-2.7671000957489014,0.0235854145139455,-2.7635760307312007
4.556028366088867,4.482104778289794,-2.76816987991333,0.0261294450610876,-2.7431211471557617
4.316281795501709,4.482104778289794,-2.770453691482544,0.0282483622431755,-2.76538610458374
4.347082138061523,4.482104778289794,-2.740260362625122,0.0260646678507328,-2.6827991008758545
4.545646190643311,4.482104778289794,-2.7148838043212886,0.0256668869405984,-2.6925272941589355
4.6166086196899405,4.482104778289794,-2.729438781738281,0.0251916442066431,-2.693028211593628
4.639938831329346,4.482104778289794,-2.7434725761413574,0.0232697781175374,-2.742370367050171
4.675811767578125,4.482104778289794,-2.865112066268921,0.0379320345818996,-2.8541817665100098
4.633612155914307,4.482104778289794,-2.763171434402466,0.0431485585868358,-2.757847547531128
4.451764106750488,4.482104778289794,-2.719592571258545,0.0297473818063736,-2.6875152587890625
4.375521659851073,4.482104778289794,-2.678176164627075,0.0248892065137624,-2.66280460357666
4.495972156524657,4.482104778289794,-2.689226627349853,0.0277073457837104,-2.750070333480835
4.548403739929199,4.482104778289794,-2.697516202926636,0.0264413654804229,-2.7201764583587646
4.467652797698976,4.482104778289794,-2.7358131408691406,0.0229474212974309,-2.724716186523437
4.44982385635376,4.482104778289794,-2.7353665828704834,0.0221723821014165,-2.7615263462066646
4.412291049957275,4.482104778289794,-2.7248151302337646,0.0240816753357648,-2.7064218521118164
4.396772861480713,4.482104778289794,-2.7248425483703613,0.022740913555026,-2.7488436698913574
4.442385196685791,4.482104778289794,-2.726094484329224,0.023058533668518,-2.749598264694213
4.556117057800293,4.482104778289794,-2.724233388900757,0.0231177471578121,-2.719388008117676
4.619475364685059,4.482104778289794,-2.7280240058898926,0.0245547592639923,-2.6629176139831543
4.598911285400392,4.482104778289794,-2.7659237384796143,0.0259424336254596,-2.7992446422576904
4.707726001739502,4.482104778289794,-2.827789068222045,0.0296666882932186,-2.8118233680725098
4.770058155059815,4.482104778289794,-2.7069091796875,0.0347325950860977,-2.664201736450196
4.4391961097717285,4.482104778289794,-2.68318772315979,0.0303046386688947,-2.69781494140625
4.315816402435304,4.482104778289794,-2.6452677249908447,0.025129159912467,-2.64871883392334
4.358333587646484,4.482104778289794,-2.6442830562591557,0.0260393936187028,-2.613950252532959
4.402235984802246,4.482104778289794,-2.682582139968872,0.0293262209743261,-2.720198154449463
4.451448440551758,4.482104778289794,-2.7177884578704834,0.0270472057163715,-2.7051665782928462
4.456414699554443,4.482104778289794,-2.7259860038757324,0.0256259199231863,-2.707674264907837
4.467389583587647,4.482104778289794,-2.7336347103118896,0.0266289319843053,-2.729763507843017
4.473021507263184,4.482104778289794,-2.7201812267303462,0.025098918005824,-2.719127655029297
4.465920925140381,4.482104778289794,-2.715034246444702,0.0235771723091602,-2.6838080883026123
4.363017559051514,4.482104778289794,-2.718222379684448,0.0220077689737081,-2.748016595840454
4.455599784851073,4.482104778289794,-2.723747491836548,0.0222913045436143,-2.735478401184082
4.479940414428711,4.482104778289794,-2.7271974086761475,0.0222217068076133,-2.711190223693848
4.430699348449707,4.482104778289794,-2.725891590118408,0.0216902215033769,-2.6879169940948486
4.391907691955566,4.482104778289794,-2.7282283306121826,0.0219559259712696,-2.715369462966919
4.381857395172119,4.482104778289794,-2.723966836929321,0.0239896327257156,-2.70780611038208
4.384137153625488,4.482104778289794,-2.726897954940796,0.0229240432381629,-2.732674360275269
4.510042190551758,4.482104778289794,-2.7265188694000244,0.0236654318869113,-2.7057042121887207
4.613445281982422,4.482104778289794,-2.732492208480835,0.0261102896183729,-2.7322680950164795
4.627646446228027,4.482104778289794,-2.776697397232056,0.0270537976175546,-2.7873785495758057
4.572575092315674,4.482104778289794,-2.833688735961914,0.0310017168521881,-2.798700332641601
4.5263657569885245,4.482104778289794,-2.7762131690979004,0.034522894769907,-2.7349109649658203
4.496753215789794,4.482104778289794,-2.7502937316894527,0.0264772474765777,-2.701364994049072
4.4591383934021,4.482104778289794,-2.7389857769012447,0.0258297082036733,-2.7384438514709477
4.505082607269287,4.482104778289794,-2.748718023300171,0.0251212660223245,-2.7366018295288086
4.496744155883789,4.482104778289794,-2.7470719814300537,0.0232314448803663,-2.771379947662353
4.449957370758057,4.482104778289794,-2.7459561824798584,0.0218009110540151,-2.76577377319336
4.505218982696533,4.482104778289794,-2.7391879558563232,0.0216376204043626,-2.7571921348571777
4.51395559310913,4.482104778289794,-2.740633487701416,0.0220732241868972,-2.689265489578247
4.4313507080078125,4.482104778289794,-2.747748613357544,0.0217452719807624,-2.767007112503052
4.429499626159668,4.482104778289794,-2.741518259048461,0.0218973960727453,-2.7167773246765137
4.468057632446289,4.482104778289794,-2.7337987422943115,0.0226135607808828,-2.7335379123687744
4.439208984375,4.482104778289794,-2.732505321502685,0.0221552420407533,-2.7429330348968506
4.402287960052489,4.482104778289794,-2.7276570796966557,0.0219686180353164,-2.747265577316284
4.603575229644775,4.482104778289794,-2.7221152782440186,0.0233516599982976,-2.7469351291656494
4.511984348297119,4.482104778289794,-2.7195241451263428,0.0243241526186466,-2.7487475872039795
4.510973930358888,4.482104778289794,-2.7184042930603027,0.0225479919463396,-2.715228080749512
4.425522804260254,4.482104778289794,-2.724351167678833,0.0240564830601215,-2.738595724105835
4.407641887664794,4.482104778289794,-2.7350802421569824,0.0252595450729131,-2.728870153427124
4.401393413543701,4.482104778289794,-2.7348453998565674,0.0238735321909189,-2.7199409008026123
4.425817012786865,4.482104778289794,-2.7322657108306885,0.0228608846664428,-2.772946596145629
4.4294114112854,4.482104778289794,-2.7277867794036865,0.0234204847365617,-2.718101501464844
4.4315032958984375,4.482104778289794,-2.7203915119171143,0.0269195884466171,-2.733476400375366
4.283583164215088,4.482104778289794,-2.7142655849456787,0.0260119438171386,-2.676218509674072
4.236608028411865,4.482104778289794,-2.713573694229125,0.0268133226782083,-2.720689058303833
4.274998188018799,4.482104778289794,-2.716884136199951,0.0261057205498218,-2.7175133228302
4.284424304962158,4.482104778289794,-2.734443426132202,0.0264413710683584,-2.7267277240753174
4.332332611083984,4.482104778289794,-2.7503161430358887,0.0277528334408998,-2.7037642002105717
4.379385948181152,4.482104778289794,-2.784071445465088,0.0456311181187629,-2.757134199142456
4.432097911834717,4.482104778289794,-2.710237741470337,0.0345794893801212,-2.695162773132324
4.380497455596924,4.482104778289794,-2.746433019638061,0.032144159078598,-2.7235391139984126
4.300938129425049,4.482104778289794,-2.7432844638824463,0.0293112602084875,-2.733611822128296
4.408352375030518,4.482104778289794,-2.72071385383606,0.0278284940868616,-2.752559185028076
4.390580177307129,4.482104778289794,-2.7293992042541504,0.0266137942671775,-2.697007894515991
4.423470973968506,4.482104778289794,-2.7251436710357666,0.0250517893582582,-2.708892822265625
4.61255407333374,4.482104778289794,-2.726116895675659,0.0277093295007944,-2.7279486656188965
4.6840691566467285,4.482104778289794,-2.759699821472168,0.0301133301109075,-2.778135061264038
4.614598751068115,4.482104778289794,-2.7471766471862797,0.0256846826523542,-2.724087715148926
4.523664474487305,4.482104778289794,-2.779320478439331,0.0316756777465343,-2.816144704818725
4.50971794128418,4.482104778289794,-2.7231523990631104,0.0274949129670858,-2.7376482486724854
4.552296161651611,4.482104778289794,-2.748300790786743,0.0257298666983842,-2.718266010284424
4.436446189880371,4.482104778289794,-2.7857351303100586,0.0279241316020488,-2.8397507667541504
4.437631607055664,4.482104778289794,-2.7545371055603027,0.0252142008394002,-2.776109457015991
4.383596420288086,4.482104778289794,-2.735852003097534,0.0232155714184045,-2.7500576972961426
4.4636406898498535,4.482104778289794,-2.7276322841644287,0.0229543428868055,-2.787426710128784
4.491184711456299,4.482104778289794,-2.726894855499268,0.023256504908204,-2.74032998085022
4.593780994415283,4.482104778289794,-2.723948001861572,0.0231737252324819,-2.7011466026306152
4.680824756622314,4.482104778289794,-2.730238199234009,0.0238409340381622,-2.723859548568725
4.613675594329834,4.482104778289794,-2.777642011642456,0.0291182044893503,-2.7881710529327397
4.584508419036865,4.482104778289794,-2.7336575984954834,0.029882077127695,-2.7169830799102783
4.519027233123779,4.482104778289794,-2.7499611377716064,0.0280654989182949,-2.7419037818908687
4.49787712097168,4.482104778289794,-2.736472845077514,0.0267211627215147,-2.708566427230835
4.394046306610107,4.482104778289794,-2.738696336746216,0.0267322622239589,-2.714268922805786
4.340248584747314,4.482104778289794,-2.7407383918762207,0.0253218933939933,-2.7428088188171382
4.468392372131348,4.482104778289794,-2.7308740615844727,0.0240499526262283,-2.70145034790039
4.585556507110596,4.482104778289794,-2.731635570526123,0.0229247435927391,-2.7268543243408203
4.527863502502441,4.482104778289794,-2.726162433624268,0.0226005483418703,-2.7212696075439453
4.500870227813721,4.482104778289794,-2.74669885635376,0.0266109965741634,-2.658991575241089
4.617343902587891,4.482104778289794,-2.7350430488586426,0.0262047350406646,-2.690649032592773
4.524922847747803,4.482104778289794,-2.714929819107056,0.0246213264763355,-2.696293354034424
4.408078670501709,4.482104778289794,-2.7295846939086914,0.0256701186299324,-2.693853616714477
4.328421115875244,4.482104778289794,-2.7340781688690186,0.0241848696023225,-2.737051248550415
4.354623794555664,4.482104778289794,-2.7082865238189697,0.0248850360512733,-2.734931945800781
4.3759751319885245,4.482104778289794,-2.729675054550171,0.025200605392456,-2.7410449981689453
4.476010799407959,4.482104778289794,-2.7333812713623047,0.0251951087266206,-2.751830101013184
4.522533416748047,4.482104778289794,-2.727255582809448,0.0266813673079013,-2.7379441261291504
4.4402174949646,4.482104778289794,-2.7549188137054443,0.0271815601736307,-2.758936882019043
4.442829132080078,4.482104778289794,-2.736536264419556,0.0249416250735521,-2.735464334487915
4.607764720916748,4.482104778289794,-2.726452112197876,0.023759800940752,-2.7150950431823726
4.72525691986084,4.482104778289794,-2.721925973892212,0.0229067467153072,-2.731688976287842
4.859567642211913,4.482104778289794,-2.699169874191284,0.024964053183794,-2.697382926940917
4.815924644470215,4.482104778289794,-2.66513991355896,0.028489900752902,-2.6686766147613525
4.711399555206299,4.482104778289794,-2.650871992111206,0.0305783152580261,-2.587465286254883
4.735167503356934,4.482104778289794,-2.697340965270996,0.0315633527934551,-2.725759506225585
4.741766929626465,4.482104778289794,-2.751325368881225,0.0360597856342792,-2.8476133346557617
4.687074661254883,4.482104778289794,-2.789700031280517,0.0444645695388317,-2.735241651535034
4.713881015777588,4.482104778289794,-2.7146532535552974,0.0337826386094093,-2.743215084075928
4.522454261779785,4.482104778289794,-2.734103202819824,0.031810138374567,-2.706674575805664
4.4064249992370605,4.482104778289794,-2.7221038341522217,0.0285549107939004,-2.743252754211426
4.388195037841797,4.482104778289794,-2.7158684730529785,0.0269103031605482,-2.715343713760376
4.409138202667236,4.482104778289794,-2.7026355266571045,0.0277335252612829,-2.679187059402466
4.424598693847656,4.482104778289794,-2.7234532833099365,0.0256361681967973,-2.7501792907714844
4.5100388526916495,4.482104778289794,-2.7284760475158687,0.0238494891673326,-2.6807177066802974
4.480362892150879,4.482104778289794,-2.7423112392425537,0.0271284896880388,-2.7464818954467773
4.308408737182617,4.482104778289794,-2.736179828643799,0.0239142924547195,-2.7472357749938965
4.323736667633057,4.482104778289794,-2.726863145828247,0.0229828674346208,-2.6947062015533447
4.559092044830321,4.482104778289794,-2.7294907569885254,0.0239038430154323,-2.7264888286590576
4.523704528808594,4.482104778289794,-2.7331831455230717,0.023666949942708,-2.7504315376281734
4.344716548919678,4.482104778289794,-2.7386138439178462,0.022334586828947,-2.7367522716522217


==> data/single_task_inference_result/ant/ant_single_task_inference_trajectories/29.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.0052436455152928,4.482104778289794,-1.772883057594299,3.2790184020996094,0.6993138790130615
0.3741731345653533,4.482104778289794,-3.112440586090088,0.2555778324604034,-0.2121995687484741
0.7735171914100648,4.482104778289794,-2.6896576881408687,0.100102923810482,-2.4755725860595703
1.2024978399276731,4.482104778289794,-2.7029693126678462,0.077130414545536,-2.7896735668182373
1.409927487373352,4.482104778289794,-2.70549750328064,0.0516292750835418,-2.8371284008026123
1.572201371192932,4.482104778289794,-2.8259685039520264,0.0397215150296688,-2.8152613639831543
2.142921209335327,4.482104778289794,-2.8197338581085205,0.0399758666753768,-2.797175645828247
2.577284812927246,4.482104778289794,-2.8243300914764404,0.0403765551745891,-2.818697214126587
3.017529249191284,4.482104778289794,-2.859230756759644,0.0410874187946319,-2.8815221786499023
3.293731212615967,4.482104778289794,-2.8837761878967285,0.0422864183783531,-2.819588661193848
3.615466356277466,4.482104778289794,-2.867000341415405,0.0395062156021595,-2.8733530044555664
3.916749000549317,4.482104778289794,-2.502880096435547,0.0623481757938861,-2.534631967544556
4.157071590423584,4.482104778289794,-2.5778017044067383,0.0767346918582916,-2.594984531402588
4.433561325073241,4.482104778289794,-2.6882340908050537,0.0550967417657375,-2.6811845302581787
4.490169525146484,4.482104778289794,-2.7615933418273926,0.0386964008212089,-2.7711308002471924
4.478363990783691,4.482104778289794,-2.678906202316284,0.0317464061081409,-2.679985523223877
4.441233158111572,4.482104778289794,-2.7610132694244385,0.0300908237695694,-2.802040338516236
4.400754451751709,4.482104778289794,-2.7329349517822266,0.0269052013754844,-2.719797611236572
4.394307613372803,4.482104778289794,-2.7283663749694824,0.0222720000892877,-2.729761838912964
4.500131607055664,4.482104778289794,-2.7274672985076904,0.0222424957901239,-2.731058359146118
4.486428737640381,4.482104778289794,-2.7275638580322266,0.0228962190449237,-2.741469860076904
4.469500541687012,4.482104778289794,-2.725731134414673,0.022562813013792,-2.7103285789489746
4.444206714630127,4.482104778289794,-2.7265515327453613,0.0233347192406654,-2.750648736953736
4.394589900970458,4.482104778289794,-2.729471445083618,0.0228074081242084,-2.684476137161255
4.423582077026367,4.482104778289794,-2.732020378112793,0.0216142423450946,-2.72612738609314
4.5041375160217285,4.482104778289794,-2.726491689682007,0.0222182422876358,-2.7255890369415283
4.514920234680176,4.482104778289794,-2.727367639541625,0.0229861233383417,-2.7237801551818848
4.458151340484619,4.482104778289794,-2.7416577339172363,0.023042943328619,-2.718344449996948
4.396281242370605,4.482104778289794,-2.740812063217163,0.0235000737011432,-2.753148317337036
4.329843521118164,4.482104778289794,-2.733022928237915,0.0230183210223913,-2.7971267700195312
4.330406188964844,4.482104778289794,-2.73230242729187,0.0228532757610082,-2.739209651947021
4.282799243927002,4.482104778289794,-2.729332208633423,0.0241000782698392,-2.7311699390411377
4.213525772094728,4.482104778289794,-2.7303836345672607,0.0256476067006588,-2.717449188232421
4.385695934295654,4.482104778289794,-2.727071046829224,0.0271531250327825,-2.7009799480438232
4.447328567504883,4.482104778289794,-2.738258123397827,0.0297477003186941,-2.722649812698364
4.458203792572021,4.482104778289794,-2.704477548599243,0.0281324312090873,-2.684367418289185
4.453719139099121,4.482104778289794,-2.7189743518829346,0.029001846909523,-2.755334615707397
4.466782569885254,4.482104778289794,-2.734234094619751,0.0282778646796941,-2.752498149871826
4.494423389434815,4.482104778289794,-2.718268632888793,0.0241885725408792,-2.710723161697388
4.591670036315918,4.482104778289794,-2.721031427383423,0.0226442255079746,-2.6905083656311035
4.719804763793944,4.482104778289794,-2.722881317138672,0.0222480539232492,-2.752775430679321
4.8322973251342765,4.482104778289794,-2.7195935249328613,0.0261109676212072,-2.7288572788238525
4.793601989746094,4.482104778289794,-2.653880834579468,0.0313051827251911,-2.612549066543579
4.886873722076416,4.482104778289794,-2.682364225387573,0.0298249721527099,-2.6871409416198726
4.865142345428467,4.482104778289794,-2.697782039642333,0.0318977311253547,-2.675651788711548
4.877975940704346,4.482104778289794,-2.7536814212799072,0.0367173962295055,-2.7362892627716064
4.804227352142334,4.482104778289794,-2.756103277206421,0.0384872257709503,-2.780792713165283
4.821711540222168,4.482104778289794,-2.749945878982544,0.0396431796252727,-2.7288055419921875
4.819678783416748,4.482104778289794,-2.777241468429565,0.0401606783270835,-2.80881667137146
4.733710765838623,4.482104778289794,-2.771580219268799,0.043167483061552,-2.780038833618164
4.486118316650392,4.482104778289794,-2.7506043910980225,0.0360860526561737,-2.807122468948364
4.453737735748291,4.482104778289794,-2.7541840076446533,0.0309393536299467,-2.7913217544555664
4.44937801361084,4.482104778289794,-2.760527372360229,0.029111498966813,-2.794126272201538
4.607609272003174,4.482104778289794,-2.702326536178589,0.0277728904038667,-2.712017059326172
4.750594615936279,4.482104778289794,-2.721313238143921,0.0262406840920448,-2.691511392593384
4.680600643157959,4.482104778289794,-2.6902918815612797,0.0246801264584064,-2.689836263656616
4.687298774719238,4.482104778289794,-2.70830750465393,0.0255053732544183,-2.727167844772339
4.712289333343506,4.482104778289794,-2.6853818893432617,0.0284041594713926,-2.6925034523010254
4.790360450744629,4.482104778289794,-2.7204153537750244,0.0316073149442672,-2.7288656234741206
4.75273323059082,4.482104778289794,-2.707944393157959,0.0358657166361808,-2.686731100082397
4.605632305145264,4.482104778289794,-2.7203927040100098,0.031040271744132,-2.6832289695739746
4.531723499298096,4.482104778289794,-2.7143714427948,0.0300085470080375,-2.7886526584625244
4.521087646484375,4.482104778289794,-2.7699882984161377,0.02972605638206,-2.799560546875
4.472670078277588,4.482104778289794,-2.7786977291107178,0.0306314285844564,-2.7760663032531734
4.463451385498047,4.482104778289794,-2.7572813034057617,0.02708475664258,-2.6971752643585205
4.545377254486084,4.482104778289794,-2.7408909797668457,0.0240502674132585,-2.712895154953003
4.462887763977051,4.482104778289794,-2.741645574569702,0.0228577125817537,-2.7546706199646
4.46054744720459,4.482104778289794,-2.727994441986084,0.0219462644308805,-2.704612493515014
4.47673225402832,4.482104778289794,-2.724078893661499,0.0220123659819364,-2.721877336502075
4.476581573486328,4.482104778289794,-2.722531318664551,0.0223670601844787,-2.70697283744812
4.458632946014404,4.482104778289794,-2.727905511856079,0.0216016098856926,-2.722898006439209
4.445437431335449,4.482104778289794,-2.725764513015747,0.021387880668044,-2.7081472873687744
4.515028953552246,4.482104778289794,-2.726722955703736,0.021536311134696,-2.768765687942505
4.497708320617676,4.482104778289794,-2.7303569316864014,0.0215599033981561,-2.772306680679321
4.556965351104736,4.482104778289794,-2.734631538391113,0.0217069722712039,-2.7459805011749268
4.59424877166748,4.482104778289794,-2.7547197341918945,0.0230050217360258,-2.769260168075561
4.63743257522583,4.482104778289794,-2.78997540473938,0.0261331349611282,-2.7957801818847656
4.604283332824707,4.482104778289794,-2.771947145462036,0.0288985352963209,-2.7624602317810054
4.506205081939696,4.482104778289794,-2.731468439102173,0.0322100408375263,-2.761901617050171
4.435995101928711,4.482104778289794,-2.734956979751587,0.0261960588395595,-2.7333240509033203
4.296558856964111,4.482104778289794,-2.733762741088867,0.0251491982489824,-2.733304977416992
4.358155727386475,4.482104778289794,-2.709569931030273,0.0254934020340442,-2.7480623722076416
4.4023423194885245,4.482104778289794,-2.73425841331482,0.024689907208085,-2.7497127056121826
4.501757621765137,4.482104778289794,-2.7346811294555664,0.0245690308511257,-2.746459722518921
4.465486526489258,4.482104778289794,-2.7401585578918457,0.026502700522542,-2.7813615798950195
4.41463279724121,4.482104778289794,-2.734499216079712,0.026164112612605,-2.773942708969116
4.350659370422363,4.482104778289794,-2.722080945968628,0.024112170562148,-2.6607165336608887
4.41262149810791,4.482104778289794,-2.7263312339782715,0.0236756801605224,-2.7270731925964355
4.457168102264404,4.482104778289794,-2.727874994277954,0.0231599789112806,-2.713742971420288
4.6163549423217765,4.482104778289794,-2.7255263328552246,0.0237250663340091,-2.729650020599365
4.728650093078612,4.482104778289794,-2.732177972793579,0.0259757693856954,-2.738218545913696
4.67424201965332,4.482104778289794,-2.6642491817474365,0.0304778944700956,-2.6499485969543457
4.718873023986816,4.482104778289794,-2.6877820491790767,0.0293747708201408,-2.6661205291748047
4.805788516998291,4.482104778289794,-2.677731752395629,0.0279603265225887,-2.652929782867432
4.63306188583374,4.482104778289794,-2.709881544113159,0.0318745039403438,-2.650773763656616
4.551424026489258,4.482104778289794,-2.719300508499145,0.0291620567440986,-2.7141921520233154
4.477100372314453,4.482104778289794,-2.7570171356201167,0.0291511714458465,-2.7593863010406494
4.51585817337036,4.482104778289794,-2.7596685886383057,0.0285539589822292,-2.7633085250854488
4.47932243347168,4.482104778289794,-2.747790813446045,0.0285021513700485,-2.7578608989715576
4.43388557434082,4.482104778289794,-2.7305381298065186,0.0240401029586792,-2.723092555999756
4.324855804443359,4.482104778289794,-2.734877347946167,0.0224909726530313,-2.7398324012756348
4.289906978607178,4.482104778289794,-2.7292795181274414,0.0223464537411928,-2.758246898651123
4.2908592224121085,4.482104778289794,-2.7316319942474365,0.0235356055200099,-2.7255101203918457
4.338088035583496,4.482104778289794,-2.7315518856048584,0.0252062734216451,-2.708002805709839
4.360976219177246,4.482104778289794,-2.7405998706817623,0.0271542184054851,-2.761168956756592
4.485083103179932,4.482104778289794,-2.7548773288726807,0.0332632474601268,-2.799294471740722
4.471147060394287,4.482104778289794,-2.798009157180786,0.0314930453896522,-2.7643134593963623
4.362536430358888,4.482104778289794,-2.728659152984619,0.0273945182561874,-2.729397773742676
4.343413829803467,4.482104778289794,-2.724259614944458,0.0250320043414831,-2.7579987049102783
4.434070587158203,4.482104778289794,-2.728855609893799,0.0248711388558149,-2.757618188858032
4.485576152801514,4.482104778289794,-2.727733850479125,0.023210285231471,-2.7519969940185542
4.587512493133545,4.482104778289794,-2.7310166358947754,0.0235659815371036,-2.712294578552246
4.79438591003418,4.482104778289794,-2.7530992031097408,0.0270824525505304,-2.7794418334960938
4.973586082458496,4.482104778289794,-2.7468416690826416,0.0312736257910728,-2.7364604473114014
5.258038997650146,4.482104778289794,-2.6216356754302974,0.0326353795826435,-2.6042964458465576
5.404491901397705,4.482104778289794,-2.669538974761963,0.0292646158486604,-2.6710026264190674
5.357556343078612,4.482104778289794,-2.7196807861328125,0.0354302786290645,-2.670802354812622
5.153648376464844,4.482104778289794,-2.734260320663452,0.0507542043924331,-2.757178544998169
5.1035332679748535,4.482104778289794,-2.7864620685577397,0.0613056384027004,-2.8166246414184566
5.1294426918029785,4.482104778289794,-2.8120930194854736,0.0748094618320465,-2.838754653930664
4.989576816558838,4.482104778289794,-2.8868892192840576,0.0964827015995979,-2.9948160648345947
4.834803104400635,4.482104778289794,-2.8921332359313965,0.0641538649797439,-2.8829269409179688
4.879959583282472,4.482104778289794,-2.815439462661743,0.054946169257164,-2.773499011993408
4.964400291442871,4.482104778289794,-2.823751449584961,0.0563640147447586,-2.8467016220092773
4.962932586669922,4.482104778289794,-2.840367555618286,0.063750147819519,-2.912580966949463
4.939298152923584,4.482104778289794,-2.791741132736206,0.0442079044878482,-2.741334915161133
4.736920356750488,4.482104778289794,-2.743267297744751,0.0434907004237175,-2.7604849338531494
4.710038185119629,4.482104778289794,-2.7500941753387447,0.0434119775891304,-2.7420239448547363
4.701735019683838,4.482104778289794,-2.815232515335083,0.0422208569943904,-2.847099781036377
4.603296279907227,4.482104778289794,-2.780381679534912,0.0503478869795799,-2.67134952545166
4.591790199279785,4.482104778289794,-2.755833864212036,0.0344601534307003,-2.773606777191162
4.7688517570495605,4.482104778289794,-2.7513697147369385,0.0293910223990678,-2.6961374282836914
4.812319755554199,4.482104778289794,-2.705822944641113,0.0346477702260017,-2.769181251525879
4.812710285186768,4.482104778289794,-2.6766374111175537,0.0343989916145801,-2.743889570236206
4.827189445495605,4.482104778289794,-2.6917474269866943,0.0298870950937271,-2.731912612915039
4.8049750328063965,4.482104778289794,-2.7012081146240234,0.0325203873217105,-2.6773080825805664
4.720562458038329,4.482104778289794,-2.753619432449341,0.0365785397589206,-2.750042200088501
4.624759197235107,4.482104778289794,-2.756045341491699,0.0355438739061355,-2.7766926288604736
4.5072832107543945,4.482104778289794,-2.7633187770843506,0.0338470749557018,-2.743706464767456
4.601752758026123,4.482104778289794,-2.7570426464080806,0.0303160212934017,-2.766390562057495
4.695549488067626,4.482104778289794,-2.7717323303222656,0.0303996037691831,-2.8028168678283687
4.870028972625732,4.482104778289794,-2.832753419876098,0.0336115844547748,-2.84454607963562
4.862992763519287,4.482104778289794,-2.645480871200561,0.0327589623630046,-2.6170616149902344
4.832010746002196,4.482104778289794,-2.683290719985961,0.030054572969675,-2.620936870574951
4.781912803649902,4.482104778289794,-2.698280572891236,0.031711172312498,-2.716264486312866
4.638127803802489,4.482104778289794,-2.7119972705841064,0.0370823368430137,-2.7104320526123047
4.571892738342285,4.482104778289794,-2.768336296081543,0.0355458222329616,-2.7772648334503174
4.529942512512207,4.482104778289794,-2.793357610702514,0.0329685732722282,-2.766740560531616
4.761867046356201,4.482104778289794,-2.7819628715515137,0.0327099971473217,-2.7890427112579346
4.721350193023682,4.482104778289794,-2.687157869338989,0.0324862524867057,-2.70724892616272
4.619755744934082,4.482104778289794,-2.6970646381378174,0.0287782121449708,-2.67962384223938
4.49320650100708,4.482104778289794,-2.701657772064209,0.0267923548817634,-2.670363426208496
4.313384532928467,4.482104778289794,-2.730074167251587,0.0265249889343976,-2.693727970123291
4.4720001220703125,4.482104778289794,-2.7171804904937744,0.0285425037145614,-2.71028733253479
4.7289018630981445,4.482104778289794,-2.7048795223236084,0.0250123869627714,-2.691168546676636
4.728574275970458,4.482104778289794,-2.7024989128112797,0.0231992695480585,-2.7297277450561523
4.865339756011962,4.482104778289794,-2.7085888385772705,0.0227929521352052,-2.687685966491699
4.847920894622803,4.482104778289794,-2.6555726528167725,0.031311810016632,-2.6333606243133545
4.747811794281006,4.482104778289794,-2.686148405075073,0.0286027435213327,-2.68869948387146
4.744027614593506,4.482104778289794,-2.7157478332519527,0.0335696823894977,-2.781385660171509
4.677699089050293,4.482104778289794,-2.7391374111175537,0.0368411764502525,-2.742644786834717
4.616617202758789,4.482104778289794,-2.7554473876953125,0.0397443659603595,-2.757818460464477
4.5692758560180655,4.482104778289794,-2.737410068511963,0.0322252959012985,-2.7386369705200195
4.538424491882324,4.482104778289794,-2.751411437988281,0.0311585515737533,-2.7543768882751465
4.487351417541504,4.482104778289794,-2.7643840312957764,0.0307510811835527,-2.839771032333374
4.458736419677734,4.482104778289794,-2.74275279045105,0.0273029711097478,-2.785400867462158
4.476078510284424,4.482104778289794,-2.7444131374359126,0.0248222481459379,-2.7197344303131104
4.503547668457031,4.482104778289794,-2.735003709793091,0.0228513423353433,-2.7374672889709477
4.448772430419922,4.482104778289794,-2.737494468688965,0.0215530674904584,-2.7323877811431885
4.498076915740967,4.482104778289794,-2.7333505153656006,0.0213519912213087,-2.741809606552124
4.513901233673096,4.482104778289794,-2.735057592391968,0.0218541584908962,-2.7292537689208984
4.644960880279541,4.482104778289794,-2.7436273097991943,0.0216392707079648,-2.7384138107299805
4.774545669555664,4.482104778289794,-2.741685152053833,0.0233651082962751,-2.7468221187591557
4.631526947021484,4.482104778289794,-2.7161736488342285,0.0298461709171533,-2.690997362136841
4.719313144683838,4.482104778289794,-2.7024593353271484,0.0275329072028398,-2.687129497528076
4.739451408386231,4.482104778289794,-2.7256920337677,0.0275323744863271,-2.7127714157104488
4.719846725463867,4.482104778289794,-2.71340537071228,0.0354270860552787,-2.7079002857208248
4.627989768981934,4.482104778289794,-2.711937189102173,0.0339648574590683,-2.721611738204956
4.611264705657959,4.482104778289794,-2.719728708267212,0.0293198097497224,-2.71272087097168
4.564929962158203,4.482104778289794,-2.7513973712921143,0.0302445273846387,-2.745195150375366
4.504565715789794,4.482104778289794,-2.7808597087860107,0.0327717140316963,-2.820476055145264
4.485100746154785,4.482104778289794,-2.7327563762664795,0.02857007086277,-2.736159086227417
4.5377397537231445,4.482104778289794,-2.7339227199554443,0.0251735541969537,-2.67383360862732
4.611369132995605,4.482104778289794,-2.7475094795227046,0.0247426312416791,-2.713439702987671
4.539850234985352,4.482104778289794,-2.7478139400482178,0.0248604081571102,-2.7877793312072754
4.5701518058776855,4.482104778289794,-2.751727342605591,0.0250495374202728,-2.750205516815185
4.522522926330566,4.482104778289794,-2.755321741104125,0.0268400497734546,-2.7857367992401123
4.431432247161865,4.482104778289794,-2.7481677532196045,0.0267349015921354,-2.763652801513672
4.387718200683594,4.482104778289794,-2.7602903842926025,0.0263512954115867,-2.729441404342652
4.386881351470947,4.482104778289794,-2.725856065750122,0.024514427408576,-2.707343816757202
4.313149452209473,4.482104778289794,-2.7317938804626465,0.0239292122423648,-2.716941595077514
4.327197074890137,4.482104778289794,-2.7284507751464844,0.0240242034196853,-2.725046157836914
4.360184192657472,4.482104778289794,-2.7260258197784424,0.0258251205086708,-2.714982748031616
4.3946404457092285,4.482104778289794,-2.73113226890564,0.0269720889627933,-2.7278232574462886
4.2727270126342765,4.482104778289794,-2.7188324928283687,0.0266533102840185,-2.6924033164978027
4.282187461853027,4.482104778289794,-2.7571771144866943,0.0322683490812778,-2.75481629371643
4.311529636383057,4.482104778289794,-2.7377078533172607,0.029762577265501,-2.7045557498931885
4.450144767761231,4.482104778289794,-2.744691610336304,0.02789450250566,-2.780038595199585
4.499730110168457,4.482104778289794,-2.743405818939209,0.0279536359012126,-2.745124101638793
4.515751838684082,4.482104778289794,-2.754158496856689,0.0309905353933572,-2.800210475921631


==> data/single_task_inference_result/ant/ant_single_task_inference_trajectories/3.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
-0.0130250062793493,8.105792999267578,-1.772883057594299,3.2790184020996094,2.1218779087066646
0.0937790349125862,8.105792999267578,-5.790890693664551,0.7735950946807861,-2.8617255687713623
0.5137108564376831,8.105792999267578,-6.295494556427002,0.1133107095956802,-5.627387046813965
0.9387329816818236,8.105792999267578,-6.175692081451416,0.0618631578981876,-6.151190757751465
1.36719012260437,8.105792999267578,-6.139163017272949,0.0464849956333637,-6.18635082244873
1.7031449079513548,8.105792999267578,-6.192129611968993,0.0383982099592685,-6.213373184204102
2.22446084022522,8.105792999267578,-6.185489654541016,0.038398303091526,-6.181890964508057
2.5615642070770264,8.105792999267578,-6.182742595672608,0.0383683517575264,-6.2266058921813965
2.968716621398926,8.105792999267578,-6.182610034942626,0.0383765399456024,-6.166013717651367
3.069839000701904,8.105792999267578,-6.1810808181762695,0.0384316146373748,-6.153635025024414
3.3912527561187744,8.105792999267578,-6.184140682220458,0.0385464951395988,-6.181241035461426
3.852636814117432,8.105792999267578,-6.1865878105163565,0.0387850254774093,-6.201740741729736
4.083677291870117,8.105792999267578,-6.184622287750244,0.039137776941061,-6.172754287719728
4.126565933227539,8.105792999267578,-6.175175666809082,0.03977607563138,-6.179057121276856
4.417834281921387,8.105792999267578,-6.159764766693115,0.0402403734624385,-6.117652893066406
4.810273170471192,8.105792999267578,-6.085751056671144,0.0431392192840576,-6.143839359283447
5.28416872024536,8.105792999267578,-6.046429634094238,0.0518801175057888,-5.967301845550537
5.526072978973389,8.105792999267578,-6.018185138702393,0.0458281971514224,-6.039017677307129
5.7611985206604,8.105792999267578,-5.014252185821533,0.5344457626342772,-4.480662345886231
6.056440353393555,8.105792999267578,-4.962348461151123,0.4995397031307221,-5.073064804077148
6.419729232788086,8.105792999267578,-4.678670883178711,0.3789195716381073,-4.733534812927246
6.56623363494873,8.105792999267578,-4.365065574645996,0.1613585650920868,-4.522846221923828
6.579676151275635,8.105792999267578,-4.563690185546875,0.1684658825397491,-4.560828685760497
6.482227802276611,8.105792999267578,-5.07383918762207,0.1965055763721466,-4.900402545928955
6.459201812744141,8.105792999267578,-5.780943393707275,0.0692241266369819,-5.812830448150635
6.50239896774292,8.105792999267578,-5.508836269378662,0.1042301654815673,-5.577309608459473
6.6954002380371085,8.105792999267578,-5.40685510635376,0.0631632432341575,-5.421960830688477
6.724381923675537,8.105792999267578,-5.517515182495117,0.0555641092360019,-5.580274105072021
6.550885677337647,8.105792999267578,-3.953681230545044,0.1560022532939911,-3.9693007469177246
6.395323753356934,8.105792999267578,-4.867247104644775,0.2656927108764648,-4.492983341217041
6.429814338684082,8.105792999267578,-5.927133083343506,0.0584028176963329,-6.0154242515563965
6.633856773376465,8.105792999267578,-5.993765354156494,0.052934929728508,-6.011625289916992
6.844595432281494,8.105792999267578,-6.111584186553955,0.0514252446591854,-6.090070247650146
7.042534828186035,8.105792999267578,-5.6149187088012695,0.0582767277956008,-5.618222713470458
7.26038360595703,8.105792999267578,-4.318488121032715,0.1273834109306335,-4.152306079864502
7.389883518218993,8.105792999267578,-5.173144817352295,0.100362978875637,-5.138851642608643
7.324000835418701,8.105792999267578,-5.470777988433838,0.1111990883946418,-5.675829887390137
7.34815502166748,8.105792999267578,-5.952452182769775,0.1619050502777099,-5.834506988525392
7.543537616729736,8.105792999267578,-6.085709095001221,0.0492398329079151,-6.032915115356444
7.688342571258546,8.105792999267578,-5.826517581939696,0.0638689026236534,-5.790548801422119
7.93892002105713,8.105792999267578,-5.564065456390381,0.08766420930624,-5.563518047332764
8.035742759704588,8.105792999267578,-6.028524875640869,0.0858365297317505,-6.13185977935791
8.0209379196167,8.105792999267578,-6.140444755554199,0.0461778230965137,-6.203896045684815
7.970895767211913,8.105792999267578,-6.1534423828125,0.0376514829695224,-6.211209774017334
7.966497421264648,8.105792999267578,-6.126925945281982,0.0316511504352092,-6.124177932739258
8.019320487976074,8.105792999267578,-6.123138904571533,0.0304068736732006,-6.133547782897949
8.064876556396483,8.105792999267578,-6.114879608154297,0.0285986252129077,-6.060219764709473
8.302836418151854,8.105792999267578,-6.121573925018311,0.028692327439785,-6.1223363876342765
8.426914215087889,8.105792999267578,-6.117021083831787,0.0335726626217365,-6.094865322113037
8.417372703552246,8.105792999267578,-6.070683002471924,0.0368630364537239,-6.0562052726745605
8.567630767822266,8.105792999267578,-6.068175792694092,0.0401944369077682,-6.04407262802124
8.6224365234375,8.105792999267578,-6.054226398468018,0.0436017513275146,-6.02491569519043
8.59773349761963,8.105792999267578,-6.080348491668701,0.0543528161942958,-6.100405216217041
8.230764389038086,8.105792999267578,-6.053852081298828,0.0666490048170089,-6.157822132110596
8.210337638854979,8.105792999267578,-5.975193023681641,0.0570812486112117,-5.907602310180664
8.306056022644043,8.105792999267578,-6.1526641845703125,0.0560708604753017,-6.1302995681762695
8.25892639160156,8.105792999267578,-6.234791278839111,0.057485356926918,-6.251421451568604
8.199258804321289,8.105792999267578,-6.340840816497803,0.0438299961388111,-6.236834526062012
8.331785202026367,8.105792999267578,-6.148483753204346,0.0383872352540492,-6.155755043029785
8.304973602294922,8.105792999267578,-6.134363651275635,0.0381672717630863,-6.170814037322998
8.281659126281738,8.105792999267578,-6.1553826332092285,0.0419718101620674,-6.16463041305542
8.306393623352049,8.105792999267578,-6.159071922302246,0.0456922799348831,-6.116334915161133
8.179002761840819,8.105792999267578,-6.142101287841797,0.0441199950873851,-6.180677890777588
8.175336837768553,8.105792999267578,-6.118593692779541,0.037210825830698,-6.1403093338012695
8.134754180908203,8.105792999267578,-6.1636061668396,0.0342584587633609,-6.1544342041015625
8.081597328186035,8.105792999267578,-6.207092761993408,0.0311142187565565,-6.239323616027832
8.056623458862305,8.105792999267578,-6.170795440673828,0.0284438021481037,-6.151172637939453
7.93005895614624,8.105792999267578,-6.14472198486328,0.0261589847505092,-6.1723246574401855
7.840312480926514,8.105792999267578,-6.140869617462158,0.0263344123959541,-6.099164962768555
7.86927604675293,8.105792999267578,-6.13816499710083,0.0278665758669376,-6.183350563049316
8.074068069458006,8.105792999267578,-6.1333298683166495,0.0290907453745603,-6.1743998527526855
7.9428062438964835,8.105792999267578,-6.122649192810059,0.0296637378633022,-6.149253845214844
7.984698772430421,8.105792999267578,-6.160394191741943,0.0288877394050359,-6.169888496398926
8.1099853515625,8.105792999267578,-6.1465582847595215,0.0308021456003189,-6.141360759735107
8.058584213256836,8.105792999267578,-6.135359287261962,0.0294740088284015,-6.139092445373535
8.002538681030273,8.105792999267578,-6.13857889175415,0.02600615657866,-6.162621974945068
8.023524284362793,8.105792999267578,-6.1319451332092285,0.0272668804973363,-6.167032241821289
7.9811625480651855,8.105792999267578,-6.129120349884033,0.0271801073104143,-6.144981861114502
7.864419937133789,8.105792999267578,-6.132111549377441,0.0270942952483892,-6.092977046966553
7.797570228576659,8.105792999267578,-6.13629961013794,0.028206730261445,-6.110721588134766
7.782772064208984,8.105792999267578,-6.135339260101318,0.0299603641033172,-6.049419403076172
7.818515300750732,8.105792999267578,-6.15416383743286,0.0303792729973793,-6.199235916137695
7.859435081481933,8.105792999267578,-6.180051803588867,0.0315012708306312,-6.210981369018555
7.956032752990722,8.105792999267578,-6.165709018707275,0.0334292165935039,-6.226199150085449
8.071118354797363,8.105792999267578,-5.990655899047852,0.0521566234529018,-6.0562052726745605
8.038960456848145,8.105792999267578,-6.174778461456299,0.0461354739964008,-6.19049596786499
7.91337251663208,8.105792999267578,-6.1364378929138175,0.0335688851773738,-6.181472301483153
7.91910696029663,8.105792999267578,-6.1250290870666495,0.0294360723346471,-6.091413021087647
7.832398891448975,8.105792999267578,-6.128249645233153,0.0289778299629688,-6.141282558441161
7.801977157592771,8.105792999267578,-6.1402692794799805,0.0290846228599548,-6.146577835083008
7.79827642440796,8.105792999267578,-6.15778398513794,0.0299851819872856,-6.161283493041992
7.803818225860595,8.105792999267578,-6.185597896575928,0.0328799039125442,-6.191218376159668
7.845087528228758,8.105792999267578,-6.198349475860596,0.0326035246253013,-6.229968547821045
7.935986518859862,8.105792999267578,-5.712562084197998,0.0526020862162113,-5.699624061584473
7.926726818084717,8.105792999267578,-5.860281467437744,0.0507245920598506,-5.960149288177489
7.928630828857421,8.105792999267578,-6.143042087554932,0.0562131442129612,-6.132246494293213
7.938666343688963,8.105792999267578,-6.160694599151611,0.0483159162104129,-6.172283172607422
8.034446716308594,8.105792999267578,-5.848280429840088,0.044485118240118,-5.813153743743896
7.964404582977296,8.105792999267578,-6.088060855865479,0.038296177983284,-6.077153205871582
7.938673973083496,8.105792999267578,-6.146457672119141,0.0360556580126285,-6.146437644958496
8.042798995971678,8.105792999267578,-6.1311984062194815,0.0319184884428978,-6.152294158935546
8.080202102661133,8.105792999267578,-6.109375476837158,0.0293762050569057,-6.10589075088501
7.981951713562011,8.105792999267578,-6.1247429847717285,0.0278974287211894,-6.123784065246582
7.83867597579956,8.105792999267578,-6.123379707336426,0.0292922388762235,-6.1447038650512695
7.787886142730714,8.105792999267578,-6.128059387207031,0.0285716913640499,-6.159285068511962
7.780437469482423,8.105792999267578,-6.141917705535889,0.0292509105056524,-6.177044868469238
7.873955249786378,8.105792999267578,-6.151721477508545,0.0302813407033681,-6.164090633392334
7.93053388595581,8.105792999267578,-6.1728057861328125,0.0318906344473362,-6.162095546722412
7.975887298583984,8.105792999267578,-6.134390830993652,0.046830229461193,-6.13807487487793
7.9607529640197745,8.105792999267578,-6.123601913452148,0.0521048717200756,-6.204090118408203
7.899621009826659,8.105792999267578,-6.170310497283936,0.0467579662799835,-6.139896869659424
7.927309036254883,8.105792999267578,-6.142904758453369,0.0388469286262989,-6.147587299346924
7.8494834899902335,8.105792999267578,-6.1487250328063965,0.033632930368185,-6.186391830444336
7.755305767059326,8.105792999267578,-6.152653694152832,0.0302999857813119,-6.206240177154541
7.716062545776366,8.105792999267578,-6.1646056175231925,0.0306823514401912,-6.154889583587647
7.74127721786499,8.105792999267578,-6.175973415374756,0.0330964103341102,-6.199031352996825
7.726895332336426,8.105792999267578,-6.206883430480957,0.0328801311552524,-6.233194828033447
7.709365844726562,8.105792999267578,-6.226711273193359,0.0343119949102401,-6.216413021087647
7.706499099731444,8.105792999267578,-5.749728679656982,0.0661157593131065,-5.711305141448976
7.720077037811278,8.105792999267578,-5.310164451599121,0.054505318403244,-5.324324131011962
7.683067798614503,8.105792999267578,-5.329771995544434,0.0533841885626316,-5.33696746826172
7.723030567169189,8.105792999267578,-5.368032932281494,0.0570146031677722,-5.388219833374024
7.709987163543701,8.105792999267578,-5.798596382141112,0.0556711480021476,-5.74003267288208
7.773709297180174,8.105792999267578,-5.468664646148682,0.0644197762012481,-5.589534282684326
7.789573669433594,8.105792999267578,-5.7815890312194815,0.0654804334044456,-5.88072395324707
7.805317878723144,8.105792999267578,-5.60843801498413,0.0666740238666534,-5.658533573150635
7.837052822113037,8.105792999267578,-5.591084003448486,0.0694379210472107,-5.53014612197876
7.851872444152832,8.105792999267578,-5.64775276184082,0.0567113161087036,-5.659003734588623
7.831257343292237,8.105792999267578,-5.664125919342041,0.0534526221454143,-5.669656753540039
7.842961788177489,8.105792999267578,-5.66869592666626,0.0576672293245792,-5.727779865264893
7.811719417572021,8.105792999267578,-6.057033538818359,0.0516443438827991,-6.04508638381958
7.7521653175354,8.105792999267578,-5.688854694366455,0.0485078282654285,-5.709506988525392
7.720446586608887,8.105792999267578,-6.142707824707031,0.0500348694622516,-6.154722213745117
7.6574068069458,8.105792999267578,-6.17389726638794,0.0482247322797775,-6.093879222869873
7.658958435058594,8.105792999267578,-6.224754810333252,0.0353837795555591,-6.264968395233153
7.683864593505859,8.105792999267578,-6.265023231506348,0.0375067144632339,-6.274694919586182
7.728507995605469,8.105792999267578,-6.027115821838378,0.0645654052495956,-6.159280776977539
7.686865329742431,8.105792999267578,-6.0679779052734375,0.0817309916019439,-6.004776477813721
7.715838909149171,8.105792999267578,-5.6529860496521,0.0811534598469734,-5.659988880157472
7.750719070434569,8.105792999267578,-6.024456024169922,0.0556947663426399,-5.94365692138672
7.781423091888427,8.105792999267578,-5.522102832794189,0.0608936473727226,-5.433511257171631
7.81787347793579,8.105792999267578,-5.588040828704834,0.0638962760567665,-5.620910167694092
7.783341884613037,8.105792999267578,-5.618508815765381,0.0643289908766746,-5.64918851852417
7.798070430755614,8.105792999267578,-5.923491477966309,0.0724034830927848,-6.080796718597412
7.742543697357178,8.105792999267578,-6.123683452606201,0.0526633523404598,-6.043274402618408
7.7602763175964355,8.105792999267578,-6.038722038269042,0.0696469619870185,-6.127179622650146
7.722887516021728,8.105792999267578,-6.202390193939209,0.0473476126790046,-6.13613748550415
7.756957054138183,8.105792999267578,-6.096501350402832,0.060457494109869,-6.129609107971192
7.795540809631347,8.105792999267578,-6.238963603973389,0.0468264557421207,-6.230108737945557
7.87233829498291,8.105792999267578,-5.555512428283691,0.0559533946216106,-5.58847713470459
7.935517787933349,8.105792999267578,-5.85668420791626,0.0597587004303932,-5.898210048675537
7.929121017456055,8.105792999267578,-6.007609367370605,0.0603105053305625,-5.930012702941895
7.897651672363281,8.105792999267578,-6.191287517547608,0.0575658529996872,-6.245245456695557
7.8832759857177725,8.105792999267578,-6.169085502624512,0.0466098114848136,-6.284283638000488
7.842050552368163,8.105792999267578,-6.167577266693115,0.0432104207575321,-6.182438373565674
7.782218933105469,8.105792999267578,-6.175323963165283,0.0397253818809986,-6.1802964210510245
7.787499427795409,8.105792999267578,-6.187146663665772,0.0329757034778595,-6.163071155548096
7.803280353546143,8.105792999267578,-6.204918384552002,0.0359269119799137,-6.2017126083374015
7.779240131378173,8.105792999267578,-6.201441764831543,0.0338621623814106,-6.192550182342528
7.798017024993896,8.105792999267578,-6.220373630523682,0.0374023579061031,-6.273906230926514
7.850310802459715,8.105792999267578,-5.933780193328857,0.0544370338320732,-5.874377727508545
7.855548858642577,8.105792999267578,-5.62603235244751,0.0510602816939353,-5.650335788726808
7.904604434967042,8.105792999267578,-5.870933532714844,0.056540910154581,-5.9008636474609375
7.948225021362304,8.105792999267578,-5.967126846313477,0.0608075708150863,-5.980468273162842
7.808827400207519,8.105792999267578,-5.964717388153076,0.0488794334232807,-6.01305627822876
7.804208278656007,8.105792999267578,-6.1787943840026855,0.052493892610073,-6.211796760559082
7.790096759796143,8.105792999267578,-6.156576633453369,0.0358799658715724,-6.151105880737305
7.821857929229736,8.105792999267578,-6.179117679595947,0.0322137959301471,-6.198774814605713
7.787753582000732,8.105792999267578,-6.1974425315856925,0.0322739668190479,-6.151399612426758
7.772392272949218,8.105792999267578,-5.783287525177002,0.056618895381689,-5.689147472381592
7.707067012786865,8.105792999267578,-6.119499683380127,0.0536149330437183,-6.187746047973633
7.737165451049805,8.105792999267578,-5.960516452789307,0.0640822052955627,-5.950765132904053
7.760256767272949,8.105792999267578,-6.206191539764404,0.0468018464744091,-6.176731109619141
7.827559471130371,8.105792999267578,-5.692495822906494,0.0643028318881988,-5.665951251983643
7.928663730621338,8.105792999267578,-6.142532825469971,0.078604482114315,-6.136216640472412
7.9903388023376465,8.105792999267578,-5.928177833557129,0.0618769340217113,-5.890355587005615
8.025014877319336,8.105792999267578,-6.14029598236084,0.0544730126857757,-6.129512310028076
8.08175754547119,8.105792999267578,-6.16716194152832,0.0429803803563118,-6.162720203399657
8.019651412963867,8.105792999267578,-6.162176609039307,0.0360946394503116,-6.116873264312744
7.9540510177612305,8.105792999267578,-6.125417709350586,0.0298771206289529,-6.134268283843993
7.903064250946047,8.105792999267578,-6.125913619995117,0.0276576429605484,-6.14952278137207
7.931142330169677,8.105792999267578,-6.133045196533203,0.0283133294433355,-6.110434055328369
7.93051290512085,8.105792999267578,-6.1258273124694815,0.0288307629525661,-6.1649322509765625
7.9792537689208975,8.105792999267578,-6.133350849151611,0.0290941875427961,-6.126011371612549
7.996636867523193,8.105792999267578,-6.146524906158447,0.0360021516680717,-6.148109436035156
7.981804370880128,8.105792999267578,-6.07206916809082,0.04002595692873,-6.067913055419922
7.949724674224853,8.105792999267578,-6.086685657501221,0.0407503470778465,-6.087585926055908
7.941783428192138,8.105792999267578,-6.133762836456299,0.0365376621484756,-6.06327199935913
8.006324768066406,8.105792999267578,-6.135654449462891,0.0326959863305091,-6.139576435089111
8.0592041015625,8.105792999267578,-6.12402868270874,0.0304765123873949,-6.077415466308594
8.060863494873047,8.105792999267578,-6.130616188049316,0.0339552052319049,-6.179731369018555
8.11094856262207,8.105792999267578,-6.127279758453369,0.0321731083095073,-6.12628173828125
8.052967071533203,8.105792999267578,-6.131600856781006,0.0292688589543104,-6.142363548278809
7.963610172271728,8.105792999267578,-6.1273112297058105,0.0269653052091598,-6.148021221160889
7.909035205841064,8.105792999267578,-6.128931045532227,0.0262351408600807,-6.128808498382568
7.956342697143554,8.105792999267578,-6.136772632598877,0.0274627972394228,-6.190177917480469
8.01820182800293,8.105792999267578,-6.124397754669189,0.028343167155981,-6.136632442474365
8.061797142028809,8.105792999267578,-6.10981035232544,0.0284493844956159,-6.12204122543335
8.09004020690918,8.105792999267578,-6.13765811920166,0.0352044887840747,-6.2057433128356925
8.03956127166748,8.105792999267578,-6.129283428192139,0.0319213755428791,-6.105438232421875


==> data/single_task_inference_result/ant/ant_single_task_inference_trajectories/30.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.0938206315040588,2.4076578617095947,-1.772883057594299,3.2790184020996094,0.7289470434188842
0.3928829133510589,2.4076578617095947,-1.1337894201278689,0.2580088675022124,0.8882102966308594
0.670391321182251,2.4076578617095947,-0.7830982208251953,0.1129345744848251,-0.9494779109954834
0.9872981905937194,2.4076578617095947,-0.8209110498428344,0.0854195728898048,-0.8362050652503966
1.001062035560608,2.4076578617095947,-0.7778198719024657,0.0554560236632824,-0.8491069674491881
1.360620617866516,2.4076578617095947,-0.8689799308776854,0.044135682284832,-0.9134516119956968
1.8004504442214964,2.4076578617095947,-0.8714404106140136,0.0441113486886024,-0.8908801078796386
2.10808777809143,2.4076578617095947,-0.7962143421173095,0.0406008921563625,-0.8026821613311766
2.216120481491089,2.4076578617095947,-0.6570826768875122,0.0340706743299961,-0.6707907319068909
2.2459676265716557,2.4076578617095947,-0.6867024302482605,0.0391655936837196,-0.6685701012611389
2.3422436714172363,2.4076578617095947,-0.7602126598358153,0.0517015941441059,-0.7721105813980103
2.38992977142334,2.4076578617095947,-0.8491935729980468,0.046658668667078,-0.906269371509552
2.4348504543304443,2.4076578617095947,-0.8122317790985107,0.0329908430576324,-0.7624476552009583
2.4052555561065674,2.4076578617095947,-0.7986599206924438,0.0280552823096513,-0.795737624168396
2.315918207168579,2.4076578617095947,-0.7867215871810913,0.0252683330327272,-0.807657778263092
2.1941497325897217,2.4076578617095947,-0.7864941358566285,0.0229942742735147,-0.7866113185882568
2.205495834350585,2.4076578617095947,-0.7793343067169188,0.0230924785137176,-0.7731796503067015
2.2781875133514404,2.4076578617095947,-0.7814298868179321,0.0250326953828334,-0.7576486468315123
2.3055174350738525,2.4076578617095947,-0.8019945621490479,0.027601582929492,-0.7843758463859558
2.344789266586304,2.4076578617095947,-0.7818393707275391,0.0283519886434078,-0.7836301922798157
2.412121534347534,2.4076578617095947,-0.7574503421783446,0.0485807433724403,-0.782447874546051
2.4792048931121826,2.4076578617095947,-0.8115978240966797,0.0285583641380071,-0.8415976166725159
2.506328582763672,2.4076578617095947,-0.8129793405532837,0.0246928688138723,-0.8255629539489746
2.5568764209747314,2.4076578617095947,-0.8402843475341795,0.0259021203964948,-0.8237810730934142
2.4724152088165283,2.4076578617095947,-0.8526934385299682,0.0293168667703866,-0.8739786744117738
2.418522834777832,2.4076578617095947,-0.7614257335662842,0.0316988267004489,-0.7360168099403381
2.489299297332764,2.4076578617095947,-0.8289144039154052,0.0257283635437488,-0.8033366799354553
2.5293114185333248,2.4076578617095947,-0.8190035820007325,0.0261448193341493,-0.8329997658729553
2.4201819896698,2.4076578617095947,-0.8769837617874146,0.0277178063988685,-0.8906462788581848
2.384446382522583,2.4076578617095947,-0.7930824756622313,0.0263743437826633,-0.8004576563835144
2.3968672752380367,2.4076578617095947,-0.7925767898559569,0.0227401331067085,-0.7642837166786195
2.400043010711669,2.4076578617095947,-0.7837836742401123,0.0233260411769151,-0.7561918497085571
2.453147649765014,2.4076578617095947,-0.7859385013580321,0.0228843875229358,-0.8115156888961792
2.440381526947021,2.4076578617095947,-0.7866497039794922,0.0217559859156608,-0.8085334300994873
2.352890014648437,2.4076578617095947,-0.7845177650451661,0.0221843030303716,-0.7753722667694091
2.3332152366638184,2.4076578617095947,-0.7911392450332642,0.0222296435385942,-0.7694547772407532
2.3807737827301025,2.4076578617095947,-0.7870216369628905,0.0228595715016126,-0.7943972945213318
2.30071234703064,2.4076578617095947,-0.7909450531005859,0.0236515570431947,-0.7530180811882019
2.25391173362732,2.4076578617095947,-0.7826673984527587,0.0239794254302978,-0.7543321251869202
2.158350706100464,2.4076578617095947,-0.7776620388031005,0.0247930251061916,-0.7606054544448851
2.270045042037964,2.4076578617095947,-0.7825729846954346,0.0267255324870348,-0.7593722939491272
2.319958686828613,2.4076578617095947,-0.7937651872634887,0.028028966858983,-0.8298621177673341
2.1927649974823,2.4076578617095947,-0.7796831130981445,0.0289812982082366,-0.781322181224823
2.144754648208618,2.4076578617095947,-0.8113422393798829,0.0319375954568386,-0.7654401063919067
2.214812994003296,2.4076578617095947,-0.7911334037780762,0.0330936722457408,-0.8222886323928834
2.283236503601074,2.4076578617095947,-0.8131378889083862,0.0312010124325752,-0.8272297978401184
2.2380621433258057,2.4076578617095947,-0.8020566701889038,0.0300696957856416,-0.7688356637954712
2.241685628890991,2.4076578617095947,-0.8552850484848022,0.0385726206004619,-0.8455798625946046
2.3440682888031006,2.4076578617095947,-0.8499048948287965,0.0350036136806011,-0.912782907485962
2.4040372371673584,2.4076578617095947,-0.785119891166687,0.029426185414195,-0.7975699901580809
2.3170413970947266,2.4076578617095947,-0.7934646606445312,0.0277707707136869,-0.8150034546852112
2.3316042423248287,2.4076578617095947,-0.7867319583892822,0.0276046637445688,-0.8342960476875305
2.3428938388824463,2.4076578617095947,-0.7792882919311523,0.0264983214437961,-0.7865252494812012
2.2937164306640625,2.4076578617095947,-0.7905117273330688,0.024844191968441,-0.765424907207489
2.2967631816864014,2.4076578617095947,-0.7867544889450073,0.0247221291065216,-0.8321828246116638
2.122039318084717,2.4076578617095947,-0.7899904251098634,0.0271077547222375,-0.8244424462318419
2.083021879196167,2.4076578617095947,-0.7756142616271972,0.0267648585140705,-0.757587969303131
2.218467712402344,2.4076578617095947,-0.7672901153564453,0.0282279830425977,-0.8062715530395507
2.3097324371337886,2.4076578617095947,-0.8067421913146973,0.0309441462159156,-0.8304778933525084
2.405633926391601,2.4076578617095947,-0.8082168102264403,0.0303003769367933,-0.80617356300354
2.4098949432373047,2.4076578617095947,-0.8349890708923341,0.0358072184026241,-0.8642610907554625
2.264904260635376,2.4076578617095947,-0.7977911233901978,0.0294006671756506,-0.8108648061752318
2.2190053462982178,2.4076578617095947,-0.7793480157852173,0.0265527479350566,-0.7683467268943786
2.232299566268921,2.4076578617095947,-0.776902437210083,0.0251630991697311,-0.7469782829284669
2.168936491012573,2.4076578617095947,-0.7830321788787842,0.0249380636960268,-0.7626996040344238
2.133009672164917,2.4076578617095947,-0.7951258420944214,0.0276996120810508,-0.7974535822868347
2.36181116104126,2.4076578617095947,-0.7761231660842894,0.031216200441122,-0.7599256038665771
2.523225784301758,2.4076578617095947,-0.789185881614685,0.0308453049510717,-0.8063726425170897
2.505481243133545,2.4076578617095947,-0.8185569047927856,0.030658608302474,-0.8445202708244324
2.395228385925293,2.4076578617095947,-0.8392488956451416,0.0338566489517688,-0.8358725905418397
2.3885746002197266,2.4076578617095947,-0.7674978971481323,0.0319534763693809,-0.750551998615265
2.4132325649261475,2.4076578617095947,-0.7530794143676759,0.0245785992592573,-0.7688196301460266
2.410095930099488,2.4076578617095947,-0.7808413505554198,0.0243531838059425,-0.7888956665992736
2.3537516593933105,2.4076578617095947,-0.7842763662338256,0.0220117140561342,-0.8018283843994141
2.206894874572753,2.4076578617095947,-0.784492015838623,0.0213554315268993,-0.7544389963150024
2.0578644275665283,2.4076578617095947,-0.7817285060882568,0.0225210320204496,-0.7913452982902528
2.1778573989868164,2.4076578617095947,-0.7745989561080932,0.0241591744124889,-0.7454692125320433
2.4038965702056885,2.4076578617095947,-0.7837190628051757,0.0275426376610994,-0.763945460319519
2.5578463077545166,2.4076578617095947,-0.8220577239990233,0.0295320469886064,-0.8617643117904662
2.4136104583740234,2.4076578617095947,-0.8346091508865356,0.0311401486396789,-0.8461030721664429
2.337953329086304,2.4076578617095947,-0.773639440536499,0.0369037166237831,-0.8100765943527221
2.304026365280152,2.4076578617095947,-0.7638282775878905,0.0259917210787534,-0.7620790600776672
2.3420827388763428,2.4076578617095947,-0.7646024227142334,0.0232586897909641,-0.7392188906669616
2.412587881088257,2.4076578617095947,-0.787273645401001,0.0255755577236413,-0.8214688897132874
2.5938432216644287,2.4076578617095947,-0.7868343591690062,0.0241989903151988,-0.8323199152946472
2.681127548217773,2.4076578617095947,-0.7972306013107299,0.0243336614221334,-0.8126537203788757
2.809325695037842,2.4076578617095947,-0.7795562744140626,0.0298888962715864,-0.8179935812950134
2.7674977779388428,2.4076578617095947,-0.7027195692062378,0.0307974144816398,-0.7210969924926759
2.597005605697632,2.4076578617095947,-0.7587008476257325,0.0297858193516731,-0.7580232620239258
2.6194424629211426,2.4076578617095947,-0.7739908695220947,0.0378069579601287,-0.755346119403839
2.551417112350464,2.4076578617095947,-0.8585608005523682,0.040192425251007,-0.8243817090988158
2.5076520442962646,2.4076578617095947,-0.8962972164154052,0.0692934095859527,-0.8533600568771361
2.452343702316284,2.4076578617095947,-0.8528045415878295,0.0457993932068347,-0.8767301440238952
2.440500020980835,2.4076578617095947,-0.8609187602996825,0.0356746576726436,-0.8837779760360717
2.3767099380493164,2.4076578617095947,-0.8615224361419677,0.0331905856728553,-0.8494928479194641
2.458922863006592,2.4076578617095947,-0.8257231712341309,0.0253922678530216,-0.8775964975357055
2.468379020690917,2.4076578617095947,-0.8160542249679564,0.0240809693932533,-0.8676052093505859
2.464158535003662,2.4076578617095947,-0.8241745233535767,0.023473335430026,-0.7895775437355042
2.502546548843384,2.4076578617095947,-0.8393816947937012,0.0241150241345167,-0.8471402525901793
2.49531888961792,2.4076578617095947,-0.8359701633453369,0.0268960706889629,-0.8630238175392151
2.5011906623840328,2.4076578617095947,-0.8446555137634277,0.0302931163460016,-0.7887786626815795
2.5902435779571533,2.4076578617095947,-0.8118233680725098,0.0343293882906436,-0.7745615243911742
2.698892354965209,2.4076578617095947,-0.7928978204727172,0.0378851704299449,-0.7931382060050963
2.757887125015259,2.4076578617095947,-0.7216160297393799,0.0472227483987808,-0.7299126982688903
2.6658406257629395,2.4076578617095947,-0.7353956699371338,0.036318264901638,-0.6764541268348694
2.501205921173096,2.4076578617095947,-0.7648400068283081,0.0328542478382587,-0.8352836966514587
2.5124311447143555,2.4076578617095947,-0.8052273988723754,0.0345817506313324,-0.7617163062095642
2.6230170726776123,2.4076578617095947,-0.8939777612686157,0.0360154844820499,-0.8806535005569458
2.6685991287231445,2.4076578617095947,-0.9375569820404052,0.0549836903810501,-0.966791093349457
2.594431638717652,2.4076578617095947,-0.848840594291687,0.0574914552271366,-0.9126800894737244
2.6135096549987797,2.4076578617095947,-0.7734868526458739,0.0324248746037483,-0.7866129875183105
2.5766384601593018,2.4076578617095947,-0.8086968660354614,0.0308193918317556,-0.7926679253578186
2.484405279159545,2.4076578617095947,-0.9378446340560912,0.0463148653507232,-0.93746155500412
2.4477970600128174,2.4076578617095947,-0.815597414970398,0.0383084528148174,-0.7745643258094788
2.385006189346313,2.4076578617095947,-0.8381547927856445,0.0313352830708026,-0.8374996185302734
2.414215087890625,2.4076578617095947,-0.8374282121658325,0.0278778336942195,-0.8494329452514648
2.3133833408355717,2.4076578617095947,-0.8083429336547852,0.0248231850564479,-0.80634206533432
2.27754282951355,2.4076578617095947,-0.7913365364074707,0.0230798032134771,-0.7266501188278198
2.272752285003662,2.4076578617095947,-0.7810145616531373,0.0230297390371561,-0.7797926068305969
2.364288568496704,2.4076578617095947,-0.783308506011963,0.0244552344083786,-0.7741867303848265
2.393165349960327,2.4076578617095947,-0.7932790517807008,0.0258427057415246,-0.7423768043518065
2.25794529914856,2.4076578617095947,-0.7877233028411865,0.0259231384843587,-0.7758137583732606
2.2587389945983887,2.4076578617095947,-0.7817895412445068,0.0272262021899223,-0.7778743505477905
2.272138833999634,2.4076578617095947,-0.777004837989807,0.0265477281063795,-0.7865899801254272
2.314321517944336,2.4076578617095947,-0.7915233373641967,0.0259203985333442,-0.7987228035926819
2.3921332359313965,2.4076578617095947,-0.8089442253112794,0.0273829605430364,-0.7939910888671875
2.335553169250488,2.4076578617095947,-0.8218793869018554,0.0289989579468965,-0.7740365862846375
2.275125741958618,2.4076578617095947,-0.7902166843414306,0.0260992050170898,-0.8149055242538451
2.277426719665528,2.4076578617095947,-0.7820842266082764,0.026646377518773,-0.7515497207641602
2.336606740951538,2.4076578617095947,-0.7889611721038817,0.0266886595636606,-0.7878916263580321
2.3997490406036377,2.4076578617095947,-0.794844388961792,0.0263524185866117,-0.8468103408813475
2.3664989471435542,2.4076578617095947,-0.7842544317245483,0.0265524815768003,-0.763801872730255
2.366504192352295,2.4076578617095947,-0.7891522645950316,0.0254930071532726,-0.7872859835624695
2.4555463790893555,2.4076578617095947,-0.78128981590271,0.0250582601875066,-0.8030698895454407
2.487706661224365,2.4076578617095947,-0.7865567207336426,0.0239684805274009,-0.775058388710022
2.4251506328582764,2.4076578617095947,-0.8076934814453125,0.0234132222831249,-0.7922362089157104
2.4653332233428955,2.4076578617095947,-0.8155943155288696,0.0234041921794414,-0.8457047939300537
2.5641636848449707,2.4076578617095947,-0.8098881244659424,0.0244695227593183,-0.8095243573188781
2.574968099594116,2.4076578617095947,-0.8551849126815795,0.0253770966082811,-0.868879497051239
2.573256492614746,2.4076578617095947,-0.7801946401596069,0.032694473862648,-0.732566773891449
2.5056965351104736,2.4076578617095947,-0.7480926513671875,0.0326842740178108,-0.7522358894348145
2.4187233448028564,2.4076578617095947,-0.7802003622055053,0.0311482641845941,-0.8029071092605591
2.4665896892547607,2.4076578617095947,-0.8160123825073241,0.0297312643378973,-0.8762683868408203
2.525604009628296,2.4076578617095947,-0.8267245292663574,0.0284471064805984,-0.7922477722167968
2.373204469680786,2.4076578617095947,-0.8764178752899171,0.0270510241389274,-0.8947903513908385
2.261749029159545,2.4076578617095947,-0.7987654209136963,0.0250665117055177,-0.7983787059783934
2.3790683746337886,2.4076578617095947,-0.7680314779281616,0.0239409506320953,-0.8096957802772523
2.3629472255706787,2.4076578617095947,-0.7622604370117188,0.024579606950283,-0.7462407350540161
2.2133114337921143,2.4076578617095947,-0.7727853059768676,0.0246593579649925,-0.7784923315048218
2.087092638015747,2.4076578617095947,-0.7790871858596802,0.0242739990353584,-0.7627214193344115
2.1146657466888428,2.4076578617095947,-0.7721127271652221,0.0283888913691043,-0.7736142873764038
2.241249799728393,2.4076578617095947,-0.7796183824539183,0.0276460200548172,-0.7515917420387267
2.294259786605835,2.4076578617095947,-0.8265979290008546,0.0309583600610494,-0.8683008551597595
2.320408344268799,2.4076578617095947,-0.7793312072753905,0.0323732532560825,-0.8344613313674927
2.3362340927124023,2.4076578617095947,-0.7751924991607666,0.0464720726013183,-0.7481160163879393
2.297963857650757,2.4076578617095947,-0.7721520662307739,0.039083331823349,-0.783933162689209
2.24022912979126,2.4076578617095947,-0.7976460456848145,0.0318344645202159,-0.8888059854507446
2.232537031173706,2.4076578617095947,-0.7886066436767578,0.0280029773712158,-0.7935193181037904
2.321115255355835,2.4076578617095947,-0.7921944856643677,0.0280994977802038,-0.7850239276885985
2.190764904022217,2.4076578617095947,-0.7858345508575438,0.0285034421831369,-0.7480330467224121
2.192406177520752,2.4076578617095947,-0.7838865518569945,0.028253961354494,-0.7615792751312256
2.2073304653167725,2.4076578617095947,-0.8190503120422363,0.0320171378552913,-0.8204182386398315
2.234658002853393,2.4076578617095947,-0.8165709972381591,0.0320656783878803,-0.7672350406646729
2.2103588581085205,2.4076578617095947,-0.8012998104095459,0.0302093233913183,-0.8485837578773497
2.2877509593963623,2.4076578617095947,-0.826972484588623,0.0396397933363914,-0.8694516420364381
2.3011903762817383,2.4076578617095947,-0.8262075185775757,0.0354550369083881,-0.8812918663024902
2.2453267574310303,2.4076578617095947,-0.8084110021591185,0.0329961068928241,-0.7840124964714049
2.0703237056732178,2.4076578617095947,-0.8404458761215211,0.0342313274741172,-0.8852721452713012
2.272120714187622,2.4076578617095947,-0.7657632827758789,0.0312322936952114,-0.7485496401786803
2.260720252990722,2.4076578617095947,-0.7901971340179443,0.030395146459341,-0.8193232417106627
2.3065967559814453,2.4076578617095947,-0.8044561147689819,0.0308855138719081,-0.8561283349990845
2.288722276687622,2.4076578617095947,-0.8189023733139038,0.0316580943763256,-0.827041506767273
2.316795110702514,2.4076578617095947,-0.8380978107452391,0.0380590744316577,-0.7846124768257141
2.303317308425904,2.4076578617095947,-0.8177202939987183,0.029710303992033,-0.7807924747467042
2.34009313583374,2.4076578617095947,-0.8054019212722777,0.0309521593153476,-0.857271134853363
2.3730359077453613,2.4076578617095947,-0.7999131679534912,0.0277566835284233,-0.8354761004447938
2.5147178173065186,2.4076578617095947,-0.794067621231079,0.0285479351878166,-0.7389937639236449
2.5237367153167725,2.4076578617095947,-0.7859747409820557,0.0266632381826639,-0.8237085938453673
2.427145481109619,2.4076578617095947,-0.7857049703598022,0.0256194435060024,-0.8218644857406616
2.31729507446289,2.4076578617095947,-0.7850724458694458,0.0255365576595068,-0.7869296669960022
2.340936660766601,2.4076578617095947,-0.7859177589416504,0.0244197864085435,-0.8286813497543336
2.2936019897460938,2.4076578617095947,-0.778465986251831,0.0248758476227521,-0.7539418339729309
2.099106788635253,2.4076578617095947,-0.7856911420822142,0.0251441560685634,-0.8119590282440186
2.170128107070923,2.4076578617095947,-0.7748880386352539,0.0252761226147413,-0.7611639499664306
2.1847290992736816,2.4076578617095947,-0.7835366725921632,0.0285698249936103,-0.7968953847885133
2.123648405075073,2.4076578617095947,-0.804676055908203,0.030813243240118,-0.7877168059349059
1.9940887689590447,2.4076578617095947,-0.8026456832885742,0.031135344877839,-0.751019775867462
2.2280123233795166,2.4076578617095947,-0.7952674627304077,0.0378505736589431,-0.7997316122055053
2.523621797561645,2.4076578617095947,-0.7516747713088989,0.0345624536275863,-0.8025230169296264
2.558229923248291,2.4076578617095947,-0.8027148246765136,0.0318326652050018,-0.814575433731079
2.624303102493286,2.4076578617095947,-0.8518123626708984,0.0351806096732616,-0.8651767373085022
2.6143062114715576,2.4076578617095947,-0.7551943063735963,0.1131289303302764,-0.8429725766181946
2.5119824409484863,2.4076578617095947,-0.7638608217239379,0.0715695917606353,-0.7575502395629882
2.471527099609375,2.4076578617095947,-0.7983659505844115,0.0308702457696199,-0.7967050075531005
2.393638610839844,2.4076578617095947,-0.8411539793014526,0.0294167306274175,-0.8131654262542723
2.274648904800415,2.4076578617095947,-0.8443540334701538,0.0306110810488462,-0.8230359554290771
2.2742435932159424,2.4076578617095947,-0.7945090532302856,0.0263969153165817,-0.8124583959579467
2.4117445945739746,2.4076578617095947,-0.7792049646377563,0.0250589568167924,-0.7969329953193665
2.399632692337036,2.4076578617095947,-0.7847045660018922,0.0245811883360147,-0.7929880023002625
2.3482666015625,2.4076578617095947,-0.7895194292068481,0.0233267247676849,-0.7448023557662963


==> data/single_task_inference_result/ant/ant_single_task_inference_trajectories/31.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
-0.1416583955287933,4.482104778289794,-1.772883057594299,3.2790184020996094,1.1320234537124632
0.1916961222887039,4.482104778289794,-3.150381088256836,0.2503461539745331,-2.839871406555176
0.5750916600227356,4.482104778289794,-2.68154501914978,0.0997652411460876,-2.6765611171722408
1.031766653060913,4.482104778289794,-2.6886694431304927,0.0772086530923843,-2.848937511444092
1.437589645385742,4.482104778289794,-2.6950817108154297,0.051493864506483,-2.865309953689575
1.7526719570159912,4.482104778289794,-2.829707622528076,0.0396296679973602,-2.8265364170074463
2.1432530879974365,4.482104778289794,-2.8257365226745605,0.0398893989622592,-2.78667664527893
2.6330251693725586,4.482104778289794,-2.833763837814331,0.0402690432965755,-2.8311796188354488
2.926590204238892,4.482104778289794,-2.8630359172821045,0.0408455356955528,-2.9012436866760254
3.1442632675170894,4.482104778289794,-2.896237611770629,0.0430116355419158,-2.881651163101196
3.154240846633911,4.482104778289794,-2.8418781757354736,0.0422563850879669,-2.8205595016479488
3.44880747795105,4.482104778289794,-2.6257364749908447,0.0966769978404045,-2.6531572341918945
3.670397996902466,4.482104778289794,-2.3097405433654785,0.0956277996301651,-2.35530948638916
3.709215402603149,4.482104778289794,-2.3346900939941406,0.1214049383997917,-2.3978164196014404
3.8887789249420166,4.482104778289794,-2.467104911804199,0.1391354352235794,-2.523813486099243
4.101855754852295,4.482104778289794,-2.416470766067505,0.0675777569413185,-2.373928546905517
4.176554203033447,4.482104778289794,-2.650594711303711,0.0701170712709426,-2.7581470012664795
4.170304775238037,4.482104778289794,-2.75469422340393,0.0692770704627036,-2.6918864250183105
4.186724185943604,4.482104778289794,-2.810236930847168,0.0645171180367469,-2.610036849975585
4.224045276641846,4.482104778289794,-2.722614049911499,0.0500313229858875,-2.71877384185791
4.156057834625244,4.482104778289794,-2.482062339782715,0.0417245812714099,-2.503777742385864
4.0824828147888175,4.482104778289794,-2.6453442573547363,0.0452529191970825,-2.6696791648864746
4.270900249481201,4.482104778289794,-2.7729713916778564,0.0397934913635253,-2.793868064880371
4.314377307891846,4.482104778289794,-2.789600133895874,0.0348984003067016,-2.823120355606079
4.359563827514648,4.482104778289794,-2.7152111530303955,0.0339797139167785,-2.687789440155029
4.387302398681641,4.482104778289794,-2.6714537143707275,0.0456878915429115,-2.686261892318725
4.352274417877196,4.482104778289794,-2.779123306274414,0.035865418612957,-2.778477907180786
4.21314001083374,4.482104778289794,-2.7706305980682373,0.0354103744029998,-2.71990704536438
4.264402389526367,4.482104778289794,-2.7195959091186523,0.0300448145717382,-2.7523772716522217
4.46953010559082,4.482104778289794,-2.7324793338775635,0.0285071860998868,-2.741546630859375
4.432674407958984,4.482104778289794,-2.747272491455078,0.0279176011681556,-2.737882375717163
4.427281856536865,4.482104778289794,-2.7101235389709477,0.0259754154831171,-2.773505926132202
4.643949031829834,4.482104778289794,-2.735156774520874,0.0310581065714359,-2.6950442790985107
4.776471614837647,4.482104778289794,-2.732866048812866,0.0308925844728946,-2.7118883132934566
4.713503837585449,4.482104778289794,-2.6829936504364014,0.02500606700778,-2.651828527450561
4.704262733459473,4.482104778289794,-2.696971893310547,0.0283503457903862,-2.668845891952514
4.729349613189696,4.482104778289794,-2.6777031421661377,0.0303795766085386,-2.65918231010437
4.68927764892578,4.482104778289794,-2.7282984256744385,0.0328599363565444,-2.6921262741088867
4.524744033813477,4.482104778289794,-2.7185678482055664,0.0344785377383232,-2.6991817951202397
4.449397563934326,4.482104778289794,-2.722527027130127,0.0274622794240713,-2.717546463012696
4.436837673187256,4.482104778289794,-2.735278844833374,0.0267931912094354,-2.7536308765411377
4.570931911468506,4.482104778289794,-2.71040415763855,0.0271580182015895,-2.7371835708618164
4.50430154800415,4.482104778289794,-2.7344207763671875,0.0259117111563682,-2.7209396362304688
4.3697381019592285,4.482104778289794,-2.7290430068969727,0.0225774925202131,-2.712419986724853
4.407280445098877,4.482104778289794,-2.725431442260742,0.022976703941822,-2.718766450881958
4.361498832702637,4.482104778289794,-2.715085029602051,0.0241822134703397,-2.728815078735352
4.270362377166748,4.482104778289794,-2.7331113815307617,0.0237523987889289,-2.7459321022033687
4.360369682312012,4.482104778289794,-2.7287118434906006,0.0243250522762537,-2.7229273319244385
4.385833263397217,4.482104778289794,-2.7309620380401607,0.0275910440832376,-2.741018295288085
4.360440731048584,4.482104778289794,-2.729176998138428,0.0263470914214849,-2.7016334533691406
4.357967376708984,4.482104778289794,-2.7455897331237797,0.0314911603927612,-2.6735849380493164
4.280182361602783,4.482104778289794,-2.730936288833618,0.0310851000249385,-2.6929945945739746
4.354989051818848,4.482104778289794,-2.7243030071258545,0.02807461284101,-2.7635102272033687
4.571056842803955,4.482104778289794,-2.728505373001098,0.0274752136319875,-2.7333014011383057
4.653934955596924,4.482104778289794,-2.753686189651489,0.0302546825259923,-2.72607970237732
4.587252140045166,4.482104778289794,-2.7950243949890137,0.0310980584472417,-2.7632291316986084
4.602140426635742,4.482104778289794,-2.837961196899414,0.036438975483179,-2.842057466506958
4.6967058181762695,4.482104778289794,-2.781810045242309,0.0318831242620945,-2.854794502258301
4.790922164916992,4.482104778289794,-2.7025101184844966,0.0301126763224601,-2.698651075363159
4.71606969833374,4.482104778289794,-2.673659324645996,0.0349353365600109,-2.689554214477539
4.492600440979004,4.482104778289794,-2.703537702560425,0.029466014355421,-2.6714849472045894
4.533303737640381,4.482104778289794,-2.699254512786865,0.0277096852660179,-2.690068006515503
4.549580097198486,4.482104778289794,-2.776688814163208,0.028313260525465,-2.727954387664795
4.338761329650879,4.482104778289794,-2.7734243869781494,0.0312005970627069,-2.825960397720337
4.253322124481201,4.482104778289794,-2.729357481002808,0.02590904943645,-2.75627064704895
4.187613487243652,4.482104778289794,-2.726733446121216,0.0239358767867088,-2.699629783630371
4.189536094665527,4.482104778289794,-2.7276034355163574,0.0254622884094715,-2.737910270690917
4.28710412979126,4.482104778289794,-2.7418317794799805,0.0276481751352548,-2.726118803024292
4.315547466278076,4.482104778289794,-2.760788679122925,0.029740722849965,-2.797360658645629
4.429629802703857,4.482104778289794,-2.7135226726531982,0.0331112630665302,-2.679584503173828
4.410615921020508,4.482104778289794,-2.7757055759429927,0.0367189981043338,-2.785366535186768
4.366605281829834,4.482104778289794,-2.7378413677215576,0.0316530466079711,-2.719510078430176
4.515440464019775,4.482104778289794,-2.729953050613404,0.0302053112536668,-2.7361230850219727
4.619295597076416,4.482104778289794,-2.739720106124877,0.028525985777378,-2.7412371635437007
4.651961803436279,4.482104778289794,-2.752721309661865,0.0247640237212181,-2.734658002853393
4.6546735763549805,4.482104778289794,-2.8166012763977046,0.0304481964558362,-2.840344190597534
4.730072975158691,4.482104778289794,-2.74586033821106,0.0399628430604934,-2.7900557518005367
4.688508033752441,4.482104778289794,-2.7121036052703857,0.0311702601611614,-2.700390100479125
4.52803897857666,4.482104778289794,-2.707056999206543,0.0295106153935194,-2.7129364013671875
4.336674213409424,4.482104778289794,-2.7112600803375244,0.0268585514277219,-2.7333037853240967
4.298478126525879,4.482104778289794,-2.7111904621124268,0.0274222902953624,-2.707761287689209
4.2358689308166495,4.482104778289794,-2.696083068847656,0.0282307621091604,-2.7283496856689453
4.190797805786133,4.482104778289794,-2.724921703338623,0.0264444164931774,-2.770204544067383
4.168944835662842,4.482104778289794,-2.737503290176392,0.0269174128770828,-2.7179017066955566
4.350377559661865,4.482104778289794,-2.740720033645629,0.0294772908091545,-2.7395577430725098
4.677404403686523,4.482104778289794,-2.76313853263855,0.0311379581689834,-2.7096352577209477
4.713700771331787,4.482104778289794,-2.688860416412353,0.0335709936916828,-2.6882967948913574
4.725359916687012,4.482104778289794,-2.824070692062377,0.0420276373624801,-2.8795385360717773
4.657109260559082,4.482104778289794,-2.8094325065612797,0.0511440299451351,-2.8340656757354736
4.723023891448976,4.482104778289794,-2.759626150131225,0.0354083217680454,-2.79863715171814
4.751826286315918,4.482104778289794,-2.728383779525757,0.0305131338536739,-2.654608726501465
4.520272731781006,4.482104778289794,-2.7305593490600586,0.0363895893096923,-2.7935278415679927
4.429340362548828,4.482104778289794,-2.7059359550476074,0.0268084127455949,-2.7220633029937744
4.296509742736816,4.482104778289794,-2.722151041030884,0.0265969540923833,-2.7455735206604004
4.2960124015808105,4.482104778289794,-2.702955484390259,0.0284283589571714,-2.6304590702056885
4.3355021476745605,4.482104778289794,-2.719043254852295,0.0264964457601308,-2.727067708969116
4.361773014068604,4.482104778289794,-2.735945224761963,0.025636101141572,-2.7380325794219966
4.502921581268311,4.482104778289794,-2.740842580795288,0.0268855690956115,-2.761664867401123
4.434110641479492,4.482104778289794,-2.799553632736206,0.0312265623360872,-2.7587451934814453
4.469082355499268,4.482104778289794,-2.7333576679229736,0.0277350656688213,-2.759489059448242
4.527551651000977,4.482104778289794,-2.7221078872680664,0.0257096607238054,-2.727479219436645
4.501099586486816,4.482104778289794,-2.736379146575928,0.0244747847318649,-2.7184526920318604
4.387470245361328,4.482104778289794,-2.738684892654419,0.0219396520406007,-2.703260898590088
4.468979835510254,4.482104778289794,-2.7353556156158447,0.0231319647282362,-2.743847131729125
4.594991683959961,4.482104778289794,-2.731797456741333,0.0225110799074172,-2.7805397510528564
4.623277187347412,4.482104778289794,-2.7289533615112305,0.0225036535412073,-2.7189700603485107
4.548686981201172,4.482104778289794,-2.716726303100585,0.0236098933964967,-2.7182400226593018
4.518826007843018,4.482104778289794,-2.72014832496643,0.0294759273529052,-2.672687530517578
4.552028179168701,4.482104778289794,-2.731389045715332,0.0246693082153797,-2.727508068084717
4.502813816070557,4.482104778289794,-2.755808591842652,0.0268058497458696,-2.7317678928375244
4.512715816497803,4.482104778289794,-2.76394248008728,0.0266393143683671,-2.761665105819702
4.556214332580566,4.482104778289794,-2.755392074584961,0.0244859866797924,-2.749430656433105
4.652962207794189,4.482104778289794,-2.7520527839660645,0.0244808904826641,-2.751366138458252
4.688028812408447,4.482104778289794,-2.750441789627075,0.0268633849918842,-2.715834140777588
4.5728373527526855,4.482104778289794,-2.7205543518066406,0.0307367797940969,-2.718219518661499
4.575678825378418,4.482104778289794,-2.7172977924346924,0.0287401843816041,-2.7349486351013184
4.495652198791504,4.482104778289794,-2.76533579826355,0.0262204650789499,-2.75928258895874
4.349747180938721,4.482104778289794,-2.7531259059906006,0.0277959015220403,-2.7414729595184326
4.584042549133301,4.482104778289794,-2.727736234664917,0.0269986148923635,-2.695139646530152
4.652688980102539,4.482104778289794,-2.726001024246216,0.0245240908116102,-2.728384017944336
4.586611747741699,4.482104778289794,-2.7369139194488525,0.0240985043346881,-2.708529472351074
4.58103609085083,4.482104778289794,-2.728520393371582,0.0248601958155632,-2.689893960952759
4.518290042877196,4.482104778289794,-2.7919046878814697,0.0314168147742748,-2.7347946166992188
4.403839111328125,4.482104778289794,-2.736490488052368,0.0269066654145717,-2.802443265914917
4.458402156829834,4.482104778289794,-2.747433423995972,0.0271225273609161,-2.7589781284332275
4.453258037567139,4.482104778289794,-2.7254233360290527,0.0246604457497596,-2.723656415939331
4.373915195465088,4.482104778289794,-2.7318592071533203,0.0227206945419311,-2.7432303428649902
4.344892501831056,4.482104778289794,-2.729715585708618,0.0223154239356517,-2.715617656707764
4.285156726837158,4.482104778289794,-2.720869541168213,0.0245952922850847,-2.7165822982788086
4.255398273468018,4.482104778289794,-2.724774122238159,0.0244379062205553,-2.738021850585937
4.3233628273010245,4.482104778289794,-2.729777574539185,0.0260880999267101,-2.720747947692871
4.167501449584961,4.482104778289794,-2.735039472579956,0.0280429292470216,-2.682147502899169
3.966743230819703,4.482104778289794,-2.721818685531616,0.027320260182023,-2.762875556945801
3.918714761734009,4.482104778289794,-2.7208759784698486,0.0316369980573654,-2.6819493770599365
4.165214538574219,4.482104778289794,-2.7538995742797847,0.0324982963502407,-2.749713659286499
4.02177619934082,4.482104778289794,-2.783895492553711,0.0317418575286865,-2.7727088928222656
4.185513496398926,4.482104778289794,-2.8174962997436523,0.0331519618630409,-2.831906795501709
4.490442752838135,4.482104778289794,-2.6501672267913814,0.0403471365571022,-2.596668004989624
4.597152233123779,4.482104778289794,-2.662620306015014,0.0321555770933628,-2.618127822875977
4.595551490783691,4.482104778289794,-2.6728141307830806,0.0317847914993763,-2.697672843933105
4.578714370727539,4.482104778289794,-2.8864033222198486,0.0412043631076812,-2.8787615299224854
4.5780344009399405,4.482104778289794,-2.858642339706421,0.0367566980421543,-2.8520796298980717
4.47817850112915,4.482104778289794,-2.738792657852173,0.0289991721510887,-2.769636392593384
4.469683170318604,4.482104778289794,-2.714506864547729,0.0262408964335918,-2.6813220977783203
4.518137454986572,4.482104778289794,-2.723327159881592,0.0241412371397018,-2.701103687286377
4.456424713134766,4.482104778289794,-2.7308728694915767,0.0237225797027349,-2.745356321334839
4.439527988433838,4.482104778289794,-2.734004497528076,0.0225172638893127,-2.707613468170166
4.445785045623779,4.482104778289794,-2.729672431945801,0.0217968672513961,-2.7091281414031982
4.434093475341797,4.482104778289794,-2.7292702198028564,0.022144267335534,-2.707935810089112
4.250148296356201,4.482104778289794,-2.727893114089966,0.0222147684544324,-2.741793870925904
4.214460372924805,4.482104778289794,-2.7163989543914795,0.0235425867140293,-2.7158360481262207
4.320082664489745,4.482104778289794,-2.7255406379699707,0.0250994693487882,-2.7750890254974365
4.552946090698241,4.482104778289794,-2.737372398376465,0.0261880084872245,-2.731231689453125
4.664499759674072,4.482104778289794,-2.747777938842773,0.0288439001888036,-2.727473258972168
4.6903624534606925,4.482104778289794,-2.798094749450684,0.0351223200559616,-2.803602695465088
4.869872570037842,4.482104778289794,-2.862113237380981,0.0491909980773925,-2.785475015640259
4.882168769836426,4.482104778289794,-2.6858580112457275,0.0377378202974796,-2.693148612976074
4.82283353805542,4.482104778289794,-2.701565265655517,0.0297873802483081,-2.704014778137207
4.974201679229736,4.482104778289794,-2.708192586898804,0.0325328893959522,-2.711993455886841
4.984812736511231,4.482104778289794,-2.7109246253967285,0.0382150746881961,-2.7161035537719727
4.70804500579834,4.482104778289794,-2.8127965927124023,0.0446320325136184,-2.8313658237457275
4.584750175476073,4.482104778289794,-2.7747881412506104,0.0376826338469982,-2.783522129058837
4.447501659393311,4.482104778289794,-2.781694173812866,0.0410146117210388,-2.7567501068115234
4.498922824859619,4.482104778289794,-2.81787371635437,0.0340977124869823,-2.803126335144043
4.578076362609863,4.482104778289794,-2.749479055404663,0.0309847295284271,-2.7092883586883545
4.611713886260985,4.482104778289794,-2.769303560256958,0.0258161444216966,-2.760249614715576
4.703651905059815,4.482104778289794,-2.7811882495880127,0.0256202388554811,-2.807608366012573
4.683101177215576,4.482104778289794,-2.803921699523926,0.0323188975453376,-2.8470089435577397
4.522090435028076,4.482104778289794,-2.690574884414673,0.0325126573443412,-2.691176414489746
4.509018421173096,4.482104778289794,-2.71256947517395,0.0261689350008964,-2.7313992977142334
4.657785892486572,4.482104778289794,-2.7524135112762447,0.0256414860486984,-2.733241558074951
4.800723552703857,4.482104778289794,-2.71871018409729,0.0294500067830085,-2.6737518310546875
4.857936382293701,4.482104778289794,-2.654919385910034,0.0317020080983638,-2.662806272506713
4.803865432739258,4.482104778289794,-2.6707155704498287,0.0287065878510475,-2.660097360610961
4.586485862731934,4.482104778289794,-2.6835753917694087,0.0298260040581226,-2.5935347080230717
4.424007892608643,4.482104778289794,-2.7104499340057373,0.0327227674424648,-2.7067408561706543
4.622129440307617,4.482104778289794,-2.7636313438415527,0.031060742214322,-2.7683155536651607
4.745145797729492,4.482104778289794,-2.7229092121124268,0.0331378020346164,-2.6708643436431885
4.721882343292236,4.482104778289794,-2.783750772476196,0.0302344691008329,-2.851696014404297
4.704542636871338,4.482104778289794,-2.6877472400665283,0.028312686830759,-2.67304801940918
4.780017375946045,4.482104778289794,-2.679764747619629,0.031307652592659,-2.7491080760955806
4.448502063751221,4.482104778289794,-2.719269275665283,0.031446386128664,-2.7072668075561523
4.38616943359375,4.482104778289794,-2.6825382709503174,0.0263878293335437,-2.651141643524169
4.399285316467285,4.482104778289794,-2.6638972759246826,0.0258667338639497,-2.6612472534179688
4.4127197265625,4.482104778289794,-2.68634295463562,0.0286310240626335,-2.6992709636688232
4.312081813812256,4.482104778289794,-2.7111380100250244,0.0269984155893325,-2.7092027664184566
4.323972225189209,4.482104778289794,-2.7254340648651123,0.0241340715438127,-2.7219533920288086
4.416102886199951,4.482104778289794,-2.723811864852905,0.0279284995049238,-2.74960732460022
4.46090030670166,4.482104778289794,-2.731808423995972,0.026519950479269,-2.732787609100342
4.224517822265625,4.482104778289794,-2.7179129123687744,0.0258660484105348,-2.7128093242645264
4.241909980773926,4.482104778289794,-2.72986388206482,0.0273195821791887,-2.748744249343872
4.374614715576172,4.482104778289794,-2.738154172897339,0.0268191322684288,-2.730667352676392
4.440680027008057,4.482104778289794,-2.745643854141236,0.0259749460965394,-2.728029489517212
4.580814361572266,4.482104778289794,-2.7397511005401607,0.0262670908123254,-2.700101137161255
4.541306018829346,4.482104778289794,-2.7614433765411377,0.0324569568037986,-2.721522808074951
4.562562942504883,4.482104778289794,-2.774629831314087,0.0284179709851741,-2.7781310081481934
4.632472515106201,4.482104778289794,-2.780037403106689,0.0276828370988368,-2.778630256652832
4.597026348114014,4.482104778289794,-2.775441646575928,0.0309271905571222,-2.7471857070922847
4.519944667816161,4.482104778289794,-2.7293946743011475,0.0321844182908535,-2.669920921325684
4.4680819511413565,4.482104778289794,-2.737117052078247,0.0273095145821571,-2.748585224151612


==> data/single_task_inference_result/ant/ant_single_task_inference_trajectories/32.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.0275024194270372,7.36794376373291,-1.772883057594299,3.2790184020996094,-0.9596518278121948
0.1978883445262909,7.36794376373291,-5.35254430770874,0.5787811279296875,-4.97466278076172
0.5821883678436279,7.36794376373291,-5.567597389221192,0.0919472798705101,-5.807698726654053
0.8424760699272155,7.36794376373291,-5.442926406860352,0.0603033453226089,-5.4623637199401855
0.8537321090698241,7.36794376373291,-5.431042194366455,0.0456099100410938,-5.519129753112793
1.0214214324951172,7.36794376373291,-5.5024046897888175,0.0369005836546421,-5.59620475769043
1.240984320640564,7.36794376373291,-5.499679088592528,0.0368913821876049,-5.456455230712891
1.3367948532104492,7.36794376373291,-5.498993396759033,0.0368815325200557,-5.479376316070557
1.4737157821655271,7.36794376373291,-5.499565601348877,0.0368954390287399,-5.514320373535156
1.8272634744644165,7.36794376373291,-5.498953819274902,0.0369026251137256,-5.507991790771484
2.0100228786468506,7.36794376373291,-5.496464252471924,0.0369213335216045,-5.459293842315674
2.341650485992432,7.36794376373291,-5.495484828948976,0.036969419568777,-5.517292022705078
2.692826271057129,7.36794376373291,-5.49381685256958,0.0370123535394668,-5.554180145263672
3.110592126846313,7.36794376373291,-5.492572784423828,0.0370917357504367,-5.484480857849121
3.4096038341522217,7.36794376373291,-5.492381095886231,0.0373037010431289,-5.544447422027588
3.514219522476196,7.36794376373291,-5.494382381439209,0.0375489704310894,-5.514946460723877
3.6575219631195055,7.36794376373291,-5.5007853507995605,0.0380145572125911,-5.528263092041016
4.014827251434326,7.36794376373291,-5.495092868804932,0.0387914329767227,-5.466963768005371
4.355140209197998,7.36794376373291,-5.442153930664063,0.041434172540903,-5.407214164733888
4.654170036315918,7.36794376373291,-5.4186339378356925,0.0540217235684394,-5.434696674346924
4.935863971710205,7.36794376373291,-5.292621612548828,0.0484666042029857,-5.303188800811768
5.37603759765625,7.36794376373291,-4.241770267486572,0.4619657099246978,-5.257592678070068
5.867136001586913,7.36794376373291,-4.240113735198976,0.4333234131336212,-4.578506946563721
6.206020832061768,7.36794376373291,-4.7013487815856925,0.1546411663293838,-4.614823341369629
6.350047588348389,7.36794376373291,-5.050553798675537,0.083121471107006,-5.06255578994751
6.508672714233398,7.36794376373291,-5.146597862243652,0.0928425416350364,-5.189632892608643
6.657599449157715,7.36794376373291,-4.591166019439696,0.1022004261612892,-4.624561786651611
6.778696060180664,7.36794376373291,-4.937630176544189,0.0826254114508628,-4.918343544006348
6.825631141662598,7.36794376373291,-5.006972789764404,0.0905357971787452,-4.977321624755859
6.900286674499512,7.36794376373291,-5.106360912322998,0.0970591306686401,-5.149245262145996
6.9246087074279785,7.36794376373291,-4.973121166229248,0.0821895748376846,-4.890879154205321
6.99129056930542,7.36794376373291,-4.9514994621276855,0.0760757103562355,-4.910809993743896
7.105520248413086,7.36794376373291,-4.93988847732544,0.0708656758069992,-4.947690010070801
7.202311992645264,7.36794376373291,-5.186648845672608,0.0603275001049041,-5.2141876220703125
7.271681308746339,7.36794376373291,-5.402979373931885,0.0622841715812683,-5.416171550750732
7.345139980316161,7.36794376373291,-5.538612842559815,0.0464121289551258,-5.452925682067871
7.462810516357421,7.36794376373291,-5.505251407623291,0.0352113284170627,-5.53664493560791
7.420864105224609,7.36794376373291,-5.477519035339356,0.0327712669968605,-5.513911247253418
7.477116584777832,7.36794376373291,-5.466339588165283,0.0308789834380149,-5.504561424255371
7.554049491882323,7.36794376373291,-5.467233180999756,0.0306054335087537,-5.487337589263916
7.624546527862547,7.36794376373291,-5.415952682495117,0.0330276414752006,-5.421677589416504
7.656883239746093,7.36794376373291,-5.42353630065918,0.0404828339815139,-5.349481105804443
7.534175395965576,7.36794376373291,-5.38669490814209,0.0422047860920429,-5.369999885559082
7.411181926727296,7.36794376373291,-5.376132488250732,0.0371954776346683,-5.376313209533691
7.298618316650391,7.36794376373291,-5.400919437408447,0.033607505261898,-5.321764945983888
7.30428409576416,7.36794376373291,-5.4581708908081055,0.0332095213234424,-5.43439245223999
7.2581682205200195,7.36794376373291,-5.429999828338623,0.0274050030857324,-5.420571327209473
7.416288375854493,7.36794376373291,-5.444740772247314,0.025660952553153,-5.425691604614258
7.574517726898193,7.36794376373291,-5.444420337677002,0.0263227503746748,-5.457234859466553
7.624404430389405,7.36794376373291,-5.4765801429748535,0.0289454031735658,-5.527417182922363
7.534180641174316,7.36794376373291,-5.520358085632324,0.0388436205685138,-5.542718887329102
7.325405120849609,7.36794376373291,-5.415981769561768,0.0437941998243331,-5.418387413024902
7.081268787384033,7.36794376373291,-5.467545032501221,0.0350292697548866,-5.445052623748779
6.876731872558594,7.36794376373291,-5.411032199859619,0.032078705728054,-5.3749613761901855
7.010951519012451,7.36794376373291,-5.434340953826904,0.0298250932246446,-5.472918510437012
7.175978183746338,7.36794376373291,-5.472052097320557,0.0291106179356575,-5.4712862968444815
7.246772766113281,7.36794376373291,-5.443453311920166,0.029727267101407,-5.447682857513428
7.296156883239745,7.36794376373291,-5.426738262176514,0.0361301526427269,-5.414304256439209
7.319216251373291,7.36794376373291,-5.524734973907472,0.0398199595510959,-5.573195934295654
7.407198905944824,7.36794376373291,-5.461712837219238,0.0341718271374702,-5.423417568206787
7.435128688812256,7.36794376373291,-5.459210395812988,0.0322556756436824,-5.486738681793213
7.423271656036378,7.36794376373291,-5.478776454925537,0.029107216745615,-5.423037052154541
7.421051502227782,7.36794376373291,-5.498247146606444,0.0276384074240922,-5.493955612182617
7.428350448608398,7.36794376373291,-5.507114887237549,0.0282620918005704,-5.518101215362549
7.506092071533203,7.36794376373291,-5.461880207061768,0.0286629553884267,-5.476398468017577
7.554490089416504,7.36794376373291,-5.456416606903076,0.0301657635718584,-5.479904174804688
7.656483173370361,7.36794376373291,-5.426290988922119,0.0339141227304935,-5.4232988357543945
7.621544361114503,7.36794376373291,-5.4016661643981925,0.0412987619638443,-5.362020492553711
7.534960746765136,7.36794376373291,-5.388105869293213,0.0416613705456256,-5.385690212249756
7.651900768280028,7.36794376373291,-5.3743815422058105,0.0364050306379795,-5.472725868225098
7.411820888519286,7.36794376373291,-5.435685157775879,0.040593896061182,-5.423260688781737
7.34555435180664,7.36794376373291,-5.440048694610596,0.033793244510889,-5.4193315505981445
7.276803493499757,7.36794376373291,-5.423503875732422,0.0305429771542549,-5.4479637145996085
7.348686218261719,7.36794376373291,-5.427013874053955,0.0287991128861904,-5.4417901039123535
7.467629909515379,7.36794376373291,-5.4323387145996085,0.0255642123520374,-5.440113067626953
7.513270378112794,7.36794376373291,-5.439944267272949,0.0253935996443033,-5.401939868927002
7.2970075607299805,7.36794376373291,-5.433691501617432,0.0282972529530525,-5.435644149780273
7.177072525024414,7.36794376373291,-5.433483123779297,0.0303442738950252,-5.429521083831787
7.086899757385254,7.36794376373291,-5.418097019195557,0.0289004370570182,-5.37582540512085
7.096003532409668,7.36794376373291,-5.429659843444824,0.0283723957836628,-5.469080924987793
7.0940890312194815,7.36794376373291,-5.451541423797608,0.0284451674669981,-5.445145130157472
7.2626705169677725,7.36794376373291,-5.464049816131592,0.0290734395384788,-5.467175960540772
7.417805194854736,7.36794376373291,-5.455841541290283,0.0322917401790618,-5.532630920410156
7.379890441894531,7.36794376373291,-5.495591640472412,0.0423028841614723,-5.558649063110352
7.5394110679626465,7.36794376373291,-5.473879337310791,0.0321804210543632,-5.53250789642334
7.691855430603027,7.36794376373291,-5.477707862854004,0.0317136906087398,-5.452951431274414
7.576070308685303,7.36794376373291,-5.489838123321533,0.037059549242258,-5.443218708038329
7.474752426147461,7.36794376373291,-5.496791362762451,0.0399007499217987,-5.47968292236328
7.316631317138672,7.36794376373291,-5.621842861175537,0.0413186065852642,-5.691975116729736
7.465558528900146,7.36794376373291,-5.46686840057373,0.0347538664937019,-5.463917255401611
7.7125725746154785,7.36794376373291,-5.463870525360107,0.0308319311589002,-5.465854167938232
7.725586414337158,7.36794376373291,-5.473522186279297,0.0317239873111248,-5.458126544952393
7.594354152679443,7.36794376373291,-5.397090435028076,0.0377559997141361,-5.392513751983643
7.645390510559082,7.36794376373291,-5.3806891441345215,0.0433340482413768,-5.447128772735596
7.767101764678955,7.36794376373291,-5.641122341156006,0.058963157236576,-5.564266204833984
7.8110337257385245,7.36794376373291,-5.460238933563232,0.0574253872036933,-5.374751567840576
7.913503646850587,7.36794376373291,-5.420849323272705,0.0476620346307754,-5.434940338134766
7.891938209533691,7.36794376373291,-5.396440982818604,0.0464792102575302,-5.529346466064453
7.857977867126464,7.36794376373291,-5.399060726165772,0.0539644882082939,-5.399679660797119
7.753389358520509,7.36794376373291,-5.368052005767822,0.0649684593081474,-5.288619995117188
7.6917853355407715,7.36794376373291,-5.345318317413329,0.0674115419387817,-5.305852413177489
7.715819358825684,7.36794376373291,-5.3499932289123535,0.0682763904333114,-5.416439533233643
7.610414981842042,7.36794376373291,-5.410869598388672,0.0667857080698013,-5.366344928741455
7.717024326324464,7.36794376373291,-5.414692401885985,0.0531041398644447,-5.440659999847412
7.503439426422118,7.36794376373291,-5.4033727645874015,0.0488748326897621,-5.3759541511535645
7.465917587280273,7.36794376373291,-5.426236629486084,0.0410027727484703,-5.455007553100586
7.431725025177003,7.36794376373291,-5.44848108291626,0.0369263514876365,-5.456813812255859
7.349138736724853,7.36794376373291,-5.49850606918335,0.0371333062648773,-5.541425228118896
7.439125061035155,7.36794376373291,-5.459658145904541,0.03028598241508,-5.492164611816406
7.299812316894531,7.36794376373291,-5.463164329528809,0.0280851367861032,-5.461598873138428
7.335332870483398,7.36794376373291,-5.446703433990479,0.026465168222785,-5.449188232421875
7.504194259643554,7.36794376373291,-5.434020519256592,0.0252384934574365,-5.477904319763184
7.495988368988037,7.36794376373291,-5.4289164543151855,0.0261777825653553,-5.437679290771484
7.479769229888915,7.36794376373291,-5.455648899078369,0.0276381969451904,-5.45798397064209
7.506823062896728,7.36794376373291,-5.439944744110107,0.0332395732402801,-5.427775859832764
7.408900737762451,7.36794376373291,-5.422091484069824,0.0337569452822208,-5.364717483520508
7.372321128845216,7.36794376373291,-5.434341907501221,0.0315519981086254,-5.4631218910217285
7.446167469024657,7.36794376373291,-5.449452877044678,0.0286461692303419,-5.4778971672058105
7.439716339111328,7.36794376373291,-5.46071195602417,0.0279143005609512,-5.495458126068115
7.391376495361328,7.36794376373291,-5.46437931060791,0.0280878562480211,-5.48095178604126
7.412584781646728,7.36794376373291,-5.493754863739014,0.0265930537134408,-5.490663051605225
7.325279235839843,7.36794376373291,-5.461041927337647,0.0275461375713348,-5.44635820388794
7.343612194061278,7.36794376373291,-5.46412992477417,0.0267963670194149,-5.490407943725586
7.305987358093261,7.36794376373291,-5.450928688049316,0.0247213095426559,-5.433551788330078
7.199179649353027,7.36794376373291,-5.439692974090576,0.0244053397327661,-5.39858865737915
7.049767017364502,7.36794376373291,-5.44135332107544,0.0253769699484109,-5.474493980407715
7.05763578414917,7.36794376373291,-5.445102691650392,0.0268118828535079,-5.470621109008789
7.005450248718262,7.36794376373291,-5.454796314239502,0.0283122342079877,-5.46122407913208
7.058726787567139,7.36794376373291,-5.474506855010985,0.0294170323759317,-5.489656925201416
7.323655605316161,7.36794376373291,-5.512096881866455,0.0315218977630138,-5.474989891052246
7.41761827468872,7.36794376373291,-5.442905426025392,0.0418977849185466,-5.4653306007385245
7.6965270042419425,7.36794376373291,-5.4283318519592285,0.0330572314560413,-5.427520275115967
7.896522521972656,7.36794376373291,-5.602627277374268,0.048672217875719,-5.576962947845458
8.118873596191406,7.36794376373291,-5.657616138458252,0.054315909743309,-5.739320755004883
8.334495544433594,7.36794376373291,-5.399498462677002,0.0510509796440601,-5.349778652191161
8.204318046569824,7.36794376373291,-5.960558891296387,0.0647647380828857,-5.948572158813477
7.9733214378356925,7.36794376373291,-5.501078128814696,0.0672094374895095,-5.510190963745117
7.764222145080566,7.36794376373291,-5.494388103485107,0.0874723643064498,-5.65827465057373
7.6916704177856445,7.36794376373291,-5.409035205841064,0.101125493645668,-5.518165111541748
7.762593269348144,7.36794376373291,-5.383131504058838,0.1075766384601593,-5.466935634613037
7.625292301177978,7.36794376373291,-5.483412265777588,0.1039718687534332,-5.397802352905273
7.518738269805907,7.36794376373291,-5.459052562713623,0.0554953180253505,-5.403806686401367
7.619684219360351,7.36794376373291,-5.36626672744751,0.0442706309258937,-5.410429000854492
7.5540146827697745,7.36794376373291,-5.428650379180908,0.047378621995449,-5.512365818023682
7.3338584899902335,7.36794376373291,-5.6272497177124015,0.0446111597120761,-5.584445953369141
7.049374580383301,7.36794376373291,-5.337019443511962,0.0312201660126447,-5.391870498657227
7.095134735107422,7.36794376373291,-5.410057544708252,0.032260987907648,-5.434278011322021
7.229739665985107,7.36794376373291,-5.439332008361816,0.029803754761815,-5.471338748931885
7.24662208557129,7.36794376373291,-5.433682441711426,0.0275589078664779,-5.452901840209961
7.194204330444336,7.36794376373291,-5.452145099639893,0.0279316026717424,-5.436111927032472
7.365061283111571,7.36794376373291,-5.499204158782959,0.0460811592638492,-5.491536617279053
7.469912528991699,7.36794376373291,-5.470623016357422,0.0321879535913467,-5.451993465423584
7.417896270751954,7.36794376373291,-5.466341972351073,0.0308699589222669,-5.479163646697998
7.323542594909669,7.36794376373291,-5.484689235687256,0.0290091931819915,-5.468862056732178
7.652932643890381,7.36794376373291,-5.449051380157472,0.0280231665819883,-5.438746452331543
7.825517177581787,7.36794376373291,-5.435522556304932,0.0276675019413232,-5.452418804168701
7.891225337982178,7.36794376373291,-5.36285924911499,0.032720897346735,-5.378496170043944
7.83778190612793,7.36794376373291,-5.352373600006104,0.035254918038845,-5.324286460876465
7.8370099067688,7.36794376373291,-5.397609233856201,0.0408058799803257,-5.47102165222168
7.932359695434569,7.36794376373291,-5.410679340362549,0.0578514151275157,-5.410491466522217
7.969789028167725,7.36794376373291,-5.376683712005615,0.0712845176458358,-5.483347415924072
8.013492584228516,7.36794376373291,-5.395988941192626,0.0737293809652328,-5.517449378967285
7.776371955871582,7.36794376373291,-5.3886494636535645,0.072958268225193,-5.387067317962647
7.409148693084717,7.36794376373291,-5.350461483001709,0.0699439942836761,-5.315722942352295
7.270889282226562,7.36794376373291,-5.275898456573486,0.0583392046391964,-5.315408706665039
6.971127510070801,7.36794376373291,-5.434293746948241,0.0451681539416313,-5.429007053375244
6.83746862411499,7.36794376373291,-5.376046657562256,0.0313166566193103,-5.437844753265381
6.883258819580078,7.36794376373291,-5.4578728675842285,0.0292604584246873,-5.432157039642334
7.01723051071167,7.36794376373291,-5.488182544708252,0.029832761734724,-5.531494617462158
7.233596801757812,7.36794376373291,-5.501758098602295,0.0310876201838254,-5.518580913543701
7.400032997131347,7.36794376373291,-5.336000919342041,0.0377059020102024,-5.418015956878662
7.533775329589843,7.36794376373291,-5.520780563354492,0.0449361838400363,-5.444416522979736
7.789740085601807,7.36794376373291,-5.552001476287842,0.0389014333486556,-5.5883989334106445
7.736572265625,7.36794376373291,-5.595698356628418,0.0531867034733295,-5.559753894805908
7.731764793395997,7.36794376373291,-5.428149700164794,0.0494719445705413,-5.445720672607422
7.8455233573913565,7.36794376373291,-5.482888698577881,0.0552683025598526,-5.432605266571045
7.959211349487304,7.36794376373291,-5.511229991912842,0.0700613409280777,-5.5548272132873535
8.00969409942627,7.36794376373291,-5.424260616302489,0.0602682009339332,-5.485978126525879
8.016654968261719,7.36794376373291,-5.398157119750977,0.0596813149750232,-5.302060127258301
7.985425949096679,7.36794376373291,-5.398165225982666,0.0663077309727668,-5.409512996673584
7.99330234527588,7.36794376373291,-5.395139694213867,0.0793127492070198,-5.4590678215026855
7.969780921936035,7.36794376373291,-5.396600246429443,0.0904650688171386,-5.440096378326416
7.893927097320557,7.36794376373291,-5.397065162658691,0.0933262556791305,-5.412150382995605
7.93126630783081,7.36794376373291,-5.388485431671144,0.0895444527268409,-5.495957851409912
8.00413703918457,7.36794376373291,-5.389617443084717,0.0896097794175148,-5.416154384613037
7.974262714385985,7.36794376373291,-5.404428482055664,0.090044230222702,-5.311972141265869
7.752758979797363,7.36794376373291,-5.396196842193604,0.0832926332950592,-5.396652698516846
7.794699668884276,7.36794376373291,-5.342401027679443,0.0730763971805572,-5.378113269805908
7.694916725158691,7.36794376373291,-5.366408824920654,0.0804092288017273,-5.235311508178711
7.306494712829591,7.36794376373291,-5.426376819610596,0.0761090442538261,-5.528433799743652
7.235134124755859,7.36794376373291,-5.227205753326416,0.0417126752436161,-5.2064409255981445
7.132627010345458,7.36794376373291,-5.27772855758667,0.0387174896895885,-5.268001079559326
6.888040542602539,7.36794376373291,-5.390813350677489,0.034458041191101,-5.396814346313477
6.822977066040039,7.36794376373291,-5.437994956970215,0.0287700407207012,-5.438830375671387
7.060764312744141,7.36794376373291,-5.469770908355713,0.0295512899756431,-5.483356952667236
7.236283779144286,7.36794376373291,-5.471215724945068,0.0306887589395046,-5.415149211883545
7.259764671325684,7.36794376373291,-5.469748020172119,0.0327717065811157,-5.50693416595459
7.2515597343444815,7.36794376373291,-5.5343194007873535,0.0482205599546432,-5.587747573852539
7.220654010772706,7.36794376373291,-5.5021071434021,0.0446583330631256,-5.548329830169678
7.212214469909669,7.36794376373291,-5.437394142150879,0.0331466570496559,-5.438910961151123


==> data/single_task_inference_result/ant/ant_single_task_inference_trajectories/33.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
-0.0034336422104388,6.720544815063477,-1.772883057594299,3.2790184020996094,-0.3570935130119324
0.7142260670661926,6.720544815063477,-4.9163336753845215,0.4486536085605621,-5.9093523025512695
1.2014057636260986,6.720544815063477,-4.9414610862731925,0.0864311456680297,-4.611141681671144
1.662055730819702,6.720544815063477,-4.826323509216309,0.0614958144724369,-4.811320304870605
1.89839780330658,6.720544815063477,-4.824201107025146,0.0460572801530361,-4.933079719543457
2.262750625610352,6.720544815063477,-4.891592502593993,0.0363724157214164,-4.901378631591797
2.6690523624420166,6.720544815063477,-4.88998556137085,0.0364502780139446,-4.871510028839111
2.854278087615967,6.720544815063477,-4.8906121253967285,0.0366269089281559,-4.906406879425049
3.039365530014038,6.720544815063477,-4.896296501159668,0.0369349718093872,-4.9235124588012695
3.436511516571045,6.720544815063477,-4.903232097625732,0.037243016064167,-4.889102935791016
3.713001489639282,6.720544815063477,-4.909963607788086,0.0379355624318122,-4.8518805503845215
4.000217437744141,6.720544815063477,-4.906885623931885,0.0395042672753334,-4.909525394439696
4.29560136795044,6.720544815063477,-4.882397174835205,0.0445503517985343,-4.931298732757568
4.535478591918944,6.720544815063477,-4.720833778381348,0.0476890094578266,-4.698695659637451
4.759037971496582,6.720544815063477,-3.645222425460816,0.5512740612030029,-3.9420776367187504
5.040355682373047,6.720544815063477,-3.248635768890381,0.4194796383380889,-4.260659694671631
5.220868587493896,6.720544815063477,-3.278392553329468,0.2390227764844894,-2.998237133026123
5.288550853729248,6.720544815063477,-3.456095933914185,0.1957381516695022,-3.751240730285645
5.405046463012695,6.720544815063477,-3.5664007663726807,0.2387766540050506,-3.5697600841522217
5.312633991241455,6.720544815063477,-4.258912563323976,0.0868884250521659,-4.463387966156006
5.346744537353516,6.720544815063477,-3.82852554321289,0.2874311208724975,-3.5926156044006348
5.293833255767822,6.720544815063477,-4.373020648956299,0.0695252865552902,-4.379199028015137
5.750078201293944,6.720544815063477,-4.6952714920043945,0.0537393242120742,-4.699584484100342
5.814615726470947,6.720544815063477,-3.5447657108306885,0.111383631825447,-3.5453195571899414
5.8065361976623535,6.720544815063477,-3.4617068767547607,0.1076236590743064,-3.381193399429321
5.855603694915772,6.720544815063477,-3.606969594955444,0.1926631927490234,-3.861671686172485
5.997988224029541,6.720544815063477,-4.654806613922119,0.0435017868876457,-4.657127380371094
5.9184160232543945,6.720544815063477,-3.765536069869995,0.0810639858245849,-3.8511345386505127
5.857016563415527,6.720544815063477,-4.05815315246582,0.1276324391365051,-4.201101303100586
5.766395568847656,6.720544815063477,-4.862270832061768,0.0461561158299446,-4.8269686698913565
6.038176536560059,6.720544815063477,-4.974043846130371,0.0431802161037921,-4.921547889709473
6.523674964904785,6.720544815063477,-4.690760135650635,0.0479215197265148,-4.704236507415772
6.69459104537964,6.720544815063477,-4.5554490089416495,0.0575120486319065,-4.611761569976808
6.837978839874268,6.720544815063477,-4.8897032737731925,0.0490911751985549,-4.894597053527832
6.944179058074951,6.720544815063477,-4.919711589813232,0.0367353111505508,-4.901719093322754
7.033555507659912,6.720544815063477,-4.948493003845215,0.0490735173225402,-4.880695819854736
6.892495632171631,6.720544815063477,-5.019907474517822,0.044950246810913,-5.119421482086182
6.864070892333984,6.720544815063477,-4.72393798828125,0.0332851745188236,-4.684105396270752
6.75161600112915,6.720544815063477,-4.838509082794189,0.0344600193202495,-4.802896976470947
6.579931259155273,6.720544815063477,-4.842818260192871,0.0332705751061439,-4.809013843536377
6.7340593338012695,6.720544815063477,-4.828025817871094,0.0310495998710393,-4.810226440429688
6.760465621948241,6.720544815063477,-4.825510025024414,0.0260281357914209,-4.854356288909912
6.83885669708252,6.720544815063477,-4.846187114715576,0.0242479536682367,-4.872097969055176
6.948320388793944,6.720544815063477,-4.856553554534912,0.0256856381893157,-4.792600154876709
6.974163055419922,6.720544815063477,-4.96234941482544,0.0352532863616943,-4.947906494140625
6.892380714416504,6.720544815063477,-4.805799961090088,0.0375407300889492,-4.834871768951416
7.063263893127441,6.720544815063477,-4.83152437210083,0.039242248982191,-4.8122215270996085
6.951308727264404,6.720544815063477,-4.824382781982422,0.0374877601861953,-4.814582347869873
6.735637187957764,6.720544815063477,-4.862205982208252,0.0376333445310592,-4.842758655548096
6.485238075256348,6.720544815063477,-4.740688800811768,0.0311351306736469,-4.737875938415527
6.569462776184082,6.720544815063477,-4.814234256744385,0.0323152281343936,-4.828056335449219
6.6716952323913565,6.720544815063477,-4.816673755645752,0.0285910312086343,-4.801337242126465
6.681173801422119,6.720544815063477,-4.836164474487305,0.025922680273652,-4.838648319244385
6.59598970413208,6.720544815063477,-4.836981773376465,0.0254241377115249,-4.794923782348633
6.490882873535156,6.720544815063477,-4.821945190429688,0.0293560214340686,-4.783237457275392
6.428635597229004,6.720544815063477,-4.827022075653076,0.0277347285300493,-4.768081188201904
6.351932048797608,6.720544815063477,-4.843282222747803,0.027013249695301,-4.794785499572754
6.352313995361328,6.720544815063477,-4.854319095611572,0.0281492434442043,-4.789546012878418
6.3728671073913565,6.720544815063477,-4.876408100128174,0.0294551961123943,-4.893678188323976
6.238471031188965,6.720544815063477,-4.921973705291748,0.0330082215368747,-4.9233598709106445
6.396197319030762,6.720544815063477,-4.917375087738037,0.0322290323674678,-4.935464859008789
6.519523620605469,6.720544815063477,-4.800469398498535,0.0433620475232601,-4.7268285751342765
6.510300636291504,6.720544815063477,-4.891749382019042,0.0499850511550903,-4.873310089111328
6.645498275756836,6.720544815063477,-4.911862373352051,0.048747856169939,-4.885185718536377
6.6447296142578125,6.720544815063477,-4.913698673248291,0.0328696519136428,-4.940468788146973
6.739142894744873,6.720544815063477,-4.851885318756104,0.037028893828392,-4.884568691253662
6.898301124572754,6.720544815063477,-4.867413997650146,0.0341055393218994,-4.885786056518555
7.015994071960449,6.720544815063477,-4.882451057434082,0.0322775319218635,-4.8361568450927725
6.811105251312256,6.720544815063477,-4.899445533752441,0.0363384298980236,-4.851985931396484
6.750795364379883,6.720544815063477,-4.861318588256836,0.0364262498915195,-4.80601978302002
6.665174961090088,6.720544815063477,-4.888328075408936,0.0318791605532169,-4.865501403808594
6.442169189453125,6.720544815063477,-4.851991176605225,0.0307137127965688,-4.909300804138184
6.392935752868652,6.720544815063477,-4.824574947357178,0.0270548686385154,-4.840157508850098
6.494114398956299,6.720544815063477,-4.858567714691161,0.0265867132693529,-4.8398728370666495
6.5850348472595215,6.720544815063477,-4.845552921295166,0.0275846440345048,-4.8437981605529785
6.675763130187988,6.720544815063477,-4.836108684539794,0.028522053733468,-4.836471080780028
6.632205963134766,6.720544815063477,-4.870158672332764,0.0385703966021537,-4.934825897216797
6.687534332275392,6.720544815063477,-4.833354949951172,0.031709961593151,-4.906437397003174
6.69097137451172,6.720544815063477,-4.816647052764893,0.0282674971967935,-4.899876117706299
6.93474817276001,6.720544815063477,-4.818354606628418,0.0261915177106857,-4.780294895172119
7.09429407119751,6.720544815063477,-4.788038730621338,0.0272631738334894,-4.7996129989624015
7.143838882446289,6.720544815063477,-4.7512755393981925,0.029683880507946,-4.767037868499756
7.28532600402832,6.720544815063477,-4.78351354598999,0.028493758291006,-4.787099361419678
7.346354007720947,6.720544815063477,-4.803261280059815,0.0351717695593833,-4.788876533508301
7.057884693145752,6.720544815063477,-4.8517022132873535,0.0450967997312545,-4.851081371307373
6.966584205627441,6.720544815063477,-4.77961015701294,0.0498909801244735,-4.691055774688721
6.885803699493408,6.720544815063477,-4.761958599090576,0.0532639734447002,-4.683996200561523
6.826604843139648,6.720544815063477,-4.843071460723877,0.0532670356333255,-4.834238529205321
7.006048679351808,6.720544815063477,-4.926401138305664,0.0374121814966201,-4.931288719177246
7.147719860076904,6.720544815063477,-4.810506343841553,0.0396461673080921,-4.861718654632568
7.227107524871825,6.720544815063477,-4.811941623687744,0.0402125604450702,-4.829930782318115
7.150923728942871,6.720544815063477,-4.774384021759033,0.0370669215917587,-4.811959743499756
7.033389568328857,6.720544815063477,-4.818339824676514,0.0471518151462078,-4.929886817932129
6.820537567138672,6.720544815063477,-4.768196582794189,0.0461041815578937,-4.71100378036499
6.600920677185059,6.720544815063477,-4.751405715942383,0.0447073280811309,-4.827690601348877
6.5051021575927725,6.720544815063477,-4.8204522132873535,0.0382862649857997,-4.836172580718993
6.7656426429748535,6.720544815063477,-4.791849613189696,0.0320833064615726,-4.794473648071289
6.847289562225342,6.720544815063477,-4.8224778175354,0.027118207886815,-4.787744998931885
6.893097877502441,6.720544815063477,-4.850549697875977,0.0247703604400157,-4.869015216827393
7.125911235809326,6.720544815063477,-4.924034595489502,0.0354793742299079,-4.885621070861816
7.07896614074707,6.720544815063477,-5.085247993469238,0.0461597479879856,-5.072742462158203
6.889125347137451,6.720544815063477,-4.77142333984375,0.0418054684996604,-4.861175537109375
6.73367977142334,6.720544815063477,-4.75911521911621,0.0344251468777656,-4.793028354644775
6.605463027954102,6.720544815063477,-4.821240901947021,0.0340499840676784,-4.856337547302246
6.7772178649902335,6.720544815063477,-4.831310272216797,0.0334808491170406,-4.848231315612793
6.9644951820373535,6.720544815063477,-4.817661762237549,0.0269460901618003,-4.851596355438232
6.935190677642822,6.720544815063477,-4.829845428466797,0.0265151504427194,-4.846978187561035
6.954352855682373,6.720544815063477,-4.803370952606201,0.0295956116169691,-4.810115337371825
7.015047073364258,6.720544815063477,-4.78368043899536,0.0434823557734489,-4.707581043243408
6.9942803382873535,6.720544815063477,-4.87315845489502,0.0495679900050163,-4.807115554809569
7.1025872230529785,6.720544815063477,-4.822598934173584,0.0367735773324966,-4.799111366271973
7.184305667877196,6.720544815063477,-4.8046650886535645,0.0373890399932861,-4.864104747772217
7.317293643951416,6.720544815063477,-4.8427324295043945,0.0411009863018989,-4.909163951873779
7.298952579498291,6.720544815063477,-4.8305954933166495,0.0432877466082572,-4.8408188819885245
7.165931224822998,6.720544815063477,-4.825517654418944,0.047417789697647,-4.822909832000732
7.0234031677246085,6.720544815063477,-4.790289878845215,0.0553079918026924,-4.808541774749756
6.903607368469238,6.720544815063477,-4.747777462005615,0.0579919293522834,-4.774385929107666
6.804086208343506,6.720544815063477,-4.8039984703063965,0.053607914596796,-4.840879440307617
6.771173477172852,6.720544815063477,-4.887946605682373,0.0405635647475719,-4.868889331817626
6.8195457458496085,6.720544815063477,-4.8943748474121085,0.0341958552598953,-4.890397548675537
6.920847415924072,6.720544815063477,-4.90349006652832,0.033236414194107,-4.8957295417785645
6.889209747314453,6.720544815063477,-4.828923225402832,0.0339140333235263,-4.857228755950928
6.942713260650635,6.720544815063477,-4.80628776550293,0.035251572728157,-4.799188137054443
7.114837646484375,6.720544815063477,-4.819656848907472,0.0383412018418312,-4.811448097229004
7.229331493377685,6.720544815063477,-4.804567813873291,0.0416930988430976,-4.854694843292236
7.255354881286621,6.720544815063477,-4.804846286773682,0.0360493585467338,-4.848047256469728
7.21914529800415,6.720544815063477,-4.835894107818604,0.0383615717291832,-4.834170341491699
7.098329067230225,6.720544815063477,-4.841228008270264,0.0460757464170455,-4.829990863800049
6.922249317169189,6.720544815063477,-4.766658782958984,0.0547532700002193,-4.7686495780944815
7.005956172943115,6.720544815063477,-4.743373394012451,0.0527963228523731,-4.790390968322754
7.171789646148682,6.720544815063477,-4.8481879234313965,0.0517633743584156,-4.889346122741699
7.252021312713622,6.720544815063477,-4.944395542144775,0.0603124015033245,-4.94044828414917
7.095243453979492,6.720544815063477,-4.8333163261413565,0.0440891198813915,-4.758912086486816
6.985039234161377,6.720544815063477,-4.8121323585510245,0.0397205874323844,-4.794579982757568
6.946948051452637,6.720544815063477,-4.7673821449279785,0.0455116257071495,-4.790253639221192
7.03070068359375,6.720544815063477,-4.81383228302002,0.0506441928446292,-4.7816162109375
6.972471237182617,6.720544815063477,-4.892279148101808,0.053152110427618,-4.89132833480835
6.817717552185059,6.720544815063477,-4.871814727783203,0.0423999316990375,-4.864649295806885
6.780591011047363,6.720544815063477,-4.764899730682373,0.0333819575607776,-4.745709896087647
6.797375679016112,6.720544815063477,-4.8550872802734375,0.0327681116759777,-4.883588790893555
6.828762531280518,6.720544815063477,-4.901075839996338,0.0342412143945694,-4.952762603759766
6.919565677642822,6.720544815063477,-4.8939385414123535,0.0330254547297954,-4.947381496429443
6.992536067962647,6.720544815063477,-4.8117074966430655,0.0332912914454937,-4.728736400604248
7.046380043029785,6.720544815063477,-4.774411201477051,0.0369148924946785,-4.82989501953125
6.801207065582275,6.720544815063477,-4.77219820022583,0.038846019655466,-4.745389461517334
6.575412273406982,6.720544815063477,-4.745380401611328,0.0325765162706375,-4.707680225372314
6.596712112426758,6.720544815063477,-4.78845739364624,0.0325869731605052,-4.833202362060546
6.608676910400392,6.720544815063477,-4.813944339752196,0.0318360887467861,-4.803640365600586
6.4636449813842765,6.720544815063477,-4.8214097023010245,0.0272308308631181,-4.832380771636962
6.346812725067139,6.720544815063477,-4.845519542694092,0.02661944180727,-4.847903728485107
6.291553497314453,6.720544815063477,-4.8297667503356925,0.0313295163214206,-4.755007743835449
6.264749526977539,6.720544815063477,-4.862491130828857,0.0294397007673978,-4.87177276611328
6.328713893890381,6.720544815063477,-4.889094829559326,0.0297947395592927,-4.882102966308594
6.23369836807251,6.720544815063477,-4.954348564147949,0.0345421060919761,-4.957549095153809
6.343597412109375,6.720544815063477,-4.947292327880859,0.0470113866031169,-4.8863372802734375
6.472435474395752,6.720544815063477,-4.757893085479736,0.0464638769626617,-4.717365264892577
6.8049821853637695,6.720544815063477,-4.867131710052489,0.0519805662333965,-4.890552520751953
7.0017619132995605,6.720544815063477,-4.853704929351808,0.0450132191181182,-4.841552734375
7.091372489929199,6.720544815063477,-4.978020191192626,0.046485960483551,-5.042635440826416
7.0740814208984375,6.720544815063477,-4.85913610458374,0.0642769858241081,-4.785346031188965
7.122095584869385,6.720544815063477,-5.075496196746825,0.0493169166147708,-5.119360446929932
6.966859340667725,6.720544815063477,-4.860463619232178,0.0529926642775535,-4.848013877868652
6.9809770584106445,6.720544815063477,-4.778825759887695,0.0410420969128608,-4.781872749328612
6.921224117279053,6.720544815063477,-4.800832271575928,0.0431800708174705,-4.767391681671144
6.800074100494385,6.720544815063477,-4.842969417572021,0.0464429780840873,-4.873910427093506
6.913671016693115,6.720544815063477,-4.82465362548828,0.0331581197679042,-4.803968906402588
7.074767589569092,6.720544815063477,-4.838595867156982,0.0343414731323719,-4.845275402069092
7.068839073181152,6.720544815063477,-4.855658054351808,0.0419627837836742,-4.863746643066406
6.974537372589111,6.720544815063477,-4.773434162139893,0.0396050512790679,-4.784163475036621
6.906570911407472,6.720544815063477,-4.801303386688232,0.0405486933887004,-4.820321559906006
6.886504650115967,6.720544815063477,-4.803268432617188,0.0388237051665782,-4.7815446853637695
6.8092041015625,6.720544815063477,-4.849977016448976,0.0413472317159175,-4.855943202972412
6.754066467285156,6.720544815063477,-4.877039432525635,0.0355551876127719,-4.929265022277832
6.7470335960388175,6.720544815063477,-4.849212169647217,0.0304077006876468,-4.827406883239745
6.733973979949951,6.720544815063477,-4.857723236083984,0.0290037281811237,-4.887513160705566
6.748493671417236,6.720544815063477,-4.852419376373291,0.026976641267538,-4.854885101318359
6.684846878051758,6.720544815063477,-4.851761341094971,0.0253378953784704,-4.838374137878418
6.776279449462891,6.720544815063477,-4.8472228050231925,0.0245552752166986,-4.861304759979248
6.788742542266846,6.720544815063477,-4.851493835449219,0.0241058077663183,-4.814509391784668
6.7307610511779785,6.720544815063477,-4.86496114730835,0.024924861267209,-4.84107780456543
6.717288970947266,6.720544815063477,-4.851552486419678,0.0255228616297245,-4.851916313171387
6.771496772766112,6.720544815063477,-4.84166383743286,0.0256661530584096,-4.796863555908203
6.718880653381348,6.720544815063477,-4.839158535003662,0.0251567233353853,-4.8193535804748535
6.676865100860596,6.720544815063477,-4.836847305297852,0.0243012495338916,-4.78610897064209
6.709967136383057,6.720544815063477,-4.837298393249512,0.0241001136600971,-4.846412181854248
6.779603004455566,6.720544815063477,-4.827360153198241,0.0236389227211475,-4.85400915145874
6.74631929397583,6.720544815063477,-4.838501453399657,0.0237792562693357,-4.844751834869385
6.883917331695557,6.720544815063477,-4.838103771209717,0.0245756041258573,-4.910855770111084
6.96812915802002,6.720544815063477,-4.8289217948913565,0.0273685287684202,-4.829397678375244
7.016693592071533,6.720544815063477,-4.787558078765869,0.0303802359849214,-4.787189960479736
6.967045783996582,6.720544815063477,-4.775561332702637,0.0389098972082138,-4.798665523529053
6.906632900238037,6.720544815063477,-4.903036594390869,0.0465407408773899,-4.835724830627441
6.892164707183838,6.720544815063477,-4.7974371910095215,0.0355110578238964,-4.783420085906982
6.919778347015381,6.720544815063477,-4.841026782989502,0.0372153483331203,-4.83532190322876
6.8885416984558105,6.720544815063477,-4.864457130432129,0.0396795272827148,-4.892717361450195
6.687259674072266,6.720544815063477,-4.843513488769531,0.0359459556639194,-4.80182933807373
6.629084587097168,6.720544815063477,-4.740971565246582,0.0286623872816562,-4.74254846572876
6.658491611480713,6.720544815063477,-4.800009727478027,0.030317785218358,-4.816808700561523
6.789827823638916,6.720544815063477,-4.800278186798096,0.0285095926374197,-4.798122882843018
6.788540840148926,6.720544815063477,-4.83733606338501,0.0266980715095996,-4.830681800842285


==> data/single_task_inference_result/ant/ant_single_task_inference_trajectories/34.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.0651508718729019,8.105792999267578,-1.772883057594299,3.2790184020996094,0.7664757966995238
0.618716299533844,8.105792999267578,-5.787940502166748,0.7726752161979675,-8.552508354187012
1.15431809425354,8.105792999267578,-6.28369140625,0.112619049847126,-5.051875591278076
1.2392663955688477,8.105792999267578,-6.177710056304932,0.0618253052234649,-6.105324268341064
1.532913327217102,8.105792999267578,-6.145659923553467,0.0465025343000888,-6.178733825683594
1.8924691677093504,8.105792999267578,-6.187849521636962,0.0384024754166603,-6.179313659667969
2.105651378631592,8.105792999267578,-6.188939571380615,0.0383601747453212,-6.165040493011475
2.381255865097045,8.105792999267578,-6.190303325653076,0.0383681021630764,-6.190094470977783
2.8180899620056152,8.105792999267578,-6.188504219055176,0.038388404995203,-6.161777496337891
3.182586193084717,8.105792999267578,-6.184745788574219,0.0384366810321807,-6.0973968505859375
3.206040620803833,8.105792999267578,-6.181244373321533,0.0385577268898487,-6.181591987609863
3.3087477684021,8.105792999267578,-6.1857590675354,0.0387115627527236,-6.205245494842528
3.3801372051239014,8.105792999267578,-6.192049503326416,0.0389221794903278,-6.1441330909729
3.6145977973937993,8.105792999267578,-6.195021152496338,0.039325576275587,-6.179260730743408
4.083300590515137,8.105792999267578,-6.174139499664307,0.039852499961853,-6.17343282699585
4.400903701782227,8.105792999267578,-6.162320613861084,0.0401287116110324,-6.178244113922119
4.4905877113342285,8.105792999267578,-6.139225006103516,0.0408370159566402,-6.105903148651123
4.426969051361084,8.105792999267578,-6.104170322418213,0.0426289401948452,-6.105166912078857
4.347183227539063,8.105792999267578,-6.015800952911377,0.0547406077384948,-6.01237678527832
4.533705234527588,8.105792999267578,-4.888527393341064,0.3994594216346741,-5.746633052825928
4.790549755096436,8.105792999267578,-5.084179401397705,0.3071590960025787,-4.688471794128418
5.000119209289551,8.105792999267578,-6.022239685058594,0.0419739410281181,-6.03263521194458
5.2882399559021,8.105792999267578,-5.574242115020752,0.0564966052770614,-5.626373767852783
5.587700843811035,8.105792999267578,-4.709411144256592,0.6767657995223999,-4.292326927185059
5.783162593841553,8.105792999267578,-4.507666110992432,0.670028030872345,-4.384953022003174
5.925063133239745,8.105792999267578,-4.148643970489502,0.4272668361663818,-4.468761444091797
6.202240943908691,8.105792999267578,-4.218373775482178,0.4793573021888733,-4.649314880371094
6.223987579345703,8.105792999267578,-4.066693305969238,0.408263236284256,-4.059922695159912
6.158868789672852,8.105792999267578,-3.788522481918336,0.2549929916858672,-3.7716443538665767
6.027824401855469,8.105792999267578,-5.513256549835205,0.1157694160938262,-5.562522888183594
6.098429203033447,8.105792999267578,-5.756594657897949,0.0659351199865341,-5.7744317054748535
6.1907944679260245,8.105792999267578,-5.483568668365479,0.0648434683680534,-5.465357780456543
6.669351100921631,8.105792999267578,-5.553543567657472,0.0556825250387191,-5.491389751434326
6.7964606285095215,8.105792999267578,-4.697614669799805,0.1095636487007141,-4.739136219024657
6.75104284286499,8.105792999267578,-4.056321620941161,0.1504202187061309,-3.823676347732544
6.8768181800842285,8.105792999267578,-5.134224891662598,0.3165980875492096,-4.837581634521484
7.018578052520752,8.105792999267578,-5.907845973968506,0.0568156614899635,-5.914338111877441
7.170141696929932,8.105792999267578,-4.747775554656982,0.1035864278674125,-4.513042926788329
7.267901897430421,8.105792999267578,-4.501288890838623,0.1327188909053802,-4.775832176208496
7.196958065032959,8.105792999267578,-4.831265926361084,0.1195141226053238,-5.01471710205078
7.123421669006348,8.105792999267578,-5.411395072937012,0.1805834323167801,-5.01707887649536
7.283214569091795,8.105792999267578,-5.987374305725098,0.054880566895008,-5.978107929229736
7.481701374053955,8.105792999267578,-5.906810760498047,0.0440017916262149,-5.920527935028076
7.60720157623291,8.105792999267578,-5.640478134155273,0.0886375978589057,-5.548319816589356
7.508895397186278,8.105792999267578,-5.362819194793701,0.1090021952986717,-5.340810775756836
7.422650337219238,8.105792999267578,-6.313724040985107,0.1575602144002914,-6.094713211059569
7.515727996826173,8.105792999267578,-6.213446617126465,0.0426408201456069,-6.145205020904541
7.699217796325684,8.105792999267578,-6.256035327911377,0.039910938590765,-6.286811351776123
7.816653728485107,8.105792999267578,-6.131319999694824,0.0416589193046093,-6.117473125457764
7.88940143585205,8.105792999267578,-6.017238140106201,0.0789862126111984,-6.008676528930664
7.925688743591309,8.105792999267578,-6.141384601593018,0.0835011303424835,-6.156227111816406
7.874375820159912,8.105792999267578,-6.209743499755859,0.0634301155805587,-6.218288898468018
7.948364257812499,8.105792999267578,-6.246086120605469,0.0628340169787406,-6.155176639556885
8.054965019226074,8.105792999267578,-6.14793872833252,0.0398722663521766,-6.1926751136779785
8.066605567932129,8.105792999267578,-6.144336223602295,0.0400568656623363,-6.212838649749756
7.981365680694579,8.105792999267578,-6.119198322296144,0.0324523150920867,-6.138012409210205
8.043883323669434,8.105792999267578,-6.123636245727539,0.0305033810436725,-6.1508469581604
8.033597946166992,8.105792999267578,-6.121018409729004,0.0277412291616201,-6.093532085418701
8.013075828552246,8.105792999267578,-6.127188682556152,0.0268126502633094,-6.116024971008301
8.039205551147461,8.105792999267578,-6.128448009490967,0.0273716282099485,-6.117670059204102
7.97567081451416,8.105792999267578,-6.118529796600342,0.0294236671179533,-6.097617149353027
7.888127803802489,8.105792999267578,-6.12556266784668,0.029318468645215,-6.180500507354736
7.992838382720947,8.105792999267578,-6.122118949890137,0.0298478286713361,-6.1364965438842765
8.065984725952147,8.105792999267578,-6.111229419708252,0.0288275461643934,-6.081547737121582
8.184477806091309,8.105792999267578,-6.117241859436035,0.028024161234498,-6.117393493652344
8.196349143981934,8.105792999267578,-6.156046867370605,0.0330732129514217,-6.158984184265137
8.170404434204102,8.105792999267578,-6.193844318389893,0.033606119453907,-6.179613590240479
8.094801902770994,8.105792999267578,-6.204603672027588,0.0312337838113307,-6.219696998596192
8.036056518554686,8.105792999267578,-6.14691972732544,0.029398052021861,-6.094337463378905
8.055618286132812,8.105792999267578,-6.1473350524902335,0.0279906876385211,-6.15864896774292
8.218199729919434,8.105792999267578,-6.133899211883545,0.0260020606219768,-6.081778526306152
8.081613540649414,8.105792999267578,-6.141891002655028,0.0266543198376894,-6.153048515319824
8.01169681549072,8.105792999267578,-6.119677543640137,0.0262045599520206,-6.155376434326172
7.9924960136413565,8.105792999267578,-6.1143107414245605,0.0275141783058643,-6.125080585479736
7.892330169677734,8.105792999267578,-6.121273517608643,0.0272154547274112,-6.149409294128418
8.04302978515625,8.105792999267578,-6.139276027679443,0.0276769772171974,-6.188615322113037
7.848080158233642,8.105792999267578,-6.109631061553955,0.0279750768095254,-6.094717025756836
7.916167736053466,8.105792999267578,-6.145512104034424,0.0281927939504384,-6.162681579589844
8.033865928649902,8.105792999267578,-6.14378023147583,0.0289764069020748,-6.17296028137207
8.203073501586914,8.105792999267578,-6.126208305358888,0.0299861188977956,-6.142401218414307
8.37378978729248,8.105792999267578,-6.156921863555908,0.0304342601448297,-6.1520867347717285
8.388851165771484,8.105792999267578,-6.25158166885376,0.0437773577868938,-6.233423233032227
8.486783981323242,8.105792999267578,-6.312163829803467,0.0505925305187702,-6.326261520385742
8.162612915039062,8.105792999267578,-6.088629245758057,0.0545949935913085,-6.011624813079834
7.979658603668211,8.105792999267578,-6.062551021575928,0.0397977419197559,-6.05674934387207
8.038309097290039,8.105792999267578,-6.094710350036621,0.038166482001543,-6.081569194793701
7.977355003356933,8.105792999267578,-6.107932567596436,0.030138174071908,-6.0894775390625
7.935994148254394,8.105792999267578,-6.135178089141846,0.0276731625199317,-6.08728551864624
7.902534484863281,8.105792999267578,-6.1402788162231445,0.0278447531163692,-6.0894317626953125
8.039329528808594,8.105792999267578,-6.13034200668335,0.0295609012246131,-6.137739658355713
8.066269874572756,8.105792999267578,-6.110137462615967,0.0290200859308242,-6.109982967376709
8.075615882873535,8.105792999267578,-6.113149642944336,0.029895631596446,-6.116721630096436
8.021703720092773,8.105792999267578,-6.131792545318604,0.0308417379856109,-6.12003755569458
8.154456138610838,8.105792999267578,-6.122560501098633,0.0284392535686492,-6.169552803039551
8.027014732360838,8.105792999267578,-6.135183334350586,0.02687369287014,-6.135561466217041
7.99195384979248,8.105792999267578,-6.1291489601135245,0.0257634930312633,-6.1550817489624015
8.125211715698242,8.105792999267578,-6.12815523147583,0.0264164693653583,-6.097996234893799
8.024876594543457,8.105792999267578,-6.132530689239502,0.0270956084132194,-6.107485771179199
8.151893615722656,8.105792999267578,-6.137052059173584,0.025676667690277,-6.109547138214111
8.217945098876953,8.105792999267578,-6.142985820770264,0.0268305875360965,-6.140157699584961
8.077399253845217,8.105792999267578,-6.177978992462158,0.0277346763759851,-6.168215274810791
7.999791145324707,8.105792999267578,-6.149192333221436,0.0266364309936761,-6.095842361450195
8.166009902954102,8.105792999267578,-6.12545108795166,0.028239157050848,-6.119092464447021
8.177459716796875,8.105792999267578,-6.13291072845459,0.0268234312534332,-6.169466018676758
8.30188274383545,8.105792999267578,-6.174121379852295,0.0266376379877328,-6.245309352874756
8.456153869628906,8.105792999267578,-6.219488620758057,0.0317139960825443,-6.231441497802734
8.480918884277342,8.105792999267578,-6.205283164978027,0.0455613732337951,-6.146913051605225
8.486551284790039,8.105792999267578,-6.123924255371094,0.0527165532112121,-6.181978225708008
8.428938865661621,8.105792999267578,-6.124651908874512,0.0553927943110466,-6.0795531272888175
8.243379592895508,8.105792999267578,-6.082210063934326,0.0568614229559898,-6.109229564666748
8.076529502868652,8.105792999267578,-6.005679130554199,0.0532748810946941,-5.937348365783691
8.00393009185791,8.105792999267578,-6.0729660987854,0.0409608744084835,-6.050873756408691
8.063424110412598,8.105792999267578,-6.118069171905518,0.0331896133720874,-6.116988658905028
7.775943756103516,8.105792999267578,-6.120014667510985,0.027583846822381,-6.124544620513916
7.541940689086913,8.105792999267578,-6.140796184539794,0.0269289147108793,-6.107044219970703
7.502812385559082,8.105792999267578,-6.14517068862915,0.0286068897694349,-6.12714958190918
7.635357379913329,8.105792999267578,-6.184077739715576,0.0313103757798671,-6.172195911407472
7.685321331024171,8.105792999267578,-6.203932762145996,0.0322047211229801,-6.21178102493286
7.659548282623291,8.105792999267578,-6.274012565612793,0.0370623059570789,-6.305487632751465
7.927525997161865,8.105792999267578,-5.624325752258301,0.1051883026957512,-5.464828968048096
7.9167184829711905,8.105792999267578,-6.051167964935304,0.0498711690306663,-6.134227275848389
7.831737995147706,8.105792999267578,-6.087562561035156,0.0670748353004455,-6.043270587921144
8.007313728332518,8.105792999267578,-6.276970863342285,0.0647737085819244,-6.191872596740723
8.342646598815918,8.105792999267578,-6.170275688171387,0.0338671132922172,-6.099937915802002
8.317198753356934,8.105792999267578,-6.153339862823486,0.0359901189804077,-6.164226531982422
8.30896282196045,8.105792999267578,-6.253349781036377,0.0440939664840698,-6.240828037261962
8.307991981506348,8.105792999267578,-6.176596164703369,0.0544194355607032,-6.235936641693115
8.274770736694336,8.105792999267578,-6.114823818206787,0.0439235791563987,-6.15401029586792
8.31338691711426,8.105792999267578,-6.124984264373779,0.042091254144907,-6.076929092407227
8.321096420288086,8.105792999267578,-6.132127285003662,0.0415943190455436,-6.098143577575684
8.229833602905273,8.105792999267578,-6.133086204528809,0.0433244332671165,-6.133103847503662
8.194636344909668,8.105792999267578,-6.099955558776856,0.0392288230359554,-6.091702461242676
8.27137851715088,8.105792999267578,-6.135425090789794,0.0364806205034256,-6.122466564178467
8.110705375671385,8.105792999267578,-6.191403388977051,0.0395646952092647,-6.316384792327881
8.114820480346678,8.105792999267578,-6.134410381317139,0.0324908122420311,-6.196726322174072
7.992205142974853,8.105792999267578,-6.143967628479004,0.0284540522843599,-6.161145210266112
7.982363224029541,8.105792999267578,-6.132031440734863,0.0266527943313121,-6.088484764099121
8.045520782470703,8.105792999267578,-6.140626430511475,0.0264420211315155,-6.090837478637695
8.086382865905762,8.105792999267578,-6.126402378082275,0.0266002137213945,-6.102670669555664
8.03957748413086,8.105792999267578,-6.125779628753662,0.0265927240252494,-6.106821537017822
7.819082736968993,8.105792999267578,-6.124783039093018,0.0287437960505485,-6.110428333282472
7.679914951324464,8.105792999267578,-6.126798629760742,0.0276912059634923,-6.178454399108888
7.488339900970459,8.105792999267578,-6.145418643951416,0.0288697071373462,-6.202390193939209
7.339116096496582,8.105792999267578,-6.15970754623413,0.0304960720241069,-6.113560199737549
7.37387228012085,8.105792999267578,-6.190380096435546,0.0322168059647083,-6.1880717277526855
7.459667205810547,8.105792999267578,-6.244241237640381,0.0351072773337364,-6.1889967918396
7.752476215362547,8.105792999267578,-6.358335018157959,0.0409376360476016,-6.3815670013427725
7.6870198249816895,8.105792999267578,-6.023468494415283,0.0559794157743454,-6.084358215332031
7.559104919433594,8.105792999267578,-6.11396026611328,0.1143812462687492,-6.090429782867432
7.484933376312256,8.105792999267578,-6.292419910430908,0.0462837666273117,-6.288039684295654
7.5499749183654785,8.105792999267578,-6.23679780960083,0.0364773422479629,-6.218786716461182
7.863337039947509,8.105792999267578,-6.301901340484619,0.039230115711689,-6.4143357276916495
8.017790794372559,8.105792999267578,-6.1326165199279785,0.037193689495325,-6.1156978607177725
8.18647575378418,8.105792999267578,-6.069238662719728,0.0444185324013233,-6.036932468414307
8.30124759674072,8.105792999267578,-6.272332668304443,0.0514020770788192,-6.15182399749756
8.309671401977539,8.105792999267578,-6.2761521339416495,0.0453860834240913,-6.304256439208984
8.267935752868652,8.105792999267578,-6.325594902038574,0.045934360474348,-6.239667415618896
8.21875286102295,8.105792999267578,-6.12017297744751,0.0460365004837513,-6.164077281951904
8.434134483337402,8.105792999267578,-6.138542652130127,0.0392684191465377,-6.169960498809815
8.64538860321045,8.105792999267578,-6.114419460296631,0.0410531163215637,-6.146765232086182
8.749107360839844,8.105792999267578,-6.115512847900392,0.046640183776617,-6.10221529006958
8.543240547180174,8.105792999267578,-6.140685558319092,0.0592953376471996,-6.1601338386535645
8.548757553100588,8.105792999267578,-6.2312750816345215,0.0778953954577446,-6.166701316833496
8.478391647338867,8.105792999267578,-6.119026660919189,0.0851896703243255,-6.1469035148620605
8.420661926269531,8.105792999267578,-6.045354366302489,0.0927726849913597,-6.088613033294678
8.395601272583008,8.105792999267578,-6.040383815765381,0.0849403962492942,-6.195794582366943
8.339159965515137,8.105792999267578,-6.061709880828857,0.0694953575730323,-6.084083080291748
8.183203697204588,8.105792999267578,-6.09152889251709,0.0615312345325946,-6.115725040435791
7.897099494934082,8.105792999267578,-6.069841384887695,0.0442505590617656,-6.122769355773926
7.731587409973144,8.105792999267578,-6.127394199371338,0.0373130440711975,-6.120111465454102
7.909296989440918,8.105792999267578,-6.123936176300049,0.0311386790126562,-6.092836380004883
7.749368667602539,8.105792999267578,-6.1397705078125,0.0297843981534242,-6.163245677947998
7.788351058959962,8.105792999267578,-6.167689323425293,0.0299814864993095,-6.150097846984863
7.904514789581299,8.105792999267578,-6.194572448730469,0.0314585417509079,-6.1906280517578125
7.9963603019714355,8.105792999267578,-6.194587230682373,0.0328234769403934,-6.222393989562988
8.132328987121582,8.105792999267578,-6.112537384033203,0.0359271094202995,-6.111619472503662
8.302680969238281,8.105792999267578,-6.216944217681885,0.0422769635915756,-6.140985488891602
8.378559112548828,8.105792999267578,-6.219913482666016,0.0379213094711303,-6.253322124481201
8.443336486816406,8.105792999267578,-6.28165340423584,0.0469095446169376,-6.169503688812256
8.58068561553955,8.105792999267578,-6.117976665496825,0.0548964627087116,-6.177908897399902
8.579432487487793,8.105792999267578,-6.190749168395996,0.0666584596037864,-6.295703411102295
8.47262191772461,8.105792999267578,-6.060522556304932,0.0528295114636421,-6.08289909362793
8.343314170837402,8.105792999267578,-6.038497447967528,0.0627200901508331,-6.040454387664794
8.31973457336426,8.105792999267578,-6.030991077423096,0.0659705996513366,-6.054067134857178
8.285603523254393,8.105792999267578,-6.102341175079346,0.065926618874073,-6.137357711791992
8.12928867340088,8.105792999267578,-6.238113880157472,0.0589207038283348,-6.298558712005615
7.990375041961671,8.105792999267578,-6.107578754425049,0.0372324846684932,-6.17115592956543
7.9613165855407715,8.105792999267578,-6.137091159820557,0.032857522368431,-6.135063648223877
7.960870265960692,8.105792999267578,-6.127448558807373,0.0282247997820377,-6.175840377807617
8.187036514282225,8.105792999267578,-6.139155864715576,0.0278954394161701,-6.158586502075195
8.190487861633299,8.105792999267578,-6.14359712600708,0.0296629182994365,-6.1671319007873535
8.266467094421385,8.105792999267578,-6.188920497894287,0.033010434359312,-6.208857536315918
8.238592147827148,8.105792999267578,-6.250814914703369,0.038417313247919,-6.226310253143311
8.175199508666992,8.105792999267578,-6.308924198150635,0.0387705378234386,-6.356765270233153
8.05566692352295,8.105792999267578,-6.158522605895996,0.0365617983043193,-6.1494431495666495
7.9825177192688,8.105792999267578,-6.1775994300842285,0.0320431776344776,-6.183815956115723
7.854010581970215,8.105792999267578,-6.140611171722412,0.0282904542982578,-6.196369171142577
7.590681552886963,8.105792999267578,-6.138521671295166,0.027925344184041,-6.102914810180664
7.666840553283691,8.105792999267578,-6.1385178565979,0.0291153509169816,-6.121889114379883
7.826873302459715,8.105792999267578,-6.164373397827148,0.0308854766190052,-6.2168402671813965


==> data/single_task_inference_result/ant/ant_single_task_inference_trajectories/35.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.0980847924947738,1.242683172225952,-1.772883057594299,3.2790184020996094,0.3254468142986297
0.5597141981124878,1.242683172225952,0.1342310011386871,0.2764957249164581,-0.3952458202838897
0.7842712998390197,1.242683172225952,0.1948349773883819,0.1143093854188919,0.1134779080748558
0.8483338356018065,1.242683172225952,0.1811030209064484,0.0806387290358543,0.1283024847507476
0.9850556850433348,1.242683172225952,0.2572056651115417,0.0514287650585174,0.2506774961948395
1.0611746311187744,1.242683172225952,0.28770712018013,0.0359915532171726,0.2565673887729645
1.0856109857559204,1.242683172225952,0.2606490552425384,0.0484571307897567,0.2523744106292724
1.1369922161102295,1.242683172225952,0.245602011680603,0.0617777742445468,0.2422932833433151
1.2211695909500122,1.242683172225952,0.3040150701999664,0.0692591071128845,0.2287449687719344
1.2572500705718994,1.242683172225952,0.2672790288925171,0.0337711423635482,0.3312383890151977
1.1704039573669431,1.242683172225952,0.287777692079544,0.0272979605942964,0.2783482074737549
1.106905817985535,1.242683172225952,0.2974711954593658,0.0266028512269258,0.2750016748905181
1.0428413152694702,1.242683172225952,0.309821218252182,0.0254649650305509,0.320463478565216
1.1241838932037351,1.242683172225952,0.3076051771640777,0.0249808728694915,0.3118623197078705
1.1299357414245603,1.242683172225952,0.2924598753452301,0.0269580092281103,0.2878492176532745
1.1083766222000122,1.242683172225952,0.2917114794254303,0.028031213209033,0.2951095104217529
1.061594009399414,1.242683172225952,0.2753408253192901,0.0301304440945386,0.2466233372688293
1.1404725313186643,1.242683172225952,0.2884553968906402,0.0304033644497394,0.3180672526359558
1.1241685152053833,1.242683172225952,0.298692375421524,0.027879063040018,0.3113267421722412
1.215650200843811,1.242683172225952,0.3004907667636871,0.028007997199893,0.3124631643295288
1.2497471570968628,1.242683172225952,0.2789604961872101,0.0295724552124738,0.2952298820018768
1.1782033443450928,1.242683172225952,0.301067978143692,0.0273718629032373,0.3509581983089447
1.2749689817428589,1.242683172225952,0.3057399690151214,0.0257037710398435,0.2641614079475403
1.3056797981262207,1.242683172225952,0.3029728829860687,0.025111373513937,0.3539783060550689
1.2819354534149168,1.242683172225952,0.285484105348587,0.0235903970897197,0.2546545565128326
1.3120635747909544,1.242683172225952,0.2716540992259979,0.024022988975048,0.2851423025131225
1.39827299118042,1.242683172225952,0.2485294640064239,0.0256053805351257,0.2291094213724136
1.4027082920074463,1.242683172225952,0.2450677752494812,0.0269873403012752,0.2234897166490554
1.3832144737243652,1.242683172225952,0.2880036532878876,0.0355806462466716,0.2200779914855956
1.4333710670471191,1.242683172225952,0.2755684554576874,0.0363922640681266,0.2482785433530807
1.5290154218673706,1.242683172225952,0.2313266694545745,0.0496904328465461,0.2838937044143677
1.511609673500061,1.242683172225952,0.2529191970825196,0.0698212906718254,0.2197266668081283
1.4258077144622805,1.242683172225952,0.3141621649265289,0.0627226307988166,0.3813013136386871
1.3761051893234253,1.242683172225952,0.2475385665893554,0.0365117713809013,0.2844076752662658
1.2413429021835327,1.242683172225952,0.2166590690612792,0.036890335381031,0.2863400280475616
1.2696717977523804,1.242683172225952,0.2657605409622192,0.0387472324073314,0.2599331736564636
1.30299174785614,1.242683172225952,0.2532937228679657,0.0287083536386489,0.2669686377048492
1.3708276748657229,1.242683172225952,0.2699571549892425,0.0257333274930715,0.2644739747047424
1.3868708610534668,1.242683172225952,0.2752433717250824,0.0257165823131799,0.2791068255901336
1.3040634393692017,1.242683172225952,0.2996793687343597,0.0287317633628845,0.3098352253437042
1.186126708984375,1.242683172225952,0.3071059286594391,0.032958161085844,0.34406179189682
1.1990365982055664,1.242683172225952,0.2639320194721221,0.0268624704331159,0.2482774406671524
1.1861170530319212,1.242683172225952,0.2977947890758514,0.0256550665944814,0.3500980734825134
1.2598798274993896,1.242683172225952,0.3039760887622832,0.0251721478998661,0.2637019157409668
1.3223085403442385,1.242683172225952,0.3044663965702057,0.0245937388390302,0.2904621362686156
1.3229395151138303,1.242683172225952,0.2904996573925018,0.0237804632633924,0.3494882583618164
1.3446089029312132,1.242683172225952,0.2581978738307953,0.0244945455342531,0.2630884945392608
1.3305426836013792,1.242683172225952,0.2192941606044768,0.026697339490056,0.2329938411712646
1.2975571155548096,1.242683172225952,0.2578556835651397,0.0315098352730274,0.3040718138217926
1.4510270357131958,1.242683172225952,0.2640073597431183,0.0360863357782363,0.2858912646770477
1.4721643924713137,1.242683172225952,0.2822313606739044,0.0325784757733345,0.2603878378868103
1.4523022174835205,1.242683172225952,0.3069508373737335,0.0398406498134136,0.4211637377738952
1.380600333213806,1.242683172225952,0.2868084013462066,0.0364713817834854,0.2574724853038788
1.3228808641433716,1.242683172225952,0.2800878584384918,0.0349857509136199,0.2713309526443481
1.1682729721069336,1.242683172225952,0.2255790531635284,0.0377901867032051,0.2170432060956954
1.0594359636306765,1.242683172225952,0.2367559075355529,0.0313439220190048,0.2397268861532211
1.06452476978302,1.242683172225952,0.3014067113399505,0.0273776669055223,0.2791536748409271
1.0824060440063477,1.242683172225952,0.3038130700588226,0.0270203799009323,0.2666411399841308
1.110705018043518,1.242683172225952,0.2902677953243256,0.028435118496418,0.2843882739543915
1.0583847761154177,1.242683172225952,0.279781013727188,0.0287058688700199,0.2713633179664612
1.082127809524536,1.242683172225952,0.2661603391170501,0.0342889502644538,0.2641521692276001
1.1076487302780151,1.242683172225952,0.2519993782043457,0.0302469711750745,0.3175252079963684
1.156217575073242,1.242683172225952,0.2885558903217316,0.0289500690996646,0.3190487027168273
1.1797831058502195,1.242683172225952,0.3047949969768524,0.03041004948318,0.3187440931797027
1.232913851737976,1.242683172225952,0.3154214918613434,0.0292712394148111,0.3069624900817871
1.2631295919418335,1.242683172225952,0.3177332580089568,0.0301415584981441,0.3067135214805603
1.2159767150878906,1.242683172225952,0.2992823421955108,0.0250139143317937,0.2810454964637756
1.2470135688781738,1.242683172225952,0.3014659583568573,0.0240233615040779,0.3372572064399719
1.3254748582839964,1.242683172225952,0.3018560111522674,0.0235385857522487,0.2977368831634521
1.2721953392028809,1.242683172225952,0.2940082848072052,0.0230043902993202,0.2931891679763793
1.378788948059082,1.242683172225952,0.2856514155864715,0.0234094429761171,0.2181960940361022
1.4349919557571411,1.242683172225952,0.2747822701931,0.0245651006698608,0.2422539442777633
1.388255596160889,1.242683172225952,0.2054264545440673,0.0271292850375175,0.1982205510139465
1.3252615928649902,1.242683172225952,0.2868655025959015,0.0385364592075347,0.2707389295101166
1.4041202068328855,1.242683172225952,0.2491526901721954,0.0298242829740047,0.2549557685852051
1.3229809999465942,1.242683172225952,0.1919853687286376,0.038531582802534,0.1743179857730865
1.3551048040390017,1.242683172225952,0.1424763202667236,0.0355555079877376,0.1301962733268737
1.4724006652832031,1.242683172225952,0.1472790539264678,0.0342659503221511,0.0956263691186904
1.5830873250961304,1.242683172225952,0.1029220521450042,0.0309537481516599,0.0558864995837211
1.514172077178955,1.242683172225952,0.3171851336956024,0.0551129393279552,0.276106983423233
1.4852147102355957,1.242683172225952,0.3412927687168121,0.0371646657586097,0.2954291403293609
1.4629148244857788,1.242683172225952,0.2481396496295928,0.0347123704850673,0.1730024218559265
1.4633054733276367,1.242683172225952,0.1977548599243164,0.0536433197557926,0.2551552951335907
1.4296516180038452,1.242683172225952,0.216764599084854,0.0593783482909202,0.1806508600711822
1.4040710926055908,1.242683172225952,0.2164551317691802,0.0580907054245472,0.2790575921535492
1.4694266319274902,1.242683172225952,0.2242878675460815,0.0494998469948768,0.1490121483802795
1.3768351078033447,1.242683172225952,0.1842577755451202,0.0569247938692569,0.285184770822525
1.324748396873474,1.242683172225952,0.1631756722927093,0.0535061731934547,0.2578068673610687
1.3695273399353027,1.242683172225952,0.142368346452713,0.0339802242815494,0.1395620107650756
1.3216595649719238,1.242683172225952,0.1722884178161621,0.0371552295982837,0.200109452009201
1.2981157302856443,1.242683172225952,0.1660943329334259,0.0440002717077732,0.1727256625890731
1.2804359197616575,1.242683172225952,0.211785227060318,0.0360908769071102,0.1432098150253296
1.2491849660873413,1.242683172225952,0.2392263412475585,0.0294426847249269,0.2643678784370422
1.299866795539856,1.242683172225952,0.2785949409008026,0.0286112073808908,0.2727566361427307
1.3156558275222778,1.242683172225952,0.2801548540592193,0.0247291084378957,0.2903711795806885
1.319749116897583,1.242683172225952,0.2688573896884918,0.0244076680392026,0.2786773145198822
1.2942477464675903,1.242683172225952,0.2659182846546172,0.0253452118486166,0.2800814211368561
1.3034446239471436,1.242683172225952,0.2769037187099457,0.0271168500185012,0.2450376898050308
1.2880022525787351,1.242683172225952,0.2622939348220824,0.0289294384419918,0.191091775894165
1.2249770164489746,1.242683172225952,0.2547920644283294,0.0281956642866134,0.2611600458621979
1.1894322633743286,1.242683172225952,0.2724376022815704,0.025704089552164,0.2748640179634094
1.1659834384918213,1.242683172225952,0.2906289994716644,0.0239783152937889,0.3211168050765991
1.2781460285186768,1.242683172225952,0.3005261719226836,0.0240796618163585,0.309600293636322
1.270383596420288,1.242683172225952,0.3014302551746368,0.0241792947053909,0.3265965580940246
1.173567295074463,1.242683172225952,0.2942609488964081,0.0240028593689203,0.28537318110466
1.17344069480896,1.242683172225952,0.2954736649990082,0.0242844950407743,0.3172340393066406
1.1931928396224976,1.242683172225952,0.296716958284378,0.0250632651150226,0.3305977880954742
1.1860471963882446,1.242683172225952,0.2976978719234466,0.0243586730211973,0.3300451040267944
1.1667585372924805,1.242683172225952,0.3027057349681854,0.024898424744606,0.2580680251121521
1.20461368560791,1.242683172225952,0.3186894953250885,0.0249701309949159,0.349736362695694
1.2361478805541992,1.242683172225952,0.3138327896595,0.025085911154747,0.2847563922405243
1.243757724761963,1.242683172225952,0.3153758347034454,0.0244988203048706,0.3231517076492309
1.2534834146499632,1.242683172225952,0.3114272654056549,0.0236674528568983,0.3281315267086029
1.227588772773743,1.242683172225952,0.305484265089035,0.0234908293932676,0.3074989914894104
1.2837313413619995,1.242683172225952,0.3041905462741852,0.0228068679571151,0.2655557394027709
1.3003402948379517,1.242683172225952,0.2991783916950226,0.022544240579009,0.3328936696052551
1.2493512630462646,1.242683172225952,0.2861140072345733,0.023037701845169,0.3035527765750885
1.1338915824890137,1.242683172225952,0.2864829003810882,0.0234393384307622,0.3251703083515167
1.085071325302124,1.242683172225952,0.2960161864757538,0.0238601937890052,0.268235296010971
1.067957043647766,1.242683172225952,0.3017328083515167,0.0241910479962825,0.322547435760498
1.0813432931900024,1.242683172225952,0.3014149963855743,0.0257326997816562,0.3256124258041382
1.254094481468201,1.242683172225952,0.2858048975467681,0.027507783845067,0.3545976281166076
1.2720894813537595,1.242683172225952,0.2882114946842193,0.0281528159976005,0.2912601232528686
1.169350504875183,1.242683172225952,0.255634069442749,0.0292527079582214,0.2070141732692718
1.1956199407577517,1.242683172225952,0.2868744432926177,0.0290929451584816,0.2772842943668365
1.244845628738403,1.242683172225952,0.3031152188777923,0.0274185054004192,0.3007079064846039
1.1674740314483645,1.242683172225952,0.2992530167102813,0.0236568916589021,0.3020838499069214
1.1792010068893433,1.242683172225952,0.3054982125759125,0.0240923576056957,0.2851600646972656
1.2251816987991333,1.242683172225952,0.309310644865036,0.0241043604910373,0.2955905199050904
1.2333875894546509,1.242683172225952,0.3047532737255096,0.0241678040474653,0.2480166405439376
1.145048975944519,1.242683172225952,0.3071585595607757,0.0238160900771617,0.3694963157176971
1.2008020877838137,1.242683172225952,0.3108969032764435,0.0240839216858148,0.2897993922233581
1.2136200666427612,1.242683172225952,0.3098843991756439,0.0241613332182168,0.30104660987854
1.154507040977478,1.242683172225952,0.3084931671619415,0.0238367859274148,0.2637891471385956
1.1651238203048706,1.242683172225952,0.3098982870578766,0.0244807563722133,0.3028928339481354
1.242954134941101,1.242683172225952,0.3106084167957305,0.0255658645182848,0.2830287516117096
1.251349091529846,1.242683172225952,0.3069731295108795,0.0244260691106319,0.3281660377979278
1.222615361213684,1.242683172225952,0.3042625486850738,0.0239498279988765,0.3026038110256195
1.2647507190704343,1.242683172225952,0.3029836118221283,0.0241102054715156,0.2582069337368011
1.2024561166763303,1.242683172225952,0.298522800207138,0.0238360911607742,0.2620142698287964
1.16913640499115,1.242683172225952,0.2998290359973907,0.0227356925606727,0.3294812142848968
1.2000713348388672,1.242683172225952,0.3043329417705536,0.0232416503131389,0.3012478053569793
1.165316462516785,1.242683172225952,0.3034875094890594,0.023862536996603,0.2968645691871643
1.087315797805786,1.242683172225952,0.3048413693904876,0.0246271900832653,0.3276756107807159
1.0557848215103147,1.242683172225952,0.3131020367145538,0.0253223869949579,0.3210325539112091
1.0553337335586548,1.242683172225952,0.3062932789325714,0.0264222342520952,0.29242205619812
1.0575289726257324,1.242683172225952,0.2929483950138092,0.0279473103582859,0.2779627740383148
1.1251934766769407,1.242683172225952,0.2819021046161652,0.029338164255023,0.2559967041015625
1.2360925674438477,1.242683172225952,0.3034121096134186,0.029986897483468,0.3499356210231781
1.2678713798522947,1.242683172225952,0.2605049312114715,0.0317128859460353,0.2571456730365752
1.1827253103256223,1.242683172225952,0.2717327177524566,0.0282635539770126,0.2637581825256348
1.210755944252014,1.242683172225952,0.2901631891727447,0.0273907966911792,0.3377446234226227
1.2319960594177246,1.242683172225952,0.3037156760692596,0.0255107246339321,0.2658449411392212
1.2295762300491333,1.242683172225952,0.3039774000644684,0.0233376175165176,0.2895059585571289
1.151312232017517,1.242683172225952,0.3077857196331024,0.0236072912812232,0.3172867596149444
1.086513876914978,1.242683172225952,0.3118214905261993,0.0237055830657482,0.2820314764976501
1.1343867778778076,1.242683172225952,0.3123753368854522,0.0239536091685295,0.3021844625473022
1.1308540105819702,1.242683172225952,0.3055036962032318,0.0250583551824092,0.2721692025661468
1.0291782617568968,1.242683172225952,0.2885845601558685,0.0268312338739633,0.2747503221035004
0.9475270509719848,1.242683172225952,0.3005038201808929,0.0282680820673704,0.2953937947750091
1.1027215719223022,1.242683172225952,0.3031986057758331,0.0295977350324392,0.3224553167819977
1.083724021911621,1.242683172225952,0.2898748219013214,0.0293809827417135,0.2613407969474792
1.0263898372650146,1.242683172225952,0.2823099792003631,0.0301245972514152,0.3424904942512512
0.9881550073623656,1.242683172225952,0.2527609467506408,0.0330596677958965,0.2638262808322906
1.0638848543167114,1.242683172225952,0.2867736518383026,0.0345402210950851,0.2626309692859649
1.1338779926300049,1.242683172225952,0.2950649559497832,0.0299270246177911,0.2485632747411728
1.1744643449783323,1.242683172225952,0.3077934086322784,0.0300292242318391,0.3490194082260132
1.179695963859558,1.242683172225952,0.2720839083194732,0.0361402183771133,0.2606202661991119
1.235726833343506,1.242683172225952,0.2940299808979034,0.0325054265558719,0.2473674118518829
1.3238316774368286,1.242683172225952,0.3014543950557709,0.0301456991583108,0.3322714567184448
1.331002712249756,1.242683172225952,0.2952273786067962,0.0247097592800855,0.2744611501693725
1.3143011331558228,1.242683172225952,0.2691272795200348,0.0250181015580892,0.2814785242080688
1.3228274583816528,1.242683172225952,0.2727045714855194,0.0272887647151947,0.3527730405330657
1.221774339675903,1.242683172225952,0.2877497375011444,0.0280509740114212,0.3041887581348419
1.2021623849868774,1.242683172225952,0.2705146968364715,0.0291319452226161,0.2758674919605255
1.308224320411682,1.242683172225952,0.2949523031711578,0.0253485292196273,0.2965661287307739
1.3459813594818115,1.242683172225952,0.2968010604381561,0.0243694763630628,0.3039838671684264
1.3345303535461424,1.242683172225952,0.2789904177188873,0.024526335299015,0.2862763702869415
1.3452734947204588,1.242683172225952,0.2389609217643737,0.025517513975501,0.3006668090820312
1.323954463005066,1.242683172225952,0.2424022555351257,0.0315772332251071,0.2411768585443496
1.3521918058395384,1.242683172225952,0.2466823458671569,0.0386924520134925,0.2577016055583954
1.212427258491516,1.242683172225952,0.2383479177951812,0.0411655269563198,0.2785215973854065
1.1851491928100584,1.242683172225952,0.2678985595703125,0.0308018438518047,0.2942308783531189
1.240557551383972,1.242683172225952,0.3037221133708954,0.0261949580162763,0.312169462442398
1.2707701921463013,1.242683172225952,0.3117705285549164,0.0246260277926921,0.2874886393547058
1.2935569286346436,1.242683172225952,0.3095118701457977,0.0237037967890501,0.3188067972660064
1.243683099746704,1.242683172225952,0.2898301184177398,0.0234193075448274,0.2552435398101806
1.2631589174270628,1.242683172225952,0.2839401662349701,0.0238120649009943,0.2843334078788757
1.2384742498397827,1.242683172225952,0.2913846671581268,0.022924967110157,0.3211167454719543
1.2482005357742307,1.242683172225952,0.2900862395763396,0.0229435861110687,0.2927576303482056
1.1988232135772705,1.242683172225952,0.2976993024349212,0.0228077005594968,0.3060832917690276
1.1779766082763672,1.242683172225952,0.3014312088489532,0.0225711204111576,0.3197587728500366
1.182545185089111,1.242683172225952,0.306447833776474,0.0229487679898738,0.2884072065353393
1.0594638586044312,1.242683172225952,0.306763619184494,0.0235875379294157,0.3227603435516357
1.03495454788208,1.242683172225952,0.307007223367691,0.0249026454985141,0.3422164916992187
0.9625275731086732,1.242683172225952,0.3125268518924712,0.0260211173444986,0.3189178705215454
0.9599239826202391,1.242683172225952,0.304673045873642,0.0277103129774332,0.2918329536914825
0.9828231930732728,1.242683172225952,0.2870513498783111,0.0301092807203531,0.2568913996219635
1.0150541067123413,1.242683172225952,0.2925833165645599,0.031641636043787,0.2716636955738068
1.0311427116394043,1.242683172225952,0.2984258830547333,0.0324770994484424,0.2652048170566559


==> data/single_task_inference_result/ant/ant_single_task_inference_trajectories/36.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
5.681199036189354e-05,4.467501640319824,-1.772883057594299,3.2790184020996094,-0.6609089374542236
0.2179259061813354,4.467501640319824,-3.1004478931427,0.2549815773963928,-1.5606237649917605
0.5716729760169983,4.467501640319824,-2.675638437271118,0.1002006381750106,-2.752188205718994
0.9333537817001344,4.467501640319824,-2.685231208801269,0.0771975517272949,-2.828760862350464
1.1572531461715698,4.467501640319824,-2.686540365219116,0.0516000837087631,-2.885441541671753
1.7364132404327393,4.467501640319824,-2.8104784488677974,0.0397049449384212,-2.763391256332397
2.1964688301086426,4.467501640319824,-2.805515050888061,0.0399140119552612,-2.7426953315734863
2.5263240337371826,4.467501640319824,-2.8143594264984126,0.0403050929307937,-2.7756896018981934
3.0008819103240967,4.467501640319824,-2.8494160175323486,0.0408590734004974,-2.8542497158050537
3.3836677074432373,4.467501640319824,-2.8641812801361084,0.0418848991394043,-2.8396937847137447
3.4768829345703125,4.467501640319824,-2.794789552688598,0.0426631532609462,-2.8254470825195312
3.9949688911437993,4.467501640319824,-2.706181287765503,0.0834596678614616,-2.608624458312988
4.327347755432129,4.467501640319824,-2.539224386215209,0.0588232912123203,-2.5628712177276607
4.50357723236084,4.467501640319824,-2.706495523452759,0.0514934100210666,-2.689014673233032
4.695698261260985,4.467501640319824,-2.719810724258423,0.0356968492269516,-2.710549831390381
4.61119270324707,4.467501640319824,-2.798297166824341,0.0354563482105732,-2.7857372760772705
4.589591026306152,4.467501640319824,-2.764865159988404,0.0447084978222847,-2.740013599395752
4.486134052276611,4.467501640319824,-2.730873823165893,0.0298104640096426,-2.6963369846343994
4.471792221069336,4.467501640319824,-2.71242356300354,0.0255033541470766,-2.734366178512573
4.380546569824219,4.467501640319824,-2.719728946685791,0.025755301117897,-2.745311975479125
4.490713596343993,4.467501640319824,-2.7148711681365967,0.0246652606874704,-2.720463514328003
4.686253547668457,4.467501640319824,-2.7253379821777344,0.0230310838669538,-2.722496271133423
4.715981006622314,4.467501640319824,-2.699198007583618,0.0224665347486734,-2.669259548187256
4.657078266143799,4.467501640319824,-2.674584627151489,0.0253126136958599,-2.675523519515991
4.539251327514648,4.467501640319824,-2.6757285594940186,0.0326174348592758,-2.648270845413208
4.550077438354492,4.467501640319824,-2.702823638916016,0.0271148718893528,-2.738301038742065
4.55924654006958,4.467501640319824,-2.759442090988159,0.0287154726684093,-2.736719846725464
4.525858879089356,4.467501640319824,-2.8398802280426025,0.032650176435709,-2.842838287353516
4.516152381896973,4.467501640319824,-2.76017689704895,0.0317967422306537,-2.7558906078338623
4.5064697265625,4.467501640319824,-2.736318826675415,0.0270291697233915,-2.757408618927001
4.535874843597412,4.467501640319824,-2.735086679458618,0.0262973699718713,-2.777931928634644
4.537434101104736,4.467501640319824,-2.7464439868927,0.0264989845454692,-2.7739622592926025
4.565458297729492,4.467501640319824,-2.753164052963257,0.0264543928205966,-2.75612473487854
4.724681377410889,4.467501640319824,-2.7661328315734863,0.0278785787522792,-2.795372247695923
4.735349655151367,4.467501640319824,-2.6743178367614746,0.0300582479685544,-2.65536904335022
4.630227088928224,4.467501640319824,-2.6639058589935303,0.0306282304227352,-2.7137489318847656
4.6021728515625,4.467501640319824,-2.6895782947540283,0.0280393939465284,-2.661135196685791
4.5038156509399405,4.467501640319824,-2.7384684085845947,0.0289821680635213,-2.766791820526123
4.422652244567871,4.467501640319824,-2.7318456172943115,0.0302753038704395,-2.721756219863892
4.553715705871582,4.467501640319824,-2.727428913116455,0.0275253131985664,-2.7091522216796875
4.686178684234619,4.467501640319824,-2.7197179794311523,0.0263498239219188,-2.713052272796631
4.6617393493652335,4.467501640319824,-2.737140417098999,0.0275711454451084,-2.7266132831573486
4.714133739471436,4.467501640319824,-2.682526111602783,0.0282492376863956,-2.665383338928222
4.700918674468993,4.467501640319824,-2.673919677734375,0.0319302193820476,-2.6908740997314453
4.660140037536621,4.467501640319824,-2.695019483566284,0.0297550503164529,-2.6690680980682373
4.607450008392334,4.467501640319824,-2.704345464706421,0.0302736945450305,-2.638789176940917
4.548741340637207,4.467501640319824,-2.7188642024993896,0.0298147778958082,-2.734115600585937
4.481901168823241,4.467501640319824,-2.724249124526977,0.0298511888831853,-2.734783411026001
4.459244251251221,4.467501640319824,-2.7196707725524902,0.027788084000349,-2.6873486042022705
4.530336380004883,4.467501640319824,-2.717620611190796,0.0257508866488933,-2.688275098800659
4.595181941986084,4.467501640319824,-2.737232446670532,0.0247663687914609,-2.7544894218444824
4.602239608764648,4.467501640319824,-2.727034091949463,0.0246858410537242,-2.7018632888793945
4.57106351852417,4.467501640319824,-2.697997808456421,0.0256166886538267,-2.6900384426116943
4.68574857711792,4.467501640319824,-2.7068078517913814,0.0298289265483617,-2.7069587707519527
4.86600923538208,4.467501640319824,-2.7047219276428223,0.0288464054465293,-2.69612979888916
4.773716449737549,4.467501640319824,-2.655583620071411,0.0307109523564577,-2.661652088165283
4.725056171417236,4.467501640319824,-2.695011138916016,0.0295915193855762,-2.7047102451324463
4.800127029418944,4.467501640319824,-2.687159299850464,0.0308848433196544,-2.666781425476074
4.526503562927246,4.467501640319824,-2.7243783473968506,0.036997627466917,-2.7604372501373287
4.424542903900146,4.467501640319824,-2.7259681224823,0.0296823233366012,-2.6931395530700684
4.468619346618652,4.467501640319824,-2.7274124622344966,0.0284468755125999,-2.7495625019073486
4.49489164352417,4.467501640319824,-2.716188430786133,0.0290313605219125,-2.7442815303802486
4.503064155578612,4.467501640319824,-2.730412244796753,0.0251303110271692,-2.734234809875488
4.598165035247803,4.467501640319824,-2.73675274848938,0.0221453551203012,-2.7700445652008057
4.629763126373291,4.467501640319824,-2.753046751022339,0.0245191734284162,-2.707165241241455
4.500349521636962,4.467501640319824,-2.7331907749176025,0.026918452233076,-2.726583480834961
4.539851188659668,4.467501640319824,-2.710697889328003,0.0272316355258226,-2.717250108718872
4.612432479858398,4.467501640319824,-2.746661424636841,0.0247871037572622,-2.756692886352539
4.644388675689696,4.467501640319824,-2.77486515045166,0.0291010532528162,-2.796261072158813
4.576831817626953,4.467501640319824,-2.7037713527679443,0.0346232950687408,-2.692228078842163
4.556087970733643,4.467501640319824,-2.708603858947753,0.0309197884052991,-2.738577365875244
4.461370944976808,4.467501640319824,-2.744122505187988,0.0268695093691349,-2.758013963699341
4.3498287200927725,4.467501640319824,-2.705708265304565,0.02625722438097,-2.680041074752808
4.213753223419189,4.467501640319824,-2.705661535263061,0.0267977602779865,-2.696155309677124
4.3122334480285645,4.467501640319824,-2.695648431777954,0.0252773519605398,-2.6739652156829834
4.607027530670166,4.467501640319824,-2.7200162410736084,0.0251934751868248,-2.7154240608215328
4.816740036010742,4.467501640319824,-2.712428092956543,0.0266085974872112,-2.6952555179595947
4.740493297576904,4.467501640319824,-2.760934352874756,0.0326954014599323,-2.7843079566955566
4.497069835662842,4.467501640319824,-2.787011384963989,0.0447546280920505,-2.740933418273926
4.477160930633545,4.467501640319824,-2.6953907012939453,0.0328359715640544,-2.620330333709717
4.477282524108888,4.467501640319824,-2.741363763809204,0.0282843969762325,-2.75288724899292
4.404834747314453,4.467501640319824,-2.730583429336548,0.0284195896238088,-2.7353739738464355
4.379225254058838,4.467501640319824,-2.718942403793335,0.0246340446174144,-2.713543176651001
4.38606834411621,4.467501640319824,-2.720199584960937,0.0222041979432106,-2.672579765319824
4.284481048583984,4.467501640319824,-2.7155165672302246,0.0225852560251951,-2.6507043838500977
4.35171365737915,4.467501640319824,-2.713620424270629,0.0235777739435434,-2.731868267059326
4.404912948608398,4.467501640319824,-2.7111432552337646,0.0262035708874464,-2.698504924774169
4.441614627838135,4.467501640319824,-2.7149524688720703,0.0262720957398414,-2.644831418991089
4.38888454437256,4.467501640319824,-2.7045116424560542,0.0267383679747581,-2.7433323860168457
4.398184776306152,4.467501640319824,-2.717211961746216,0.0273253079503774,-2.698406457901001
4.278975009918213,4.467501640319824,-2.709358930587769,0.0255021322518587,-2.7305848598480225
4.205552101135254,4.467501640319824,-2.7111337184906006,0.0241747703403234,-2.7303578853607178
4.342222690582275,4.467501640319824,-2.710046529769897,0.0246758013963699,-2.7080328464508057
4.392020225524902,4.467501640319824,-2.7193353176116943,0.02697747759521,-2.688000440597534
4.356950759887695,4.467501640319824,-2.719149351119995,0.0267541650682687,-2.733501434326172
4.300783157348633,4.467501640319824,-2.733611583709717,0.0333542972803115,-2.753180265426636
4.358314037322998,4.467501640319824,-2.7161297798156734,0.0313336625695228,-2.7310445308685303
4.261120796203612,4.467501640319824,-2.715639352798461,0.0276519320905208,-2.767667055130005
4.295836925506592,4.467501640319824,-2.710602283477783,0.0258691329509019,-2.718036651611328
4.469882965087891,4.467501640319824,-2.714897632598877,0.0277762990444898,-2.700996160507202
4.620570182800293,4.467501640319824,-2.7484467029571533,0.0292932577431201,-2.6768691539764404
4.684298515319824,4.467501640319824,-2.7268266677856445,0.0276362001895904,-2.718487739562988
4.64664363861084,4.467501640319824,-2.7301101684570312,0.0451599173247814,-2.78511643409729
4.54705286026001,4.467501640319824,-2.696484327316284,0.0350177362561225,-2.7116453647613525
4.583254337310791,4.467501640319824,-2.7087810039520264,0.0272204261273145,-2.6845619678497314
4.533389091491699,4.467501640319824,-2.7495133876800537,0.0277357529848814,-2.700031518936157
4.633506774902344,4.467501640319824,-2.82427978515625,0.0310441870242357,-2.8425614833831787
4.5920939445495605,4.467501640319824,-2.713228702545166,0.0313478372991085,-2.7343790531158447
4.481825351715088,4.467501640319824,-2.699803590774536,0.029326856136322,-2.697071552276612
4.494973659515381,4.467501640319824,-2.7122256755828857,0.0265651401132345,-2.7040302753448486
4.483254909515381,4.467501640319824,-2.7298171520233154,0.0240219868719577,-2.7259817123413086
4.588082790374756,4.467501640319824,-2.739877700805664,0.0250475779175758,-2.764507532119751
4.52683162689209,4.467501640319824,-2.731019258499145,0.0247503127902746,-2.6968765258789062
4.5561957359313965,4.467501640319824,-2.728677272796631,0.0240921508520841,-2.7393298149108887
4.61656379699707,4.467501640319824,-2.733664035797119,0.0259061586111784,-2.7213025093078613
4.770624160766602,4.467501640319824,-2.7009222507476807,0.0283835530281066,-2.718216180801392
4.693073272705078,4.467501640319824,-2.650730609893799,0.0340926647186279,-2.587506294250488
4.522872924804688,4.467501640319824,-2.686704397201538,0.0295151527971029,-2.7050938606262207
4.4704132080078125,4.467501640319824,-2.691535711288452,0.0271959379315376,-2.704754590988159
4.447908878326416,4.467501640319824,-2.7385568618774414,0.0271481461822986,-2.7366018295288086
4.502121448516846,4.467501640319824,-2.7198660373687744,0.0273247472941875,-2.672675848007202
4.503382205963135,4.467501640319824,-2.7275965213775635,0.0245221089571714,-2.779461145401001
4.383715629577637,4.467501640319824,-2.735292434692383,0.0221963338553905,-2.778702974319458
4.215005397796631,4.467501640319824,-2.724989891052246,0.0221316013485193,-2.7403159141540527
4.05376434326172,4.467501640319824,-2.7149980068206787,0.0232113860547542,-2.732206344604492
3.846905708312988,4.467501640319824,-2.713728666305541,0.0245523639023304,-2.716639518737793
4.06621551513672,4.467501640319824,-2.7068352699279785,0.0265482775866985,-2.6707472801208496
4.3007588386535645,4.467501640319824,-2.7437660694122314,0.030312892049551,-2.709864377975464
4.31966209411621,4.467501640319824,-2.8252031803131104,0.03305010125041,-2.797646760940552
4.350263595581056,4.467501640319824,-2.6423981189727783,0.0362771600484848,-2.6460719108581543
4.343194007873535,4.467501640319824,-2.77502703666687,0.0554223954677581,-2.6834163665771484
4.250300407409668,4.467501640319824,-2.7576687335968018,0.035685759037733,-2.714921236038208
4.338179111480713,4.467501640319824,-2.733365774154663,0.0321943648159503,-2.7051985263824463
4.278512954711913,4.467501640319824,-2.7142133712768555,0.0290145184844732,-2.671486616134644
4.349338531494141,4.467501640319824,-2.713507890701293,0.027022011578083,-2.6860134601593018
4.5669026374816895,4.467501640319824,-2.719813346862793,0.0282329972833395,-2.676819562911988
4.639084815979004,4.467501640319824,-2.7532799243927,0.0335206091403961,-2.678710460662842
4.560273170471192,4.467501640319824,-2.790818691253662,0.031161144375801,-2.7673449516296382
4.443819046020508,4.467501640319824,-2.810610055923461,0.0349995158612728,-2.862109661102295
4.366354465484619,4.467501640319824,-2.7073037624359126,0.0270996261388063,-2.7249381542205806
4.281940937042236,4.467501640319824,-2.693022966384888,0.0262608993798494,-2.6607282161712646
4.254276752471924,4.467501640319824,-2.69436240196228,0.0259189791977405,-2.664764165878296
4.287497997283936,4.467501640319824,-2.7135684490203857,0.0251851510256528,-2.718278646469116
4.311079025268555,4.467501640319824,-2.721980810165405,0.0265185013413429,-2.7240750789642334
4.339425563812256,4.467501640319824,-2.725004911422729,0.0276850871741771,-2.73549485206604
4.294170379638672,4.467501640319824,-2.7189009189605717,0.0409527011215686,-2.688724994659424
4.354777812957764,4.467501640319824,-2.760366678237915,0.0361045263707637,-2.762550115585327
4.446643829345703,4.467501640319824,-2.7282145023345947,0.0323569066822528,-2.72712516784668
4.411068439483643,4.467501640319824,-2.740436792373657,0.0313826687633991,-2.7644100189208984
4.298772335052489,4.467501640319824,-2.702109813690185,0.0264912974089384,-2.687305927276612
4.35310935974121,4.467501640319824,-2.702730417251587,0.0266655068844556,-2.7090272903442383
4.415932178497314,4.467501640319824,-2.716398239135742,0.025951225310564,-2.729271173477173
4.500958919525146,4.467501640319824,-2.7175543308258057,0.0246628504246473,-2.68821120262146
4.60132884979248,4.467501640319824,-2.722558259963989,0.0260898116976022,-2.7225828170776367
4.626726150512695,4.467501640319824,-2.7699153423309326,0.0281246975064277,-2.7898404598236084
4.553065776824951,4.467501640319824,-2.82204270362854,0.0307295192033052,-2.772299766540528
4.529995441436768,4.467501640319824,-2.7683565616607666,0.0322983674705028,-2.7630317211151123
4.602370738983153,4.467501640319824,-2.7468202114105225,0.0264269895851612,-2.75772762298584
4.705054759979248,4.467501640319824,-2.7353689670562744,0.0291535407304763,-2.754333019256592
4.720940589904785,4.467501640319824,-2.692051410675049,0.0343898460268974,-2.6842262744903564
4.605463981628418,4.467501640319824,-2.66973614692688,0.0326593145728111,-2.686132431030273
4.519690990447998,4.467501640319824,-2.69649076461792,0.0281811282038688,-2.633353471755981
4.489022254943848,4.467501640319824,-2.7341997623443604,0.0274084601551294,-2.7569608688354488
4.480936050415039,4.467501640319824,-2.7435548305511475,0.0282911825925111,-2.747343778610229
4.5843424797058105,4.467501640319824,-2.7452504634857178,0.0271036904305219,-2.770427703857421
4.695356369018555,4.467501640319824,-2.7327635288238525,0.0256268493831157,-2.7188432216644287
4.751437187194824,4.467501640319824,-2.6892850399017334,0.0262979455292224,-2.6884636878967285
4.755027294158936,4.467501640319824,-2.6556382179260254,0.0302220024168491,-2.6126084327697754
4.742084503173828,4.467501640319824,-2.676132917404175,0.0305914841592311,-2.681572675704956
4.669061660766602,4.467501640319824,-2.6903116703033447,0.0307594332844018,-2.704783201217652
4.693725109100342,4.467501640319824,-2.721383810043335,0.0322612337768077,-2.7268662452697754
4.744020938873291,4.467501640319824,-2.7329347133636475,0.0334789082407951,-2.7228381633758545
4.785040378570557,4.467501640319824,-2.744548082351685,0.0401148609817028,-2.6939330101013184
4.801290512084961,4.467501640319824,-2.6995556354522705,0.0351656153798103,-2.709261894226074
4.885848522186279,4.467501640319824,-2.706582307815552,0.0323041602969169,-2.647160768508911
4.730233192443848,4.467501640319824,-2.7175891399383545,0.0347333177924156,-2.7404205799102783
4.539465427398682,4.467501640319824,-2.7405388355255127,0.0346153303980827,-2.7943706512451167
4.5302605628967285,4.467501640319824,-2.749490737915039,0.034110177308321,-2.751797914505005
4.599880218505859,4.467501640319824,-2.828052282333374,0.0331662930548191,-2.8184444904327397
4.581545352935791,4.467501640319824,-2.794662475585937,0.0408276878297328,-2.7972915172576904
4.547248840332031,4.467501640319824,-2.865454912185669,0.0344503596425056,-2.826691150665283
4.381083011627196,4.467501640319824,-2.7269108295440674,0.0298729818314313,-2.7233211994171143
4.485652446746825,4.467501640319824,-2.7317452430725098,0.026613850146532,-2.7561626434326167
4.710179328918457,4.467501640319824,-2.712254285812377,0.0255100317299366,-2.7637777328491206
4.748476982116699,4.467501640319824,-2.701646089553833,0.024539016187191,-2.669384717941284
4.59816837310791,4.467501640319824,-2.666764259338379,0.0260500740259885,-2.6811022758483887
4.507523536682129,4.467501640319824,-2.676279306411743,0.0296648908406496,-2.6723573207855225
4.367556095123291,4.467501640319824,-2.722663640975952,0.0266458634287118,-2.7197742462158203
4.2646775245666495,4.467501640319824,-2.7330873012542725,0.0291767660528421,-2.7605319023132324
4.104318141937256,4.467501640319824,-2.683490037918091,0.0271229930222034,-2.6828508377075195
3.979812383651733,4.467501640319824,-2.7090415954589844,0.0254377014935016,-2.6943588256835938
4.128031253814696,4.467501640319824,-2.711338520050049,0.0266429167240858,-2.715345621109009
4.295047283172608,4.467501640319824,-2.7425024509429927,0.0300319530069828,-2.751976490020752
4.484812259674072,4.467501640319824,-2.803311347961426,0.0315715335309505,-2.878244400024414
4.401641845703125,4.467501640319824,-2.634300947189331,0.0345226153731346,-2.593734741210937
4.324157238006592,4.467501640319824,-2.651768445968628,0.0311529505997896,-2.651365280151367
4.351123809814453,4.467501640319824,-2.7017745971679688,0.0307363700121641,-2.681551456451416
4.429316520690918,4.467501640319824,-2.721235036849976,0.0279303584247827,-2.724048137664795
4.418631553649902,4.467501640319824,-2.7154734134674072,0.0242063142359256,-2.694298267364501
4.57928466796875,4.467501640319824,-2.70163369178772,0.0247427728027105,-2.6669487953186035


==> data/single_task_inference_result/ant/ant_single_task_inference_trajectories/37.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.0384115874767303,1.2640924453735352,-1.772883057594299,3.2790184020996094,0.1724095940589904
0.3319608569145202,1.2640924453735352,0.0842428505420684,0.2613480389118194,-0.2096222937107086
0.6554867029190063,1.2640924453735352,0.1681382954120636,0.1139402613043785,0.0833493471145629
1.0017671585083008,1.2640924453735352,0.2005615532398224,0.0800393745303154,0.2387484014034271
1.1694147586822508,1.2640924453735352,0.267842561006546,0.0484277382493019,0.1949153393507004
1.20363187789917,1.2640924453735352,0.2845789492130279,0.0340194329619407,0.3477336764335632
1.1812655925750732,1.2640924453735352,0.2827108800411224,0.0302794780582189,0.2906942963600158
1.1725395917892456,1.2640924453735352,0.2689740359783172,0.0368133261799812,0.3280343115329742
1.1344877481460571,1.2640924453735352,0.2668185830116272,0.0311734043061733,0.2647136747837066
1.0653032064437866,1.2640924453735352,0.2793321311473846,0.0265229977667331,0.26549631357193
1.115893006324768,1.2640924453735352,0.2823324501514435,0.0269113164395093,0.2976280450820923
1.2296462059020996,1.2640924453735352,0.2690319120883941,0.0279729217290878,0.2557023465633392
1.2913751602172852,1.2640924453735352,0.277493268251419,0.0277578569948673,0.3019077479839325
1.236496925354004,1.2640924453735352,0.2571763694286346,0.0272782333195209,0.2364051491022109
1.2203632593154907,1.2640924453735352,0.267764538526535,0.0280953291803598,0.2757463455200196
1.24582839012146,1.2640924453735352,0.2830584943294524,0.0259529948234558,0.2603553831577301
1.180968999862671,1.2640924453735352,0.2829190790653229,0.0236127860844135,0.2549953460693359
1.1300480365753172,1.2640924453735352,0.2881295382976532,0.0238360911607742,0.2841986417770386
1.2158071994781494,1.2640924453735352,0.2955537140369415,0.0241353902965784,0.2944416105747223
1.355398654937744,1.2640924453735352,0.2833655178546905,0.0250641200691461,0.2846386432647704
1.3170509338378906,1.2640924453735352,0.2728967368602752,0.0255345776677131,0.2586637437343597
1.3032209873199463,1.2640924453735352,0.2616824209690093,0.0261315200477838,0.2508379220962524
1.2480795383453367,1.2640924453735352,0.2638494968414306,0.0278185624629259,0.2517814934253692
1.22410786151886,1.2640924453735352,0.2675729393959045,0.0256981886923313,0.3042774200439452
1.1340233087539673,1.2640924453735352,0.2712826430797577,0.0241745859384536,0.298093855381012
1.216497540473938,1.2640924453735352,0.2819332182407379,0.0239559058099985,0.330998420715332
1.2109094858169556,1.2640924453735352,0.2827973663806915,0.0243795346468687,0.2748374044895172
1.27642023563385,1.2640924453735352,0.2857573330402374,0.0249261874705553,0.2713964581489563
1.3642776012420654,1.2640924453735352,0.2865135967731476,0.025249620899558,0.2412599921226501
1.4806599617004397,1.2640924453735352,0.2684933245182037,0.02529002353549,0.3009986281394958
1.3492255210876465,1.2640924453735352,0.2401293218135833,0.0255878772586584,0.2560805380344391
1.3244233131408691,1.2640924453735352,0.244943767786026,0.0285991635173559,0.2397111058235168
1.3010782003402708,1.2640924453735352,0.2460324466228484,0.025464292615652,0.2617671191692352
1.270918607711792,1.2640924453735352,0.2138726413249969,0.0285143237560987,0.2211858928203582
1.265718936920166,1.2640924453735352,0.2528019845485687,0.0312877744436264,0.2419992983341216
1.1315397024154663,1.2640924453735352,0.2697161138057709,0.0244769807904958,0.2782094478607178
1.1426860094070437,1.2640924453735352,0.2773079574108124,0.0235796570777893,0.2541423738002776
1.148343563079834,1.2640924453735352,0.2843722403049469,0.0237094834446907,0.3118207156658172
1.1129685640335083,1.2640924453735352,0.2815891206264496,0.0250110756605863,0.3256167471408844
1.135115385055542,1.2640924453735352,0.2673964798450469,0.0267721395939588,0.2734028995037079
1.138173460960388,1.2640924453735352,0.2829731404781341,0.0281655229628086,0.2598829567432403
1.1668643951416016,1.2640924453735352,0.2819689810276031,0.0279824137687683,0.2933466136455536
1.1368947029113767,1.2640924453735352,0.2780493199825287,0.029349785298109,0.286720871925354
1.1614419221878052,1.2640924453735352,0.2635011970996856,0.030982919037342,0.2415766417980194
1.1885501146316528,1.2640924453735352,0.2613483369350433,0.028049997985363,0.2817291021347045
1.1675208806991575,1.2640924453735352,0.2852251827716827,0.0271939467638731,0.31129190325737
1.1234209537506104,1.2640924453735352,0.2741736471652984,0.0295324269682168,0.2868528068065644
1.1554056406021118,1.2640924453735352,0.2774026691913605,0.0275462307035923,0.300560712814331
1.190269112586975,1.2640924453735352,0.2660034000873565,0.0273353103548288,0.2846161723136902
1.2249441146850584,1.2640924453735352,0.2764677107334137,0.0268126502633094,0.3288208842277527
1.260764718055725,1.2640924453735352,0.2883779108524322,0.0297572258859872,0.2274534255266189
1.213649034500122,1.2640924453735352,0.296219140291214,0.0265994202345609,0.3204885125160217
1.1483857631683347,1.2640924453735352,0.287247747182846,0.0246121864765882,0.2693541646003723
1.1169154644012451,1.2640924453735352,0.2909510433673858,0.0241872873157262,0.2377906143665313
1.0240964889526367,1.2640924453735352,0.2886272370815276,0.0247380193322896,0.3069522380828857
0.9764922857284544,1.2640924453735352,0.285296231508255,0.0263774823397398,0.2466531991958618
0.9907907247543336,1.2640924453735352,0.2822447121143341,0.02868228033185,0.2691784203052521
0.9674251079559326,1.2640924453735352,0.273930698633194,0.0309920944273471,0.2903482913970947
0.9185341596603392,1.2640924453735352,0.2648599147796631,0.0319738462567329,0.2530706524848937
0.8629375100135803,1.2640924453735352,0.2659291923046112,0.0343107096850872,0.2431527078151703
0.8803061842918397,1.2640924453735352,0.2487036883831024,0.0358956009149551,0.2594136595726012
0.9382394552230836,1.2640924453735352,0.2689849436283111,0.0353146716952323,0.2235069870948791
1.0243287086486816,1.2640924453735352,0.2676502168178558,0.0351756699383258,0.2627209424972534
1.1344960927963257,1.2640924453735352,0.2492473721504211,0.0472204387187957,0.1835239827632904
1.238592267036438,1.2640924453735352,0.2506469786167145,0.0448257364332675,0.2744478285312652
1.2838691473007202,1.2640924453735352,0.228029042482376,0.0372989177703857,0.2247797846794128
1.3595616817474363,1.2640924453735352,0.245113044977188,0.0313741043210029,0.2605869472026825
1.4070650339126587,1.2640924453735352,0.2574482262134552,0.0297085344791412,0.2255728840827941
1.4235886335372925,1.2640924453735352,0.2411181330680847,0.0285651944577693,0.2537921667098999
1.44017493724823,1.2640924453735352,0.2316642105579376,0.0310709197074174,0.2381752729415893
1.4434123039245603,1.2640924453735352,0.2928417026996612,0.0422468855977058,0.2394303977489471
1.4256112575531004,1.2640924453735352,0.2233130633831024,0.0605385117232799,0.231287807226181
1.184118628501892,1.2640924453735352,0.2140058577060699,0.0592675469815731,0.1685302257537841
1.2667250633239746,1.2640924453735352,0.2545899152755737,0.0317238606512546,0.221565306186676
1.2993786334991455,1.2640924453735352,0.3033157885074615,0.0274033360183238,0.3504405319690704
1.1998870372772217,1.2640924453735352,0.2973388135433197,0.0251862686127424,0.3158356845378876
1.2061456441879272,1.2640924453735352,0.2861504256725311,0.0246476903557777,0.2900896370410919
1.1256356239318848,1.2640924453735352,0.2792746722698212,0.0247380007058382,0.2855721712112427
1.192867398262024,1.2640924453735352,0.2829672396183013,0.0242681484669446,0.3282793760299682
1.1995514631271362,1.2640924453735352,0.2804479300975799,0.025608604773879,0.2869219779968261
1.2002495527267456,1.2640924453735352,0.2879352271556854,0.0255657732486724,0.2618154287338257
1.2485381364822388,1.2640924453735352,0.2896457016468048,0.0263886284083128,0.3542468547821045
1.3133859634399414,1.2640924453735352,0.3090581595897674,0.030925678089261,0.3192785978317261
1.3846901655197144,1.2640924453735352,0.282928317785263,0.023926543071866,0.2888206541538238
1.357831954956055,1.2640924453735352,0.2642271816730499,0.0250105634331703,0.2714691758155823
1.2660529613494873,1.2640924453735352,0.2806026041507721,0.0283496547490358,0.2683408260345459
1.227256655693054,1.2640924453735352,0.2808365523815155,0.0258290115743875,0.2885089516639709
1.1027010679244995,1.2640924453735352,0.2664867341518402,0.0248901210725307,0.2628684639930724
1.2195907831192017,1.2640924453735352,0.2835307419300079,0.0248186103999614,0.3266833424568176
1.2858043909072876,1.2640924453735352,0.2805542051792145,0.0247540660202503,0.3018493056297302
1.3679988384246826,1.2640924453735352,0.27702859044075,0.0247565507888793,0.2709103524684906
1.34518563747406,1.2640924453735352,0.258025974035263,0.0249522347003221,0.2544151544570923
1.2756279706954956,1.2640924453735352,0.2236879169940948,0.0283065512776374,0.2235599309206009
1.3021084070205688,1.2640924453735352,0.2497428953647613,0.0258003994822502,0.2578522861003876
1.3420747518539429,1.2640924453735352,0.2566581666469573,0.0248675756156444,0.2720391452312469
1.335562825202942,1.2640924453735352,0.2349945604801177,0.0252043921500444,0.228172481060028
1.2485338449478147,1.2640924453735352,0.2340742349624633,0.0254945997148752,0.2489457577466964
1.2665029764175415,1.2640924453735352,0.2675486505031585,0.024865299463272,0.2622246146202087
1.299578547477722,1.2640924453735352,0.2729556262493133,0.0247142910957336,0.2956432104110718
1.3209834098815916,1.2640924453735352,0.2718865573406219,0.0236284360289573,0.2662073969841003
1.4044806957244873,1.2640924453735352,0.265683501958847,0.0233627911657094,0.2741294503211975
1.401273488998413,1.2640924453735352,0.2571490108966827,0.0243778862059116,0.2399369925260544
1.484807014465332,1.2640924453735352,0.2731103003025055,0.0292003080248832,0.2286666333675384
1.5058648586273191,1.2640924453735352,0.2846986353397369,0.0371044538915157,0.2467639446258545
1.5322637557983398,1.2640924453735352,0.2229341566562652,0.0530324503779411,0.250959813594818
1.6436091661453247,1.2640924453735352,0.2112393081188201,0.0545691773295402,0.1980103701353072
1.5189831256866455,1.2640924453735352,0.254798263311386,0.0557431727647781,0.1947430372238159
1.2976852655410769,1.2640924453735352,0.3156296908855438,0.0443267673254013,0.3583457171916961
1.388905882835388,1.2640924453735352,0.2486762404441833,0.034976702183485,0.2030803263187408
1.3808218240737915,1.2640924453735352,0.1928663849830627,0.0333240889012813,0.1739628762006759
1.3380255699157717,1.2640924453735352,0.148419827222824,0.0407495200634002,0.1316006332635879
1.3593397140502927,1.2640924453735352,0.239225298166275,0.0412966236472129,0.1934252828359604
1.382013916969299,1.2640924453735352,0.2274020314216613,0.032045766711235,0.2643406391143799
1.5062050819396973,1.2640924453735352,0.1576181352138519,0.0379084385931491,0.1696399450302124
1.3729670047760008,1.2640924453735352,0.2693247497081756,0.0471646189689636,0.278053879737854
1.3140240907669067,1.2640924453735352,0.316948503255844,0.0405105277895927,0.3302915394306183
1.3937983512878416,1.2640924453735352,0.2059043943881988,0.0274318642914295,0.1856876462697982
1.430017352104187,1.2640924453735352,0.2163916528224944,0.0316472426056861,0.2336670011281967
1.4084254503250122,1.2640924453735352,0.1553290784358978,0.040988802909851,0.1306404918432235
1.420315861701965,1.2640924453735352,0.1829982995986938,0.0420513190329074,0.1454453766345977
1.4535309076309204,1.2640924453735352,0.2148170173168182,0.0409441478550434,0.1937346905469894
1.4061293601989746,1.2640924453735352,0.1406584978103637,0.058301493525505,0.1769143939018249
1.4941717386245728,1.2640924453735352,0.2312115132808685,0.067954383790493,0.2042327672243118
1.4514751434326172,1.2640924453735352,0.1012693345546722,0.0442590005695819,0.0740700364112854
1.4174211025238037,1.2640924453735352,-0.0318415015935897,0.0396508537232875,0.0096701271831989
1.5076857805252075,1.2640924453735352,0.0746702253818511,0.0447663441300392,0.1123820692300796
1.4334781169891355,1.2640924453735352,0.1535851657390594,0.0490760691463947,0.1258506625890731
1.3974578380584717,1.2640924453735352,0.0813872516155242,0.0512121170759201,0.0907750651240348
1.409679293632507,1.2640924453735352,0.08184215426445,0.0372924618422985,0.0924791097640991
1.4555011987686155,1.2640924453735352,0.123388260602951,0.0436060018837451,0.0857106298208236
1.4593524932861328,1.2640924453735352,0.1251447796821594,0.0683936923742294,0.058331198990345
1.4235806465148924,1.2640924453735352,0.2200569212436676,0.0772219225764274,0.2805757820606232
1.4120543003082275,1.2640924453735352,0.213008314371109,0.0530835315585136,0.181264191865921
1.452176809310913,1.2640924453735352,0.1751816570758819,0.045622382313013,0.1290034055709839
1.4910809993743896,1.2640924453735352,0.1260375678539276,0.0572708696126937,0.1710214167833328
1.4385881423950195,1.2640924453735352,0.1912611424922943,0.077341578900814,0.2021413892507552
1.4951461553573608,1.2640924453735352,0.2478428184986114,0.0603792332112789,0.2090154886245727
1.425174117088318,1.2640924453735352,0.1108058989048004,0.0410271696746349,0.1036791428923606
1.4644602537155151,1.2640924453735352,-0.0033948719501495,0.0417291186749935,-0.00896418094635
1.499974489212036,1.2640924453735352,0.0275130271911621,0.0442376583814621,0.0599117651581764
1.6290878057479858,1.2640924453735352,-0.0977444350719452,0.042527861893177,-0.043242659419775
1.4698637723922727,1.2640924453735352,0.2454654872417449,0.0754256322979927,0.3244118690490722
1.32506000995636,1.2640924453735352,0.3300658762454986,0.0392274968326091,0.3695316910743713
1.5177375078201292,1.2640924453735352,0.2305347621440887,0.0332176461815834,0.1877288818359375
1.429603934288025,1.2640924453735352,0.2219336330890655,0.0347235798835754,0.1981125324964523
1.2177333831787107,1.2640924453735352,0.1890105009078979,0.0390318557620048,0.2344438433647156
1.2226698398590088,1.2640924453735352,0.2633103430271148,0.0283937118947505,0.2819207906723022
1.165842056274414,1.2640924453735352,0.3152522146701813,0.0275899320840835,0.3484974503517151
1.2082937955856323,1.2640924453735352,0.3020093739032745,0.0296208839863538,0.241010457277298
1.1943036317825315,1.2640924453735352,0.3037948310375213,0.025418059900403,0.3125044703483581
1.201859951019287,1.2640924453735352,0.2916607558727264,0.0248408988118171,0.2861100137233734
1.1358267068862915,1.2640924453735352,0.2877200543880462,0.0256034526973962,0.2881813049316406
1.103806972503662,1.2640924453735352,0.288865715265274,0.0260751470923423,0.2347529679536819
1.0207781791687012,1.2640924453735352,0.2884705364704132,0.0260463543236255,0.2791784703731537
0.8768478631973265,1.2640924453735352,0.2846966087818146,0.0271776393055915,0.3148123323917389
0.9290413856506348,1.2640924453735352,0.2877517640590668,0.029083214700222,0.2598913609981537
0.9287603497505188,1.2640924453735352,0.2873174250125885,0.0316741541028022,0.2949406802654266
0.9172059297561644,1.2640924453735352,0.2665577530860901,0.0337970741093158,0.286299467086792
0.9262195825576782,1.2640924453735352,0.2641890943050384,0.0336635932326316,0.2762689590454101
0.960009753704071,1.2640924453735352,0.3859318792819977,0.064220406115055,0.3250781893730163
0.9662383794784544,1.2640924453735352,0.6988909244537354,0.0517840981483459,0.7399222254753112
0.8916538953781128,1.2640924453735352,0.2929474413394928,0.0459098815917968,0.3056504428386688
0.9071815609931946,1.2640924453735352,0.1832792460918426,0.0431394055485725,0.1742827892303466
0.9786841869354248,1.2640924453735352,0.2134042382240295,0.0362412147223949,0.196940004825592
1.0224109888076782,1.2640924453735352,0.2677184045314789,0.0345197282731533,0.326561689376831
1.0920497179031372,1.2640924453735352,0.2874013483524322,0.0363873690366744,0.2828558683395386
1.1591256856918335,1.2640924453735352,0.352912575006485,0.0614323168992996,0.323123037815094
1.2100652456283567,1.2640924453735352,0.2713067233562469,0.0391848906874656,0.2324530631303787
1.1446001529693604,1.2640924453735352,0.2793259918689728,0.0342334322631359,0.2632283568382263
1.1417194604873655,1.2640924453735352,0.2664856016635895,0.0310460459440946,0.2578232586383819
1.2791998386383057,1.2640924453735352,0.2709586918354034,0.0284615084528923,0.2589179873466492
1.309178113937378,1.2640924453735352,0.2703083455562591,0.0265325792133808,0.2261368036270141
1.3039867877960205,1.2640924453735352,0.2597457766532897,0.0251398626714944,0.2714818120002746
1.2613356113433836,1.2640924453735352,0.2471021711826324,0.0272167138755321,0.2839387059211731
1.177347421646118,1.2640924453735352,0.2590985596179962,0.0261192545294761,0.2924787402153015
1.11509108543396,1.2640924453735352,0.2736285030841827,0.0235153120011091,0.2692406475543976
1.1497526168823242,1.2640924453735352,0.2831160128116608,0.023991784080863,0.2766531705856323
1.1514734029769895,1.2640924453735352,0.2825628221035004,0.0251285377889871,0.3072517514228821
1.1261342763900757,1.2640924453735352,0.2690100371837616,0.0266723036766052,0.2966896593570708
1.0941302776336668,1.2640924453735352,0.273397833108902,0.028144197538495,0.2720881402492523
1.1146169900894165,1.2640924453735352,0.2689107358455657,0.028982900083065,0.3153757750988006
1.1081089973449707,1.2640924453735352,0.2695877850055694,0.0283533260226249,0.3192007839679718
1.1514596939086914,1.2640924453735352,0.268594890832901,0.0287210121750831,0.2695128321647644
1.1426907777786257,1.2640924453735352,0.2747625410556792,0.0296185314655303,0.2557345032691955
1.1304931640625,1.2640924453735352,0.2606074512004852,0.031007720157504,0.2713758051395416
1.167598247528076,1.2640924453735352,0.2485807836055756,0.0294655002653598,0.2334802150726318
1.2033995389938354,1.2640924453735352,0.2764151394367218,0.028415348380804,0.2969166040420532
1.142186164855957,1.2640924453735352,0.2799448668956756,0.0289192125201225,0.2139189541339874
1.0901440382003784,1.2640924453735352,0.2785983383655548,0.0284393820911645,0.2692638039588928
0.982621431350708,1.2640924453735352,0.2831949889659881,0.0276029054075479,0.3106932044029236
0.9645805954933168,1.2640924453735352,0.2858621180057525,0.0277173966169357,0.2760261595249176
0.9935471415519712,1.2640924453735352,0.281850665807724,0.0293870717287063,0.2758444845676422
1.1281371116638184,1.2640924453735352,0.2696328461170196,0.0318812914192676,0.3019118905067444
1.1319425106048584,1.2640924453735352,0.2903232872486114,0.0305474996566772,0.2771560549736023
1.1957861185073853,1.2640924453735352,0.2367966473102569,0.0351995788514614,0.1896246373653412
1.2575381994247437,1.2640924453735352,0.2495617270469665,0.0532763451337814,0.2637451291084289
1.2338416576385498,1.2640924453735352,0.2633726298809051,0.0335892252624034,0.2336166203022003
1.0974100828170776,1.2640924453735352,0.2797009646892548,0.0259424783289432,0.2523234486579895
0.9868701100349424,1.2640924453735352,0.2858715951442718,0.0256243385374546,0.2294794023036956
0.8946611285209655,1.2640924453735352,0.2917973697185516,0.0255994368344545,0.2823930382728576


==> data/single_task_inference_result/ant/ant_single_task_inference_trajectories/38.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.054049789905548,6.179677963256836,-1.772883057594299,3.2790184020996094,-1.1020945310592651
0.6035767793655396,6.179677963256836,-4.507371425628662,0.369743913412094,-0.9058432579040528
1.0032942295074463,6.179677963256836,-4.409135341644287,0.0871535092592239,-4.246817588806152
1.2968862056732176,6.179677963256836,-4.309858798980713,0.0641867890954017,-4.335696220397949
1.6384745836257937,6.179677963256836,-4.318420886993408,0.0469609647989273,-4.449521541595458
1.8205347061157224,6.179677963256836,-4.39471435546875,0.0364002287387847,-4.366070270538329
2.2139267921447754,6.179677963256836,-4.390918254852295,0.0365180820226669,-4.416861534118652
2.626401662826538,6.179677963256836,-4.390305995941161,0.0366843193769454,-4.374368190765381
2.8506617546081543,6.179677963256836,-4.39277982711792,0.0369144864380359,-4.378693580627441
3.068640947341919,6.179677963256836,-4.402469158172608,0.0372882485389709,-4.419533729553224
3.2244765758514404,6.179677963256836,-4.4137067794799805,0.0376683436334133,-4.390185832977295
3.5142788887023926,6.179677963256836,-4.4249486923217765,0.038755290210247,-4.44942045211792
4.023367881774902,6.179677963256836,-4.407329082489014,0.0437211282551288,-4.37525749206543
4.259242534637451,6.179677963256836,-4.392263889312744,0.0479389242827892,-4.31490421295166
4.459409236907959,6.179677963256836,-3.650994539260864,0.1734092086553573,-3.193109512329101
4.697984695434569,6.179677963256836,-3.652090787887573,0.3621598482131958,-3.418502330780029
4.674441814422608,6.179677963256836,-3.443488359451293,0.2076320946216583,-3.7638211250305176
4.667506694793701,6.179677963256836,-3.866446733474731,0.2111197412014007,-4.009117126464844
4.882637977600098,6.179677963256836,-4.260780334472656,0.0574820525944232,-4.253265380859375
4.922845840454102,6.179677963256836,-4.018282413482666,0.0578153058886528,-3.967531681060791
4.826043605804443,6.179677963256836,-2.3592724800109863,0.1706129014492035,-1.9308935403823848
4.279101848602295,6.179677963256836,-3.067040681838989,0.541880190372467,-1.6547223329544067
4.078307628631592,6.179677963256836,-4.496800422668457,0.0576498955488204,-4.5558671951293945
3.8696813583374015,6.179677963256836,-4.369838237762451,0.0483377948403358,-4.409646987915039
3.942846536636353,6.179677963256836,-4.381399631500244,0.0425248891115188,-4.338883876800537
4.381834030151367,6.179677963256836,-4.402724742889404,0.0415694452822208,-4.383817672729492
4.773818016052246,6.179677963256836,-4.363328456878662,0.0510448105633258,-4.39617919921875
5.053158760070801,6.179677963256836,-4.038451671600342,0.0500886850059032,-4.116891384124756
5.222827911376953,6.179677963256836,-3.5746490955352783,0.1689386814832687,-3.4283380508422847
5.405516624450684,6.179677963256836,-3.999778509140015,0.0940699055790901,-3.925026416778565
5.690941333770752,6.179677963256836,-3.9335684776306152,0.0799165368080139,-3.9188344478607178
5.973761081695557,6.179677963256836,-4.074017524719238,0.0539050139486789,-4.084476947784424
6.143038749694824,6.179677963256836,-4.236497402191161,0.0461405478417873,-4.25756311416626
6.121424674987793,6.179677963256836,-4.319365501403809,0.0348018743097782,-4.327218532562256
6.215899467468262,6.179677963256836,-4.288869380950928,0.03193149715662,-4.285851001739502
6.107637882232666,6.179677963256836,-4.3538031578063965,0.0322290398180484,-4.371498107910156
6.008863925933838,6.179677963256836,-4.316996097564696,0.0281193275004625,-4.301559448242188
5.900118350982666,6.179677963256836,-4.320059299468993,0.0243232306092977,-4.313022613525392
5.756572246551514,6.179677963256836,-4.33004093170166,0.0256660915911197,-4.3065056800842285
5.741488456726073,6.179677963256836,-4.339097499847412,0.0267582591623067,-4.320548534393311
5.778873920440674,6.179677963256836,-4.355908870697021,0.0286394692957401,-4.327228546142577
5.989603996276856,6.179677963256836,-4.389663219451904,0.0302591249346733,-4.390154838562012
6.364570140838623,6.179677963256836,-4.416238784790039,0.0347953476011753,-4.3850998878479
6.459892749786377,6.179677963256836,-4.371268272399902,0.0518961511552333,-4.346531391143799
6.464285850524902,6.179677963256836,-4.5031723976135245,0.0538065806031227,-4.592845439910889
6.413801193237305,6.179677963256836,-4.559238910675049,0.053836777806282,-4.587996006011962
6.285598278045654,6.179677963256836,-4.285547733306885,0.0420419685542583,-4.275180816650392
6.2308759689331055,6.179677963256836,-4.29952335357666,0.0323081128299236,-4.313271045684815
6.207281589508057,6.179677963256836,-4.347794055938721,0.0314083956182003,-4.375524520874024
6.177794933319092,6.179677963256836,-4.3543572425842285,0.0306359939277172,-4.38522481918335
6.323168277740479,6.179677963256836,-4.338323116302489,0.027269272133708,-4.2948851585388175
6.279682159423828,6.179677963256836,-4.316032886505127,0.0258257668465375,-4.317010402679443
6.187658309936523,6.179677963256836,-4.314522743225098,0.0261481795459985,-4.270800590515137
6.145455837249756,6.179677963256836,-4.313735485076904,0.0265939924865961,-4.317114353179932
6.035895824432373,6.179677963256836,-4.332078456878662,0.0270839184522628,-4.302221775054932
5.8972692489624015,6.179677963256836,-4.317613601684569,0.0256866980344057,-4.321177005767822
5.853816986083984,6.179677963256836,-4.333014965057373,0.0248452816158533,-4.307014465332031
6.008004665374756,6.179677963256836,-4.34238338470459,0.0263228751718997,-4.37877321243286
6.025782585144042,6.179677963256836,-4.320765972137451,0.0275720711797475,-4.285638332366943
6.035455703735352,6.179677963256836,-4.343538761138916,0.0288657359778881,-4.378766536712647
6.124553680419922,6.179677963256836,-4.214267730712891,0.0526055470108985,-4.238604545593262
6.28578519821167,6.179677963256836,-4.412391185760497,0.0351644903421402,-4.451907634735107
6.379921436309815,6.179677963256836,-4.350408554077148,0.0331005379557609,-4.375636577606201
6.4144272804260245,6.179677963256836,-4.38839054107666,0.0343329720199108,-4.415831565856934
6.397492408752441,6.179677963256836,-4.467711448669434,0.0402025356888771,-4.442872047424316
6.364115715026856,6.179677963256836,-4.277154922485352,0.0398172996938228,-4.277503490447998
6.330708980560304,6.179677963256836,-4.3239145278930655,0.0349168702960014,-4.3050217628479
6.3193016052246085,6.179677963256836,-4.33393144607544,0.0327582843601703,-4.371118545532227
6.320982456207275,6.179677963256836,-4.342434883117676,0.0334430746734142,-4.295322895050049
6.296535015106201,6.179677963256836,-4.344149589538574,0.033485047519207,-4.304368019104004
6.2681541442871085,6.179677963256836,-4.333626747131348,0.0318946503102779,-4.3032708168029785
6.337212085723877,6.179677963256836,-4.33540153503418,0.0303431954234838,-4.373631477355957
6.240414619445801,6.179677963256836,-4.331724166870117,0.0314597710967063,-4.295735359191895
6.141321659088135,6.179677963256836,-4.328802585601808,0.0300936289131641,-4.312214374542236
6.130371570587158,6.179677963256836,-4.336624622344971,0.028026808053255,-4.387762069702148
6.041288375854492,6.179677963256836,-4.318518161773682,0.0266792122274637,-4.3441781997680655
5.964888572692871,6.179677963256836,-4.323897361755371,0.0249100625514984,-4.310448169708252
5.998353481292725,6.179677963256836,-4.331817626953125,0.0249814856797456,-4.342543601989745
6.150560855865479,6.179677963256836,-4.328311443328857,0.0263187959790229,-4.373683929443359
6.33625078201294,6.179677963256836,-4.333645343780518,0.0274683758616447,-4.357400894165039
6.578863620758057,6.179677963256836,-4.322468280792236,0.0310462154448032,-4.271676540374756
6.626401901245117,6.179677963256836,-4.303555965423584,0.044091697782278,-4.32970666885376
6.530562877655028,6.179677963256836,-4.344146251678467,0.0442115925252437,-4.336438655853272
6.41390323638916,6.179677963256836,-4.273388385772705,0.0328420847654342,-4.234732627868652
6.47217893600464,6.179677963256836,-4.281825542449951,0.040027417242527,-4.2603936195373535
6.457373142242432,6.179677963256836,-4.338356018066406,0.0449264608323574,-4.31910228729248
6.5245513916015625,6.179677963256836,-4.458322048187256,0.0474848337471485,-4.554619789123535
6.58768892288208,6.179677963256836,-4.3325934410095215,0.0381830744445324,-4.313805103302002
6.629644870758057,6.179677963256836,-4.33576250076294,0.0381288714706897,-4.315371036529541
6.366915702819824,6.179677963256836,-4.321567058563232,0.0392945446074008,-4.304536819458008
6.257960796356201,6.179677963256836,-4.269632816314696,0.0375119559466838,-4.270261764526367
6.24840784072876,6.179677963256836,-4.326496601104736,0.0378337316215038,-4.30799674987793
6.234979152679443,6.179677963256836,-4.427656173706056,0.0373022966086864,-4.46247386932373
6.143083572387695,6.179677963256836,-4.40010929107666,0.0326609723269939,-4.419440269470215
6.057673931121825,6.179677963256836,-4.3560051918029785,0.0285114888101816,-4.390932559967041
6.145204067230225,6.179677963256836,-4.330329895019531,0.0259152650833129,-4.3242268562316895
6.173643589019775,6.179677963256836,-4.323652267456056,0.0242657773196697,-4.317705631256104
6.09672212600708,6.179677963256836,-4.320621490478516,0.0236558821052312,-4.330971240997314
6.007246971130371,6.179677963256836,-4.3179893493652335,0.024313312023878,-4.29314661026001
5.976275444030762,6.179677963256836,-4.321722984313965,0.025228751823306,-4.317468643188477
5.975287437438965,6.179677963256836,-4.333547115325928,0.0252237133681774,-4.320090770721436
5.916203975677489,6.179677963256836,-4.335333347320557,0.0266439523547887,-4.311977863311768
6.070528984069824,6.179677963256836,-4.345822811126709,0.027496138587594,-4.337131023406982
6.094462394714356,6.179677963256836,-4.3613057136535645,0.0317511148750782,-4.364996910095215
6.061923503875732,6.179677963256836,-4.326274394989014,0.0333914682269096,-4.29640007019043
6.1035799980163565,6.179677963256836,-4.346550464630127,0.0364112444221973,-4.330068588256836
6.310004711151123,6.179677963256836,-4.314958095550537,0.0300114024430513,-4.368014335632324
6.449440002441406,6.179677963256836,-4.335916996002196,0.033011071383953,-4.356982707977295
6.391518592834473,6.179677963256836,-4.35561990737915,0.0310799051076173,-4.3247361183166495
6.449589252471924,6.179677963256836,-4.419580936431885,0.0401380881667137,-4.386285781860352
6.446367740631104,6.179677963256836,-4.275798320770264,0.0385419614613056,-4.298097610473633
6.421210289001465,6.179677963256836,-4.320863723754883,0.038040243089199,-4.3498406410217285
6.37487268447876,6.179677963256836,-4.306779384613037,0.0344364494085311,-4.332547664642334
6.433128833770752,6.179677963256836,-4.31740140914917,0.0341912545263767,-4.2772393226623535
6.511552810668944,6.179677963256836,-4.334384441375732,0.0367040559649467,-4.322121620178224
6.4884252548217765,6.179677963256836,-4.33836030960083,0.040002055466175,-4.313991069793701
6.445127487182617,6.179677963256836,-4.30021333694458,0.0345541536808013,-4.319803237915039
6.400273323059082,6.179677963256836,-4.284510612487793,0.0349331907927989,-4.335667133331299
6.533742904663086,6.179677963256836,-4.314523220062256,0.0369242839515209,-4.306628227233888
6.50486421585083,6.179677963256836,-4.3315749168396,0.0411068685352802,-4.36193323135376
6.254507541656494,6.179677963256836,-4.367433547973633,0.0404658913612365,-4.3465728759765625
6.203894138336182,6.179677963256836,-4.247531414031982,0.0320593863725662,-4.243180274963378
6.202823162078857,6.179677963256836,-4.342530727386475,0.0314609035849571,-4.394546985626221
6.175300598144531,6.179677963256836,-4.361288547515869,0.031317088752985,-4.359135627746582
6.132345676422119,6.179677963256836,-4.332939624786377,0.0267273802310228,-4.3252501487731925
5.973326206207275,6.179677963256836,-4.333469867706299,0.0242419075220823,-4.315518856048584
5.889666557312012,6.179677963256836,-4.329769134521484,0.023739019408822,-4.310855865478516
5.788315296173096,6.179677963256836,-4.341063976287842,0.0250120367854833,-4.285244941711426
5.832468509674072,6.179677963256836,-4.343681812286377,0.0267316065728664,-4.370884418487549
5.923696517944336,6.179677963256836,-4.357273578643799,0.0286983344703912,-4.37117338180542
5.964564800262451,6.179677963256836,-4.398928165435791,0.0320665501058101,-4.397942543029785
5.9147257804870605,6.179677963256836,-4.3548455238342285,0.0393372885882854,-4.376969814300537
5.881440162658691,6.179677963256836,-4.498208522796631,0.0600128322839736,-4.447104454040527
6.0075082778930655,6.179677963256836,-4.382791996002196,0.0335392579436302,-4.401784896850586
6.1286702156066895,6.179677963256836,-4.398505210876465,0.0330690816044807,-4.362141609191895
6.192528724670409,6.179677963256836,-4.287121295928955,0.0322469174861907,-4.299999713897705
6.268656253814696,6.179677963256836,-4.3477301597595215,0.0334570072591304,-4.394900321960449
6.480477333068848,6.179677963256836,-4.3753342628479,0.0307685937732458,-4.386738300323486
6.612133979797363,6.179677963256836,-4.387907028198241,0.0348721258342266,-4.388120651245117
6.607586860656737,6.179677963256836,-4.285122871398926,0.0398350656032562,-4.262242794036865
6.469265937805176,6.179677963256836,-4.269727230072021,0.0389909297227859,-4.2331223487854
6.53486442565918,6.179677963256836,-4.286969661712647,0.0408364906907081,-4.2362236976623535
6.435612201690674,6.179677963256836,-4.2933855056762695,0.0432420708239078,-4.254866600036621
6.36017370223999,6.179677963256836,-4.354111671447754,0.0469114929437637,-4.401160717010497
6.503721714019775,6.179677963256836,-4.322502613067626,0.0360652618110179,-4.297838211059569
6.539896488189696,6.179677963256836,-4.320535182952881,0.0401786752045154,-4.336893081665039
6.355836868286133,6.179677963256836,-4.44535207748413,0.0443535856902599,-4.422975540161133
6.2421064376831055,6.179677963256836,-4.261713027954102,0.0330108255147934,-4.301098346710205
6.263028144836426,6.179677963256836,-4.323704719543457,0.032683003693819,-4.353954792022705
6.197873592376709,6.179677963256836,-4.397606849670409,0.0349737741053104,-4.399505615234375
6.133450031280518,6.179677963256836,-4.373090744018555,0.0303961168974638,-4.328276634216309
6.1755571365356445,6.179677963256836,-4.345776081085205,0.0275356713682413,-4.31613826751709
6.264455318450928,6.179677963256836,-4.326987266540527,0.0243230573832988,-4.362906455993652
6.453547954559326,6.179677963256836,-4.3331518173217765,0.0239287912845611,-4.390700817108153
6.56300163269043,6.179677963256836,-4.290118217468262,0.0261289216578006,-4.305105686187744
6.58135986328125,6.179677963256836,-4.2258358001708975,0.0367178060114383,-4.210238933563232
6.4623565673828125,6.179677963256836,-4.247768878936768,0.0365805439651012,-4.219963550567626
6.395133018493652,6.179677963256836,-4.290003776550293,0.0402223728597164,-4.268722057342528
6.4317145347595215,6.179677963256836,-4.283064365386962,0.0390713848173618,-4.270547866821289
6.47928762435913,6.179677963256836,-4.342935562133789,0.0448601953685283,-4.387527942657472
6.580047607421875,6.179677963256836,-4.4189324378967285,0.0447936207056045,-4.4284257888793945
6.537785530090332,6.179677963256836,-4.329074382781982,0.0370967388153076,-4.264023780822754
6.532954692840576,6.179677963256836,-4.3091368675231925,0.0356150940060615,-4.299927711486816
6.450549602508545,6.179677963256836,-4.288261413574219,0.03853565081954,-4.262782096862793
6.303714752197266,6.179677963256836,-4.299388885498047,0.0406802520155906,-4.3307881355285645
6.183651924133301,6.179677963256836,-4.314540386199951,0.0367608852684497,-4.281798839569092
6.198651790618896,6.179677963256836,-4.334025859832764,0.0320930816233158,-4.360223293304443
6.282223701477051,6.179677963256836,-4.341731548309326,0.0297898668795824,-4.365293025970458
6.320437431335449,6.179677963256836,-4.351315021514893,0.0287531316280364,-4.379884719848633
6.4033203125,6.179677963256836,-4.321596622467041,0.0281705204397439,-4.32422399520874
6.505686283111572,6.179677963256836,-4.357180595397949,0.0329608954489231,-4.378159999847412
6.474658489227295,6.179677963256836,-4.300546169281006,0.041494645178318,-4.299458980560304
6.466482162475586,6.179677963256836,-4.27345609664917,0.0349272601306438,-4.3064141273498535
6.504275798797608,6.179677963256836,-4.288253307342528,0.0350923053920269,-4.239749908447266
6.585127830505371,6.179677963256836,-4.321698665618896,0.0382877252995967,-4.255032539367676
6.5066466331481925,6.179677963256836,-4.351322650909424,0.041352093219757,-4.342856407165527
6.31698751449585,6.179677963256836,-4.31599760055542,0.0378901585936546,-4.261264324188232
6.244549751281737,6.179677963256836,-4.263488292694092,0.0363763384521007,-4.265200614929199
6.0552635192871085,6.179677963256836,-4.35255765914917,0.0352288633584976,-4.364650249481201
6.044748783111572,6.179677963256836,-4.330004215240479,0.0333556607365608,-4.329280376434326
6.1118712425231925,6.179677963256836,-4.301859855651856,0.0279740691184997,-4.287402153015137
6.110621929168701,6.179677963256836,-4.319980144500732,0.0255576856434345,-4.343236446380615
5.981744766235352,6.179677963256836,-4.322173595428467,0.0255226902663707,-4.300725936889648
5.83308219909668,6.179677963256836,-4.3133864402771,0.0290783401578664,-4.2924461364746085
6.104454040527344,6.179677963256836,-4.320627689361572,0.0281881485134363,-4.299246788024902
6.353658199310304,6.179677963256836,-4.310806751251221,0.0262119267135858,-4.312891960144042
6.571773052215576,6.179677963256836,-4.317211151123047,0.0271265432238578,-4.330006122589111
6.5356292724609375,6.179677963256836,-4.373684406280518,0.0379430502653121,-4.385354995727539
6.480066776275635,6.179677963256836,-4.543792724609375,0.0492087341845035,-4.5003981590271
6.394084453582764,6.179677963256836,-4.22345733642578,0.0380049422383308,-4.170268058776856
6.401707172393799,6.179677963256836,-4.2935404777526855,0.0387207381427288,-4.353969097137451
6.438914299011231,6.179677963256836,-4.343956470489502,0.040459755808115,-4.279362201690674
6.414615631103516,6.179677963256836,-4.382024288177489,0.043741188943386,-4.331991672515869
6.230917930603027,6.179677963256836,-4.329976558685304,0.0364423170685768,-4.294857501983643
6.172945499420166,6.179677963256836,-4.277740001678467,0.0298078134655952,-4.274857997894287
6.104010105133057,6.179677963256836,-4.319225311279297,0.0286881476640701,-4.30597972869873
6.087157726287842,6.179677963256836,-4.316801071166992,0.029083777219057,-4.313549995422363
6.1385698318481445,6.179677963256836,-4.31493616104126,0.0255560167133808,-4.297262668609619
6.317777156829834,6.179677963256836,-4.322070598602295,0.0238796230405569,-4.311159133911133
6.322342395782472,6.179677963256836,-4.307729244232178,0.0254337918013334,-4.2785844802856445


==> data/single_task_inference_result/ant/ant_single_task_inference_trajectories/39.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
-0.0446927212178707,7.36794376373291,-1.772883057594299,3.2790184020996094,0.3876787424087525
0.4536780416965484,7.36794376373291,-5.359329700469971,0.5801076889038086,-10.775888442993164
0.7410478591918945,7.36794376373291,-5.568279266357422,0.0920417010784149,-5.794532299041748
1.0386098623275757,7.36794376373291,-5.442420959472656,0.0603487938642501,-5.436598300933838
1.3608397245407104,7.36794376373291,-5.429316997528076,0.0456328503787517,-5.538177967071533
1.714318037033081,7.36794376373291,-5.496436595916748,0.0369101502001285,-5.405661106109619
1.9426077604293823,7.36794376373291,-5.49320363998413,0.0368937216699123,-5.514601707458496
2.3080797195434566,7.36794376373291,-5.493205547332764,0.0369126237928867,-5.485965728759766
2.673027992248535,7.36794376373291,-5.492466926574707,0.0369558855891227,-5.486608505249024
2.792184591293335,7.36794376373291,-5.491571426391602,0.0370534546673297,-5.492969036102295
2.871695041656494,7.36794376373291,-5.495217800140381,0.0372271798551082,-5.466847896575928
3.1853601932525635,7.36794376373291,-5.501171588897705,0.0374093540012836,-5.519777774810791
3.430670022964477,7.36794376373291,-5.505146503448486,0.0377818532288074,-5.46300745010376
3.6999478340148926,7.36794376373291,-5.504835605621338,0.0383877754211425,-5.477742671966553
4.104875564575195,7.36794376373291,-5.497295379638672,0.0388341210782527,-5.554601669311523
4.444565296173096,7.36794376373291,-5.481427669525146,0.0395915582776069,-5.542585849761962
4.818512439727783,7.36794376373291,-5.437246322631836,0.0470794960856437,-5.387316703796387
5.195798873901367,7.36794376373291,-5.2789483070373535,0.0483189448714256,-5.284543514251709
5.411374092102051,7.36794376373291,-4.660118579864502,0.4768820703029632,-4.274198532104492
5.537569999694824,7.36794376373291,-4.276173114776611,0.3215174674987793,-3.983461856842041
5.819655895233153,7.36794376373291,-4.174392223358153,0.3039681017398834,-4.346139430999756
6.01932954788208,7.36794376373291,-4.350978851318359,0.176679790019989,-4.356779098510742
5.98563289642334,7.36794376373291,-3.799828290939331,0.1464136838912964,-3.929579019546509
5.697615623474121,7.36794376373291,-4.672707080841064,0.27492555975914,-5.3026437759399405
5.8699164390563965,7.36794376373291,-5.485079288482666,0.0562936700880527,-5.499858856201172
6.209912776947021,7.36794376373291,-5.534010887145996,0.0467164479196071,-5.548435211181641
6.481191158294678,7.36794376373291,-5.252987384796144,0.043745432049036,-5.229316234588623
6.626135349273682,7.36794376373291,-5.069457530975342,0.0644529610872268,-5.069923877716064
6.705166339874268,7.36794376373291,-5.032828330993652,0.1059874221682548,-5.0572471618652335
6.8494553565979,7.36794376373291,-4.90947961807251,0.1006514877080917,-4.971140861511231
6.802624702453612,7.36794376373291,-5.095336437225342,0.0826881229877471,-5.054108142852783
6.79112672805786,7.36794376373291,-5.444694995880127,0.1174511313438415,-5.438924789428711
6.850598335266112,7.36794376373291,-5.512136459350586,0.0411567538976669,-5.4682250022888175
6.9690232276916495,7.36794376373291,-5.399485111236572,0.0432767756283283,-5.432506561279297
7.051781177520752,7.36794376373291,-4.7952728271484375,0.0634100660681724,-4.819441318511962
6.995577335357666,7.36794376373291,-4.947588920593262,0.0814763158559799,-4.914721012115479
7.144387722015381,7.36794376373291,-5.672619342803955,0.0977288335561752,-5.559318542480469
7.345534324645997,7.36794376373291,-5.48783254623413,0.0331534221768379,-5.480374336242676
7.408315181732178,7.36794376373291,-5.454099178314209,0.0372153557837009,-5.463247299194336
7.282562732696533,7.36794376373291,-5.466925144195557,0.0334493890404701,-5.461416244506836
7.222326755523682,7.36794376373291,-5.435054302215576,0.0288601499050855,-5.491515636444092
7.269021034240722,7.36794376373291,-5.43524980545044,0.0269248075783252,-5.390487194061279
7.172610282897949,7.36794376373291,-5.4347243309021,0.0260373149067163,-5.44730520248413
7.193621635437012,7.36794376373291,-5.4492268562316895,0.0267434194684028,-5.4938063621521
7.233357429504394,7.36794376373291,-5.438063621520996,0.0279898941516876,-5.485148429870605
7.130695343017577,7.36794376373291,-5.4314284324646,0.0288725495338439,-5.383227825164794
7.195545196533203,7.36794376373291,-5.462554454803467,0.027589950710535,-5.505019187927246
7.0881829261779785,7.36794376373291,-5.455468654632568,0.0349877849221229,-5.44611406326294
6.929715633392334,7.36794376373291,-5.466334819793701,0.0298512373119592,-5.464158058166504
7.0562052726745605,7.36794376373291,-5.47165060043335,0.0291581433266401,-5.525270938873291
7.115656852722168,7.36794376373291,-5.478804588317871,0.0314755626022815,-5.474755287170409
7.122996807098389,7.36794376373291,-5.490426063537598,0.0312767960131168,-5.50779390335083
7.1960740089416495,7.36794376373291,-5.499793529510497,0.0391525328159332,-5.530614852905273
7.376971721649171,7.36794376373291,-5.525692462921144,0.0449353829026222,-5.508113384246825
7.357748031616211,7.36794376373291,-5.51254415512085,0.0411500930786132,-5.4940996170043945
7.14661169052124,7.36794376373291,-5.452585697174072,0.0319352596998214,-5.459462642669678
7.108822345733643,7.36794376373291,-5.434281826019287,0.0278553031384944,-5.449915885925293
6.943804264068604,7.36794376373291,-5.458334445953369,0.0277096051722764,-5.435182571411133
6.978601455688477,7.36794376373291,-5.4602599143981925,0.0278787650167942,-5.456469535827637
6.998767375946045,7.36794376373291,-5.473659038543701,0.0296988952904939,-5.4758477210998535
7.020364284515381,7.36794376373291,-5.525874614715576,0.032595295459032,-5.474663734436035
7.057995796203612,7.36794376373291,-5.548167705535889,0.0333545580506324,-5.5898756980896
6.898651123046875,7.36794376373291,-4.891429901123047,0.0536010935902595,-4.953196048736572
6.943628787994385,7.36794376373291,-5.3921732902526855,0.0696308612823486,-5.409988880157472
6.9866366386413565,7.36794376373291,-5.529954433441161,0.0402516797184944,-5.541263103485107
7.260428428649902,7.36794376373291,-5.581335067749024,0.0357912816107273,-5.562217712402344
7.530943870544434,7.36794376373291,-5.432074069976808,0.0352089777588844,-5.405541896820068
7.443607807159424,7.36794376373291,-5.4931273460388175,0.0525539889931678,-5.444870948791504
7.402955532073975,7.36794376373291,-5.569997310638428,0.0422087796032428,-5.531654834747314
7.498443603515626,7.36794376373291,-5.499044895172119,0.032978031784296,-5.536873817443848
7.420187473297118,7.36794376373291,-5.495203495025635,0.0324671119451522,-5.510334491729736
7.4251837730407715,7.36794376373291,-5.456746578216553,0.0305328276008367,-5.417832851409912
7.346841812133789,7.36794376373291,-5.480466842651367,0.0295397657901048,-5.48419189453125
7.375842094421386,7.36794376373291,-5.459831237792969,0.027874045073986,-5.50161600112915
7.308558464050293,7.36794376373291,-5.459152698516846,0.0260466784238815,-5.485713481903076
7.172097682952881,7.36794376373291,-5.442927837371825,0.0249141734093427,-5.471890926361084
7.053083896636962,7.36794376373291,-5.441264152526856,0.0253887213766574,-5.42604398727417
6.994791030883789,7.36794376373291,-5.45236349105835,0.0266777873039245,-5.4505462646484375
7.015998363494873,7.36794376373291,-5.459146022796631,0.0284914560616016,-5.42524528503418
7.103862762451172,7.36794376373291,-5.473924160003662,0.0296536907553672,-5.430177688598633
7.22694492340088,7.36794376373291,-5.517409801483153,0.0329973809421062,-5.5528740882873535
7.45512056350708,7.36794376373291,-5.46156644821167,0.0494094565510749,-5.572139263153076
7.462378978729248,7.36794376373291,-5.523109912872314,0.0459025353193283,-5.535665988922119
7.514693737030028,7.36794376373291,-5.5419907569885245,0.0369747020304203,-5.501506328582764
7.468514442443847,7.36794376373291,-5.583224773406982,0.0388134531676769,-5.590903282165527
7.365611553192138,7.36794376373291,-5.60530662536621,0.0360617563128471,-5.577207088470458
7.371293544769286,7.36794376373291,-5.42140531539917,0.0300348307937383,-5.368817806243896
7.355131149291992,7.36794376373291,-5.439454555511475,0.0276685636490583,-5.393914222717285
7.2978734970092765,7.36794376373291,-5.439944267272949,0.0255800224840641,-5.426473140716553
7.09404993057251,7.36794376373291,-5.440485000610352,0.0244282055646181,-5.448093891143799
7.145504951477051,7.36794376373291,-5.444958209991455,0.0252012852579355,-5.460662841796875
7.5320258140563965,7.36794376373291,-5.456965923309326,0.0269194860011339,-5.415184020996094
7.512632846832275,7.36794376373291,-5.4538655281066895,0.0294571481645107,-5.508241176605225
7.512375831604005,7.36794376373291,-5.4958367347717285,0.0308282636106014,-5.543801307678224
7.487514495849609,7.36794376373291,-5.651928424835205,0.0486119017004966,-5.687750339508057
7.52265977859497,7.36794376373291,-5.654084205627441,0.0376195758581161,-5.644774436950684
7.493178844451904,7.36794376373291,-5.447923183441161,0.0344595946371555,-5.476069927215576
7.505752563476562,7.36794376373291,-5.443721294403076,0.0347296744585037,-5.399710178375244
7.276724338531494,7.36794376373291,-5.4383745193481445,0.0343195535242557,-5.4580159187316895
7.235947132110595,7.36794376373291,-5.466602802276611,0.0323096960783004,-5.435460090637207
7.119741916656494,7.36794376373291,-5.4272990226745605,0.0293667092919349,-5.437075614929199
7.179980278015137,7.36794376373291,-5.430028915405273,0.0279651544988155,-5.441872596740723
7.09323263168335,7.36794376373291,-5.440804958343506,0.0279273763298988,-5.503304958343506
6.851378917694092,7.36794376373291,-5.461867809295654,0.0283263809978961,-5.429098606109619
6.519359588623047,7.36794376373291,-5.471936702728272,0.0290912520140409,-5.478429794311523
6.628421783447266,7.36794376373291,-5.459841728210449,0.0325800999999046,-5.4769697189331055
6.809860229492188,7.36794376373291,-5.513031959533691,0.0322512462735176,-5.493384838104248
7.084722995758057,7.36794376373291,-5.570149898529053,0.0335667617619037,-5.596784591674805
7.153470039367676,7.36794376373291,-5.476027488708496,0.0420873798429966,-5.415081024169922
7.302509307861328,7.36794376373291,-5.4625396728515625,0.062871903181076,-5.431929588317871
7.406339168548584,7.36794376373291,-5.4894208908081055,0.0429271794855594,-5.497644424438477
7.546803474426269,7.36794376373291,-5.498636722564696,0.0351833663880825,-5.512511730194092
7.604653358459472,7.36794376373291,-5.534509181976318,0.0375759303569793,-5.575965404510497
7.696983337402342,7.36794376373291,-5.596938610076904,0.0410179272294044,-5.56538200378418
7.76136827468872,7.36794376373291,-5.523392200469971,0.0476583167910575,-5.465357303619385
7.649365901947021,7.36794376373291,-5.4316911697387695,0.0547233968973159,-5.442817211151123
7.5248727798461905,7.36794376373291,-5.37105131149292,0.0402116514742374,-5.397090435028076
7.303092956542968,7.36794376373291,-5.356140613555908,0.0415108539164066,-5.353454113006592
7.421903133392334,7.36794376373291,-5.40875768661499,0.037943709641695,-5.408515453338623
7.727820396423341,7.36794376373291,-5.454235076904297,0.0321525111794471,-5.425194263458252
7.859907150268554,7.36794376373291,-5.474169731140137,0.0316133759915828,-5.477427959442139
7.8674397468566895,7.36794376373291,-5.391494274139404,0.0387203507125377,-5.422117233276367
7.78464937210083,7.36794376373291,-5.433342456817626,0.0521698072552681,-5.356549739837647
7.664563179016113,7.36794376373291,-5.95068359375,0.0624233931303024,-5.8730998039245605
8.033834457397461,7.36794376373291,-5.33735990524292,0.057242527604103,-5.302347183227539
8.090912818908691,7.36794376373291,-5.372174739837647,0.065642312169075,-5.425394058227539
8.071243286132812,7.36794376373291,-5.831018447875977,0.0648778453469276,-5.772040843963623
7.943878173828125,7.36794376373291,-5.537927150726318,0.0637301802635192,-5.43727970123291
7.893611907958984,7.36794376373291,-5.669248104095458,0.0959898307919502,-5.700952529907227
7.875362873077392,7.36794376373291,-5.39801025390625,0.097161628305912,-5.424013614654541
7.866825580596925,7.36794376373291,-5.399925708770752,0.0989435315132141,-5.3763742446899405
7.794008255004883,7.36794376373291,-5.403313159942626,0.0889038667082786,-5.4881272315979
7.684029579162597,7.36794376373291,-5.366488456726073,0.0747154206037521,-5.482302665710449
7.658118724822998,7.36794376373291,-5.333903789520264,0.0663089379668235,-5.270111083984375
7.609371185302734,7.36794376373291,-5.377593517303467,0.062485933303833,-5.4045729637146
7.667794704437254,7.36794376373291,-5.4402379989624015,0.0574218556284904,-5.452370643615723
7.710735321044922,7.36794376373291,-5.434617519378662,0.0502781830728054,-5.399410247802734
7.684906005859374,7.36794376373291,-5.448049068450928,0.0489348657429218,-5.462894439697266
7.695574283599853,7.36794376373291,-5.391242980957031,0.0432924330234527,-5.453891754150392
7.751904487609862,7.36794376373291,-5.3806796073913565,0.044580515474081,-5.37727165222168
7.787095069885255,7.36794376373291,-5.4061598777771,0.0492882020771503,-5.387696743011475
7.758713245391845,7.36794376373291,-5.405899524688721,0.0506843328475952,-5.4040374755859375
7.708996295928955,7.36794376373291,-5.373148441314696,0.0504385009407997,-5.387843132019042
7.6597771644592285,7.36794376373291,-5.352687835693359,0.0526656731963157,-5.380902290344238
7.62088918685913,7.36794376373291,-5.363669872283936,0.0540152825415134,-5.476665973663329
7.473776817321777,7.36794376373291,-5.4035935401916495,0.0520818531513214,-5.422063350677489
7.410595417022706,7.36794376373291,-5.403300762176514,0.041022315621376,-5.401857376098633
7.303209781646728,7.36794376373291,-5.452965259552002,0.0349617004394531,-5.432831764221192
7.1619181632995605,7.36794376373291,-5.4653868675231925,0.0317873358726501,-5.466217041015625
7.268937587738037,7.36794376373291,-5.440327167510985,0.0275917593389749,-5.45124053955078
7.295657634735107,7.36794376373291,-5.441483974456787,0.0262400824576616,-5.4535088539123535
7.345045566558839,7.36794376373291,-5.440793037414551,0.0264251623302698,-5.461021900177002
7.427894592285155,7.36794376373291,-5.44316291809082,0.0279554668813943,-5.426727771759033
7.515728950500488,7.36794376373291,-5.46122407913208,0.0305072143673896,-5.41365909576416
7.5039119720458975,7.36794376373291,-5.45976448059082,0.0309354066848754,-5.457316875457764
7.499762535095216,7.36794376373291,-5.512424468994141,0.0335349664092063,-5.45098114013672
7.597666263580321,7.36794376373291,-5.524532794952393,0.0369403026998043,-5.54763126373291
7.67194366455078,7.36794376373291,-5.417073726654053,0.0383638963103294,-5.320166110992432
7.510438442230224,7.36794376373291,-5.410725116729736,0.0380402952432632,-5.373826503753662
7.488545894622802,7.36794376373291,-5.353065967559815,0.0349680222570896,-5.3661956787109375
7.566787719726562,7.36794376373291,-5.443578243255615,0.0350560806691646,-5.47479248046875
7.7362542152404785,7.36794376373291,-5.499128818511962,0.0430643372237682,-5.479376792907715
7.727343082427978,7.36794376373291,-5.416878223419189,0.0452635586261749,-5.387895107269287
7.619878292083741,7.36794376373291,-5.369304180145264,0.0392855256795883,-5.382131099700928
7.595896244049072,7.36794376373291,-5.370518684387207,0.0403215363621711,-5.3694748878479
7.5006065368652335,7.36794376373291,-5.424356937408447,0.045272096991539,-5.479611396789551
7.419962882995605,7.36794376373291,-5.445291042327881,0.0438593178987503,-5.476765155792236
7.465929985046386,7.36794376373291,-5.453734874725342,0.034619566053152,-5.443058013916016
7.516366481781005,7.36794376373291,-5.485631942749024,0.0342879332602024,-5.492228984832764
7.652550220489503,7.36794376373291,-5.551049709320068,0.0351190380752086,-5.499456405639648
7.715939998626709,7.36794376373291,-5.423045635223389,0.0398256555199623,-5.338388919830321
7.646873474121093,7.36794376373291,-5.3665642738342285,0.041120670735836,-5.329744815826416
7.6008687019348145,7.36794376373291,-5.370625972747803,0.0394745990633964,-5.326265335083008
7.533904075622559,7.36794376373291,-5.407618999481201,0.0429959595203399,-5.430337905883789
7.51688814163208,7.36794376373291,-5.419908523559569,0.0423375852406024,-5.401497840881348
7.631177902221679,7.36794376373291,-5.458439826965332,0.0404362827539444,-5.51271390914917
7.392749786376954,7.36794376373291,-5.4610557556152335,0.0433263853192329,-5.505449295043944
7.56550121307373,7.36794376373291,-5.413923263549805,0.0313125737011432,-5.391247749328612
7.477727413177489,7.36794376373291,-5.412693023681641,0.0299863684922456,-5.419414520263672
7.40625,7.36794376373291,-5.424998760223389,0.0336601510643959,-5.3521904945373535
7.402810573577882,7.36794376373291,-5.447670936584473,0.0315907932817935,-5.399959564208984
7.420316219329835,7.36794376373291,-5.48237419128418,0.0307778529822826,-5.508767604827881
7.46817111968994,7.36794376373291,-5.4878149032592765,0.028999337926507,-5.570065021514893
7.32055425643921,7.36794376373291,-5.479994773864745,0.0287615098059177,-5.504437446594238
7.135754108428955,7.36794376373291,-5.467740535736084,0.0272626094520092,-5.488931655883789
7.073772430419922,7.36794376373291,-5.441593647003174,0.0268951784819364,-5.429956912994385
7.153422355651856,7.36794376373291,-5.44652223587036,0.0276809632778167,-5.442468166351318
7.334687709808349,7.36794376373291,-5.445309638977051,0.0280562248080968,-5.458784580230713
7.410286426544189,7.36794376373291,-5.447572231292725,0.0290206056088209,-5.470059394836426
7.463891506195068,7.36794376373291,-5.432206153869629,0.0323746725916862,-5.496850967407227
7.566271781921386,7.36794376373291,-5.52962064743042,0.0343176051974296,-5.564777851104736
7.607731819152832,7.36794376373291,-5.572081565856934,0.0346819274127483,-5.59895658493042
7.5249104499816895,7.36794376373291,-5.590567111968993,0.03996067866683,-5.529995918273926
7.534491539001466,7.36794376373291,-5.4067254066467285,0.0388976894319057,-5.36092472076416
7.520126342773437,7.36794376373291,-5.451493263244629,0.0375110059976577,-5.462048530578612
7.4247984886169425,7.36794376373291,-5.487963199615479,0.0389560274779796,-5.4702324867248535
7.522168159484862,7.36794376373291,-5.439365386962891,0.0328754670917987,-5.45698356628418
7.728564739227296,7.36794376373291,-5.457499027252196,0.0319013968110084,-5.4591064453125
7.710156917572021,7.36794376373291,-5.4425034523010245,0.0384222418069839,-5.369359016418457
7.690442562103271,7.36794376373291,-5.3845977783203125,0.0452539548277854,-5.413917064666748


==> data/single_task_inference_result/ant/ant_single_task_inference_trajectories/4.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.0992451533675193,4.264276504516602,-1.772883057594299,3.2790184020996094,-0.9677205085754392
0.7262288928031921,4.264276504516602,-2.8933684825897217,0.2551232874393463,-2.1569271087646484
1.268572211265564,4.264276504516602,-2.4808557033538814,0.1020209267735481,-2.3290536403656006
1.596993923187256,4.264276504516602,-2.5274078845977783,0.0787679925560951,-2.593080282211304
1.786472201347351,4.264276504516602,-2.5241310596466064,0.0525333434343338,-2.7038748264312744
2.2302916049957275,4.264276504516602,-2.6355016231536865,0.0405761301517486,-2.6288061141967773
2.4130539894104004,4.264276504516602,-2.645533800125122,0.0411175638437271,-2.522763252258301
2.8306150436401367,4.264276504516602,-2.693930625915528,0.0422804914414882,-2.720497369766236
3.3273110389709477,4.264276504516602,-2.745691061019897,0.0447089150547981,-2.8304760456085205
3.488630056381225,4.264276504516602,-2.442614793777466,0.0413848273456096,-2.40063738822937
3.6570010185241695,4.264276504516602,-2.534212827682495,0.1171096935868263,-2.4213736057281494
3.888957738876343,4.264276504516602,-2.346269130706787,0.0804471373558044,-2.427316665649414
3.9421977996826167,4.264276504516602,-2.405837297439575,0.0638807043433189,-2.3221156597137447
3.9715085029602046,4.264276504516602,-2.6466081142425537,0.0600968226790428,-2.677426815032959
4.037539005279541,4.264276504516602,-2.4980757236480717,0.0745407491922378,-2.4721601009368896
4.240106105804443,4.264276504516602,-2.511171579360961,0.0474877431988716,-2.479970216751098
4.378618717193604,4.264276504516602,-2.5794107913970947,0.0378073379397392,-2.5264742374420166
4.381261348724365,4.264276504516602,-2.573552370071411,0.0362384244799614,-2.579582691192627
4.324678421020508,4.264276504516602,-2.6310651302337646,0.036367941647768,-2.612223625183105
4.270532608032227,4.264276504516602,-2.587120532989501,0.0323763862252235,-2.619624614715576
4.110799312591553,4.264276504516602,-2.521925687789917,0.0245608668774366,-2.5044822692871094
4.156018257141112,4.264276504516602,-2.5213868618011475,0.025388691574335,-2.5222346782684326
4.175077438354492,4.264276504516602,-2.524681806564331,0.0245226938277482,-2.5504472255706787
4.146809577941895,4.264276504516602,-2.5303285121917725,0.0238404963165521,-2.521759033203125
4.198195934295654,4.264276504516602,-2.529658794403076,0.0247021596878767,-2.5396249294281006
4.180099487304688,4.264276504516602,-2.527722358703613,0.0298790782690048,-2.4868416786193848
4.169131278991699,4.264276504516602,-2.52630066871643,0.0280223842710256,-2.5034141540527344
4.212684154510497,4.264276504516602,-2.525339841842652,0.0272033158689737,-2.5007991790771484
4.311680316925049,4.264276504516602,-2.519928216934204,0.0273756813257932,-2.511105298995972
4.476250171661377,4.264276504516602,-2.54647159576416,0.0272783692926168,-2.5694146156311035
4.633751392364502,4.264276504516602,-2.545249938964844,0.0259165316820144,-2.534465312957764
4.471343517303467,4.264276504516602,-2.5233554840087886,0.0329684093594551,-2.501081943511963
4.414534568786621,4.264276504516602,-2.4773929119110107,0.0292541030794382,-2.470046043395996
4.417071342468262,4.264276504516602,-2.522618055343628,0.0284467600286006,-2.534719228744507
4.438762187957764,4.264276504516602,-2.5794718265533447,0.0342989973723888,-2.652252197265625
4.436648845672608,4.264276504516602,-2.742317676544189,0.0420285165309906,-2.781114339828491
4.465476989746094,4.264276504516602,-2.509136199951172,0.0342044308781623,-2.4524896144866943
4.499965190887451,4.264276504516602,-2.510124444961548,0.0303308125585317,-2.5064501762390137
4.342663764953612,4.264276504516602,-2.502931594848633,0.0304581653326749,-2.4589619636535645
4.326615333557129,4.264276504516602,-2.507762908935547,0.0270075891166925,-2.503802537918091
4.235132694244385,4.264276504516602,-2.560600757598877,0.0266125444322824,-2.580411434173584
4.402458190917969,4.264276504516602,-2.553394079208374,0.0277520008385181,-2.510388374328613
4.422760009765625,4.264276504516602,-2.547946691513061,0.0277630649507045,-2.5329294204711914
4.488152503967285,4.264276504516602,-2.538528680801392,0.0274204537272453,-2.5968754291534424
4.606227397918701,4.264276504516602,-2.4879982471466064,0.0265305750072002,-2.4974539279937744
4.46886157989502,4.264276504516602,-2.452413558959961,0.0302884802222251,-2.488462209701538
4.321628570556641,4.264276504516602,-2.506790399551392,0.0288394391536712,-2.497274160385132
4.202771663665772,4.264276504516602,-2.528188943862915,0.0291704777628183,-2.5055952072143555
4.093687057495117,4.264276504516602,-2.5590603351593018,0.0290067791938781,-2.578619718551636
4.330832004547119,4.264276504516602,-2.4903485774993896,0.0285851210355758,-2.503335237503052
4.358845233917236,4.264276504516602,-2.519211530685425,0.025422004982829,-2.540238618850708
4.40867280960083,4.264276504516602,-2.540043592453003,0.0227828864008188,-2.570371150970459
4.61790895462036,4.264276504516602,-2.593240737915039,0.0284407176077365,-2.630337953567505
4.661762237548828,4.264276504516602,-2.545905828475952,0.0410327240824699,-2.584423065185547
4.632337093353272,4.264276504516602,-2.49184799194336,0.0292646363377571,-2.534409761428833
4.620697498321533,4.264276504516602,-2.4989221096038814,0.0298943072557449,-2.478475570678711
4.659666061401367,4.264276504516602,-2.4936728477478027,0.0354532785713672,-2.530085325241089
4.634175777435304,4.264276504516602,-2.5723934173583984,0.0418477393686771,-2.6185052394866943
4.611462593078612,4.264276504516602,-2.5754971504211426,0.0414547063410282,-2.535875082015991
4.537418842315674,4.264276504516602,-2.5631482601165767,0.0395254828035831,-2.58725905418396
4.512566566467285,4.264276504516602,-2.567575216293335,0.0392643436789512,-2.569795608520508
4.402257442474365,4.264276504516602,-2.56799864768982,0.0382724553346633,-2.5960254669189453
4.321370124816895,4.264276504516602,-2.545195341110229,0.0354913808405399,-2.5148241519927974
4.307263374328612,4.264276504516602,-2.5570545196533203,0.0300964415073394,-2.571007251739501
4.284670352935791,4.264276504516602,-2.56744122505188,0.0299433041363954,-2.548896312713623
4.207568645477295,4.264276504516602,-2.5798137187957764,0.0280681550502777,-2.5469424724578857
4.201685428619385,4.264276504516602,-2.549660444259644,0.0251534488052129,-2.545227527618408
4.112539291381836,4.264276504516602,-2.5319712162017822,0.0231643393635749,-2.535470485687256
4.106672286987305,4.264276504516602,-2.5278866291046143,0.0228157769888639,-2.506032705307007
4.1543498039245605,4.264276504516602,-2.5228490829467773,0.0239802077412605,-2.5413291454315186
4.20304536819458,4.264276504516602,-2.525676965713501,0.0260596591979265,-2.5240933895111084
4.293606281280518,4.264276504516602,-2.5218446254730225,0.0262025967240333,-2.5003788471221924
4.3553786277771,4.264276504516602,-2.569974184036255,0.0288572870194911,-2.5376822948455806
4.356844425201416,4.264276504516602,-2.579261064529419,0.026793472468853,-2.5931921005249023
4.253275394439696,4.264276504516602,-2.611750364303589,0.0277567114681005,-2.5996792316436768
4.208173274993896,4.264276504516602,-2.5444133281707764,0.0260901469737291,-2.5671639442443848
4.234834671020508,4.264276504516602,-2.5192067623138428,0.0245138425379991,-2.543295860290528
4.286264419555664,4.264276504516602,-2.5121023654937744,0.0241118315607309,-2.503167629241944
4.375538349151611,4.264276504516602,-2.5242931842803955,0.0226300321519374,-2.5526769161224365
4.252435207366943,4.264276504516602,-2.531816244125366,0.0227763745933771,-2.528731107711792
4.237940788269042,4.264276504516602,-2.5261151790618896,0.0231718141585588,-2.541551113128662
4.143035888671875,4.264276504516602,-2.508201360702514,0.022821782156825,-2.536691427230835
4.134156703948976,4.264276504516602,-2.503400564193725,0.023859329521656,-2.5125553607940674
4.0386576652526855,4.264276504516602,-2.520515918731689,0.0241149310022592,-2.4691529273986816
4.082603454589844,4.264276504516602,-2.520355463027954,0.0240882914513349,-2.509871006011963
4.089170932769775,4.264276504516602,-2.5270419120788574,0.0262716636061668,-2.5370209217071533
4.223145484924316,4.264276504516602,-2.533845901489258,0.0278210435062646,-2.553868770599365
4.337053298950195,4.264276504516602,-2.52577805519104,0.0286196265369653,-2.52363920211792
4.342298030853272,4.264276504516602,-2.5718436241149902,0.0325895920395851,-2.538667678833008
4.353173732757568,4.264276504516602,-2.596498966217041,0.0299938973039388,-2.550368309020996
4.349459648132324,4.264276504516602,-2.611956119537353,0.0303282961249351,-2.594756841659545
4.282838821411133,4.264276504516602,-2.5973396301269527,0.0303195994347333,-2.5617880821228027
4.210760116577148,4.264276504516602,-2.53188681602478,0.0270751230418682,-2.545036554336548
4.125610828399657,4.264276504516602,-2.542546033859253,0.0250073969364166,-2.571194887161255
4.081759929656982,4.264276504516602,-2.518641710281372,0.0244655441492795,-2.496195077896118
4.0986809730529785,4.264276504516602,-2.5277857780456543,0.024183239787817,-2.522273063659668
4.175172805786133,4.264276504516602,-2.5265896320343018,0.0251835789531469,-2.5419130325317383
4.2198405265808105,4.264276504516602,-2.531891345977783,0.0268783252686262,-2.54236364364624
4.15204668045044,4.264276504516602,-2.51662802696228,0.0296785309910774,-2.485626459121704
4.053876399993896,4.264276504516602,-2.5402276515960693,0.0300231669098138,-2.486458539962769
4.198169708251953,4.264276504516602,-2.512945890426636,0.0277258027344942,-2.51706337928772
4.245019912719728,4.264276504516602,-2.528026342391968,0.0262824762612581,-2.509056806564331
4.120865821838378,4.264276504516602,-2.521167993545532,0.0246621742844581,-2.507243633270264
4.113054275512695,4.264276504516602,-2.521372079849243,0.0254204478114843,-2.5229246616363525
4.186801433563232,4.264276504516602,-2.5244765281677246,0.027760224416852,-2.5356807708740234
4.255320549011231,4.264276504516602,-2.53299617767334,0.0253153480589389,-2.5922746658325195
4.272953987121582,4.264276504516602,-2.527703523635864,0.0248203836381435,-2.515658378601074
4.343655586242676,4.264276504516602,-2.538374900817871,0.0260721202939748,-2.5275237560272217
4.341869354248047,4.264276504516602,-2.544996500015259,0.0259418040513992,-2.470905542373657
4.299347877502441,4.264276504516602,-2.569195032119751,0.0254585612565279,-2.5306904315948486
4.251079559326172,4.264276504516602,-2.559868574142456,0.0244505684822797,-2.552683353424072
4.2611632347106925,4.264276504516602,-2.5412371158599854,0.0240753162652254,-2.545519590377808
4.180904388427734,4.264276504516602,-2.536031007766724,0.0235356949269771,-2.502408504486084
3.999212741851807,4.264276504516602,-2.531965017318725,0.0226627513766288,-2.5178582668304443
3.9372954368591295,4.264276504516602,-2.521117925643921,0.0226829685270786,-2.549167394638061
3.774124145507813,4.264276504516602,-2.5242531299591064,0.0242866724729538,-2.528313159942627
3.6767866611480713,4.264276504516602,-2.52142071723938,0.0264500603079795,-2.489314317703247
3.720881938934327,4.264276504516602,-2.5332984924316406,0.0295440126210451,-2.468929052352905
3.954279661178589,4.264276504516602,-2.5790014266967773,0.0351377390325069,-2.565809726715088
4.164103984832764,4.264276504516602,-2.703169107437134,0.035359501838684,-2.688210487365722
4.292636871337891,4.264276504516602,-2.315781354904175,0.0368963442742824,-2.211237668991089
4.264395236968993,4.264276504516602,-2.5311355590820312,0.0372982323169708,-2.5449554920196533
4.3695054054260245,4.264276504516602,-2.5321733951568604,0.0306845232844352,-2.5800564289093018
4.252786636352539,4.264276504516602,-2.545905351638793,0.0300366431474685,-2.569445848464966
4.146618843078612,4.264276504516602,-2.520782709121704,0.0244723521173,-2.560112953186035
4.2274389266967765,4.264276504516602,-2.513465166091919,0.0226547233760356,-2.5146679878234863
4.166650295257568,4.264276504516602,-2.502702474594116,0.0232126377522945,-2.5092127323150635
4.217061519622803,4.264276504516602,-2.520244598388672,0.0230852123349905,-2.473642349243164
4.350141525268555,4.264276504516602,-2.5209920406341557,0.0231864135712385,-2.528502464294433
4.238976001739502,4.264276504516602,-2.5292806625366206,0.0271455757319927,-2.5208914279937744
4.128582000732422,4.264276504516602,-2.5121164321899414,0.0227208845317363,-2.5021493434906006
4.123739719390869,4.264276504516602,-2.5050060749053955,0.0240557380020618,-2.5118274688720703
4.089015483856201,4.264276504516602,-2.5060622692108154,0.0247343685477972,-2.501916646957397
4.103637218475342,4.264276504516602,-2.523028612136841,0.0249876342713832,-2.511491537094116
4.178899765014648,4.264276504516602,-2.529784679412842,0.0263016652315855,-2.5944757461547847
4.245600700378418,4.264276504516602,-2.55010724067688,0.0301791243255138,-2.556929588317871
4.305193901062012,4.264276504516602,-2.535215616226196,0.0308220814913511,-2.521286964416504
4.297088146209717,4.264276504516602,-2.554624319076538,0.0276396721601486,-2.5045166015625
4.289322376251221,4.264276504516602,-2.5530216693878174,0.0265585146844387,-2.566026449203491
4.354522228240967,4.264276504516602,-2.5532925128936768,0.0241025779396295,-2.5585949420928955
4.441664695739745,4.264276504516602,-2.5600674152374268,0.0241703670471906,-2.565377712249756
4.3470115661621085,4.264276504516602,-2.539047718048096,0.0266791861504316,-2.539637804031372
4.311492443084717,4.264276504516602,-2.5356452465057373,0.028168337419629,-2.5737521648406982
4.348813056945801,4.264276504516602,-2.548572301864624,0.0255111008882522,-2.583380699157715
4.201873779296875,4.264276504516602,-2.5486607551574707,0.0268077552318572,-2.5429813861846924
4.256209373474121,4.264276504516602,-2.553819417953491,0.0268491711467504,-2.559537410736084
4.404420852661133,4.264276504516602,-2.530115842819213,0.0239320658147335,-2.525062799453736
4.314432621002196,4.264276504516602,-2.5142924785614014,0.0234817527234554,-2.473127126693725
4.355211257934569,4.264276504516602,-2.5153324604034424,0.023272456601262,-2.52229380607605
4.332232475280762,4.264276504516602,-2.519341230392456,0.0242996346205472,-2.519368886947632
4.2438273429870605,4.264276504516602,-2.5377039909362797,0.025784071534872,-2.567995548248291
4.2007036209106445,4.264276504516602,-2.5445258617401123,0.0267898514866828,-2.546268939971924
4.19520902633667,4.264276504516602,-2.522719144821167,0.0247180964797735,-2.4870209693908687
4.3236083984375,4.264276504516602,-2.5219023227691646,0.0240129623562097,-2.4752657413482666
4.367157936096192,4.264276504516602,-2.52431869506836,0.0234652385115623,-2.543381929397583
4.362664699554443,4.264276504516602,-2.546770095825196,0.0238322503864765,-2.515537977218628
4.209192752838135,4.264276504516602,-2.616725206375122,0.0278951209038496,-2.568766593933105
4.193229675292969,4.264276504516602,-2.542462348937988,0.0271865874528884,-2.556951999664306
4.215772151947021,4.264276504516602,-2.5082249641418457,0.0253086201846599,-2.484031438827514
4.20343828201294,4.264276504516602,-2.514541149139404,0.0246049296110868,-2.5184972286224365
4.1263298988342285,4.264276504516602,-2.520409822463989,0.0237624514847993,-2.4907002449035645
4.081199169158936,4.264276504516602,-2.512317657470703,0.0254480335861444,-2.528981924057007
4.07557487487793,4.264276504516602,-2.515876054763793,0.0258187726140022,-2.5376346111297607
4.082424640655518,4.264276504516602,-2.522081136703491,0.0260349549353122,-2.553699016571045
4.259709835052489,4.264276504516602,-2.53154969215393,0.0272718016058206,-2.511144161224365
4.2645792961120605,4.264276504516602,-2.525164842605591,0.0287825483828783,-2.5125365257263184
4.273375511169434,4.264276504516602,-2.520540952682495,0.0296683087944984,-2.550981044769287
4.355880260467528,4.264276504516602,-2.5425028800964355,0.0267738886177539,-2.570795059204101
4.447573661804199,4.264276504516602,-2.548256158828736,0.0255473293364048,-2.537328720092773
4.429091930389404,4.264276504516602,-2.5285985469818115,0.0239003282040357,-2.505468845367432
4.397493362426758,4.264276504516602,-2.5202474594116206,0.0284933112561702,-2.510313987731933
4.216013431549072,4.264276504516602,-2.523208141326904,0.029639272019267,-2.508692741394043
4.050871849060059,4.264276504516602,-2.5213215351104736,0.0253895204514265,-2.577416658401489
4.132163047790527,4.264276504516602,-2.478611707687377,0.0275247674435377,-2.514256238937377
4.184500217437744,4.264276504516602,-2.4986989498138428,0.0267543233931064,-2.458651542663574
4.22314977645874,4.264276504516602,-2.526242017745972,0.0257825721055269,-2.5109357833862305
4.20153284072876,4.264276504516602,-2.524066209793091,0.0260572619736194,-2.473533868789673
4.094508171081543,4.264276504516602,-2.53096604347229,0.0282583255320787,-2.570215940475464
4.020520210266112,4.264276504516602,-2.5138614177703857,0.0263742487877607,-2.509818315505981
4.030447483062744,4.264276504516602,-2.5163965225219727,0.0257171653211116,-2.527194261550904
4.169049263000488,4.264276504516602,-2.5253422260284424,0.0263781808316707,-2.506908178329468
4.215781211853027,4.264276504516602,-2.5371944904327397,0.0277465023100376,-2.499806880950928
4.195768356323241,4.264276504516602,-2.4766550064086914,0.0291010346263647,-2.496664047241211
4.216073036193848,4.264276504516602,-2.54856276512146,0.0320109538733959,-2.586838722229004
4.192041397094728,4.264276504516602,-2.521427154541016,0.0290817450731992,-2.484296560287476
4.226220607757568,4.264276504516602,-2.517175436019897,0.0260220095515251,-2.5303871631622314
4.293481826782227,4.264276504516602,-2.5161662101745605,0.0252576526254415,-2.486566543579101
4.368245601654053,4.264276504516602,-2.531029224395752,0.0258886665105819,-2.492010593414306
4.399219036102295,4.264276504516602,-2.5495293140411377,0.0236409585922956,-2.548288822174072
4.389188766479492,4.264276504516602,-2.610026597976685,0.0275812111794948,-2.636965274810791
4.490296840667725,4.264276504516602,-2.6260550022125244,0.0316890105605125,-2.6469643115997314
4.43346643447876,4.264276504516602,-2.5002977848052974,0.0309503078460693,-2.513901472091675
4.486084461212158,4.264276504516602,-2.49798035621643,0.0292449612170457,-2.547219038009644
4.412511825561523,4.264276504516602,-2.527761220932007,0.0290024150162935,-2.5497703552246094
4.341755390167236,4.264276504516602,-2.51359486579895,0.0293790772557258,-2.538856744766236
4.285588264465332,4.264276504516602,-2.535454511642456,0.0276328139007091,-2.5443778038024902
4.285604000091553,4.264276504516602,-2.539389371871948,0.026868624612689,-2.535536766052246
4.179630279541016,4.264276504516602,-2.548307657241821,0.0272150970995426,-2.533387899398804
4.133424282073976,4.264276504516602,-2.540864944458008,0.0248585231602191,-2.528938770294189
4.26326560974121,4.264276504516602,-2.530008792877197,0.0233965646475553,-2.516432285308837


==> data/single_task_inference_result/ant/ant_single_task_inference_trajectories/40.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
-0.110867865383625,8.26570224761963,-1.772883057594299,3.2790184020996094,1.1168810129165647
0.306194931268692,8.26570224761963,-5.877749443054199,0.8210993409156798,-9.631526947021484
0.71890789270401,8.26570224761963,-6.459178924560546,0.1220749765634536,-4.615096569061279
1.089134693145752,8.26570224761963,-6.333103656768799,0.0625088512897491,-6.315651893615723
1.2699031829833984,8.26570224761963,-6.293798923492432,0.0469324365258216,-6.3663291931152335
1.402584195137024,8.26570224761963,-6.342732906341553,0.0388540886342525,-6.348361492156982
1.479182481765747,8.26570224761963,-6.343365192413329,0.0388200990855693,-6.316835403442383
1.7596642971038818,8.26570224761963,-6.347913265228272,0.0388002321124076,-6.379508972167969
2.274691343307495,8.26570224761963,-6.348713397979736,0.0387939028441906,-6.240490436553955
2.7390999794006348,8.26570224761963,-6.342305660247803,0.0387957729399204,-6.330701351165772
3.2329487800598145,8.26570224761963,-6.3348917961120605,0.0388199388980865,-6.374194622039794
3.659568071365357,8.26570224761963,-6.328874588012695,0.0388760045170784,-6.306089401245117
4.009140491485596,8.26570224761963,-6.3260226249694815,0.0390234962105751,-6.309892654418944
4.20701265335083,8.26570224761963,-6.326557636260985,0.0393754504621028,-6.365051746368408
4.828870296478272,8.26570224761963,-6.327803134918213,0.0399594381451606,-6.2721495628356925
5.281813144683838,8.26570224761963,-6.2900004386901855,0.0412581041455268,-6.247967720031737
5.490912914276123,8.26570224761963,-6.249372005462647,0.0548777915537357,-6.218019485473633
5.823782444000244,8.26570224761963,-6.168056011199951,0.046352744102478,-6.132472991943359
6.16243839263916,8.26570224761963,-5.5138750076293945,0.5018525123596193,-6.07727575302124
6.297102451324463,8.26570224761963,-4.821365833282472,0.3599585890769958,-5.080298900604248
6.283193111419678,8.26570224761963,-4.364387989044189,0.2742078304290771,-4.3046183586120605
6.398367404937744,8.26570224761963,-5.64950704574585,0.2109955549240112,-5.826407909393311
6.44978666305542,8.26570224761963,-5.83656644821167,0.0734538733959198,-5.778575897216797
6.592831611633301,8.26570224761963,-4.193243026733398,0.5004806518554688,-4.096168041229248
6.391021728515625,8.26570224761963,-3.577332258224488,0.1161337494850158,-3.5544161796569824
6.137876987457275,8.26570224761963,-4.190186500549316,0.2167713791131972,-3.794554233551025
5.805977821350098,8.26570224761963,-5.850308895111084,0.0959798544645309,-5.75370454788208
6.094768047332764,8.26570224761963,-6.153876781463623,0.045726466923952,-6.23443078994751
6.304382801055908,8.26570224761963,-6.211239337921144,0.0439314879477024,-6.186585426330566
6.49318790435791,8.26570224761963,-6.2486090660095215,0.0508818812668323,-6.321460247039794
6.693220615386962,8.26570224761963,-5.7325544357299805,0.0464755296707153,-5.750950336456299
6.896171569824219,8.26570224761963,-4.282090663909912,0.2455025613307953,-4.25452184677124
6.928244113922119,8.26570224761963,-4.362723350524902,0.1415608078241348,-4.661971092224121
7.017300128936768,8.26570224761963,-4.493134021759033,0.1878050118684768,-4.295961380004883
7.136276721954346,8.26570224761963,-5.655887603759766,0.0851136595010757,-5.615386486053467
7.182830810546875,8.26570224761963,-4.582707405090332,0.1410900652408599,-4.664395332336426
7.212005138397216,8.26570224761963,-4.422317981719971,0.1402182281017303,-4.390458106994629
7.0023345947265625,8.26570224761963,-4.628059864044189,0.2099286019802093,-4.850734710693359
6.847815036773682,8.26570224761963,-5.041346549987793,0.1865573227405548,-5.12167501449585
6.681225299835205,8.26570224761963,-6.028597831726073,0.0666919872164726,-6.080347061157227
6.855149745941161,8.26570224761963,-6.2730135917663565,0.0456919632852077,-6.306816577911377
7.166034698486328,8.26570224761963,-6.389013290405273,0.0423613525927066,-6.4441752433776855
7.323511600494384,8.26570224761963,-6.0948214530944815,0.0442334488034248,-6.129234790802002
7.379531860351562,8.26570224761963,-5.758610248565674,0.0987752228975296,-5.837351322174072
7.34510326385498,8.26570224761963,-5.094659805297852,0.142653226852417,-5.253232002258301
7.532447338104248,8.26570224761963,-5.8092002868652335,0.1060787364840507,-6.1349711418151855
7.706185817718506,8.26570224761963,-5.771390914916992,0.0641222298145294,-5.7888402938842765
7.659453868865967,8.26570224761963,-5.316213130950928,0.1170405223965644,-5.253330707550049
7.553576946258546,8.26570224761963,-5.81956958770752,0.1722919791936874,-5.668436527252196
7.558268070220947,8.26570224761963,-6.349146366119385,0.0518262535333633,-6.268466949462891
7.659615516662597,8.26570224761963,-6.276855945587158,0.0445531234145164,-6.31629753112793
7.644693374633789,8.26570224761963,-6.1642465591430655,0.0465874597430229,-6.207555294036865
7.650900363922118,8.26570224761963,-6.356475353240967,0.0806659609079361,-6.329225063323976
7.804933547973632,8.26570224761963,-5.78361701965332,0.0887097492814064,-5.747877597808838
7.943964004516602,8.26570224761963,-5.554443836212158,0.0908329114317894,-5.524014949798584
8.052125930786131,8.26570224761963,-5.645759105682373,0.0930816382169723,-5.705275535583496
7.993070125579835,8.26570224761963,-6.160885334014893,0.0925831422209739,-6.0926194190979
7.968656539916992,8.26570224761963,-6.462062358856201,0.0788300260901451,-6.484609127044678
8.022738456726074,8.26570224761963,-6.347872257232666,0.0399514101445674,-6.370040893554688
8.037958145141602,8.26570224761963,-6.34055757522583,0.0345439016819,-6.343713760375977
7.987151622772216,8.26570224761963,-6.298971652984619,0.0328483507037162,-6.360544681549072
7.827886104583741,8.26570224761963,-6.27757740020752,0.0697251632809639,-6.2696452140808105
7.8971872329711905,8.26570224761963,-6.300848007202148,0.0412622094154357,-6.289422988891602
8.019443511962889,8.26570224761963,-6.332993030548096,0.0349717065691947,-6.340617656707764
7.996254444122314,8.26570224761963,-6.346972942352295,0.034485999494791,-6.330174446105957
7.882892608642577,8.26570224761963,-6.352724075317383,0.0399444736540317,-6.308337688446045
7.6454644203186035,8.26570224761963,-6.353745937347412,0.045849323272705,-6.396476745605469
7.633446693420409,8.26570224761963,-6.309468746185304,0.0384705550968647,-6.327291011810304
7.731519699096679,8.26570224761963,-6.342923641204834,0.0354638025164604,-6.337958335876465
7.703669071197509,8.26570224761963,-6.3969340324401855,0.0355953052639961,-6.377564430236816
7.82535171508789,8.26570224761963,-6.457235336303711,0.0374318063259124,-6.416417121887207
7.865169048309326,8.26570224761963,-5.926791667938232,0.0772165656089782,-5.87540340423584
7.99542236328125,8.26570224761963,-5.642000198364258,0.0921707972884177,-5.615354537963867
8.07717514038086,8.26570224761963,-6.0000081062316895,0.0857619941234588,-6.017499446868896
8.016631126403809,8.26570224761963,-6.1969847679138175,0.071854181587696,-6.146790027618408
7.874858856201171,8.26570224761963,-6.447195529937744,0.0747183784842491,-6.586402416229248
7.852705001831055,8.26570224761963,-6.30792999267578,0.0377177633345127,-6.302260875701904
7.923787593841552,8.26570224761963,-6.325054168701172,0.0338624119758605,-6.347977161407472
7.915151596069336,8.26570224761963,-6.352949142456056,0.0335966758430004,-6.3534250259399405
8.113441467285154,8.26570224761963,-6.3615922927856445,0.0334610678255558,-6.346714973449707
8.35608196258545,8.26570224761963,-6.268562316894531,0.064811386168003,-6.262460708618164
8.38880443572998,8.26570224761963,-6.355173110961913,0.0563376285135746,-6.309849739074707
8.4903564453125,8.26570224761963,-6.435775279998779,0.0430487655103206,-6.468054294586182
8.396013259887694,8.26570224761963,-6.452693462371825,0.0505664721131324,-6.426533222198486
8.352668762207031,8.26570224761963,-6.4436869621276855,0.0436882004141807,-6.42852258682251
8.436682701110838,8.26570224761963,-6.304057598114014,0.0375403687357902,-6.362634658813477
8.422087669372559,8.26570224761963,-6.327198505401611,0.0395921058952808,-6.3751139640808105
8.408402442932129,8.26570224761963,-6.324057579040527,0.0415748655796051,-6.313620090484619
8.369364738464355,8.26570224761963,-6.318944454193115,0.0429819785058498,-6.333384990692139
8.362298965454102,8.26570224761963,-6.284032344818115,0.0376103110611438,-6.241253852844238
8.223840713500977,8.26570224761963,-6.302349090576172,0.0365686081349849,-6.338343620300293
8.376501083374022,8.26570224761963,-6.313511371612549,0.0322897993028163,-6.32593870162964
8.48163890838623,8.26570224761963,-6.315739154815674,0.029470095410943,-6.317667961120605
8.535811424255371,8.26570224761963,-6.314192295074463,0.0314275287091732,-6.353367805480957
8.53403377532959,8.26570224761963,-6.281962871551514,0.039924718439579,-6.234375476837158
8.297234535217285,8.26570224761963,-6.24610424041748,0.0486554391682148,-6.251763343811035
8.133155822753906,8.26570224761963,-6.1851792335510245,0.0386632308363914,-6.222781181335449
8.05117130279541,8.26570224761963,-6.259345054626465,0.0351468883454799,-6.2521371841430655
8.148543357849121,8.26570224761963,-6.265460968017577,0.0299124289304018,-6.3019118309021
8.205316543579102,8.26570224761963,-6.277146816253662,0.0286565050482749,-6.276444435119629
8.394311904907225,8.26570224761963,-6.268859386444092,0.0281733609735965,-6.325063228607178
8.586188316345217,8.26570224761963,-6.319858551025392,0.0367185771465301,-6.260340213775635
8.588342666625977,8.26570224761963,-6.339798450469971,0.0405649580061435,-6.393333435058594
8.409917831420898,8.26570224761963,-6.303747653961182,0.0482851341366767,-6.27961254119873
8.206945419311523,8.26570224761963,-6.249055862426758,0.0448950976133346,-6.283079147338867
7.980814456939697,8.26570224761963,-6.318088531494141,0.0405720584094524,-6.318003177642822
7.830640792846679,8.26570224761963,-6.256604671478272,0.0336567312479019,-6.2882933616638175
8.057380676269531,8.26570224761963,-6.280165672302246,0.0304767247289419,-6.280892372131348
8.199078559875488,8.26570224761963,-6.282718181610107,0.0298353359103202,-6.279799938201904
8.405914306640625,8.26570224761963,-6.279701232910156,0.0301599539816379,-6.2887115478515625
8.48674201965332,8.26570224761963,-6.330511569976808,0.0403047166764736,-6.333460807800293
8.348001480102539,8.26570224761963,-6.422940254211426,0.0498729757964611,-6.434206008911133
8.275558471679686,8.26570224761963,-6.3632493019104,0.0404147505760192,-6.370534896850586
8.321887969970703,8.26570224761963,-6.283173084259033,0.0330358892679214,-6.289827823638916
8.356039047241211,8.26570224761963,-6.32786226272583,0.030536139383912,-6.3125643730163565
8.435310363769531,8.26570224761963,-6.353554725646973,0.0297460276633501,-6.3456430435180655
8.530789375305174,8.26570224761963,-6.393928050994873,0.0315673053264617,-6.42097282409668
8.493271827697756,8.26570224761963,-6.29207181930542,0.0408176258206367,-6.328943252563477
8.430771827697756,8.26570224761963,-6.260833263397217,0.0479093864560127,-6.29374885559082
8.334203720092773,8.26570224761963,-6.256770133972168,0.0439748615026474,-6.261929988861084
8.250472068786621,8.26570224761963,-6.271161079406737,0.039008978754282,-6.241765975952148
8.468166351318358,8.26570224761963,-6.288877487182617,0.033727291971445,-6.285367012023926
8.731693267822266,8.26570224761963,-6.308346271514893,0.0313311517238616,-6.317461967468262
8.953330993652342,8.26570224761963,-6.226698875427246,0.0348228923976421,-6.224930763244629
8.854022979736328,8.26570224761963,-6.209628582000732,0.0472951605916023,-6.138018608093262
8.637249946594238,8.26570224761963,-6.305642604827881,0.0616648904979229,-6.220411777496338
8.366950988769531,8.26570224761963,-6.394120693206787,0.089157186448574,-6.335407257080078
8.264333724975588,8.26570224761963,-6.15653371810913,0.0758855566382408,-6.302335262298584
8.327672004699707,8.26570224761963,-6.281385898590088,0.0500597953796386,-6.188541889190674
8.37585163116455,8.26570224761963,-6.342180252075195,0.0352429933845996,-6.341446399688721
8.369921684265137,8.26570224761963,-6.372766971588135,0.0310627035796642,-6.335530757904053
8.336675643920898,8.26570224761963,-6.39493989944458,0.0309367552399635,-6.396883010864258
8.405693054199217,8.26570224761963,-6.3465423583984375,0.0334388650953769,-6.370283126831056
8.445148468017578,8.26570224761963,-6.296257019042969,0.0341570675373077,-6.356815814971924
8.428742408752441,8.26570224761963,-6.273336887359619,0.0382751934230327,-6.29130744934082
8.494126319885254,8.26570224761963,-6.360875606536865,0.0437441915273666,-6.375349044799805
8.342623710632322,8.26570224761963,-6.271167278289794,0.0420621894299984,-6.339516639709473
8.182775497436523,8.26570224761963,-6.2498202323913565,0.0366808399558067,-6.307534217834473
8.17370891571045,8.26570224761963,-6.303176403045654,0.0351429432630538,-6.344703197479248
8.137996673583984,8.26570224761963,-6.281092643737793,0.0294043403118848,-6.289237976074219
8.349152565002441,8.26570224761963,-6.2880730628967285,0.0280209761112928,-6.298295974731444
8.436955451965332,8.26570224761963,-6.297160625457764,0.0289168413728475,-6.302650928497314
8.380678176879881,8.26570224761963,-6.348268508911133,0.0326980613172054,-6.387382507324219
8.355696678161621,8.26570224761963,-6.371682643890381,0.0386964753270149,-6.3692545890808105
8.323753356933594,8.26570224761963,-6.292262077331543,0.0385468900203704,-6.3705053329467765
8.305831909179686,8.26570224761963,-6.309675216674805,0.0342832654714584,-6.347214221954346
8.453015327453613,8.26570224761963,-6.318615913391112,0.0320475846529006,-6.357885837554932
8.631296157836914,8.26570224761963,-6.293558120727539,0.0319514125585556,-6.327225208282472
8.763425827026367,8.26570224761963,-6.23839235305786,0.0391268245875835,-6.241071224212647
8.76535129547119,8.26570224761963,-6.500925064086913,0.0536609850823879,-6.429061412811279
8.735468864440918,8.26570224761963,-6.312207221984863,0.0676037669181823,-6.254207611083984
8.697155952453613,8.26570224761963,-6.268340110778809,0.0714175477623939,-6.3479528427124015
8.606734275817871,8.26570224761963,-6.192232608795166,0.0836336836218833,-6.209348201751709
8.581878662109375,8.26570224761963,-6.167322158813477,0.0880775973200798,-6.100077152252196
8.765728950500488,8.26570224761963,-6.1952104568481445,0.0829753801226615,-6.135700225830078
8.75632381439209,8.26570224761963,-6.2274041175842285,0.0821277946233749,-6.284459590911865
8.614627838134766,8.26570224761963,-6.240207195281982,0.0732392370700836,-6.353497505187988
8.522205352783203,8.26570224761963,-6.190915584564209,0.0704653859138488,-6.159573554992676
8.540703773498535,8.26570224761963,-6.223730564117432,0.0721986591815948,-6.264420032501221
8.433693885803223,8.26570224761963,-6.261584758758545,0.0781476199626922,-6.424509048461913
8.348444938659668,8.26570224761963,-6.334664821624756,0.0587433092296123,-6.365764617919922
8.369199752807617,8.26570224761963,-6.2669663429260245,0.0428710170090198,-6.249026298522949
8.420541763305664,8.26570224761963,-6.341644763946533,0.0404245480895042,-6.3290696144104
8.601287841796875,8.26570224761963,-6.453239917755127,0.0396239310503006,-6.475774288177489
8.692075729370117,8.26570224761963,-6.249661445617676,0.0460600703954696,-6.2561326026916495
8.895846366882322,8.26570224761963,-6.230565547943115,0.048860814422369,-6.222727298736572
8.873703956604006,8.26570224761963,-6.241957187652588,0.0528991110622882,-6.214520931243896
8.87497806549072,8.26570224761963,-6.269275665283203,0.0663069933652877,-6.16206169128418
8.688305854797363,8.26570224761963,-6.197315216064453,0.0851314514875411,-6.182227611541748
8.663946151733398,8.26570224761963,-6.199174404144287,0.0969437509775161,-6.281844615936279
8.601814270019531,8.26570224761963,-6.188326358795166,0.1152129545807838,-6.207076549530028
8.486227989196777,8.26570224761963,-6.206441879272461,0.1006524264812469,-6.196435451507568
8.46049690246582,8.26570224761963,-6.1854424476623535,0.0759545192122459,-6.17078971862793
8.576827049255371,8.26570224761963,-6.25629425048828,0.0605113394558429,-6.254998207092285
8.553985595703125,8.26570224761963,-6.335062503814696,0.0656232014298439,-6.174953460693359
8.335041046142578,8.26570224761963,-6.276914119720458,0.0543184615671634,-6.282946586608888
8.05176067352295,8.26570224761963,-6.18000030517578,0.0418286174535751,-6.219925880432129
8.171549797058105,8.26570224761963,-6.26642894744873,0.0371712520718574,-6.270653724670409
8.33063793182373,8.26570224761963,-6.267148494720458,0.0296949800103902,-6.208536148071289
8.356147766113281,8.26570224761963,-6.31842565536499,0.028796324506402,-6.298149585723877
8.284414291381836,8.26570224761963,-6.346701145172119,0.0279585737735033,-6.357151031494141
8.204006195068358,8.26570224761963,-6.324769973754883,0.030325599014759,-6.377618789672852
8.051807403564453,8.26570224761963,-6.3021745681762695,0.0286777466535568,-6.345956325531006
8.112463951110838,8.26570224761963,-6.289036273956299,0.0275662411004304,-6.317040920257568
8.369477272033691,8.26570224761963,-6.289663314819336,0.027908232063055,-6.326520919799805
8.452899932861328,8.26570224761963,-6.300093173980713,0.0295560378581285,-6.270320892333984
8.523958206176758,8.26570224761963,-6.36521053314209,0.0331441685557365,-6.351513385772705
8.374456405639648,8.26570224761963,-6.354203701019287,0.0563076846301555,-6.358198165893555
8.40426826477051,8.26570224761963,-6.274459362030028,0.0447557233273983,-6.232965469360352
8.363961219787598,8.26570224761963,-6.301185607910156,0.038261916488409,-6.309793949127196
8.359663963317871,8.26570224761963,-6.418087482452393,0.039287406951189,-6.39092493057251
8.260494232177734,8.26570224761963,-6.315511226654053,0.0371187888085842,-6.3302855491638175
8.282890319824217,8.26570224761963,-6.281508922576904,0.0315223112702369,-6.282016277313232
8.337477684020994,8.26570224761963,-6.295773029327393,0.0287043284624814,-6.337738990783691
8.334527015686035,8.26570224761963,-6.298215866088867,0.0276951286941766,-6.303399085998535
8.380127906799315,8.26570224761963,-6.322685718536377,0.0282491706311702,-6.3202667236328125
8.498931884765625,8.26570224761963,-6.375298023223877,0.0294780433177948,-6.419957637786865
8.502363204956055,8.26570224761963,-6.268394470214844,0.0359852202236652,-6.26433801651001
8.484519004821777,8.26570224761963,-6.286019325256348,0.0458194687962532,-6.261849403381348
8.617565155029297,8.26570224761963,-6.276160717010497,0.0477012544870376,-6.30739164352417


==> data/single_task_inference_result/ant/ant_single_task_inference_trajectories/41.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
-0.1764586716890335,1.242683172225952,-1.772883057594299,3.2790184020996094,-2.4550385475158687
0.3756991624832153,1.242683172225952,0.0090555995702743,0.2257389277219772,-0.5310975313186646
0.8570769429206848,1.242683172225952,0.17088583111763,0.1110679060220718,-0.0487032160162925
1.0988154411315916,1.242683172225952,0.2145532667636871,0.0774151682853698,0.0735883116722107
1.122997164726257,1.242683172225952,0.3032714426517486,0.0449488423764705,0.2473638504743576
1.0051987171173096,1.242683172225952,0.2889149487018584,0.0338365398347377,0.3602660298347472
0.9082034826278688,1.242683172225952,0.2838622629642486,0.0370819717645645,0.229485422372818
0.8616336584091185,1.242683172225952,0.3057835400104522,0.0368382968008518,0.3057480156421661
0.9526000618934632,1.242683172225952,0.3056710064411163,0.0307906027883291,0.3432700335979461
0.9311272501945496,1.242683172225952,0.2829022109508514,0.0328435041010379,0.2840319573879241
0.9787769913673402,1.242683172225952,0.2814572155475616,0.033539529889822,0.3099474310874939
0.9486700892448424,1.242683172225952,0.2483021318912506,0.0358567908406257,0.2702732384204864
0.9926482439041135,1.242683172225952,0.2203234434127808,0.0394665263593196,0.2404431104660034
1.0296791791915891,1.242683172225952,0.2382422387599944,0.0346574373543262,0.2478558272123336
1.0139085054397583,1.242683172225952,0.2701115906238556,0.0373575761914253,0.2691067457199096
1.0861262083053589,1.242683172225952,0.2269745171070099,0.0452426373958587,0.1536490023136139
1.093556761741638,1.242683172225952,0.2412082850933074,0.0378825888037681,0.2576949298381805
1.0936521291732788,1.242683172225952,0.2673965990543365,0.0341657437384128,0.2448728084564208
1.0484232902526855,1.242683172225952,0.2475686967372894,0.0349517688155174,0.2189352214336395
1.0914421081542969,1.242683172225952,0.2621552050113677,0.0514474771916866,0.2359360009431838
1.0943620204925537,1.242683172225952,0.3161018192768097,0.0286442562937736,0.3176420629024505
1.0731915235519407,1.242683172225952,0.3056530654430389,0.0291959512978792,0.3343652486801147
1.0464648008346555,1.242683172225952,0.2744190394878387,0.0303726382553577,0.2893376648426056
1.014626383781433,1.242683172225952,0.2769637405872345,0.0308903381228446,0.2362360209226608
1.12187123298645,1.242683172225952,0.2935283482074737,0.0299513507634401,0.3211764395236969
1.2291254997253416,1.242683172225952,0.3130718767642975,0.0291258487850427,0.317480981349945
1.220077872276306,1.242683172225952,0.2761604487895965,0.0294624026864767,0.2431814223527908
1.2060247659683228,1.242683172225952,0.2877413332462311,0.0286121293902397,0.2875069677829742
1.2431814670562744,1.242683172225952,0.3012121021747588,0.0282187853008508,0.3088173568248749
1.1608058214187622,1.242683172225952,0.31001278758049,0.0252168700098991,0.2935571074485779
1.084544658660889,1.242683172225952,0.311445027589798,0.0231582373380661,0.3209372162818908
1.1886864900588987,1.242683172225952,0.3128543794155121,0.0235930513590574,0.3088229894638061
1.2894682884216309,1.242683172225952,0.3037827312946319,0.0247898269444704,0.3426026701927185
1.315990328788757,1.242683172225952,0.2923508584499359,0.0252981167286634,0.3203816711902618
1.278343081474304,1.242683172225952,0.2675388157367706,0.0259308591485023,0.2523415684700012
1.3454344272613523,1.242683172225952,0.253748208284378,0.0275502167642116,0.2592894732952117
1.3963207006454468,1.242683172225952,0.2490046620368957,0.0262150764465332,0.2337700277566909
1.3566160202026367,1.242683172225952,0.2095279991626739,0.0281396079808473,0.2186423391103744
1.3051340579986572,1.242683172225952,0.2644079625606537,0.0361679717898368,0.3034245073795318
1.314780354499817,1.242683172225952,0.2555357813835144,0.0313090868294239,0.3239215016365051
1.3129093647003172,1.242683172225952,0.2289894223213196,0.0343395881354808,0.2135126441717148
1.2629367113113403,1.242683172225952,0.212481826543808,0.034012321382761,0.2059263586997985
1.3078356981277464,1.242683172225952,0.2621921300888061,0.0306292288005352,0.2673435807228088
1.3099433183670044,1.242683172225952,0.2631076574325561,0.0260834358632564,0.2453950643539428
1.32867693901062,1.242683172225952,0.2413015663623809,0.0255619324743747,0.2435216754674911
1.31270170211792,1.242683172225952,0.2451870739459991,0.0267457403242588,0.2641520798206329
1.19428813457489,1.242683172225952,0.2639361619949341,0.0287458524107933,0.235181912779808
1.217994213104248,1.242683172225952,0.2608250081539154,0.0268824212253093,0.231441780924797
1.247143507003784,1.242683172225952,0.2913155853748321,0.0245373658835887,0.3770078420639038
1.2223544120788574,1.242683172225952,0.3018856942653656,0.0240390542894601,0.3137992024421692
1.1158806085586548,1.242683172225952,0.3071039021015167,0.0236787404865026,0.3410365581512451
1.1585381031036377,1.242683172225952,0.3074716627597809,0.0234357453882694,0.3013457059860229
1.2244818210601809,1.242683172225952,0.3059853613376617,0.0239205136895179,0.3090553879737854
1.2165237665176392,1.242683172225952,0.3027966916561126,0.0246467925608158,0.3278650343418121
1.2181695699691772,1.242683172225952,0.3072644174098968,0.0245857890695333,0.308592826128006
1.240644931793213,1.242683172225952,0.307933360338211,0.0251945443451404,0.3030381202697753
1.1994088888168335,1.242683172225952,0.3104585111141205,0.0241366568952798,0.3256405889987945
1.10057532787323,1.242683172225952,0.3117836415767669,0.0228515453636646,0.3059369325637817
1.0759918689727783,1.242683172225952,0.3118676245212555,0.0232200659811496,0.2489800602197647
1.1045249700546265,1.242683172225952,0.3091134130954742,0.0245459266006946,0.3525285124778747
1.131569266319275,1.242683172225952,0.2980435192584991,0.0264624860137701,0.3290852904319763
1.1905610561370847,1.242683172225952,0.2803995311260223,0.0278666168451309,0.2573807835578918
1.2549811601638792,1.242683172225952,0.2927407324314117,0.038082230836153,0.3186821937561035
1.2402647733688354,1.242683172225952,0.2990357577800751,0.0276319496333599,0.3472156524658203
1.2132872343063354,1.242683172225952,0.2950833737850188,0.0252409540116786,0.2891764938831329
1.181186556816101,1.242683172225952,0.2999899685382843,0.0243615806102752,0.3278665542602539
1.1355494260787964,1.242683172225952,0.3039639890193939,0.0236187428236007,0.2840588688850403
1.1405842304229736,1.242683172225952,0.3078751862049103,0.0236057620495557,0.2946599721908569
1.115118145942688,1.242683172225952,0.3063919246196747,0.02482545748353,0.313881516456604
1.1948736906051636,1.242683172225952,0.298138290643692,0.0262326132506132,0.2573995888233185
1.1955326795578003,1.242683172225952,0.3004399836063385,0.0267753694206476,0.2749889492988586
1.1678502559661863,1.242683172225952,0.3132458627223968,0.0260510817170143,0.310510754585266
1.145332932472229,1.242683172225952,0.3050337135791778,0.0264416374266147,0.2757211625576019
1.1331605911254885,1.242683172225952,0.306700199842453,0.0267455354332923,0.2957361042499542
1.1564811468124387,1.242683172225952,0.3044470250606537,0.0254904832690954,0.2707351148128509
1.1491583585739136,1.242683172225952,0.2944802343845367,0.0263729989528656,0.2886185944080353
1.140502691268921,1.242683172225952,0.3034509718418121,0.026606973260641,0.2850295007228852
1.1021031141281128,1.242683172225952,0.2973664104938507,0.0270102173089981,0.3214639723300934
1.059742093086243,1.242683172225952,0.2987951934337616,0.0273842718452215,0.2612994611263275
1.0637106895446775,1.242683172225952,0.3024109899997711,0.0273972228169441,0.3139115869998932
1.0849249362945557,1.242683172225952,0.2902255356311798,0.02826420776546,0.3368743360042572
1.1434288024902344,1.242683172225952,0.2851026356220245,0.0291685368865728,0.3131824135780334
1.1354310512542725,1.242683172225952,0.3072772920131683,0.0293206833302974,0.2950149178504944
1.0817576646804807,1.242683172225952,0.2972612679004668,0.0297202374786138,0.3675342202186584
1.0489211082458496,1.242683172225952,0.2704574167728424,0.0301073212176561,0.2629860043525696
1.027075171470642,1.242683172225952,0.2883243858814239,0.029267156496644,0.2766661345958709
1.029258131980896,1.242683172225952,0.2931105196475982,0.0286995600908994,0.2865769863128662
1.0894335508346555,1.242683172225952,0.2886025011539459,0.030089259147644,0.3194010853767395
1.1266478300094604,1.242683172225952,0.3020022213459015,0.0300600826740264,0.3007826805114746
1.233038067817688,1.242683172225952,0.2732051312923431,0.0331523232161998,0.3014349043369292
1.1906003952026367,1.242683172225952,0.2616980969905852,0.0340859480202198,0.2745521068572998
1.2171921730041504,1.242683172225952,0.2956254780292511,0.0276799388229846,0.3223165571689605
1.298062801361084,1.242683172225952,0.3003526031970978,0.0266117267310619,0.3436897397041321
1.3918193578720093,1.242683172225952,0.3037699162960052,0.025451885536313,0.2727836072444916
1.3900642395019531,1.242683172225952,0.2885113656520843,0.0245904196053743,0.2920769155025482
1.3520538806915283,1.242683172225952,0.2810225784778595,0.0283236242830753,0.3095802068710327
1.3238904476165771,1.242683172225952,0.2957826554775238,0.0324108824133873,0.3022572100162506
1.3756576776504517,1.242683172225952,0.2462316751480102,0.0364995338022708,0.2003637254238128
1.393941044807434,1.242683172225952,0.2043541073799133,0.0444131381809711,0.1648128479719162
1.371809959411621,1.242683172225952,0.2009549140930176,0.0513434931635856,0.2201036959886551
1.2938839197158811,1.242683172225952,0.2413407564163208,0.0523038133978843,0.1977790892124176
1.2231391668319702,1.242683172225952,0.2692549526691437,0.0400384403765201,0.3064639568328857
1.2268445491790771,1.242683172225952,0.252323567867279,0.0293050780892372,0.2561340928077698
1.2292665243148804,1.242683172225952,0.2933907210826874,0.0252545215189456,0.2788780033588409
1.298941731452942,1.242683172225952,0.3050562441349029,0.0240350998938083,0.2867937088012696
1.3210268020629885,1.242683172225952,0.3059125840663909,0.0233756061643362,0.3299673497676849
1.2695032358169556,1.242683172225952,0.3044801652431488,0.0234504733234643,0.3131146728992462
1.3110454082489011,1.242683172225952,0.2990540564060211,0.0243933498859405,0.3389862477779388
1.2414954900741575,1.242683172225952,0.2745876014232635,0.024551311507821,0.2920455932617187
1.199341058731079,1.242683172225952,0.263868123292923,0.0246363338083028,0.2832406759262085
1.2733104228973389,1.242683172225952,0.2866707146167755,0.0240655299276113,0.2693686187267303
1.1441750526428225,1.242683172225952,0.292891412973404,0.0232777949422597,0.3217045068740845
1.1204999685287476,1.242683172225952,0.3010946810245513,0.0236675702035427,0.3214718103408813
1.1393253803253172,1.242683172225952,0.308972030878067,0.0239817108958959,0.3229840397834778
1.0579861402511597,1.242683172225952,0.301969438791275,0.0254989452660083,0.2955278158187866
1.120046854019165,1.242683172225952,0.2927744686603546,0.0267762765288352,0.2897889316082001
1.256503343582153,1.242683172225952,0.2832153141498565,0.0279268361628055,0.2943926453590393
1.2589417695999143,1.242683172225952,0.2890439331531524,0.0270149186253547,0.2712206244468689
1.065752029418945,1.242683172225952,0.2813781201839447,0.0259202141314744,0.2739485502243041
1.0130336284637451,1.242683172225952,0.2898790538311004,0.0278575625270605,0.314812570810318
1.0433136224746704,1.242683172225952,0.3071491420269012,0.0271755792200565,0.2827965915203094
1.0552486181259155,1.242683172225952,0.2969711124897003,0.0262256152927875,0.32535120844841
1.066087245941162,1.242683172225952,0.270172506570816,0.0290527697652578,0.2996587753295898
1.0976699590682983,1.242683172225952,0.2996510565280914,0.0320463329553604,0.3461095690727233
1.1168423891067505,1.242683172225952,0.4519770443439484,0.0599305145442485,0.3862603008747101
1.1412705183029177,1.242683172225952,0.3124406635761261,0.0336671732366085,0.327877402305603
1.2259758710861206,1.242683172225952,0.3581393659114837,0.0412564538419246,0.4080791771411896
1.262075901031494,1.242683172225952,0.3001700937747956,0.0312374476343393,0.2482768595218658
1.2758078575134275,1.242683172225952,0.2931660115718841,0.0261995363980531,0.3189316689968108
1.2822576761245728,1.242683172225952,0.2941663563251495,0.0260340813547372,0.2468992918729782
1.4471806287765503,1.242683172225952,0.2909062802791595,0.0252687912434339,0.2917714715003967
1.5458477735519407,1.242683172225952,0.2987349927425384,0.0244691781699657,0.3151211440563201
1.5680723190307615,1.242683172225952,0.3694298565387726,0.0302697606384754,0.3459568321704864
1.4978718757629397,1.242683172225952,0.373426228761673,0.0308199152350425,0.3582043051719665
1.5307046175003052,1.242683172225952,0.331066757440567,0.0333927907049655,0.3671363294124603
1.591881513595581,1.242683172225952,0.2097706198692321,0.0410820320248603,0.2204737067222595
1.6126245260238647,1.242683172225952,0.0440733432769775,0.0576351210474968,0.0989156514406204
1.618077278137207,1.242683172225952,0.2945058643817901,0.0632035285234451,0.317412257194519
1.4260175228118896,1.242683172225952,0.2696285545825958,0.0505304597318172,0.2520718574523926
1.1759984493255615,1.242683172225952,0.2721661627292633,0.0411432646214962,0.3028291761875152
1.16370689868927,1.242683172225952,0.2619787454605102,0.0338880643248558,0.2489088177680968
1.198944091796875,1.242683172225952,0.283237725496292,0.0335621833801269,0.2265531718730926
1.2213249206542969,1.242683172225952,0.3390980660915375,0.0348870642483234,0.3170209825038909
1.240757703781128,1.242683172225952,0.3308463990688324,0.0258407890796661,0.2946303486824036
1.301430106163025,1.242683172225952,0.3181953728199004,0.0244946107268333,0.3060719668865204
1.2876068353652954,1.242683172225952,0.3058548271656036,0.023919166997075,0.3325071334838867
1.193217635154724,1.242683172225952,0.2893641293048858,0.0236541107296943,0.2625299990177154
1.2413039207458496,1.242683172225952,0.2888595759868622,0.0236109849065542,0.2822459936141968
1.3022282123565672,1.242683172225952,0.2936077415943146,0.0233343075960874,0.2584291100502014
1.341191649436951,1.242683172225952,0.2903234660625458,0.0236405003815889,0.29683518409729
1.2646207809448242,1.242683172225952,0.2732091844081878,0.0242313854396343,0.2606737017631531
1.271917462348938,1.242683172225952,0.2676481008529663,0.0248786583542823,0.2301735579967498
1.3727519512176511,1.242683172225952,0.2766760289669037,0.0238630902022123,0.2464341074228286
1.4742043018341064,1.242683172225952,0.2508481442928314,0.0249359402805566,0.2715002298355102
1.454296827316284,1.242683172225952,0.3013617098331451,0.02943149022758,0.2515402436256408
1.406328797340393,1.242683172225952,0.3648920357227325,0.0340921841561794,0.3755502700805664
1.3566893339157104,1.242683172225952,0.2747328579425812,0.031197814270854,0.2514469027519226
1.4559462070465088,1.242683172225952,0.2294175326824188,0.0397405177354812,0.1912482976913452
1.4666074514389038,1.242683172225952,0.2021622359752655,0.0485047660768032,0.2071454226970673
1.388884663581848,1.242683172225952,0.0230787098407745,0.0484452322125434,-0.0227808989584445
1.391553282737732,1.242683172225952,0.196837842464447,0.0484474152326583,0.2588281333446502
1.420349359512329,1.242683172225952,0.164092868566513,0.0341979265213012,0.1528968811035156
1.450541853904724,1.242683172225952,0.0178056210279464,0.04390674456954,0.0362521447241306
1.3281968832015991,1.242683172225952,0.1952454447746276,0.0836493372917175,0.2837487161159515
1.219472050666809,1.242683172225952,0.2913462221622467,0.0485889576375484,0.2031187564134597
1.2153315544128416,1.242683172225952,0.2502031624317168,0.027895325794816,0.2317590564489365
1.2961835861206057,1.242683172225952,0.2943649590015411,0.0268013514578342,0.2967712879180908
1.267423152923584,1.242683172225952,0.3028276264667511,0.0262930057942867,0.3355819284915924
1.3507585525512695,1.242683172225952,0.2961274683475494,0.0236413907259702,0.2593482434749603
1.3513399362564087,1.242683172225952,0.2788185179233551,0.0239196345210075,0.2604899108409881
1.2832570075988767,1.242683172225952,0.2620245516300201,0.0267427675426006,0.3157218098640441
1.296128749847412,1.242683172225952,0.278207629919052,0.0287059433758258,0.2035495042800903
1.397578239440918,1.242683172225952,0.2539150714874267,0.0264350939542055,0.2723849713802337
1.3306361436843872,1.242683172225952,0.2133715450763702,0.0276995543390512,0.2554011940956116
1.419607400894165,1.242683172225952,0.2595972120761871,0.03136782720685,0.2911452651023865
1.4240620136260986,1.242683172225952,0.2136327922344208,0.0281785540282726,0.2184910178184508
1.4292030334472656,1.242683172225952,0.0615644752979278,0.0311940815299749,0.0624827556312084
1.4165149927139282,1.242683172225952,0.127398282289505,0.0537388883531093,0.1947797536849975
1.3613626956939695,1.242683172225952,0.2384011447429656,0.0524171032011508,0.3172525167465209
1.4630895853042605,1.242683172225952,0.2359613478183746,0.0521555431187152,0.2819127440452576
1.5261937379837036,1.242683172225952,0.1762973666191101,0.0442572496831417,0.1798194050788879
1.540416955947876,1.242683172225952,-0.0395846664905548,0.0425951704382896,-0.0206749439239501
1.5105248689651487,1.242683172225952,0.2153014242649078,0.0593624673783779,0.1993427574634552
1.4170131683349607,1.242683172225952,0.2782338559627533,0.0414756648242473,0.2397508472204208
1.4282814264297483,1.242683172225952,0.2665459215641022,0.0407212898135185,0.2724207341670989
1.5528268814086914,1.242683172225952,0.1954028904438018,0.0414574034512042,0.2001251578330993
1.6082257032394407,1.242683172225952,0.0385732352733612,0.0516331270337104,0.0496366992592811
1.6583945751190183,1.242683172225952,0.2964043915271759,0.0760265588760375,0.3445608913898468
1.5818872451782229,1.242683172225952,0.2864201366901397,0.0483516976237297,0.2345821857452392
1.4388030767440796,1.242683172225952,0.2790907919406891,0.0452311523258686,0.1825961470603943
1.366976976394653,1.242683172225952,0.2588132321834564,0.0413624979555606,0.2074856013059616
1.3695944547653198,1.242683172225952,0.2219285070896148,0.040805909782648,0.2200929820537567
1.402294874191284,1.242683172225952,0.2114248871803284,0.0545389987528324,0.1261040717363357
1.525473713874817,1.242683172225952,0.0897655189037323,0.0547134019434452,0.0245494544506072
1.4290337562561035,1.242683172225952,0.2698962986469269,0.0727296620607376,0.3661899864673615
1.3483237028121948,1.242683172225952,0.3442526757717132,0.0497522763907909,0.3891897201538085
1.4062030315399168,1.242683172225952,0.1945079565048217,0.0308524314314126,0.1695667505264282
1.5111129283905027,1.242683172225952,0.1937187910079956,0.0394888147711753,0.1480142623186111
1.578118920326233,1.242683172225952,0.0077300816774368,0.0441626794636249,0.0363779217004776
1.528292536735535,1.242683172225952,0.2431675493717193,0.0644740164279937,0.2940177321434021


==> data/single_task_inference_result/ant/ant_single_task_inference_trajectories/42.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.0003898781142197,7.767850875854493,-1.772883057594299,3.2790184020996094,-1.3583964109420776
0.4651507139205932,7.767850875854493,-5.600937366485596,0.6795827746391296,-6.347743034362793
0.8722880482673645,7.767850875854493,-5.9514994621276855,0.1004034727811813,-5.577669143676758
1.360801100730896,7.767850875854493,-5.83673095703125,0.0608495138585567,-5.787833213806152
1.6777441501617432,7.767850875854493,-5.812290191650392,0.0459042005240917,-5.833488941192626
2.049171209335327,7.767850875854493,-5.866481304168701,0.0376097299158573,-5.874368190765381
2.2497992515563965,7.767850875854493,-5.864930629730225,0.0375838503241539,-5.81940460205078
2.728938341140747,7.767850875854493,-5.867220401763916,0.0375965386629104,-5.856863498687744
3.0001585483551025,7.767850875854493,-5.865447521209717,0.0376584120094776,-5.879265308380127
3.1585938930511475,7.767850875854493,-5.865192890167236,0.0377838015556335,-5.846692562103272
3.4217708110809326,7.767850875854493,-5.869341850280762,0.0380002297461032,-5.84160041809082
3.7902655601501456,7.767850875854493,-5.8722028732299805,0.0382257364690303,-5.804685592651367
3.940970659255981,7.767850875854493,-5.870220184326172,0.0388573594391346,-5.873430252075195
4.0629539489746085,7.767850875854493,-5.853953361511231,0.0395707339048385,-5.958093166351318
4.2454094886779785,7.767850875854493,-5.819136619567871,0.0406058207154274,-5.807684898376465
4.59715747833252,7.767850875854493,-5.738701343536377,0.0529272444546222,-5.734759330749512
4.9922380447387695,7.767850875854493,-5.695012569427489,0.0486845783889293,-5.678677558898926
5.4500036239624015,7.767850875854493,-4.882237911224365,0.086329385638237,-4.902913570404053
5.849429130554199,7.767850875854493,-4.792235851287842,0.54393208026886,-5.3455796241760245
5.864028930664063,7.767850875854493,-5.0772809982299805,0.3467015624046325,-4.960286617279053
5.907439708709717,7.767850875854493,-5.561611652374268,0.1715039163827896,-5.281815052032472
6.249143600463867,7.767850875854493,-5.788596630096436,0.0542593598365783,-5.8385629653930655
6.40280055999756,7.767850875854493,-5.14728832244873,0.1570530384778976,-4.997742176055908
6.423509120941161,7.767850875854493,-3.5302727222442623,0.1599738597869873,-3.4092938899993896
6.4160685539245605,7.767850875854493,-4.071627140045166,0.2509146332740784,-4.048847675323486
6.3248467445373535,7.767850875854493,-5.478389263153076,0.0623149015009403,-5.443802356719971
6.253183841705321,7.767850875854493,-3.815276861190796,0.5346052646636963,-3.952906608581544
6.284249305725098,7.767850875854493,-3.4759116172790527,0.1208396553993225,-3.336831808090209
6.13305139541626,7.767850875854493,-4.012585639953612,0.2634113430976868,-4.2064714431762695
6.118492603302002,7.767850875854493,-5.655813694000244,0.0560351647436618,-5.71060848236084
6.198446273803711,7.767850875854493,-4.054964065551758,0.3505507707595824,-4.140392780303955
6.445663928985596,7.767850875854493,-5.447081565856934,0.0539849624037742,-5.543092250823976
6.787813663482666,7.767850875854493,-5.448495388031006,0.0454292222857475,-5.495998382568359
6.847516536712647,7.767850875854493,-4.049476623535156,0.1222812756896018,-4.08697509765625
6.766164302825928,7.767850875854493,-4.84554386138916,0.1414173692464828,-4.989952087402344
6.844359874725342,7.767850875854493,-5.810347080230713,0.0856864526867866,-5.859463214874268
6.9516448974609375,7.767850875854493,-5.688823223114014,0.0454207956790924,-5.63631248474121
7.019903659820557,7.767850875854493,-5.039546489715576,0.0918117687106132,-4.992236137390137
7.067219257354736,7.767850875854493,-4.674151420593262,0.0999791622161865,-4.775296211242676
6.976773262023926,7.767850875854493,-4.691182613372803,0.1152269393205642,-4.66590690612793
6.991356849670409,7.767850875854493,-4.93218994140625,0.1244523972272872,-4.955145835876465
7.12721586227417,7.767850875854493,-5.554843425750732,0.0536997094750404,-5.627292633056641
7.088470935821533,7.767850875854493,-5.539315700531006,0.0489845387637615,-5.53411340713501
7.159420013427734,7.767850875854493,-5.789176940917969,0.1390086412429809,-5.886954307556152
7.489248275756837,7.767850875854493,-5.533449172973633,0.0633236467838287,-5.506389141082764
7.69173526763916,7.767850875854493,-5.582649230957031,0.0489029437303543,-5.510600566864014
7.750773429870605,7.767850875854493,-5.736280918121338,0.0622754842042923,-5.702008724212647
7.865604400634765,7.767850875854493,-5.897286891937256,0.0415607430040836,-5.928793430328369
7.854080677032471,7.767850875854493,-5.871085643768311,0.0348682515323162,-5.9008378982543945
7.75430154800415,7.767850875854493,-5.881789207458496,0.0332430675625801,-5.858786106109619
7.865110397338867,7.767850875854493,-5.797933101654053,0.0290425680577754,-5.761668205261231
7.934194564819336,7.767850875854493,-5.7999677658081055,0.0286506973206996,-5.82575273513794
7.937830448150634,7.767850875854493,-5.815930843353272,0.0289634279906749,-5.8286614418029785
7.818133354187011,7.767850875854493,-5.78839635848999,0.0336337015032768,-5.716921806335449
7.702761650085449,7.767850875854493,-5.780135631561279,0.0338087119162082,-5.774461269378662
7.562786102294922,7.767850875854493,-5.839522838592528,0.0315475612878799,-5.798999786376953
7.411170482635497,7.767850875854493,-5.810190677642822,0.0286002960056066,-5.805613517761231
7.365367412567138,7.767850875854493,-5.826370716094971,0.0280980505049228,-5.822825908660889
7.362135887145997,7.767850875854493,-5.837114810943604,0.0293859988451004,-5.818955898284912
7.343927383422852,7.767850875854493,-5.859991550445557,0.0305997636169195,-5.926945686340332
7.267953872680664,7.767850875854493,-5.923705577850342,0.0326110906898975,-5.934261798858643
7.269606113433837,7.767850875854493,-5.3803324699401855,0.0803960785269737,-5.400155544281006
7.229539394378662,7.767850875854493,-5.4743523597717285,0.0491987615823745,-5.45151424407959
7.270856857299805,7.767850875854493,-4.978512287139893,0.0667480751872062,-5.06051778793335
7.309841156005859,7.767850875854493,-5.968018054962158,0.0423996709287166,-5.944057941436768
7.340559482574464,7.767850875854493,-4.9317846298217765,0.0680814906954765,-4.865171909332275
7.266905784606933,7.767850875854493,-5.032235622406006,0.0673675537109375,-5.054295539855957
7.411763668060303,7.767850875854493,-5.40323543548584,0.0904754623770713,-5.3092002868652335
7.363360881805421,7.767850875854493,-5.653200626373291,0.0487067401409149,-5.658937454223633
7.508402824401855,7.767850875854493,-5.789304256439209,0.0733287706971168,-5.804364681243896
7.672056198120117,7.767850875854493,-5.900394916534424,0.0556065179407596,-5.889633655548096
7.767427444458006,7.767850875854493,-5.812913417816161,0.046366848051548,-5.865799903869629
7.751692771911621,7.767850875854493,-5.873344898223877,0.0387303233146667,-5.941789150238037
7.7458062171936035,7.767850875854493,-5.799190044403076,0.0289502423256635,-5.851492404937744
7.739588737487794,7.767850875854493,-5.804882049560546,0.0262944176793098,-5.812432289123535
7.76994752883911,7.767850875854493,-5.81055212020874,0.025152813643217,-5.764120578765869
7.770444869995117,7.767850875854493,-5.810107707977295,0.0247751753777265,-5.819680213928224
7.691988945007325,7.767850875854493,-5.814537525177002,0.0247206129133701,-5.864452838897705
7.656445026397706,7.767850875854493,-5.811795711517334,0.0246977508068084,-5.812650203704834
7.662594318389891,7.767850875854493,-5.8154802322387695,0.0252663567662239,-5.848426818847656
7.710208415985107,7.767850875854493,-5.8131256103515625,0.025959238409996,-5.820435047149657
7.856287002563475,7.767850875854493,-5.808511257171631,0.0268274024128913,-5.828607082366943
8.060325622558594,7.767850875854493,-5.832705974578857,0.030831754207611,-5.790504455566406
7.992362022399902,7.767850875854493,-5.853893756866455,0.0336259007453918,-5.823761940002441
7.942572593688963,7.767850875854493,-5.890944957733153,0.041969608515501,-5.8313937187194815
8.019906997680664,7.767850875854493,-5.814605236053467,0.0444149188697338,-5.856703281402588
8.122899055480957,7.767850875854493,-5.879278659820557,0.0531987138092517,-5.911480426788329
7.953631401062011,7.767850875854493,-5.827980995178224,0.049567338079214,-5.788100719451904
8.043951988220215,7.767850875854493,-5.735508441925049,0.0397620312869548,-5.71154260635376
8.08607482910156,7.767850875854493,-5.773786067962647,0.0419098436832428,-5.714608192443848
7.934331417083741,7.767850875854493,-5.84214973449707,0.0544393956661224,-5.863950252532959
7.8590354919433585,7.767850875854493,-5.7494306564331055,0.0421297959983348,-5.781250953674316
7.908669948577882,7.767850875854493,-5.791653156280518,0.0379801951348781,-5.813886642456056
7.81993293762207,7.767850875854493,-5.877405643463135,0.0419555120170116,-5.882388114929199
7.79022216796875,7.767850875854493,-5.91330099105835,0.0343741476535797,-5.951773643493652
7.638788223266602,7.767850875854493,-5.850211143493652,0.030347254127264,-5.828711986541748
7.698317527770995,7.767850875854493,-5.833942890167236,0.0279110074043273,-5.842807769775392
7.739860534667968,7.767850875854493,-5.820863246917725,0.0259409248828887,-5.850191593170166
7.775249481201171,7.767850875854493,-5.8153076171875,0.0256011188030242,-5.842098236083984
7.8056182861328125,7.767850875854493,-5.814821720123291,0.0257025584578514,-5.780602931976318
7.773926258087158,7.767850875854493,-5.825239181518555,0.0273658409714698,-5.835418224334717
7.7829813957214355,7.767850875854493,-5.825924396514893,0.025489293038845,-5.816098213195801
7.866238594055174,7.767850875854493,-5.8314828872680655,0.0249807611107826,-5.809141159057617
7.898833751678466,7.767850875854493,-5.825678825378418,0.0262109003961086,-5.8562541007995605
7.8500609397888175,7.767850875854493,-5.872024059295654,0.0283630359917879,-5.920374870300293
7.729479789733887,7.767850875854493,-5.929492473602295,0.030583607032895,-5.940060138702393
7.638344287872314,7.767850875854493,-5.8528265953063965,0.0309932194650173,-5.819997787475586
7.386760711669923,7.767850875854493,-5.817948818206787,0.0282252039760351,-5.769544124603272
7.534270286560058,7.767850875854493,-5.816824436187744,0.0275923386216163,-5.837283134460449
7.74103832244873,7.767850875854493,-5.828649997711182,0.0284148883074522,-5.82420778274536
7.884705066680909,7.767850875854493,-5.8206048011779785,0.0285865385085344,-5.793776035308838
8.261215209960938,7.767850875854493,-5.8557562828063965,0.0304422434419393,-5.844370365142822
8.202010154724121,7.767850875854493,-5.97602081298828,0.0576339662075042,-5.975242614746094
8.104952812194824,7.767850875854493,-6.060208797454834,0.053685899823904,-6.142823219299316
8.027805328369139,7.767850875854493,-5.810885429382324,0.052201509475708,-5.797532558441161
8.084432601928713,7.767850875854493,-6.344884395599365,0.0570000484585762,-6.342657089233398
8.12416362762451,7.767850875854493,-5.795107364654541,0.0671477690339088,-5.783645153045654
8.15832805633545,7.767850875854493,-5.847852230072021,0.0619417764246463,-5.819639205932617
8.172924041748049,7.767850875854493,-5.760962009429932,0.0520285256206989,-5.84081506729126
8.088941574096678,7.767850875854493,-5.7405266761779785,0.0522988513112068,-5.643233776092528
8.081483840942385,7.767850875854493,-5.715980052947998,0.0553697273135185,-5.730507373809815
8.137684822082518,7.767850875854493,-5.727242946624756,0.0584953054785728,-5.782574176788329
8.040729522705078,7.767850875854493,-5.779182910919189,0.0624955147504806,-5.762481212615967
7.93670415878296,7.767850875854493,-5.760900974273682,0.0534495376050472,-5.913656711578369
8.048487663269043,7.767850875854493,-5.723289489746094,0.0468306876718998,-5.696662902832031
7.962953567504883,7.767850875854493,-5.792267322540283,0.0499749816954135,-5.796895503997803
8.116663932800293,7.767850875854493,-5.959591388702393,0.0476516708731651,-5.8857951164245605
8.263293266296385,7.767850875854493,-5.804169178009033,0.0422899685800075,-5.809997081756592
8.419523239135742,7.767850875854493,-5.81702995300293,0.0483861193060874,-5.722158908843993
8.451292991638182,7.767850875854493,-5.77663516998291,0.05111950263381,-5.76053762435913
8.131436347961426,7.767850875854493,-5.808403491973877,0.0574814230203628,-5.928505897521973
7.8918023109436035,7.767850875854493,-5.728637218475342,0.0666964575648307,-5.795229911804199
7.596566200256347,7.767850875854493,-5.692058086395264,0.0677582398056984,-5.655685901641846
7.3640732765197745,7.767850875854493,-5.798030853271484,0.0498146265745162,-5.816164970397949
7.085140705108643,7.767850875854493,-5.758584022521973,0.033390425145626,-5.7654547691345215
6.824553489685059,7.767850875854493,-5.825439929962158,0.0308336727321147,-5.846923828125
6.851351261138916,7.767850875854493,-5.853595733642577,0.0308657698333263,-5.886306285858153
6.7813873291015625,7.767850875854493,-5.9136176109313965,0.0327638387680053,-5.908109664916992
6.750829696655273,7.767850875854493,-5.971373081207275,0.0347982086241245,-6.0084428787231445
6.768367290496825,7.767850875854493,-6.057652950286865,0.0418570712208747,-6.032394409179688
6.914309024810791,7.767850875854493,-4.571259021759033,0.1026309132575988,-4.589757919311523
7.061810493469238,7.767850875854493,-4.66166353225708,0.0992455929517746,-4.891199111938477
7.12141227722168,7.767850875854493,-4.509412288665772,0.111400157213211,-4.573346614837647
7.026939392089844,7.767850875854493,-4.740070819854736,0.1313152909278869,-4.77472734451294
6.936220645904541,7.767850875854493,-5.623704433441161,0.1609107404947281,-5.748281955718993
6.934022426605225,7.767850875854493,-5.800451755523682,0.0435935072600841,-5.783340930938721
6.935403823852539,7.767850875854493,-5.85658597946167,0.044788721948862,-5.9289183616638175
6.933411121368408,7.767850875854493,-5.947089195251465,0.0459607616066932,-5.940236568450928
7.030807495117188,7.767850875854493,-5.0360426902771,0.0999738201498985,-5.140181064605713
7.052713394165039,7.767850875854493,-4.513644695281982,0.0911346897482872,-4.347076892852783
7.068828105926514,7.767850875854493,-4.558393478393555,0.1075263246893882,-4.479960918426514
7.082448959350586,7.767850875854493,-4.630041599273682,0.1233301013708114,-4.748096942901611
7.045889854431152,7.767850875854493,-4.6411452293396,0.0893239080905914,-4.715212821960449
7.031442642211913,7.767850875854493,-4.539863109588623,0.0827454105019569,-4.622887134552002
7.017826080322266,7.767850875854493,-4.776776790618896,0.0741026699542999,-4.738952159881592
7.016476631164551,7.767850875854493,-4.533542633056641,0.0743006989359855,-4.58128786087036
7.002945423126221,7.767850875854493,-4.516642570495605,0.0730235576629638,-4.520562171936035
7.047885417938232,7.767850875854493,-4.465741634368896,0.0777408257126808,-4.528841495513916
7.115261554718018,7.767850875854493,-4.524702548980713,0.0821609273552894,-4.715085506439209
7.15661096572876,7.767850875854493,-4.622056007385254,0.0891711935400962,-4.724819660186768
7.130496025085449,7.767850875854493,-4.674869537353516,0.1006561666727066,-4.749881267547608
7.090805530548096,7.767850875854493,-4.725269794464111,0.1015652939677238,-4.882998943328857
7.062209129333496,7.767850875854493,-5.472896575927734,0.0618377774953842,-5.519481658935546
6.99444055557251,7.767850875854493,-4.567260265350342,0.0778619945049285,-4.64903450012207
6.988957405090332,7.767850875854493,-4.510234355926514,0.0649887844920158,-4.612576961517334
7.002708911895752,7.767850875854493,-4.480151176452637,0.06947772949934,-4.497838497161865
7.056811332702637,7.767850875854493,-4.556820869445801,0.0744015276432037,-4.546404838562012
7.091003894805908,7.767850875854493,-4.759322643280028,0.0874787494540214,-4.87132692337036
7.126018047332764,7.767850875854493,-4.570497035980225,0.0952803343534469,-4.635910034179688
7.217879295349122,7.767850875854493,-4.680995464324951,0.0971113964915275,-4.81559419631958
7.222268104553223,7.767850875854493,-4.885668277740479,0.0872852653264999,-4.712286472320557
7.1754465103149405,7.767850875854493,-4.959025859832764,0.097666822373867,-4.93488883972168
7.152960300445557,7.767850875854493,-5.5513596534729,0.0841903761029243,-5.4720306396484375
7.163604736328125,7.767850875854493,-5.472376823425293,0.0555538572371006,-5.386065483093262
7.171138763427734,7.767850875854493,-4.73926877975464,0.0644304081797599,-4.800613880157472
7.149593830108643,7.767850875854493,-4.803386211395264,0.0675985440611839,-4.82957935333252
7.177837848663329,7.767850875854493,-4.6668701171875,0.0711276680231094,-4.63329553604126
7.241820335388183,7.767850875854493,-4.761560916900635,0.0739811435341835,-4.707202911376953
7.281615257263183,7.767850875854493,-4.82355499267578,0.0759034156799316,-4.865581035614014
7.3035922050476065,7.767850875854493,-4.883281230926514,0.0843253061175346,-4.802889823913574
7.341714859008789,7.767850875854493,-4.989565372467041,0.0824473202228546,-4.887463092803955
7.323832035064697,7.767850875854493,-5.073287487030028,0.0720051601529121,-5.028931617736816
7.337644577026366,7.767850875854493,-5.029712677001953,0.068569965660572,-5.156171798706056
7.272087574005128,7.767850875854493,-5.531486988067626,0.0622060671448707,-5.511409759521484
7.206148147583008,7.767850875854493,-5.126047611236572,0.0659803003072738,-5.1227335929870605
7.232516288757325,7.767850875854493,-5.627113819122314,0.0535822175443172,-5.635982990264893
7.202051162719728,7.767850875854493,-5.81766653060913,0.0446381270885467,-5.864084243774414
7.193454742431641,7.767850875854493,-5.952817916870117,0.0405911169946193,-5.938139915466309
7.158878326416016,7.767850875854493,-5.190796375274657,0.0839225128293037,-5.289966583251953
7.295173168182373,7.767850875854493,-4.732795715332031,0.0638569369912147,-4.649380207061768
7.333948612213135,7.767850875854493,-4.933980464935304,0.0686210542917251,-5.090819358825684
7.397109508514403,7.767850875854493,-5.006678104400635,0.0856979563832283,-5.007802963256836
7.421248435974122,7.767850875854493,-5.219091892242432,0.0832718834280967,-5.14011287689209
7.435348033905028,7.767850875854493,-5.480853080749512,0.072253793478012,-5.405348300933838
7.393931865692138,7.767850875854493,-5.259434223175049,0.0722915679216385,-5.256829261779785
7.39739942550659,7.767850875854493,-5.223146915435791,0.0610549412667751,-5.223656177520752
7.329173564910888,7.767850875854493,-5.723504543304443,0.0509017817676067,-5.720418930053711
7.247668743133546,7.767850875854493,-5.449089527130127,0.0665747746825218,-5.550431251525879
7.201504230499268,7.767850875854493,-5.937217712402344,0.0460079051554203,-5.900701522827148
7.1975178718566895,7.767850875854493,-5.913413047790527,0.0414466820657253,-5.948460578918457


==> data/single_task_inference_result/ant/ant_single_task_inference_trajectories/43.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.1218105405569076,3.6245484352111816,-1.772883057594299,3.2790184020996094,0.850645363330841
0.5598195791244507,3.6245484352111816,-2.303682565689087,0.2522052824497223,-4.698144912719728
1.0109219551086424,3.6245484352111816,-1.8654459714889529,0.1066328138113021,-2.0908689498901367
1.4555294513702393,3.6245484352111816,-1.9363317489624023,0.0827103406190872,-1.9836529493331907
1.7662904262542725,3.6245484352111816,-1.915965795516968,0.0543236136436462,-2.093428134918213
2.167036771774292,3.6245484352111816,-2.037099599838257,0.0425198301672935,-2.0161125659942623
2.668865919113159,3.6245484352111816,-2.0536675453186035,0.0429632104933261,-2.0608251094818115
2.9418866634368896,3.6245484352111816,-2.026601791381836,0.0429679825901985,-1.9449864625930784
2.9430923461914062,3.6245484352111816,-1.7415312528610227,0.0363986045122146,-1.7820910215377808
3.3647656440734863,3.6245484352111816,-2.0500926971435542,0.0555829778313636,-2.065857410430908
3.5670053958892822,3.6245484352111816,-1.8413203954696653,0.0471604578197002,-1.7878767251968384
3.7513241767883296,3.6245484352111816,-1.966919183731079,0.0469555892050266,-1.9721832275390625
3.877878665924072,3.6245484352111816,-1.9502413272857664,0.0408416502177715,-2.03308629989624
3.866677045822144,3.6245484352111816,-2.001028060913085,0.0369717814028263,-1.9977054595947263
3.7820563316345215,3.6245484352111816,-1.9408435821533203,0.0403746962547302,-1.9100234508514404
3.7906124591827393,3.6245484352111816,-1.8931951522827148,0.0291695948690176,-1.891965627670288
3.8442857265472408,3.6245484352111816,-1.9547106027603147,0.0292629562318325,-1.9311139583587649
3.7729992866516113,3.6245484352111816,-2.011409282684326,0.0418551042675972,-2.006765365600585
3.758300065994263,3.6245484352111816,-1.923770308494568,0.0369410961866378,-1.9089868068695068
3.6510057449340816,3.6245484352111816,-1.9474632740020752,0.0281064119189977,-1.9420292377471924
3.4674222469329834,3.6245484352111816,-1.9352293014526367,0.0284602269530296,-1.951558947563172
3.402024269104004,3.6245484352111816,-1.9236532449722288,0.02737333253026,-1.912713646888733
3.318234205245972,3.6245484352111816,-1.9025663137435915,0.0261803548783063,-1.8777639865875244
3.3171477317810054,3.6245484352111816,-1.9221938848495483,0.0262786112725734,-1.8975991010665887
3.309424877166748,3.6245484352111816,-1.931838631629944,0.0278052948415279,-1.9138350486755369
3.404905080795288,3.6245484352111816,-1.9396060705184937,0.0314604081213474,-1.9223830699920648
3.5177855491638184,3.6245484352111816,-1.93135130405426,0.0317399129271507,-1.88284695148468
3.425858497619629,3.6245484352111816,-1.86121666431427,0.0462619997560977,-1.852638363838196
3.4313926696777344,3.6245484352111816,-1.9911231994628904,0.0389004051685333,-1.981393337249756
3.379494428634644,3.6245484352111816,-1.9601199626922607,0.0361765101552009,-1.94491970539093
3.472778558731079,3.6245484352111816,-1.936806559562683,0.0311570577323436,-1.915389895439148
3.5623996257781982,3.6245484352111816,-1.9298478364944456,0.0290211178362369,-1.9043729305267327
3.578658580780029,3.6245484352111816,-1.9466503858566284,0.0337352640926837,-1.9530446529388428
3.649463176727296,3.6245484352111816,-1.9224028587341309,0.0312081556767225,-1.8725938796997077
3.7045407295227046,3.6245484352111816,-1.9546936750411987,0.0323294028639793,-1.9165954589843752
3.6429660320281982,3.6245484352111816,-1.9633127450942995,0.0246793497353792,-1.9737976789474487
3.590153694152832,3.6245484352111816,-1.9564014673233032,0.023470127955079,-1.9359676837921145
3.498163938522339,3.6245484352111816,-1.94026267528534,0.023218261078,-1.9483947753906248
3.6028435230255127,3.6245484352111816,-1.9238688945770264,0.0230005569756031,-1.871764063835144
3.6914916038513184,3.6245484352111816,-1.9326115846633911,0.0230951644480228,-1.9646897315979004
3.5876972675323486,3.6245484352111816,-1.9259729385375977,0.022422719746828,-1.90073561668396
3.603550910949707,3.6245484352111816,-1.9237185716629028,0.0225846413522958,-1.918579697608948
3.5969326496124268,3.6245484352111816,-1.913663864135742,0.0242202598601579,-1.8980604410171509
3.5533366203308105,3.6245484352111816,-1.9195770025253287,0.0223640110343694,-1.934682250022888
3.543023109436035,3.6245484352111816,-1.9235742092132568,0.0226563159376382,-1.9247200489044187
3.62415075302124,3.6245484352111816,-1.9198811054229736,0.0231814123690128,-1.8867950439453125
3.7655754089355455,3.6245484352111816,-1.920782208442688,0.0229497179388999,-1.9201205968856807
3.834331512451172,3.6245484352111816,-1.9259985685348515,0.0230959206819534,-1.9279996156692505
3.6371088027954097,3.6245484352111816,-1.982981204986572,0.0287371352314949,-1.955595016479492
3.4916911125183105,3.6245484352111816,-1.8919939994812007,0.0261890068650245,-1.8924579620361328
3.524385452270508,3.6245484352111816,-1.8912850618362425,0.0229399986565113,-1.8987833261489868
3.607513189315796,3.6245484352111816,-1.8957077264785769,0.0260663200169801,-1.859130620956421
3.6893115043640137,3.6245484352111816,-1.9268962144851685,0.02534906193614,-1.9696267843246456
3.629056930541992,3.6245484352111816,-1.9312322139739992,0.0228978637605905,-1.930967092514038
3.4042284488677974,3.6245484352111816,-1.9349452257156368,0.0256569217890501,-1.9138950109481807
3.3747918605804443,3.6245484352111816,-1.925668358802796,0.023750239983201,-1.9162992238998413
3.4524776935577397,3.6245484352111816,-1.9195749759674072,0.0238097831606864,-1.9457619190216064
3.374988079071045,3.6245484352111816,-1.9351392984390257,0.0257246401160955,-1.917735695838928
3.3962910175323486,3.6245484352111816,-1.9434019327163696,0.0272978749126195,-1.949828505516052
3.6109476089477535,3.6245484352111816,-1.9657654762268064,0.0340223759412765,-1.9719598293304443
3.803357839584351,3.6245484352111816,-1.9487843513488767,0.030925303697586,-1.929338335990905
3.743272066116333,3.6245484352111816,-1.92848002910614,0.030363256111741,-1.930243134498596
3.6914343833923335,3.6245484352111816,-1.952186822891236,0.0378398448228836,-1.9291725158691408
3.6243834495544434,3.6245484352111816,-1.943232178688049,0.0289246048778295,-1.9367741346359248
3.516799211502075,3.6245484352111816,-1.9277595281600952,0.0235077608376741,-1.933535933494568
3.4542722702026367,3.6245484352111816,-1.928839087486267,0.0258689410984516,-1.923336625099182
3.4607765674591064,3.6245484352111816,-1.9178277254104608,0.0245180148631334,-1.9269560575485227
3.408287048339844,3.6245484352111816,-1.9260231256484983,0.0245887786149978,-1.9409137964248653
3.4944679737091064,3.6245484352111816,-1.9256390333175657,0.0259243305772542,-1.89215624332428
3.539102315902709,3.6245484352111816,-1.9205547571182249,0.0285535100847482,-1.915531039237976
3.534799575805664,3.6245484352111816,-1.9374407529830928,0.031445562839508,-1.9081397056579588
3.5824296474456787,3.6245484352111816,-1.9527781009674072,0.0355421267449855,-1.9402179718017576
3.588342666625977,3.6245484352111816,-1.944474577903748,0.0329823493957519,-1.9757192134857176
3.5584583282470703,3.6245484352111816,-1.927977919578552,0.0258762706071138,-1.9147366285324097
3.5699996948242188,3.6245484352111816,-1.9208241701126096,0.0251528862863779,-1.9260663986206048
3.494420051574707,3.6245484352111816,-1.9207724332809448,0.0252264309674501,-1.9070496559143064
3.4562501907348637,3.6245484352111816,-1.91916573047638,0.0239364691078662,-1.9336115121841435
3.519729852676392,3.6245484352111816,-1.917458176612854,0.0246730018407106,-1.905178785324097
3.6043989658355713,3.6245484352111816,-1.9316442012786863,0.0265071429312229,-1.915391087532044
3.6005055904388428,3.6245484352111816,-1.9277001619338987,0.0263066831976175,-1.8905609846115112
3.67234206199646,3.6245484352111816,-1.9211829900741573,0.026026589795947,-1.923896074295044
3.628321409225464,3.6245484352111816,-1.931944727897644,0.0269380006939172,-1.9343515634536743
3.6047637462615967,3.6245484352111816,-1.933810353279113,0.0232810527086257,-1.9452098608016968
3.581857442855835,3.6245484352111816,-1.9284203052520752,0.0212853755801916,-1.9002658128738403
3.530369997024536,3.6245484352111816,-1.927695393562317,0.0218703486025333,-1.9307352304458616
3.5438098907470703,3.6245484352111816,-1.9284682273864744,0.0219646170735359,-1.9382846355438232
3.725551128387451,3.6245484352111816,-1.9214652776718133,0.0224202703684568,-1.9150049686431885
3.84766149520874,3.6245484352111816,-1.9160484075546265,0.0243376344442367,-1.890280723571777
3.950397491455079,3.6245484352111816,-1.9613234996795648,0.0263142921030521,-1.947400569915772
3.740298986434937,3.6245484352111816,-1.9528945684432983,0.0351093411445617,-1.9739946126937864
3.567028999328613,3.6245484352111816,-1.894730806350708,0.0293520875275135,-1.9248405694961548
3.4655861854553223,3.6245484352111816,-1.9283179044723515,0.0262993313372135,-1.9140132665634155
3.596092700958252,3.6245484352111816,-1.9204214811325075,0.0302700791507959,-1.9060328006744385
3.623939752578736,3.6245484352111816,-1.902137398719788,0.0275640916079282,-1.927444100379944
3.639829874038696,3.6245484352111816,-1.9174520969390867,0.0233091078698635,-1.9264777898788448
3.684892654418945,3.6245484352111816,-1.927415370941162,0.0226483028382062,-1.9550201892852783
3.71390461921692,3.6245484352111816,-1.9475057125091555,0.0246897432953119,-1.9468195438385008
3.7137923240661617,3.6245484352111816,-1.9665387868881223,0.0233241990208625,-1.9932790994644165
3.688528537750244,3.6245484352111816,-1.9858523607254028,0.0250309109687805,-1.988584995269776
3.662296295166016,3.6245484352111816,-1.9543745517730715,0.0278505496680736,-1.9388240575790403
3.706265211105346,3.6245484352111816,-1.945778012275696,0.0268938895314931,-1.9592729806900024
3.7324502468109126,3.6245484352111816,-1.95515525341034,0.0271656028926372,-1.9297125339508057
3.5758669376373287,3.6245484352111816,-1.9848481416702275,0.0287330877035856,-1.9972766637802124
3.4520297050476074,3.6245484352111816,-1.955881595611572,0.025366473942995,-1.952309489250183
3.4591376781463623,3.6245484352111816,-1.9065984487533567,0.0245314594358205,-1.9072636365890503
3.521810531616211,3.6245484352111816,-1.9078302383422847,0.0254704561084508,-1.939489364624024
3.540325403213501,3.6245484352111816,-1.9276996850967407,0.0264040529727935,-1.888577222824097
3.4980595111846924,3.6245484352111816,-1.933654427528381,0.0264667142182588,-1.9464162588119505
3.4498486518859863,3.6245484352111816,-1.9593263864517207,0.0350564643740654,-1.995849728584289
3.5164756774902344,3.6245484352111816,-1.9258800745010367,0.0297132078558206,-1.843470811843872
3.581350088119507,3.6245484352111816,-1.932528614997864,0.0277673732489347,-1.910397291183472
3.6197631359100337,3.6245484352111816,-1.917080998420716,0.0266169924288988,-1.933046102523804
3.6810019016265865,3.6245484352111816,-1.9388881921768188,0.0276478845626115,-1.9108325242996207
3.6117520332336426,3.6245484352111816,-1.9472907781600952,0.0258357431739568,-1.8957098722457884
3.5187458992004395,3.6245484352111816,-1.9354945421218872,0.023422222584486,-1.903053641319275
3.505550146102905,3.6245484352111816,-1.9255682229995728,0.0224698558449745,-1.9128702878952024
3.6253752708435054,3.6245484352111816,-1.9193688631057737,0.0228884145617485,-1.9431959390640257
3.735064029693604,3.6245484352111816,-1.9255777597427368,0.0231659039855003,-1.9028306007385247
3.6627840995788574,3.6245484352111816,-1.9315023422241209,0.0225815828889608,-1.918079733848572
3.697840690612793,3.6245484352111816,-1.957275509834289,0.0265879314392805,-1.9543050527572632
3.6892828941345215,3.6245484352111816,-1.936910510063172,0.0252357982099056,-1.9077610969543457
3.680808067321777,3.6245484352111816,-1.953234434127808,0.0249165315181016,-1.9663615226745603
3.62877893447876,3.6245484352111816,-1.982177138328552,0.0283194594085216,-1.9939488172531128
3.6112568378448486,3.6245484352111816,-1.9393389225006104,0.0247789025306701,-1.9282808303833008
3.380969524383545,3.6245484352111816,-1.9425921440124512,0.0232829470187425,-1.93353807926178
3.427863836288452,3.6245484352111816,-1.9295576810836792,0.0229217484593391,-1.895257949829101
3.63861870765686,3.6245484352111816,-1.9346349239349363,0.0236908365041017,-1.951817870140076
3.7344307899475098,3.6245484352111816,-1.9366291761398315,0.0236679371446371,-1.9015209674835205
3.793346643447876,3.6245484352111816,-1.9522198438644407,0.0231262259185314,-1.946766734123229
3.7535533905029297,3.6245484352111816,-1.9691203832626345,0.0519185401499271,-2.0273063182830806
3.6251819133758554,3.6245484352111816,-1.9590069055557249,0.0380845628678798,-1.9528075456619265
3.5561962127685542,3.6245484352111816,-1.919844031333924,0.0244370959699153,-1.899644374847412
3.744807958602905,3.6245484352111816,-1.9150537252426147,0.0243986379355192,-1.930038809776306
3.8566040992736816,3.6245484352111816,-1.9033442735672,0.0251912642270326,-1.8755379915237425
3.849345445632935,3.6245484352111816,-1.914039731025696,0.0260325670242309,-1.9395006895065308
3.860153198242188,3.6245484352111816,-1.8883241415023804,0.0294274911284446,-1.8947641849517824
3.82853889465332,3.6245484352111816,-1.8900429010391235,0.0317093096673488,-1.9499690532684328
3.8436210155487056,3.6245484352111816,-1.9217268228530884,0.0299810655415058,-1.9026297330856323
3.8504931926727295,3.6245484352111816,-1.92901349067688,0.0328898914158344,-1.9588156938552856
3.8444561958312975,3.6245484352111816,-1.926214337348937,0.0365270599722862,-1.913273215293884
3.8020966053009033,3.6245484352111816,-1.9155560731887813,0.0341963097453117,-1.9253242015838623
3.6347382068634033,3.6245484352111816,-1.924348950386048,0.0313876755535602,-1.9111374616622925
3.5187971591949463,3.6245484352111816,-1.9318186044692995,0.0273282341659069,-1.9223092794418333
3.3789055347442623,3.6245484352111816,-1.9189473390579224,0.026971336454153,-1.9113848209381104
3.3799214363098145,3.6245484352111816,-1.8943011760711668,0.0269494950771331,-1.8830112218856807
3.1975114345550537,3.6245484352111816,-1.9235258102416992,0.0266140103340148,-1.9653987884521484
3.436887264251709,3.6245484352111816,-1.9195452928543089,0.026736507192254,-1.9039498567581177
3.69326376914978,3.6245484352111816,-1.936458230018616,0.0300764348357915,-1.93613350391388
3.7503139972686768,3.6245484352111816,-2.013283491134644,0.0321369916200637,-1.9892120361328125
3.7183666229248047,3.6245484352111816,-1.9679447412490845,0.0316450335085392,-1.9814103841781616
3.742739200592041,3.6245484352111816,-2.000131845474243,0.0529704317450523,-2.020749807357788
3.757694721221924,3.6245484352111816,-1.987354159355164,0.0351633168756961,-1.9870847463607788
3.7614445686340328,3.6245484352111816,-1.922241449356079,0.031446985900402,-1.9439215660095213
3.7212629318237296,3.6245484352111816,-1.9363862276077275,0.0378975123167038,-1.8924876451492307
3.6365470886230473,3.6245484352111816,-1.9328154325485227,0.0304996073246002,-1.9212349653244016
3.734356880187988,3.6245484352111816,-1.937419414520264,0.0260931141674518,-1.903882384300232
3.862217903137207,3.6245484352111816,-1.9398560523986816,0.0255229454487562,-1.9461822509765625
3.8086547851562496,3.6245484352111816,-1.97504723072052,0.0291616823524236,-2.026679992675781
3.832006454467773,3.6245484352111816,-1.8858195543289185,0.029939541593194,-1.8912510871887207
3.795328378677368,3.6245484352111816,-1.9150644540786743,0.0269661024212837,-1.9819765090942385
3.866876363754272,3.6245484352111816,-1.9193955659866333,0.0302466619759798,-1.933953881263733
3.7277464866638175,3.6245484352111816,-1.9163804054260247,0.0335508659482002,-1.8526937961578367
3.61725115776062,3.6245484352111816,-1.9192873239517207,0.0298490952700376,-1.9403984546661377
3.5231916904449463,3.6245484352111816,-1.9419287443161009,0.0258384775370359,-1.9311594963073728
3.6609749794006334,3.6245484352111816,-1.921221613883972,0.0271663274616003,-1.8545544147491453
3.716793775558472,3.6245484352111816,-1.9201959371566768,0.025638410821557,-1.9199975728988647
3.718351602554321,3.6245484352111816,-1.9407089948654173,0.023147027939558,-1.9557498693466184
3.6905517578125,3.6245484352111816,-1.9739786386489868,0.0241698026657104,-1.97808051109314
3.5782291889190674,3.6245484352111816,-1.9618631601333616,0.0321393758058548,-1.9041396379470823
3.4747152328491206,3.6245484352111816,-1.9575225114822388,0.0251742135733366,-1.917388796806336
3.2282185554504395,3.6245484352111816,-1.914918541908264,0.0250230599194765,-1.93655014038086
3.236053705215454,3.6245484352111816,-1.9132455587387085,0.0247848164290189,-1.915294289588928
3.1902048587799072,3.6245484352111816,-1.9179483652114868,0.0266724694520235,-1.905954360961914
3.1447174549102783,3.6245484352111816,-1.935483813285828,0.0293733067810535,-1.9496806859970088
3.232954263687134,3.6245484352111816,-1.9698743820190427,0.0323386676609516,-1.9705077409744265
3.462947368621826,3.6245484352111816,-1.7647877931594849,0.0544482246041297,-1.7928167581558228
3.656436681747437,3.6245484352111816,-1.8754619359970088,0.0466482006013393,-1.8948560953140257
3.7559862136840816,3.6245484352111816,-1.9718037843704224,0.0425942875444889,-1.9660744667053225
3.837848424911499,3.6245484352111816,-1.9756199121475213,0.0365485846996307,-1.9455788135528564
3.7938404083251953,3.6245484352111816,-1.9201594591140747,0.0633073598146438,-1.9831795692443848
3.7644293308258057,3.6245484352111816,-1.9138695001602168,0.0375550501048564,-1.9284548759460447
3.743786811828613,3.6245484352111816,-1.9321700334548952,0.0270083434879779,-1.9559116363525395
3.675351142883301,3.6245484352111816,-1.9340085983276367,0.0292893815785646,-1.9314918518066408
3.6267130374908447,3.6245484352111816,-1.9498277902603147,0.0314114317297935,-1.9738626480102537
3.6049981117248535,3.6245484352111816,-1.940773248672485,0.0262834429740905,-1.9475555419921875
3.6405222415924072,3.6245484352111816,-1.9371255636215208,0.0243788566440343,-1.9231308698654173
3.6851320266723633,3.6245484352111816,-1.939431309700012,0.0229246225208044,-1.9640779495239256
3.7118413448333754,3.6245484352111816,-1.9438549280166624,0.021781001240015,-1.936302661895752
3.7814874649047847,3.6245484352111816,-1.9581604003906248,0.0226178243756294,-1.9919188022613523
3.748656988143921,3.6245484352111816,-2.0064265727996826,0.0269732847809791,-2.028627157211304
3.683368682861328,3.6245484352111816,-1.9256165027618408,0.0314154364168643,-1.9142888784408567
3.7257134914398193,3.6245484352111816,-1.9447762966156004,0.0276250801980495,-1.941039681434632
3.818255424499512,3.6245484352111816,-1.952886700630188,0.0261036176234483,-1.9487019777297967
3.815818309783936,3.6245484352111816,-2.053783178329468,0.0329128615558147,-2.125495195388793
3.637287378311157,3.6245484352111816,-1.90061628818512,0.0389502309262752,-1.8817777633666992
3.7516014575958248,3.6245484352111816,-1.92183005809784,0.0250923000276088,-1.9423365592956543
3.6299448013305664,3.6245484352111816,-1.947830319404602,0.0245864391326904,-1.974981904029846
3.5720744132995605,3.6245484352111816,-1.9401118755340576,0.0263583958148956,-1.9607578516006468
3.704513549804688,3.6245484352111816,-1.9219059944152832,0.0238589141517877,-1.943055868148804
3.7166368961334233,3.6245484352111816,-1.910894989967346,0.0227986760437488,-1.8932814598083496


==> data/single_task_inference_result/ant/ant_single_task_inference_trajectories/44.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.0333328768610954,8.26570224761963,-1.772883057594299,3.2790184020996094,-0.9984269738197328
0.5010022521018982,8.26570224761963,-5.873122215270996,0.8198238611221313,0.2438035011291504
0.6768044233322144,8.26570224761963,-6.450409889221192,0.1212910637259483,-6.1039228439331055
0.7652372121810913,8.26570224761963,-6.333927631378174,0.0624024011194706,-6.226250171661377
1.1360540390014648,8.26570224761963,-6.298771858215332,0.0468945503234863,-6.403433322906494
1.2874597311019895,8.26570224761963,-6.343896389007568,0.0388265214860439,-6.381119251251221
1.75676167011261,8.26570224761963,-6.346109867095947,0.0387958735227584,-6.376089572906494
2.134533882141113,8.26570224761963,-6.343638896942139,0.0387915931642055,-6.360866069793701
2.3261992931365967,8.26570224761963,-6.339296817779541,0.0387962982058525,-6.336319446563721
2.80093765258789,8.26570224761963,-6.339827060699463,0.0388130061328411,-6.34902811050415
3.090439558029175,8.26570224761963,-6.336085796356201,0.0388345383107662,-6.347208499908447
3.478384017944336,8.26570224761963,-6.333821296691895,0.0389286763966083,-6.383538722991943
3.900591611862183,8.26570224761963,-6.332068920135497,0.0390989519655704,-6.372478485107422
4.203032970428467,8.26570224761963,-6.329630851745605,0.0393345616757869,-6.346650123596192
4.468592166900635,8.26570224761963,-6.327453136444092,0.0399150028824806,-6.307584762573241
4.637514114379883,8.26570224761963,-6.307121276855469,0.040680143982172,-6.321143627166748
4.968811988830566,8.26570224761963,-6.234643459320068,0.0453704930841922,-6.275150775909424
5.431344032287598,8.26570224761963,-6.194532871246338,0.0505602024495601,-6.161630153656006
5.845451354980469,8.26570224761963,-4.9801998138427725,0.4840327203273772,-4.2449049949646
6.212791919708252,8.26570224761963,-5.132617473602295,0.6750776767730713,-5.394220352172852
6.74533748626709,8.26570224761963,-5.232123851776123,0.3476393520832062,-5.382676124572754
7.05722713470459,8.26570224761963,-5.783724308013916,0.1196926906704902,-5.87540864944458
7.234402656555174,8.26570224761963,-5.686112880706787,0.0876326784491539,-5.752955913543701
7.3909335136413565,8.26570224761963,-5.582887649536133,0.1127932220697402,-5.524126052856444
7.16364288330078,8.26570224761963,-5.257102489471436,0.124671533703804,-5.173151016235352
7.372377395629882,8.26570224761963,-6.23237419128418,0.2030477076768875,-6.315852165222168
7.804177284240722,8.26570224761963,-6.33988618850708,0.0541539266705512,-6.272389888763428
7.936480522155762,8.26570224761963,-6.120284557342528,0.0362533740699291,-6.000239849090576
8.03852653503418,8.26570224761963,-6.040976524353027,0.049874261021614,-6.135902404785156
8.146417617797852,8.26570224761963,-6.278380393981934,0.0844118446111679,-6.273404598236084
8.28897762298584,8.26570224761963,-6.305178642272949,0.0600555390119552,-6.261110305786133
8.389129638671875,8.26570224761963,-6.35004472732544,0.0424450226128101,-6.406731128692626
8.289636611938477,8.26570224761963,-6.359992027282715,0.0363196693360805,-6.401414394378662
8.196927070617676,8.26570224761963,-6.312580108642577,0.0308326818048954,-6.301714420318604
8.221917152404785,8.26570224761963,-6.292445659637451,0.029097905382514,-6.279547214508057
8.336389541625977,8.26570224761963,-6.283535957336426,0.0265165232121944,-6.266292095184326
8.44312858581543,8.26570224761963,-6.304802894592285,0.0267061181366443,-6.336060047149657
8.524154663085938,8.26570224761963,-6.325307369232178,0.029192129150033,-6.3783464431762695
8.638312339782713,8.26570224761963,-6.3399386405944815,0.0396057292819023,-6.364835739135742
8.70785903930664,8.26570224761963,-6.290343761444092,0.053421888500452,-6.345499992370605
8.5489501953125,8.26570224761963,-6.238072395324707,0.0518832728266716,-6.200051307678224
8.417329788208006,8.26570224761963,-6.195982456207275,0.0532238334417343,-6.193706989288329
8.222023963928223,8.26570224761963,-6.208008289337158,0.055427711457014,-6.163556098937988
7.925146102905273,8.26570224761963,-6.237719058990479,0.0424144715070724,-6.243355751037598
7.920027256011962,8.26570224761963,-6.253219127655028,0.0333680249750614,-6.323895931243896
8.033160209655762,8.26570224761963,-6.29065465927124,0.0304471217095851,-6.302600860595703
8.088711738586426,8.26570224761963,-6.295564651489258,0.0299545917659997,-6.266246795654297
8.085877418518066,8.26570224761963,-6.287688732147217,0.0301217529922723,-6.261190891265869
8.061344146728516,8.26570224761963,-6.3446264266967765,0.0622866079211235,-6.467748165130615
8.042457580566406,8.26570224761963,-6.309763431549072,0.0493631362915039,-6.2389235496521
8.040753364562988,8.26570224761963,-6.290367603302002,0.0468181036412715,-6.378063201904297
8.041823387145996,8.26570224761963,-6.2022032737731925,0.0479063615202903,-6.154763698577881
8.15621566772461,8.26570224761963,-6.031543254852295,0.05159767344594,-5.972615718841553
8.036746978759766,8.26570224761963,-6.20453691482544,0.0445312559604644,-6.235237598419189
7.975514888763427,8.26570224761963,-6.311113834381104,0.0422156639397144,-6.322091579437256
7.961575984954835,8.26570224761963,-6.299059867858888,0.0351167246699333,-6.348111629486084
8.107786178588867,8.26570224761963,-6.308908462524414,0.0320857353508472,-6.308957099914551
8.030664443969727,8.26570224761963,-6.294372081756592,0.0314969308674335,-6.390670776367188
8.002022743225098,8.26570224761963,-6.339073657989502,0.0355794243514537,-6.305348873138428
8.043720245361328,8.26570224761963,-6.346466064453125,0.0406972579658031,-6.330029487609863
8.001665115356445,8.26570224761963,-6.323842525482178,0.0328539200127124,-6.320404052734375
8.122064590454102,8.26570224761963,-6.317419528961182,0.0308484751731157,-6.383536338806152
8.145832061767578,8.26570224761963,-6.313686847686768,0.0464603081345558,-6.26347017288208
8.183509826660156,8.26570224761963,-6.261497497558594,0.0439576990902423,-6.171718120574951
8.387554168701172,8.26570224761963,-6.279932498931885,0.0434915088117122,-6.261070251464844
8.523911476135254,8.26570224761963,-6.329248428344728,0.0382560715079307,-6.312847614288329
8.574516296386719,8.26570224761963,-6.3410491943359375,0.0369717106223106,-6.378051280975342
8.424304962158203,8.26570224761963,-6.326528072357178,0.0507189556956291,-6.383249759674072
8.273422241210938,8.26570224761963,-6.236996173858643,0.0459803566336631,-6.251841068267822
8.313552856445312,8.26570224761963,-6.257720470428467,0.0378708019852638,-6.3086018562316895
8.520964622497559,8.26570224761963,-6.3127946853637695,0.0342546701431274,-6.294012069702148
8.809807777404785,8.26570224761963,-6.35381317138672,0.0335598178207874,-6.348624706268311
8.899770736694336,8.26570224761963,-6.2842936515808105,0.0439188554883003,-6.236513614654541
8.73363780975342,8.26570224761963,-6.541730403900146,0.0544035471975803,-6.67887020111084
8.639512062072756,8.26570224761963,-6.796831130981444,0.0680566132068634,-6.843115329742432
8.538848876953125,8.26570224761963,-6.383297443389893,0.0950876176357269,-6.42434024810791
8.460668563842773,8.26570224761963,-6.182361125946045,0.0930032432079315,-6.047854900360107
8.446208000183105,8.26570224761963,-6.256363391876221,0.0761411115527153,-6.234609127044678
8.428481101989746,8.26570224761963,-6.320550441741943,0.0598937310278415,-6.2511491775512695
8.394542694091795,8.26570224761963,-6.3866376876831055,0.0509990453720092,-6.383795261383057
8.541160583496092,8.26570224761963,-6.288005352020264,0.0418809689581394,-6.306943416595458
8.480452537536621,8.26570224761963,-6.278680324554443,0.0417130552232265,-6.278303146362305
8.235334396362305,8.26570224761963,-6.273896217346192,0.0432059913873672,-6.252063274383545
8.328640937805174,8.26570224761963,-6.201696872711182,0.0358210764825344,-6.14307737350464
8.378777503967285,8.26570224761963,-6.268432140350342,0.0342183634638786,-6.325992584228516
8.425698280334473,8.26570224761963,-6.342377662658691,0.0320786088705062,-6.3364033699035645
8.621797561645508,8.26570224761963,-6.388887882232666,0.0349432863295078,-6.427848815917969
8.732328414916992,8.26570224761963,-6.292196750640869,0.0446172095835208,-6.2924790382385245
8.575703620910643,8.26570224761963,-6.217698097229004,0.0473875701427459,-6.196061611175537
8.447392463684082,8.26570224761963,-6.238174915313721,0.0516560524702072,-6.229894638061523
8.495675086975098,8.26570224761963,-6.295381546020508,0.0588566400110721,-6.284281730651856
8.591233253479006,8.26570224761963,-6.2819905281066895,0.0604130551218986,-6.194748878479004
8.666240692138672,8.26570224761963,-6.543354034423828,0.069024957716465,-6.667607307434082
8.623262405395508,8.26570224761963,-6.245746612548828,0.0547981299459934,-6.218044281005859
8.551748275756836,8.26570224761963,-6.207585334777832,0.0524463951587676,-6.286398410797119
8.428828239440918,8.26570224761963,-6.201470375061035,0.0588287040591239,-6.256507396697998
8.375880241394043,8.26570224761963,-6.196427345275879,0.0564219765365123,-6.159123420715332
8.521368026733398,8.26570224761963,-6.291600704193115,0.0491613708436489,-6.275928020477295
8.643709182739258,8.26570224761963,-6.345310688018799,0.0519527271389961,-6.266455173492432
8.763259887695312,8.26570224761963,-6.320477962493896,0.0519540384411811,-6.258681297302246
8.878034591674803,8.26570224761963,-6.2655930519104,0.0582593642175197,-6.2149858474731445
9.01584720611572,8.26570224761963,-6.256579875946045,0.0603154376149177,-6.216878414154053
9.14018440246582,8.26570224761963,-6.194672584533691,0.0708353370428085,-6.19792366027832
9.386274337768551,8.26570224761963,-6.152831077575684,0.0895594581961631,-6.044431686401367
9.057793617248535,8.26570224761963,-6.099629878997803,0.1072625443339347,-6.1577348709106445
8.69534683227539,8.26570224761963,-6.093618869781494,0.1195532530546188,-6.263454914093018
8.75852298736572,8.26570224761963,-6.133930206298828,0.1272798478603363,-6.333846092224121
8.788176536560057,8.26570224761963,-6.264235019683838,0.1747333854436874,-6.135135173797608
8.841170310974121,8.26570224761963,-6.560877323150635,0.2057548761367797,-6.864060878753662
8.959967613220215,8.26570224761963,-6.184915065765381,0.1328791975975036,-6.348928928375244
8.879243850708006,8.26570224761963,-6.162282466888428,0.092763677239418,-6.301315784454346
8.805753707885742,8.26570224761963,-6.154492378234863,0.1014708131551742,-6.135495662689209
8.714243888854979,8.26570224761963,-6.174511432647705,0.1105643063783645,-6.059296607971192
8.502787590026854,8.26570224761963,-6.176198959350586,0.1175213009119033,-6.298614978790283
8.501904487609863,8.26570224761963,-6.112120151519775,0.0993631705641746,-6.097246170043944
8.58409309387207,8.26570224761963,-6.264475345611572,0.0840844735503196,-6.109841823577881
8.57101058959961,8.26570224761963,-6.4199981689453125,0.0873830020427703,-6.3141746520996085
8.53382682800293,8.26570224761963,-6.258795261383057,0.0613750480115413,-6.208408355712891
8.491429328918457,8.26570224761963,-6.21457576751709,0.0518294647336006,-6.154816627502441
8.391834259033203,8.26570224761963,-6.22912073135376,0.0519610047340393,-6.261605262756348
8.394111633300781,8.26570224761963,-6.246634006500244,0.0473342053592205,-6.227441310882568
8.189815521240234,8.26570224761963,-6.303673267364502,0.0434821359813213,-6.350589275360107
7.969858169555664,8.26570224761963,-6.3275365829467765,0.0350522920489311,-6.339920997619629
8.008333206176758,8.26570224761963,-6.275911331176758,0.0307345166802406,-6.243165493011475
8.030235290527342,8.26570224761963,-6.2851548194885245,0.0297470055520534,-6.328901290893555
8.10051441192627,8.26570224761963,-6.295487880706787,0.0299774184823036,-6.312470436096192
8.114982604980467,8.26570224761963,-6.290217876434326,0.0302131697535514,-6.290859699249268
8.121838569641113,8.26570224761963,-6.225012302398682,0.0509226247668266,-6.243454456329346
8.300301551818846,8.26570224761963,-6.156205654144287,0.0503860153257846,-6.132203102111816
8.484491348266602,8.26570224761963,-6.395925998687744,0.0420540273189544,-6.394747257232666
8.847010612487793,8.26570224761963,-6.343775272369385,0.0372398383915424,-6.318559169769287
9.011866569519045,8.26570224761963,-6.351261138916016,0.0570527464151382,-6.3833208084106445
8.738648414611816,8.26570224761963,-6.409103870391846,0.0624077096581459,-6.511216163635254
8.723535537719727,8.26570224761963,-6.826942443847656,0.0602745227515697,-6.787128925323486
8.758159637451172,8.26570224761963,-6.850765705108643,0.1090138629078865,-6.880906105041504
8.542896270751953,8.26570224761963,-6.2034220695495605,0.1152583137154579,-6.10575532913208
8.47342300415039,8.26570224761963,-6.117573261260985,0.0932515189051628,-6.124978542327881
8.522192955017092,8.26570224761963,-6.212295055389404,0.0733837410807609,-6.191644191741943
8.541464805603027,8.26570224761963,-6.3143415451049805,0.0745124593377113,-6.470185279846192
8.609524726867676,8.26570224761963,-6.46771240234375,0.0644174739718437,-6.432801723480225
8.540940284729006,8.26570224761963,-6.24617576599121,0.052108135074377,-6.198576927185059
8.523563385009766,8.26570224761963,-6.2135910987854,0.0497535094618797,-6.217368125915527
8.481822967529297,8.26570224761963,-6.216791152954102,0.0537751242518425,-6.1994948387146
8.617957115173342,8.26570224761963,-6.248310565948486,0.0532541312277317,-6.281008243560791
8.741925239562988,8.26570224761963,-6.252406120300293,0.0561874434351921,-6.299110889434815
8.708084106445312,8.26570224761963,-6.261270999908447,0.0556563474237918,-6.32647180557251
8.692819595336914,8.26570224761963,-6.217748165130615,0.0587911419570446,-6.201132297515869
8.742905616760254,8.26570224761963,-6.227166652679443,0.067446656525135,-6.136066436767577
8.790645599365234,8.26570224761963,-6.19373083114624,0.0794981345534324,-6.17554235458374
8.676511764526367,8.26570224761963,-6.17806053161621,0.0884226560592651,-6.147497653961182
8.530342102050781,8.26570224761963,-6.166352272033691,0.0836873352527618,-6.2113914489746085
8.37142276763916,8.26570224761963,-6.158039569854736,0.0793103501200675,-6.1161651611328125
8.22265148162842,8.26570224761963,-6.201504230499268,0.063216894865036,-6.187444210052489
8.093841552734375,8.26570224761963,-6.281431198120117,0.0417583510279655,-6.211446285247803
7.942447185516355,8.26570224761963,-6.264323711395264,0.0312879830598831,-6.301241874694824
7.68024444580078,8.26570224761963,-6.2809157371521,0.0292923990637064,-6.269058227539063
7.4678635597228995,8.26570224761963,-6.29578971862793,0.0300997924059629,-6.2858943939208975
7.670183658599853,8.26570224761963,-6.314855098724365,0.0318426340818405,-6.30003786087036
7.879232406616211,8.26570224761963,-6.3661417961120605,0.0339223630726337,-6.3589768409729
7.97132921218872,8.26570224761963,-6.414723873138428,0.0378545336425304,-6.418038368225098
8.183609962463379,8.26570224761963,-6.203277111053467,0.0565631054341793,-6.133594989776611
8.350660324096678,8.26570224761963,-6.269256114959717,0.0567555613815784,-6.234914779663086
8.386266708374022,8.26570224761963,-6.357250690460205,0.0433887988328933,-6.368696212768555
8.471067428588867,8.26570224761963,-6.417677402496338,0.0418986640870571,-6.401370048522949
8.534320831298828,8.26570224761963,-6.458868980407715,0.0424832105636596,-6.479801654815674
8.53121566772461,8.26570224761963,-6.244486331939696,0.0484436713159084,-6.268727779388428
8.533811569213867,8.26570224761963,-6.252382755279541,0.0474062040448188,-6.2382988929748535
8.603745460510254,8.26570224761963,-6.241194248199463,0.0472566932439804,-6.2443480491638175
8.35163402557373,8.26570224761963,-6.237545490264893,0.0506643168628215,-6.294003009796144
8.14395332336426,8.26570224761963,-6.179778575897217,0.0432295352220535,-6.179734706878662
8.04004192352295,8.26570224761963,-6.26361894607544,0.0394875146448612,-6.308781147003174
8.00582504272461,8.26570224761963,-6.261697292327881,0.0321081429719924,-6.172760009765625
8.027232170104979,8.26570224761963,-6.2820372581481925,0.0301285535097122,-6.243635177612305
8.145484924316406,8.26570224761963,-6.290527820587158,0.0299695655703544,-6.333968162536621
8.225238800048828,8.26570224761963,-6.277882099151611,0.030968414619565,-6.339039325714111
8.23595333099365,8.26570224761963,-6.292550563812256,0.039630327373743,-6.2914814949035645
8.520420074462889,8.26570224761963,-6.282989025115967,0.0334047898650169,-6.276040554046631
8.612213134765625,8.26570224761963,-6.261917591094971,0.0349973551928997,-6.324687004089356
8.595320701599121,8.26570224761963,-6.21645975112915,0.0358603037893772,-6.245691776275635
8.606745719909668,8.26570224761963,-6.187661170959473,0.0396943651139736,-6.156966686248779
8.707748413085938,8.26570224761963,-6.222697734832764,0.048882246017456,-6.21269416809082
8.670164108276367,8.26570224761963,-6.211375236511231,0.0605294182896614,-6.165791034698486
8.742342948913574,8.26570224761963,-6.193253040313721,0.0657482892274856,-6.117944717407227
8.637369155883789,8.26570224761963,-6.193989276885985,0.071266196668148,-6.170166015625
8.639687538146973,8.26570224761963,-6.176558494567871,0.0719715729355812,-6.166033744812012
8.669350624084473,8.26570224761963,-6.190423488616943,0.0809140875935554,-6.248085021972656
8.377716064453125,8.26570224761963,-6.20459508895874,0.0780568048357963,-6.135292530059815
8.201593399047852,8.26570224761963,-6.115098476409912,0.0572308488190174,-6.079349040985107
8.124162673950195,8.26570224761963,-6.272427558898926,0.0453965030610561,-6.216193675994873
7.943530559539795,8.26570224761963,-6.259988307952881,0.0329596400260925,-6.286258220672608
7.916141510009765,8.26570224761963,-6.271427154541016,0.0294964760541915,-6.293342113494873
7.848615646362304,8.26570224761963,-6.298505306243896,0.0299274306744337,-6.286908149719238
7.726777553558349,8.26570224761963,-6.317817211151123,0.0313635431230068,-6.313366889953612
7.983159542083741,8.26570224761963,-6.349605083465576,0.0324384123086929,-6.358378887176514
8.040115356445312,8.26570224761963,-6.344562530517577,0.0375559665262699,-6.333395481109619
8.053537368774414,8.26570224761963,-6.254806518554688,0.0459873415529727,-6.252709865570068
8.090047836303713,8.26570224761963,-6.402343273162842,0.0721069201827049,-6.406320571899414
8.284176826477049,8.26570224761963,-6.323876857757568,0.0595111325383186,-6.312500953674316
8.16175651550293,8.26570224761963,-6.386536121368408,0.0463536605238914,-6.354599952697754
7.871197223663329,8.26570224761963,-6.307937145233153,0.0323751345276832,-6.3037633895874015


==> data/single_task_inference_result/ant/ant_single_task_inference_trajectories/45.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.0265620499849319,6.39508819580078,-1.772883057594299,3.2790184020996094,0.4126671254634856
0.2475159019231796,6.39508819580078,-4.674660205841064,0.397948533296585,-2.775153875350952
0.54509299993515,6.39508819580078,-4.626240253448486,0.0865246281027793,-4.683322429656982
0.7654788494110107,6.39508819580078,-4.510269641876221,0.0629802048206329,-4.541865348815918
1.095403790473938,6.39508819580078,-4.5174479484558105,0.0465051271021366,-4.552753925323486
1.4513332843780515,6.39508819580078,-4.599955558776856,0.0362908877432346,-4.604097843170166
1.7205818891525269,6.39508819580078,-4.592536449432373,0.036321721971035,-4.609213829040527
2.1238927841186523,6.39508819580078,-4.589698314666748,0.0363819561898708,-4.566070079803467
2.4061458110809326,6.39508819580078,-4.588010311126709,0.0364620648324489,-4.573001861572266
2.87959623336792,6.39508819580078,-4.58981990814209,0.0366191305220127,-4.618724346160889
3.3414177894592285,6.39508819580078,-4.59288454055786,0.0368961691856384,-4.63849401473999
3.7195765972137447,6.39508819580078,-4.601354122161865,0.037300456315279,-4.619362831115723
3.8975577354431152,6.39508819580078,-4.617101669311523,0.0381890721619129,-4.588991165161133
3.9378049373626713,6.39508819580078,-4.61581563949585,0.0414316244423389,-4.67014741897583
4.076608180999756,6.39508819580078,-4.401798725128174,0.0474801920354366,-4.394328594207764
4.262463092803955,6.39508819580078,-2.9284422397613525,0.6060523986816406,-3.576632738113404
4.429431438446045,6.39508819580078,-2.235725164413452,0.5644397139549255,-2.308727979660034
4.566326141357422,6.39508819580078,-1.6974083185195925,0.198396697640419,-1.6692097187042236
4.286543369293213,6.39508819580078,-2.189147710800171,0.2436027824878693,-2.2345285415649414
4.312870979309082,6.39508819580078,-3.5891964435577397,0.542878031730652,-3.9096047878265376
4.710509300231934,6.39508819580078,-4.583502292633057,0.0614679642021656,-4.632086277008057
4.9320902824401855,6.39508819580078,-4.520990371704102,0.0463005006313324,-4.554904460906982
5.099488258361816,6.39508819580078,-4.272987842559815,0.0464783571660518,-4.243052005767822
5.136251926422119,6.39508819580078,-2.972700357437134,0.236859768629074,-2.782747507095337
4.960365772247314,6.39508819580078,-3.5637476444244385,0.1604578346014022,-3.557187557220459
5.038239002227783,6.39508819580078,-4.486599922180176,0.0704572200775146,-4.578351974487305
5.157416820526123,6.39508819580078,-4.42363166809082,0.0490508824586868,-4.396903991699219
5.441397190093993,6.39508819580078,-4.317117214202881,0.0498986914753913,-4.328230857849121
5.633172988891602,6.39508819580078,-4.273910999298096,0.0683941021561622,-4.2271342277526855
5.769613742828369,6.39508819580078,-3.784454584121704,0.1062653958797454,-3.7800672054290767
5.829476356506348,6.39508819580078,-4.204033851623535,0.089684784412384,-4.0936598777771
5.997352600097656,6.39508819580078,-4.334224224090576,0.0813890025019645,-4.360726833343506
6.302427768707275,6.39508819580078,-4.401660919189453,0.0585886538028717,-4.452412128448486
6.3104867935180655,6.39508819580078,-4.493860244750977,0.0467008128762245,-4.486673355102539
6.096332550048828,6.39508819580078,-4.558538913726808,0.0386722646653652,-4.554771423339844
5.987883567810059,6.39508819580078,-4.535830974578857,0.0325325168669223,-4.527583122253418
5.894344806671144,6.39508819580078,-4.553479671478272,0.0312770344316959,-4.560805797576904
5.96710205078125,6.39508819580078,-4.555546283721924,0.0284474249929189,-4.542294025421144
6.132207870483398,6.39508819580078,-4.58564567565918,0.0297755505889654,-4.598670959472656
6.31231689453125,6.39508819580078,-4.6513671875,0.035938911139965,-4.6469011306762695
6.432209014892577,6.39508819580078,-4.446741580963135,0.041980717331171,-4.4680609703063965
6.396184921264648,6.39508819580078,-4.596752643585205,0.0361421294510364,-4.58746862411499
6.346675395965576,6.39508819580078,-4.520139217376709,0.0291889421641826,-4.559856414794922
6.390838623046875,6.39508819580078,-4.513671875,0.0260128565132617,-4.475321769714356
6.373902320861816,6.39508819580078,-4.520214557647705,0.023765193298459,-4.564718723297119
6.259477138519287,6.39508819580078,-4.524792671203612,0.0226414669305086,-4.559600830078125
6.400213241577148,6.39508819580078,-4.526602268218993,0.0232074577361345,-4.526263236999512
6.560490608215332,6.39508819580078,-4.52316188812256,0.0235727988183498,-4.4805426597595215
6.585479259490967,6.39508819580078,-4.51501989364624,0.0240720957517623,-4.521362781524657
6.532682418823241,6.39508819580078,-4.507165431976318,0.0274747945368289,-4.47147512435913
6.5066657066345215,6.39508819580078,-4.559722900390625,0.0385856553912162,-4.5112595558166495
6.557797908782959,6.39508819580078,-4.720419406890869,0.0377534702420234,-4.741105556488037
6.492858409881592,6.39508819580078,-4.5461106300354,0.0338157005608081,-4.573180198669434
6.487207889556885,6.39508819580078,-4.535297393798828,0.0323081500828266,-4.568463325500488
6.493911266326904,6.39508819580078,-4.5371994972229,0.0300874933600425,-4.521958351135254
6.537850856781006,6.39508819580078,-4.564943313598633,0.0321217328310012,-4.5615434646606445
6.445446014404297,6.39508819580078,-4.524285793304443,0.0327357277274131,-4.566367149353027
6.484412670135497,6.39508819580078,-4.51124143600464,0.0301878526806831,-4.456080913543701
6.438887119293213,6.39508819580078,-4.548219203948976,0.0289548672735691,-4.50999116897583
6.27028751373291,6.39508819580078,-4.574041843414307,0.0292526949197053,-4.568942070007324
6.208012580871582,6.39508819580078,-4.547025680541992,0.0285479817539453,-4.577497959136962
6.246696949005127,6.39508819580078,-4.531527996063232,0.026420097798109,-4.578472614288329
6.326579570770264,6.39508819580078,-4.533034801483153,0.0259957797825336,-4.547918796539307
6.268970012664794,6.39508819580078,-4.529013156890869,0.0267018526792526,-4.517138481140137
6.362095355987549,6.39508819580078,-4.523723602294922,0.0289583392441272,-4.564089298248291
6.540687561035156,6.39508819580078,-4.521012783050537,0.0300687849521636,-4.505056858062744
6.600926399230957,6.39508819580078,-4.534022331237793,0.0302843283861875,-4.567468643188477
6.46693229675293,6.39508819580078,-4.506510257720947,0.0295343343168497,-4.5088067054748535
6.275396823883057,6.39508819580078,-4.552750110626221,0.0334482714533805,-4.55600643157959
6.0081329345703125,6.39508819580078,-4.4901108741760245,0.0298570822924375,-4.471631526947021
6.080051422119141,6.39508819580078,-4.500956535339356,0.0292722377926111,-4.546557903289794
6.171937942504883,6.39508819580078,-4.547820568084717,0.0278838574886322,-4.562357425689696
6.124305248260497,6.39508819580078,-4.54362678527832,0.0281454529613256,-4.538589954376221
6.270287990570068,6.39508819580078,-4.5798211097717285,0.0284338295459747,-4.645342826843262
6.468282699584961,6.39508819580078,-4.581511974334717,0.0320179760456085,-4.582728862762451
6.49541711807251,6.39508819580078,-4.5659165382385245,0.0344343967735767,-4.521612167358398
6.405715465545654,6.39508819580078,-4.594161510467528,0.0334905013442039,-4.52003812789917
6.26230525970459,6.39508819580078,-4.5533409118652335,0.0297937300056219,-4.578772068023682
6.149706840515137,6.39508819580078,-4.515384197235107,0.0282030403614044,-4.533723831176758
6.172305107116699,6.39508819580078,-4.5234150886535645,0.0265020672231912,-4.505115509033203
6.34528636932373,6.39508819580078,-4.541675567626953,0.0263208542019128,-4.575660228729248
6.421256065368652,6.39508819580078,-4.532773494720458,0.0268722455948591,-4.522372245788574
6.175573348999024,6.39508819580078,-4.518465995788574,0.0285092182457447,-4.578488826751709
6.078442573547363,6.39508819580078,-4.527114391326904,0.0285484176129102,-4.535234451293944
5.982311725616455,6.39508819580078,-4.542221546173096,0.027409778907895,-4.559058666229248
6.195761680603027,6.39508819580078,-4.550044536590576,0.0270742457360029,-4.543692111968993
6.3218722343444815,6.39508819580078,-4.536045551300049,0.0284770522266626,-4.508309364318848
6.316690921783447,6.39508819580078,-4.531472682952881,0.0331151895225048,-4.516692161560059
6.376376152038574,6.39508819580078,-4.523874759674072,0.0349073149263858,-4.5745506286621085
6.338502407073976,6.39508819580078,-4.552048206329346,0.0325692892074584,-4.558369159698486
6.354814529418944,6.39508819580078,-4.519259929656982,0.0293995440006256,-4.5235443115234375
6.444212913513184,6.39508819580078,-4.519264221191406,0.0253031104803085,-4.544962882995605
6.455611228942871,6.39508819580078,-4.531242847442626,0.0249836966395378,-4.541415214538574
6.2735018730163565,6.39508819580078,-4.545395374298096,0.0248985383659601,-4.586265563964844
6.31618070602417,6.39508819580078,-4.537201404571533,0.025296801701188,-4.529077053070068
6.28266716003418,6.39508819580078,-4.528432369232178,0.0250404682010412,-4.4891977310180655
6.341422080993652,6.39508819580078,-4.531219482421875,0.0248642545193433,-4.516695499420166
6.388625621795654,6.39508819580078,-4.528295993804932,0.0258179120719432,-4.52211332321167
6.449496746063232,6.39508819580078,-4.525903224945068,0.0289890654385089,-4.483154296875
6.434328079223633,6.39508819580078,-4.5397276878356925,0.0264682043343782,-4.531140327453612
6.318420886993408,6.39508819580078,-4.558095455169678,0.0264449398964643,-4.511808395385742
6.350383281707764,6.39508819580078,-4.538959980010985,0.0254368409514427,-4.484335899353027
6.30501127243042,6.39508819580078,-4.530391216278076,0.0244067944586277,-4.520065307617188
6.115706920623779,6.39508819580078,-4.530766010284424,0.0239458605647087,-4.510247707366943
5.861414432525635,6.39508819580078,-4.530654430389404,0.0247420296072959,-4.5605101585388175
5.888404846191406,6.39508819580078,-4.528553009033203,0.0266392696648836,-4.585218906402588
5.862226963043213,6.39508819580078,-4.555915355682373,0.0282647535204887,-4.534462928771973
5.940968990325928,6.39508819580078,-4.594918251037598,0.0299331545829772,-4.640421867370605
6.017029285430908,6.39508819580078,-4.672171115875244,0.0338426530361175,-4.676043510437012
6.121811866760254,6.39508819580078,-3.977119922637939,0.0567370131611824,-3.984521389007568
6.322380542755127,6.39508819580078,-4.2231502532958975,0.0609885416924953,-4.325237274169922
6.45544958114624,6.39508819580078,-4.535889625549316,0.0420941114425659,-4.514023780822754
6.5234923362731925,6.39508819580078,-4.604991912841797,0.0372986160218715,-4.654528617858888
6.648467063903809,6.39508819580078,-4.641335487365723,0.0363193303346633,-4.683325290679932
6.614398002624512,6.39508819580078,-4.688724517822266,0.0403181724250316,-4.608931064605713
6.464310646057129,6.39508819580078,-4.646320819854736,0.0418301448225975,-4.680580139160156
6.46153450012207,6.39508819580078,-4.5148983001708975,0.0322019793093204,-4.525844097137451
6.476654052734375,6.39508819580078,-4.569838047027588,0.0307017862796783,-4.6100945472717285
6.394377708435059,6.39508819580078,-4.607789516448976,0.0330237001180648,-4.588331699371338
6.26030731201172,6.39508819580078,-4.529586791992188,0.0286481361836194,-4.525571823120117
6.3955397605896,6.39508819580078,-4.527863502502441,0.0271499529480934,-4.512353420257568
6.503187656402588,6.39508819580078,-4.5192623138427725,0.0241741705685853,-4.497147083282472
6.567996025085449,6.39508819580078,-4.524874687194824,0.0238371882587671,-4.52692413330078
6.573667526245117,6.39508819580078,-4.518846035003662,0.0262614302337169,-4.539675712585449
6.589682102203369,6.39508819580078,-4.682698249816895,0.0384613759815692,-4.669923305511475
6.653445720672608,6.39508819580078,-4.763513565063477,0.0398407094180584,-4.761652946472168
6.554361820220947,6.39508819580078,-4.515647888183594,0.0367317833006382,-4.553742408752441
6.44877004623413,6.39508819580078,-4.505425453186035,0.032039176672697,-4.49388551712036
6.438860893249512,6.39508819580078,-4.50708532333374,0.0297950226813554,-4.525019645690918
6.426528453826904,6.39508819580078,-4.554666996002196,0.0305524002760648,-4.597328186035156
6.429625988006592,6.39508819580078,-4.574769496917725,0.0294215567409992,-4.5682358741760245
6.4364166259765625,6.39508819580078,-4.549945831298828,0.0272442270070314,-4.568261623382568
6.394330024719238,6.39508819580078,-4.549850940704346,0.0259370412677526,-4.484508514404297
6.398959636688232,6.39508819580078,-4.543394565582275,0.0249826125800609,-4.608668327331543
6.411437511444092,6.39508819580078,-4.537532329559326,0.0241828877478838,-4.51717185974121
6.337655544281006,6.39508819580078,-4.531320095062256,0.0237800162285566,-4.56731653213501
6.387274742126465,6.39508819580078,-4.531352996826172,0.0235241279006004,-4.50358247756958
6.485657691955566,6.39508819580078,-4.528521060943604,0.0229104775935411,-4.528940677642822
6.518510818481444,6.39508819580078,-4.529850482940674,0.023620281368494,-4.514104843139648
6.378674030303955,6.39508819580078,-4.52434778213501,0.0258816368877887,-4.517294406890869
6.432196140289307,6.39508819580078,-4.506628036499024,0.0278080459684133,-4.476131916046144
6.429057598114014,6.39508819580078,-4.510051250457764,0.0268078260123729,-4.482280731201172
6.354394912719728,6.39508819580078,-4.535671710968018,0.0252957753837108,-4.529119968414307
6.194518089294434,6.39508819580078,-4.540881156921387,0.0250031035393476,-4.52867555618286
6.074566364288329,6.39508819580078,-4.534588813781737,0.0244886893779039,-4.537691116333008
6.050053596496582,6.39508819580078,-4.544928073883057,0.0254969876259565,-4.479133129119873
6.303150177001953,6.39508819580078,-4.550425052642822,0.0271452851593494,-4.596426486968993
6.189302921295166,6.39508819580078,-4.527424812316895,0.027937676757574,-4.565745830535889
6.254122257232666,6.39508819580078,-4.5609679222106925,0.0296635832637548,-4.561409473419189
6.359724521636962,6.39508819580078,-4.562718391418457,0.0354683175683021,-4.557405948638916
6.467903614044189,6.39508819580078,-4.506575107574463,0.0287916772067546,-4.53014612197876
6.47632932662964,6.39508819580078,-4.53792142868042,0.028130592778325,-4.534874439239502
6.577735424041748,6.39508819580078,-4.601166725158691,0.0327935144305229,-4.637092113494873
6.737397193908691,6.39508819580078,-4.637389659881592,0.0336356684565544,-4.635866641998291
6.859457492828369,6.39508819580078,-4.470630168914794,0.0388841591775417,-4.535869598388672
6.852866172790527,6.39508819580078,-4.447843551635742,0.0362145602703094,-4.467479228973389
6.873327732086182,6.39508819580078,-4.489181041717528,0.0394404418766498,-4.450675964355469
6.838013172149657,6.39508819580078,-4.523985385894775,0.0415081307291984,-4.465152740478516
6.721858978271484,6.39508819580078,-4.493480205535889,0.0492288582026958,-4.5181097984313965
6.698665142059326,6.39508819580078,-4.487560749053955,0.0500982776284217,-4.49622917175293
6.589727401733398,6.39508819580078,-4.501301288604736,0.0495972819626331,-4.462585926055908
6.56060791015625,6.39508819580078,-4.528378009796144,0.0452024452388286,-4.55304718017578
6.519680500030518,6.39508819580078,-4.548160552978516,0.0377239063382148,-4.5628623962402335
6.443089008331299,6.39508819580078,-4.572784423828125,0.0380814559757709,-4.532167911529541
6.35920238494873,6.39508819580078,-4.541191577911377,0.0314065478742122,-4.53442907333374
6.329295158386231,6.39508819580078,-4.5449509620666495,0.0289537627249956,-4.513835430145264
6.404482841491699,6.39508819580078,-4.525858879089356,0.0267150532454252,-4.519640922546387
6.403519630432129,6.39508819580078,-4.5305376052856445,0.0243760198354721,-4.513275146484375
6.568597316741943,6.39508819580078,-4.528478622436523,0.0232810322195291,-4.507075786590576
6.608123302459717,6.39508819580078,-4.529347896575928,0.0253767762333154,-4.515312194824219
6.421286106109619,6.39508819580078,-4.5501580238342285,0.0316757149994373,-4.578987598419189
6.357607364654541,6.39508819580078,-4.502113819122314,0.0288669690489768,-4.48814868927002
6.309680461883545,6.39508819580078,-4.527801990509033,0.0288139265030622,-4.585538387298584
6.227945327758789,6.39508819580078,-4.507297992706299,0.0276636704802513,-4.52899932861328
6.288877487182617,6.39508819580078,-4.52632999420166,0.0252509694546461,-4.4981889724731445
6.22160530090332,6.39508819580078,-4.52953052520752,0.0251945201307535,-4.48760986328125
6.234255790710449,6.39508819580078,-4.534942150115967,0.0259519182145595,-4.551919937133789
6.265212059020996,6.39508819580078,-4.528107166290283,0.0273368023335933,-4.541511058807373
6.236932277679443,6.39508819580078,-4.524758815765381,0.0284069012850522,-4.5567355155944815
6.067217826843262,6.39508819580078,-4.531137943267822,0.0270089097321033,-4.542575836181641
5.976271152496338,6.39508819580078,-4.525800228118896,0.0335107892751693,-4.530823230743408
5.987034797668457,6.39508819580078,-4.544108867645264,0.0299854390323162,-4.519199848175049
6.047255992889404,6.39508819580078,-4.567183017730713,0.0293365065008401,-4.567577838897705
6.246362686157227,6.39508819580078,-4.59157133102417,0.0302865747362375,-4.558619499206543
6.3813676834106445,6.39508819580078,-4.525340080261231,0.0413488820195198,-4.500757217407227
6.514525413513184,6.39508819580078,-4.592501640319824,0.0443387627601623,-4.603376865386962
6.678584575653076,6.39508819580078,-4.602095603942871,0.0363165438175201,-4.606991291046144
6.519085884094238,6.39508819580078,-4.52916955947876,0.0472029261291027,-4.442196846008301
6.686239719390869,6.39508819580078,-4.587742805480957,0.0370501428842544,-4.542972087860107
6.628090858459473,6.39508819580078,-4.477175712585449,0.0301593132317066,-4.445618152618408
6.648130893707275,6.39508819580078,-4.505678653717041,0.0374508500099182,-4.53470516204834
6.689159870147705,6.39508819580078,-4.5076518058776855,0.0359986685216426,-4.55669641494751
6.533708572387695,6.39508819580078,-4.527533054351808,0.0417215786874294,-4.569477558135985
6.412769794464111,6.39508819580078,-4.506763935089111,0.0331549011170864,-4.475056171417236
6.40587854385376,6.39508819580078,-4.514975547790527,0.0303799025714397,-4.567665576934815
6.353662490844728,6.39508819580078,-4.542235851287842,0.0299012493342161,-4.528491020202637
6.230749607086182,6.39508819580078,-4.527842044830321,0.0271266475319862,-4.545753955841064
6.316368103027344,6.39508819580078,-4.530585765838623,0.0245635490864515,-4.55450439453125
6.331749439239502,6.39508819580078,-4.532289981842041,0.0242062211036682,-4.505656242370605
6.361358165740967,6.39508819580078,-4.528664112091064,0.0246810261160135,-4.54352855682373


==> data/single_task_inference_result/ant/ant_single_task_inference_trajectories/46.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.0361734442412853,6.720544815063477,-1.772883057594299,3.2790184020996094,0.9669973850250244
0.1856510639190673,6.720544815063477,-4.91162109375,0.4483127892017365,0.6982555389404297
0.4034455716609954,6.720544815063477,-4.944880962371825,0.0865171626210212,-5.028466701507568
0.9763502478599548,6.720544815063477,-4.821282863616943,0.0614893920719623,-4.877370357513428
1.390494465827942,6.720544815063477,-4.822259426116943,0.0460104942321777,-4.92460823059082
1.5970308780670166,6.720544815063477,-4.897843837738037,0.0363348089158535,-4.882612228393555
1.9150646924972528,6.720544815063477,-4.8937740325927725,0.0363578684628009,-4.884183883666992
2.332979440689087,6.720544815063477,-4.890899181365967,0.0363871529698371,-4.8977813720703125
2.4112310409545894,6.720544815063477,-4.889894008636475,0.036501970142126,-4.896480560302734
3.093057394027709,6.720544815063477,-4.893651485443115,0.0366872325539588,-4.904220581054688
3.814177513122559,6.720544815063477,-4.893176078796387,0.0368972346186637,-4.931847095489502
4.159180641174316,6.720544815063477,-4.894735813140869,0.0373677499592304,-4.920166492462158
4.264925003051758,6.720544815063477,-4.908620834350586,0.0383902192115783,-4.886744022369385
4.353089332580566,6.720544815063477,-4.908440113067626,0.043667621910572,-4.928847789764404
4.377175807952881,6.720544815063477,-3.5421087741851807,0.2228496372699737,-3.498413324356079
4.156793594360352,6.720544815063477,-2.8132874965667725,0.6833893656730652,-2.248971462249756
3.778200387954712,6.720544815063477,-2.1797122955322266,0.5192239880561829,-1.270181655883789
3.483391284942627,6.720544815063477,-4.686019420623779,0.1540690213441848,-4.503310680389404
3.3443715572357178,6.720544815063477,-4.78531551361084,0.0520500168204307,-4.721019744873047
3.327612400054932,6.720544815063477,-4.792037487030028,0.0464989840984344,-4.745978832244873
3.514207363128662,6.720544815063477,-4.825194835662842,0.0448626764118671,-4.869541168212891
3.7142014503479,6.720544815063477,-4.828717708587647,0.048913475126028,-4.857625484466553
3.7415235042572017,6.720544815063477,-4.84259796142578,0.0501067079603672,-4.751178741455078
3.6372416019439697,6.720544815063477,-4.782502174377441,0.0490174926817417,-4.764093399047852
3.614695072174072,6.720544815063477,-4.554306983947754,0.0536198541522026,-4.586071491241455
3.650901556015015,6.720544815063477,-3.271577835083008,0.5440102815628052,-4.04130220413208
3.650954008102417,6.720544815063477,-4.109686851501465,0.2701769471168518,-4.263468742370605
3.687411308288574,6.720544815063477,-4.770503520965576,0.0496120192110538,-4.775327682495117
3.712129592895508,6.720544815063477,-4.73874044418335,0.0464441403746604,-4.81307029724121
3.7087562084198,6.720544815063477,-3.378197431564331,0.4572181403636932,-3.353654623031616
3.74677848815918,6.720544815063477,-3.473354816436768,0.3691748678684234,-3.823697805404663
3.714158535003663,6.720544815063477,-3.2465476989746094,0.5715863108634949,-2.753993511199951
3.6696271896362314,6.720544815063477,-3.230440616607666,0.5907942056655884,-2.916449546813965
3.622514724731445,6.720544815063477,-3.332656383514404,0.5337940454483032,-2.5637543201446533
3.6137008666992174,6.720544815063477,-3.243294239044189,0.569640040397644,-3.8153603076934814
3.5792930126190186,6.720544815063477,-4.660025119781494,0.0517274849116802,-4.678001403808594
3.5693559646606445,6.720544815063477,-4.789381504058838,0.0490230210125446,-4.87722110748291
3.5992302894592285,6.720544815063477,-4.790513992309569,0.0489756278693676,-4.76098108291626
3.597159147262573,6.720544815063477,-4.790101051330566,0.0474376939237117,-4.725385665893555
3.602719783782959,6.720544815063477,-4.784298896789551,0.0484087131917476,-4.7354044914245605
3.5978481769561768,6.720544815063477,-4.783263683319092,0.0476489923894405,-4.840896129608153
3.630420923233032,6.720544815063477,-4.508261203765869,0.067732498049736,-4.464951038360596
3.6251058578491206,6.720544815063477,-4.769009113311768,0.0465846620500087,-4.749690532684326
3.6393446922302246,6.720544815063477,-4.729048252105713,0.0461712069809436,-4.687518119812012
3.6440083980560303,6.720544815063477,-4.736218452453612,0.0462418310344219,-4.754382610321045
3.624513626098633,6.720544815063477,-3.673937559127808,0.3218132257461548,-3.892813920974731
3.6589126586914062,6.720544815063477,-4.556583881378174,0.0588217489421367,-4.629909038543701
3.726160764694213,6.720544815063477,-3.9105417728424072,0.2718343734741211,-4.131570339202881
3.740803718566896,6.720544815063477,-4.1982035636901855,0.1710772365331649,-4.155143737792969
3.7034654617309566,6.720544815063477,-4.534264087677002,0.0572341382503509,-4.53468132019043
3.6805248260498047,6.720544815063477,-3.299450635910034,0.5556071400642395,-4.3979973793029785
3.680176496505737,6.720544815063477,-3.11377501487732,0.6272544264793396,-3.4191403388977046
3.682706594467163,6.720544815063477,-3.3133976459503174,0.5333621501922609,-2.8505289554595947
3.6668767929077135,6.720544815063477,-4.570956707000732,0.0582848414778709,-4.532002925872803
3.6724264621734615,6.720544815063477,-4.187771797180176,0.175008624792099,-4.345973968505859
3.657574653625488,6.720544815063477,-3.503943681716919,0.3810705840587616,-3.38831114768982
3.631205320358276,6.720544815063477,-3.541609525680541,0.3703201711177825,-3.1659889221191406
3.557044506072998,6.720544815063477,-4.215460300445557,0.1663277745246887,-4.310278415679932
3.528960466384888,6.720544815063477,-3.9008381366729736,0.3022472262382507,-4.161956310272217
3.589567422866821,6.720544815063477,-4.7385029792785645,0.0473905764520168,-4.74212646484375
3.6305959224700928,6.720544815063477,-4.8066954612731925,0.048662643879652,-4.759165287017822
3.678911209106445,6.720544815063477,-4.7851195335388175,0.0488089695572853,-4.6972641944885245
3.663497447967529,6.720544815063477,-4.767605781555176,0.0477362498641014,-4.747786521911621
3.714276790618896,6.720544815063477,-3.5116140842437744,0.3401870429515838,-3.226669788360596
3.752120494842529,6.720544815063477,-3.3785183429718018,0.4519546329975128,-2.967091560363769
3.7623889446258554,6.720544815063477,-3.289113998413085,0.5440746545791626,-3.6281909942626953
3.7079482078552246,6.720544815063477,-3.445542097091675,0.3736732900142669,-3.335637331008911
3.6618933677673335,6.720544815063477,-3.108722686767578,0.6493275761604309,-3.550352334976196
3.6044757366180415,6.720544815063477,-3.093782901763916,0.6352367401123047,-2.5557446479797363
3.597210168838501,6.720544815063477,-3.4072816371917725,0.4919953048229217,-3.055154800415039
3.573691129684448,6.720544815063477,-4.788722038269042,0.0494428873062133,-4.76857852935791
3.595408201217652,6.720544815063477,-4.79359769821167,0.0492231547832488,-4.764736652374268
3.625335454940796,6.720544815063477,-4.787684440612793,0.0490285754203796,-4.783195972442626
3.6172442436218257,6.720544815063477,-4.786625862121582,0.047418862581253,-4.868105411529541
3.573626995086669,6.720544815063477,-4.777780055999756,0.0479078702628612,-4.8873291015625
3.5217864513397217,6.720544815063477,-4.460354328155518,0.0752254053950309,-4.278697967529297
3.472538948059082,6.720544815063477,-4.237254619598389,0.1728351712226867,-4.079812526702881
3.473803758621216,6.720544815063477,-4.806105613708496,0.0481405295431613,-4.93828010559082
3.503927230834961,6.720544815063477,-4.808257579803467,0.0493332743644714,-4.7518038749694815
3.5402169227600098,6.720544815063477,-4.806406497955321,0.0491755194962024,-4.833452224731444
3.610681533813477,6.720544815063477,-4.7973618507385245,0.0489732101559639,-4.802477836608888
3.732141733169556,6.720544815063477,-4.7889060974121085,0.0482670776546001,-4.762367248535156
3.684250593185425,6.720544815063477,-4.775197982788086,0.0470876581966877,-4.7941951751708975
3.678783178329468,6.720544815063477,-4.721431255340576,0.0461050532758235,-4.717344760894775
3.665806531906128,6.720544815063477,-3.3597159385681152,0.4924935102462768,-3.552546501159668
3.662364482879639,6.720544815063477,-3.2254507541656494,0.5735311508178711,-3.30078387260437
3.639639854431152,6.720544815063477,-4.745396137237549,0.047731265425682,-4.731105327606201
3.604925155639648,6.720544815063477,-3.853770017623901,0.2941772043704986,-4.064795970916748
3.6262254714965834,6.720544815063477,-4.303529739379883,0.1329576969146728,-4.46833610534668
3.676701545715332,6.720544815063477,-4.37462282180786,0.110883891582489,-4.393356800079346
3.6634995937347408,6.720544815063477,-4.769779205322266,0.0471455082297325,-4.830305099487305
3.659677743911743,6.720544815063477,-4.767715930938721,0.0477531217038631,-4.752376556396484
3.6698353290557857,6.720544815063477,-3.486341953277588,0.365209311246872,-4.185399532318115
3.666526317596436,6.720544815063477,-3.345477342605591,0.5148947834968567,-3.542677640914917
3.698653221130371,6.720544815063477,-4.218238830566406,0.1621578484773636,-3.966428279876709
3.6463098526000977,6.720544815063477,-3.7912006378173833,0.293302446603775,-3.762239694595337
3.58477783203125,6.720544815063477,-3.4462978839874268,0.4115015864372253,-3.0596985816955566
3.571360111236572,6.720544815063477,-3.668804168701172,0.3374231755733489,-3.579080820083618
3.5854103565216064,6.720544815063477,-3.701480627059937,0.3795244693756104,-4.014765739440918
3.650547742843628,6.720544815063477,-4.796337604522705,0.0493557453155517,-4.827058792114258
3.6997117996215834,6.720544815063477,-4.783994197845458,0.0487419255077838,-4.805814266204834
3.6676073074340816,6.720544815063477,-4.771268844604492,0.0472357198596,-4.672322750091553
3.6818473339080806,6.720544815063477,-4.30724573135376,0.1043557077646255,-4.311272144317626
3.6699416637420654,6.720544815063477,-3.316141128540039,0.5336083173751831,-3.2079002857208248
3.6729888916015625,6.720544815063477,-3.3049852848052974,0.5418409705162048,-2.1519994735717773
3.6192820072174072,6.720544815063477,-4.5636796951293945,0.0575280115008354,-4.6987056732177725
3.644958019256592,6.720544815063477,-3.4490728378295894,0.4347061812877655,-4.021307468414307
3.6632120609283447,6.720544815063477,-4.203747749328612,0.1786907315254211,-4.3670639991760245
3.624450206756592,6.720544815063477,-4.246996402740479,0.1662064343690872,-4.08878755569458
3.5807867050170894,6.720544815063477,-4.771037578582764,0.0486169196665287,-4.897876262664794
3.5267221927642822,6.720544815063477,-3.557135343551636,0.3708378672599792,-3.23559045791626
3.539764404296875,6.720544815063477,-4.209028720855713,0.205404907464981,-4.19878625869751
3.614503860473633,6.720544815063477,-4.80367946624756,0.0490948148071765,-4.8050851821899405
3.633920907974243,6.720544815063477,-4.799320697784424,0.048780620098114,-4.790954113006592
3.6614387035369873,6.720544815063477,-4.775649547576904,0.0483493097126483,-4.792093276977539
3.62009596824646,6.720544815063477,-4.76920223236084,0.0468404032289981,-4.79387903213501
3.6212766170501705,6.720544815063477,-3.4059689044952397,0.4330500066280365,-4.024599552154541
3.629305362701416,6.720544815063477,-3.6971039772033687,0.3160687386989593,-3.6192557811737056
3.589150905609131,6.720544815063477,-3.7644560337066646,0.3227166831493377,-3.818017244338989
3.6171393394470206,6.720544815063477,-4.781609058380127,0.0485520623624324,-4.761822700500488
3.655428647994995,6.720544815063477,-4.635650157928467,0.0512097962200641,-4.569874286651611
3.7083904743194576,6.720544815063477,-4.661036014556885,0.0493063256144523,-4.72123098373413
3.7772922515869136,6.720544815063477,-4.767588138580321,0.0477920398116111,-4.70246696472168
3.7819194793701167,6.720544815063477,-3.4365458488464355,0.3749813139438628,-3.188720703125
3.716597080230713,6.720544815063477,-3.2774131298065186,0.5594647526741028,-3.411186933517456
3.6420636177062975,6.720544815063477,-3.097885608673096,0.6617789268493652,-3.513563632965088
3.6223766803741455,6.720544815063477,-3.0011661052703857,0.6624411344528198,-3.0534327030181885
3.599836826324463,6.720544815063477,-3.526831865310669,0.4458974301815033,-3.531573534011841
3.5413248538970947,6.720544815063477,-4.790110111236572,0.0502564907073974,-4.8562493324279785
3.529536724090576,6.720544815063477,-4.784709453582764,0.0498304963111877,-4.789141654968262
3.547568082809448,6.720544815063477,-4.7998785972595215,0.0481858998537063,-4.772777080535889
3.587564229965209,6.720544815063477,-4.80423879623413,0.0486422739923,-4.85000467300415
3.5776851177215576,6.720544815063477,-4.7903571128845215,0.0488149523735046,-4.794816493988037
3.547768831253052,6.720544815063477,-4.782776355743408,0.0480954088270664,-4.800487518310546
3.55179214477539,6.720544815063477,-4.787001609802246,0.0474198348820209,-4.785074234008789
3.543552875518799,6.720544815063477,-4.699550151824951,0.0471874512732028,-4.682857990264893
3.5805375576019287,6.720544815063477,-4.797669887542725,0.048227023333311,-4.787938594818115
3.597096920013428,6.720544815063477,-4.791439056396484,0.0484706498682498,-4.808774471282959
3.575228452682495,6.720544815063477,-4.789034843444824,0.047722402960062,-4.807229995727539
3.565242528915405,6.720544815063477,-4.781080722808838,0.0479108504951,-4.777917861938477
3.5659937858581543,6.720544815063477,-4.656588077545166,0.0491705946624279,-4.764946460723877
3.5562658309936523,6.720544815063477,-4.766993045806885,0.0462733395397663,-4.743052005767822
3.551003456115722,6.720544815063477,-4.791909694671631,0.0483665131032466,-4.829163551330566
3.574159860610961,6.720544815063477,-4.793204307556152,0.0481383726000785,-4.793902397155762
3.595287084579468,6.720544815063477,-4.795246601104736,0.0478421114385128,-4.825473308563232
3.5794994831085205,6.720544815063477,-4.789177417755127,0.0479847230017185,-4.839666366577148
3.556640148162842,6.720544815063477,-4.783384799957275,0.0478365458548068,-4.765289306640625
3.522395133972168,6.720544815063477,-4.760303974151611,0.0462452173233032,-4.798875331878662
3.5857250690460205,6.720544815063477,-4.759180545806885,0.0462642163038253,-4.767660617828369
3.6270923614501953,6.720544815063477,-4.801144123077393,0.0482746809720993,-4.76203203201294
3.685937404632568,6.720544815063477,-4.789593696594238,0.0481644533574581,-4.786766529083252
3.666415691375733,6.720544815063477,-4.767049312591553,0.0478036664426326,-4.76782751083374
3.66544771194458,6.720544815063477,-3.532912492752075,0.3313957750797272,-3.670229911804199
3.658282995223999,6.720544815063477,-3.3909380435943604,0.4493814706802368,-3.5785775184631348
3.6526360511779785,6.720544815063477,-3.314645528793335,0.5360385179519653,-3.351837396621704
3.609920501708984,6.720544815063477,-4.378864288330078,0.0997083112597465,-4.549538612365723
3.5561864376068115,6.720544815063477,-3.9489712715148926,0.2720730006694793,-4.09201192855835
3.5045197010040283,6.720544815063477,-4.396806240081787,0.1032202988862991,-4.463902950286865
3.5252695083618164,6.720544815063477,-4.7377705574035645,0.0474854782223701,-4.716528415679932
3.5245702266693115,6.720544815063477,-4.806405067443848,0.0492642931640148,-4.774265766143799
3.520009279251098,6.720544815063477,-4.799572944641112,0.0491111688315868,-4.73480987548828
3.514164924621582,6.720544815063477,-4.789526462554932,0.0489234700798988,-4.8119001388549805
3.507077693939209,6.720544815063477,-4.797793865203857,0.04810731112957,-4.845680236816406
3.488680362701416,6.720544815063477,-4.797954082489014,0.0484421476721763,-4.752790927886962
3.4851772785186768,6.720544815063477,-4.7985687255859375,0.0485798306763172,-4.862522125244141
3.4947280883789062,6.720544815063477,-4.80106496810913,0.0486824996769428,-4.875406742095947
3.565168142318725,6.720544815063477,-4.802692890167236,0.0487173572182655,-4.807153701782227
3.5900204181671143,6.720544815063477,-4.799820423126221,0.0486503131687641,-4.823433876037598
3.626616716384888,6.720544815063477,-4.78756046295166,0.0482371523976326,-4.837893962860107
3.6340622901916495,6.720544815063477,-4.775600910186768,0.0477576181292533,-4.710147380828857
3.631871700286865,6.720544815063477,-4.342101573944092,0.098738208413124,-4.258865833282472
3.605435371398926,6.720544815063477,-4.37277364730835,0.0933531150221824,-4.362419128417969
3.594155073165893,6.720544815063477,-3.616244077682495,0.3366528451442718,-3.315464496612549
3.5001978874206543,6.720544815063477,-4.354922294616699,0.1129744350910186,-4.511981964111328
3.50068998336792,6.720544815063477,-4.734418869018555,0.0471445061266422,-4.746565818786621
3.5238261222839355,6.720544815063477,-4.807072162628174,0.0488006360828876,-4.729605674743652
3.5492467880249023,6.720544815063477,-4.813579082489014,0.0486461482942104,-4.785690784454346
3.545323371887207,6.720544815063477,-4.7923102378845215,0.0492281876504421,-4.903197288513184
3.4866600036621094,6.720544815063477,-4.788148403167725,0.0482833497226238,-4.839768409729004
3.4880826473236084,6.720544815063477,-4.79171895980835,0.0480459444224834,-4.84048318862915
3.531712770462036,6.720544815063477,-4.806501865386962,0.0479412786662578,-4.787233829498291
3.590312957763672,6.720544815063477,-4.809572696685791,0.0485313013195991,-4.744755268096924
3.6201646327972408,6.720544815063477,-4.792899131774902,0.0487853176891803,-4.845134735107422
3.641999483108521,6.720544815063477,-4.778326511383057,0.0479499995708465,-4.834290504455566
3.580744981765747,6.720544815063477,-4.770810604095458,0.0465482547879219,-4.777612686157227
3.5000462532043457,6.720544815063477,-3.763423442840576,0.2840577363967895,-3.899369716644287
3.43630051612854,6.720544815063477,-4.103911399841309,0.230198860168457,-4.349730491638184
3.484828233718872,6.720544815063477,-4.713269710540772,0.0501491501927375,-4.659548282623291
3.501083850860596,6.720544815063477,-4.815301895141602,0.0496901832520961,-4.7263402938842765
3.526531219482421,6.720544815063477,-4.807377815246582,0.0493949241936206,-4.828751564025879
3.517495870590209,6.720544815063477,-4.794137954711913,0.0492230616509914,-4.873398303985596
3.5224499702453613,6.720544815063477,-4.79279375076294,0.0482403263449668,-4.708475112915039
3.5174176692962646,6.720544815063477,-4.793693065643311,0.0482930317521095,-4.80724000930786
3.498680591583252,6.720544815063477,-4.798614978790283,0.0480382218956947,-4.777548313140869
3.492798328399658,6.720544815063477,-4.795398235321045,0.0485701598227024,-4.791423320770264
3.51713228225708,6.720544815063477,-4.800562381744385,0.0484668128192424,-4.773507595062256
3.471220016479492,6.720544815063477,-4.802464008331299,0.0485781617462635,-4.793602466583252
3.5222954750061035,6.720544815063477,-4.795176029205321,0.0488084331154823,-4.734736442565918
3.5127031803131104,6.720544815063477,-4.80006742477417,0.0486968457698822,-4.757991313934326
3.4333992004394527,6.720544815063477,-4.802759170532227,0.0482477582991123,-4.748659610748291


==> data/single_task_inference_result/ant/ant_single_task_inference_trajectories/47.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
-0.0693314597010612,7.36794376373291,-1.772883057594299,3.2790184020996094,-1.30210280418396
0.6876377463340759,7.36794376373291,-5.361147403717041,0.5803407430648804,0.0323128700256347
1.2796977758407593,7.36794376373291,-5.568625926971436,0.0920674651861191,-5.765771389007568
1.3023070096969604,7.36794376373291,-5.446585178375244,0.0603565648198127,-5.387860774993896
1.318253517150879,7.36794376373291,-5.432813167572021,0.0456500872969627,-5.582914352416992
1.394575595855713,7.36794376373291,-5.497432231903076,0.0369253233075141,-5.554184436798096
1.0121170282363892,7.36794376373291,-5.499226093292236,0.0368947088718414,-5.495563983917236
0.4900030195713043,7.36794376373291,-5.50541067123413,0.0369573384523391,-5.492762565612793
0.0631401315331459,7.36794376373291,-5.5119242668151855,0.0369575433433055,-5.582619190216064
-0.0061537083238363,7.36794376373291,-5.51995849609375,0.0369604304432868,-5.506718635559082
-0.0494530424475669,7.36794376373291,-5.523287296295166,0.036961480975151,-5.568623065948486
-0.123590663075447,7.36794376373291,-5.525928020477295,0.0368966609239578,-5.4878411293029785
-0.1598366349935531,7.36794376373291,-5.529326915740967,0.03688345849514,-5.520432949066161
-0.2483043670654297,7.36794376373291,-5.53154993057251,0.0369049906730651,-5.597799301147461
-0.265325367450714,7.36794376373291,-5.537815570831299,0.0369202457368373,-5.502048969268799
-0.4374970197677612,7.36794376373291,-5.542949199676514,0.0369214676320552,-5.507656574249268
-0.433206707239151,7.36794376373291,-5.556356430053711,0.0369623973965644,-5.624607086181641
-0.463039368391037,7.36794376373291,-5.565389633178711,0.0369567312300205,-5.631009578704834
-0.5614930987358093,7.36794376373291,-5.573771953582764,0.0369680896401405,-5.576591968536377
-0.6325652599334717,7.36794376373291,-5.589752674102783,0.036987405270338,-5.582153797149657
-0.6632370352745056,7.36794376373291,-5.605764865875244,0.0370248854160308,-5.646524429321289
-0.6802886724472046,7.36794376373291,-5.619459629058838,0.037034410983324,-5.632114887237549
-0.8081630468368529,7.36794376373291,-5.63329029083252,0.0370299629867076,-5.586127281188965
-0.8935096859931946,7.36794376373291,-5.6603684425354,0.0370957851409912,-5.652282238006592
-0.8836474418640136,7.36794376373291,-5.6902594566345215,0.0371512286365032,-5.75251054763794
-1.3222628831863403,7.36794376373291,-5.708983898162842,0.0371381379663944,-5.738340377807617
-1.7956379652023315,7.36794376373291,-5.819682121276856,0.0375634804368019,-5.889702796936035
-2.073232889175415,7.36794376373291,-5.9798903465271,0.0380071699619293,-6.0155248641967765
-2.02640962600708,7.36794376373291,-6.115415573120117,0.0380930006504058,-6.156451225280762
-2.0536880493164062,7.36794376373291,-6.233741283416748,0.0378626696765422,-6.3177490234375
-2.0320632457733154,7.36794376373291,-6.315725326538086,0.03771598264575,-6.32985258102417
-2.0224931240081787,7.36794376373291,-6.3352532386779785,0.0377464964985847,-6.3053832054138175
-2.0329434871673584,7.36794376373291,-6.331499576568604,0.0378183163702488,-6.350122451782227
-2.1516783237457275,7.36794376373291,-6.33266019821167,0.0378076322376728,-6.256753921508789
-2.231251001358032,7.36794376373291,-6.338626384735107,0.0378492027521133,-6.421953678131104
-2.209556102752685,7.36794376373291,-6.346103191375732,0.0378502681851387,-6.330855369567871
-2.200969934463501,7.36794376373291,-6.352336406707764,0.0378324761986732,-6.344363212585449
-2.20037293434143,7.36794376373291,-6.360795497894287,0.0378195084631443,-6.418910026550293
-2.204015016555786,7.36794376373291,-6.364100933074951,0.0378448702394962,-6.405032634735107
-2.1859605312347408,7.36794376373291,-6.362842082977295,0.0378684103488922,-6.373871326446533
-2.186939477920532,7.36794376373291,-6.36180543899536,0.0378599353134632,-6.398453235626221
-2.137831687927246,7.36794376373291,-6.361509323120117,0.0378588512539863,-6.347906589508057
-2.133798599243164,7.36794376373291,-6.358715057373047,0.03784866258502,-6.371151447296144
-2.106137990951538,7.36794376373291,-6.356228351593018,0.037853505462408,-6.3398308753967285
-2.0833356380462646,7.36794376373291,-6.353030681610107,0.0378442592918872,-6.342101097106934
-2.0915868282318115,7.36794376373291,-6.347924709320068,0.0378449894487857,-6.370694160461426
-2.0734028816223145,7.36794376373291,-6.346590042114258,0.0378380864858627,-6.3572998046875
-2.053778171539306,7.36794376373291,-6.343362808227539,0.0378351993858814,-6.381277561187744
-2.2316367626190186,7.36794376373291,-6.340434551239014,0.0378255471587181,-6.29992151260376
-2.175082206726074,7.36794376373291,-6.348789215087891,0.0378607176244258,-6.332871437072754
-2.3112356662750244,7.36794376373291,-6.34972620010376,0.0378435887396335,-6.387387275695801
-2.492717027664185,7.36794376373291,-6.3581600189208975,0.0378582179546356,-6.288873672485352
-2.5523104667663574,7.36794376373291,-6.3719797134399405,0.0378397107124328,-6.378098964691161
-2.396781206130981,7.36794376373291,-6.373847484588623,0.0378754064440727,-6.3387980461120605
-2.2696988582611084,7.36794376373291,-6.38194704055786,0.0378397107124328,-6.360474109649657
-2.3039326667785645,7.36794376373291,-6.387505531311035,0.0378645360469818,-6.327781677246094
-2.2263686656951904,7.36794376373291,-6.3875036239624015,0.0379233621060848,-6.404552936553955
-2.063621759414673,7.36794376373291,-6.376010894775392,0.0379339791834354,-6.36095094680786
-2.042083978652954,7.36794376373291,-6.361006259918213,0.0378689356148242,-6.374570369720458
-2.149709224700928,7.36794376373291,-6.354477405548096,0.0378401167690753,-6.352075099945068
-2.066571950912476,7.36794376373291,-6.3507399559021,0.0378910973668098,-6.333965301513672
-1.906842231750488,7.36794376373291,-6.33999490737915,0.0378602035343647,-6.424728393554688
-1.9244657754898071,7.36794376373291,-6.3270812034606925,0.037762850522995,-6.366131782531737
-1.8370728492736816,7.36794376373291,-6.32373571395874,0.0377657860517501,-6.236395835876465
-1.7494633197784424,7.36794376373291,-6.301956653594971,0.0377680733799934,-6.303196430206299
-1.808821439743041,7.36794376373291,-6.275388240814209,0.037722285836935,-6.276474475860596
-1.9428193569183347,7.36794376373291,-6.272287845611572,0.0377245545387268,-6.207154750823976
-1.9708868265151973,7.36794376373291,-6.278268814086913,0.0378117263317108,-6.249763011932373
-1.973851442337036,7.36794376373291,-6.287589073181152,0.0378043092787265,-6.25840950012207
-1.9660886526107788,7.36794376373291,-6.3036742210388175,0.0377637259662151,-6.316301345825195
-1.9092617034912107,7.36794376373291,-6.31509256362915,0.0377503931522369,-6.339651584625244
-2.02512001991272,7.36794376373291,-6.311184406280518,0.0377561077475547,-6.315549373626709
-2.060990810394287,7.36794376373291,-6.317814826965332,0.0378127917647361,-6.288762092590332
-2.072439193725585,7.36794376373291,-6.322641849517822,0.0378204546868801,-6.269298553466797
-2.060621738433837,7.36794376373291,-6.327073097229004,0.0378221049904823,-6.36025857925415
-2.155121088027954,7.36794376373291,-6.336376667022705,0.0377852581441402,-6.3240036964416495
-2.1294267177581787,7.36794376373291,-6.343937873840332,0.0378347411751747,-6.418068885803224
-2.0942556858062744,7.36794376373291,-6.345893383026123,0.0378309339284896,-6.316075325012207
-2.098040819168091,7.36794376373291,-6.345953464508057,0.0378244146704673,-6.348926067352295
-2.1255688667297363,7.36794376373291,-6.349547863006592,0.03781558573246,-6.265244483947754
-2.107447862625122,7.36794376373291,-6.348385810852051,0.0378506816923618,-6.337512969970703
-2.070673942565917,7.36794376373291,-6.346450805664063,0.0378411710262298,-6.370193004608153
-2.0963261127471924,7.36794376373291,-6.34487771987915,0.0378216989338398,-6.467981815338135
-2.1157543659210205,7.36794376373291,-6.34602689743042,0.0378301031887531,-6.327739238739014
-2.1085636615753174,7.36794376373291,-6.345575332641602,0.037843968719244,-6.3861985206604
-2.100945711135864,7.36794376373291,-6.344748973846436,0.03783905133605,-6.363692760467528
-2.107298851013184,7.36794376373291,-6.346347332000732,0.0378242880105972,-6.352031707763672
-2.1069624423980717,7.36794376373291,-6.347273349761962,0.0378313660621643,-6.299525260925293
-2.11165452003479,7.36794376373291,-6.346738338470458,0.0378370322287082,-6.316800117492676
-2.115560531616211,7.36794376373291,-6.346827983856201,0.0378368757665157,-6.294558048248291
-2.1166746616363525,7.36794376373291,-6.347568988800049,0.0378348380327224,-6.372983932495117
-2.1221494674682617,7.36794376373291,-6.347907066345215,0.0378363467752933,-6.383625984191895
-2.119229555130005,7.36794376373291,-6.348661422729492,0.0378368683159351,-6.33495044708252
-2.089587926864624,7.36794376373291,-6.349026203155518,0.0378371141850948,-6.301055431365967
-2.083879470825196,7.36794376373291,-6.347441673278809,0.0378302223980426,-6.374724864959717
-2.0779461860656734,7.36794376373291,-6.34627342224121,0.0378303937613964,-6.372201919555664
-1.9723436832427976,7.36794376373291,-6.344383239746094,0.0378319956362247,-6.291888236999512
-2.113710165023804,7.36794376373291,-6.33434534072876,0.0378005392849445,-6.315654754638672
-2.246686697006225,7.36794376373291,-6.339165687561035,0.0378454588353633,-6.324602127075195
-2.4281466007232666,7.36794376373291,-6.345973968505859,0.0378658846020698,-6.30440616607666
-2.4587085247039795,7.36794376373291,-6.353621006011962,0.0378812700510024,-6.283814430236816
-2.4541730880737305,7.36794376373291,-6.368692874908447,0.037820067256689,-6.332569122314453
-2.4658002853393555,7.36794376373291,-6.379214286804199,0.0378376804292202,-6.446907043457031
-2.4321868419647217,7.36794376373291,-6.388329029083252,0.0378621108829975,-6.369995594024657
-2.447875022888184,7.36794376373291,-6.389396190643311,0.0379059053957462,-6.338335514068604
-2.4233338832855225,7.36794376373291,-6.38900089263916,0.0379163809120655,-6.373605251312256
-2.4251368045806885,7.36794376373291,-6.388737201690674,0.0379134714603424,-6.392502784729004
-2.425718069076538,7.36794376373291,-6.38744592666626,0.037918996065855,-6.385529041290283
-2.428753614425659,7.36794376373291,-6.387796401977539,0.0379101522266864,-6.322937488555908
-2.4361400604248047,7.36794376373291,-6.386780261993408,0.0379150100052356,-6.321433544158936
-2.436329364776612,7.36794376373291,-6.387002944946289,0.0379088260233402,-6.377042770385742
-2.435749053955078,7.36794376373291,-6.387092590332031,0.0379085801541805,-6.298025608062744
-2.440695285797119,7.36794376373291,-6.387290954589844,0.0379084981977939,-6.360973358154297
-2.4405553340911865,7.36794376373291,-6.387681007385254,0.0379092432558536,-6.396133899688721
-2.4404139518737797,7.36794376373291,-6.387708187103272,0.0379108861088752,-6.42631721496582
-2.442323446273804,7.36794376373291,-6.387731552124024,0.0379109121859073,-6.376221179962158
-2.4413955211639404,7.36794376373291,-6.387996196746825,0.0379106514155864,-6.350605010986328
-2.410706043243408,7.36794376373291,-6.3879919052124015,0.0379118099808692,-6.331040382385254
-2.4081552028656006,7.36794376373291,-6.387556552886962,0.0379104167222976,-6.386290550231934
-2.4102745056152344,7.36794376373291,-6.387436389923096,0.0379119701683521,-6.386997222900392
-2.4099254608154297,7.36794376373291,-6.38693380355835,0.0379132628440856,-6.402287960052489
-2.409929037094116,7.36794376373291,-6.385538578033447,0.0379140488803386,-6.368536472320557
-2.4096360206604004,7.36794376373291,-6.385451793670654,0.0379062853753566,-6.353037357330321
-2.409691333770752,7.36794376373291,-6.38553762435913,0.0379055179655551,-6.363585472106934
-2.4096100330352783,7.36794376373291,-6.385521411895752,0.0379060953855514,-6.34860897064209
-2.425793170928955,7.36794376373291,-6.38551664352417,0.0379060171544551,-6.327235698699951
-2.38867449760437,7.36794376373291,-6.385756015777588,0.0379068180918693,-6.4466166496276855
-2.3793063163757324,7.36794376373291,-6.385183334350586,0.0379035770893096,-6.375251293182373
-2.3812332153320312,7.36794376373291,-6.3850274085998535,0.0379049219191074,-6.354447841644287
-2.380462646484375,7.36794376373291,-6.38510799407959,0.0379057079553604,-6.399603366851808
-2.3916299343109126,7.36794376373291,-6.38328981399536,0.0379115119576454,-6.421914100646973
-2.4002180099487305,7.36794376373291,-6.383117198944092,0.0379031859338283,-6.378593921661377
-2.400800466537476,7.36794376373291,-6.383470058441161,0.0379005298018455,-6.349395275115967
-2.394301414489746,7.36794376373291,-6.383691310882568,0.0379003137350082,-6.466713428497314
-2.393989324569702,7.36794376373291,-6.384230613708496,0.0378990210592746,-6.365342617034912
-2.394563913345337,7.36794376373291,-6.384581565856934,0.0379018858075141,-6.41459035873413
-2.397532224655152,7.36794376373291,-6.384495258331299,0.0379042513668537,-6.387889862060546
-2.404433727264404,7.36794376373291,-6.384298801422119,0.0379050746560096,-6.32247257232666
-2.408116102218628,7.36794376373291,-6.38444709777832,0.0379035845398902,-6.391698360443115
-2.409137725830078,7.36794376373291,-6.384626865386962,0.0379031300544738,-6.386125087738037
-2.409090280532837,7.36794376373291,-6.3849053382873535,0.0379027538001537,-6.39852237701416
-2.4183437824249268,7.36794376373291,-6.385285377502441,0.0379030406475067,-6.329465866088867
-2.4345011711120605,7.36794376373291,-6.385569095611572,0.0379051379859447,-6.404169082641602
-2.417612075805664,7.36794376373291,-6.3858962059021,0.0379062518477439,-6.371563911437988
-2.41192078590393,7.36794376373291,-6.385867118835449,0.0379046238958835,-6.371627807617188
-2.411992073059082,7.36794376373291,-6.386360645294189,0.0379046872258186,-6.436557769775392
-2.4123194217681885,7.36794376373291,-6.386788368225098,0.0379070900380611,-6.407588005065918
-2.4122872352600098,7.36794376373291,-6.3859543800354,0.0379119627177715,-6.386659622192383
-2.4124455451965328,7.36794376373291,-6.385700702667236,0.0379078313708305,-6.363054275512695
-2.413324356079101,7.36794376373291,-6.385711193084717,0.0379063673317432,-6.361589431762695
-2.404383420944213,7.36794376373291,-6.38574743270874,0.0379064567387104,-6.42160701751709
-2.4091825485229488,7.36794376373291,-6.385611057281494,0.0379060246050357,-6.484966278076172
-2.409069776535034,7.36794376373291,-6.385661602020264,0.0379067920148372,-6.413510799407959
-2.4091312885284424,7.36794376373291,-6.385581970214844,0.0379066467285156,-6.4282755851745605
-2.406323194503784,7.36794376373291,-6.38525915145874,0.0379071161150932,-6.410590648651123
-2.4064950942993164,7.36794376373291,-6.385418891906737,0.037904467433691,-6.407354354858398
-2.4230890274047847,7.36794376373291,-6.385397434234619,0.0379058979451656,-6.397782325744629
-2.3992931842803955,7.36794376373291,-6.385615825653076,0.037906739860773,-6.407063961029053
-2.399413108825684,7.36794376373291,-6.385195255279541,0.0379046313464641,-6.455255508422852
-2.3995952606201167,7.36794376373291,-6.385333061218262,0.037905029952526,-6.417088031768799
-2.3995611667633057,7.36794376373291,-6.385695457458496,0.0379048660397529,-6.329871654510497
-2.3994622230529785,7.36794376373291,-6.384633541107178,0.0379100553691387,-6.38902473449707
-2.4000959396362305,7.36794376373291,-6.384644985198976,0.0379039458930492,-6.435153007507324
-2.400087118148804,7.36794376373291,-6.384663105010985,0.0379039831459522,-6.373596668243408
-2.4000115394592285,7.36794376373291,-6.38465690612793,0.0379039645195007,-6.333343029022217
-2.399916410446167,7.36794376373291,-6.384659767150879,0.0379039645195007,-6.325162887573241
-2.4022712707519527,7.36794376373291,-6.384686470031737,0.0379039086401462,-6.478930950164794
-2.402500629425049,7.36794376373291,-6.384726047515869,0.0379042327404022,-6.451158523559569
-2.402495145797729,7.36794376373291,-6.384739398956299,0.0379041172564029,-6.311265468597412
-2.405270814895629,7.36794376373291,-6.3847832679748535,0.0379040464758873,-6.3725666999816895
-2.4054608345031734,7.36794376373291,-6.3849406242370605,0.0379040800034999,-6.362082004547119
-2.4121410846710205,7.36794376373291,-6.384975910186768,0.0379045344889164,-6.340981960296631
-2.4124031066894527,7.36794376373291,-6.385138034820557,0.0379049032926559,-6.351398944854736
-2.4124302864074707,7.36794376373291,-6.385311603546144,0.0379044152796268,-6.363339900970458
-2.412722110748291,7.36794376373291,-6.385429859161377,0.0379049591720104,-6.40507698059082
-2.4153115749359126,7.36794376373291,-6.38573694229126,0.0379047207534313,-6.366685867309569
-2.416090250015259,7.36794376373291,-6.385789394378662,0.0379065573215484,-6.442298412322998
-2.4186861515045166,7.36794376373291,-6.38581371307373,0.0379064567387104,-6.357669830322266
-2.418481111526489,7.36794376373291,-6.385908603668213,0.0379065126180648,-6.346951961517334
-2.419817447662353,7.36794376373291,-6.386046886444092,0.0379062965512275,-6.344699382781982
-2.4234957695007324,7.36794376373291,-6.386143684387207,0.037906989455223,-6.434978485107422
-2.423332452774048,7.36794376373291,-6.386305332183838,0.0379071272909641,-6.367564678192139
-2.423372268676758,7.36794376373291,-6.386336326599121,0.0379075780510902,-6.465665817260742
-2.4230432510375977,7.36794376373291,-6.386454105377196,0.037907425314188,-6.410640716552734
-2.4238827228546143,7.36794376373291,-6.386612415313721,0.0379076227545738,-6.377496719360352
-2.4239652156829834,7.36794376373291,-6.38661527633667,0.037908662110567,-6.381672859191895
-2.4239501953125,7.36794376373291,-6.3866286277771,0.037908561527729,-6.381625652313232
-2.423926591873169,7.36794376373291,-6.386627674102783,0.037908561527729,-6.4085350036621085
-2.427984476089477,7.36794376373291,-6.38666582107544,0.0379084385931491,-6.366942405700684
-2.427951097488404,7.36794376373291,-6.38672971725464,0.0379088334739208,-6.334595203399657
-2.429558038711548,7.36794376373291,-6.386746406555176,0.0379086285829544,-6.440712928771973
-2.4295504093170166,7.36794376373291,-6.38683557510376,0.0379086546599864,-6.38700246810913
-2.431274890899658,7.36794376373291,-6.387024879455566,0.0379084087908268,-6.374608993530273
-2.431496381759644,7.36794376373291,-6.387071132659912,0.037909485399723,-6.429953098297119
-2.430884599685669,7.36794376373291,-6.38715410232544,0.0379093214869499,-6.443627834320068
-2.436237096786499,7.36794376373291,-6.3871846199035645,0.0379097014665603,-6.43094778060913
-2.4445223808288574,7.36794376373291,-6.387364864349365,0.0379100628197193,-6.396398544311523
-2.417775869369507,7.36794376373291,-6.38752031326294,0.0379105620086193,-6.399163246154785
-2.372767210006713,7.36794376373291,-6.387227535247803,0.0379088446497917,-6.378578662872314
-2.375821113586426,7.36794376373291,-6.386668682098389,0.0379071608185768,-6.363113880157472


==> data/single_task_inference_result/ant/ant_single_task_inference_trajectories/48.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.0610787980258464,7.36794376373291,-1.772883057594299,3.2790184020996094,-0.73906409740448
0.2293532490730285,7.36794376373291,-5.350926876068115,0.5786760449409485,-11.4584903717041
0.4471829235553741,7.36794376373291,-5.566039562225342,0.0918505638837814,-4.984435081481934
0.7797435522079467,7.36794376373291,-5.443575859069824,0.0602707453072071,-5.457405567169189
1.5233346223831177,7.36794376373291,-5.432105541229248,0.0455955900251865,-5.497253894805908
1.950155019760132,7.36794376373291,-5.495579719543457,0.0368928536772728,-5.4652318954467765
2.300575971603393,7.36794376373291,-5.488754749298096,0.0369045622646808,-5.4446635246276855
2.467364549636841,7.36794376373291,-5.486754417419434,0.0369247868657112,-5.553515434265137
2.6718523502349854,7.36794376373291,-5.4902777671813965,0.0369700565934181,-5.460875511169434
2.997133493423461,7.36794376373291,-5.494616508483888,0.0371387861669063,-5.550908088684082
3.30150842666626,7.36794376373291,-5.497710227966309,0.0373901464045047,-5.5500078201293945
3.5628044605255127,7.36794376373291,-5.500898838043213,0.0377705320715904,-5.57368803024292
3.961749315261841,7.36794376373291,-5.501646518707275,0.0381326526403427,-5.513579368591309
4.229842185974121,7.36794376373291,-5.494743347167969,0.0387867279350757,-5.525700569152832
4.339036464691161,7.36794376373291,-5.461964130401611,0.0409218966960907,-5.490002632141112
4.57588005065918,7.36794376373291,-5.368677139282227,0.0534543916583061,-5.416226387023926
4.868914604187012,7.36794376373291,-3.874520778656005,0.3570521473884582,-4.119777202606201
5.179597854614258,7.36794376373291,-3.796436548233032,0.6805563569068909,-2.859366178512573
5.233664989471436,7.36794376373291,-3.3409502506256104,0.5065956115722656,-3.134765863418579
5.12559938430786,7.36794376373291,-3.6161618232727046,0.3599851727485657,-3.0742547512054443
4.989241600036621,7.36794376373291,-5.237194538116455,0.1223339363932609,-5.301145076751709
5.020663738250732,7.36794376373291,-5.289531707763672,0.0618284605443477,-5.351380348205566
5.038573265075684,7.36794376373291,-5.136573791503905,0.0592908412218093,-5.127236366271973
5.408390998840332,7.36794376373291,-5.084943294525146,0.0565774142742157,-5.005733966827393
5.421828269958496,7.36794376373291,-3.5512821674346924,0.3914987444877625,-3.059072971343994
5.156446933746338,7.36794376373291,-2.7121424674987797,0.2485388666391372,-2.552806854248047
4.88642692565918,7.36794376373291,-4.5091166496276855,0.329851895570755,-4.237892627716064
5.219191074371338,7.36794376373291,-5.50365686416626,0.0478513166308403,-5.457259654998779
5.486337184906006,7.36794376373291,-5.384165287017822,0.0466153360903263,-5.378880500793457
5.72054386138916,7.36794376373291,-5.398702144622803,0.0514217875897884,-5.336670398712158
5.979089260101318,7.36794376373291,-4.9029269218444815,0.0612692683935165,-4.876169204711913
6.203029632568359,7.36794376373291,-4.195418357849121,0.1509169489145279,-4.267168998718262
6.375724792480469,7.36794376373291,-4.39318323135376,0.1069469451904296,-4.482083320617676
6.427708148956299,7.36794376373291,-4.584065437316895,0.1041914820671081,-4.6040024757385245
6.431933403015137,7.36794376373291,-4.536102771759033,0.1168425381183624,-4.605992317199707
6.337711334228516,7.36794376373291,-5.116394519805908,0.069406472146511,-5.153010845184326
6.582804679870605,7.36794376373291,-4.730550289154053,0.098599836230278,-4.69170379638672
6.730159282684326,7.36794376373291,-4.796028137207031,0.0654781684279441,-4.664960384368896
6.694677829742432,7.36794376373291,-4.523787498474121,0.076910138130188,-4.40588903427124
6.831712245941161,7.36794376373291,-5.040167331695557,0.1348624378442764,-5.25944185256958
6.9509029388427725,7.36794376373291,-5.3921799659729,0.0353627242147922,-5.4468674659729
7.035049915313721,7.36794376373291,-5.10812520980835,0.0628177225589752,-5.141684532165527
7.153778076171875,7.36794376373291,-5.007603645324707,0.0923698469996452,-5.162886142730713
7.263061046600341,7.36794376373291,-5.42975378036499,0.057138942182064,-5.445648670196533
7.378291606903075,7.36794376373291,-5.496799945831299,0.0483107231557369,-5.523032188415527
7.394770622253419,7.36794376373291,-5.518807888031006,0.0367386676371097,-5.51908016204834
7.403177261352539,7.36794376373291,-5.454263210296631,0.0299097336828708,-5.473018169403076
7.225334644317627,7.36794376373291,-5.467042446136475,0.0272878538817167,-5.48749542236328
7.264372825622559,7.36794376373291,-5.451743125915527,0.0261925291270017,-5.4906883239746085
7.52010440826416,7.36794376373291,-5.448443412780762,0.025472393259406,-5.427248477935791
7.595465660095216,7.36794376373291,-5.438205242156982,0.0268643405288457,-5.390228271484375
7.563501834869384,7.36794376373291,-5.4648919105529785,0.0280256383121013,-5.428525924682617
7.657991409301757,7.36794376373291,-5.5554070472717285,0.045513741672039,-5.595792770385742
7.849872112274171,7.36794376373291,-5.390144348144531,0.0428026802837848,-5.412687301635742
7.91304063796997,7.36794376373291,-5.432122707366943,0.0414081700146198,-5.396329402923584
7.9274840354919425,7.36794376373291,-5.407686710357666,0.041731346398592,-5.48371171951294
7.956268787384033,7.36794376373291,-5.425441265106201,0.0475468561053276,-5.453176975250244
7.954129219055174,7.36794376373291,-5.443399429321289,0.0606380142271518,-5.408531665802002
7.950589179992675,7.36794376373291,-5.377999782562256,0.0763818994164466,-5.408000469207764
8.002476692199707,7.36794376373291,-5.384323596954346,0.0817290022969245,-5.399152278900146
7.969311237335205,7.36794376373291,-5.388010501861572,0.0850924924015998,-5.325218677520752
7.649003028869631,7.36794376373291,-5.388813018798828,0.0859521776437759,-5.387836933135985
7.372300148010255,7.36794376373291,-5.300471782684326,0.0699152052402496,-5.240723609924316
7.225318908691406,7.36794376373291,-5.338478565216064,0.0547204352915287,-5.371252059936523
7.3254027366638175,7.36794376373291,-5.431692600250244,0.0389086902141571,-5.467625617980957
7.435764789581299,7.36794376373291,-5.375673770904541,0.0275629814714193,-5.355186462402344
7.437376499176025,7.36794376373291,-5.451344966888428,0.0261601451784372,-5.467434883117676
7.548303604125976,7.36794376373291,-5.46368932723999,0.0261821448802948,-5.4811763763427725
7.667656421661378,7.36794376373291,-5.537607669830321,0.033230971544981,-5.564311504364014
7.658085823059082,7.36794376373291,-5.43589973449707,0.0400844775140285,-5.478845596313477
7.638820171356201,7.36794376373291,-5.3842430114746085,0.0426601730287075,-5.41535758972168
7.74735403060913,7.36794376373291,-5.4295573234558105,0.0456473231315612,-5.488439559936523
7.747131824493408,7.36794376373291,-5.4247002601623535,0.0448058955371379,-5.437933444976808
7.664517879486085,7.36794376373291,-5.434824466705321,0.0469818972051143,-5.388826370239258
7.645312309265136,7.36794376373291,-5.363893508911133,0.0449068173766136,-5.323879241943359
7.649782180786131,7.36794376373291,-5.377252578735352,0.0474645718932151,-5.343781471252441
7.744058609008789,7.36794376373291,-5.428133964538574,0.053106278181076,-5.409379482269287
7.853948116302489,7.36794376373291,-5.435688495635985,0.0509296879172325,-5.441129207611084
7.93816900253296,7.36794376373291,-5.425881862640381,0.0471501946449279,-5.4001755714416495
7.706577777862547,7.36794376373291,-5.401594638824463,0.0483488850295543,-5.314697742462158
7.441152095794677,7.36794376373291,-5.356308937072754,0.0500939041376113,-5.271992206573486
7.370018959045409,7.36794376373291,-5.305767059326172,0.0487115941941738,-5.328503131866455
7.3376989364624015,7.36794376373291,-5.456278324127196,0.0402064733207225,-5.456601142883301
7.3305954933166495,7.36794376373291,-5.430491924285889,0.0305581856518983,-5.40544319152832
7.362000942230224,7.36794376373291,-5.43433713912964,0.025666557252407,-5.405889511108398
7.449723243713379,7.36794376373291,-5.439629077911377,0.0241179950535297,-5.452896595001221
7.442149639129639,7.36794376373291,-5.441439151763916,0.0250244066119194,-5.449418544769287
7.323726177215576,7.36794376373291,-5.4687132835388175,0.0267781279981136,-5.454171180725098
7.34326410293579,7.36794376373291,-5.45933961868286,0.0269444193691015,-5.46315860748291
7.345994949340819,7.36794376373291,-5.442335605621338,0.0258495267480611,-5.436791896820068
7.394948959350587,7.36794376373291,-5.436466693878174,0.0248573739081621,-5.46386194229126
7.415084362030028,7.36794376373291,-5.436821460723877,0.0256977044045925,-5.462288856506348
7.433382511138915,7.36794376373291,-5.454363822937012,0.0257114209234714,-5.480830192565918
7.585954666137694,7.36794376373291,-5.477541446685791,0.0264542549848556,-5.495498180389404
7.553508281707763,7.36794376373291,-5.5071868896484375,0.0298111457377672,-5.53870153427124
7.473228931427003,7.36794376373291,-5.413064479827881,0.0345142148435115,-5.386951446533203
7.490694046020509,7.36794376373291,-5.453082084655762,0.036871176213026,-5.464152336120605
7.443749427795409,7.36794376373291,-5.505519390106201,0.0384245216846466,-5.4940500259399405
7.367764949798584,7.36794376373291,-5.524118900299072,0.0342949330806732,-5.504477024078369
7.4851884841918945,7.36794376373291,-5.449239730834961,0.0298538785427808,-5.4957146644592285
7.49720859527588,7.36794376373291,-5.441550731658936,0.0283778216689825,-5.405888080596924
7.529530048370361,7.36794376373291,-5.450475215911865,0.0300416704267263,-5.447603225708008
7.537618160247802,7.36794376373291,-5.571095943450928,0.0339761897921562,-5.579621315002441
7.488932132720947,7.36794376373291,-5.503356456756592,0.0402822941541671,-5.474219799041748
7.362439155578612,7.36794376373291,-5.41161584854126,0.0343685448169708,-5.457772254943848
7.28946113586426,7.36794376373291,-5.406405925750732,0.0301031582057476,-5.367906093597412
7.285878181457519,7.36794376373291,-5.43878698348999,0.0295485835522413,-5.425126552581787
7.350906848907471,7.36794376373291,-5.428592681884766,0.0264245830476284,-5.433077812194824
7.444555759429932,7.36794376373291,-5.437242031097412,0.0250626262277364,-5.402573108673096
7.469202041625976,7.36794376373291,-5.4409728050231925,0.0255709122866392,-5.416201591491699
7.512211799621582,7.36794376373291,-5.479283809661865,0.0298473164439201,-5.493961334228516
7.463664054870605,7.36794376373291,-5.493421077728272,0.0333056449890136,-5.555071830749512
7.393712520599365,7.36794376373291,-5.436709880828857,0.0341293662786483,-5.439899921417236
7.357943058013917,7.36794376373291,-5.437546730041504,0.0308310557156801,-5.406261920928955
7.402719497680664,7.36794376373291,-5.450737476348877,0.0282592624425888,-5.4535746574401855
7.407581329345702,7.36794376373291,-5.460796833038329,0.0264751277863979,-5.4565935134887695
7.367268085479736,7.36794376373291,-5.465392589569092,0.0256600342690944,-5.483448505401611
7.19232177734375,7.36794376373291,-5.446272373199463,0.0253723952919244,-5.451704502105713
7.176016330718993,7.36794376373291,-5.446855068206787,0.0255097635090351,-5.432102680206299
7.226245403289795,7.36794376373291,-5.453573703765869,0.0262295063585042,-5.490515232086182
7.286408424377441,7.36794376373291,-5.444973945617676,0.0266411565244197,-5.404387474060059
7.444669246673584,7.36794376373291,-5.434026718139648,0.0276036243885755,-5.381251335144042
7.220437049865722,7.36794376373291,-5.485770225524902,0.0351255945861339,-5.457757949829102
7.203183650970458,7.36794376373291,-5.425689697265625,0.0289485435932874,-5.444045543670654
7.083940029144287,7.36794376373291,-5.426033020019531,0.0273869503289461,-5.429835796356201
6.969165325164794,7.36794376373291,-5.4396605491638175,0.0281786825507879,-5.436066150665283
6.99976682662964,7.36794376373291,-5.459399223327637,0.0287350863218307,-5.505837440490723
7.0452094078063965,7.36794376373291,-5.480372428894042,0.0306449197232723,-5.461830139160156
7.172401905059815,7.36794376373291,-5.50697135925293,0.0313061513006687,-5.530764579772949
7.074987411499024,7.36794376373291,-5.463315963745117,0.0364807397127151,-5.420872688293457
7.254957199096679,7.36794376373291,-5.594143390655518,0.0609994903206825,-5.588308334350586
7.323270797729491,7.36794376373291,-5.484390258789063,0.0347431972622871,-5.554562091827393
7.2349324226379395,7.36794376373291,-5.430655002593993,0.0338243506848812,-5.468886375427246
7.240913867950439,7.36794376373291,-5.44273805618286,0.0297015644609928,-5.46772003173828
7.218573570251466,7.36794376373291,-5.430538654327393,0.0288846343755722,-5.433496475219728
7.284080505371093,7.36794376373291,-5.4365434646606445,0.0275782514363527,-5.407985687255859
7.360722541809082,7.36794376373291,-5.42601490020752,0.0274709835648536,-5.434192657470703
7.541806221008301,7.36794376373291,-5.45979881286621,0.0328677408397197,-5.4780797958374015
7.591215133666992,7.36794376373291,-5.462176322937012,0.0310842785984277,-5.4646520614624015
7.70054817199707,7.36794376373291,-5.513777256011962,0.0384218730032444,-5.532818794250488
7.508596420288087,7.36794376373291,-5.341516971588135,0.0443101339042186,-5.371760845184326
7.481515884399414,7.36794376373291,-5.395708560943604,0.038981057703495,-5.452399253845215
7.317039489746093,7.36794376373291,-5.424367904663086,0.0346820764243602,-5.405446529388428
7.289779186248779,7.36794376373291,-5.468401908874512,0.0344440527260303,-5.441739082336426
7.420057773590086,7.36794376373291,-5.426692485809326,0.0288987830281257,-5.515359401702881
7.706596374511719,7.36794376373291,-5.443946361541748,0.0269986670464277,-5.445598125457764
7.720452308654785,7.36794376373291,-5.460134506225586,0.0276298355311155,-5.442295074462891
7.672320365905762,7.36794376373291,-5.438100337982178,0.0397528931498527,-5.42371940612793
7.808568000793458,7.36794376373291,-5.458191394805908,0.0504789464175701,-5.402387619018555
7.833963871002196,7.36794376373291,-5.902054309844971,0.0627152621746063,-5.9973015785217285
7.749462127685546,7.36794376373291,-5.442180156707764,0.0533640086650848,-5.374118804931641
7.632699489593508,7.36794376373291,-5.3772921562194815,0.0515877231955528,-5.402636528015137
7.48695468902588,7.36794376373291,-5.345606803894042,0.0515094473958015,-5.407516002655028
7.558290481567383,7.36794376373291,-5.369651794433594,0.0480127930641174,-5.329678535461426
7.742795467376709,7.36794376373291,-5.493281364440918,0.0459912344813346,-5.482983112335205
7.791337013244629,7.36794376373291,-5.56959867477417,0.0524453558027744,-5.6482672691345215
7.74920654296875,7.36794376373291,-5.402916431427002,0.0449815578758716,-5.352724075317383
7.735954761505128,7.36794376373291,-5.39080810546875,0.0421191379427909,-5.419453144073486
7.591591835021971,7.36794376373291,-5.428110599517822,0.0529368110001087,-5.394852161407472
7.482824325561523,7.36794376373291,-5.344842433929443,0.0505218729376792,-5.372710227966309
7.44424533843994,7.36794376373291,-5.3923420906066895,0.0441582277417182,-5.450915813446045
7.387954235076904,7.36794376373291,-5.487476825714111,0.039583932608366,-5.469426155090332
7.335984706878662,7.36794376373291,-5.49205446243286,0.0324415229260921,-5.491859436035156
7.247608661651611,7.36794376373291,-5.468054294586182,0.0285917334258556,-5.430900096893311
7.205832004547118,7.36794376373291,-5.445942401885985,0.0259797517210245,-5.4297943115234375
7.196558952331543,7.36794376373291,-5.448538303375244,0.0257599987089633,-5.409975051879883
7.2503342628479,7.36794376373291,-5.444272041320801,0.0268143322318792,-5.398648738861084
7.243518829345702,7.36794376373291,-5.426535129547119,0.0276326425373554,-5.42515754699707
7.281644344329835,7.36794376373291,-5.435404300689696,0.0288038980215787,-5.396932601928711
7.348878383636474,7.36794376373291,-5.438091754913329,0.0363531969487667,-5.400728225708008
7.279157638549805,7.36794376373291,-5.467331409454346,0.0334955640137195,-5.484660148620605
7.256153583526611,7.36794376373291,-5.436707973480225,0.027966059744358,-5.444645404815674
7.133500099182129,7.36794376373291,-5.431872844696045,0.0266010053455829,-5.39098072052002
7.369090557098387,7.36794376373291,-5.444266319274902,0.0267603788524866,-5.403155326843262
7.558103561401366,7.36794376373291,-5.428714275360107,0.0262145511806011,-5.434827327728272
7.606440067291259,7.36794376373291,-5.452488899230957,0.0273328851908445,-5.484283447265625
7.506655693054198,7.36794376373291,-5.446676731109619,0.0372222103178501,-5.466727256774902
7.354430198669434,7.36794376373291,-5.621327877044678,0.0417791903018951,-5.645344734191895
7.413347244262694,7.36794376373291,-5.49208402633667,0.0324678383767604,-5.476059913635254
7.602158069610595,7.36794376373291,-5.437575817108153,0.0308979526162147,-5.4703917503356925
7.605337142944336,7.36794376373291,-5.434807300567626,0.0297829788178205,-5.508704662322998
7.428746700286865,7.36794376373291,-5.40144681930542,0.0328741036355495,-5.412721633911133
7.428006649017334,7.36794376373291,-5.469057559967041,0.0350490435957908,-5.454025268554688
7.337688446044922,7.36794376373291,-5.531991481781006,0.0344077423214912,-5.573254108428955
7.216616630554198,7.36794376373291,-5.468430995941161,0.0301513765007257,-5.428443908691406
7.462024688720702,7.36794376373291,-5.4455180168151855,0.0272841267287731,-5.518152713775635
7.4915947914123535,7.36794376373291,-5.4420366287231445,0.0257129166275262,-5.452341556549072
7.34031295776367,7.36794376373291,-5.464749336242676,0.0262717138975858,-5.473488807678224
7.406096458435058,7.36794376373291,-5.4435648918151855,0.0267795883119106,-5.428377151489258
7.394426345825195,7.36794376373291,-5.43637228012085,0.028268089517951,-5.443300724029541
7.432518959045409,7.36794376373291,-5.4548020362854,0.0264741666615009,-5.477097034454346
7.440603733062744,7.36794376373291,-5.483616352081299,0.0263568181544542,-5.485470294952393
7.256103038787842,7.36794376373291,-5.497185230255127,0.0274630729109048,-5.486137866973877
7.132428169250488,7.36794376373291,-5.470040798187256,0.0267351176589727,-5.492602348327637
7.199280738830566,7.36794376373291,-5.446573734283447,0.0271122846752405,-5.438309192657472
7.2527313232421875,7.36794376373291,-5.440632343292236,0.027372745797038,-5.435606002807617
7.27143955230713,7.36794376373291,-5.433281898498535,0.0276959929615259,-5.406177997589111
7.1804938316345215,7.36794376373291,-5.439513683319092,0.028748407959938,-5.427688121795654
7.151748180389404,7.36794376373291,-5.4506144523620605,0.0383462719619274,-5.539141654968262
6.9593353271484375,7.36794376373291,-5.435560703277588,0.0315173976123333,-5.4172654151916495


==> data/single_task_inference_result/ant/ant_single_task_inference_trajectories/49.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
-0.1406159102916717,7.767850875854493,-1.772883057594299,3.2790184020996094,0.3517082035541534
-0.0100054768845438,7.767850875854493,-5.609632015228272,0.6813786029815674,1.575833797454834
0.1371359676122665,7.767850875854493,-5.971092700958252,0.1013116687536239,-4.577817916870117
0.1922342628240585,7.767850875854493,-5.840018272399902,0.0610194876790046,-5.8397626876831055
0.6396412253379822,7.767850875854493,-5.810943126678467,0.0458903312683105,-5.936564445495605
0.8951655030250549,7.767850875854493,-5.884624004364014,0.0375906080007553,-5.85601282119751
1.0708497762680051,7.767850875854493,-5.877988338470458,0.0375888049602508,-5.907840251922608
1.273199677467346,7.767850875854493,-5.875241279602051,0.0375847704708576,-5.867342948913574
1.5349361896514893,7.767850875854493,-5.871511459350586,0.0375846661627292,-5.892238140106201
1.8712611198425289,7.767850875854493,-5.872554302215576,0.0375633798539638,-5.868566036224365
1.9703785181045528,7.767850875854493,-5.871029376983643,0.0375688336789608,-5.84426212310791
1.858952164649964,7.767850875854493,-5.87140417098999,0.0375936105847358,-5.9032979011535645
1.851044058799744,7.767850875854493,-5.8756651878356925,0.0376298353075981,-5.857990741729736
1.972985863685608,7.767850875854493,-5.879090785980225,0.0376762486994266,-5.934884548187256
2.357099294662476,7.767850875854493,-5.879395961761475,0.0377616919577121,-5.886658191680908
2.4981253147125244,7.767850875854493,-5.874291896820068,0.0377951525151729,-5.88189172744751
2.6255416870117188,7.767850875854493,-5.871085643768311,0.0377809889614582,-5.8669724464416495
3.0392129421234126,7.767850875854493,-5.871683597564696,0.0378142595291137,-5.884810924530028
3.1360230445861816,7.767850875854493,-5.869976043701172,0.037910271435976,-5.81683349609375
3.474391222000122,7.767850875854493,-5.874685764312744,0.0382031239569187,-5.8956146240234375
3.74690055847168,7.767850875854493,-5.873960494995117,0.0384228006005287,-5.823388099670409
3.97633957862854,7.767850875854493,-5.871208667755127,0.0387354642152786,-5.861476421356201
4.341893672943115,7.767850875854493,-5.851027011871338,0.0396632030606269,-5.780246257781982
4.669131278991699,7.767850875854493,-5.821821689605713,0.0407793596386909,-5.812906265258789
4.837792873382568,7.767850875854493,-5.75531816482544,0.0549409948289394,-5.768333911895752
5.060900688171387,7.767850875854493,-5.636955738067626,0.0463610105216503,-5.637045383453369
5.337899208068848,7.767850875854493,-4.52245569229126,0.5944249033927916,-4.576874732971192
5.478490352630615,7.767850875854493,-4.081526756286621,0.5969089865684509,-4.798409938812256
5.5977067947387695,7.767850875854493,-3.481191873550415,0.37217977643013,-3.1857893466949463
5.697816848754883,7.767850875854493,-3.6317715644836426,0.4909444153308869,-3.364654302597045
5.641370296478272,7.767850875854493,-3.5269548892974854,0.591382622718811,-3.1086721420288086
5.623955726623535,7.767850875854493,-3.0570874214172363,0.4082871675491333,-3.7993533611297607
5.565625190734863,7.767850875854493,-3.1948421001434326,0.6392062306404114,-3.3324263095855717
5.542531967163086,7.767850875854493,-5.380512237548828,0.0623278617858886,-5.318995475769042
5.6444053649902335,7.767850875854493,-2.9046881198883057,0.3785067498683929,-3.157782077789306
5.5746822357177725,7.767850875854493,-3.550049066543579,0.521589994430542,-3.54267954826355
5.2616515159606925,7.767850875854493,-2.855193614959717,0.2487689852714538,-2.963667392730713
4.958736419677734,7.767850875854493,-3.026836633682251,0.1975483894348144,-2.896722078323364
4.767734527587891,7.767850875854493,-5.6728734970092765,0.0538621842861175,-5.707873821258545
4.789874076843262,7.767850875854493,-5.6569132804870605,0.0447609648108482,-5.64395809173584
5.249891757965088,7.767850875854493,-5.693041801452637,0.0434501245617866,-5.763365745544434
5.515414237976073,7.767850875854493,-5.68905782699585,0.0537260174751281,-5.64457082748413
5.818303585052489,7.767850875854493,-5.367337703704834,0.0467788763344287,-5.420870304107666
5.998283863067626,7.767850875854493,-3.654931306838989,0.2698585987091064,-3.5141069889068604
6.225238800048828,7.767850875854493,-4.444261074066161,0.2498789727687836,-4.261140823364258
6.338719844818115,7.767850875854493,-4.236130237579346,0.2728159725666046,-3.643988609313965
6.567668437957764,7.767850875854493,-4.0774827003479,0.2027963995933532,-3.7206768989562975
6.754390239715576,7.767850875854493,-4.312953472137451,0.1854319125413894,-4.184344291687012
6.773410320281982,7.767850875854493,-4.505619525909424,0.1029698029160499,-4.566200733184815
6.771955013275146,7.767850875854493,-4.782351493835449,0.1574826538562774,-4.54929256439209
6.697403907775879,7.767850875854493,-5.611963272094728,0.0568204261362552,-5.588745594024657
6.649628639221192,7.767850875854493,-4.192359447479248,0.2756673991680144,-4.346712589263916
6.635189533233643,7.767850875854493,-4.04961395263672,0.1049380376935005,-4.032179832458496
6.466753482818604,7.767850875854493,-4.053939342498779,0.0929686576128006,-4.197677612304688
6.300582885742188,7.767850875854493,-5.256317615509033,0.1765842139720916,-5.417482376098633
6.247723579406737,7.767850875854493,-5.272092342376709,0.0750000178813934,-5.246706485748291
6.354217052459717,7.767850875854493,-5.78842306137085,0.0512157082557678,-5.796201705932617
6.635509967803955,7.767850875854493,-5.930140018463135,0.0482337474822998,-5.910487651824951
6.735599994659424,7.767850875854493,-5.536383152008057,0.0439925715327262,-5.551091194152832
6.786945343017577,7.767850875854493,-4.061105728149414,0.1536259949207306,-4.279557228088378
6.628413677215576,7.767850875854493,-4.3827738761901855,0.2102640718221664,-4.051298141479492
6.383952617645264,7.767850875854493,-5.478694915771484,0.1029274389147758,-5.445943832397461
6.453934669494629,7.767850875854493,-5.764941215515137,0.0549274794757366,-5.887836933135985
6.523066520690918,7.767850875854493,-5.9007744789123535,0.0450096689164638,-5.947155952453612
6.997888088226318,7.767850875854493,-5.986680507659912,0.0461108982563018,-5.882028579711913
7.228602409362794,7.767850875854493,-5.609815120697021,0.041948702186346,-5.553208827972412
7.383922100067138,7.767850875854493,-5.01465368270874,0.0942060351371765,-5.073124408721924
7.454320907592771,7.767850875854493,-5.630501270294189,0.0976953357458114,-5.6580657958984375
7.44692850112915,7.767850875854493,-5.753692150115967,0.0777889415621757,-5.673963069915772
7.627248287200926,7.767850875854493,-5.90155029296875,0.0842979326844215,-5.928660392761231
7.716556072235107,7.767850875854493,-5.850167751312256,0.0422881320118904,-5.88170337677002
7.8864312171936035,7.767850875854493,-5.86079740524292,0.0484243296086788,-5.904659748077393
7.968449115753175,7.767850875854493,-5.891525745391846,0.0403134636580944,-5.875123023986816
8.056794166564941,7.767850875854493,-5.913135528564453,0.0416437722742557,-5.8858819007873535
7.884586811065674,7.767850875854493,-5.925969600677489,0.0455296076834201,-5.933251857757568
7.755050659179687,7.767850875854493,-5.754514217376709,0.0383798889815807,-5.706562519073486
7.708934307098387,7.767850875854493,-5.772802829742432,0.0324798859655857,-5.759136199951172
7.669452190399171,7.767850875854493,-5.817021369934082,0.0308500993996858,-5.864086627960205
7.628897190093993,7.767850875854493,-5.808199882507324,0.0271454993635416,-5.805710315704346
7.700555801391602,7.767850875854493,-5.819628715515137,0.0263554099947214,-5.804694175720215
7.769685745239258,7.767850875854493,-5.805182933807373,0.0269273817539215,-5.820676326751709
7.837049961090086,7.767850875854493,-5.814722061157227,0.0272018834948539,-5.845401763916016
7.851463794708253,7.767850875854493,-5.836027145385742,0.0281779505312442,-5.82209587097168
7.709056854248048,7.767850875854493,-5.876568317413329,0.0285387467592954,-5.873018264770508
7.895584106445312,7.767850875854493,-5.83942174911499,0.0271420367062091,-5.838673114776611
8.021854400634766,7.767850875854493,-5.833940505981444,0.0271186083555221,-5.860053062438965
7.938186168670654,7.767850875854493,-5.820013523101808,0.0302921645343303,-5.811201095581056
7.853151321411133,7.767850875854493,-5.833885669708252,0.0379196368157863,-5.805781364440918
7.749095439910888,7.767850875854493,-5.795327663421631,0.0362901613116264,-5.802922725677489
7.663893699645997,7.767850875854493,-5.823647975921631,0.0325216837227344,-5.8111534118652335
7.698470115661621,7.767850875854493,-5.818915843963623,0.0290878061205148,-5.778211116790772
7.757994174957275,7.767850875854493,-5.811147212982178,0.0263609588146209,-5.858074188232422
7.807279109954835,7.767850875854493,-5.8154845237731925,0.0256735514849424,-5.788859844207764
7.880572319030762,7.767850875854493,-5.820703029632568,0.0256442613899707,-5.8300461769104
7.932124137878419,7.767850875854493,-5.855442523956299,0.0287863854318857,-5.846430778503418
7.989505767822266,7.767850875854493,-5.860839366912842,0.0323327928781509,-5.850750923156737
7.920965671539306,7.767850875854493,-5.95177125930786,0.0389275699853897,-5.951905727386475
7.826868057250976,7.767850875854493,-5.77860689163208,0.0396733805537223,-5.833313941955566
7.884859085083008,7.767850875854493,-5.779268741607666,0.0337021090090274,-5.840499401092528
7.861422061920166,7.767850875854493,-5.843461513519287,0.0346198603510856,-5.8629984855651855
8.06741142272949,7.767850875854493,-5.937802791595458,0.0343268699944019,-6.044621944427489
8.093546867370605,7.767850875854493,-5.801770210266112,0.0381091497838497,-5.747936248779297
8.097033500671385,7.767850875854493,-5.761615753173828,0.0379291027784347,-5.734935283660889
7.988224983215331,7.767850875854493,-5.795655250549316,0.049531377851963,-5.8615779876708975
7.976269721984862,7.767850875854493,-5.879486560821533,0.0562981814146041,-5.95383882522583
8.03019332885742,7.767850875854493,-5.768163204193115,0.0466521382331848,-5.689867973327637
8.108696937561035,7.767850875854493,-5.845596790313721,0.0535361468791961,-5.860119342803955
8.154998779296875,7.767850875854493,-5.811048030853272,0.0494258105754852,-5.863990306854248
8.173022270202637,7.767850875854493,-5.7618956565856925,0.0441429950296878,-5.784484386444092
8.169395446777342,7.767850875854493,-5.748476505279541,0.0477056242525577,-5.80803918838501
8.20759105682373,7.767850875854493,-5.736331462860107,0.0542025491595268,-5.675670623779297
8.137045860290526,7.767850875854493,-5.72948694229126,0.061467245221138,-5.741695880889893
7.992171764373779,7.767850875854493,-5.71886682510376,0.0627378895878791,-5.693382740020752
7.875539302825926,7.767850875854493,-5.6852355003356925,0.0578816719353199,-5.567555904388428
7.843501567840576,7.767850875854493,-5.754949569702148,0.048826228827238,-5.80562686920166
7.840682506561278,7.767850875854493,-5.888623714447021,0.0418401174247264,-5.863452911376953
7.735218048095702,7.767850875854493,-5.926497936248779,0.0357858277857303,-5.957773208618164
7.55795431137085,7.767850875854493,-5.853590488433838,0.030274648219347,-5.810977458953857
7.575838088989258,7.767850875854493,-5.823352336883545,0.027803061529994,-5.732676029205321
7.8558969497680655,7.767850875854493,-5.823495388031006,0.0274256765842437,-5.859290599822998
8.146862983703613,7.767850875854493,-5.828789234161377,0.0279532819986343,-5.812904357910156
8.151010513305664,7.767850875854493,-5.863950252532959,0.0306599084287881,-5.819748878479004
8.228572845458984,7.767850875854493,-5.776712894439696,0.0630602315068245,-5.844052791595458
8.243645668029785,7.767850875854493,-5.72982931137085,0.0555795170366764,-5.780583381652832
8.276970863342285,7.767850875854493,-6.181518077850342,0.074847251176834,-6.267823696136475
8.449090957641602,7.767850875854493,-5.7312774658203125,0.0666450187563896,-5.778512954711913
8.485641479492188,7.767850875854493,-5.727020740509033,0.072270318865776,-5.793970108032227
8.39163017272949,7.767850875854493,-5.729774951934815,0.080885961651802,-5.793435096740723
8.358501434326174,7.767850875854493,-5.748013973236084,0.0863142013549804,-5.830302715301514
8.012746810913086,7.767850875854493,-5.77767276763916,0.0975821241736412,-5.645731925964356
7.939688682556152,7.767850875854493,-5.63213348388672,0.0859838873147964,-5.741608142852783
7.719000816345216,7.767850875854493,-5.781588554382324,0.0760288760066032,-5.836363315582275
7.543712615966797,7.767850875854493,-5.779263019561768,0.0435586720705032,-5.785988330841064
7.521156311035155,7.767850875854493,-5.766148567199707,0.0334149785339832,-5.7534499168396
7.627348899841309,7.767850875854493,-5.80201292037964,0.0298085026443004,-5.813117504119873
7.750954627990722,7.767850875854493,-5.801579475402832,0.0280297342687845,-5.808300495147705
7.82007074356079,7.767850875854493,-5.8150153160095215,0.0282463356852531,-5.778402805328369
7.814962863922118,7.767850875854493,-5.846778392791748,0.0330102071166038,-5.820808410644531
7.780725955963135,7.767850875854493,-5.859735012054443,0.0307590365409851,-5.81657075881958
7.773999214172363,7.767850875854493,-5.845497131347656,0.0272049251943826,-5.878284454345703
7.701432704925538,7.767850875854493,-5.830712795257568,0.0260908491909503,-5.849327087402344
7.734622001647949,7.767850875854493,-5.82392692565918,0.025609428063035,-5.804907321929932
7.735136985778808,7.767850875854493,-5.815436840057373,0.0247783865779638,-5.833815574645996
7.80155324935913,7.767850875854493,-5.8112568855285645,0.024760091677308,-5.820906162261962
7.903911590576173,7.767850875854493,-5.81522274017334,0.0255155712366104,-5.7984299659729
7.963221549987794,7.767850875854493,-5.841161251068115,0.0275332350283861,-5.802783966064453
7.887455940246582,7.767850875854493,-5.870953083038329,0.0320105515420436,-5.916463375091553
7.814931392669677,7.767850875854493,-5.975146770477295,0.0367102287709713,-6.018478870391846
7.936394214630128,7.767850875854493,-5.8411865234375,0.0347284972667694,-5.865628242492676
8.049591064453125,7.767850875854493,-5.827375411987305,0.0340687483549118,-5.843939304351808
8.003620147705078,7.767850875854493,-5.822746276855469,0.0393983572721481,-5.839573383331299
8.079397201538086,7.767850875854493,-5.906336307525635,0.0458755977451801,-5.85255002975464
8.048859596252441,7.767850875854493,-5.8249568939208975,0.0502081289887428,-5.8319640159606925
8.059412956237793,7.767850875854493,-5.801966190338135,0.0451352782547473,-5.793666362762451
7.8648152351379395,7.767850875854493,-5.761427402496338,0.046157568693161,-5.661246299743652
7.779184818267822,7.767850875854493,-5.737609386444092,0.0396180935204029,-5.720703601837158
7.653296947479248,7.767850875854493,-5.799030780792236,0.0354355424642562,-5.780146598815918
7.64795970916748,7.767850875854493,-5.821664333343506,0.0310682952404022,-5.799189567565918
7.643485069274902,7.767850875854493,-5.813122272491455,0.0269152112305164,-5.8104209899902335
7.8466410636901855,7.767850875854493,-5.820249080657959,0.0266363304108381,-5.815273761749268
8.218689918518066,7.767850875854493,-5.824945449829102,0.0286947973072528,-5.822457313537598
8.257017135620117,7.767850875854493,-5.87188196182251,0.035372894257307,-5.8453097343444815
8.274572372436523,7.767850875854493,-5.865084171295166,0.0529151931405067,-5.914376735687256
8.261448860168457,7.767850875854493,-5.841716766357422,0.0599821023643016,-5.7210869789123535
8.202606201171875,7.767850875854493,-6.5091471672058105,0.0600511021912097,-6.445789337158203
8.125215530395508,7.767850875854493,-5.716220855712891,0.0759986490011215,-5.824721813201904
8.002474784851074,7.767850875854493,-5.706466197967528,0.0755593478679657,-5.709417343139648
7.800712585449218,7.767850875854493,-5.7043089866638175,0.0660144910216331,-5.66658592224121
7.603031158447266,7.767850875854493,-5.739753246307373,0.0451437681913375,-5.750829696655273
7.6264705657958975,7.767850875854493,-5.794797420501709,0.0361075773835182,-5.811454772949219
7.699492931365967,7.767850875854493,-5.795929431915283,0.0288125034421682,-5.7831029891967765
7.777760982513427,7.767850875854493,-5.814223289489745,0.0271526258438825,-5.829846858978272
7.785202980041504,7.767850875854493,-5.823385238647461,0.026904048398137,-5.815943241119385
7.825800895690918,7.767850875854493,-5.824996948242188,0.0287974439561367,-5.834449291229248
7.960017681121825,7.767850875854493,-5.844433784484863,0.0267990250140428,-5.860086441040039
8.085618019104006,7.767850875854493,-5.8647308349609375,0.0288996361196041,-5.869369029998779
8.241762161254883,7.767850875854493,-5.848912715911865,0.0360224582254886,-5.882247447967528
8.309238433837889,7.767850875854493,-5.767770767211913,0.0493740960955619,-5.809525489807129
8.367086410522463,7.767850875854493,-5.8047404289245605,0.0546691454946994,-5.820495128631592
8.509408950805664,7.767850875854493,-5.785266876220703,0.054810345172882,-5.708780288696289
8.54371166229248,7.767850875854493,-5.767879962921144,0.069660760462284,-5.83377742767334
8.528349876403809,7.767850875854493,-5.731313228607178,0.0872727409005165,-5.787337303161621
8.382871627807617,7.767850875854493,-5.750351428985596,0.0981136485934257,-5.70317268371582
8.285584449768066,7.767850875854493,-5.768409729003905,0.107086107134819,-5.747225761413574
8.149201393127441,7.767850875854493,-5.756069660186768,0.1203642711043357,-5.84358549118042
8.273523330688477,7.767850875854493,-5.715740203857422,0.111529603600502,-5.713592052459717
8.184233665466307,7.767850875854493,-5.772865772247314,0.1067516580224037,-5.770821571350098
8.120552062988281,7.767850875854493,-5.875350475311279,0.0809330716729164,-5.79761791229248
8.036965370178223,7.767850875854493,-5.722084522247314,0.0703028962016105,-5.650006771087647
7.942718029022216,7.767850875854493,-5.723612785339356,0.0620819367468357,-5.676385879516602
7.967381954193115,7.767850875854493,-5.768234252929688,0.0555263422429561,-5.749306201934815
7.992636680603027,7.767850875854493,-5.832801342010497,0.0507504045963287,-5.718621730804443
7.967379093170166,7.767850875854493,-5.9498162269592285,0.0499273687601089,-5.919776916503905
7.940037727355957,7.767850875854493,-5.806812286376953,0.0411819517612457,-5.81085205078125
7.93027114868164,7.767850875854493,-5.791533946990967,0.0378733426332473,-5.826484203338623
7.985750675201416,7.767850875854493,-5.820054531097412,0.038892950862646,-5.8452229499816895
7.946336746215821,7.767850875854493,-5.821176528930664,0.0408001616597175,-5.851007461547852
7.851833343505859,7.767850875854493,-5.808653831481934,0.0387610904872417,-5.773200511932373
7.794465541839599,7.767850875854493,-5.776185512542725,0.0347587801516056,-5.767401695251465
7.843158245086671,7.767850875854493,-5.8298659324646,0.0324490815401077,-5.811922073364258


==> data/single_task_inference_result/ant/ant_single_task_inference_trajectories/5.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
-0.1216691359877586,7.767850875854493,-1.772883057594299,3.2790184020996094,-0.7735490202903748
-0.0232609957456588,7.767850875854493,-5.608310699462891,0.6811223030090332,-7.9664034843444815
0.4129961729049682,7.767850875854493,-5.970546245574951,0.1012583971023559,-5.938011646270752
0.8020092844963074,7.767850875854493,-5.83904504776001,0.0609867088496684,-5.839121341705321
0.9997343420982362,7.767850875854493,-5.80876350402832,0.045904416590929,-5.924774169921875
1.4069061279296875,7.767850875854493,-5.878518104553224,0.0376050546765327,-5.853026390075684
1.9418808221817017,7.767850875854493,-5.870030879974365,0.0376032441854476,-5.834333419799805
2.4021291732788086,7.767850875854493,-5.865217208862305,0.0375722758471965,-5.774049282073976
2.567823886871337,7.767850875854493,-5.862837791442871,0.0375811606645584,-5.869016647338867
2.998706102371216,7.767850875854493,-5.864436626434326,0.0376279614865779,-5.930497646331787
3.2670459747314453,7.767850875854493,-5.864778995513916,0.0377185009419918,-5.800467491149902
3.4380877017974854,7.767850875854493,-5.866719722747803,0.0379551760852336,-5.894771575927734
4.057519912719728,7.767850875854493,-5.872604846954346,0.0383439324796199,-5.906194686889648
4.562156200408936,7.767850875854493,-5.8656325340271,0.0387493930757045,-5.810188770294189
4.71246337890625,7.767850875854493,-5.846248149871825,0.0399374775588512,-5.815420150756836
4.934090614318848,7.767850875854493,-5.808215618133545,0.0445956028997898,-5.846253871917725
5.141060829162598,7.767850875854493,-5.59163761138916,0.049549400806427,-5.610108375549316
5.705925464630127,7.767850875854493,-4.471708297729492,0.6268196105957031,-4.79879903793335
5.954929828643799,7.767850875854493,-3.8586575984954834,0.4197386801242828,-4.2198705673217765
6.043365955352783,7.767850875854493,-4.206361293792725,0.2180044949054718,-3.858944177627563
6.1045098304748535,7.767850875854493,-4.651446342468262,0.2832050025463104,-4.651058197021484
6.173341274261475,7.767850875854493,-5.587963581085205,0.0594881251454353,-5.564507484436035
6.229790687561035,7.767850875854493,-3.620790243148804,0.5150966048240662,-3.552317142486572
6.263302803039551,7.767850875854493,-3.400243043899536,0.1390749812126159,-3.4544973373413086
6.1404356956481925,7.767850875854493,-3.415632963180541,0.130794495344162,-3.46021056175232
5.98891019821167,7.767850875854493,-3.5504252910614014,0.1550027877092361,-3.5564870834350586
5.797350883483888,7.767850875854493,-5.041186809539794,0.0903487130999565,-5.03294849395752
6.20311403274536,7.767850875854493,-5.671891212463378,0.0579271055757999,-5.699569225311279
6.62755012512207,7.767850875854493,-5.789029121398926,0.0532003380358219,-5.8001580238342285
6.7689313888549805,7.767850875854493,-5.440478324890137,0.043433554470539,-5.425465106964111
7.1263647079467765,7.767850875854493,-5.187906265258789,0.089068628847599,-5.316051483154297
7.292283535003662,7.767850875854493,-5.5715532302856445,0.0841280743479728,-5.503884792327881
7.316256046295166,7.767850875854493,-5.547253131866455,0.0759939402341842,-5.546307563781737
7.405464172363281,7.767850875854493,-5.835286140441895,0.1172878518700599,-5.744915962219238
7.3129801750183105,7.767850875854493,-5.796945095062256,0.0624509938061237,-5.84396505355835
7.285546302795409,7.767850875854493,-5.896673202514648,0.0952995717525481,-5.898722648620605
7.356178760528564,7.767850875854493,-5.910093307495117,0.044508658349514,-5.92122220993042
7.707059860229491,7.767850875854493,-5.930753231048584,0.0361662320792675,-5.932523250579834
7.751275062561035,7.767850875854493,-5.753137588500977,0.0366920530796051,-5.797852516174316
7.80322265625,7.767850875854493,-5.856273174285889,0.0443386025726795,-5.853840351104736
7.8967509269714355,7.767850875854493,-5.898500442504883,0.0339048318564891,-5.8820881843566895
7.7625341415405265,7.767850875854493,-5.883733749389648,0.0330323055386543,-5.906984329223633
7.857927799224853,7.767850875854493,-5.803679943084717,0.0276636499911546,-5.82794952392578
7.918115139007568,7.767850875854493,-5.804317951202393,0.027558421716094,-5.7778072357177725
7.894004821777342,7.767850875854493,-5.8028178215026855,0.0294855497777462,-5.796991348266602
7.803418636322021,7.767850875854493,-5.842818737030028,0.034544862806797,-5.854084491729736
7.762581825256347,7.767850875854493,-5.8133416175842285,0.0330397859215736,-5.813940525054932
7.792315006256103,7.767850875854493,-5.826941013336182,0.0292536988854408,-5.796468257904053
7.75390863418579,7.767850875854493,-5.837834835052489,0.0270045511424541,-5.78819751739502
7.6517157554626465,7.767850875854493,-5.828893661499024,0.025512846186757,-5.860934257507324
7.727171897888183,7.767850875854493,-5.819121360778809,0.0252972058951854,-5.831618309020996
7.820861339569091,7.767850875854493,-5.809321403503418,0.0252103004604578,-5.839040756225586
7.752460479736328,7.767850875854493,-5.820098400115967,0.0256372317671775,-5.79019021987915
7.653999805450439,7.767850875854493,-5.814364910125732,0.0255091059952974,-5.842270851135254
7.658978462219238,7.767850875854493,-5.80900239944458,0.0263676978647708,-5.845005512237549
7.824066162109374,7.767850875854493,-5.811798572540283,0.0260885991156101,-5.81651782989502
7.903388023376464,7.767850875854493,-5.823519229888916,0.0265413112938404,-5.814168930053711
7.994935989379882,7.767850875854493,-5.855757236480713,0.0274151973426342,-5.899073123931885
8.24044895172119,7.767850875854493,-5.946746349334717,0.0404686592519283,-5.946104049682617
8.188122749328613,7.767850875854493,-5.752737045288086,0.0514743588864803,-5.626101493835449
8.109021186828613,7.767850875854493,-5.739083766937256,0.0445947088301181,-5.726456165313721
7.818919658660888,7.767850875854493,-5.764951229095458,0.0488318428397178,-5.782066345214844
7.654269695281982,7.767850875854493,-5.739315509796144,0.0438814498484134,-5.72728395462036
7.419382572174072,7.767850875854493,-5.781690120697021,0.0405139364302158,-5.766149520874024
7.422189235687254,7.767850875854493,-5.777453899383545,0.0311035607010126,-5.78380250930786
7.592573165893554,7.767850875854493,-5.834084987640381,0.0296613704413175,-5.826990127563477
7.548870086669923,7.767850875854493,-5.805631160736084,0.028996966779232,-5.791638374328612
7.441841125488281,7.767850875854493,-5.849722385406494,0.0292546674609184,-5.860232830047608
7.578185081481933,7.767850875854493,-5.882481098175049,0.0397552065551281,-5.8335509300231925
7.646399021148682,7.767850875854493,-5.862376689910889,0.0311191510409116,-5.892150402069092
7.585151195526123,7.767850875854493,-5.803452491760254,0.0302345119416713,-5.795283794403076
7.770099639892577,7.767850875854493,-5.861756801605225,0.0407090075314044,-5.873722553253174
7.644257068634033,7.767850875854493,-5.841145515441895,0.0332553423941135,-5.865980625152588
7.610457420349122,7.767850875854493,-5.825956344604492,0.0284195430576801,-5.8182029724121085
7.766138553619384,7.767850875854493,-5.8239054679870605,0.0270960014313459,-5.80535888671875
7.77865171432495,7.767850875854493,-5.810258388519287,0.0274872574955224,-5.78183650970459
7.663620948791504,7.767850875854493,-5.8169236183166495,0.0250411238521337,-5.820220947265625
7.501277446746825,7.767850875854493,-5.819487571716309,0.0262807291001081,-5.782181739807129
7.473792552947998,7.767850875854493,-5.819899082183838,0.0273156873881816,-5.843623161315918
7.470494270324707,7.767850875854493,-5.829964637756348,0.0279745161533355,-5.8058409690856925
7.44666051864624,7.767850875854493,-5.830872058868408,0.0293821319937706,-5.808391094207764
7.3774704933166495,7.767850875854493,-5.865840435028076,0.0301798358559608,-5.859936237335205
7.338348388671875,7.767850875854493,-5.473711490631104,0.0587640106678008,-5.458108901977539
7.395543575286865,7.767850875854493,-5.710604190826416,0.0506866686046123,-5.712426662445068
7.262841224670409,7.767850875854493,-5.922030925750732,0.0379616096615791,-5.96616268157959
7.3700218200683585,7.767850875854493,-5.916213512420654,0.0344870053231716,-5.949032306671144
7.529005527496339,7.767850875854493,-5.888437747955321,0.0499996878206729,-5.866619110107422
7.79691505432129,7.767850875854493,-5.827830791473389,0.0398652404546737,-5.880938529968262
7.949494361877441,7.767850875854493,-5.742152690887451,0.0346582494676113,-5.769757747650146
7.869770526885985,7.767850875854493,-5.950292110443115,0.0434748902916908,-5.992900848388672
7.959241390228271,7.767850875854493,-5.930328845977783,0.0440059043467044,-5.838915824890137
8.050289154052734,7.767850875854493,-5.936741352081299,0.0412080958485603,-5.899062633514404
7.877063751220702,7.767850875854493,-5.777578830718993,0.0442981980741024,-5.819204330444336
7.823851108551025,7.767850875854493,-5.7795844078063965,0.0378366000950336,-5.740015506744385
7.804509162902832,7.767850875854493,-5.818763256072998,0.0337327271699905,-5.808251857757568
7.673371315002441,7.767850875854493,-5.876979351043701,0.0330267921090126,-5.910429954528809
7.757708549499511,7.767850875854493,-5.846134185791016,0.0290281269699335,-5.855379581451416
7.827266216278077,7.767850875854493,-5.821929931640625,0.0254893060773611,-5.831090450286865
7.834258079528808,7.767850875854493,-5.826467037200928,0.0252680256962776,-5.813078880310059
7.881655693054198,7.767850875854493,-5.842454433441161,0.0266603324562311,-5.8846354484558105
8.002657890319824,7.767850875854493,-5.867710590362549,0.0307001248002052,-5.827390670776367
8.10045337677002,7.767850875854493,-5.797977924346924,0.0344834588468074,-5.77564573287964
8.078269958496092,7.767850875854493,-5.758594036102295,0.0432501025497913,-5.815537929534912
8.060629844665526,7.767850875854493,-5.754227161407472,0.0436927415430545,-5.781978130340576
7.986975669860838,7.767850875854493,-5.784205913543701,0.0472650304436683,-5.68400239944458
7.812864780426025,7.767850875854493,-5.758303642272949,0.0460387952625751,-5.799403667449951
7.8666911125183105,7.767850875854493,-5.749014377593993,0.0389919243752956,-5.75782299041748
7.700502395629882,7.767850875854493,-5.855488300323486,0.0364877954125404,-5.903395175933838
7.482782840728758,7.767850875854493,-5.839742183685304,0.0306198466569185,-5.822599411010742
7.747820854187011,7.767850875854493,-5.818396091461182,0.0280893016606569,-5.799961566925049
7.745973587036131,7.767850875854493,-5.79881715774536,0.0263537131249904,-5.8084678649902335
7.850861549377441,7.767850875854493,-5.816688537597656,0.0256872847676277,-5.781658172607422
7.930737495422363,7.767850875854493,-5.827596664428711,0.0271955356001853,-5.792403697967528
7.940295219421386,7.767850875854493,-5.89105224609375,0.0351223200559616,-5.934222221374512
7.907427787780762,7.767850875854493,-5.7901530265808105,0.0325202867388725,-5.802352428436279
7.88272190093994,7.767850875854493,-5.812403202056885,0.0393490344285965,-5.760665893554688
7.884807586669923,7.767850875854493,-5.814353466033936,0.0359505750238895,-5.744661808013916
7.9308786392211905,7.767850875854493,-5.834651947021484,0.0354543775320053,-5.834976673126221
8.02694320678711,7.767850875854493,-5.821361541748047,0.0368617102503776,-5.809627532958984
8.079987525939941,7.767850875854493,-5.790481090545654,0.0395906902849674,-5.81133508682251
7.917820453643799,7.767850875854493,-5.765681743621825,0.0415356121957302,-5.827651023864745
7.804612636566161,7.767850875854493,-5.726974010467528,0.037846740335226,-5.800060272216797
7.647457599639891,7.767850875854493,-5.783608913421631,0.03528618440032,-5.724018573760985
7.481648921966552,7.767850875854493,-5.828047752380371,0.0334557294845581,-5.906752109527588
7.459784507751466,7.767850875854493,-5.808042526245117,0.0287167038768529,-5.820382118225098
7.530144214630128,7.767850875854493,-5.833420276641846,0.0286545436829328,-5.836014747619629
7.60125494003296,7.767850875854493,-5.820549488067626,0.0292503591626882,-5.855818748474121
7.7368760108947745,7.767850875854493,-5.825623035430908,0.0298126246780157,-5.813130855560304
7.841010570526123,7.767850875854493,-5.8825974464416495,0.0428394451737403,-5.8326826095581055
7.871155738830566,7.767850875854493,-5.8714213371276855,0.0360619090497493,-5.847579956054688
8.128591537475588,7.767850875854493,-5.902159214019775,0.0352392941713333,-5.911308288574219
8.2481107711792,7.767850875854493,-5.939677715301514,0.0396764539182186,-5.978683948516846
8.302158355712889,7.767850875854493,-5.738687515258789,0.0463877767324447,-5.706799030303955
8.397246360778809,7.767850875854493,-5.795658588409424,0.0503099337220192,-5.702464580535889
8.422100067138672,7.767850875854493,-5.983112812042236,0.0806365981698036,-6.059522151947021
8.311689376831055,7.767850875854493,-5.745153427124024,0.0727279260754585,-5.736431598663329
8.14756965637207,7.767850875854493,-5.736801624298096,0.0856083631515502,-5.800281047821045
8.004067420959473,7.767850875854493,-5.711623191833496,0.0883504897356033,-5.636040210723877
7.93669319152832,7.767850875854493,-5.691128253936768,0.083053320646286,-5.766319751739502
8.019516944885254,7.767850875854493,-5.825115203857422,0.0655098408460617,-5.836774826049805
8.06742000579834,7.767850875854493,-5.897385597229004,0.0618383660912513,-5.866096496582031
8.232564926147461,7.767850875854493,-5.93024492263794,0.0521848462522029,-5.864323616027832
8.262503623962402,7.767850875854493,-5.77759313583374,0.0451770834624767,-5.775715827941895
8.2964506149292,7.767850875854493,-5.765710353851318,0.045668601989746,-5.845244407653809
8.21017551422119,7.767850875854493,-5.75171422958374,0.055424615740776,-5.746808052062988
8.14749526977539,7.767850875854493,-5.761259078979492,0.0643614530563354,-5.79584503173828
8.067574501037598,7.767850875854493,-5.710205078125,0.0757577717304229,-5.693666458129883
8.171705245971678,7.767850875854493,-5.71550178527832,0.0718170627951622,-5.7431840896606445
8.200662612915039,7.767850875854493,-5.772766590118408,0.0722266733646392,-5.783029556274414
8.14571762084961,7.767850875854493,-5.826347827911377,0.0662538781762123,-5.8776512145996085
8.141844749450684,7.767850875854493,-5.735261917114258,0.0580274015665054,-5.678471565246582
8.04310131072998,7.767850875854493,-5.731155872344971,0.0592303276062011,-5.792881488800049
7.929202079772949,7.767850875854493,-5.723466873168944,0.059878896921873,-5.672515869140625
7.724191665649414,7.767850875854493,-5.731773376464844,0.0516079477965831,-5.802367687225342
7.580246925354005,7.767850875854493,-5.737073421478272,0.0381607413291931,-5.661993026733398
7.379972457885742,7.767850875854493,-5.784724712371825,0.0332965329289436,-5.8122148513793945
7.395271301269531,7.767850875854493,-5.79885196685791,0.029963806271553,-5.789710998535156
7.60843849182129,7.767850875854493,-5.839543342590332,0.029389264062047,-5.8482346534729
7.770997047424316,7.767850875854493,-5.800793170928955,0.0293906442821025,-5.799793243408203
7.663212299346925,7.767850875854493,-5.803939342498779,0.0301893781870603,-5.811867237091064
7.678921222686767,7.767850875854493,-5.851757049560546,0.0327203124761581,-5.903209209442139
7.620033740997314,7.767850875854493,-5.812599658966064,0.0284183975309133,-5.803616046905518
7.842698097229005,7.767850875854493,-5.819649696350098,0.0276488475501537,-5.8401713371276855
7.803343296051025,7.767850875854493,-5.817709445953369,0.0277951527386903,-5.782106399536133
7.580817699432373,7.767850875854493,-5.833040237426758,0.0288611315190792,-5.837719440460205
7.562364101409912,7.767850875854493,-5.8289337158203125,0.0267807263880968,-5.834747791290283
7.606952667236328,7.767850875854493,-5.824388980865479,0.0281491838395595,-5.797847270965576
7.658308982849122,7.767850875854493,-5.820144176483153,0.0277594830840826,-5.857232093811035
7.718696117401123,7.767850875854493,-5.804159641265869,0.0281667113304138,-5.859896183013916
7.731058120727539,7.767850875854493,-5.832682132720947,0.0367879085242748,-5.797061443328857
7.76777744293213,7.767850875854493,-5.810178279876709,0.0325451232492923,-5.809274673461913
7.871610641479491,7.767850875854493,-5.810368061065674,0.0293870083987712,-5.731322765350342
8.161703109741211,7.767850875854493,-5.834371566772461,0.0276603586971759,-5.843695163726808
7.923669815063475,7.767850875854493,-5.844350814819336,0.0321406349539756,-5.897237777709961
7.5485687255859375,7.767850875854493,-5.930907726287842,0.0373003929853439,-5.9797868728637695
7.412290573120117,7.767850875854493,-5.839474678039551,0.0332972146570682,-5.811445713043213
7.376949310302734,7.767850875854493,-5.806924819946289,0.0313130877912044,-5.868666648864745
7.498030185699462,7.767850875854493,-5.83054780960083,0.0316098779439926,-5.805209636688232
7.73579740524292,7.767850875854493,-5.837001323699951,0.0301131419837474,-5.825253963470458
8.020474433898924,7.767850875854493,-5.7907347679138175,0.0329926125705242,-5.770401954650879
8.294607162475588,7.767850875854493,-5.90623903274536,0.046961348503828,-5.897621631622314
8.260942459106445,7.767850875854493,-5.947087287902832,0.0683653652667999,-6.047319412231444
8.127399444580078,7.767850875854493,-6.000825881958008,0.056006409227848,-6.009057521820068
8.01795768737793,7.767850875854493,-5.770629405975342,0.0437380410730838,-5.676212310791016
7.916530132293701,7.767850875854493,-5.852139949798584,0.0651311203837394,-5.783059120178224
7.855509757995605,7.767850875854493,-5.782190799713135,0.0573099479079246,-5.781330108642577
7.8022027015686035,7.767850875854493,-5.878091812133789,0.0437740199267864,-5.902395725250244
7.814405441284179,7.767850875854493,-5.873963832855225,0.0350211933255195,-5.860302925109863
7.807932376861571,7.767850875854493,-5.863306522369385,0.031001029536128,-5.907157897949219
7.7826266288757315,7.767850875854493,-5.854011058807373,0.0287647321820259,-5.780855655670166
7.853716850280762,7.767850875854493,-5.853536128997803,0.0268306080251932,-5.874798774719238
7.849664688110351,7.767850875854493,-5.837745666503905,0.0271727535873651,-5.834855079650879
7.839258193969727,7.767850875854493,-5.839947223663329,0.0284463874995708,-5.8156352043151855
7.780235767364503,7.767850875854493,-5.911336421966553,0.0288812741637229,-5.931818008422852
7.65746784210205,7.767850875854493,-5.826178550720215,0.0293560624122619,-5.838150024414063
7.635893821716307,7.767850875854493,-5.831599235534668,0.0281961075961589,-5.842357635498047
7.539559841156007,7.767850875854493,-5.819187164306641,0.0264716241508722,-5.778007984161377
7.540140151977539,7.767850875854493,-5.824485778808594,0.0271337162703275,-5.87594509124756
7.531553268432617,7.767850875854493,-5.818704605102539,0.0284687094390392,-5.817994117736816
7.5766754150390625,7.767850875854493,-5.83247709274292,0.0294605121016502,-5.852596282958984


==> data/single_task_inference_result/ant/ant_single_task_inference_trajectories/50.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
-0.0490863248705864,4.482104778289794,-1.772883057594299,3.2790184020996094,0.1036519780755043
0.4303785264492034,4.482104778289794,-3.126361370086669,0.2535391449928284,-5.179892539978027
0.8076692819595338,4.482104778289794,-2.6865243911743164,0.0999727472662925,-2.711688041687012
1.1779391765594482,4.482104778289794,-2.7004239559173584,0.077161744236946,-2.8576791286468506
1.5918813943862915,4.482104778289794,-2.703362703323364,0.0515918061137199,-2.834747552871704
1.80231249332428,4.482104778289794,-2.8271663188934326,0.0397217720746994,-2.906917095184326
2.2500689029693604,4.482104778289794,-2.8237450122833248,0.0400674864649772,-2.797255516052246
2.5559325218200684,4.482104778289794,-2.838906526565552,0.0404859147965908,-2.818739891052246
2.874714136123657,4.482104778289794,-2.8795535564422607,0.0411770828068256,-2.983220338821411
3.430983543395996,4.482104778289794,-2.916731595993041,0.044090561568737,-2.877105712890625
3.6555263996124254,4.482104778289794,-2.763389110565185,0.0423575267195701,-2.7189629077911377
3.924892902374268,4.482104778289794,-2.6669247150421143,0.0886143073439598,-2.6289141178131104
4.175349235534668,4.482104778289794,-2.5711874961853027,0.0681870058178901,-2.5339083671569824
4.364874362945557,4.482104778289794,-2.6683549880981445,0.0579738467931747,-2.7130630016326904
4.355425357818604,4.482104778289794,-2.7386415004730225,0.0403875187039375,-2.752135753631592
4.4673495292663565,4.482104778289794,-2.6885077953338623,0.0372505635023117,-2.7329137325286865
4.571232318878174,4.482104778289794,-2.7985544204711914,0.0344944223761558,-2.857933282852173
4.683495044708252,4.482104778289794,-2.775805950164795,0.031162392348051,-2.763518810272217
4.831471920013428,4.482104778289794,-2.751280069351196,0.0332073345780372,-2.721024990081787
4.806331157684326,4.482104778289794,-2.674448013305664,0.0356853194534778,-2.6803252696990967
4.728705883026123,4.482104778289794,-2.6632747650146484,0.0286198109388351,-2.6565310955047607
4.682599067687988,4.482104778289794,-2.695479393005371,0.0300723556429147,-2.677128314971924
4.661044120788574,4.482104778289794,-2.736093282699585,0.0339908860623836,-2.7914035320281982
4.557111740112305,4.482104778289794,-2.756247043609619,0.0371142663061618,-2.789934158325196
4.3629469871521,4.482104778289794,-2.735787868499756,0.031533408910036,-2.6727037429809566
4.28502893447876,4.482104778289794,-2.7185521125793457,0.0283002164214849,-2.681068420410156
4.256062030792236,4.482104778289794,-2.693578720092773,0.0278902258723974,-2.6913344860076904
4.245806217193604,4.482104778289794,-2.721210002899169,0.0265692062675952,-2.690187454223633
4.273764610290527,4.482104778289794,-2.737224102020264,0.0270636677742004,-2.763702630996704
4.366776466369629,4.482104778289794,-2.7452402114868164,0.0286356806755065,-2.74319839477539
4.3515915870666495,4.482104778289794,-2.7958548069000244,0.0362378880381584,-2.7763564586639404
4.359036922454834,4.482104778289794,-2.76368260383606,0.0356611870229244,-2.772154808044433
4.5137200355529785,4.482104778289794,-2.750734329223633,0.0350203178822994,-2.801023244857788
4.701093673706056,4.482104778289794,-2.810516595840454,0.0327792689204216,-2.8521721363067623
4.649974822998047,4.482104778289794,-2.77695631980896,0.0295870173722505,-2.768263101577759
4.680191516876221,4.482104778289794,-2.782750368118286,0.0347375310957431,-2.8322973251342773
4.5615234375,4.482104778289794,-2.718226671218872,0.0318885967135429,-2.73181700706482
4.515528202056885,4.482104778289794,-2.712486267089844,0.0268419180065393,-2.7048046588897705
4.5519304275512695,4.482104778289794,-2.750782251358032,0.0262261908501386,-2.7097320556640625
4.396456241607666,4.482104778289794,-2.765592098236084,0.0281013194471597,-2.7739505767822266
4.401448249816895,4.482104778289794,-2.749617099761963,0.026478111743927,-2.7709197998046875
4.4445343017578125,4.482104778289794,-2.7320892810821533,0.0241044182330369,-2.76028037071228
4.458581924438477,4.482104778289794,-2.725991487503052,0.0234375782310962,-2.76518177986145
4.42282772064209,4.482104778289794,-2.72207236289978,0.0231977999210357,-2.7191162109375
4.524718761444092,4.482104778289794,-2.722573518753052,0.024974126368761,-2.7102129459381104
4.472179889678955,4.482104778289794,-2.7284665107727046,0.0247401185333728,-2.69167685508728
4.496112823486328,4.482104778289794,-2.7260057926177974,0.022484753280878,-2.727715492248535
4.660805225372314,4.482104778289794,-2.732755899429321,0.0219804793596267,-2.662105083465576
4.508377552032472,4.482104778289794,-2.713114261627197,0.0244569480419158,-2.670888662338257
4.532560348510742,4.482104778289794,-2.7227258682250977,0.0223108809441328,-2.7208566665649414
4.5665483474731445,4.482104778289794,-2.7198235988616943,0.0223438534885644,-2.706805467605591
4.457696914672852,4.482104778289794,-2.729940176010132,0.024991750717163,-2.7143092155456543
4.4892191886901855,4.482104778289794,-2.7425923347473145,0.0260903593152761,-2.7351253032684326
4.5849666595458975,4.482104778289794,-2.7416813373565674,0.0235692858695983,-2.749135732650757
4.350879669189453,4.482104778289794,-2.73980975151062,0.0234094932675361,-2.729132652282715
4.303264141082764,4.482104778289794,-2.7239139080047607,0.0222907736897468,-2.7180986404418945
4.307978630065918,4.482104778289794,-2.7141842842102046,0.0233480241149663,-2.6691505908966064
4.3109049797058105,4.482104778289794,-2.714006900787353,0.0250884406268596,-2.765920162200928
4.441706657409668,4.482104778289794,-2.7359426021575928,0.0269763972610235,-2.7256884574890137
4.55773401260376,4.482104778289794,-2.7296464443206787,0.0287050269544124,-2.683111906051636
4.674461841583252,4.482104778289794,-2.766687631607056,0.0317965671420097,-2.747227191925049
4.745717525482178,4.482104778289794,-2.785182237625122,0.0322708822786808,-2.7560596466064453
4.7412986755371085,4.482104778289794,-2.814170837402344,0.0368273369967937,-2.8113200664520264
4.78434944152832,4.482104778289794,-2.6700255870819087,0.0343330092728138,-2.6311860084533687
4.9523983001708975,4.482104778289794,-2.701997995376587,0.0304362196475267,-2.678430318832397
5.029822826385497,4.482104778289794,-2.735464811325073,0.0336016155779361,-2.7653160095214844
5.133883476257324,4.482104778289794,-2.7639367580413814,0.0358155332505703,-2.715131521224976
5.175248146057129,4.482104778289794,-2.7321581840515137,0.039435900747776,-2.789228916168213
5.245415687561035,4.482104778289794,-2.714943647384644,0.0468316040933132,-2.664785623550415
5.273162364959717,4.482104778289794,-2.762370347976685,0.0569353811442852,-2.68740439414978
5.11769437789917,4.482104778289794,-2.7768681049346924,0.0631884410977363,-2.725010633468628
4.942328453063965,4.482104778289794,-2.822066307067871,0.0655123367905616,-2.8303964138031006
4.8453240394592285,4.482104778289794,-2.79357385635376,0.064790278673172,-2.83101224899292
4.785202980041504,4.482104778289794,-2.8128044605255127,0.0656982511281967,-2.724353551864624
4.606724262237549,4.482104778289794,-2.81465482711792,0.0562651008367538,-2.859283685684204
4.63914966583252,4.482104778289794,-2.7819669246673584,0.0367167815566062,-2.818202018737793
4.706827640533447,4.482104778289794,-2.844105958938598,0.0354451313614845,-2.8153648376464844
4.704020977020264,4.482104778289794,-2.822571516036988,0.0481928065419197,-2.868359327316284
4.639483451843262,4.482104778289794,-2.7378458976745605,0.0414276123046875,-2.764561176300049
4.501756191253662,4.482104778289794,-2.7148988246917725,0.0286229979246854,-2.6866252422332764
4.393752574920654,4.482104778289794,-2.726182699203491,0.0264620073139667,-2.7387611865997314
4.27100706100464,4.482104778289794,-2.721184968948364,0.0274422988295555,-2.6706292629241943
4.201057910919189,4.482104778289794,-2.695613384246826,0.0267911404371261,-2.7329370975494385
4.407407760620117,4.482104778289794,-2.727154016494751,0.0256558936089277,-2.7396886348724365
4.558838844299316,4.482104778289794,-2.73121190071106,0.0254835933446884,-2.732882499694824
4.536847591400146,4.482104778289794,-2.742999315261841,0.0265878178179264,-2.734675407409668
4.488570213317871,4.482104778289794,-2.7626712322235107,0.0296457447111606,-2.800374984741211
4.40981912612915,4.482104778289794,-2.7601039409637447,0.0291395094245672,-2.747515916824341
4.3867735862731925,4.482104778289794,-2.7335946559906006,0.0249567162245512,-2.700007677078247
4.283585548400879,4.482104778289794,-2.7285864353179927,0.0237857718020677,-2.7275452613830566
4.221572399139404,4.482104778289794,-2.72961688041687,0.0233826413750648,-2.747079849243164
4.319449424743652,4.482104778289794,-2.727337121963501,0.0247886981815099,-2.78210997581482
4.413876056671144,4.482104778289794,-2.733273744583129,0.027252035215497,-2.700723171234131
4.3425045013427725,4.482104778289794,-2.73872971534729,0.0276827048510313,-2.7165048122406006
4.300569534301758,4.482104778289794,-2.726041555404663,0.0308880172669887,-2.751741886138916
4.378237724304199,4.482104778289794,-2.7350399494171143,0.0317398011684417,-2.6944141387939453
4.600401878356934,4.482104778289794,-2.734369993209839,0.0283296965062618,-2.7427427768707275
4.564949035644531,4.482104778289794,-2.7250354290008545,0.028551997616887,-2.7646079063415527
4.498040199279785,4.482104778289794,-2.77103328704834,0.0294943042099475,-2.7757821083068848
4.4049291610717765,4.482104778289794,-2.745007038116455,0.0289579108357429,-2.757568836212158
4.306070327758789,4.482104778289794,-2.7301888465881348,0.0264091715216636,-2.721433401107788
4.311504364013672,4.482104778289794,-2.7178113460540767,0.0250087436288595,-2.7300095558166504
4.341110229492188,4.482104778289794,-2.7330167293548584,0.0245951805263757,-2.740884542465209
4.549556732177734,4.482104778289794,-2.7339937686920166,0.0255798082798719,-2.742076873779297
4.706328392028809,4.482104778289794,-2.74142861366272,0.0287210326641798,-2.725106954574585
4.668262958526611,4.482104778289794,-2.807393312454224,0.0330695547163486,-2.789524555206299
4.575576305389404,4.482104778289794,-2.8054890632629395,0.0406209863722324,-2.828195095062256
4.464401721954346,4.482104778289794,-2.7584736347198486,0.0313876830041408,-2.775339126586914
4.533604621887207,4.482104778289794,-2.7284142971038814,0.0251315273344516,-2.713784694671631
4.514317989349365,4.482104778289794,-2.74350905418396,0.0280539579689502,-2.722102642059326
4.552416801452637,4.482104778289794,-2.7614338397979736,0.0247048940509557,-2.8090627193450928
4.614615440368652,4.482104778289794,-2.765169143676758,0.0241621751338243,-2.767343759536743
4.6647562980651855,4.482104778289794,-2.773428678512573,0.0269335266202688,-2.779005765914917
4.727550983428955,4.482104778289794,-2.7407381534576416,0.0309361573308706,-2.8236489295959477
4.597316265106201,4.482104778289794,-2.688294172286988,0.0340006463229656,-2.659159183502197
4.521300315856934,4.482104778289794,-2.7125253677368164,0.0278557483106851,-2.697793483734131
4.383063793182373,4.482104778289794,-2.74646258354187,0.0261632446199655,-2.735083818435669
4.332916736602783,4.482104778289794,-2.7399044036865234,0.0279423128813505,-2.80190372467041
4.377020835876465,4.482104778289794,-2.706104040145874,0.0266814567148685,-2.697733402252197
4.374372482299805,4.482104778289794,-2.731558561325073,0.0249787587672472,-2.778074264526367
4.42652463912964,4.482104778289794,-2.73334002494812,0.0251220744103193,-2.736688613891601
4.472620964050293,4.482104778289794,-2.731224536895752,0.0292777642607688,-2.7708849906921382
4.473531723022461,4.482104778289794,-2.7486343383789062,0.0284372474998235,-2.75788950920105
4.461196899414063,4.482104778289794,-2.730299234390259,0.0246003717184066,-2.748173236846924
4.396519184112549,4.482104778289794,-2.7241547107696533,0.0233176779001951,-2.720298767089844
4.263650417327881,4.482104778289794,-2.7252414226531982,0.0225095450878143,-2.7390096187591557
4.3265109062194815,4.482104778289794,-2.7255570888519287,0.0225371364504098,-2.748129606246948
4.458870887756348,4.482104778289794,-2.7300894260406494,0.024264944717288,-2.726363182067871
4.48660945892334,4.482104778289794,-2.7361536026000977,0.02536591142416,-2.75403380393982
4.484020233154297,4.482104778289794,-2.719279527664185,0.0249915178865194,-2.715857982635498
4.526483535766602,4.482104778289794,-2.7407212257385254,0.026598310098052,-2.734025716781616
4.403189659118652,4.482104778289794,-2.74500584602356,0.0242784917354583,-2.7368078231811523
4.526024341583252,4.482104778289794,-2.736923933029175,0.0219419747591018,-2.749723434448242
4.410606861114502,4.482104778289794,-2.7405335903167725,0.0220426470041275,-2.742481470108032
4.413273811340332,4.482104778289794,-2.736272096633911,0.021855441853404,-2.701589345932007
4.471268177032472,4.482104778289794,-2.7278339862823486,0.0224762205034494,-2.722996473312377
4.489696025848389,4.482104778289794,-2.7230584621429443,0.0241689570248126,-2.7681317329406734
4.452234268188477,4.482104778289794,-2.7284367084503174,0.0220398195087909,-2.724722623825073
4.509316444396973,4.482104778289794,-2.727722644805908,0.0230752732604742,-2.724920749664306
4.49852466583252,4.482104778289794,-2.7338149547576904,0.0226371269673109,-2.7674572467803955
4.488560676574707,4.482104778289794,-2.740518808364868,0.0214909072965383,-2.7260134220123287
4.567084789276123,4.482104778289794,-2.742457389831543,0.0214986465871334,-2.725759506225585
4.697023868560791,4.482104778289794,-2.7495729923248287,0.0230563785880804,-2.690447807312012
4.870240211486816,4.482104778289794,-2.719579696655273,0.024751516059041,-2.738320589065552
4.988978385925293,4.482104778289794,-2.657829999923706,0.0290641598403453,-2.657137632369995
4.9608659744262695,4.482104778289794,-2.6686277389526367,0.0298494584858417,-2.669875144958496
4.875400543212891,4.482104778289794,-2.7126502990722656,0.031555850058794,-2.704317569732666
5.108045101165772,4.482104778289794,-2.6957311630249023,0.0396311394870281,-2.6379401683807373
5.040709495544434,4.482104778289794,-2.74653697013855,0.0478751882910728,-2.7162632942199707
4.79044771194458,4.482104778289794,-2.883202314376831,0.0502458959817886,-2.8820157051086426
4.688721179962158,4.482104778289794,-2.8158137798309326,0.0420485734939575,-2.8255774974823
4.760990142822266,4.482104778289794,-2.761784553527832,0.0481132082641124,-2.761539459228516
4.9284725189208975,4.482104778289794,-2.841709852218628,0.0540481209754943,-2.893385887145996
4.939576625823976,4.482104778289794,-2.9503462314605717,0.0496013388037681,-2.947210788726806
5.060508728027344,4.482104778289794,-2.751126527786255,0.035387746989727,-2.7634379863739014
5.229042530059815,4.482104778289794,-2.7078483104705806,0.0369017906486988,-2.6672976016998287
5.207058906555176,4.482104778289794,-2.7182090282440186,0.0443122796714305,-2.7236766815185542
5.071455001831056,4.482104778289794,-2.796435832977295,0.0514551326632499,-2.767653226852417
4.973771572113037,4.482104778289794,-2.751483201980591,0.0562494918704032,-2.846099138259888
4.930379390716553,4.482104778289794,-2.75520658493042,0.0627294331789016,-2.78420639038086
4.900650501251221,4.482104778289794,-2.83945894241333,0.0669586956501007,-2.8175976276397705
5.015531063079834,4.482104778289794,-2.8266651630401607,0.0574406795203685,-2.801687002182007
5.1326560974121085,4.482104778289794,-2.823961019515991,0.0523209497332572,-2.8086423873901367
5.2936601638793945,4.482104778289794,-2.8374423980712886,0.0510797724127769,-2.830474853515625
5.335905075073241,4.482104778289794,-2.8162975311279297,0.0496912598609924,-2.713404417037964
5.3134984970092765,4.482104778289794,-2.7473838329315186,0.0548434443771839,-2.6798832416534424
5.29868221282959,4.482104778289794,-2.7789146900177,0.063343271613121,-2.785329818725585
5.3041863441467285,4.482104778289794,-2.8041675090789795,0.0709133073687553,-2.7316231727600098
5.212860584259033,4.482104778289794,-2.863452196121216,0.0800905525684356,-2.8648693561553955
5.109891414642334,4.482104778289794,-2.8914172649383545,0.0798017978668212,-2.830738306045532
5.043957710266112,4.482104778289794,-2.8654115200042725,0.0754550620913505,-2.900083303451538
5.101341724395752,4.482104778289794,-2.839369773864746,0.0758959278464317,-2.792741060256958
5.009002685546875,4.482104778289794,-2.886373519897461,0.0773309022188186,-2.8736777305603027
4.972205638885497,4.482104778289794,-2.8747575283050537,0.0628361478447914,-2.7216539382934566
4.733148574829102,4.482104778289794,-2.832240343093872,0.056135531514883,-2.8353800773620605
4.750805377960205,4.482104778289794,-2.7973258495330806,0.0496690422296524,-2.7795960903167725
4.867579936981201,4.482104778289794,-2.8505866527557373,0.0446113497018814,-2.8631396293640137
4.902815818786621,4.482104778289794,-2.7462303638458248,0.066248632967472,-2.8344566822052
4.690510749816895,4.482104778289794,-2.762009859085083,0.0436203405261039,-2.8223230838775635
4.687627792358398,4.482104778289794,-2.723379611968994,0.0334920100867748,-2.732527256011963
4.666560173034668,4.482104778289794,-2.767066717147827,0.0371130369603633,-2.8094978332519527
4.6311116218566895,4.482104778289794,-2.7680370807647705,0.0464577488601207,-2.774446487426758
4.530684471130371,4.482104778289794,-2.763655424118041,0.0370347015559673,-2.721867322921753
4.467111587524414,4.482104778289794,-2.722761392593384,0.0276233609765768,-2.730586051940917
4.408660411834717,4.482104778289794,-2.7258141040802,0.0258611273020505,-2.7392053604125977
4.365773677825928,4.482104778289794,-2.719000101089477,0.026001613587141,-2.682592868804932
4.370951652526856,4.482104778289794,-2.7241199016571045,0.0245429258793592,-2.6670141220092773
4.358415126800537,4.482104778289794,-2.7282011508941646,0.0236681289970874,-2.7135164737701416
4.325585842132568,4.482104778289794,-2.728931188583374,0.0246895439922809,-2.7737834453582764
4.154487133026123,4.482104778289794,-2.724994182586669,0.0261900071054697,-2.689884185791016
4.244338035583496,4.482104778289794,-2.7055978775024414,0.0291269868612289,-2.690876245498657
4.352076053619385,4.482104778289794,-2.7320168018341064,0.0286744181066751,-2.7417974472045894
4.335866451263428,4.482104778289794,-2.751765012741089,0.028447126969695,-2.781139612197876
4.4552321434021,4.482104778289794,-2.740436315536499,0.0290376674383878,-2.712295055389404
4.5439534187316895,4.482104778289794,-2.7586240768432617,0.0328390263020992,-2.744504451751709
4.456651210784912,4.482104778289794,-2.7562451362609863,0.0311668217182159,-2.7712652683258057
4.392011642456056,4.482104778289794,-2.7344257831573486,0.0262903869152069,-2.728337287902832
4.353582859039307,4.482104778289794,-2.719036817550659,0.0248488765209913,-2.713778257369995
4.467100620269775,4.482104778289794,-2.7207314968109126,0.0236187875270843,-2.6845507621765137
4.518028259277344,4.482104778289794,-2.7274219989776607,0.0234675146639347,-2.744941711425781


==> data/single_task_inference_result/ant/ant_single_task_inference_trajectories/6.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
-0.1378146559000015,5.909865379333496,-1.772883057594299,3.2790184020996094,1.4398322105407717
-0.0557797290384769,5.909865379333496,-4.330197811126709,0.3390841484069824,1.604240655899048
0.097769409418106,5.909865379333496,-4.158484935760497,0.08893933147192,-3.921255826950073
0.7221920490264893,5.909865379333496,-4.04641056060791,0.0660994946956634,-4.179121971130371
1.3932543992996216,5.909865379333496,-4.059629917144775,0.0475080348551273,-4.237833976745605
1.7108968496322632,5.909865379333496,-4.159494400024414,0.0365081839263439,-4.202946662902832
2.1076090335845947,5.909865379333496,-4.151433944702148,0.0365783385932445,-4.131864547729492
2.3977363109588623,5.909865379333496,-4.145561695098877,0.0366738773882389,-4.1318416595458975
2.6102423667907715,5.909865379333496,-4.143957614898682,0.036917295306921,-4.187272548675537
2.893831491470337,5.909865379333496,-4.151547908782959,0.0373763032257556,-4.079583168029785
2.955051898956299,5.909865379333496,-4.165620803833008,0.0378622151911258,-4.194639205932617
3.025254487991333,5.909865379333496,-4.183427333831787,0.0388514474034309,-4.218242168426514
3.296778440475464,5.909865379333496,-4.176828384399414,0.0406820252537727,-4.198138236999512
3.768614292144776,5.909865379333496,-4.192376136779785,0.0500764586031436,-4.144473075866699
4.053471565246582,5.909865379333496,-4.171232223510742,0.0471989512443542,-4.2006163597106925
4.301431655883789,5.909865379333496,-3.998979806900024,0.0464701354503631,-3.9805967807769775
4.548892021179199,5.909865379333496,-3.459492444992065,0.3254272043704986,-3.060166597366333
4.728677749633789,5.909865379333496,-3.5050532817840576,0.1631452441215515,-3.438844680786133
4.824632167816161,5.909865379333496,-3.433619737625122,0.1331322491168975,-3.5399506092071533
4.885644435882568,5.909865379333496,-3.421132802963257,0.1281687468290328,-3.454541683197021
5.022981643676758,5.909865379333496,-2.990798234939575,0.1538300961256027,-3.1232404708862305
5.024996280670166,5.909865379333496,-3.0237138271331787,0.0974826663732528,-3.0088019371032715
5.088058471679688,5.909865379333496,-3.48842453956604,0.126704528927803,-3.4392049312591557
5.157153129577637,5.909865379333496,-3.7345254421234126,0.0656225904822349,-3.738059520721436
5.20756196975708,5.909865379333496,-3.165791273117065,0.0820287540555,-3.193309783935547
5.158486366271973,5.909865379333496,-2.903303861618041,0.1115319728851318,-2.925011157989501
5.172829627990723,5.909865379333496,-3.474475145339966,0.1141282618045806,-3.330873966217041
5.199405670166016,5.909865379333496,-3.8083436489105216,0.0499782115221023,-3.7129878997802734
5.344893455505371,5.909865379333496,-3.1875879764556885,0.086751140654087,-3.336532592773437
5.502077579498291,5.909865379333496,-3.0418875217437744,0.0681202933192253,-3.1673924922943115
5.515807628631592,5.909865379333496,-3.5370452404022217,0.0791802480816841,-3.38920521736145
5.312372207641602,5.909865379333496,-4.1664137840271,0.0975212603807449,-4.214248180389404
5.214242458343506,5.909865379333496,-4.264157772064209,0.0381975844502449,-4.218907356262207
5.370820999145508,5.909865379333496,-4.168570518493652,0.0333302021026611,-4.218929767608643
5.520355224609375,5.909865379333496,-4.211307048797608,0.0365060865879058,-4.269866466522217
5.730039596557617,5.909865379333496,-4.267258644104004,0.0372019708156585,-4.20930290222168
5.846651554107666,5.909865379333496,-4.01058292388916,0.054238986223936,-3.978284358978272
5.849490642547608,5.909865379333496,-4.104798793792725,0.0373464822769165,-4.096632957458496
5.838107109069824,5.909865379333496,-4.062333583831787,0.0329649597406387,-4.059364795684815
5.795256614685059,5.909865379333496,-4.079403400421144,0.0333696231245994,-4.097716808319092
5.7291765213012695,5.909865379333496,-4.055139541625977,0.0293793156743049,-4.044079303741455
5.726364135742188,5.909865379333496,-4.063467979431152,0.0271504707634449,-4.063923358917236
5.64484691619873,5.909865379333496,-4.072009086608888,0.0264725517481565,-4.103092670440674
5.499830722808838,5.909865379333496,-4.083254337310791,0.0267801266163587,-4.066042900085449
5.503203392028809,5.909865379333496,-4.0891947746276855,0.027727561071515,-4.070693016052246
5.54641056060791,5.909865379333496,-4.111269950866699,0.0309419855475425,-4.132806301116943
5.679286479949951,5.909865379333496,-4.132319450378418,0.0304513312876224,-4.135100841522217
5.667437076568604,5.909865379333496,-4.166525363922119,0.0337571948766708,-4.114717483520508
5.7063536643981925,5.909865379333496,-4.167574882507324,0.060317650437355,-4.19871187210083
5.753551006317139,5.909865379333496,-4.140833854675293,0.0381501875817775,-4.086184978485107
5.894450664520264,5.909865379333496,-4.129068851470947,0.0378296189010143,-4.138066291809082
5.988776683807373,5.909865379333496,-4.129895210266112,0.0349457263946533,-4.160405158996582
5.941494941711426,5.909865379333496,-4.125371932983398,0.0328182913362979,-4.135365962982178
5.992831707000732,5.909865379333496,-4.11793088912964,0.0302152652293443,-4.112783908843993
6.064865112304688,5.909865379333496,-4.125771522521973,0.0286258924752473,-4.065090656280518
6.10963249206543,5.909865379333496,-4.060500144958496,0.0288458466529846,-4.049241065979004
6.144353866577148,5.909865379333496,-4.044094562530518,0.0330131500959396,-4.035017490386962
6.151021480560304,5.909865379333496,-4.053666114807129,0.0380050428211688,-3.9903709888458248
6.087073802947998,5.909865379333496,-4.059643745422363,0.0358858369290828,-4.03931713104248
6.004674911499024,5.909865379333496,-4.050387382507324,0.0315854102373123,-4.016622543334961
5.95592737197876,5.909865379333496,-4.073180675506592,0.0303167290985584,-4.063171863555908
5.9839606285095215,5.909865379333496,-4.090200901031494,0.0300648920238018,-4.067716598510742
6.011472702026367,5.909865379333496,-4.113373756408691,0.0306841731071472,-4.093607425689696
6.07912015914917,5.909865379333496,-4.130451202392577,0.0307985767722129,-4.178284168243408
6.002448081970215,5.909865379333496,-4.0600762367248535,0.0316751264035701,-4.047354698181152
5.959459304809569,5.909865379333496,-4.064527988433838,0.0320011787116527,-4.063530921936035
5.862516403198241,5.909865379333496,-4.087451457977295,0.0290602035820484,-4.090118885040283
5.841428756713867,5.909865379333496,-4.10132884979248,0.0285493433475494,-4.100608825683594
5.680558204650879,5.909865379333496,-4.070789337158203,0.0263026002794504,-4.076579570770264
5.588407039642334,5.909865379333496,-4.075326919555664,0.0242930948734283,-4.0570068359375
5.745676517486572,5.909865379333496,-4.083349227905273,0.0253565032035112,-4.07964324951172
5.684387683868408,5.909865379333496,-4.068875312805176,0.0266336053609848,-4.055673599243164
5.732291221618652,5.909865379333496,-4.09295129776001,0.0272530168294906,-4.106014251708984
5.721188068389893,5.909865379333496,-4.108005523681641,0.0336578302085399,-4.0720086097717285
5.685387134552002,5.909865379333496,-4.087113857269287,0.0316703990101814,-4.059168815612793
5.631449222564696,5.909865379333496,-4.101715564727783,0.0306586381047964,-4.070076942443848
5.824913501739502,5.909865379333496,-4.116872787475586,0.0346208103001117,-4.118515968322754
5.9448766708374015,5.909865379333496,-4.114892005920409,0.0319634675979614,-4.071394443511962
5.927824974060059,5.909865379333496,-4.04506254196167,0.0297977719455957,-4.04866886138916
5.943021774291992,5.909865379333496,-4.092697143554688,0.029362978413701,-4.084010124206543
5.871015071868896,5.909865379333496,-4.0984416007995605,0.0276783294975757,-4.128037929534912
5.79302453994751,5.909865379333496,-4.083394527435304,0.0249009765684604,-4.065026760101318
5.856187820434569,5.909865379333496,-4.080268383026123,0.0236608628183603,-4.10389518737793
5.9465389251708975,5.909865379333496,-4.073806285858153,0.0236063413321971,-4.097016334533691
5.988784790039063,5.909865379333496,-4.073276519775392,0.0241087973117828,-4.105978012084961
6.119001865386962,5.909865379333496,-4.093103408813477,0.0249326340854167,-4.078848361968993
6.180169105529785,5.909865379333496,-4.158951282501221,0.0321057401597499,-4.147021293640137
6.3203182220458975,5.909865379333496,-4.1693644523620605,0.0381136499345302,-4.121862411499024
6.318286418914794,5.909865379333496,-4.012927532196045,0.0372032485902309,-4.059762954711913
6.286634922027588,5.909865379333496,-4.0401811599731445,0.0379006378352642,-4.051660060882568
6.356938362121582,5.909865379333496,-4.043385028839111,0.0363746024668216,-4.095768928527832
6.388484954833984,5.909865379333496,-4.050395965576172,0.0423106737434864,-4.034521102905273
6.448890209197998,5.909865379333496,-4.124509334564209,0.0472048372030258,-4.110493183135985
6.377783298492432,5.909865379333496,-4.101569175720215,0.0466246269643306,-4.002042293548584
6.342053413391112,5.909865379333496,-4.066518783569336,0.0478674620389938,-4.095223426818848
6.191154479980469,5.909865379333496,-4.0639400482177725,0.050887793302536,-4.061057567596436
6.019851207733153,5.909865379333496,-4.053462505340576,0.0484263524413108,-4.096771240234375
6.077690601348877,5.909865379333496,-4.097303867340088,0.0401010811328887,-4.033064842224121
6.111245632171631,5.909865379333496,-4.177544116973877,0.0398794934153556,-4.18238401412964
5.985186576843262,5.909865379333496,-4.259304523468018,0.0444387309253215,-4.308714866638184
6.088939189910889,5.909865379333496,-4.045824527740479,0.0313349105417728,-4.03629732131958
6.30171537399292,5.909865379333496,-4.092947483062744,0.0291975867003202,-4.111773014068604
6.175241947174072,5.909865379333496,-4.025196552276611,0.0361274927854538,-4.089401245117188
5.998862266540527,5.909865379333496,-4.024255752563477,0.0336482413113117,-4.024622917175293
5.959627151489258,5.909865379333496,-4.042357921600342,0.0315067581832408,-4.051290988922119
5.967808723449707,5.909865379333496,-4.1182541847229,0.0321325585246086,-4.104400634765625
6.082552909851073,5.909865379333496,-4.129791259765625,0.0331401005387306,-4.16977596282959
6.078039646148682,5.909865379333496,-4.123598098754883,0.0329279452562332,-4.153703212738037
5.855673789978027,5.909865379333496,-4.038828372955321,0.0311462450772523,-4.003236770629883
5.842419624328612,5.909865379333496,-4.039149284362793,0.028690842911601,-4.005745887756348
5.877963066101073,5.909865379333496,-4.03287410736084,0.0284617729485034,-4.045456886291504
5.9135823249816895,5.909865379333496,-4.021247863769531,0.0288047417998313,-4.018415927886962
6.069776058197021,5.909865379333496,-4.064422607421875,0.0251475796103477,-4.097043514251709
6.197164535522461,5.909865379333496,-4.0658721923828125,0.0254598967730998,-4.070455074310304
6.297053337097168,5.909865379333496,-4.073843002319336,0.0315485447645187,-4.119224548339844
6.340956211090088,5.909865379333496,-3.97197151184082,0.0371763631701469,-3.8730123043060303
6.3809237480163565,5.909865379333496,-4.049563884735107,0.0438854582607746,-4.094667911529541
6.377859592437744,5.909865379333496,-4.058707237243652,0.0368946641683578,-4.090274810791016
6.438474655151367,5.909865379333496,-4.054941177368164,0.0428143478929996,-4.113855838775635
6.444051265716553,5.909865379333496,-4.074280261993408,0.0483845956623554,-4.032498836517334
6.447082996368408,5.909865379333496,-4.092437744140625,0.051100056618452,-4.058594226837158
6.349465847015381,5.909865379333496,-4.098517417907715,0.0528342612087726,-4.005268573760985
6.132155895233153,5.909865379333496,-4.066510677337647,0.0529601275920867,-3.92741632461548
6.060678482055664,5.909865379333496,-4.047670364379883,0.0482796095311641,-4.1089768409729
6.115386962890625,5.909865379333496,-4.130263805389404,0.0440302938222885,-4.128904342651367
6.325805187225342,5.909865379333496,-4.162089824676514,0.0475602485239505,-4.202479839324951
6.339037895202637,5.909865379333496,-4.162784099578857,0.0448182001709938,-4.151701927185059
6.177774906158447,5.909865379333496,-4.055510997772217,0.0336599089205265,-4.052168846130371
6.144532203674316,5.909865379333496,-4.042025089263916,0.0331744402647018,-4.081315040588378
6.199642181396484,5.909865379333496,-4.05494213104248,0.0383436493575573,-4.099726676940918
6.2210612297058105,5.909865379333496,-4.095976829528809,0.0491985753178596,-4.074355602264404
6.321863174438477,5.909865379333496,-4.129337310791016,0.0427274443209171,-4.184562683105469
6.448501586914063,5.909865379333496,-4.067475318908691,0.035903338342905,-4.046139240264893
6.379586696624756,5.909865379333496,-4.081557273864745,0.0374723300337791,-4.095998764038086
6.417351722717285,5.909865379333496,-4.081747055053711,0.0400154516100883,-4.137441635131836
6.378204822540283,5.909865379333496,-4.050261974334717,0.0460964553058147,-4.0969085693359375
6.28018856048584,5.909865379333496,-4.062857627868652,0.051416452974081,-4.024839878082275
6.20783519744873,5.909865379333496,-4.085820198059082,0.0494443625211715,-4.070359230041504
6.2227439880371085,5.909865379333496,-4.0609092712402335,0.0479417145252227,-4.119690895080566
6.028611183166504,5.909865379333496,-4.105150699615479,0.0480265207588672,-4.10381317138672
6.008793830871582,5.909865379333496,-4.068869113922119,0.0354343838989734,-4.108913898468018
6.013472557067871,5.909865379333496,-4.121840000152588,0.0329038761556148,-4.101659297943115
5.920110225677489,5.909865379333496,-4.136111736297608,0.0367990136146545,-4.169785976409912
5.809968948364258,5.909865379333496,-4.087336540222168,0.0299623645842075,-4.061065196990967
5.7257490158081055,5.909865379333496,-4.069806098937988,0.0277647525072097,-4.105010509490967
5.801163673400879,5.909865379333496,-4.061192512512207,0.0262314323335886,-4.076760768890381
5.8506999015808105,5.909865379333496,-4.0743722915649405,0.025029145181179,-4.085028171539307
5.984381198883057,5.909865379333496,-4.072948455810546,0.0253840070217847,-4.0602216720581055
6.012433052062988,5.909865379333496,-4.090850830078125,0.0300118532031774,-4.115116119384766
5.962257862091064,5.909865379333496,-4.14611291885376,0.0308572575449943,-4.156049728393555
5.846831321716309,5.909865379333496,-4.142666339874268,0.0290678311139345,-4.120265483856201
5.792593479156494,5.909865379333496,-4.091237545013428,0.0284098610281944,-4.071064472198486
5.682376384735107,5.909865379333496,-4.068914890289307,0.0262772068381309,-4.021893978118896
5.953623294830321,5.909865379333496,-4.076005458831787,0.0250932518392801,-4.05592155456543
6.3238935470581055,5.909865379333496,-4.074015140533447,0.0248152837157249,-4.05649471282959
6.60993480682373,5.909865379333496,-4.067181587219238,0.0258062742650508,-4.070505619049072
6.6891183853149405,5.909865379333496,-3.937793016433716,0.0390926226973533,-3.9374175071716313
6.729228973388672,5.909865379333496,-3.962749719619752,0.0453287027776241,-4.03018045425415
6.591118335723877,5.909865379333496,-4.147171497344971,0.0559782125055789,-4.215926647186279
6.37637186050415,5.909865379333496,-4.15880298614502,0.0575083866715431,-4.0016417503356925
6.346659660339356,5.909865379333496,-4.116321563720703,0.0676214024424552,-4.138953685760497
6.226191520690918,5.909865379333496,-4.0903868675231925,0.0706890821456909,-4.007586479187012
6.155481815338135,5.909865379333496,-4.118727207183838,0.0610789060592651,-4.162787437438965
6.173888206481934,5.909865379333496,-4.0969085693359375,0.0436290577054023,-4.07448673248291
6.169806480407715,5.909865379333496,-4.103097915649414,0.0461556315422058,-4.098408222198486
6.070461750030518,5.909865379333496,-4.143171310424805,0.0431281253695488,-4.189135074615479
5.934439659118652,5.909865379333496,-4.065464019775392,0.0331355705857276,-4.083233833312988
5.859830379486084,5.909865379333496,-4.066745758056641,0.0295776315033435,-4.070755481719971
5.98132848739624,5.909865379333496,-4.075839042663574,0.0298123899847269,-4.071181297302246
6.057347297668457,5.909865379333496,-4.070578098297119,0.0277900248765945,-4.100658893585205
5.94278621673584,5.909865379333496,-4.10404109954834,0.0272416491061449,-4.12281370162964
5.989027976989745,5.909865379333496,-4.066548824310304,0.0259505324065685,-4.062197685241699
5.842802047729492,5.909865379333496,-4.081291675567626,0.0282650031149387,-4.087628841400146
5.757255554199219,5.909865379333496,-4.089210510253905,0.027214903384447,-4.086371421813965
5.662126064300537,5.909865379333496,-4.069705486297608,0.0257146023213863,-4.015108108520508
5.527524948120117,5.909865379333496,-4.073134422302246,0.0252673141658306,-4.095144271850586
5.623443126678467,5.909865379333496,-4.081638813018799,0.0264107063412666,-4.057385921478272
5.83161163330078,5.909865379333496,-4.089234352111816,0.0281160362064838,-4.06182098388672
5.81053638458252,5.909865379333496,-4.111226558685304,0.0304505843669176,-4.156819343566895
5.884167194366455,5.909865379333496,-4.025670528411865,0.0305361896753311,-4.01716136932373
5.813573360443115,5.909865379333496,-4.114738941192626,0.0329832769930362,-4.11000394821167
5.78653621673584,5.909865379333496,-4.06305694580078,0.0303906463086605,-4.047979354858398
5.82724142074585,5.909865379333496,-4.064335346221924,0.0257256161421537,-4.051505565643311
5.808920860290527,5.909865379333496,-4.0655059814453125,0.0256712138652801,-4.032298564910889
5.95702600479126,5.909865379333496,-4.072950839996338,0.025256123393774,-4.087072849273682
6.012214183807373,5.909865379333496,-4.086251258850098,0.0313930884003639,-4.132822036743164
6.004441261291504,5.909865379333496,-4.119372367858888,0.0303800757974386,-4.151849269866943
6.139063358306885,5.909865379333496,-4.15974998474121,0.0298397522419691,-4.1653923988342285
6.198616504669189,5.909865379333496,-4.189206123352051,0.0367627702653408,-4.205385208129883
6.265604019165039,5.909865379333496,-4.007369041442871,0.0350978448987007,-3.9757158756256095
6.143069744110107,5.909865379333496,-4.006258964538574,0.0334493741393089,-3.9981780052185054
6.108227729797363,5.909865379333496,-4.032083034515381,0.034849751740694,-4.089975833892822
6.082024574279785,5.909865379333496,-4.052372455596924,0.0343850590288639,-4.094643115997314
5.93626070022583,5.909865379333496,-4.089316368103027,0.038595113903284,-4.111176490783691
5.945598602294922,5.909865379333496,-4.060064792633057,0.0298919603228569,-4.078205108642577
6.128148078918457,5.909865379333496,-4.084782123565674,0.0278413742780685,-4.08964729309082
6.109155178070068,5.909865379333496,-4.052446365356444,0.0304904021322727,-3.997413635253906
6.015066146850586,5.909865379333496,-4.021877765655518,0.030924329534173,-4.000696659088135
5.947829723358153,5.909865379333496,-4.052147865295409,0.0310075264424085,-4.069190979003905
5.915112495422363,5.909865379333496,-4.123887062072754,0.0311575271189212,-4.12336254119873


==> data/single_task_inference_result/ant/ant_single_task_inference_trajectories/7.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
-0.0135329058393836,1.639598369598389,-1.772883057594299,3.2790184020996094,0.1142065152525901
0.182151585817337,1.639598369598389,-0.3615004420280456,0.2466517984867096,0.5866643190383911
0.4789772033691406,1.639598369598389,-0.1402793079614639,0.1134146004915237,-0.3036175668239593
0.4500197470188141,1.639598369598389,-0.1152147501707077,0.0820354223251342,-0.1953962296247482
0.2263835668563842,1.639598369598389,-0.0764658898115158,0.0526564568281173,-0.1267968118190765
0.1430303752422332,1.639598369598389,-0.1263442039489746,0.0419736914336681,-0.129158467054367
0.0865289196372032,1.639598369598389,-0.1150369644165039,0.0418060161173343,-0.0764413326978683
0.1070437356829643,1.639598369598389,-0.0955739617347717,0.0419292449951171,-0.1547136753797531
0.3130673766136169,1.639598369598389,-0.093296617269516,0.0420506000518798,-0.0745617821812629
0.4082594811916351,1.639598369598389,-0.1051895320415496,0.04200891405344,-0.0961494073271751
0.5265008807182312,1.639598369598389,-0.1118666529655456,0.0420042350888252,-0.0915595889091491
0.5072389245033264,1.639598369598389,-0.1205239072442054,0.0420130603015422,-0.1209659054875373
0.7914854288101196,1.639598369598389,-0.1223039105534553,0.0419507510960102,-0.072849690914154
1.029137372970581,1.639598369598389,-0.1138517558574676,0.0418101325631141,-0.089306391775608
1.2146753072738647,1.639598369598389,-0.104742869734764,0.0415105447173118,-0.0811832398176193
1.402793049812317,1.639598369598389,-0.0661549270153045,0.0372310653328895,-0.0531172305345535
1.4745420217514038,1.639598369598389,-0.0544753670692443,0.0346425995230674,-0.074303314089775
1.5794801712036133,1.639598369598389,-0.0778559446334838,0.0511631555855274,-0.0608116686344146
1.6042016744613647,1.639598369598389,-0.1310769170522689,0.046224471181631,-0.1122719421982765
1.5764418840408323,1.639598369598389,-0.0881631523370743,0.0345538109540939,-0.1236979812383651
1.5911849737167358,1.639598369598389,-0.071245476603508,0.0316711105406284,-0.0951059535145759
1.6163083314895628,1.639598369598389,-0.0591417253017425,0.0271148066967725,-0.0515723042190074
1.5958805084228516,1.639598369598389,-0.0573700517416,0.0244713723659515,-0.0969016924500465
1.721195101737976,1.639598369598389,-0.0546299070119857,0.0241898875683546,-0.0605797693133354
1.7991948127746582,1.639598369598389,-0.0582469254732132,0.024179745465517,-0.0708535686135292
1.8529515266418457,1.639598369598389,-0.0878093689680099,0.025166280567646,-0.1184048950672149
1.7928451299667358,1.639598369598389,-0.1424697786569595,0.0289158876985311,-0.1192353665828704
1.7556675672531128,1.639598369598389,-0.0339296460151672,0.0434559285640716,-0.0630422756075859
1.7147570848464964,1.639598369598389,-0.1569074243307113,0.0313179418444633,-0.1675111949443817
1.6563916206359863,1.639598369598389,-0.1741735190153122,0.0399895273149013,-0.104861319065094
1.596858501434326,1.639598369598389,-0.1291726380586624,0.040423709899187,-0.097928911447525
1.5699623823165891,1.639598369598389,-0.0982119888067245,0.0273133963346481,-0.0634651482105255
1.630458116531372,1.639598369598389,-0.0706948041915893,0.0246696192771196,-0.1046327427029609
1.6553832292556765,1.639598369598389,-0.069531112909317,0.024039089679718,-0.0535847097635269
1.64488685131073,1.639598369598389,-0.0660510957241058,0.0234582014381885,-0.0413489267230033
1.6952922344207764,1.639598369598389,-0.0643815249204635,0.0230374485254287,-0.0805495306849479
1.7570171356201172,1.639598369598389,-0.070679560303688,0.0235406402498483,-0.0476677492260932
1.745983362197876,1.639598369598389,-0.0843400806188583,0.023412087932229,-0.0922730341553688
1.7654476165771484,1.639598369598389,-0.0878456085920333,0.0263499952852726,-0.1232419610023498
1.849859476089477,1.639598369598389,-0.0709650814533233,0.0309959314763546,-0.0660629272460937
1.8449865579605105,1.639598369598389,-0.0894138514995574,0.0467932745814323,-0.0832787826657295
1.8283987045288084,1.639598369598389,-0.0589055716991424,0.0653199106454849,-0.0838322341442108
1.8704787492752075,1.639598369598389,-0.1366079300642013,0.041090965270996,-0.1651024371385574
1.9203647375106807,1.639598369598389,-0.1136453002691268,0.0469790063798427,-0.1946613788604736
1.8764395713806152,1.639598369598389,-0.2005741894245148,0.0600617118179798,-0.2311758548021316
1.7997078895568848,1.639598369598389,-0.0626832246780395,0.0512919574975967,-0.0724077746272087
1.8698457479476929,1.639598369598389,-0.1031863093376159,0.0363968275487422,-0.164267212152481
1.802135109901428,1.639598369598389,-0.1604938209056854,0.04648257791996,-0.1915714889764785
1.750805616378784,1.639598369598389,-0.3914310932159424,0.0409106574952602,-0.4039868116378784
1.7254154682159424,1.639598369598389,-0.2159954905509948,0.0386591926217079,-0.2636800408363342
1.7221187353134155,1.639598369598389,-0.1608182489871978,0.0398573353886604,-0.1674760431051254
1.75123929977417,1.639598369598389,-0.2085262537002563,0.0443794578313827,-0.2096163481473922
1.7645654678344729,1.639598369598389,-0.1670116037130355,0.0471509583294391,-0.2306720614433288
1.7857019901275637,1.639598369598389,-0.1271709203720092,0.0484359934926032,-0.1999551653861999
1.8724889755249023,1.639598369598389,-0.0927252769470214,0.0521795339882373,-0.0308108702301979
1.7509331703186035,1.639598369598389,-0.0546221137046814,0.0576684959232807,0.0600473284721374
1.7230055332183836,1.639598369598389,-0.0434200316667556,0.0458814091980457,-0.0632570683956146
1.7709327936172483,1.639598369598389,-0.1855661422014236,0.029100576415658,-0.2454306781291961
1.7895677089691162,1.639598369598389,-0.2024880796670913,0.0358944348990917,-0.1726745814085006
1.7266370058059692,1.639598369598389,-0.2239355146884918,0.0571684427559375,-0.1164055988192558
1.6526771783828735,1.639598369598389,-0.1008693128824234,0.0505765862762928,-0.0708136484026908
1.6340304613113403,1.639598369598389,-0.114484429359436,0.0298081319779157,-0.1427056193351745
1.5944173336029053,1.639598369598389,-0.0888275802135467,0.0271307080984115,-0.069098524749279
1.5714491605758667,1.639598369598389,-0.0723202377557754,0.0245194490998983,-0.1060246378183364
1.5071765184402464,1.639598369598389,-0.0641584396362304,0.0236591603606939,0.0047840699553489
1.4447853565216064,1.639598369598389,-0.0601830035448074,0.0238387919962406,-0.0403696075081825
1.4671926498413084,1.639598369598389,-0.0600493848323822,0.0255549568682909,-0.0573982521891593
1.4611650705337524,1.639598369598389,-0.0723976343870162,0.0278391633182764,-0.1134920120239257
1.4749925136566162,1.639598369598389,-0.0825691223144531,0.0297601856291294,-0.047806043177843
1.417709231376648,1.639598369598389,-0.0721010267734527,0.030501190572977,-0.063285194337368
1.3833621740341189,1.639598369598389,-0.1336329132318496,0.0413139648735523,-0.1335646212100982
1.3715492486953735,1.639598369598389,-0.0833018273115158,0.0314492210745811,-0.0866702049970626
1.3972697257995603,1.639598369598389,-0.0680806934833526,0.0319752320647239,-0.1060723960399627
1.3917590379714964,1.639598369598389,-0.0615276247262954,0.0322981625795364,-0.0562254041433334
1.2634155750274658,1.639598369598389,-0.1129618436098098,0.0370515808463096,-0.1696865856647491
1.3222472667694092,1.639598369598389,-0.1352879256010055,0.0371898934245109,-0.22051902115345
1.39539635181427,1.639598369598389,-0.0733071267604827,0.0345683544874191,-0.0794043391942977
1.349190354347229,1.639598369598389,-0.067296952009201,0.0327727310359478,-0.053686499595642
1.3177727460861206,1.639598369598389,-0.0829808562994003,0.0340474434196949,-0.155266523361206
1.3671845197677612,1.639598369598389,-0.1905083060264587,0.0403031595051288,-0.2132814824581146
1.422740459442139,1.639598369598389,-0.1007365584373474,0.0350654833018779,-0.1365143358707428
1.4312459230422971,1.639598369598389,-0.0456282347440719,0.033201415091753,-0.0907216072082519
1.5913186073303225,1.639598369598389,-0.1516140103340149,0.0494526848196983,-0.0753496661782264
1.717209815979004,1.639598369598389,-0.110576570034027,0.0393736101686954,-0.1147209703922271
1.6820389032363892,1.639598369598389,-0.1098086237907409,0.0342016518115997,-0.1178112626075744
1.5918958187103271,1.639598369598389,-0.1027142405509948,0.0308747198432683,-0.1487531065940857
1.5639227628707884,1.639598369598389,-0.0812887698411941,0.028306970372796,-0.0616223663091659
1.5189700126647947,1.639598369598389,-0.0701372772455215,0.0247210320085287,-0.0700983628630638
1.5909212827682495,1.639598369598389,-0.0689774304628372,0.0250502787530422,-0.0548786967992782
1.5213443040847778,1.639598369598389,-0.0703198015689849,0.0257121194154024,-0.0768376067280769
1.4762935638427734,1.639598369598389,-0.0601521432399749,0.0258812233805656,-0.0743851661682128
1.4811899662017822,1.639598369598389,-0.0668243020772934,0.0268850233405828,-0.0847729295492172
1.5414533615112305,1.639598369598389,-0.0801541209220886,0.028845440596342,-0.117498904466629
1.537600040435791,1.639598369598389,-0.0797299593687057,0.0284565221518278,-0.0801179558038711
1.429777979850769,1.639598369598389,-0.071924865245819,0.0293047148734331,-0.0845558643341064
1.484687328338623,1.639598369598389,-0.0886608213186264,0.0303955171257257,-0.0634064897894859
1.498032808303833,1.639598369598389,-0.0807750076055526,0.029909947887063,-0.0491661429405212
1.4908801317214964,1.639598369598389,-0.0823263972997665,0.0287103857845068,-0.0753449127078056
1.4888993501663208,1.639598369598389,-0.0775028765201568,0.0294566582888364,-0.0485391691327095
1.4248205423355105,1.639598369598389,-0.079943373799324,0.0471934974193572,-0.1181917786598205
1.3655284643173216,1.639598369598389,-0.0989736020565032,0.0383552350103855,-0.1222823411226272
1.309950351715088,1.639598369598389,-0.0366364866495132,0.0297136399894952,-0.0232903212308883
1.335998773574829,1.639598369598389,-0.0568758845329284,0.0317405387759208,-0.0095195807516574
1.3338347673416135,1.639598369598389,-0.0579750537872314,0.0332323536276817,-0.0624585449695587
1.46044659614563,1.639598369598389,-0.0595778375864028,0.0339260660111904,-0.0827226340770721
1.5460284948349,1.639598369598389,-0.1054547578096389,0.0360547117888927,-0.0969317778944969
1.5262147188186643,1.639598369598389,-0.0785036385059356,0.040791667997837,-0.0940671935677528
1.576865792274475,1.639598369598389,-0.1021917313337326,0.0373991765081882,-0.1064701825380325
1.723406434059143,1.639598369598389,-0.1114211976528167,0.0361393131315708,-0.0785150527954101
1.62743079662323,1.639598369598389,-0.0831257998943328,0.0293793715536594,-0.074780024588108
1.5705235004425049,1.639598369598389,-0.0658975541591644,0.0247531216591596,-0.0263202302157878
1.5395377874374387,1.639598369598389,-0.0558135360479354,0.0254568196833133,-0.0509897693991661
1.5388596057891843,1.639598369598389,-0.0549717545509338,0.0252016689628362,-0.0779633671045303
1.5789281129837036,1.639598369598389,-0.0624753683805465,0.0252784732729196,-0.0487541444599628
1.630483627319336,1.639598369598389,-0.0723836123943328,0.0259544234722852,-0.1139665469527244
1.583789944648743,1.639598369598389,-0.0688382387161254,0.0267325490713119,-0.0722430124878883
1.566873788833618,1.639598369598389,-0.0620308071374893,0.0247241668403148,-0.0549556277692318
1.5107167959213257,1.639598369598389,-0.0601378977298736,0.0248142853379249,-0.0874644219875335
1.5961973667144775,1.639598369598389,-0.0618176311254501,0.0249982587993144,-0.0222942493855953
1.6618463993072508,1.639598369598389,-0.0662428587675094,0.0253112073987722,-0.0595059096813201
1.6428834199905396,1.639598369598389,-0.0673626512289047,0.0252842549234628,-0.0631669461727142
1.6245934963226318,1.639598369598389,-0.0695371180772781,0.0245220139622688,-0.0572335422039032
1.569887638092041,1.639598369598389,-0.068832904100418,0.0245438665151596,-0.0816280394792556
1.5340659618377683,1.639598369598389,-0.0667808651924133,0.023171367123723,-0.0552049465477466
1.490082621574402,1.639598369598389,-0.0618994683027267,0.0232822187244892,-0.0602287128567695
1.4651312828063965,1.639598369598389,-0.0603388547897338,0.0246246941387653,-0.0903286188840866
1.463717699050903,1.639598369598389,-0.0684438645839691,0.0268064253032207,-0.0346760191023349
1.4929078817367551,1.639598369598389,-0.0770610719919204,0.0290095917880535,-0.1108219474554061
1.4201290607452393,1.639598369598389,-0.0736808478832244,0.0296908672899007,-0.054116029292345
1.440346360206604,1.639598369598389,-0.1155463308095932,0.0341031104326248,-0.0888538360595703
1.4479463100433347,1.639598369598389,-0.115091748535633,0.0314978919923305,-0.0946560055017471
1.518738031387329,1.639598369598389,-0.0795726627111435,0.0306506492197513,-0.066341295838356
1.580463171005249,1.639598369598389,-0.0490032732486724,0.0302611235529184,-0.0699092522263526
1.655708074569702,1.639598369598389,-0.0860278755426406,0.0340517610311508,-0.1435705125331878
1.6441054344177246,1.639598369598389,-0.0967092663049697,0.030617045238614,-0.1020112782716751
1.591459035873413,1.639598369598389,-0.0817706584930419,0.026141945272684,-0.0774740278720855
1.6178057193756104,1.639598369598389,-0.0702381134033203,0.0245997682213783,-0.0651991590857505
1.5242488384246826,1.639598369598389,-0.0665358453989029,0.0235618539154529,-0.0677649825811386
1.5949509143829343,1.639598369598389,-0.062586709856987,0.0232598222792148,-0.0937885642051696
1.674277901649475,1.639598369598389,-0.0626345127820968,0.0239579156041145,-0.0445595756173133
1.6932711601257324,1.639598369598389,-0.0666136145591735,0.0244592856615781,-0.0729991793632507
1.6467065811157229,1.639598369598389,-0.0857458263635635,0.024270411580801,-0.1046437472105026
1.5956223011016843,1.639598369598389,-0.0898075103759765,0.0251571983098983,-0.0731165707111358
1.6224405765533447,1.639598369598389,-0.0816175639629364,0.0237629003822803,-0.0764199048280715
1.672310471534729,1.639598369598389,-0.0711263865232467,0.0230584014207124,-0.0787000656127929
1.5899505615234375,1.639598369598389,-0.0694249272346496,0.0231724269688129,-0.0802201181650161
1.617141842842102,1.639598369598389,-0.0664305388927459,0.0231089126318693,-0.0974115803837776
1.7335712909698486,1.639598369598389,-0.062802568078041,0.0233321022242307,-0.037349909543991
1.72571861743927,1.639598369598389,-0.0678538084030151,0.0234346613287925,-0.0891977846622467
1.6743385791778564,1.639598369598389,-0.0870109796524047,0.0247823689132928,-0.0722382515668869
1.633297324180603,1.639598369598389,-0.0578036606311798,0.025893123820424,-0.0780643373727798
1.6165417432785034,1.639598369598389,-0.0725016891956329,0.0247430801391601,-0.0628803074359893
1.6739442348480225,1.639598369598389,-0.0760616213083267,0.0241777561604976,-0.1042942926287651
1.6726804971694946,1.639598369598389,-0.0719070732593536,0.0233972948044538,-0.0578498914837837
1.6780582666397097,1.639598369598389,-0.0755506455898284,0.0228779781609773,-0.0763817876577377
1.7504116296768188,1.639598369598389,-0.0866431146860122,0.0229703467339277,-0.0599714219570159
1.6819719076156616,1.639598369598389,-0.0987641662359237,0.024471279233694,-0.0575345940887928
1.6884864568710327,1.639598369598389,-0.094638392329216,0.0258189272135496,-0.120777741074562
1.6762548685073853,1.639598369598389,-0.1089096516370773,0.0249629821628332,-0.1021289974451065
1.8015260696411128,1.639598369598389,-0.1260349452495574,0.0248618125915527,-0.1467813998460769
1.7729208469390867,1.639598369598389,-0.1002181321382522,0.0276976972818374,-0.0987228155136108
1.7291889190673828,1.639598369598389,-0.076332226395607,0.030062885954976,-0.0563495904207229
1.792546629905701,1.639598369598389,-0.0920950919389724,0.0293304305523633,-0.1069521754980087
1.765626072883606,1.639598369598389,-0.1059764176607132,0.0333737358450889,-0.1244478523731231
1.7109802961349487,1.639598369598389,-0.2794829607009888,0.0402932837605476,-0.3322382271289825
1.620401382446289,1.639598369598389,-0.1605338305234909,0.0437371097505092,-0.1715825498104095
1.5977718830108645,1.639598369598389,-0.1031773388385772,0.0294600073248148,-0.1213005930185318
1.6172549724578855,1.639598369598389,-0.0752235203981399,0.025888642296195,-0.106543630361557
1.6523176431655884,1.639598369598389,-0.0638475567102432,0.0245762020349502,-0.0771478042006492
1.6490737199783323,1.639598369598389,-0.0589306652545928,0.0234307441860437,-0.0589356832206249
1.6271870136260986,1.639598369598389,-0.0619095861911773,0.0226604454219341,-0.0636201053857803
1.6531201601028442,1.639598369598389,-0.0666325092315673,0.0225444659590721,-0.0496019124984741
1.5790239572525024,1.639598369598389,-0.0696595013141632,0.022341126576066,-0.0590992718935012
1.6697762012481687,1.639598369598389,-0.0673699975013732,0.0224322564899921,-0.075776495039463
1.7149243354797363,1.639598369598389,-0.0692043155431747,0.0226053353399038,-0.1025125384330749
1.7829625606536863,1.639598369598389,-0.0833583325147628,0.023252435028553,-0.0346529372036457
1.7797856330871582,1.639598369598389,-0.1229163706302642,0.0250449925661087,-0.0799309760332107
1.769299864768982,1.639598369598389,-0.1804564744234084,0.0304217748343944,-0.1330932378768921
1.8578078746795648,1.639598369598389,-0.0701209902763366,0.0369098596274852,-0.0797313451766967
1.8658838272094729,1.639598369598389,-0.0879309922456741,0.0476265810430049,-0.1589946299791336
1.8344587087631223,1.639598369598389,-0.1476055532693863,0.0603221096098423,-0.1940975338220596
1.819161891937256,1.639598369598389,-0.1332194507122039,0.0441124439239502,-0.178553819656372
1.83804714679718,1.639598369598389,-0.1079943552613258,0.0399533323943614,-0.0649168640375137
1.8936451673507688,1.639598369598389,-0.1913696229457855,0.0554227121174335,-0.1681489199399948
1.9200755357742307,1.639598369598389,-0.1921614557504653,0.0643566846847534,-0.3031152486801147
1.7246888875961304,1.639598369598389,-0.0865238457918167,0.0643637105822563,-0.0373502038419246
1.647752046585083,1.639598369598389,-0.0620205998420715,0.0338913351297378,-0.0671084150671958
1.6580376625061035,1.639598369598389,-0.1122637689113616,0.0299022253602743,-0.112566128373146
1.720874547958374,1.639598369598389,-0.0929472297430038,0.0313389375805854,-0.0902167037129401
1.711915373802185,1.639598369598389,-0.0980391651391983,0.0273556262254714,-0.1151519939303398
1.6943907737731931,1.639598369598389,-0.100042775273323,0.024918045848608,-0.0955008119344711
1.6576635837554932,1.639598369598389,-0.0874356776475906,0.0253383852541446,-0.0905770361423492
1.6740906238555908,1.639598369598389,-0.0845230221748352,0.0264172255992889,-0.0457468479871749
1.627694010734558,1.639598369598389,-0.0955655574798584,0.0260105226188898,-0.1223666965961456
1.575546622276306,1.639598369598389,-0.0876707434654235,0.0238853748887777,-0.1070638597011566
1.4895473718643188,1.639598369598389,-0.0736064910888671,0.0233015231788158,-0.0668020918965339
1.3643921613693235,1.639598369598389,-0.0639955103397369,0.0235701296478509,-0.0628008767962455
1.243276834487915,1.639598369598389,-0.0577462613582611,0.0252860561013221,-0.0261633694171905
1.187096357345581,1.639598369598389,-0.0535941123962402,0.0277445577085018,-0.065480351448059
1.2468299865722656,1.639598369598389,-0.0554632991552352,0.0315297022461891,-0.0826825648546218


==> data/single_task_inference_result/ant/ant_single_task_inference_trajectories/8.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
-0.1409015953540802,2.931647062301636,-1.772883057594299,3.2790184020996094,0.311810165643692
0.0967490300536155,2.931647062301636,-1.745757222175598,0.2316233962774276,-0.2418476939201354
0.4667777419090271,2.931647062301636,-1.1962602138519287,0.1081748977303504,-1.3262797594070437
0.9583938717842102,2.931647062301636,-1.2504931688308716,0.0841360762715339,-1.3861982822418213
1.4267104864120483,2.931647062301636,-1.225127339363098,0.054641980677843,-1.4327377080917358
1.8527076244354248,2.931647062301636,-1.3663539886474607,0.0436757542192936,-1.2700451612472534
2.111950397491455,2.931647062301636,-1.3664121627807615,0.0437013693153858,-1.4253771305084229
2.5682318210601807,2.931647062301636,-1.329436182975769,0.0431403331458568,-1.3888710737228391
2.853706121444702,2.931647062301636,-1.0826863050460815,0.0322186835110187,-1.0716739892959597
2.861739635467529,2.931647062301636,-1.218031406402588,0.0396110750734806,-1.19874906539917
2.871551275253296,2.931647062301636,-1.1771527528762815,0.0370673350989818,-1.1696410179138184
2.858707427978516,2.931647062301636,-1.282111406326294,0.0428971499204635,-1.281615972518921
2.813338041305541,2.931647062301636,-1.2712392807006836,0.0379833728075027,-1.2828577756881712
2.674806594848633,2.931647062301636,-1.2739069461822508,0.026325648650527,-1.2941757440567017
2.67352032661438,2.931647062301636,-1.265620470046997,0.0262072328478097,-1.258133053779602
2.768421173095703,2.931647062301636,-1.2683197259902954,0.0273059010505676,-1.2469269037246704
2.858743906021118,2.931647062301636,-1.2961965799331665,0.0298958607017993,-1.2818095684051511
2.785421371459961,2.931647062301636,-1.2851102352142332,0.0290603693574666,-1.2421449422836304
2.7916741371154785,2.931647062301636,-1.31080424785614,0.0347844660282135,-1.2709780931472778
2.96079683303833,2.931647062301636,-1.3090616464614868,0.0335317440330982,-1.3069781064987185
3.0187010765075684,2.931647062301636,-1.3025968074798584,0.0291667226701974,-1.330094337463379
3.077219724655152,2.931647062301636,-1.3181202411651611,0.0256586093455553,-1.299283504486084
3.085701704025269,2.931647062301636,-1.3509464263916016,0.0368848741054534,-1.3144197463989256
3.0328617095947266,2.931647062301636,-1.2595313787460327,0.0448195487260818,-1.2238434553146362
3.0693581104278564,2.931647062301636,-1.265266180038452,0.031337346881628,-1.223523736000061
3.083324670791625,2.931647062301636,-1.30501651763916,0.0289624407887458,-1.3118001222610471
3.022029638290405,2.931647062301636,-1.4548991918563845,0.0367079526185989,-1.448802471160889
2.94978928565979,2.931647062301636,-1.2979265451431274,0.0425658598542213,-1.2603893280029297
2.885307788848877,2.931647062301636,-1.312211990356445,0.0263073407113552,-1.3107286691665647
2.835765838623047,2.931647062301636,-1.298633694648743,0.0258577615022659,-1.303126096725464
2.7802979946136475,2.931647062301636,-1.2782235145568848,0.0249887593090534,-1.2862694263458252
2.826868772506713,2.931647062301636,-1.2768168449401855,0.0242612063884735,-1.2740031480789185
2.960054397583008,2.931647062301636,-1.2756989002227783,0.0249170009046792,-1.2858864068984983
3.0085811614990234,2.931647062301636,-1.2866235971450803,0.0266478657722473,-1.2651479244232176
2.9271647930145264,2.931647062301636,-1.325500726699829,0.0262530166655778,-1.3435949087142944
2.812314033508301,2.931647062301636,-1.2956517934799194,0.0267309751361608,-1.2949033975601196
2.785646677017212,2.931647062301636,-1.275524020195007,0.0247413627803325,-1.2288206815719604
2.775468349456787,2.931647062301636,-1.2656456232070925,0.0235772561281919,-1.2490259408950803
2.7297654151916504,2.931647062301636,-1.2746526002883911,0.0251609180122613,-1.2542346715927124
2.8080453872680664,2.931647062301636,-1.278810739517212,0.0263976007699966,-1.3140766620635986
2.569763660430908,2.931647062301636,-1.2730381488800049,0.0286128595471382,-1.2587171792984009
2.50251841545105,2.931647062301636,-1.27774441242218,0.029313288629055,-1.2700212001800537
2.7458505630493164,2.931647062301636,-1.2744663953781128,0.0303338076919317,-1.273113250732422
2.923828125,2.931647062301636,-1.3144248723983765,0.0339271239936351,-1.267879605293274
2.894819021224976,2.931647062301636,-1.3374613523483276,0.0303659196943044,-1.2975685596466064
2.894006490707397,2.931647062301636,-1.2463694810867307,0.0330594778060913,-1.28891122341156
2.964649677276612,2.931647062301636,-1.266869306564331,0.0327782519161701,-1.2198535203933716
2.9718024730682373,2.931647062301636,-1.2863199710845947,0.0277755782008171,-1.3206278085708618
3.002337455749512,2.931647062301636,-1.2896820306777954,0.0222677420824766,-1.2865920066833496
2.980180263519287,2.931647062301636,-1.3210254907608032,0.0232090726494789,-1.319395899772644
2.9660239219665527,2.931647062301636,-1.3365694284439087,0.0247428622096776,-1.3531277179718015
2.991147756576538,2.931647062301636,-1.3105095624923706,0.0247815009206533,-1.2971506118774414
2.8989386558532715,2.931647062301636,-1.3166935443878172,0.0249729342758655,-1.3441262245178225
2.9837718009948726,2.931647062301636,-1.312672972679138,0.0240649674087762,-1.310880184173584
2.905694961547852,2.931647062301636,-1.3057146072387695,0.0233993157744407,-1.3352096080780027
3.0156545639038086,2.931647062301636,-1.2941924333572388,0.0227272827178239,-1.3272382020950315
3.0150887966156006,2.931647062301636,-1.2947369813919067,0.0232356432825326,-1.3339899778366089
2.9237494468688965,2.931647062301636,-1.3141452074050903,0.0246997158974409,-1.3004261255264282
2.834272623062134,2.931647062301636,-1.2877120971679688,0.0237600151449441,-1.308107018470764
2.811989545822144,2.931647062301636,-1.2702573537826538,0.0238388366997242,-1.2605105638504028
2.8560550212860107,2.931647062301636,-1.2643839120864868,0.0244339853525161,-1.1894705295562744
2.798088788986206,2.931647062301636,-1.2771016359329224,0.0246678367257118,-1.3180376291275024
2.7961223125457764,2.931647062301636,-1.2786805629730225,0.0250655133277177,-1.2647793292999268
2.8200385570526123,2.931647062301636,-1.2927660942077637,0.0277959611266851,-1.3189982175827026
2.775416374206543,2.931647062301636,-1.2921196222305296,0.0283075515180826,-1.2704211473464964
2.643831729888916,2.931647062301636,-1.273995876312256,0.0274133291095495,-1.3107037544250488
2.606140851974488,2.931647062301636,-1.277014136314392,0.0300263743847608,-1.2516599893569946
2.7744290828704834,2.931647062301636,-1.270525336265564,0.0304574891924858,-1.3560945987701416
2.842604398727417,2.931647062301636,-1.2868484258651731,0.0311647485941648,-1.2526090145111084
2.8741140365600586,2.931647062301636,-1.288300395011902,0.0316235609352588,-1.2951420545578003
2.989945650100708,2.931647062301636,-1.2860289812088013,0.0378352552652359,-1.3215311765670776
3.0660142898559566,2.931647062301636,-1.319623947143555,0.0313341692090034,-1.2934839725494385
3.0691955089569087,2.931647062301636,-1.3248997926712036,0.025992315262556,-1.301283836364746
3.112772464752197,2.931647062301636,-1.3807114362716677,0.0289888866245746,-1.3285038471221924
3.139662742614746,2.931647062301636,-1.260012149810791,0.0402269288897514,-1.2204713821411133
3.051431894302368,2.931647062301636,-1.2411959171295166,0.0360164903104305,-1.3033514022827148
2.9146010875701904,2.931647062301636,-1.27084743976593,0.0321441106498241,-1.3262149095535278
2.8729360103607178,2.931647062301636,-1.2852504253387451,0.0257728137075901,-1.273019790649414
3.0681281089782715,2.931647062301636,-1.2711070775985716,0.027470976114273,-1.3206621408462524
3.085371732711792,2.931647062301636,-1.2569026947021484,0.0267638936638832,-1.2557799816131592
3.065538167953491,2.931647062301636,-1.2901332378387451,0.0255627986043691,-1.303084135055542
3.1082091331481934,2.931647062301636,-1.303954005241394,0.0295542702078819,-1.3178393840789795
3.0104687213897705,2.931647062301636,-1.250288486480713,0.0321069732308387,-1.2122422456741333
3.0234212875366206,2.931647062301636,-1.295034408569336,0.0337763950228691,-1.3352816104888916
3.027456998825073,2.931647062301636,-1.3517224788665771,0.0279483906924724,-1.3654459714889526
3.140226602554321,2.931647062301636,-1.4152783155441284,0.0309954732656478,-1.3806960582733154
3.304474115371704,2.931647062301636,-1.3150405883789062,0.0455730408430099,-1.2978885173797607
3.4899230003356934,2.931647062301636,-1.1922433376312256,0.0355413705110549,-1.2031401395797727
3.261232376098633,2.931647062301636,-1.248080849647522,0.0313181206583976,-1.2609670162200928
3.0712554454803462,2.931647062301636,-1.270593762397766,0.0329375714063644,-1.3058507442474363
2.9526567459106445,2.931647062301636,-1.2633594274520874,0.0415361374616622,-1.2329416275024414
2.9492223262786865,2.931647062301636,-1.3553632497787476,0.0398890562355518,-1.3749176263809204
3.0107581615448,2.931647062301636,-1.3799762725830078,0.0379426181316375,-1.3395872116088867
2.947629690170288,2.931647062301636,-1.3477108478546145,0.0297562554478645,-1.313450574874878
2.964566707611084,2.931647062301636,-1.3059693574905396,0.0247509907931089,-1.3017103672027588
3.0021235942840576,2.931647062301636,-1.2956825494766235,0.022533094510436,-1.2738947868347168
3.0747148990631104,2.931647062301636,-1.3170050382614136,0.0232340320944786,-1.3261020183563232
3.029734134674072,2.931647062301636,-1.3295764923095703,0.0263792537152767,-1.3409438133239746
3.0638861656188965,2.931647062301636,-1.3047995567321775,0.028468370437622,-1.323805809020996
2.9597747325897217,2.931647062301636,-1.2943669557571411,0.0292537417262792,-1.3312735557556152
3.0277595520019527,2.931647062301636,-1.3018969297409055,0.0288055948913097,-1.3006504774093628
3.060861110687256,2.931647062301636,-1.3521125316619873,0.0267854519188404,-1.348518133163452
2.939337730407715,2.931647062301636,-1.398439049720764,0.0277799293398857,-1.3882564306259155
2.8597962856292725,2.931647062301636,-1.2836402654647827,0.0294665042310953,-1.3081469535827637
2.871989488601685,2.931647062301636,-1.2737843990325928,0.0232277289032936,-1.3103854656219482
2.829731702804565,2.931647062301636,-1.2636237144470217,0.0242211036384105,-1.3044291734695437
2.81500506401062,2.931647062301636,-1.2771564722061155,0.0244357269257307,-1.2998239994049072
2.882673978805541,2.931647062301636,-1.273097276687622,0.0241185240447521,-1.2633273601531982
2.857210397720337,2.931647062301636,-1.2844411134719849,0.0263669695705175,-1.26893413066864
2.891115188598633,2.931647062301636,-1.2711950540542605,0.0254082810133695,-1.317954182624817
2.9807398319244385,2.931647062301636,-1.2865359783172607,0.0267983227968215,-1.2661417722702026
3.089317560195923,2.931647062301636,-1.2931466102600095,0.0274763014167547,-1.3059844970703125
3.162012815475464,2.931647062301636,-1.3045798540115356,0.0242175050079822,-1.3001102209091189
3.203803062438965,2.931647062301636,-1.342315673828125,0.029142964631319,-1.3288729190826416
3.169349670410156,2.931647062301636,-1.207598328590393,0.0372338443994522,-1.187821626663208
3.0362229347229004,2.931647062301636,-1.2539628744125366,0.0296254605054855,-1.284586191177368
2.9308764934539795,2.931647062301636,-1.2932480573654177,0.0304410532116889,-1.2626981735229492
2.788574695587158,2.931647062301636,-1.3168927431106567,0.0292638149112462,-1.3178565502166748
2.7323248386383057,2.931647062301636,-1.2905970811843872,0.0289430785924196,-1.2981317043304443
2.943745851516724,2.931647062301636,-1.2644946575164795,0.0266157556325197,-1.2536704540252683
3.029019355773926,2.931647062301636,-1.2757827043533323,0.0244659818708896,-1.271448254585266
3.005737543106079,2.931647062301636,-1.296353459358215,0.0232658218592405,-1.2835962772369385
2.981177568435669,2.931647062301636,-1.3166393041610716,0.0348754376173019,-1.3981862068176267
2.8798720836639404,2.931647062301636,-1.296343207359314,0.0309661924839019,-1.303812026977539
2.9006035327911377,2.931647062301636,-1.3029892444610596,0.0242139380425214,-1.2994773387908936
2.871537446975708,2.931647062301636,-1.286945343017578,0.0243391785770654,-1.3158223628997805
2.823643207550049,2.931647062301636,-1.2819678783416748,0.023370211943984,-1.2734076976776123
2.8836958408355717,2.931647062301636,-1.2740731239318848,0.0235120318830013,-1.248191714286804
2.956994771957397,2.931647062301636,-1.2811741828918457,0.0247802138328552,-1.297850489616394
3.010107040405273,2.931647062301636,-1.2796469926834106,0.0242724381387233,-1.3153361082077026
2.9878735542297363,2.931647062301636,-1.3131000995635986,0.0244265217334032,-1.3179173469543457
2.939868450164795,2.931647062301636,-1.333696365356445,0.0256262179464101,-1.3452224731445312
2.955894708633423,2.931647062301636,-1.304548263549805,0.0245163794606924,-1.2711801528930664
2.9656031131744385,2.931647062301636,-1.2907483577728271,0.0230213832110166,-1.3018099069595337
2.894998788833618,2.931647062301636,-1.311948537826538,0.0231847055256366,-1.2912031412124632
3.023003339767456,2.931647062301636,-1.2975317239761353,0.0223562903702259,-1.3084299564361572
3.1482274532318115,2.931647062301636,-1.2961879968643188,0.0223850943148136,-1.261186599731445
3.204721450805664,2.931647062301636,-1.3107948303222656,0.0250212512910366,-1.2815150022506712
2.99668550491333,2.931647062301636,-1.2486708164215088,0.0318213365972042,-1.2209724187850952
2.949391365051269,2.931647062301636,-1.244160294532776,0.0265787802636623,-1.2017855644226074
2.941769361495972,2.931647062301636,-1.2940773963928225,0.0259944722056388,-1.2775814533233645
2.8678884506225586,2.931647062301636,-1.2991936206817627,0.0285937301814556,-1.2662196159362793
2.7368638515472408,2.931647062301636,-1.3008710145950315,0.025535088032484,-1.2859319448471067
2.881608009338379,2.931647062301636,-1.278850555419922,0.023121528327465,-1.2651848793029783
3.0088675022125244,2.931647062301636,-1.279818058013916,0.0233467556536197,-1.285641312599182
3.0005087852478027,2.931647062301636,-1.2791978120803833,0.0241613108664751,-1.2790971994400024
3.0142505168914795,2.931647062301636,-1.317221760749817,0.0250568557530641,-1.317379593849182
3.0940458774566646,2.931647062301636,-1.32020366191864,0.0312597826123237,-1.305657982826233
3.052107095718384,2.931647062301636,-1.3021522760391235,0.0325534418225288,-1.3149919509887695
3.116027355194092,2.931647062301636,-1.273236870765686,0.0374348945915699,-1.2918289899826048
3.155701398849488,2.931647062301636,-1.2970112562179563,0.0312276855111122,-1.314562439918518
3.209838628768921,2.931647062301636,-1.273121953010559,0.0367489345371723,-1.2516238689422607
3.108790636062622,2.931647062301636,-1.2566128969192505,0.0412416122853756,-1.2332773208618164
3.0048918724060054,2.931647062301636,-1.2673505544662476,0.030619466677308,-1.2142765522003172
2.939413785934448,2.931647062301636,-1.311908483505249,0.0296792536973953,-1.2945730686187744
2.999648094177246,2.931647062301636,-1.3185551166534424,0.0301408469676971,-1.33407986164093
3.0484132766723637,2.931647062301636,-1.3329437971115112,0.0308395102620124,-1.3422811031341553
3.154856204986572,2.931647062301636,-1.370871663093567,0.0274801533669233,-1.3730980157852173
3.1364450454711914,2.931647062301636,-1.2792072296142578,0.0305013954639434,-1.238253474235535
3.1078453063964844,2.931647062301636,-1.213104009628296,0.0335517935454845,-1.2532260417938232
3.1369071006774902,2.931647062301636,-1.2823675870895384,0.0291666388511657,-1.2981469631195068
3.142732858657837,2.931647062301636,-1.2785969972610471,0.031734898686409,-1.2844353914260864
2.977329969406128,2.931647062301636,-1.3691920042037964,0.0436766296625137,-1.3430174589157104
3.01363468170166,2.931647062301636,-1.2737848758697508,0.0294614471495151,-1.3118984699249268
2.931736707687377,2.931647062301636,-1.3431185483932495,0.0270491540431976,-1.3526841402053833
2.885683536529541,2.931647062301636,-1.3292027711868286,0.0282568633556366,-1.285893797874451
2.701180219650269,2.931647062301636,-1.2992202043533323,0.0257034227252006,-1.2901113033294676
2.729416608810425,2.931647062301636,-1.2695754766464231,0.0233241114765405,-1.2648924589157104
2.668288230895996,2.931647062301636,-1.278156042098999,0.024867108091712,-1.2856816053390503
2.5791499614715576,2.931647062301636,-1.276244878768921,0.0264497268944978,-1.249916672706604
2.675868272781372,2.931647062301636,-1.2840958833694458,0.0290168486535549,-1.262546181678772
2.8852109909057617,2.931647062301636,-1.2891157865524292,0.034460924565792,-1.301864504814148
2.8895456790924072,2.931647062301636,-1.2742763757705688,0.0307166278362274,-1.2748905420303345
2.841616630554199,2.931647062301636,-1.2242995500564575,0.0325367040932178,-1.1674469709396362
2.9322104454040527,2.931647062301636,-1.2792270183563232,0.0377270802855491,-1.2938885688781738
2.940118789672852,2.931647062301636,-1.2857016324996948,0.0294142961502075,-1.2723358869552612
2.953366994857788,2.931647062301636,-1.2742074728012085,0.0222378298640251,-1.299933910369873
3.051814317703247,2.931647062301636,-1.283168077468872,0.0221171583980321,-1.288305163383484
3.094831943511963,2.931647062301636,-1.2877886295318604,0.0239408425986766,-1.2841684818267822
3.127777099609375,2.931647062301636,-1.298538327217102,0.0244564525783062,-1.2905381917953491
3.154276132583618,2.931647062301636,-1.234111189842224,0.0313944481313228,-1.242864727973938
3.119363784790039,2.931647062301636,-1.2385518550872805,0.0319213606417179,-1.2169947624206543
3.0522618293762207,2.931647062301636,-1.2648078203201292,0.0325305089354515,-1.2780067920684814
3.038684606552124,2.931647062301636,-1.2906850576400757,0.0303390435874462,-1.26983380317688
3.060478687286377,2.931647062301636,-1.3166069984436035,0.0332048721611499,-1.2543979883193968
3.080423831939697,2.931647062301636,-1.4598731994628906,0.0391315519809722,-1.4438161849975584
3.2096326351165767,2.931647062301636,-1.4177674055099487,0.0463342256844043,-1.4534677267074585
3.200841188430786,2.931647062301636,-1.2381969690322876,0.0414243638515472,-1.1944704055786133
3.1415672302246094,2.931647062301636,-1.235801100730896,0.0343296490609645,-1.2428188323974607
3.064208507537842,2.931647062301636,-1.2730790376663208,0.0309604424983263,-1.2767665386199951
3.062100887298584,2.931647062301636,-1.302823185920715,0.031711921095848,-1.2874866724014282
3.0892958641052246,2.931647062301636,-1.3371425867080688,0.0382577404379844,-1.33479905128479
2.9891977310180664,2.931647062301636,-1.52937912940979,0.0431068949401378,-1.435281753540039
3.165631294250488,2.931647062301636,-1.353273034095764,0.0392472632229328,-1.3415926694869995
3.129328727722168,2.931647062301636,-1.3007417917251587,0.0268208980560302,-1.2938132286071775
3.0826616287231445,2.931647062301636,-1.3329641819000244,0.0311018247157335,-1.3358323574066162
2.992217779159545,2.931647062301636,-1.2794678211212158,0.0289490893483161,-1.3355381488800049
3.003031015396118,2.931647062301636,-1.2948106527328491,0.0266787465661764,-1.2890764474868774
2.9400529861450195,2.931647062301636,-1.3386205434799194,0.0325117595493793,-1.3377786874771118
2.8505558967590328,2.931647062301636,-1.3519524335861206,0.0277773663401603,-1.3896113634109497


==> data/single_task_inference_result/ant/ant_single_task_inference_trajectories/9.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
-0.1372168958187103,5.909865379333496,-1.772883057594299,3.2790184020996094,-0.4233396351337433
0.0373364575207233,5.909865379333496,-4.329988956451416,0.339073121547699,-2.9779341220855717
0.4256752431392669,5.909865379333496,-4.15341854095459,0.0889295190572738,-3.992542266845703
0.5284344553947449,5.909865379333496,-4.0425238609313965,0.0661593899130821,-4.07101345062256
0.3297871947288512,5.909865379333496,-4.058122158050537,0.0475399196147918,-4.150339603424072
0.607677161693573,5.909865379333496,-4.167943000793457,0.0365297943353652,-4.096247673034668
0.7255784869194031,5.909865379333496,-4.157887935638428,0.0365619286894798,-4.1342082023620605
1.1314561367034912,5.909865379333496,-4.149659633636475,0.0366343781352043,-4.157397747039794
1.5056955814361572,5.909865379333496,-4.145815372467041,0.0366608947515487,-4.226974487304688
1.7635971307754517,5.909865379333496,-4.142831325531006,0.0366468615829944,-4.193228721618652
2.1358938217163086,5.909865379333496,-4.140740394592285,0.0367510952055454,-4.191194534301758
2.547139406204224,5.909865379333496,-4.140973091125488,0.0368481613695621,-4.134474754333496
3.011942386627197,5.909865379333496,-4.143792152404785,0.0371276848018169,-4.1659770011901855
3.469252109527588,5.909865379333496,-4.156083583831787,0.0375705622136592,-4.162481307983398
3.9791760444641113,5.909865379333496,-4.176116466522217,0.0381471663713455,-4.197771072387695
4.281240940093993,5.909865379333496,-4.1896562576293945,0.0403149239718914,-4.253032684326172
4.4474029541015625,5.909865379333496,-4.034111976623535,0.0461241267621517,-4.050764083862305
4.589545249938965,5.909865379333496,-3.753764152526856,0.1919312626123428,-3.8659145832061768
4.75633668899536,5.909865379333496,-3.2416713237762447,0.1821183562278747,-3.3850314617156982
4.903731822967528,5.909865379333496,-3.0445311069488525,0.1360146105289459,-2.890764236450196
5.010908603668213,5.909865379333496,-3.258666753768921,0.1158437952399253,-3.362351655960083
5.2109055519104,5.909865379333496,-3.3651435375213623,0.1119777783751487,-3.411444187164306
5.089512825012207,5.909865379333496,-3.61665153503418,0.0711933821439743,-3.6132287979125977
5.2764763832092285,5.909865379333496,-4.305784225463867,0.1025982499122619,-4.398713111877441
5.518844127655028,5.909865379333496,-4.105666637420654,0.0360162481665611,-4.096024036407472
5.773257255554199,5.909865379333496,-3.9497916698455806,0.0423606038093566,-3.97861123085022
5.8953185081481925,5.909865379333496,-3.964936494827272,0.0467454306781292,-3.9470677375793457
5.937862873077393,5.909865379333496,-4.060779094696045,0.0328118465840816,-4.065689086914063
5.863925457000732,5.909865379333496,-4.087013244628905,0.0309726241976022,-4.092509269714356
5.952932357788086,5.909865379333496,-4.072357177734375,0.028788223862648,-4.140650272369385
6.03371000289917,5.909865379333496,-4.0813865661621085,0.0249696429818868,-4.08103609085083
6.190138816833496,5.909865379333496,-4.09263801574707,0.024854002520442,-4.0381388664245605
6.300477981567383,5.909865379333496,-4.040505409240723,0.0286743491888046,-3.9777319431304927
6.4270548820495605,5.909865379333496,-4.024827480316161,0.0409162975847721,-4.03580379486084
6.4915075302124015,5.909865379333496,-4.0273118019104,0.0374665409326553,-4.021080017089844
6.476380348205566,5.909865379333496,-4.06966209411621,0.0373292192816734,-4.064990043640137
6.500486373901367,5.909865379333496,-4.068970680236816,0.0445262156426906,-4.010258197784424
6.406740665435791,5.909865379333496,-4.066679954528809,0.0533537790179252,-4.104548931121825
6.256155014038086,5.909865379333496,-4.080193042755127,0.0574813969433307,-4.199333667755127
6.393104076385497,5.909865379333496,-4.067930221557617,0.0541209354996681,-3.991241693496704
6.49464225769043,5.909865379333496,-4.097994804382324,0.0559717006981372,-4.112175941467285
6.7042856216430655,5.909865379333496,-4.240016460418701,0.0596871748566627,-4.30306339263916
6.6839118003845215,5.909865379333496,-4.16623067855835,0.0510876774787902,-4.062851428985596
6.6889824867248535,5.909865379333496,-4.09587287902832,0.0515664704144,-4.168357849121094
6.614778518676758,5.909865379333496,-4.123456001281737,0.0625132918357849,-4.168620586395264
6.502808094024657,5.909865379333496,-4.14068078994751,0.0690051764249801,-4.207017421722412
6.327794075012207,5.909865379333496,-4.157230377197266,0.0749746263027191,-4.196292877197266
6.3153624534606925,5.909865379333496,-4.098640441894531,0.0680106580257415,-4.1320457458496085
6.205060005187988,5.909865379333496,-4.115921497344971,0.064605489373207,-4.1994500160217285
6.153443813323976,5.909865379333496,-4.109398365020752,0.0545693710446357,-4.095942497253418
6.261969089508057,5.909865379333496,-4.09225606918335,0.0416014678776264,-4.080421924591064
6.181561470031737,5.909865379333496,-4.090190887451172,0.0470713786780834,-4.1039652824401855
6.147177696228027,5.909865379333496,-4.141876220703125,0.0408114455640316,-4.176008224487305
6.137124538421631,5.909865379333496,-4.047127723693848,0.034743245691061,-4.083452224731444
6.01719856262207,5.909865379333496,-4.078495979309082,0.0375238321721553,-4.123535633087158
6.083159923553467,5.909865379333496,-4.071245193481444,0.0332471132278442,-3.998468399047852
6.045930862426758,5.909865379333496,-4.0909423828125,0.0319500342011451,-4.0791015625
6.060312747955321,5.909865379333496,-4.169438362121582,0.0358371101319789,-4.121379375457764
6.131842613220215,5.909865379333496,-4.071374416351318,0.0328035615384578,-4.057474613189696
6.125865459442139,5.909865379333496,-4.062251091003418,0.0341280065476894,-4.107473850250244
6.0659236907958975,5.909865379333496,-4.052824974060059,0.0328385233879089,-4.016891956329346
5.950773239135742,5.909865379333496,-4.043848991394042,0.0310085322707891,-4.066482067108153
5.874185562133789,5.909865379333496,-4.068890571594238,0.0287925619632005,-4.087067127227783
5.759190559387207,5.909865379333496,-4.075761795043944,0.0286862459033727,-4.055258750915527
5.792246341705321,5.909865379333496,-4.053401470184326,0.0272986758500337,-4.035940647125244
5.912110805511475,5.909865379333496,-4.074100971221924,0.0252132266759872,-4.07275915145874
5.955296993255615,5.909865379333496,-4.079680442810059,0.0245279967784881,-4.07893705368042
6.003666400909424,5.909865379333496,-4.0815911293029785,0.0241218600422143,-4.091911792755127
5.986955642700195,5.909865379333496,-4.135566234588623,0.028819540515542,-4.1341209411621085
5.921980381011962,5.909865379333496,-4.158207893371582,0.02949302457273,-4.168222427368164
5.996901988983153,5.909865379333496,-4.112194061279297,0.0268882792443037,-4.154881000518799
5.988855361938477,5.909865379333496,-4.085073947906494,0.0267916768789291,-4.10629940032959
6.076650619506836,5.909865379333496,-4.096367359161377,0.0275487583130598,-4.102907180786133
6.098299980163574,5.909865379333496,-4.085265159606934,0.0299278236925601,-4.12114715576172
6.176914215087891,5.909865379333496,-4.064708709716797,0.0347331836819648,-4.108911514282227
6.141810417175293,5.909865379333496,-4.029862880706787,0.0344432406127452,-3.987424612045288
6.109921455383301,5.909865379333496,-4.051352024078369,0.0358756557106971,-4.057387828826904
6.142123699188232,5.909865379333496,-4.040964126586913,0.0316394120454788,-4.050302505493164
6.200645923614502,5.909865379333496,-4.076640605926514,0.0344159640371799,-4.138861656188965
6.1439385414123535,5.909865379333496,-4.080130100250244,0.037879254668951,-4.04729700088501
6.041691303253174,5.909865379333496,-4.058086395263672,0.0327552147209644,-4.065562725067139
5.874334335327148,5.909865379333496,-4.043139934539794,0.0313124768435955,-4.024135112762451
5.873931884765625,5.909865379333496,-4.032990455627441,0.0295248441398143,-4.051692962646484
5.82578182220459,5.909865379333496,-4.043879985809326,0.0293687768280506,-4.043649196624756
5.755720615386962,5.909865379333496,-4.049638271331787,0.0291483215987682,-3.9985888004302974
5.8916497230529785,5.909865379333496,-4.059447765350342,0.0262561906129121,-4.029237270355225
5.946345806121825,5.909865379333496,-4.066796779632568,0.0247116442769765,-4.049843788146973
6.20505952835083,5.909865379333496,-4.071500301361084,0.0239305701106786,-4.08630895614624
6.196627140045166,5.909865379333496,-4.03895902633667,0.0299782492220401,-4.080615520477295
6.214882850646973,5.909865379333496,-4.107426166534424,0.0384409986436367,-4.151825428009033
6.273491859436035,5.909865379333496,-4.002142429351808,0.0336389951407909,-4.021268844604492
6.295657634735107,5.909865379333496,-4.095669746398926,0.0467047430574894,-4.062318325042725
6.2723116874694815,5.909865379333496,-4.0872416496276855,0.0381544157862663,-4.023303508758545
6.173196792602539,5.909865379333496,-4.056947708129883,0.0382536351680755,-4.130693435668944
6.241940975189209,5.909865379333496,-4.040005683898926,0.039016705006361,-4.101420402526856
6.135593891143799,5.909865379333496,-4.086511135101318,0.0414626821875572,-4.075564384460449
6.032945632934569,5.909865379333496,-4.108831882476808,0.0414832606911659,-4.149693965911865
5.874851703643799,5.909865379333496,-4.071378707885742,0.0328960157930851,-4.0653038024902335
5.9544291496276855,5.909865379333496,-4.0502214431762695,0.0308098942041397,-3.9886331558227535
6.022284507751465,5.909865379333496,-4.084529876708984,0.030173972249031,-4.089816093444824
6.066889762878418,5.909865379333496,-4.12825345993042,0.0282191019505262,-4.108116626739502
5.91764497756958,5.909865379333496,-4.131475448608398,0.0290015302598476,-4.1101131439208975
5.77609395980835,5.909865379333496,-4.089570045471192,0.0291273891925811,-4.0353312492370605
5.71309757232666,5.909865379333496,-4.05692434310913,0.0279462244361639,-4.048219203948976
5.721194267272949,5.909865379333496,-4.048921585083008,0.0272129960358142,-4.06675910949707
5.733282566070557,5.909865379333496,-4.07721710205078,0.0259274467825889,-4.080371379852295
5.723177433013916,5.909865379333496,-4.081753730773926,0.026918901130557,-4.036178112030028
5.633394718170166,5.909865379333496,-4.08253288269043,0.0277517028152942,-4.056744575500488
5.799258232116699,5.909865379333496,-4.104496955871582,0.0391022227704525,-4.133940696716309
5.826833248138428,5.909865379333496,-4.110851287841797,0.0325063243508338,-4.078592300415039
5.752963066101073,5.909865379333496,-4.071633815765381,0.0305239111185073,-4.081558704376221
5.613710403442383,5.909865379333496,-4.086227893829346,0.0339253135025501,-4.089977264404297
5.5940818786621085,5.909865379333496,-4.061846733093262,0.0305117666721344,-4.074871063232422
5.4270501136779785,5.909865379333496,-4.08326530456543,0.0281502902507782,-4.104017734527588
5.3323655128479,5.909865379333496,-4.091888904571533,0.0279672928154468,-4.100190162658691
5.566495418548584,5.909865379333496,-4.111865043640137,0.0297135841101408,-4.140254497528076
5.729891300201416,5.909865379333496,-4.144898414611816,0.0350064076483249,-4.10405731201172
5.803502559661865,5.909865379333496,-4.131951808929443,0.035717025399208,-4.1580023765563965
5.930500030517577,5.909865379333496,-4.090490341186523,0.0450954362750053,-4.061328411102295
6.158010482788086,5.909865379333496,-4.115874290466309,0.0316831804811954,-4.1339097023010245
6.102130889892577,5.909865379333496,-4.1175947189331055,0.0344162061810493,-4.154432773590088
6.05431604385376,5.909865379333496,-4.166337490081787,0.0385728254914283,-4.125736236572266
5.98148250579834,5.909865379333496,-4.051465034484863,0.036294125020504,-4.038923263549805
6.005570411682129,5.909865379333496,-4.145249366760254,0.03414261713624,-4.136780261993408
6.048373222351073,5.909865379333496,-4.09515380859375,0.0311043094843626,-4.110242366790772
6.105196952819824,5.909865379333496,-4.1524577140808105,0.03304935246706,-4.196715831756592
6.197556018829346,5.909865379333496,-4.037949085235596,0.0340520367026329,-4.001555919647217
6.208901405334473,5.909865379333496,-4.023517608642577,0.0355267152190208,-3.970195770263672
6.184206008911133,5.909865379333496,-4.030322551727295,0.034703142940998,-4.040966510772705
6.321887969970703,5.909865379333496,-4.033769130706787,0.0332968011498451,-4.009006023406982
6.370354652404785,5.909865379333496,-4.064009189605713,0.0359504371881485,-4.025425910949707
6.368940830230713,5.909865379333496,-4.12109899520874,0.0396226197481155,-4.117046356201172
6.4320921897888175,5.909865379333496,-4.079403400421144,0.0390299819409847,-4.069243431091309
6.328971862792969,5.909865379333496,-4.053321361541748,0.0439053922891616,-4.045934677124024
6.268341064453125,5.909865379333496,-4.074451446533203,0.0478617437183856,-4.0689697265625
6.100465774536133,5.909865379333496,-4.06186056137085,0.0483718626201152,-4.050356864929199
6.096011161804199,5.909865379333496,-4.06483793258667,0.0442954935133457,-4.038710117340088
6.14327335357666,5.909865379333496,-4.131687164306641,0.0400018766522407,-4.135573863983153
6.155700206756592,5.909865379333496,-4.142117023468018,0.0475136190652847,-4.096185684204102
6.000339984893799,5.909865379333496,-4.0915513038635245,0.0393809452652931,-4.057607650756836
5.8141632080078125,5.909865379333496,-4.0301499366760245,0.0293571967631578,-4.079904556274414
5.915102958679199,5.909865379333496,-4.049660682678224,0.0296060778200626,-4.081394195556641
6.0390625,5.909865379333496,-4.050236701965332,0.0281463451683521,-4.0389275550842285
5.938784122467041,5.909865379333496,-4.084797382354736,0.0260997656732797,-4.0899176597595215
5.882225513458252,5.909865379333496,-4.067774772644042,0.0242083612829446,-4.067624568939209
5.94793701171875,5.909865379333496,-4.056963443756104,0.0260822661221027,-4.040701866149902
5.854684829711913,5.909865379333496,-4.073005199432373,0.0250279642641544,-4.006436824798584
5.675384998321533,5.909865379333496,-4.079296588897705,0.0242228582501411,-4.084051132202148
5.697073459625244,5.909865379333496,-4.072291374206543,0.0237657371908426,-4.061346530914307
5.831790447235107,5.909865379333496,-4.08280611038208,0.0253700297325849,-4.111217021942139
5.756318092346192,5.909865379333496,-4.074747085571289,0.025752605870366,-4.068419456481934
5.686018466949463,5.909865379333496,-4.081496715545654,0.0268743522465229,-4.034200191497803
5.648767948150635,5.909865379333496,-4.080915451049805,0.0322671458125114,-4.090002536773682
5.598689556121825,5.909865379333496,-4.086545944213867,0.0289403870701789,-4.099538803100586
5.659637451171875,5.909865379333496,-4.091524600982666,0.0277038589119911,-4.120588779449463
5.649864673614502,5.909865379333496,-4.101395130157472,0.0296403728425502,-4.153994560241699
5.728691577911377,5.909865379333496,-4.114015579223633,0.0315397158265113,-4.043165683746338
5.786284923553467,5.909865379333496,-4.1419677734375,0.0426913686096668,-4.188445568084717
5.842828750610352,5.909865379333496,-4.102073192596436,0.0399297550320625,-4.0482096672058105
5.932816982269287,5.909865379333496,-4.105227470397949,0.0366045273840427,-4.060333251953125
6.064931392669678,5.909865379333496,-4.130898475646973,0.0315355658531188,-4.109246730804443
6.066266059875488,5.909865379333496,-4.1247735023498535,0.0307551361620426,-4.118655681610107
5.804560661315918,5.909865379333496,-4.178333282470703,0.0331863388419151,-4.245761394500732
5.869076728820801,5.909865379333496,-4.057145595550537,0.029599979519844,-4.126842498779297
5.87760591506958,5.909865379333496,-4.034090518951416,0.0267652086913585,-4.036860942840576
5.882416725158691,5.909865379333496,-4.042379379272461,0.0264130048453807,-3.9809882640838623
5.738239288330078,5.909865379333496,-4.048580646514893,0.02505674213171,-4.084381103515625
5.768906116485596,5.909865379333496,-4.058623790740967,0.0266009476035833,-4.113224983215332
5.713852882385254,5.909865379333496,-4.06942892074585,0.0254398975521326,-4.09248685836792
5.821317195892334,5.909865379333496,-4.078644275665283,0.0253780949860811,-4.122424125671387
5.934499740600586,5.909865379333496,-4.072005271911621,0.026898019015789,-4.055060386657715
5.818540096282959,5.909865379333496,-4.089792251586913,0.0319230258464813,-4.112343788146973
5.691987037658691,5.909865379333496,-4.061553478240967,0.0262318942695856,-4.07570743560791
5.726721286773682,5.909865379333496,-4.064700603485107,0.0263116806745529,-4.077179908752441
5.996010780334473,5.909865379333496,-4.0792198181152335,0.0261787511408329,-4.1177520751953125
6.093968391418457,5.909865379333496,-4.084232807159424,0.0268914084881544,-4.1080474853515625
6.203044891357422,5.909865379333496,-4.105961799621582,0.0302555616945028,-4.12596607208252
6.136203765869141,5.909865379333496,-4.184537887573241,0.0511900708079338,-4.20421314239502
6.102233409881592,5.909865379333496,-4.244451999664307,0.0431334897875785,-4.25473165512085
6.071948528289794,5.909865379333496,-4.0677490234375,0.0338473282754421,-4.13732385635376
6.1803832054138175,5.909865379333496,-4.080935955047608,0.0341113545000553,-4.125182628631592
6.043686389923096,5.909865379333496,-4.068870067596436,0.0372540652751922,-4.077736377716064
5.960356712341309,5.909865379333496,-4.080059051513672,0.0313804633915424,-4.070201873779297
6.026796817779541,5.909865379333496,-4.066801071166992,0.0284678600728511,-4.0321946144104
5.999786853790283,5.909865379333496,-4.1093831062316895,0.0316191650927066,-4.117787837982178
5.862767696380615,5.909865379333496,-4.200069904327393,0.0329768136143684,-4.199745655059815
5.87568473815918,5.909865379333496,-4.095733642578125,0.0288774520158767,-4.138084888458252
5.803752899169922,5.909865379333496,-4.066318035125732,0.0261909738183021,-4.034372329711913
5.779537200927734,5.909865379333496,-4.064372539520264,0.0249090231955051,-4.065188884735107
5.7936859130859375,5.909865379333496,-4.070531368255615,0.0247319135814905,-4.029529094696045
5.766692638397217,5.909865379333496,-4.06917142868042,0.0254635568708181,-4.076394557952881
5.682778358459473,5.909865379333496,-4.076088905334473,0.0259210355579853,-4.058861255645752
5.681851863861084,5.909865379333496,-4.075111865997314,0.0295334346592426,-4.092605113983153
5.76409387588501,5.909865379333496,-4.08209228515625,0.0290454495698213,-4.062477111816406
5.824070930480957,5.909865379333496,-4.073000907897949,0.0280310250818729,-4.088718891143799
5.901524066925049,5.909865379333496,-4.069499969482422,0.0299511514604091,-4.029571533203125
5.878445148468018,5.909865379333496,-4.122293949127196,0.0331277661025524,-4.094402313232422
5.9053263664245605,5.909865379333496,-4.065403938293457,0.027861701324582,-4.061879634857178
5.94242000579834,5.909865379333496,-4.062596321105957,0.0248582512140274,-4.085025787353516
5.881882667541504,5.909865379333496,-4.075039386749268,0.0237852167338132,-4.078882694244385


==> data/single_task_inference_result/ant_encoding_regression_line_downsampled.csv <==
target_goal,encoding_regression
1.242683172225952,0.2733354953660347
2.2093578786706205,-0.6272235158159025
3.176032585115289,-1.52778252699784
4.142707291559957,-2.428341538179777
5.109381998004626,-3.3289005493617143
6.119996463833143,-4.270394061051922
7.086671170277811,-5.170953072233859
8.05334587672248,-6.071512083415796
9.020020583167147,-6.972071094597734
9.986695289611816,-7.87263010577967


==> data/single_task_inference_result/cheetah/cheetah_showcase_results/1.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.4306972026824951,9.908833503723145,-1.772883057594299,3.2790184020996094,0.005539596546441317
1.041899561882019,9.908833503723145,-6.524602890014648,1.3130215406417847,-0.2342026233673096
1.434287190437317,9.908833503723145,-7.747129440307617,0.24210307002067563,-6.788780212402344
2.042072057723999,9.908833503723145,-7.794909954071045,0.09069052338600159,-7.7389750480651855
2.541300773620605,9.908833503723145,-7.834105014801025,0.054578792303800576,-7.823879718780517
3.1217293739318848,9.908833503723145,-7.910567283630371,0.045991938561201096,-7.936261653900146
3.5762174129486084,9.908833503723145,-7.906301498413087,0.04601426795125008,-7.8956027030944815
3.9365398883819585,9.908833503723145,-7.893518924713135,0.04599783569574356,-7.872038841247559
4.31099796295166,9.908833503723145,-7.877810478210449,0.04605483263731002,-7.827336311340333
4.9086761474609375,9.908833503723145,-7.867535114288329,0.0462217703461647,-7.859575271606444
5.45122766494751,9.908833503723145,-7.862557411193847,0.04669488966464996,-7.881566524505614
6.0136799812316895,9.908833503723145,-7.852503776550293,0.04768730327486992,-7.818550109863281
6.532007217407227,9.908833503723145,-7.8475165367126465,0.04930351674556732,-7.873277664184569
7.018827438354492,9.908833503723145,-7.832266807556152,0.0592162199318409,-7.819462776184082
7.5527119636535645,9.908833503723145,-6.6496925354003915,0.661007821559906,-7.640999317169189
8.160058975219727,9.908833503723145,-6.772257328033447,0.41588130593299866,-6.868636131286621
8.505885124206545,9.908833503723145,-6.78633451461792,0.1584013998508453,-6.850914478302002
8.557154655456545,9.908833503723145,-6.412644386291504,0.12495649605989456,-6.439040184020996
8.24962043762207,9.908833503723145,-6.50548219680786,0.19408054649829865,-6.297483444213867
8.469154357910156,9.908833503723145,-7.650645732879639,0.1478203386068344,-7.668529033660888
8.962483406066895,9.908833503723145,-7.869814395904541,0.15902234613895416,-7.952620029449462
9.276805877685545,9.908833503723145,-7.584381580352782,0.05813680216670036,-7.476402759552003
9.37425708770752,9.908833503723145,-7.412653446197509,0.08141836524009705,-7.460606575012206
9.14198398590088,9.908833503723145,-7.43570375442505,0.16592611372470856,-7.129709243774414
9.116854667663574,9.908833503723145,-8.091472625732422,0.395980030298233,-9.53914737701416
9.747655868530272,9.908833503723145,-8.262822151184082,0.13860225677490234,-8.559845924377441
10.170083999633787,9.908833503723145,-7.916551113128662,0.04896575957536697,-7.939484596252441
10.116236686706541,9.908833503723145,-7.8824782371521,0.04874689131975173,-7.870300769805907
9.865035057067873,9.908833503723145,-8.030766487121582,0.11048470437526701,-7.821295261383056
9.574764251708984,9.908833503723145,-7.806227207183837,0.05834487825632095,-7.828805923461913
9.85615539550781,9.908833503723145,-7.836702823638915,0.0381338894367218,-7.874369144439697
10.034255981445312,9.908833503723145,-7.827989101409912,0.03377166762948036,-7.847799301147461
9.875472068786621,9.908833503723145,-7.881912708282471,0.035344239324331284,-7.852303981781005
9.943900108337402,9.908833503723145,-7.839839935302734,0.03483060002326965,-7.870619297027587
9.92100715637207,9.908833503723145,-7.833615779876709,0.03553139045834541,-7.807733058929443
9.920400619506836,9.908833503723145,-7.849555492401123,0.0335615836083889,-7.836573600769043
9.879746437072754,9.908833503723145,-7.857000827789306,0.03284263238310814,-7.845960140228271
9.754491806030272,9.908833503723145,-7.848381519317627,0.031838517636060715,-7.837170124053955
9.835664749145508,9.908833503723145,-7.852495193481444,0.032534223049879074,-7.833859920501711
9.81872272491455,9.908833503723145,-7.8374667167663565,0.03318234160542488,-7.830115795135497
9.667595863342285,9.908833503723145,-7.833717823028564,0.03437650203704833,-7.819211959838867
9.736141204833984,9.908833503723145,-7.827312946319581,0.03599366545677185,-7.756982803344727
9.844751358032225,9.908833503723145,-7.819803714752196,0.036558765918016434,-7.856531620025634
9.94960117340088,9.908833503723145,-7.818410396575926,0.03605463728308678,-7.821588516235351
9.909889221191406,9.908833503723145,-7.891932010650634,0.041378799825906754,-7.894623756408691
9.913197517395021,9.908833503723145,-7.821335792541504,0.03524644672870636,-7.889978408813475
9.910820007324217,9.908833503723145,-7.83847188949585,0.03267842158675194,-7.902112483978271
9.87165927886963,9.908833503723145,-7.849178791046143,0.03202946111559868,-7.84564208984375
9.838071823120115,9.908833503723145,-7.849296092987059,0.03166811168193817,-7.834689140319824
9.915742874145508,9.908833503723145,-7.840825080871582,0.032162416726350784,-7.828444480895997
9.939088821411133,9.908833503723145,-7.83896255493164,0.032736532390117645,-7.861289978027342
9.740699768066406,9.908833503723145,-7.848089694976807,0.032628487795591354,-7.777058124542237
9.777298927307129,9.908833503723145,-7.8561859130859375,0.03228229656815529,-7.839259147644043
9.884782791137695,9.908833503723145,-7.85174322128296,0.03318121284246445,-7.835646152496339
9.606949806213379,9.908833503723145,-7.844196796417235,0.03446563333272933,-7.8595004081726065
9.88474178314209,9.908833503723145,-7.87227201461792,0.03524789959192276,-7.813389778137206
10.071515083312988,9.908833503723145,-7.81751251220703,0.03318808600306511,-7.801008224487304
10.08040142059326,9.908833503723145,-7.855812549591064,0.03556714951992035,-7.884660720825195
10.144506454467772,9.908833503723145,-7.9234209060668945,0.04503095149993896,-7.971799850463867
10.109930992126465,9.908833503723145,-7.861781120300293,0.05856763198971748,-7.910167694091795
10.028937339782715,9.908833503723145,-7.7959651947021475,0.057682987302541726,-7.824917316436767
10.025845527648924,9.908833503723145,-7.832716464996339,0.06721983104944229,-7.923159122467042
9.978492736816406,9.908833503723145,-7.860600948333741,0.056403134018182755,-7.834919452667235
9.82861328125,9.908833503723145,-7.87109088897705,0.04815350100398064,-7.869039058685303
9.824444770812988,9.908833503723145,-7.907964229583741,0.03926191851496696,-7.954765796661378
9.921987533569338,9.908833503723145,-7.8614182472228995,0.03374934569001198,-7.859389305114745
9.956390380859377,9.908833503723145,-7.857340335845947,0.033843573182821274,-7.832642555236816
9.949142456054688,9.908833503723145,-7.869101524353027,0.03490461781620979,-7.82519292831421
10.008152961730955,9.908833503723145,-7.859559535980224,0.03360673040151596,-7.868595123291015
9.999016761779783,9.908833503723145,-7.874499320983887,0.03510880097746849,-7.873381614685058
10.053574562072752,9.908833503723145,-7.885828018188477,0.0373464971780777,-7.890549182891845
10.016132354736328,9.908833503723145,-7.927449226379394,0.040833014994859695,-7.904950618743896
9.906779289245604,9.908833503723145,-7.836276054382323,0.045166291296482086,-7.779679775238037
9.734621047973633,9.908833503723145,-7.855463981628419,0.0414104238152504,-7.762783527374268
9.744524955749512,9.908833503723145,-7.865002632141113,0.03451700508594513,-7.92669153213501
9.68379497528076,9.908833503723145,-7.861417770385742,0.03359690681099892,-7.885896682739258
9.707276344299315,9.908833503723145,-7.856167316436767,0.03668058663606644,-7.867595672607421
9.779226303100586,9.908833503723145,-7.865962028503419,0.03959654271602631,-7.820367336273193
9.831644058227539,9.908833503723145,-7.810457706451416,0.04106125235557556,-7.817354202270509
9.698453903198242,9.908833503723145,-7.747848033905028,0.06314057856798172,-7.631402492523193
9.769707679748535,9.908833503723145,-7.796120166778564,0.04346814379096031,-7.722742080688477
9.865628242492676,9.908833503723145,-7.819862365722656,0.036834556609392166,-7.858473300933837
9.887416839599608,9.908833503723145,-7.832783222198486,0.03636663407087327,-7.793572425842285
9.941125869750977,9.908833503723145,-7.854547023773193,0.037730570882558816,-7.879476070404051
9.787948608398436,9.908833503723145,-7.826812267303466,0.034883759915828705,-7.773095130920409
9.874532699584961,9.908833503723145,-7.847801208496093,0.03297855705022812,-7.878899574279785
9.961681365966797,9.908833503723145,-7.840409278869631,0.03238765522837639,-7.830458641052246
9.88494396209717,9.908833503723145,-7.854134082794189,0.03358921781182289,-7.814531326293945
9.854865074157715,9.908833503723145,-7.841668128967285,0.03326234966516495,-7.831245422363281
9.860898971557615,9.908833503723145,-7.833055973052978,0.032536890357732766,-7.816129684448241
9.970333099365234,9.908833503723145,-7.831166744232178,0.032621324062347405,-7.857625484466552
9.921825408935545,9.908833503723145,-7.845175743103027,0.03346896544098854,-7.854452610015869
9.897125244140623,9.908833503723145,-7.8407883644104,0.03437061607837677,-7.817549228668211
10.007974624633787,9.908833503723145,-7.845411777496339,0.03230750933289528,-7.838676452636719
9.906926155090332,9.908833503723145,-7.868709564208984,0.03264240175485611,-7.883941650390626
9.80545139312744,9.908833503723145,-7.868645191192627,0.03314327448606491,-7.797854423522949
9.923823356628418,9.908833503723145,-7.856812953948975,0.03278021514415741,-7.885643005371093
9.917886734008787,9.908833503723145,-7.854912281036378,0.03243737667798996,-7.832499027252196
9.955801963806152,9.908833503723145,-7.869016170501711,0.03296952694654465,-7.908220291137694
9.888753890991211,9.908833503723145,-7.859822273254394,0.03310352936387062,-7.845223426818847
9.904762268066406,9.908833503723145,-7.856952667236328,0.03249000757932663,-7.92202615737915
9.865696907043455,9.908833503723145,-7.848937034606933,0.03255345672369003,-7.779846668243408
9.944224357604979,9.908833503723145,-7.842214584350587,0.031858496367931366,-7.8994431495666495
10.001276016235352,9.908833503723145,-7.85005521774292,0.03221647068858147,-7.855660915374755
10.058939933776855,9.908833503723145,-7.876553058624268,0.033584367483854294,-7.84748077392578
10.05032444000244,9.908833503723145,-7.841299533843993,0.03819213062524796,-7.893214702606201
10.101247787475584,9.908833503723145,-7.850081443786621,0.04458760842680931,-7.846684455871582
9.977030754089357,9.908833503723145,-7.85078477859497,0.05042709037661552,-7.913038730621338
9.883601188659668,9.908833503723145,-7.823568344116211,0.05034641176462173,-7.81039810180664
9.921805381774902,9.908833503723145,-7.890772342681885,0.041091181337833405,-7.882461071014403
9.87774658203125,9.908833503723145,-7.867310047149657,0.03370734676718712,-7.850408554077148
9.975793838500977,9.908833503723145,-7.852410316467285,0.032878030091524124,-7.869421958923341
9.993821144104006,9.908833503723145,-7.861761093139648,0.03277243301272392,-7.866321086883546
9.86215400695801,9.908833503723145,-7.882542610168458,0.034490957856178284,-7.907404899597168
9.899150848388672,9.908833503723145,-7.8521599769592285,0.03484286740422249,-7.850133419036865
9.842232704162596,9.908833503723145,-7.846948623657226,0.03324510529637337,-7.911694526672363
9.986715316772463,9.908833503723145,-7.844017028808594,0.0325661264359951,-7.795241832733153
9.890130043029783,9.908833503723145,-7.856132507324218,0.03300398960709572,-7.854370117187501
9.849629402160643,9.908833503723145,-7.850794315338135,0.03302479162812233,-7.78682279586792
9.823692321777344,9.908833503723145,-7.8350133895874015,0.03307292237877846,-7.803693771362304
9.889060974121092,9.908833503723145,-7.842793941497802,0.03319038078188896,-7.7898640632629395
9.8826847076416,9.908833503723145,-7.842852592468261,0.033481720834970474,-7.851412773132323
9.967796325683592,9.908833503723145,-7.8275628089904785,0.033071115612983704,-7.829966068267822
9.985374450683592,9.908833503723145,-7.834714889526366,0.033769503235816956,-7.815139293670654
9.945478439331055,9.908833503723145,-7.842910766601562,0.03595518693327904,-7.916626930236816
9.889248847961424,9.908833503723145,-7.858267784118653,0.035455673933029175,-7.865091323852539
9.958532333374023,9.908833503723145,-7.862658977508546,0.03312904015183449,-7.851088523864745
10.0270414352417,9.908833503723145,-7.8709187507629395,0.03276123106479645,-7.856362342834472
9.768603324890137,9.908833503723145,-7.888936519622802,0.03497650846838951,-7.904592037200926
9.860340118408205,9.908833503723145,-7.877288818359374,0.035069771111011505,-7.8336143493652335
9.98817539215088,9.908833503723145,-7.839550495147706,0.033112481236457825,-7.8039913177490225
10.07423973083496,9.908833503723145,-7.865358352661133,0.03431423380970955,-7.91717004776001
9.949511528015137,9.908833503723145,-7.900946140289306,0.041720066219568246,-7.796606540679932
9.928455352783203,9.908833503723145,-7.853960037231444,0.040005967020988464,-7.88249635696411
9.973358154296877,9.908833503723145,-7.875010013580321,0.036283474415540695,-7.884368896484374
9.816720962524414,9.908833503723145,-7.886020183563232,0.034271597862243645,-7.904850006103516
9.902129173278809,9.908833503723145,-7.886986255645752,0.03351157158613205,-7.917712211608887
9.889034271240234,9.908833503723145,-7.855835437774657,0.032740820199251175,-7.838397979736328
9.852684020996092,9.908833503723145,-7.851809978485107,0.03276866674423218,-7.890779495239258
9.879068374633789,9.908833503723145,-7.836085796356201,0.03223879262804985,-7.831267833709715
9.965466499328612,9.908833503723145,-7.830760478973389,0.032599300146102905,-7.857280731201171
9.889752388000488,9.908833503723145,-7.8423943519592285,0.03311709687113762,-7.828144550323486
10.010679244995115,9.908833503723145,-7.834913253784179,0.03314567729830742,-7.903233528137206
9.919345855712889,9.908833503723145,-7.84907579421997,0.034071680158376694,-7.812748432159424
9.889476776123047,9.908833503723145,-7.846442699432373,0.034830380231142044,-7.832427024841309
9.950201988220215,9.908833503723145,-7.85394239425659,0.03307792916893959,-7.879248142242431
9.927440643310547,9.908833503723145,-7.8591227531433105,0.03249092400074005,-7.843633651733398
9.910988807678223,9.908833503723145,-7.863180637359619,0.03343150392174721,-7.907143115997314
10.04110050201416,9.908833503723145,-7.850327014923095,0.03308054432272911,-7.860849857330321
10.013358116149902,9.908833503723145,-7.8631181716918945,0.03368498012423515,-7.875636100769043
9.971151351928713,9.908833503723145,-7.926148891448975,0.03599041327834129,-7.882796287536621
9.987051963806152,9.908833503723145,-7.951581478118896,0.036291200667619705,-7.896589279174803
10.159416198730469,9.908833503723145,-7.877321720123291,0.037896797060966485,-7.839313983917235
10.11522388458252,9.908833503723145,-7.927315711975098,0.043871019035577774,-7.89548921585083
10.001667022705078,9.908833503723145,-7.994153499603271,0.05344005674123764,-7.921973705291747
10.112680435180664,9.908833503723145,-8.015929222106934,0.05140689387917519,-8.035545349121092
10.20087718963623,9.908833503723145,-7.91863775253296,0.05318265780806541,-7.8850154876708975
10.345169067382812,9.908833503723145,-8.088762283325195,0.05937076359987258,-8.20814514160156
10.322091102600096,9.908833503723145,-7.977020263671875,0.08544354140758513,-7.9267578125
10.18118381500244,9.908833503723145,-7.700552463531494,0.0796721503138542,-7.772448539733887
10.079806327819824,9.908833503723145,-7.752704143524171,0.09472019970417023,-7.636600494384765
9.748787879943848,9.908833503723145,-7.722733020782471,0.08601656556129454,-7.734275817871093
9.67893314361572,9.908833503723145,-7.83920431137085,0.06220056489109993,-7.887734889984131
9.888403892517088,9.908833503723145,-7.826647758483887,0.0386885330080986,-7.846002578735351
9.871551513671875,9.908833503723145,-7.817885875701904,0.0351664200425148,-7.791406154632568
9.91001796722412,9.908833503723145,-7.867203235626221,0.03401742875576019,-7.802992820739745
9.876345634460447,9.908833503723145,-7.8209810256958,0.034705039113759995,-7.822964668273925
9.846746444702147,9.908833503723145,-7.831847190856933,0.032902229577302926,-7.880472183227539
9.814963340759277,9.908833503723145,-7.835148334503175,0.031964149326086044,-7.848783493041992
9.71391487121582,9.908833503723145,-7.8378844261169425,0.03325660899281502,-7.895947933197021
9.679515838623047,9.908833503723145,-7.8402934074401855,0.0349159799516201,-7.891255378723144
9.80539798736572,9.908833503723145,-7.840605735778808,0.03664068505167961,-7.886127948760985
9.772332191467283,9.908833503723145,-7.810345649719238,0.03641713783144951,-7.87029981613159
9.91542053222656,9.908833503723145,-7.846055507659912,0.039873484522104256,-7.828970909118653
10.021331787109377,9.908833503723145,-7.837906360626221,0.04353402182459831,-7.89155912399292
10.007073402404783,9.908833503723145,-7.853661060333253,0.04079436510801315,-7.862013816833496
9.925722122192385,9.908833503723145,-7.884739398956298,0.03738009184598923,-7.865479946136474
9.963505744934082,9.908833503723145,-7.861705780029296,0.03802261501550674,-7.880360126495361
9.95313549041748,9.908833503723145,-7.8770647048950195,0.03495156764984131,-7.9033284187316895
10.007337570190428,9.908833503723145,-7.89096212387085,0.0341377891600132,-7.857788085937501
10.006657600402832,9.908833503723145,-7.885350227355957,0.03563881665468216,-7.883201122283935
9.946907997131348,9.908833503723145,-7.894126415252685,0.03713935241103172,-7.930208683013917
10.024798393249512,9.908833503723145,-7.918133735656737,0.036979153752326965,-7.929210662841795
10.049745559692383,9.908833503723145,-7.862576007843018,0.0379919670522213,-7.887969017028808
9.99718379974365,9.908833503723145,-7.898005962371825,0.0422135591506958,-7.928664684295654
9.90254497528076,9.908833503723145,-7.902760982513427,0.045499950647354126,-7.96061086654663
10.089007377624512,9.908833503723145,-7.855053424835205,0.03907347470521927,-7.893651008605957
10.098747253417969,9.908833503723145,-7.87668752670288,0.03695576265454292,-7.842124938964843
9.732481956481934,9.908833503723145,-7.999783992767334,0.04060522094368935,-8.06023120880127
10.047578811645508,9.908833503723145,-7.923652172088622,0.03767812624573708,-7.980873107910157
10.170191764831541,9.908833503723145,-7.867089271545409,0.03526730090379715,-7.85526943206787
10.023768424987791,9.908833503723145,-7.99582815170288,0.04025787115097046,-7.996894359588622
10.206545829772947,9.908833503723145,-7.931499004364013,0.06187694892287254,-8.086195945739746
10.165176391601562,9.908833503723145,-7.83782911300659,0.05556902661919594,-7.825324058532714
9.939881324768066,9.908833503723145,-7.841252803802489,0.060240920633077615,-7.8423447608947745
9.697951316833496,9.908833503723145,-7.855343341827392,0.06667208671569824,-7.806444168090819
9.91530990600586,9.908833503723145,-7.86182689666748,0.0404047705233097,-7.919382095336913
9.895744323730467,9.908833503723145,-7.845472335815429,0.033354103565216064,-7.831659317016602
9.920647621154783,9.908833503723145,-7.869096279144286,0.033626653254032135,-7.888231277465821
9.907277107238768,9.908833503723145,-7.8537821769714355,0.03281933814287186,-7.804318428039551


==> data/single_task_inference_result/cheetah/cheetah_showcase_results/2.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.07585268467664719,2.0259034633636475,-1.772883057594299,3.2790184020996094,1.6107903718948364
0.5396102070808411,2.0259034633636475,-0.7344448566436766,0.25836193561553955,-0.17002627253532407
1.1047712564468384,2.0259034633636475,-0.46574848890304565,0.11399150639772417,-0.321658194065094
1.659132480621338,2.0259034633636475,-0.48869130015373224,0.0843043401837349,-0.6281261444091797
1.97010338306427,2.0259034633636475,-0.4303345680236816,0.05234724283218384,-0.5561184883117676
1.9581522941589355,2.0259034633636475,-0.40690356492996216,0.03564644977450371,-0.39502227306365967
1.8708975315093996,2.0259034633636475,-0.3983541131019592,0.030608205124735832,-0.37722939252853394
1.8579778671264648,2.0259034633636475,-0.4114242196083069,0.039147306233644485,-0.4253279864788056
1.806950926780701,2.0259034633636475,-0.4330227673053741,0.03492777794599533,-0.489801287651062
1.8252460956573489,2.0259034633636475,-0.4282776713371277,0.027897035703063008,-0.4534634351730346
1.7974038124084473,2.0259034633636475,-0.4365470409393311,0.03007729537785053,-0.4238124191761017
1.8528964519500728,2.0259034633636475,-0.4230104684829712,0.031100941821932793,-0.42740064859390253
1.8983911275863647,2.0259034633636475,-0.4168938994407654,0.031086714938282967,-0.386513888835907
1.959973096847534,2.0259034633636475,-0.46824583411216736,0.037592325359582894,-0.5513661503791809
1.8131430149078367,2.0259034633636475,-0.48026567697525024,0.039669379591941833,-0.494925320148468
1.7952619791030884,2.0259034633636475,-0.4544379711151123,0.03206883370876312,-0.4588980972766876
1.8368517160415647,2.0259034633636475,-0.43074280023574824,0.029996108263731,-0.45370781421661377
1.9039723873138428,2.0259034633636475,-0.4529660642147064,0.030477924272418026,-0.4852375686168671
1.8318417072296145,2.0259034633636475,-0.44976857304573054,0.029816122725605965,-0.3647659122943878
1.9133946895599363,2.0259034633636475,-0.4907515048980713,0.035273011773824685,-0.5559465289115906
2.0025470256805415,2.0259034633636475,-0.4668558835983276,0.03335082903504372,-0.4533633887767792
1.9653398990631104,2.0259034633636475,-0.4421437382698059,0.03001587465405464,-0.417318731546402
1.922288417816162,2.0259034633636475,-0.4301223158836365,0.02665129490196705,-0.4265094697475433
2.076120853424072,2.0259034633636475,-0.4286964535713196,0.028519470244646072,-0.42726588249206543
1.9515684843063357,2.0259034633636475,-0.42958152294158936,0.026617087423801426,-0.4246264696121216
1.8449424505233765,2.0259034633636475,-0.42697066068649286,0.02423986792564392,-0.4089221656322479
2.024601697921753,2.0259034633636475,-0.41478800773620605,0.025341767817735672,-0.4328969717025757
2.076333522796631,2.0259034633636475,-0.42150926589965826,0.026692776009440426,-0.38823413848876953
2.07718276977539,2.0259034633636475,-0.44076907634735113,0.024690980091691017,-0.43190237879753113
1.941855192184448,2.0259034633636475,-0.4573048949241638,0.026125036180019375,-0.4534440338611602
1.9760653972625728,2.0259034633636475,-0.44261699914932245,0.027180781587958332,-0.4461892247200012
2.0219566822052,2.0259034633636475,-0.4308633804321289,0.02319737896323204,-0.4536731541156769
1.921386837959289,2.0259034633636475,-0.4314611852169037,0.023836420848965645,-0.42627575993537903
1.9298205375671384,2.0259034633636475,-0.42522943019866943,0.023960303515195847,-0.41702070832252497
1.9600121974945068,2.0259034633636475,-0.4211488366127014,0.024616723880171772,-0.4061965346336365
1.9757770299911497,2.0259034633636475,-0.42932263016700734,0.024851441383361816,-0.46526384353637695
1.8489739894866943,2.0259034633636475,-0.4358005821704865,0.025265682488679882,-0.4254643321037293
1.8612306118011477,2.0259034633636475,-0.42000854015350336,0.026977194473147392,-0.44688019156455994
1.7940617799758911,2.0259034633636475,-0.4196686744689941,0.02683600038290024,-0.45290827751159674
1.961847424507141,2.0259034633636475,-0.4292041659355164,0.027787294238805767,-0.4461282193660736
2.009934186935425,2.0259034633636475,-0.42583221197128296,0.0285552591085434,-0.393875777721405
2.027316808700561,2.0259034633636475,-0.43909439444541926,0.03080357611179352,-0.42557960748672485
1.9534332752227783,2.0259034633636475,-0.4225422739982605,0.028224343433976173,-0.42100375890731806
1.9502152204513548,2.0259034633636475,-0.42127281427383423,0.027200216427445408,-0.4317014515399933
1.9818472862243648,2.0259034633636475,-0.419520765542984,0.023683765903115273,-0.4472335577011108
1.946677088737488,2.0259034633636475,-0.424005389213562,0.02353356406092644,-0.4539080560207367
1.934868574142456,2.0259034633636475,-0.4259461462497711,0.024436280131340023,-0.4378761053085327
2.0792927742004395,2.0259034633636475,-0.4236034750938416,0.025405392050743103,-0.4312609732151032
1.9375127553939815,2.0259034633636475,-0.43370252847671514,0.02611719444394112,-0.4272896349430084
1.8638265132904048,2.0259034633636475,-0.42201241850852966,0.02441711351275444,-0.4309827387332916
1.963199496269226,2.0259034633636475,-0.4131992757320404,0.025688352063298225,-0.39661478996276855
2.0491909980773926,2.0259034633636475,-0.42657023668289185,0.027368171140551567,-0.40849637985229487
1.8956832885742188,2.0259034633636475,-0.437407910823822,0.02594592235982418,-0.4429749548435211
2.013237714767456,2.0259034633636475,-0.43161186575889593,0.025393394753336903,-0.4341950416564941
2.1626260280609126,2.0259034633636475,-0.42378422617912287,0.02614213153719902,-0.4614461660385132
2.1726865768432617,2.0259034633636475,-0.4265860021114349,0.02435886859893799,-0.4721411764621735
2.0454254150390625,2.0259034633636475,-0.4492602944374085,0.025786131620407104,-0.4575262069702149
1.9327971935272217,2.0259034633636475,-0.3984994888305664,0.028131021186709404,-0.3970988392829895
1.9092586040496824,2.0259034633636475,-0.4223870635032654,0.0238559115678072,-0.4258617162704468
2.072300434112549,2.0259034633636475,-0.4154179394245148,0.025795146822929382,-0.38787600398063654
2.059227705001831,2.0259034633636475,-0.4268326163291931,0.02565904334187508,-0.4113028943538666
2.11789870262146,2.0259034633636475,-0.443494439125061,0.024175791069865223,-0.44590610265731806
2.1122786998748775,2.0259034633636475,-0.4666189551353455,0.02846773900091648,-0.5132166743278505
2.075352907180786,2.0259034633636475,-0.507765531539917,0.02868441492319107,-0.5378986597061157
2.0621874332427974,2.0259034633636475,-0.51743483543396,0.027026353403925892,-0.4874928593635559
2.011768579483032,2.0259034633636475,-0.49214425683021545,0.02671467699110508,-0.47713261842727667
1.8947558403015137,2.0259034633636475,-0.46498632431030273,0.026005346328020092,-0.4718833565711975
1.9952294826507568,2.0259034633636475,-0.4339197874069214,0.023893553763628003,-0.4483070969581604
1.9601147174835205,2.0259034633636475,-0.4325457215309143,0.02369416318833828,-0.45620232820510864
1.9855349063873289,2.0259034633636475,-0.4250513017177582,0.02412020973861217,-0.42372560501098633
1.8535367250442505,2.0259034633636475,-0.42392060160636896,0.024404186755418777,-0.4427412748336792
1.8545387983322144,2.0259034633636475,-0.42181044816970825,0.026701783761382103,-0.4103288948535919
1.9839783906936643,2.0259034633636475,-0.4169178307056427,0.02537569962441921,-0.4732038378715515
2.0489094257354736,2.0259034633636475,-0.4344044625759125,0.026741065084934235,-0.4290074110031128
1.9574565887451167,2.0259034633636475,-0.4412069916725159,0.025575777515769005,-0.416762501001358
1.8644142150878904,2.0259034633636475,-0.4323945641517639,0.0282067246735096,-0.44086310267448425
1.781417965888977,2.0259034633636475,-0.4187602698802948,0.02688617631793022,-0.38655248284339905
1.8072049617767332,2.0259034633636475,-0.4221773743629456,0.025340499356389046,-0.4165583848953247
1.8664208650588987,2.0259034633636475,-0.4290366470813751,0.027763620018959045,-0.4396383464336395
2.024094581604004,2.0259034633636475,-0.44557255506515503,0.030769921839237213,-0.42997506260871887
2.0198578834533687,2.0259034633636475,-0.434578001499176,0.03039013221859932,-0.46291083097457886
1.9472981691360476,2.0259034633636475,-0.4412060976028442,0.030173346400260925,-0.4260970950126648
1.978715419769287,2.0259034633636475,-0.4203007817268372,0.029345391318202015,-0.3932965397834778
1.9469708204269407,2.0259034633636475,-0.415734589099884,0.02646920643746853,-0.395656019449234
2.026399612426758,2.0259034633636475,-0.42302566766738886,0.023561893031001088,-0.4401326775550842
1.9962098598480225,2.0259034633636475,-0.4239958524703979,0.024246687069535252,-0.41726684570312494
2.027930974960327,2.0259034633636475,-0.41986247897148127,0.023753395304083824,-0.3973585665225983
2.0856287479400635,2.0259034633636475,-0.4225813746452332,0.02322551980614662,-0.4451504945755005
2.107497215270996,2.0259034633636475,-0.4325030446052551,0.02363891154527664,-0.46315246820449835
2.109089136123657,2.0259034633636475,-0.45434251427650446,0.02307799085974693,-0.4914638102054596
2.230897188186645,2.0259034633636475,-0.47920525074005127,0.02525275759398937,-0.4642131328582764
1.9988777637481687,2.0259034633636475,-0.4573217034339905,0.028982894495129585,-0.4515860974788666
1.9707164764404297,2.0259034633636475,-0.44834539294242853,0.02609310112893581,-0.3845071494579315
2.1517279148101807,2.0259034633636475,-0.3809148073196411,0.024954097345471386,-0.4285725951194763
2.0088295936584473,2.0259034633636475,-0.38225504755973816,0.02530493959784508,-0.3944037854671478
1.871338129043579,2.0259034633636475,-0.3941276669502258,0.024239566177129745,-0.4090438485145569
1.94911789894104,2.0259034633636475,-0.3966686427593231,0.0238789226859808,-0.3838919997215271
1.8327571153640747,2.0259034633636475,-0.3957637846469879,0.025501560419797897,-0.4076608121395111
1.9149725437164304,2.0259034633636475,-0.4151598215103149,0.02633052691817284,-0.4495207071304321
1.9821149110794067,2.0259034633636475,-0.43534618616104126,0.0266106091439724,-0.46649035811424255
2.0379810333251958,2.0259034633636475,-0.4368689656257629,0.02842261828482151,-0.45034080743789673
1.9797638654708865,2.0259034633636475,-0.43873131275177,0.026127103716135025,-0.45609661936759943
2.028777599334717,2.0259034633636475,-0.4301290512084961,0.02600584737956524,-0.44919854402542114
2.143486976623535,2.0259034633636475,-0.42298221588134766,0.023854847997426983,-0.4137043654918671
2.0103287696838374,2.0259034633636475,-0.4300044178962708,0.02305686287581921,-0.44708052277565
2.023520946502685,2.0259034633636475,-0.4209048748016357,0.022588098421692848,-0.39391264319419855
1.931604623794556,2.0259034633636475,-0.40908813476562494,0.023291112855076786,-0.3785739541053772
1.8743053674697876,2.0259034633636475,-0.4115883708000183,0.022881681099534035,-0.42223504185676575
2.039668560028076,2.0259034633636475,-0.4162408113479614,0.024175215512514114,-0.4593585133552551
2.0038766860961914,2.0259034633636475,-0.4256656169891357,0.023740995675325397,-0.4491994082927704
2.145845890045166,2.0259034633636475,-0.433081567287445,0.02392222359776497,-0.4321231842041016
2.198232889175415,2.0259034633636475,-0.42441493272781367,0.02698501758277416,-0.4242046773433685
2.00888466835022,2.0259034633636475,-0.4027187824249268,0.03050277009606361,-0.39743715524673456
1.885785698890686,2.0259034633636475,-0.3923222422599792,0.025417422875761982,-0.3445584177970886
1.7209763526916504,2.0259034633636475,-0.38703387975692743,0.024853818118572235,-0.3940670788288117
1.8892691135406492,2.0259034633636475,-0.3983567357063293,0.02684863284230232,-0.42210972309112554
1.9447457790374756,2.0259034633636475,-0.42763310670852656,0.028412096202373505,-0.40684652328491205
1.9974762201309204,2.0259034633636475,-0.46466305851936335,0.02870940044522285,-0.4105885624885559
2.0550744533538814,2.0259034633636475,-0.4501177072525024,0.03163989633321762,-0.41592085361480713
1.9664148092269895,2.0259034633636475,-0.44496208429336553,0.029165249317884445,-0.4307442903518677
1.8340436220169067,2.0259034633636475,-0.4314651489257813,0.025051280856132507,-0.4435923397541046
1.947131276130676,2.0259034633636475,-0.42241522669792175,0.024311989545822144,-0.4463966488838196
1.929559350013733,2.0259034633636475,-0.4290213882923126,0.024610837921500203,-0.4319981038570404
2.038942813873291,2.0259034633636475,-0.4391518235206604,0.026515068486332893,-0.41883254051208496
1.9323102235794067,2.0259034633636475,-0.44127529859542847,0.027256408706307408,-0.4698348939418793
1.887417197227478,2.0259034633636475,-0.41956368088722235,0.02664598450064659,-0.386186420917511
1.8466767072677608,2.0259034633636475,-0.41801774501800537,0.02537206932902336,-0.39361405372619623
1.962140083312988,2.0259034633636475,-0.423452764749527,0.027198614552617077,-0.3959911465644837
1.950551986694336,2.0259034633636475,-0.43250522017478943,0.026566512882709503,-0.40233945846557617
1.817602515220642,2.0259034633636475,-0.4212555885314941,0.027147071436047557,-0.41204139590263367
1.7825018167495728,2.0259034633636475,-0.4368082582950592,0.029412858188152317,-0.3948962986469269
1.8767634630203247,2.0259034633636475,-0.42408221960067755,0.03042321838438511,-0.41243049502372736
1.731423258781433,2.0259034633636475,-0.44582399725914,0.028968753293156624,-0.4154466986656189
1.805610418319702,2.0259034633636475,-0.44467061758041376,0.030038045719265934,-0.42834487557411194
2.2190921306610107,2.0259034633636475,-0.4867941737174988,0.034255657345056534,-0.5484179854393004
2.255739450454712,2.0259034633636475,-0.47279924154281616,0.03261568397283554,-0.45809915661811834
2.1223812103271484,2.0259034633636475,-0.5541876554489136,0.032762058079242706,-0.5094848871231079
2.0698318481445312,2.0259034633636475,-0.3869356513023376,0.07110715657472609,-0.3917100727558136
1.8563055992126465,2.0259034633636475,-0.4858920872211456,0.03259631246328354,-0.4471790790557861
2.046520471572876,2.0259034633636475,-0.4632387161254882,0.028588373214006424,-0.5095239281654358
2.255939483642578,2.0259034633636475,-0.4401023387908936,0.025953125208616257,-0.43590891361236567
2.1732447147369385,2.0259034633636475,-0.42422369122505194,0.0248036440461874,-0.3809699416160584
1.9796608686447144,2.0259034633636475,-0.4185833334922791,0.026385242119431492,-0.3818579912185669
1.7623106241226196,2.0259034633636475,-0.3840664029121399,0.02767933160066605,-0.3579128682613373
1.720837354660034,2.0259034633636475,-0.41301342844963074,0.02652785368263721,-0.3991209268569946
1.8643237352371211,2.0259034633636475,-0.40019187331199646,0.02906921878457069,-0.4265462756156921
1.8586783409118648,2.0259034633636475,-0.42857471108436573,0.030095551162958145,-0.4439195394515991
1.8225916624069212,2.0259034633636475,-0.47327932715415955,0.030743969604372975,-0.4772721230983734
1.83115828037262,2.0259034633636475,-0.5315930843353271,0.04091420024633408,-0.504245936870575
1.7651749849319458,2.0259034633636475,-0.4025760293006897,0.031119767576456066,-0.3877510726451874
1.8720412254333496,2.0259034633636475,-0.43512806296348566,0.03145404905080795,-0.43009385466575617
1.9334546327590945,2.0259034633636475,-0.40790307521820074,0.03015001863241196,-0.38349300622940063
2.0414278507232666,2.0259034633636475,-0.4464988708496094,0.03218810260295868,-0.4623400866985321
2.026438236236572,2.0259034633636475,-0.47589111328125,0.036582715809345245,-0.4925604462623596
2.0457119941711426,2.0259034633636475,-0.4445822536945343,0.028129203245043755,-0.44026321172714233
1.9888393878936768,2.0259034633636475,-0.42801880836486816,0.025756271556019783,-0.39888152480125433
1.9216963052749636,2.0259034633636475,-0.43275147676467896,0.024008823558688164,-0.4435454607009888
1.8998183012008665,2.0259034633636475,-0.4255720376968384,0.02260082960128784,-0.4405728578567505
1.9693238735198972,2.0259034633636475,-0.42264175415039057,0.023639604449272156,-0.4131225049495697
1.9640312194824217,2.0259034633636475,-0.42953306436538696,0.02541956305503845,-0.4042648077011108
1.9124673604965208,2.0259034633636475,-0.42604881525039673,0.026007063686847687,-0.41039472818374634
1.9681047201156616,2.0259034633636475,-0.4424558877944946,0.02727234922349453,-0.44979920983314514
1.9676309823989868,2.0259034633636475,-0.4387525618076325,0.02764683589339256,-0.42785996198654175
2.060384511947632,2.0259034633636475,-0.41944837570190424,0.02540060132741928,-0.40919145941734314
2.1745893955230713,2.0259034633636475,-0.436359167098999,0.026517445221543312,-0.4242241382598877
1.965617656707764,2.0259034633636475,-0.4462977647781372,0.02497422695159912,-0.4072388112545013
1.858628749847412,2.0259034633636475,-0.41463524103164673,0.02373875491321087,-0.4177334010601044
1.835234761238098,2.0259034633636475,-0.4018940031528473,0.025061270222067833,-0.4120796620845794
1.8606559038162231,2.0259034633636475,-0.3967951834201813,0.02608671970665455,-0.4141081273555756
1.9511268138885496,2.0259034633636475,-0.4260767996311188,0.029321515932679176,-0.4800820052623749
2.1255748271942134,2.0259034633636475,-0.4296715557575226,0.028592435643076897,-0.427307665348053
2.0212347507476807,2.0259034633636475,-0.49671038985252386,0.03189939260482788,-0.5539112091064453
1.9795634746551516,2.0259034633636475,-0.4203605353832245,0.028041699901223183,-0.412611186504364
1.928505778312683,2.0259034633636475,-0.40042489767074574,0.026546550914645195,-0.4332400858402252
1.9583733081817625,2.0259034633636475,-0.40942269563674927,0.02502338774502277,-0.42207732796669006
2.053401470184326,2.0259034633636475,-0.42208087444305414,0.02471945807337761,-0.4296945035457611
1.8332594633102417,2.0259034633636475,-0.4224441051483154,0.024241548031568527,-0.3873554468154907
1.856644630432129,2.0259034633636475,-0.42682644724845886,0.02439175732433796,-0.42091035842895513
1.9435628652572632,2.0259034633636475,-0.4219565987586975,0.02553243562579155,-0.38110023736953735
1.8841505050659175,2.0259034633636475,-0.4408040046691895,0.026830390095710754,-0.4390975534915924
1.908980369567871,2.0259034633636475,-0.4484711885452271,0.027395732700824738,-0.44597887992858887
1.8749859333038328,2.0259034633636475,-0.4792383909225464,0.0321447029709816,-0.46043732762336725
1.795822262763977,2.0259034633636475,-0.4376821517944336,0.030023805797100067,-0.43805691599845886
1.856744408607483,2.0259034633636475,-0.42310276627540583,0.028868358582258224,-0.43374904990196234
1.916810154914856,2.0259034633636475,-0.43573743104934687,0.0303603820502758,-0.4645393192768097
1.8736023902893064,2.0259034633636475,-0.4174096584320068,0.029058845713734623,-0.4055785238742828
2.010850667953491,2.0259034633636475,-0.452483743429184,0.032802075147628784,-0.4171682894229889
2.085263967514038,2.0259034633636475,-0.46533745527267456,0.03239475563168526,-0.4843412935733795
1.8870862722396848,2.0259034633636475,-0.45076537132263184,0.02839815989136696,-0.44195389747619623
1.8422269821166992,2.0259034633636475,-0.4269706308841705,0.02654478326439857,-0.409350335597992
1.8713214397430415,2.0259034633636475,-0.41218653321266174,0.02714520134031773,-0.36527159810066223
1.808709383010864,2.0259034633636475,-0.4246279299259186,0.02583164907991886,-0.5035620331764221
1.8257629871368408,2.0259034633636475,-0.44151502847671514,0.02874601632356644,-0.37954810261726374
1.7469927072525024,2.0259034633636475,-0.44295510649681086,0.03054862841963768,-0.392480343580246
1.86733603477478,2.0259034633636475,-0.4271244406700134,0.031901538372039795,-0.4151198863983154
1.8740544319152832,2.0259034633636475,-0.39014169573783875,0.03129280358552933,-0.39298033714294434
1.9379339218139648,2.0259034633636475,-0.4576124250888824,0.03298357501626015,-0.4747806787490845
2.005435943603516,2.0259034633636475,-0.47397062182426447,0.03945554792881012,-0.5457707047462463
1.9942337274551392,2.0259034633636475,-0.4551867246627808,0.03617018088698387,-0.4155098497867584
1.995327591896057,2.0259034633636475,-0.43004509806633,0.027069030329585075,-0.4490498602390289


==> data/single_task_inference_result/cheetah/cheetah_showcase_results/3.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.1573880165815353,4.3249497413635245,-1.772883057594299,3.2790184020996094,1.0503238439559937
-0.06593009829521179,4.3249497413635245,-2.930741548538208,0.2590583264827728,1.6980515718460083
0.004646155517548323,4.3249497413635245,-2.5679948329925537,0.101808562874794,-2.487098932266236
0.5676229596138,4.3249497413635245,-2.571609735488892,0.07784543931484222,-2.5938963890075684
1.0178805589675903,4.3249497413635245,-2.558237314224243,0.0519588477909565,-2.6951630115509038
1.6909966468811035,4.3249497413635245,-2.673836231231689,0.040029313415288925,-2.704970836639404
2.3794596195220947,4.3249497413635245,-2.6840870380401607,0.04007953777909279,-2.6545515060424805
2.8316752910614014,4.3249497413635245,-2.681678771972656,0.040391456335783005,-2.694767951965332
3.2457749843597408,4.3249497413635245,-2.6961505413055415,0.04093622043728829,-2.642516613006592
3.888362884521484,4.3249497413635245,-2.6749088764190674,0.0427904687821865,-2.7093722820281982
4.074494361877441,4.3249497413635245,-2.4346210956573486,0.03610232472419738,-2.4121084213256836
4.104888439178467,4.3249497413635245,-2.4907729625701904,0.04042103514075279,-2.546591758728028
4.1817588806152335,4.3249497413635245,-2.6091597080230713,0.04398312419652938,-2.5675237178802486
4.237087249755859,4.3249497413635245,-2.5908873081207275,0.047422200441360474,-2.588266134262085
4.08269739151001,4.3249497413635245,-2.6378135681152344,0.038780707865953445,-2.5556464195251465
4.079380512237549,4.3249497413635245,-2.6363492012023926,0.035195037722587585,-2.643136501312256
4.2098236083984375,4.3249497413635245,-2.595653295516968,0.03085722029209137,-2.589617252349853
4.437905311584473,4.3249497413635245,-2.604722738265991,0.02835945039987564,-2.6449294090271
4.488311290740967,4.3249497413635245,-2.5947101116180415,0.028894793242216114,-2.557881116867065
4.46519947052002,4.3249497413635245,-2.6775832176208496,0.03532027080655097,-2.7239246368408203
4.425821781158447,4.3249497413635245,-2.714545726776123,0.04078859463334084,-2.659811019897461
4.245832443237305,4.3249497413635245,-2.627297401428222,0.037590086460113525,-2.6606552600860596
4.3000473976135245,4.3249497413635245,-2.5975887775421143,0.026340441778302193,-2.6330549716949463
4.33130407333374,4.3249497413635245,-2.5643584728240967,0.02614235132932663,-2.5610506534576416
4.175429344177246,4.3249497413635245,-2.5777425765991206,0.02431680634617805,-2.547795534133911
4.110936641693115,4.3249497413635245,-2.5890777111053462,0.022799203172326088,-2.56217885017395
4.323314189910889,4.3249497413635245,-2.5803251266479488,0.02420606464147568,-2.5844199657440186
4.265749454498291,4.3249497413635245,-2.5881869792938232,0.023233633488416672,-2.581181287765503
4.260947227478027,4.3249497413635245,-2.588993787765503,0.022136475890874863,-2.597523927688598
4.329281330108643,4.3249497413635245,-2.5761194229125977,0.02683550864458084,-2.613141059875488
4.46713924407959,4.3249497413635245,-2.588896512985229,0.027790620923042297,-2.578242063522339
4.431113243103027,4.3249497413635245,-2.573943853378296,0.022273020818829536,-2.570053577423096
4.408259391784668,4.3249497413635245,-2.6314141750335693,0.026399174705147743,-2.6286890506744385
4.679788112640381,4.3249497413635245,-2.6098763942718506,0.02936950512230396,-2.653886079788208
4.49577522277832,4.3249497413635245,-2.5121641159057617,0.029439596459269524,-2.5089528560638428
4.42719841003418,4.3249497413635245,-2.6025428771972656,0.027638334780931473,-2.62233829498291
4.436851978302002,4.3249497413635245,-2.5959792137146,0.02622939832508564,-2.6227617263793945
4.341856002807617,4.3249497413635245,-2.6289017200469966,0.030430864542722705,-2.659698724746704
4.385461807250977,4.3249497413635245,-2.6151206493377686,0.03127124160528183,-2.6320273876190186
4.320075035095215,4.3249497413635245,-2.5869457721710205,0.026828277856111526,-2.560921192169189
4.363007545471192,4.3249497413635245,-2.588005304336548,0.02486130967736244,-2.610312461853028
4.308642387390137,4.3249497413635245,-2.592808961868286,0.024007180705666546,-2.6052870750427246
4.212754726409912,4.3249497413635245,-2.587352514266968,0.022450171411037445,-2.5686028003692623
4.225845336914063,4.3249497413635245,-2.5858671665191646,0.022859973832964897,-2.5760457515716553
4.232862949371338,4.3249497413635245,-2.5828185081481934,0.022896507754921917,-2.5782675743103027
4.2594313621521,4.3249497413635245,-2.582994222640991,0.02359594777226448,-2.567178010940552
4.308366298675537,4.3249497413635245,-2.583706855773926,0.024631207808852196,-2.5933463573455806
4.23607873916626,4.3249497413635245,-2.585141181945801,0.02636191993951797,-2.5984578132629395
4.236107349395752,4.3249497413635245,-2.575441598892212,0.02424000017344952,-2.5805726051330566
4.228047847747803,4.3249497413635245,-2.57146430015564,0.024458738043904305,-2.521269559860229
4.329010009765625,4.3249497413635245,-2.578890562057495,0.024285091087222096,-2.5630602836608887
4.508289337158203,4.3249497413635245,-2.578335762023926,0.023790653795003888,-2.6724498271942134
4.404498100280762,4.3249497413635245,-2.592041254043579,0.02636830136179924,-2.6137678623199463
4.310329914093018,4.3249497413635245,-2.601161241531372,0.027079934254288677,-2.600303649902344
4.195728778839111,4.3249497413635245,-2.551632881164551,0.024292955175042152,-2.519376277923584
4.124812602996825,4.3249497413635245,-2.561177492141724,0.02480056881904602,-2.5349159240722656
4.1414666175842285,4.3249497413635245,-2.5657074451446533,0.02581491321325302,-2.5797982215881348
4.128499507904053,4.3249497413635245,-2.5855462551116943,0.02526993490755558,-2.548671007156372
4.236120700836182,4.3249497413635245,-2.5936641693115234,0.026678722351789474,-2.579489231109619
4.302994251251221,4.3249497413635245,-2.5830206871032715,0.028637148439884182,-2.5609426498413086
4.364275932312012,4.3249497413635245,-2.5904252529144287,0.0333072766661644,-2.5921702384948726
4.24610471725464,4.3249497413635245,-2.61786150932312,0.02895483188331127,-2.5850350856781006
4.218732357025146,4.3249497413635245,-2.5886030197143555,0.02601850591599941,-2.575271844863892
4.252206325531006,4.3249497413635245,-2.575364589691162,0.02391470223665237,-2.5522797107696533
4.1861534118652335,4.3249497413635245,-2.582277774810791,0.023715928196907043,-2.5471227169036865
4.33173942565918,4.3249497413635245,-2.5829236507415767,0.02410140074789524,-2.5655112266540527
4.392595291137695,4.3249497413635245,-2.5892279148101807,0.027616722509264943,-2.597611427307129
4.387697219848633,4.3249497413635245,-2.599274158477783,0.025746146216988564,-2.6152760982513428
4.375811576843262,4.3249497413635245,-2.6246912479400635,0.025820115581154823,-2.6141510009765625
4.305615425109863,4.3249497413635245,-2.6325278282165527,0.028809282928705212,-2.611121416091919
4.260373115539551,4.3249497413635245,-2.6035048961639404,0.024524014443159103,-2.594856739044189
4.272833824157715,4.3249497413635245,-2.5875563621521,0.02430493012070656,-2.579357862472534
4.270448207855225,4.3249497413635245,-2.5849561691284175,0.023280493915081024,-2.591296672821045
4.24159574508667,4.3249497413635245,-2.581565618515014,0.02285526506602764,-2.5736365318298335
4.137661933898926,4.3249497413635245,-2.580078601837158,0.02339363656938076,-2.558889865875244
4.121726512908936,4.3249497413635245,-2.564573287963867,0.026117051020264626,-2.5877606868743896
4.1486406326293945,4.3249497413635245,-2.57328462600708,0.025942830368876457,-2.5321712493896484
4.188382625579834,4.3249497413635245,-2.5836870670318604,0.026806496083736416,-2.648989677429199
4.155025482177734,4.3249497413635245,-2.590252161026001,0.02757153287529945,-2.54437518119812
4.202669143676758,4.3249497413635245,-2.6218016147613525,0.034457866102457047,-2.5962934494018555
4.1423845291137695,4.3249497413635245,-2.5965263843536377,0.033368516713380814,-2.5918815135955806
4.073060512542725,4.3249497413635245,-2.602196931838989,0.031607042998075485,-2.605981111526489
4.25246000289917,4.3249497413635245,-2.5843846797943115,0.029252247884869572,-2.6307947635650635
4.415895462036133,4.3249497413635245,-2.596226930618286,0.02954764105379581,-2.604601621627808
4.38355016708374,4.3249497413635245,-2.5853111743927,0.027349593117833138,-2.6143360137939453
4.305320739746094,4.3249497413635245,-2.612569093704224,0.028933364897966385,-2.659604787826538
4.2527379989624015,4.3249497413635245,-2.5879251956939697,0.027980519458651543,-2.59091591835022
4.315323829650879,4.3249497413635245,-2.5738961696624756,0.024732373654842377,-2.5809950828552246
4.236618518829346,4.3249497413635245,-2.5834119319915767,0.02334253676235676,-2.5853891372680664
4.191088199615479,4.3249497413635245,-2.5806179046630855,0.022046905010938644,-2.558875560760498
4.217051029205321,4.3249497413635245,-2.5762948989868164,0.022679274901747704,-2.601675510406494
4.239048480987549,4.3249497413635245,-2.583414316177368,0.0249400082975626,-2.5912234783172607
4.221978187561035,4.3249497413635245,-2.5830986499786377,0.02479115687310696,-2.5906758308410645
4.232205390930176,4.3249497413635245,-2.5794823169708248,0.027808926999568936,-2.5495133399963374
4.293729782104492,4.3249497413635245,-2.590555429458618,0.0297156535089016,-2.553652286529541
4.42729949951172,4.3249497413635245,-2.598405599594116,0.029848363250494003,-2.6011416912078857
4.40290355682373,4.3249497413635245,-2.612008810043335,0.026543758809566494,-2.6229426860809326
4.2725749015808105,4.3249497413635245,-2.592075824737549,0.02728922665119171,-2.559447765350342
4.1650609970092765,4.3249497413635245,-2.58400821685791,0.02502709813416004,-2.5592358112335205
4.103621006011962,4.3249497413635245,-2.5659213066101074,0.02476678229868412,-2.505591869354248
4.30742645263672,4.3249497413635245,-2.577889442443848,0.025227634236216545,-2.576556205749512
4.411287784576416,4.3249497413635245,-2.583773374557495,0.02443566173315048,-2.5691823959350586
4.33940315246582,4.3249497413635245,-2.597994804382324,0.023785788565874096,-2.5639755725860596
4.212043762207031,4.3249497413635245,-2.5886542797088623,0.02776291966438293,-2.5525383949279785
4.3140869140625,4.3249497413635245,-2.5745670795440674,0.026451976969838142,-2.608194589614868
4.305066108703612,4.3249497413635245,-2.568366050720215,0.022833012044429776,-2.571256160736084
4.218437194824219,4.3249497413635245,-2.581641435623169,0.021714147180318832,-2.598219871520996
4.232649803161621,4.3249497413635245,-2.585237503051758,0.021571749821305275,-2.591764211654663
4.3423051834106445,4.3249497413635245,-2.579331874847412,0.024477681145071983,-2.593666076660156
4.346548557281494,4.3249497413635245,-2.5801339149475098,0.022669965401291847,-2.5837390422821045
4.421807289123535,4.3249497413635245,-2.5884640216827393,0.0221816785633564,-2.629156827926636
4.438902378082275,4.3249497413635245,-2.621954202651977,0.02642466500401497,-2.607608795166016
4.400261878967285,4.3249497413635245,-2.653740406036377,0.028540782630443573,-2.6602909564971924
4.220685482025146,4.3249497413635245,-2.6052167415618896,0.027590956538915638,-2.6283061504364014
4.181258678436279,4.3249497413635245,-2.5982062816619877,0.026261750608682632,-2.5822319984436035
4.3441781997680655,4.3249497413635245,-2.5634062290191646,0.0260830819606781,-2.619558095932007
4.3368797302246085,4.3249497413635245,-2.5792615413665767,0.024631442502141,-2.5571837425231934
4.311494827270508,4.3249497413635245,-2.5856287479400635,0.022067876532673836,-2.577218532562256
4.309847831726073,4.3249497413635245,-2.5800204277038574,0.024517957121133804,-2.5526280403137207
4.247506141662598,4.3249497413635245,-2.586782217025757,0.023875126615166664,-2.6195099353790283
4.1799821853637695,4.3249497413635245,-2.5925040245056152,0.021552871912717816,-2.58475112915039
4.32736873626709,4.3249497413635245,-2.586815118789673,0.022370943799614903,-2.5840847492218018
4.3313632011413565,4.3249497413635245,-2.5861613750457764,0.023151878267526623,-2.5660133361816406
4.2893409729003915,4.3249497413635245,-2.589226484298706,0.02185228280723095,-2.6001172065734863
4.113989353179932,4.3249497413635245,-2.581698179244995,0.02327715791761875,-2.544150829315185
4.172955036163329,4.3249497413635245,-2.5880234241485596,0.024834703654050827,-2.59085464477539
4.236227035522461,4.3249497413635245,-2.5914931297302246,0.023382317274808884,-2.602089166641236
4.1356730461120605,4.3249497413635245,-2.594627141952514,0.024910561740398407,-2.626422166824341
4.081354141235352,4.3249497413635245,-2.5904378890991206,0.025727136060595512,-2.6006784439086914
4.082649230957031,4.3249497413635245,-2.5895769596099854,0.031588472425937646,-2.566410779953003
4.197550296783447,4.3249497413635245,-2.5925536155700684,0.029219098389148712,-2.610400676727295
4.3304691314697275,4.3249497413635245,-2.593353033065796,0.02826203778386116,-2.5820903778076167
4.317758560180664,4.3249497413635245,-2.5367348194122314,0.029245596379041672,-2.5483913421630855
4.250394344329834,4.3249497413635245,-2.589596033096313,0.029572652652859688,-2.5584011077880855
4.383306980133057,4.3249497413635245,-2.575690984725952,0.026679446920752525,-2.602001190185547
4.41729736328125,4.3249497413635245,-2.5850391387939453,0.02447064965963364,-2.5772809982299805
4.397705554962158,4.3249497413635245,-2.5959289073944087,0.022769689559936523,-2.605857610702514
4.40573263168335,4.3249497413635245,-2.617755651473999,0.02466251514852047,-2.6171977519989014
4.397177696228027,4.3249497413635245,-2.6328523159027095,0.03059358522295952,-2.6460936069488525
4.3512091636657715,4.3249497413635245,-2.599975347518921,0.02810700796544552,-2.61027455329895
4.50123405456543,4.3249497413635245,-2.602510690689087,0.027106553316116333,-2.6362683773040767
4.421657562255859,4.3249497413635245,-2.5824949741363525,0.02533512935042381,-2.5782411098480225
4.3171730041503915,4.3249497413635245,-2.5980842113494877,0.026780221611261368,-2.56866717338562
4.353321552276611,4.3249497413635245,-2.5726418495178223,0.024731986224651337,-2.542036294937134
4.350019931793213,4.3249497413635245,-2.567476511001587,0.02356863394379616,-2.543414354324341
4.327594757080078,4.3249497413635245,-2.585017919540405,0.0250041838735342,-2.6153452396392822
4.378559589385985,4.3249497413635245,-2.5909998416900635,0.022265756502747532,-2.548253536224365
4.415085792541504,4.3249497413635245,-2.5989944934844966,0.02201700583100319,-2.63083291053772
4.470881462097168,4.3249497413635245,-2.6205904483795166,0.02350869216024876,-2.624551296234131
4.507593154907227,4.3249497413635245,-2.651543378829956,0.02624945528805256,-2.6689107418060303
4.6305742263793945,4.3249497413635245,-2.742561101913452,0.0317862369120121,-2.7730090618133545
4.572539329528809,4.3249497413635245,-2.5571572780609126,0.03320920467376709,-2.543555498123169
4.21726131439209,4.3249497413635245,-2.5683348178863525,0.028647117316722866,-2.5431857109069824
4.233623027801514,4.3249497413635245,-2.5601103305816646,0.02716507762670517,-2.5652029514312744
4.165756702423096,4.3249497413635245,-2.542929410934448,0.029754864051938057,-2.598834276199341
4.185755252838135,4.3249497413635245,-2.5426437854766846,0.030280357226729396,-2.568237781524658
4.228193283081056,4.3249497413635245,-2.573310136795044,0.02738987468183041,-2.5218822956085205
4.262509346008301,4.3249497413635245,-2.5821492671966553,0.027297960594296452,-2.5405113697052
4.185250282287598,4.3249497413635245,-2.5619211196899414,0.026739822700619698,-2.59175705909729
4.052142143249512,4.3249497413635245,-2.602869987487793,0.03148290514945984,-2.5797481536865234
4.185649871826172,4.3249497413635245,-2.561159372329712,0.028219612315297127,-2.5711746215820312
4.349493980407715,4.3249497413635245,-2.5829994678497314,0.02738977782428265,-2.586852073669433
4.444610595703125,4.3249497413635245,-2.5968518257141118,0.027524517849087715,-2.593907117843628
4.541077136993408,4.3249497413635245,-2.6182169914245605,0.02911843918263912,-2.6038441658020015
4.461458683013916,4.3249497413635245,-2.668680667877197,0.04404963552951813,-2.7367885112762447
4.2715582847595215,4.3249497413635245,-2.5853195190429688,0.03481572866439819,-2.63794493675232
4.161010265350342,4.3249497413635245,-2.580801010131836,0.024913758039474487,-2.5441408157348633
4.236245632171631,4.3249497413635245,-2.552580118179321,0.02757669985294342,-2.571892261505127
4.371645927429199,4.3249497413635245,-2.5627574920654297,0.02694096229970455,-2.5335123538970947
4.3939528465271,4.3249497413635245,-2.587876081466675,0.025570619851350784,-2.6161141395568848
4.176032543182373,4.3249497413635245,-2.615824222564697,0.02483266778290272,-2.6751415729522705
4.24300479888916,4.3249497413635245,-2.5844974517822266,0.025893988087773323,-2.5884387493133545
4.16781759262085,4.3249497413635245,-2.5728609561920166,0.024611353874206543,-2.5426945686340328
4.336586952209473,4.3249497413635245,-2.58363938331604,0.02388622798025608,-2.5723867416381836
4.377335548400879,4.3249497413635245,-2.5892062187194824,0.02454078942537308,-2.5926549434661865
4.314008712768555,4.3249497413635245,-2.599419116973877,0.02673213556408882,-2.584799528121948
4.3106794357299805,4.3249497413635245,-2.5886714458465576,0.023744693025946617,-2.5747025012969966
4.208353996276856,4.3249497413635245,-2.5832142829895015,0.024606607854366302,-2.574615955352783
4.182923316955566,4.3249497413635245,-2.582969903945923,0.022402433678507805,-2.5618855953216553
4.205428600311279,4.3249497413635245,-2.5797326564788814,0.023226816207170486,-2.586214065551758
4.271850109100342,4.3249497413635245,-2.581206560134888,0.023957932367920876,-2.6208152770996094
4.109443187713623,4.3249497413635245,-2.5866782665252686,0.025279011577367783,-2.571535348892212
4.126502990722656,4.3249497413635245,-2.5957539081573486,0.0279655996710062,-2.5650672912597656
3.988290548324585,4.3249497413635245,-2.592655897140503,0.028613874688744545,-2.5948824882507324
4.238980293273926,4.3249497413635245,-2.589427709579468,0.02748291939496994,-2.655144929885864
4.378263473510742,4.3249497413635245,-2.5874626636505127,0.027217401191592216,-2.578468084335327
4.430550575256348,4.3249497413635245,-2.6043925285339355,0.030564889311790463,-2.656280517578125
4.3897032737731925,4.3249497413635245,-2.630403995513916,0.029209520667791367,-2.6230268478393555
4.477611541748047,4.3249497413635245,-2.6738083362579346,0.03533615916967392,-2.6828389167785645
4.448647975921631,4.3249497413635245,-2.6160104274749756,0.03171587362885475,-2.5548107624053955
4.336534023284912,4.3249497413635245,-2.561316728591919,0.029364300891757008,-2.547463417053222
4.23286247253418,4.3249497413635245,-2.5701100826263428,0.026926174759864807,-2.5296564102172847
4.146833896636962,4.3249497413635245,-2.566067934036255,0.024945657700300217,-2.5485527515411377
4.307614326477051,4.3249497413635245,-2.555689573287964,0.025886105373501778,-2.52007794380188
4.404367446899414,4.3249497413635245,-2.5806267261505127,0.023923423141241077,-2.57370924949646
4.328896522521973,4.3249497413635245,-2.5824153423309326,0.022437050938606266,-2.627316236495972
4.23708438873291,4.3249497413635245,-2.5791194438934326,0.024583034217357635,-2.5580713748931885
4.201873779296875,4.3249497413635245,-2.578864812850952,0.025365427136421204,-2.65840482711792
4.210498332977295,4.3249497413635245,-2.5723001956939697,0.023668095469474792,-2.5664241313934326
4.293221950531006,4.3249497413635245,-2.586979627609253,0.024086792021989822,-2.5695197582244877


==> data/single_task_inference_result/cheetah/cheetah_showcase_results/6.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.3802230656147003,6.54908561706543,-1.772883057594299,3.2790184020996094,0.8319923281669616
0.8461833000183105,6.54908561706543,-4.740975856781006,0.4182728826999664,-2.258987665176392
1.5489280223846436,6.54908561706543,-4.7545695304870605,0.08578207343816757,-4.456385135650635
2.1747870445251465,6.54908561706543,-4.669448375701904,0.06194676831364632,-4.6556243896484375
2.733398914337158,6.54908561706543,-4.672372341156006,0.04634891077876091,-4.686529636383057
3.295770645141601,6.54908561706543,-4.717000484466553,0.03642426058650017,-4.66728973388672
3.8395802974700928,6.54908561706543,-4.719554901123047,0.03666717186570168,-4.735649585723877
4.310014247894287,6.54908561706543,-4.727612018585205,0.03723682835698128,-4.79575252532959
4.785603046417236,6.54908561706543,-4.741084575653076,0.03864631056785584,-4.69178581237793
5.354680538177489,6.54908561706543,-4.6307153701782235,0.04519465193152428,-4.689434051513672
5.799067974090576,6.54908561706543,-4.561506748199463,0.09126010537147522,-4.50739574432373
6.027182579040527,6.54908561706543,-4.470843315124512,0.05312547832727432,-4.4211645126342765
6.205044269561768,6.54908561706543,-4.5273284912109375,0.05649416893720626,-4.553289890289307
6.286412239074707,6.54908561706543,-4.534657955169678,0.053327176719903946,-4.543488025665283
6.435184001922608,6.54908561706543,-4.660725116729736,0.058550432324409485,-4.724011421203612
6.552802562713623,6.54908561706543,-4.699178218841553,0.03892265260219573,-4.682633876800537
6.62446928024292,6.54908561706543,-4.712923049926758,0.033848341554403305,-4.725570201873779
6.630489826202393,6.54908561706543,-4.720935344696045,0.03204379603266716,-4.767629146575928
6.730927467346192,6.54908561706543,-4.747196197509766,0.0309730377048254,-4.7714924812316895
6.67384147644043,6.54908561706543,-4.787864208221436,0.03259652480483055,-4.78032112121582
6.656972885131836,6.54908561706543,-4.768874645233153,0.034284330904483795,-4.7837233543396
6.531438827514648,6.54908561706543,-4.68993616104126,0.03358636051416397,-4.72497034072876
6.491680145263672,6.54908561706543,-4.6521430015563965,0.0295650027692318,-4.585345268249512
6.514040470123291,6.54908561706543,-4.661439418792725,0.028791071847081184,-4.6589202880859375
6.6700849533081055,6.54908561706543,-4.658057689666748,0.026089493185281757,-4.656440258026123
6.589785575866699,6.54908561706543,-4.668217658996582,0.025491286069154736,-4.6822428703308105
6.5355095863342285,6.54908561706543,-4.669108867645264,0.025129310786724087,-4.706033229827881
6.553399085998535,6.54908561706543,-4.661674976348877,0.026300014927983284,-4.651293277740479
6.569709777832031,6.54908561706543,-4.667055606842041,0.025607023388147358,-4.701754570007324
6.613437652587891,6.54908561706543,-4.683517932891846,0.0244099535048008,-4.705133438110352
6.506485462188721,6.54908561706543,-4.685642242431641,0.024163469672203064,-4.689885139465332
6.447564125061035,6.54908561706543,-4.6839776039123535,0.0241377092897892,-4.662924766540527
6.4631924629211435,6.54908561706543,-4.683729648590088,0.024101607501506805,-4.726999759674072
6.513363838195801,6.54908561706543,-4.6756014823913565,0.02465289644896984,-4.653900623321533
6.551361083984375,6.54908561706543,-4.673199176788329,0.024933531880378723,-4.64180850982666
6.4527130126953125,6.54908561706543,-4.667403221130371,0.025293057784438133,-4.6603617668151855
6.430601119995117,6.54908561706543,-4.666308879852295,0.02589477226138115,-4.6254563331604
6.5630102157592765,6.54908561706543,-4.669252872467041,0.024776237085461617,-4.631504058837891
6.54733419418335,6.54908561706543,-4.67216682434082,0.02443474158644676,-4.675858497619629
6.534358501434326,6.54908561706543,-4.668582439422608,0.023512016981840134,-4.667645931243896
6.310862064361572,6.54908561706543,-4.669190883636475,0.02466910146176815,-4.682587623596192
6.352097034454346,6.54908561706543,-4.672701358795166,0.02494691871106625,-4.65221071243286
6.43428373336792,6.54908561706543,-4.693678379058838,0.025095913559198376,-4.681319236755371
6.525528430938721,6.54908561706543,-4.674351692199707,0.025777993723750114,-4.697867393493652
6.5868449211120605,6.54908561706543,-4.686373710632324,0.027382405474781994,-4.707580089569092
6.673250675201416,6.54908561706543,-4.701953411102295,0.031374022364616394,-4.7622761726379395
6.688178062438965,6.54908561706543,-4.723275661468506,0.032498981803655624,-4.787606716156006
6.562546730041504,6.54908561706543,-4.774942398071289,0.03280044719576836,-4.744587421417236
6.494344234466553,6.54908561706543,-4.686882019042969,0.0297199971973896,-4.673601150512695
6.504641532897949,6.54908561706543,-4.677597999572754,0.028213780373334885,-4.672203063964844
6.456396102905273,6.54908561706543,-4.657336235046387,0.02577194757759571,-4.660125732421875
6.264845371246338,6.54908561706543,-4.673384189605713,0.02416484802961349,-4.700871467590332
6.196541786193848,6.54908561706543,-4.677444934844971,0.024765672162175175,-4.648884296417236
6.181509017944336,6.54908561706543,-4.688657283782959,0.027037134394049644,-4.666386127471924
6.3614158630371085,6.54908561706543,-4.698153972625732,0.02813471108675003,-4.688067436218262
6.449512481689453,6.54908561706543,-4.67972707748413,0.029298461973667145,-4.670694828033447
6.482857704162598,6.54908561706543,-4.609970569610596,0.03521022945642471,-4.638180732727051
6.571156978607178,6.54908561706543,-4.746286869049072,0.04038737341761589,-4.696715831756592
6.681746959686279,6.54908561706543,-4.740387439727783,0.03329993784427643,-4.764327526092528
6.626862049102783,6.54908561706543,-4.727908611297608,0.03115107864141464,-4.750551223754883
6.40534782409668,6.54908561706543,-4.740910053253174,0.029717857018113136,-4.783745765686035
6.544693470001221,6.54908561706543,-4.674808979034424,0.028339572250843048,-4.70294713973999
6.588064193725586,6.54908561706543,-4.657442569732666,0.02531196177005768,-4.642368793487549
6.607098579406737,6.54908561706543,-4.675674915313721,0.0244880523532629,-4.68986701965332
6.53044319152832,6.54908561706543,-4.6893558502197275,0.024855501949787136,-4.680879592895508
6.53668975830078,6.54908561706543,-4.686375617980957,0.026734638959169388,-4.639011859893799
6.475062370300293,6.54908561706543,-4.678445339202881,0.02459139935672283,-4.694031238555908
6.549861431121825,6.54908561706543,-4.670645236968993,0.02464787848293781,-4.662552356719971
6.63391637802124,6.54908561706543,-4.667177677154541,0.02377795800566673,-4.682263374328612
6.698177337646484,6.54908561706543,-4.673976421356201,0.024059437215328217,-4.6692895889282235
6.637912273406982,6.54908561706543,-4.699504375457764,0.026684988290071487,-4.721535205841064
6.596928119659424,6.54908561706543,-4.776974678039551,0.031467195600271225,-4.80576229095459
6.688868045806885,6.54908561706543,-4.76386308670044,0.03141393885016441,-4.771979808807373
6.594108581542969,6.54908561706543,-4.720172882080078,0.03144737705588341,-4.707923412322998
6.500789642333984,6.54908561706543,-4.667019367218018,0.02949466183781624,-4.625154495239258
6.5832905769348145,6.54908561706543,-4.688270568847656,0.02770545706152916,-4.690192222595215
6.612719058990479,6.54908561706543,-4.678969860076904,0.02602001279592514,-4.701175689697266
6.53202486038208,6.54908561706543,-4.704755306243896,0.025413544848561287,-4.684510707855225
6.485447883605957,6.54908561706543,-4.686929702758789,0.024462370201945305,-4.699213027954102
6.586425304412842,6.54908561706543,-4.674678325653076,0.024654855951666832,-4.716453552246094
6.529800891876221,6.54908561706543,-4.674811840057373,0.024238903075456616,-4.67259693145752
6.5255632400512695,6.54908561706543,-4.671877861022949,0.02339484728872776,-4.676307201385497
6.656712055206299,6.54908561706543,-4.670739650726318,0.0232844352722168,-4.682329654693604
6.669270038604736,6.54908561706543,-4.677268505096436,0.024682573974132534,-4.707421779632568
6.6693429946899405,6.54908561706543,-4.670742511749268,0.02576063200831413,-4.642379283905028
6.6484951972961435,6.54908561706543,-4.669563293457031,0.028950290754437447,-4.6619744300842285
6.5928473472595215,6.54908561706543,-4.648854732513428,0.03217078000307083,-4.647927761077881
6.538143157958984,6.54908561706543,-4.681290626525879,0.030501700937747955,-4.682991981506348
6.496241569519042,6.54908561706543,-4.697101593017577,0.02749630995094776,-4.683987140655518
6.662312984466553,6.54908561706543,-4.6778717041015625,0.025480670854449272,-4.742347240447998
6.64804744720459,6.54908561706543,-4.676104545593262,0.024893503636121746,-4.710071563720703
6.585474014282227,6.54908561706543,-4.677306652069092,0.02560337819159031,-4.683387279510497
6.6373796463012695,6.54908561706543,-4.675275802612305,0.0272700060158968,-4.676314353942871
6.701630592346192,6.54908561706543,-4.677821636199951,0.030117351561784744,-4.666609764099121
6.769180774688721,6.54908561706543,-4.674835681915283,0.030573138967156407,-4.633571147918701
6.654691219329834,6.54908561706543,-4.634460926055908,0.034297049045562744,-4.624878883361816
6.5819854736328125,6.54908561706543,-4.667168140411377,0.03437729552388191,-4.663129806518555
6.627496719360352,6.54908561706543,-4.7078537940979,0.029984952881932255,-4.718692302703857
6.688909530639648,6.54908561706543,-4.72642993927002,0.03131292387843132,-4.70853853225708
6.557327747344971,6.54908561706543,-4.72803783416748,0.03248065337538719,-4.669276237487793
6.579629898071289,6.54908561706543,-4.673825263977051,0.02811882458627224,-4.7124080657958975
6.502061367034912,6.54908561706543,-4.678295612335205,0.02662462741136551,-4.682380199432373
6.3996968269348145,6.54908561706543,-4.675396919250488,0.025963943451642994,-4.6471662521362305
6.414083480834961,6.54908561706543,-4.6767377853393555,0.02478735148906708,-4.6981215476989755
6.4565815925598145,6.54908561706543,-4.679611206054688,0.024907603859901428,-4.645988464355469
6.524791240692139,6.54908561706543,-4.67351770401001,0.025748737156391144,-4.6763696670532235
6.73492431640625,6.54908561706543,-4.674101829528809,0.026866581290960312,-4.68360710144043
6.704249858856201,6.54908561706543,-4.677772045135497,0.03134874254465103,-4.7079172134399405
6.488916873931885,6.54908561706543,-4.65351152420044,0.034614596515893936,-4.688660144805908
6.3001065254211435,6.54908561706543,-4.620590686798096,0.029508188366889957,-4.592619895935059
6.452210426330566,6.54908561706543,-4.635605812072754,0.02947589196264744,-4.648200035095215
6.4256110191345215,6.54908561706543,-4.65180778503418,0.02738739922642708,-4.682603359222412
6.350618362426758,6.54908561706543,-4.683619499206543,0.026118725538253784,-4.674665927886962
6.435155391693115,6.54908561706543,-4.6920180320739755,0.02743509411811829,-4.748307704925537
6.344252586364745,6.54908561706543,-4.664076328277588,0.02846047654747963,-4.669821262359619
6.36964750289917,6.54908561706543,-4.682713985443115,0.026664065197110176,-4.70261812210083
6.401734352111816,6.54908561706543,-4.674733638763428,0.028735853731632233,-4.650835990905762
6.437589168548584,6.54908561706543,-4.6701273918151855,0.028575275093317032,-4.683300495147705
6.453038692474365,6.54908561706543,-4.6674113273620605,0.027612173929810524,-4.695403575897217
6.582308769226073,6.54908561706543,-4.643041133880615,0.035495907068252563,-4.607078552246094
6.667645454406737,6.54908561706543,-4.7186827659606925,0.0344393290579319,-4.727950096130371
6.60226583480835,6.54908561706543,-4.7283239364624015,0.03150610625743865,-4.6697869300842285
6.586233615875244,6.54908561706543,-4.729006290435791,0.02918510138988495,-4.707890510559082
6.603507041931152,6.54908561706543,-4.68664026260376,0.029275845736265182,-4.705658435821533
6.517050743103027,6.54908561706543,-4.696030616760254,0.027868071570992466,-4.656488418579102
6.459431171417236,6.54908561706543,-4.701344966888428,0.0267911609262228,-4.693577289581299
6.616769790649414,6.54908561706543,-4.6839470863342285,0.025046665221452716,-4.707069396972656
6.501548767089844,6.54908561706543,-4.679627895355225,0.02472969889640808,-4.703625679016112
6.500967979431152,6.54908561706543,-4.665806293487549,0.023774800822138783,-4.682992458343506
6.413180351257324,6.54908561706543,-4.664021015167236,0.024140534922480583,-4.704181671142577
6.358983039855957,6.54908561706543,-4.664083957672119,0.025122541934251785,-4.672234058380127
6.391060829162598,6.54908561706543,-4.677763938903809,0.02534983679652214,-4.681785583496094
6.48616886138916,6.54908561706543,-4.668306350708008,0.02654983662068844,-4.675168037414551
6.5679755210876465,6.54908561706543,-4.666399955749512,0.02733195386826992,-4.6473169326782235
6.613705158233643,6.54908561706543,-4.6637816429138175,0.029846640303730965,-4.667209625244141
6.601408004760742,6.54908561706543,-4.717499732971192,0.03019203431904316,-4.679117679595947
6.52170991897583,6.54908561706543,-4.726277828216553,0.027795663103461266,-4.718833923339844
6.632829189300537,6.54908561706543,-4.691619873046875,0.025800030678510662,-4.680983066558838
6.605641841888428,6.54908561706543,-4.693371772766112,0.025386178866028786,-4.70567750930786
6.693638801574707,6.54908561706543,-4.695888042449951,0.025893438607454296,-4.768259525299072
6.590642929077148,6.54908561706543,-4.689128875732422,0.027905989438295364,-4.6921963691711435
6.568221569061279,6.54908561706543,-4.682431697845458,0.029989358037710186,-4.65492582321167
6.563454627990723,6.54908561706543,-4.690129756927489,0.02721577137708664,-4.726922988891602
6.503149509429932,6.54908561706543,-4.686999320983888,0.026459187269210812,-4.686666488647461
6.4652318954467765,6.54908561706543,-4.68851613998413,0.025618614628911015,-4.706921100616455
6.408949375152588,6.54908561706543,-4.681692600250244,0.023928739130496975,-4.696175575256348
6.423496723175049,6.54908561706543,-4.678882122039794,0.0242588184773922,-4.6498212814331055
6.319657802581787,6.54908561706543,-4.675903797149657,0.025441620498895645,-4.644156455993652
6.431868553161621,6.54908561706543,-4.681694507598877,0.02628917619585991,-4.674777984619141
6.5781097412109375,6.54908561706543,-4.655471324920654,0.02720339410007,-4.653748035430908
6.5648412704467765,6.54908561706543,-4.694248676300049,0.03078978694975376,-4.710452079772949
6.257884979248047,6.54908561706543,-4.669040679931641,0.027969734743237492,-4.717107772827148
6.265886306762695,6.54908561706543,-4.665269851684569,0.02653915248811245,-4.677218914031982
6.451098918914794,6.54908561706543,-4.698123931884766,0.02680002711713314,-4.675231456756592
6.552669048309326,6.54908561706543,-4.6765971183776855,0.025811849161982536,-4.697233200073241
6.636090278625488,6.54908561706543,-4.702382564544678,0.026250425726175308,-4.687734603881836
6.543495178222656,6.54908561706543,-4.747328758239745,0.034107379615306854,-4.753377914428711
6.470170974731444,6.54908561706543,-4.670626163482666,0.027618013322353363,-4.696267604827881
6.3983988761901855,6.54908561706543,-4.663769721984863,0.025816600769758224,-4.644024848937988
6.383665084838867,6.54908561706543,-4.6659255027771,0.025127075612545013,-4.660428047180176
6.372151374816895,6.54908561706543,-4.68194055557251,0.02558447979390621,-4.695572376251221
6.31973123550415,6.54908561706543,-4.681056022644042,0.026632964611053463,-4.683465957641602
6.352283477783203,6.54908561706543,-4.688218593597412,0.027266042307019237,-4.7017951011657715
6.289471626281737,6.54908561706543,-4.710958480834961,0.032515186816453934,-4.669694423675537
6.463622093200684,6.54908561706543,-4.7067928314208975,0.030403451994061474,-4.639984607696533
6.633510112762451,6.54908561706543,-4.691664695739745,0.031758006662130356,-4.739694595336913
6.620173454284668,6.54908561706543,-4.704719066619873,0.03478313982486725,-4.741530418395996
6.563526630401611,6.54908561706543,-4.724963665008545,0.03099879063665867,-4.643252849578857
6.590755939483643,6.54908561706543,-4.6982197761535645,0.028486628085374832,-4.674349784851073
6.600088119506836,6.54908561706543,-4.693613529205321,0.027669085189700127,-4.674954414367676
6.704830646514893,6.54908561706543,-4.712574481964111,0.026316963136196136,-4.732046604156494
6.732980728149414,6.54908561706543,-4.72510290145874,0.027853511273860928,-4.7441277503967285
6.587692260742188,6.54908561706543,-4.718611240386962,0.03206644207239151,-4.754052639007568
6.633933544158936,6.54908561706543,-4.656904220581056,0.030765799805521965,-4.625007629394531
6.678036689758301,6.54908561706543,-4.701935291290283,0.02938762493431568,-4.756649971008301
6.639589786529541,6.54908561706543,-4.761292457580566,0.032294612377882004,-4.7676215171813965
6.57597017288208,6.54908561706543,-4.70285177230835,0.03259403631091118,-4.6992173194885245
6.569625377655028,6.54908561706543,-4.691172122955321,0.02984144538640976,-4.699136734008789
6.584084987640381,6.54908561706543,-4.68218994140625,0.02758993208408356,-4.717470169067383
6.467184066772461,6.54908561706543,-4.6882615089416495,0.026640666648745537,-4.660654544830321
6.48817777633667,6.54908561706543,-4.689070224761962,0.02542151510715485,-4.671450138092041
6.352331161499024,6.54908561706543,-4.677137851715088,0.024054551497101784,-4.724623680114745
6.517473220825195,6.54908561706543,-4.6755452156066895,0.02428283914923668,-4.688358306884766
6.634320259094238,6.54908561706543,-4.664919376373291,0.024750282987952232,-4.654660701751709
6.655320644378662,6.54908561706543,-4.671684741973877,0.02619321085512638,-4.658239841461182
6.60338258743286,6.54908561706543,-4.688662052154541,0.02635828778147697,-4.720363616943359
6.604832172393799,6.54908561706543,-4.751965045928955,0.030555343255400658,-4.794441223144531
6.591272830963135,6.54908561706543,-4.712127208709717,0.029396286234259605,-4.725792407989502
6.656035423278809,6.54908561706543,-4.740740776062012,0.028128487989306446,-4.74512815475464
6.503451347351073,6.54908561706543,-4.71198272705078,0.028939731419086456,-4.717371940612793
6.457621097564696,6.54908561706543,-4.68053674697876,0.02682912349700928,-4.659813880920409
6.454638957977295,6.54908561706543,-4.666844844818115,0.0259088147431612,-4.6685447692871085
6.5397634506225595,6.54908561706543,-4.656824588775635,0.025429219007492065,-4.680454730987549
6.518901824951172,6.54908561706543,-4.67038106918335,0.02517322450876236,-4.658795356750488
6.564681529998779,6.54908561706543,-4.661787033081056,0.024190902709960938,-4.676449775695801
6.606400966644287,6.54908561706543,-4.669149875640869,0.025286586955189705,-4.683681964874268
6.645575046539307,6.54908561706543,-4.685846328735352,0.02542252652347088,-4.684937477111816
6.680906295776367,6.54908561706543,-4.707045078277588,0.02582214027643204,-4.694985389709473
6.62945032119751,6.54908561706543,-4.780294418334961,0.02968044206500053,-4.768890380859375
6.6727423667907715,6.54908561706543,-4.816065311431885,0.031247690320014957,-4.81125545501709


==> data/single_task_inference_result/cheetah/cheetah_single_task_inference_trajectories/1.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.4306972026824951,9.908833503723145,-1.772883057594299,3.2790184020996094,0.005539596546441317
1.041899561882019,9.908833503723145,-6.524602890014648,1.3130215406417847,-0.2342026233673096
1.434287190437317,9.908833503723145,-7.747129440307617,0.24210307002067563,-6.788780212402344
2.042072057723999,9.908833503723145,-7.794909954071045,0.09069052338600159,-7.7389750480651855
2.541300773620605,9.908833503723145,-7.834105014801025,0.054578792303800576,-7.823879718780517
3.1217293739318848,9.908833503723145,-7.910567283630371,0.045991938561201096,-7.936261653900146
3.5762174129486084,9.908833503723145,-7.906301498413087,0.04601426795125008,-7.8956027030944815
3.9365398883819585,9.908833503723145,-7.893518924713135,0.04599783569574356,-7.872038841247559
4.31099796295166,9.908833503723145,-7.877810478210449,0.04605483263731002,-7.827336311340333
4.9086761474609375,9.908833503723145,-7.867535114288329,0.0462217703461647,-7.859575271606444
5.45122766494751,9.908833503723145,-7.862557411193847,0.04669488966464996,-7.881566524505614
6.0136799812316895,9.908833503723145,-7.852503776550293,0.04768730327486992,-7.818550109863281
6.532007217407227,9.908833503723145,-7.8475165367126465,0.04930351674556732,-7.873277664184569
7.018827438354492,9.908833503723145,-7.832266807556152,0.0592162199318409,-7.819462776184082
7.5527119636535645,9.908833503723145,-6.6496925354003915,0.661007821559906,-7.640999317169189
8.160058975219727,9.908833503723145,-6.772257328033447,0.41588130593299866,-6.868636131286621
8.505885124206545,9.908833503723145,-6.78633451461792,0.1584013998508453,-6.850914478302002
8.557154655456545,9.908833503723145,-6.412644386291504,0.12495649605989456,-6.439040184020996
8.24962043762207,9.908833503723145,-6.50548219680786,0.19408054649829865,-6.297483444213867
8.469154357910156,9.908833503723145,-7.650645732879639,0.1478203386068344,-7.668529033660888
8.962483406066895,9.908833503723145,-7.869814395904541,0.15902234613895416,-7.952620029449462
9.276805877685545,9.908833503723145,-7.584381580352782,0.05813680216670036,-7.476402759552003
9.37425708770752,9.908833503723145,-7.412653446197509,0.08141836524009705,-7.460606575012206
9.14198398590088,9.908833503723145,-7.43570375442505,0.16592611372470856,-7.129709243774414
9.116854667663574,9.908833503723145,-8.091472625732422,0.395980030298233,-9.53914737701416
9.747655868530272,9.908833503723145,-8.262822151184082,0.13860225677490234,-8.559845924377441
10.170083999633787,9.908833503723145,-7.916551113128662,0.04896575957536697,-7.939484596252441
10.116236686706541,9.908833503723145,-7.8824782371521,0.04874689131975173,-7.870300769805907
9.865035057067873,9.908833503723145,-8.030766487121582,0.11048470437526701,-7.821295261383056
9.574764251708984,9.908833503723145,-7.806227207183837,0.05834487825632095,-7.828805923461913
9.85615539550781,9.908833503723145,-7.836702823638915,0.0381338894367218,-7.874369144439697
10.034255981445312,9.908833503723145,-7.827989101409912,0.03377166762948036,-7.847799301147461
9.875472068786621,9.908833503723145,-7.881912708282471,0.035344239324331284,-7.852303981781005
9.943900108337402,9.908833503723145,-7.839839935302734,0.03483060002326965,-7.870619297027587
9.92100715637207,9.908833503723145,-7.833615779876709,0.03553139045834541,-7.807733058929443
9.920400619506836,9.908833503723145,-7.849555492401123,0.0335615836083889,-7.836573600769043
9.879746437072754,9.908833503723145,-7.857000827789306,0.03284263238310814,-7.845960140228271
9.754491806030272,9.908833503723145,-7.848381519317627,0.031838517636060715,-7.837170124053955
9.835664749145508,9.908833503723145,-7.852495193481444,0.032534223049879074,-7.833859920501711
9.81872272491455,9.908833503723145,-7.8374667167663565,0.03318234160542488,-7.830115795135497
9.667595863342285,9.908833503723145,-7.833717823028564,0.03437650203704833,-7.819211959838867
9.736141204833984,9.908833503723145,-7.827312946319581,0.03599366545677185,-7.756982803344727
9.844751358032225,9.908833503723145,-7.819803714752196,0.036558765918016434,-7.856531620025634
9.94960117340088,9.908833503723145,-7.818410396575926,0.03605463728308678,-7.821588516235351
9.909889221191406,9.908833503723145,-7.891932010650634,0.041378799825906754,-7.894623756408691
9.913197517395021,9.908833503723145,-7.821335792541504,0.03524644672870636,-7.889978408813475
9.910820007324217,9.908833503723145,-7.83847188949585,0.03267842158675194,-7.902112483978271
9.87165927886963,9.908833503723145,-7.849178791046143,0.03202946111559868,-7.84564208984375
9.838071823120115,9.908833503723145,-7.849296092987059,0.03166811168193817,-7.834689140319824
9.915742874145508,9.908833503723145,-7.840825080871582,0.032162416726350784,-7.828444480895997
9.939088821411133,9.908833503723145,-7.83896255493164,0.032736532390117645,-7.861289978027342
9.740699768066406,9.908833503723145,-7.848089694976807,0.032628487795591354,-7.777058124542237
9.777298927307129,9.908833503723145,-7.8561859130859375,0.03228229656815529,-7.839259147644043
9.884782791137695,9.908833503723145,-7.85174322128296,0.03318121284246445,-7.835646152496339
9.606949806213379,9.908833503723145,-7.844196796417235,0.03446563333272933,-7.8595004081726065
9.88474178314209,9.908833503723145,-7.87227201461792,0.03524789959192276,-7.813389778137206
10.071515083312988,9.908833503723145,-7.81751251220703,0.03318808600306511,-7.801008224487304
10.08040142059326,9.908833503723145,-7.855812549591064,0.03556714951992035,-7.884660720825195
10.144506454467772,9.908833503723145,-7.9234209060668945,0.04503095149993896,-7.971799850463867
10.109930992126465,9.908833503723145,-7.861781120300293,0.05856763198971748,-7.910167694091795
10.028937339782715,9.908833503723145,-7.7959651947021475,0.057682987302541726,-7.824917316436767
10.025845527648924,9.908833503723145,-7.832716464996339,0.06721983104944229,-7.923159122467042
9.978492736816406,9.908833503723145,-7.860600948333741,0.056403134018182755,-7.834919452667235
9.82861328125,9.908833503723145,-7.87109088897705,0.04815350100398064,-7.869039058685303
9.824444770812988,9.908833503723145,-7.907964229583741,0.03926191851496696,-7.954765796661378
9.921987533569338,9.908833503723145,-7.8614182472228995,0.03374934569001198,-7.859389305114745
9.956390380859377,9.908833503723145,-7.857340335845947,0.033843573182821274,-7.832642555236816
9.949142456054688,9.908833503723145,-7.869101524353027,0.03490461781620979,-7.82519292831421
10.008152961730955,9.908833503723145,-7.859559535980224,0.03360673040151596,-7.868595123291015
9.999016761779783,9.908833503723145,-7.874499320983887,0.03510880097746849,-7.873381614685058
10.053574562072752,9.908833503723145,-7.885828018188477,0.0373464971780777,-7.890549182891845
10.016132354736328,9.908833503723145,-7.927449226379394,0.040833014994859695,-7.904950618743896
9.906779289245604,9.908833503723145,-7.836276054382323,0.045166291296482086,-7.779679775238037
9.734621047973633,9.908833503723145,-7.855463981628419,0.0414104238152504,-7.762783527374268
9.744524955749512,9.908833503723145,-7.865002632141113,0.03451700508594513,-7.92669153213501
9.68379497528076,9.908833503723145,-7.861417770385742,0.03359690681099892,-7.885896682739258
9.707276344299315,9.908833503723145,-7.856167316436767,0.03668058663606644,-7.867595672607421
9.779226303100586,9.908833503723145,-7.865962028503419,0.03959654271602631,-7.820367336273193
9.831644058227539,9.908833503723145,-7.810457706451416,0.04106125235557556,-7.817354202270509
9.698453903198242,9.908833503723145,-7.747848033905028,0.06314057856798172,-7.631402492523193
9.769707679748535,9.908833503723145,-7.796120166778564,0.04346814379096031,-7.722742080688477
9.865628242492676,9.908833503723145,-7.819862365722656,0.036834556609392166,-7.858473300933837
9.887416839599608,9.908833503723145,-7.832783222198486,0.03636663407087327,-7.793572425842285
9.941125869750977,9.908833503723145,-7.854547023773193,0.037730570882558816,-7.879476070404051
9.787948608398436,9.908833503723145,-7.826812267303466,0.034883759915828705,-7.773095130920409
9.874532699584961,9.908833503723145,-7.847801208496093,0.03297855705022812,-7.878899574279785
9.961681365966797,9.908833503723145,-7.840409278869631,0.03238765522837639,-7.830458641052246
9.88494396209717,9.908833503723145,-7.854134082794189,0.03358921781182289,-7.814531326293945
9.854865074157715,9.908833503723145,-7.841668128967285,0.03326234966516495,-7.831245422363281
9.860898971557615,9.908833503723145,-7.833055973052978,0.032536890357732766,-7.816129684448241
9.970333099365234,9.908833503723145,-7.831166744232178,0.032621324062347405,-7.857625484466552
9.921825408935545,9.908833503723145,-7.845175743103027,0.03346896544098854,-7.854452610015869
9.897125244140623,9.908833503723145,-7.8407883644104,0.03437061607837677,-7.817549228668211
10.007974624633787,9.908833503723145,-7.845411777496339,0.03230750933289528,-7.838676452636719
9.906926155090332,9.908833503723145,-7.868709564208984,0.03264240175485611,-7.883941650390626
9.80545139312744,9.908833503723145,-7.868645191192627,0.03314327448606491,-7.797854423522949
9.923823356628418,9.908833503723145,-7.856812953948975,0.03278021514415741,-7.885643005371093
9.917886734008787,9.908833503723145,-7.854912281036378,0.03243737667798996,-7.832499027252196
9.955801963806152,9.908833503723145,-7.869016170501711,0.03296952694654465,-7.908220291137694
9.888753890991211,9.908833503723145,-7.859822273254394,0.03310352936387062,-7.845223426818847
9.904762268066406,9.908833503723145,-7.856952667236328,0.03249000757932663,-7.92202615737915
9.865696907043455,9.908833503723145,-7.848937034606933,0.03255345672369003,-7.779846668243408
9.944224357604979,9.908833503723145,-7.842214584350587,0.031858496367931366,-7.8994431495666495
10.001276016235352,9.908833503723145,-7.85005521774292,0.03221647068858147,-7.855660915374755
10.058939933776855,9.908833503723145,-7.876553058624268,0.033584367483854294,-7.84748077392578
10.05032444000244,9.908833503723145,-7.841299533843993,0.03819213062524796,-7.893214702606201
10.101247787475584,9.908833503723145,-7.850081443786621,0.04458760842680931,-7.846684455871582
9.977030754089357,9.908833503723145,-7.85078477859497,0.05042709037661552,-7.913038730621338
9.883601188659668,9.908833503723145,-7.823568344116211,0.05034641176462173,-7.81039810180664
9.921805381774902,9.908833503723145,-7.890772342681885,0.041091181337833405,-7.882461071014403
9.87774658203125,9.908833503723145,-7.867310047149657,0.03370734676718712,-7.850408554077148
9.975793838500977,9.908833503723145,-7.852410316467285,0.032878030091524124,-7.869421958923341
9.993821144104006,9.908833503723145,-7.861761093139648,0.03277243301272392,-7.866321086883546
9.86215400695801,9.908833503723145,-7.882542610168458,0.034490957856178284,-7.907404899597168
9.899150848388672,9.908833503723145,-7.8521599769592285,0.03484286740422249,-7.850133419036865
9.842232704162596,9.908833503723145,-7.846948623657226,0.03324510529637337,-7.911694526672363
9.986715316772463,9.908833503723145,-7.844017028808594,0.0325661264359951,-7.795241832733153
9.890130043029783,9.908833503723145,-7.856132507324218,0.03300398960709572,-7.854370117187501
9.849629402160643,9.908833503723145,-7.850794315338135,0.03302479162812233,-7.78682279586792
9.823692321777344,9.908833503723145,-7.8350133895874015,0.03307292237877846,-7.803693771362304
9.889060974121092,9.908833503723145,-7.842793941497802,0.03319038078188896,-7.7898640632629395
9.8826847076416,9.908833503723145,-7.842852592468261,0.033481720834970474,-7.851412773132323
9.967796325683592,9.908833503723145,-7.8275628089904785,0.033071115612983704,-7.829966068267822
9.985374450683592,9.908833503723145,-7.834714889526366,0.033769503235816956,-7.815139293670654
9.945478439331055,9.908833503723145,-7.842910766601562,0.03595518693327904,-7.916626930236816
9.889248847961424,9.908833503723145,-7.858267784118653,0.035455673933029175,-7.865091323852539
9.958532333374023,9.908833503723145,-7.862658977508546,0.03312904015183449,-7.851088523864745
10.0270414352417,9.908833503723145,-7.8709187507629395,0.03276123106479645,-7.856362342834472
9.768603324890137,9.908833503723145,-7.888936519622802,0.03497650846838951,-7.904592037200926
9.860340118408205,9.908833503723145,-7.877288818359374,0.035069771111011505,-7.8336143493652335
9.98817539215088,9.908833503723145,-7.839550495147706,0.033112481236457825,-7.8039913177490225
10.07423973083496,9.908833503723145,-7.865358352661133,0.03431423380970955,-7.91717004776001
9.949511528015137,9.908833503723145,-7.900946140289306,0.041720066219568246,-7.796606540679932
9.928455352783203,9.908833503723145,-7.853960037231444,0.040005967020988464,-7.88249635696411
9.973358154296877,9.908833503723145,-7.875010013580321,0.036283474415540695,-7.884368896484374
9.816720962524414,9.908833503723145,-7.886020183563232,0.034271597862243645,-7.904850006103516
9.902129173278809,9.908833503723145,-7.886986255645752,0.03351157158613205,-7.917712211608887
9.889034271240234,9.908833503723145,-7.855835437774657,0.032740820199251175,-7.838397979736328
9.852684020996092,9.908833503723145,-7.851809978485107,0.03276866674423218,-7.890779495239258
9.879068374633789,9.908833503723145,-7.836085796356201,0.03223879262804985,-7.831267833709715
9.965466499328612,9.908833503723145,-7.830760478973389,0.032599300146102905,-7.857280731201171
9.889752388000488,9.908833503723145,-7.8423943519592285,0.03311709687113762,-7.828144550323486
10.010679244995115,9.908833503723145,-7.834913253784179,0.03314567729830742,-7.903233528137206
9.919345855712889,9.908833503723145,-7.84907579421997,0.034071680158376694,-7.812748432159424
9.889476776123047,9.908833503723145,-7.846442699432373,0.034830380231142044,-7.832427024841309
9.950201988220215,9.908833503723145,-7.85394239425659,0.03307792916893959,-7.879248142242431
9.927440643310547,9.908833503723145,-7.8591227531433105,0.03249092400074005,-7.843633651733398
9.910988807678223,9.908833503723145,-7.863180637359619,0.03343150392174721,-7.907143115997314
10.04110050201416,9.908833503723145,-7.850327014923095,0.03308054432272911,-7.860849857330321
10.013358116149902,9.908833503723145,-7.8631181716918945,0.03368498012423515,-7.875636100769043
9.971151351928713,9.908833503723145,-7.926148891448975,0.03599041327834129,-7.882796287536621
9.987051963806152,9.908833503723145,-7.951581478118896,0.036291200667619705,-7.896589279174803
10.159416198730469,9.908833503723145,-7.877321720123291,0.037896797060966485,-7.839313983917235
10.11522388458252,9.908833503723145,-7.927315711975098,0.043871019035577774,-7.89548921585083
10.001667022705078,9.908833503723145,-7.994153499603271,0.05344005674123764,-7.921973705291747
10.112680435180664,9.908833503723145,-8.015929222106934,0.05140689387917519,-8.035545349121092
10.20087718963623,9.908833503723145,-7.91863775253296,0.05318265780806541,-7.8850154876708975
10.345169067382812,9.908833503723145,-8.088762283325195,0.05937076359987258,-8.20814514160156
10.322091102600096,9.908833503723145,-7.977020263671875,0.08544354140758513,-7.9267578125
10.18118381500244,9.908833503723145,-7.700552463531494,0.0796721503138542,-7.772448539733887
10.079806327819824,9.908833503723145,-7.752704143524171,0.09472019970417023,-7.636600494384765
9.748787879943848,9.908833503723145,-7.722733020782471,0.08601656556129454,-7.734275817871093
9.67893314361572,9.908833503723145,-7.83920431137085,0.06220056489109993,-7.887734889984131
9.888403892517088,9.908833503723145,-7.826647758483887,0.0386885330080986,-7.846002578735351
9.871551513671875,9.908833503723145,-7.817885875701904,0.0351664200425148,-7.791406154632568
9.91001796722412,9.908833503723145,-7.867203235626221,0.03401742875576019,-7.802992820739745
9.876345634460447,9.908833503723145,-7.8209810256958,0.034705039113759995,-7.822964668273925
9.846746444702147,9.908833503723145,-7.831847190856933,0.032902229577302926,-7.880472183227539
9.814963340759277,9.908833503723145,-7.835148334503175,0.031964149326086044,-7.848783493041992
9.71391487121582,9.908833503723145,-7.8378844261169425,0.03325660899281502,-7.895947933197021
9.679515838623047,9.908833503723145,-7.8402934074401855,0.0349159799516201,-7.891255378723144
9.80539798736572,9.908833503723145,-7.840605735778808,0.03664068505167961,-7.886127948760985
9.772332191467283,9.908833503723145,-7.810345649719238,0.03641713783144951,-7.87029981613159
9.91542053222656,9.908833503723145,-7.846055507659912,0.039873484522104256,-7.828970909118653
10.021331787109377,9.908833503723145,-7.837906360626221,0.04353402182459831,-7.89155912399292
10.007073402404783,9.908833503723145,-7.853661060333253,0.04079436510801315,-7.862013816833496
9.925722122192385,9.908833503723145,-7.884739398956298,0.03738009184598923,-7.865479946136474
9.963505744934082,9.908833503723145,-7.861705780029296,0.03802261501550674,-7.880360126495361
9.95313549041748,9.908833503723145,-7.8770647048950195,0.03495156764984131,-7.9033284187316895
10.007337570190428,9.908833503723145,-7.89096212387085,0.0341377891600132,-7.857788085937501
10.006657600402832,9.908833503723145,-7.885350227355957,0.03563881665468216,-7.883201122283935
9.946907997131348,9.908833503723145,-7.894126415252685,0.03713935241103172,-7.930208683013917
10.024798393249512,9.908833503723145,-7.918133735656737,0.036979153752326965,-7.929210662841795
10.049745559692383,9.908833503723145,-7.862576007843018,0.0379919670522213,-7.887969017028808
9.99718379974365,9.908833503723145,-7.898005962371825,0.0422135591506958,-7.928664684295654
9.90254497528076,9.908833503723145,-7.902760982513427,0.045499950647354126,-7.96061086654663
10.089007377624512,9.908833503723145,-7.855053424835205,0.03907347470521927,-7.893651008605957
10.098747253417969,9.908833503723145,-7.87668752670288,0.03695576265454292,-7.842124938964843
9.732481956481934,9.908833503723145,-7.999783992767334,0.04060522094368935,-8.06023120880127
10.047578811645508,9.908833503723145,-7.923652172088622,0.03767812624573708,-7.980873107910157
10.170191764831541,9.908833503723145,-7.867089271545409,0.03526730090379715,-7.85526943206787
10.023768424987791,9.908833503723145,-7.99582815170288,0.04025787115097046,-7.996894359588622
10.206545829772947,9.908833503723145,-7.931499004364013,0.06187694892287254,-8.086195945739746
10.165176391601562,9.908833503723145,-7.83782911300659,0.05556902661919594,-7.825324058532714
9.939881324768066,9.908833503723145,-7.841252803802489,0.060240920633077615,-7.8423447608947745
9.697951316833496,9.908833503723145,-7.855343341827392,0.06667208671569824,-7.806444168090819
9.91530990600586,9.908833503723145,-7.86182689666748,0.0404047705233097,-7.919382095336913
9.895744323730467,9.908833503723145,-7.845472335815429,0.033354103565216064,-7.831659317016602
9.920647621154783,9.908833503723145,-7.869096279144286,0.033626653254032135,-7.888231277465821
9.907277107238768,9.908833503723145,-7.8537821769714355,0.03281933814287186,-7.804318428039551


==> data/single_task_inference_result/cheetah/cheetah_single_task_inference_trajectories/10.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.4252027571201325,5.532130241394042,-1.772883057594299,3.2790184020996094,0.6001678109169006
1.059076905250549,5.532130241394042,-3.9150121212005615,0.3133962154388428,-7.69022512435913
1.5140879154205322,5.532130241394042,-3.752871036529541,0.09168962389230728,-3.4071519374847408
2.0338597297668457,5.532130241394042,-3.710907697677612,0.06861437112092972,-3.7975316047668457
2.5881576538085938,5.532130241394042,-3.7236483097076416,0.04892231523990631,-3.785531997680664
3.2087481021881104,5.532130241394042,-3.78628134727478,0.037451643496751785,-3.7542355060577393
3.6969497203826895,5.532130241394042,-3.8022856712341304,0.037948060780763626,-3.8103649616241455
4.167950630187988,5.532130241394042,-3.8258135318756095,0.038726333528757095,-3.880827903747559
4.5060062408447275,5.532130241394042,-3.8708980083465576,0.04399356991052628,-3.90479040145874
4.840761661529541,5.532130241394042,-3.5131428241729736,0.05372877046465874,-3.4687507152557373
5.085198879241943,5.532130241394042,-3.5096833705902095,0.06529229134321213,-3.615684509277344
5.1584105491638175,5.532130241394042,-3.571089029312134,0.05730519071221352,-3.6824631690979
5.23273754119873,5.532130241394042,-3.7445700168609615,0.06293930113315582,-3.783017158508301
5.251717567443848,5.532130241394042,-3.685450315475464,0.05422321334481239,-3.652800559997559
5.261664867401123,5.532130241394042,-3.808901309967041,0.0564061738550663,-3.813241958618164
5.33550500869751,5.532130241394042,-3.694369554519653,0.055223334580659866,-3.7420492172241206
5.260111808776856,5.532130241394042,-3.6017305850982666,0.03852038457989693,-3.5055296421051025
5.262229442596436,5.532130241394042,-3.799161434173584,0.04588313400745392,-3.7586653232574463
5.372127056121825,5.532130241394042,-3.769952058792114,0.0367404893040657,-3.742821931838989
5.496382236480713,5.532130241394042,-3.783348321914673,0.03199656307697296,-3.8254241943359375
5.5121049880981445,5.532130241394042,-3.6821081638336177,0.03083656169474125,-3.694524765014648
5.589268684387207,5.532130241394042,-3.734155178070068,0.0325753279030323,-3.7390410900115967
5.648342609405518,5.532130241394042,-3.7524931430816646,0.031028522178530693,-3.7839410305023193
5.5343523025512695,5.532130241394042,-3.746383905410767,0.029746076092123985,-3.729774475097656
5.564915180206299,5.532130241394042,-3.7095177173614498,0.025245493277907368,-3.747988224029541
5.611162662506104,5.532130241394042,-3.719536781311035,0.024891920387744904,-3.748332738876343
5.507187843322754,5.532130241394042,-3.7390835285186768,0.02585103176534176,-3.7509536743164062
5.560054779052734,5.532130241394042,-3.723371744155884,0.025074873119592663,-3.7735438346862793
5.519998550415039,5.532130241394042,-3.7343595027923584,0.02393607795238495,-3.727826595306397
5.511333942413329,5.532130241394042,-3.7255358695983887,0.023748569190502167,-3.729691743850708
5.53569221496582,5.532130241394042,-3.7198245525360103,0.02280627563595772,-3.7097668647766113
5.4436516761779785,5.532130241394042,-3.715853929519653,0.02241148427128792,-3.703023910522461
5.561532974243164,5.532130241394042,-3.715818405151367,0.02262826636433601,-3.694826126098633
5.624006748199463,5.532130241394042,-3.7167701721191406,0.0228804312646389,-3.7195231914520255
5.646172523498535,5.532130241394042,-3.7267887592315674,0.023410502821207047,-3.71959924697876
5.5405449867248535,5.532130241394042,-3.7423920631408687,0.025411425158381466,-3.756335020065308
5.569400787353516,5.532130241394042,-3.7459170818328857,0.028311971575021744,-3.72369647026062
5.654532909393311,5.532130241394042,-3.7439706325531006,0.025694642215967175,-3.7726659774780273
5.576116561889648,5.532130241394042,-3.760129451751709,0.02696311287581921,-3.7796785831451416
5.569816112518311,5.532130241394042,-3.7419545650482178,0.02650109492242336,-3.7470996379852286
5.598471164703369,5.532130241394042,-3.747367382049561,0.026263359934091568,-3.758427143096924
5.549434185028076,5.532130241394042,-3.731123924255371,0.026867650449275967,-3.6868753433227535
5.5851640701293945,5.532130241394042,-3.729067325592041,0.026397185400128365,-3.7186548709869376
5.457150459289551,5.532130241394042,-3.7370452880859375,0.02555877715349197,-3.7412145137786874
5.480343818664551,5.532130241394042,-3.730475187301636,0.025311715900897976,-3.772582054138184
5.547472953796387,5.532130241394042,-3.7195169925689697,0.024018784984946247,-3.691342830657959
5.530067443847656,5.532130241394042,-3.7179522514343266,0.023346442729234692,-3.713866472244263
5.618670463562012,5.532130241394042,-3.7161715030670166,0.022850813344120976,-3.779767036437988
5.546553134918213,5.532130241394042,-3.732677698135376,0.025243265554308888,-3.717416763305664
5.519430637359619,5.532130241394042,-3.720337152481079,0.024884087964892387,-3.729159116744995
5.445791721343993,5.532130241394042,-3.7186105251312256,0.02318204753100872,-3.705081224441528
5.455628395080566,5.532130241394042,-3.714729070663452,0.023645833134651184,-3.691863775253296
5.486891269683838,5.532130241394042,-3.722297430038452,0.02334427274763584,-3.724598407745361
5.565958499908447,5.532130241394042,-3.717866897583008,0.023217458277940754,-3.686836719512939
5.550230979919434,5.532130241394042,-3.7204539775848393,0.02450324967503548,-3.708221197128296
5.479257106781006,5.532130241394042,-3.7351546287536626,0.025561805814504623,-3.697052001953125
5.63959503173828,5.532130241394042,-3.71979022026062,0.024051185697317123,-3.7270321846008305
5.646322727203369,5.532130241394042,-3.7206885814666744,0.024368837475776672,-3.732062101364136
5.632726669311523,5.532130241394042,-3.728568315505981,0.025168308988213536,-3.728329181671143
5.556375980377196,5.532130241394042,-3.7133932113647456,0.026992082595825195,-3.7291009426116943
5.248515605926514,5.532130241394042,-3.7318511009216313,0.03038063459098339,-3.7399284839630127
5.314776420593262,5.532130241394042,-3.7112534046173096,0.028357774019241333,-3.6551337242126465
5.531535625457764,5.532130241394042,-3.729708671569824,0.026697618886828423,-3.657972574234009
5.539063930511475,5.532130241394042,-3.739004850387573,0.0247974656522274,-3.7046773433685294
5.41358518600464,5.532130241394042,-3.7435002326965328,0.022874580696225166,-3.7242510318756095
5.50039529800415,5.532130241394042,-3.725106239318848,0.027921894565224648,-3.7502202987670894
5.518744945526123,5.532130241394042,-3.721235752105713,0.025272946804761887,-3.682586431503296
5.4070348739624015,5.532130241394042,-3.7126967906951904,0.022178834304213524,-3.7209312915802
5.275403022766112,5.532130241394042,-3.714454412460327,0.02321162447333336,-3.739960670471192
5.277817249298096,5.532130241394042,-3.714566946029663,0.025511983782052997,-3.72252893447876
5.360659122467041,5.532130241394042,-3.7297337055206294,0.02566026709973812,-3.752089977264404
5.421660900115967,5.532130241394042,-3.7250959873199454,0.026942895725369453,-3.720083236694336
5.439643383026123,5.532130241394042,-3.725575208663941,0.02835809998214245,-3.702394723892212
5.525010585784912,5.532130241394042,-3.75788688659668,0.036854900419712074,-3.7450942993164062
5.431457996368408,5.532130241394042,-3.7730081081390385,0.032296858727931976,-3.8094317913055415
5.452740669250488,5.532130241394042,-3.720866680145264,0.027017062529921528,-3.740457057952881
5.387897491455078,5.532130241394042,-3.7161495685577393,0.025381356477737423,-3.7226865291595455
5.333796501159668,5.532130241394042,-3.7223742008209224,0.024711875244975087,-3.749433755874634
5.325430870056152,5.532130241394042,-3.7255458831787114,0.025125596672296524,-3.6924195289611816
5.376927852630615,5.532130241394042,-3.721527099609375,0.027514971792697903,-3.6971738338470455
5.395235538482666,5.532130241394042,-3.7203314304351807,0.027154600247740746,-3.7469222545623775
5.5151801109313965,5.532130241394042,-3.7190465927124015,0.02829243056476116,-3.737213611602783
5.584832668304443,5.532130241394042,-3.7808778285980225,0.034332334995269775,-3.8245816230773926
5.668559074401856,5.532130241394042,-3.751665115356445,0.03074266575276852,-3.755786180496216
5.69902801513672,5.532130241394042,-3.78107476234436,0.032290268689394,-3.795586109161377
5.645062446594238,5.532130241394042,-3.836802482604981,0.03349931165575981,-3.845577955245972
5.573717117309569,5.532130241394042,-3.7298629283905034,0.0326363779604435,-3.730355262756348
5.506101608276367,5.532130241394042,-3.720782995223999,0.029501294717192646,-3.781858444213867
5.464786052703857,5.532130241394042,-3.7113978862762447,0.026764703914523125,-3.681654691696167
5.468005657196045,5.532130241394042,-3.712410688400269,0.026498965919017792,-3.681625843048096
5.45993185043335,5.532130241394042,-3.7178671360015865,0.024352492764592167,-3.6956377029418954
5.5950708389282235,5.532130241394042,-3.716493368148804,0.023590480908751488,-3.7125864028930655
5.605943202972412,5.532130241394042,-3.7181646823883057,0.025298846885561943,-3.729250192642212
5.459386825561523,5.532130241394042,-3.7543132305145264,0.02691611647605896,-3.725275993347168
5.322325706481934,5.532130241394042,-3.729027509689331,0.02550807222723961,-3.731746673583984
5.366025924682617,5.532130241394042,-3.709060430526733,0.02560892142355442,-3.676668167114258
5.528060436248779,5.532130241394042,-3.720313310623169,0.02559046633541584,-3.714098930358887
5.488894462585449,5.532130241394042,-3.7313945293426514,0.02547775022685528,-3.705087423324585
5.472727298736572,5.532130241394042,-3.7062506675720206,0.024565691128373143,-3.7229404449462886
5.370351314544678,5.532130241394042,-3.7085018157958975,0.027101287618279457,-3.722919464111328
5.290684223175049,5.532130241394042,-3.716612100601196,0.025463266298174855,-3.7016100883483887
5.36405086517334,5.532130241394042,-3.71939754486084,0.024231251329183575,-3.6827580928802486
5.4004125595092765,5.532130241394042,-3.717737436294556,0.026131950318813324,-3.724100589752197
5.444923877716064,5.532130241394042,-3.720480680465698,0.026946486905217167,-3.7087674140930176
5.590242385864258,5.532130241394042,-3.7402160167694087,0.03724661469459534,-3.7084233760833745
5.622386932373047,5.532130241394042,-3.776402235031128,0.03212495893239975,-3.7701377868652335
5.402626037597656,5.532130241394042,-3.783105373382568,0.030209841206669807,-3.764624357223511
5.471808910369873,5.532130241394042,-3.716687440872192,0.026105124503374096,-3.672340869903565
5.426807880401611,5.532130241394042,-3.7013072967529297,0.025181969627738,-3.7061700820922847
5.4233946800231925,5.532130241394042,-3.7160916328430176,0.02431831508874893,-3.737530708312988
5.4549760818481445,5.532130241394042,-3.723551988601685,0.02530713565647602,-3.7184224128723136
5.510622501373291,5.532130241394042,-3.704059839248657,0.02662704698741436,-3.645950317382813
5.6625847816467285,5.532130241394042,-3.7084708213806152,0.025774428620934486,-3.7106907367706294
5.5528783798217765,5.532130241394042,-3.726184606552124,0.027732713147997856,-3.7491159439086914
5.576014518737793,5.532130241394042,-3.698700666427612,0.026707002893090248,-3.6648633480072017
5.50067949295044,5.532130241394042,-3.6998264789581294,0.02501672506332397,-3.7043366432189937
5.592431068420409,5.532130241394042,-3.714979410171509,0.02499075047671795,-3.7472991943359375
5.585521221160889,5.532130241394042,-3.7371630668640137,0.024834211915731434,-3.7553517818450928
5.600242614746094,5.532130241394042,-3.746753931045532,0.024303302168846127,-3.718884468078613
5.575761318206787,5.532130241394042,-3.726263523101807,0.025409424677491188,-3.7511458396911617
5.4595417976379395,5.532130241394042,-3.7377879619598393,0.027273258194327354,-3.730700969696045
5.486441612243652,5.532130241394042,-3.744970560073853,0.02650036849081516,-3.7515015602111816
5.579829216003418,5.532130241394042,-3.724206924438477,0.024570699781179428,-3.743797779083252
5.561781883239745,5.532130241394042,-3.7275640964508057,0.023677431046962735,-3.681727647781372
5.553778648376465,5.532130241394042,-3.727391481399536,0.02322373166680336,-3.7202107906341553
5.4566850662231445,5.532130241394042,-3.743610620498657,0.024886514991521835,-3.73589539527893
5.417168617248535,5.532130241394042,-3.7327377796173096,0.02458784729242325,-3.6890239715576167
5.5067057609558105,5.532130241394042,-3.730143785476685,0.023997899144887924,-3.7442770004272465
5.453927516937256,5.532130241394042,-3.723222970962525,0.023604411631822583,-3.7247157096862793
5.530090808868408,5.532130241394042,-3.7209668159484863,0.02370017021894455,-3.721781492233276
5.325662136077881,5.532130241394042,-3.716734170913696,0.025434179231524467,-3.667968511581421
5.358683586120605,5.532130241394042,-3.722422361373901,0.024163970723748207,-3.752073049545288
5.384596347808838,5.532130241394042,-3.7261064052581783,0.024064112454652783,-3.7684459686279297
5.414836406707764,5.532130241394042,-3.7292764186859126,0.025817591696977612,-3.738723039627075
5.430558681488037,5.532130241394042,-3.728474140167236,0.02684309147298336,-3.7165236473083496
5.469052791595458,5.532130241394042,-3.6568140983581534,0.03385099023580551,-3.6317508220672607
5.658297538757324,5.532130241394042,-3.671131134033203,0.03210882470011711,-3.619775056838989
5.572320938110352,5.532130241394042,-3.7030937671661377,0.029892189428210255,-3.6632809638977046
5.605328559875488,5.532130241394042,-3.7212183475494385,0.02744337171316147,-3.7002699375152583
5.635113716125488,5.532130241394042,-3.7306208610534664,0.028213161975145336,-3.701606035232544
5.529448509216309,5.532130241394042,-3.8071856498718257,0.030455222353339195,-3.793895483016968
5.48976993560791,5.532130241394042,-3.7153973579406734,0.02719479613006115,-3.7381186485290527
5.575536251068115,5.532130241394042,-3.718973636627197,0.02535252459347248,-3.7129843235015865
5.51109743118286,5.532130241394042,-3.712800025939941,0.02454420179128647,-3.7194640636444087
5.510139942169189,5.532130241394042,-3.7123966217041016,0.02277307771146297,-3.7094533443450928
5.4544005393981925,5.532130241394042,-3.714988470077514,0.022378945723176,-3.773417234420776
5.3362555503845215,5.532130241394042,-3.710848569869995,0.02321088872849941,-3.7392537593841553
5.1950273513793945,5.532130241394042,-3.713936567306519,0.023527296259999275,-3.6958193778991695
5.196299076080321,5.532130241394042,-3.7162761688232417,0.024665743112564087,-3.6856729984283447
5.220855712890625,5.532130241394042,-3.72779369354248,0.02683671750128269,-3.7054142951965328
5.213813304901123,5.532130241394042,-3.7460274696350098,0.028470249846577644,-3.7103924751281734
5.5516767501831055,5.532130241394042,-3.777675151824951,0.030294815078377724,-3.74634313583374
5.455087661743164,5.532130241394042,-3.759323120117188,0.040689289569854736,-3.7376067638397217
5.404628276824951,5.532130241394042,-3.702938556671143,0.03549910709261894,-3.643049478530884
5.376197338104248,5.532130241394042,-3.741028308868408,0.03302961215376854,-3.6764757633209224
5.359801292419434,5.532130241394042,-3.7163834571838374,0.02936253696680069,-3.6895396709442134
5.228221893310546,5.532130241394042,-3.7243373394012447,0.025515707209706303,-3.6964116096496578
5.203023433685304,5.532130241394042,-3.7242414951324463,0.02642513066530228,-3.7264156341552734
5.297597885131836,5.532130241394042,-3.730640649795532,0.028721703216433525,-3.7001874446868896
5.539442539215088,5.532130241394042,-3.7361152172088623,0.029407909139990807,-3.7367722988128658
5.71466064453125,5.532130241394042,-3.7338380813598633,0.03054019436240196,-3.757772207260132
5.624341011047363,5.532130241394042,-3.7590646743774414,0.03836006298661232,-3.7793219089508057
5.651916027069092,5.532130241394042,-3.789204835891724,0.03891287371516228,-3.840707540512085
5.6029300689697275,5.532130241394042,-3.7718498706817623,0.03477931395173073,-3.7677698135375977
5.60513973236084,5.532130241394042,-3.7245609760284415,0.030483830720186237,-3.6869370937347408
5.572698116302489,5.532130241394042,-3.7367947101593018,0.03017931804060936,-3.768163919448853
5.679359436035156,5.532130241394042,-3.736515045166016,0.02811236307024956,-3.7216844558715825
5.6520981788635245,5.532130241394042,-3.716074466705322,0.028292829170823097,-3.73811411857605
5.690844535827637,5.532130241394042,-3.7068386077880855,0.029559632763266563,-3.7439661026000977
5.708518505096436,5.532130241394042,-3.739922046661377,0.033820804208517075,-3.708270072937012
5.754679679870605,5.532130241394042,-3.7415308952331534,0.03737012669444084,-3.742043256759644
5.522457122802734,5.532130241394042,-3.696323156356812,0.03153723478317261,-3.7312953472137447
5.34671688079834,5.532130241394042,-3.652321100234985,0.02614263631403446,-3.647775173187256
5.140905380249024,5.532130241394042,-3.647315502166748,0.02799132280051708,-3.616999864578247
5.302567958831787,5.532130241394042,-3.6730141639709473,0.0286779310554266,-3.6813580989837646
5.379177570343018,5.532130241394042,-3.722853422164917,0.02704729698598385,-3.6928207874298096
5.543463230133057,5.532130241394042,-3.7257399559021,0.027520496398210526,-3.7408740520477295
5.647090435028076,5.532130241394042,-3.719839811325073,0.030182318761944767,-3.687088251113892
5.539903163909912,5.532130241394042,-3.7678267955780025,0.032009534537792206,-3.7564277648925777
5.576374053955078,5.532130241394042,-3.7316815853118896,0.028876736760139465,-3.74061131477356
5.521147727966309,5.532130241394042,-3.7197196483612065,0.026774941012263295,-3.724923610687256
5.448490142822266,5.532130241394042,-3.718938827514648,0.024043725803494453,-3.716818332672119
5.50165605545044,5.532130241394042,-3.722004175186157,0.024077219888567924,-3.756046056747437
5.651894569396973,5.532130241394042,-3.7184553146362305,0.022936109453439713,-3.7427783012390137
5.620391845703125,5.532130241394042,-3.708477973937988,0.02349536120891571,-3.719760894775391
5.48044490814209,5.532130241394042,-3.71867036819458,0.02388400211930275,-3.7372510433197026
5.33348512649536,5.532130241394042,-3.7207863330841056,0.026494910940527916,-3.743462085723877
5.318508625030518,5.532130241394042,-3.698200941085816,0.02631500549614429,-3.653795003890991
5.3331475257873535,5.532130241394042,-3.7186806201934814,0.026051031425595284,-3.7341241836547847
5.404941558837891,5.532130241394042,-3.7255601882934566,0.026329811662435528,-3.7746737003326416
5.311500549316406,5.532130241394042,-3.722744226455688,0.02741912007331848,-3.682754039764404
5.438354969024657,5.532130241394042,-3.7600502967834473,0.03578810766339302,-3.808521509170532
5.543051242828369,5.532130241394042,-3.7284758090972896,0.03339998051524162,-3.753038883209229
5.487137794494629,5.532130241394042,-3.724283456802368,0.03071838431060314,-3.724319696426392
5.380748271942139,5.532130241394042,-3.701784372329712,0.02533201314508915,-3.729789018630981
5.243801593780518,5.532130241394042,-3.706399440765381,0.02561261691153049,-3.721381425857544
5.424985408782959,5.532130241394042,-3.717111110687256,0.02483468502759933,-3.726586103439331
5.586099147796631,5.532130241394042,-3.7148995399475098,0.02488812804222107,-3.714336395263672
5.70090913772583,5.532130241394042,-3.724409818649292,0.02673191949725151,-3.7467205524444576
5.685915470123291,5.532130241394042,-3.767743587493896,0.03039797954261303,-3.761541366577149


==> data/single_task_inference_result/cheetah/cheetah_single_task_inference_trajectories/11.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.4582975804805756,0.683620035648346,-1.772883057594299,3.2790184020996094,0.6429659128189087
0.5973073244094849,0.683620035648346,-0.03349930047988892,1.197813868522644,1.1272566318511963
0.21337842941284177,0.683620035648346,0.9856042861938477,0.3542722463607788,1.7861257791519165
-0.07912158966064453,0.683620035648346,0.898441195487976,0.10213562846183775,0.6430829167366028
0.29036739468574524,0.683620035648346,0.8216115236282349,0.04877301305532456,0.7642368078231812
0.5914746522903441,0.683620035648346,0.7930203676223754,0.031139984726905823,0.8521130084991454
0.6926795840263367,0.683620035648346,0.785601258277893,0.030807064846158028,0.7673171758651732
0.7057851552963257,0.683620035648346,0.8084439039230346,0.030128344893455505,0.7773603200912476
0.6090620756149292,0.683620035648346,0.8096257448196411,0.02731335535645485,0.7760505676269531
0.5997915267944336,0.683620035648346,0.814661979675293,0.026982907205820084,0.7980709671974182
0.6519097089767456,0.683620035648346,0.8308420181274414,0.025260627269744877,0.8537909984588622
0.7551182508468629,0.683620035648346,0.8237690925598145,0.02409174293279648,0.7984936237335205
0.769507646560669,0.683620035648346,0.8204849958419799,0.02463449537754059,0.8212962746620177
0.7826011776924133,0.683620035648346,0.8045848608016967,0.025902749970555305,0.7828429937362672
0.741661548614502,0.683620035648346,0.7794982194900512,0.027442578226327896,0.7765693664550781
0.6841650009155273,0.683620035648346,0.7788740396499634,0.028976233676075932,0.7699663639068604
0.557266354560852,0.683620035648346,0.7917395830154419,0.02768566273152828,0.773667573928833
0.6226724982261658,0.683620035648346,0.8110908269882202,0.025564512237906453,0.8050227761268615
0.6042473316192627,0.683620035648346,0.8283710479736328,0.024470333009958267,0.8317014575004578
0.6863426566123961,0.683620035648346,0.8249211311340333,0.02454870007932186,0.8179564476013182
0.6869214773178101,0.683620035648346,0.829940915107727,0.024695996195077896,0.8137426376342772
0.7082497477531433,0.683620035648346,0.8349877595901489,0.02515061944723129,0.8524075150489806
0.7182682752609253,0.683620035648346,0.827142596244812,0.024374013766646385,0.8436039090156555
0.8750048875808717,0.683620035648346,0.8113590478897095,0.024449981749057766,0.8236247897148131
0.7902961373329161,0.683620035648346,0.8210669755935669,0.02416994795203209,0.8294208049774171
0.7281820774078369,0.683620035648346,0.8218339681625366,0.02593804895877838,0.8418391346931458
0.683236300945282,0.683620035648346,0.8108739852905273,0.02536150254309177,0.816224694252014
0.456257700920105,0.683620035648346,0.7971762418746947,0.026543240994215008,0.8585524559020995
0.3994089663028717,0.683620035648346,0.8223189115524293,0.026848416775465008,0.8399328589439392
0.5405697226524353,0.683620035648346,0.8187741041183471,0.02518918737769127,0.8256548047065735
0.5231939554214478,0.683620035648346,0.8100537061691283,0.026245493441820145,0.8129026293754578
0.6606801152229309,0.683620035648346,0.7909685373306273,0.028328204527497288,0.7614843249320983
0.6721914410591124,0.683620035648346,0.8102151155471802,0.03335683047771454,0.7809130549430846
0.6734007596969604,0.683620035648346,0.8116077184677123,0.02976606972515583,0.7933509349822998
0.5797362327575684,0.683620035648346,0.8322170972824096,0.028494806960225105,0.8397969603538513
0.5598510503768921,0.683620035648346,0.8366090059280396,0.026664540171623227,0.8700361251831055
0.5744827389717102,0.683620035648346,0.8362588882446289,0.024054052308201786,0.8038450479507446
0.5898998975753784,0.683620035648346,0.8262491226196289,0.024829689413309097,0.8203587532043458
0.5778420567512512,0.683620035648346,0.8165408372879027,0.02595962211489677,0.7732075452804564
0.6361144781112671,0.683620035648346,0.8283277750015258,0.03035336174070835,0.8469069004058838
0.6051825284957886,0.683620035648346,0.8290767669677734,0.029045144096016884,0.830386996269226
0.6710242033004761,0.683620035648346,0.843032717704773,0.026558237150311474,0.8319908976554871
0.6308287978172302,0.683620035648346,0.8335649967193604,0.02609080635011196,0.8338775038719177
0.4903337359428406,0.683620035648346,0.84209942817688,0.02527942694723606,0.8606322407722473
0.4895824491977692,0.683620035648346,0.8417338132858275,0.024983743205666546,0.8581688404083253
0.6147195100784302,0.683620035648346,0.839145541191101,0.025890029966831207,0.8705768585205078
0.640803337097168,0.683620035648346,0.8215745687484741,0.026160992681980133,0.8440911769866942
0.5605147480964661,0.683620035648346,0.8258475065231323,0.0269803274422884,0.8523124456405639
0.519451081752777,0.683620035648346,0.8271667957305907,0.03226827457547188,0.8979858160018922
0.5072844624519348,0.683620035648346,0.8360320329666138,0.028234655037522316,0.8403421640396118
0.6169134378433228,0.683620035648346,0.8270821571350098,0.026317209005355835,0.8358521461486816
0.5512439608573914,0.683620035648346,0.8196799755096436,0.027058558538556095,0.7958782315254211
0.5879338979721069,0.683620035648346,0.8300884962081909,0.02930650301277637,0.8354321122169495
0.5347089767456055,0.683620035648346,0.8007580041885376,0.030045559629797932,0.8196008205413817
0.45829010009765625,0.683620035648346,0.8205113410949707,0.027832992374897003,0.8576771616935731
0.528014063835144,0.683620035648346,0.8383113145828246,0.027624895796179768,0.8389216661453246
0.6114132404327393,0.683620035648346,0.8027460575103759,0.028300093486905094,0.7764957547187805
0.5818142890930176,0.683620035648346,0.8125182390213012,0.0283228550106287,0.8235317468643187
0.6698852181434631,0.683620035648346,0.8308681249618529,0.029732137918472287,0.8480972647666931
0.7257185578346252,0.683620035648346,0.8142277002334594,0.02933037281036377,0.7999924421310426
0.7849044799804686,0.683620035648346,0.827009081840515,0.02613422460854053,0.7975735068321229
0.8030186891555786,0.683620035648346,0.8023047447204589,0.02605888992547989,0.7964295148849486
0.7119206190109253,0.683620035648346,0.8043603897094727,0.02853202447295189,0.787655770778656
0.8772985339164733,0.683620035648346,0.823058009147644,0.026400282979011532,0.8616023063659669
0.8660742044448851,0.683620035648346,0.788504958152771,0.026455244049429893,0.8200488090515136
0.9441694021224976,0.683620035648346,0.7524752616882323,0.030285548418760296,0.7924150824546814
0.9515566229820253,0.683620035648346,0.795924425125122,0.032559845596551895,0.7672445774078369
1.0146104097366333,0.683620035648346,0.5187309980392456,0.03652467578649521,0.5968484282493591
1.092913508415222,0.683620035648346,0.31141313910484314,0.052033130079507835,0.33235275745391846
1.2214939594268799,0.683620035648346,0.12480297684669495,0.0383264422416687,0.1425805687904358
1.1665000915527344,0.683620035648346,0.5204821825027466,0.07088880985975266,0.5514982342720032
0.9294485449790953,0.683620035648346,0.7957717180252075,0.061991728842258446,0.9213031530380248
0.7348209023475648,0.683620035648346,0.747130274772644,0.04245281592011452,0.7806742191314697
0.7064540982246399,0.683620035648346,0.7363483905792236,0.03803206235170364,0.7406204342842102
0.8123317360877991,0.683620035648346,0.767509937286377,0.03431616351008415,0.7887015342712401
0.5689260959625244,0.683620035648346,0.7830080986022949,0.03154046833515167,0.7644813060760498
0.5341849327087401,0.683620035648346,0.835163950920105,0.027044080197811127,0.8574178814888
0.44157829880714417,0.683620035648346,0.8331061601638795,0.025007396936416623,0.8232827186584472
0.38337489962577814,0.683620035648346,0.8367549180984497,0.02604883164167404,0.8091814517974852
0.4138219952583313,0.683620035648346,0.8259440660476685,0.02796339988708496,0.8148275017738342
0.4422270357608795,0.683620035648346,0.8075350522994995,0.030977047979831692,0.8016532063484192
0.5917797088623047,0.683620035648346,0.7702392339706419,0.03375266492366791,0.7959455847740173
0.6144092679023743,0.683620035648346,0.8196566104888915,0.03669865801930428,0.8806045055389404
0.5440361499786377,0.683620035648346,0.7435410022735596,0.04111875966191292,0.7522913217544556
0.6734617948532104,0.683620035648346,0.8273591995239258,0.0355992466211319,0.8355761170387267
0.7698074579238892,0.683620035648346,0.8247089385986328,0.02827201224863529,0.7592880129814149
0.661914587020874,0.683620035648346,0.8264273405075073,0.025197645649313927,0.8288305401802064
0.6279649138450624,0.683620035648346,0.8319772481918336,0.025709660723805428,0.8190972208976746
0.7680970430374146,0.683620035648346,0.8360384702682494,0.026521017774939537,0.8213354349136353
0.6949433088302612,0.683620035648346,0.8248473405838013,0.024187298491597172,0.8409923315048218
0.7007764577865601,0.683620035648346,0.823224902153015,0.023919066414237022,0.8336569666862487
0.6531279683113098,0.683620035648346,0.8237677812576294,0.02414209581911564,0.820352554321289
0.6010557413101196,0.683620035648346,0.8161989450454712,0.02463214099407196,0.832694947719574
0.6053217053413391,0.683620035648346,0.8241153955459594,0.02370436117053032,0.8527873754501343
0.6053889393806458,0.683620035648346,0.8287156820297241,0.023839114233851433,0.8452517390251159
0.5687727332115173,0.683620035648346,0.8280085325241088,0.024657953530550003,0.8316922187805175
0.542614221572876,0.683620035648346,0.8340989351272582,0.025581639260053635,0.817275881767273
0.6000480651855469,0.683620035648346,0.8358235359191895,0.02661803923547268,0.8013241291046143
0.6965966224670409,0.683620035648346,0.8188203573226928,0.026474570855498317,0.793275475502014
0.6221303343772888,0.683620035648346,0.8208416700363158,0.026613222435116768,0.8033111691474913
0.7197549939155579,0.683620035648346,0.8288716077804564,0.026500362902879715,0.8453470468521118
0.9420458674430848,0.683620035648346,0.8188530206680298,0.026248378679156303,0.8210883140563965
1.0094203948974607,0.683620035648346,0.8202754259109497,0.025547761470079425,0.8179864287376403
0.7941957116127014,0.683620035648346,0.8564242124557494,0.029077507555484768,0.8740150332450866
0.6032661199569702,0.683620035648346,0.8649835586547852,0.03036010637879372,0.9020683169364928
0.590342342853546,0.683620035648346,0.8052117824554443,0.02903788909316063,0.8283771276473998
0.5837180614471436,0.683620035648346,0.8192538022994995,0.029119390994310376,0.8337267041206359
0.6101779937744141,0.683620035648346,0.8290694952011107,0.02736262418329716,0.7800347208976746
0.7184281349182129,0.683620035648346,0.8244410753250122,0.025964884087443352,0.845225155353546
0.8379948735237122,0.683620035648346,0.8239914178848265,0.02699427120387554,0.8193707466125488
0.802001714706421,0.683620035648346,0.7849963903427123,0.026028649881482124,0.7500159740447998
0.7147390246391296,0.683620035648346,0.7551577091217042,0.02784233726561069,0.8165807127952575
0.7179191112518312,0.683620035648346,0.7813254594802856,0.027742089703679085,0.7771891951560974
0.6268536448478699,0.683620035648346,0.7803622484207153,0.02663592994213104,0.810880184173584
0.5347224473953247,0.683620035648346,0.8075417280197142,0.027020271867513657,0.8224720358848571
0.5257365107536316,0.683620035648346,0.8207780122756958,0.024613548070192337,0.803463339805603
0.5677729249000549,0.683620035648346,0.8244926929473877,0.024917909875512123,0.8283100724220275
0.5293545722961426,0.683620035648346,0.8166176080703734,0.026204995810985565,0.7972611784934996
0.5888999104499817,0.683620035648346,0.8160947561264038,0.02744581736624241,0.7940694093704223
0.6870795488357544,0.683620035648346,0.8054649829864502,0.028952237218618393,0.7885847687721251
0.6967604756355286,0.683620035648346,0.8194612264633178,0.02800634317100048,0.8580352067947388
0.7344781756401062,0.683620035648346,0.8161443471908569,0.02627095580101013,0.753032147884369
0.7513753771781921,0.683620035648346,0.8078917264938353,0.026615394279360768,0.8191402554512024
0.7709165215492249,0.683620035648346,0.7925289869308471,0.025362925603985783,0.81349116563797
0.7584873437881469,0.683620035648346,0.7943166494369507,0.02454572729766369,0.743815243244171
0.6102806925773621,0.683620035648346,0.7543878555297852,0.02603091485798359,0.7506663203239442
0.6887545585632324,0.683620035648346,0.7789599895477296,0.02575706318020821,0.7472392916679382
0.7140654325485228,0.683620035648346,0.8024131059646606,0.024540496990084648,0.8115878701210022
0.8850876092910767,0.683620035648346,0.8133126497268676,0.02426028251647949,0.8333033323287965
0.787132441997528,0.683620035648346,0.8146014213562012,0.02505635842680931,0.8741377592086792
0.7010219097137451,0.683620035648346,0.8172461986541747,0.027611706405878067,0.8445788621902467
0.8505807518959044,0.683620035648346,0.8281856775283812,0.0252937376499176,0.8342219591140747
0.9659296274185181,0.683620035648346,0.8011379241943358,0.026819849386811256,0.8100440502166749
0.9307890534400942,0.683620035648346,0.8425931930541992,0.03242429345846176,0.8358471989631652
0.6967870593070984,0.683620035648346,0.8539464473724365,0.03219977766275406,0.8577308654785155
0.4952548742294312,0.683620035648346,0.8247259855270386,0.028911821544170376,0.8624677658081055
0.4160290956497192,0.683620035648346,0.8235887289047241,0.028603235259652134,0.8428040146827698
0.4150740206241608,0.683620035648346,0.8324556350708007,0.028258817270398136,0.8556057214736937
0.44447916746139526,0.683620035648346,0.8360692262649536,0.02763071097433567,0.8743547797203064
0.4239008724689484,0.683620035648346,0.8027187585830688,0.028612866997718808,0.7913730144500732
0.5792304277420044,0.683620035648346,0.7938973903656006,0.03406205773353577,0.7861856818199157
0.5838019847869873,0.683620035648346,0.8743871450424193,0.07025621086359024,0.828628659248352
0.5994762778282166,0.683620035648346,0.7233704328536987,0.04587169364094734,0.7437497973442077
0.6110665202140808,0.683620035648346,0.8200427293777466,0.0337705984711647,0.8178935647010803
0.6690258383750916,0.683620035648346,0.842314600944519,0.03309701755642891,0.8301971554756163
0.6438537836074829,0.683620035648346,0.8531299829483032,0.028175082057714462,0.8358978033065795
0.753745198249817,0.683620035648346,0.8409358263015747,0.02534731663763523,0.8480477929115294
0.7309654355049133,0.683620035648346,0.826981782913208,0.025184618309140205,0.8430970907211303
0.917716383934021,0.683620035648346,0.8077491521835326,0.024938218295574188,0.8042100667953491
0.8826230764389038,0.683620035648346,0.8061691522598265,0.025608085095882412,0.8193271160125731
0.7399879097938538,0.683620035648346,0.8535900115966797,0.030680067837238312,0.9211785793304444
0.7516705989837646,0.683620035648346,0.8370808362960814,0.027650021016597748,0.8383598327636719
0.6585307717323303,0.683620035648346,0.7776912450790405,0.02719036117196083,0.7804808616638182
0.6278648376464844,0.683620035648346,0.7785784006118774,0.02785550430417061,0.748813509941101
0.5685567855834961,0.683620035648346,0.8132107257843018,0.02542061731219292,0.7823990583419799
0.5790137648582457,0.683620035648346,0.8232531547546386,0.024340465664863583,0.8126343488693237
0.5810499787330627,0.683620035648346,0.8264675140380859,0.024876339361071583,0.8233868479728698
0.6297823786735535,0.683620035648346,0.818236231803894,0.025725068524479863,0.842411458492279
0.4816247820854187,0.683620035648346,0.8176738023757935,0.026615139096975327,0.7743714451789856
0.44280263781547546,0.683620035648346,0.8407838344573975,0.0281407218426466,0.8288094401359558
0.5050907731056212,0.683620035648346,0.8436267375946046,0.02756544016301632,0.8589009046554564
0.7582743763923645,0.683620035648346,0.8169573545455933,0.02766810171306133,0.8104854822158812
0.7473998069763182,0.683620035648346,0.7961952686309814,0.028127769008278847,0.7671803236007689
0.5888470411300659,0.683620035648346,0.7434978485107421,0.03253688290715217,0.7614839673042297
0.5280169248580933,0.683620035648346,0.7964534759521484,0.03226038068532944,0.8088401556015015
0.5589668154716492,0.683620035648346,0.8219953775405883,0.02870840020477772,0.7962524294853209
0.5648451447486876,0.683620035648346,0.8168025016784669,0.02558286301791668,0.7791354060173034
0.703006386756897,0.683620035648346,0.8094903230667113,0.02664327062666416,0.7676236629486085
0.6291494965553284,0.683620035648346,0.8127185106277466,0.027883803471922874,0.7836514115333557
0.5947807431221008,0.683620035648346,0.8242681026458739,0.027724396437406536,0.825346052646637
0.6974860429763794,0.683620035648346,0.8283430337905883,0.02769252099096775,0.8196061849594115
0.6454824805259705,0.683620035648346,0.8236023187637329,0.026072554290294647,0.8325145244598388
0.5312619805336,0.683620035648346,0.8261256217956544,0.024237463250756264,0.8128334879875182
0.4375189244747162,0.683620035648346,0.8384106159210205,0.02519053779542446,0.8330771923065186
0.4346490204334259,0.683620035648346,0.8360992670059203,0.026292610913515087,0.8458108305931091
0.6697138547897339,0.683620035648346,0.8238828182220459,0.02653793804347515,0.8328542113304137
0.7718283534049987,0.683620035648346,0.8118571043014526,0.02750670164823532,0.8066561222076416
0.9413045644760131,0.683620035648346,0.744098424911499,0.03063897229731083,0.7807647585868835
0.9511170983314513,0.683620035648346,0.7384766340255737,0.041240647435188287,0.7794437408447266
0.9060585498809814,0.683620035648346,0.893467903137207,0.04313686490058898,0.8353188037872313
0.805221140384674,0.683620035648346,0.8631706237792968,0.029661512002348896,0.8814672827720642
0.6997756958007812,0.683620035648346,0.6809136867523192,0.03205348551273345,0.5851510167121887
0.6250703930854796,0.683620035648346,0.7562209367752075,0.03603492304682732,0.740352988243103
0.6282685995101929,0.683620035648346,0.7909940481185913,0.028965119272470478,0.7788741588592529
0.5215737819671631,0.683620035648346,0.8317139148712158,0.025606535375118252,0.8293882012367249
0.5881157517433168,0.683620035648346,0.8332740068435669,0.024884022772312164,0.817918062210083
0.6436155438423157,0.683620035648346,0.8295668363571168,0.02530357614159584,0.7864921689033507
0.7498360872268676,0.683620035648346,0.821742057800293,0.025539187714457512,0.8297935724258423
0.7959918975830078,0.683620035648346,0.8195796012878419,0.026417925953865048,0.8130502700805664
0.8993006944656371,0.683620035648346,0.7840023040771484,0.027961719781160355,0.7964467406272888
0.7181139588356018,0.683620035648346,0.7503280639648436,0.029526203870773315,0.7900105118751526
0.6527470946311951,0.683620035648346,0.8136897087097168,0.0296363178640604,0.7741748690605164
0.6547641754150392,0.683620035648346,0.8046950101852418,0.02566224336624145,0.8344709873199463
0.5315868854522705,0.683620035648346,0.8241616487503051,0.02572489157319069,0.8539955019950866
0.4383115470409393,0.683620035648346,0.8375601768493651,0.025285352021455765,0.8846596479415892
0.37459650635719294,0.683620035648346,0.832993745803833,0.024913329631090164,0.8608721494674682
0.30636218190193176,0.683620035648346,0.8293932676315308,0.026294397190213203,0.8407843112945556
0.4259549081325531,0.683620035648346,0.8176890611648558,0.028776833787560463,0.8229200839996339
0.6140122413635254,0.683620035648346,0.7874504327774048,0.03360806033015251,0.740166425704956
0.679650604724884,0.683620035648346,0.7907793521881102,0.03746286034584045,0.7302113771438599


==> data/single_task_inference_result/cheetah/cheetah_single_task_inference_trajectories/12.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.28939205408096313,9.364580154418944,-1.772883057594299,3.2790184020996094,0.42192649841308594
0.9458889365196227,9.364580154418944,-6.347455978393555,1.153778314590454,-3.1756448745727535
1.3964649438858032,9.364580154418944,-7.450805187225341,0.2087140083312988,-7.292961120605469
1.9117510318756104,9.364580154418944,-7.3669419288635245,0.07485367357730865,-7.349569797515869
2.458686828613281,9.364580154418944,-7.40538740158081,0.05211811512708664,-7.442622661590576
3.0970995426177974,9.364580154418944,-7.40484619140625,0.04283133521676064,-7.401835918426514
3.652234792709351,9.364580154418944,-7.395687580108642,0.04279433563351631,-7.429692268371582
3.939329862594605,9.364580154418944,-7.3820810317993155,0.04281800240278244,-7.337073326110838
4.337777137756348,9.364580154418944,-7.373830318450926,0.0429634153842926,-7.38907051086426
4.910663604736328,9.364580154418944,-7.367841243743896,0.043223176151514046,-7.3996381759643555
5.483555793762207,9.364580154418944,-7.367806911468506,0.043909236788749695,-7.300448894500732
6.048008918762207,9.364580154418944,-7.357585906982423,0.04519014060497284,-7.332195758819581
6.595285415649414,9.364580154418944,-7.398277759552003,0.050379563122987754,-7.323986053466797
7.091449737548828,9.364580154418944,-7.321056842803955,0.0505048893392086,-7.3668246269226065
7.654018878936767,9.364580154418944,-6.758599281311035,0.4783253073692322,-7.345742225646973
7.955204486846925,9.364580154418944,-6.683765888214111,0.13717924058437347,-6.46295928955078
8.15726375579834,9.364580154418944,-6.208056926727295,0.11727087944746016,-6.312828063964844
8.006475448608398,9.364580154418944,-5.9295382499694815,0.15320272743701935,-6.22389030456543
7.908742427825926,9.364580154418944,-6.6641268730163565,0.30830636620521545,-6.578874588012695
8.254654884338379,9.364580154418944,-7.2522430419921875,0.09676831960678099,-7.309397220611571
8.848609924316406,9.364580154418944,-7.1165990829467765,0.051699362695217126,-7.1264967918396
8.966408729553223,9.364580154418944,-6.952929496765137,0.047579891979694366,-6.9051513671875
8.913670539855957,9.364580154418944,-7.013246059417725,0.11415953189134596,-7.042294979095458
9.16234016418457,9.364580154418944,-7.448822498321533,0.18266017735004425,-7.643545150756837
9.39280033111572,9.364580154418944,-7.281857490539551,0.07684037834405899,-7.453898906707763
9.419650077819824,9.364580154418944,-7.46445083618164,0.09080954641103745,-7.371325016021728
9.580718994140623,9.364580154418944,-7.437666893005371,0.04272567480802536,-7.535568237304687
9.615104675292969,9.364580154418944,-7.471336364746093,0.04477441310882568,-7.424654960632323
9.716677665710447,9.364580154418944,-7.554348945617675,0.04607902839779854,-7.630019187927246
9.664865493774414,9.364580154418944,-7.676415920257568,0.053441587835550315,-7.636007308959962
9.4622163772583,9.364580154418944,-7.313609600067138,0.07642076909542084,-7.367245674133299
9.138158798217773,9.364580154418944,-7.2921762466430655,0.07262202352285385,-7.314690589904785
9.236074447631838,9.364580154418944,-7.32016134262085,0.04624728858470917,-7.381451606750488
9.353492736816406,9.364580154418944,-7.306554794311523,0.03391517326235771,-7.324091434478758
9.320833206176756,9.364580154418944,-7.332563877105712,0.03182697296142578,-7.342737197875976
9.222050666809082,9.364580154418944,-7.337945938110351,0.029746919870376583,-7.355351448059082
9.137703895568848,9.364580154418944,-7.317595958709715,0.031178280711174008,-7.32060146331787
9.212812423706055,9.364580154418944,-7.324813842773437,0.0321534238755703,-7.333860874176025
9.377573013305664,9.364580154418944,-7.297572135925295,0.032737407833337784,-7.30928087234497
9.403250694274902,9.364580154418944,-7.3172736167907715,0.03330150991678238,-7.393868923187254
9.41126537322998,9.364580154418944,-7.370392322540283,0.037482209503650665,-7.430389404296875
9.321646690368652,9.364580154418944,-7.363516330718993,0.032264187932014465,-7.4081292152404785
9.345643997192385,9.364580154418944,-7.3532328605651855,0.030430523678660393,-7.368431568145752
9.342400550842285,9.364580154418944,-7.333848476409912,0.02949727699160576,-7.338299274444579
9.352714538574217,9.364580154418944,-7.32170534133911,0.029184361919760704,-7.369406223297118
9.186273574829102,9.364580154418944,-7.3158507347106925,0.02929971180856228,-7.353888511657715
9.290409088134766,9.364580154418944,-7.319028854370117,0.029899073764681816,-7.346928596496582
9.38659381866455,9.364580154418944,-7.314995288848879,0.029684128239750866,-7.305129051208496
9.301410675048828,9.364580154418944,-7.333119869232178,0.030720487236976624,-7.253859043121338
9.24534797668457,9.364580154418944,-7.3224663734436035,0.029590403661131855,-7.316880226135255
9.241999626159668,9.364580154418944,-7.323379039764403,0.03069041296839714,-7.3441572189331055
9.090852737426756,9.364580154418944,-7.313872337341309,0.03143398836255073,-7.34131097793579
9.275481224060057,9.364580154418944,-7.312046527862547,0.0326283797621727,-7.329361438751219
9.384666442871092,9.364580154418944,-7.269430160522463,0.03266071155667305,-7.259104251861571
9.4256010055542,9.364580154418944,-7.3317809104919425,0.03257310763001441,-7.2876033782958975
9.450681686401367,9.364580154418944,-7.372111320495605,0.03270818293094635,-7.37486982345581
9.473468780517578,9.364580154418944,-7.393850803375245,0.03255833312869072,-7.428062915802003
9.51277256011963,9.364580154418944,-7.373846530914306,0.03506911173462868,-7.345754623413087
9.525066375732418,9.364580154418944,-7.349135875701904,0.040160134434700005,-7.393301010131837
9.34382915496826,9.364580154418944,-7.399958133697509,0.047357987612485886,-7.338950634002685
9.302886962890623,9.364580154418944,-7.323232173919677,0.04002724587917328,-7.318817615509033
9.395774841308592,9.364580154418944,-7.321338176727296,0.034104444086551666,-7.37149238586426
9.369589805603027,9.364580154418944,-7.335357666015626,0.03018467128276825,-7.311044692993165
9.44188117980957,9.364580154418944,-7.339956283569336,0.029325654730200768,-7.367557525634765
9.48038387298584,9.364580154418944,-7.3437252044677725,0.030337328091263768,-7.291314125061035
9.413007736206055,9.364580154418944,-7.380030632019043,0.032364021986722946,-7.395589828491211
9.420081138610842,9.364580154418944,-7.417469978332519,0.03273800760507584,-7.395716667175295
9.28157329559326,9.364580154418944,-7.350685596466064,0.034631270915269845,-7.367733001708984
9.291741371154783,9.364580154418944,-7.365401268005371,0.031949233263731,-7.388923645019531
9.179869651794432,9.364580154418944,-7.333942890167235,0.03021922148764133,-7.330863952636719
9.129777908325197,9.364580154418944,-7.319842815399171,0.03126499429345131,-7.359644412994384
9.263293266296385,9.364580154418944,-7.312059879302978,0.0325908437371254,-7.297886848449707
9.390677452087402,9.364580154418944,-7.27695083618164,0.03292841091752052,-7.219128608703612
9.458711624145508,9.364580154418944,-7.339795589447021,0.034046005457639694,-7.335461616516113
9.481387138366701,9.364580154418944,-7.384247303009033,0.03848682343959808,-7.4634432792663565
9.483342170715332,9.364580154418944,-7.417587757110595,0.03665157034993172,-7.363222599029541
9.384725570678713,9.364580154418944,-7.389869213104248,0.03977582603693008,-7.392614841461181
9.481612205505373,9.364580154418944,-7.3556694984436035,0.03738831728696823,-7.349013805389405
9.335995674133299,9.364580154418944,-7.362424373626709,0.034906364977359765,-7.330852508544922
9.277045249938963,9.364580154418944,-7.355597972869874,0.031105220317840576,-7.349812507629394
9.357107162475586,9.364580154418944,-7.332148075103758,0.030550170689821243,-7.390265464782714
9.188562393188477,9.364580154418944,-7.321845531463622,0.029914261773228645,-7.2988948822021475
9.234073638916016,9.364580154418944,-7.330274105072021,0.030107278376817703,-7.298968791961671
9.310882568359377,9.364580154418944,-7.3205785751342765,0.03043045848608017,-7.334989070892334
9.18397617340088,9.364580154418944,-7.316568851470947,0.03195065259933472,-7.339155197143554
9.212925910949709,9.364580154418944,-7.334205627441406,0.03137030452489853,-7.288716316223144
9.19820499420166,9.364580154418944,-7.312458515167235,0.03331086412072182,-7.30852746963501
9.187942504882812,9.364580154418944,-7.302570819854736,0.033830560743808746,-7.305540084838867
9.301595687866211,9.364580154418944,-7.304543972015379,0.03363175317645073,-7.304815769195555
9.41852855682373,9.364580154418944,-7.3578667640686035,0.05341045558452606,-7.315304279327392
9.389367103576658,9.364580154418944,-7.336289882659912,0.043952930718660355,-7.362303733825684
9.317187309265137,9.364580154418944,-7.333289623260497,0.03395898640155792,-7.303307056427003
9.3569278717041,9.364580154418944,-7.332499027252196,0.030759572982788082,-7.343002796173095
9.447160720825197,9.364580154418944,-7.328221321105957,0.02928752452135086,-7.388846397399902
9.371700286865234,9.364580154418944,-7.3442134857177725,0.029625000432133675,-7.317025661468506
9.100198745727539,9.364580154418944,-7.329769611358642,0.03044791892170906,-7.314154624938963
9.267602920532225,9.364580154418944,-7.333971023559569,0.030578993260860443,-7.384506702423095
9.412729263305664,9.364580154418944,-7.32885456085205,0.03005907870829105,-7.297188758850098
9.415065765380861,9.364580154418944,-7.346360683441161,0.031167846173048016,-7.322783470153808
9.467226982116701,9.364580154418944,-7.372697353363037,0.030875096097588536,-7.3933749198913565
9.404653549194338,9.364580154418944,-7.4007391929626465,0.034620001912117004,-7.394091606140136
9.231239318847656,9.364580154418944,-7.390247344970702,0.03343029320240021,-7.388032913208006
9.32952404022217,9.364580154418944,-7.360333442687987,0.031366907060146325,-7.370706081390381
9.265378952026367,9.364580154418944,-7.3301424980163565,0.029848085716366768,-7.3071346282958975
9.313967704772947,9.364580154418944,-7.324504852294922,0.03042255900800228,-7.358430862426759
9.3844575881958,9.364580154418944,-7.3145647048950195,0.030528802424669262,-7.330655097961426
9.41087818145752,9.364580154418944,-7.321057319641113,0.03115493431687355,-7.343982696533203
9.46097946166992,9.364580154418944,-7.348181247711181,0.031018663197755814,-7.333498954772949
9.548819541931152,9.364580154418944,-7.382870197296143,0.03145743161439896,-7.343623161315918
9.55405616760254,9.364580154418944,-7.398513793945312,0.03648694604635239,-7.407175064086913
9.494796752929688,9.364580154418944,-7.340326309204101,0.04671875387430191,-7.385258197784422
9.4187593460083,9.364580154418944,-7.3435797691345215,0.05366655066609383,-7.369655132293701
9.135522842407225,9.364580154418944,-7.343472003936767,0.047597486525774,-7.238840579986573
9.156133651733398,9.364580154418944,-7.3562607765197745,0.03661445900797844,-7.352766990661621
9.332860946655272,9.364580154418944,-7.337710380554198,0.031994305551052094,-7.395318508148193
9.470714569091795,9.364580154418944,-7.320080280303955,0.03192763030529022,-7.3205180168151855
9.434579849243164,9.364580154418944,-7.385346412658691,0.03384051471948624,-7.400878429412842
9.456963539123535,9.364580154418944,-7.38447904586792,0.03650940209627152,-7.402466773986816
9.381817817687987,9.364580154418944,-7.404437541961671,0.03571093827486038,-7.365832805633546
9.290734291076658,9.364580154418944,-7.3449411392211905,0.033941600471735,-7.310218811035155
9.213879585266112,9.364580154418944,-7.35774850845337,0.03142257779836655,-7.33627700805664
9.145894050598145,9.364580154418944,-7.334822177886963,0.030438294634222984,-7.329240322113037
9.291392326354979,9.364580154418944,-7.321340084075926,0.03208865225315093,-7.292979717254639
9.32673168182373,9.364580154418944,-7.281261444091795,0.03247341513633728,-7.345715999603271
9.409082412719727,9.364580154418944,-7.318702697753905,0.0323292538523674,-7.280963897705078
9.397311210632322,9.364580154418944,-7.3450517654418945,0.03648367524147034,-7.373390674591064
9.27745723724365,9.364580154418944,-7.338588237762451,0.03288695216178894,-7.310756683349609
9.454460144042969,9.364580154418944,-7.336438655853271,0.030314041301608086,-7.38245391845703
9.337514877319338,9.364580154418944,-7.343161106109619,0.02988065220415592,-7.329224109649657
9.292975425720215,9.364580154418944,-7.334663867950439,0.029697330668568608,-7.311064720153808
9.309247970581055,9.364580154418944,-7.32039976119995,0.02998857200145721,-7.264317989349365
9.257240295410156,9.364580154418944,-7.315948963165283,0.030150348320603367,-7.34295654296875
9.28196048736572,9.364580154418944,-7.317300319671632,0.030431684106588364,-7.2825889587402335
9.237425804138184,9.364580154418944,-7.313225746154785,0.0316595733165741,-7.305843830108642
9.241077423095703,9.364580154418944,-7.3099541664123535,0.03203859552741051,-7.362508296966552
9.333571434020994,9.364580154418944,-7.315042018890381,0.03482149913907051,-7.320209026336671
9.545268058776855,9.364580154418944,-7.3165020942688,0.03394073620438576,-7.325814723968506
9.47852897644043,9.364580154418944,-7.344010353088379,0.03891260176897049,-7.384289264678955
9.352070808410643,9.364580154418944,-7.337018966674803,0.03982286527752876,-7.367090225219727
9.25632572174072,9.364580154418944,-7.319015026092529,0.03730251267552376,-7.33091926574707
9.230631828308104,9.364580154418944,-7.337183475494384,0.0321228913962841,-7.311733245849609
9.462283134460447,9.364580154418944,-7.322158336639405,0.030536482110619545,-7.333761692047118
9.496086120605469,9.364580154418944,-7.339790344238281,0.031388118863105774,-7.33794355392456
9.532921791076658,9.364580154418944,-7.399113178253175,0.03433837741613388,-7.399075508117675
9.700241088867188,9.364580154418944,-7.394048213958739,0.045596100389957435,-7.407003402709962
9.622879981994629,9.364580154418944,-7.38613748550415,0.05596034601330757,-7.468190670013427
9.454385757446287,9.364580154418944,-7.366219997406007,0.07093170285224915,-7.458378791809082
9.351222038269043,9.364580154418944,-7.367961406707763,0.06362607330083847,-7.347977161407471
9.47715950012207,9.364580154418944,-7.347862720489503,0.04703322798013687,-7.319458007812499
9.396299362182615,9.364580154418944,-7.356812477111816,0.03688915818929672,-7.34537124633789
9.41799259185791,9.364580154418944,-7.342345237731933,0.03317418694496155,-7.364399909973144
9.371943473815918,9.364580154418944,-7.357470512390136,0.03202492371201515,-7.363997459411621
9.302326202392578,9.364580154418944,-7.348396301269531,0.030588507652282715,-7.323359489440918
9.365407943725586,9.364580154418944,-7.343322277069091,0.02962421625852585,-7.311328411102296
9.448204040527344,9.364580154418944,-7.32763433456421,0.029038628563284877,-7.330558776855469
9.287750244140623,9.364580154418944,-7.346696376800538,0.029656631872057915,-7.3374242782592765
9.278158187866211,9.364580154418944,-7.332350254058839,0.02997764758765697,-7.300050735473632
9.309111595153809,9.364580154418944,-7.321467876434326,0.03042573481798172,-7.363363265991211
9.276939392089844,9.364580154418944,-7.313068866729736,0.030645957216620445,-7.276249408721923
9.354537963867188,9.364580154418944,-7.309617996215821,0.031058652326464653,-7.3218674659728995
9.422518730163574,9.364580154418944,-7.317372798919677,0.031992193311452866,-7.35264778137207
9.281014442443848,9.364580154418944,-7.332524299621582,0.030641332268714905,-7.3430094718933105
9.330435752868652,9.364580154418944,-7.32586622238159,0.02987669967114925,-7.341871738433837
9.333395004272463,9.364580154418944,-7.321156978607178,0.02972237765789032,-7.328499317169189
9.272823333740234,9.364580154418944,-7.315477848052978,0.02965567074716091,-7.263086318969727
9.357442855834961,9.364580154418944,-7.313377857208253,0.03012770786881447,-7.38055181503296
9.273353576660156,9.364580154418944,-7.312899112701416,0.029800884425640103,-7.311252117156982
9.295942306518553,9.364580154418944,-7.31337070465088,0.029440557584166527,-7.274817943572998
9.29226779937744,9.364580154418944,-7.315457820892334,0.029705623164772987,-7.274354457855224
9.191994667053223,9.364580154418944,-7.315486907958984,0.031012332066893578,-7.328381538391113
9.266519546508787,9.364580154418944,-7.315448284149171,0.03162459284067154,-7.351491451263427
9.248230934143066,9.364580154418944,-7.304603099822998,0.032573215663433075,-7.313438415527342
9.395491600036621,9.364580154418944,-7.303164005279541,0.032192431390285485,-7.322237014770509
9.37228775024414,9.364580154418944,-7.368028163909912,0.037157852202653885,-7.3897576332092285
9.402458190917969,9.364580154418944,-7.336939811706544,0.03552611544728279,-7.356486797332763
9.249516487121582,9.364580154418944,-7.341529369354248,0.0308550875633955,-7.282123088836671
9.365405082702637,9.364580154418944,-7.342193126678466,0.0300547294318676,-7.413274765014648
9.475398063659668,9.364580154418944,-7.330171585083008,0.029451459646224972,-7.323513031005859
9.457156181335447,9.364580154418944,-7.343346118927003,0.029843730852007862,-7.379522323608398
9.487934112548828,9.364580154418944,-7.387531757354736,0.03288000822067261,-7.392920494079591
9.426823616027832,9.364580154418944,-7.3749260902404785,0.038096103817224496,-7.397476673126221
9.285454750061037,9.364580154418944,-7.343524456024171,0.038259290158748634,-7.225333213806152
9.381836891174316,9.364580154418944,-7.386120319366454,0.034828029572963715,-7.380590915679932
9.326790809631348,9.364580154418944,-7.350614070892334,0.03022961877286434,-7.316241264343261
9.424484252929688,9.364580154418944,-7.334089756011962,0.029426515102386475,-7.289757251739503
9.447905540466307,9.364580154418944,-7.344841480255128,0.02966828644275665,-7.349151134490967
9.511618614196776,9.364580154418944,-7.357010841369631,0.031344641000032425,-7.381917476654051
9.595366477966307,9.364580154418944,-7.337187767028808,0.03630264103412628,-7.336313247680664
9.552648544311523,9.364580154418944,-7.364322662353516,0.04548206552863121,-7.373098373413087
9.673731803894043,9.364580154418944,-7.4780426025390625,0.05637861043214797,-7.46007490158081
9.74736022949219,9.364580154418944,-7.324254512786865,0.0618559904396534,-7.217391490936278
9.718750953674316,9.364580154418944,-7.250897407531737,0.06509246677160263,-7.313696384429932
9.575808525085447,9.364580154418944,-7.257606029510497,0.0882824957370758,-7.362016677856444
9.546360015869139,9.364580154418944,-7.270179271697998,0.08383351564407347,-7.241422653198241
9.387902259826658,9.364580154418944,-7.332346439361571,0.0844644233584404,-7.261102676391602
9.408875465393066,9.364580154418944,-7.299751758575439,0.056064922362566,-7.221865653991699
9.509336471557615,9.364580154418944,-7.363728523254394,0.04025518149137497,-7.443154335021971
9.496922492980957,9.364580154418944,-7.427238464355469,0.033605560660362244,-7.4473114013671875
9.456077575683592,9.364580154418944,-7.4803643226623535,0.03888899087905884,-7.5396995544433585
9.425789833068848,9.364580154418944,-7.4790730476379395,0.038322154432535165,-7.465747356414795


==> data/single_task_inference_result/cheetah/cheetah_single_task_inference_trajectories/13.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.49105271697044367,5.889296531677246,-1.772883057594299,3.2790184020996094,-0.5998260974884033
1.0805820226669312,5.889296531677246,-4.203383445739745,0.3421505689620972,-3.209317684173584
1.6411912441253662,5.889296531677246,-4.105849266052246,0.08869778364896774,-4.222895622253418
2.301814794540405,5.889296531677246,-4.051048755645752,0.06589692085981369,-4.044355392456056
2.864188432693481,5.889296531677246,-4.0638208389282235,0.04795905575156212,-4.141018390655518
3.318068742752075,5.889296531677246,-4.114209175109863,0.03694819286465645,-4.099920749664307
3.9456286430358887,5.889296531677246,-4.127117156982422,0.037412501871585846,-4.1514906883239755
4.3427581787109375,5.889296531677246,-4.1427321434021,0.03811827301979065,-4.131440162658691
4.680546760559082,5.889296531677246,-4.200117111206056,0.04512670263648033,-4.2050981521606445
5.236774444580078,5.889296531677246,-3.833148002624512,0.08440079540014267,-3.7623775005340576
5.506304264068604,5.889296531677246,-3.8658983707427974,0.05607946962118149,-3.782680511474609
5.61865758895874,5.889296531677246,-3.8650934696197514,0.04713037982583045,-3.8277292251586914
5.729671478271484,5.889296531677246,-4.0534987449646,0.05111674964427948,-4.188539028167725
5.670091152191161,5.889296531677246,-4.018063068389893,0.0423709973692894,-4.014237880706787
5.785346508026123,5.889296531677246,-4.157629013061523,0.044714607298374176,-4.132247924804688
5.776374816894531,5.889296531677246,-4.080005645751953,0.031238915398716927,-4.162909507751465
5.833138942718506,5.889296531677246,-4.045578002929688,0.03232943266630173,-4.057543754577637
5.8851537704467765,5.889296531677246,-4.056173801422119,0.03248688578605652,-4.048369884490967
6.00495719909668,5.889296531677246,-4.082756519317626,0.030877819284796715,-4.120298385620117
6.042280197143555,5.889296531677246,-4.073258399963378,0.02797305583953857,-4.095933914184569
6.042088985443115,5.889296531677246,-4.1239891052246085,0.03119690716266632,-4.130058288574219
5.910880088806152,5.889296531677246,-4.060685157775879,0.03420579433441162,-4.047761917114258
5.955662250518799,5.889296531677246,-4.025883674621582,0.029792189598083496,-4.087041854858398
5.866541385650635,5.889296531677246,-4.076186180114745,0.02703491225838661,-4.103046417236328
5.90648317337036,5.889296531677246,-4.071896076202393,0.026950862258672718,-4.084786891937256
5.91419792175293,5.889296531677246,-4.068889141082764,0.025412993505597115,-4.1089935302734375
5.921017646789551,5.889296531677246,-4.068018913269042,0.024066023528575897,-4.049158573150635
5.963185787200928,5.889296531677246,-4.0760040283203125,0.02392580732703209,-4.084640502929688
5.99509334564209,5.889296531677246,-4.09164571762085,0.02509328164160252,-4.095818519592285
5.956505298614502,5.889296531677246,-4.081593036651611,0.0265686996281147,-4.043310165405273
5.90996551513672,5.889296531677246,-4.072471618652344,0.02811325527727604,-4.052160739898682
5.936649799346924,5.889296531677246,-4.064481258392334,0.027959667146205906,-4.0419578552246085
5.66117525100708,5.889296531677246,-4.061620712280273,0.02718260139226913,-4.016549110412598
5.634486675262451,5.889296531677246,-4.061317443847656,0.026486603543162342,-4.029754161834717
5.718399524688721,5.889296531677246,-4.072472095489502,0.025544796139001846,-4.042843341827393
5.796502113342285,5.889296531677246,-4.065318584442139,0.026042306795716286,-4.031630992889404
5.66225004196167,5.889296531677246,-4.067777156829834,0.02764644846320152,-4.084081172943115
5.64572811126709,5.889296531677246,-4.095067977905273,0.035646840929985046,-4.027961254119873
5.84969139099121,5.889296531677246,-4.064242362976073,0.031024498865008358,-4.088744640350342
5.884969234466553,5.889296531677246,-4.067084312438965,0.028963441029191017,-4.061038494110107
5.9060349464416495,5.889296531677246,-4.046748161315918,0.02578587457537651,-4.074828624725342
5.924404621124268,5.889296531677246,-4.090837001800537,0.02949978783726692,-4.068743705749512
5.853005409240723,5.889296531677246,-4.075680255889893,0.026465130969882008,-4.068560123443604
5.882547378540039,5.889296531677246,-4.060837745666504,0.023701846599578857,-4.053627014160156
5.9208078384399405,5.889296531677246,-4.057287216186523,0.02295787446200848,-4.0645999908447275
5.7596282958984375,5.889296531677246,-4.059482097625732,0.0229838602244854,-4.017035484313965
5.80201292037964,5.889296531677246,-4.051592826843262,0.02335361950099468,-4.0414791107177725
5.938701152801514,5.889296531677246,-4.052535057067871,0.0237224493175745,-4.094093799591064
6.01761531829834,5.889296531677246,-4.055165767669678,0.024167239665985107,-4.073888301849365
5.8385138511657715,5.889296531677246,-4.06452178955078,0.02422019653022289,-4.051656246185304
5.639063835144042,5.889296531677246,-4.048766136169434,0.026839058846235275,-4.063476085662842
5.620946407318115,5.889296531677246,-4.030640125274657,0.026110034435987473,-4.029211044311523
5.734243869781494,5.889296531677246,-4.048086166381836,0.026448167860507965,-4.059336185455321
5.840984344482422,5.889296531677246,-4.05625057220459,0.026650685817003247,-4.008535861968993
5.8638787269592285,5.889296531677246,-4.066587448120117,0.027954887598752972,-4.086802959442139
5.8587517738342285,5.889296531677246,-4.0741682052612305,0.032987162470817566,-4.078004837036133
5.989901065826416,5.889296531677246,-4.0549750328063965,0.029333198443055153,-4.068781852722168
5.999717712402344,5.889296531677246,-4.05177640914917,0.027877243235707283,-4.07450008392334
6.0102829933166495,5.889296531677246,-4.041534423828125,0.025984458625316616,-4.031610488891602
6.042011260986328,5.889296531677246,-4.041086196899414,0.02786532789468765,-3.999287605285645
6.085768222808838,5.889296531677246,-4.025691986083984,0.033530090004205704,-4.0264363288879395
5.91556453704834,5.889296531677246,-4.0446953773498535,0.033367179334163666,-4.078712463378905
5.844773769378662,5.889296531677246,-4.0307674407958975,0.02861201949417591,-4.057577133178711
5.617893218994141,5.889296531677246,-4.0404300689697275,0.02699781022965908,-4.05644989013672
5.573577404022217,5.889296531677246,-4.02418041229248,0.02727881260216236,-4.0191612243652335
5.6563591957092285,5.889296531677246,-4.065540313720703,0.026190374046564106,-4.037205219268799
5.666301727294922,5.889296531677246,-4.071120262145996,0.02685749344527721,-4.122039794921875
5.680796146392822,5.889296531677246,-4.080908298492432,0.02827347442507744,-4.0877108573913565
5.8048295974731445,5.889296531677246,-4.073236465454102,0.05177637189626694,-4.077592849731444
5.765251636505127,5.889296531677246,-4.0812015533447275,0.034155551344156265,-4.019454479217528
5.865100383758545,5.889296531677246,-4.103199005126953,0.03676634654402733,-4.096415996551514
5.721775531768799,5.889296531677246,-4.067523956298828,0.032716214656829834,-3.9935882091522217
5.6346163749694815,5.889296531677246,-4.050794124603272,0.02747208997607231,-4.076884746551514
5.788872241973877,5.889296531677246,-4.049487113952637,0.025817837566137317,-4.048683166503905
5.861167907714844,5.889296531677246,-4.04434061050415,0.02669695019721985,-4.055314540863037
5.69679594039917,5.889296531677246,-4.054190635681152,0.02586892247200012,-4.008641242980957
5.6544508934021,5.889296531677246,-4.04979372024536,0.027501337230205532,-4.0373077392578125
5.645730018615723,5.889296531677246,-4.0610337257385245,0.02840451151132584,-4.039165973663329
5.720633506774902,5.889296531677246,-4.06541109085083,0.02696203999221325,-4.0452046394348145
5.787807941436768,5.889296531677246,-4.059396266937256,0.027709996327757835,-4.027589321136475
5.678821563720703,5.889296531677246,-4.053828239440918,0.034713953733444214,-4.016697406768799
5.813717842102051,5.889296531677246,-4.116215229034424,0.03770042955875397,-4.160731792449951
5.944553375244141,5.889296531677246,-4.060622692108153,0.0304377805441618,-4.071440696716309
5.914650440216064,5.889296531677246,-4.075742244720458,0.030857918784022328,-4.023472309112549
5.968066692352295,5.889296531677246,-4.07027006149292,0.02639908716082573,-4.053920269012451
5.86379337310791,5.889296531677246,-4.104404449462891,0.029185274615883827,-4.0967559814453125
5.907076835632324,5.889296531677246,-4.066740989685059,0.02662487514317036,-4.102762699127196
5.881703853607178,5.889296531677246,-4.068880081176758,0.02471081353724003,-4.077552318572998
5.93378448486328,5.889296531677246,-4.056431770324707,0.023873127996921536,-4.0794663429260245
5.895824909210205,5.889296531677246,-4.063426971435546,0.02383372187614441,-4.080324649810791
5.7842745780944815,5.889296531677246,-4.058303356170654,0.023847147822380062,-4.0334978103637695
5.633926868438721,5.889296531677246,-4.058649063110352,0.024021998047828674,-4.011213302612305
5.817837715148926,5.889296531677246,-4.053742408752441,0.024539584293961525,-4.059295654296875
5.903086185455321,5.889296531677246,-4.054211139678955,0.024322789162397385,-4.022631645202637
5.914149761199951,5.889296531677246,-4.059205055236816,0.02452666871249676,-4.0691208839416495
5.901538848876953,5.889296531677246,-4.067500591278076,0.025408856570720673,-4.069129467010497
6.032268047332764,5.889296531677246,-4.066909313201904,0.026301546022295952,-4.097492218017577
5.888221740722656,5.889296531677246,-4.07498836517334,0.025656865909695625,-4.089596748352051
5.818342685699463,5.889296531677246,-4.0377349853515625,0.024139245972037315,-3.97836709022522
5.8784499168396,5.889296531677246,-4.03446626663208,0.024614999070763588,-4.02809476852417
5.801880836486816,5.889296531677246,-4.0217461585998535,0.024355350062251088,-3.9981739521026607
5.806186199188232,5.889296531677246,-4.047833919525146,0.023322697728872296,-4.073127269744873
5.87553071975708,5.889296531677246,-4.050813674926758,0.023343326523900032,-4.079127311706543
5.8996357917785645,5.889296531677246,-4.049950122833252,0.024134164676070213,-4.063734531402588
5.868593692779541,5.889296531677246,-4.048900604248047,0.02297626063227653,-4.072089195251465
5.993898391723633,5.889296531677246,-4.050038814544678,0.024250399321317673,-4.092314720153809
5.950393199920654,5.889296531677246,-4.060019016265869,0.024429300799965855,-4.068263053894042
5.901759624481201,5.889296531677246,-4.07298707962036,0.02443171851336956,-4.065880298614502
5.952864646911621,5.889296531677246,-4.056064605712891,0.024801710620522496,-4.0221076011657715
5.988329887390137,5.889296531677246,-4.0631022453308105,0.026681819930672646,-4.066775321960449
5.948466777801514,5.889296531677246,-4.059728145599365,0.027420125901699063,-4.027200222015381
5.952076435089111,5.889296531677246,-4.0639705657958975,0.02712014131247997,-4.046818733215332
5.884180545806885,5.889296531677246,-4.085948944091797,0.028462417423725128,-4.1352858543396
5.96686553955078,5.889296531677246,-4.05614137649536,0.026771003380417824,-4.057559013366699
5.910888671875,5.889296531677246,-4.054721355438232,0.02586068958044052,-4.0342488288879395
5.867650508880615,5.889296531677246,-4.048122882843018,0.024777719751000404,-4.0589141845703125
5.83915376663208,5.889296531677246,-4.0547356605529785,0.024373572319746017,-4.0418004989624015
5.711559772491455,5.889296531677246,-4.052326679229736,0.024179359897971157,-4.066286087036133
5.8579487800598145,5.889296531677246,-4.059097290039063,0.023764701560139656,-4.065319061279297
5.846341133117676,5.889296531677246,-4.053244113922119,0.02362305298447609,-4.0649633407592765
5.77759885787964,5.889296531677246,-4.048953533172608,0.02342475764453411,-4.049412727355957
5.863533020019531,5.889296531677246,-4.052408695220947,0.02445855736732483,-4.059934616088867
5.7323617935180655,5.889296531677246,-4.044147968292236,0.02624577097594738,-4.055912017822266
5.83954620361328,5.889296531677246,-4.050593376159668,0.023665551096200943,-4.031388759613037
5.739376544952393,5.889296531677246,-4.048437595367432,0.024476466700434685,-4.028528690338135
5.78043270111084,5.889296531677246,-4.056650161743164,0.024811876937747,-4.048094749450684
5.875161170959473,5.889296531677246,-4.05499267578125,0.02542557567358017,-4.061164855957031
5.765699863433838,5.889296531677246,-4.05142068862915,0.027105389162898064,-4.05689001083374
5.837374210357666,5.889296531677246,-4.049430847167969,0.024265991523861885,-4.0497894287109375
5.84729528427124,5.889296531677246,-4.042585849761962,0.025999536737799644,-4.061460494995117
5.821399211883545,5.889296531677246,-4.045969009399414,0.02444337122142315,-4.054165840148926
5.8276915550231925,5.889296531677246,-4.043715476989745,0.02432810328900814,-4.078791618347168
5.89771032333374,5.889296531677246,-4.033453941345215,0.026611225679516792,-4.03007698059082
5.993176937103272,5.889296531677246,-4.047661781311035,0.025221090763807297,-4.093988418579102
5.814697742462158,5.889296531677246,-4.063965320587158,0.02466735616326332,-4.045077323913574
5.864367485046387,5.889296531677246,-4.04599666595459,0.02425486780703068,-4.092562675476073
5.827823638916016,5.889296531677246,-4.035004138946533,0.023774595931172367,-4.043534755706787
5.77350378036499,5.889296531677246,-4.036252975463867,0.023425769060850143,-4.018961429595947
5.817877769470215,5.889296531677246,-4.044978141784668,0.024129850789904594,-4.03499174118042
5.835761070251465,5.889296531677246,-4.042707443237305,0.024774825200438496,-4.088533878326416
5.818551540374756,5.889296531677246,-4.046916961669922,0.024474773555994037,-4.0580153465271
5.726540565490723,5.889296531677246,-4.041372299194336,0.0267057865858078,-4.020927906036377
5.706089496612549,5.889296531677246,-4.039627552032472,0.028275800868868828,-3.998767852783203
5.721231937408447,5.889296531677246,-4.049493789672852,0.02681587263941765,-4.093295574188232
5.846923351287842,5.889296531677246,-4.054239273071289,0.026415424421429638,-3.9982831478118896
5.738648414611816,5.889296531677246,-4.060007095336913,0.02773495391011238,-4.061740398406982
5.7354021072387695,5.889296531677246,-4.0633201599121085,0.03012067638337612,-4.070684432983398
5.74235200881958,5.889296531677246,-4.054426193237305,0.0295969732105732,-4.049872398376465
5.792845726013184,5.889296531677246,-4.0523462295532235,0.027393799275159836,-4.06029748916626
5.8185033798217765,5.889296531677246,-4.051823139190674,0.026782335713505745,-4.07747745513916
5.89339256286621,5.889296531677246,-4.048581123352051,0.03159331530332565,-4.04561710357666
5.856185436248779,5.889296531677246,-4.082533359527588,0.031430914998054504,-4.0309367179870605
5.856006145477295,5.889296531677246,-4.051340103149414,0.026896383613348007,-4.077754497528076
5.847040176391602,5.889296531677246,-4.041931629180908,0.02398151718080044,-3.9915249347686768
5.9283270835876465,5.889296531677246,-4.0461955070495605,0.02306670881807804,-4.046085357666016
5.97745943069458,5.889296531677246,-4.048535823822021,0.023205410689115524,-4.073641300201416
6.007842063903809,5.889296531677246,-4.063433647155762,0.02492395229637623,-4.086711883544922
6.106114387512207,5.889296531677246,-4.103945255279541,0.027626562863588333,-4.120548248291016
5.963443756103516,5.889296531677246,-4.1463799476623535,0.03511418029665947,-4.147618770599365
5.820795059204102,5.889296531677246,-4.052633285522461,0.030032796785235405,-4.0369486808776855
5.707609176635742,5.889296531677246,-4.06453275680542,0.02828315645456314,-4.037374019622803
5.699225425720215,5.889296531677246,-4.032249927520752,0.028627147898077965,-4.07547664642334
5.705007553100586,5.889296531677246,-4.052977561950684,0.026460548862814903,-4.047616481781006
5.752008438110352,5.889296531677246,-4.0641632080078125,0.026495793834328648,-4.063587188720703
5.711465835571289,5.889296531677246,-4.052470684051514,0.02729760110378265,-4.0055251121521
5.797729969024657,5.889296531677246,-4.062566757202148,0.03583791106939316,-4.067538738250732
6.054197311401367,5.889296531677246,-4.063878536224365,0.03508402407169342,-4.028260707855225
6.1814184188842765,5.889296531677246,-4.071315288543701,0.03475923091173172,-4.019177436828612
5.9189300537109375,5.889296531677246,-4.094058990478516,0.03467946499586105,-4.104741096496582
5.740184307098389,5.889296531677246,-4.005276679992676,0.031436901539564126,-4.02506160736084
5.848082065582275,5.889296531677246,-3.997883081436157,0.028970755636692047,-4.016884803771973
5.809606552124024,5.889296531677246,-4.019696235656737,0.02781189791858196,-4.001365184783936
5.767294406890869,5.889296531677246,-4.04884147644043,0.02489925548434257,-4.103452682495117
5.635638236999512,5.889296531677246,-4.0596184730529785,0.02471942827105522,-4.077064037322998
5.723182201385497,5.889296531677246,-4.051584720611572,0.026783464476466175,-4.050019264221192
5.841369152069092,5.889296531677246,-4.053868770599365,0.02630123868584633,-4.070701122283936
5.798356533050537,5.889296531677246,-4.056704521179199,0.027290612459182736,-4.032831192016602
5.76043701171875,5.889296531677246,-4.03924560546875,0.027247240766882896,-4.056009292602539
5.870687961578369,5.889296531677246,-4.036791801452637,0.029360780492424965,-4.04041051864624
5.924555778503418,5.889296531677246,-4.040846824645996,0.026895832270383835,-4.098846912384033
5.877631664276123,5.889296531677246,-4.049779415130615,0.02422325871884823,-4.057123184204102
5.773265838623047,5.889296531677246,-4.050941467285156,0.024786682799458504,-4.050849437713623
5.980645179748535,5.889296531677246,-4.048786163330078,0.02475927770137787,-4.05941104888916
6.06932497024536,5.889296531677246,-4.052420139312744,0.02394894883036613,-4.090505123138428
6.11530065536499,5.889296531677246,-4.042792320251465,0.024876529350876808,-4.045732975006104
6.027226448059082,5.889296531677246,-4.011092662811279,0.028908105567097664,-4.025801658630371
5.720643520355225,5.889296531677246,-4.08496618270874,0.03841200843453407,-4.128403663635254
5.807164192199707,5.889296531677246,-4.035077571868896,0.03017646819353104,-4.056806564331056
5.943563938140869,5.889296531677246,-4.017371654510497,0.028558757156133648,-3.9542429447174072
5.732751369476318,5.889296531677246,-4.0492849349975595,0.02738852985203266,-4.054171085357666
5.823307037353516,5.889296531677246,-4.046710968017577,0.023715900257229805,-4.058325290679932
5.814953804016112,5.889296531677246,-4.04669952392578,0.025764530524611477,-4.0287065505981445
5.7266364097595215,5.889296531677246,-4.052162170410156,0.024934085085988045,-4.043126583099365
5.7671637535095215,5.889296531677246,-4.058529376983643,0.02514452114701271,-4.025178909301758
5.780165672302246,5.889296531677246,-4.041033744812012,0.027861719951033592,-4.050378799438477
5.784408092498779,5.889296531677246,-4.0478010177612305,0.026156365871429443,-4.057071208953857
5.72077465057373,5.889296531677246,-4.047866344451904,0.026550309732556343,-4.03709888458252
5.657388687133789,5.889296531677246,-4.077164649963378,0.03639307245612144,-4.111979961395264
5.7338552474975595,5.889296531677246,-4.052635669708252,0.031287506222724915,-4.025857925415039
5.85066032409668,5.889296531677246,-4.047400951385497,0.027928519994020466,-4.0709009170532235


==> data/single_task_inference_result/cheetah/cheetah_single_task_inference_trajectories/14.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.2962683439254761,5.692914009094238,-1.772883057594299,3.2790184020996094,-0.5047031044960022
0.8266395926475525,5.692914009094238,-4.070734024047852,0.32189223170280457,-3.991199970245361
1.496312141418457,5.692914009094238,-3.910167217254639,0.09033361077308655,-3.652075529098511
2.089099645614624,5.692914009094238,-3.8524279594421382,0.06748306006193161,-3.9273941516876225
2.55549955368042,5.692914009094238,-3.868249893188477,0.048374205827713006,-3.9318418502807617
3.1716597080230713,5.692914009094238,-3.934454679489136,0.037104710936546326,-3.9522316455841056
3.486658334732056,5.692914009094238,-3.945543527603149,0.03749603778123856,-3.943869829177856
3.940308332443237,5.692914009094238,-3.972780227661133,0.03841141238808632,-3.9715230464935294
4.4542436599731445,5.692914009094238,-4.004752159118652,0.044990621507167816,-4.026967525482178
4.881519317626953,5.692914009094238,-3.539121150970459,0.052871260792016976,-3.521284341812134
5.194078445434569,5.692914009094238,-3.6826429367065434,0.0744292065501213,-3.69455361366272
5.286093711853027,5.692914009094238,-3.7047593593597408,0.05223068967461585,-3.7014310359954834
5.3915343284606925,5.692914009094238,-3.8677799701690674,0.0619075819849968,-3.8653073310852046
5.388228416442871,5.692914009094238,-3.8057177066802974,0.052295323461294174,-3.8163678646087646
5.3682026863098145,5.692914009094238,-4.008693695068359,0.06231187283992767,-3.999731302261353
5.489849090576172,5.692914009094238,-3.957597017288208,0.038666732609272,-4.004083633422852
5.586576461791992,5.692914009094238,-3.834928274154663,0.03830457106232643,-3.858078002929688
5.563499450683594,5.692914009094238,-3.810280084609985,0.044443435966968536,-3.871882677078247
5.693150043487549,5.692914009094238,-3.945849657058716,0.04091022908687592,-3.911054134368896
5.632114887237549,5.692914009094238,-3.895076036453247,0.031737636774778366,-3.9173624515533447
5.6997127532958975,5.692914009094238,-3.8540768623352046,0.028424665331840515,-3.922119855880737
5.799147605895996,5.692914009094238,-3.864366292953491,0.025148293003439903,-3.809116840362549
5.688741207122803,5.692914009094238,-3.8830044269561768,0.02522987872362137,-3.8853499889373775
5.424556732177734,5.692914009094238,-3.859143257141113,0.022929372265934944,-3.854622840881348
5.47558069229126,5.692914009094238,-3.857860326766968,0.024481618776917458,-3.8825891017913814
5.534683704376221,5.692914009094238,-3.8677983283996578,0.025328285992145535,-3.839278697967529
5.600217342376709,5.692914009094238,-3.8764388561248775,0.02562216855585575,-3.890549898147583
5.694901943206787,5.692914009094238,-3.8829538822174072,0.027391716837882996,-3.871342182159424
5.597064971923828,5.692914009094238,-3.936224222183228,0.03218122571706772,-3.943026781082153
5.581715106964111,5.692914009094238,-3.8647422790527344,0.027155363932251927,-3.8408451080322266
5.544500350952148,5.692914009094238,-3.8638303279876713,0.025702282786369324,-3.8493680953979488
5.532464027404785,5.692914009094238,-3.870572328567505,0.025168776512146,-3.895742654800415
5.675820350646973,5.692914009094238,-3.8714234828948975,0.025488030165433884,-3.8473117351531982
5.666992664337158,5.692914009094238,-3.8716027736663814,0.028168881312012672,-3.8470876216888423
5.563889980316161,5.692914009094238,-3.838127374649048,0.026350729167461395,-3.8165004253387447
5.696901321411133,5.692914009094238,-3.859521389007568,0.026551702991127968,-3.841885089874268
5.666590690612793,5.692914009094238,-3.8660054206848145,0.0250561386346817,-3.852423429489136
5.575106143951416,5.692914009094238,-3.8631393909454346,0.022379927337169647,-3.8235714435577393
5.710338115692139,5.692914009094238,-3.8672039508819585,0.022753827273845673,-3.84887170791626
5.659163951873779,5.692914009094238,-3.8706419467926025,0.024463064968585968,-3.84994912147522
5.573779582977295,5.692914009094238,-3.8688790798187256,0.022535717114806172,-3.8887877464294434
5.589569091796875,5.692914009094238,-3.871637344360352,0.02318603917956352,-3.8390109539031982
5.601900100708008,5.692914009094238,-3.8755495548248287,0.02538317814469337,-3.913127183914185
5.65513801574707,5.692914009094238,-3.873677730560303,0.024477243423461918,-3.900099515914917
5.636940002441406,5.692914009094238,-3.8659071922302246,0.025698710232973095,-3.9160232543945312
5.623036861419678,5.692914009094238,-3.867195844650269,0.027951767668128014,-3.894922971725464
5.594428062438965,5.692914009094238,-3.855353116989136,0.02644434757530689,-3.836969375610352
5.525513172149657,5.692914009094238,-3.857100248336792,0.02539457567036152,-3.8635094165802
5.568552017211913,5.692914009094238,-3.862192153930664,0.025012018159031868,-3.821568489074707
5.488540649414063,5.692914009094238,-3.8625376224517822,0.02614239975810051,-3.8650915622711186
5.488961696624756,5.692914009094238,-3.87493109703064,0.026057198643684387,-3.9048459529876713
5.492502212524414,5.692914009094238,-3.8769576549530025,0.027342284098267555,-3.8882710933685294
5.552296161651611,5.692914009094238,-3.891899824142456,0.029194071888923645,-3.8729634284973136
5.622857093811035,5.692914009094238,-3.8781113624572754,0.02827888913452625,-3.901236772537232
5.5442442893981925,5.692914009094238,-3.8548841476440425,0.03463469818234444,-3.8750166893005367
5.606934547424316,5.692914009094238,-3.9003627300262447,0.03309275582432747,-3.925444841384888
5.555026054382324,5.692914009094238,-3.8678069114685054,0.02940378710627556,-3.8794958591461186
5.679687976837158,5.692914009094238,-3.863103628158569,0.026494961231946945,-3.8381934165954585
5.646241664886475,5.692914009094238,-3.869264125823975,0.026986464858055115,-3.863581895828247
5.692164421081543,5.692914009094238,-3.849249601364136,0.026594961062073708,-3.8610103130340576
5.68785572052002,5.692914009094238,-3.859240055084229,0.02424410916864872,-3.8622233867645264
5.735784530639648,5.692914009094238,-3.862714529037476,0.0244207177311182,-3.8705477714538574
5.792795658111572,5.692914009094238,-3.8718640804290767,0.022701412439346317,-3.8872120380401607
5.809835433959961,5.692914009094238,-3.8935387134552,0.024972351267933846,-3.9122841358184814
5.876951217651367,5.692914009094238,-3.869445323944092,0.02635193057358265,-3.838765144348145
5.8931307792663565,5.692914009094238,-3.8956229686737056,0.03252950683236122,-3.914802312850952
5.765852451324463,5.692914009094238,-3.853714227676392,0.03511982411146164,-3.8737540245056152
5.652120590209961,5.692914009094238,-3.8377852439880367,0.02866998128592968,-3.848969221115112
5.694739818572998,5.692914009094238,-3.8565182685852046,0.027160232886672016,-3.855856895446777
5.699804782867432,5.692914009094238,-3.8565495014190674,0.02685723267495632,-3.8597450256347656
5.680839538574219,5.692914009094238,-3.871771812438965,0.02436475269496441,-3.873695373535156
5.614457607269287,5.692914009094238,-3.8717715740203857,0.022486092522740364,-3.861724138259888
5.637848377227783,5.692914009094238,-3.8678090572357178,0.02255580946803093,-3.8778135776519775
5.60600471496582,5.692914009094238,-3.8692007064819336,0.022631267085671425,-3.875809192657471
5.679947853088378,5.692914009094238,-3.86822247505188,0.023185204714536663,-3.8856718540191646
5.732260704040527,5.692914009094238,-3.8651819229125977,0.02404601313173771,-3.8350930213928223
5.783520698547363,5.692914009094238,-3.873234987258911,0.025569919496774677,-3.8855419158935542
5.621493816375732,5.692914009094238,-3.895365238189697,0.025906270369887352,-3.912556409835816
5.706545352935791,5.692914009094238,-3.8710346221923833,0.0257805809378624,-3.870539426803589
5.794690608978272,5.692914009094238,-3.871216535568237,0.023910786956548687,-3.891177654266357
5.814309597015381,5.692914009094238,-3.8762495517730713,0.02423572354018688,-3.906535387039185
5.734290599822998,5.692914009094238,-3.8949022293090816,0.026101240888237957,-3.9359850883483887
5.686542987823486,5.692914009094238,-3.9353373050689697,0.029543420299887657,-3.9598848819732666
5.656800746917725,5.692914009094238,-3.881603479385376,0.02729869447648525,-3.8824415206909175
5.6899094581604,5.692914009094238,-3.8714191913604736,0.025998136028647423,-3.8753473758697514
5.675049781799316,5.692914009094238,-3.8677132129669194,0.02390005998313427,-3.891545295715332
5.698995590209961,5.692914009094238,-3.8654282093048096,0.022204864770174023,-3.8232650756835938
5.603786945343018,5.692914009094238,-3.865820169448853,0.02221186459064484,-3.847892999649048
5.73702335357666,5.692914009094238,-3.8662145137786874,0.02265380509197712,-3.933904409408569
5.88377046585083,5.692914009094238,-3.8681921958923335,0.02285822480916977,-3.873611927032471
5.741206169128418,5.692914009094238,-3.8571398258209224,0.024431927129626278,-3.8499398231506343
5.60882568359375,5.692914009094238,-3.854423046112061,0.024649860337376595,-3.8873541355133057
5.562215328216553,5.692914009094238,-3.847548007965088,0.027873599901795387,-3.8351240158081055
5.63263463973999,5.692914009094238,-3.8471760749816895,0.027532283216714856,-3.8005619049072266
5.592905044555664,5.692914009094238,-3.864505052566528,0.02551965601742268,-3.857021570205688
5.573523998260497,5.692914009094238,-3.8709402084350586,0.02452537603676319,-3.881946325302124
5.592268943786621,5.692914009094238,-3.8607692718505855,0.027020227164030075,-3.8457868099212646
5.487955093383789,5.692914009094238,-3.8546731472015376,0.026826903223991398,-3.815032958984375
5.60797119140625,5.692914009094238,-3.8722078800201416,0.025434609502553936,-3.885427951812744
5.677983283996582,5.692914009094238,-3.86266016960144,0.02813357673585415,-3.8983299732208248
5.830801010131836,5.692914009094238,-3.8750054836273193,0.028245063498616215,-3.911298274993896
5.798603534698486,5.692914009094238,-3.8831946849823,0.02804361283779144,-3.894318819046021
5.627452850341797,5.692914009094238,-3.9199030399322505,0.03372671455144882,-3.9987883567810054
5.744877338409424,5.692914009094238,-3.8522412776947026,0.02808133326470852,-3.9050698280334473
5.758175849914551,5.692914009094238,-3.858720541000366,0.026901284232735637,-3.8475503921508794
5.718225955963135,5.692914009094238,-3.906726360321045,0.026502346619963642,-3.9260878562927246
5.603699207305908,5.692914009094238,-3.890703201293945,0.025169646367430687,-3.8846726417541504
5.461523532867432,5.692914009094238,-3.880893468856812,0.026394227519631382,-3.8965582847595215
5.506982326507568,5.692914009094238,-3.869222402572632,0.02524096518754959,-3.8843724727630615
5.645189762115479,5.692914009094238,-3.8814234733581534,0.02534918300807476,-3.8945569992065434
5.501318454742432,5.692914009094238,-3.8738636970520015,0.025781109929084774,-3.8706459999084473
5.531363487243652,5.692914009094238,-3.8810863494873047,0.026220107451081276,-3.9027695655822754
5.581052780151367,5.692914009094238,-3.8745596408844,0.030474435538053513,-3.906381845474243
5.526378631591797,5.692914009094238,-3.86388087272644,0.027704862877726555,-3.8456747531890874
5.427056312561035,5.692914009094238,-3.8767573833465576,0.026507742702960968,-3.863555908203125
5.356729984283447,5.692914009094238,-3.8760769367218018,0.0322129912674427,-3.8545095920562735
5.4803876876831055,5.692914009094238,-3.8829033374786377,0.029170088469982147,-3.877034902572632
5.465651988983153,5.692914009094238,-3.8746626377105713,0.02837861329317093,-3.8545858860015865
5.443532466888428,5.692914009094238,-3.898960113525391,0.028558949008584023,-3.852119445800781
5.549895286560059,5.692914009094238,-3.94759464263916,0.0388474203646183,-3.911611318588257
5.7263503074646,5.692914009094238,-3.943664073944092,0.03333720937371253,-3.8996951580047607
5.9861907958984375,5.692914009094238,-3.9140121936798096,0.03575902432203293,-3.953381776809692
5.762303829193115,5.692914009094238,-3.8927528858184814,0.036716345697641366,-3.84652590751648
5.608179092407227,5.692914009094238,-3.8603119850158687,0.032871682196855545,-3.9056913852691646
5.559754848480225,5.692914009094238,-3.8177282810211186,0.027475548908114437,-3.734885454177856
5.532721996307373,5.692914009094238,-3.8360185623168954,0.02783074229955673,-3.824373722076416
5.459744453430176,5.692914009094238,-3.852733373641968,0.026402844116091728,-3.8408570289611816
5.526670932769775,5.692914009094238,-3.874623537063599,0.02588280476629734,-3.8879361152648926
5.5912113189697275,5.692914009094238,-3.8653178215026855,0.02716314047574997,-3.850114583969116
5.656073093414307,5.692914009094238,-3.8742129802703857,0.027914447709918026,-3.9332141876220703
5.533087253570557,5.692914009094238,-3.873127222061157,0.03265109285712242,-3.865968704223633
5.390073299407959,5.692914009094238,-3.8605248928070073,0.028665313497185707,-3.840221643447876
5.457809925079346,5.692914009094238,-3.854169845581055,0.02712087891995907,-3.804301261901856
5.417233467102051,5.692914009094238,-3.8788902759552,0.02717461995780468,-3.8788459300994873
5.478929996490479,5.692914009094238,-3.8894333839416495,0.02752045728266239,-3.9019496440887447
5.488477230072021,5.692914009094238,-3.9103202819824214,0.029713449999690052,-3.9267320632934566
5.642343521118164,5.692914009094238,-3.9148662090301514,0.0404062420129776,-3.9056582450866695
5.736002445220947,5.692914009094238,-3.9447624683380127,0.04008069261908531,-3.9353852272033687
5.7303428649902335,5.692914009094238,-3.9214119911193848,0.03454238548874855,-3.8930046558380127
5.655056476593018,5.692914009094238,-3.923996925354004,0.03020058013498783,-3.9016680717468257
5.639789581298828,5.692914009094238,-3.8797647953033447,0.02621311880648136,-3.86028790473938
5.624283313751221,5.692914009094238,-3.872152090072632,0.02392207086086273,-3.8450314998626713
5.466452121734619,5.692914009094238,-3.876344919204712,0.023339269682765007,-3.870799779891968
5.625157833099365,5.692914009094238,-3.8728373050689697,0.02373991534113884,-3.8769590854644775
5.6577672958374015,5.692914009094238,-3.86516547203064,0.025212276726961132,-3.915561437606812
5.702971935272217,5.692914009094238,-3.866319179534912,0.02456783503293991,-3.8727126121521
5.712939262390137,5.692914009094238,-3.8738062381744385,0.025502769276499748,-3.882313966751098
5.705731391906737,5.692914009094238,-3.8865888118743896,0.02716859430074692,-3.8615579605102535
5.5205078125,5.692914009094238,-3.879914522171021,0.023843571543693542,-3.8812315464019775
5.43409299850464,5.692914009094238,-3.877676963806152,0.023435851559042927,-3.89730715751648
5.5518784523010245,5.692914009094238,-3.8813321590423584,0.024446209892630577,-3.9040141105651855
5.570584774017334,5.692914009094238,-3.8768806457519527,0.02515361085534096,-3.8538756370544434
5.623960971832275,5.692914009094238,-3.877507448196411,0.026403367519378666,-3.808081150054932
5.541983604431152,5.692914009094238,-3.8945000171661377,0.04054819047451019,-3.875342845916748
5.644723415374756,5.692914009094238,-3.8806192874908447,0.032366883009672165,-3.8415215015411377
5.803339958190918,5.692914009094238,-3.864214658737183,0.02943144179880619,-3.843243598937988
5.748940467834473,5.692914009094238,-3.8701794147491455,0.029473552480340004,-3.8887426853179927
5.745108604431152,5.692914009094238,-3.877760887145996,0.02549267373979092,-3.861613512039185
5.78473949432373,5.692914009094238,-3.911340951919556,0.028490880504250526,-3.928833246231079
5.780250549316406,5.692914009094238,-3.9231250286102286,0.029656765982508656,-3.9206604957580566
5.796519756317139,5.692914009094238,-3.919820308685303,0.029719486832618717,-3.929513454437256
5.697335720062256,5.692914009094238,-3.9904377460479736,0.03100360929965973,-3.9857356548309326
5.648318290710449,5.692914009094238,-3.8831079006195064,0.028761208057403564,-3.868819236755371
5.75141716003418,5.692914009094238,-3.8704042434692383,0.02600381337106228,-3.882724285125733
5.869061946868896,5.692914009094238,-3.865545749664306,0.024969119578599926,-3.8680586814880367
5.666198253631592,5.692914009094238,-3.8699762821197514,0.025581089779734608,-3.9002327919006343
5.4870285987854,5.692914009094238,-3.827708959579468,0.024154111742973328,-3.7984347343444815
5.553106307983398,5.692914009094238,-3.8283431529998775,0.02667045406997204,-3.80384373664856
5.805639743804932,5.692914009094238,-3.8310923576354976,0.027039797976613045,-3.7806143760681152
5.737582683563232,5.692914009094238,-3.865631103515625,0.02734794281423092,-3.873710155487061
5.547523021697998,5.692914009094238,-3.8693788051605216,0.024745685979723927,-3.884729146957397
5.497496128082275,5.692914009094238,-3.8582160472869873,0.027649810537695885,-3.8666188716888423
5.439345836639404,5.692914009094238,-3.860513925552368,0.026727037504315376,-3.846400499343872
5.472879886627196,5.692914009094238,-3.8804109096527095,0.025832191109657288,-3.847402334213257
5.633462905883789,5.692914009094238,-3.884942054748535,0.027303505688905716,-3.8413705825805664
5.511501789093018,5.692914009094238,-3.8876354694366455,0.029835712164640423,-3.839976072311401
5.517306804656982,5.692914009094238,-3.8551051616668706,0.030118428170681,-3.932404756546021
5.521493911743164,5.692914009094238,-3.876808404922485,0.031994566321372986,-3.8501579761505127
5.507441997528076,5.692914009094238,-3.8698928356170654,0.02839654125273228,-3.8747847080230713
5.56549596786499,5.692914009094238,-3.876420259475708,0.027042558416724205,-3.8760390281677246
5.5443663597106925,5.692914009094238,-3.77981162071228,0.03481600806117058,-3.7198882102966313
5.609308242797852,5.692914009094238,-3.8894717693328857,0.035813458263874054,-3.8412890434265137
5.46254301071167,5.692914009094238,-3.885831117630005,0.034889042377471924,-3.8454520702362065
5.460549831390381,5.692914009094238,-3.891176700592041,0.03263187035918236,-3.892168045043945
5.460638046264648,5.692914009094238,-3.882242441177368,0.029989494010806084,-3.8827462196350098
5.68631649017334,5.692914009094238,-3.890373468399048,0.02819146402180195,-3.869397401809692
5.6926021575927725,5.692914009094238,-3.891966342926025,0.02874036319553852,-3.864821434020996
5.644924640655518,5.692914009094238,-3.8695244789123535,0.03189288452267647,-3.8801891803741455
5.658646106719971,5.692914009094238,-3.890835046768189,0.02812099643051624,-3.925343990325928
5.698971271514893,5.692914009094238,-3.8650743961334233,0.02522582374513149,-3.838843822479248
5.686492919921875,5.692914009094238,-3.86390233039856,0.02223034389317036,-3.8947024345397945
5.7267751693725595,5.692914009094238,-3.8643295764923096,0.02230595611035824,-3.87818455696106
5.755974769592285,5.692914009094238,-3.8734719753265376,0.023326484486460686,-3.8940808773040767
5.720229148864745,5.692914009094238,-3.889878511428833,0.02384972386062145,-3.8615236282348633
5.650636196136475,5.692914009094238,-3.880750894546509,0.02373301051557064,-3.864866256713867
5.715871810913086,5.692914009094238,-3.8847172260284415,0.024411169812083244,-3.894285917282104
5.774135112762451,5.692914009094238,-3.881624221801758,0.023677948862314224,-3.8671875
5.68673849105835,5.692914009094238,-3.8898909091949454,0.023658832535147663,-3.879695653915405
5.598085403442383,5.692914009094238,-3.8675935268402095,0.02346334233880043,-3.8750810623168954
5.578282833099365,5.692914009094238,-3.867104768753052,0.024894377216696736,-3.86977219581604


==> data/single_task_inference_result/cheetah/cheetah_single_task_inference_trajectories/15.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
-0.011875655502080916,5.692914009094238,-1.772883057594299,3.2790184020996094,1.6065906286239624
0.45520260930061346,5.692914009094238,-4.127398014068604,0.3184061348438263,0.02422809600830078
0.997526168823242,5.692914009094238,-3.9122340679168706,0.09040109813213347,-3.9765653610229488
1.574891209602356,5.692914009094238,-3.8343670368194576,0.06773824244737625,-3.8939745426177974
2.181105852127075,5.692914009094238,-3.849149703979492,0.04819426313042641,-3.98448634147644
2.7843685150146484,5.692914009094238,-3.938230276107788,0.03692395240068436,-3.931128978729248
3.4092278480529785,5.692914009094238,-3.937726020812988,0.03719448670744896,-3.927579164505005
3.9279723167419434,5.692914009094238,-3.9514451026916495,0.037631306797266006,-3.94694447517395
4.454493522644042,5.692914009094238,-3.9701774120330806,0.03849686309695244,-3.9521455764770503
4.8984899520874015,5.692914009094238,-3.9727404117584233,0.04273688048124313,-3.9436085224151607
5.28244686126709,5.692914009094238,-3.7841637134552,0.04944795742630959,-3.8069224357604976
5.492491722106934,5.692914009094238,-3.7236149311065674,0.04669377580285072,-3.8069024085998535
5.472729682922363,5.692914009094238,-3.800016641616821,0.04115916043519974,-3.7618134021759033
5.558398723602295,5.692914009094238,-3.913705110549927,0.04591118171811104,-3.946212291717529
5.560368061065674,5.692914009094238,-3.9188716411590576,0.03765539824962616,-3.93525767326355
5.601047515869141,5.692914009094238,-3.9319372177124015,0.03898277506232262,-3.9098634719848633
5.828446865081787,5.692914009094238,-3.8914632797241206,0.03776170685887337,-3.9374477863311768
5.7480854988098145,5.692914009094238,-3.9197006225585938,0.03306455537676811,-3.916394948959351
5.609009265899657,5.692914009094238,-3.894173860549927,0.029491160064935684,-3.8525562286376953
5.514122009277344,5.692914009094238,-3.859711408615112,0.027376335114240646,-3.8287320137023926
5.676449775695801,5.692914009094238,-3.844964265823364,0.027107883244752884,-3.8220677375793457
5.6598005294799805,5.692914009094238,-3.863778114318848,0.02469882182776928,-3.8381717205047607
5.588887691497803,5.692914009094238,-3.8676421642303462,0.023167835548520088,-3.8588829040527344
5.687607288360596,5.692914009094238,-3.865251302719116,0.024121366441249847,-3.906319379806519
5.7278475761413565,5.692914009094238,-3.863722801208496,0.025628797709941864,-3.844448328018189
5.684160709381104,5.692914009094238,-3.8665702342987056,0.022713620215654373,-3.85420560836792
5.689211845397949,5.692914009094238,-3.869362115859985,0.02283327281475067,-3.885055303573608
5.777848720550537,5.692914009094238,-3.867928266525269,0.02360674552619457,-3.8397974967956543
5.780499935150146,5.692914009094238,-3.870688199996948,0.023255851119756695,-3.875122785568237
5.729968547821045,5.692914009094238,-3.8667147159576416,0.024288292974233627,-3.87828540802002
5.7201948165893555,5.692914009094238,-3.8779118061065674,0.02584380842745304,-3.878738403320313
5.70996618270874,5.692914009094238,-3.8851673603057857,0.0270359180867672,-3.851870059967041
5.642240047454834,5.692914009094238,-3.882144689559937,0.02570013143122196,-3.928231954574585
5.658017635345458,5.692914009094238,-3.8871328830718994,0.024888038635253903,-3.89547061920166
5.741734504699707,5.692914009094238,-3.872678518295288,0.023207291960716248,-3.871182441711426
5.761207580566406,5.692914009094238,-3.872350454330444,0.02286452986299992,-3.8828320503234863
5.686388969421387,5.692914009094238,-3.8771159648895264,0.023737475275993347,-3.8575468063354488
5.670164108276367,5.692914009094238,-3.8800532817840576,0.02479604072868824,-3.8786733150482178
5.701427936553955,5.692914009094238,-3.8710224628448486,0.02445759437978268,-3.940888404846192
5.604003429412842,5.692914009094238,-3.8698394298553462,0.023886632174253464,-3.818490028381348
5.414699077606201,5.692914009094238,-3.8719050884246826,0.02344098873436451,-3.8445305824279785
5.316811561584473,5.692914009094238,-3.868952989578247,0.02391192503273487,-3.8598933219909672
5.534892559051514,5.692914009094238,-3.8814539909362793,0.02538499981164932,-3.900989055633545
5.566512584686279,5.692914009094238,-3.874721765518189,0.0268233735114336,-3.8659057617187504
5.590448379516602,5.692914009094238,-3.8791787624359126,0.02765938453376293,-3.903873682022095
5.57416534423828,5.692914009094238,-3.902000665664673,0.043888114392757416,-3.975919246673584
5.55679988861084,5.692914009094238,-3.917945623397827,0.038063958287239075,-3.9132232666015625
5.599013328552246,5.692914009094238,-3.879887104034424,0.032647427171468735,-3.9166188240051274
5.792976379394531,5.692914009094238,-3.877552270889282,0.030843341723084446,-3.8512349128723136
5.717221736907959,5.692914009094238,-3.9085073471069336,0.03177347034215927,-3.91111159324646
5.717715263366699,5.692914009094238,-3.878673791885376,0.028186395764350888,-3.879483938217163
5.585182189941406,5.692914009094238,-3.8793122768402095,0.026751963421702385,-3.8728859424591056
5.584280014038086,5.692914009094238,-3.8678257465362553,0.026746198534965515,-3.8738718032836914
5.599506855010985,5.692914009094238,-3.873857736587525,0.02475030720233917,-3.8460967540740967
5.507500648498535,5.692914009094238,-3.8733947277069087,0.02415752038359642,-3.879228353500366
5.403169631958008,5.692914009094238,-3.874765634536743,0.02507661283016205,-3.8401031494140634
5.395874500274657,5.692914009094238,-3.860848188400269,0.030419955030083656,-3.858397245407104
5.511636257171631,5.692914009094238,-3.8803801536560054,0.028222285211086277,-3.8190741539001456
5.556636333465576,5.692914009094238,-3.8766214847564697,0.028147291392087936,-3.859660625457764
5.572157382965088,5.692914009094238,-3.8758504390716553,0.032044973224401474,-3.8793525695800786
5.53150510787964,5.692914009094238,-3.9176561832427974,0.0426144190132618,-3.9449076652526855
5.557722091674805,5.692914009094238,-3.9098374843597408,0.03862591460347176,-3.8701336383819585
5.492361545562744,5.692914009094238,-3.874344110488892,0.03219859302043915,-3.879853010177612
5.4974565505981445,5.692914009094238,-3.884358167648315,0.030378172174096107,-3.827887296676636
5.667544364929199,5.692914009094238,-3.8788812160491934,0.02876644767820835,-3.851126909255981
5.687880039215088,5.692914009094238,-3.901488065719605,0.030355792492628098,-3.9418928623199454
5.5398993492126465,5.692914009094238,-3.8313481807708736,0.027243882417678836,-3.857824563980103
5.497618198394775,5.692914009094238,-3.870159864425659,0.027878426015377045,-3.8420119285583496
5.543742179870605,5.692914009094238,-3.8721089363098145,0.02659210190176964,-3.8734953403472896
5.619599342346192,5.692914009094238,-3.8669013977050786,0.02514355070888996,-3.925380229949951
5.64582347869873,5.692914009094238,-3.8660204410552974,0.026292655616998672,-3.94220757484436
5.723288059234619,5.692914009094238,-3.868643522262573,0.03172490373253822,-3.802920341491699
5.8001627922058105,5.692914009094238,-3.892664194107056,0.0314805693924427,-3.8934404850006095
5.692542552947998,5.692914009094238,-3.911053895950317,0.028238579630851746,-3.9207060337066646
5.650135040283203,5.692914009094238,-3.873168706893921,0.025417180731892582,-3.835381507873535
5.59325075149536,5.692914009094238,-3.8579056262969966,0.02503830008208752,-3.854687452316284
5.5955634117126465,5.692914009094238,-3.847602128982544,0.024374037981033325,-3.867761611938477
5.5778865814208975,5.692914009094238,-3.8635199069976807,0.02385459654033184,-3.889716625213623
5.496272087097168,5.692914009094238,-3.863799333572388,0.024092450737953183,-3.8519778251647945
5.457285404205321,5.692914009094238,-3.8687772750854488,0.025288745760917664,-3.8615546226501456
5.401159286499024,5.692914009094238,-3.8691785335540767,0.02884058654308319,-3.859343528747559
5.403817176818848,5.692914009094238,-3.881913661956787,0.027760662138462063,-3.8548736572265625
5.4376726150512695,5.692914009094238,-3.89777398109436,0.02838868275284767,-3.8973014354705806
5.48798942565918,5.692914009094238,-3.914952039718628,0.030983287841081616,-3.8980517387390137
5.601443290710449,5.692914009094238,-3.9115252494812007,0.03707139939069748,-3.941012382507324
5.560649871826172,5.692914009094238,-3.8681695461273193,0.03925353288650513,-3.831297636032104
5.566401481628418,5.692914009094238,-3.9314572811126713,0.03698331490159035,-3.890213251113892
5.450601577758789,5.692914009094238,-3.8672187328338623,0.03214271739125252,-3.8364400863647456
5.492123126983643,5.692914009094238,-3.866896629333496,0.028195334598422047,-3.8797750473022465
5.616703987121582,5.692914009094238,-3.869732856750488,0.02711302228271961,-3.8379695415496826
5.837551116943359,5.692914009094238,-3.889125347137451,0.02871853299438953,-3.8567268848419194
5.657357215881348,5.692914009094238,-3.869173765182495,0.02975950390100479,-3.9293079376220703
5.612754821777344,5.692914009094238,-3.8432452678680415,0.03062461502850056,-3.8332269191741934
5.384558200836182,5.692914009094238,-3.822156429290771,0.02686850354075432,-3.7854092121124263
5.342143058776856,5.692914009094238,-3.835614919662476,0.025982737541198727,-3.8550953865051274
5.433206081390381,5.692914009094238,-3.8791134357452393,0.02614077366888523,-3.8873190879821777
5.354028701782227,5.692914009094238,-3.8870174884796143,0.02747514843940735,-3.866336345672608
5.42042350769043,5.692914009094238,-3.914215326309204,0.02846695110201836,-3.926607131958008
5.699659824371338,5.692914009094238,-3.913321256637573,0.03984797745943069,-3.9207470417022714
5.453296184539794,5.692914009094238,-3.8455762863159175,0.032590918242931366,-3.889162063598633
5.3837876319885245,5.692914009094238,-3.8194074630737296,0.028956847265362736,-3.8950695991516113
5.37845516204834,5.692914009094238,-3.8860197067260738,0.03327380493283272,-3.9515373706817623
5.4057230949401855,5.692914009094238,-3.9007625579833984,0.03144529089331627,-3.9258570671081534
5.5963287353515625,5.692914009094238,-3.9051625728607178,0.02851516753435135,-3.9527552127838126
5.710920333862305,5.692914009094238,-3.872597932815552,0.032962311059236526,-3.8763549327850337
5.800465106964111,5.692914009094238,-3.9212384223937993,0.03882207721471786,-3.881571292877197
5.673468589782715,5.692914009094238,-3.951586961746216,0.03455347940325737,-3.951104640960693
5.703930377960205,5.692914009094238,-3.86442232131958,0.028286844491958615,-3.8538453578948975
5.673126697540283,5.692914009094238,-3.8629772663116455,0.024851530790328976,-3.832521677017212
5.5974884033203125,5.692914009094238,-3.8673045635223384,0.02386464923620224,-3.888149738311768
5.68465232849121,5.692914009094238,-3.8668582439422607,0.023390714079141617,-3.8448131084442134
5.616804122924805,5.692914009094238,-3.863567113876343,0.022743120789527893,-3.8778793811798096
5.615569591522217,5.692914009094238,-3.863011598587036,0.022366026416420937,-3.884854316711426
5.6831398010253915,5.692914009094238,-3.8604686260223384,0.02318177744746208,-3.855234384536743
5.600006580352783,5.692914009094238,-3.862947702407837,0.02411181479692459,-3.85143518447876
5.629307270050049,5.692914009094238,-3.8649461269378658,0.02298867702484131,-3.842462778091431
5.696075439453125,5.692914009094238,-3.8656184673309326,0.024922365322709084,-3.8922173976898193
5.798379898071289,5.692914009094238,-3.8709912300109854,0.02412707731127739,-3.884963274002075
5.861453056335449,5.692914009094238,-3.8720273971557617,0.02357800863683224,-3.8638432025909424
6.015244007110596,5.692914009094238,-3.9459073543548575,0.030648799613118168,-3.9409885406494145
6.022284507751465,5.692914009094238,-3.911011695861816,0.03734438866376877,-3.925790786743164
5.896927356719971,5.692914009094238,-3.824105978012085,0.03836165368556976,-3.8829941749572754
5.962421894073486,5.692914009094238,-3.830995321273804,0.03233041241765022,-3.885856866836548
5.752799987792969,5.692914009094238,-3.8666329383850098,0.03483474254608154,-3.852218627929688
5.569753170013428,5.692914009094238,-3.8750035762786874,0.03252308443188667,-3.8680911064147945
5.445387363433838,5.692914009094238,-3.838289022445679,0.02975573018193245,-3.834888696670532
5.404090881347656,5.692914009094238,-3.8460485935211186,0.03021250665187836,-3.855088710784912
5.411070346832275,5.692914009094238,-3.8731634616851807,0.02730955369770527,-3.8892412185668954
5.66666841506958,5.692914009094238,-3.893722295761108,0.027665570378303528,-3.8674702644348145
5.738144397735596,5.692914009094238,-3.8971896171569824,0.029816413298249245,-3.8835952281951904
5.522817611694336,5.692914009094238,-3.814859628677368,0.03122878819704056,-3.84546422958374
5.46019983291626,5.692914009094238,-3.8883016109466553,0.03005782514810562,-3.8536849021911617
5.438741207122803,5.692914009094238,-3.8781168460845943,0.02807159349322319,-3.886597394943237
5.636581897735596,5.692914009094238,-3.8757617473602286,0.02588319219648838,-3.844979047775269
5.610236644744873,5.692914009094238,-3.8761270046234126,0.026914807036519047,-3.860349655151367
5.605470657348633,5.692914009094238,-3.825402975082397,0.02840354293584824,-3.804776668548584
5.636403560638428,5.692914009094238,-3.8839616775512695,0.03383089229464531,-3.8183767795562735
5.733538627624512,5.692914009094238,-3.869427442550659,0.03098064474761486,-3.83339524269104
5.782010555267334,5.692914009094238,-3.8781118392944336,0.028623100370168682,-3.8536217212677
5.7029194831848145,5.692914009094238,-3.9060013294219966,0.026496229693293568,-3.888763427734375
5.802318572998047,5.692914009094238,-3.887707710266113,0.02588108740746975,-3.916120767593384
5.718135356903076,5.692914009094238,-3.867337226867676,0.026750624179840088,-3.8744382858276367
5.622410297393799,5.692914009094238,-3.866119623184204,0.02554776705801487,-3.8685560226440425
5.4902729988098145,5.692914009094238,-3.870028018951416,0.0251254178583622,-3.821744203567505
5.5048155784606925,5.692914009094238,-3.8548958301544185,0.02478187903761864,-3.8486850261688232
5.667440891265869,5.692914009094238,-3.8783473968505855,0.02534418553113937,-3.887612581253052
5.632007122039794,5.692914009094238,-3.874547004699707,0.025163881480693817,-3.86641001701355
5.615987300872803,5.692914009094238,-3.867020606994629,0.02476387657225132,-3.906824350357056
5.576317787170409,5.692914009094238,-3.8714020252227774,0.029437610879540443,-3.924118995666504
5.670376777648926,5.692914009094238,-3.868453741073608,0.02736712619662285,-3.907604694366455
5.60850954055786,5.692914009094238,-3.870240211486816,0.024682050570845604,-3.834457874298096
5.654877662658691,5.692914009094238,-3.8634088039398193,0.02451794594526291,-3.881314754486084
5.526480197906494,5.692914009094238,-3.864001989364624,0.025023220106959343,-3.8663938045501705
5.471657752990723,5.692914009094238,-3.8670108318328857,0.024596747010946277,-3.8856520652771
5.419075489044189,5.692914009094238,-3.869424104690552,0.02461687661707401,-3.884931564331055
5.407011032104492,5.692914009094238,-3.8732097148895264,0.026677455753088,-3.8241930007934566
5.585768699645996,5.692914009094238,-3.883522510528565,0.0276286955922842,-3.9144332408905034
5.562799453735352,5.692914009094238,-3.906453847885132,0.031123507767915726,-3.939080476760864
5.543642997741699,5.692914009094238,-3.840773344039917,0.030991215258836743,-3.8353872299194336
5.628955364227295,5.692914009094238,-3.9148037433624263,0.03932012245059013,-3.9907271862030025
5.619056701660156,5.692914009094238,-3.9160196781158447,0.031751055270433426,-3.9182102680206294
5.623213768005371,5.692914009094238,-3.867420911788941,0.02907752990722656,-3.8682901859283447
5.5869879722595215,5.692914009094238,-3.858853816986084,0.0293286107480526,-3.877685785293579
5.546989440917969,5.692914009094238,-3.856087684631348,0.029326388612389565,-3.8582255840301514
5.546762943267822,5.692914009094238,-3.855201005935669,0.02773738093674183,-3.9019534587860103
5.696778297424316,5.692914009094238,-3.862445831298828,0.02663904801011085,-3.8642091751098633
5.7685837745666495,5.692914009094238,-3.873261213302612,0.027136167511343956,-3.882222414016724
5.692291259765625,5.692914009094238,-3.87754225730896,0.02777622640132904,-3.874964237213135
5.608285427093506,5.692914009094238,-3.8875896930694576,0.027256565168499943,-3.8947038650512695
5.64046573638916,5.692914009094238,-3.8626887798309326,0.026719383895397183,-3.8760039806365967
5.577132225036621,5.692914009094238,-3.8625113964080806,0.02401765063405037,-3.8591780662536626
5.506922721862793,5.692914009094238,-3.8735721111297607,0.023776790127158165,-3.868322372436523
5.563130855560304,5.692914009094238,-3.873884439468384,0.02454672940075397,-3.8661456108093266
5.66463041305542,5.692914009094238,-3.86163592338562,0.02653219364583492,-3.8301818370819087
5.650403022766112,5.692914009094238,-3.8711941242218018,0.026606352999806404,-3.8536746501922607
5.625361442565918,5.692914009094238,-3.844590425491333,0.027643283829092976,-3.8530080318450928
5.57697296142578,5.692914009094238,-3.855512142181397,0.027129583060741425,-3.8464941978454585
5.539814472198486,5.692914009094238,-3.8616735935211186,0.02582913637161255,-3.81599497795105
5.571549415588378,5.692914009094238,-3.8689775466918954,0.0248267762362957,-3.8768503665924072
5.531052589416504,5.692914009094238,-3.866897344589233,0.025754427537322044,-3.8883118629455566
5.5861101150512695,5.692914009094238,-3.8709509372711186,0.02606293372809887,-3.86436915397644
5.717703819274902,5.692914009094238,-3.869531154632568,0.029221152886748317,-3.9437413215637207
5.81257963180542,5.692914009094238,-3.904610157012939,0.03237006440758705,-3.9510123729705806
5.738222122192383,5.692914009094238,-3.908366441726685,0.029513387009501457,-3.858464479446411
5.716545104980469,5.692914009094238,-3.9211027622222896,0.02898412384092808,-3.908823728561401
5.736889362335205,5.692914009094238,-3.893158674240112,0.027985889464616772,-3.9378762245178223
5.564613819122314,5.692914009094238,-3.8876659870147705,0.026393460109829903,-3.931871891021729
5.529728889465332,5.692914009094238,-3.8850960731506343,0.025925777852535248,-3.894807815551758
5.529525279998779,5.692914009094238,-3.8812377452850337,0.024615166708827015,-3.8492510318756095
5.637908458709717,5.692914009094238,-3.878637790679932,0.024984994903206825,-3.921676397323608
5.5988168716430655,5.692914009094238,-3.872735023498535,0.02602766826748848,-3.917867660522461
5.729049205780028,5.692914009094238,-3.8531985282897945,0.02863108552992344,-3.87137508392334
5.613800048828125,5.692914009094238,-3.872911930084229,0.030937058851122856,-3.9443612098693848
5.63652801513672,5.692914009094238,-3.8548982143402095,0.0262270737439394,-3.8523030281066895
5.648925304412842,5.692914009094238,-3.857507705688477,0.023963758721947667,-3.8581273555755615
5.630760192871094,5.692914009094238,-3.8579061031341553,0.02441413886845112,-3.8792676925659175
5.486639022827148,5.692914009094238,-3.8635227680206294,0.023667972534894943,-3.902556896209717
5.586039066314696,5.692914009094238,-3.8509984016418457,0.026084380224347115,-3.861959457397461
5.592648029327393,5.692914009094238,-3.864526033401489,0.025476863607764244,-3.8700752258300786
5.588393211364745,5.692914009094238,-3.8698935508728023,0.025306494906544685,-3.863145589828491


==> data/single_task_inference_result/cheetah/cheetah_single_task_inference_trajectories/16.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.24277587234973907,0.683620035648346,-1.772883057594299,3.2790184020996094,-0.5959482789039612
0.31120648980140686,0.683620035648346,0.4114440977573394,0.5686014890670776,2.3689427375793457
-0.1537271738052368,0.683620035648346,0.9454542398452759,0.39810889959335327,1.6524280309677124
0.15848544239997864,0.683620035648346,0.8048652410507202,0.08591521531343459,0.8880050182342529
0.5203534960746765,0.683620035648346,0.7804777622222899,0.05072646588087082,0.8066795468330382
0.6271876692771912,0.683620035648346,0.7870241403579712,0.03289375826716423,0.823108971118927
0.5776427984237671,0.683620035648346,0.8063451051712035,0.03126684948801994,0.8275208473205566
0.5658911466598511,0.683620035648346,0.8163654804229736,0.029070673510432243,0.8151382207870483
0.5163463950157166,0.683620035648346,0.8081032037734985,0.02825249172747135,0.7862544059753419
0.6120979785919188,0.683620035648346,0.8228926658630371,0.027812097221612927,0.8215690255165101
0.651903510093689,0.683620035648346,0.8228292465209962,0.02677742578089237,0.8230112195014954
0.5540545582771301,0.683620035648346,0.8366963863372802,0.02725169248878956,0.8401370048522949
0.6226417422294617,0.683620035648346,0.8457627296447755,0.02837817184627056,0.8575943708419799
0.7567424178123474,0.683620035648346,0.8380863666534423,0.027047695592045784,0.7659947872161865
0.8484631180763245,0.683620035648346,0.8291710615158081,0.02490920200943947,0.8426181077957153
0.8983899354934691,0.683620035648346,0.79548180103302,0.02561051584780216,0.8041353225708007
0.8145264983177185,0.683620035648346,0.7240618467330932,0.031166130676865578,0.6739813089370728
0.8341816663742065,0.683620035648346,0.8046215772628784,0.03621625155210495,0.8584694266319275
0.7923167943954467,0.683620035648346,0.6824233531951904,0.033741310238838196,0.7080893516540527
0.7417948246002197,0.683620035648346,0.6100207567214966,0.03685879334807396,0.5760018229484558
0.6922347545623779,0.683620035648346,0.7948166131973265,0.049916811287403114,0.8379104137420654
0.5984147787094116,0.683620035648346,0.796838641166687,0.0324011892080307,0.7959809899330139
0.6476006507873535,0.683620035648346,0.8129682540893554,0.02683438174426556,0.8260221481323241
0.5875574350357056,0.683620035648346,0.8258104324340819,0.02442199178040028,0.8353939056396483
0.6080965995788574,0.683620035648346,0.8275693655014038,0.024235688149929047,0.7834005355834962
0.6892837285995483,0.683620035648346,0.8342584371566771,0.024868322536349297,0.8327981233596802
0.6399773359298706,0.683620035648346,0.8265296220779419,0.024968208745121956,0.819756031036377
0.6904400587081909,0.683620035648346,0.8341373205184937,0.024768777191638943,0.8293953537940979
0.6414815783500671,0.683620035648346,0.8282455205917358,0.025155698880553246,0.8431496024131776
0.7343634963035582,0.683620035648346,0.8268066644668579,0.024433594197034836,0.8679910302162169
0.8261278867721557,0.683620035648346,0.8231368064880371,0.023793332278728485,0.8213024735450744
0.8139280676841735,0.683620035648346,0.7956241369247437,0.024588702246546745,0.774688720703125
0.7679596543312072,0.683620035648346,0.7627230882644653,0.02622179687023163,0.7578989267349243
0.798964262008667,0.683620035648346,0.7949074506759644,0.030690874904394146,0.8043527603149414
0.8510245680809022,0.683620035648346,0.762660264968872,0.03373700752854347,0.770013928413391
0.7826478481292723,0.683620035648346,0.6925572156906128,0.04157732427120209,0.7291483283042908
0.7167795896530151,0.683620035648346,0.7894312143325805,0.04494052380323409,0.7341983318328857
0.6599165201187134,0.683620035648346,0.7774202823638915,0.031214436516165733,0.8253037333488464
0.5404211282730104,0.683620035648346,0.7849055528640747,0.02737225405871868,0.7671102285385133
0.6284600496292113,0.683620035648346,0.8189724683761597,0.025418533012270927,0.755976140499115
0.5026406645774841,0.683620035648346,0.8220015764236449,0.024640556424856182,0.8190186023712158
0.4770079255104065,0.683620035648346,0.8214217424392701,0.025304721668362617,0.8147400617599486
0.5633214712142944,0.683620035648346,0.8397942781448364,0.02637757547199726,0.8733912110328673
0.5856465101242065,0.683620035648346,0.8084864616394043,0.02803068421781063,0.8312659859657286
0.764032483100891,0.683620035648346,0.8151512145996093,0.027493601664900776,0.7910720109939574
0.7094816565513611,0.683620035648346,0.7903822660446168,0.034256093204021454,0.816968560218811
0.7067906856536865,0.683620035648346,0.7994298934936523,0.028358478099107742,0.840737223625183
0.8170323967933655,0.683620035648346,0.8091922998428344,0.027526611462235447,0.7933554649353027
0.7032902836799622,0.683620035648346,0.8111969232559203,0.02717017568647861,0.8399729728698729
0.7177484631538391,0.683620035648346,0.8157950639724731,0.026017891243100166,0.8271318078041076
0.8231804966926575,0.683620035648346,0.8002524375915526,0.02413905598223209,0.7688749432563781
0.7859432697296143,0.683620035648346,0.7694340944290161,0.025007247924804688,0.7831627130508423
0.6598693132400513,0.683620035648346,0.7580950260162354,0.026831854134798046,0.7572176456451416
0.534676194190979,0.683620035648346,0.8006677627563475,0.025176962837576863,0.7602850198745726
0.6969176530838013,0.683620035648346,0.8098615407943724,0.025614760816097256,0.8171952366828918
0.8293346166610717,0.683620035648346,0.8233488798141478,0.025182042270898816,0.8044930696487426
0.829682469367981,0.683620035648346,0.8129855394363403,0.02503938041627407,0.8345168232917786
0.700243353843689,0.683620035648346,0.791995882987976,0.02714047022163868,0.7549602389335632
0.6832599043846129,0.683620035648346,0.8207594156265258,0.031803861260414124,0.822576105594635
0.7713199257850648,0.683620035648346,0.8061207532882689,0.025170961394906044,0.8123658895492554
0.8234995007514954,0.683620035648346,0.8087190389633178,0.025474475696682927,0.8398895263671875
0.9503361582756041,0.683620035648346,0.8256486654281616,0.026111353188753128,0.8218283057212828
0.9863547086715697,0.683620035648346,0.8668502569198608,0.02900428883731365,0.8482227325439453
0.9264415502548216,0.683620035648346,0.9049030542373656,0.03457647189497948,0.9310552477836608
0.9179181456565858,0.683620035648346,0.7902089357376098,0.04413315653800964,0.8746658563613892
0.9604957103729248,0.683620035648346,0.6256227493286133,0.037836875766515725,0.6450175642967224
0.9506716728210448,0.683620035648346,0.4425226747989655,0.05464132875204086,0.4946988821029663
0.815171778202057,0.683620035648346,0.6440533399581909,0.07092627137899399,0.7790899276733398
0.8061531782150269,0.683620035648346,0.7924581766128541,0.045021720230579376,0.761280357837677
0.826985478401184,0.683620035648346,0.6643109321594238,0.03319060057401657,0.6683333516120912
0.8269063234329223,0.683620035648346,0.6344656944274902,0.038628503680229194,0.6703881025314331
0.7414112091064453,0.683620035648346,0.7353310585021972,0.05901533365249634,0.8129727244377136
0.7102012038230896,0.683620035648346,0.7794684171676636,0.04334212839603424,0.7835912704467772
0.7317513227462769,0.683620035648346,0.752013325691223,0.0295301117002964,0.7146787047386169
0.7371821999549866,0.683620035648346,0.7664978504180909,0.026534976437687877,0.7926411628723145
0.6172004938125609,0.683620035648346,0.790366291999817,0.0263934712857008,0.7832351922988892
0.7283254265785217,0.683620035648346,0.7969611883163453,0.02456526458263397,0.77707040309906
0.7973082661628723,0.683620035648346,0.8018499612808228,0.02405725233256817,0.7669122219085692
0.8003447055816649,0.683620035648346,0.7825876474380493,0.02453007362782955,0.8348074555397034
0.7614801526069641,0.683620035648346,0.7489060163497924,0.026100698858499527,0.7170473337173462
0.7789620161056519,0.683620035648346,0.7446955442428589,0.02966928482055664,0.809169590473175
0.8564701080322266,0.683620035648346,0.7151716947555542,0.02923864498734474,0.7123669385910033
0.9294185638427734,0.683620035648346,0.6381391286849976,0.028911788016557693,0.6289355754852295
0.8411031365394592,0.683620035648346,0.6308084726333617,0.03648950159549713,0.632617712020874
0.4764031767845154,0.683620035648346,0.7738673686981201,0.04258797690272331,0.8089364767074586
0.4020976424217224,0.683620035648346,0.7736293077468872,0.0286665428429842,0.8114704489707946
0.40575915575027466,0.683620035648346,0.8327730894088745,0.02845264039933681,0.828808844089508
0.33728358149528503,0.683620035648346,0.8326305150985717,0.02886004000902176,0.8520814776420593
0.40681758522987366,0.683620035648346,0.8191596269607544,0.02946999669075012,0.859277606010437
0.4301997721195221,0.683620035648346,0.7804737091064453,0.03630771115422249,0.757713258266449
0.19826193153858185,0.683620035648346,0.7873352766036987,0.03731551766395569,0.798433244228363
0.3231421411037445,0.683620035648346,0.8006969690322877,0.03507261350750923,0.8494281768798829
0.39141044020652765,0.683620035648346,0.8034206628799438,0.033586423844099045,0.8545886874198914
0.4549182653427124,0.683620035648346,0.8016396760940551,0.03324379771947861,0.7752096652984619
0.5469411611557007,0.683620035648346,0.7704914808273315,0.034398481249809265,0.7822862863540649
0.542645275592804,0.683620035648346,0.789145827293396,0.039989784359931946,0.8031273484230042
0.46053433418273926,0.683620035648346,0.7911269664764403,0.03732234984636306,0.8833881020545958
0.5360192060470581,0.683620035648346,0.8043692111968994,0.03262850269675255,0.7724906802177429
0.6815741658210753,0.683620035648346,0.7898546457290649,0.02998453937470913,0.8370644450187683
0.8513776659965515,0.683620035648346,0.8234858512878419,0.028290940448641777,0.805048167705536
0.7286229729652404,0.683620035648346,0.7709985971450805,0.029110457748174667,0.7870578169822691
0.6690105199813843,0.683620035648346,0.8013752698898315,0.03137710317969322,0.793746531009674
0.778888463973999,0.683620035648346,0.8330789804458617,0.02696193568408489,0.859049379825592
0.8198118805885315,0.683620035648346,0.8148361444473265,0.025168998166918755,0.7990679740905762
0.6744174361228943,0.683620035648346,0.8339623212814331,0.02768106199800968,0.7949614524841309
0.5301668643951416,0.683620035648346,0.8296704292297363,0.025124315172433853,0.7746084928512573
0.5095692873001099,0.683620035648346,0.833825945854187,0.025525154545903202,0.8387723565101622
0.5130839347839355,0.683620035648346,0.8354866504669188,0.025526378303766247,0.8095271587371825
0.5574330687522888,0.683620035648346,0.8278266191482544,0.026041027158498764,0.8770517110824586
0.74809730052948,0.683620035648346,0.8034757375717163,0.0271784421056509,0.8556135892868043
0.792180299758911,0.683620035648346,0.7460389137268065,0.03475278988480568,0.7692941427230835
0.6004350781440735,0.683620035648346,0.7446448802947998,0.030557412654161453,0.7177532911300659
0.5634372234344481,0.683620035648346,0.7981033325195312,0.02955285273492336,0.774280846118927
0.6449905633926392,0.683620035648346,0.8268308639526366,0.027730768546462056,0.8604447245597838
0.5769422650337219,0.683620035648346,0.8248161077499389,0.025333166122436523,0.8347833752632141
0.5838568806648254,0.683620035648346,0.8368353843688964,0.025766165927052494,0.8022801876068115
0.4858952760696411,0.683620035648346,0.8370428085327148,0.026637276634573936,0.8516862988471984
0.5274491310119629,0.683620035648346,0.8326740264892578,0.026739478111267086,0.8416702151298523
0.5097697973251343,0.683620035648346,0.8307963609695433,0.02685018256306648,0.8381439447402954
0.5348690748214722,0.683620035648346,0.8138352632522582,0.027871428057551384,0.8233479857444763
0.6584826111793518,0.683620035648346,0.8151798248291015,0.029239438474178318,0.8662060499191283
0.6352099180221558,0.683620035648346,0.8028260469436644,0.033507026731967926,0.8013995885848998
0.5740609765052795,0.683620035648346,0.832809329032898,0.028547825291752812,0.8614677786827086
0.5490404367446899,0.683620035648346,0.8326011896133424,0.028675682842731476,0.8252696990966797
0.5308449864387512,0.683620035648346,0.8341076374053955,0.027227824553847313,0.8064848780632019
0.7192434668540955,0.683620035648346,0.8244842290878295,0.025800004601478577,0.8446590304374695
0.78507399559021,0.683620035648346,0.8103177547454835,0.026575535535812374,0.7842305898666381
0.7596020698547363,0.683620035648346,0.7609295845031737,0.028367457911372185,0.7996450066566467
0.8219403028488158,0.683620035648346,0.7420830726623534,0.030548714101314545,0.7569901943206787
0.7540370821952819,0.683620035648346,0.7286639213562012,0.030986931174993515,0.7401922345161438
0.5596089363098145,0.683620035648346,0.7072954177856445,0.02773500606417656,0.7783176898956298
0.5018539428710938,0.683620035648346,0.7841458320617675,0.0270036943256855,0.7630283236503601
0.5759851932525635,0.683620035648346,0.820206046104431,0.02577693574130535,0.8002716302871704
0.4332672655582428,0.683620035648346,0.8223469257354736,0.026250507682561874,0.8294890522956848
0.44786474108695984,0.683620035648346,0.8149194717407225,0.027208266779780388,0.8270153999328613
0.5077055096626282,0.683620035648346,0.8271039724349974,0.02987128682434559,0.8223462104797363
0.3454332947731018,0.683620035648346,0.7816451787948608,0.02958847023546696,0.8024697303771972
0.406882107257843,0.683620035648346,0.8013215065002441,0.030442483723163605,0.8401582241058348
0.4910433292388916,0.683620035648346,0.802757978439331,0.03306421637535095,0.7881600260734558
0.5162768959999084,0.683620035648346,0.7740117311477661,0.0313570462167263,0.7684693336486816
0.6331487894058228,0.683620035648346,0.8015764951705933,0.031500790268182755,0.7903514504432678
0.7337706685066222,0.683620035648346,0.792740225791931,0.045062869787216187,0.7292353510856627
0.6528034210205078,0.683620035648346,0.7947012186050414,0.030782476067543026,0.79774409532547
0.6217803955078125,0.683620035648346,0.820006251335144,0.028863258659839634,0.8148444890975952
0.4464117586612701,0.683620035648346,0.8292152881622313,0.026559585705399517,0.8406165838241577
0.43394041061401367,0.683620035648346,0.8286482095718383,0.024850672110915184,0.8628086447715758
0.467529833316803,0.683620035648346,0.8298271894454957,0.02569617889821529,0.8353732228279114
0.6560077667236328,0.683620035648346,0.8183010816574096,0.02753399685025215,0.7845383286476134
0.6987133622169496,0.683620035648346,0.802770733833313,0.028499731793999672,0.7857975363731384
0.7188963294029236,0.683620035648346,0.7542805671691895,0.03683417662978172,0.85698002576828
0.63468337059021,0.683620035648346,0.794070839881897,0.0316789411008358,0.7744556665420531
0.5950832366943359,0.683620035648346,0.8066538572311401,0.02721631154417992,0.8419326543807982
0.6265371441841124,0.683620035648346,0.8219915628433228,0.02411535009741783,0.76594078540802
0.6667383313179016,0.683620035648346,0.8203705549240112,0.024277783930301663,0.8155908584594727
0.5567688941955566,0.683620035648346,0.8259384632110596,0.02455991879105568,0.8590281009674072
0.48621237277984614,0.683620035648346,0.8378373384475709,0.0253647156059742,0.7988287806510925
0.6140285134315491,0.683620035648346,0.8422307968139648,0.025662342086434364,0.8176641464233398
0.682912290096283,0.683620035648346,0.8243970870971679,0.025626163929700848,0.8011114001274109
0.5810914635658264,0.683620035648346,0.8170562982559203,0.025770293548703197,0.7975991368293761
0.6022130250930786,0.683620035648346,0.8314975500106812,0.02799343876540661,0.8182348608970642
0.6879419684410095,0.683620035648346,0.8332072496414183,0.02752318605780601,0.7722243666648864
0.6764535307884216,0.683620035648346,0.8227832317352296,0.0247796643525362,0.8398672342300414
0.6858575940132141,0.683620035648346,0.826317548751831,0.024261629208922383,0.8062921762466431
0.7100887298583984,0.683620035648346,0.8293670415878295,0.02526376023888588,0.8376243114471436
0.6995437145233153,0.683620035648346,0.8225888013839722,0.02442052587866783,0.8393670916557312
0.6653618216514587,0.683620035648346,0.8216615915298462,0.0233762189745903,0.8780668377876282
0.7425600290298462,0.683620035648346,0.8215352296829223,0.023437583819031715,0.7790310382843018
0.5403508543968201,0.683620035648346,0.8083539009094238,0.02359306253492832,0.8505287170410156
0.4391042590141296,0.683620035648346,0.8158148527145386,0.02396545186638832,0.8440746665000916
0.662479043006897,0.683620035648346,0.8317202329635619,0.024544522166252136,0.8493613004684448
0.8049535751342772,0.683620035648346,0.8301737308502197,0.025220502167940136,0.8083202242851257
0.7697234749794006,0.683620035648346,0.8180328607559203,0.026220927014946938,0.7990334630012512
0.7447798252105712,0.683620035648346,0.7938069105148315,0.03157181292772293,0.7710422873497009
0.7630346417427064,0.683620035648346,0.8070300817489624,0.0308404304087162,0.8034790754318237
0.7241412401199341,0.683620035648346,0.776987314224243,0.027318799868226048,0.7828788161277771
0.8734108805656433,0.683620035648346,0.7812265157699586,0.03077605552971363,0.8069829940795897
0.8609588146209716,0.683620035648346,0.8006106615066528,0.02858666889369488,0.8047818541526793
0.7968897819519043,0.683620035648346,0.8441582918167113,0.03420177474617958,0.8806728720664978
0.772116482257843,0.683620035648346,0.7969542741775512,0.02935376763343811,0.7745429277420045
0.846199631690979,0.683620035648346,0.7420161962509155,0.031162258237600327,0.718599498271942
0.8663764595985411,0.683620035648346,0.6389262676239014,0.037483926862478256,0.6153071522712708
0.9109570980072019,0.683620035648346,0.7214378118515015,0.0502152293920517,0.6701585054397583
0.8557584881782532,0.683620035648346,0.6991405487060547,0.0541769415140152,0.6864118576049805
0.8091611862182617,0.683620035648346,0.7677553892135619,0.047882840037345886,0.752423882484436
0.7086151242256165,0.683620035648346,0.6602662801742554,0.04514339193701744,0.5584143400192261
0.647363007068634,0.683620035648346,0.7738312482833862,0.03693709522485733,0.8134804964065551
0.602094292640686,0.683620035648346,0.7852051258087158,0.028437314555048943,0.8075568675994873
0.5033043622970581,0.683620035648346,0.8282746076583862,0.025253113359212875,0.837024450302124
0.5486433506011963,0.683620035648346,0.8342056274414062,0.02484205923974514,0.8264091610908508
0.5275470614433289,0.683620035648346,0.8293246030807494,0.0253929290920496,0.8467766046524048
0.5822882056236267,0.683620035648346,0.8173738718032837,0.026845220476388928,0.8017881512641906
0.5875676870346069,0.683620035648346,0.8151602745056152,0.028087064623832703,0.847189426422119
0.5716992616653441,0.683620035648346,0.8249400854110717,0.02993914857506752,0.8044435381889342
0.6168474555015564,0.683620035648346,0.8263380527496339,0.02904040180146694,0.819936692714691
0.6546953916549683,0.683620035648346,0.8224961757659912,0.02852502651512623,0.8754587173461914
0.5685747265815735,0.683620035648346,0.8448498249053955,0.026940012350678444,0.8386400938034058
0.5158159136772156,0.683620035648346,0.8424068689346313,0.026570670306682583,0.8305760622024536
0.6141504645347595,0.683620035648346,0.8431049585342406,0.02626294083893299,0.8154836297035217
0.5933728218078613,0.683620035648346,0.8238528966903687,0.025668032467365265,0.8190544247627257
0.6388314366340637,0.683620035648346,0.8219867944717406,0.0262326393276453,0.8043831586837769


==> data/single_task_inference_result/cheetah/cheetah_single_task_inference_trajectories/17.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.3212212920188904,1.744386315345764,-1.772883057594299,3.2790184020996094,0.7172204852104187
0.8747634887695312,1.744386315345764,-0.30219611525535583,0.3111492693424225,-0.1765269637107849
1.4023926258087158,1.744386315345764,-0.2685396075248718,0.1218421533703804,-0.18987056612968445
1.6681431531906128,1.744386315345764,-0.21377182006835935,0.08039830625057219,-0.09733028709888458
1.7338800430297852,1.744386315345764,-0.15398453176021576,0.04562871530652046,-0.19172517955303192
1.6543906927108765,1.744386315345764,-0.17198263108730316,0.03186799958348274,-0.17226743698120117
1.6410887241363523,1.744386315345764,-0.13006342947483063,0.03263147547841072,-0.14295136928558347
1.469167113304138,1.744386315345764,-0.16098040342330933,0.03231044486165047,-0.1900915503501892
1.421777844429016,1.744386315345764,-0.15982168912887573,0.026433655992150303,-0.14117637276649475
1.5225355625152588,1.744386315345764,-0.1573837399482727,0.02740518003702164,-0.15919402241706848
1.631049394607544,1.744386315345764,-0.17995867133140564,0.030957791954278942,-0.19322828948497767
1.7756528854370115,1.744386315345764,-0.17682334780693054,0.030743010342121124,-0.16102619469165802
1.6126832962036133,1.744386315345764,-0.23541828989982605,0.03633951395750046,-0.1760942041873932
1.676826238632202,1.744386315345764,-0.17422056198120117,0.031116273254156113,-0.18676769733428955
1.6792752742767332,1.744386315345764,-0.15691205859184265,0.029260849580168724,-0.13912418484687805
1.745627522468567,1.744386315345764,-0.16703942418098447,0.027153292670845985,-0.1916998773813248
1.6946932077407837,1.744386315345764,-0.16865107417106628,0.025054858997464177,-0.1697479486465454
1.70577073097229,1.744386315345764,-0.15794171392917633,0.024769941344857212,-0.1222475692629814
1.7505216598510742,1.744386315345764,-0.1578667312860489,0.02385641075670719,-0.17147831618785858
1.7620890140533447,1.744386315345764,-0.16179001331329343,0.023957708850502968,-0.22321829199790957
1.6182758808135986,1.744386315345764,-0.16530877351760864,0.022924220189452168,-0.20135727524757385
1.625625729560852,1.744386315345764,-0.16689991950988767,0.022980572655797005,-0.16915658116340637
1.6085597276687622,1.744386315345764,-0.16330856084823608,0.0238591693341732,-0.18515716493129727
1.6907678842544556,1.744386315345764,-0.16351041197776794,0.02493966929614544,-0.17736844718456268
1.6444710493087769,1.744386315345764,-0.17982110381126404,0.026696767657995224,-0.11536666005849838
1.63619065284729,1.744386315345764,-0.17232941091060638,0.027702273800969124,-0.12927928566932678
1.7650219202041624,1.744386315345764,-0.1896476447582245,0.028253817930817604,-0.1805012673139572
1.8144328594207764,1.744386315345764,-0.1778038591146469,0.027741586789488792,-0.19528141617774963
1.7442723512649536,1.744386315345764,-0.1932024210691452,0.025235695764422417,-0.18227112293243408
1.7257107496261597,1.744386315345764,-0.18127168715000153,0.026348870247602463,-0.11042716354131699
1.73125422000885,1.744386315345764,-0.16632042825222015,0.02485237829387188,-0.1442948281764984
1.7135819196701048,1.744386315345764,-0.16099098324775696,0.022556552663445473,-0.18195424973964688
1.7243862152099607,1.744386315345764,-0.15623924136161804,0.022746227681636807,-0.15381334722042084
1.574630618095398,1.744386315345764,-0.15347254276275635,0.02229483425617218,-0.11383190751075745
1.6148149967193604,1.744386315345764,-0.1545865535736084,0.02307863160967827,-0.20321290194988248
1.631598949432373,1.744386315345764,-0.15645354986190796,0.02407571673393249,-0.14893867075443268
1.6232459545135498,1.744386315345764,-0.17168912291526794,0.02603607252240181,-0.1824327856302261
1.7018375396728516,1.744386315345764,-0.18956221640110013,0.027494382113218307,-0.2187564522027969
1.754300832748413,1.744386315345764,-0.19474434852600095,0.033864300698041916,-0.16785652935504913
1.812949299812317,1.744386315345764,-0.17572027444839475,0.0275735966861248,-0.19506652653217316
1.8060703277587888,1.744386315345764,-0.18757912516593933,0.026329778134822845,-0.1576126664876938
1.7768772840499876,1.744386315345764,-0.20209161937236783,0.025915363803505898,-0.17974297702312467
1.7423384189605713,1.744386315345764,-0.20101550221443176,0.02488616295158863,-0.2221931219100952
1.7472280263900757,1.744386315345764,-0.18098787963390353,0.024115988984704018,-0.13937316834926605
1.7706298828125,1.744386315345764,-0.17389868199825287,0.023711072281003,-0.19272033870220184
1.637956142425537,1.744386315345764,-0.17000123858451843,0.022643087431788445,-0.15624120831489563
1.6091077327728271,1.744386315345764,-0.16454757750034332,0.02249283902347088,-0.1711161732673645
1.7148103713989256,1.744386315345764,-0.15780021250247955,0.02292889915406704,-0.12331563234329224
1.7347437143325803,1.744386315345764,-0.16136667132377625,0.02412908338010311,-0.17169326543807983
1.6297054290771484,1.744386315345764,-0.1615883708000183,0.024497477337718006,-0.14739434421062467
1.614243745803833,1.744386315345764,-0.15512198209762573,0.026141390204429623,-0.1592680066823959
1.679895043373108,1.744386315345764,-0.15129205584526062,0.02625591680407524,-0.15013203024864197
1.6725258827209473,1.744386315345764,-0.1662864089012146,0.025009693577885628,-0.13983626663684845
1.7060413360595703,1.744386315345764,-0.172801673412323,0.02584203891456127,-0.1619594842195511
1.7996326684951782,1.744386315345764,-0.1706279218196869,0.027699440717697144,-0.15840783715248108
1.7975381612777708,1.744386315345764,-0.16250973939895627,0.026399867609143257,-0.1612854152917862
1.828418493270874,1.744386315345764,-0.17694340646266937,0.024109382182359692,-0.1920500099658966
1.8777228593826292,1.744386315345764,-0.1990070641040802,0.025537708774209023,-0.22929520905017847
1.7924439907073975,1.744386315345764,-0.21539755165576932,0.02903849072754383,-0.219975546002388
1.7997291088104248,1.744386315345764,-0.2153867334127426,0.03189738467335701,-0.22960142791271207
1.811558961868286,1.744386315345764,-0.2499370127916336,0.025797372683882717,-0.24647970497608185
1.831303119659424,1.744386315345764,-0.26383835077285767,0.02596485987305641,-0.3105193078517914
1.9048271179199217,1.744386315345764,-0.2767386734485626,0.028023961931467056,-0.2845326364040375
1.8143714666366575,1.744386315345764,-0.19997410476207733,0.03344674035906792,-0.2406170964241028
1.6504398584365845,1.744386315345764,-0.15425221621990204,0.0384688675403595,-0.18051154911518097
1.797136306762695,1.744386315345764,-0.18895186483860013,0.02616948448121548,-0.15098658204078674
1.9158879518508911,1.744386315345764,-0.1672622114419937,0.025658395141363144,-0.19980925321578977
1.8300476074218752,1.744386315345764,-0.1987348198890686,0.0265206191688776,-0.18281942605972287
1.5844895839691162,1.744386315345764,-0.2154784053564072,0.027320252731442448,-0.21084013581275937
1.5350733995437622,1.744386315345764,-0.16360177099704742,0.02739923447370529,-0.14774158596992493
1.600885033607483,1.744386315345764,-0.13138429820537567,0.02619759924709797,-0.09971061348915101
1.4948095083236694,1.744386315345764,-0.1569012701511383,0.02867189422249794,-0.17992061376571655
1.484655737876892,1.744386315345764,-0.17439495027065277,0.029652213677763935,-0.16291198134422302
1.6502021551132202,1.744386315345764,-0.18431687355041504,0.03151466324925423,-0.08860252797603606
1.6258283853530884,1.744386315345764,-0.16920886933803558,0.0306780356913805,-0.15590664744377136
1.6445738077163696,1.744386315345764,-0.18474991619586945,0.029980164021253582,-0.23042114078998563
1.643757939338684,1.744386315345764,-0.20822636783123016,0.03971956670284271,-0.2109028846025467
1.6180375814437866,1.744386315345764,-0.1666809320449829,0.03746335953474045,-0.12089858204126358
1.6884149312973022,1.744386315345764,-0.178181454539299,0.028038524091243744,-0.18529874086380005
1.6719833612442017,1.744386315345764,-0.16674205660820007,0.028834495693445206,-0.17216686904430387
1.7919790744781494,1.744386315345764,-0.16000792384147644,0.026376241818070408,-0.1521429419517517
1.844874739646912,1.744386315345764,-0.17825837433338165,0.027364993467926976,-0.21196614205837247
1.8222490549087524,1.744386315345764,-0.19404584169387817,0.02580517902970314,-0.15321116149425507
1.7818886041641235,1.744386315345764,-0.22969137132167816,0.025991212576627728,-0.23420897126197812
1.8368649482727049,1.744386315345764,-0.20883573591709137,0.029053809121251103,-0.2182936817407608
1.7449100017547607,1.744386315345764,-0.20345260202884677,0.029192227870225903,-0.17359450459480283
1.78079617023468,1.744386315345764,-0.20404566824436188,0.02797110751271248,-0.16148382425308228
1.839704155921936,1.744386315345764,-0.19407932460308075,0.024302948266267776,-0.21252386271953583
1.82279634475708,1.744386315345764,-0.2013629525899887,0.023885402828454968,-0.24118325114250183
1.8307663202285769,1.744386315345764,-0.1862938404083252,0.02621160820126533,-0.17964579164981842
1.8021934032440183,1.744386315345764,-0.1696641892194748,0.027364972978830338,-0.12355139851570128
1.6994447708129883,1.744386315345764,-0.1871487647294998,0.03084803372621536,-0.16180109977722168
1.6544373035430908,1.744386315345764,-0.20880751311779025,0.02679144218564033,-0.23120659589767456
1.7144044637680051,1.744386315345764,-0.17345701158046722,0.02487322688102722,-0.2266175746917725
1.647104263305664,1.744386315345764,-0.1742022335529327,0.024886703118681908,-0.16934391856193542
1.6331032514572144,1.744386315345764,-0.16434797644615173,0.02509606257081032,-0.1716373860836029
1.7044291496276855,1.744386315345764,-0.16335688531398773,0.0254861693829298,-0.15387246012687683
1.790313482284546,1.744386315345764,-0.17700238525867462,0.026702692732214928,-0.18468421697616577
1.7941290140151975,1.744386315345764,-0.1762508749961853,0.025463320314884182,-0.1923701465129852
1.6624101400375366,1.744386315345764,-0.1938386112451553,0.026962006464600563,-0.21582449972629547
1.5195391178131104,1.744386315345764,-0.17740224301815033,0.025416884571313855,-0.16941744089126587
1.6382602453231812,1.744386315345764,-0.16117531061172485,0.02460813336074352,-0.11973120272159576
1.7757155895233154,1.744386315345764,-0.16372609138488767,0.025744263082742688,-0.11157423257827757
1.7968058586120603,1.744386315345764,-0.17127366364002228,0.026883061975240707,-0.1595487743616104
1.5824918746948242,1.744386315345764,-0.20014621317386627,0.02573930285871029,-0.2163415551185608
1.5213083028793335,1.744386315345764,-0.1757832169532776,0.02879762835800648,-0.1711198091506958
1.626078486442566,1.744386315345764,-0.1593652367591858,0.02674599550664425,-0.1955887079238892
1.6015219688415527,1.744386315345764,-0.16983303427696228,0.02653233893215656,-0.2014266699552536
1.6255719661712646,1.744386315345764,-0.19004559516906736,0.028808362782001492,-0.21781349182128903
1.4926474094390867,1.744386315345764,-0.20192208886146543,0.03105480410158634,-0.20903050899505612
1.4471136331558228,1.744386315345764,-0.16829977929592133,0.031551726162433624,-0.1481426507234573
1.5513439178466797,1.744386315345764,-0.15575307607650757,0.0292315986007452,-0.07051389664411545
1.5193088054656982,1.744386315345764,-0.18225058913230896,0.03133156895637512,-0.24540139734745023
1.6189727783203125,1.744386315345764,-0.18133728206157684,0.03135528042912483,-0.1634808778762817
1.6172187328338623,1.744386315345764,-0.20033788681030276,0.03461533039808273,-0.16995938122272491
1.6890307664871216,1.744386315345764,-0.187437117099762,0.035092756152153015,-0.20580834150314328
1.7509022951126099,1.744386315345764,-0.20396576821804047,0.03891889378428459,-0.2405510246753693
1.6421223878860471,1.744386315345764,-0.18264511227607727,0.03128565102815628,-0.22881260514259336
1.6966047286987305,1.744386315345764,-0.1706468164920807,0.025992581620812416,-0.15740361809730527
1.5852922201156616,1.744386315345764,-0.1665997952222824,0.025420550256967545,-0.16713841259479523
1.5848946571350095,1.744386315345764,-0.1669035702943802,0.02515917085111141,-0.12848106026649475
1.5180479288101196,1.744386315345764,-0.16303223371505737,0.025601346045732495,-0.12870219349861145
1.3828790187835691,1.744386315345764,-0.17065702378749847,0.028809990733861923,-0.1897172778844833
1.5497243404388428,1.744386315345764,-0.16113391518592834,0.029259083792567253,-0.21675832569599152
1.7862133979797363,1.744386315345764,-0.16072405874729156,0.03239759802818298,-0.15249894559383392
1.6631519794464111,1.744386315345764,-0.1853192895650864,0.03102755360305309,-0.14233344793319702
1.5848426818847656,1.744386315345764,-0.15691210329532623,0.029134405776858326,-0.14017634093761444
1.4306484460830688,1.744386315345764,-0.15555016696453094,0.03451211750507355,-0.14957574009895325
1.3077379465103147,1.744386315345764,-0.15488906204700467,0.03181341663002968,-0.1070457249879837
1.3987621068954468,1.744386315345764,-0.15231433510780334,0.028285227715969086,-0.17436933517456055
1.6229740381240845,1.744386315345764,-0.15687853097915647,0.03271396830677986,-0.16261078417301175
1.6423325538635252,1.744386315345764,-0.15911032259464264,0.03279923647642136,-0.18128088116645807
1.5583356618881223,1.744386315345764,-0.17499467730522156,0.03517748787999153,-0.13160410523414612
1.6419726610183716,1.744386315345764,-0.21115036308765409,0.058347828686237335,-0.16386812925338745
1.7010486125946045,1.744386315345764,-0.18449142575263977,0.033478591591119766,-0.18374018371105197
1.902021050453186,1.744386315345764,-0.16778646409511566,0.027501305565238,-0.18454080820083615
1.7826473712921143,1.744386315345764,-0.1760021448135376,0.028445180505514145,-0.16722553968429563
1.7951200008392332,1.744386315345764,-0.14854182302951813,0.027361758053302765,-0.1185472384095192
1.81533944606781,1.744386315345764,-0.15265953540802,0.02563912607729435,-0.14478477835655212
1.773102045059204,1.744386315345764,-0.18452896177768707,0.026477525010704998,-0.19200855493545527
1.6796368360519407,1.744386315345764,-0.20006698369979856,0.02852506749331951,-0.1602353602647781
1.737836480140686,1.744386315345764,-0.18854795396327967,0.02391303889453411,-0.2084669917821884
1.6972875595092771,1.744386315345764,-0.17659828066825867,0.02327044308185577,-0.1730719804763794
1.555383801460266,1.744386315345764,-0.1657382100820541,0.023345865309238437,-0.15120239555835724
1.5267939567565916,1.744386315345764,-0.1564183086156845,0.0236895140260458,-0.1254088282585144
1.4966691732406616,1.744386315345764,-0.15584248304367063,0.02581679075956345,-0.16123914718627927
1.541221022605896,1.744386315345764,-0.16228725016117096,0.027317594736814495,-0.1234218254685402
1.6073551177978516,1.744386315345764,-0.19237345457077024,0.03030886687338352,-0.18676200509071353
1.5879589319229124,1.744386315345764,-0.17974205315113068,0.033800359815359116,-0.14448839426040647
1.7798774242401123,1.744386315345764,-0.22547093033790588,0.03617270663380623,-0.22738736867904663
1.7272192239761353,1.744386315345764,-0.21819476783275604,0.034073907881975174,-0.23681308329105377
1.7431267499923706,1.744386315345764,-0.16817902028560638,0.030205722898244854,-0.14329786598682404
1.6241838932037351,1.744386315345764,-0.14923283457756042,0.02836783044040203,-0.2132088541984558
1.56646728515625,1.744386315345764,-0.15700432658195496,0.02644074708223343,-0.14932113885879517
1.4720935821533203,1.744386315345764,-0.15583281219005585,0.023788459599018097,-0.14796499907970428
1.4857571125030515,1.744386315345764,-0.1552647054195404,0.02544698305428028,-0.15702363848686218
1.4550825357437132,1.744386315345764,-0.1694050282239914,0.028407443314790726,-0.1130901351571083
1.509911060333252,1.744386315345764,-0.1653887927532196,0.03247945010662079,-0.12662023305892944
1.4420245885849,1.744386315345764,-0.15212853252887723,0.03270739316940308,-0.11853772401809692
1.5265934467315672,1.744386315345764,-0.24086423218250275,0.03740467876195908,-0.21257716417312625
1.743719696998596,1.744386315345764,-0.21189890801906583,0.03364291787147521,-0.24794912338256836
1.855629682540893,1.744386315345764,-0.22023645043373108,0.03268948569893837,-0.2478616088628769
1.820961356163025,1.744386315345764,-0.22941617667675016,0.0324985533952713,-0.23903557658195493
1.81414794921875,1.744386315345764,-0.1964130848646164,0.04325771331787109,-0.2498886287212372
1.6429741382598877,1.744386315345764,-0.16363826394081116,0.03656904399394989,-0.1642215400934219
1.5917403697967527,1.744386315345764,-0.19597181677818296,0.025130527094006535,-0.1883932650089264
1.4136463403701782,1.744386315345764,-0.16667835414409635,0.02591887302696705,-0.15682184696197507
1.4258925914764404,1.744386315345764,-0.1538052260875702,0.026779009029269215,-0.17729996144771576
1.5503113269805908,1.744386315345764,-0.1595918834209442,0.029312994331121445,-0.18477047979831693
1.4383469820022583,1.744386315345764,-0.1839105784893036,0.03283028677105904,-0.16371876001358032
1.6088651418685913,1.744386315345764,-0.196702241897583,0.032062605023384094,-0.2118985503911972
1.7117958068847656,1.744386315345764,-0.1682308465242386,0.038475189357995994,-0.14141994714736938
1.8488416671752927,1.744386315345764,-0.19592179358005524,0.035251084715127945,-0.15035763382911682
1.7283183336257935,1.744386315345764,-0.19221889972686768,0.029566017910838127,-0.09767410159111024
1.7129634618759155,1.744386315345764,-0.13979698717594147,0.03169184923171997,-0.13952088356018066
1.5716452598571775,1.744386315345764,-0.125263974070549,0.025499777868390083,-0.1484726518392563
1.512952208518982,1.744386315345764,-0.15071213245391843,0.02429252117872238,-0.1927886754274368
1.537858009338379,1.744386315345764,-0.15416711568832395,0.025524839758872982,-0.1954074949026108
1.5374011993408203,1.744386315345764,-0.16643053293228147,0.026938695460557938,-0.14749985933303833
1.6749250888824463,1.744386315345764,-0.1949250251054764,0.029864143580198288,-0.17693562805652618
1.665025234222412,1.744386315345764,-0.1959904432296753,0.03296944499015808,-0.20998893678188324
1.845729231834412,1.744386315345764,-0.18209926784038544,0.032622240483760834,-0.1532128006219864
1.7955436706542969,1.744386315345764,-0.17600670456886292,0.03558078780770302,-0.1939639896154404
1.7494268417358398,1.744386315345764,-0.180017352104187,0.02909407578408718,-0.17025306820869443
1.7815345525741575,1.744386315345764,-0.16187047958374023,0.026014622300863263,-0.15944668650627136
1.7605015039443968,1.744386315345764,-0.17682158946990967,0.02541646733880043,-0.17427459359169006
1.7196577787399292,1.744386315345764,-0.1909877806901932,0.023958994075655937,-0.18871909379959104
1.743353009223938,1.744386315345764,-0.1773155927658081,0.022727444767951965,-0.189182847738266
1.7269225120544431,1.744386315345764,-0.17073936760425568,0.022312616929411888,-0.16822296380996704
1.7050633430480957,1.744386315345764,-0.16644036769866943,0.022582855075597763,-0.19068244099617004
1.7589986324310303,1.744386315345764,-0.16277380287647247,0.02260269969701767,-0.1484270542860031
1.851196408271789,1.744386315345764,-0.1661771684885025,0.02289891615509987,-0.12127231061458588
1.6480045318603516,1.744386315345764,-0.1764587163925171,0.023260554298758503,-0.1574043333530426
1.574725031852722,1.744386315345764,-0.16166426241397855,0.023186070844531056,-0.14156946539878845
1.6789579391479492,1.744386315345764,-0.15059207379817963,0.024621888995170597,-0.16701479256153107
1.5355153083801267,1.744386315345764,-0.14388202130794525,0.02538487315177917,-0.15531852841377258
1.6124242544174194,1.744386315345764,-0.15675166249275208,0.027776695787906647,-0.16587232053279877
1.6041549444198608,1.744386315345764,-0.17961695790290833,0.028063798323273655,-0.21103656291961667
1.782448649406433,1.744386315345764,-0.19700454175472257,0.030668213963508602,-0.1706255078315735
1.7883563041687012,1.744386315345764,-0.17914803326129913,0.02789336442947388,-0.20235438644886017


==> data/single_task_inference_result/cheetah/cheetah_single_task_inference_trajectories/18.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.4133009016513824,6.581735610961913,-1.772883057594299,3.2790184020996094,-0.8279966115951538
0.7541157603263856,6.581735610961913,-4.754990100860596,0.42181938886642456,0.6037588119506836
0.9899879693984984,6.581735610961913,-4.7858195304870605,0.08586449176073073,-4.845350742340088
1.6496784687042236,6.581735610961913,-4.6948981285095215,0.06176521256566048,-4.656360626220703
2.083155632019043,6.581735610961913,-4.698763847351073,0.04623250663280487,-4.716097831726073
2.471877098083496,6.581735610961913,-4.74992036819458,0.03636903315782546,-4.6668572425842285
2.845353841781616,6.581735610961913,-4.7549309730529785,0.03645597025752068,-4.762741565704346
3.4466369152069087,6.581735610961913,-4.753450393676758,0.03661811724305153,-4.7253265380859375
3.917422294616699,6.581735610961913,-4.759734630584717,0.03711985796689987,-4.7153844833374015
4.442788600921631,6.581735610961913,-4.773218631744385,0.03789563104510307,-4.747283458709717
5.114658832550049,6.581735610961913,-4.775895595550537,0.04013507440686226,-4.772617340087891
5.5143022537231445,6.581735610961913,-4.587932109832764,0.0455515943467617,-4.654094219207764
6.076754570007324,6.581735610961913,-4.643090724945068,0.07092882692813873,-4.646672725677489
6.272176742553711,6.581735610961913,-4.5574774742126465,0.04517249390482903,-4.561030387878418
6.273773193359375,6.581735610961913,-4.570513248443604,0.04526665806770325,-4.476040840148926
6.4002790451049805,6.581735610961913,-4.82366418838501,0.06554906815290451,-4.763051509857178
6.483019828796387,6.581735610961913,-4.770595073699951,0.03693324699997902,-4.791506290435791
6.655942916870117,6.581735610961913,-4.784713745117188,0.04399072751402855,-4.828502655029297
6.642040729522705,6.581735610961913,-4.77561092376709,0.03908677026629448,-4.761397838592528
6.499372959136962,6.581735610961913,-4.758197784423828,0.03226112574338913,-4.7834906578063965
6.480909824371338,6.581735610961913,-4.707216739654541,0.027844196185469627,-4.732876300811768
6.326255798339844,6.581735610961913,-4.695784091949463,0.02629327028989792,-4.693885326385497
6.494954586029053,6.581735610961913,-4.7088623046875,0.02545136958360672,-4.691112995147705
6.577062606811523,6.581735610961913,-4.700253963470458,0.025850309059023857,-4.70861291885376
6.5240983963012695,6.581735610961913,-4.70862340927124,0.026357389986515045,-4.725622653961182
6.31940746307373,6.581735610961913,-4.708001613616943,0.025690089911222454,-4.74614143371582
6.362569332122803,6.581735610961913,-4.697721004486084,0.026702502742409703,-4.6959009170532235
6.472754001617432,6.581735610961913,-4.72128963470459,0.02637447603046894,-4.740612030029297
6.585806846618652,6.581735610961913,-4.701154232025146,0.026526311412453648,-4.716038703918457
6.614143371582031,6.581735610961913,-4.721596717834473,0.02823819406330585,-4.778279781341553
6.535566806793213,6.581735610961913,-4.729831695556641,0.030519887804985046,-4.772549629211426
6.600505352020264,6.581735610961913,-4.703676700592041,0.026257386431097984,-4.72783088684082
6.671178817749024,6.581735610961913,-4.708865165710449,0.024469446390867237,-4.712160110473633
6.708450794219971,6.581735610961913,-4.720060348510742,0.024358224123716354,-4.712851047515869
6.609031200408936,6.581735610961913,-4.733826160430908,0.027033615857362747,-4.729388236999512
6.529964923858643,6.581735610961913,-4.756423473358153,0.02883654460310936,-4.737917900085449
6.428355693817139,6.581735610961913,-4.724109172821045,0.02808903343975544,-4.794472694396973
6.447513580322266,6.581735610961913,-4.695816516876221,0.026501417160034176,-4.716407299041748
6.484029769897461,6.581735610961913,-4.711277008056641,0.025506010279059407,-4.718756675720215
6.497297286987305,6.581735610961913,-4.7045650482177725,0.025854408740997314,-4.708412170410156
6.522143363952637,6.581735610961913,-4.697858810424805,0.026495231315493584,-4.671074867248535
6.545416355133057,6.581735610961913,-4.68501615524292,0.033479467034339905,-4.766638278961182
6.615262031555176,6.581735610961913,-4.671622276306152,0.02970488555729389,-4.651790142059326
6.508695125579834,6.581735610961913,-4.691513538360596,0.027757247909903526,-4.69611358642578
6.567434787750244,6.581735610961913,-4.69318962097168,0.02608397789299488,-4.676558017730713
6.672810077667236,6.581735610961913,-4.689788341522217,0.02429586835205555,-4.690942764282227
6.7363972663879395,6.581735610961913,-4.697433948516846,0.02457313053309917,-4.664860248565674
6.741757392883301,6.581735610961913,-4.686021327972412,0.026471219956874847,-4.6823906898498535
6.739404201507568,6.581735610961913,-4.680843830108643,0.03488704562187195,-4.705564498901367
6.507869243621825,6.581735610961913,-4.655449390411377,0.03431868553161621,-4.589802265167236
6.362902641296387,6.581735610961913,-4.720968723297119,0.03186515718698501,-4.7673845291137695
6.624252796173096,6.581735610961913,-4.669722557067871,0.029768168926239014,-4.701830387115479
6.530438899993896,6.581735610961913,-4.673683643341064,0.02679784223437309,-4.668605804443359
6.454338550567626,6.581735610961913,-4.696172714233398,0.02395782247185707,-4.6672868728637695
6.451941967010497,6.581735610961913,-4.705409526824951,0.02459586225450039,-4.744317054748535
6.520423889160156,6.581735610961913,-4.694836139678955,0.027220457792282104,-4.7013912200927725
6.503841876983643,6.581735610961913,-4.701423168182373,0.025580003857612606,-4.701969623565674
6.601213455200195,6.581735610961913,-4.695757865905762,0.026059454306960102,-4.712472438812256
6.523751735687256,6.581735610961913,-4.7068915367126465,0.03009095229208469,-4.700758934020996
6.510528564453125,6.581735610961913,-4.688981056213378,0.026634596288204197,-4.68466329574585
6.540544033050537,6.581735610961913,-4.69505739212036,0.02445085532963276,-4.675472259521484
6.4296202659606925,6.581735610961913,-4.697412014007568,0.024526406079530716,-4.700040817260742
6.286595821380615,6.581735610961913,-4.707421779632568,0.02438574470579624,-4.747006893157959
6.286663055419922,6.581735610961913,-4.700779914855957,0.02667241916060448,-4.727042675018311
6.625963211059569,6.581735610961913,-4.716354846954346,0.02746191993355751,-4.719040870666504
6.621182918548584,6.581735610961913,-4.721188068389893,0.028447948396205906,-4.763448238372803
6.62355899810791,6.581735610961913,-4.70500373840332,0.02844469808042049,-4.7148308753967285
6.73123836517334,6.581735610961913,-4.809114933013916,0.03228394314646721,-4.8346147537231445
6.634465217590332,6.581735610961913,-4.796761989593506,0.030334291979670525,-4.8454275131225595
6.431070327758789,6.581735610961913,-4.755664825439453,0.02837982401251793,-4.739514350891112
6.481203556060791,6.581735610961913,-4.713991641998291,0.02774355188012123,-4.760786056518555
6.533598899841309,6.581735610961913,-4.690341472625732,0.026562511920928955,-4.684009075164794
6.603579521179199,6.581735610961913,-4.700915813446045,0.025306791067123413,-4.696771621704102
6.508363723754883,6.581735610961913,-4.706321239471436,0.025658242404460904,-4.697606086730957
6.557570934295654,6.581735610961913,-4.700750827789307,0.026925571262836456,-4.7006378173828125
6.7734007835388175,6.581735610961913,-4.695418834686279,0.024417614564299583,-4.72677755355835
6.613223075866699,6.581735610961913,-4.686550617218018,0.025255648419260975,-4.704626083374024
6.438811779022217,6.581735610961913,-4.67826509475708,0.024811279028654095,-4.626659393310546
6.2909607887268075,6.581735610961913,-4.659765720367432,0.02744724415242672,-4.633425712585449
6.5090651512146,6.581735610961913,-4.674343585968018,0.028032636269927025,-4.667070865631104
6.6344008445739755,6.581735610961913,-4.698722362518311,0.025797963142395016,-4.698890686035156
6.5740437507629395,6.581735610961913,-4.71198034286499,0.025938304141163823,-4.722000598907472
6.543038368225098,6.581735610961913,-4.713400363922119,0.02649722248315811,-4.738627910614014
6.463290691375732,6.581735610961913,-4.681839466094971,0.02645808272063732,-4.724148273468018
6.523791790008545,6.581735610961913,-4.699529647827148,0.024951957166194916,-4.719754695892334
6.642437458038329,6.581735610961913,-4.704662322998047,0.02438572607934475,-4.725308895111084
6.722671031951904,6.581735610961913,-4.707629680633545,0.025198390707373616,-4.713904857635497
6.706225395202637,6.581735610961913,-4.732734203338623,0.02663600631058216,-4.775239944458008
6.686119556427002,6.581735610961913,-4.827965259552002,0.03334244713187218,-4.802143573760985
6.642251491546631,6.581735610961913,-4.845693588256836,0.03540113940834999,-4.876660346984863
6.709904670715332,6.581735610961913,-4.717562675476073,0.03304826468229294,-4.7043137550354
6.544004917144775,6.581735610961913,-4.712144374847412,0.030720384791493412,-4.759267807006836
6.614513397216797,6.581735610961913,-4.700378894805908,0.02859552949666977,-4.72342824935913
6.6194190979003915,6.581735610961913,-4.715669631958008,0.027184125036001205,-4.704368114471436
6.668238639831543,6.581735610961913,-4.721707344055176,0.025884605944156647,-4.755796432495117
6.473243713378905,6.581735610961913,-4.756769180297852,0.02623816952109337,-4.715760707855225
6.5398383140563965,6.581735610961913,-4.7168145179748535,0.0256371945142746,-4.690330982208252
6.5091657638549805,6.581735610961913,-4.699687957763672,0.02467731386423111,-4.697437763214111
6.60548210144043,6.581735610961913,-4.690464973449707,0.024397095665335652,-4.684936046600342
6.729936599731444,6.581735610961913,-4.700488567352295,0.02513960003852844,-4.67027473449707
6.75737762451172,6.581735610961913,-4.72769832611084,0.028020281344652172,-4.730242729187012
6.68597412109375,6.581735610961913,-4.754961490631104,0.030245818197727203,-4.765011310577393
6.690807342529297,6.581735610961913,-4.826898097991943,0.035943299531936646,-4.816370964050293
6.51763153076172,6.581735610961913,-4.792205333709717,0.03637951985001564,-4.726600170135497
6.598180294036865,6.581735610961913,-4.725997924804688,0.0298521276563406,-4.723256587982178
6.575387001037598,6.581735610961913,-4.705286979675293,0.026536444202065468,-4.705194473266602
6.590165615081787,6.581735610961913,-4.696578979492188,0.02431577444076538,-4.706487178802489
6.567021369934082,6.581735610961913,-4.706485748291016,0.023484641686081886,-4.7292160987854
6.627824306488037,6.581735610961913,-4.700470924377441,0.023630527779459957,-4.720852375030518
6.58548879623413,6.581735610961913,-4.708775043487549,0.023602109402418137,-4.654682159423828
6.602644920349121,6.581735610961913,-4.709981441497803,0.023547222837805748,-4.695836544036865
6.565674304962158,6.581735610961913,-4.708883762359619,0.024047566577792168,-4.69064474105835
6.535497188568115,6.581735610961913,-4.706288814544678,0.024240126833319664,-4.673299312591553
6.634513378143311,6.581735610961913,-4.708761692047119,0.023521043360233303,-4.6720099449157715
6.571347236633301,6.581735610961913,-4.710729598999024,0.023688277229666706,-4.721076965332031
6.518741607666016,6.581735610961913,-4.704422950744629,0.023595660924911496,-4.695240497589111
6.602030277252196,6.581735610961913,-4.703408241271973,0.023801496252417564,-4.709189414978027
6.62452220916748,6.581735610961913,-4.701145648956299,0.024147674441337585,-4.682572841644287
6.53177547454834,6.581735610961913,-4.7146759033203125,0.023859066888689995,-4.667394638061523
6.58712911605835,6.581735610961913,-4.712489604949951,0.023983901366591454,-4.70854377746582
6.604501247406006,6.581735610961913,-4.707685470581056,0.02405429817736149,-4.706357002258301
6.718003749847412,6.581735610961913,-4.713218688964844,0.023466374725103375,-4.712042808532715
6.629056453704834,6.581735610961913,-4.717641353607178,0.02510608173906803,-4.663271903991699
6.581934452056885,6.581735610961913,-4.7362074851989755,0.027194594964385033,-4.746638298034668
6.574889659881592,6.581735610961913,-4.6989073753356925,0.02593355998396873,-4.7075514793396
6.509715557098389,6.581735610961913,-4.693519115447998,0.025658767670392994,-4.679781913757324
6.569583892822266,6.581735610961913,-4.70214319229126,0.024948518723249435,-4.7120347023010245
6.575081348419189,6.581735610961913,-4.697793006896973,0.023211658000946045,-4.6789183616638175
6.467438220977783,6.581735610961913,-4.695672512054443,0.022874929010868073,-4.6615495681762695
6.470411777496338,6.581735610961913,-4.696953296661377,0.023564066737890244,-4.681993007659912
6.562997817993164,6.581735610961913,-4.701206684112549,0.02452962286770344,-4.743192195892334
6.552243709564209,6.581735610961913,-4.697561264038086,0.02425378188490868,-4.699617385864258
6.5054779052734375,6.581735610961913,-4.694190502166748,0.02411981299519539,-4.682499408721924
6.298758506774902,6.581735610961913,-4.695648193359375,0.025976909324526783,-4.668889045715332
6.367354869842528,6.581735610961913,-4.702917575836182,0.025633869692683216,-4.692500591278076
6.3193535804748535,6.581735610961913,-4.720909118652344,0.026230962947010997,-4.714242458343506
6.384385585784912,6.581735610961913,-4.725295066833496,0.027378378435969353,-4.771955013275146
6.425618648529053,6.581735610961913,-4.72533082962036,0.02865593694150448,-4.732413768768311
6.516194820404053,6.581735610961913,-4.752439022064209,0.0402323454618454,-4.754879474639893
6.478399276733398,6.581735610961913,-4.763500213623047,0.04059109836816788,-4.76162576675415
6.553218841552734,6.581735610961913,-4.727323055267334,0.03407246991991997,-4.749298095703125
6.645534992218018,6.581735610961913,-4.692683696746825,0.029771966859698292,-4.6831746101379395
6.4687156677246085,6.581735610961913,-4.710384368896484,0.028565479442477223,-4.689095973968506
6.5869832038879395,6.581735610961913,-4.693862438201904,0.02513118647038937,-4.707709312438965
6.600790977478027,6.581735610961913,-4.690357685089111,0.02474021166563034,-4.661868095397949
6.471297740936279,6.581735610961913,-4.698055267333984,0.023805707693099972,-4.734849929809569
6.50052547454834,6.581735610961913,-4.710092067718506,0.02372996136546135,-4.7037529945373535
6.520512104034424,6.581735610961913,-4.707525730133057,0.024953652173280716,-4.724334716796875
6.649216175079346,6.581735610961913,-4.706292629241943,0.024334512650966644,-4.735976696014404
6.738152980804443,6.581735610961913,-4.706501483917236,0.02619224786758423,-4.697896480560304
6.6844701766967765,6.581735610961913,-4.757092952728272,0.03083076886832714,-4.754769325256348
6.6719231605529785,6.581735610961913,-4.808323383331299,0.03303087130188941,-4.828787803649902
6.530239582061768,6.581735610961913,-4.731764316558838,0.035181839019060135,-4.676120758056641
6.436321258544922,6.581735610961913,-4.7380452156066895,0.03113017976284027,-4.710541248321533
6.388672828674316,6.581735610961913,-4.696005821228027,0.02844022214412689,-4.71380615234375
6.441454887390137,6.581735610961913,-4.700148582458496,0.02658906579017639,-4.721373558044434
6.491081237792969,6.581735610961913,-4.700371265411377,0.02648802660405636,-4.678961277008057
6.492033004760742,6.581735610961913,-4.693503856658936,0.02701135724782944,-4.7472596168518075
6.54710865020752,6.581735610961913,-4.720131397247314,0.035535138100385666,-4.781123638153076
6.684707164764404,6.581735610961913,-4.717348098754883,0.033177051693201065,-4.742772579193115
6.618444442749024,6.581735610961913,-4.718857765197754,0.03061462752521038,-4.724320411682129
6.499737739562988,6.581735610961913,-4.71068811416626,0.027956321835517883,-4.752557754516602
6.556375026702881,6.581735610961913,-4.7016472816467285,0.02676060050725937,-4.746331214904785
6.613232135772705,6.581735610961913,-4.69062089920044,0.025279901921749115,-4.692413330078125
6.582370758056641,6.581735610961913,-4.7092084884643555,0.024265846237540245,-4.729433536529541
6.598790645599365,6.581735610961913,-4.70402193069458,0.02400808595120907,-4.680892467498779
6.530333042144775,6.581735610961913,-4.707687377929688,0.024745026603341103,-4.703537464141846
6.489603519439696,6.581735610961913,-4.708156108856201,0.02431471459567547,-4.699403285980225
6.425027847290039,6.581735610961913,-4.710012912750244,0.023917069658637047,-4.702685832977295
6.37028169631958,6.581735610961913,-4.7110018730163565,0.024462731555104252,-4.688198566436768
6.4456801414489755,6.581735610961913,-4.710307598114014,0.025877015665173527,-4.6792516708374015
6.477361679077148,6.581735610961913,-4.687297821044922,0.026905447244644165,-4.679610252380371
6.558203220367432,6.581735610961913,-4.69177770614624,0.02704479545354843,-4.7579264640808105
6.660375118255615,6.581735610961913,-4.744757652282715,0.03679893538355827,-4.758244991302489
6.542050361633301,6.581735610961913,-4.739916801452637,0.031582418829202645,-4.655343055725098
6.259398460388184,6.581735610961913,-4.708850383758545,0.02782122232019901,-4.6908979415893555
6.368926525115967,6.581735610961913,-4.696554183959961,0.02627215906977653,-4.676022529602051
6.389533996582031,6.581735610961913,-4.720300674438477,0.026712391525506973,-4.705049991607666
6.449502944946289,6.581735610961913,-4.724766731262207,0.02722795493900776,-4.6984496116638175
6.447349548339844,6.581735610961913,-4.7203288078308105,0.028499310836195942,-4.750166893005371
6.4739837646484375,6.581735610961913,-4.744839191436768,0.03879295289516449,-4.736740589141846
6.5324554443359375,6.581735610961913,-4.7171807289123535,0.03946452215313912,-4.73790454864502
6.645856857299805,6.581735610961913,-4.716674327850342,0.033112622797489166,-4.709829330444336
6.60925817489624,6.581735610961913,-4.724217891693115,0.030506210401654243,-4.746523380279541
6.639715671539307,6.581735610961913,-4.726533889770508,0.028391430154442787,-4.726187229156494
6.505507469177246,6.581735610961913,-4.74235200881958,0.02716191112995148,-4.738911151885985
6.454808712005615,6.581735610961913,-4.718282222747803,0.02640816383063793,-4.677286624908447
6.468815326690674,6.581735610961913,-4.714078426361084,0.0251250509172678,-4.7088351249694815
6.413127899169922,6.581735610961913,-4.70289182662964,0.02517094835639,-4.737911701202393
6.575756072998047,6.581735610961913,-4.707978248596192,0.025952771306037903,-4.701038360595703
6.527175426483153,6.581735610961913,-4.6999101638793945,0.02770153433084488,-4.70769739151001
6.353302955627441,6.581735610961913,-4.691181659698486,0.027257526293396946,-4.675797462463378
6.272197246551514,6.581735610961913,-4.700613021850586,0.02510908618569374,-4.678607940673828
6.4955596923828125,6.581735610961913,-4.718515872955321,0.02752021513879299,-4.727953910827637
6.635985374450684,6.581735610961913,-4.6956467628479,0.02601531147956848,-4.70092248916626
6.593013286590576,6.581735610961913,-4.715588092803955,0.026763204485177997,-4.6710824966430655
6.5352253913879395,6.581735610961913,-4.714278697967528,0.02872316166758537,-4.687574863433838
6.680722713470458,6.581735610961913,-4.686793804168701,0.026470310986042023,-4.69654417037964
6.591767311096192,6.581735610961913,-4.7095160484313965,0.02512309141457081,-4.664270877838135
6.549188137054443,6.581735610961913,-4.7031941413879395,0.02401497215032577,-4.747156620025635


==> data/single_task_inference_result/cheetah/cheetah_single_task_inference_trajectories/19.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.37248250842094416,6.54908561706543,-1.772883057594299,3.2790184020996094,-0.4827602803707122
0.933763802051544,6.54908561706543,-4.737739086151123,0.41745963692665106,-1.7283618450164795
1.5123589038848877,6.54908561706543,-4.7493815422058105,0.08576925098896025,-4.603009223937988
2.153353214263916,6.54908561706543,-4.665630340576172,0.061968542635440826,-4.6563735008239755
2.756006956100464,6.54908561706543,-4.6690592765808105,0.04635562747716904,-4.674445629119873
3.343306541442871,6.54908561706543,-4.715160369873047,0.0364370197057724,-4.687328338623047
3.8692545890808105,6.54908561706543,-4.718581676483153,0.03670287504792213,-4.705517292022705
4.364574909210205,6.54908561706543,-4.728755950927734,0.03723408281803131,-4.763468742370605
4.890472888946533,6.54908561706543,-4.743908405303955,0.03867166489362717,-4.6976537704467765
5.3711676597595215,6.54908561706543,-4.592300891876221,0.04493480548262596,-4.604095935821533
5.933454513549805,6.54908561706543,-4.564953327178955,0.08551344275474547,-4.4963860511779785
6.115063190460205,6.54908561706543,-4.491384983062744,0.04814329370856285,-4.46971559524536
6.232911586761475,6.54908561706543,-4.536055088043213,0.051793508231639855,-4.63976001739502
6.2143754959106445,6.54908561706543,-4.606797218322754,0.05857999250292777,-4.579676628112793
6.341969013214111,6.54908561706543,-4.772492408752441,0.06917909532785416,-4.8546552658081055
6.367025852203369,6.54908561706543,-4.748895168304443,0.029729748144745823,-4.729241847991943
6.52002477645874,6.54908561706543,-4.733455657958984,0.0466289296746254,-4.770619869232178
6.431973457336426,6.54908561706543,-4.77599048614502,0.04212538525462151,-4.788625240325928
6.531467437744141,6.54908561706543,-4.687835693359375,0.03183876723051071,-4.657726287841797
6.586140155792236,6.54908561706543,-4.666113376617432,0.02853318862617016,-4.654021739959717
6.556091785430908,6.54908561706543,-4.6755948066711435,0.02649839036166668,-4.648761749267577
6.39732837677002,6.54908561706543,-4.671482563018799,0.02458019182085991,-4.6881914138793945
6.418802738189696,6.54908561706543,-4.670079231262207,0.025682490319013596,-4.663290500640869
6.672729015350342,6.54908561706543,-4.671897411346436,0.024793071672320362,-4.6748480796813965
6.655125141143799,6.54908561706543,-4.666989803314209,0.025553792715072632,-4.661562919616699
6.60196590423584,6.54908561706543,-4.679096698760985,0.02510802075266838,-4.673995018005371
6.681918144226073,6.54908561706543,-4.739383220672608,0.03157860040664673,-4.751368045806885
6.616611480712891,6.54908561706543,-4.716381549835205,0.034037996083498,-4.735198497772217
6.623667240142822,6.54908561706543,-4.764978885650635,0.030835069715976715,-4.760793685913086
6.549953937530518,6.54908561706543,-4.752029895782472,0.03149028122425079,-4.7440290451049805
6.422122001647949,6.54908561706543,-4.694517135620117,0.028978781774640083,-4.684913158416748
6.414616107940674,6.54908561706543,-4.678227424621582,0.02779655158519745,-4.653181076049805
6.4856390953063965,6.54908561706543,-4.671899795532227,0.025672027841210365,-4.684727191925049
6.412008285522461,6.54908561706543,-4.671253204345703,0.024891261011362076,-4.652785778045654
6.405925750732422,6.54908561706543,-4.674784183502196,0.025557240471243855,-4.6800785064697275
6.51482629776001,6.54908561706543,-4.671751022338867,0.030379917472600937,-4.704669952392577
6.55534553527832,6.54908561706543,-4.664996147155762,0.027559932321310043,-4.692355632781982
6.489649772644042,6.54908561706543,-4.667393207550049,0.025797041133046154,-4.63983917236328
6.572474002838135,6.54908561706543,-4.6724181175231925,0.02671835944056511,-4.641002178192139
6.589823246002196,6.54908561706543,-4.672140598297119,0.02477406896650791,-4.676599979400635
6.560712814331056,6.54908561706543,-4.683751583099365,0.023663729429244995,-4.684016227722168
6.513832569122314,6.54908561706543,-4.687839984893799,0.023802358657121655,-4.676846981048584
6.441659927368164,6.54908561706543,-4.683713436126709,0.02440185472369194,-4.6502227783203125
6.552738666534424,6.54908561706543,-4.675003528594971,0.023972971364855766,-4.691343307495117
6.506998538970947,6.54908561706543,-4.668614864349365,0.02357239462435245,-4.6333556175231925
6.293625354766846,6.54908561706543,-4.665369510650635,0.023235455155372616,-4.655852794647217
6.455204963684082,6.54908561706543,-4.670242786407472,0.02402106486260891,-4.639618396759033
6.581382751464844,6.54908561706543,-4.6818599700927725,0.02554459497332573,-4.659467697143555
6.621065139770508,6.54908561706543,-4.688179969787598,0.02537492476403713,-4.681436538696289
6.680822849273682,6.54908561706543,-4.70197868347168,0.025589922443032265,-4.739119529724121
6.814459800720215,6.54908561706543,-4.77616024017334,0.03288260102272034,-4.744084835052489
6.7618937492370605,6.54908561706543,-4.826128482818604,0.03733181953430176,-4.830324172973633
6.7434563636779785,6.54908561706543,-4.711701393127441,0.039002977311611176,-4.699478626251221
6.849759101867676,6.54908561706543,-4.759955883026123,0.04075705260038376,-4.81978702545166
6.7934651374816895,6.54908561706543,-4.668834209442139,0.0430668331682682,-4.7036614418029785
6.421621799468993,6.54908561706543,-4.714661121368408,0.03888002783060074,-4.7048821449279785
6.376760482788086,6.54908561706543,-4.616730690002441,0.03296300023794174,-4.636714458465576
6.44144344329834,6.54908561706543,-4.643751621246338,0.03332497924566269,-4.660136699676514
6.353726387023926,6.54908561706543,-4.637216567993164,0.0307331457734108,-4.632575511932373
6.371973514556885,6.54908561706543,-4.684641361236572,0.027436377480626103,-4.702517509460449
6.373403549194336,6.54908561706543,-4.677093982696533,0.02963314577937126,-4.67406129837036
6.523430824279785,6.54908561706543,-4.680995464324951,0.02871732786297798,-4.678641319274902
6.551944732666016,6.54908561706543,-4.676494121551514,0.02904354408383369,-4.690853118896484
6.421788692474365,6.54908561706543,-4.6810712814331055,0.03210535645484924,-4.606150150299072
6.467665672302246,6.54908561706543,-4.6737961769104,0.026731906458735463,-4.698655128479004
6.532361030578612,6.54908561706543,-4.671095848083496,0.02536090463399887,-4.733710289001465
6.542361736297608,6.54908561706543,-4.667725086212158,0.02403153106570244,-4.66072940826416
6.4808030128479,6.54908561706543,-4.664791107177734,0.024002436548471447,-4.682304859161377
6.502835273742676,6.54908561706543,-4.665537357330321,0.02543114684522152,-4.651830196380615
6.5723533630371085,6.54908561706543,-4.665081024169922,0.024309936910867688,-4.681180953979492
6.368523597717285,6.54908561706543,-4.672807693481444,0.02383739873766899,-4.689574241638184
6.424720764160156,6.54908561706543,-4.673258304595947,0.023876219987869263,-4.674016475677489
6.349713325500488,6.54908561706543,-4.6801414489746085,0.025257430970668793,-4.69931697845459
6.580702304840088,6.54908561706543,-4.68601655960083,0.025730399414896965,-4.68776273727417
6.5799760818481445,6.54908561706543,-4.687336444854736,0.02701469883322716,-4.690400123596192
6.422959327697754,6.54908561706543,-4.6748881340026855,0.030004870146512985,-4.6439619064331055
6.294719219207764,6.54908561706543,-4.68552303314209,0.02523931674659252,-4.637372016906737
6.272262096405028,6.54908561706543,-4.682619571685791,0.0269322469830513,-4.699681282043457
6.381025791168213,6.54908561706543,-4.694216251373291,0.02652657590806484,-4.609269142150879
6.285270690917969,6.54908561706543,-4.672069072723389,0.027566570788621902,-4.66463279724121
6.372511863708496,6.54908561706543,-4.7046475410461435,0.027899909764528275,-4.726640224456787
6.567112445831299,6.54908561706543,-4.711833953857422,0.037357095628976815,-4.788473606109619
6.687509536743164,6.54908561706543,-4.676408767700195,0.031661257147789,-4.632075786590576
6.470314502716064,6.54908561706543,-4.691622734069824,0.03236754238605499,-4.739068031311035
6.411168575286865,6.54908561706543,-4.6535987854003915,0.029810855165123936,-4.672447204589844
6.401177406311035,6.54908561706543,-4.636333942413329,0.027338184416294094,-4.642011165618896
6.462857246398926,6.54908561706543,-4.6580963134765625,0.02651144750416279,-4.651046752929688
6.466592788696289,6.54908561706543,-4.6724634170532235,0.02681468427181244,-4.701292037963867
6.492030143737793,6.54908561706543,-4.667196750640869,0.026729783043265343,-4.673671245574951
6.425615310668944,6.54908561706543,-4.669776916503905,0.03299760818481445,-4.68466329574585
6.423166751861572,6.54908561706543,-4.675719738006592,0.0329635851085186,-4.654740810394287
6.440517902374268,6.54908561706543,-4.664490222930908,0.02895527333021164,-4.686439514160156
6.489115238189696,6.54908561706543,-4.664051055908203,0.02670332416892052,-4.698090553283691
6.476083755493164,6.54908561706543,-4.667440891265869,0.026722284033894535,-4.689352035522461
6.518146514892577,6.54908561706543,-4.677794456481934,0.0307160709053278,-4.666358947753905
6.555934906005859,6.54908561706543,-4.6666083335876465,0.029681453481316566,-4.729935646057129
6.36543083190918,6.54908561706543,-4.673369407653809,0.027745939791202545,-4.68302583694458
6.332009315490723,6.54908561706543,-4.670949459075928,0.02503618039190769,-4.651322364807129
6.325263023376465,6.54908561706543,-4.688231468200684,0.025588292628526688,-4.694661140441895
6.392131328582764,6.54908561706543,-4.6939001083374015,0.026392372325062752,-4.70843505859375
6.378491401672363,6.54908561706543,-4.681729793548584,0.027963852509856224,-4.619972705841064
6.435431003570557,6.54908561706543,-4.711256980895996,0.03688912093639374,-4.6508421897888175
6.411027908325195,6.54908561706543,-4.697975158691406,0.03977180644869804,-4.678924560546875
6.507197856903076,6.54908561706543,-4.708730220794678,0.037929799407720566,-4.683985710144042
6.565988063812256,6.54908561706543,-4.685315608978272,0.03399194031953812,-4.70829153060913
6.4266862869262695,6.54908561706543,-4.673125267028809,0.03059971332550049,-4.64649534225464
6.277233123779297,6.54908561706543,-4.669435977935791,0.025935161858797077,-4.657212734222412
6.3190574645996085,6.54908561706543,-4.674246311187744,0.026033224537968636,-4.710587978363037
6.377180576324463,6.54908561706543,-4.688017845153809,0.02651672624051571,-4.675071716308594
6.283651828765869,6.54908561706543,-4.676455974578857,0.027616215869784355,-4.757210254669189
6.23834753036499,6.54908561706543,-4.710999965667725,0.027818091213703156,-4.733311176300049
6.342481136322021,6.54908561706543,-4.709914684295654,0.03495769947767258,-4.665202617645264
6.32694673538208,6.54908561706543,-4.711130619049072,0.03127416968345642,-4.674079418182373
6.464816093444824,6.54908561706543,-4.696774959564209,0.02908614836633205,-4.700141429901123
6.498828411102295,6.54908561706543,-4.72412633895874,0.04307245835661888,-4.750104904174805
6.475226879119873,6.54908561706543,-4.6922926902771,0.03651661053299904,-4.721948146820068
6.258378505706787,6.54908561706543,-4.692663669586182,0.03319581598043442,-4.666112899780273
6.274348735809326,6.54908561706543,-4.661278247833252,0.02819659188389778,-4.662333965301514
6.410631179809569,6.54908561706543,-4.687727451324463,0.02727113105356693,-4.669197082519531
6.543470859527588,6.54908561706543,-4.661878108978272,0.027020109817385677,-4.684871196746825
6.445838928222656,6.54908561706543,-4.693385124206543,0.028437186032533646,-4.6810975074768075
6.331184864044189,6.54908561706543,-4.683213233947754,0.03036240115761757,-4.6530303955078125
6.273509502410889,6.54908561706543,-4.67169713973999,0.02781842276453972,-4.684046745300293
6.4522528648376465,6.54908561706543,-4.692454814910889,0.027443416416645047,-4.695642471313477
6.384272575378418,6.54908561706543,-4.665700435638428,0.02668744884431362,-4.685694694519042
6.292685031890869,6.54908561706543,-4.688515663146973,0.02797318994998932,-4.65449857711792
6.385378837585449,6.54908561706543,-4.6891703605651855,0.0314849391579628,-4.688961982727051
6.5954766273498535,6.54908561706543,-4.669361591339111,0.028907665982842445,-4.624747276306152
6.5338683128356925,6.54908561706543,-4.685702800750732,0.029752707108855247,-4.6813716888427725
6.368283271789551,6.54908561706543,-4.62310791015625,0.02892647311091423,-4.604534149169922
6.432229518890381,6.54908561706543,-4.664734363555908,0.02747444808483124,-4.657735347747803
6.643596172332764,6.54908561706543,-4.679994106292725,0.026205703616142273,-4.662661552429199
6.7053656578063965,6.54908561706543,-4.681513786315918,0.025695359334349632,-4.6580657958984375
6.716973304748535,6.54908561706543,-4.697293758392334,0.026130372658371925,-4.6859145164489755
6.761559963226318,6.54908561706543,-4.842901229858398,0.03901946917176247,-4.892281532287598
6.706608772277832,6.54908561706543,-4.708337783813477,0.04307568445801735,-4.653914928436279
6.510255336761475,6.54908561706543,-4.685037136077881,0.03779863193631172,-4.661600112915039
6.379240989685059,6.54908561706543,-4.614179134368896,0.029118169099092484,-4.663042545318604
6.419703006744385,6.54908561706543,-4.641243934631348,0.03008144721388817,-4.604968070983888
6.4374542236328125,6.54908561706543,-4.64268922805786,0.028095565736293793,-4.612933158874512
6.382573127746582,6.54908561706543,-4.668848991394042,0.026197880506515503,-4.684421539306641
6.19069766998291,6.54908561706543,-4.678999423980713,0.02672196552157402,-4.668691158294678
6.301177501678467,6.54908561706543,-4.658058166503905,0.031885214149951935,-4.6723175048828125
6.423675537109375,6.54908561706543,-4.681667327880859,0.02910206094384193,-4.695261478424072
6.657954216003418,6.54908561706543,-4.6763529777526855,0.028445737436413765,-4.656650066375732
6.607749938964844,6.54908561706543,-4.683136940002441,0.03110289201140404,-4.676124095916748
6.690543174743652,6.54908561706543,-4.724142074584961,0.03370275720953941,-4.752056121826172
6.71326208114624,6.54908561706543,-4.771355152130127,0.036035902798175805,-4.792914867401123
6.558977127075195,6.54908561706543,-4.853701114654541,0.035971444100141525,-4.83540153503418
6.416789531707764,6.54908561706543,-4.690054416656494,0.03050517663359642,-4.717532634735107
6.545926094055176,6.54908561706543,-4.665750026702881,0.029174448922276497,-4.623198986053467
6.594585895538329,6.54908561706543,-4.648410320281982,0.025578174740076065,-4.691629886627196
6.4967169761657715,6.54908561706543,-4.676359176635742,0.023912198841571808,-4.679111480712891
6.513940334320068,6.54908561706543,-4.674185752868652,0.02385574579238892,-4.65285587310791
6.567822933197021,6.54908561706543,-4.667733669281006,0.024945836514234543,-4.698871612548828
6.444558620452881,6.54908561706543,-4.674216747283936,0.023775208741426468,-4.644875049591064
6.454755783081056,6.54908561706543,-4.672929286956787,0.02402169443666935,-4.6861090660095215
6.406907558441161,6.54908561706543,-4.6708269119262695,0.024895617738366127,-4.667128086090088
6.463027000427246,6.54908561706543,-4.678468704223633,0.025035327300429344,-4.670597553253174
6.42091178894043,6.54908561706543,-4.6736130714416495,0.02605891413986683,-4.672220230102539
6.543590545654297,6.54908561706543,-4.669158458709717,0.02910163067281246,-4.682337284088135
6.584519863128662,6.54908561706543,-4.6734747886657715,0.029187535867094997,-4.64964723587036
6.542259693145752,6.54908561706543,-4.675920009613037,0.02824419550597668,-4.63341188430786
6.611573219299316,6.54908561706543,-4.6775102615356445,0.02477424032986164,-4.687389850616455
6.605315208435059,6.54908561706543,-4.69064474105835,0.025842575356364247,-4.74038553237915
6.560242176055908,6.54908561706543,-4.677241325378418,0.02564802207052708,-4.641284465789794
6.567989826202393,6.54908561706543,-4.678351879119873,0.02578975260257721,-4.664220333099365
6.500411033630371,6.54908561706543,-4.687040328979492,0.025441069155931473,-4.71418285369873
6.4901885986328125,6.54908561706543,-4.684077739715576,0.024873992428183556,-4.687047481536865
6.567543029785156,6.54908561706543,-4.679184436798096,0.02374238707125187,-4.7143049240112305
6.702375888824463,6.54908561706543,-4.6768622398376465,0.023697655647993088,-4.687967777252196
6.582563877105713,6.54908561706543,-4.676133632659912,0.0251680389046669,-4.664679527282715
6.603785991668701,6.54908561706543,-4.686716556549072,0.0266802366822958,-4.699466228485107
6.523748874664307,6.54908561706543,-4.673039913177489,0.028034521266818047,-4.631363868713378
6.580291271209717,6.54908561706543,-4.682543754577637,0.027179984375834465,-4.6599440574646
6.702535152435304,6.54908561706543,-4.696712017059326,0.025719238445162773,-4.6519083976745605
6.694286346435546,6.54908561706543,-4.6834716796875,0.026215082034468647,-4.702516555786133
6.655534267425537,6.54908561706543,-4.686858654022217,0.02877943404018879,-4.706149101257324
6.650238513946533,6.54908561706543,-4.8015666007995605,0.03440961241722107,-4.822702884674072
6.589749813079834,6.54908561706543,-4.786018371582031,0.03640928864479065,-4.786787033081056
6.549649715423584,6.54908561706543,-4.702507495880127,0.03009567968547344,-4.681819915771484
6.637701988220215,6.54908561706543,-4.684886455535889,0.027404656633734703,-4.66504955291748
6.627520561218262,6.54908561706543,-4.685243129730225,0.026815494522452354,-4.687763214111328
6.573429584503174,6.54908561706543,-4.677906513214111,0.026932010427117348,-4.676953315734863
6.494559288024902,6.54908561706543,-4.701175212860107,0.02659967355430126,-4.7156147956848145
6.387083053588867,6.54908561706543,-4.696676254272461,0.02703774161636829,-4.631025314331056
6.400472164154053,6.54908561706543,-4.6767578125,0.026126014068722725,-4.710721015930176
6.5399346351623535,6.54908561706543,-4.68147850036621,0.02537195384502411,-4.66474723815918
6.5900630950927725,6.54908561706543,-4.679246425628662,0.02549238689243793,-4.675282955169678
6.62590217590332,6.54908561706543,-4.678081989288329,0.025293961167335514,-4.724133968353272
6.611680030822754,6.54908561706543,-4.728813648223877,0.029380246996879578,-4.717958450317383
6.62791109085083,6.54908561706543,-4.741171360015869,0.028312694281339645,-4.735956192016602
6.554666042327881,6.54908561706543,-4.70703649520874,0.02803986892104149,-4.680421829223633
6.585853099822998,6.54908561706543,-4.690079212188721,0.02735250256955624,-4.695623397827148
6.63896942138672,6.54908561706543,-4.697879314422608,0.02623278833925724,-4.681009292602539
6.567535400390625,6.54908561706543,-4.696524620056152,0.026323020458221436,-4.712726593017577
6.599775314331056,6.54908561706543,-4.690929889678955,0.0257224515080452,-4.6777095794677725
6.651789665222168,6.54908561706543,-4.691889762878418,0.025662181898951527,-4.678196430206299
6.666151523590088,6.54908561706543,-4.706088542938232,0.027309956029057503,-4.731581211090088
6.584888935089111,6.54908561706543,-4.764195919036865,0.02936150133609772,-4.763920307159424


==> data/single_task_inference_result/cheetah/cheetah_single_task_inference_trajectories/2.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.07585268467664719,2.0259034633636475,-1.772883057594299,3.2790184020996094,1.6107903718948364
0.5396102070808411,2.0259034633636475,-0.7344448566436766,0.25836193561553955,-0.17002627253532407
1.1047712564468384,2.0259034633636475,-0.46574848890304565,0.11399150639772417,-0.321658194065094
1.659132480621338,2.0259034633636475,-0.48869130015373224,0.0843043401837349,-0.6281261444091797
1.97010338306427,2.0259034633636475,-0.4303345680236816,0.05234724283218384,-0.5561184883117676
1.9581522941589355,2.0259034633636475,-0.40690356492996216,0.03564644977450371,-0.39502227306365967
1.8708975315093996,2.0259034633636475,-0.3983541131019592,0.030608205124735832,-0.37722939252853394
1.8579778671264648,2.0259034633636475,-0.4114242196083069,0.039147306233644485,-0.4253279864788056
1.806950926780701,2.0259034633636475,-0.4330227673053741,0.03492777794599533,-0.489801287651062
1.8252460956573489,2.0259034633636475,-0.4282776713371277,0.027897035703063008,-0.4534634351730346
1.7974038124084473,2.0259034633636475,-0.4365470409393311,0.03007729537785053,-0.4238124191761017
1.8528964519500728,2.0259034633636475,-0.4230104684829712,0.031100941821932793,-0.42740064859390253
1.8983911275863647,2.0259034633636475,-0.4168938994407654,0.031086714938282967,-0.386513888835907
1.959973096847534,2.0259034633636475,-0.46824583411216736,0.037592325359582894,-0.5513661503791809
1.8131430149078367,2.0259034633636475,-0.48026567697525024,0.039669379591941833,-0.494925320148468
1.7952619791030884,2.0259034633636475,-0.4544379711151123,0.03206883370876312,-0.4588980972766876
1.8368517160415647,2.0259034633636475,-0.43074280023574824,0.029996108263731,-0.45370781421661377
1.9039723873138428,2.0259034633636475,-0.4529660642147064,0.030477924272418026,-0.4852375686168671
1.8318417072296145,2.0259034633636475,-0.44976857304573054,0.029816122725605965,-0.3647659122943878
1.9133946895599363,2.0259034633636475,-0.4907515048980713,0.035273011773824685,-0.5559465289115906
2.0025470256805415,2.0259034633636475,-0.4668558835983276,0.03335082903504372,-0.4533633887767792
1.9653398990631104,2.0259034633636475,-0.4421437382698059,0.03001587465405464,-0.417318731546402
1.922288417816162,2.0259034633636475,-0.4301223158836365,0.02665129490196705,-0.4265094697475433
2.076120853424072,2.0259034633636475,-0.4286964535713196,0.028519470244646072,-0.42726588249206543
1.9515684843063357,2.0259034633636475,-0.42958152294158936,0.026617087423801426,-0.4246264696121216
1.8449424505233765,2.0259034633636475,-0.42697066068649286,0.02423986792564392,-0.4089221656322479
2.024601697921753,2.0259034633636475,-0.41478800773620605,0.025341767817735672,-0.4328969717025757
2.076333522796631,2.0259034633636475,-0.42150926589965826,0.026692776009440426,-0.38823413848876953
2.07718276977539,2.0259034633636475,-0.44076907634735113,0.024690980091691017,-0.43190237879753113
1.941855192184448,2.0259034633636475,-0.4573048949241638,0.026125036180019375,-0.4534440338611602
1.9760653972625728,2.0259034633636475,-0.44261699914932245,0.027180781587958332,-0.4461892247200012
2.0219566822052,2.0259034633636475,-0.4308633804321289,0.02319737896323204,-0.4536731541156769
1.921386837959289,2.0259034633636475,-0.4314611852169037,0.023836420848965645,-0.42627575993537903
1.9298205375671384,2.0259034633636475,-0.42522943019866943,0.023960303515195847,-0.41702070832252497
1.9600121974945068,2.0259034633636475,-0.4211488366127014,0.024616723880171772,-0.4061965346336365
1.9757770299911497,2.0259034633636475,-0.42932263016700734,0.024851441383361816,-0.46526384353637695
1.8489739894866943,2.0259034633636475,-0.4358005821704865,0.025265682488679882,-0.4254643321037293
1.8612306118011477,2.0259034633636475,-0.42000854015350336,0.026977194473147392,-0.44688019156455994
1.7940617799758911,2.0259034633636475,-0.4196686744689941,0.02683600038290024,-0.45290827751159674
1.961847424507141,2.0259034633636475,-0.4292041659355164,0.027787294238805767,-0.4461282193660736
2.009934186935425,2.0259034633636475,-0.42583221197128296,0.0285552591085434,-0.393875777721405
2.027316808700561,2.0259034633636475,-0.43909439444541926,0.03080357611179352,-0.42557960748672485
1.9534332752227783,2.0259034633636475,-0.4225422739982605,0.028224343433976173,-0.42100375890731806
1.9502152204513548,2.0259034633636475,-0.42127281427383423,0.027200216427445408,-0.4317014515399933
1.9818472862243648,2.0259034633636475,-0.419520765542984,0.023683765903115273,-0.4472335577011108
1.946677088737488,2.0259034633636475,-0.424005389213562,0.02353356406092644,-0.4539080560207367
1.934868574142456,2.0259034633636475,-0.4259461462497711,0.024436280131340023,-0.4378761053085327
2.0792927742004395,2.0259034633636475,-0.4236034750938416,0.025405392050743103,-0.4312609732151032
1.9375127553939815,2.0259034633636475,-0.43370252847671514,0.02611719444394112,-0.4272896349430084
1.8638265132904048,2.0259034633636475,-0.42201241850852966,0.02441711351275444,-0.4309827387332916
1.963199496269226,2.0259034633636475,-0.4131992757320404,0.025688352063298225,-0.39661478996276855
2.0491909980773926,2.0259034633636475,-0.42657023668289185,0.027368171140551567,-0.40849637985229487
1.8956832885742188,2.0259034633636475,-0.437407910823822,0.02594592235982418,-0.4429749548435211
2.013237714767456,2.0259034633636475,-0.43161186575889593,0.025393394753336903,-0.4341950416564941
2.1626260280609126,2.0259034633636475,-0.42378422617912287,0.02614213153719902,-0.4614461660385132
2.1726865768432617,2.0259034633636475,-0.4265860021114349,0.02435886859893799,-0.4721411764621735
2.0454254150390625,2.0259034633636475,-0.4492602944374085,0.025786131620407104,-0.4575262069702149
1.9327971935272217,2.0259034633636475,-0.3984994888305664,0.028131021186709404,-0.3970988392829895
1.9092586040496824,2.0259034633636475,-0.4223870635032654,0.0238559115678072,-0.4258617162704468
2.072300434112549,2.0259034633636475,-0.4154179394245148,0.025795146822929382,-0.38787600398063654
2.059227705001831,2.0259034633636475,-0.4268326163291931,0.02565904334187508,-0.4113028943538666
2.11789870262146,2.0259034633636475,-0.443494439125061,0.024175791069865223,-0.44590610265731806
2.1122786998748775,2.0259034633636475,-0.4666189551353455,0.02846773900091648,-0.5132166743278505
2.075352907180786,2.0259034633636475,-0.507765531539917,0.02868441492319107,-0.5378986597061157
2.0621874332427974,2.0259034633636475,-0.51743483543396,0.027026353403925892,-0.4874928593635559
2.011768579483032,2.0259034633636475,-0.49214425683021545,0.02671467699110508,-0.47713261842727667
1.8947558403015137,2.0259034633636475,-0.46498632431030273,0.026005346328020092,-0.4718833565711975
1.9952294826507568,2.0259034633636475,-0.4339197874069214,0.023893553763628003,-0.4483070969581604
1.9601147174835205,2.0259034633636475,-0.4325457215309143,0.02369416318833828,-0.45620232820510864
1.9855349063873289,2.0259034633636475,-0.4250513017177582,0.02412020973861217,-0.42372560501098633
1.8535367250442505,2.0259034633636475,-0.42392060160636896,0.024404186755418777,-0.4427412748336792
1.8545387983322144,2.0259034633636475,-0.42181044816970825,0.026701783761382103,-0.4103288948535919
1.9839783906936643,2.0259034633636475,-0.4169178307056427,0.02537569962441921,-0.4732038378715515
2.0489094257354736,2.0259034633636475,-0.4344044625759125,0.026741065084934235,-0.4290074110031128
1.9574565887451167,2.0259034633636475,-0.4412069916725159,0.025575777515769005,-0.416762501001358
1.8644142150878904,2.0259034633636475,-0.4323945641517639,0.0282067246735096,-0.44086310267448425
1.781417965888977,2.0259034633636475,-0.4187602698802948,0.02688617631793022,-0.38655248284339905
1.8072049617767332,2.0259034633636475,-0.4221773743629456,0.025340499356389046,-0.4165583848953247
1.8664208650588987,2.0259034633636475,-0.4290366470813751,0.027763620018959045,-0.4396383464336395
2.024094581604004,2.0259034633636475,-0.44557255506515503,0.030769921839237213,-0.42997506260871887
2.0198578834533687,2.0259034633636475,-0.434578001499176,0.03039013221859932,-0.46291083097457886
1.9472981691360476,2.0259034633636475,-0.4412060976028442,0.030173346400260925,-0.4260970950126648
1.978715419769287,2.0259034633636475,-0.4203007817268372,0.029345391318202015,-0.3932965397834778
1.9469708204269407,2.0259034633636475,-0.415734589099884,0.02646920643746853,-0.395656019449234
2.026399612426758,2.0259034633636475,-0.42302566766738886,0.023561893031001088,-0.4401326775550842
1.9962098598480225,2.0259034633636475,-0.4239958524703979,0.024246687069535252,-0.41726684570312494
2.027930974960327,2.0259034633636475,-0.41986247897148127,0.023753395304083824,-0.3973585665225983
2.0856287479400635,2.0259034633636475,-0.4225813746452332,0.02322551980614662,-0.4451504945755005
2.107497215270996,2.0259034633636475,-0.4325030446052551,0.02363891154527664,-0.46315246820449835
2.109089136123657,2.0259034633636475,-0.45434251427650446,0.02307799085974693,-0.4914638102054596
2.230897188186645,2.0259034633636475,-0.47920525074005127,0.02525275759398937,-0.4642131328582764
1.9988777637481687,2.0259034633636475,-0.4573217034339905,0.028982894495129585,-0.4515860974788666
1.9707164764404297,2.0259034633636475,-0.44834539294242853,0.02609310112893581,-0.3845071494579315
2.1517279148101807,2.0259034633636475,-0.3809148073196411,0.024954097345471386,-0.4285725951194763
2.0088295936584473,2.0259034633636475,-0.38225504755973816,0.02530493959784508,-0.3944037854671478
1.871338129043579,2.0259034633636475,-0.3941276669502258,0.024239566177129745,-0.4090438485145569
1.94911789894104,2.0259034633636475,-0.3966686427593231,0.0238789226859808,-0.3838919997215271
1.8327571153640747,2.0259034633636475,-0.3957637846469879,0.025501560419797897,-0.4076608121395111
1.9149725437164304,2.0259034633636475,-0.4151598215103149,0.02633052691817284,-0.4495207071304321
1.9821149110794067,2.0259034633636475,-0.43534618616104126,0.0266106091439724,-0.46649035811424255
2.0379810333251958,2.0259034633636475,-0.4368689656257629,0.02842261828482151,-0.45034080743789673
1.9797638654708865,2.0259034633636475,-0.43873131275177,0.026127103716135025,-0.45609661936759943
2.028777599334717,2.0259034633636475,-0.4301290512084961,0.02600584737956524,-0.44919854402542114
2.143486976623535,2.0259034633636475,-0.42298221588134766,0.023854847997426983,-0.4137043654918671
2.0103287696838374,2.0259034633636475,-0.4300044178962708,0.02305686287581921,-0.44708052277565
2.023520946502685,2.0259034633636475,-0.4209048748016357,0.022588098421692848,-0.39391264319419855
1.931604623794556,2.0259034633636475,-0.40908813476562494,0.023291112855076786,-0.3785739541053772
1.8743053674697876,2.0259034633636475,-0.4115883708000183,0.022881681099534035,-0.42223504185676575
2.039668560028076,2.0259034633636475,-0.4162408113479614,0.024175215512514114,-0.4593585133552551
2.0038766860961914,2.0259034633636475,-0.4256656169891357,0.023740995675325397,-0.4491994082927704
2.145845890045166,2.0259034633636475,-0.433081567287445,0.02392222359776497,-0.4321231842041016
2.198232889175415,2.0259034633636475,-0.42441493272781367,0.02698501758277416,-0.4242046773433685
2.00888466835022,2.0259034633636475,-0.4027187824249268,0.03050277009606361,-0.39743715524673456
1.885785698890686,2.0259034633636475,-0.3923222422599792,0.025417422875761982,-0.3445584177970886
1.7209763526916504,2.0259034633636475,-0.38703387975692743,0.024853818118572235,-0.3940670788288117
1.8892691135406492,2.0259034633636475,-0.3983567357063293,0.02684863284230232,-0.42210972309112554
1.9447457790374756,2.0259034633636475,-0.42763310670852656,0.028412096202373505,-0.40684652328491205
1.9974762201309204,2.0259034633636475,-0.46466305851936335,0.02870940044522285,-0.4105885624885559
2.0550744533538814,2.0259034633636475,-0.4501177072525024,0.03163989633321762,-0.41592085361480713
1.9664148092269895,2.0259034633636475,-0.44496208429336553,0.029165249317884445,-0.4307442903518677
1.8340436220169067,2.0259034633636475,-0.4314651489257813,0.025051280856132507,-0.4435923397541046
1.947131276130676,2.0259034633636475,-0.42241522669792175,0.024311989545822144,-0.4463966488838196
1.929559350013733,2.0259034633636475,-0.4290213882923126,0.024610837921500203,-0.4319981038570404
2.038942813873291,2.0259034633636475,-0.4391518235206604,0.026515068486332893,-0.41883254051208496
1.9323102235794067,2.0259034633636475,-0.44127529859542847,0.027256408706307408,-0.4698348939418793
1.887417197227478,2.0259034633636475,-0.41956368088722235,0.02664598450064659,-0.386186420917511
1.8466767072677608,2.0259034633636475,-0.41801774501800537,0.02537206932902336,-0.39361405372619623
1.962140083312988,2.0259034633636475,-0.423452764749527,0.027198614552617077,-0.3959911465644837
1.950551986694336,2.0259034633636475,-0.43250522017478943,0.026566512882709503,-0.40233945846557617
1.817602515220642,2.0259034633636475,-0.4212555885314941,0.027147071436047557,-0.41204139590263367
1.7825018167495728,2.0259034633636475,-0.4368082582950592,0.029412858188152317,-0.3948962986469269
1.8767634630203247,2.0259034633636475,-0.42408221960067755,0.03042321838438511,-0.41243049502372736
1.731423258781433,2.0259034633636475,-0.44582399725914,0.028968753293156624,-0.4154466986656189
1.805610418319702,2.0259034633636475,-0.44467061758041376,0.030038045719265934,-0.42834487557411194
2.2190921306610107,2.0259034633636475,-0.4867941737174988,0.034255657345056534,-0.5484179854393004
2.255739450454712,2.0259034633636475,-0.47279924154281616,0.03261568397283554,-0.45809915661811834
2.1223812103271484,2.0259034633636475,-0.5541876554489136,0.032762058079242706,-0.5094848871231079
2.0698318481445312,2.0259034633636475,-0.3869356513023376,0.07110715657472609,-0.3917100727558136
1.8563055992126465,2.0259034633636475,-0.4858920872211456,0.03259631246328354,-0.4471790790557861
2.046520471572876,2.0259034633636475,-0.4632387161254882,0.028588373214006424,-0.5095239281654358
2.255939483642578,2.0259034633636475,-0.4401023387908936,0.025953125208616257,-0.43590891361236567
2.1732447147369385,2.0259034633636475,-0.42422369122505194,0.0248036440461874,-0.3809699416160584
1.9796608686447144,2.0259034633636475,-0.4185833334922791,0.026385242119431492,-0.3818579912185669
1.7623106241226196,2.0259034633636475,-0.3840664029121399,0.02767933160066605,-0.3579128682613373
1.720837354660034,2.0259034633636475,-0.41301342844963074,0.02652785368263721,-0.3991209268569946
1.8643237352371211,2.0259034633636475,-0.40019187331199646,0.02906921878457069,-0.4265462756156921
1.8586783409118648,2.0259034633636475,-0.42857471108436573,0.030095551162958145,-0.4439195394515991
1.8225916624069212,2.0259034633636475,-0.47327932715415955,0.030743969604372975,-0.4772721230983734
1.83115828037262,2.0259034633636475,-0.5315930843353271,0.04091420024633408,-0.504245936870575
1.7651749849319458,2.0259034633636475,-0.4025760293006897,0.031119767576456066,-0.3877510726451874
1.8720412254333496,2.0259034633636475,-0.43512806296348566,0.03145404905080795,-0.43009385466575617
1.9334546327590945,2.0259034633636475,-0.40790307521820074,0.03015001863241196,-0.38349300622940063
2.0414278507232666,2.0259034633636475,-0.4464988708496094,0.03218810260295868,-0.4623400866985321
2.026438236236572,2.0259034633636475,-0.47589111328125,0.036582715809345245,-0.4925604462623596
2.0457119941711426,2.0259034633636475,-0.4445822536945343,0.028129203245043755,-0.44026321172714233
1.9888393878936768,2.0259034633636475,-0.42801880836486816,0.025756271556019783,-0.39888152480125433
1.9216963052749636,2.0259034633636475,-0.43275147676467896,0.024008823558688164,-0.4435454607009888
1.8998183012008665,2.0259034633636475,-0.4255720376968384,0.02260082960128784,-0.4405728578567505
1.9693238735198972,2.0259034633636475,-0.42264175415039057,0.023639604449272156,-0.4131225049495697
1.9640312194824217,2.0259034633636475,-0.42953306436538696,0.02541956305503845,-0.4042648077011108
1.9124673604965208,2.0259034633636475,-0.42604881525039673,0.026007063686847687,-0.41039472818374634
1.9681047201156616,2.0259034633636475,-0.4424558877944946,0.02727234922349453,-0.44979920983314514
1.9676309823989868,2.0259034633636475,-0.4387525618076325,0.02764683589339256,-0.42785996198654175
2.060384511947632,2.0259034633636475,-0.41944837570190424,0.02540060132741928,-0.40919145941734314
2.1745893955230713,2.0259034633636475,-0.436359167098999,0.026517445221543312,-0.4242241382598877
1.965617656707764,2.0259034633636475,-0.4462977647781372,0.02497422695159912,-0.4072388112545013
1.858628749847412,2.0259034633636475,-0.41463524103164673,0.02373875491321087,-0.4177334010601044
1.835234761238098,2.0259034633636475,-0.4018940031528473,0.025061270222067833,-0.4120796620845794
1.8606559038162231,2.0259034633636475,-0.3967951834201813,0.02608671970665455,-0.4141081273555756
1.9511268138885496,2.0259034633636475,-0.4260767996311188,0.029321515932679176,-0.4800820052623749
2.1255748271942134,2.0259034633636475,-0.4296715557575226,0.028592435643076897,-0.427307665348053
2.0212347507476807,2.0259034633636475,-0.49671038985252386,0.03189939260482788,-0.5539112091064453
1.9795634746551516,2.0259034633636475,-0.4203605353832245,0.028041699901223183,-0.412611186504364
1.928505778312683,2.0259034633636475,-0.40042489767074574,0.026546550914645195,-0.4332400858402252
1.9583733081817625,2.0259034633636475,-0.40942269563674927,0.02502338774502277,-0.42207732796669006
2.053401470184326,2.0259034633636475,-0.42208087444305414,0.02471945807337761,-0.4296945035457611
1.8332594633102417,2.0259034633636475,-0.4224441051483154,0.024241548031568527,-0.3873554468154907
1.856644630432129,2.0259034633636475,-0.42682644724845886,0.02439175732433796,-0.42091035842895513
1.9435628652572632,2.0259034633636475,-0.4219565987586975,0.02553243562579155,-0.38110023736953735
1.8841505050659175,2.0259034633636475,-0.4408040046691895,0.026830390095710754,-0.4390975534915924
1.908980369567871,2.0259034633636475,-0.4484711885452271,0.027395732700824738,-0.44597887992858887
1.8749859333038328,2.0259034633636475,-0.4792383909225464,0.0321447029709816,-0.46043732762336725
1.795822262763977,2.0259034633636475,-0.4376821517944336,0.030023805797100067,-0.43805691599845886
1.856744408607483,2.0259034633636475,-0.42310276627540583,0.028868358582258224,-0.43374904990196234
1.916810154914856,2.0259034633636475,-0.43573743104934687,0.0303603820502758,-0.4645393192768097
1.8736023902893064,2.0259034633636475,-0.4174096584320068,0.029058845713734623,-0.4055785238742828
2.010850667953491,2.0259034633636475,-0.452483743429184,0.032802075147628784,-0.4171682894229889
2.085263967514038,2.0259034633636475,-0.46533745527267456,0.03239475563168526,-0.4843412935733795
1.8870862722396848,2.0259034633636475,-0.45076537132263184,0.02839815989136696,-0.44195389747619623
1.8422269821166992,2.0259034633636475,-0.4269706308841705,0.02654478326439857,-0.409350335597992
1.8713214397430415,2.0259034633636475,-0.41218653321266174,0.02714520134031773,-0.36527159810066223
1.808709383010864,2.0259034633636475,-0.4246279299259186,0.02583164907991886,-0.5035620331764221
1.8257629871368408,2.0259034633636475,-0.44151502847671514,0.02874601632356644,-0.37954810261726374
1.7469927072525024,2.0259034633636475,-0.44295510649681086,0.03054862841963768,-0.392480343580246
1.86733603477478,2.0259034633636475,-0.4271244406700134,0.031901538372039795,-0.4151198863983154
1.8740544319152832,2.0259034633636475,-0.39014169573783875,0.03129280358552933,-0.39298033714294434
1.9379339218139648,2.0259034633636475,-0.4576124250888824,0.03298357501626015,-0.4747806787490845
2.005435943603516,2.0259034633636475,-0.47397062182426447,0.03945554792881012,-0.5457707047462463
1.9942337274551392,2.0259034633636475,-0.4551867246627808,0.03617018088698387,-0.4155098497867584
1.995327591896057,2.0259034633636475,-0.43004509806633,0.027069030329585075,-0.4490498602390289


==> data/single_task_inference_result/cheetah/cheetah_single_task_inference_trajectories/20.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.1917428821325302,6.684317588806152,-1.772883057594299,3.2790184020996094,-0.6923822760581969
0.7359587550163269,6.684317588806152,-4.8632140159606925,0.440051406621933,-0.38367652893066406
1.320683479309082,6.684317588806152,-4.889454364776611,0.08602288365364073,-3.9819273948669434
1.97369122505188,6.684317588806152,-4.788707256317139,0.061496678739786155,-4.8032402992248535
2.4074549674987793,6.684317588806152,-4.788108348846436,0.04610683023929596,-4.8551788330078125
2.802713632583618,6.684317588806152,-4.844745635986328,0.03639557585120201,-4.832496166229248
3.4874250888824463,6.684317588806152,-4.8435821533203125,0.03651883080601692,-4.824887752532959
4.119651317596436,6.684317588806152,-4.845526218414307,0.036869417876005166,-4.81207799911499
4.641050338745117,6.684317588806152,-4.852310657501221,0.037601064890623086,-4.8635544776916495
5.217221736907959,6.684317588806152,-4.866386890411377,0.039188235998153687,-4.880967140197754
5.835339069366455,6.684317588806152,-4.679381847381592,0.045746661722660065,-4.66986083984375
6.21995973587036,6.684317588806152,-4.772107124328612,0.04602394253015518,-4.717083930969238
6.509403228759766,6.684317588806152,-4.607404232025146,0.04324163869023323,-4.67878246307373
6.503212928771973,6.684317588806152,-4.6987595558166495,0.040411405265331275,-4.725781440734863
6.549952507019042,6.684317588806152,-4.834350109100342,0.0439218319952488,-4.8088436126708975
6.5343170166015625,6.684317588806152,-4.90563440322876,0.0480957068502903,-4.87581443786621
6.638450145721436,6.684317588806152,-4.875229358673096,0.04052454233169556,-4.929542064666748
6.577324390411377,6.684317588806152,-4.827841758728027,0.036132454872131355,-4.85943603515625
6.54289436340332,6.684317588806152,-4.805951118469238,0.0318651907145977,-4.797752857208252
6.6489057540893555,6.684317588806152,-4.790945529937744,0.028298428282141685,-4.794539451599121
6.642192840576172,6.684317588806152,-4.7808122634887695,0.02681601978838444,-4.754801273345947
6.560088634490967,6.684317588806152,-4.788022041320801,0.025161415338516235,-4.790894031524657
6.593243598937988,6.684317588806152,-4.790766716003418,0.026285484433174133,-4.763620853424072
6.707454681396484,6.684317588806152,-4.789587497711182,0.02665263600647449,-4.718883514404297
6.649587154388428,6.684317588806152,-4.80867862701416,0.02596224658191204,-4.807522773742676
6.698179244995117,6.684317588806152,-4.795146465301514,0.02447015792131424,-4.843183517456056
6.695867538452148,6.684317588806152,-4.797967910766602,0.02510790713131428,-4.814721584320068
6.656688213348389,6.684317588806152,-4.804467678070068,0.024036688730120655,-4.814444541931152
6.612117290496825,6.684317588806152,-4.804316997528076,0.02355401217937469,-4.805924415588378
6.6455159187316895,6.684317588806152,-4.801158428192139,0.023626256734132767,-4.811959266662598
6.697135925292969,6.684317588806152,-4.79817533493042,0.02360699325799942,-4.801259517669678
6.600554943084717,6.684317588806152,-4.797961711883545,0.023939711973071095,-4.804929733276367
6.663618087768555,6.684317588806152,-4.791101455688477,0.02444743365049362,-4.758738040924072
6.6495513916015625,6.684317588806152,-4.787480354309082,0.024245183914899823,-4.7811126708984375
6.5607781410217285,6.684317588806152,-4.791833877563477,0.023543760180473328,-4.790594100952148
6.580887317657472,6.684317588806152,-4.7985167503356925,0.02420526184141636,-4.816966533660889
6.648016452789307,6.684317588806152,-4.800412178039551,0.025404840707778927,-4.815181732177734
6.597876071929932,6.684317588806152,-4.7994914054870605,0.025220248848199844,-4.800163745880127
6.662356376647949,6.684317588806152,-4.794447422027588,0.025330992415547367,-4.777493476867676
6.69291877746582,6.684317588806152,-4.786410808563232,0.026969658210873604,-4.790235042572021
6.813595294952393,6.684317588806152,-4.79098653793335,0.0252448171377182,-4.782727241516112
6.7986841201782235,6.684317588806152,-4.795320987701416,0.025649007409811016,-4.837929725646973
6.681450366973877,6.684317588806152,-4.8651442527771,0.02960815280675888,-4.853860378265381
6.640790939331056,6.684317588806152,-4.825860023498535,0.02701946534216404,-4.825028419494629
6.718826770782472,6.684317588806152,-4.8058013916015625,0.02697392739355564,-4.800888538360596
6.653432369232178,6.684317588806152,-4.799041271209717,0.025646744295954704,-4.78131628036499
6.8181676864624015,6.684317588806152,-4.80382204055786,0.02372581325471401,-4.80201530456543
6.82938814163208,6.684317588806152,-4.806228160858153,0.024623245000839237,-4.828981399536133
6.5296478271484375,6.684317588806152,-4.854272365570068,0.028269134461879727,-4.901108741760254
6.373420715332031,6.684317588806152,-4.793199062347412,0.027636418119072918,-4.7802019119262695
6.420616149902344,6.684317588806152,-4.776803970336913,0.029060626402497288,-4.782202243804932
6.570322036743164,6.684317588806152,-4.8007988929748535,0.028595829382538795,-4.77009105682373
6.5354390144348145,6.684317588806152,-4.8000288009643555,0.0280924029648304,-4.818525791168213
6.637376308441161,6.684317588806152,-4.822108745574951,0.030366599559783932,-4.859477043151856
6.842902183532715,6.684317588806152,-4.822694778442383,0.032835375517606735,-4.845022678375244
6.900299549102783,6.684317588806152,-4.8225579261779785,0.03426175191998482,-4.825953483581543
6.884084701538086,6.684317588806152,-4.816752910614014,0.034505970776081085,-4.818739891052246
6.808520793914794,6.684317588806152,-4.864672660827637,0.04035518690943717,-4.840122699737549
6.694032669067383,6.684317588806152,-4.730818748474121,0.032435085624456406,-4.75165557861328
6.716951370239258,6.684317588806152,-4.7902464866638175,0.029527759179472923,-4.781243324279785
6.742456912994385,6.684317588806152,-4.8038578033447275,0.02875439263880253,-4.803074836730957
6.8057026863098145,6.684317588806152,-4.831573486328125,0.028006408363580704,-4.846894264221192
6.8043036460876465,6.684317588806152,-4.830205917358398,0.02826622314751148,-4.784486770629883
6.9008588790893555,6.684317588806152,-4.897502422332764,0.030649594962596893,-4.879523277282715
6.815843105316161,6.684317588806152,-4.809946537017822,0.0365389846265316,-4.796810150146484
6.52301025390625,6.684317588806152,-4.776879787445068,0.035129331052303314,-4.722515106201172
6.404020309448241,6.684317588806152,-4.788440227508545,0.032197006046772,-4.766928672790527
6.497641086578369,6.684317588806152,-4.781922817230225,0.03030617907643318,-4.7513837814331055
6.565748691558838,6.684317588806152,-4.791732311248779,0.02839627116918564,-4.791438579559326
6.661037921905518,6.684317588806152,-4.80018949508667,0.02779595553874969,-4.806797504425049
6.688661098480225,6.684317588806152,-4.792698383331299,0.03181150555610657,-4.790994167327881
6.662694454193115,6.684317588806152,-4.802865028381348,0.029716070741415024,-4.813235759735107
6.630241394042969,6.684317588806152,-4.792487144470215,0.02651805803179741,-4.780442714691161
6.51976442337036,6.684317588806152,-4.791667938232422,0.024211790412664413,-4.787735462188721
6.500272750854492,6.684317588806152,-4.800839900970458,0.02380429953336716,-4.800854682922363
6.7074384689331055,6.684317588806152,-4.808226585388184,0.025270489975810047,-4.7906713485717765
6.864400863647461,6.684317588806152,-4.807406902313232,0.02616395615041256,-4.814767360687256
6.731354236602783,6.684317588806152,-4.816403865814209,0.026749832555651665,-4.803097248077393
6.7970499992370605,6.684317588806152,-4.8146657943725595,0.03130173683166504,-4.864458084106444
6.809368133544922,6.684317588806152,-4.789730548858643,0.03098156861960888,-4.794835090637207
7.002408981323241,6.684317588806152,-4.883828163146973,0.03267812728881836,-4.895002365112305
7.015204429626465,6.684317588806152,-4.80379581451416,0.03968637809157372,-4.724111557006836
6.7718825340271,6.684317588806152,-4.7642126083374015,0.043612584471702576,-4.724383354187012
6.425271511077881,6.684317588806152,-4.721451759338378,0.032408975064754486,-4.74787425994873
6.427258491516112,6.684317588806152,-4.788673400878905,0.03397039696574211,-4.835339546203612
6.682590961456299,6.684317588806152,-4.800769329071045,0.03218208625912666,-4.749740123748779
6.733342170715332,6.684317588806152,-4.80929708480835,0.0267022792249918,-4.810933589935304
6.677258491516112,6.684317588806152,-4.831380367279053,0.024189064279198647,-4.827453136444092
6.760325908660889,6.684317588806152,-4.842147350311279,0.029231980443000797,-4.808103084564209
6.749613761901856,6.684317588806152,-4.818236827850342,0.026783829554915428,-4.856443405151367
6.740335941314696,6.684317588806152,-4.808238983154297,0.02616243436932564,-4.792484760284424
6.668559074401856,6.684317588806152,-4.825266361236572,0.02732790820300579,-4.827964782714844
6.7628159523010245,6.684317588806152,-4.818793773651123,0.026963647454977036,-4.821610450744629
6.84608268737793,6.684317588806152,-4.823826313018799,0.026526261121034626,-4.8504509925842285
6.834344387054443,6.684317588806152,-4.794158458709717,0.027751754969358444,-4.764046192169189
6.7712693214416495,6.684317588806152,-4.7776827812194815,0.028235631063580516,-4.743126392364502
6.801173686981201,6.684317588806152,-4.750495433807373,0.03184879571199417,-4.814889907836913
6.9101548194885245,6.684317588806152,-4.820053577423096,0.03196619451045989,-4.830704212188721
6.78326416015625,6.684317588806152,-4.9213318824768075,0.03686308115720749,-4.875648975372314
6.624655246734619,6.684317588806152,-4.791007518768311,0.03337612375617027,-4.75880765914917
6.574456691741943,6.684317588806152,-4.8138442039489755,0.03030135110020637,-4.798385143280028
6.684300422668457,6.684317588806152,-4.781162738800049,0.02909712679684162,-4.77370548248291
6.552917003631592,6.684317588806152,-4.788366794586182,0.02588941343128681,-4.809325218200684
6.630237102508545,6.684317588806152,-4.796343803405762,0.024036653339862823,-4.800220489501953
6.7196760177612305,6.684317588806152,-4.793418884277344,0.024550989270210263,-4.827723979949951
6.7995147705078125,6.684317588806152,-4.805278301239014,0.02546240948140621,-4.800550937652588
6.808291912078857,6.684317588806152,-4.812642574310304,0.025268586352467537,-4.813557147979736
6.654974937438965,6.684317588806152,-4.908472537994385,0.03203485906124115,-4.9089155197143555
6.3888773918151855,6.684317588806152,-4.82504415512085,0.028488650918006897,-4.799395561218262
6.41295289993286,6.684317588806152,-4.795536994934082,0.027469614520668983,-4.7964935302734375
6.65199089050293,6.684317588806152,-4.806430339813232,0.02815522439777851,-4.805792808532715
6.687866687774657,6.684317588806152,-4.805605888366699,0.02599944919347763,-4.83638858795166
6.678216457366943,6.684317588806152,-4.820563793182373,0.024729715660214424,-4.825292110443115
6.652681827545166,6.684317588806152,-4.8370347023010245,0.029889024794101715,-4.835593700408936
6.670829772949219,6.684317588806152,-4.789320468902588,0.02540917135775089,-4.805704593658447
6.586633682250977,6.684317588806152,-4.794176101684569,0.02338856272399425,-4.774181365966797
6.617982387542725,6.684317588806152,-4.800544738769531,0.023443397134542465,-4.801271915435791
6.7300543785095215,6.684317588806152,-4.797642230987549,0.024283822625875476,-4.814024448394775
6.701779842376709,6.684317588806152,-4.806211948394775,0.025143874809145927,-4.764376163482666
6.707867145538329,6.684317588806152,-4.806410312652588,0.02458295226097107,-4.770693302154541
6.704615116119385,6.684317588806152,-4.816524028778076,0.025934202596545216,-4.868453979492188
6.677002429962158,6.684317588806152,-4.817285060882568,0.02552955597639084,-4.812225818634033
6.740358352661133,6.684317588806152,-4.811782360076904,0.0241106990724802,-4.803966999053955
6.73490285873413,6.684317588806152,-4.812173366546631,0.024099752306938168,-4.801716327667236
6.7417569160461435,6.684317588806152,-4.822369098663329,0.02475025877356529,-4.844042778015137
6.701408863067626,6.684317588806152,-4.82466983795166,0.02602170594036579,-4.830603122711182
6.71764087677002,6.684317588806152,-4.823818683624268,0.02665306255221367,-4.849737644195557
6.527913570404053,6.684317588806152,-4.823737144470215,0.025911897420883175,-4.8339152336120605
6.56769561767578,6.684317588806152,-4.815429210662842,0.025773458182811737,-4.78494930267334
6.623014450073241,6.684317588806152,-4.819551944732666,0.024978008121252056,-4.80492067337036
6.730915546417236,6.684317588806152,-4.8040452003479,0.02491353079676628,-4.783839702606201
6.757692813873291,6.684317588806152,-4.808166027069092,0.026366503909230232,-4.789892196655273
6.658785820007324,6.684317588806152,-4.851701259613037,0.03029606305062771,-4.844696044921875
6.634423255920409,6.684317588806152,-4.812252044677734,0.026440154761075974,-4.806880950927734
6.624231338500977,6.684317588806152,-4.797152996063232,0.02521922066807747,-4.8047051429748535
6.63066864013672,6.684317588806152,-4.794169902801514,0.02455754019320011,-4.838457107543944
6.613405704498291,6.684317588806152,-4.7945098876953125,0.024417778477072716,-4.801481246948241
6.60259485244751,6.684317588806152,-4.792170524597168,0.024843830615282055,-4.798799991607666
6.5963287353515625,6.684317588806152,-4.784016609191895,0.027603741735219955,-4.7874579429626465
6.602765083312988,6.684317588806152,-4.788733959197998,0.026677494868636128,-4.798831462860107
6.669431209564209,6.684317588806152,-4.793295860290527,0.02682532370090485,-4.806522369384766
6.739704132080078,6.684317588806152,-4.820794105529785,0.030617358162999157,-4.864952087402344
6.769961833953857,6.684317588806152,-4.819594383239745,0.027984382584691048,-4.824185371398926
6.730865478515625,6.684317588806152,-4.846291065216064,0.028325671330094337,-4.883148670196533
6.755239486694336,6.684317588806152,-4.8487420082092285,0.028242584317922592,-4.866549491882324
6.797708988189696,6.684317588806152,-4.845761775970458,0.028069866821169853,-4.824103355407715
6.719388961791992,6.684317588806152,-4.906888008117676,0.029389103874564167,-4.916094303131104
6.764348983764648,6.684317588806152,-4.887178897857666,0.02814129926264286,-4.8276214599609375
6.741130828857422,6.684317588806152,-4.834452152252196,0.02927961386740208,-4.848451137542725
6.699934005737305,6.684317588806152,-4.811228275299072,0.028562843799591064,-4.81310510635376
6.664696693420409,6.684317588806152,-4.827744007110596,0.027252964675426483,-4.825333118438721
6.704500198364258,6.684317588806152,-4.816907405853272,0.025970561429858208,-4.788777828216553
6.604687690734863,6.684317588806152,-4.815314769744873,0.024750813841819763,-4.812303066253662
6.629546642303467,6.684317588806152,-4.804446697235107,0.02394089847803116,-4.80055046081543
6.692698955535889,6.684317588806152,-4.796875953674316,0.02407523989677429,-4.7907114028930655
6.698780059814453,6.684317588806152,-4.798540592193604,0.02409837767481804,-4.7751121520996085
6.621118068695068,6.684317588806152,-4.802833557128905,0.023774759843945503,-4.7935638427734375
6.586231231689453,6.684317588806152,-4.800239086151123,0.02432001195847988,-4.819257259368896
6.6335997581481925,6.684317588806152,-4.802375316619873,0.024197092279791832,-4.808135032653809
6.687305927276611,6.684317588806152,-4.796871185302734,0.02411828190088272,-4.811389446258545
6.7154555320739755,6.684317588806152,-4.79771614074707,0.024545885622501373,-4.774173736572266
6.578099727630615,6.684317588806152,-4.808060169219971,0.025481892749667168,-4.826920032501221
6.4175872802734375,6.684317588806152,-4.803579807281494,0.024649800732731816,-4.808656692504883
6.4695892333984375,6.684317588806152,-4.806860446929932,0.024922139942646023,-4.801053047180176
6.566468715667725,6.684317588806152,-4.810822010040283,0.02625538967549801,-4.814423084259033
6.612338066101073,6.684317588806152,-4.7930564880371085,0.027245793491601944,-4.730613231658936
6.551284790039063,6.684317588806152,-4.802636623382568,0.02963723614811897,-4.821953773498535
6.5758209228515625,6.684317588806152,-4.827193737030028,0.0369018092751503,-4.837872505187988
6.583166599273682,6.684317588806152,-4.782936096191406,0.030088957399129868,-4.762222290039063
6.5275535583496085,6.684317588806152,-4.784369468688965,0.02742685377597809,-4.790647029876709
6.560010433197021,6.684317588806152,-4.802654266357422,0.026841310784220692,-4.815364360809326
6.570170402526856,6.684317588806152,-4.7979416847229,0.030797598883509636,-4.725752830505371
6.559775352478027,6.684317588806152,-4.7935309410095215,0.02769504301249981,-4.8103575706481925
6.610090255737305,6.684317588806152,-4.791412830352783,0.027968380600214005,-4.772934436798096
6.672194957733153,6.684317588806152,-4.776683807373047,0.035572681576013565,-4.817568302154541
6.4109411239624015,6.684317588806152,-4.808008670806885,0.030859986320137978,-4.79320764541626
6.4089741706848145,6.684317588806152,-4.799452781677246,0.027322292327880856,-4.790471076965332
6.360559940338135,6.684317588806152,-4.8195576667785645,0.02713925391435623,-4.8311686515808105
6.385150909423828,6.684317588806152,-4.8321847915649405,0.027677681297063828,-4.833980083465576
6.519506931304932,6.684317588806152,-4.838253498077393,0.02911229059100151,-4.82640552520752
6.598518371582031,6.684317588806152,-4.836589336395264,0.04739222303032875,-4.818856716156006
6.5340561866760245,6.684317588806152,-4.79125452041626,0.040634188801050186,-4.84040355682373
6.720519065856934,6.684317588806152,-4.8504600524902335,0.03814392909407616,-4.831748008728027
6.8345160484313965,6.684317588806152,-4.8140196800231925,0.031775735318660736,-4.784292221069336
6.823695659637451,6.684317588806152,-4.837807655334473,0.03179767355322838,-4.867475986480713
6.789173126220703,6.684317588806152,-4.876142024993896,0.032890558242797845,-4.84533166885376
6.844214916229248,6.684317588806152,-4.935945987701416,0.03742484748363495,-4.9088754653930655
6.837303161621094,6.684317588806152,-4.8007469177246085,0.03643202409148216,-4.800407409667969
6.485672473907472,6.684317588806152,-4.7941975593566895,0.033650562167167664,-4.756392478942871
6.374020099639893,6.684317588806152,-4.796689510345458,0.0328558012843132,-4.770669937133789
6.619464874267577,6.684317588806152,-4.784287929534912,0.030438426882028576,-4.78781270980835
6.644600868225098,6.684317588806152,-4.774073123931885,0.027407931163907048,-4.7416019439697275
6.639115333557129,6.684317588806152,-4.7986788749694815,0.025260405614972115,-4.787557125091553
6.727962017059326,6.684317588806152,-4.808558464050293,0.029704369604587555,-4.8114686012268075
6.67701244354248,6.684317588806152,-4.80728006362915,0.02879948914051056,-4.748833656311035
6.644540309906006,6.684317588806152,-4.795833587646484,0.02546651475131512,-4.824631214141846
6.64106035232544,6.684317588806152,-4.796302318572998,0.024125438183546063,-4.820013999938965
6.476186752319336,6.684317588806152,-4.7909607887268075,0.023919606581330296,-4.795490264892577
6.515239715576172,6.684317588806152,-4.801953792572021,0.02399483695626259,-4.807741641998291
6.686669826507568,6.684317588806152,-4.80913543701172,0.025399450212717056,-4.807359695434569


==> data/single_task_inference_result/cheetah/cheetah_single_task_inference_trajectories/21.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
-0.04056289792060852,6.581735610961913,-1.772883057594299,3.2790184020996094,1.8206139802932737
-0.2818177342414856,6.581735610961913,-4.8237810134887695,0.4267112016677856,2.793269872665405
0.02258004993200302,6.581735610961913,-4.847244739532472,0.08671712875366211,-5.288583755493164
0.5919049978256226,6.581735610961913,-4.704695701599121,0.06196266040205956,-4.714201927185059
1.134539246559143,6.581735610961913,-4.6996164321899405,0.04611043632030487,-4.795749664306641
1.7304975986480713,6.581735610961913,-4.782238483428955,0.03623144328594208,-4.829614162445068
2.1271815299987793,6.581735610961913,-4.76723051071167,0.03627333045005798,-4.799185752868652
2.742131233215332,6.581735610961913,-4.7520904541015625,0.03633556142449378,-4.764350414276123
3.285584688186645,6.581735610961913,-4.745917320251465,0.03645492717623711,-4.726010322570801
3.673393249511719,6.581735610961913,-4.748135089874268,0.03676315397024155,-4.78109884262085
4.198532581329346,6.581735610961913,-4.760423183441161,0.03736628219485282,-4.729869842529297
4.603933811187744,6.581735610961913,-4.769320487976073,0.03841516748070717,-4.74090576171875
5.152976989746094,6.581735610961913,-4.7312188148498535,0.0473347008228302,-4.6680755615234375
5.652338027954102,6.581735610961913,-4.413737773895264,0.16481085121631622,-4.3162841796875
6.012624263763428,6.581735610961913,-4.539377689361572,0.057156272232532494,-4.593392848968506
6.111040115356444,6.581735610961913,-4.4922261238098145,0.05074581876397133,-4.487362861633301
6.28656768798828,6.581735610961913,-4.642765998840332,0.06984002888202667,-4.54307746887207
6.414164066314696,6.581735610961913,-4.629952907562256,0.05397672578692436,-4.592092037200928
6.5042452812194815,6.581735610961913,-4.698604106903076,0.04901757463812828,-4.6907944679260245
6.4859442710876465,6.581735610961913,-4.788234233856201,0.040728211402893066,-4.753201484680176
6.4226717948913565,6.581735610961913,-4.715954780578612,0.03466292470693588,-4.735550880432129
6.447279930114745,6.581735610961913,-4.686572551727295,0.030706990510225296,-4.719526290893555
6.5290327072143555,6.581735610961913,-4.68242073059082,0.02823014371097088,-4.669101238250732
6.577479362487793,6.581735610961913,-4.689974308013916,0.02699528820812702,-4.709766387939453
6.688598155975342,6.581735610961913,-4.689934253692626,0.027610817924141884,-4.696707725524902
6.731452465057373,6.581735610961913,-4.727346897125244,0.029830804094672203,-4.7315402030944815
6.633413314819336,6.581735610961913,-4.780651092529297,0.03157638758420944,-4.778639793395996
6.703171730041504,6.581735610961913,-4.769778728485107,0.03080666810274124,-4.805760860443115
6.67838191986084,6.581735610961913,-4.751146793365479,0.03272087126970291,-4.722283363342285
6.592809677124024,6.581735610961913,-4.748446941375732,0.03142913803458214,-4.716307640075684
6.492428779602051,6.581735610961913,-4.707150936126709,0.028921466320753098,-4.714690208435059
6.413068294525146,6.581735610961913,-4.7075395584106445,0.027975577861070633,-4.719525337219238
6.3582067489624015,6.581735610961913,-4.699873447418213,0.026281895115971565,-4.67236852645874
6.384200572967528,6.581735610961913,-4.715230464935304,0.02578859217464924,-4.7072505950927725
6.597210884094238,6.581735610961913,-4.712218761444092,0.027126634493470192,-4.686235427856444
6.633962154388428,6.581735610961913,-4.7151570320129395,0.029317684471607208,-4.7180914878845215
6.580087184906006,6.581735610961913,-4.695792198181152,0.02999928407371044,-4.702232837677002
6.54878568649292,6.581735610961913,-4.738631725311279,0.02870807237923145,-4.692459583282472
6.416660785675049,6.581735610961913,-4.69527006149292,0.025538401678204536,-4.6911020278930655
6.479072093963623,6.581735610961913,-4.702721118927002,0.02446349710226059,-4.732182502746582
6.545280456542969,6.581735610961913,-4.707247734069824,0.02454002946615219,-4.669825077056885
6.405526161193848,6.581735610961913,-4.700710773468018,0.024806251749396324,-4.678906440734863
6.396325588226318,6.581735610961913,-4.702861785888672,0.02533789537847042,-4.669490337371825
6.40786600112915,6.581735610961913,-4.702258110046387,0.02751932851970196,-4.7240004539489755
6.574421405792236,6.581735610961913,-4.702091693878174,0.026893075555562973,-4.704358577728272
6.548180103302002,6.581735610961913,-4.715084075927734,0.027880977839231488,-4.67899751663208
6.544345378875732,6.581735610961913,-4.701399326324463,0.02968904748558998,-4.707763671875
6.609374046325684,6.581735610961913,-4.704540729522705,0.026746638119220734,-4.678079605102539
6.649600505828857,6.581735610961913,-4.708958148956299,0.026212532073259357,-4.696650505065918
6.61561918258667,6.581735610961913,-4.716864109039307,0.024758828803896904,-4.684577941894531
6.454190254211426,6.581735610961913,-4.738731861114502,0.025781551375985146,-4.723307132720947
6.554736614227295,6.581735610961913,-4.718479156494141,0.0260542556643486,-4.709805011749268
6.422719955444336,6.581735610961913,-4.705592632293701,0.02466192282736301,-4.7354559898376465
6.5697126388549805,6.581735610961913,-4.7072081565856925,0.02398072183132172,-4.674330234527588
6.605466842651367,6.581735610961913,-4.696446895599365,0.024441074579954147,-4.730313301086426
6.483728408813477,6.581735610961913,-4.700060844421387,0.02496505342423916,-4.702260971069336
6.26346492767334,6.581735610961913,-4.704709529876709,0.023828653618693352,-4.665858745574951
6.2895493507385245,6.581735610961913,-4.71160364151001,0.02610323764383793,-4.696958065032959
6.480597972869873,6.581735610961913,-4.728978157043457,0.02646229788661003,-4.741057872772217
6.330666065216064,6.581735610961913,-4.702388286590576,0.027064049616456032,-4.691651821136475
6.346050739288329,6.581735610961913,-4.740063667297363,0.028052305802702904,-4.717694282531737
6.466470718383789,6.581735610961913,-4.738369464874268,0.033750634640455246,-4.6908721923828125
6.488873481750488,6.581735610961913,-4.723195552825928,0.030110077932477,-4.706659317016602
6.527483940124512,6.581735610961913,-4.70603609085083,0.02884971909224987,-4.731074810028076
6.549396991729736,6.581735610961913,-4.72426176071167,0.03763795644044876,-4.740481853485107
6.595503807067871,6.581735610961913,-4.708026885986328,0.030669420957565308,-4.682656288146973
6.350719451904297,6.581735610961913,-4.6923155784606925,0.028199583292007446,-4.682737350463867
6.4696006774902335,6.581735610961913,-4.693526744842528,0.02569489926099777,-4.71343994140625
6.487889289855957,6.581735610961913,-4.707436561584473,0.02500392682850361,-4.703157424926758
6.526678562164307,6.581735610961913,-4.707296848297119,0.0251607783138752,-4.726018428802489
6.566634178161621,6.581735610961913,-4.707525730133057,0.02664542570710182,-4.709471702575684
6.686689853668213,6.581735610961913,-4.719284534454346,0.030461439862847328,-4.736380100250244
6.638359546661377,6.581735610961913,-4.709465980529785,0.028377767652273175,-4.699846267700195
6.566695690155028,6.581735610961913,-4.7229580879211435,0.02807885594666004,-4.738439559936523
6.61597204208374,6.581735610961913,-4.695155620574951,0.02655651420354843,-4.7074737548828125
6.796241760253905,6.581735610961913,-4.714390277862549,0.025751303881406784,-4.752111911773682
6.655020236968993,6.581735610961913,-4.704948902130127,0.02648736163973808,-4.702910423278809
6.538896083831787,6.581735610961913,-4.7033143043518075,0.026273153722286224,-4.700782299041748
6.520452022552489,6.581735610961913,-4.705295562744141,0.02755315229296684,-4.75100040435791
6.4727888107299805,6.581735610961913,-4.691100597381592,0.026841118931770325,-4.660969257354736
6.59674835205078,6.581735610961913,-4.7009053230285645,0.025430686771869656,-4.754961967468262
6.5583815574646,6.581735610961913,-4.705452442169189,0.024846211075782772,-4.683969497680664
6.378453731536865,6.581735610961913,-4.693141460418701,0.02390960045158863,-4.730509281158447
6.466928482055664,6.581735610961913,-4.697464466094971,0.02387396991252899,-4.663506507873535
6.519530773162842,6.581735610961913,-4.705860137939453,0.025401048362255096,-4.709438800811768
6.5118722915649405,6.581735610961913,-4.699219226837158,0.02482570521533489,-4.676088809967041
6.366832733154297,6.581735610961913,-4.695174694061279,0.026025349274277687,-4.653232097625732
6.501837253570557,6.581735610961913,-4.685119152069092,0.02867933362722397,-4.685469150543213
6.5575170516967765,6.581735610961913,-4.685422420501709,0.02654924802482128,-4.674901962280273
6.5497145652771,6.581735610961913,-4.700879096984863,0.02549362741410732,-4.701267719268799
6.546015739440918,6.581735610961913,-4.700291156768799,0.02560528926551342,-4.725340843200684
6.4603800773620605,6.581735610961913,-4.689052104949951,0.026430448517203328,-4.688328742980957
6.643141746520996,6.581735610961913,-4.691683292388916,0.024921288713812828,-4.7031989097595215
6.606508255004883,6.581735610961913,-4.697353839874268,0.024944324046373367,-4.697258472442626
6.460053443908691,6.581735610961913,-4.7025394439697275,0.02408071793615818,-4.741551876068115
6.5300512313842765,6.581735610961913,-4.702814102172852,0.024147350341081616,-4.7192673683166495
6.528219223022461,6.581735610961913,-4.691335201263428,0.025082873180508614,-4.6694536209106445
6.438307285308838,6.581735610961913,-4.701296806335449,0.023988950997591015,-4.708595752716064
6.670921325683594,6.581735610961913,-4.698477268218993,0.024768341332674023,-4.674261093139648
6.621747493743896,6.581735610961913,-4.699662208557129,0.027669064700603485,-4.735270023345947
6.559560298919678,6.581735610961913,-4.706662654876709,0.024934198707342148,-4.685226917266846
6.563412666320801,6.581735610961913,-4.705153942108153,0.02485003136098385,-4.725414752960205
6.32820463180542,6.581735610961913,-4.688214302062988,0.02521773613989353,-4.650021076202393
6.346363067626953,6.581735610961913,-4.704701900482178,0.02457868121564388,-4.701693534851073
6.43879222869873,6.581735610961913,-4.723939895629883,0.025699635967612263,-4.722149848937988
6.356082916259766,6.581735610961913,-4.7045578956604,0.026116546243429184,-4.736811637878418
6.342774868011475,6.581735610961913,-4.72726583480835,0.02746478095650673,-4.772341728210449
6.438291549682617,6.581735610961913,-4.73589563369751,0.03493838012218475,-4.771842002868652
6.550064086914063,6.581735610961913,-4.7275919914245605,0.03000263124704361,-4.718942642211913
6.577423095703125,6.581735610961913,-4.698928356170654,0.030314523726701736,-4.699140548706056
6.572556972503662,6.581735610961913,-4.71945858001709,0.03202246502041817,-4.758585453033447
6.350302696228027,6.581735610961913,-4.705346584320068,0.028289085254073143,-4.68976879119873
6.489787101745605,6.581735610961913,-4.701793193817139,0.025461997836828232,-4.698418140411377
6.4988670349121085,6.581735610961913,-4.713533878326416,0.02467011474072933,-4.753382682800293
6.444433689117432,6.581735610961913,-4.7094340324401855,0.024800829589366913,-4.712278366088867
6.491081714630127,6.581735610961913,-4.716513633728027,0.026404052972793576,-4.755603790283203
6.455003261566161,6.581735610961913,-4.690772533416748,0.029350869357585904,-4.7041335105896
6.309532642364502,6.581735610961913,-4.697457313537598,0.0270904079079628,-4.649141788482666
6.345325469970703,6.581735610961913,-4.708412647247314,0.02661874517798424,-4.682624340057373
6.46627950668335,6.581735610961913,-4.704988479614258,0.02878081239759922,-4.6761202812194815
6.486962318420409,6.581735610961913,-4.690678119659424,0.027764931321144104,-4.71966028213501
6.5825700759887695,6.581735610961913,-4.699608325958252,0.029437925666570663,-4.659029483795166
6.6158127784729,6.581735610961913,-4.770198345184326,0.035661809146404266,-4.723171234130859
6.585268497467041,6.581735610961913,-4.713996410369873,0.029037244617938995,-4.719161033630371
6.352690696716309,6.581735610961913,-4.711987495422363,0.025130456313490868,-4.734872341156006
6.459313869476318,6.581735610961913,-4.709970951080321,0.024806933477520943,-4.737220287322998
6.4963812828063965,6.581735610961913,-4.7227087020874015,0.024787362664937973,-4.695494174957275
6.447076797485352,6.581735610961913,-4.713263034820557,0.025225481018424038,-4.692705154418944
6.598172664642334,6.581735610961913,-4.715632438659668,0.026698580011725426,-4.7437286376953125
6.538434028625488,6.581735610961913,-4.72174835205078,0.03128225728869438,-4.6888837814331055
6.625755786895752,6.581735610961913,-4.6890883445739755,0.026868440210819244,-4.681944847106934
6.655808925628662,6.581735610961913,-4.707844734191895,0.024987468495965004,-4.678545951843262
6.468567371368408,6.581735610961913,-4.7391180992126465,0.026494784280657768,-4.725722312927246
6.455995082855225,6.581735610961913,-4.713213443756104,0.02487441897392273,-4.699410438537598
6.552122116088867,6.581735610961913,-4.707796096801758,0.025644853711128235,-4.728875160217285
6.6040329933166495,6.581735610961913,-4.6995015144348145,0.025175960734486576,-4.750670909881592
6.554269790649414,6.581735610961913,-4.706636905670166,0.024694887921214104,-4.7048559188842765
6.55413293838501,6.581735610961913,-4.708559513092041,0.026344096288084984,-4.696613788604736
6.719734191894531,6.581735610961913,-4.7005295753479,0.024408249184489247,-4.693859577178955
6.77363395690918,6.581735610961913,-4.70235013961792,0.024456586688756943,-4.732082843780518
6.576727867126465,6.581735610961913,-4.677761554718018,0.02713765576481819,-4.70531129837036
6.628661632537842,6.581735610961913,-4.648580074310304,0.026631439104676247,-4.6338534355163565
6.549029350280762,6.581735610961913,-4.662153720855713,0.02684502862393856,-4.658062458038329
6.4554595947265625,6.581735610961913,-4.699456691741943,0.027496282011270523,-4.752626419067383
6.502128601074219,6.581735610961913,-4.700778961181641,0.025742188096046448,-4.723439693450928
6.593034744262695,6.581735610961913,-4.702504634857178,0.024682652205228806,-4.668707847595215
6.718808650970458,6.581735610961913,-4.709737777709961,0.02501415833830833,-4.750759124755859
6.848695755004883,6.581735610961913,-4.717760086059569,0.025553317740559574,-4.698762893676758
6.877805233001709,6.581735610961913,-4.791732311248779,0.0359153226017952,-4.779574871063232
6.620405673980713,6.581735610961913,-4.831705570220947,0.04268042743206024,-4.815596103668213
6.451017379760742,6.581735610961913,-4.7578301429748535,0.034006617963314056,-4.752636909484863
6.562589645385742,6.581735610961913,-4.666668891906737,0.030949724838137623,-4.681490898132324
6.539999961853027,6.581735610961913,-4.662308692932129,0.028038103133440018,-4.604599952697754
6.508440971374512,6.581735610961913,-4.691481113433838,0.02458754181861877,-4.692979335784912
6.516064643859863,6.581735610961913,-4.698290824890137,0.024076469242572784,-4.708755493164063
6.625985622406006,6.581735610961913,-4.696824550628662,0.02525472082197666,-4.670172691345215
6.647778511047363,6.581735610961913,-4.703719615936279,0.02505829371511936,-4.696978092193604
6.445849895477295,6.581735610961913,-4.728853702545166,0.02624219097197056,-4.743814468383789
6.478367328643799,6.581735610961913,-4.708182334899902,0.025741402059793472,-4.667146682739258
6.445228099822998,6.581735610961913,-4.6950554847717285,0.02554193884134293,-4.691122531890869
6.554036140441895,6.581735610961913,-4.7034196853637695,0.025537513196468357,-4.686629295349121
6.5566954612731925,6.581735610961913,-4.704983234405518,0.026439771056175232,-4.717501640319824
6.272463321685791,6.581735610961913,-4.687473773956299,0.028242308646440503,-4.666815280914307
6.242600917816161,6.581735610961913,-4.693641185760497,0.025325128808617592,-4.6925296783447275
6.4240474700927725,6.581735610961913,-4.721315383911133,0.027357444167137143,-4.728545188903809
6.556161880493164,6.581735610961913,-4.698283195495605,0.026517078280448917,-4.708966732025146
6.6593017578125,6.581735610961913,-4.726484298706056,0.027795424684882164,-4.695851802825928
6.580383777618408,6.581735610961913,-4.7615180015563965,0.035808250308036804,-4.745184421539307
6.4824724197387695,6.581735610961913,-4.710186004638672,0.030097518116235733,-4.752997398376465
6.306168556213378,6.581735610961913,-4.691190242767334,0.026186970993876457,-4.714991569519042
6.241678714752196,6.581735610961913,-4.698583126068115,0.02604370377957821,-4.732841491699219
6.368387222290039,6.581735610961913,-4.728452682495117,0.026585699990391728,-4.7497358322143555
6.526391506195068,6.581735610961913,-4.7103776931762695,0.027721256017684937,-4.69930076599121
6.601707935333252,6.581735610961913,-4.721576690673828,0.029175819829106327,-4.691339492797852
6.58790922164917,6.581735610961913,-4.698845386505127,0.03280571103096008,-4.6443819999694815
6.541872978210449,6.581735610961913,-4.708271503448486,0.028589619323611256,-4.693844795227051
6.442382335662842,6.581735610961913,-4.697779178619385,0.025237783789634705,-4.7156829833984375
6.487943172454834,6.581735610961913,-4.70348072052002,0.02397116459906101,-4.720240592956543
6.536826133728027,6.581735610961913,-4.704785823822021,0.02430126257240772,-4.695564270019531
6.464787960052489,6.581735610961913,-4.698643684387207,0.02487475797533989,-4.664018630981444
6.513766288757324,6.581735610961913,-4.697945594787598,0.025712015107274052,-4.719411849975586
6.5713582038879395,6.581735610961913,-4.6915106773376465,0.02755254879593849,-4.695357322692871
6.545255661010742,6.581735610961913,-4.699103355407715,0.025971898809075356,-4.692342281341553
6.578309535980225,6.581735610961913,-4.692317008972168,0.02461929991841316,-4.732787132263184
6.657450199127196,6.581735610961913,-4.687914371490479,0.02480338886380196,-4.73619270324707
6.89069652557373,6.581735610961913,-4.702352523803711,0.02476451359689236,-4.704195499420166
6.588737487792969,6.581735610961913,-4.675921440124512,0.02686682529747486,-4.698203086853027
6.327854633331299,6.581735610961913,-4.652266979217528,0.027085712179541588,-4.622661113739014
6.398189544677734,6.581735610961913,-4.648775100708008,0.02729175798594952,-4.661879539489745
6.308351039886475,6.581735610961913,-4.674164295196533,0.028653709217906,-4.664334297180176
6.462799072265625,6.581735610961913,-4.715854167938232,0.027164436876773838,-4.689795970916748
6.513073921203612,6.581735610961913,-4.7043209075927725,0.027853272855281826,-4.696147441864014
6.671202659606934,6.581735610961913,-4.696862697601318,0.033778425306081765,-4.699481010437012
6.571290969848633,6.581735610961913,-4.721662044525146,0.03511729836463928,-4.708010196685791
6.502243995666504,6.581735610961913,-4.682207584381104,0.02954433672130108,-4.633122444152832
6.589851379394531,6.581735610961913,-4.683072566986084,0.025864623486995697,-4.686035633087158
6.549488544464111,6.581735610961913,-4.6861891746521,0.02493441849946976,-4.668147087097168
6.485184669494629,6.581735610961913,-4.700875759124756,0.023296546190977097,-4.698503494262695
6.513986587524414,6.581735610961913,-4.7016377449035645,0.023428080603480336,-4.69456911087036
6.433077812194824,6.581735610961913,-4.696445941925049,0.02432352676987648,-4.71063232421875


==> data/single_task_inference_result/cheetah/cheetah_single_task_inference_trajectories/22.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.3664098381996154,3.1627159118652344,-1.772883057594299,3.2790184020996094,-0.34989333152771
0.7270966768264769,3.1627159118652344,-1.7486788034439087,0.2846170663833618,2.363150358200073
0.9379045963287352,3.1627159118652344,-1.4705862998962402,0.1129932627081871,-1.4300895929336548
1.5923340320587158,3.1627159118652344,-1.5324078798294067,0.08589585870504379,-1.6019161939620972
2.061908006668091,3.1627159118652344,-1.4949874877929688,0.05632411688566208,-1.5916962623596191
2.3592567443847656,3.1627159118652344,-1.5708473920822144,0.043447669595479965,-1.5927940607070923
2.8612544536590576,3.1627159118652344,-1.5371114015579224,0.043502699583768845,-1.5209633111953735
2.9095141887664795,3.1627159118652344,-1.2894765138626099,0.031221514567732808,-1.2870856523513792
2.9394898414611816,3.1627159118652344,-1.4110420942306519,0.04212142899632454,-1.4193413257598877
2.995699405670166,3.1627159118652344,-1.5386896133422852,0.11369207501411437,-1.450201392173767
3.023515462875366,3.1627159118652344,-1.4899044036865234,0.06389617919921875,-1.384745717048645
3.1230058670043945,3.1627159118652344,-1.4702188968658447,0.03988844156265258,-1.529344081878662
3.2066900730133057,3.1627159118652344,-1.5423344373703003,0.0352243036031723,-1.5050816535949707
3.2447016239166255,3.1627159118652344,-1.533974051475525,0.03008304722607136,-1.5510021448135376
3.370274782180786,3.1627159118652344,-1.5247642993927,0.03072994388639927,-1.5621721744537351
3.268575668334961,3.1627159118652344,-1.5241864919662476,0.03106004558503628,-1.512725830078125
3.1703085899353027,3.1627159118652344,-1.4586894512176511,0.029381711035966877,-1.4556137323379517
3.0194807052612305,3.1627159118652344,-1.5014609098434448,0.023864528164267537,-1.481197476387024
3.0216307640075684,3.1627159118652344,-1.4885133504867551,0.025459740310907364,-1.4906725883483887
3.1381013393402095,3.1627159118652344,-1.4800477027893066,0.026241628453135487,-1.454321265220642
3.083855867385864,3.1627159118652344,-1.495139718055725,0.024631595239043236,-1.4958534240722656
2.987349033355713,3.1627159118652344,-1.4925402402877808,0.023689435794949528,-1.4893385171890259
2.8005809783935542,3.1627159118652344,-1.4915188550949097,0.028179515153169632,-1.4594639539718628
2.9156079292297363,3.1627159118652344,-1.4866294860839844,0.028010474517941475,-1.4903655052185059
3.1635279655456543,3.1627159118652344,-1.4908039569854736,0.027529388666152958,-1.5335534811019895
3.306259155273437,3.1627159118652344,-1.52971351146698,0.02935902401804924,-1.5276845693588257
3.2068307399749756,3.1627159118652344,-1.542787194252014,0.029436444863677025,-1.4927027225494385
3.139952659606933,3.1627159118652344,-1.5258620977401731,0.03922533616423607,-1.5594364404678345
3.1089088916778564,3.1627159118652344,-1.489091396331787,0.025685036554932594,-1.4669150114059448
2.946627140045166,3.1627159118652344,-1.4857151508331299,0.02269872650504112,-1.4535160064697263
3.015951156616211,3.1627159118652344,-1.4927730560302734,0.02429724112153053,-1.511504292488098
3.1888945102691646,3.1627159118652344,-1.49042010307312,0.02423526719212532,-1.4905647039413452
3.130105018615722,3.1627159118652344,-1.498732566833496,0.025389030575752255,-1.5244736671447752
3.095004081726074,3.1627159118652344,-1.4936016798019407,0.023900168016552925,-1.4905434846878052
3.006300926208496,3.1627159118652344,-1.479793906211853,0.028905969113111493,-1.4910763502120972
3.0853867530822754,3.1627159118652344,-1.4906603097915647,0.026861380785703656,-1.5117337703704832
2.9717142581939697,3.1627159118652344,-1.4937573671340942,0.024089088663458824,-1.5087226629257202
3.058169364929199,3.1627159118652344,-1.491830825805664,0.02529220655560493,-1.4701188802719116
3.17682147026062,3.1627159118652344,-1.4965802431106567,0.02686291746795177,-1.463638424873352
3.20804500579834,3.1627159118652344,-1.5269664525985716,0.028618004173040393,-1.5310211181640625
3.3166418075561523,3.1627159118652344,-1.5205284357070923,0.024654537439346317,-1.523476004600525
3.2484667301177974,3.1627159118652344,-1.5421077013015747,0.03081546165049076,-1.5817739963531494
3.1899948120117188,3.1627159118652344,-1.5008367300033567,0.03081890009343624,-1.476285696029663
2.989778518676758,3.1627159118652344,-1.4984663724899292,0.023872314020991325,-1.514937400817871
2.8401544094085693,3.1627159118652344,-1.4986881017684937,0.02458409033715725,-1.4740257263183592
2.952359437942505,3.1627159118652344,-1.4853744506835935,0.025623323395848278,-1.4754538536071775
3.043898820877075,3.1627159118652344,-1.5014618635177612,0.026526601985096928,-1.5207087993621826
3.1697709560394287,3.1627159118652344,-1.5253334045410156,0.02819262631237507,-1.5662788152694702
3.114881753921509,3.1627159118652344,-1.5092921257019043,0.02971925213932991,-1.5692734718322752
2.9349107742309566,3.1627159118652344,-1.4875142574310303,0.029613144695758816,-1.5492324829101562
2.978485107421875,3.1627159118652344,-1.4844874143600464,0.028149405494332317,-1.4559266567230225
3.012370109558105,3.1627159118652344,-1.495988845825195,0.027137093245983124,-1.4772660732269287
3.0529332160949707,3.1627159118652344,-1.4999619722366333,0.0260859914124012,-1.4814532995224
3.0172498226165767,3.1627159118652344,-1.518471360206604,0.02795617468655109,-1.5212658643722534
3.216449737548828,3.1627159118652344,-1.5196613073349,0.03349052369594573,-1.5413907766342163
3.216231822967529,3.1627159118652344,-1.5294324159622192,0.03136739507317543,-1.4993566274642944
3.205861806869507,3.1627159118652344,-1.518823742866516,0.02895871177315712,-1.4848225116729736
3.2446627616882324,3.1627159118652344,-1.5217667818069458,0.02782871201634407,-1.5074663162231443
3.272990703582764,3.1627159118652344,-1.5530148744583128,0.02822934277355671,-1.560541033744812
3.2534728050231934,3.1627159118652344,-1.613533854484558,0.026895441114902496,-1.633561134338379
3.068079948425293,3.1627159118652344,-1.6384210586547852,0.02812191471457481,-1.6464101076126099
3.0677196979522705,3.1627159118652344,-1.5224393606185913,0.026187190786004063,-1.5250571966171265
2.9215245246887207,3.1627159118652344,-1.479720950126648,0.02594166062772274,-1.5069389343261719
3.006927013397217,3.1627159118652344,-1.4817193746566772,0.025658665224909782,-1.5068119764328003
2.9661965370178223,3.1627159118652344,-1.493403434753418,0.026997951790690426,-1.4732316732406616
2.9364702701568604,3.1627159118652344,-1.5030615329742432,0.02794392593204975,-1.490395188331604
2.829708337783813,3.1627159118652344,-1.498125433921814,0.028995024040341377,-1.4805325269699097
2.87886118888855,3.1627159118652344,-1.4848147630691528,0.033384215086698525,-1.4738513231277464
3.0488641262054443,3.1627159118652344,-1.4825410842895508,0.03179439157247543,-1.4667649269104004
3.055558443069458,3.1627159118652344,-1.5113385915756223,0.03095571883022785,-1.505860447883606
3.170394897460937,3.1627159118652344,-1.4718388319015503,0.03131459653377533,-1.4464428424835205
3.085670232772827,3.1627159118652344,-1.5406808853149414,0.03688172623515129,-1.5999211072921753
3.2516674995422363,3.1627159118652344,-1.507891297340393,0.028603568673133847,-1.4773093461990356
3.087594747543335,3.1627159118652344,-1.4960519075393677,0.02681309729814529,-1.4754241704940796
3.1135246753692623,3.1627159118652344,-1.4992762804031372,0.02470849826931953,-1.4666405916213987
3.143908739089966,3.1627159118652344,-1.4847785234451292,0.02231592498719692,-1.455286145210266
3.0905871391296382,3.1627159118652344,-1.4842797517776487,0.025109829381108284,-1.4858224391937256
3.014331102371216,3.1627159118652344,-1.4943441152572632,0.02340610139071941,-1.4913138151168823
2.8384666442871094,3.1627159118652344,-1.4895704984664917,0.024455547332763672,-1.5110180377960205
2.782537937164306,3.1627159118652344,-1.4881707429885864,0.024910330772399902,-1.4688047170639038
2.8822054862976074,3.1627159118652344,-1.4830981492996216,0.026742927730083466,-1.4282935857772827
2.9537131786346436,3.1627159118652344,-1.510518193244934,0.03098495118319988,-1.5655165910720823
3.089212656021118,3.1627159118652344,-1.54652738571167,0.031471867114305496,-1.5047227144241333
3.289095878601074,3.1627159118652344,-1.5209912061691284,0.039388585835695274,-1.4600323438644407
3.22095274925232,3.1627159118652344,-1.5666297674179075,0.03715117648243904,-1.5836440324783323
2.9883596897125244,3.1627159118652344,-1.525469660758972,0.031557198613882065,-1.4984606504440308
2.891550779342652,3.1627159118652344,-1.479392409324646,0.02735942229628563,-1.488215684890747
2.987253189086914,3.1627159118652344,-1.477792739868164,0.025895193219184875,-1.5231447219848633
2.987409353256225,3.1627159118652344,-1.501282811164856,0.02701525203883648,-1.4910351037979124
3.158936023712158,3.1627159118652344,-1.5163781642913818,0.028212374076247212,-1.5237703323364256
3.1586925983428955,3.1627159118652344,-1.5464634895324707,0.03101585991680622,-1.5614467859268188
3.046926259994507,3.1627159118652344,-1.5061042308807373,0.03078341484069824,-1.4964655637741089
3.010293483734131,3.1627159118652344,-1.4924802780151367,0.027818728238344193,-1.535673975944519
2.945795774459839,3.1627159118652344,-1.4824099540710447,0.0265109408646822,-1.4754544496536255
3.026750326156616,3.1627159118652344,-1.4817330837249756,0.023954294621944427,-1.4950932264328003
3.061187267303467,3.1627159118652344,-1.4942151308059692,0.026341898366808888,-1.521308183670044
3.125823736190796,3.1627159118652344,-1.4848437309265137,0.027789069339632988,-1.4129285812377927
3.07988953590393,3.1627159118652344,-1.5200952291488647,0.0394253246486187,-1.5026665925979614
3.1740269660949707,3.1627159118652344,-1.490191340446472,0.02745236828923225,-1.4803762435913084
3.239207983016968,3.1627159118652344,-1.4899054765701292,0.026731261983513832,-1.5184850692749023
3.204536437988281,3.1627159118652344,-1.5085231065750122,0.024306077510118484,-1.5370092391967771
3.054086923599243,3.1627159118652344,-1.5188702344894407,0.023204702883958817,-1.547664165496826
2.993618965148926,3.1627159118652344,-1.504082441329956,0.024049751460552212,-1.48931086063385
2.9770348072052,3.1627159118652344,-1.4855519533157349,0.023588236421346664,-1.4606940746307373
2.948350191116333,3.1627159118652344,-1.4935417175292969,0.02529919706285,-1.4590299129486084
3.056976318359375,3.1627159118652344,-1.4939926862716675,0.02689083106815815,-1.4994101524353027
3.201674461364746,3.1627159118652344,-1.4787378311157227,0.028841912746429443,-1.4922534227371216
3.2297170162200928,3.1627159118652344,-1.5305054187774658,0.03253592923283577,-1.5260955095291135
3.350510835647583,3.1627159118652344,-1.5488941669464111,0.029681673273444172,-1.5804404020309448
3.3111422061920166,3.1627159118652344,-1.5291780233383179,0.03810136392712593,-1.4932193756103516
3.196061134338379,3.1627159118652344,-1.4744173288345337,0.03754972666501999,-1.4868077039718628
3.2173197269439697,3.1627159118652344,-1.4940167665481567,0.024864576756954197,-1.4851341247558592
3.138481616973877,3.1627159118652344,-1.5316753387451172,0.024101508781313896,-1.5177257061004639
3.1548409461975098,3.1627159118652344,-1.5392988920211792,0.02597319893538952,-1.499786376953125
3.036752939224243,3.1627159118652344,-1.52035915851593,0.024355582892894745,-1.4924752712249756
3.0152714252471924,3.1627159118652344,-1.5007523298263548,0.022573908790946007,-1.492889642715454
3.0811686515808105,3.1627159118652344,-1.4915835857391355,0.02352890744805336,-1.5073009729385376
3.0814096927642822,3.1627159118652344,-1.4995895624160767,0.02473774179816246,-1.5145949125289917
3.140101432800293,3.1627159118652344,-1.5052870512008667,0.02569187991321087,-1.5258126258850095
3.146789312362671,3.1627159118652344,-1.52406108379364,0.03074687346816063,-1.5539264678955078
3.0338680744171143,3.1627159118652344,-1.495503544807434,0.025009168311953545,-1.5244947671890259
2.991431474685669,3.1627159118652344,-1.4871422052383423,0.024029582738876343,-1.5300164222717283
2.8993799686431885,3.1627159118652344,-1.486072301864624,0.024587014690041546,-1.480859398841858
2.823606014251709,3.1627159118652344,-1.483377456665039,0.024741539731621746,-1.4850575923919676
2.922346591949463,3.1627159118652344,-1.485425353050232,0.02735944837331772,-1.5739517211914062
2.985729217529297,3.1627159118652344,-1.4997657537460327,0.03145291656255722,-1.5056182146072388
3.074582099914551,3.1627159118652344,-1.4892507791519165,0.030625738203525543,-1.4912381172180176
3.167850971221924,3.1627159118652344,-1.5344617366790771,0.04958940669894218,-1.5301775932312012
3.1509041786193848,3.1627159118652344,-1.5558091402053833,0.03391607850790024,-1.5185141563415527
3.164097309112549,3.1627159118652344,-1.499145746231079,0.02743382006883621,-1.538198709487915
3.180158853530884,3.1627159118652344,-1.4852604866027832,0.024781476706266403,-1.4236658811569212
3.0410714149475098,3.1627159118652344,-1.4984060525894165,0.022505370900034904,-1.5058643817901611
3.0285122394561768,3.1627159118652344,-1.4966564178466797,0.021113600581884384,-1.5308337211608887
3.0712411403656006,3.1627159118652344,-1.4909766912460327,0.022324854508042332,-1.468988060951233
3.0815792083740234,3.1627159118652344,-1.4912041425704956,0.02374041825532913,-1.5022289752960205
3.0570459365844727,3.1627159118652344,-1.5015283823013303,0.025620659813284877,-1.4977681636810303
3.0924260616302486,3.1627159118652344,-1.51614248752594,0.029743842780590057,-1.5316922664642332
3.0444564819335938,3.1627159118652344,-1.497154116630554,0.028662497177720066,-1.4843878746032715
3.073009967803955,3.1627159118652344,-1.5015192031860352,0.027203869074583054,-1.5006513595581055
3.005587577819824,3.1627159118652344,-1.511466145515442,0.026970693841576576,-1.525929808616638
2.9597725868225098,3.1627159118652344,-1.5021748542785645,0.027204906567931172,-1.5123564004898071
2.920593738555908,3.1627159118652344,-1.4844888448715208,0.02681778371334076,-1.5089120864868164
3.02875018119812,3.1627159118652344,-1.493780732154846,0.029131973162293438,-1.4742484092712402
3.1139643192291255,3.1627159118652344,-1.4943569898605347,0.02938754670321941,-1.5052614212036133
3.135934352874756,3.1627159118652344,-1.4861899614334106,0.02986076846718788,-1.4984494447708128
3.071819543838501,3.1627159118652344,-1.4989614486694336,0.03092166781425476,-1.5087776184082031
3.183487892150879,3.1627159118652344,-1.4962254762649536,0.030059387907385823,-1.5008931159973145
3.1713833808898926,3.1627159118652344,-1.4977524280548096,0.02602683752775192,-1.4885443449020384
3.057877779006958,3.1627159118652344,-1.49905264377594,0.02240857668220997,-1.5390673875808716
3.0207948684692383,3.1627159118652344,-1.4951821565628052,0.021886676549911496,-1.4722956418991089
3.043550968170166,3.1627159118652344,-1.4897046089172363,0.024394402280449867,-1.5349617004394531
3.081849813461304,3.1627159118652344,-1.4949270486831665,0.0238424688577652,-1.4869344234466553
3.200038433074951,3.1627159118652344,-1.5020707845687866,0.025443999096751213,-1.479261040687561
3.195157051086426,3.1627159118652344,-1.5460041761398315,0.029335247352719303,-1.5675926208496092
3.1764562129974365,3.1627159118652344,-1.529375910758972,0.02569852024316788,-1.5366344451904297
3.15686559677124,3.1627159118652344,-1.5122606754302979,0.02495735324919224,-1.5434489250183103
3.0406057834625244,3.1627159118652344,-1.5092755556106567,0.023197533562779423,-1.5313036441802979
2.923964977264404,3.1627159118652344,-1.5076009035110471,0.022370805963873863,-1.5648194551467896
3.2228202819824214,3.1627159118652344,-1.494431495666504,0.02298075333237648,-1.5230692625045776
3.3579714298248287,3.1627159118652344,-1.490214705467224,0.02336122095584869,-1.4889273643493652
3.2792742252349854,3.1627159118652344,-1.5039246082305908,0.023776629939675328,-1.433906078338623
3.2512567043304443,3.1627159118652344,-1.4915744066238403,0.040829695761203766,-1.430975556373596
3.259788274765014,3.1627159118652344,-1.5422409772872925,0.030432395637035366,-1.5180755853652954
3.2706735134124756,3.1627159118652344,-1.5145138502120972,0.028224706649780277,-1.5054715871810913
3.337805986404419,3.1627159118652344,-1.6946533918380735,0.034239385277032845,-1.7513738870620728
3.520263910293579,3.1627159118652344,-1.5517724752426147,0.038360968232154846,-1.5480929613113403
3.5404183864593506,3.1627159118652344,-1.502337336540222,0.03522816672921181,-1.528311848640442
3.4001657962799072,3.1627159118652344,-1.4694807529449463,0.03269743174314499,-1.5055745840072632
3.4013309478759766,3.1627159118652344,-1.478031039237976,0.031116606667637825,-1.4588745832443235
3.134868860244751,3.1627159118652344,-1.5120795965194702,0.03603028506040573,-1.556352972984314
3.012147665023804,3.1627159118652344,-1.48941171169281,0.0333000086247921,-1.4889017343521118
2.937265396118164,3.1627159118652344,-1.4648724794387815,0.03189690038561821,-1.449069619178772
2.830861568450928,3.1627159118652344,-1.4527664184570312,0.029057009145617485,-1.4379376173019407
2.986262083053589,3.1627159118652344,-1.470177173614502,0.02809593267738819,-1.5696873664855957
3.2212777137756348,3.1627159118652344,-1.5048643350601196,0.028735065832734108,-1.4933459758758545
3.215782403945923,3.1627159118652344,-1.518416166305542,0.03050246462225914,-1.55971097946167
3.1322634220123287,3.1627159118652344,-1.4994574785232544,0.03104652650654316,-1.4588487148284912
3.058558702468872,3.1627159118652344,-1.50432550907135,0.033544138073921204,-1.506800889968872
3.115883588790893,3.1627159118652344,-1.4894801378250122,0.027227241545915604,-1.4864219427108765
3.227116346359253,3.1627159118652344,-1.4943304061889648,0.023666922003030777,-1.4564759731292725
3.2936716079711914,3.1627159118652344,-1.4929978847503662,0.024042796343564987,-1.5192266702651975
3.2105569839477535,3.1627159118652344,-1.5317730903625488,0.025642372667789456,-1.5227092504501343
3.1583144664764404,3.1627159118652344,-1.5302332639694212,0.02718409337103367,-1.5339144468307495
3.064839124679565,3.1627159118652344,-1.484815239906311,0.02439999207854271,-1.4904974699020384
3.001905679702759,3.1627159118652344,-1.4891295433044431,0.024204183369874958,-1.4937142133712769
3.0807626247406006,3.1627159118652344,-1.4872236251831055,0.024594713002443317,-1.4795629978179932
3.0478646755218506,3.1627159118652344,-1.4952911138534544,0.024262793362140652,-1.4754973649978635
3.0803747177124023,3.1627159118652344,-1.4960509538650513,0.02506431750953197,-1.5076770782470703
3.0906097888946533,3.1627159118652344,-1.506874442100525,0.02749636210501194,-1.569524884223938
3.0699615478515625,3.1627159118652344,-1.4928832054138184,0.02953529357910156,-1.5306280851364136
3.1479315757751465,3.1627159118652344,-1.4999226331710815,0.02877506986260414,-1.520760416984558
3.153575897216797,3.1627159118652344,-1.501232862472534,0.0274700541049242,-1.495296835899353
3.1120409965515137,3.1627159118652344,-1.4855986833572388,0.02350035309791565,-1.4561675786972044
3.183393955230713,3.1627159118652344,-1.4852015972137451,0.02302797697484493,-1.5282217264175415
3.1006417274475098,3.1627159118652344,-1.4904963970184326,0.023038091138005257,-1.5034464597702026
3.0484042167663574,3.1627159118652344,-1.4924348592758179,0.021269893273711205,-1.5443919897079468
3.1623401641845703,3.1627159118652344,-1.4907764196395874,0.021960942074656487,-1.4807616472244263
3.111220836639404,3.1627159118652344,-1.4979075193405151,0.02319219708442688,-1.5192701816558836
3.197463274002075,3.1627159118652344,-1.4934478998184204,0.02227582409977913,-1.483904719352722
3.049006462097168,3.1627159118652344,-1.495479941368103,0.023762332275509834,-1.5265613794326782


==> data/single_task_inference_result/cheetah/cheetah_single_task_inference_trajectories/23.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.30275511741638184,4.28038454055786,-1.772883057594299,3.2790184020996094,-0.48515820503234863
0.5941949486732483,4.28038454055786,-2.844266176223755,0.2670161724090576,2.997416019439697
0.8301481008529662,4.28038454055786,-2.508432626724243,0.10288210213184357,-2.539381265640259
1.3858964443206787,4.28038454055786,-2.529998540878296,0.07862513512372969,-2.655393123626709
1.7598030567169187,4.28038454055786,-2.521803855895996,0.05274135619401932,-2.6335294246673584
2.332883358001709,4.28038454055786,-2.62556529045105,0.04058796539902687,-2.587179660797119
2.881099224090576,4.28038454055786,-2.6419968605041504,0.04093418270349503,-2.682352066040039
3.3900179862976074,4.28038454055786,-2.6563193798065186,0.0412006601691246,-2.669304132461548
3.947996139526367,4.28038454055786,-2.6171581745147705,0.04199555516242981,-2.537018299102783
4.0807790756225595,4.28038454055786,-2.413490533828736,0.03483865410089493,-2.396021842956543
4.125482082366943,4.28038454055786,-2.4361176490783687,0.036683253943920135,-2.4373576641082764
4.230809211730957,4.28038454055786,-2.5600519180297847,0.040577445179224014,-2.6399750709533687
4.312392234802246,4.28038454055786,-2.5720717906951904,0.03444422408938408,-2.577937364578247
4.372764587402344,4.28038454055786,-2.5873963832855225,0.03209495544433594,-2.5270800590515137
4.298510074615479,4.28038454055786,-2.5971808433532715,0.029502589255571365,-2.580387115478516
4.388084888458252,4.28038454055786,-2.5684170722961426,0.026710582897067073,-2.564143180847168
4.298347473144531,4.28038454055786,-2.5404443740844727,0.025600412860512733,-2.585013628005981
4.249100685119629,4.28038454055786,-2.5330283641815186,0.02436739020049572,-2.5564486980438232
4.319995880126953,4.28038454055786,-2.5490314960479736,0.023366406559944153,-2.5836293697357178
4.363582611083984,4.28038454055786,-2.5422761440277095,0.023241439834237095,-2.526014804840088
4.208074569702148,4.28038454055786,-2.573443651199341,0.024001887068152428,-2.5838351249694824
4.312162399291992,4.28038454055786,-2.5503101348876958,0.022611867636442184,-2.5450992584228516
4.312262535095215,4.28038454055786,-2.548666715621948,0.023621035739779472,-2.5611417293548584
4.208645820617676,4.28038454055786,-2.5613529682159424,0.02320016734302044,-2.575430393218994
4.2116756439208975,4.28038454055786,-2.5550937652587886,0.022647194564342495,-2.57730770111084
4.249978542327881,4.28038454055786,-2.537373781204224,0.02398216351866722,-2.5398645401000977
4.2334508895874015,4.28038454055786,-2.5401432514190674,0.022680437192320824,-2.525506258010864
4.218285083770752,4.28038454055786,-2.535691022872925,0.022466855123639103,-2.519930124282837
4.299625396728516,4.28038454055786,-2.535022020339966,0.02434299699962139,-2.573698282241821
4.23103904724121,4.28038454055786,-2.541453599929809,0.024191865697503086,-2.5503017902374268
4.289526462554932,4.28038454055786,-2.536865234375,0.02222833037376404,-2.528419256210327
4.219956874847412,4.28038454055786,-2.5386102199554443,0.022823628038167957,-2.5038125514984126
4.213244915008545,4.28038454055786,-2.5431294441223145,0.022334864363074303,-2.533557176589966
4.278406143188477,4.28038454055786,-2.5399649143218994,0.02171577326953411,-2.5748772621154785
4.250902652740479,4.28038454055786,-2.5387799739837646,0.022620640695095066,-2.5409905910491943
4.29322624206543,4.28038454055786,-2.5383157730102535,0.02152939140796661,-2.556938886642456
4.210946083068848,4.28038454055786,-2.5402753353118896,0.022886745631694797,-2.504995346069336
4.0074286460876465,4.28038454055786,-2.5494284629821777,0.022354308515787125,-2.5810916423797607
4.284628868103027,4.28038454055786,-2.5408236980438232,0.022091398015618324,-2.5500524044036865
4.37012815475464,4.28038454055786,-2.543402671813965,0.022794224321842197,-2.5163919925689697
4.347597599029541,4.28038454055786,-2.5496413707733154,0.022237606346607208,-2.570857048034668
4.230007171630859,4.28038454055786,-2.564441442489624,0.024119675159454346,-2.540170907974243
4.346175193786621,4.28038454055786,-2.5537784099578857,0.028763100504875183,-2.5720393657684326
4.28024435043335,4.28038454055786,-2.554759979248047,0.024625828489661217,-2.542001962661743
4.347346305847168,4.28038454055786,-2.554681301116944,0.023344656452536583,-2.6063973903656006
4.270193099975586,4.28038454055786,-2.5552690029144287,0.02297922968864441,-2.539324998855591
4.267612934112549,4.28038454055786,-2.546083211898804,0.02359126880764961,-2.5290188789367676
4.188797950744629,4.28038454055786,-2.544166088104248,0.02235754020512104,-2.5402417182922363
4.134006023406982,4.28038454055786,-2.53688645362854,0.022501356899738312,-2.503596067428589
4.0836429595947275,4.28038454055786,-2.5384230613708496,0.023223962634801865,-2.5463342666625977
4.002030372619629,4.28038454055786,-2.536954641342163,0.02393055334687233,-2.5039079189300537
4.152322292327881,4.28038454055786,-2.535212755203247,0.02575641870498657,-2.5424845218658447
4.326754570007324,4.28038454055786,-2.5374538898468018,0.028093935921788212,-2.5214900970458984
4.177042484283447,4.28038454055786,-2.5428302288055415,0.029218262061476707,-2.5295658111572266
4.265370845794678,4.28038454055786,-2.5016040802001958,0.027061099186539646,-2.523898839950561
4.413175582885742,4.28038454055786,-2.519785165786743,0.028460504487156868,-2.4985413551330566
4.397933483123779,4.28038454055786,-2.5335721969604488,0.02603673189878464,-2.5551457405090328
4.407113552093506,4.28038454055786,-2.528878927230835,0.023636499419808388,-2.538890123367309
4.5140204429626465,4.28038454055786,-2.5280044078826904,0.02846587263047695,-2.58118200302124
4.383050918579102,4.28038454055786,-2.50462007522583,0.027315152809023857,-2.483631134033203
4.32266902923584,4.28038454055786,-2.514392614364624,0.02847709320485592,-2.4857451915740967
4.387031078338623,4.28038454055786,-2.5575993061065674,0.02517014555633068,-2.5529415607452393
4.404010772705078,4.28038454055786,-2.584512948989868,0.026527721434831616,-2.584492444992065
4.505792617797852,4.28038454055786,-2.707390546798706,0.03140868991613388,-2.723700523376465
4.538120746612549,4.28038454055786,-2.5585079193115234,0.03575557842850685,-2.516669511795044
4.338438987731934,4.28038454055786,-2.499250173568725,0.03284693881869316,-2.506173610687256
4.24503231048584,4.28038454055786,-2.5565009117126465,0.026813648641109463,-2.5451457500457764
4.332761287689209,4.28038454055786,-2.5449838638305664,0.025778520852327343,-2.552370548248291
4.4413251876831055,4.28038454055786,-2.5417802333831787,0.028232809156179428,-2.5107109546661377
4.267149448394775,4.28038454055786,-2.59358811378479,0.028067419305443764,-2.5869462490081787
4.245968818664551,4.28038454055786,-2.5184690952301025,0.02309926226735115,-2.561178207397461
4.1677117347717285,4.28038454055786,-2.4981844425201416,0.02300125360488892,-2.445348262786865
4.214716911315918,4.28038454055786,-2.507293462753296,0.02450163662433624,-2.522121906280517
4.192361354827881,4.28038454055786,-2.533220052719116,0.024590935558080677,-2.5164980888366695
4.244689464569092,4.28038454055786,-2.538032531738281,0.02336715906858444,-2.4889400005340576
4.154082775115967,4.28038454055786,-2.5366694927215576,0.02460574544966221,-2.521028757095337
4.075787544250488,4.28038454055786,-2.5357775688171382,0.02625695429742336,-2.5650551319122314
4.16541862487793,4.28038454055786,-2.5263469219207764,0.025151595473289486,-2.495230436325073
4.266393184661865,4.28038454055786,-2.5472004413604736,0.026575788855552677,-2.532058000564575
4.243239402770996,4.28038454055786,-2.5467512607574463,0.02594032511115074,-2.528210401535034
4.21489143371582,4.28038454055786,-2.5237758159637447,0.0261953454464674,-2.49692177772522
4.141334056854248,4.28038454055786,-2.530608892440796,0.027011994272470478,-2.5455572605133057
4.4030303955078125,4.28038454055786,-2.534905910491944,0.025109846144914627,-2.5846939086914062
4.371086120605469,4.28038454055786,-2.5262520313262935,0.023909172043204308,-2.499549150466919
4.45709991455078,4.28038454055786,-2.5496017932891846,0.024094684049487117,-2.550348997116089
4.522527694702148,4.28038454055786,-2.5672245025634766,0.03175869584083557,-2.5287072658538814
4.2136101722717285,4.28038454055786,-2.7490041255950928,0.03816802799701691,-2.710373878479004
4.213035583496094,4.28038454055786,-2.5334668159484863,0.02791200578212738,-2.5599942207336426
4.293129920959473,4.28038454055786,-2.4725859165191646,0.02570368535816669,-2.442376375198364
4.299666881561279,4.28038454055786,-2.514972448348999,0.0256061926484108,-2.519680500030517
4.352683544158936,4.28038454055786,-2.545062303543091,0.023651765659451485,-2.567624092102051
4.316766262054443,4.28038454055786,-2.572200536727905,0.02427542954683304,-2.572581529617309
4.297966480255127,4.28038454055786,-2.5801212787628174,0.02434876561164856,-2.5977468490600586
4.199049472808838,4.28038454055786,-2.566236734390259,0.022966966032981873,-2.5479242801666255
4.21370792388916,4.28038454055786,-2.5511577129364014,0.02338286302983761,-2.505349636077881
4.161479949951172,4.28038454055786,-2.544302701950073,0.02307228185236454,-2.535266876220703
4.234103202819824,4.28038454055786,-2.538931131362915,0.02264397218823433,-2.54730224609375
4.2345824241638175,4.28038454055786,-2.532007932662964,0.02329934574663639,-2.557123899459839
4.242853164672852,4.28038454055786,-2.529182195663452,0.02540534920990467,-2.5216081142425537
4.194200038909912,4.28038454055786,-2.530645608901977,0.024899838492274284,-2.562244176864624
4.245948791503905,4.28038454055786,-2.538348436355591,0.026706704869866368,-2.50091814994812
4.2601566314697275,4.28038454055786,-2.5342409610748287,0.02469902671873569,-2.5021796226501465
4.379871368408203,4.28038454055786,-2.5335063934326167,0.023801354691386223,-2.5379438400268555
4.314579010009766,4.28038454055786,-2.531213998794556,0.02438586577773094,-2.5560879707336426
4.364255428314209,4.28038454055786,-2.5318150520324707,0.02525465376675129,-2.5480880737304688
4.260748386383057,4.28038454055786,-2.5389177799224854,0.023595070466399193,-2.5379371643066406
3.830146789550781,4.28038454055786,-2.563231945037842,0.02445445768535137,-2.531036853790283
3.8023409843444815,4.28038454055786,-2.5459582805633545,0.02434051223099232,-2.5012710094451904
4.135728359222412,4.28038454055786,-2.5416102409362793,0.02495034970343113,-2.5564692020416255
4.460688591003418,4.28038454055786,-2.548729419708252,0.02613433077931404,-2.555082321166992
4.434344291687012,4.28038454055786,-2.557358264923096,0.02585303969681263,-2.5639312267303462
4.407744884490967,4.28038454055786,-2.675300359725952,0.045181702822446816,-2.6935269832611084
4.481620788574219,4.28038454055786,-2.649578809738159,0.05433623120188713,-2.6395683288574214
4.561280250549316,4.28038454055786,-2.621842622756958,0.0335020013153553,-2.633142709732056
4.32520055770874,4.28038454055786,-2.5787560939788814,0.03562908247113228,-2.5805766582489014
4.035037994384766,4.28038454055786,-2.5275909900665283,0.02629289962351322,-2.5261747837066646
4.016310214996338,4.28038454055786,-2.5041069984436035,0.026073064655065536,-2.486269950866699
4.1060094833374015,4.28038454055786,-2.52582049369812,0.02908312529325485,-2.4821853637695312
4.104189395904541,4.28038454055786,-2.551449775695801,0.0279599204659462,-2.566819667816162
4.09481954574585,4.28038454055786,-2.570387601852417,0.02777506038546562,-2.5201265811920166
4.085902690887451,4.28038454055786,-2.5629477500915527,0.049516431987285614,-2.5593581199646
4.004317283630371,4.28038454055786,-2.4825825691223145,0.04940559342503548,-2.4746162891387935
4.133324146270752,4.28038454055786,-2.5722978115081787,0.04431761428713799,-2.588402986526489
4.206687450408936,4.28038454055786,-2.537043571472168,0.029683534055948257,-2.5323090553283687
4.288730144500732,4.28038454055786,-2.546337127685547,0.030834767967462536,-2.515284538269043
4.249084949493408,4.28038454055786,-2.558340311050415,0.0328022763133049,-2.569424867630005
4.266855239868164,4.28038454055786,-2.5463430881500244,0.02704821899533272,-2.542006492614746
4.332158088684082,4.28038454055786,-2.53692889213562,0.024236006662249565,-2.5273473262786865
4.442748546600342,4.28038454055786,-2.548719644546509,0.022803621366620064,-2.561144590377808
4.21688175201416,4.28038454055786,-2.5464062690734863,0.023227524012327198,-2.530213594436645
4.075225830078125,4.28038454055786,-2.514997720718384,0.02383416518568993,-2.524590492248535
3.952402114868164,4.28038454055786,-2.504138708114624,0.024260010570287704,-2.4840562343597408
4.11644411087036,4.28038454055786,-2.5014803409576416,0.02612592466175556,-2.490480422973633
4.171431541442871,4.28038454055786,-2.5366978645324707,0.027452420443296432,-2.534172534942627
4.1865434646606445,4.28038454055786,-2.5562098026275635,0.027572151273489,-2.5559897422790527
4.3554887771606445,4.28038454055786,-2.5576870441436768,0.03857560083270073,-2.598800182342529
4.479567050933838,4.28038454055786,-2.6047995090484615,0.03183649852871895,-2.5965275764465328
4.386590957641602,4.28038454055786,-2.59445595741272,0.029647286981344223,-2.5712056159973145
4.349533081054688,4.28038454055786,-2.575383424758911,0.031216399744153023,-2.6115736961364746
4.3409438133239755,4.28038454055786,-2.5484061241149902,0.027090923860669136,-2.565804481506348
4.32145881652832,4.28038454055786,-2.555661916732788,0.027231629937887192,-2.607811212539673
4.369288921356201,4.28038454055786,-2.5699996948242188,0.02868644520640373,-2.613771438598633
4.243698120117188,4.28038454055786,-2.577910184860229,0.02728602662682533,-2.5589230060577393
4.160522937774657,4.28038454055786,-2.5663440227508545,0.025175709277391437,-2.585906744003296
4.173108100891112,4.28038454055786,-2.539842128753662,0.02410458400845528,-2.580456733703613
4.094762325286865,4.28038454055786,-2.532155752182007,0.02422427386045456,-2.4935319423675537
4.0645012855529785,4.28038454055786,-2.534960985183716,0.024618342518806458,-2.511369466781616
4.0836400985717765,4.28038454055786,-2.536646842956543,0.025820393115282055,-2.517135143280029
4.202454090118408,4.28038454055786,-2.5515143871307373,0.028525788336992264,-2.59058141708374
4.303925514221192,4.28038454055786,-2.55167007446289,0.028297638520598408,-2.551093101501465
4.275760650634766,4.28038454055786,-2.542773485183716,0.03277779370546341,-2.5190575122833248
4.244250297546387,4.28038454055786,-2.5608725547790527,0.02842100523412228,-2.588369846343994
4.126611232757568,4.28038454055786,-2.541234254837036,0.02585132047533989,-2.5653185844421382
4.032651424407959,4.28038454055786,-2.538671970367432,0.023794222623109818,-2.522224903106689
3.9504365921020503,4.28038454055786,-2.5438399314880367,0.023630458861589432,-2.530878067016601
3.970680952072144,4.28038454055786,-2.541816473007202,0.02542363665997982,-2.5317316055297847
3.971643447875977,4.28038454055786,-2.5562503337860107,0.028288491070270535,-2.515018939971924
4.048454761505127,4.28038454055786,-2.5819637775421143,0.03054502233862877,-2.56087589263916
4.289095878601073,4.28038454055786,-2.562279939651489,0.03238365054130554,-2.5666632652282715
4.507506847381592,4.28038454055786,-2.6021947860717773,0.03916319459676743,-2.6640312671661377
4.417593955993652,4.28038454055786,-2.568394184112549,0.03776373341679573,-2.62373685836792
4.3032569885253915,4.28038454055786,-2.5477037429809566,0.045101232826709754,-2.560319185256958
4.258673191070557,4.28038454055786,-2.544328451156616,0.028803376480937004,-2.5458080768585205
4.302639484405518,4.28038454055786,-2.531612634658813,0.02362311445176601,-2.549301862716675
4.243126392364502,4.28038454055786,-2.5414321422576904,0.025544047355651852,-2.502014636993408
4.1317386627197275,4.28038454055786,-2.551259756088257,0.023004561662673954,-2.544347047805786
4.2215890884399405,4.28038454055786,-2.539233684539795,0.021968441084027287,-2.5739641189575195
4.14963436126709,4.28038454055786,-2.5377149581909175,0.022588465362787247,-2.550395965576172
4.171950817108153,4.28038454055786,-2.5407900810241695,0.023212272673845288,-2.501354455947876
4.298017978668213,4.28038454055786,-2.5340113639831543,0.02497013099491596,-2.5136992931365967
4.238354206085205,4.28038454055786,-2.5513365268707275,0.027787923812866207,-2.590323209762573
4.226244449615479,4.28038454055786,-2.5312860012054443,0.023045139387249943,-2.519768238067627
4.3211774826049805,4.28038454055786,-2.5326268672943115,0.02523515373468399,-2.4932193756103516
4.341622829437256,4.28038454055786,-2.5442564487457275,0.024530867114663124,-2.540091753005981
4.274940013885497,4.28038454055786,-2.554579019546509,0.022269876673817635,-2.549835443496704
4.0817060470581055,4.28038454055786,-2.5565550327301025,0.022777952253818512,-2.503960371017456
4.127428054809569,4.28038454055786,-2.545011520385742,0.023398786783218384,-2.5363423824310303
3.9140353202819824,4.28038454055786,-2.547652244567871,0.02389231696724892,-2.5415050983428955
4.156893253326416,4.28038454055786,-2.538810968399048,0.024362556636333466,-2.52904748916626
4.288933277130127,4.28038454055786,-2.544735908508301,0.026118034496903416,-2.584697723388672
4.321361064910889,4.28038454055786,-2.5814726352691646,0.029674887657165527,-2.5745706558227535
4.296753406524657,4.28038454055786,-2.559704542160034,0.02581026032567024,-2.578319549560547
4.3146514892578125,4.28038454055786,-2.585521697998047,0.029672127217054367,-2.625321865081787
4.304302215576172,4.28038454055786,-2.567458391189575,0.0240086168050766,-2.53478479385376
4.171972274780273,4.28038454055786,-2.5730359554290767,0.02206934988498688,-2.5914576053619385
4.076604366302489,4.28038454055786,-2.563078165054321,0.021900853142142292,-2.5790090560913086
4.2205963134765625,4.28038454055786,-2.5440406799316406,0.02260903269052505,-2.5403800010681152
4.248507022857666,4.28038454055786,-2.541612386703491,0.02363465167582035,-2.578541755676269
4.219061374664307,4.28038454055786,-2.534538984298706,0.023435013368725777,-2.5163779258728027
4.1601195335388175,4.28038454055786,-2.5343534946441646,0.02643823809921741,-2.540810346603393
4.131072521209717,4.28038454055786,-2.531237363815308,0.027336606755852696,-2.5363593101501465
4.096606254577637,4.28038454055786,-2.534755229949951,0.024857379496097565,-2.5741374492645264
4.319338798522949,4.28038454055786,-2.5364964008331294,0.025235081091523167,-2.5623939037323
4.289597034454346,4.28038454055786,-2.5473320484161377,0.02735508419573307,-2.5552456378936768
4.219181060791016,4.28038454055786,-2.513803720474243,0.026669830083847042,-2.533904790878296
4.301831245422363,4.28038454055786,-2.543104410171509,0.026167593896389008,-2.5321273803710938
4.1513471603393555,4.28038454055786,-2.5512824058532715,0.025607390329241753,-2.510808229446411
4.216323375701904,4.28038454055786,-2.5516388416290283,0.02173961140215397,-2.598602294921875
4.231595516204834,4.28038454055786,-2.54362416267395,0.022279031574726105,-2.546567678451538
4.2908897399902335,4.28038454055786,-2.548644781112671,0.024175455793738365,-2.5791473388671875


==> data/single_task_inference_result/cheetah/cheetah_single_task_inference_trajectories/24.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.37195172905921936,2.0259034633636475,-1.772883057594299,3.2790184020996094,-0.5507371425628662
0.5905078649520874,2.0259034633636475,-0.5687606334686279,0.3126010000705719,1.5149309635162351
0.537362813949585,2.0259034633636475,-0.49422341585159296,0.1215728223323822,-0.875650942325592
1.0757147073745728,2.0259034633636475,-0.501423180103302,0.08803883939981459,-0.45217734575271606
1.6877695322036743,2.0259034633636475,-0.4539344906806946,0.056546572595834725,-0.5258172750473022
1.8769037723541255,2.0259034633636475,-0.4730270802974701,0.040953520685434334,-0.3939529359340668
1.934157967567444,2.0259034633636475,-0.3864294588565826,0.037662435322999954,-0.3661904931068421
2.0003223419189453,2.0259034633636475,-0.3813293278217316,0.03157356381416321,-0.349968820810318
2.043679237365722,2.0259034633636475,-0.4161778092384338,0.037959907203912735,-0.4421304762363434
2.0423326492309566,2.0259034633636475,-0.44621580839157104,0.02981576696038246,-0.4188529551029205
2.034015893936157,2.0259034633636475,-0.43311434984207153,0.02559257112443447,-0.44397708773612976
2.091512441635132,2.0259034633636475,-0.43601721525192255,0.023501064628362652,-0.44985231757164
2.0995061397552486,2.0259034633636475,-0.4440594017505646,0.022609127685427666,-0.4671486020088196
2.1332578659057617,2.0259034633636475,-0.47164160013198847,0.02329293079674244,-0.48291388154029846
2.1133041381835938,2.0259034633636475,-0.5138734579086304,0.02526967041194439,-0.5567504763603209
2.019248008728028,2.0259034633636475,-0.5094425678253174,0.03029368817806244,-0.4941742122173309
2.0256266593933105,2.0259034633636475,-0.45067143440246576,0.029016476124525074,-0.47736212611198425
2.0462119579315186,2.0259034633636475,-0.4309560656547546,0.02527235075831413,-0.37812680006027216
2.065981388092041,2.0259034633636475,-0.4269380867481232,0.023864416405558583,-0.45754969120025635
2.098981618881225,2.0259034633636475,-0.42958217859268183,0.022739086300134655,-0.42934951186180115
2.111799001693725,2.0259034633636475,-0.44120115041732794,0.02252204157412052,-0.4416609704494476
2.0205719470977783,2.0259034633636475,-0.4657143950462341,0.024193307384848595,-0.49977859854698176
2.0383505821228027,2.0259034633636475,-0.43984776735305786,0.02502085641026497,-0.4182148277759552
2.0244386196136475,2.0259034633636475,-0.42712450027465826,0.0241872351616621,-0.4771653115749359
1.8746684789657593,2.0259034633636475,-0.4280521869659424,0.023061046376824375,-0.4076915383338928
1.8346455097198489,2.0259034633636475,-0.4257789850234985,0.022874798625707623,-0.4504547119140625
1.8152345418930051,2.0259034633636475,-0.42275547981262207,0.02318776771426201,-0.4363206028938293
1.7898130416870115,2.0259034633636475,-0.42465490102767933,0.025511734187603,-0.418195366859436
1.8399187326431277,2.0259034633636475,-0.44191032648086553,0.02835860662162304,-0.4586809575557709
1.8367269039154048,2.0259034633636475,-0.4161745607852936,0.030951451510190964,-0.4208337366580963
1.9028890132904048,2.0259034633636475,-0.4786225557327271,0.03423403948545456,-0.47243839502334595
2.0945169925689697,2.0259034633636475,-0.4891858100891113,0.035911135375499725,-0.5224505662918091
2.0506434440612793,2.0259034633636475,-0.5116623044013977,0.0352698415517807,-0.5190266966819763
1.999506592750549,2.0259034633636475,-0.4617417454719544,0.029979385435581207,-0.4342497587203979
1.9661743640899656,2.0259034633636475,-0.4263842105865479,0.0286372434347868,-0.3944500982761383
1.9827890396118164,2.0259034633636475,-0.4263337254524231,0.025943022221326828,-0.4510965645313263
1.925090312957764,2.0259034633636475,-0.43112358450889593,0.023605912923812863,-0.4481909573078156
1.9538390636444087,2.0259034633636475,-0.42312267422676086,0.02388397976756096,-0.44703745841979986
2.04452919960022,2.0259034633636475,-0.42404001951217646,0.02484365925192833,-0.40929266810417175
2.089857816696167,2.0259034633636475,-0.4313342571258545,0.02525275759398937,-0.43994662165641774
2.1032023429870605,2.0259034633636475,-0.4474917650222778,0.024204730987548828,-0.4486359655857086
2.167569160461426,2.0259034633636475,-0.4794372618198394,0.025843327865004536,-0.498399943113327
2.148868560791016,2.0259034633636475,-0.5080084204673767,0.02795640006661415,-0.48304077982902527
2.231614112854004,2.0259034633636475,-0.43752077221870417,0.03458709269762039,-0.4484405815601349
2.221431255340576,2.0259034633636475,-0.5217902064323425,0.03541094809770584,-0.532179057598114
2.3488032817840576,2.0259034633636475,-0.7183394432067871,0.03337665647268295,-0.7868266105651854
2.2116208076477046,2.0259034633636475,-0.5387812256813049,0.047714710235595696,-0.6087188720703125
1.8596552610397337,2.0259034633636475,-0.456932008266449,0.03661426156759262,-0.45933619141578674
1.9826726913452148,2.0259034633636475,-0.4428609609603882,0.029726680368185043,-0.44760873913764954
1.9243246316909792,2.0259034633636475,-0.39040470123291016,0.02962243743240833,-0.37574073672294617
1.7203631401062012,2.0259034633636475,-0.4088473916053772,0.02870064042508602,-0.4189248979091644
1.8234667778015137,2.0259034633636475,-0.4123008847236633,0.026956703513860703,-0.4071059823036194
1.8312809467315676,2.0259034633636475,-0.43303501605987543,0.031384944915771484,-0.4310115277767181
1.9161537885665891,2.0259034633636475,-0.45262837409973133,0.030113086104393005,-0.5019384026527405
1.9878677129745483,2.0259034633636475,-0.4408431351184845,0.0296193640679121,-0.44519847631454473
2.005448341369629,2.0259034633636475,-0.4745900630950928,0.03773397207260132,-0.4556052684783936
1.805889129638672,2.0259034633636475,-0.4417688250541687,0.030051061883568764,-0.46726745367050165
1.6966046094894407,2.0259034633636475,-0.42826297879219055,0.028268838301301,-0.4113622307777405
1.7237473726272583,2.0259034633636475,-0.4145545959472656,0.026644255965948105,-0.3625738322734833
1.844176769256592,2.0259034633636475,-0.42568272352218633,0.027696672827005383,-0.45282107591629034
1.8526391983032224,2.0259034633636475,-0.4723955690860748,0.030892943963408474,-0.4592447578907013
1.90402615070343,2.0259034633636475,-0.4307976961135864,0.03360862657427788,-0.4018523693084717
1.8510706424713133,2.0259034633636475,-0.3961304426193237,0.10077124089002608,-0.43417173624038696
1.8486993312835691,2.0259034633636475,-0.4828032553195953,0.03607912734150887,-0.4273586869239807
1.7580584287643433,2.0259034633636475,-0.49278596043586725,0.032403778284788125,-0.4049043357372284
1.8878328800201416,2.0259034633636475,-0.4327957034111023,0.03116106986999512,-0.4401983618736267
1.9093258380889888,2.0259034633636475,-0.4044249653816223,0.030653864145278927,-0.454855352640152
1.8031901121139529,2.0259034633636475,-0.4350632131099701,0.030623191967606544,-0.40230545401573187
1.9077824354171753,2.0259034633636475,-0.4672466218471527,0.03397052735090256,-0.44326582551002497
2.051558494567871,2.0259034633636475,-0.42825350165367126,0.03151526302099228,-0.4620277285575866
1.9838321208953855,2.0259034633636475,-0.45935168862342834,0.02835043333470821,-0.4578747451305389
1.906152844429016,2.0259034633636475,-0.4311341345310211,0.025916691869497296,-0.4345130324363709
1.8376230001449585,2.0259034633636475,-0.4228051602840424,0.029318068176507946,-0.39232707023620605
1.8713958263397217,2.0259034633636475,-0.42427211999893194,0.027569172903895375,-0.4039957821369171
1.8624262809753416,2.0259034633636475,-0.43369510769844055,0.026914743706583977,-0.4542716443538666
1.8688576221466064,2.0259034633636475,-0.4461551308631897,0.02920438162982464,-0.4810942709445953
1.8319237232208248,2.0259034633636475,-0.43173608183860773,0.030168015509843823,-0.41630268096923834
1.8193720579147337,2.0259034633636475,-0.456498920917511,0.06080055609345436,-0.42408362030982966
1.765472173690796,2.0259034633636475,-0.42225560545921326,0.030210942029953,-0.3960863947868347
1.7783454656600952,2.0259034633636475,-0.4284929037094116,0.031611550599336624,-0.4038886725902557
1.6988863945007324,2.0259034633636475,-0.4269812703132629,0.032108984887599945,-0.40153321623802185
1.72887122631073,2.0259034633636475,-0.43308025598526,0.033925678580999374,-0.3878787159919738
1.7893351316452026,2.0259034633636475,-0.4261843860149384,0.034152500331401825,-0.426011860370636
1.9137756824493408,2.0259034633636475,-0.42274180054664606,0.03377433121204376,-0.4147289395332336
1.969554424285889,2.0259034633636475,-0.45232814550399775,0.03895885124802589,-0.46261984109878546
1.957082271575928,2.0259034633636475,-0.45315778255462646,0.038457900285720825,-0.5089682936668396
1.840903639793396,2.0259034633636475,-0.44499540328979487,0.03580291569232941,-0.37076616287231445
1.9137867689132688,2.0259034633636475,-0.4328342378139496,0.030562900006771088,-0.41814857721328735
1.850756287574768,2.0259034633636475,-0.43855005502700806,0.02804289013147354,-0.42749944329261774
1.8595674037933347,2.0259034633636475,-0.4294091165065765,0.0274977907538414,-0.412101536989212
1.8030222654342647,2.0259034633636475,-0.43599462509155273,0.02884538657963276,-0.4750067293643952
1.8158990144729612,2.0259034633636475,-0.43953385949134827,0.03133167326450348,-0.44963893294334406
1.8003228902816772,2.0259034633636475,-0.4229238927364349,0.03081640228629112,-0.3911065757274628
1.8146442174911497,2.0259034633636475,-0.4274202287197113,0.031769804656505585,-0.4549279808998108
1.7114169597625732,2.0259034633636475,-0.4320408701896667,0.031766507774591446,-0.4537789225578308
1.9437562227249143,2.0259034633636475,-0.485927015542984,0.04161085188388824,-0.5148288011550903
2.097949743270874,2.0259034633636475,-0.4113437533378601,0.03168816491961479,-0.4309150278568268
2.1293466091156006,2.0259034633636475,-0.46628391742706293,0.033848006278276443,-0.4899919927120209
2.1689798831939697,2.0259034633636475,-0.47850558161735535,0.03192190080881119,-0.43027991056442255
2.2352502346038814,2.0259034633636475,-0.4847573339939117,0.0467466413974762,-0.46786195039749146
2.281893730163574,2.0259034633636475,-0.43311274051666254,0.05065315589308739,-0.4416831135749817
2.0636448860168457,2.0259034633636475,-0.42236840724945063,0.0448564738035202,-0.41970333456993103
1.7974249124526975,2.0259034633636475,-0.42250823974609375,0.02978777885437012,-0.4378052055835724
1.6787163019180296,2.0259034633636475,-0.4273131787776947,0.027902929112315174,-0.40047240257263184
1.686116337776184,2.0259034633636475,-0.40450385212898254,0.02875597588717937,-0.3817458748817444
1.7280213832855225,2.0259034633636475,-0.4173591136932373,0.030510399490594864,-0.4251382052898407
1.7363879680633545,2.0259034633636475,-0.4552060961723328,0.03105971962213516,-0.42302161455154413
1.7418187856674194,2.0259034633636475,-0.399260401725769,0.03344440460205078,-0.425085574388504
1.69118595123291,2.0259034633636475,-0.2029493153095245,0.07965963333845137,-0.29925671219825745
1.5702900886535645,2.0259034633636475,-0.2987900972366333,0.061470381915569305,-0.2783578634262085
1.8314284086227417,2.0259034633636475,-0.46482938528060913,0.04022663831710816,-0.542418360710144
1.9715815782547,2.0259034633636475,-0.3913945555686951,0.03592972084879875,-0.3863596320152282
1.9710038900375368,2.0259034633636475,-0.4052892625331879,0.033031973987817764,-0.45426949858665466
2.0128612518310542,2.0259034633636475,-0.4082145690917969,0.03434761241078377,-0.41489294171333313
2.101824760437012,2.0259034633636475,-0.43597087264060974,0.042196162045001984,-0.4160261750221253
2.036367416381836,2.0259034633636475,-0.4353618025779724,0.02592555433511734,-0.37773609161376953
2.069031953811645,2.0259034633636475,-0.4314891695976257,0.02347531169652939,-0.4261977970600128
1.984674334526062,2.0259034633636475,-0.42932155728340154,0.023693203926086422,-0.4353263378143311
2.1116814613342285,2.0259034633636475,-0.43897688388824463,0.02297140285372734,-0.43493765592575073
2.096514940261841,2.0259034633636475,-0.4409522712230682,0.023561684414744377,-0.40102973580360407
2.1005749702453613,2.0259034633636475,-0.4563305675983429,0.02391144074499607,-0.4681612849235535
2.141235589981079,2.0259034633636475,-0.4804584980010986,0.025793615728616714,-0.46710738539695734
1.986110091209412,2.0259034633636475,-0.43289750814437866,0.03098609484732151,-0.4164800941944122
2.0161998271942134,2.0259034633636475,-0.4582509398460388,0.028081841766834256,-0.4761786162853241
1.9026321172714236,2.0259034633636475,-0.4253549575805664,0.02555984258651733,-0.38445547223091125
1.8618977069854736,2.0259034633636475,-0.414611279964447,0.024486400187015533,-0.358837366104126
1.9234536886215208,2.0259034633636475,-0.4178492426872253,0.024709323421120644,-0.43087682127952576
1.8894253969192505,2.0259034633636475,-0.43177008628845215,0.02566135674715042,-0.4099479913711548
1.7994590997695923,2.0259034633636475,-0.44488325715065,0.02723777107894421,-0.4624709486961365
1.9457219839096067,2.0259034633636475,-0.4438673853874207,0.029555538669228557,-0.47227564454078674
2.075071334838867,2.0259034633636475,-0.4251672625541687,0.029837932437658306,-0.41491636633872986
2.116697311401367,2.0259034633636475,-0.44691163301467896,0.02776148356497288,-0.44637960195541376
2.0886993408203125,2.0259034633636475,-0.4835871160030365,0.028502287343144417,-0.46304339170455927
2.095322847366333,2.0259034633636475,-0.4860859215259552,0.03207916766405105,-0.46113365888595587
2.0153570175170894,2.0259034633636475,-0.47624513506889343,0.02905876189470291,-0.503089427947998
2.039245128631592,2.0259034633636475,-0.4797507524490357,0.0251231100410223,-0.48625874519348145
1.895357847213745,2.0259034633636475,-0.45637273788452154,0.02451149374246597,-0.4706839919090271
1.8599172830581665,2.0259034633636475,-0.43124809861183167,0.02360415272414684,-0.44291147589683527
1.8249135017395015,2.0259034633636475,-0.4204948246479034,0.023829165846109394,-0.40384495258331293
1.8751978874206543,2.0259034633636475,-0.421945184469223,0.025369254872202877,-0.42137631773948664
1.975722789764404,2.0259034633636475,-0.4436605870723724,0.027985263615846637,-0.43648827075958246
2.083694696426392,2.0259034633636475,-0.41945269703865046,0.02873849309980869,-0.40582311153411865
1.9303513765335083,2.0259034633636475,-0.4780795574188232,0.030372645705938336,-0.4941883385181427
1.7928004264831543,2.0259034633636475,-0.42967379093170166,0.028386157006025314,-0.40744128823280334
1.8348997831344604,2.0259034633636475,-0.4113849401473999,0.026816064491868016,-0.36123055219650263
1.952402114868164,2.0259034633636475,-0.4202053844928741,0.02639398351311684,-0.4274850785732269
1.921850085258484,2.0259034633636475,-0.4434020817279816,0.028378525748848915,-0.4593787789344788
1.910123348236084,2.0259034633636475,-0.43611499667167664,0.028051797300577164,-0.44624015688896174
1.9449506998062132,2.0259034633636475,-0.4658371806144714,0.0335637703537941,-0.5394464731216431
1.946829915046692,2.0259034633636475,-0.4315866827964783,0.02961881458759308,-0.4605716466903687
1.9171663522720337,2.0259034633636475,-0.4280764162540436,0.02684791013598442,-0.43119233846664423
1.9575337171554563,2.0259034633636475,-0.4412607252597809,0.02756095677614212,-0.41387084126472473
1.9203102588653564,2.0259034633636475,-0.4264387190341949,0.027716847136616703,-0.4448583424091339
1.9746057987213133,2.0259034633636475,-0.4316467642784119,0.02696702815592289,-0.4496184289455414
1.9909362792968752,2.0259034633636475,-0.4437167942523956,0.026788810268044472,-0.46848317980766296
2.1177721023559566,2.0259034633636475,-0.42075285315513605,0.026432756334543228,-0.3917892575263977
2.058980941772461,2.0259034633636475,-0.4230013787746429,0.02712543122470379,-0.44805562496185297
1.8972765207290647,2.0259034633636475,-0.4245952367782593,0.02449558489024639,-0.43545356392860407
1.726463198661804,2.0259034633636475,-0.4268936812877655,0.02385181561112404,-0.437347948551178
1.7999778985977173,2.0259034633636475,-0.4204438328742981,0.024895498529076576,-0.41654020547866816
1.996250867843628,2.0259034633636475,-0.4315279126167297,0.02741295658051968,-0.4142270982265472
2.0049886703491206,2.0259034633636475,-0.44533428549766546,0.02806683629751205,-0.4618810713291168
2.041107416152954,2.0259034633636475,-0.4425785839557648,0.027843663468956947,-0.4555493295192719
1.8696905374526975,2.0259034633636475,-0.427775114774704,0.03343041241168976,-0.36450523138046254
1.8864557743072508,2.0259034633636475,-0.424136757850647,0.027185155078768727,-0.439431369304657
1.9487199783325195,2.0259034633636475,-0.4189957678318024,0.02347185090184212,-0.44352811574935913
1.963629007339477,2.0259034633636475,-0.4323889911174774,0.025209710001945492,-0.4642237722873688
1.91912055015564,2.0259034633636475,-0.4500243663787842,0.02658159285783768,-0.4549532532691956
1.787354588508606,2.0259034633636475,-0.4490856826305389,0.031843505799770355,-0.3999302387237549
1.9348008632659912,2.0259034633636475,-0.4193884432315826,0.028403082862496376,-0.448432594537735
1.977908968925476,2.0259034633636475,-0.43586310744285583,0.027936378493905067,-0.4475196301937103
2.0068142414093018,2.0259034633636475,-0.42735141515731806,0.027637893334031105,-0.3737650513648986
1.8886456489562988,2.0259034633636475,-0.4287828803062439,0.02826133742928505,-0.4595579504966736
1.8223359584808347,2.0259034633636475,-0.4263486564159393,0.02895373478531837,-0.4362509846687317
1.8773609399795528,2.0259034633636475,-0.41877624392509455,0.025735775008797646,-0.4157145619392395
1.82010555267334,2.0259034633636475,-0.43598246574401855,0.026673072949051857,-0.4432001709938049
1.8478169441223145,2.0259034633636475,-0.4518847167491913,0.028908712789416317,-0.4673733115196228
1.8035533428192136,2.0259034633636475,-0.44232052564620966,0.030674802139401436,-0.494696855545044
1.7766666412353516,2.0259034633636475,-0.4368287920951843,0.031806278973817825,-0.43238481879234314
1.8100357055664065,2.0259034633636475,-0.4337067604064941,0.03156615048646927,-0.4556092917919159
1.887603998184204,2.0259034633636475,-0.4358298182487488,0.032306917011737823,-0.43946799635887146
1.9749834537506104,2.0259034633636475,-0.39533680677413935,0.030534997582435608,-0.43240183591842646
2.0449140071868896,2.0259034633636475,-0.4851646423339844,0.03687125444412232,-0.517765462398529
2.142690658569336,2.0259034633636475,-0.4589761793613434,0.031979914754629135,-0.5246347188949585
2.1283016204833984,2.0259034633636475,-0.456236720085144,0.028298974037170407,-0.45606160163879395
2.2669713497161865,2.0259034633636475,-0.48244246840476984,0.028311377391219136,-0.4836912453174591
2.2074577808380127,2.0259034633636475,-0.43329909443855286,0.0307796373963356,-0.41984599828720087
2.063715696334839,2.0259034633636475,-0.5807478427886963,0.031085070222616196,-0.5523936748504639
2.0646228790283203,2.0259034633636475,-0.48643434047698975,0.028585271909832954,-0.44703650474548334
1.9489281177520752,2.0259034633636475,-0.4620051085948944,0.02805621176958084,-0.4073120355606079
2.0670785903930664,2.0259034633636475,-0.4718455672264099,0.02768098935484886,-0.47088575363159174
2.115585327148437,2.0259034633636475,-0.45117697119712824,0.025401322171092037,-0.4705082774162293
1.959365367889404,2.0259034633636475,-0.45838463306427,0.023995438590645794,-0.5027061104774475
1.83823037147522,2.0259034633636475,-0.4402414858341217,0.02388036996126175,-0.41233462095260626
1.819214463233948,2.0259034633636475,-0.4217807650566101,0.025507422164082527,-0.41915428638458246
1.78151798248291,2.0259034633636475,-0.4160956144332886,0.025747478008270264,-0.39271080493927
1.9091682434082031,2.0259034633636475,-0.42401871085166926,0.028902530670166012,-0.4121116399765015
1.90431809425354,2.0259034633636475,-0.4330818951129913,0.02972455881536007,-0.5091336369514465
1.9871429204940796,2.0259034633636475,-0.4598020315170288,0.03284859284758568,-0.4908255934715271
2.2189333438873287,2.0259034633636475,-0.4714990556240082,0.03744608908891678,-0.49592477083206177


==> data/single_task_inference_result/cheetah/cheetah_single_task_inference_trajectories/25.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.16133020818233487,1.4256536960601807,-1.772883057594299,3.2790184020996094,-1.147013545036316
0.7008227705955504,1.4256536960601807,-0.023347824811935425,0.2855003476142884,-0.47449663281440735
1.0064592361450195,1.4256536960601807,0.04504913091659546,0.11564072221517561,0.048794180154800415
1.170354962348938,1.4256536960601807,0.017256036400794983,0.08093694597482681,0.021916702389717106
1.3425519466400146,1.4256536960601807,0.11972272396087646,0.05084333196282386,0.14754934608936307
1.4326504468917847,1.4256536960601807,0.125489205121994,0.032553598284721375,0.09098511934280397
1.4873875379562376,1.4256536960601807,0.0976795256137848,0.038223542273044586,0.040504828095436096
1.4629048109054563,1.4256536960601807,0.09321698546409608,0.03200521692633629,0.11599078029394148
1.5548733472824097,1.4256536960601807,0.09539067745208739,0.02964585833251476,0.0274345725774765
1.4996318817138672,1.4256536960601807,0.07738909125328064,0.026214400306344032,0.09989877045154573
1.3090070486068723,1.4256536960601807,0.09333053231239319,0.027394257485866543,0.14068402349948883
1.3950257301330566,1.4256536960601807,0.1064259111881256,0.025615645572543144,0.0938352793455124
1.4789807796478271,1.4256536960601807,0.13777121901512146,0.024837611243128777,0.12017622590065002
1.4217960834503172,1.4256536960601807,0.12938466668128967,0.02537885680794716,0.14852258563041687
1.304077386856079,1.4256536960601807,0.13035759329795835,0.02458922564983368,0.10137458890676498
1.3452762365341187,1.4256536960601807,0.12873166799545288,0.02567683905363083,0.15464751422405243
1.4479255676269531,1.4256536960601807,0.13375261425971985,0.02428074926137924,0.1547299176454544
1.516631007194519,1.4256536960601807,0.12840911746025083,0.02471289411187172,0.15150403976440427
1.5333207845687866,1.4256536960601807,0.10543346405029295,0.024689849466085437,0.128407284617424
1.698848843574524,1.4256536960601807,0.0667894184589386,0.02771679498255253,0.06821382790803909
1.6345471143722534,1.4256536960601807,0.09066149592399597,0.032421983778476715,0.08910777419805527
1.3316282033920288,1.4256536960601807,0.20681604743003845,0.03591981157660484,0.22317780554294583
1.2785309553146362,1.4256536960601807,0.1117640435695648,0.027435258030891415,0.11127911508083344
1.44594144821167,1.4256536960601807,0.16282901167869568,0.029237577691674232,0.16175545752048492
1.5259733200073242,1.4256536960601807,0.16026028990745544,0.028722668066620823,0.15705597400665283
1.481462001800537,1.4256536960601807,0.12911102175712583,0.026373332366347313,0.13813573122024536
1.4715300798416135,1.4256536960601807,0.07994517683982849,0.02915970049798489,0.045378737151622765
1.39328932762146,1.4256536960601807,0.11159303784370422,0.03166436776518822,0.12096157670021056
1.2346787452697752,1.4256536960601807,0.10050806403160097,0.025077940896153447,0.08140179514884947
1.3196876049041748,1.4256536960601807,0.12241199612617493,0.025038467720150948,0.0976257398724556
1.4190181493759155,1.4256536960601807,0.12342444062232973,0.02528229542076588,0.111210398375988
1.487097144126892,1.4256536960601807,0.12124130129814148,0.02604368515312672,0.15282410383224487
1.3862358331680296,1.4256536960601807,0.10416874289512634,0.025164538994431492,0.09984629601240158
1.5355333089828491,1.4256536960601807,0.116273432970047,0.02766522765159607,0.11960113793611526
1.514261245727539,1.4256536960601807,0.1263553202152252,0.025665100663900372,0.1378189921379089
1.4691663980484009,1.4256536960601807,0.10346773266792296,0.024685634300112724,0.0789063349366188
1.3588112592697144,1.4256536960601807,0.09493222832679747,0.02641015872359276,0.07807529717683792
1.41963529586792,1.4256536960601807,0.10825908184051512,0.026202747598290443,0.08825084567070006
1.3080899715423584,1.4256536960601807,0.11960819363594057,0.02468980848789215,0.15679267048835754
1.2739924192428589,1.4256536960601807,0.13159632682800293,0.02429484948515892,0.14467488229274747
1.3354581594467163,1.4256536960601807,0.13827908039093015,0.02470939978957176,0.10960933566093443
1.3230317831039429,1.4256536960601807,0.1270333230495453,0.02617493085563183,0.1384031772613525
1.3459867238998413,1.4256536960601807,0.11630091071128844,0.02668894454836845,0.177119180560112
1.2420554161071775,1.4256536960601807,0.10884961485862732,0.028373146429657936,0.1290634274482727
1.1777876615524292,1.4256536960601807,0.1333564817905426,0.0288325697183609,0.12201572954654692
1.2083215713500977,1.4256536960601807,0.14491048455238342,0.027471566572785378,0.1762166917324066
1.346135139465332,1.4256536960601807,0.1251948773860931,0.029133265838027,0.15506650507450104
1.2725547552108765,1.4256536960601807,0.13716641068458557,0.029257347807288166,0.13393555581569672
1.1974967718124387,1.4256536960601807,0.11878332495689392,0.030598500743508335,0.12882396578788757
1.1031696796417236,1.4256536960601807,0.09279188513755798,0.03403456136584282,0.12187094986438753
1.1607313156127927,1.4256536960601807,0.1281435191631317,0.03317573666572571,0.11308646202087402
1.1159614324569702,1.4256536960601807,0.1257709264755249,0.031043298542499546,0.1175231859087944
1.1905055046081543,1.4256536960601807,0.119057297706604,0.03285291790962219,0.0879550576210022
1.384520411491394,1.4256536960601807,0.13044056296348572,0.03305013105273247,0.14682918787002563
1.375557780265808,1.4256536960601807,0.07992097735404968,0.03461693972349167,0.05805947631597519
1.3583334684371948,1.4256536960601807,0.11022928357124329,0.03225947543978691,0.11864178627729416
1.431542992591858,1.4256536960601807,0.12931594252586365,0.03601215407252312,0.13210192322731018
1.4709821939468384,1.4256536960601807,0.1336580514907837,0.029580980539321896,0.1391252875328064
1.476940870285034,1.4256536960601807,0.13026311993598935,0.023254064843058583,0.14620076119899747
1.4291303157806396,1.4256536960601807,0.10772868990898132,0.023859778419137,0.07543958723545073
1.3452234268188477,1.4256536960601807,0.10142883658409119,0.024295533075928688,0.14090228080749512
1.365835189819336,1.4256536960601807,0.12146618962287901,0.02348320372402668,0.13389968872070312
1.3628562688827515,1.4256536960601807,0.13021990656852722,0.02380532771348953,0.1518479585647583
1.3388192653656004,1.4256536960601807,0.13239237666130063,0.024443931877613068,0.20673994719982147
1.2140496969223022,1.4256536960601807,0.13165029883384705,0.025052249431610107,0.1640274077653885
1.21159029006958,1.4256536960601807,0.14536365866661072,0.026271751150488853,0.10966798663139345
1.2919427156448364,1.4256536960601807,0.14025044441223145,0.026879094541072845,0.13925346732139587
1.3029102087020874,1.4256536960601807,0.11348208785057068,0.02903023175895214,0.10827583074569702
1.3150863647460935,1.4256536960601807,0.1215181052684784,0.028846822679042816,0.09225939214229584
1.387259006500244,1.4256536960601807,0.0878339111804962,0.04116733372211456,0.0153731107711792
1.3907279968261719,1.4256536960601807,0.12235254049301147,0.04446408897638321,0.12542453408241272
1.369486927986145,1.4256536960601807,0.13271215558052063,0.02663237415254116,0.17559224367141724
1.478571891784668,1.4256536960601807,0.13519909977912903,0.0266076922416687,0.14171288907527924
1.3475244045257568,1.4256536960601807,0.13497599959373474,0.026202017441391945,0.1426079422235489
1.2884379625320435,1.4256536960601807,0.1388695240020752,0.023861825466156002,0.14504314959049225
1.3184734582901,1.4256536960601807,0.14360633492469788,0.02439096011221409,0.1174393594264984
1.3830618858337402,1.4256536960601807,0.13377469778060913,0.026083970442414284,0.10824851691722868
1.4353643655776975,1.4256536960601807,0.12357318401336669,0.02677681855857372,0.11648719757795332
1.4124499559402464,1.4256536960601807,0.12490436434745789,0.026228392496705052,0.1552978157997131
1.4638731479644775,1.4256536960601807,0.12800320982933044,0.025369999930262566,0.1219438388943672
1.5296868085861206,1.4256536960601807,0.12649622559547424,0.024394920095801357,0.11614329367876051
1.4407068490982056,1.4256536960601807,0.11106142401695251,0.023880010470747948,0.10393258184194563
1.480647563934326,1.4256536960601807,0.1167515218257904,0.02370446920394897,0.09502279758453368
1.3988791704177856,1.4256536960601807,0.10778120160102844,0.02370188571512699,0.1522303819656372
1.3990224599838257,1.4256536960601807,0.10534068942070007,0.02368381060659885,0.10841811448335648
1.3435323238372803,1.4256536960601807,0.12333008646965025,0.023862918838858604,0.1123836264014244
1.4125511646270752,1.4256536960601807,0.13450732827186584,0.02344529703259468,0.18540792167186737
1.3772411346435547,1.4256536960601807,0.13689398765563965,0.023896327242255207,0.14027121663093567
1.4037253856658936,1.4256536960601807,0.14593631029129028,0.023622939363121983,0.13789820671081543
1.3968604803085327,1.4256536960601807,0.1420789659023285,0.0239140409976244,0.14154461026191711
1.457262635231018,1.4256536960601807,0.13953599333763123,0.024282410740852356,0.11562452465295792
1.4565463066101074,1.4256536960601807,0.1385328769683838,0.023455478250980377,0.12789982557296753
1.508849859237671,1.4256536960601807,0.12594532966613767,0.023422997444868088,0.14221888780593872
1.4168072938919067,1.4256536960601807,0.10445186495780943,0.02328230813145637,0.08311378210783005
1.3565285205841064,1.4256536960601807,0.1070462167263031,0.023868188261985775,0.12164923548698424
1.3397570848464964,1.4256536960601807,0.12545952200889587,0.023861564695835117,0.10992397367954254
1.307517647743225,1.4256536960601807,0.13840752840042114,0.02405275031924248,0.1399366706609726
1.3348172903060913,1.4256536960601807,0.13822659850120544,0.02516847103834152,0.1414610743522644
1.22299587726593,1.4256536960601807,0.12814337015151975,0.026068365201354023,0.1845539212226868
1.31888210773468,1.4256536960601807,0.13346168398857117,0.026777073740959167,0.1632539927959442
1.3999638557434082,1.4256536960601807,0.11983582377433775,0.027966100722551342,0.1297300010919571
1.4218568801879883,1.4256536960601807,0.12571939826011655,0.02718782052397728,0.11179244518280028
1.4869005680084229,1.4256536960601807,0.1253279149532318,0.02576552517712116,0.1106295734643936
1.5783444643020628,1.4256536960601807,0.12498286366462708,0.027325633913278576,0.08891160786151886
1.6746772527694702,1.4256536960601807,0.11647433042526244,0.02608072385191917,0.11643061786890029
1.5437731742858887,1.4256536960601807,0.12130427360534668,0.029065731912851334,0.15121299028396606
1.0611170530319212,1.4256536960601807,0.17991843819618225,0.029368838295340535,0.22300152480602264
1.113369345664978,1.4256536960601807,0.10431870818138123,0.027747752144932743,0.05211375653743744
1.3053724765777588,1.4256536960601807,0.1559855043888092,0.029050657525658607,0.15056809782981873
1.367414116859436,1.4256536960601807,0.13664403557777405,0.030646147206425663,0.234971284866333
1.3561396598815916,1.4256536960601807,0.1224147379398346,0.029474318027496334,0.15037575364112854
1.2472864389419556,1.4256536960601807,0.1100454330444336,0.03682837262749672,0.1040067970752716
1.243881583213806,1.4256536960601807,0.125286728143692,0.032698504626750946,0.15452872216701508
1.3351099491119385,1.4256536960601807,0.12977874279022217,0.028031473979353905,0.14398358762264252
1.4288668632507324,1.4256536960601807,0.11506730318069458,0.027817754074931145,0.12400200217962264
1.3468834161758423,1.4256536960601807,0.11587512493133544,0.02742255851626396,0.10517071187496184
1.4274052381515503,1.4256536960601807,0.12670108675956726,0.028130685910582542,0.11832841485738754
1.590129017829895,1.4256536960601807,0.1368577778339386,0.026644458994269368,0.08222965151071548
1.3799223899841309,1.4256536960601807,0.14309167861938477,0.02476953901350498,0.1672574281692505
1.1894595623016355,1.4256536960601807,0.1598418653011322,0.023475389927625656,0.17378082871437073
1.1454763412475584,1.4256536960601807,0.1569436490535736,0.025527637451887127,0.12580016255378723
1.0371477603912351,1.4256536960601807,0.1658799946308136,0.025935599580407143,0.16740773618221283
1.190237045288086,1.4256536960601807,0.14131096005439758,0.029742054641246796,0.13771353662014008
1.2404003143310547,1.4256536960601807,0.10291677713394164,0.03164951130747795,0.15748509764671323
1.3479994535446167,1.4256536960601807,0.13085660338401794,0.03342073038220405,0.1216478943824768
1.4281154870986938,1.4256536960601807,0.0820429027080536,0.05743329972028732,0.052488185465335846
1.3682104349136353,1.4256536960601807,0.08927908539772034,0.03568367660045624,0.09853076934814452
1.2690056562423706,1.4256536960601807,0.12053731083869934,0.02882619760930538,0.10490505397319792
1.2908413410186768,1.4256536960601807,0.13621070981025696,0.02759383805096149,0.140545517206192
1.2541368007659912,1.4256536960601807,0.13566264510154724,0.02611520327627659,0.08526216447353363
1.3535350561141968,1.4256536960601807,0.12719300389289856,0.02682501822710037,0.16861416399478912
1.3331329822540283,1.4256536960601807,0.1307421326637268,0.02792624942958355,0.1423618644475937
1.2831274271011353,1.4256536960601807,0.12798556685447693,0.02870610728859901,0.13138829171657562
1.2833033800125122,1.4256536960601807,0.111129492521286,0.029205627739429477,0.1292024850845337
1.1723616123199463,1.4256536960601807,0.11587926745414732,0.029612302780151367,0.16017188131809235
1.241767168045044,1.4256536960601807,0.12795615196228027,0.027969948947429657,0.11894261091947556
1.2297453880310059,1.4256536960601807,0.12470796704292296,0.029855024069547653,0.1145610511302948
1.289413571357727,1.4256536960601807,0.11796128749847412,0.029924027621746063,0.12246789038181304
1.2838971614837646,1.4256536960601807,0.1369081437587738,0.030171556398272514,0.12528209388256073
1.303000807762146,1.4256536960601807,0.08965235948562622,0.03416934236884117,0.0822274833917618
1.4121915102005005,1.4256536960601807,0.07599735260009764,0.03181582689285278,0.030219070613384247
1.478555679321289,1.4256536960601807,0.09736278653144835,0.033362366259098046,0.13056878745555875
1.4474762678146362,1.4256536960601807,0.09847143292427064,0.027023209258913997,0.1113935336470604
1.4724445343017578,1.4256536960601807,0.11898133158683775,0.027612069621682167,0.12014021724462508
1.3984817266464231,1.4256536960601807,0.12497052550315856,0.026414278894662857,0.149861142039299
1.3065568208694458,1.4256536960601807,0.11942192912101744,0.023532435297966003,0.13963547348976135
1.2668585777282715,1.4256536960601807,0.12347579002380372,0.023867199197411537,0.09901484847068785
1.2798718214035034,1.4256536960601807,0.13073191046714783,0.02458216063678265,0.1809997111558914
1.2393839359283447,1.4256536960601807,0.12606170773506165,0.02656489796936512,0.1159139573574066
1.2679295539855957,1.4256536960601807,0.11031678318977356,0.028262853622436523,0.0672893151640892
1.2867043018341064,1.4256536960601807,0.11066940426826476,0.029557004570961,0.12320389598608016
1.2831323146820068,1.4256536960601807,0.13654276728630063,0.029451446607708927,0.154897078871727
1.3590264320373535,1.4256536960601807,0.10480424761772156,0.03413510322570801,0.10331515222787856
1.3862022161483765,1.4256536960601807,0.08886906504631041,0.03803707659244537,0.031081203371286392
1.3607939481735227,1.4256536960601807,0.12475499510765076,0.02900928072631359,0.1514739096164703
1.4254106283187866,1.4256536960601807,0.124485045671463,0.02946025319397449,0.08770988136529921
1.3858424425125122,1.4256536960601807,0.13125678896903992,0.026778357103466988,0.13984182476997375
1.264284610748291,1.4256536960601807,0.1445348560810089,0.023734746500849724,0.12959125638008115
1.2578058242797852,1.4256536960601807,0.14466753602027893,0.023827778175473213,0.1307784914970398
1.263172626495361,1.4256536960601807,0.14123490452766418,0.02548820711672306,0.13884851336479187
1.1982789039611816,1.4256536960601807,0.13204738497734067,0.026567984372377396,0.1330268830060959
1.2191226482391355,1.4256536960601807,0.1168234646320343,0.02862595207989216,0.0993189737200737
1.2793123722076416,1.4256536960601807,0.14180797338485715,0.02933480776846409,0.15561729669570923
1.3121718168258667,1.4256536960601807,0.13997900485992432,0.029834182932972908,0.11755523830652236
1.349019169807434,1.4256536960601807,0.13857582211494443,0.03242254629731178,0.14940769970417023
1.2577664852142332,1.4256536960601807,0.1709718108177185,0.04009672999382019,0.24223653972148892
1.1462677717208862,1.4256536960601807,0.11192873120307922,0.03221408277750015,0.1238364651799202
1.2383832931518555,1.4256536960601807,0.1363391876220703,0.028834646567702293,0.1347796469926834
1.2073043584823608,1.4256536960601807,0.11733940243721008,0.029494063928723332,0.1482100635766983
1.2577513456344604,1.4256536960601807,0.10515782237052916,0.0308539979159832,0.10665616393089294
1.3978244066238403,1.4256536960601807,0.1253630816936493,0.031082218512892723,0.05763816833496094
1.5047637224197388,1.4256536960601807,0.07856157422065735,0.03542729839682579,0.07497087121009825
1.3821589946746826,1.4256536960601807,0.0660567581653595,0.03086802922189236,0.06921139359474182
1.1967432498931885,1.4256536960601807,0.12346741557121275,0.0299414973706007,0.17196583747863767
1.2768143415451048,1.4256536960601807,0.14158222079277039,0.027744265273213383,0.1528080403804779
1.3010362386703491,1.4256536960601807,0.14088907837867737,0.0254304688423872,0.1719347387552261
1.2418525218963623,1.4256536960601807,0.1178734004497528,0.02812838740646839,0.10288130491971968
1.3851959705352783,1.4256536960601807,0.10494041442871092,0.02847883105278015,0.07069374620914459
1.4023505449295044,1.4256536960601807,0.11137393116950987,0.030986774712800976,0.12131612747907639
1.46751070022583,1.4256536960601807,0.1279136836528778,0.027581091970205307,0.14331112802028656
1.3755379915237427,1.4256536960601807,0.13170436024665833,0.029025718569755558,0.0936618000268936
1.342358946800232,1.4256536960601807,0.13406586647033691,0.02723080478608608,0.10896010696887969
1.2044824361801147,1.4256536960601807,0.1430697739124298,0.023800054565072056,0.20700463652610776
1.1154155731201172,1.4256536960601807,0.13824963569641113,0.024728525429964066,0.18129798769950864
1.2751158475875854,1.4256536960601807,0.13849705457687375,0.026847550645470616,0.15604571998119354
1.3332234621047971,1.4256536960601807,0.12122577428817748,0.029082702472805977,0.13872994482517242
1.1990348100662231,1.4256536960601807,0.11025497317314148,0.02976432256400585,0.1679902225732803
1.2110730409622192,1.4256536960601807,0.09486708045005798,0.036567527800798416,0.08569177985191345
1.248751878738403,1.4256536960601807,0.10900881886482237,0.03472132980823517,0.07053365558385849
1.3866305351257324,1.4256536960601807,0.09856155514717102,0.03054381348192692,0.11605150997638702
1.3112602233886719,1.4256536960601807,0.12335720658302309,0.028583936393260956,0.1729125827550888
1.236032485961914,1.4256536960601807,0.12364277243614195,0.030433448031544685,0.14004622399806976
1.240835666656494,1.4256536960601807,0.11928007006645203,0.031156077980995175,0.16827239096164703
1.2404092550277708,1.4256536960601807,0.12508004903793335,0.03079098463058472,0.12858973443508148
1.1524351835250854,1.4256536960601807,0.11265715956687929,0.02909300662577152,0.10149332880973816
1.1616888046264648,1.4256536960601807,0.12197861075401306,0.03047136962413788,0.09533201903104782
1.3419446945190427,1.4256536960601807,0.13872751593589783,0.031186340376734734,0.1854467540979385
1.371556282043457,1.4256536960601807,0.15178611874580383,0.02995986305177212,0.13893131911754608
1.4068559408187866,1.4256536960601807,0.119918555021286,0.03071152977645397,0.12867076694965363
1.3756971359252927,1.4256536960601807,0.13115569949150083,0.03661529719829559,0.08886000514030457


==> data/single_task_inference_result/cheetah/cheetah_single_task_inference_trajectories/26.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.45968660712242126,9.364580154418944,-1.772883057594299,3.2790184020996094,-0.9241634607315063
0.6445440649986267,9.364580154418944,-6.346815586090088,1.1513557434082031,3.4600117206573486
0.40523701906204224,9.364580154418944,-7.45270299911499,0.20843432843685153,-6.137650966644287
0.6262316703796387,9.364580154418944,-7.366244316101073,0.0746074989438057,-7.455148220062256
1.0818358659744263,9.364580154418944,-7.402709007263183,0.051887884736061096,-7.433213710784912
1.575788140296936,9.364580154418944,-7.431391239166259,0.042848587036132806,-7.474715709686278
2.198467493057251,9.364580154418944,-7.4307894706726065,0.04286111518740653,-7.406382083892822
2.7609033584594727,9.364580154418944,-7.414574146270752,0.042846277356147766,-7.455513000488281
3.1843004226684566,9.364580154418944,-7.4032111167907715,0.04282433167099953,-7.414594173431396
3.61201286315918,9.364580154418944,-7.39802074432373,0.04285208135843277,-7.397040367126464
4.086966037750244,9.364580154418944,-7.388341903686523,0.04289610683917999,-7.379902362823486
4.701655864715576,9.364580154418944,-7.376913070678712,0.04304889589548111,-7.37171173095703
5.112740516662598,9.364580154418944,-7.370481014251711,0.04348095506429672,-7.384815216064453
5.677818298339844,9.364580154418944,-7.372307777404785,0.04432683065533639,-7.421875
6.2035040855407715,9.364580154418944,-7.37028932571411,0.045838918536901474,-7.3382744789123535
6.912442684173584,9.364580154418944,-7.412961483001711,0.057324308902025216,-7.457002639770509
7.394157886505128,9.364580154418944,-6.638537406921387,0.5583038926124573,-6.33298397064209
7.9813127517700195,9.364580154418944,-6.9202351570129395,0.2244187891483307,-7.020929336547852
8.349201202392578,9.364580154418944,-6.827931880950928,0.09962262958288191,-6.642106533050537
8.565017700195312,9.364580154418944,-6.792154312133789,0.10962437838315964,-6.827420234680176
8.651439666748049,9.364580154418944,-6.850867748260497,0.1457783728837967,-6.8065595626831055
8.478569030761719,9.364580154418944,-6.64597749710083,0.17341025173664093,-6.475783824920654
8.683814048767092,9.364580154418944,-7.143262386322021,0.3393622934818268,-7.720160007476807
9.049886703491211,9.364580154418944,-7.262157440185546,0.08771035075187683,-7.22276496887207
9.18766975402832,9.364580154418944,-7.143049240112305,0.06666426360607147,-7.197287082672119
9.189619064331055,9.364580154418944,-7.262946605682373,0.05986912176012993,-7.13142204284668
9.1915864944458,9.364580154418944,-7.3652939796447745,0.08766241371631622,-7.428410530090333
9.304832458496092,9.364580154418944,-7.214219570159912,0.07833448052406311,-7.088371276855469
9.15750980377197,9.364580154418944,-7.325695514678955,0.05676093325018882,-7.309076786041259
9.309560775756836,9.364580154418944,-7.314058303833008,0.04022683948278427,-7.344086647033691
9.335227966308592,9.364580154418944,-7.313872814178466,0.03292648866772652,-7.341843128204346
9.27443790435791,9.364580154418944,-7.318231105804443,0.0316939577460289,-7.337474346160888
9.272054672241211,9.364580154418944,-7.318975925445555,0.03102332912385464,-7.3451690673828125
9.258539199829102,9.364580154418944,-7.317102909088135,0.03131438791751861,-7.282951354980467
9.44126796722412,9.364580154418944,-7.309902667999268,0.03153253719210625,-7.32242202758789
9.447119712829588,9.364580154418944,-7.344529628753662,0.033541418612003326,-7.336409568786621
9.511036872863768,9.364580154418944,-7.359101772308349,0.03718895465135574,-7.370543003082275
9.605963706970215,9.364580154418944,-7.377588748931885,0.04001859948039055,-7.4358201026916495
9.324606895446776,9.364580154418944,-7.37420606613159,0.04789858311414719,-7.306440353393554
9.204448699951172,9.364580154418944,-7.298222541809082,0.04221087321639061,-7.312049865722656
9.263770103454588,9.364580154418944,-7.318378448486328,0.03785678371787071,-7.302846431732178
9.249854087829588,9.364580154418944,-7.307490825653075,0.032023437321186066,-7.313783168792723
9.231796264648436,9.364580154418944,-7.313231945037842,0.03185189515352249,-7.288574695587158
9.275571823120115,9.364580154418944,-7.309539318084717,0.03281253203749657,-7.310611724853516
9.313478469848633,9.364580154418944,-7.305419445037842,0.03941119834780693,-7.297125339508056
9.38266944885254,9.364580154418944,-7.295935153961181,0.037968352437019355,-7.334690093994141
9.40772819519043,9.364580154418944,-7.317843914031982,0.035661596804857254,-7.239761829376221
9.309179306030272,9.364580154418944,-7.33915090560913,0.03164847195148468,-7.375649452209472
9.347344398498535,9.364580154418944,-7.338542461395263,0.029866835102438927,-7.336859226226807
9.376855850219727,9.364580154418944,-7.331658840179443,0.029603324830532077,-7.314512252807617
9.37566661834717,9.364580154418944,-7.3284382820129395,0.029327493160963055,-7.277901649475098
9.447803497314451,9.364580154418944,-7.330584526062011,0.02956729382276535,-7.3418354988098145
9.405515670776367,9.364580154418944,-7.344282150268554,0.02995007298886776,-7.330411434173584
9.391689300537108,9.364580154418944,-7.368229866027832,0.03051995858550072,-7.385248184204101
9.334088325500488,9.364580154418944,-7.379140377044677,0.030135752633214,-7.418730735778808
9.461072921752928,9.364580154418944,-7.341668128967285,0.02999316900968552,-7.360300540924072
9.347058296203613,9.364580154418944,-7.352040767669677,0.02987366542220116,-7.413877487182617
9.264051437377928,9.364580154418944,-7.333882808685303,0.02941473200917244,-7.328542709350587
9.199434280395508,9.364580154418944,-7.325811386108398,0.030651619657874107,-7.325098991394043
9.292556762695312,9.364580154418944,-7.3220415115356445,0.030720582231879234,-7.277878284454346
9.155789375305176,9.364580154418944,-7.310496807098387,0.03128829598426819,-7.284503936767577
9.241980552673342,9.364580154418944,-7.33142852783203,0.03211116045713425,-7.33687162399292
9.260065078735352,9.364580154418944,-7.3164424896240225,0.033794939517974854,-7.309152126312256
9.15088939666748,9.364580154418944,-7.3062262535095215,0.03404197096824645,-7.274906158447266
9.28788089752197,9.364580154418944,-7.318014144897461,0.03302864357829094,-7.374531269073486
9.309847831726074,9.364580154418944,-7.3093504905700675,0.035561054944992065,-7.401984214782714
9.331671714782713,9.364580154418944,-7.30513334274292,0.0322323814034462,-7.314840793609619
9.195409774780272,9.364580154418944,-7.320363998413087,0.033971142023801804,-7.303724765777587
9.35829257965088,9.364580154418944,-7.312030792236328,0.032277122139930725,-7.329965114593508
9.252514839172365,9.364580154418944,-7.309328079223632,0.02979440614581108,-7.31848907470703
9.144193649291992,9.364580154418944,-7.320178508758546,0.030112985521554943,-7.353562831878662
9.214717864990234,9.364580154418944,-7.328626632690429,0.031044119969010357,-7.319565773010255
9.36714458465576,9.364580154418944,-7.303964138031005,0.032988544553518295,-7.304187774658203
9.345300674438477,9.364580154418944,-7.318538665771484,0.0329950749874115,-7.296732902526855
9.18879222869873,9.364580154418944,-7.325273990631103,0.03332756087183952,-7.323820114135742
9.204949378967283,9.364580154418944,-7.318038463592529,0.030810069292783737,-7.322172164916992
9.2750244140625,9.364580154418944,-7.329009056091309,0.031119374558329586,-7.312601089477539
9.201395988464355,9.364580154418944,-7.306747436523437,0.03184923157095909,-7.301858901977539
9.219892501831055,9.364580154418944,-7.324258327484131,0.0319092757999897,-7.293785572052003
9.437346458435057,9.364580154418944,-7.305300235748291,0.03634960949420929,-7.3300414085388175
9.421986579895021,9.364580154418944,-7.3453402519226065,0.03592190891504288,-7.318118095397949
9.201925277709961,9.364580154418944,-7.379642009735107,0.03719356283545494,-7.4467992782592765
9.222119331359863,9.364580154418944,-7.331461429595947,0.03206365182995796,-7.359565734863281
9.234614372253418,9.364580154418944,-7.328360080718993,0.03132031485438347,-7.327666282653808
9.165879249572754,9.364580154418944,-7.31137466430664,0.032155945897102356,-7.339137077331544
9.152931213378906,9.364580154418944,-7.316885948181152,0.03267538174986839,-7.2958292961120605
9.178861618041992,9.364580154418944,-7.317298412322998,0.04130949452519417,-7.282097339630128
9.154195785522463,9.364580154418944,-7.297132968902589,0.0354204885661602,-7.244528770446777
9.230078697204588,9.364580154418944,-7.314969539642334,0.036083050072193146,-7.323235511779785
9.177915573120115,9.364580154418944,-7.2649168968200675,0.05440428480505943,-7.2252092361450195
9.08062744140625,9.364580154418944,-7.320325374603271,0.05772362649440765,-7.309670448303223
9.204474449157715,9.364580154418944,-7.313464641571045,0.0450291819870472,-7.359535694122314
9.127721786499023,9.364580154418944,-7.290042400360107,0.03620979189872742,-7.2621822357177725
9.11983394622803,9.364580154418944,-7.317147731781005,0.03407884016633034,-7.246923446655273
9.363051414489746,9.364580154418944,-7.348551273345947,0.041716773062944405,-7.382447719573975
9.443408966064451,9.364580154418944,-7.337978839874268,0.038458120077848434,-7.347119808197021
9.398306846618652,9.364580154418944,-7.376749515533446,0.037758737802505486,-7.387558460235595
9.247653007507324,9.364580154418944,-7.359638690948486,0.033625032752752304,-7.341341972351073
9.042995452880861,9.364580154418944,-7.347065448760985,0.031669676303863525,-7.343365192413329
9.17581558227539,9.364580154418944,-7.341364383697509,0.031460460275411606,-7.288393020629882
9.159459114074707,9.364580154418944,-7.321683883666992,0.03271155059337616,-7.357964038848879
9.320901870727539,9.364580154418944,-7.313591003417968,0.03426992893218994,-7.263357162475587
9.35211181640625,9.364580154418944,-7.321444511413574,0.0352909117937088,-7.313966274261474
9.321270942687987,9.364580154418944,-7.340475559234619,0.04460300132632256,-7.44731044769287
9.449487686157225,9.364580154418944,-7.307533264160157,0.03099110536277294,-7.288238525390626
9.286473274230957,9.364580154418944,-7.34417676925659,0.030421942472457882,-7.347777366638183
9.041756629943848,9.364580154418944,-7.332931041717529,0.03013499081134796,-7.292939662933349
9.142872810363768,9.364580154418944,-7.320018291473389,0.031499579548835754,-7.304416179656982
9.24606990814209,9.364580154418944,-7.31495189666748,0.03267990052700043,-7.29656982421875
9.278226852416992,9.364580154418944,-7.286392688751219,0.033013056963682175,-7.263838768005371
9.21468448638916,9.364580154418944,-7.321834087371825,0.034796133637428284,-7.358211994171143
9.143330574035645,9.364580154418944,-7.324042797088622,0.04599302262067794,-7.342931270599365
9.195873260498049,9.364580154418944,-7.315647602081299,0.03639855608344078,-7.335681438446047
9.19342041015625,9.364580154418944,-7.2958970069885245,0.03402508795261383,-7.294512271881103
9.15565586090088,9.364580154418944,-7.295912742614745,0.03343857824802399,-7.307923316955566
9.07430362701416,9.364580154418944,-7.3390374183654785,0.06244037672877312,-7.241212844848634
9.266260147094727,9.364580154418944,-7.32805061340332,0.05096418783068657,-7.304430007934569
9.425530433654783,9.364580154418944,-7.293867588043213,0.03650337085127831,-7.2958383560180655
9.388379096984863,9.364580154418944,-7.345204830169677,0.03999899700284004,-7.352421760559082
9.393603324890137,9.364580154418944,-7.360954761505128,0.03601564094424248,-7.3518500328063965
9.286545753479006,9.364580154418944,-7.345931053161621,0.031881555914878845,-7.3758153915405265
9.402039527893066,9.364580154418944,-7.340914249420166,0.029911203309893608,-7.349491119384765
9.328681945800781,9.364580154418944,-7.3424973487854,0.029479414224624637,-7.305112838745117
9.218552589416506,9.364580154418944,-7.333960056304932,0.02958616428077221,-7.333388328552246
9.394500732421875,9.364580154418944,-7.321837902069091,0.030117465183138847,-7.32322359085083
9.400126457214355,9.364580154418944,-7.318216323852539,0.030173245817422863,-7.272586822509765
9.300039291381838,9.364580154418944,-7.337970733642577,0.029541771858930588,-7.308851242065429
9.289469718933104,9.364580154418944,-7.3367342948913565,0.029870580881834034,-7.324049949645997
9.238990783691406,9.364580154418944,-7.327387809753419,0.03010436333715916,-7.350667476654051
9.295540809631348,9.364580154418944,-7.317794322967529,0.030743699520826336,-7.349597454071045
9.201433181762695,9.364580154418944,-7.307322978973389,0.031495485454797745,-7.323850631713867
9.17092227935791,9.364580154418944,-7.307861804962158,0.031834136694669724,-7.279589653015136
9.151053428649902,9.364580154418944,-7.307783603668211,0.03352179378271103,-7.279633045196533
9.308244705200195,9.364580154418944,-7.300022602081299,0.03395634889602661,-7.283812522888183
9.310848236083984,9.364580154418944,-7.284669399261474,0.03341621160507202,-7.253026008605957
9.256171226501465,9.364580154418944,-7.319550037384033,0.042587410658597946,-7.3911213874816895
9.226104736328125,9.364580154418944,-7.303843021392822,0.03394687920808792,-7.285740852355957
9.239629745483398,9.364580154418944,-7.30867862701416,0.03240032494068146,-7.282336711883546
9.292397499084473,9.364580154418944,-7.296284198760985,0.03229226917028427,-7.241206645965576
9.236282348632812,9.364580154418944,-7.289315223693847,0.03257632255554199,-7.223956108093261
9.254793167114256,9.364580154418944,-7.309568405151366,0.038762293756008155,-7.291147708892822
9.304064750671385,9.364580154418944,-7.307654380798339,0.03364353999495506,-7.322926521301269
9.424306869506836,9.364580154418944,-7.304327487945555,0.03273941203951836,-7.290400981903075
9.404633522033693,9.364580154418944,-7.357661247253419,0.03732401505112648,-7.356376647949218
9.435623168945312,9.364580154418944,-7.342057704925538,0.0339457131922245,-7.305868625640869
9.324698448181152,9.364580154418944,-7.361273765563965,0.032410334795713425,-7.3173227310180655
9.375049591064451,9.364580154418944,-7.348567008972168,0.03037016279995441,-7.338115692138672
9.47059631347656,9.364580154418944,-7.338006496429443,0.029552817344665527,-7.3948702812194815
9.451361656188963,9.364580154418944,-7.347200393676759,0.030092451721429825,-7.3890647888183585
9.46782112121582,9.364580154418944,-7.389541149139405,0.032933279871940606,-7.380924701690676
9.464764595031738,9.364580154418944,-7.429980754852296,0.03500356525182724,-7.398981094360351
9.436327934265137,9.364580154418944,-7.337262153625488,0.039696104824543,-7.304207801818847
9.41946220397949,9.364580154418944,-7.351722240447998,0.04070205986499786,-7.414908409118653
9.521007537841795,9.364580154418944,-7.353287696838379,0.03713240846991539,-7.410942077636719
9.451453208923342,9.364580154418944,-7.34854793548584,0.03764547035098076,-7.325879573822021
9.330751419067383,9.364580154418944,-7.368700981140136,0.03965437039732933,-7.355331897735595
9.348796844482418,9.364580154418944,-7.386287689208984,0.03375757858157158,-7.379660129547118
9.358194351196287,9.364580154418944,-7.339786052703857,0.030699025839567184,-7.29842233657837
9.194755554199217,9.364580154418944,-7.319599628448486,0.02953334338963032,-7.286963462829591
9.264041900634766,9.364580154418944,-7.3262853622436515,0.029687596485018727,-7.332688808441161
9.338082313537598,9.364580154418944,-7.319539546966552,0.029986368492245678,-7.3100948333740225
9.365330696105955,9.364580154418944,-7.318951606750488,0.03075546585023403,-7.34936761856079
9.393080711364746,9.364580154418944,-7.328435897827148,0.03033226542174816,-7.369957447052003
9.442770004272463,9.364580154418944,-7.326300621032714,0.030395979061722755,-7.345933914184569
9.313272476196287,9.364580154418944,-7.355669021606444,0.030057940632104877,-7.358980178833008
9.473365783691406,9.364580154418944,-7.35056686401367,0.030039621517062187,-7.348029613494874
9.418868064880371,9.364580154418944,-7.355189800262451,0.030583884567022324,-7.344943523406982
9.492881774902344,9.364580154418944,-7.36661434173584,0.031149161979556084,-7.365828037261962
9.565727233886719,9.364580154418944,-7.35853624343872,0.03625432401895523,-7.406712055206298
9.508684158325197,9.364580154418944,-7.3932671546936035,0.04050631448626518,-7.400880336761474
9.46746349334717,9.364580154418944,-7.5081210136413565,0.04940466210246086,-7.419625759124755
9.472597122192385,9.364580154418944,-7.377888202667235,0.04981701448559761,-7.433000087738037
9.48428440093994,9.364580154418944,-7.365668296813965,0.04553036764264106,-7.393288612365722
9.574317932128906,9.364580154418944,-7.448333263397216,0.044466212391853326,-7.47456407546997
9.476058006286621,9.364580154418944,-7.353850841522216,0.049282256513834,-7.292810916900634
9.300018310546877,9.364580154418944,-7.3220739364624015,0.04817333072423935,-7.348676681518554
9.33891487121582,9.364580154418944,-7.401642322540283,0.04043920338153839,-7.385617733001711
9.309940338134766,9.364580154418944,-7.342274188995361,0.03164368122816086,-7.356884956359862
9.436758041381838,9.364580154418944,-7.3215532302856445,0.029951322823762894,-7.303482532501219
9.391509056091309,9.364580154418944,-7.343074321746825,0.03058643080294132,-7.299722194671632
9.440943717956545,9.364580154418944,-7.340294361114503,0.03094997629523277,-7.35484504699707
9.437326431274414,9.364580154418944,-7.346608638763427,0.032363373786211014,-7.339974403381347
9.476036071777344,9.364580154418944,-7.379554748535155,0.032588548958301544,-7.346606731414795
9.3798770904541,9.364580154418944,-7.408152103424072,0.035277411341667175,-7.334143161773682
9.380393981933592,9.364580154418944,-7.3482842445373535,0.0350378043949604,-7.319485664367675
9.411585807800293,9.364580154418944,-7.35702085494995,0.03114769235253334,-7.3686275482177725
9.486088752746582,9.364580154418944,-7.356715679168701,0.029702287167310715,-7.362067699432373
9.34024143218994,9.364580154418944,-7.376614093780517,0.03173845261335373,-7.43876314163208
9.356788635253906,9.364580154418944,-7.359596252441406,0.030764522030949593,-7.356029033660888
9.284098625183104,9.364580154418944,-7.334837436676025,0.03007176704704761,-7.290854930877685
9.3248291015625,9.364580154418944,-7.322335720062256,0.02972675673663616,-7.358086585998534
9.373867988586424,9.364580154418944,-7.32410192489624,0.029387323185801503,-7.320669174194336
9.371706962585447,9.364580154418944,-7.321820735931396,0.0297467652708292,-7.386085033416749
9.352290153503418,9.364580154418944,-7.327183723449707,0.02935002371668816,-7.3887009620666495
9.457395553588867,9.364580154418944,-7.319526672363281,0.028801247477531437,-7.312201023101807
9.415538787841795,9.364580154418944,-7.335105419158935,0.029501223936676976,-7.313371181488037
9.42054843902588,9.364580154418944,-7.362473011016845,0.030339874327182766,-7.381922721862794
9.568147659301756,9.364580154418944,-7.3747615814208975,0.031781621277332306,-7.366893291473389
9.466688156127928,9.364580154418944,-7.340906143188477,0.0362631231546402,-7.327893257141113
9.516233444213869,9.364580154418944,-7.4650492668151855,0.040100697427988045,-7.470007896423341


==> data/single_task_inference_result/cheetah/cheetah_single_task_inference_trajectories/27.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.4747805297374725,5.532130241394042,-1.772883057594299,3.2790184020996094,-0.26407763361930847
0.9579073786735535,5.532130241394042,-3.913654088973999,0.3154478371143341,-0.39563155174255366
1.5652186870574951,5.532130241394042,-3.755967855453491,0.09166856855154035,-3.3729584217071533
2.033393144607544,5.532130241394042,-3.719482183456421,0.06863036751747131,-3.7711272239685054
2.5798256397247314,5.532130241394042,-3.7322738170623775,0.04895450547337532,-3.729311943054199
3.074352741241455,5.532130241394042,-3.7920854091644287,0.037452884018421166,-3.7809300422668457
3.5011940002441406,5.532130241394042,-3.805213928222656,0.037898007780313485,-3.791255474090576
4.111172199249268,5.532130241394042,-3.8376626968383785,0.03883842751383781,-3.893318891525269
4.4907755851745605,5.532130241394042,-3.859742164611816,0.045016899704933167,-3.8602774143218994
4.99681520462036,5.532130241394042,-3.4988670349121094,0.0480588786303997,-3.371706247329712
5.261834144592285,5.532130241394042,-3.597527027130127,0.05188961699604988,-3.716426372528076
5.387794971466064,5.532130241394042,-3.5924737453460693,0.041814308613538735,-3.6127779483795166
5.41173219680786,5.532130241394042,-3.7081942558288574,0.039873093366622925,-3.6885173320770255
5.42781639099121,5.532130241394042,-3.716810703277588,0.039179567247629166,-3.749572277069092
5.463597774505615,5.532130241394042,-3.775391101837158,0.04655185341835021,-3.7822546958923335
5.4312472343444815,5.532130241394042,-3.7530996799468994,0.03487468883395195,-3.7795479297637935
5.4374871253967285,5.532130241394042,-3.724407434463501,0.030376238748431202,-3.6660575866699214
5.48091459274292,5.532130241394042,-3.718016862869263,0.029544392600655556,-3.6824319362640385
5.43697452545166,5.532130241394042,-3.7048239707946777,0.02711104415357113,-3.6801784038543697
5.49635648727417,5.532130241394042,-3.7113742828369136,0.026785623282194138,-3.6916463375091553
5.476013660430908,5.532130241394042,-3.71779990196228,0.02779669128358364,-3.683162450790405
5.50747537612915,5.532130241394042,-3.7055327892303462,0.025578711181879044,-3.6756289005279537
5.44910192489624,5.532130241394042,-3.708107709884644,0.02480049803853035,-3.7149815559387207
5.5031585693359375,5.532130241394042,-3.7095589637756343,0.02581901289522648,-3.7073123455047607
5.533444881439209,5.532130241394042,-3.7072587013244633,0.02434493601322174,-3.674095869064331
5.4534912109375,5.532130241394042,-3.7093977928161617,0.0236438550055027,-3.7106750011444087
5.56352996826172,5.532130241394042,-3.7106726169586177,0.023203805088996887,-3.7263028621673584
5.53301239013672,5.532130241394042,-3.7141270637512207,0.02376716025173664,-3.719748020172119
5.451380729675293,5.532130241394042,-3.7148826122283936,0.022383993491530415,-3.7200009822845455
5.510762691497803,5.532130241394042,-3.719036340713501,0.022532783448696136,-3.7390565872192383
5.590778827667236,5.532130241394042,-3.7092461585998535,0.02331719547510147,-3.708887815475464
5.520861625671387,5.532130241394042,-3.7157037258148193,0.022600807249546048,-3.6773557662963863
5.443551063537598,5.532130241394042,-3.7093722820281982,0.02255304716527462,-3.693626642227173
5.476747989654541,5.532130241394042,-3.706201076507568,0.02397262305021286,-3.692126989364624
5.532834053039551,5.532130241394042,-3.7050828933715825,0.023386660963296887,-3.7017762660980225
5.5115323066711435,5.532130241394042,-3.710139513015747,0.02287744358181953,-3.719316244125366
5.513768196105957,5.532130241394042,-3.709353685379028,0.022391285747289658,-3.711233615875244
5.598798274993896,5.532130241394042,-3.709007501602173,0.023189598694443703,-3.72874927520752
5.57747459411621,5.532130241394042,-3.719560384750366,0.023010650649666783,-3.704235553741455
5.4978976249694815,5.532130241394042,-3.72135853767395,0.02317719534039497,-3.732189178466797
5.539668560028076,5.532130241394042,-3.723332405090332,0.024009590968489647,-3.6824753284454346
5.639881134033203,5.532130241394042,-3.722865581512451,0.02382330410182476,-3.7127935886383057
5.714275360107422,5.532130241394042,-3.7305064201354976,0.02405858971178532,-3.7045636177062984
5.467092037200928,5.532130241394042,-3.7143499851226807,0.026080779731273648,-3.685946226119995
5.34711503982544,5.532130241394042,-3.698413133621216,0.0269323643296957,-3.742990016937256
5.301739692687988,5.532130241394042,-3.682397127151489,0.02667381800711155,-3.66731333732605
5.300796985626221,5.532130241394042,-3.684390544891357,0.027779340744018555,-3.670021533966064
5.2677621841430655,5.532130241394042,-3.7238914966583248,0.027096789330244064,-3.732819557189941
5.430524826049805,5.532130241394042,-3.741412401199341,0.027692191302776337,-3.728162527084351
5.473991394042969,5.532130241394042,-3.748702526092529,0.0314798429608345,-3.7623236179351807
5.387647151947021,5.532130241394042,-3.7162184715271,0.03546015918254852,-3.6749422550201416
5.5498785972595215,5.532130241394042,-3.741744756698608,0.03421232849359512,-3.7493712902069087
5.579412460327148,5.532130241394042,-3.7333385944366455,0.02979839779436588,-3.7043132781982417
5.397910118103027,5.532130241394042,-3.726664304733276,0.025570815429091454,-3.729372501373291
5.177728652954102,5.532130241394042,-3.7210409641265865,0.023379886522889137,-3.6843879222869873
4.885799407958984,5.532130241394042,-3.7187516689300537,0.02593747340142727,-3.7153091430664062
5.139744281768799,5.532130241394042,-3.714970111846924,0.025310810655355453,-3.7017219066619873
5.4293928146362305,5.532130241394042,-3.7357470989227295,0.028233779594302177,-3.7665309906005855
5.5686984062194815,5.532130241394042,-3.748587846755981,0.030214933678507805,-3.7399981021881104
5.6053571701049805,5.532130241394042,-3.643054246902466,0.029364701360464096,-3.5712323188781734
5.653117179870605,5.532130241394042,-3.781961917877197,0.033218082040548325,-3.844395399093628
5.664646148681641,5.532130241394042,-3.835673093795776,0.035942889750003815,-3.821890592575073
5.64627981185913,5.532130241394042,-3.8704788684844966,0.033858682960271835,-3.8181645870208736
5.6266117095947275,5.532130241394042,-3.7426931858062735,0.033143870532512665,-3.7918541431427
5.624747753143311,5.532130241394042,-3.757144927978516,0.02933386340737343,-3.794723510742188
5.729631423950195,5.532130241394042,-3.861902475357056,0.03169369325041771,-3.852537155151367
5.6394243240356445,5.532130241394042,-3.6928091049194336,0.03260491043329239,-3.705986499786377
5.577623367309569,5.532130241394042,-3.698031902313232,0.03022783063352108,-3.699473142623901
5.4437036514282235,5.532130241394042,-3.7308542728424072,0.027576910331845284,-3.724977016448975
5.560511589050293,5.532130241394042,-3.735441446304321,0.02849789708852768,-3.7375771999359126
5.7227911949157715,5.532130241394042,-3.7258489131927486,0.02602336928248405,-3.75837516784668
5.662521362304688,5.532130241394042,-3.7252945899963374,0.02522595040500164,-3.7446603775024414
5.542073249816895,5.532130241394042,-3.709086179733276,0.026023605838418007,-3.71174955368042
5.532120704650879,5.532130241394042,-3.7014133930206294,0.029064485803246495,-3.7132709026336665
5.525686264038086,5.532130241394042,-3.7151730060577393,0.02582785487174988,-3.733999490737915
5.526309490203857,5.532130241394042,-3.710710287094116,0.025068398565053936,-3.7524733543396
5.618102550506592,5.532130241394042,-3.7155277729034415,0.02284913696348667,-3.6784348487854
5.665042877197266,5.532130241394042,-3.719759225845337,0.022418901324272156,-3.7142081260681152
5.3626251220703125,5.532130241394042,-3.707477331161499,0.024274185299873352,-3.713092565536499
5.3645100593566895,5.532130241394042,-3.7009751796722408,0.02518546395003796,-3.710059881210327
5.239565849304199,5.532130241394042,-3.697172164916992,0.026160163804888725,-3.68049955368042
5.283416748046875,5.532130241394042,-3.708626508712769,0.02646196261048317,-3.650111436843872
5.32652711868286,5.532130241394042,-3.74210786819458,0.027876917272806168,-3.7562887668609615
5.362717151641846,5.532130241394042,-3.7542145252227774,0.029536010697484016,-3.750168800354004
5.437195301055908,5.532130241394042,-3.7391521930694576,0.02943572960793972,-3.6839303970336914
5.4205002784729,5.532130241394042,-3.7565529346466064,0.038001596927642815,-3.6706836223602286
5.4320921897888175,5.532130241394042,-3.7669398784637447,0.03522864356637001,-3.7686476707458496
5.416983604431152,5.532130241394042,-3.720831632614136,0.03243483975529671,-3.685382127761841
5.47025442123413,5.532130241394042,-3.723348379135132,0.03272012248635292,-3.681972980499268
5.544633388519287,5.532130241394042,-3.720638036727905,0.03075367584824562,-3.767298698425293
5.480979919433594,5.532130241394042,-3.739450931549072,0.029323542490601536,-3.7015981674194336
5.467294216156006,5.532130241394042,-3.716882705688477,0.025345979258418083,-3.7185797691345215
5.376947402954102,5.532130241394042,-3.717540264129639,0.02445481903851032,-3.7255916595458975
5.253166675567626,5.532130241394042,-3.72030520439148,0.023795686662197117,-3.737049818038941
5.246732711791992,5.532130241394042,-3.7219326496124263,0.024487122893333435,-3.7178714275360103
5.304487228393555,5.532130241394042,-3.7239961624145512,0.02682216465473175,-3.732065916061401
5.367834091186523,5.532130241394042,-3.73026704788208,0.027725102379918095,-3.7125070095062256
5.314555644989014,5.532130241394042,-3.7454235553741455,0.028963468968868252,-3.7542295455932617
5.388575553894042,5.532130241394042,-3.815188646316528,0.045298799872398376,-3.828568935394287
5.445354461669922,5.532130241394042,-3.730259418487549,0.0334610752761364,-3.79037880897522
5.547491550445557,5.532130241394042,-3.736988306045532,0.03458058461546898,-3.7706561088562007
5.597017288208008,5.532130241394042,-3.760862350463867,0.033520881086587906,-3.8160490989685054
5.727297306060791,5.532130241394042,-3.7721681594848633,0.02954363822937012,-3.8316142559051514
5.648603916168213,5.532130241394042,-3.802225112915039,0.03209451213479042,-3.825439453125
5.524125099182129,5.532130241394042,-3.8350155353546143,0.033217281103134155,-3.816608905792236
5.423576354980469,5.532130241394042,-3.742035627365112,0.02836338058114052,-3.7763612270355216
5.318114757537842,5.532130241394042,-3.698774576187134,0.027826132252812386,-3.6833572387695312
5.450766086578369,5.532130241394042,-3.687086820602417,0.02676706574857235,-3.689844846725464
5.596543312072754,5.532130241394042,-3.710862398147583,0.024745674803853035,-3.696735143661499
5.5601067543029785,5.532130241394042,-3.714314222335816,0.02517651952803135,-3.750021934509277
5.478528499603272,5.532130241394042,-3.7270877361297607,0.026194177567958832,-3.7506594657897945
5.461913585662842,5.532130241394042,-3.712636232376098,0.02669590711593628,-3.70185923576355
5.340458393096924,5.532130241394042,-3.709858655929565,0.024739356711506844,-3.6980597972869873
5.4918832778930655,5.532130241394042,-3.721824407577514,0.023758163675665852,-3.7406711578369136
5.360776424407959,5.532130241394042,-3.7150394916534415,0.023964885622262955,-3.714688062667847
5.142231464385985,5.532130241394042,-3.714416027069092,0.024243276566267014,-3.7251710891723633
5.229320526123047,5.532130241394042,-3.711767435073853,0.02522550523281097,-3.7428696155548096
5.30345582962036,5.532130241394042,-3.749603033065796,0.02977555803954601,-3.780826091766357
5.49459171295166,5.532130241394042,-3.736636877059937,0.02791287750005722,-3.741400718688965
5.490729808807373,5.532130241394042,-3.744547128677368,0.03046470135450363,-3.731897592544556
5.435685157775879,5.532130241394042,-3.696543455123901,0.03191079571843147,-3.6845538616180415
5.42856502532959,5.532130241394042,-3.723469495773315,0.03090458363294601,-3.6773297786712646
5.431088447570801,5.532130241394042,-3.707476854324341,0.027702307328581807,-3.7266790866851807
5.560045242309569,5.532130241394042,-3.7110006809234615,0.024755358695983887,-3.7080020904541016
5.57257604598999,5.532130241394042,-3.7214870452880855,0.02611228823661804,-3.716904878616333
5.5443267822265625,5.532130241394042,-3.7382295131683354,0.027203265577554703,-3.772196769714355
5.505412101745605,5.532130241394042,-3.7382435798645015,0.025502441450953484,-3.6941897869110103
5.660003662109375,5.532130241394042,-3.7247571945190425,0.024487504735589027,-3.7624592781066895
5.711435317993164,5.532130241394042,-3.7268211841583248,0.024096660315990448,-3.7128274440765376
5.489458084106444,5.532130241394042,-3.715363740921021,0.026434840634465218,-3.725653886795044
5.519732475280762,5.532130241394042,-3.656805276870728,0.02446056343615055,-3.650031805038452
5.428532600402832,5.532130241394042,-3.6648154258728023,0.025835024192929268,-3.6668908596038814
5.385472297668457,5.532130241394042,-3.6773860454559326,0.026532046496868134,-3.641602277755737
5.317892551422119,5.532130241394042,-3.7068254947662354,0.025824800133705136,-3.6785087585449214
5.4373698234558105,5.532130241394042,-3.720382213592529,0.02498128451406956,-3.7673661708831783
5.404476642608643,5.532130241394042,-3.718184947967529,0.026009047403931614,-3.692203044891357
5.430964946746825,5.532130241394042,-3.7150490283966064,0.02698416076600552,-3.751164674758911
5.298135757446289,5.532130241394042,-3.7169597148895264,0.030128533020615578,-3.655518770217896
5.222005367279053,5.532130241394042,-3.7135260105133057,0.029836416244506836,-3.699563503265381
5.361921787261962,5.532130241394042,-3.715812921524048,0.027592767030000687,-3.7571740150451665
5.354983806610107,5.532130241394042,-3.7176678180694576,0.02802243083715439,-3.76254677772522
5.327074527740479,5.532130241394042,-3.7312602996826167,0.027302978560328484,-3.71688723564148
5.4655561447143555,5.532130241394042,-3.763864994049072,0.03639849275350571,-3.758480310440064
5.619926929473877,5.532130241394042,-3.7946465015411377,0.031323954463005066,-3.8162474632263184
5.480631351470947,5.532130241394042,-3.750649690628052,0.03362386301159859,-3.725152492523193
5.405050754547119,5.532130241394042,-3.7014865875244145,0.028435273095965385,-3.7035067081451416
5.511727333068848,5.532130241394042,-3.686407804489136,0.026658590883016583,-3.690122127532959
5.488428592681885,5.532130241394042,-3.6909451484680176,0.024771932512521744,-3.703911542892456
5.449662685394287,5.532130241394042,-3.710028648376465,0.02310037985444069,-3.720794677734375
5.406904697418213,5.532130241394042,-3.713956117630005,0.0235331654548645,-3.673131942749024
5.39249324798584,5.532130241394042,-3.718950986862183,0.025421109050512317,-3.726199388504028
5.427712440490723,5.532130241394042,-3.720392942428589,0.024606460705399517,-3.742341279983521
5.2840304374694815,5.532130241394042,-3.7165226936340328,0.025866109877824783,-3.703689813613892
5.149664402008057,5.532130241394042,-3.715456485748291,0.025668038055300713,-3.689009428024292
5.4363317489624015,5.532130241394042,-3.703437089920044,0.029997689649462696,-3.72089147567749
5.4416937828063965,5.532130241394042,-3.7060935497283936,0.02784770168364048,-3.68593955039978
5.30870485305786,5.532130241394042,-3.720558643341064,0.026617132127285004,-3.7381742000579834
5.347407341003418,5.532130241394042,-3.736120223999024,0.032291948795318604,-3.7652063369750977
5.351232051849365,5.532130241394042,-3.7343914508819585,0.03134938329458237,-3.700547695159912
5.492321968078612,5.532130241394042,-3.721370935440064,0.02687664143741131,-3.72562313079834
5.49893856048584,5.532130241394042,-3.733432054519653,0.028584467247128487,-3.7171826362609854
5.37126350402832,5.532130241394042,-3.7171678543090816,0.03223340958356857,-3.730225324630737
5.184586524963378,5.532130241394042,-3.7109298706054688,0.028577884659171104,-3.7515163421630855
5.325403690338135,5.532130241394042,-3.708165884017944,0.0269729383289814,-3.653864860534668
5.339861869812012,5.532130241394042,-3.7249474525451665,0.026215238496661183,-3.7459561824798575
5.265761375427246,5.532130241394042,-3.729361295700073,0.027233654633164402,-3.7318227291107178
5.386525630950928,5.532130241394042,-3.7499430179595943,0.02818308211863041,-3.7456684112548824
5.62469482421875,5.532130241394042,-3.7493593692779537,0.030026754364371296,-3.701850175857544
5.698702812194824,5.532130241394042,-3.7596805095672607,0.03455524519085884,-3.746695280075073
5.7583088874816895,5.532130241394042,-3.7752044200897217,0.03426101803779602,-3.8438174724578857
5.777456760406494,5.532130241394042,-3.8818955421447754,0.04694007709622383,-3.8861160278320312
5.834475994110107,5.532130241394042,-3.9491279125213614,0.04309896379709244,-3.988931894302368
5.593013286590576,5.532130241394042,-3.699786901473999,0.03309633210301399,-3.6705601215362553
5.308413028717041,5.532130241394042,-3.7153127193450928,0.028524952009320256,-3.728979587554932
5.3814311027526855,5.532130241394042,-3.677037954330444,0.029322123154997826,-3.6734836101531982
5.369162082672119,5.532130241394042,-3.7062668800354,0.02990757301449776,-3.6581823825836177
5.375523567199707,5.532130241394042,-3.7211174964904794,0.026696518063545227,-3.6969146728515625
5.449282169342041,5.532130241394042,-3.737322807312012,0.02734355628490448,-3.739557266235352
5.472586154937744,5.532130241394042,-3.784456491470337,0.035346370190382004,-3.7710106372833248
5.632565975189209,5.532130241394042,-3.7181458473205566,0.03127695992588997,-3.7060699462890634
5.678318977355957,5.532130241394042,-3.705319166183472,0.033842653036117554,-3.6283333301544185
5.588514804840088,5.532130241394042,-3.7475972175598145,0.029939884319901463,-3.7288119792938232
5.534537315368652,5.532130241394042,-3.727717638015747,0.029063280671834946,-3.705157518386841
5.431876182556152,5.532130241394042,-3.6997096538543697,0.0271834135055542,-3.6919913291931152
5.403564929962158,5.532130241394042,-3.7119519710540767,0.026903830468654633,-3.710059404373169
5.189741611480713,5.532130241394042,-3.708384513854981,0.0254321713000536,-3.745049953460693
5.2613444328308105,5.532130241394042,-3.7147636413574214,0.024315815418958664,-3.7154343128204346
5.517351150512695,5.532130241394042,-3.727872610092163,0.02636322751641273,-3.733332395553589
5.618691444396973,5.532130241394042,-3.735963344573975,0.02764683589339256,-3.736116647720337
5.62648344039917,5.532130241394042,-3.735034227371216,0.027586925774812695,-3.711947202682495
5.700614929199219,5.532130241394042,-3.8540575504302974,0.03709934279322624,-3.8687338829040527
5.817151546478272,5.532130241394042,-3.86765456199646,0.036496080458164215,-3.9137115478515625
5.701622009277344,5.532130241394042,-3.6519157886505127,0.0314033068716526,-3.641961336135864
5.549306869506836,5.532130241394042,-3.6768953800201416,0.030060578137636185,-3.660430192947388
5.518237590789794,5.532130241394042,-3.6950633525848393,0.02767043001949787,-3.721104383468628
5.543768405914307,5.532130241394042,-3.7139928340911865,0.027659449726343155,-3.7112872600555415
5.6236186027526855,5.532130241394042,-3.7048802375793457,0.026407692581415176,-3.7084848880767822
5.632387161254883,5.532130241394042,-3.733597040176392,0.024385854601860046,-3.7232162952423096
5.577736377716064,5.532130241394042,-3.74444317817688,0.024678567424416546,-3.748535394668579
5.61346435546875,5.532130241394042,-3.7816975116729736,0.02641352266073227,-3.8019735813140874


==> data/single_task_inference_result/cheetah/cheetah_single_task_inference_trajectories/28.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.407446414232254,6.97334098815918,-1.772883057594299,3.2790184020996094,-0.19822043180465695
0.6445315480232239,6.97334098815918,-5.051221370697021,0.4901609420776367,0.6886065006256104
0.9721459150314333,6.97334098815918,-5.168959140777588,0.08694031089544296,-5.010725498199463
1.4707171916961668,6.97334098815918,-5.074523448944092,0.06040199473500252,-5.053219795227051
1.865075707435608,6.97334098815918,-5.071521282196045,0.045703839510679245,-5.210362434387207
2.479034662246704,6.97334098815918,-5.118000030517577,0.03648623824119568,-5.141014099121094
3.052319288253784,6.97334098815918,-5.114330291748047,0.03652379289269447,-5.089142799377441
3.60591459274292,6.97334098815918,-5.1105942726135245,0.03665972501039505,-5.101177692413329
4.225856781005859,6.97334098815918,-5.108767509460449,0.03701558336615562,-5.042316913604736
4.760036945343018,6.97334098815918,-5.112104415893555,0.03756406158208847,-5.088489532470703
5.286104202270508,6.97334098815918,-5.1205010414123535,0.039267957210540765,-5.088882446289063
5.739672183990479,6.97334098815918,-4.929109573364258,0.045788761228322976,-4.977227210998535
6.342486381530762,6.97334098815918,-4.975314617156982,0.06968307495117188,-4.9231486320495605
6.5411529541015625,6.97334098815918,-4.889927387237549,0.04739641770720482,-4.834568977355957
6.5003390312194815,6.97334098815918,-4.898910045623779,0.05255843698978424,-4.802757740020752
6.606269359588623,6.97334098815918,-5.286662101745605,0.09149962663650511,-5.267999649047852
6.888065338134766,6.97334098815918,-5.170098304748535,0.033935725688934326,-5.1685571670532235
6.77149486541748,6.97334098815918,-4.985538005828857,0.03466698154807091,-4.979597568511962
6.751222610473633,6.97334098815918,-5.157705783843993,0.041142459958791726,-5.179640769958496
6.931036472320557,6.97334098815918,-5.1126837730407715,0.031738590449094765,-5.0819411277771
6.916575908660889,6.97334098815918,-5.072108745574951,0.029447780922055244,-5.016448020935059
6.94571590423584,6.97334098815918,-5.065406322479248,0.026306312531232837,-5.036528587341309
6.86313009262085,6.97334098815918,-5.075886249542236,0.029954435303807255,-5.026923656463623
6.872175216674805,6.97334098815918,-5.064626216888428,0.030439659953117367,-5.070629119873047
6.9216885566711435,6.97334098815918,-5.064783096313477,0.026054995134472847,-5.074150085449219
6.853923320770264,6.97334098815918,-5.063943386077881,0.025685600936412808,-5.089665412902832
6.905069828033447,6.97334098815918,-5.068465709686279,0.02552768774330616,-5.071116924285889
7.049473762512207,6.97334098815918,-5.060516834259033,0.028003765270113945,-5.091582775115967
6.998523712158203,6.97334098815918,-5.0789408683776855,0.02804087102413177,-5.064504146575928
6.8792572021484375,6.97334098815918,-5.077449321746825,0.025893766433000565,-5.076803207397461
6.574234485626221,6.97334098815918,-5.073770999908447,0.026332674548029896,-5.062510013580321
6.850286006927489,6.97334098815918,-5.072326183319092,0.02667568065226078,-5.13185977935791
7.04085636138916,6.97334098815918,-5.0865983963012695,0.026179617270827293,-5.072279453277588
6.886096954345703,6.97334098815918,-5.0945329666137695,0.027323953807353973,-5.070813179016112
6.838314056396484,6.97334098815918,-5.094662666320801,0.025762688368558884,-5.077532768249512
6.933600425720215,6.97334098815918,-5.047574520111084,0.02848384343087673,-5.071177005767822
6.969116687774657,6.97334098815918,-5.05104923248291,0.026285158470273014,-5.04759645462036
6.976700305938721,6.97334098815918,-5.065755367279053,0.025183493271470066,-5.064555168151856
6.961026668548584,6.97334098815918,-5.066928386688232,0.026092994958162308,-5.025076866149902
6.758357048034668,6.97334098815918,-5.0661301612854,0.02502909116446972,-5.080552577972412
6.951339244842528,6.97334098815918,-5.071927547454834,0.02443259209394455,-5.072754859924316
6.9968061447143555,6.97334098815918,-5.071151256561279,0.024269040673971176,-5.081784725189209
6.967421054840088,6.97334098815918,-5.073956489562988,0.024281103163957596,-5.095890522003174
6.899947166442871,6.97334098815918,-5.078752040863037,0.024445241317152977,-5.098019123077393
6.945127010345458,6.97334098815918,-5.065861701965332,0.025402551516890522,-5.100330352783203
6.865701675415039,6.97334098815918,-5.065082550048828,0.02389920502901077,-5.0271830558776855
6.9108519554138175,6.97334098815918,-5.07003927230835,0.023898743093013763,-5.060590744018555
7.041619300842285,6.97334098815918,-5.06520414352417,0.02482568845152855,-5.111398696899414
7.033167839050293,6.97334098815918,-5.078200817108153,0.026472564786672592,-5.082540988922119
6.976807594299316,6.97334098815918,-5.095143795013428,0.025759164243936535,-5.052786350250244
7.005066394805908,6.97334098815918,-5.091492176055908,0.026426024734973907,-5.089166641235352
6.842103481292725,6.97334098815918,-5.090381145477295,0.02643039263784885,-5.088326930999756
6.9487996101379395,6.97334098815918,-5.081350803375244,0.02540159411728382,-5.035272598266602
7.011397361755371,6.97334098815918,-5.07392120361328,0.02422386407852173,-5.101963996887207
6.8761205673217765,6.97334098815918,-5.073095798492432,0.024295920506119728,-5.094525337219238
6.863612651824951,6.97334098815918,-5.071712970733643,0.02497826516628265,-5.099991321563721
6.911838531494141,6.97334098815918,-5.069780826568604,0.02592257596552372,-5.095308780670166
6.839388370513916,6.97334098815918,-5.065590858459473,0.025171890854835514,-5.0367650985717765
6.87281608581543,6.97334098815918,-5.071395397186279,0.025492150336503983,-5.071605682373047
6.824504375457764,6.97334098815918,-5.061645030975342,0.02909798733890057,-5.028550148010254
6.693687438964844,6.97334098815918,-5.066820621490479,0.027027461677789688,-5.08689546585083
6.733697891235352,6.97334098815918,-5.081915855407715,0.02694717422127724,-5.048698425292969
6.922963619232178,6.97334098815918,-5.071634292602539,0.02894590049982071,-5.076669216156006
6.804530143737793,6.97334098815918,-5.071632862091064,0.028922494500875476,-5.005285739898682
6.822013378143311,6.97334098815918,-5.090121746063232,0.02767953090369701,-5.047821044921875
6.960604190826416,6.97334098815918,-5.072916030883789,0.03073203191161156,-5.093825817108153
6.965189933776856,6.97334098815918,-5.060303688049316,0.02814582735300064,-5.063182353973389
6.839760780334473,6.97334098815918,-5.06446409225464,0.0250688660889864,-5.049820423126221
6.903204441070557,6.97334098815918,-5.066662311553955,0.026499230414628983,-5.092511653900146
6.905197143554688,6.97334098815918,-5.065676689147949,0.025477755814790726,-5.11469268798828
6.728553771972656,6.97334098815918,-5.067234039306641,0.024579793214797974,-5.075961112976073
6.764321804046631,6.97334098815918,-5.077907562255859,0.025616707280278202,-5.063313961029053
6.826750755310059,6.97334098815918,-5.077413082122803,0.0283054243773222,-5.108093738555908
6.806649208068848,6.97334098815918,-5.064990043640137,0.027152715250849724,-5.0511794090271
6.993943691253662,6.97334098815918,-5.084481716156006,0.02749229781329632,-5.096835613250732
6.999107360839844,6.97334098815918,-5.132395267486572,0.03662029281258583,-5.167704105377196
7.07490873336792,6.97334098815918,-5.092542171478272,0.031926367431879044,-5.126901149749756
7.054063320159912,6.97334098815918,-5.133195400238037,0.02946770004928112,-5.095200061798096
6.967238426208496,6.97334098815918,-5.163386821746825,0.029450884088873863,-5.105397701263428
6.918540954589844,6.97334098815918,-5.112896442413329,0.026375506073236465,-5.074657440185546
6.880951881408691,6.97334098815918,-5.079777240753174,0.027083568274974823,-5.01033592224121
6.994789600372314,6.97334098815918,-5.065541744232178,0.025643913075327877,-5.1144418716430655
6.946884632110596,6.97334098815918,-5.071971893310546,0.024627296254038807,-5.091536045074463
6.947132110595703,6.97334098815918,-5.066265106201172,0.023944923654198647,-5.067740440368652
6.957556247711182,6.97334098815918,-5.065933704376221,0.024184029549360275,-5.066048622131348
7.007444381713867,6.97334098815918,-5.062805652618408,0.024275695905089375,-5.059424877166748
6.984520912170409,6.97334098815918,-5.06682825088501,0.02449885569512844,-5.0596885681152335
6.980466365814209,6.97334098815918,-5.067713260650635,0.02457154355943203,-5.0684828758239755
7.080467224121094,6.97334098815918,-5.073181629180908,0.02456658706068993,-5.086282253265381
7.207623004913329,6.97334098815918,-5.082253932952881,0.025346964597702023,-5.065727710723877
7.040703296661377,6.97334098815918,-5.080371379852295,0.028310837224125866,-5.036930084228516
6.799034595489502,6.97334098815918,-5.073083877563477,0.030076829716563225,-5.042406558990479
6.898334980010985,6.97334098815918,-5.069263935089111,0.030615372583270073,-5.066083908081056
6.897822856903076,6.97334098815918,-5.051453113555908,0.028073247522115707,-5.1007094383239755
6.825525283813477,6.97334098815918,-5.06980562210083,0.025870125740766525,-5.047397136688232
6.925377368927002,6.97334098815918,-5.072683811187744,0.026109784841537476,-5.0560617446899405
7.076642990112305,6.97334098815918,-5.047647953033447,0.028303219005465508,-5.033437252044678
6.906711101531982,6.97334098815918,-5.06895923614502,0.02824290096759796,-5.051239013671875
6.946787357330321,6.97334098815918,-5.045608043670654,0.026115594431757927,-5.039830684661865
6.867021560668944,6.97334098815918,-5.034643650054932,0.02617044560611248,-5.0164780616760245
6.779821872711182,6.97334098815918,-5.05011510848999,0.02537223882973194,-5.0225791931152335
6.863103866577148,6.97334098815918,-5.072507381439209,0.02582948096096516,-5.126349449157715
6.904754638671875,6.97334098815918,-5.060712337493896,0.026325097307562828,-5.06633186340332
6.960040092468262,6.97334098815918,-5.0651841163635245,0.02650622650980949,-5.103284358978272
6.792151927947998,6.97334098815918,-5.081010341644287,0.030683638527989388,-5.028144359588623
6.788418769836426,6.97334098815918,-5.05999231338501,0.027566589415073395,-5.045349597930908
6.970813751220703,6.97334098815918,-5.072100639343262,0.026394441723823547,-5.056410789489745
6.991410732269287,6.97334098815918,-5.074494361877441,0.025862298905849457,-5.072718143463135
6.9929046630859375,6.97334098815918,-5.0768494606018075,0.024430658668279648,-5.124460220336913
6.9901251792907715,6.97334098815918,-5.106004238128662,0.027599917724728584,-5.114208698272705
6.840602874755859,6.97334098815918,-5.090722560882568,0.025514136999845505,-5.08629322052002
6.718346118927002,6.97334098815918,-5.084335803985596,0.02453314885497093,-5.090156078338623
6.8687920570373535,6.97334098815918,-5.0836310386657715,0.025650676339864727,-5.09669017791748
6.979228973388672,6.97334098815918,-5.067915439605713,0.02586253546178341,-5.086765766143799
6.903079986572266,6.97334098815918,-5.08306360244751,0.026631109416484833,-5.054583549499512
7.027822017669678,6.97334098815918,-5.0670127868652335,0.026126710698008537,-5.085575103759766
7.08050537109375,6.97334098815918,-5.06997537612915,0.02691168896853924,-5.069699764251709
6.8824381828308105,6.97334098815918,-5.1064438819885245,0.026510151103138924,-5.111916065216064
6.958840847015381,6.97334098815918,-5.0727829933166495,0.025594687089324,-5.055092334747314
7.0040106773376465,6.97334098815918,-5.051818370819092,0.025525392964482307,-5.0648956298828125
6.920647621154785,6.97334098815918,-5.06181526184082,0.02476524002850056,-5.0862765312194815
6.789841651916504,6.97334098815918,-5.075536727905273,0.02451743744313717,-5.102730751037598
6.881026744842528,6.97334098815918,-5.074016571044922,0.025462452322244644,-5.07234525680542
6.858154773712158,6.97334098815918,-5.073034286499024,0.02532333508133888,-5.061653614044189
6.801019668579102,6.97334098815918,-5.077739715576172,0.025997057557106015,-5.0375728607177725
6.806349277496338,6.97334098815918,-5.082808971405028,0.027179032564163208,-5.078365802764893
6.869064807891846,6.97334098815918,-5.06671667098999,0.029163099825382233,-5.097290992736816
6.9496164321899405,6.97334098815918,-5.0565361976623535,0.0275848675519228,-5.05085563659668
7.088855743408203,6.97334098815918,-5.063386917114258,0.029417859390378,-5.066972255706787
6.994388103485107,6.97334098815918,-5.099818706512451,0.03231428936123848,-5.101204395294189
7.090259075164794,6.97334098815918,-5.068718910217285,0.029327554628252983,-5.06776237487793
6.967298030853272,6.97334098815918,-5.054058074951172,0.028543196618556976,-5.055945873260497
6.776798725128174,6.97334098815918,-5.044219493865967,0.02684369869530201,-5.060336112976073
6.79866600036621,6.97334098815918,-5.061392307281494,0.026845740154385567,-5.029083251953125
6.827083587646484,6.97334098815918,-5.063380241394042,0.02662645094096661,-5.003873348236084
7.163919925689696,6.97334098815918,-5.076129913330078,0.02652016468346119,-5.0653228759765625
7.154922962188721,6.97334098815918,-5.0689520835876465,0.03166668489575386,-5.1132988929748535
6.951651096343993,6.97334098815918,-5.1425414085388175,0.03902623429894447,-5.0731306076049805
6.8497138023376465,6.97334098815918,-5.041885852813721,0.03271222859621048,-5.043515682220458
6.771645069122314,6.97334098815918,-5.020841121673584,0.031079135835170742,-5.032194137573241
6.74011754989624,6.97334098815918,-5.043047428131104,0.029825748875737194,-5.002988815307617
6.843475818634033,6.97334098815918,-5.0760498046875,0.027313673868775368,-5.103939056396484
6.779863357543944,6.97334098815918,-5.056441307067871,0.027590371668338772,-5.061537265777588
6.886148929595947,6.97334098815918,-5.088259696960449,0.02821081317961216,-5.065546989440918
6.9341821670532235,6.97334098815918,-5.08165168762207,0.03517429530620575,-5.015345573425293
6.85725975036621,6.97334098815918,-5.061553478240967,0.03219219297170639,-5.040202617645264
6.79317045211792,6.97334098815918,-5.066876888275146,0.02899280376732349,-5.052090644836426
6.725050449371338,6.97334098815918,-5.06514835357666,0.028020707890391346,-5.007512569427489
6.765496730804443,6.97334098815918,-5.080450534820557,0.0272978488355875,-5.067302703857422
6.853475093841553,6.97334098815918,-5.072602272033691,0.027783194556832317,-5.113163948059082
6.89427661895752,6.97334098815918,-5.072096347808838,0.028745057061314583,-5.1161723136901855
6.9139952659606925,6.97334098815918,-5.062294006347656,0.03433091193437576,-5.048163890838623
7.028256893157959,6.97334098815918,-5.087585926055908,0.03500678390264511,-5.130733966827393
6.931653022766112,6.97334098815918,-5.0976409912109375,0.03200738504528999,-5.117423057556152
6.846597194671631,6.97334098815918,-5.069272518157959,0.027479445561766624,-5.0720791816711435
6.759206771850586,6.97334098815918,-5.063004016876221,0.02522939629852772,-5.083131790161133
6.831319332122803,6.97334098815918,-5.075567722320557,0.026024436578154564,-5.063482761383057
6.838089466094971,6.97334098815918,-5.075302600860596,0.026701604947447777,-5.067969799041748
6.826643943786621,6.97334098815918,-5.068645000457764,0.027159325778484344,-4.997319221496582
6.923243045806885,6.97334098815918,-5.069501399993896,0.028695112094283104,-5.044679164886475
7.0475473403930655,6.97334098815918,-5.126769065856934,0.036017246544361115,-5.1553940773010245
6.969444751739502,6.97334098815918,-5.093857288360596,0.0325784906744957,-5.115278244018555
6.90496826171875,6.97334098815918,-5.070170402526856,0.02812880836427212,-5.100574016571045
6.825594902038574,6.97334098815918,-5.0552659034729,0.026085345074534416,-5.032772064208984
6.842572212219238,6.97334098815918,-5.063901424407959,0.025529859587550163,-5.073795795440674
6.814825534820557,6.97334098815918,-5.079860210418701,0.02562054991722107,-5.06571626663208
6.8561339378356925,6.97334098815918,-5.076166152954102,0.02660096064209938,-5.087053298950195
6.866428852081299,6.97334098815918,-5.051280975341797,0.02715928852558136,-5.010425567626953
6.865475654602051,6.97334098815918,-5.074508666992188,0.03560386225581169,-5.123548030853272
6.957201480865479,6.97334098815918,-5.063130855560304,0.03449470177292824,-5.089441776275635
6.956507682800293,6.97334098815918,-5.10655403137207,0.0335259810090065,-5.14118766784668
6.933979511260985,6.97334098815918,-5.0652403831481925,0.028434317559003826,-5.066798686981201
6.822929382324219,6.97334098815918,-5.059798717498779,0.025497905910015103,-5.046048641204834
7.029571533203125,6.97334098815918,-5.059864521026611,0.02525678090751171,-5.09694766998291
7.03437042236328,6.97334098815918,-5.062488079071045,0.02471556887030601,-5.069499969482422
6.8346800804138175,6.97334098815918,-5.07809591293335,0.02465614303946495,-5.070850372314453
6.890666007995605,6.97334098815918,-5.073686122894287,0.024843065068125725,-5.070253849029541
6.9665727615356445,6.97334098815918,-5.055835247039794,0.026171354576945305,-5.0900630950927725
6.880213260650635,6.97334098815918,-5.064650058746338,0.02488210052251816,-5.086336612701416
6.834489345550537,6.97334098815918,-5.066323757171631,0.024355122819542885,-5.078946590423584
6.889297008514404,6.97334098815918,-5.0649099349975595,0.02580783702433109,-5.0707035064697275
6.895932674407959,6.97334098815918,-5.065922737121582,0.025684094056487083,-4.994379997253418
7.069711208343506,6.97334098815918,-5.0665245056152335,0.02589191310107708,-5.101683616638184
7.050894737243652,6.97334098815918,-5.079586982727051,0.03319453448057175,-5.069694519042969
7.03968620300293,6.97334098815918,-5.113033771514893,0.031604934483766556,-5.112974166870117
6.960339546203612,6.97334098815918,-5.144148826599121,0.03010261990129948,-5.1095476150512695
6.9429779052734375,6.97334098815918,-5.0972228050231925,0.028861477971076965,-5.061182498931885
6.856350421905518,6.97334098815918,-5.07692813873291,0.027198854833841324,-5.07139778137207
6.794980049133301,6.97334098815918,-5.0681700706481925,0.025937436148524284,-5.078740119934082
6.871457099914551,6.97334098815918,-5.078205585479736,0.025464996695518494,-5.031343936920166
6.988858699798584,6.97334098815918,-5.063018321990967,0.025968587026000023,-5.07262659072876
7.052945137023926,6.97334098815918,-5.077906131744385,0.027033196762204167,-5.096636772155762
6.838837146759033,6.97334098815918,-5.097621440887451,0.029023367911577225,-5.088801383972168
6.91796875,6.97334098815918,-5.071275234222412,0.02701037749648094,-5.063938617706299
6.856564998626709,6.97334098815918,-5.05663537979126,0.0255337618291378,-5.0433030128479
6.588873863220215,6.97334098815918,-5.068419933319092,0.025284809991717335,-5.117515563964844
6.682398796081543,6.97334098815918,-5.075659275054932,0.026223765686154366,-5.072268009185791
6.798047542572021,6.97334098815918,-5.087371349334717,0.02875133603811264,-5.1080636978149405
6.842765808105469,6.97334098815918,-5.0634751319885245,0.028257787227630612,-5.063378334045409
6.902661323547363,6.97334098815918,-5.091611385345458,0.02966460771858692,-5.111759662628174


==> data/single_task_inference_result/cheetah/cheetah_single_task_inference_trajectories/29.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.4629341065883637,5.723669528961182,-1.772883057594299,3.2790184020996094,0.40700230002403254
0.9548214077949525,5.723669528961182,-4.079764366149902,0.32876071333885193,-7.210093975067138
1.4740580320358276,5.723669528961182,-3.948552370071411,0.08995234966278076,-4.304607391357422
1.9964091777801516,5.723669528961182,-3.895373582839966,0.06708388775587082,-3.9759790897369376
2.61299729347229,5.723669528961182,-3.9062650203704834,0.04832263290882111,-3.926803350448608
3.1198105812072754,5.723669528961182,-3.9643380641937256,0.0370979867875576,-3.9956526756286626
3.7160787582397456,5.723669528961182,-3.9742577075958248,0.03752104192972183,-3.9409229755401607
4.226541042327881,5.723669528961182,-3.993884325027466,0.03809487074613571,-4.064566612243652
4.7628984451293945,5.723669528961182,-4.004228591918944,0.04368031769990921,-4.001334190368652
5.230180740356444,5.723669528961182,-3.7006578445434566,0.04408236220479012,-3.7086017131805415
5.406238555908203,5.723669528961182,-3.7824778556823726,0.04456821829080582,-3.756568193435669
5.560451984405518,5.723669528961182,-3.820324182510376,0.04449174925684929,-3.8628244400024414
5.59190797805786,5.723669528961182,-3.841348886489868,0.04172793403267861,-3.8982632160186768
5.5470099449157715,5.723669528961182,-3.9151458740234375,0.0425892286002636,-3.9402568340301514
5.566243648529053,5.723669528961182,-3.990854978561401,0.04847327247262001,-3.9969093799591056
5.6357197761535645,5.723669528961182,-3.8994622230529785,0.031466808170080185,-3.90006685256958
5.6510682106018075,5.723669528961182,-3.9198384284973136,0.03177361935377121,-3.9379045963287354
5.633111000061035,5.723669528961182,-3.895829916000366,0.03111210465431213,-3.87357234954834
5.766530990600586,5.723669528961182,-3.9086251258850098,0.03329331800341606,-3.88425087928772
5.900866985321045,5.723669528961182,-3.9204506874084473,0.031203906983137127,-3.9384477138519287
5.789777278900146,5.723669528961182,-3.940108060836792,0.029421281069517132,-3.9146571159362793
5.7701144218444815,5.723669528961182,-3.935656070709229,0.029011161997914314,-3.937793970108032
5.802182674407959,5.723669528961182,-3.9029033184051514,0.028780413791537285,-3.892478227615357
5.768898010253905,5.723669528961182,-3.923787832260132,0.0291496142745018,-3.91261887550354
5.785693645477295,5.723669528961182,-3.9239475727081294,0.029476750642061237,-3.9030578136444087
5.783388614654541,5.723669528961182,-3.923928737640381,0.02760093845427036,-3.9274728298187256
5.818662166595458,5.723669528961182,-3.917604684829712,0.027563808485865593,-3.9000718593597408
5.668251037597656,5.723669528961182,-3.91550087928772,0.028335066512227055,-3.8531332015991206
5.756339073181152,5.723669528961182,-3.920230627059937,0.026956986635923386,-3.907735109329224
5.678140163421631,5.723669528961182,-3.9082896709442134,0.025169262662529945,-3.896173477172852
5.736778259277344,5.723669528961182,-3.897519111633301,0.02383730746805668,-3.8706686496734615
5.716561317443848,5.723669528961182,-3.900078296661377,0.023222224786877632,-3.9081578254699703
5.640979766845703,5.723669528961182,-3.8991208076477046,0.02286134846508503,-3.915025949478149
5.533014297485352,5.723669528961182,-3.902300119400024,0.022534556686878204,-3.9445614814758305
5.5793209075927725,5.723669528961182,-3.8989868164062496,0.023526398465037342,-3.910154104232788
5.674064159393311,5.723669528961182,-3.903079271316528,0.024516431614756584,-3.8614137172698975
5.626528263092041,5.723669528961182,-3.8976471424102783,0.02548554539680481,-3.8769810199737544
5.527874946594238,5.723669528961182,-3.8923285007476807,0.026235647499561306,-3.9724087715148926
5.543871402740479,5.723669528961182,-3.886775970458984,0.028723483905196186,-3.9101841449737544
5.675369739532472,5.723669528961182,-3.8970758914947514,0.027297334745526317,-3.8712213039398193
5.659646034240723,5.723669528961182,-3.896483898162842,0.026476142928004265,-3.8854370117187504
5.642488479614258,5.723669528961182,-3.8867661952972408,0.026548823341727257,-3.86040997505188
5.6912455558776855,5.723669528961182,-3.898924589157104,0.030340084806084633,-3.888319253921509
5.5472426414489755,5.723669528961182,-3.8913073539733887,0.02830119989812374,-3.896492958068848
5.5450849533081055,5.723669528961182,-3.894606351852417,0.025374367833137512,-3.877542495727539
5.513113021850586,5.723669528961182,-3.895621061325073,0.02651601657271385,-3.8774476051330566
5.5206284523010245,5.723669528961182,-3.906160116195679,0.026363844051957127,-3.9009311199188232
5.451662063598633,5.723669528961182,-3.9121298789978023,0.02735098823904991,-3.840544462203979
5.5254411697387695,5.723669528961182,-3.9325001239776607,0.03236285597085953,-3.9402792453765865
5.577004909515381,5.723669528961182,-3.922834634780884,0.030708836391568184,-3.9048714637756343
5.646684646606444,5.723669528961182,-3.9460463523864746,0.03705580532550812,-3.952257633209229
5.7812843322753915,5.723669528961182,-3.94408130645752,0.039547991007566445,-3.963002443313599
5.687002658843993,5.723669528961182,-3.9680147171020503,0.03306930139660835,-3.9779436588287354
5.725149631500244,5.723669528961182,-3.897302627563477,0.02814080938696861,-3.912002086639404
5.473884582519531,5.723669528961182,-3.8841173648834233,0.024919934570789337,-3.877622842788696
5.388816356658936,5.723669528961182,-3.8994686603546143,0.023542677983641624,-3.888408660888672
5.483554840087891,5.723669528961182,-3.915740728378296,0.024426016956567764,-3.9569604396820073
5.846294879913329,5.723669528961182,-3.9196839332580566,0.026202885434031487,-3.948085308074951
5.77436113357544,5.723669528961182,-3.920643568038941,0.02908223681151867,-3.940862417221069
5.688278198242188,5.723669528961182,-3.8503549098968506,0.0320124514400959,-3.826725006103516
5.742144584655762,5.723669528961182,-3.912341117858887,0.03051285073161125,-3.945481538772583
5.713311195373535,5.723669528961182,-3.887060642242432,0.026496021077036858,-3.9104611873626713
5.778469085693359,5.723669528961182,-3.902734518051147,0.023793525993824005,-3.912331581115722
5.849484920501709,5.723669528961182,-3.9074895381927486,0.023238619789481163,-3.9173984527587886
5.742422103881836,5.723669528961182,-3.924097776412964,0.025759223848581318,-3.925964832305908
5.687396049499512,5.723669528961182,-3.8850336074829106,0.024707160890102383,-3.854945182800293
5.563424587249756,5.723669528961182,-3.89837908744812,0.025490952655673027,-3.9427633285522465
5.478185653686523,5.723669528961182,-3.8843352794647217,0.025566529482603077,-3.8801522254943848
5.595101356506348,5.723669528961182,-3.905087471008301,0.025010157376527783,-3.9147882461547847
5.613903522491455,5.723669528961182,-3.9030907154083248,0.025529969483613968,-3.899768114089966
5.532031536102295,5.723669528961182,-3.9018867015838623,0.02649533934891224,-3.890551805496216
5.5240793228149405,5.723669528961182,-3.923105478286743,0.034443628042936325,-3.9404079914093018
5.528382778167725,5.723669528961182,-3.899450063705444,0.030583702027797696,-3.9255535602569585
5.634982585906982,5.723669528961182,-3.9037036895751953,0.028143633157014847,-3.905980348587036
5.6139678955078125,5.723669528961182,-3.9035661220550537,0.0282983873039484,-3.8754270076751705
5.6065874099731445,5.723669528961182,-3.912733316421509,0.033722877502441406,-3.9570028781890874
5.580188274383545,5.723669528961182,-3.8969318866729736,0.03227260708808899,-3.926463842391968
5.628092288970947,5.723669528961182,-3.8872203826904297,0.028731634840369225,-3.8898296356201167
5.5778560638427725,5.723669528961182,-3.885794878005981,0.02696391008794308,-3.838706970214844
5.608867645263672,5.723669528961182,-3.905381917953491,0.030304443091154095,-3.8769845962524414
5.811878204345703,5.723669528961182,-3.8927483558654794,0.02914680726826191,-3.898626804351807
5.9850759506225595,5.723669528961182,-3.91804575920105,0.03211762011051177,-3.935166835784912
5.93004322052002,5.723669528961182,-3.9394052028656006,0.032236386090517044,-3.940898895263672
5.8224191665649405,5.723669528961182,-3.99889612197876,0.04067306593060493,-3.962149858474731
5.726230144500732,5.723669528961182,-3.894329309463501,0.03395620360970497,-3.84595775604248
5.630255222320557,5.723669528961182,-3.905161142349243,0.028123565018177032,-3.8746414184570312
5.542656421661377,5.723669528961182,-3.8852286338806152,0.028690405189991,-3.850499153137207
5.503429412841797,5.723669528961182,-3.880215883255005,0.026058727875351902,-3.8391625881195064
5.706979274749756,5.723669528961182,-3.9030790328979488,0.02511726506054401,-3.8539204597473136
5.700011253356934,5.723669528961182,-3.899858713150024,0.025147458538413048,-3.908040761947632
5.639796733856201,5.723669528961182,-3.884651899337769,0.025093132629990578,-3.9096217155456543
5.594214916229248,5.723669528961182,-3.9002871513366695,0.02765982411801815,-3.9532155990600586
5.505866527557373,5.723669528961182,-3.891402006149292,0.027050966396927837,-3.8960227966308594
5.552685737609863,5.723669528961182,-3.897305011749268,0.02460036054253578,-3.9272592067718506
5.6654181480407715,5.723669528961182,-3.8990533351898193,0.026115352287888527,-3.925506353378296
5.776891708374024,5.723669528961182,-3.8976004123687744,0.027402494102716442,-3.890937328338623
5.77179718017578,5.723669528961182,-3.8893706798553462,0.029064901173114777,-3.923958778381348
5.840487480163574,5.723669528961182,-3.955312728881836,0.030311793088912964,-3.9093868732452393
5.868102550506592,5.723669528961182,-3.9815061092376713,0.029966378584504128,-4.0094828605651855
5.876017093658447,5.723669528961182,-4.033951282501221,0.032044537365436554,-4.042743682861328
5.867438316345215,5.723669528961182,-3.899160385131836,0.03318886086344719,-3.873754978179932
5.953587532043457,5.723669528961182,-3.8872649669647217,0.03385775536298752,-3.9560933113098145
5.919004917144775,5.723669528961182,-3.8770918846130367,0.03188052400946617,-3.8352205753326416
5.646056652069092,5.723669528961182,-3.8837311267852783,0.031227953732013702,-3.855147838592529
5.648880958557129,5.723669528961182,-3.864667654037476,0.028222929686307907,-3.859463691711426
5.839893341064453,5.723669528961182,-3.840675354003906,0.028633221983909607,-3.88689923286438
5.7269835472106925,5.723669528961182,-3.863560676574707,0.03024511970579624,-3.822462797164917
5.580033779144287,5.723669528961182,-3.869006395339966,0.02433685213327408,-3.869774580001831
5.508676052093506,5.723669528961182,-3.8719432353973384,0.02461642399430275,-3.822201013565064
5.716855049133301,5.723669528961182,-3.875865936279297,0.02581258863210678,-3.8745193481445312
6.007373332977295,5.723669528961182,-3.8946712017059326,0.02398597821593285,-3.85238528251648
6.023206233978272,5.723669528961182,-3.8850350379943848,0.023258358240127563,-3.8894250392913814
5.9111127853393555,5.723669528961182,-3.785465478897095,0.03860212489962578,-3.751855850219727
5.9610209465026855,5.723669528961182,-3.8417041301727295,0.03682682663202286,-3.872582912445068
5.825970649719238,5.723669528961182,-3.8851463794708248,0.03527134656906128,-3.869007349014282
5.776535987854004,5.723669528961182,-3.92608904838562,0.03424236550927162,-3.913540363311768
5.684893608093262,5.723669528961182,-3.9285171031951904,0.02897977828979492,-3.889933824539185
5.6053314208984375,5.723669528961182,-3.9231240749359126,0.02950891852378845,-3.892402648925781
5.470295429229736,5.723669528961182,-3.8823270797729488,0.026763765141367912,-3.835538148880005
5.510698318481444,5.723669528961182,-3.8998720645904545,0.02484627068042755,-3.876376152038574
5.634911060333252,5.723669528961182,-3.9090359210968018,0.025812476873397827,-3.919034719467163
5.648966312408447,5.723669528961182,-3.8976643085479736,0.02672244980931282,-3.8883824348449703
5.716496944427489,5.723669528961182,-3.891571044921875,0.02819229662418365,-3.8352222442626953
5.672723770141602,5.723669528961182,-3.9494922161102286,0.0342877060174942,-3.8936262130737296
5.679817676544189,5.723669528961182,-3.883687257766724,0.02748337015509605,-3.9273803234100337
5.618808746337891,5.723669528961182,-3.885986566543579,0.024465054273605343,-3.893714904785156
5.608346939086913,5.723669528961182,-3.8913533687591553,0.02362010069191456,-3.8951575756073
5.405793190002441,5.723669528961182,-3.8920860290527344,0.02382492274045944,-3.900498867034912
5.3229966163635245,5.723669528961182,-3.8918197154998775,0.024929746985435482,-3.9032468795776367
5.44959020614624,5.723669528961182,-3.9057047367095943,0.026341740041971207,-3.886370658874512
5.489198684692383,5.723669528961182,-3.9110569953918457,0.028076320886611935,-3.908148765563965
5.5935277938842765,5.723669528961182,-3.929488658905029,0.028688641265034676,-3.9617428779602046
5.6413116455078125,5.723669528961182,-3.96078896522522,0.050596319139003754,-3.9724030494689937
5.627065181732178,5.723669528961182,-3.9476718902587886,0.03736285865306854,-3.9815435409545894
5.739483833312988,5.723669528961182,-3.940563440322876,0.03603999316692352,-3.870464324951172
5.705346584320068,5.723669528961182,-3.9210808277130127,0.03149855881929397,-3.9598228931427
5.558314323425293,5.723669528961182,-3.884154796600342,0.02728569321334362,-3.8423376083374015
5.514868259429932,5.723669528961182,-3.889612674713135,0.02421182580292225,-3.859509944915771
5.601932048797608,5.723669528961182,-3.9053909778594966,0.025341328233480453,-3.91273045539856
5.6625962257385245,5.723669528961182,-3.9013302326202393,0.025128740817308422,-3.878339529037476
5.689301013946533,5.723669528961182,-3.900416135787964,0.026282306760549545,-3.8892107009887695
5.713417053222656,5.723669528961182,-3.898993730545044,0.03142450749874115,-3.89656138420105
5.585278034210205,5.723669528961182,-3.902877569198608,0.028567222878336903,-3.908202409744263
5.546095848083496,5.723669528961182,-3.888903379440308,0.025555565953254696,-3.875242710113525
5.559332370758057,5.723669528961182,-3.893107652664185,0.024674907326698303,-3.9078202247619624
5.552365303039551,5.723669528961182,-3.9045138359069824,0.02522669546306133,-3.918456077575684
5.64478588104248,5.723669528961182,-3.90593695640564,0.026667485013604164,-3.9321789741516113
5.733745574951172,5.723669528961182,-3.908969163894653,0.03051065467298031,-3.894295454025269
5.587703227996825,5.723669528961182,-3.9191632270812984,0.031993620097637177,-3.9540309906005855
5.549867153167725,5.723669528961182,-3.9004039764404297,0.026866812258958817,-3.9040937423706046
5.521609306335449,5.723669528961182,-3.9020164012908936,0.025798214599490166,-3.927764892578125
5.58936643600464,5.723669528961182,-3.9081027507781982,0.02567019872367382,-3.935082674026489
5.556901931762695,5.723669528961182,-3.9041125774383536,0.02668179385364056,-3.878525257110596
5.421103477478027,5.723669528961182,-3.9017913341522217,0.028714507818222042,-3.8883984088897705
5.424299240112305,5.723669528961182,-3.9065339565277095,0.03168638050556183,-3.956477165222168
5.694916725158691,5.723669528961182,-3.9213607311248775,0.029907187446951863,-3.9591014385223384
5.884354114532472,5.723669528961182,-3.9170744419097905,0.02918759174644947,-3.8823642730712886
5.903181552886962,5.723669528961182,-3.8958139419555664,0.030300447717309,-3.8823969364166255
6.027003765106201,5.723669528961182,-4.059353351593018,0.044168155640363686,-4.081104278564453
6.12287712097168,5.723669528961182,-4.0968852043151855,0.0444001592695713,-4.148009777069092
6.024632453918457,5.723669528961182,-3.8029043674468994,0.031188420951366425,-3.7974245548248287
5.733279705047608,5.723669528961182,-3.863020181655884,0.03175010159611701,-3.848790645599365
5.5274763107299805,5.723669528961182,-3.830776453018189,0.03224822506308556,-3.8445308208465576
5.45988130569458,5.723669528961182,-3.899284601211548,0.03231371194124222,-3.8931837081909175
5.481326103210449,5.723669528961182,-3.86387038230896,0.02975531853735447,-3.8647639751434326
5.468554496765137,5.723669528961182,-3.9096751213073726,0.02720889449119568,-3.867799043655396
5.509493827819824,5.723669528961182,-3.9271645545959473,0.02792260050773621,-3.958919763565064
5.619924068450928,5.723669528961182,-3.937684774398804,0.03122465498745441,-3.971602439880371
5.931014060974121,5.723669528961182,-3.8588266372680655,0.036532580852508545,-3.906448125839233
6.023486614227295,5.723669528961182,-3.901876449584961,0.038524001836776726,-3.925891876220703
5.880722522735596,5.723669528961182,-3.9253740310668954,0.04031670093536377,-3.96100640296936
5.540741920471192,5.723669528961182,-3.90153431892395,0.039107974618673325,-3.883888959884644
5.350049018859863,5.723669528961182,-3.83700442314148,0.031572964042425156,-3.868983268737793
5.368640899658203,5.723669528961182,-3.8706557750701904,0.03187498822808266,-3.8694136142730713
5.360440731048584,5.723669528961182,-3.893298864364624,0.029287420213222504,-3.8905863761901855
5.5359272956848145,5.723669528961182,-3.9363067150115967,0.028865886852145195,-3.945900678634644
5.686081409454346,5.723669528961182,-3.9740834236145015,0.03170974180102348,-3.947388648986816
5.612332344055176,5.723669528961182,-3.9435784816741934,0.04560906067490578,-3.978905200958252
5.59381628036499,5.723669528961182,-3.930197954177856,0.035533398389816284,-3.945375204086304
5.612878799438477,5.723669528961182,-3.876372575759888,0.030263541266322132,-3.8967573642730713
5.549303054809569,5.723669528961182,-3.886976718902588,0.027205711230635643,-3.881483554840088
5.558424949645996,5.723669528961182,-3.9015352725982666,0.02583501674234867,-3.902818918228149
5.476414203643799,5.723669528961182,-3.9032220840454097,0.02980685979127884,-3.9403705596923833
5.430522441864014,5.723669528961182,-3.9107816219329834,0.027976004406809807,-3.899113416671753
5.5412397384643555,5.723669528961182,-3.91538405418396,0.027855051681399345,-3.902664184570313
5.564047813415527,5.723669528961182,-3.9286170005798335,0.030524827539920807,-3.905375242233276
5.569927692413329,5.723669528961182,-3.9098412990570073,0.02934994734823704,-3.877139091491699
5.452178001403809,5.723669528961182,-3.856066942214966,0.054520759731531136,-3.9238994121551514
5.517796039581299,5.723669528961182,-3.9385364055633536,0.03660615161061287,-3.958906173706055
5.647122859954834,5.723669528961182,-3.917739391326904,0.031181238591670987,-3.947501659393311
5.623456001281737,5.723669528961182,-3.931811571121216,0.02964233048260212,-3.901291847229004
5.646247863769531,5.723669528961182,-3.880362272262573,0.028637114912271496,-3.8731315135955806
5.6595964431762695,5.723669528961182,-3.894245624542236,0.031795840710401535,-3.866480588912964
5.603719234466553,5.723669528961182,-3.913231372833252,0.03339724242687225,-3.8876223564147945
5.641039848327637,5.723669528961182,-3.9055221080780025,0.030945314094424248,-3.8865046501159672
5.870942115783691,5.723669528961182,-3.896004438400269,0.028859447687864304,-3.856058835983276
5.794956684112549,5.723669528961182,-3.896462440490722,0.03055677190423012,-3.9005906581878658
5.620645523071289,5.723669528961182,-3.9069895744323726,0.02755652368068695,-3.9059226512908936
5.547811508178711,5.723669528961182,-3.8949182033538814,0.02779745310544968,-3.915347576141357
5.473385810852051,5.723669528961182,-3.876895666122437,0.027541231364011765,-3.827352285385132


==> data/single_task_inference_result/cheetah/cheetah_single_task_inference_trajectories/3.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.1573880165815353,4.3249497413635245,-1.772883057594299,3.2790184020996094,1.0503238439559937
-0.06593009829521179,4.3249497413635245,-2.930741548538208,0.2590583264827728,1.6980515718460083
0.004646155517548323,4.3249497413635245,-2.5679948329925537,0.101808562874794,-2.487098932266236
0.5676229596138,4.3249497413635245,-2.571609735488892,0.07784543931484222,-2.5938963890075684
1.0178805589675903,4.3249497413635245,-2.558237314224243,0.0519588477909565,-2.6951630115509038
1.6909966468811035,4.3249497413635245,-2.673836231231689,0.040029313415288925,-2.704970836639404
2.3794596195220947,4.3249497413635245,-2.6840870380401607,0.04007953777909279,-2.6545515060424805
2.8316752910614014,4.3249497413635245,-2.681678771972656,0.040391456335783005,-2.694767951965332
3.2457749843597408,4.3249497413635245,-2.6961505413055415,0.04093622043728829,-2.642516613006592
3.888362884521484,4.3249497413635245,-2.6749088764190674,0.0427904687821865,-2.7093722820281982
4.074494361877441,4.3249497413635245,-2.4346210956573486,0.03610232472419738,-2.4121084213256836
4.104888439178467,4.3249497413635245,-2.4907729625701904,0.04042103514075279,-2.546591758728028
4.1817588806152335,4.3249497413635245,-2.6091597080230713,0.04398312419652938,-2.5675237178802486
4.237087249755859,4.3249497413635245,-2.5908873081207275,0.047422200441360474,-2.588266134262085
4.08269739151001,4.3249497413635245,-2.6378135681152344,0.038780707865953445,-2.5556464195251465
4.079380512237549,4.3249497413635245,-2.6363492012023926,0.035195037722587585,-2.643136501312256
4.2098236083984375,4.3249497413635245,-2.595653295516968,0.03085722029209137,-2.589617252349853
4.437905311584473,4.3249497413635245,-2.604722738265991,0.02835945039987564,-2.6449294090271
4.488311290740967,4.3249497413635245,-2.5947101116180415,0.028894793242216114,-2.557881116867065
4.46519947052002,4.3249497413635245,-2.6775832176208496,0.03532027080655097,-2.7239246368408203
4.425821781158447,4.3249497413635245,-2.714545726776123,0.04078859463334084,-2.659811019897461
4.245832443237305,4.3249497413635245,-2.627297401428222,0.037590086460113525,-2.6606552600860596
4.3000473976135245,4.3249497413635245,-2.5975887775421143,0.026340441778302193,-2.6330549716949463
4.33130407333374,4.3249497413635245,-2.5643584728240967,0.02614235132932663,-2.5610506534576416
4.175429344177246,4.3249497413635245,-2.5777425765991206,0.02431680634617805,-2.547795534133911
4.110936641693115,4.3249497413635245,-2.5890777111053462,0.022799203172326088,-2.56217885017395
4.323314189910889,4.3249497413635245,-2.5803251266479488,0.02420606464147568,-2.5844199657440186
4.265749454498291,4.3249497413635245,-2.5881869792938232,0.023233633488416672,-2.581181287765503
4.260947227478027,4.3249497413635245,-2.588993787765503,0.022136475890874863,-2.597523927688598
4.329281330108643,4.3249497413635245,-2.5761194229125977,0.02683550864458084,-2.613141059875488
4.46713924407959,4.3249497413635245,-2.588896512985229,0.027790620923042297,-2.578242063522339
4.431113243103027,4.3249497413635245,-2.573943853378296,0.022273020818829536,-2.570053577423096
4.408259391784668,4.3249497413635245,-2.6314141750335693,0.026399174705147743,-2.6286890506744385
4.679788112640381,4.3249497413635245,-2.6098763942718506,0.02936950512230396,-2.653886079788208
4.49577522277832,4.3249497413635245,-2.5121641159057617,0.029439596459269524,-2.5089528560638428
4.42719841003418,4.3249497413635245,-2.6025428771972656,0.027638334780931473,-2.62233829498291
4.436851978302002,4.3249497413635245,-2.5959792137146,0.02622939832508564,-2.6227617263793945
4.341856002807617,4.3249497413635245,-2.6289017200469966,0.030430864542722705,-2.659698724746704
4.385461807250977,4.3249497413635245,-2.6151206493377686,0.03127124160528183,-2.6320273876190186
4.320075035095215,4.3249497413635245,-2.5869457721710205,0.026828277856111526,-2.560921192169189
4.363007545471192,4.3249497413635245,-2.588005304336548,0.02486130967736244,-2.610312461853028
4.308642387390137,4.3249497413635245,-2.592808961868286,0.024007180705666546,-2.6052870750427246
4.212754726409912,4.3249497413635245,-2.587352514266968,0.022450171411037445,-2.5686028003692623
4.225845336914063,4.3249497413635245,-2.5858671665191646,0.022859973832964897,-2.5760457515716553
4.232862949371338,4.3249497413635245,-2.5828185081481934,0.022896507754921917,-2.5782675743103027
4.2594313621521,4.3249497413635245,-2.582994222640991,0.02359594777226448,-2.567178010940552
4.308366298675537,4.3249497413635245,-2.583706855773926,0.024631207808852196,-2.5933463573455806
4.23607873916626,4.3249497413635245,-2.585141181945801,0.02636191993951797,-2.5984578132629395
4.236107349395752,4.3249497413635245,-2.575441598892212,0.02424000017344952,-2.5805726051330566
4.228047847747803,4.3249497413635245,-2.57146430015564,0.024458738043904305,-2.521269559860229
4.329010009765625,4.3249497413635245,-2.578890562057495,0.024285091087222096,-2.5630602836608887
4.508289337158203,4.3249497413635245,-2.578335762023926,0.023790653795003888,-2.6724498271942134
4.404498100280762,4.3249497413635245,-2.592041254043579,0.02636830136179924,-2.6137678623199463
4.310329914093018,4.3249497413635245,-2.601161241531372,0.027079934254288677,-2.600303649902344
4.195728778839111,4.3249497413635245,-2.551632881164551,0.024292955175042152,-2.519376277923584
4.124812602996825,4.3249497413635245,-2.561177492141724,0.02480056881904602,-2.5349159240722656
4.1414666175842285,4.3249497413635245,-2.5657074451446533,0.02581491321325302,-2.5797982215881348
4.128499507904053,4.3249497413635245,-2.5855462551116943,0.02526993490755558,-2.548671007156372
4.236120700836182,4.3249497413635245,-2.5936641693115234,0.026678722351789474,-2.579489231109619
4.302994251251221,4.3249497413635245,-2.5830206871032715,0.028637148439884182,-2.5609426498413086
4.364275932312012,4.3249497413635245,-2.5904252529144287,0.0333072766661644,-2.5921702384948726
4.24610471725464,4.3249497413635245,-2.61786150932312,0.02895483188331127,-2.5850350856781006
4.218732357025146,4.3249497413635245,-2.5886030197143555,0.02601850591599941,-2.575271844863892
4.252206325531006,4.3249497413635245,-2.575364589691162,0.02391470223665237,-2.5522797107696533
4.1861534118652335,4.3249497413635245,-2.582277774810791,0.023715928196907043,-2.5471227169036865
4.33173942565918,4.3249497413635245,-2.5829236507415767,0.02410140074789524,-2.5655112266540527
4.392595291137695,4.3249497413635245,-2.5892279148101807,0.027616722509264943,-2.597611427307129
4.387697219848633,4.3249497413635245,-2.599274158477783,0.025746146216988564,-2.6152760982513428
4.375811576843262,4.3249497413635245,-2.6246912479400635,0.025820115581154823,-2.6141510009765625
4.305615425109863,4.3249497413635245,-2.6325278282165527,0.028809282928705212,-2.611121416091919
4.260373115539551,4.3249497413635245,-2.6035048961639404,0.024524014443159103,-2.594856739044189
4.272833824157715,4.3249497413635245,-2.5875563621521,0.02430493012070656,-2.579357862472534
4.270448207855225,4.3249497413635245,-2.5849561691284175,0.023280493915081024,-2.591296672821045
4.24159574508667,4.3249497413635245,-2.581565618515014,0.02285526506602764,-2.5736365318298335
4.137661933898926,4.3249497413635245,-2.580078601837158,0.02339363656938076,-2.558889865875244
4.121726512908936,4.3249497413635245,-2.564573287963867,0.026117051020264626,-2.5877606868743896
4.1486406326293945,4.3249497413635245,-2.57328462600708,0.025942830368876457,-2.5321712493896484
4.188382625579834,4.3249497413635245,-2.5836870670318604,0.026806496083736416,-2.648989677429199
4.155025482177734,4.3249497413635245,-2.590252161026001,0.02757153287529945,-2.54437518119812
4.202669143676758,4.3249497413635245,-2.6218016147613525,0.034457866102457047,-2.5962934494018555
4.1423845291137695,4.3249497413635245,-2.5965263843536377,0.033368516713380814,-2.5918815135955806
4.073060512542725,4.3249497413635245,-2.602196931838989,0.031607042998075485,-2.605981111526489
4.25246000289917,4.3249497413635245,-2.5843846797943115,0.029252247884869572,-2.6307947635650635
4.415895462036133,4.3249497413635245,-2.596226930618286,0.02954764105379581,-2.604601621627808
4.38355016708374,4.3249497413635245,-2.5853111743927,0.027349593117833138,-2.6143360137939453
4.305320739746094,4.3249497413635245,-2.612569093704224,0.028933364897966385,-2.659604787826538
4.2527379989624015,4.3249497413635245,-2.5879251956939697,0.027980519458651543,-2.59091591835022
4.315323829650879,4.3249497413635245,-2.5738961696624756,0.024732373654842377,-2.5809950828552246
4.236618518829346,4.3249497413635245,-2.5834119319915767,0.02334253676235676,-2.5853891372680664
4.191088199615479,4.3249497413635245,-2.5806179046630855,0.022046905010938644,-2.558875560760498
4.217051029205321,4.3249497413635245,-2.5762948989868164,0.022679274901747704,-2.601675510406494
4.239048480987549,4.3249497413635245,-2.583414316177368,0.0249400082975626,-2.5912234783172607
4.221978187561035,4.3249497413635245,-2.5830986499786377,0.02479115687310696,-2.5906758308410645
4.232205390930176,4.3249497413635245,-2.5794823169708248,0.027808926999568936,-2.5495133399963374
4.293729782104492,4.3249497413635245,-2.590555429458618,0.0297156535089016,-2.553652286529541
4.42729949951172,4.3249497413635245,-2.598405599594116,0.029848363250494003,-2.6011416912078857
4.40290355682373,4.3249497413635245,-2.612008810043335,0.026543758809566494,-2.6229426860809326
4.2725749015808105,4.3249497413635245,-2.592075824737549,0.02728922665119171,-2.559447765350342
4.1650609970092765,4.3249497413635245,-2.58400821685791,0.02502709813416004,-2.5592358112335205
4.103621006011962,4.3249497413635245,-2.5659213066101074,0.02476678229868412,-2.505591869354248
4.30742645263672,4.3249497413635245,-2.577889442443848,0.025227634236216545,-2.576556205749512
4.411287784576416,4.3249497413635245,-2.583773374557495,0.02443566173315048,-2.5691823959350586
4.33940315246582,4.3249497413635245,-2.597994804382324,0.023785788565874096,-2.5639755725860596
4.212043762207031,4.3249497413635245,-2.5886542797088623,0.02776291966438293,-2.5525383949279785
4.3140869140625,4.3249497413635245,-2.5745670795440674,0.026451976969838142,-2.608194589614868
4.305066108703612,4.3249497413635245,-2.568366050720215,0.022833012044429776,-2.571256160736084
4.218437194824219,4.3249497413635245,-2.581641435623169,0.021714147180318832,-2.598219871520996
4.232649803161621,4.3249497413635245,-2.585237503051758,0.021571749821305275,-2.591764211654663
4.3423051834106445,4.3249497413635245,-2.579331874847412,0.024477681145071983,-2.593666076660156
4.346548557281494,4.3249497413635245,-2.5801339149475098,0.022669965401291847,-2.5837390422821045
4.421807289123535,4.3249497413635245,-2.5884640216827393,0.0221816785633564,-2.629156827926636
4.438902378082275,4.3249497413635245,-2.621954202651977,0.02642466500401497,-2.607608795166016
4.400261878967285,4.3249497413635245,-2.653740406036377,0.028540782630443573,-2.6602909564971924
4.220685482025146,4.3249497413635245,-2.6052167415618896,0.027590956538915638,-2.6283061504364014
4.181258678436279,4.3249497413635245,-2.5982062816619877,0.026261750608682632,-2.5822319984436035
4.3441781997680655,4.3249497413635245,-2.5634062290191646,0.0260830819606781,-2.619558095932007
4.3368797302246085,4.3249497413635245,-2.5792615413665767,0.024631442502141,-2.5571837425231934
4.311494827270508,4.3249497413635245,-2.5856287479400635,0.022067876532673836,-2.577218532562256
4.309847831726073,4.3249497413635245,-2.5800204277038574,0.024517957121133804,-2.5526280403137207
4.247506141662598,4.3249497413635245,-2.586782217025757,0.023875126615166664,-2.6195099353790283
4.1799821853637695,4.3249497413635245,-2.5925040245056152,0.021552871912717816,-2.58475112915039
4.32736873626709,4.3249497413635245,-2.586815118789673,0.022370943799614903,-2.5840847492218018
4.3313632011413565,4.3249497413635245,-2.5861613750457764,0.023151878267526623,-2.5660133361816406
4.2893409729003915,4.3249497413635245,-2.589226484298706,0.02185228280723095,-2.6001172065734863
4.113989353179932,4.3249497413635245,-2.581698179244995,0.02327715791761875,-2.544150829315185
4.172955036163329,4.3249497413635245,-2.5880234241485596,0.024834703654050827,-2.59085464477539
4.236227035522461,4.3249497413635245,-2.5914931297302246,0.023382317274808884,-2.602089166641236
4.1356730461120605,4.3249497413635245,-2.594627141952514,0.024910561740398407,-2.626422166824341
4.081354141235352,4.3249497413635245,-2.5904378890991206,0.025727136060595512,-2.6006784439086914
4.082649230957031,4.3249497413635245,-2.5895769596099854,0.031588472425937646,-2.566410779953003
4.197550296783447,4.3249497413635245,-2.5925536155700684,0.029219098389148712,-2.610400676727295
4.3304691314697275,4.3249497413635245,-2.593353033065796,0.02826203778386116,-2.5820903778076167
4.317758560180664,4.3249497413635245,-2.5367348194122314,0.029245596379041672,-2.5483913421630855
4.250394344329834,4.3249497413635245,-2.589596033096313,0.029572652652859688,-2.5584011077880855
4.383306980133057,4.3249497413635245,-2.575690984725952,0.026679446920752525,-2.602001190185547
4.41729736328125,4.3249497413635245,-2.5850391387939453,0.02447064965963364,-2.5772809982299805
4.397705554962158,4.3249497413635245,-2.5959289073944087,0.022769689559936523,-2.605857610702514
4.40573263168335,4.3249497413635245,-2.617755651473999,0.02466251514852047,-2.6171977519989014
4.397177696228027,4.3249497413635245,-2.6328523159027095,0.03059358522295952,-2.6460936069488525
4.3512091636657715,4.3249497413635245,-2.599975347518921,0.02810700796544552,-2.61027455329895
4.50123405456543,4.3249497413635245,-2.602510690689087,0.027106553316116333,-2.6362683773040767
4.421657562255859,4.3249497413635245,-2.5824949741363525,0.02533512935042381,-2.5782411098480225
4.3171730041503915,4.3249497413635245,-2.5980842113494877,0.026780221611261368,-2.56866717338562
4.353321552276611,4.3249497413635245,-2.5726418495178223,0.024731986224651337,-2.542036294937134
4.350019931793213,4.3249497413635245,-2.567476511001587,0.02356863394379616,-2.543414354324341
4.327594757080078,4.3249497413635245,-2.585017919540405,0.0250041838735342,-2.6153452396392822
4.378559589385985,4.3249497413635245,-2.5909998416900635,0.022265756502747532,-2.548253536224365
4.415085792541504,4.3249497413635245,-2.5989944934844966,0.02201700583100319,-2.63083291053772
4.470881462097168,4.3249497413635245,-2.6205904483795166,0.02350869216024876,-2.624551296234131
4.507593154907227,4.3249497413635245,-2.651543378829956,0.02624945528805256,-2.6689107418060303
4.6305742263793945,4.3249497413635245,-2.742561101913452,0.0317862369120121,-2.7730090618133545
4.572539329528809,4.3249497413635245,-2.5571572780609126,0.03320920467376709,-2.543555498123169
4.21726131439209,4.3249497413635245,-2.5683348178863525,0.028647117316722866,-2.5431857109069824
4.233623027801514,4.3249497413635245,-2.5601103305816646,0.02716507762670517,-2.5652029514312744
4.165756702423096,4.3249497413635245,-2.542929410934448,0.029754864051938057,-2.598834276199341
4.185755252838135,4.3249497413635245,-2.5426437854766846,0.030280357226729396,-2.568237781524658
4.228193283081056,4.3249497413635245,-2.573310136795044,0.02738987468183041,-2.5218822956085205
4.262509346008301,4.3249497413635245,-2.5821492671966553,0.027297960594296452,-2.5405113697052
4.185250282287598,4.3249497413635245,-2.5619211196899414,0.026739822700619698,-2.59175705909729
4.052142143249512,4.3249497413635245,-2.602869987487793,0.03148290514945984,-2.5797481536865234
4.185649871826172,4.3249497413635245,-2.561159372329712,0.028219612315297127,-2.5711746215820312
4.349493980407715,4.3249497413635245,-2.5829994678497314,0.02738977782428265,-2.586852073669433
4.444610595703125,4.3249497413635245,-2.5968518257141118,0.027524517849087715,-2.593907117843628
4.541077136993408,4.3249497413635245,-2.6182169914245605,0.02911843918263912,-2.6038441658020015
4.461458683013916,4.3249497413635245,-2.668680667877197,0.04404963552951813,-2.7367885112762447
4.2715582847595215,4.3249497413635245,-2.5853195190429688,0.03481572866439819,-2.63794493675232
4.161010265350342,4.3249497413635245,-2.580801010131836,0.024913758039474487,-2.5441408157348633
4.236245632171631,4.3249497413635245,-2.552580118179321,0.02757669985294342,-2.571892261505127
4.371645927429199,4.3249497413635245,-2.5627574920654297,0.02694096229970455,-2.5335123538970947
4.3939528465271,4.3249497413635245,-2.587876081466675,0.025570619851350784,-2.6161141395568848
4.176032543182373,4.3249497413635245,-2.615824222564697,0.02483266778290272,-2.6751415729522705
4.24300479888916,4.3249497413635245,-2.5844974517822266,0.025893988087773323,-2.5884387493133545
4.16781759262085,4.3249497413635245,-2.5728609561920166,0.024611353874206543,-2.5426945686340328
4.336586952209473,4.3249497413635245,-2.58363938331604,0.02388622798025608,-2.5723867416381836
4.377335548400879,4.3249497413635245,-2.5892062187194824,0.02454078942537308,-2.5926549434661865
4.314008712768555,4.3249497413635245,-2.599419116973877,0.02673213556408882,-2.584799528121948
4.3106794357299805,4.3249497413635245,-2.5886714458465576,0.023744693025946617,-2.5747025012969966
4.208353996276856,4.3249497413635245,-2.5832142829895015,0.024606607854366302,-2.574615955352783
4.182923316955566,4.3249497413635245,-2.582969903945923,0.022402433678507805,-2.5618855953216553
4.205428600311279,4.3249497413635245,-2.5797326564788814,0.023226816207170486,-2.586214065551758
4.271850109100342,4.3249497413635245,-2.581206560134888,0.023957932367920876,-2.6208152770996094
4.109443187713623,4.3249497413635245,-2.5866782665252686,0.025279011577367783,-2.571535348892212
4.126502990722656,4.3249497413635245,-2.5957539081573486,0.0279655996710062,-2.5650672912597656
3.988290548324585,4.3249497413635245,-2.592655897140503,0.028613874688744545,-2.5948824882507324
4.238980293273926,4.3249497413635245,-2.589427709579468,0.02748291939496994,-2.655144929885864
4.378263473510742,4.3249497413635245,-2.5874626636505127,0.027217401191592216,-2.578468084335327
4.430550575256348,4.3249497413635245,-2.6043925285339355,0.030564889311790463,-2.656280517578125
4.3897032737731925,4.3249497413635245,-2.630403995513916,0.029209520667791367,-2.6230268478393555
4.477611541748047,4.3249497413635245,-2.6738083362579346,0.03533615916967392,-2.6828389167785645
4.448647975921631,4.3249497413635245,-2.6160104274749756,0.03171587362885475,-2.5548107624053955
4.336534023284912,4.3249497413635245,-2.561316728591919,0.029364300891757008,-2.547463417053222
4.23286247253418,4.3249497413635245,-2.5701100826263428,0.026926174759864807,-2.5296564102172847
4.146833896636962,4.3249497413635245,-2.566067934036255,0.024945657700300217,-2.5485527515411377
4.307614326477051,4.3249497413635245,-2.555689573287964,0.025886105373501778,-2.52007794380188
4.404367446899414,4.3249497413635245,-2.5806267261505127,0.023923423141241077,-2.57370924949646
4.328896522521973,4.3249497413635245,-2.5824153423309326,0.022437050938606266,-2.627316236495972
4.23708438873291,4.3249497413635245,-2.5791194438934326,0.024583034217357635,-2.5580713748931885
4.201873779296875,4.3249497413635245,-2.578864812850952,0.025365427136421204,-2.65840482711792
4.210498332977295,4.3249497413635245,-2.5723001956939697,0.023668095469474792,-2.5664241313934326
4.293221950531006,4.3249497413635245,-2.586979627609253,0.024086792021989822,-2.5695197582244877


==> data/single_task_inference_result/cheetah/cheetah_single_task_inference_trajectories/30.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.030804816633462902,4.3249497413635245,-1.772883057594299,3.2790184020996094,1.3318002223968504
0.2956711947917938,4.3249497413635245,-2.977423429489136,0.2532315254211426,-0.3112944364547729
0.8462490439414978,4.3249497413635245,-2.535625457763672,0.10119825601577757,-2.6740894317626958
1.439615488052368,4.3249497413635245,-2.5610530376434326,0.07826738059520721,-2.7831871509552
1.7721260786056519,4.3249497413635245,-2.5603952407836914,0.05213863402605057,-2.735964059829712
2.347686290740967,4.3249497413635245,-2.685683012008667,0.04026040062308312,-2.6964101791381836
2.9722311496734615,4.3249497413635245,-2.689369440078736,0.04061037302017212,-2.68733024597168
3.393662691116333,4.3249497413635245,-2.694708585739136,0.04087937995791435,-2.7843613624572754
3.947910070419312,4.3249497413635245,-2.6675803661346436,0.0422709546983242,-2.5922367572784424
4.1773409843444815,4.3249497413635245,-2.439980745315552,0.035486944019794464,-2.447464227676392
4.196829319000244,4.3249497413635245,-2.4808824062347408,0.035959113389253616,-2.4375624656677246
4.19859790802002,4.3249497413635245,-2.566362142562866,0.03647701069712639,-2.5772860050201416
4.212846279144287,4.3249497413635245,-2.5504701137542725,0.060818564146757126,-2.5699565410614014
3.9516298770904545,4.3249497413635245,-2.6046719551086426,0.044891532510519035,-2.623479127883911
3.8840582370758057,4.3249497413635245,-2.5770738124847408,0.031987547874450684,-2.5855774879455566
4.151757717132568,4.3249497413635245,-2.574539422988892,0.02926487475633621,-2.624825954437256
4.270142078399657,4.3249497413635245,-2.597071886062622,0.028793057426810265,-2.5991370677948
4.240568161010742,4.3249497413635245,-2.6095426082611084,0.02889367751777172,-2.555586338043213
4.3004350662231445,4.3249497413635245,-2.5901243686676025,0.035662692040205,-2.5958437919616695
4.409153461456299,4.3249497413635245,-2.602787494659424,0.03399646282196045,-2.6470463275909424
4.41230583190918,4.3249497413635245,-2.602539300918579,0.02748063765466213,-2.6411783695220947
4.410787105560304,4.3249497413635245,-2.596519708633423,0.02473859675228596,-2.6068961620330806
4.494787693023682,4.3249497413635245,-2.6554322242736816,0.027521440759301186,-2.6354618072509766
4.510806083679199,4.3249497413635245,-2.5968592166900635,0.03146990016102791,-2.5526669025421143
4.438334941864014,4.3249497413635245,-2.551546335220337,0.03378261253237724,-2.503013849258423
4.440454006195068,4.3249497413635245,-2.59954285621643,0.030334046110510823,-2.57558274269104
4.449672222137451,4.3249497413635245,-2.6070921421051025,0.02721935510635376,-2.5642817020416255
4.49614953994751,4.3249497413635245,-2.6206562519073486,0.032263364642858505,-2.582324504852295
4.388564109802246,4.3249497413635245,-2.5763356685638428,0.03641980513930321,-2.545548677444458
4.410562038421631,4.3249497413635245,-2.5787870883941646,0.027852892875671383,-2.575870513916016
4.447580337524414,4.3249497413635245,-2.6513276100158687,0.02583763562142849,-2.6467056274414062
4.5388827323913565,4.3249497413635245,-2.727977037429809,0.030519967898726463,-2.7263102531433105
4.53042459487915,4.3249497413635245,-2.6831769943237305,0.03803838416934013,-2.674554109573364
4.334958076477051,4.3249497413635245,-2.5582079887390137,0.03357872739434242,-2.5542707443237305
4.108883380889893,4.3249497413635245,-2.552936553955078,0.025157611817121502,-2.546904802322388
4.079587459564209,4.3249497413635245,-2.541897773742676,0.02602219767868519,-2.5333564281463623
4.018438339233398,4.3249497413635245,-2.5445511341094966,0.02755292877554893,-2.538419961929321
4.09252405166626,4.3249497413635245,-2.575601816177368,0.026669779792428017,-2.5783238410949707
4.279688835144042,4.3249497413635245,-2.5979511737823486,0.02781413309276104,-2.576704502105713
4.313989639282227,4.3249497413635245,-2.623448133468628,0.032522279769182205,-2.6374058723449707
4.255019664764404,4.3249497413635245,-2.497803211212158,0.031121948733925816,-2.475727796554565
4.09191370010376,4.3249497413635245,-2.5903046131134038,0.029733965173363686,-2.599156141281128
4.1961326599121085,4.3249497413635245,-2.5814361572265625,0.027167247608304024,-2.628358602523804
4.119060039520264,4.3249497413635245,-2.58965802192688,0.024656524881720543,-2.624737739562988
4.104403972625732,4.3249497413635245,-2.592719316482544,0.02539079822599888,-2.6128807067871094
4.200564861297608,4.3249497413635245,-2.593769788742065,0.027283307164907452,-2.601170063018799
4.2123022079467765,4.3249497413635245,-2.606170892715454,0.03048218786716461,-2.6395843029022217
4.164829730987549,4.3249497413635245,-2.566934823989868,0.028109213337302208,-2.5467569828033447
4.16576099395752,4.3249497413635245,-2.6467237472534175,0.03940821066498757,-2.6420660018920894
4.238839626312256,4.3249497413635245,-2.566941499710083,0.03021270036697388,-2.5466859340667725
4.2813377380371085,4.3249497413635245,-2.586204767227173,0.02801714837551117,-2.612614393234253
4.219423770904541,4.3249497413635245,-2.560778856277466,0.028167383745312687,-2.5248610973358154
4.179458618164063,4.3249497413635245,-2.5891780853271484,0.02925185114145279,-2.545706272125244
4.1529855728149405,4.3249497413635245,-2.569678544998169,0.027524231001734734,-2.5594894886016846
4.222123146057129,4.3249497413635245,-2.5786321163177486,0.026323841884732246,-2.531648635864258
4.312417030334473,4.3249497413635245,-2.582212686538696,0.026222139596939087,-2.557265281677246
4.364049911499024,4.3249497413635245,-2.568347215652466,0.026966037228703495,-2.591623783111572
4.299889087677002,4.3249497413635245,-2.5938112735748287,0.02713897079229355,-2.5707185268402095
4.168036460876465,4.3249497413635245,-2.5869486331939697,0.02533116191625595,-2.578962087631225
3.9409313201904297,4.3249497413635245,-2.579196691513061,0.023565903306007385,-2.5592079162597656
4.146636009216309,4.3249497413635245,-2.577204942703247,0.023273788392543793,-2.6112849712371826
4.4390649795532235,4.3249497413635245,-2.584883451461792,0.02534807659685612,-2.583850860595703
4.438470363616943,4.3249497413635245,-2.589556932449341,0.02757601626217365,-2.609619379043579
4.471437454223633,4.3249497413635245,-2.6246800422668457,0.030179908499121662,-2.5908572673797607
4.398105621337891,4.3249497413635245,-2.682466745376587,0.05447307601571083,-2.693174123764038
4.277109622955321,4.3249497413635245,-2.7108283042907715,0.03563505411148071,-2.7103464603424072
4.070027828216553,4.3249497413635245,-2.6092662811279297,0.02625847049057484,-2.621363401412964
4.189962387084961,4.3249497413635245,-2.5511536598205566,0.02570713497698307,-2.5646002292633057
4.3791937828063965,4.3249497413635245,-2.5790097713470455,0.025723217055201527,-2.563767433166504
4.325649738311768,4.3249497413635245,-2.589486122131348,0.02506480179727077,-2.5601465702056885
4.293713092803955,4.3249497413635245,-2.5815765857696533,0.02363600954413414,-2.5742650032043457
4.255658149719238,4.3249497413635245,-2.573399305343628,0.02714705839753151,-2.62385630607605
4.458529472351073,4.3249497413635245,-2.5744698047637935,0.024598026648163795,-2.5449554920196533
4.298851490020752,4.3249497413635245,-2.57391095161438,0.02289548330008984,-2.577198982238769
4.235240459442139,4.3249497413635245,-2.557774782180786,0.021851971745491028,-2.552697896957397
4.271246910095215,4.3249497413635245,-2.551144599914551,0.023064283654093742,-2.537766695022583
4.389814376831056,4.3249497413635245,-2.542783975601196,0.025678860023617744,-2.556654691696167
4.320709705352783,4.3249497413635245,-2.577623128890991,0.025088202208280563,-2.603233575820923
4.254387855529785,4.3249497413635245,-2.573404550552368,0.022400597110390663,-2.5869743824005127
4.199105739593506,4.3249497413635245,-2.5704591274261475,0.023149648681283,-2.5758256912231445
4.190197944641112,4.3249497413635245,-2.5689539909362793,0.023484855890274048,-2.532044649124145
4.259158611297608,4.3249497413635245,-2.584165811538696,0.02375773899257183,-2.577057361602783
4.3711628913879395,4.3249497413635245,-2.5844933986663814,0.024519599974155423,-2.550539255142212
4.221214771270752,4.3249497413635245,-2.5875973701477046,0.026462795212864876,-2.5613908767700195
4.167405605316161,4.3249497413635245,-2.5861382484436035,0.02553303726017475,-2.5932042598724365
4.020443916320801,4.3249497413635245,-2.573669910430908,0.025361031293869015,-2.5554268360137935
4.273869991302489,4.3249497413635245,-2.5788934230804443,0.02517684735357761,-2.558481454849243
4.338175296783447,4.3249497413635245,-2.5814099311828613,0.02488355338573456,-2.594459295272827
4.313089370727539,4.3249497413635245,-2.588631629943848,0.025225818157196045,-2.6002609729766846
4.213834285736084,4.3249497413635245,-2.58606505393982,0.024872230365872383,-2.580564498901367
4.219359874725342,4.3249497413635245,-2.579783201217652,0.027172857895493507,-2.543069839477539
4.3798580169677725,4.3249497413635245,-2.5763401985168457,0.022950965911149975,-2.6164767742156982
4.188536643981934,4.3249497413635245,-2.5763421058654785,0.02285221964120865,-2.562870740890503
4.255974769592285,4.3249497413635245,-2.56838059425354,0.022126292809844017,-2.5625281333923335
4.2794108390808105,4.3249497413635245,-2.564236164093017,0.02551097422838211,-2.530966520309448
4.3022003173828125,4.3249497413635245,-2.5755808353424072,0.025439413264393806,-2.5396571159362793
4.328836917877196,4.3249497413635245,-2.57512640953064,0.023317156359553337,-2.6410079002380367
4.278148174285889,4.3249497413635245,-2.580384492874145,0.02497643046081066,-2.5750653743743896
4.2464599609375,4.3249497413635245,-2.5847647190093994,0.02297688089311123,-2.583043098449707
4.23618221282959,4.3249497413635245,-2.580930709838867,0.022523758932948112,-2.548422813415528
4.387005805969238,4.3249497413635245,-2.5827856063842773,0.022641364485025402,-2.5638132095336914
4.43976593017578,4.3249497413635245,-2.5800967216491695,0.02326713688671589,-2.5473380088806152
4.368396759033203,4.3249497413635245,-2.6225326061248775,0.025532886385917664,-2.585521459579468
4.322892665863037,4.3249497413635245,-2.629770517349243,0.0268806517124176,-2.623579263687134
4.229526042938232,4.3249497413635245,-2.579396963119507,0.025990184396505356,-2.599355936050415
4.309767246246338,4.3249497413635245,-2.5823771953582764,0.024747787043452263,-2.583000659942627
4.367201805114745,4.3249497413635245,-2.58782696723938,0.02344451285898685,-2.596890926361084
4.4217543601989755,4.3249497413635245,-2.588327407836914,0.0219055637717247,-2.611602783203125
4.331521511077881,4.3249497413635245,-2.5934371948242188,0.02285971865057945,-2.5835132598876958
4.098562717437744,4.3249497413635245,-2.5990931987762447,0.025407051667571068,-2.578057289123535
4.013268947601318,4.3249497413635245,-2.585065603256225,0.023589996621012688,-2.613804578781128
4.1504249572753915,4.3249497413635245,-2.576881170272827,0.024784082546830177,-2.56743597984314
4.29101037979126,4.3249497413635245,-2.5990726947784424,0.026013357564806935,-2.6211814880371094
4.234992980957031,4.3249497413635245,-2.606841564178467,0.026687011122703552,-2.581763744354248
4.000154972076416,4.3249497413635245,-2.544058084487915,0.029933804646134377,-2.5797312259674072
3.8689682483673096,4.3249497413635245,-2.569518089294433,0.03153747692704201,-2.506030559539795
4.065507411956787,4.3249497413635245,-2.5881183147430415,0.02935658022761345,-2.5960297584533687
4.518813133239745,4.3249497413635245,-2.595590353012085,0.027944440022110936,-2.614203929901123
4.522586345672608,4.3249497413635245,-2.5899102687835693,0.03166775777935982,-2.6106815338134766
4.535829067230225,4.3249497413635245,-2.6402065753936768,0.038175862282514565,-2.6034042835235596
4.404791831970215,4.3249497413635245,-2.736241102218628,0.07538954913616179,-2.725111484527588
4.349163055419922,4.3249497413635245,-2.6760687828063965,0.03466390073299408,-2.732268810272217
4.287123203277588,4.3249497413635245,-2.602669715881348,0.026517262682318687,-2.6296050548553462
4.234339237213135,4.3249497413635245,-2.6031577587127686,0.0265568308532238,-2.5400426387786865
4.379152297973633,4.3249497413635245,-2.5798718929290767,0.02504083141684532,-2.6165249347686768
4.409298896789551,4.3249497413635245,-2.5926167964935303,0.023214071989059448,-2.5693607330322266
4.249292850494385,4.3249497413635245,-2.5962021350860596,0.02268767543137073,-2.5834603309631348
4.3681182861328125,4.3249497413635245,-2.5875437259674072,0.0231645330786705,-2.5779216289520264
4.419418811798096,4.3249497413635245,-2.5821402072906494,0.02484558895230293,-2.624725580215454
4.390344619750977,4.3249497413635245,-2.60889196395874,0.024092955514788628,-2.6351840496063232
4.435418605804443,4.3249497413635245,-2.623471736907959,0.0246927160769701,-2.6004021167755127
4.3909592628479,4.3249497413635245,-2.6383559703826904,0.03028019145131111,-2.6318819522857666
4.330140590667725,4.3249497413635245,-2.6384785175323486,0.02822713553905487,-2.6124675273895264
4.357607364654541,4.3249497413635245,-2.6191210746765137,0.026555173099040985,-2.63142466545105
4.306187152862549,4.3249497413635245,-2.595277070999145,0.024213267490267757,-2.5858261585235596
4.2094268798828125,4.3249497413635245,-2.6010921001434326,0.023595025762915608,-2.5739588737487793
4.239608287811279,4.3249497413635245,-2.5913748741149902,0.022349117323756214,-2.6041455268859863
4.113595962524414,4.3249497413635245,-2.587794303894043,0.022578472271561623,-2.5637264251708984
4.103001594543457,4.3249497413635245,-2.581589460372925,0.023455355316400528,-2.5981481075286865
4.07427215576172,4.3249497413635245,-2.578378915786743,0.025276321917772293,-2.5902628898620605
4.352734088897705,4.3249497413635245,-2.5881526470184326,0.02812526188790798,-2.651740074157715
4.502891540527344,4.3249497413635245,-2.6000895500183105,0.02890380658209324,-2.5697646141052246
4.498941898345947,4.3249497413635245,-2.6313202381134038,0.035428959876298904,-2.686614751815796
4.469825744628905,4.3249497413635245,-2.5984976291656494,0.040495440363883965,-2.632607221603393
4.292153358459473,4.3249497413635245,-2.6594076156616206,0.038699641823768616,-2.6835665702819824
4.256696701049805,4.3249497413635245,-2.5429642200469966,0.02448496408760548,-2.508688449859619
4.258475303649902,4.3249497413635245,-2.544165134429932,0.027219833806157112,-2.5385987758636475
4.1643452644348145,4.3249497413635245,-2.5446414947509766,0.02736157365143299,-2.571831464767456
4.119865894317626,4.3249497413635245,-2.570620536804199,0.02475776709616184,-2.5853683948516846
3.996902227401733,4.3249497413635245,-2.574517011642456,0.024754125624895092,-2.562756061553955
4.189445018768311,4.3249497413635245,-2.568802118301392,0.026428496465086937,-2.5706040859222408
4.390288829803467,4.3249497413635245,-2.582477569580078,0.027713259682059288,-2.6242876052856445
4.391317367553711,4.3249497413635245,-2.5904843807220455,0.02962658926844597,-2.6096611022949214
4.359447956085205,4.3249497413635245,-2.5953013896942134,0.029854804277420044,-2.5535190105438232
4.29801607131958,4.3249497413635245,-2.6394412517547607,0.03223026916384697,-2.615424156188965
4.344693660736084,4.3249497413635245,-2.601414203643799,0.02616910822689533,-2.628089189529419
4.426106929779053,4.3249497413635245,-2.6041693687438965,0.023775758221745488,-2.6297619342803955
4.296168804168701,4.3249497413635245,-2.6122522354125977,0.02345569618046284,-2.616195678710937
4.239248752593993,4.3249497413635245,-2.584314107894897,0.022504456341266632,-2.599228382110596
4.132210254669189,4.3249497413635245,-2.5732147693634038,0.023479940369725227,-2.5203695297241206
4.173327445983888,4.3249497413635245,-2.566875696182251,0.024197403341531757,-2.5525760650634766
4.165963649749756,4.3249497413635245,-2.5835940837860107,0.025359490886330605,-2.561682939529419
4.258801460266112,4.3249497413635245,-2.589012622833252,0.02610846608877182,-2.60498046875
4.17217493057251,4.3249497413635245,-2.5835845470428462,0.02733093686401844,-2.594054698944092
4.191206455230713,4.3249497413635245,-2.602047204971313,0.030812941491603848,-2.6217877864837646
4.24836540222168,4.3249497413635245,-2.5956451892852783,0.03021348640322685,-2.5928847789764404
4.221918106079102,4.3249497413635245,-2.583976984024048,0.027745218947529793,-2.5451223850250244
4.239241123199463,4.3249497413635245,-2.573448181152344,0.025666886940598488,-2.5538284778594966
4.35865592956543,4.3249497413635245,-2.595194101333618,0.029752489179372787,-2.575495719909668
4.325993061065674,4.3249497413635245,-2.6017630100250244,0.02924749255180359,-2.594820976257324
4.329590320587158,4.3249497413635245,-2.579490423202514,0.02479102648794651,-2.6053194999694824
4.271151065826416,4.3249497413635245,-2.5791051387786865,0.023684630170464516,-2.6144700050354004
4.355452537536621,4.3249497413635245,-2.5839476585388184,0.023052718490362167,-2.5575582981109615
4.380422115325928,4.3249497413635245,-2.590615510940552,0.02166645601391792,-2.563807487487793
4.428043365478516,4.3249497413635245,-2.596203088760376,0.0217826534062624,-2.621140956878662
4.386204242706299,4.3249497413635245,-2.621350049972534,0.023866936564445492,-2.6633636951446533
4.3590006828308105,4.3249497413635245,-2.6617562770843506,0.028056759387254715,-2.698280334472656
4.3283305168151855,4.3249497413635245,-2.6011030673980713,0.025773685425519943,-2.6043334007263184
4.313118457794189,4.3249497413635245,-2.5911290645599365,0.024616377428174015,-2.563782215118408
4.497859477996825,4.3249497413635245,-2.597891330718994,0.02379370667040348,-2.6063239574432373
4.372110843658447,4.3249497413635245,-2.58112907409668,0.02332642488181591,-2.55925726890564
4.283790111541748,4.3249497413635245,-2.576647520065308,0.022867316380143166,-2.577199459075928
3.986472129821777,4.3249497413635245,-2.558988571166992,0.0215800516307354,-2.555671453475952
4.0102858543396,4.3249497413635245,-2.558823347091675,0.024562973529100415,-2.533312559127808
4.182018280029297,4.3249497413635245,-2.587878465652466,0.02601410821080208,-2.612521886825561
4.270489692687988,4.3249497413635245,-2.597285032272339,0.026338299736380577,-2.5482382774353027
4.346320152282715,4.3249497413635245,-2.603457450866699,0.02740774117410183,-2.620293140411377
4.379652976989745,4.3249497413635245,-2.624657869338989,0.03426764905452728,-2.603177070617676
4.162638664245605,4.3249497413635245,-2.632944345474243,0.02848876640200615,-2.598646402359009
3.910879373550415,4.3249497413635245,-2.5919981002807617,0.024551961570978165,-2.5458664894104004
4.021590709686279,4.3249497413635245,-2.576751708984375,0.023795209825038906,-2.5891666412353516
4.3220791816711435,4.3249497413635245,-2.58458948135376,0.02577015943825245,-2.551438808441162
4.372951030731201,4.3249497413635245,-2.609593629837036,0.02623370848596096,-2.6408731937408447
4.357494831085205,4.3249497413635245,-2.5952837467193604,0.027346234768629078,-2.5534310340881348
4.3956122398376465,4.3249497413635245,-2.660266637802124,0.032211124897003174,-2.630591869354248
4.382399559020996,4.3249497413635245,-2.646412849426269,0.02975737676024437,-2.6418919563293457
4.4352803230285645,4.3249497413635245,-2.631699323654175,0.02440816164016724,-2.6644537448883057
4.349704742431641,4.3249497413635245,-2.6828489303588867,0.026963621377944943,-2.683421373367309
4.2374138832092285,4.3249497413635245,-2.6294679641723633,0.026767339557409286,-2.6325573921203613
4.139708995819092,4.3249497413635245,-2.601632595062256,0.02532990463078022,-2.644402980804444


==> data/single_task_inference_result/cheetah/cheetah_single_task_inference_trajectories/31.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.4374477863311768,1.4256536960601807,-1.772883057594299,3.2790184020996094,-0.6976529955863953
0.6003691554069519,1.4256536960601807,0.04469636082649231,0.3907010853290558,1.6148508787155151
0.6773222684860228,1.4256536960601807,0.07862275838851927,0.2374996393918991,0.24471253156661987
0.8990402221679686,1.4256536960601807,-0.1766906976699829,0.11707532405853271,0.1827586889266968
1.1224660873413084,1.4256536960601807,-0.08321298658847807,0.06380528211593628,0.08875495940446852
1.2745274305343628,1.4256536960601807,0.0936327874660492,0.038237232714891434,0.09717013686895369
1.2092996835708618,1.4256536960601807,0.1171063482761383,0.035948045551776886,0.042276687920093536
1.1595168113708496,1.4256536960601807,0.11674121022224426,0.04147350788116455,0.1281607747077942
1.3083534240722656,1.4256536960601807,0.03008767962455749,0.040280766785144806,-0.00894400104880333
1.430428147315979,1.4256536960601807,0.1375833749771118,0.03285405412316322,0.1271055042743683
1.4789022207260132,1.4256536960601807,0.10892874002456664,0.029122229665517807,0.08300209045410156
1.3989015817642212,1.4256536960601807,0.09947022795677184,0.029720528051257133,0.10139880329370499
1.3475035429000854,1.4256536960601807,0.11713722348213196,0.029514238238334652,0.1627030372619629
1.4049078226089475,1.4256536960601807,0.13058248162269592,0.02553124167025089,0.08419129252433775
1.447760820388794,1.4256536960601807,0.13160067796707153,0.023508334532380104,0.1183035373687744
1.3892379999160767,1.4256536960601807,0.13331496715545654,0.02391594648361206,0.0885164737701416
1.4551597833633423,1.4256536960601807,0.13811597228050232,0.02365162968635559,0.16976816952228546
1.4100341796875,1.4256536960601807,0.13099247217178345,0.023941025137901303,0.12675864994525907
1.3127162456512451,1.4256536960601807,0.1284257173538208,0.02291928417980671,0.1276034116744995
1.3522794246673584,1.4256536960601807,0.13401192426681519,0.023295313119888306,0.15022630989551544
1.3866885900497437,1.4256536960601807,0.13505032658576965,0.024018103256821632,0.1311737596988678
1.3444243669509888,1.4256536960601807,0.13432061672210693,0.02459416724741459,0.10158552229404448
1.2492481470108032,1.4256536960601807,0.13879060745239255,0.02489660866558552,0.1165529489517212
1.2000931501388548,1.4256536960601807,0.14189642667770383,0.02612463571131229,0.12698982656002045
1.2486757040023804,1.4256536960601807,0.14050480723381042,0.026608679443597797,0.15180084109306335
1.2872707843780515,1.4256536960601807,0.12468340992927553,0.028451289981603622,0.06664495170116425
1.30222487449646,1.4256536960601807,0.112684965133667,0.029557222500443455,0.11057380586862564
1.3562805652618408,1.4256536960601807,0.10235089063644408,0.043434135615825646,0.10778164863586424
1.4312738180160522,1.4256536960601807,0.15525475144386292,0.04401282966136932,0.10814297199249268
1.5193183422088623,1.4256536960601807,0.11684492230415344,0.02921440824866295,0.0788888931274414
1.4011598825454712,1.4256536960601807,0.1062535047531128,0.026073120534420013,0.16521397233009338
1.374862551689148,1.4256536960601807,0.1237555742263794,0.025437429547309875,0.1284216195344925
1.2832671403884888,1.4256536960601807,0.13467982411384583,0.02457905001938343,0.08306291699409485
1.2643765211105347,1.4256536960601807,0.14310678839683533,0.024367982521653172,0.12986133992671967
1.2823704481124876,1.4256536960601807,0.13528087735176086,0.025870760902762413,0.13325835764408112
1.2996851205825803,1.4256536960601807,0.123260498046875,0.027178669348359108,0.11016882956027985
1.4216068983078003,1.4256536960601807,0.1115446090698242,0.02842648886144161,0.1458362191915512
1.5241166353225708,1.4256536960601807,0.08414500951766966,0.03224821388721466,0.06736913323402405
1.4640096426010132,1.4256536960601807,0.09548386931419373,0.028146894648671154,0.11554158478975296
1.4684208631515503,1.4256536960601807,0.1105685532093048,0.028776675462722775,0.12528280913829803
1.4393705129623413,1.4256536960601807,0.11796778440475464,0.027507586404681202,0.14473308622837067
1.4464147090911863,1.4256536960601807,0.11214569211006165,0.024288663640618324,0.11571374535560608
1.388095498085022,1.4256536960601807,0.11261525750160216,0.02482420764863491,0.13098245859146118
1.422681212425232,1.4256536960601807,0.1168656051158905,0.02340554818511009,0.12567707896232605
1.4287015199661255,1.4256536960601807,0.12380394339561462,0.023069212213158607,0.12324319034814835
1.4357497692108154,1.4256536960601807,0.12911775708198547,0.022757759317755696,0.1044899895787239
1.3864239454269407,1.4256536960601807,0.131607323884964,0.022768083959817886,0.1626399457454681
1.5065912008285522,1.4256536960601807,0.13171976804733276,0.022871542721986767,0.09411464631557465
1.3854334354400635,1.4256536960601807,0.12865939736366272,0.02271764911711216,0.13899822533130643
1.151325225830078,1.4256536960601807,0.13004350662231445,0.023167649284005165,0.12018589675426485
1.2517495155334473,1.4256536960601807,0.14100566506385803,0.02421991340816021,0.13447673618793488
1.3255378007888792,1.4256536960601807,0.14585599303245544,0.025945514440536496,0.19843246042728424
1.4871265888214111,1.4256536960601807,0.11861225962638854,0.028355030342936516,0.08554297685623169
1.5278842449188232,1.4256536960601807,0.09210053086280823,0.02799116261303425,0.045665111392736435
1.5626109838485716,1.4256536960601807,0.05586394667625427,0.030320798978209492,-0.04079164564609528
1.4783130884170532,1.4256536960601807,0.01723495125770569,0.032500460743904114,-0.06866603344678879
1.4151639938354492,1.4256536960601807,0.035566240549087524,0.0313495397567749,0.061242058873176575
1.459078311920166,1.4256536960601807,0.08734357357025145,0.02549461089074612,0.10052529722452164
1.4000563621520996,1.4256536960601807,0.10891541838645936,0.02475539408624172,0.10241228342056274
1.3268759250640867,1.4256536960601807,0.1181592047214508,0.02429692260921001,0.12363770604133605
1.3740887641906738,1.4256536960601807,0.13243913650512695,0.023281363770365715,0.08891038596630096
1.4357894659042358,1.4256536960601807,0.13350006937980652,0.023717053234577175,0.13912053406238556
1.4852163791656494,1.4256536960601807,0.13209035992622375,0.024418195709586143,0.16399554908275604
1.4226510524749756,1.4256536960601807,0.12126913666725159,0.024267403408885,0.13290438055992126
1.3833978176116943,1.4256536960601807,0.11605605483055113,0.02447378635406494,0.08122661709785461
1.4541923999786377,1.4256536960601807,0.12045705318450928,0.02397890016436577,0.1446886509656906
1.2339848279953003,1.4256536960601807,0.12426134943962096,0.023248877376317974,0.10097467899322508
1.1748558282852173,1.4256536960601807,0.129191517829895,0.023836683481931686,0.12602105736732483
1.0099256038665771,1.4256536960601807,0.1405428051948547,0.024360392242670056,0.1336696296930313
1.0720493793487549,1.4256536960601807,0.13896235823631287,0.027215253561735157,0.14757564663887024
1.3711122274398804,1.4256536960601807,0.1233602464199066,0.03017093613743782,0.08518169820308685
1.6448179483413696,1.4256536960601807,0.1427406668663025,0.032491981983184814,0.11428579688072205
1.6373082399368286,1.4256536960601807,0.05368819832801818,0.03253702446818352,0.05765002220869064
1.3472843170166016,1.4256536960601807,0.07066115736961365,0.04330272227525711,0.1188901588320732
1.179735779762268,1.4256536960601807,0.1965457797050476,0.03633529320359231,0.22103324532508847
1.1974191665649414,1.4256536960601807,0.15621665120124817,0.02869478426873684,0.1854799687862396
1.3632782697677612,1.4256536960601807,0.16322997212409973,0.029703775420784954,0.1638091653585434
1.4049558639526367,1.4256536960601807,0.146246999502182,0.029366038739681244,0.18475818634033203
1.3293473720550537,1.4256536960601807,0.11401909589767456,0.027376106008887287,0.1017305627465248
1.4212654829025269,1.4256536960601807,0.12441357970237732,0.03252973407506943,0.17857438325881958
1.4351308345794676,1.4256536960601807,0.13765856623649597,0.028658479452133175,0.06286340206861496
1.4304847717285156,1.4256536960601807,0.13873988389968872,0.02375221624970436,0.07816479355096817
1.3003004789352417,1.4256536960601807,0.13625752925872803,0.023224521428346637,0.1224151849746704
1.3334008455276487,1.4256536960601807,0.12967088818550107,0.0245053693652153,0.09200745820999144
1.3143755197525024,1.4256536960601807,0.13580718636512756,0.023180333897471428,0.13665403425693512
1.2081245183944702,1.4256536960601807,0.13128980994224548,0.024764101952314377,0.11658641695976256
1.1149011850357056,1.4256536960601807,0.12617227435112,0.02644192613661289,0.1246115192770958
1.089069366455078,1.4256536960601807,0.1343422830104828,0.029098480939865112,0.11604350805282591
1.1749525070190427,1.4256536960601807,0.1344279944896698,0.03028902970254421,0.14542657136917114
1.137134313583374,1.4256536960601807,0.1133039891719818,0.03274989873170853,0.11233683675527573
1.188474416732788,1.4256536960601807,0.10763561725616456,0.03316058591008186,0.15088465809822083
1.240124225616455,1.4256536960601807,0.04583954811096192,0.03645139932632446,0.02306101843714714
1.3010014295578003,1.4256536960601807,0.10371923446655272,0.03678371384739876,0.10563324391841888
1.3326939344406128,1.4256536960601807,0.0921809673309326,0.05414981022477149,0.14292949438095093
1.28468918800354,1.4256536960601807,0.12761664390563965,0.03530016914010048,0.2228855788707733
1.338578462600708,1.4256536960601807,0.09011563658714294,0.039005350321531296,0.09150413423776625
1.4060829877853391,1.4256536960601807,0.11364561319351196,0.029409129172563553,0.1495857536792755
1.4890887737274168,1.4256536960601807,0.134209543466568,0.027547851204872128,0.1402512788772583
1.4912368059158323,1.4256536960601807,0.11350134015083312,0.025750964879989624,0.12501806020736694
1.5549567937850952,1.4256536960601807,0.11724260449409483,0.027039263397455212,0.12362825125455856
1.3332948684692383,1.4256536960601807,0.11032691597938536,0.02792428620159626,0.12211836129426956
1.2568401098251343,1.4256536960601807,0.10276111960411072,0.0254045482724905,0.12905670702457428
1.554007053375244,1.4256536960601807,0.1407897174358368,0.025482123717665672,0.13292096555233
1.4893311262130735,1.4256536960601807,0.15225434303283691,0.026223890483379364,0.1499245911836624
1.437627911567688,1.4256536960601807,0.11871477961540222,0.026428129523992535,0.13840991258621216
1.312225103378296,1.4256536960601807,0.13452360033988953,0.029901163652539253,0.13631173968315125
1.2452485561370847,1.4256536960601807,0.119649738073349,0.029775438830256466,0.07547514140605927
1.3850692510604858,1.4256536960601807,0.13234925270080566,0.025412987917661663,0.1399996280670166
1.454391837120056,1.4256536960601807,0.12862321734428403,0.02532975375652313,0.11720950901508333
1.5283311605453491,1.4256536960601807,0.12280240654945372,0.025333747267723083,0.15328435599803925
1.3240560293197632,1.4256536960601807,0.09954163432121277,0.027680797502398487,0.14927369356155396
1.4384595155715942,1.4256536960601807,0.12359049916267396,0.027241116389632225,0.15286530554294586
1.4560269117355347,1.4256536960601807,0.13444414734840393,0.024104302749037743,0.11827458441257475
1.3679407835006712,1.4256536960601807,0.12874290347099304,0.024064887315034863,0.070842444896698
1.3511226177215576,1.4256536960601807,0.12824669480323792,0.024438191205263134,0.12614867091178894
1.4494075775146484,1.4256536960601807,0.12999835610389707,0.025508321821689606,0.10379359126091003
1.364142060279846,1.4256536960601807,0.12752407789230347,0.023812519386410717,0.0523151159286499
1.4380898475646973,1.4256536960601807,0.13334998488426208,0.024278538301587105,0.17498056590557098
1.4200440645217896,1.4256536960601807,0.13541933894157407,0.024082714691758156,0.17641180753707883
1.4132001399993896,1.4256536960601807,0.13068148493766785,0.024115137755870816,0.13363042473793027
1.535832405090332,1.4256536960601807,0.1328096091747284,0.023160817101597782,0.12811563909053802
1.485275149345398,1.4256536960601807,0.1306115686893463,0.023823365569114685,0.11943871527910233
1.3863871097564695,1.4256536960601807,0.12921902537345886,0.023854244500398636,0.09606671333312988
1.3825470209121704,1.4256536960601807,0.1311916708946228,0.02336869575083256,0.13528193533420563
1.4159804582595823,1.4256536960601807,0.12935498356819153,0.024130793288350105,0.1345241218805313
1.4007441997528076,1.4256536960601807,0.12462010979652403,0.024664783850312233,0.11518757045269012
1.4635531902313232,1.4256536960601807,0.13721796870231628,0.023870088160037994,0.1602659672498703
1.4024766683578491,1.4256536960601807,0.13545075058937073,0.023136919364333153,0.13475921750068665
1.368791103363037,1.4256536960601807,0.13030877709388733,0.02340498939156532,0.08602942526340483
1.4123334884643555,1.4256536960601807,0.1350989043712616,0.023027878254652023,0.1012919545173645
1.2226722240447998,1.4256536960601807,0.13272494077682495,0.023532340303063393,0.1552087515592575
1.2114272117614746,1.4256536960601807,0.1344948410987854,0.02425866201519966,0.14168134331703186
1.263629913330078,1.4256536960601807,0.1429977715015411,0.02469752542674541,0.16332226991653442
1.2421313524246216,1.4256536960601807,0.12369611859321594,0.02705872617661953,0.1561768651008606
1.375659704208374,1.4256536960601807,0.09769535064697264,0.02910800836980343,0.183501809835434
1.3477982282638548,1.4256536960601807,0.08266106247901917,0.03300107643008232,0.09181641042232512
1.402443528175354,1.4256536960601807,0.12076011300086976,0.03054361045360565,0.1152382045984268
1.346241474151611,1.4256536960601807,0.11577627062797546,0.030094217509031292,0.10818293690681456
1.3205537796020508,1.4256536960601807,0.14110460877418518,0.02767973393201828,0.1205109804868698
1.3499367237091064,1.4256536960601807,0.14163193106651306,0.02493202872574329,0.09778383374214172
1.4332928657531738,1.4256536960601807,0.12945297360420227,0.026017718017101288,0.14809277653694153
1.4191179275512695,1.4256536960601807,0.13075768947601318,0.02528330124914646,0.13476930558681488
1.4233033657073975,1.4256536960601807,0.12956631183624268,0.02407732978463173,0.08324956893920897
1.4387420415878296,1.4256536960601807,0.13207316398620603,0.024219948798418045,0.13840968906879425
1.4589879512786863,1.4256536960601807,0.1289856731891632,0.023534409701824188,0.14150583744049072
1.4320000410079956,1.4256536960601807,0.12707844376564023,0.022378742694854736,0.13881821930408475
1.55299973487854,1.4256536960601807,0.1288124918937683,0.02245095185935497,0.12402929365634918
1.611445665359497,1.4256536960601807,0.12310177087783812,0.02305273339152336,0.15279406309127808
1.2993746995925903,1.4256536960601807,0.11242374777793884,0.025609795004129406,0.12227250635623932
1.3639044761657715,1.4256536960601807,0.1340886950492859,0.02481037378311157,0.1335224211215973
1.4359312057495115,1.4256536960601807,0.17829787731170654,0.025277575477957726,0.1859189122915268
1.4633159637451172,1.4256536960601807,0.16284513473510742,0.02655084803700447,0.18308645486831665
1.1139945983886719,1.4256536960601807,0.13538119196891785,0.024939335882663727,0.1459264904260635
1.1523576974868774,1.4256536960601807,0.12270867824554443,0.02545209787786007,0.11562342196702956
1.1131118535995483,1.4256536960601807,0.13558831810951233,0.02525707520544529,0.13287147879600525
1.1272908449172971,1.4256536960601807,0.13024121522903442,0.02700132504105568,0.1575559377670288
1.156317114830017,1.4256536960601807,0.09771934151649475,0.03116198256611824,0.11053204536437988
1.200341820716858,1.4256536960601807,0.09883511066436768,0.035338398069143295,0.16412341594696045
1.2189753055572508,1.4256536960601807,0.13775378465652463,0.057955726981163025,0.1681765615940094
1.2388725280761719,1.4256536960601807,0.1674746870994568,0.03881898522377014,0.18013565242290497
1.2994043827056885,1.4256536960601807,0.1773734986782074,0.06873307377099991,0.21588939428329468
1.1039931774139404,1.4256536960601807,0.15256443619728088,0.051155228167772286,0.03506515920162201
1.1586930751800537,1.4256536960601807,0.10083884000778198,0.03330180421471596,0.0921552926301956
1.1231093406677246,1.4256536960601807,0.11235934495925903,0.032154880464076996,0.1349668651819229
1.2787480354309082,1.4256536960601807,0.10621258616447447,0.03277123719453812,0.08830288797616959
1.2461100816726685,1.4256536960601807,0.13784226775169373,0.030723167583346367,0.14028234779834747
1.1214797496795654,1.4256536960601807,0.07641813158988953,0.03719782829284668,0.09877233952283859
1.1450484991073608,1.4256536960601807,0.0788339078426361,0.03657663986086845,0.09483627229928969
1.202721357345581,1.4256536960601807,0.11975705623626708,0.03706273064017296,0.05938044190406799
1.2454612255096436,1.4256536960601807,0.11830714344978333,0.03191718831658363,0.1433943063020706
1.2854243516921997,1.4256536960601807,0.13953560590744019,0.03097957372665405,0.09277887642383575
1.35872483253479,1.4256536960601807,0.21464854478836057,0.0441095381975174,0.23816366493701932
1.4105457067489624,1.4256536960601807,0.1467088758945465,0.035786956548690796,0.151449516415596
1.455719232559204,1.4256536960601807,0.12767109274864197,0.030033040791749958,0.07339155673980714
1.271148681640625,1.4256536960601807,0.12147948145866394,0.02698344737291336,0.13850685954093933
1.1685773134231567,1.4256536960601807,0.12927916646003723,0.02572169713675976,0.11018335819244383
1.247931957244873,1.4256536960601807,0.14377495646476743,0.0250315684825182,0.1514841467142105
1.377407431602478,1.4256536960601807,0.1379249095916748,0.02618635445833206,0.12474983930587769
1.5589001178741455,1.4256536960601807,0.11931630969047546,0.028006741777062416,0.14038965106010437
1.5104342699050903,1.4256536960601807,0.09075298905372621,0.02907633781433105,0.095478817820549
1.4969794750213623,1.4256536960601807,0.10210329294204712,0.03154761344194412,0.10772837698459624
1.3490642309188843,1.4256536960601807,0.13039168715476987,0.03225843608379364,0.1476162225008011
1.3659877777099607,1.4256536960601807,0.10517606139183044,0.027626246213912964,0.14545877277851105
1.3248019218444824,1.4256536960601807,0.12060824036598204,0.025725627318024635,0.11586830019950865
1.2581791877746582,1.4256536960601807,0.1286374032497406,0.025463551282882687,0.1795116513967514
1.3837794065475464,1.4256536960601807,0.1344853043556213,0.026361260563135147,0.16502293944358823
1.332026481628418,1.4256536960601807,0.1299884021282196,0.026562295854091644,0.18229129910469052
1.3463572263717651,1.4256536960601807,0.13809111714363098,0.02639547362923622,0.13724167644977567
1.388893485069275,1.4256536960601807,0.11859160661697388,0.02746790461242199,0.1367386281490326
1.3435778617858887,1.4256536960601807,0.12262877821922302,0.028323119506239888,0.1661271899938583
1.2427695989608765,1.4256536960601807,0.13373848795890808,0.02563280612230301,0.13711802661418915
1.22391140460968,1.4256536960601807,0.14035490155220032,0.02614700607955456,0.14604461193084717
1.3245905637741089,1.4256536960601807,0.13473376631736755,0.02723553031682968,0.08644268661737442
1.2402759790420532,1.4256536960601807,0.1222834587097168,0.028311060741543766,0.12697643041610715
1.2510117292404175,1.4256536960601807,0.12110555171966551,0.028652718290686607,0.1271781176328659
1.1608569622039795,1.4256536960601807,0.0725310742855072,0.03194865584373474,0.0459292009472847
1.1820589303970337,1.4256536960601807,0.11676236987113953,0.03144603967666625,0.12159399688243865
1.3081121444702148,1.4256536960601807,0.1292609870433807,0.03061707317829132,0.13309511542320251
1.3821732997894287,1.4256536960601807,0.1497807204723358,0.029712522402405735,0.11897526681423189
1.3398647308349607,1.4256536960601807,0.1256865561008453,0.03045838326215744,0.15157034993171692


==> data/single_task_inference_result/cheetah/cheetah_single_task_inference_trajectories/32.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
-0.022295013070106503,6.684317588806152,-1.772883057594299,3.2790184020996094,1.4353134632110596
0.2018481343984604,6.684317588806152,-4.894234657287598,0.4430396556854248,-1.7517192363739011
0.7721744179725648,6.684317588806152,-4.908981800079346,0.08646637201309203,-5.20221996307373
1.2130639553070068,6.684317588806152,-4.781394481658936,0.06167779862880706,-4.826953887939453
1.8511301279067995,6.684317588806152,-4.7813897132873535,0.04608745500445366,-4.837002754211426
2.335564136505127,6.684317588806152,-4.8558526039123535,0.03632761165499687,-4.896510601043701
2.702558755874634,6.684317588806152,-4.846608638763428,0.03638846427202225,-4.912312030792236
3.154406785964966,6.684317588806152,-4.847025394439696,0.03650686889886856,-4.89362335205078
3.639425754547119,6.684317588806152,-4.8512492179870605,0.03675865009427071,-4.880614757537842
4.21245002746582,6.684317588806152,-4.85957145690918,0.03738027065992355,-4.856270790100098
4.71659231185913,6.684317588806152,-4.866329669952393,0.03848012536764145,-4.866643905639648
5.308067798614502,6.684317588806152,-4.889862060546875,0.048278480768203735,-4.919950008392334
5.8255486488342285,6.684317588806152,-4.5892157554626465,0.05708919838070869,-4.605261325836182
6.29154634475708,6.684317588806152,-4.700451374053955,0.04970557615160942,-4.707555294036865
6.322024345397949,6.684317588806152,-4.617772579193115,0.04187750443816185,-4.6310811042785645
6.4112372398376465,6.684317588806152,-4.839906215667725,0.05913159996271133,-4.897850513458252
6.545456409454346,6.684317588806152,-4.748462677001953,0.06579273939132689,-4.78025484085083
6.616860866546631,6.684317588806152,-4.806978702545166,0.04357054457068443,-4.833983421325684
6.840824604034424,6.684317588806152,-4.880953788757324,0.04288177192211151,-4.871521472930908
6.7787065505981445,6.684317588806152,-4.852475643157959,0.036341480910778046,-4.856491565704346
6.664290428161621,6.684317588806152,-4.855832099914551,0.0344768650829792,-4.821686267852783
6.676980495452881,6.684317588806152,-4.790100574493408,0.029339067637920376,-4.8354997634887695
6.7376580238342285,6.684317588806152,-4.771155834197998,0.028139427304267883,-4.818156242370605
6.715076446533203,6.684317588806152,-4.80879545211792,0.02574005164206028,-4.84262228012085
6.715183734893799,6.684317588806152,-4.81135892868042,0.025017624720931053,-4.789626121520996
6.75014066696167,6.684317588806152,-4.822493076324463,0.025265922769904137,-4.813563823699951
6.683947563171387,6.684317588806152,-4.832707405090332,0.02621636353433132,-4.813431739807129
6.517804145812988,6.684317588806152,-4.8304691314697275,0.025493619963526722,-4.864303112030028
6.627942562103272,6.684317588806152,-4.8074679374694815,0.02572903223335743,-4.850698947906494
6.680004596710205,6.684317588806152,-4.7955145835876465,0.02473577670753002,-4.771657466888428
6.672454357147217,6.684317588806152,-4.800146579742432,0.024075545370578762,-4.781750679016112
6.622222900390625,6.684317588806152,-4.799139022827148,0.02384872734546661,-4.791541576385497
6.658729076385497,6.684317588806152,-4.791457176208496,0.024885350838303563,-4.778541564941406
6.588873386383057,6.684317588806152,-4.794335365295409,0.023662973195314407,-4.7637224197387695
6.688947677612305,6.684317588806152,-4.797956943511962,0.02354726754128933,-4.791317939758301
6.603618621826172,6.684317588806152,-4.793971538543701,0.024244461208581924,-4.77105712890625
6.502521991729736,6.684317588806152,-4.797245025634766,0.02411804720759392,-4.789327144622803
6.320070266723633,6.684317588806152,-4.805107593536377,0.024590935558080677,-4.8193559646606445
6.31434440612793,6.684317588806152,-4.81309986114502,0.02656741254031658,-4.801138401031494
6.459004878997803,6.684317588806152,-4.82164192199707,0.02786104939877987,-4.820963382720947
6.5560503005981445,6.684317588806152,-4.7998480796813965,0.028704553842544556,-4.738127708435059
6.561812400817871,6.684317588806152,-4.820814609527588,0.03139350563287735,-4.794850826263428
6.793298244476318,6.684317588806152,-4.900810718536377,0.045850515365600586,-4.900890350341797
6.663142204284668,6.684317588806152,-4.875941753387451,0.03607519343495369,-4.81681489944458
6.680007457733153,6.684317588806152,-4.766839027404785,0.03129945695400238,-4.752100467681885
6.389748096466064,6.684317588806152,-4.775611400604248,0.02581528201699257,-4.7545342445373535
6.47804594039917,6.684317588806152,-4.78251028060913,0.02696639858186245,-4.795221328735352
6.48871612548828,6.684317588806152,-4.82190465927124,0.026046968996524807,-4.8218278884887695
6.546228408813477,6.684317588806152,-4.816956520080566,0.02646036632359028,-4.7907209396362305
6.668923854827881,6.684317588806152,-4.813774585723877,0.028489187359809875,-4.79796028137207
6.669199466705321,6.684317588806152,-4.866445064544678,0.03462362289428711,-4.875630855560304
6.4227800369262695,6.684317588806152,-4.802553653717041,0.03055962733924389,-4.757534503936768
6.474724769592285,6.684317588806152,-4.792109966278076,0.026877056807279583,-4.8202900886535645
6.561036586761475,6.684317588806152,-4.824386596679688,0.026923703029751778,-4.80010223388672
6.533815383911133,6.684317588806152,-4.804178714752196,0.026192666962742805,-4.7774128913879395
6.4892210960388175,6.684317588806152,-4.819630146026611,0.027545684948563572,-4.8190603256225595
6.517709255218506,6.684317588806152,-4.808228492736816,0.03386228531599045,-4.8343505859375
6.475500106811523,6.684317588806152,-4.800968647003174,0.029438724741339684,-4.821621894836426
6.479042053222656,6.684317588806152,-4.81358766555786,0.02772018499672413,-4.8011674880981445
6.4948949813842765,6.684317588806152,-4.822926044464111,0.029965506866574287,-4.806231498718262
6.5076189041137695,6.684317588806152,-4.8384690284729,0.031606148928403854,-4.833165168762207
6.454075336456299,6.684317588806152,-4.821275234222412,0.02951929904520512,-4.848111152648926
6.516901016235352,6.684317588806152,-4.747085571289063,0.042665015906095505,-4.694100379943848
6.704447269439696,6.684317588806152,-4.805265426635742,0.03758557885885239,-4.799194812774657
6.758849143981934,6.684317588806152,-4.851526737213135,0.03608234226703644,-4.815706729888916
6.613428592681885,6.684317588806152,-4.814982891082764,0.03147507458925247,-4.804401397705078
6.489171504974365,6.684317588806152,-4.8047380447387695,0.028718648478388783,-4.78967809677124
6.490943908691406,6.684317588806152,-4.793226718902588,0.02675328403711319,-4.76600980758667
6.503062725067139,6.684317588806152,-4.807171821594238,0.02629377692937851,-4.826144218444824
6.447369098663329,6.684317588806152,-4.810983180999756,0.027114110067486763,-4.819052219390869
6.599041938781737,6.684317588806152,-4.8217549324035645,0.027651971206068993,-4.839460849761962
6.634634017944336,6.684317588806152,-4.819892406463623,0.037077225744724274,-4.842350482940674
6.6095733642578125,6.684317588806152,-4.793742179870605,0.03282128646969795,-4.799817085266112
6.5914835929870605,6.684317588806152,-4.796802520751953,0.030962515622377396,-4.76258659362793
6.573619842529297,6.684317588806152,-4.778664112091064,0.02805960364639759,-4.822189807891846
6.70936393737793,6.684317588806152,-4.7847514152526855,0.026220995932817456,-4.759878158569336
6.616894245147705,6.684317588806152,-4.800925731658936,0.02684369124472141,-4.747467041015625
6.492045402526856,6.684317588806152,-4.792693614959717,0.02531632035970688,-4.730145454406737
6.42918062210083,6.684317588806152,-4.796706676483153,0.02564876899123192,-4.754577159881592
6.58359432220459,6.684317588806152,-4.812838077545166,0.02689124085009098,-4.798757076263428
6.706953048706056,6.684317588806152,-4.792466640472412,0.026415128260850903,-4.76969051361084
6.5656023025512695,6.684317588806152,-4.812024593353272,0.02748318202793598,-4.7677412033081055
6.533736705780028,6.684317588806152,-4.795485019683838,0.026636069640517235,-4.790658473968506
6.491873741149902,6.684317588806152,-4.794795036315918,0.027025625109672543,-4.859523773193359
6.542882442474365,6.684317588806152,-4.805936336517334,0.026422398164868355,-4.769711494445801
6.585881233215332,6.684317588806152,-4.797370910644531,0.02698326110839844,-4.838681697845458
6.459577560424805,6.684317588806152,-4.789412975311279,0.027720646932721135,-4.797496318817139
6.671226501464844,6.684317588806152,-4.808558464050293,0.03443862497806549,-4.835002899169922
6.8369197845458975,6.684317588806152,-4.799874305725098,0.029610009863972664,-4.773144721984863
6.819523811340332,6.684317588806152,-4.811000347137451,0.028737401589751244,-4.796285152435304
6.744208335876465,6.684317588806152,-4.800204753875732,0.030434871092438694,-4.7926244735717765
6.860128402709961,6.684317588806152,-4.890896320343018,0.03411037847399712,-4.901473522186279
6.901765823364258,6.684317588806152,-4.809329509735107,0.03146498277783394,-4.821436882019042
6.817356586456299,6.684317588806152,-4.85045051574707,0.03564011678099632,-4.869958400726318
6.766254901885985,6.684317588806152,-4.7781081199646,0.03491970896720886,-4.810462474822998
6.7308454513549805,6.684317588806152,-4.814048767089844,0.033845994621515274,-4.795244693756104
6.635089874267577,6.684317588806152,-4.82511568069458,0.03009067289531231,-4.826175212860107
6.64500093460083,6.684317588806152,-4.839719295501709,0.029028432443737984,-4.850411891937256
6.595667839050293,6.684317588806152,-4.810653209686279,0.02599740400910377,-4.82122802734375
6.532954692840576,6.684317588806152,-4.806306838989258,0.02443246357142925,-4.766627788543701
6.658870220184326,6.684317588806152,-4.806320667266846,0.02506972663104534,-4.8221116065979
6.85445499420166,6.684317588806152,-4.791839599609375,0.02568056248128414,-4.828535556793213
6.782227993011475,6.684317588806152,-4.789413928985596,0.025950148701667786,-4.777798175811768
6.582623004913329,6.684317588806152,-4.793278217315674,0.030106760561466217,-4.846022129058838
6.576102256774902,6.684317588806152,-4.782086372375488,0.030886029824614525,-4.794912338256836
6.524427890777588,6.684317588806152,-4.7781596183776855,0.0285283662378788,-4.739860534667969
6.538777828216553,6.684317588806152,-4.796750545501709,0.026684802025556564,-4.767064094543457
6.6682448387146,6.684317588806152,-4.8047518730163565,0.026885913684964177,-4.776760578155518
6.661527633666992,6.684317588806152,-4.8035902976989755,0.02875560522079468,-4.842504978179932
6.766478538513184,6.684317588806152,-4.7758870124816895,0.026768272742629048,-4.783716678619385
6.746440410614014,6.684317588806152,-4.815977573394775,0.028974272310733795,-4.8028244972229
6.643597602844238,6.684317588806152,-4.803830146789551,0.029654404148459435,-4.77564811706543
6.61133337020874,6.684317588806152,-4.807292461395264,0.02632979303598404,-4.789542198181152
6.5280213356018075,6.684317588806152,-4.797211647033691,0.026030810549855232,-4.775861740112305
6.5842928886413565,6.684317588806152,-4.805497646331787,0.0251391027122736,-4.821280956268311
6.553651332855225,6.684317588806152,-4.801791667938232,0.02552510052919388,-4.760427474975586
6.573752880096436,6.684317588806152,-4.802268505096436,0.0259958989918232,-4.839212417602539
6.768260478973389,6.684317588806152,-4.794562816619873,0.027207987383008003,-4.840805530548096
6.85181713104248,6.684317588806152,-4.824107646942139,0.03417174518108368,-4.840385913848877
6.644917964935304,6.684317588806152,-4.860652446746825,0.032902035862207406,-4.834416866302489
6.715706348419189,6.684317588806152,-4.77976655960083,0.028795473277568817,-4.805332660675049
6.69683074951172,6.684317588806152,-4.766815662384033,0.028038296848535538,-4.801830768585205
6.606855869293213,6.684317588806152,-4.786293029785156,0.025924479588866237,-4.712047100067139
6.556834697723389,6.684317588806152,-4.807246685028076,0.024922722950577732,-4.781545639038086
6.571770191192626,6.684317588806152,-4.802554130554199,0.024711562320590016,-4.759114265441895
6.728573799133301,6.684317588806152,-4.805073261260985,0.02498302236199379,-4.7802581787109375
6.723254680633545,6.684317588806152,-4.809829235076904,0.026327136904001236,-4.81930685043335
6.744992256164551,6.684317588806152,-4.810828685760497,0.026860600337386128,-4.799805641174316
6.759828090667725,6.684317588806152,-4.855170249938965,0.027819538488984108,-4.8470988273620605
6.81898832321167,6.684317588806152,-4.881331920623779,0.02858889661729336,-4.876993179321289
6.791437149047852,6.684317588806152,-4.848836898803711,0.029641617089509964,-4.8431944847106925
6.704691410064696,6.684317588806152,-4.799251079559326,0.031568028032779694,-4.802611351013184
6.656184673309326,6.684317588806152,-4.791010856628418,0.02983838692307472,-4.834299564361572
6.671934604644775,6.684317588806152,-4.817722320556641,0.027888623997569084,-4.77679443359375
6.751777172088623,6.684317588806152,-4.799468517303467,0.025118522346019745,-4.828769207000732
6.678451061248779,6.684317588806152,-4.8093438148498535,0.02432415820658207,-4.763297080993652
6.713684558868408,6.684317588806152,-4.793064117431641,0.02404521033167839,-4.777717113494873
6.664182662963867,6.684317588806152,-4.794277667999268,0.024891272187232968,-4.8410139083862305
6.686063766479492,6.684317588806152,-4.795924663543701,0.024558296427130696,-4.782101631164551
6.767007350921631,6.684317588806152,-4.801729679107666,0.02368996106088161,-4.789145469665527
6.717667579650879,6.684317588806152,-4.8066182136535645,0.02406658045947552,-4.806175708770752
6.8235507011413565,6.684317588806152,-4.801947593688965,0.02490904740989208,-4.8494296073913565
6.7061238288879395,6.684317588806152,-4.821529865264893,0.0272815115749836,-4.798976898193359
6.81568717956543,6.684317588806152,-4.7889580726623535,0.027518363669514656,-4.76975679397583
6.782178401947021,6.684317588806152,-4.808821201324463,0.0279009398072958,-4.79503345489502
6.7340049743652335,6.684317588806152,-4.816319942474365,0.030085960403084755,-4.804501533508301
6.689337253570557,6.684317588806152,-4.834427356719971,0.030966671183705326,-4.840857982635497
6.564339160919189,6.684317588806152,-4.818922519683838,0.028973408043384552,-4.807672500610352
6.587713241577148,6.684317588806152,-4.805058002471924,0.02760673686861992,-4.8019418716430655
6.662728309631348,6.684317588806152,-4.800645351409912,0.025092545896768566,-4.849428176879883
6.705351829528809,6.684317588806152,-4.797378063201904,0.024329258129000664,-4.839065074920654
6.673625946044922,6.684317588806152,-4.796571254730225,0.024621425196528435,-4.777011394500732
6.66222620010376,6.684317588806152,-4.797699451446533,0.026235828176140785,-4.802987098693848
6.673677444458008,6.684317588806152,-4.794105052947998,0.024352923035621643,-4.73875904083252
6.407983779907227,6.684317588806152,-4.7963738441467285,0.02340826578438282,-4.8025665283203125
6.407114505767822,6.684317588806152,-4.80322265625,0.024074839428067207,-4.773175716400146
6.559875965118408,6.684317588806152,-4.824937343597412,0.026010021567344666,-4.813878536224365
6.479609489440918,6.684317588806152,-4.801145076751709,0.02629820443689823,-4.787833690643311
6.587504863739014,6.684317588806152,-4.826913356781006,0.027568738907575607,-4.824803352355957
6.623591899871825,6.684317588806152,-4.822522640228272,0.034757960587739944,-4.879830360412598
6.461947441101073,6.684317588806152,-4.784840106964111,0.03163781389594078,-4.796726226806641
6.504355430603027,6.684317588806152,-4.801270961761475,0.02964353375136852,-4.76521635055542
6.565354347229004,6.684317588806152,-4.8018269538879395,0.028553931042551994,-4.783975601196289
6.549881458282472,6.684317588806152,-4.786587238311768,0.026828911155462265,-4.782838821411133
6.574174404144287,6.684317588806152,-4.807006359100342,0.027205003425478932,-4.8582024574279785
6.684257984161377,6.684317588806152,-4.808346748352051,0.03461429849267006,-4.85355281829834
6.739215850830078,6.684317588806152,-4.859097957611084,0.03457118943333626,-4.8990349769592285
6.761150360107422,6.684317588806152,-4.824341773986816,0.029160832986235615,-4.841928005218506
6.640366554260254,6.684317588806152,-4.860912799835205,0.028662763535976406,-4.85768985748291
6.6415696144104,6.684317588806152,-4.812458038330078,0.02768789231777191,-4.8255743980407715
6.741527557373047,6.684317588806152,-4.8022518157958975,0.024972744286060333,-4.830604076385497
6.711251258850098,6.684317588806152,-4.803251266479492,0.025041356682777405,-4.825028419494629
6.621556758880615,6.684317588806152,-4.811132907867432,0.024771252647042274,-4.789655685424805
6.534022808074951,6.684317588806152,-4.808283805847168,0.025112392380833622,-4.787359714508057
6.68812894821167,6.684317588806152,-4.797567844390869,0.025140145793557167,-4.79206085205078
6.778732776641846,6.684317588806152,-4.794619560241699,0.024368099868297577,-4.817341327667236
6.709747314453125,6.684317588806152,-4.798696517944336,0.024299129843711853,-4.7901291847229
6.678986072540283,6.684317588806152,-4.809202194213867,0.025580832734704018,-4.827063083648682
6.717895984649657,6.684317588806152,-4.801820278167725,0.026372043415904045,-4.838882923126221
6.764174938201904,6.684317588806152,-4.801273822784424,0.02531563863158226,-4.794776916503905
6.64390754699707,6.684317588806152,-4.817257881164551,0.025785516947507855,-4.843625068664551
6.697902679443359,6.684317588806152,-4.807085037231444,0.02516869269311428,-4.778125762939453
6.640381813049316,6.684317588806152,-4.804861545562744,0.02466106228530407,-4.779995441436768
6.646335601806641,6.684317588806152,-4.798133373260497,0.024251902475953106,-4.805714130401611
6.489925384521484,6.684317588806152,-4.797749042510985,0.023702796548604965,-4.7639241218566895
6.460017204284668,6.684317588806152,-4.807074546813965,0.02402929589152336,-4.772356986999512
6.568561553955078,6.684317588806152,-4.817300319671631,0.025543535128235817,-4.815839767456056
6.552654266357422,6.684317588806152,-4.791534900665283,0.026341382414102554,-4.7720251083374015
6.880567073822021,6.684317588806152,-4.808798789978027,0.027170661836862564,-4.841285705566406
6.990725517272949,6.684317588806152,-4.797739028930664,0.04145925492048264,-4.8173675537109375
6.8369669914245605,6.684317588806152,-4.842965602874756,0.041864145547151566,-4.764963626861572
6.717308521270752,6.684317588806152,-4.760812282562256,0.038689021021127694,-4.77375602722168
6.573120594024657,6.684317588806152,-4.775232315063477,0.033447138965129845,-4.772492408752441
6.594095230102539,6.684317588806152,-4.811074256896973,0.03282135725021362,-4.81378173828125
6.58724308013916,6.684317588806152,-4.776768207550049,0.02724571526050568,-4.780151844024657
6.460619449615479,6.684317588806152,-4.801297664642334,0.025302983820438385,-4.834163665771484
6.526412487030028,6.684317588806152,-4.80811595916748,0.02587520331144333,-4.765301704406737
6.616397380828857,6.684317588806152,-4.791831016540527,0.028253441676497456,-4.779064655303955
6.626210689544678,6.684317588806152,-4.790317058563232,0.027138348668813705,-4.733001232147217
6.595766067504883,6.684317588806152,-4.794665813446045,0.027902390807867047,-4.798891544342041


==> data/single_task_inference_result/cheetah/cheetah_single_task_inference_trajectories/33.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.250071257352829,5.532130241394042,-1.772883057594299,3.2790184020996094,-0.5698283910751343
0.7733808755874634,5.532130241394042,-3.9561154842376713,0.31011077761650085,-2.59946084022522
1.33416748046875,5.532130241394042,-3.754096508026123,0.09155695885419843,-3.836647748947144
1.805968165397644,5.532130241394042,-3.70281720161438,0.0687061995267868,-3.782267808914185
2.3476178646087646,5.532130241394042,-3.7154810428619376,0.04872957617044449,-3.7850751876831055
2.8794972896575928,5.532130241394042,-3.790640592575073,0.03730778768658639,-3.813375949859619
3.560887575149536,5.532130241394042,-3.796021699905396,0.03770210966467857,-3.7864284515380855
4.182356357574463,5.532130241394042,-3.8131639957427974,0.03818383812904358,-3.836884498596192
4.774686813354492,5.532130241394042,-3.8081283569335938,0.03995935246348381,-3.855369091033936
5.159315586090088,5.532130241394042,-3.6495883464813232,0.041875794529914856,-3.6056742668151855
5.2120676040649405,5.532130241394042,-3.645098924636841,0.03756143525242805,-3.6130142211914062
5.467395305633545,5.532130241394042,-3.7619338035583496,0.04877252131700516,-3.715453624725342
5.485865116119385,5.532130241394042,-3.722679376602173,0.036686208099126816,-3.706151247024536
5.55199146270752,5.532130241394042,-3.697085857391357,0.0342022217810154,-3.7804095745086665
5.783422946929932,5.532130241394042,-3.794799566268921,0.03362235799431801,-3.7824418544769287
5.681220054626465,5.532130241394042,-3.731927156448364,0.031812846660614014,-3.7061963081359854
5.339040756225586,5.532130241394042,-3.721425294876098,0.02910682186484337,-3.7222201824188232
5.297940254211426,5.532130241394042,-3.6866524219512935,0.027682797983288765,-3.7315187454223633
5.28744649887085,5.532130241394042,-3.6843228340148926,0.028777780011296272,-3.6775460243225098
5.353291988372803,5.532130241394042,-3.709895849227905,0.028283393010497093,-3.702538013458252
5.387479305267334,5.532130241394042,-3.7383124828338623,0.028277741745114326,-3.709283828735352
5.343350887298584,5.532130241394042,-3.7492105960845943,0.0365309976041317,-3.7247030735015865
5.336123466491699,5.532130241394042,-3.791471242904663,0.04399499297142029,-3.8134694099426265
5.379406452178955,5.532130241394042,-3.737957715988159,0.03336508199572563,-3.7220525741577144
5.517121315002441,5.532130241394042,-3.7408463954925537,0.03006051294505596,-3.755915641784668
5.463964462280273,5.532130241394042,-3.707489967346192,0.029699575155973434,-3.7055795192718506
5.494544506072998,5.532130241394042,-3.716488838195801,0.029132016003131863,-3.6944532394409175
5.4579734802246085,5.532130241394042,-3.716047525405884,0.027578258886933327,-3.7027554512023926
5.66737699508667,5.532130241394042,-3.711099863052368,0.02502218820154667,-3.7117981910705566
5.55146074295044,5.532130241394042,-3.699027299880981,0.024693857878446576,-3.6654121875762935
5.445921897888184,5.532130241394042,-3.687808513641357,0.02582302689552307,-3.673031091690064
5.36522912979126,5.532130241394042,-3.694157361984253,0.024767136201262478,-3.693669080734253
5.213430881500244,5.532130241394042,-3.6915476322174072,0.026177965104579926,-3.664239883422852
5.287412643432617,5.532130241394042,-3.716962099075317,0.025288861244916916,-3.6935753822326656
5.173208236694336,5.532130241394042,-3.729007005691528,0.026628315448760983,-3.7128586769104
5.275341987609863,5.532130241394042,-3.7421338558197026,0.02775806002318859,-3.7316422462463374
5.3420796394348145,5.532130241394042,-3.750223636627197,0.03004316054284573,-3.7648849487304688
5.671931266784668,5.532130241394042,-3.7704343795776367,0.03521504998207092,-3.8066337108612065
5.69143009185791,5.532130241394042,-3.75133204460144,0.03661136329174042,-3.734602212905884
5.6079864501953125,5.532130241394042,-3.8473489284515376,0.03865361586213112,-3.8153004646301274
5.4173784255981445,5.532130241394042,-3.806981325149536,0.03875090926885605,-3.738809823989868
5.401989459991455,5.532130241394042,-3.6893699169158936,0.030376194044947624,-3.7198736667633057
5.346683025360107,5.532130241394042,-3.691881656646729,0.027716265991330143,-3.724424600601196
5.379569053649902,5.532130241394042,-3.710603475570679,0.02575702033936977,-3.695423126220703
5.352887153625488,5.532130241394042,-3.723690509796143,0.02639947645366192,-3.706011056900024
5.315013885498047,5.532130241394042,-3.7271921634674072,0.027428867295384407,-3.698906421661377
5.35113525390625,5.532130241394042,-3.733232498168945,0.027904972434043884,-3.732335090637207
5.253791809082031,5.532130241394042,-3.7491374015808105,0.031446706503629684,-3.700941324234009
5.268049240112305,5.532130241394042,-3.7370564937591553,0.02901758998632431,-3.7705028057098393
5.4168381690979,5.532130241394042,-3.749802827835083,0.03137880191206932,-3.766965866088867
5.407693386077881,5.532130241394042,-3.786853551864624,0.03188203647732735,-3.771373748779297
5.460622310638428,5.532130241394042,-3.715466976165771,0.029948201030492783,-3.726576566696167
5.487316608428955,5.532130241394042,-3.7559211254119873,0.03776182606816292,-3.7581920623779297
5.487575054168701,5.532130241394042,-3.7390515804290767,0.03189248964190483,-3.7773771286010738
5.570908069610596,5.532130241394042,-3.7055926322937007,0.0289695467799902,-3.6682295799255367
5.6006202697753915,5.532130241394042,-3.7184247970581055,0.02775791473686695,-3.6853489875793457
5.674949645996094,5.532130241394042,-3.739260911941528,0.02530699037015438,-3.6931872367858887
5.548698902130127,5.532130241394042,-3.778953075408936,0.027572847902774807,-3.800205707550049
5.347296714782715,5.532130241394042,-3.7446792125701904,0.027811970561742783,-3.689335346221924
5.477452754974365,5.532130241394042,-3.7114210128784175,0.026961704716086388,-3.734131336212158
5.505623817443848,5.532130241394042,-3.70761513710022,0.02551076002418995,-3.6968507766723633
5.434295654296875,5.532130241394042,-3.7259907722473136,0.02353238500654697,-3.7180910110473633
5.315718650817871,5.532130241394042,-3.725109338760376,0.02416715770959854,-3.68588662147522
5.353301048278809,5.532130241394042,-3.7079131603240967,0.026972524821758274,-3.7716119289398193
5.4173994064331055,5.532130241394042,-3.7196455001831055,0.02569158002734184,-3.706406831741333
5.427414417266846,5.532130241394042,-3.7194573879241934,0.02630822546780109,-3.689300537109375
5.479648113250732,5.532130241394042,-3.712843656539917,0.027493011206388477,-3.6851420402526855
5.632835388183594,5.532130241394042,-3.7455475330352783,0.03614548221230506,-3.7495079040527344
5.556636810302734,5.532130241394042,-3.7473433017730713,0.03041437081992626,-3.785275220870972
5.5671372413635245,5.532130241394042,-3.7299203872680655,0.026733256876468655,-3.752650260925293
5.550943374633789,5.532130241394042,-3.7343819141387935,0.026047131046652797,-3.7242949008941646
5.6212663650512695,5.532130241394042,-3.7263813018798824,0.02618838846683502,-3.759412527084351
5.5078701972961435,5.532130241394042,-3.740809917449951,0.02527969144284725,-3.6874828338623047
5.553372859954834,5.532130241394042,-3.7249360084533687,0.024291414767503735,-3.7311387062072754
5.5511436462402335,5.532130241394042,-3.7267966270446777,0.023813365027308464,-3.76350474357605
5.476861000061035,5.532130241394042,-3.7165565490722656,0.02411551214754581,-3.690697193145752
5.4114060401916495,5.532130241394042,-3.722748517990112,0.024196388199925423,-3.7142987251281734
5.280453681945801,5.532130241394042,-3.7188405990600586,0.02376025915145874,-3.7617561817169194
5.225783824920654,5.532130241394042,-3.721823930740357,0.02403579279780388,-3.677876234054565
5.31795597076416,5.532130241394042,-3.726074695587158,0.02571991831064224,-3.753095626831055
5.343754291534424,5.532130241394042,-3.72075080871582,0.027359310537576675,-3.707376480102539
5.2931580543518075,5.532130241394042,-3.732157945632935,0.02787871100008488,-3.7364506721496578
5.326431751251221,5.532130241394042,-3.804563283920288,0.04710279032588005,-3.8243222236633296
5.40991735458374,5.532130241394042,-3.743319988250733,0.03204508125782013,-3.739722728729248
5.379807472229004,5.532130241394042,-3.769264698028565,0.033353548496961594,-3.7420191764831534
5.354841232299805,5.532130241394042,-3.7268486022949214,0.03247131407260895,-3.7403275966644287
5.217534065246582,5.532130241394042,-3.747918367385864,0.03489961475133896,-3.688287496566773
5.294295787811279,5.532130241394042,-3.7302434444427486,0.02985908091068268,-3.712100028991699
5.284368515014648,5.532130241394042,-3.72984790802002,0.028653081506490707,-3.720225095748901
5.295866012573241,5.532130241394042,-3.7484614849090576,0.02870812639594078,-3.7728734016418457
5.351633071899414,5.532130241394042,-3.7568638324737544,0.02979079633951187,-3.8070139884948726
5.472900390625,5.532130241394042,-3.6928207874298096,0.03746954351663589,-3.599407434463501
5.497904777526856,5.532130241394042,-3.719594717025757,0.03647256642580032,-3.762250423431397
5.5145792961120605,5.532130241394042,-3.735642194747925,0.03330053389072418,-3.706332445144653
5.5486884117126465,5.532130241394042,-3.7303621768951416,0.030299553647637367,-3.726533889770508
5.513612747192383,5.532130241394042,-3.7226269245147705,0.02704869583249092,-3.689721345901489
5.5439066886901855,5.532130241394042,-3.713689804077149,0.023799812421202656,-3.6993241310119624
5.510950088500977,5.532130241394042,-3.717041015625,0.022689431905746456,-3.715079545974731
5.620543003082275,5.532130241394042,-3.71956205368042,0.022124288603663445,-3.698317766189575
5.607265949249268,5.532130241394042,-3.721534967422485,0.022766003385186195,-3.7280449867248535
5.534022808074951,5.532130241394042,-3.742655992507935,0.024382261559367176,-3.772858619689941
5.473975658416748,5.532130241394042,-3.7122499942779537,0.02422796562314033,-3.713524103164673
5.564799308776856,5.532130241394042,-3.715345621109009,0.025502653792500492,-3.690396785736084
5.54715633392334,5.532130241394042,-3.7186653614044185,0.024088406935334206,-3.724830389022827
5.5795512199401855,5.532130241394042,-3.7222197055816646,0.02253519184887409,-3.750156164169312
5.532390594482422,5.532130241394042,-3.7344169616699214,0.02292344905436039,-3.740811586380005
5.600693702697754,5.532130241394042,-3.73519778251648,0.0239789504557848,-3.7186686992645264
5.650861263275146,5.532130241394042,-3.736047506332397,0.02388988435268402,-3.717475891113281
5.492403507232666,5.532130241394042,-3.716535806655884,0.02550067752599716,-3.701695442199707
5.52271842956543,5.532130241394042,-3.7032933235168457,0.02525237761437893,-3.6562442779541016
5.483299255371094,5.532130241394042,-3.708241224288941,0.024947352707386017,-3.68088173866272
5.47796106338501,5.532130241394042,-3.7058863639831534,0.02484150230884552,-3.705634117126465
5.437341213226318,5.532130241394042,-3.7126314640045166,0.02395239658653736,-3.719982624053955
5.523235321044922,5.532130241394042,-3.7150619029998775,0.02338525094091892,-3.7630012035369873
5.52677059173584,5.532130241394042,-3.7127659320831294,0.023430282250046727,-3.708897590637207
5.549860000610352,5.532130241394042,-3.705886602401733,0.02345030568540096,-3.7409713268280025
5.579554080963135,5.532130241394042,-3.7129282951354976,0.023042261600494385,-3.7129423618316646
5.635538101196289,5.532130241394042,-3.7279260158538814,0.024286799132823944,-3.738996744155884
5.565069198608398,5.532130241394042,-3.7310223579406734,0.024090938270092007,-3.784348726272583
5.636569023132324,5.532130241394042,-3.753790616989136,0.025148922577500343,-3.783312559127808
5.59857177734375,5.532130241394042,-3.75536060333252,0.02711361832916737,-3.7481431961059566
5.644137382507324,5.532130241394042,-3.7366993427276607,0.027864212170243263,-3.711491346359253
5.701351642608643,5.532130241394042,-3.739502429962158,0.029213830828666687,-3.744884729385376
5.5775365829467765,5.532130241394042,-3.704975843429565,0.03184066712856293,-3.661932945251465
5.479851245880127,5.532130241394042,-3.702979564666748,0.030111189931631088,-3.7486712932586665
5.564541339874268,5.532130241394042,-3.7356331348419194,0.02784604765474796,-3.7552728652954097
5.439462184906006,5.532130241394042,-3.712557077407837,0.02648966759443283,-3.7047822475433354
5.364920139312744,5.532130241394042,-3.723705053329468,0.02438529022037983,-3.775330066680908
5.331153392791748,5.532130241394042,-3.720778703689575,0.02365188300609589,-3.72599983215332
5.44002628326416,5.532130241394042,-3.7247722148895264,0.02535370923578739,-3.7022309303283687
5.481971263885497,5.532130241394042,-3.722601890563965,0.025947457179427143,-3.7042043209075928
5.33275842666626,5.532130241394042,-3.705445051193237,0.02742202952504158,-3.6448407173156734
5.473019123077393,5.532130241394042,-3.709552526473999,0.03004038892686367,-3.688344240188599
5.524720191955566,5.532130241394042,-3.710682630538941,0.02738715149462223,-3.741713047027588
5.585128307342528,5.532130241394042,-3.7142646312713614,0.02518674172461033,-3.7013294696807857
5.607058048248291,5.532130241394042,-3.725452184677124,0.024003488942980766,-3.7161507606506343
5.521119117736816,5.532130241394042,-3.771340370178223,0.028745118528604507,-3.753793954849243
5.450430870056152,5.532130241394042,-3.721802711486816,0.02545157074928284,-3.7448492050170894
5.347826480865479,5.532130241394042,-3.718396902084351,0.02526102587580681,-3.7068591117858887
5.419583797454834,5.532130241394042,-3.714641809463501,0.025081826373934742,-3.686086177825928
5.630061149597168,5.532130241394042,-3.7234869003295894,0.024746883660554882,-3.704953908920288
5.779081344604492,5.532130241394042,-3.718881368637085,0.02639351040124893,-3.7081239223480225
5.605846405029297,5.532130241394042,-3.752614498138428,0.030782822519540783,-3.79278826713562
5.399146556854248,5.532130241394042,-3.735445022583008,0.033485837280750275,-3.7191095352172847
5.408215045928955,5.532130241394042,-3.676092386245728,0.02843409404158592,-3.6960103511810303
5.2660131454467765,5.532130241394042,-3.6923801898956294,0.028552956879138943,-3.693801164627075
5.281459331512451,5.532130241394042,-3.709797620773315,0.02598893828690052,-3.683616161346436
5.2937588691711435,5.532130241394042,-3.733114004135132,0.026740632951259613,-3.782052516937256
5.207213401794434,5.532130241394042,-3.7381765842437744,0.02837812528014183,-3.745912313461304
5.252561092376709,5.532130241394042,-3.752596139907837,0.0281347781419754,-3.747902870178223
5.283922195434569,5.532130241394042,-3.7345249652862553,0.0382564552128315,-3.7465760707855216
5.380401134490967,5.532130241394042,-3.7864720821380615,0.03351922705769539,-3.803268194198608
5.403167247772217,5.532130241394042,-3.7508401870727535,0.03578995913267136,-3.6988213062286377
5.539883613586426,5.532130241394042,-3.7676327228546143,0.04117952659726143,-3.788605928421021
5.4938459396362305,5.532130241394042,-3.791445255279541,0.03523913770914078,-3.792242765426636
5.52033519744873,5.532130241394042,-3.7057204246521,0.02891983278095722,-3.693504810333252
5.434971809387207,5.532130241394042,-3.7094554901123047,0.02572254836559296,-3.6797442436218257
5.477303504943848,5.532130241394042,-3.7126758098602286,0.024216484278440475,-3.7120757102966313
5.332066059112549,5.532130241394042,-3.7135622501373287,0.023127885535359383,-3.735262155532837
5.303769111633301,5.532130241394042,-3.71208930015564,0.023524586111307144,-3.6710910797119136
5.376378536224365,5.532130241394042,-3.7195081710815434,0.024950124323368073,-3.7215976715087886
5.449679374694824,5.532130241394042,-3.713423252105713,0.02686295658349991,-3.7155649662017822
5.453384876251221,5.532130241394042,-3.720025062561035,0.027299273759126663,-3.6958818435668954
5.6162095069885245,5.532130241394042,-3.7370197772979736,0.03431518375873566,-3.731811046600342
5.624880790710449,5.532130241394042,-3.761927843093872,0.03419545292854309,-3.772684097290039
5.532764434814453,5.532130241394042,-3.7765481472015376,0.030403589829802517,-3.7757394313812256
5.611581802368164,5.532130241394042,-3.7284531593322754,0.02650688402354717,-3.7494497299194336
5.558056831359863,5.532130241394042,-3.712297201156616,0.02685355022549629,-3.728037357330322
5.511831760406494,5.532130241394042,-3.723634004592896,0.02521093748509884,-3.725494384765625
5.336306571960449,5.532130241394042,-3.729292154312134,0.024259837344288823,-3.7382712364196777
5.390919208526611,5.532130241394042,-3.7209198474884033,0.02394968457520008,-3.734262228012085
5.317553997039794,5.532130241394042,-3.735939741134644,0.024383017793297768,-3.767321586608887
5.209261417388916,5.532130241394042,-3.7364780902862553,0.025057099759578705,-3.7412528991699214
5.401869297027588,5.532130241394042,-3.7401864528656006,0.02683820202946663,-3.7310867309570312
5.334470272064209,5.532130241394042,-3.7374663352966313,0.03007216192781925,-3.757579803466797
5.30383825302124,5.532130241394042,-3.73173713684082,0.028000300750136372,-3.7182164192199703
5.356857776641846,5.532130241394042,-3.7483735084533687,0.032233480364084244,-3.74397087097168
5.377205848693848,5.532130241394042,-3.7403757572174072,0.030436698347330093,-3.743417978286743
5.424908161163329,5.532130241394042,-3.716299772262573,0.027550188824534416,-3.7589995861053462
5.313758373260497,5.532130241394042,-3.751065969467163,0.04345495253801346,-3.742785692214966
5.141069412231444,5.532130241394042,-3.759463310241699,0.034863099455833435,-3.748420476913452
5.331034183502196,5.532130241394042,-3.709914445877075,0.030811090022325516,-3.7363336086273193
5.578675270080566,5.532130241394042,-3.726919412612915,0.028826452791690823,-3.7160258293151855
5.578003883361816,5.532130241394042,-3.741284132003784,0.029590001329779625,-3.752084970474243
5.607257843017577,5.532130241394042,-3.699251413345337,0.030296994373202324,-3.7335135936737056
5.72819185256958,5.532130241394042,-3.823223114013672,0.03450937569141388,-3.8776819705963135
5.6318039894104,5.532130241394042,-3.833739757537842,0.03326523676514625,-3.9224379062652583
5.4437036514282235,5.532130241394042,-3.700639009475708,0.02884875610470772,-3.7120177745819087
5.412384986877441,5.532130241394042,-3.715526342391968,0.028026446700096127,-3.6643986701965328
5.418652534484863,5.532130241394042,-3.682430505752563,0.02791569754481316,-3.6364917755126953
5.3547348976135245,5.532130241394042,-3.698810338973999,0.026232581585645676,-3.69997239112854
5.562384605407715,5.532130241394042,-3.718918561935425,0.025592898949980732,-3.709421634674072
5.710561275482178,5.532130241394042,-3.7229371070861816,0.02836947329342365,-3.748854398727417
5.610208988189696,5.532130241394042,-3.747781276702881,0.030145432800054554,-3.7489264011383057
5.539434432983398,5.532130241394042,-3.738067865371704,0.030297342687845234,-3.769251346588135
5.521425724029541,5.532130241394042,-3.707264423370361,0.028585400432348248,-3.7000555992126465
5.472940444946289,5.532130241394042,-3.7047188282012935,0.025665780529379845,-3.704556941986084
5.464693069458008,5.532130241394042,-3.7149596214294434,0.02537146396934986,-3.713968276977539
5.559112548828125,5.532130241394042,-3.7145078182220455,0.02311953715980053,-3.7116312980651855
5.5025949478149405,5.532130241394042,-3.713758707046509,0.022832667455077168,-3.725387096405029


==> data/single_task_inference_result/cheetah/cheetah_single_task_inference_trajectories/34.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
-0.18463504314422607,4.910532474517822,-1.772883057594299,3.2790184020996094,1.3762245178222656
0.15058664977550507,4.910532474517822,-3.526139497756958,0.26547455787658686,-1.5098038911819458
0.7597433924674987,4.910532474517822,-3.1187667846679688,0.09658307582139967,-3.0608608722686768
1.253252625465393,4.910532474517822,-3.0877487659454346,0.07407396286725998,-3.301695108413696
1.7649580240249632,4.910532474517822,-3.1010162830352783,0.05030541121959686,-3.278261661529541
2.4022750854492188,4.910532474517822,-3.2264699935913086,0.03843545168638229,-3.2653064727783203
2.8940498828887935,4.910532474517822,-3.2248785495758057,0.03875094652175903,-3.212226629257202
3.395535469055176,4.910532474517822,-3.2398383617401123,0.039313051849603646,-3.200317144393921
3.9427230358123775,4.910532474517822,-3.2576625347137447,0.04029620438814163,-3.238628625869751
4.268932342529297,4.910532474517822,-3.2069897651672363,0.040122903883457184,-3.272634267807007
4.59525728225708,4.910532474517822,-3.053164482116699,0.04873013496398926,-3.0690171718597408
4.838029861450195,4.910532474517822,-3.059385061264038,0.04796505719423294,-3.056039571762085
4.798691272735596,4.910532474517822,-3.1263825893402095,0.037045009434223175,-3.201047658920288
4.901050567626953,4.910532474517822,-3.078803539276123,0.03428700193762779,-3.069106101989746
4.9299750328063965,4.910532474517822,-3.1745440959930415,0.03412994369864464,-3.104155302047729
4.857678890228272,4.910532474517822,-3.1347129344940186,0.029871949926018715,-3.112558603286743
4.959371089935304,4.910532474517822,-3.1314616203308105,0.023410454392433167,-3.1476120948791504
4.869232177734375,4.910532474517822,-3.1400578022003174,0.02431398257613182,-3.1419961452484126
4.868467807769775,4.910532474517822,-3.1369116306304927,0.022068487480282784,-3.1439745426177974
4.797531604766846,4.910532474517822,-3.134087324142456,0.02240544743835926,-3.1627595424652095
4.8368635177612305,4.910532474517822,-3.1321794986724854,0.023628454655408856,-3.058539390563965
4.86187744140625,4.910532474517822,-3.1360392570495605,0.023631997406482697,-3.157632112503052
4.902958869934082,4.910532474517822,-3.129099369049072,0.024595117196440697,-3.125518083572388
4.758013725280762,4.910532474517822,-3.1276247501373287,0.025105746462941166,-3.0930075645446777
4.630340576171875,4.910532474517822,-3.133042573928833,0.02513636276125908,-3.113750696182251
4.764137268066406,4.910532474517822,-3.127315044403076,0.024502132087945935,-3.1161868572235107
4.845396995544434,4.910532474517822,-3.1447455883026123,0.02543364465236664,-3.118410348892212
4.884089946746825,4.910532474517822,-3.143367052078247,0.026027359068393707,-3.1943488121032715
4.825179100036621,4.910532474517822,-3.126734733581543,0.030067136511206623,-3.146939992904663
4.863933086395264,4.910532474517822,-3.1313352584838867,0.028734229505062103,-3.1032276153564453
4.858222484588623,4.910532474517822,-3.1252849102020264,0.02604113891720772,-3.083505630493164
4.789988994598389,4.910532474517822,-3.125798463821411,0.023970531299710277,-3.1234776973724365
4.794175624847412,4.910532474517822,-3.130164384841919,0.0236053504049778,-3.126247882843017
4.872106552124024,4.910532474517822,-3.125202417373657,0.026073127985000607,-3.1474266052246094
4.927076816558838,4.910532474517822,-3.128495454788208,0.025112541392445564,-3.1672370433807373
4.823832511901856,4.910532474517822,-3.1288473606109615,0.024704869836568832,-3.131061792373657
4.891815662384033,4.910532474517822,-3.1323671340942383,0.025438278913497925,-3.137369394302368
4.870712757110596,4.910532474517822,-3.1289172172546382,0.02376692369580269,-3.117021083831787
4.7607054710388175,4.910532474517822,-3.1328408718109126,0.02230017259716988,-3.138391733169556
4.778783321380615,4.910532474517822,-3.1345167160034175,0.02249733358621597,-3.102058887481689
4.84606409072876,4.910532474517822,-3.1327037811279297,0.025070061907172203,-3.0974540710449214
4.892911434173584,4.910532474517822,-3.134233236312866,0.024543521925807,-3.1213955879211426
4.998305320739745,4.910532474517822,-3.128222703933716,0.02527429722249508,-3.0912649631500244
4.900870800018311,4.910532474517822,-3.150152444839477,0.0278906375169754,-3.1282911300659175
4.79204797744751,4.910532474517822,-3.1229531764984126,0.02532658912241459,-3.1145939826965328
4.868352413177489,4.910532474517822,-3.1158642768859863,0.02405238337814808,-3.1133348941802974
4.832069396972656,4.910532474517822,-3.1124770641326904,0.02382040023803711,-3.102541208267212
4.903061389923096,4.910532474517822,-3.129554986953736,0.02302754297852516,-3.1478846073150635
4.835557460784912,4.910532474517822,-3.1294596195220947,0.023237517103552815,-3.1303181648254395
4.735613822937012,4.910532474517822,-3.125354766845703,0.024554179981350895,-3.1413114070892334
4.630507469177246,4.910532474517822,-3.124924659729004,0.023164251819252968,-3.1626436710357666
4.67223596572876,4.910532474517822,-3.1334261894226074,0.02517692744731903,-3.159768104553222
4.798365116119385,4.910532474517822,-3.1425676345825195,0.026288706809282303,-3.16166353225708
4.983823776245117,4.910532474517822,-3.1481828689575195,0.027747640386223796,-3.202110528945923
5.075889587402344,4.910532474517822,-3.1227335929870605,0.02986251376569271,-3.172009229660034
5.074430465698241,4.910532474517822,-3.23391318321228,0.036008719354867935,-3.273974895477295
5.096174240112305,4.910532474517822,-3.284129858016968,0.0403541587293148,-3.2751944065093994
5.156506061553955,4.910532474517822,-3.1394288539886475,0.04023184627294541,-3.108402967453003
5.10553741455078,4.910532474517822,-3.1023094654083248,0.030438847839832302,-3.111790180206299
5.1279072761535645,4.910532474517822,-3.115110158920288,0.02962500788271427,-3.1474125385284424
5.102059841156006,4.910532474517822,-3.1207833290100098,0.029934853315353397,-3.123206377029419
5.126462936401367,4.910532474517822,-3.193385124206543,0.03531954064965248,-3.1102426052093506
4.948670864105225,4.910532474517822,-3.1653170585632324,0.031784310936927795,-3.1772239208221436
4.803813934326172,4.910532474517822,-3.127291202545166,0.028214378282427788,-3.154975175857544
4.822915554046631,4.910532474517822,-3.112457513809204,0.02787799946963787,-3.149610042572021
4.929484844207764,4.910532474517822,-3.1042072772979736,0.027425728738307953,-3.092693567276001
4.859609127044678,4.910532474517822,-3.134643316268921,0.025147398933768272,-3.139419078826904
4.936436653137207,4.910532474517822,-3.131463289260864,0.02240794710814953,-3.141371488571167
4.903226375579834,4.910532474517822,-3.132706880569458,0.02489262074232101,-3.144140720367432
4.887447357177734,4.910532474517822,-3.1330044269561768,0.02304050885140896,-3.153453826904297
4.908633232116699,4.910532474517822,-3.1364336013793945,0.021714717149734497,-3.1530830860137935
4.7678704261779785,4.910532474517822,-3.1291697025299072,0.022259779274463654,-3.130025148391724
4.714992523193359,4.910532474517822,-3.136021375656128,0.021840054541826248,-3.165101289749145
4.837155342102051,4.910532474517822,-3.132640600204468,0.02319908142089844,-3.140178203582764
4.756635665893555,4.910532474517822,-3.136343717575073,0.02412012219429016,-3.1501665115356445
4.814372539520264,4.910532474517822,-3.1395108699798584,0.024762937799096107,-3.11112117767334
4.905162334442139,4.910532474517822,-3.138897180557251,0.02918462641537189,-3.1067292690277095
4.787879467010497,4.910532474517822,-3.130666494369507,0.02836156822741032,-3.1092619895935054
4.820541858673096,4.910532474517822,-3.1339285373687744,0.024174321442842484,-3.157854557037353
4.901233673095703,4.910532474517822,-3.132773160934448,0.026080835610628128,-3.1505641937255855
4.867985248565674,4.910532474517822,-3.138474702835083,0.024752821773290638,-3.1177122592926025
4.931634902954102,4.910532474517822,-3.128807544708252,0.02228681929409504,-3.162909030914306
4.933581352233888,4.910532474517822,-3.129433870315552,0.024828553199768063,-3.129974126815796
4.886023044586182,4.910532474517822,-3.1396164894104004,0.023366296663880348,-3.128962516784668
4.966857433319092,4.910532474517822,-3.140077352523804,0.021980533376336098,-3.159946918487549
4.959527015686035,4.910532474517822,-3.1490986347198486,0.023153230547904968,-3.179619312286377
4.860381126403809,4.910532474517822,-3.1629350185394287,0.02311485819518566,-3.1588711738586426
4.873265266418457,4.910532474517822,-3.1451466083526607,0.02331524342298508,-3.1649084091186523
4.90363883972168,4.910532474517822,-3.1304614543914795,0.023438354954123497,-3.114841222763061
4.816228866577148,4.910532474517822,-3.129606246948242,0.022424163296818733,-3.1502575874328613
4.92246150970459,4.910532474517822,-3.12851881980896,0.022343320772051808,-3.1675422191619877
5.00597095489502,4.910532474517822,-3.126965045928955,0.022858409211039543,-3.107877731323242
5.067089557647705,4.910532474517822,-3.1336843967437744,0.022677771747112278,-3.1517112255096436
5.011648654937744,4.910532474517822,-3.145504951477051,0.024771908298134804,-3.1173179149627686
4.910299777984619,4.910532474517822,-3.2368199825286865,0.032786380499601364,-3.2892961502075195
4.979428768157959,4.910532474517822,-3.1469264030456543,0.02685290947556496,-3.2205848693847656
4.968887805938721,4.910532474517822,-3.123467445373535,0.026165708899497982,-3.1227650642395015
4.946878910064696,4.910532474517822,-3.165233612060547,0.02726647071540356,-3.171044111251831
4.952282905578612,4.910532474517822,-3.155397653579712,0.025644041597843167,-3.167635679244995
4.994838237762451,4.910532474517822,-3.1622753143310542,0.025493834167718887,-3.185989618301392
4.990472316741943,4.910532474517822,-3.16512131690979,0.026559092104434967,-3.142440795898437
4.99113655090332,4.910532474517822,-3.1754221916198726,0.02715364284813404,-3.178564548492432
4.837777137756348,4.910532474517822,-3.1962146759033203,0.02840167470276356,-3.2553927898406982
4.94563627243042,4.910532474517822,-3.162875175476074,0.027188675478100777,-3.157393455505371
4.905469417572021,4.910532474517822,-3.145630121231079,0.025285519659519196,-3.1330487728118896
4.870548725128174,4.910532474517822,-3.141519784927368,0.02297178655862808,-3.160069227218628
4.871047019958496,4.910532474517822,-3.1388609409332275,0.022251235321164128,-3.100249528884888
4.922818183898926,4.910532474517822,-3.1292521953582764,0.023128895089030262,-3.1532626152038574
4.96232271194458,4.910532474517822,-3.1333277225494385,0.02195839770138264,-3.128474712371826
5.0260725021362305,4.910532474517822,-3.140563726425171,0.02233531139791012,-3.1825666427612305
4.909265995025635,4.910532474517822,-3.1782398223876958,0.02500709891319275,-3.150831460952759
4.967533111572266,4.910532474517822,-3.147129774093628,0.024660781025886532,-3.173063516616821
4.853518486022949,4.910532474517822,-3.135201930999756,0.024010930210351944,-3.154020071029663
4.801995754241943,4.910532474517822,-3.1313626766204834,0.024104958400130272,-3.119807958602905
4.984236240386962,4.910532474517822,-3.1241097450256348,0.023677634075284004,-3.1347863674163814
4.928943157196045,4.910532474517822,-3.121400594711304,0.023241527378559113,-3.085133552551269
4.722489356994629,4.910532474517822,-3.123251914978028,0.022388648241758343,-3.1060895919799805
4.666301727294922,4.910532474517822,-3.121427774429321,0.023216344416141513,-3.1130261421203613
4.852310180664063,4.910532474517822,-3.122741460800171,0.025672627612948418,-3.1231839656829834
4.908074855804443,4.910532474517822,-3.134309768676758,0.024370860308408737,-3.1180565357208248
4.820047855377196,4.910532474517822,-3.140076875686645,0.02348579093813896,-3.1735017299652095
4.828421115875244,4.910532474517822,-3.1203277111053462,0.026596661657094955,-3.1328907012939453
4.803339004516602,4.910532474517822,-3.1296594142913814,0.026771679520606995,-3.1051025390625
4.817004680633545,4.910532474517822,-3.1281788349151607,0.023798426613211632,-3.157034397125244
4.858757972717285,4.910532474517822,-3.127136707305908,0.024088250473141674,-3.107152938842773
4.906253814697266,4.910532474517822,-3.125981330871582,0.028178056702017784,-3.1214139461517334
4.874985694885254,4.910532474517822,-3.1467864513397217,0.027146909385919567,-3.1354100704193115
4.758310794830321,4.910532474517822,-3.132145881652832,0.024726949632167816,-3.13361930847168
4.9247541427612305,4.910532474517822,-3.128887414932251,0.023780882358551025,-3.103666305541992
5.053812026977539,4.910532474517822,-3.1381094455718994,0.023209765553474423,-3.1525180339813232
5.128521442413329,4.910532474517822,-3.1317646503448486,0.02281809970736504,-3.0992190837860107
4.883783340454102,4.910532474517822,-3.111336231231689,0.02710767835378647,-3.106656551361084
4.611229896545409,4.910532474517822,-3.0533876419067383,0.028377942740917202,-3.0361247062683105
4.6922335624694815,4.910532474517822,-3.056034564971924,0.026272453367710117,-3.0220255851745605
4.8334736824035645,4.910532474517822,-3.100701093673706,0.028469374403357502,-3.1276957988739014
4.987590789794922,4.910532474517822,-3.129966974258423,0.0259955320507288,-3.1485695838928223
4.91245174407959,4.910532474517822,-3.15503454208374,0.0252686757594347,-3.153850793838501
4.811333656311035,4.910532474517822,-3.1362948417663574,0.029321130365133286,-3.1164078712463374
4.746594905853272,4.910532474517822,-3.1150481700897217,0.026109125465154648,-3.0937955379486084
4.761921405792236,4.910532474517822,-3.118629217147827,0.024808878079056736,-3.0881767272949214
4.6736040115356445,4.910532474517822,-3.1387059688568115,0.024654807522892952,-3.137800693511963
4.691831111907959,4.910532474517822,-3.1414687633514404,0.02560204826295376,-3.1156346797943115
4.792847156524657,4.910532474517822,-3.1400463581085205,0.027621233835816383,-3.1838607788085938
4.906960487365723,4.910532474517822,-3.1673226356506348,0.029622139409184452,-3.209439516067505
4.7776079177856445,4.910532474517822,-3.102541208267212,0.028361838310956955,-3.0881030559539795
4.882720470428467,4.910532474517822,-3.131698608398437,0.028034741058945652,-3.14350962638855
4.8360376358032235,4.910532474517822,-3.1334955692291255,0.026559332385659214,-3.1459410190582275
4.780970573425293,4.910532474517822,-3.136663913726806,0.02406457811594009,-3.137559413909912
4.681131839752196,4.910532474517822,-3.132151842117309,0.023322030901908875,-3.140423059463501
4.7515830993652335,4.910532474517822,-3.127192974090576,0.026469100266695023,-3.1437165737152095
4.862124443054199,4.910532474517822,-3.135289430618286,0.025949863716959957,-3.086507558822632
4.665956020355225,4.910532474517822,-3.1385276317596436,0.02711059339344501,-3.137410879135132
4.987700939178467,4.910532474517822,-3.135808229446411,0.026379097253084183,-3.1918835639953613
5.21247100830078,4.910532474517822,-3.145520210266113,0.029944803565740585,-3.1668853759765625
4.9919633865356445,4.910532474517822,-3.1385746002197266,0.029009310528635975,-3.1100699901580806
4.816476345062256,4.910532474517822,-3.141385316848755,0.02334531955420971,-3.1616609096527095
4.73319673538208,4.910532474517822,-3.077290773391724,0.02954942919313908,-3.0656108856201167
4.697037220001221,4.910532474517822,-3.1158525943756104,0.028862934559583664,-3.1191978454589844
4.696537017822266,4.910532474517822,-3.116745948791504,0.027193868532776833,-3.055945634841919
4.738896369934082,4.910532474517822,-3.143468141555786,0.026601037010550495,-3.140446662902832
4.790695190429688,4.910532474517822,-3.147145748138428,0.027766963467001915,-3.122536659240722
4.731834411621094,4.910532474517822,-3.183878898620605,0.03627436608076096,-3.1678595542907715
4.61388063430786,4.910532474517822,-3.1973843574523926,0.03656468167901039,-3.199262857437134
4.745265960693359,4.910532474517822,-3.1321549415588374,0.032050032168626785,-3.1839194297790527
4.6130056381225595,4.910532474517822,-3.1337928771972656,0.029333479702472687,-3.0886709690093994
4.61937427520752,4.910532474517822,-3.1414825916290283,0.027232492342591286,-3.140933990478516
4.711219310760497,4.910532474517822,-3.1580777168273926,0.029876470565795895,-3.1434731483459473
4.739599227905273,4.910532474517822,-3.1994822025299072,0.03203718364238739,-3.1586475372314453
4.6594457626342765,4.910532474517822,-3.1496150493621826,0.029162855818867683,-3.1260268688201904
4.7626047134399405,4.910532474517822,-3.249868154525757,0.05433721467852592,-3.263251543045044
4.7707319259643555,4.910532474517822,-3.1361329555511475,0.030902542173862457,-3.1875963211059566
4.686075687408447,4.910532474517822,-3.1511600017547607,0.03214477747678757,-3.154402017593384
4.6079158782958975,4.910532474517822,-3.150481939315796,0.03203599154949188,-3.1179959774017334
4.717874050140381,4.910532474517822,-3.1132795810699463,0.03099395707249641,-3.1464431285858154
4.777860164642334,4.910532474517822,-3.1420342922210693,0.02931404300034046,-3.1489315032958984
4.728257656097412,4.910532474517822,-3.14461612701416,0.02831508405506611,-3.158011674880981
4.82183313369751,4.910532474517822,-3.180649995803833,0.037860430777072906,-3.1035633087158203
4.949784755706787,4.910532474517822,-3.141981363296509,0.03290632367134094,-3.0981605052948
4.9898223876953125,4.910532474517822,-3.1571037769317623,0.03203954175114632,-3.1454761028289795
4.9548187255859375,4.910532474517822,-3.1789300441741943,0.028686808422207832,-3.2446494102478027
4.937938213348389,4.910532474517822,-3.192198038101196,0.028827421367168423,-3.214311361312866
4.872612953186035,4.910532474517822,-3.164139032363892,0.02751423791050911,-3.1438076496124268
4.828753471374512,4.910532474517822,-3.161578893661499,0.025261923670768734,-3.145944356918335
4.78892993927002,4.910532474517822,-3.14358139038086,0.02411147579550743,-3.151846408843994
4.7835941314697275,4.910532474517822,-3.1373565196990967,0.023261124268174168,-3.151674747467041
4.7598204612731925,4.910532474517822,-3.1317801475524902,0.024032905697822567,-3.157012462615967
4.734433174133301,4.910532474517822,-3.13349986076355,0.025602053850889202,-3.1208205223083496
4.801701068878174,4.910532474517822,-3.1303579807281494,0.02660924568772316,-3.163187265396118
4.8404741287231445,4.910532474517822,-3.137773275375366,0.028152983635663983,-3.142061710357666
4.72702169418335,4.910532474517822,-3.11919903755188,0.029790008440613743,-3.153788089752197
4.7485198974609375,4.910532474517822,-3.1511027812957764,0.03136736527085304,-3.196999549865722
4.814810276031494,4.910532474517822,-3.134645462036133,0.02901368774473667,-3.1558380126953125
4.797055721282959,4.910532474517822,-3.137482166290283,0.026884818449616432,-3.1308929920196533
4.643977642059326,4.910532474517822,-3.1316988468170166,0.02624966949224472,-3.142628669738769
4.7039265632629395,4.910532474517822,-3.1306879520416255,0.03085348382592201,-3.1688289642333984
4.821604251861572,4.910532474517822,-3.140260934829712,0.02882467210292816,-3.1737356185913086
5.04001522064209,4.910532474517822,-3.1422693729400635,0.027183964848518368,-3.153846263885498
5.083067417144775,4.910532474517822,-3.141713857650757,0.028763093054294583,-3.133113145828247
5.105669498443604,4.910532474517822,-3.235016107559204,0.03561674803495407,-3.220890045166016
5.1470112800598145,4.910532474517822,-3.2871124744415283,0.03979047387838364,-3.2996554374694824


==> data/single_task_inference_result/cheetah/cheetah_single_task_inference_trajectories/35.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.37087315320968633,8.79463195800781,-1.772883057594299,3.2790184020996094,0.061193235218524926
0.9109029769897461,8.79463195800781,-6.114963054656982,0.9738688468933104,-6.066705703735352
1.3172178268432615,8.79463195800781,-6.977296352386475,0.16016991436481476,-5.564674377441406
1.8015122413635252,8.79463195800781,-6.851480484008789,0.06548717617988585,-6.869805335998535
2.3428609371185303,8.79463195800781,-6.842844009399414,0.04904262721538544,-6.84742546081543
2.712830781936645,8.79463195800781,-6.8343706130981445,0.04046222195029259,-6.8737640380859375
3.2516925334930415,8.79463195800781,-6.834575176239014,0.04046547412872314,-6.8091464042663565
3.798807621002197,8.79463195800781,-6.830219745635985,0.04049662873148918,-6.902335643768311
4.064292907714844,8.79463195800781,-6.821338176727295,0.04060038179159165,-6.819541931152344
4.533423900604248,8.79463195800781,-6.818879127502441,0.0408659316599369,-6.875162601470947
5.004587650299072,8.79463195800781,-6.8187384605407715,0.04133636131882668,-6.754372596740723
5.5338006019592285,8.79463195800781,-6.802609443664551,0.042315565049648285,-6.8244709968566895
6.019272327423096,8.79463195800781,-6.774917125701904,0.049201954156160355,-6.883229732513428
6.333605766296387,8.79463195800781,-6.759963512420654,0.05034315586090088,-6.819797515869141
6.735584259033203,8.79463195800781,-6.00944185256958,0.591776430606842,-5.945079803466797
7.3213181495666495,8.79463195800781,-5.8952317237854,0.27404448390007013,-6.031246185302734
7.705040454864503,8.79463195800781,-5.991707801818848,0.12102510780096054,-5.87459659576416
7.685386657714843,8.79463195800781,-6.015200138092041,0.09258221089839937,-5.935757160186768
8.104970932006836,8.79463195800781,-6.7007784843444815,0.17503051459789276,-6.708355903625488
8.427446365356445,8.79463195800781,-6.63482666015625,0.0574968047440052,-6.65395975112915
8.3536376953125,8.79463195800781,-6.436629772186279,0.09730839729309082,-6.412290573120117
8.318669319152832,8.79463195800781,-6.858241081237793,0.14303821325302124,-6.927781581878662
8.609848022460938,8.79463195800781,-6.879927635192871,0.06159471347928047,-6.961660385131836
8.785196304321289,8.79463195800781,-6.769868850708008,0.05751713737845421,-6.735596656799316
8.790910720825195,8.79463195800781,-6.6727023124694815,0.03279487043619156,-6.665154933929443
8.82161235809326,8.79463195800781,-6.866060256958008,0.037865594029426575,-6.911211490631104
8.81641674041748,8.79463195800781,-6.800340175628662,0.030357277020812035,-6.838867664337158
8.794288635253906,8.79463195800781,-6.801705837249756,0.02776390500366688,-6.835124969482422
8.759793281555174,8.79463195800781,-6.793942928314209,0.02707537449896336,-6.7888240814208975
8.695563316345217,8.79463195800781,-6.788859844207764,0.02679632231593132,-6.768677711486816
8.657163619995117,8.79463195800781,-6.78536319732666,0.027198186144232746,-6.75556755065918
8.699524879455566,8.79463195800781,-6.782931327819824,0.028254613280296326,-6.784814357757568
8.771669387817383,8.79463195800781,-6.771912097930908,0.02915880270302296,-6.801599979400635
8.792055130004883,8.79463195800781,-6.7710700035095215,0.02930746041238308,-6.795059680938721
8.782959938049315,8.79463195800781,-6.789525032043457,0.03160173073410988,-6.773185729980469
8.743090629577635,8.79463195800781,-6.778233528137207,0.02831542864441872,-6.8100929260253915
8.820670127868652,8.79463195800781,-6.781744480133057,0.027225462719798088,-6.8041086196899405
8.894299507141113,8.79463195800781,-6.789053916931152,0.027210522443056103,-6.81066370010376
8.799273490905762,8.79463195800781,-6.809034824371338,0.027814351022243496,-6.785826206207275
8.56513500213623,8.79463195800781,-6.802347183227539,0.02849896997213364,-6.8270263671875
8.648625373840332,8.79463195800781,-6.793472290039063,0.02904556691646576,-6.827348232269287
8.809626579284668,8.79463195800781,-6.792896747589111,0.02877903543412685,-6.810130596160889
9.10780429840088,8.79463195800781,-6.804747104644775,0.029155042022466656,-6.802985191345215
9.104206085205078,8.79463195800781,-6.866038799285889,0.03307679295539856,-6.888927459716797
8.796366691589355,8.79463195800781,-6.887823581695557,0.05997898802161217,-6.887068271636962
8.677682876586914,8.79463195800781,-6.75758695602417,0.043408874422311776,-6.794595718383789
8.771077156066895,8.79463195800781,-6.759827613830566,0.033184606581926346,-6.795632839202881
8.547505378723145,8.79463195800781,-6.756547451019287,0.02885669469833374,-6.7137322425842285
8.650459289550781,8.79463195800781,-6.803926467895508,0.02892024628818035,-6.786757946014404
8.800553321838379,8.79463195800781,-6.791446208953857,0.029213713482022285,-6.8041648864746085
8.922032356262207,8.79463195800781,-6.807344913482666,0.0303476732224226,-6.844328880310059
8.940659523010254,8.79463195800781,-6.841763496398926,0.030386524274945256,-6.861196041107178
8.98158073425293,8.79463195800781,-6.897387027740479,0.03950800746679305,-6.917739391326904
8.94482421875,8.79463195800781,-6.890740871429443,0.04383040219545364,-6.948485851287842
8.777593612670898,8.79463195800781,-6.83088493347168,0.048112690448760986,-6.770929336547852
8.708039283752441,8.79463195800781,-6.765562534332275,0.03793849050998688,-6.790616989135742
8.676117897033691,8.79463195800781,-6.788890361785889,0.032686956226825714,-6.794806957244873
8.869908332824707,8.79463195800781,-6.774855136871338,0.028714383020997047,-6.809201240539551
8.846833229064941,8.79463195800781,-6.796186447143555,0.028843069449067116,-6.769395351409912
8.679877281188963,8.79463195800781,-6.818321704864502,0.028788622468709946,-6.799688816070557
8.646135330200195,8.79463195800781,-6.799942493438721,0.030380822718143463,-6.817075252532959
8.774842262268066,8.79463195800781,-6.785728931427002,0.02925097942352295,-6.785744190216064
8.83722972869873,8.79463195800781,-6.775063514709473,0.028512611985206604,-6.866640567779541
8.79902648925781,8.79463195800781,-6.8029584884643555,0.028333958238363263,-6.77709436416626
8.826057434082031,8.79463195800781,-6.7929463386535645,0.02937240339815617,-6.795085906982422
8.800642013549805,8.79463195800781,-6.796154022216797,0.0280729066580534,-6.818486213684082
8.752047538757324,8.79463195800781,-6.792072772979736,0.0273252297192812,-6.791825771331787
8.865708351135254,8.79463195800781,-6.79616641998291,0.02679990604519844,-6.799825668334961
8.817561149597168,8.79463195800781,-6.79840850830078,0.027088483795523643,-6.79198694229126
8.889392852783203,8.79463195800781,-6.811114311218262,0.02720375172793865,-6.812100887298584
8.893861770629881,8.79463195800781,-6.813352584838867,0.029370576143264767,-6.862607479095458
8.878754615783691,8.79463195800781,-6.8161606788635245,0.03199941664934158,-6.804233074188232
8.958032608032225,8.79463195800781,-6.9041876792907715,0.033244695514440536,-6.898998737335205
9.15283203125,8.79463195800781,-6.784305095672608,0.03843390569090843,-6.79977560043335
8.88372802734375,8.79463195800781,-6.741811275482178,0.04738876968622208,-6.812857627868652
8.400630950927734,8.79463195800781,-6.778531551361084,0.04482298716902733,-6.678475379943848
8.570348739624022,8.79463195800781,-6.788508892059326,0.03696265071630478,-6.769308567047119
8.812938690185545,8.79463195800781,-6.7831878662109375,0.032965783029794686,-6.838566303253174
8.868132591247559,8.79463195800781,-6.802590847015381,0.030461838468909264,-6.834230422973633
8.888543128967285,8.79463195800781,-6.867468357086182,0.029829615727066997,-6.8810906410217285
8.770386695861816,8.79463195800781,-6.88670778274536,0.037690389901399605,-6.905301570892334
8.721932411193846,8.79463195800781,-6.824117660522461,0.030298238620162007,-6.800355911254883
8.702178001403809,8.79463195800781,-6.793084621429443,0.02869289554655552,-6.808108806610107
8.70213508605957,8.79463195800781,-6.781055927276611,0.028160192072391513,-6.818639755249024
8.725790023803713,8.79463195800781,-6.778844356536865,0.028519878163933757,-6.744483947753905
8.75959300994873,8.79463195800781,-6.77079153060913,0.029111532494425774,-6.735932350158691
8.73011302947998,8.79463195800781,-6.746754169464111,0.032683804631233215,-6.712724685668944
8.696990966796875,8.79463195800781,-6.769742012023926,0.030548205599188805,-6.776305198669434
8.75339889526367,8.79463195800781,-6.776221752166748,0.02903052233159542,-6.804528713226318
8.798770904541014,8.79463195800781,-6.77390193939209,0.028684290125966072,-6.755514621734619
8.774975776672363,8.79463195800781,-6.783294200897217,0.02840258739888668,-6.779153823852539
8.798705101013182,8.79463195800781,-6.779469966888428,0.02780347876250744,-6.788700103759766
8.807294845581055,8.79463195800781,-6.78534746170044,0.027028769254684448,-6.73933982849121
8.613452911376953,8.79463195800781,-6.7882609367370605,0.02670762874186039,-6.729470252990723
8.612161636352539,8.79463195800781,-6.788490772247314,0.027575574815273285,-6.8340535163879395
8.776468276977539,8.79463195800781,-6.794865131378174,0.028568843379616737,-6.80304718017578
8.865544319152832,8.79463195800781,-6.779425621032715,0.02869004942476749,-6.807167053222656
8.928470611572266,8.79463195800781,-6.815069198608398,0.02941178530454636,-6.802043914794922
8.941972732543945,8.79463195800781,-6.880160808563232,0.035989098250865936,-6.9298949241638175
8.899656295776367,8.79463195800781,-6.927011013031006,0.03792016953229904,-6.898472785949707
8.703792572021484,8.79463195800781,-6.8387670516967765,0.040433727204799645,-6.828082084655762
8.530648231506348,8.79463195800781,-6.840166568756104,0.03634544089436531,-6.8196868896484375
8.533480644226074,8.79463195800781,-6.780075073242188,0.0310969240963459,-6.765628337860107
8.770973205566406,8.79463195800781,-6.780532360076904,0.03095564432442188,-6.799265384674072
8.945465087890625,8.79463195800781,-6.76146411895752,0.030218832194805145,-6.777636528015137
8.816266059875488,8.79463195800781,-6.827552318572998,0.033511389046907425,-6.8351731300354
8.757270812988281,8.79463195800781,-6.804916858673096,0.03483112156391144,-6.8158931732177725
8.850067138671875,8.79463195800781,-6.779531002044678,0.030492888763546944,-6.808931350708008
8.800942420959473,8.79463195800781,-6.804605007171631,0.027967721223831177,-6.776792049407959
8.76079750061035,8.79463195800781,-6.808981418609619,0.02733819186687469,-6.784407615661621
8.866070747375488,8.79463195800781,-6.790097713470458,0.02743610180914402,-6.760944843292236
8.869976997375488,8.79463195800781,-6.798314571380615,0.027281569316983223,-6.835147857666016
8.801745414733887,8.79463195800781,-6.833225727081299,0.027879096567630768,-6.851964950561523
8.746589660644531,8.79463195800781,-6.79572296142578,0.029535815119743347,-6.754700660705566
8.671049118041992,8.79463195800781,-6.799516201019287,0.028049055486917492,-6.777553081512451
8.690187454223633,8.79463195800781,-6.789280414581299,0.02777763828635216,-6.768546581268311
8.744685173034668,8.79463195800781,-6.7836971282958975,0.02835569158196449,-6.769569396972656
8.671476364135742,8.79463195800781,-6.77304220199585,0.028892712667584416,-6.805169582366943
8.68439769744873,8.79463195800781,-6.7859320640563965,0.02885979786515236,-6.77667760848999
8.81096076965332,8.79463195800781,-6.775350570678711,0.03042519837617874,-6.793769359588623
8.946029663085938,8.79463195800781,-6.791531562805176,0.03026490472257137,-6.796786308288574
8.882845878601074,8.79463195800781,-6.834943294525146,0.030670231208205223,-6.795544624328612
8.974199295043945,8.79463195800781,-6.844200134277344,0.034649819135665894,-6.8131322860717765
8.92689800262451,8.79463195800781,-6.796368598937988,0.03843190521001816,-6.786554336547852
8.77015781402588,8.79463195800781,-6.786318302154541,0.03975532203912735,-6.771003723144531
8.623644828796385,8.79463195800781,-6.777553081512451,0.03622213006019592,-6.785763263702393
8.71320629119873,8.79463195800781,-6.784739017486572,0.032442480325698846,-6.7556586265563965
8.640196800231934,8.79463195800781,-6.771157264709473,0.028572916984558105,-6.752265453338623
8.559991836547852,8.79463195800781,-6.789477825164794,0.02910904213786125,-6.799901008605957
8.84872055053711,8.79463195800781,-6.780932903289794,0.030120588839054108,-6.878480434417725
8.89039421081543,8.79463195800781,-6.77232837677002,0.031667426228523254,-6.778250694274902
8.880674362182617,8.79463195800781,-6.83206844329834,0.03127169609069824,-6.835411071777344
8.846705436706545,8.79463195800781,-6.896477222442626,0.035622406750917435,-6.928938865661621
8.903951644897461,8.79463195800781,-6.876407146453857,0.03319583460688591,-6.90225076675415
9.018400192260742,8.79463195800781,-6.803056240081787,0.033973127603530884,-6.895222187042236
8.982231140136719,8.79463195800781,-6.775916576385497,0.03842553123831749,-6.75509786605835
8.863530158996582,8.79463195800781,-6.890004634857178,0.04702528938651085,-6.9815802574157715
8.870226860046385,8.79463195800781,-6.916594982147217,0.043908439576625824,-6.957756996154785
8.806608200073242,8.79463195800781,-6.820661544799805,0.03917030245065689,-6.82206392288208
8.963733673095703,8.79463195800781,-6.82654333114624,0.03243739902973175,-6.891960144042969
9.024176597595217,8.79463195800781,-6.806885719299316,0.031560905277729034,-6.80390167236328
8.818685531616211,8.79463195800781,-6.815728187561035,0.036336150020360954,-6.810020446777344
8.753594398498535,8.79463195800781,-6.866845607757568,0.03233237564563751,-6.855064392089844
8.839018821716307,8.79463195800781,-6.805300235748291,0.03167565539479256,-6.84401798248291
8.86463928222656,8.79463195800781,-6.807294368743896,0.028884682804346085,-6.776145458221436
8.788400650024414,8.79463195800781,-6.840264320373535,0.028503740206360817,-6.842461109161377
8.841470718383789,8.79463195800781,-6.795866012573241,0.028853420168161392,-6.791808128356934
8.801529884338379,8.79463195800781,-6.7887282371521,0.029019499197602272,-6.743541240692139
8.77587890625,8.79463195800781,-6.788418292999268,0.02849127911031246,-6.825424671173096
8.55029296875,8.79463195800781,-6.8012566566467285,0.027397301048040393,-6.732534408569336
8.625564575195312,8.79463195800781,-6.790380477905273,0.02815346606075764,-6.7889556884765625
8.627055168151854,8.79463195800781,-6.795832633972168,0.029078729450702667,-6.767624378204346
8.607277870178223,8.79463195800781,-6.78355598449707,0.030374305322766304,-6.75054407119751
8.87284183502197,8.79463195800781,-6.786473274230957,0.03070616349577904,-6.85252046585083
8.870699882507324,8.79463195800781,-6.9290099143981925,0.04915868490934372,-6.898768424987793
8.841437339782713,8.79463195800781,-6.846841335296631,0.03876965865492821,-6.900412082672119
8.833842277526854,8.79463195800781,-6.858983993530273,0.033137619495391846,-6.8383331298828125
8.925293922424316,8.79463195800781,-6.8351378440856925,0.0305496696382761,-6.825437545776367
8.825107574462889,8.79463195800781,-6.827276229858398,0.03069988265633583,-6.843896389007568
8.80274486541748,8.79463195800781,-6.843027114868164,0.029568506404757496,-6.8360772132873535
8.727215766906738,8.79463195800781,-6.826309680938721,0.02785511873662472,-6.772963523864745
8.693286895751953,8.79463195800781,-6.801984310150146,0.027664540335536003,-6.805518627166748
8.690896987915039,8.79463195800781,-6.798133373260497,0.027840644121170044,-6.768375396728516
8.597858428955078,8.79463195800781,-6.7831130027771,0.028452498838305477,-6.785326957702637
8.691802024841309,8.79463195800781,-6.786870002746582,0.029754750430583957,-6.758328437805176
8.716080665588379,8.79463195800781,-6.765478610992432,0.03115846961736679,-6.782313823699951
8.816685676574707,8.79463195800781,-6.760218620300293,0.030256621539592743,-6.747959136962891
8.732821464538574,8.79463195800781,-6.83088493347168,0.03514445945620537,-6.839103221893311
8.75089645385742,8.79463195800781,-6.778951644897461,0.03003818914294243,-6.743651390075684
8.803004264831545,8.79463195800781,-6.778188228607178,0.027769153937697407,-6.812740325927734
8.603597640991211,8.79463195800781,-6.782444000244141,0.02770855650305748,-6.787097454071045
8.609171867370605,8.79463195800781,-6.780596733093262,0.027575187385082245,-6.777505874633789
8.637913703918457,8.79463195800781,-6.787665843963623,0.02871682122349739,-6.7407870292663565
8.527674674987793,8.79463195800781,-6.782749652862549,0.030259782448410988,-6.768138408660889
8.611322402954102,8.79463195800781,-6.798360347747803,0.030842429026961327,-6.847060203552246
8.760689735412598,8.79463195800781,-6.799205303192139,0.04095538705587387,-6.861849308013916
8.659809112548828,8.79463195800781,-6.778144359588623,0.03422537073493004,-6.757521629333496
8.652246475219727,8.79463195800781,-6.807924270629883,0.03132281079888344,-6.811497688293457
8.704999923706055,8.79463195800781,-6.791670322418213,0.0316680446267128,-6.749842166900635
8.741108894348145,8.79463195800781,-6.769309520721436,0.030987653881311417,-6.714795112609863
8.703697204589844,8.79463195800781,-6.770606994628905,0.02887047827243805,-6.786116600036621
8.682279586791992,8.79463195800781,-6.773318767547608,0.034366175532341,-6.783281326293944
8.665521621704102,8.79463195800781,-6.777612209320068,0.03083220310509205,-6.772914409637451
8.612347602844238,8.79463195800781,-6.773787021636962,0.030223436653614044,-6.801689147949219
8.650668144226074,8.79463195800781,-6.774825572967528,0.03051367402076721,-6.7420969009399405
8.64337158203125,8.79463195800781,-6.775342464447021,0.03315616771578789,-6.77004337310791
8.646041870117188,8.79463195800781,-6.760477542877196,0.03209838271141052,-6.767803192138672
8.688117980957031,8.79463195800781,-6.785843372344971,0.041675079613924026,-6.80693817138672
8.757960319519043,8.79463195800781,-6.670984745025635,0.04508494585752487,-6.694613933563232
8.883403778076174,8.79463195800781,-6.787180423736572,0.03941480815410615,-6.674768447875977
8.89107894897461,8.79463195800781,-6.799656391143799,0.03480354696512222,-6.863365173339844
8.808420181274414,8.79463195800781,-6.825775623321533,0.03312234207987785,-6.898031711578369
8.705658912658691,8.79463195800781,-6.804403781890869,0.031035469844937325,-6.737397193908691
8.634245872497559,8.79463195800781,-6.803216934204102,0.02922975830733776,-6.757806301116943
8.687288284301756,8.79463195800781,-6.791163921356201,0.02849148400127888,-6.80262565612793
8.54155921936035,8.79463195800781,-6.781371116638184,0.02899608202278614,-6.7857136726379395
8.750267028808594,8.79463195800781,-6.791590213775635,0.03012637048959732,-6.829980373382568
8.774452209472656,8.79463195800781,-6.755005359649657,0.030172497034072876,-6.754117965698241
8.668630599975588,8.79463195800781,-6.787103176116943,0.030206916853785515,-6.792198181152344
8.613724708557129,8.79463195800781,-6.790461540222168,0.02865049242973328,-6.7538719177246085


==> data/single_task_inference_result/cheetah/cheetah_single_task_inference_trajectories/36.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.4088875353336334,1.4256536960601807,-1.772883057594299,3.2790184020996094,0.7410990595817566
0.8685023784637451,1.4256536960601807,0.04661545157432556,0.3739722669124603,0.36784490942955017
1.0223925113677979,1.4256536960601807,0.15079063177108765,0.22027158737182617,0.5010947585105896
1.1213903427124023,1.4256536960601807,0.19196730852127075,0.25792044401168823,0.02022683620452881
1.224603533744812,1.4256536960601807,0.08976686000823975,0.07576154917478561,0.1039743795990944
1.133791208267212,1.4256536960601807,0.1348510980606079,0.04519332945346832,0.10833889991044998
1.358905792236328,1.4256536960601807,0.05195236206054688,0.043568942695856094,0.014485526829957962
1.4700610637664795,1.4256536960601807,0.09400436282157898,0.037205927073955536,0.0802758112549782
1.4483832120895384,1.4256536960601807,0.08488863706588745,0.03576819971203804,0.10547798871994019
1.2921010255813599,1.4256536960601807,0.10698440670967102,0.029599245637655255,0.11094731092453002
1.278246521949768,1.4256536960601807,0.11967206001281738,0.03050703182816505,0.1512441039085388
1.4106361865997314,1.4256536960601807,0.13243332505226135,0.025061108171939846,0.0859338641166687
1.3655842542648315,1.4256536960601807,0.12391534447669982,0.024932568892836567,0.12732119858264923
1.5258266925811768,1.4256536960601807,0.1280110776424408,0.025157058611512184,0.15504848957061768
1.3693376779556274,1.4256536960601807,0.1373864710330963,0.02807002887129784,0.10767806321382523
1.230424880981445,1.4256536960601807,0.14570853114128113,0.026692356914281845,0.12122784554958344
1.2625410556793213,1.4256536960601807,0.1518977582454681,0.024507490918040276,0.14983148872852323
1.3349553346633911,1.4256536960601807,0.14806511998176575,0.026780687272548676,0.15097086131572723
1.4375417232513428,1.4256536960601807,0.12144944071769714,0.028480922803282738,0.12183457612991332
1.4177623987197876,1.4256536960601807,0.11312082409858704,0.027147816494107246,0.09045477211475372
1.348060131072998,1.4256536960601807,0.1178884208202362,0.0269917156547308,0.13767430186271667
1.3776739835739136,1.4256536960601807,0.12931856513023376,0.026122767478227612,0.09977863729000093
1.4049839973449707,1.4256536960601807,0.133023202419281,0.02502831630408764,0.15343295037746427
1.43217933177948,1.4256536960601807,0.1308867335319519,0.02384729497134685,0.13480187952518463
1.4374003410339355,1.4256536960601807,0.13257920742034912,0.02394277788698673,0.12977257370948792
1.4199036359786987,1.4256536960601807,0.13059809803962708,0.023641087114810944,0.1933334916830063
1.453109860420227,1.4256536960601807,0.1287733018398285,0.022874945774674412,0.12098650634288788
1.4650298357009888,1.4256536960601807,0.12405994534492493,0.02269580028951168,0.11836114525794982
1.363617181777954,1.4256536960601807,0.11945852637290955,0.02267146296799183,0.13443753123283386
1.2387772798538208,1.4256536960601807,0.12115845084190369,0.023096080869436264,0.11314518004655838
1.3176034688949585,1.4256536960601807,0.13126912713050842,0.023707566782832146,0.1147276610136032
1.4002667665481567,1.4256536960601807,0.1296441555023193,0.025174513459205627,0.2025618404150009
1.5060467720031738,1.4256536960601807,0.12682092189788818,0.026425320655107495,0.0959327518939972
1.448542594909668,1.4256536960601807,0.1146080195903778,0.02576824091374874,0.104992114007473
1.4511811733245847,1.4256536960601807,0.13135826587677,0.028991179540753365,0.11337151378393172
1.437015414237976,1.4256536960601807,0.124868243932724,0.02517267130315304,0.14616915583610535
1.4501264095306396,1.4256536960601807,0.11487558484077452,0.023658499121665955,0.11575095355510712
1.374292492866516,1.4256536960601807,0.11251237988471983,0.023648004978895187,0.11387433856725691
1.271312594413757,1.4256536960601807,0.12022116780281066,0.023019798099994656,0.1295517534017563
1.2546939849853516,1.4256536960601807,0.12752893567085266,0.023558752611279488,0.14319986104965207
1.2955169677734375,1.4256536960601807,0.13083484768867493,0.0248479712754488,0.13373902440071103
1.4636658430099487,1.4256536960601807,0.1208929419517517,0.027263011783361435,0.1613062471151352
1.4300429821014404,1.4256536960601807,0.11364194750785828,0.027567707002162933,0.11923756450414656
1.3948781490325928,1.4256536960601807,0.10451969504356384,0.028348607942461967,0.09677907824516296
1.3060683012008667,1.4256536960601807,0.12892815470695496,0.027720667421817776,0.13190992176532745
1.331939697265625,1.4256536960601807,0.13443604111671448,0.026331337168812752,0.12748144567012787
1.3210383653640747,1.4256536960601807,0.1306954324245453,0.02440719678997993,0.1578008085489273
1.2286133766174316,1.4256536960601807,0.1279824674129486,0.025677746161818504,0.15153801441192627
1.128525137901306,1.4256536960601807,0.1267821490764618,0.02702201716601849,0.1690326631069183
1.0643943548202515,1.4256536960601807,0.1340753138065338,0.02877584472298622,0.1157017797231674
1.1140471696853635,1.4256536960601807,0.13791421055793762,0.029730789363384247,0.1906568706035614
1.12897789478302,1.4256536960601807,0.12281963229179382,0.03267084062099457,0.13914863765239716
1.1793909072875977,1.4256536960601807,0.11601880192756651,0.03349930047988892,0.1437830775976181
1.4541257619857788,1.4256536960601807,0.1093042492866516,0.03826753050088882,0.12352316826581954
1.465511918067932,1.4256536960601807,0.05347749590873718,0.03945818915963173,0.11451966315507887
1.492824912071228,1.4256536960601807,0.08293011784553526,0.034965477883815765,0.05455169454216957
1.3769325017929075,1.4256536960601807,0.07899805903434753,0.03636867925524712,0.1390829086303711
1.3180924654006958,1.4256536960601807,0.09907662868499757,0.03045356832444668,0.131329745054245
1.3311983346939087,1.4256536960601807,0.12316778302192688,0.024242825806140896,0.10485612601041792
1.3435145616531372,1.4256536960601807,0.12677249312400815,0.025155488401651382,0.15723730623722076
1.369154453277588,1.4256536960601807,0.1231146454811096,0.026551272720098492,0.03902140259742737
1.2852604389190672,1.4256536960601807,0.12691637873649597,0.026559654623270035,0.1333087533712387
1.2070974111557007,1.4256536960601807,0.13665312528610227,0.027916623279452324,0.08311745524406433
1.438126564025879,1.4256536960601807,0.14576011896133423,0.02666145749390125,0.15779443085193634
1.4062514305114746,1.4256536960601807,0.12720531225204468,0.026835206896066666,0.10017630457878111
1.4989808797836304,1.4256536960601807,0.1205982267856598,0.025872020050883293,0.07745614647865294
1.3193591833114624,1.4256536960601807,0.12334069609642027,0.029171500355005264,0.13499876856803894
1.2873990535736084,1.4256536960601807,0.13741376996040344,0.02922593988478184,0.12922123074531555
1.3961365222930908,1.4256536960601807,0.14417967200279236,0.024014152586460117,0.15451328456401825
1.4062447547912595,1.4256536960601807,0.14592033624649048,0.02506978064775467,0.1727285385131836
1.2713152170181274,1.4256536960601807,0.1411541998386383,0.02542554587125778,0.15025848150253296
1.2251389026641843,1.4256536960601807,0.13958141207695007,0.02633865736424923,0.16611748933792114
1.218762993812561,1.4256536960601807,0.1463624536991119,0.027303753420710564,0.10521380603313446
1.3585256338119507,1.4256536960601807,0.13508662581443787,0.026346163824200634,0.07548122107982635
1.4049696922302246,1.4256536960601807,0.11895471811294556,0.028116799890995026,0.12660616636276245
1.4011813402175903,1.4256536960601807,0.11483460664749144,0.029076073318719864,0.11660449206829072
1.4712486267089844,1.4256536960601807,0.12420102953910828,0.029674751684069637,0.14200526475906372
1.4881467819213867,1.4256536960601807,0.13059395551681519,0.027769751846790317,0.108783058822155
1.5348528623580933,1.4256536960601807,0.11422154307365416,0.02429274097084999,0.09280409663915634
1.3823752403259275,1.4256536960601807,0.07700809836387634,0.02432308718562126,0.07726111263036728
1.3197492361068723,1.4256536960601807,0.0930611491203308,0.02498047985136509,0.06815117597579956
1.3038302659988403,1.4256536960601807,0.130838543176651,0.02489887550473213,0.15093854069709775
1.3206263780593872,1.4256536960601807,0.13746914267539978,0.025744017213582993,0.13149453699588776
1.429783821105957,1.4256536960601807,0.12754109501838684,0.027108270674943924,0.1617373824119568
1.4297411441802979,1.4256536960601807,0.12581756711006165,0.02644635364413261,0.08297041058540344
1.4065582752227783,1.4256536960601807,0.1236295998096466,0.025360396131873127,0.1478882133960724
1.2391285896301267,1.4256536960601807,0.13341251015663147,0.02525818906724453,0.15495899319648743
1.3584195375442505,1.4256536960601807,0.13004571199417114,0.02523197792470455,0.11582618951797484
1.1756306886672971,1.4256536960601807,0.12931355834007263,0.02374572306871414,0.12182443588972092
1.2988343238830566,1.4256536960601807,0.12718883156776428,0.025931779295206066,0.13498687744140625
1.3921477794647217,1.4256536960601807,0.12212738394737244,0.026971129700541496,0.11121372878551485
1.4649975299835205,1.4256536960601807,0.10771456360816956,0.029957693070173264,0.13016429543495178
1.4109313488006592,1.4256536960601807,0.10861694812774658,0.02628017775714397,0.117917001247406
1.527957797050476,1.4256536960601807,0.11695632338523863,0.02856689691543579,0.1151447147130966
1.4913678169250488,1.4256536960601807,0.12685510516166687,0.025476073846220967,0.12482343614101409
1.5157828330993652,1.4256536960601807,0.11093369126319884,0.02485185675323009,0.10348311811685562
1.443678379058838,1.4256536960601807,0.13202521204948425,0.02615104801952839,0.16408024728298187
1.3684178590774536,1.4256536960601807,0.13732394576072693,0.02695349045097828,0.15929536521434784
1.3853300809860227,1.4256536960601807,0.10726517438888548,0.026332786306738853,0.09168368577957152
1.3491582870483398,1.4256536960601807,0.12635990977287292,0.024369139224290848,0.1217694953083992
1.343482494354248,1.4256536960601807,0.13250452280044556,0.02449845895171165,0.1317751705646515
1.4990456104278564,1.4256536960601807,0.13617196679115295,0.02484728954732418,0.13036121428012848
1.460160732269287,1.4256536960601807,0.1361670196056366,0.025244932621717453,0.1205207034945488
1.4787873029708862,1.4256536960601807,0.12233361601829527,0.02453775331377983,0.15505144000053403
1.4291473627090454,1.4256536960601807,0.10673007369041441,0.02601609192788601,0.15438753366470337
1.4294074773788452,1.4256536960601807,0.11419904232025146,0.02632712386548519,0.1370123028755188
1.4151645898818968,1.4256536960601807,0.11601647734642027,0.024099411442875866,0.11610210686922072
1.3742100000381468,1.4256536960601807,0.12716785073280334,0.02301949076354504,0.12666675448417664
1.3100816011428833,1.4256536960601807,0.13498884439468384,0.022959526628255844,0.1382702589035034
1.3917312622070312,1.4256536960601807,0.138237327337265,0.023211680352687836,0.09422977268695833
1.4710805416107176,1.4256536960601807,0.13529339432716367,0.024007186293601986,0.12339797616004944
1.4599018096923828,1.4256536960601807,0.13072469830513,0.024602530524134636,0.14855030179023743
1.3972610235214231,1.4256536960601807,0.12565743923187256,0.025185685604810715,0.12623809278011322
1.3760428428649902,1.4256536960601807,0.12059924006462096,0.025601211935281757,0.13968338072299957
1.4806835651397705,1.4256536960601807,0.12573185563087463,0.023826319724321365,0.11199156194925308
1.511547803878784,1.4256536960601807,0.12283748388290404,0.02387918531894684,0.11280184239149092
1.5743215084075928,1.4256536960601807,0.10547772049903868,0.02439133264124393,0.10247287899255753
1.604620575904846,1.4256536960601807,0.05150792002677917,0.025843044742941856,0.0068584755063056954
1.6114064455032349,1.4256536960601807,-0.04069949686527252,0.03113204799592495,-0.0442671962082386
1.657414436340332,1.4256536960601807,0.13017013669013977,0.05627020075917244,0.15115083754062653
1.5331021547317505,1.4256536960601807,0.041076093912124634,0.04462796822190285,0.05138196423649788
1.3205034732818604,1.4256536960601807,0.027452617883682248,0.043456174433231354,0.06353165209293365
1.4198371171951292,1.4256536960601807,0.09631410241127014,0.028937455266714096,0.09139557182788847
1.3783416748046875,1.4256536960601807,0.14761579036712646,0.027314351871609688,0.1676265448331833
1.4061636924743652,1.4256536960601807,0.1472439169883728,0.025853890925645828,0.106753833591938
1.3811118602752683,1.4256536960601807,0.14063423871994019,0.02443263866007328,0.08856135606765747
1.499455451965332,1.4256536960601807,0.13792136311531067,0.024984726682305336,0.13598929345607755
1.4089314937591553,1.4256536960601807,0.13732510805130005,0.023709727451205254,0.13584299385547635
1.3820046186447144,1.4256536960601807,0.1389039158821106,0.02385205402970314,0.14483985304832458
1.4679270982742307,1.4256536960601807,0.14570489525794983,0.023514876142144203,0.11757418513298035
1.4167109727859497,1.4256536960601807,0.13917163014411926,0.0241129994392395,0.1424930244684219
1.4234639406204224,1.4256536960601807,0.135723739862442,0.023424969986081123,0.10189977288246153
1.3073846101760864,1.4256536960601807,0.13510438799858093,0.02283772639930248,0.12180224061012268
1.2251381874084473,1.4256536960601807,0.13131824135780334,0.02355864085257053,0.16986620426177979
1.1208537817001343,1.4256536960601807,0.13905152678489685,0.023854449391365048,0.1933680772781372
0.9786261320114136,1.4256536960601807,0.13856294751167297,0.025658279657363888,0.155992329120636
1.0327051877975464,1.4256536960601807,0.1323048174381256,0.02864816226065159,0.1367222964763641
1.0726467370986938,1.4256536960601807,0.13535597920417783,0.0331975594162941,0.14001683890819547
1.238053321838379,1.4256536960601807,0.1115092635154724,0.03554084151983261,0.07066988945007324
1.4136343002319336,1.4256536960601807,0.14175650477409363,0.03293657675385475,0.17771656811237335
1.4060245752334595,1.4256536960601807,0.07321545481681822,0.040349174290895455,0.0827547162771225
1.4354941844940183,1.4256536960601807,0.11917439103126524,0.03376372903585433,0.14713381230831146
1.477076768875122,1.4256536960601807,0.1317017674446106,0.032787710428237915,0.139090895652771
1.417599081993103,1.4256536960601807,0.1319881975650787,0.026284638792276382,0.17808428406715393
1.392503261566162,1.4256536960601807,0.12827980518341064,0.022485600784420967,0.12564854323863983
1.5078409910202026,1.4256536960601807,0.12875905632972717,0.0229107066988945,0.1365347057580948
1.4845465421676636,1.4256536960601807,0.12422147393226624,0.02321477979421616,0.14515933394432068
1.3871374130249023,1.4256536960601807,0.11144828796386717,0.02402345836162567,0.129660427570343
1.3536217212677,1.4256536960601807,0.12092253565788268,0.023994477465748783,0.11817813664674758
1.397964596748352,1.4256536960601807,0.12719619274139404,0.02453405037522316,0.08503086119890213
1.393538475036621,1.4256536960601807,0.1263081133365631,0.024616923183202744,0.1326347142457962
1.3735237121582031,1.4256536960601807,0.13815024495124817,0.024319706484675407,0.14892885088920593
1.4190531969070435,1.4256536960601807,0.14413759112358093,0.02411109022796154,0.15966208279132843
1.448718786239624,1.4256536960601807,0.14079430699348447,0.024292167276144028,0.1323499083518982
1.551986813545227,1.4256536960601807,0.1373077929019928,0.023168953135609623,0.11073945462703703
1.4814687967300415,1.4256536960601807,0.12199729681015015,0.02377079427242279,0.11405875533819199
1.2381378412246704,1.4256536960601807,0.11673665046691895,0.02534895949065685,0.12344661355018616
1.1489375829696655,1.4256536960601807,0.12767755985260007,0.02408344484865665,0.11035718023777008
1.0962624549865723,1.4256536960601807,0.14475968480110168,0.025040725246071812,0.1587902158498764
1.2508261203765867,1.4256536960601807,0.1374099552631378,0.02836339361965656,0.10124346613883972
1.3686871528625488,1.4256536960601807,0.10852041840553284,0.030206218361854557,0.11397113651037216
1.4750890731811523,1.4256536960601807,0.12226331233978271,0.031186362728476524,0.16037283837795255
1.5249801874160767,1.4256536960601807,0.08529278635978697,0.033886805176734924,0.09903009235858916
1.5726350545883179,1.4256536960601807,0.07598266005516051,0.03158024325966835,0.05188716948032379
1.5122617483139038,1.4256536960601807,0.0443645417690277,0.031138788908720016,-4.341825842857361e-05
1.5077708959579468,1.4256536960601807,0.04795444011688232,0.03165921941399574,0.03363817185163498
1.4432324171066284,1.4256536960601807,0.03538629412651062,0.029694313183426857,0.018166210502386093
1.3592714071273804,1.4256536960601807,0.05608770251274109,0.02912702970206737,0.06069202721118927
1.5301383733749387,1.4256536960601807,0.10099241137504576,0.02705070190131664,0.10316991806030272
1.4506329298019407,1.4256536960601807,0.11389783024787901,0.024510033428668972,0.1307501643896103
1.326682209968567,1.4256536960601807,0.11665394902229308,0.02438098937273025,0.09772924333810806
1.30148708820343,1.4256536960601807,0.13523295521736145,0.024266153573989868,0.11993149667978285
1.4105877876281738,1.4256536960601807,0.14125126600265503,0.02578412741422653,0.14100822806358335
1.5655428171157837,1.4256536960601807,0.12868639826774597,0.02551073022186756,0.1540257632732391
1.5355113744735716,1.4256536960601807,0.12248837947845458,0.025219846516847607,0.10217075794935226
1.3415946960449219,1.4256536960601807,0.13115257024765015,0.03170358017086983,0.15493462979793549
1.2115184068679807,1.4256536960601807,0.1404825747013092,0.027420604601502415,0.10038521885871889
1.1532808542251587,1.4256536960601807,0.1440105438232422,0.025852860882878304,0.123994879424572
1.140297532081604,1.4256536960601807,0.13990792632102966,0.02806106209754944,0.1898459643125534
1.289377212524414,1.4256536960601807,0.12944504618644714,0.030269118025898933,0.0926201045513153
1.4407165050506592,1.4256536960601807,0.13666674494743347,0.03039899468421936,0.15510502457618713
1.4787074327468872,1.4256536960601807,0.0999690592288971,0.03149228170514107,0.11517630517482756
1.517533302307129,1.4256536960601807,0.09144577383995056,0.031718794256448746,0.11762500554323196
1.3231475353240967,1.4256536960601807,0.08507022261619568,0.03266752511262894,0.09709572792053223
1.2952992916107176,1.4256536960601807,0.10851341485977171,0.026946937665343285,0.06990335881710052
1.3184698820114136,1.4256536960601807,0.13830849528312683,0.02442517690360546,0.1544945240020752
1.4105104207992551,1.4256536960601807,0.13711863756179807,0.02612015977501869,0.1169639378786087
1.3737609386444092,1.4256536960601807,0.13322368264198303,0.02668646350502968,0.10301565378904343
1.2692378759384155,1.4256536960601807,0.1311093270778656,0.02551710419356823,0.17043223977088928
1.3768433332443235,1.4256536960601807,0.1346006691455841,0.026525191962718964,0.14429332315921783
1.3642667531967163,1.4256536960601807,0.13202479481697083,0.026600562036037445,0.12349764257669447
1.168858289718628,1.4256536960601807,0.13018402457237244,0.025511065497994423,0.13718605041503906
1.1074049472808836,1.4256536960601807,0.13741198182106018,0.026236085221171376,0.14872419834136963
1.1076103448867796,1.4256536960601807,0.14156246185302734,0.02969217672944069,0.11893515288829803
1.1071058511734009,1.4256536960601807,0.13093456625938416,0.029192429035902023,0.15180277824401855
1.1582355499267578,1.4256536960601807,0.10070154070854188,0.03237209469079971,0.10676312446594238
1.1742750406265259,1.4256536960601807,0.13803881406784055,0.034208640456199646,0.08450571447610854
1.1263116598129272,1.4256536960601807,0.2042109668254852,0.040462590754032135,0.2642775475978852
1.2936164140701292,1.4256536960601807,0.016132205724716187,0.048965200781822205,0.018126670271158215
1.2618937492370603,1.4256536960601807,0.10991638898849489,0.03470734879374504,0.136099636554718


==> data/single_task_inference_result/cheetah/cheetah_single_task_inference_trajectories/37.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.3388991057872772,5.723669528961182,-1.772883057594299,3.2790184020996094,-0.6835078597068787
0.5854020714759827,5.723669528961182,-4.088866233825684,0.32505327463150024,2.6273922920227046
0.4522014856338501,5.723669528961182,-3.948274612426758,0.09018609672784803,-3.626641035079956
0.7638099789619447,5.723669528961182,-3.877413749694824,0.06709785759449005,-3.918831825256348
1.3034733533859253,5.723669528961182,-3.889493227005005,0.04806485027074814,-3.981797695159912
1.8495697975158687,5.723669528961182,-3.961677312850952,0.03686985746026039,-3.95879578590393
2.3861992359161377,5.723669528961182,-3.9622838497161865,0.03696008026599884,-3.9581272602081294
2.7545719146728516,5.723669528961182,-3.9616811275482178,0.037042465060949326,-3.923675298690796
3.445570230484009,5.723669528961182,-3.967137575149536,0.037329699844121926,-3.9425652027130127
3.9993402957916255,5.723669528961182,-3.9820666313171382,0.03780345991253853,-3.95474910736084
4.603207111358643,5.723669528961182,-4.00181770324707,0.03896563127636909,-4.064132690429688
5.1584272384643555,5.723669528961182,-3.966764688491821,0.04296280071139336,-3.9616658687591553
5.476877212524414,5.723669528961182,-3.826263427734375,0.03715371713042259,-3.863936901092529
5.529184818267822,5.723669528961182,-3.786368846893311,0.03744535893201828,-3.8695771694183354
5.552694320678711,5.723669528961182,-3.9210026264190674,0.042509775608778,-3.913748264312744
5.632407188415527,5.723669528961182,-3.9234988689422607,0.04977480694651604,-3.976553916931152
5.75001335144043,5.723669528961182,-3.9959566593170166,0.03908895701169968,-4.04290771484375
5.74828052520752,5.723669528961182,-3.9578232765197754,0.033756550401449203,-3.9556996822357178
5.823341369628905,5.723669528961182,-3.926635980606079,0.029147731140255928,-4.020796298980713
5.6692938804626465,5.723669528961182,-3.9457769393920894,0.02833412773907185,-3.9641776084899902
5.702728748321533,5.723669528961182,-3.903508186340332,0.02625558339059353,-3.930139780044556
5.7208237648010245,5.723669528961182,-3.8977572917938232,0.02408585138618946,-3.900070905685425
5.710016250610352,5.723669528961182,-3.889248847961426,0.02357407473027706,-3.885550975799561
5.839047431945801,5.723669528961182,-3.896936178207397,0.023186756297945976,-3.895473003387451
5.689830780029297,5.723669528961182,-3.895660638809204,0.024531541392207146,-3.874998569488525
5.662424087524414,5.723669528961182,-3.873302698135376,0.023502035066485405,-3.841727733612061
5.620026111602783,5.723669528961182,-3.866716146469116,0.02411763370037079,-3.8457863330841056
5.662782192230225,5.723669528961182,-3.868101358413696,0.025887433439493176,-3.844861745834351
5.69379425048828,5.723669528961182,-3.89070200920105,0.02490345388650894,-3.8672492504119873
5.658853054046631,5.723669528961182,-3.8908631801605216,0.02420031279325485,-3.8994064331054688
5.817391395568848,5.723669528961182,-3.890290975570679,0.02617471292614937,-3.869705200195313
5.778280735015869,5.723669528961182,-3.8911402225494385,0.02713172510266304,-3.8946688175201416
5.657213211059569,5.723669528961182,-3.9068648815155034,0.025650473311543465,-3.8639824390411377
5.733719825744629,5.723669528961182,-3.901242017745972,0.024650441482663155,-3.916849613189697
5.629729747772217,5.723669528961182,-3.890934705734253,0.025143448263406757,-3.862237930297852
5.7505431175231925,5.723669528961182,-3.9017498493194576,0.0233605969697237,-3.9131455421447754
5.854963302612305,5.723669528961182,-3.899688959121704,0.023183677345514297,-3.885494947433472
5.860149383544922,5.723669528961182,-3.9072661399841304,0.025169081985950467,-3.896983623504639
5.892513751983643,5.723669528961182,-3.893989086151123,0.02624083310365677,-3.900928735733032
5.857972145080566,5.723669528961182,-3.9784035682678223,0.03745930641889572,-3.977235555648804
5.794389724731444,5.723669528961182,-3.9042010307312007,0.034329693764448166,-3.9507033824920654
5.5463738441467285,5.723669528961182,-3.913713216781616,0.02859518863260746,-3.9147422313690186
5.561460971832275,5.723669528961182,-3.9122719764709473,0.029242033138871193,-3.96805477142334
5.815547466278076,5.723669528961182,-3.8907287120819087,0.02739806473255157,-3.907707452774048
5.707889556884766,5.723669528961182,-3.903425455093384,0.026132585480809208,-3.92106819152832
5.6551923751831055,5.723669528961182,-3.890869617462158,0.023256827145814892,-3.881590366363525
5.6777143478393555,5.723669528961182,-3.887236833572388,0.027341829612851143,-3.8449513912200928
5.7258877754211435,5.723669528961182,-3.871639251708984,0.02594156190752983,-3.8773050308227535
5.544516563415527,5.723669528961182,-3.8937954902648926,0.02352718450129032,-3.90505576133728
5.475183486938477,5.723669528961182,-3.893244743347168,0.023083187639713287,-3.882956027984619
5.419621944427489,5.723669528961182,-3.8966186046600337,0.024883784353733063,-3.8971877098083496
5.490005016326904,5.723669528961182,-3.9109485149383536,0.025917360559105877,-3.906924962997437
5.440232753753662,5.723669528961182,-3.912736654281616,0.02777077630162239,-3.89555025100708
5.571706295013428,5.723669528961182,-3.9273736476898193,0.02868959866464138,-3.899008512496948
5.556752681732178,5.723669528961182,-3.9467256069183354,0.03631047531962395,-3.881396532058716
5.553355693817139,5.723669528961182,-3.929907560348511,0.036292102187871926,-3.944891214370728
5.501753807067871,5.723669528961182,-3.93231463432312,0.036509543657302856,-3.898163795471192
5.4650468826293945,5.723669528961182,-3.959027528762817,0.03743119165301322,-4.00477409362793
5.396631717681885,5.723669528961182,-3.9263186454772954,0.03124936670064926,-3.9164226055145264
5.473414421081543,5.723669528961182,-3.9348323345184326,0.02990560606122017,-3.883557796478272
5.5843753814697275,5.723669528961182,-3.928322076797485,0.030242256820201877,-3.9469838142395015
5.632462978363037,5.723669528961182,-3.930376768112183,0.03381490334868431,-3.952359437942505
5.588583469390869,5.723669528961182,-3.9008922576904297,0.03968910500407218,-3.853471040725708
5.627615928649902,5.723669528961182,-3.958108425140381,0.0377378948032856,-4.001883029937744
5.681882381439209,5.723669528961182,-3.8928077220916744,0.03062366507947445,-3.909214019775391
5.734416007995605,5.723669528961182,-3.8939504623413086,0.029265837743878365,-3.931828737258911
5.761192321777344,5.723669528961182,-3.9045376777648926,0.027962440624833104,-3.889238834381104
5.683292388916016,5.723669528961182,-3.920417547225952,0.026914699003100395,-3.895863056182861
5.674276828765869,5.723669528961182,-3.905104875564575,0.024250028654932972,-3.906816720962525
5.731823921203612,5.723669528961182,-3.89825177192688,0.023234147578477856,-3.9042785167694087
5.766587734222412,5.723669528961182,-3.8973891735076895,0.022713305428624157,-3.8852808475494385
5.732614994049072,5.723669528961182,-3.9026181697845455,0.022883934900164604,-3.898915529251098
5.678593158721924,5.723669528961182,-3.9083063602447514,0.023296723142266277,-3.9129259586334233
5.7107810974121085,5.723669528961182,-3.9063322544097905,0.023145403712987896,-3.9493975639343266
5.731857299804688,5.723669528961182,-3.900578737258911,0.022642288357019424,-3.895198822021484
5.71893310546875,5.723669528961182,-3.898852586746216,0.022247809916734692,-3.8981916904449454
5.687166213989258,5.723669528961182,-3.8975653648376465,0.02224823459982872,-3.859740018844605
5.763556957244873,5.723669528961182,-3.89338755607605,0.022794729098677635,-3.909689664840698
5.747971057891846,5.723669528961182,-3.9007320404052734,0.0226103849709034,-3.8790788650512695
5.602762222290039,5.723669528961182,-3.906036853790283,0.022739715874195095,-3.9058480262756343
5.672834396362305,5.723669528961182,-3.898552179336548,0.0235753171145916,-3.951382637023926
5.674361228942871,5.723669528961182,-3.892414331436157,0.023819815367460247,-3.8642232418060303
5.666394233703612,5.723669528961182,-3.8965814113616943,0.02321919798851013,-3.855186462402344
5.611425399780273,5.723669528961182,-3.890371322631836,0.02388201467692852,-3.880050420761108
5.706783294677734,5.723669528961182,-3.879172325134277,0.02793816290795803,-3.86555814743042
5.737759113311768,5.723669528961182,-3.886776924133301,0.025798793882131577,-3.855193138122559
5.845326900482178,5.723669528961182,-3.8904659748077393,0.02380046248435974,-3.9097871780395512
5.87646484375,5.723669528961182,-3.898681402206421,0.02552863210439682,-3.890652656555176
5.872452735900879,5.723669528961182,-3.9653067588806152,0.03106831759214401,-3.9903101921081534
5.769102573394775,5.723669528961182,-3.9110038280487056,0.03225661814212799,-3.8554065227508545
5.744976997375488,5.723669528961182,-3.933528661727905,0.03185110539197922,-3.9872968196868896
5.708102226257324,5.723669528961182,-3.9267711639404297,0.026769885793328285,-3.9445137977600098
5.753399848937988,5.723669528961182,-3.910654544830322,0.026195295155048367,-3.913375854492188
5.772988319396973,5.723669528961182,-3.9152436256408687,0.024732887744903564,-3.9132909774780273
5.7839131355285645,5.723669528961182,-3.9194147586822505,0.023673558607697487,-3.940271615982056
5.72978973388672,5.723669528961182,-3.91156816482544,0.024339456111192703,-3.9508166313171382
5.457108974456787,5.723669528961182,-3.917145013809204,0.025214506313204765,-3.9265298843383785
5.520876407623291,5.723669528961182,-3.907423734664917,0.024904290214180943,-3.883037567138672
5.764764308929443,5.723669528961182,-3.9131023883819585,0.025286924093961716,-3.8882341384887695
5.76020622253418,5.723669528961182,-3.9127390384674072,0.02501928247511387,-3.9081027507781982
5.627007007598877,5.723669528961182,-3.916902780532837,0.023513467982411385,-3.8851323127746578
5.43243932723999,5.723669528961182,-3.9099526405334473,0.029001846909523007,-3.9056901931762695
5.4767045974731445,5.723669528961182,-3.889326810836792,0.026732975617051125,-3.834429979324341
5.631152629852295,5.723669528961182,-3.91025185585022,0.025859925895929337,-3.9217367172241206
5.688158988952637,5.723669528961182,-3.898791790008545,0.026496829465031624,-3.8910624980926514
5.733816146850586,5.723669528961182,-3.894026041030884,0.027407387271523476,-3.910789251327514
5.79294490814209,5.723669528961182,-3.9250528812408447,0.030710579827427864,-3.9532518386840816
5.840511798858643,5.723669528961182,-3.930217027664185,0.028684262186288837,-3.9698626995086665
5.721541404724121,5.723669528961182,-3.9561710357666016,0.02764820121228695,-3.931006908416748
5.5442471504211435,5.723669528961182,-3.913515567779541,0.02549160271883011,-3.889945507049561
5.446209907531737,5.723669528961182,-3.8949649333953857,0.025908390060067177,-3.908515453338623
5.629532814025879,5.723669528961182,-3.888948678970337,0.026595957577228543,-3.879986763000488
5.6573333740234375,5.723669528961182,-3.9021489620208736,0.02529933489859104,-3.9195764064788814
5.617088794708252,5.723669528961182,-3.9027516841888423,0.025418581441044807,-3.8837814331054688
5.662912368774414,5.723669528961182,-3.9058842658996578,0.032188992947340005,-3.996003150939941
5.613644123077393,5.723669528961182,-3.88972544670105,0.02954174391925335,-3.8441860675811768
5.445342063903809,5.723669528961182,-3.8929264545440674,0.026718556880950928,-3.87576961517334
5.5310564041137695,5.723669528961182,-3.8941698074340816,0.02580425515770912,-3.887295961380005
5.65213680267334,5.723669528961182,-3.9003994464874263,0.027438195422291756,-3.870959997177124
5.5084052085876465,5.723669528961182,-3.901855945587158,0.026954287663102146,-3.9258091449737544
5.549142360687256,5.723669528961182,-3.9193737506866455,0.027524439617991447,-3.9208076000213614
5.752481937408447,5.723669528961182,-3.9090888500213614,0.0310513898730278,-3.9090769290924072
5.90687370300293,5.723669528961182,-3.9235877990722656,0.03004281595349312,-3.963121652603149
5.957883358001709,5.723669528961182,-3.9174399375915527,0.02802126854658127,-3.9311306476593018
5.895973205566406,5.723669528961182,-3.975119113922119,0.04648580402135849,-3.926111459732056
5.850130558013916,5.723669528961182,-3.8799097537994385,0.038512956351041794,-3.844749689102173
5.579049110412598,5.723669528961182,-3.89020037651062,0.03129566088318825,-3.8925478458404545
5.639665126800537,5.723669528961182,-3.88309907913208,0.030202791094779968,-3.859110832214355
5.576648712158203,5.723669528961182,-3.869074583053589,0.02834007330238819,-3.8815212249755855
5.590233325958252,5.723669528961182,-3.889057159423828,0.02623746171593666,-3.8616597652435294
5.666751861572266,5.723669528961182,-3.9076752662658687,0.026572221890091896,-3.890081644058228
5.573906898498535,5.723669528961182,-3.897311210632324,0.02794930897653103,-3.859918117523193
5.5957350730896,5.723669528961182,-3.8916537761688232,0.02639780193567276,-3.91715931892395
5.770172595977783,5.723669528961182,-3.896719694137573,0.02937117777764797,-3.8870854377746578
5.854034423828125,5.723669528961182,-3.9093422889709473,0.028764890506863598,-3.9484593868255615
5.804693698883057,5.723669528961182,-3.9223439693450928,0.02668534964323044,-3.965855121612549
5.790461540222168,5.723669528961182,-4.000024795532227,0.032801877707242966,-4.016318321228027
5.8011579513549805,5.723669528961182,-3.9871459007263184,0.03315900266170502,-4.043872356414794
5.7678656578063965,5.723669528961182,-3.9396455287933354,0.028731929138302803,-3.9165306091308594
5.690197944641112,5.723669528961182,-3.9461400508880615,0.02810624986886978,-3.994690418243408
5.600536823272705,5.723669528961182,-3.928511381149292,0.0267275795340538,-3.867199420928955
5.572976112365723,5.723669528961182,-3.900830030441284,0.025098713114857677,-3.868408918380737
5.727595806121825,5.723669528961182,-3.902332782745361,0.024329675361514088,-3.924360513687134
5.647861957550049,5.723669528961182,-3.897642374038696,0.0241446103900671,-3.8906171321868896
5.5209946632385245,5.723669528961182,-3.889666557312012,0.02323577180504799,-3.8897285461425777
5.5090975761413565,5.723669528961182,-3.8870003223419194,0.02565113455057144,-3.8793909549713135
5.552563667297363,5.723669528961182,-3.910041570663452,0.02698090672492981,-3.9331259727478023
5.648270606994629,5.723669528961182,-3.904095411300659,0.026270886883139607,-3.9098408222198486
5.635396480560304,5.723669528961182,-3.9035120010375977,0.027654299512505528,-3.926133632659912
5.57476806640625,5.723669528961182,-3.9146988391876225,0.033192068338394165,-3.8974235057830806
5.729743003845215,5.723669528961182,-3.890368223190308,0.031120100989937782,-3.883212566375733
5.708872318267822,5.723669528961182,-3.9020175933837886,0.028478823602199554,-3.9183495044708248
5.6411895751953125,5.723669528961182,-3.8845169544219966,0.02429918758571148,-3.874645233154297
5.608552932739258,5.723669528961182,-3.8908658027648926,0.02363600395619869,-3.8901159763336177
5.673410415649414,5.723669528961182,-3.893556833267212,0.02538690716028213,-3.8382775783538814
5.676403522491455,5.723669528961182,-3.892477989196777,0.023641543462872505,-3.876835346221924
5.719393730163574,5.723669528961182,-3.8889651298522954,0.02399762347340584,-3.881371021270752
5.838537693023682,5.723669528961182,-3.8895323276519775,0.026749921962618828,-3.8242490291595455
5.781840801239014,5.723669528961182,-3.911942720413208,0.02659690193831921,-3.9147126674652095
5.569355487823486,5.723669528961182,-3.9190714359283447,0.02578026056289673,-3.8985898494720455
5.522064685821533,5.723669528961182,-3.897956609725952,0.02626627869904041,-3.9128305912017822
5.76646614074707,5.723669528961182,-3.8919165134429927,0.026328982785344124,-3.919176578521729
5.812595367431641,5.723669528961182,-3.905551671981812,0.025255190208554268,-3.941369771957397
5.590633392333984,5.723669528961182,-3.9175095558166495,0.023536132648587223,-3.9043354988098145
5.429322242736816,5.723669528961182,-3.907535552978516,0.02695504017174244,-3.912051200866699
5.498819828033447,5.723669528961182,-3.883742570877075,0.027408447116613388,-3.868632078170776
5.564291477203369,5.723669528961182,-3.900569677352905,0.02648208290338516,-3.872486352920532
5.598448753356934,5.723669528961182,-3.9077260494232178,0.027456119656562805,-3.925168752670288
5.548399925231934,5.723669528961182,-3.9067220687866206,0.02959290891885757,-3.853564500808716
5.593698978424072,5.723669528961182,-3.976562976837158,0.04130613803863525,-3.9538984298706046
5.664933681488037,5.723669528961182,-3.9116916656494145,0.03205864503979683,-3.8915829658508305
5.703861713409424,5.723669528961182,-3.918533802032471,0.030663827434182167,-3.9146087169647217
5.644278526306152,5.723669528961182,-3.8842830657958975,0.029225625097751617,-3.8572256565094
5.57248067855835,5.723669528961182,-3.8983671665191646,0.02826937101781368,-3.890723466873169
5.6723313331604,5.723669528961182,-3.888684511184692,0.025736235082149506,-3.8470630645751953
5.475542068481444,5.723669528961182,-3.8911063671112065,0.0246540792286396,-3.8546411991119376
5.565000057220458,5.723669528961182,-3.896279573440552,0.024093179032206532,-3.9022316932678223
5.679586887359619,5.723669528961182,-3.896727800369263,0.02628985233604908,-3.942258834838867
5.589170455932617,5.723669528961182,-3.906141519546509,0.02742432989180088,-3.938118457794189
5.588579177856444,5.723669528961182,-3.9085526466369624,0.02564629167318344,-3.941082239151001
5.477297782897949,5.723669528961182,-3.8997509479522714,0.029443288221955296,-3.8846247196197514
5.6021928787231445,5.723669528961182,-3.9052801132202153,0.02711769752204418,-3.90709400177002
5.641699314117432,5.723669528961182,-3.8953511714935294,0.02655138075351715,-3.901341676712036
5.7844762802124015,5.723669528961182,-3.903532981872559,0.029388016089797016,-3.9090654850006095
5.846797466278076,5.723669528961182,-3.933781623840332,0.03299415484070778,-3.9440767765045166
5.8379645347595215,5.723669528961182,-3.977599620819092,0.03178225830197334,-3.995291233062744
5.863568305969238,5.723669528961182,-4.013958930969238,0.03184746205806732,-4.057855129241943
5.787961959838867,5.723669528961182,-4.044342517852783,0.03605915606021881,-4.0631914138793945
5.657050609588623,5.723669528961182,-3.910186052322388,0.03022509254515171,-3.970717906951904
5.759050369262695,5.723669528961182,-3.9205315113067623,0.028283614665269848,-3.9344327449798575
5.830597400665283,5.723669528961182,-3.9068107604980473,0.02637219987809658,-3.875571012496948
5.859214782714844,5.723669528961182,-3.9338672161102286,0.025758303701877597,-3.9108369350433354
5.908804416656494,5.723669528961182,-3.925950288772583,0.02709632366895676,-3.92334508895874
5.949358940124512,5.723669528961182,-4.0643324851989755,0.03641076385974884,-3.9954838752746578
5.846127510070801,5.723669528961182,-3.878772974014282,0.037775818258523934,-3.9219574928283687
5.828493595123291,5.723669528961182,-3.8764145374298096,0.03076447919011116,-3.870751142501831
5.7024827003479,5.723669528961182,-3.936216592788696,0.029909506440162655,-3.9171307086944576
5.6870665550231925,5.723669528961182,-3.8953013420104976,0.02904943749308586,-3.91401743888855
5.7333784103393555,5.723669528961182,-3.8892624378204346,0.027603359892964363,-3.9286389350891113
5.734678268432617,5.723669528961182,-3.8836848735809326,0.026378702372312542,-3.85346794128418


==> data/single_task_inference_result/cheetah/cheetah_single_task_inference_trajectories/38.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.06066964566707611,1.4256536960601807,-1.772883057594299,3.2790184020996094,1.1785204410552979
0.4179379343986511,1.4256536960601807,-0.08490358293056488,0.262168824672699,0.5191347002983093
1.062892198562622,1.4256536960601807,0.036530107259750366,0.1142197847366333,0.0017694644629955292
1.348888278007507,1.4256536960601807,0.04943910241127014,0.0797993093729019,0.034162864089012146
1.587745189666748,1.4256536960601807,0.161131352186203,0.045074187219142914,0.1017262414097786
1.5030106306076048,1.4256536960601807,0.1090586483478546,0.032127708196640015,0.1042170375585556
1.3074150085449219,1.4256536960601807,0.09205257892608641,0.03043445758521557,0.059235341846942895
1.2323112487792969,1.4256536960601807,0.13794633746147156,0.034236375242471695,0.13315606117248535
1.3405814170837402,1.4256536960601807,0.1489985883235931,0.027185220271348957,0.18106010556221008
1.2592277526855469,1.4256536960601807,0.1320226490497589,0.027506511658430096,0.14930580556392667
1.1895756721496582,1.4256536960601807,0.12097132205963133,0.027967866510152817,0.08464690297842026
1.1563769578933716,1.4256536960601807,0.1190723478794098,0.029376737773418423,0.0893692374229431
1.3624223470687866,1.4256536960601807,0.12119582295417784,0.03216301649808884,0.08444274216890335
1.2760730981826782,1.4256536960601807,0.1474421918392181,0.029552100226283077,0.1604095995426178
1.2711451053619385,1.4256536960601807,0.10789471864700316,0.030252957716584206,0.11719598621129988
1.26503324508667,1.4256536960601807,0.06619724631309509,0.03512943908572197,0.04187796637415886
1.2340139150619507,1.4256536960601807,0.10505923628807068,0.03418777510523796,0.14553503692150116
1.2264900207519531,1.4256536960601807,0.11699149012565611,0.02888881415128708,0.14164188504219055
1.2772682905197144,1.4256536960601807,0.12835827469825745,0.029541153460741043,0.1197497546672821
1.3719065189361572,1.4256536960601807,0.13809704780578613,0.02958785742521286,0.16050270199775696
1.1879173517227173,1.4256536960601807,0.106159508228302,0.03202648088335991,0.15735140442848203
1.2557586431503296,1.4256536960601807,0.09185922145843504,0.03125109523534775,0.1261458396911621
1.3511724472045898,1.4256536960601807,0.1125999093055725,0.030759520828723907,0.08359408378601074
1.40995454788208,1.4256536960601807,0.10365340113639832,0.029735915362834927,0.1793164014816284
1.333918809890747,1.4256536960601807,0.1171395182609558,0.02736355736851692,0.14531809091567993
1.2709662914276123,1.4256536960601807,0.11694124341011047,0.029657069593667984,0.09947089850902557
1.2797776460647583,1.4256536960601807,0.13818183541297913,0.027596542611718174,0.1228671222925186
1.2517999410629272,1.4256536960601807,0.1327075362205505,0.026562752202153202,0.11276468634605408
1.1586092710494995,1.4256536960601807,0.11968454718589781,0.027710676193237305,0.15289533138275146
1.2372143268585205,1.4256536960601807,0.1363675594329834,0.02951305545866489,0.12319207936525343
1.319896936416626,1.4256536960601807,0.1263914406299591,0.030608257278800007,0.1648440062999725
1.199458360671997,1.4256536960601807,0.1444040834903717,0.02934925258159637,0.14084863662719727
1.225231409072876,1.4256536960601807,0.1102541983127594,0.03189406171441078,0.13345301151275635
1.3461074829101562,1.4256536960601807,0.08267545700073242,0.03354257717728615,0.06835874915122986
1.3920322656631468,1.4256536960601807,0.12213444709777832,0.029833905398845673,0.13617637753486633
1.3021080493927,1.4256536960601807,0.1278914511203766,0.02770461142063141,0.139709010720253
1.3347787857055664,1.4256536960601807,0.12020686268806456,0.03133458271622658,0.14193592965602875
1.3302216529846191,1.4256536960601807,0.1271592676639557,0.02875497564673424,0.12032047659158707
1.381121516227722,1.4256536960601807,0.11809143424034119,0.0265444740653038,0.06526389718055725
1.4224668741226196,1.4256536960601807,0.12186065316200256,0.026282306760549545,0.10862968862056732
1.3415027856826782,1.4256536960601807,0.13216087222099304,0.026350747793912888,0.13772037625312805
1.2871599197387695,1.4256536960601807,0.13456010818481445,0.025241104885935783,0.08314092457294464
1.3032784461975095,1.4256536960601807,0.13794502615928647,0.025270147249102592,0.08684006333351134
1.2699463367462158,1.4256536960601807,0.13287246227264404,0.025350501760840412,0.12248679250478745
1.2096238136291504,1.4256536960601807,0.12116995453834532,0.026969194412231445,0.08927986025810242
1.084214210510254,1.4256536960601807,0.1263168454170227,0.028944913297891617,0.097976453602314
1.1239070892333984,1.4256536960601807,0.12855902314186096,0.03014605864882469,0.1345154196023941
1.0988085269927979,1.4256536960601807,0.13094940781593323,0.03161073103547096,0.1388224810361862
1.3544174432754517,1.4256536960601807,0.12221434712409972,0.03358824923634529,0.06606030464172363
1.342585563659668,1.4256536960601807,0.1426620781421661,0.031331416219472885,0.15090546011924744
1.3442919254302979,1.4256536960601807,0.13167807459831235,0.03676357865333557,0.1397348940372467
1.4159525632858276,1.4256536960601807,0.13395699858665466,0.048906106501817696,0.12046714127063753
1.458973407745361,1.4256536960601807,0.10992294549942017,0.04097849503159523,0.06800571084022522
1.3840731382369995,1.4256536960601807,0.12508836388587952,0.024074288085103035,0.11420104652643204
1.3707525730133057,1.4256536960601807,0.12602797150611875,0.02457467094063759,0.10249508917331696
1.2382916212081907,1.4256536960601807,0.12909820675849915,0.024787724018096924,0.14208559691905975
1.254877686500549,1.4256536960601807,0.13809427618980408,0.024095069617033005,0.13622431457042694
1.3411768674850464,1.4256536960601807,0.13757649064064023,0.02591530792415142,0.12110535800457
1.4685360193252563,1.4256536960601807,0.1211174428462982,0.02716435119509697,0.11413472145795822
1.6393758058547971,1.4256536960601807,0.10929977893829344,0.027346158400177956,0.04350380599498749
1.656104564666748,1.4256536960601807,0.09233120083808899,0.02953895553946495,0.13378433883190155
1.529487133026123,1.4256536960601807,0.10722526907920836,0.036289148032665246,0.07053720951080322
1.510101556777954,1.4256536960601807,0.13454741239547727,0.030829923227429386,0.06900506466627121
1.3588784933090208,1.4256536960601807,0.06029519438743591,0.028417557477951046,0.0741225928068161
1.2932324409484863,1.4256536960601807,0.05588963627815247,0.029258972033858296,0.02646013535559177
1.19364857673645,1.4256536960601807,0.11948108673095705,0.02732679434120655,0.15717561542987823
1.2243194580078125,1.4256536960601807,0.13694316148757935,0.026512982323765755,0.08466094732284547
1.1572197675704956,1.4256536960601807,0.13012459874153137,0.02837957441806793,0.08828154206275941
1.1322001218795776,1.4256536960601807,0.1179925501346588,0.03029140457510948,0.10662976652383804
1.2303088903427124,1.4256536960601807,0.1307479441165924,0.031681813299655914,0.10502527654170989
1.2075440883636475,1.4256536960601807,0.12059646844863892,0.031539760529994965,0.10012018680572508
1.1165441274642944,1.4256536960601807,0.1082908511161804,0.03246360644698143,0.12688803672790527
1.2190436124801636,1.4256536960601807,0.06207206845283508,0.036660511046648026,0.04709038883447647
1.1475262641906738,1.4256536960601807,0.11570560932159424,0.03386162966489792,0.1270906627178192
1.0655947923660278,1.4256536960601807,0.1090668737888336,0.0321897454559803,0.13913865387439728
0.9626203775405885,1.4256536960601807,0.10814914107322691,0.03398348018527031,0.11653976887464523
1.038237452507019,1.4256536960601807,0.14002704620361328,0.03692884370684624,0.14442041516304016
1.0900309085845947,1.4256536960601807,0.14725175499916077,0.035311516374349594,0.10188131779432295
1.0274040699005127,1.4256536960601807,0.12013763189315796,0.035046495497226715,0.19123837351799008
1.1598336696624756,1.4256536960601807,0.0840197205543518,0.04005654156208038,0.1084173023700714
1.2390177249908447,1.4256536960601807,0.10570833086967468,0.03897954523563385,0.0555831715464592
1.30055034160614,1.4256536960601807,0.08605238795280457,0.04037286713719368,0.028859738260507584
1.211160898208618,1.4256536960601807,0.08800914883613585,0.058703530579805374,0.01162496954202652
1.1869398355484009,1.4256536960601807,0.059261053800582886,0.04145186021924018,0.04032372310757637
1.2075778245925903,1.4256536960601807,0.08990970253944398,0.03349708020687103,0.04304662719368935
1.2116044759750366,1.4256536960601807,0.1111725866794586,0.031258724629879,0.09761275351047517
1.1320974826812744,1.4256536960601807,0.11905759572982788,0.03105009533464909,0.1332547962665558
1.1791460514068604,1.4256536960601807,0.06961491703987122,0.034624822437763214,0.07509736716747285
1.2407217025756836,1.4256536960601807,0.1035754382610321,0.03215163201093674,0.10621900856494904
1.2668523788452148,1.4256536960601807,0.14536574482917783,0.031320635229349136,0.15678487718105316
1.1844327449798584,1.4256536960601807,0.12657567858695984,0.036857377737760544,0.11101020872592926
1.2491936683654783,1.4256536960601807,0.04406791925430298,0.05203893408179283,0.07906097173690797
1.2357994318008423,1.4256536960601807,0.08788344264030457,0.03198027238249779,0.11335929483175276
1.2305524349212646,1.4256536960601807,0.11827680468559264,0.030408034101128575,0.1458987593650818
1.1765575408935547,1.4256536960601807,0.11853927373886108,0.031235631555318832,0.173082172870636
1.118097901344299,1.4256536960601807,0.09621420502662657,0.03370601311326027,0.1055176332592964
1.17915141582489,1.4256536960601807,0.15789520740509033,0.030878519639372826,0.0885484591126442
1.3428634405136108,1.4256536960601807,0.1341809332370758,0.03215800225734711,0.16144682466983795
1.3461593389511108,1.4256536960601807,0.14639997482299805,0.03060884773731232,0.09443900734186172
1.2414400577545166,1.4256536960601807,0.1003812551498413,0.03274901583790779,0.07266218215227127
1.3270148038864136,1.4256536960601807,0.10876360535621644,0.03876902908086777,0.11286941170692444
1.291160464286804,1.4256536960601807,0.1290318667888641,0.031539738178253174,0.12142916023731232
1.3232823610305786,1.4256536960601807,0.12710547447204587,0.027147427201271057,0.16182543337345123
1.3420403003692627,1.4256536960601807,0.11306345462799072,0.028316210955381397,0.10418424010276794
1.3997009992599487,1.4256536960601807,0.12502118945121765,0.028946127742528915,0.1322187781333923
1.4040688276290891,1.4256536960601807,0.10949429869651794,0.03127840906381607,0.11668577045202257
1.3213942050933836,1.4256536960601807,0.13336864113807678,0.025991423055529594,0.151887908577919
1.438249111175537,1.4256536960601807,0.13769099116325378,0.025504466146230698,0.11517103761434556
1.2248657941818235,1.4256536960601807,0.1376143991947174,0.024843432009220123,0.1528757810592651
1.2413409948349,1.4256536960601807,0.1330460011959076,0.02399660646915436,0.09252132475376128
1.3640286922454832,1.4256536960601807,0.13466709852218628,0.02472633123397827,0.14966842532157895
1.2694143056869507,1.4256536960601807,0.11571738123893736,0.027964046224951744,0.11401624232530592
1.3105398416519165,1.4256536960601807,0.11314490437507628,0.0272475928068161,0.12172567844390868
1.2198054790496826,1.4256536960601807,0.08155938982963562,0.03178621456027031,0.06577032804489136
1.1668514013290403,1.4256536960601807,0.1217646300792694,0.030291954055428505,0.194245845079422
1.2794737815856931,1.4256536960601807,0.13590040802955627,0.028711317107081413,0.146917387843132
1.262712836265564,1.4256536960601807,0.11603403091430664,0.030198507010936737,0.17849452793598175
1.192511796951294,1.4256536960601807,0.11937174201011656,0.029974138364195824,0.16746963560581207
1.1920835971832275,1.4256536960601807,0.08751451969146729,0.033076461404562,0.06514064967632294
1.1999112367630005,1.4256536960601807,0.12038305401802062,0.03334704414010048,0.13365744054317474
1.0693238973617551,1.4256536960601807,0.12873032689094543,0.03048329427838325,0.16809919476509094
1.1045151948928833,1.4256536960601807,0.128552109003067,0.032065462321043015,0.08868978917598723
1.2817637920379639,1.4256536960601807,0.12624087929725647,0.033123549073934555,0.10432393103837966
1.358561635017395,1.4256536960601807,0.1399926245212555,0.031311895698308945,0.1025899052619934
1.2750004529953003,1.4256536960601807,0.11878958344459532,0.03165852651000023,0.16252200305461884
1.1734058856964111,1.4256536960601807,0.1083156168460846,0.03756880760192871,0.08512717485427856
1.2032771110534668,1.4256536960601807,0.1304005980491638,0.03415841981768608,0.13804584741592407
1.1867117881774902,1.4256536960601807,0.12232163548469543,0.030037194490432736,0.11391076445579527
1.1665241718292236,1.4256536960601807,0.10744601488113403,0.03062319941818714,0.15828752517700195
1.1153700351715088,1.4256536960601807,0.12073639035224915,0.03189874067902565,0.09593968838453293
1.1518725156784055,1.4256536960601807,0.10337895154953002,0.03413277491927147,0.08131582289934158
1.1854948997497559,1.4256536960601807,0.13945600390434265,0.03231704980134964,0.16371548175811768
1.3272149562835691,1.4256536960601807,0.11292001605033875,0.03700034692883492,0.09962482005357742
1.4672329425811768,1.4256536960601807,0.0765635073184967,0.04462258145213127,0.11549730598926544
1.462214112281799,1.4256536960601807,0.08549746870994566,0.03523719683289528,0.09760428220033644
1.4367090463638303,1.4256536960601807,0.09156167507171632,0.030851785093545917,0.07513899356126785
1.4173486232757568,1.4256536960601807,0.10637673735618591,0.02935332059860229,0.07504719495773315
1.2174335718154907,1.4256536960601807,0.11752894520759583,0.02513796277344227,0.14335890114307404
1.1307235956192017,1.4256536960601807,0.1217312514781952,0.02353519015014172,0.10461026430130003
1.193892002105713,1.4256536960601807,0.13047969341278076,0.02455024607479572,0.11780907213687895
1.3147389888763428,1.4256536960601807,0.12594389915466309,0.026918066665530205,0.09791387617588045
1.2854940891265867,1.4256536960601807,0.08625397086143492,0.02980288863182068,0.06505607068538666
1.2731088399887085,1.4256536960601807,0.1095798909664154,0.032320071011781686,0.09867116808891296
1.2862346172332764,1.4256536960601807,0.04537275433540344,0.036282572895288474,0.06410026550292969
1.3583360910415647,1.4256536960601807,0.11838069558143616,0.03103587031364441,0.10869404673576354
1.3319703340530396,1.4256536960601807,0.12436702847480773,0.029557595029473305,0.11265406757593154
1.2765936851501465,1.4256536960601807,0.12717720866203308,0.027649512514472008,0.12610356509685516
1.2811032533645628,1.4256536960601807,0.11843988299369812,0.028691925108432766,0.11169739812612532
1.3624765872955322,1.4256536960601807,0.1185612380504608,0.028724627569317818,0.13633543252944946
1.4501409530639648,1.4256536960601807,0.1280783712863922,0.027332201600074768,0.0852488875389099
1.3250157833099363,1.4256536960601807,0.1206630766391754,0.027025116607546806,0.09888754785060881
1.3027266263961792,1.4256536960601807,0.12706637382507324,0.027151072397828106,0.1481545865535736
1.2744200229644775,1.4256536960601807,0.13965290784835815,0.026499276980757717,0.15755905210971832
1.204502820968628,1.4256536960601807,0.13430762290954587,0.026042163372039795,0.10896748304367064
1.141401767730713,1.4256536960601807,0.1257106363773346,0.027278870344161987,0.12120918929576872
1.41806161403656,1.4256536960601807,0.13530400395393372,0.029511937871575356,0.11638741195201872
1.407732367515564,1.4256536960601807,0.13694694638252258,0.02944676205515861,0.17614680528640747
1.2356339693069458,1.4256536960601807,0.11017653346061707,0.028660152107477188,0.08196109533309937
1.2557408809661863,1.4256536960601807,0.12986770272254944,0.03205321729183197,0.14431126415729523
1.2227753400802612,1.4256536960601807,0.14339187741279602,0.03278246521949768,0.08173798024654387
1.2224901914596555,1.4256536960601807,0.1309668719768524,0.026361739262938496,0.18545904755592343
1.1915584802627563,1.4256536960601807,0.108239084482193,0.028829352930188176,0.13290266692638397
1.256052017211914,1.4256536960601807,0.11517155170440672,0.031341247260570526,0.11768312752246857
1.3616707324981687,1.4256536960601807,0.13192015886306763,0.030331803485751152,0.11310509592294692
1.4231430292129517,1.4256536960601807,0.10588577389717102,0.03243132308125496,0.06679800152778625
1.3052560091018677,1.4256536960601807,0.0927903950214386,0.030924735590815544,0.09943258762359619
1.2923130989074707,1.4256536960601807,0.1219629943370819,0.029154159128665924,0.11037032306194304
1.3403151035308836,1.4256536960601807,0.14206650853157043,0.027193402871489525,0.15553537011146543
1.3816858530044556,1.4256536960601807,0.13087520003318787,0.02582098916172981,0.10564150661230089
1.3421905040740967,1.4256536960601807,0.11814591288566588,0.026118552312254906,0.1190662607550621
1.306841492652893,1.4256536960601807,0.13051798939704895,0.02755355834960937,0.10055354237556456
1.2653310298919676,1.4256536960601807,0.1342945396900177,0.02693989686667919,0.10785706341266632
1.2322112321853635,1.4256536960601807,0.129614919424057,0.02688195928931236,0.14430561661720276
1.2515311241149902,1.4256536960601807,0.12632635235786435,0.02769329212605953,0.08492240309715272
1.3290961980819702,1.4256536960601807,0.11797961592674255,0.029279397800564762,0.14121094346046448
1.3378843069076538,1.4256536960601807,0.13640898466110227,0.02905748784542084,0.1538843959569931
1.398410081863403,1.4256536960601807,0.1066230833530426,0.030199715867638588,0.1546591818332672
1.412431240081787,1.4256536960601807,0.1256932020187378,0.03609110042452812,0.16865411400794983
1.290362000465393,1.4256536960601807,0.13622358441352844,0.02643385902047157,0.1326873004436493
1.325711965560913,1.4256536960601807,0.13705521821975708,0.025144418701529503,0.13705743849277496
1.1882081031799316,1.4256536960601807,0.1378929316997528,0.025442220270633698,0.15389567613601685
1.2176215648651123,1.4256536960601807,0.13555121421813965,0.025695212185382843,0.1264037936925888
1.1713135242462158,1.4256536960601807,0.1251573860645294,0.027634426951408383,0.13457649946212769
1.1800459623336792,1.4256536960601807,0.1125451922416687,0.030390458181500435,0.11225910484790802
1.2421021461486816,1.4256536960601807,0.11493963003158568,0.031015541404485703,0.10434094816446304
1.3288052082061768,1.4256536960601807,0.13260743021965027,0.031449753791093826,0.11498418450355528
1.1904577016830444,1.4256536960601807,0.1126534342765808,0.03611309453845024,0.10547180473804472
1.2248427867889404,1.4256536960601807,0.08802852034568785,0.035217054188251495,0.055399924516677856
1.2488272190093994,1.4256536960601807,0.09094524383544922,0.033097222447395325,0.05366060137748718
1.3930715322494507,1.4256536960601807,0.09918481111526488,0.031268440186977386,0.1406840831041336
1.3779162168502808,1.4256536960601807,0.125692218542099,0.0286171305924654,0.13662849366664886
1.2095005512237549,1.4256536960601807,0.12104377150535583,0.030502988025546077,0.11900650709867476
1.1716437339782715,1.4256536960601807,0.12619563937187195,0.030374862253665924,0.13570907711982727
1.2535598278045654,1.4256536960601807,0.14346709847450256,0.030038639903068542,0.15833336114883423
1.3068864345550537,1.4256536960601807,0.124525249004364,0.02802073396742344,0.16612765192985535
1.3451921939849851,1.4256536960601807,0.0968022048473358,0.029667925089597705,0.0699266642332077
1.3727754354476929,1.4256536960601807,0.1079483926296234,0.04933039471507072,0.10030429810285568
1.325063705444336,1.4256536960601807,0.14213839173316956,0.034216903150081635,0.13898701965808868
1.3235046863555908,1.4256536960601807,0.13350188732147217,0.028651693835854527,0.14457254111766815
1.2928543090820312,1.4256536960601807,0.13213118910789487,0.02684379369020462,0.15905115008354187


==> data/single_task_inference_result/cheetah/cheetah_single_task_inference_trajectories/39.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.4084517955780029,5.723669528961182,-1.772883057594299,3.2790184020996094,-0.06680982559919357
0.528711199760437,5.723669528961182,-4.086507320404053,0.327294796705246,1.5829838514328003
0.6712251901626587,5.723669528961182,-3.955806255340576,0.09011426568031312,-3.777278661727905
1.1996712684631348,5.723669528961182,-3.885764598846436,0.06703311949968338,-3.9043893814086914
1.7679405212402344,5.723669528961182,-3.896863698959351,0.048124760389328,-4.048890590667725
2.2030582427978516,5.723669528961182,-3.9627606868743896,0.03690528124570847,-3.957367658615112
2.6331212520599365,5.723669528961182,-3.96501350402832,0.03700725361704826,-3.9649937152862553
3.108567714691162,5.723669528961182,-3.9672577381134033,0.03722201287746429,-3.9311344623565674
3.5587849617004395,5.723669528961182,-3.979425191879272,0.037727028131484985,-4.0394392013549805
4.060022354125977,5.723669528961182,-4.00760793685913,0.03872023150324821,-4.0392913818359375
4.399467945098877,5.723669528961182,-4.042131423950195,0.045965440571308136,-3.965689897537232
4.899048805236816,5.723669528961182,-3.5737566947937007,0.05824335291981697,-3.488667249679565
5.128746509552002,5.723669528961182,-3.722867488861084,0.06493663787841797,-3.750800132751465
5.323549747467041,5.723669528961182,-3.720118284225464,0.06212012097239494,-3.6975493431091304
5.519751071929932,5.723669528961182,-3.7821185588836665,0.0534791611135006,-3.7482960224151607
5.462969303131104,5.723669528961182,-3.8127307891845694,0.04530614241957664,-3.7789609432220455
5.444501876831056,5.723669528961182,-4.0304765701293945,0.049712080508470535,-4.088585376739502
5.52216386795044,5.723669528961182,-3.946502208709717,0.03261280059814453,-3.900248289108276
5.5075902938842765,5.723669528961182,-3.9597775936126713,0.0317126139998436,-3.9156723022460938
5.622307300567626,5.723669528961182,-3.917891025543213,0.0317942313849926,-3.8914160728454585
5.837902069091797,5.723669528961182,-3.9232132434844966,0.03921649977564812,-3.967553377151489
5.803133010864258,5.723669528961182,-3.9464933872222896,0.036678250879049294,-3.9048898220062256
5.6542816162109375,5.723669528961182,-3.9560775756835938,0.0329798087477684,-3.957097291946411
5.661831378936768,5.723669528961182,-3.889562129974365,0.02888006158173084,-3.9119253158569336
5.814952850341797,5.723669528961182,-3.8753266334533687,0.026500582695007324,-3.918468475341797
5.892059803009033,5.723669528961182,-3.8999738693237296,0.025915369391441345,-3.8720524311065674
5.6816887855529785,5.723669528961182,-3.90991735458374,0.025190412998199463,-3.902634382247925
5.300358295440674,5.723669528961182,-3.8893516063690186,0.027049496769905087,-3.855211496353149
5.436450004577637,5.723669528961182,-3.862747430801392,0.02730449475347996,-3.87442684173584
5.611210346221924,5.723669528961182,-3.887613534927368,0.027908304706215855,-3.8382763862609854
5.617157936096192,5.723669528961182,-3.901765823364258,0.026746664196252823,-3.904474496841431
5.626487255096436,5.723669528961182,-3.920421838760376,0.027441872283816338,-3.916781187057495
5.717435359954834,5.723669528961182,-3.969889879226685,0.04410265386104584,-3.931040763854981
5.820578098297119,5.723669528961182,-3.963496685028076,0.032093074172735214,-3.9624419212341304
5.589322090148926,5.723669528961182,-3.92624831199646,0.028303636237978932,-3.942749261856079
5.554830074310304,5.723669528961182,-3.8881781101226807,0.025259334594011303,-3.913833141326904
5.712449550628662,5.723669528961182,-3.878653287887573,0.02533087693154812,-3.884848356246948
5.5023698806762695,5.723669528961182,-3.8775031566619873,0.024659352377057076,-3.8784101009368896
5.599719524383545,5.723669528961182,-3.9048526287078857,0.023977080360054966,-3.905658721923828
5.651988506317139,5.723669528961182,-3.907958030700684,0.02674980275332928,-3.9469084739685054
5.683209419250488,5.723669528961182,-3.9016413688659672,0.026848299428820607,-3.914763212203979
5.669309616088867,5.723669528961182,-3.900248527526856,0.025937777012586597,-3.910831212997437
5.587398052215576,5.723669528961182,-3.8957002162933354,0.029466772451996803,-3.888217687606812
5.515542507171631,5.723669528961182,-3.880955934524536,0.02660961262881756,-3.8678138256073
5.538311004638672,5.723669528961182,-3.8898112773895264,0.02575748600065708,-3.912642002105713
5.607492446899414,5.723669528961182,-3.8981966972351074,0.02603253535926342,-3.877879858016968
5.634013652801514,5.723669528961182,-3.8940045833587646,0.026841100305318832,-3.8890991210937504
5.584652423858643,5.723669528961182,-3.8873469829559326,0.02953852526843548,-3.884031772613525
5.491323471069336,5.723669528961182,-3.938943386077881,0.03783366829156876,-3.951257944107056
5.613458633422852,5.723669528961182,-3.8872299194335938,0.03058469481766224,-3.8898642063140874
5.708012580871582,5.723669528961182,-3.8837890625,0.02776825428009033,-3.901734828948975
5.722023487091064,5.723669528961182,-3.8950688838958736,0.02700883895158768,-3.898247241973877
5.723899841308594,5.723669528961182,-3.8804576396942134,0.0274349432438612,-3.8942823410034175
5.638430595397949,5.723669528961182,-3.897701978683472,0.02637127600610256,-3.897238254547119
5.698759078979492,5.723669528961182,-3.8956811428070073,0.023850848898291588,-3.8693814277648926
5.637221336364745,5.723669528961182,-3.8944509029388423,0.02253441698849201,-3.90845799446106
5.705770015716553,5.723669528961182,-3.8968110084533687,0.022452611476182938,-3.87709641456604
5.675273895263672,5.723669528961182,-3.8915255069732666,0.023229112848639488,-3.8739485740661617
5.774919033050537,5.723669528961182,-3.8855664730072017,0.023728376254439357,-3.8769130706787114
5.70512056350708,5.723669528961182,-3.891708850860596,0.023627867922186848,-3.880557060241699
5.69012451171875,5.723669528961182,-3.8888568878173833,0.024108044803142548,-3.9297454357147217
5.630858898162842,5.723669528961182,-3.8942441940307617,0.022807694971561432,-3.8671150207519527
5.625603675842285,5.723669528961182,-3.8961002826690674,0.023401061072945595,-3.888874769210816
5.661797046661377,5.723669528961182,-3.8990972042083745,0.023647243157029152,-3.916749238967896
5.7285475730896,5.723669528961182,-3.8963119983673096,0.024328671395778656,-3.8876237869262695
5.693528175354004,5.723669528961182,-3.898317575454712,0.025251446291804317,-3.905150890350342
5.730958938598633,5.723669528961182,-3.89747166633606,0.025282608345150948,-3.864544153213501
5.777245044708252,5.723669528961182,-3.896974802017212,0.023905251175165176,-3.9013843536376953
5.631882667541504,5.723669528961182,-3.913276672363281,0.023400789126753807,-3.9485921859741206
5.548590660095215,5.723669528961182,-3.898531913757324,0.02305596508085728,-3.8796062469482417
5.572996139526367,5.723669528961182,-3.893033027648926,0.024053359404206276,-3.903310060501098
5.676358222961426,5.723669528961182,-3.8956460952758794,0.024912545457482334,-3.894653081893921
5.534797191619873,5.723669528961182,-3.8956778049468994,0.02565720304846764,-3.8333253860473633
5.66147518157959,5.723669528961182,-3.8965101242065434,0.026098862290382385,-3.878462314605713
5.628378868103027,5.723669528961182,-3.896661996841431,0.02871817722916603,-3.9057364463806152
5.562556266784668,5.723669528961182,-3.890205860137939,0.02606198936700821,-3.850342988967896
5.605191230773926,5.723669528961182,-3.898480653762817,0.02620685286819935,-3.892699003219605
5.48385763168335,5.723669528961182,-3.8884727954864498,0.027813050895929337,-3.900477886199951
5.558401584625244,5.723669528961182,-3.903577089309692,0.025778189301490784,-3.888124227523804
5.6735291481018075,5.723669528961182,-3.892921686172485,0.027181377634406086,-3.897709369659424
5.596965789794922,5.723669528961182,-3.9205501079559326,0.02933813072741032,-3.9552524089813232
5.632724285125732,5.723669528961182,-3.892013072967529,0.027149084955453873,-3.905371904373169
5.7603864669799805,5.723669528961182,-3.8855133056640634,0.02935821935534477,-3.8640429973602286
5.75278377532959,5.723669528961182,-3.900907516479492,0.02805950306355953,-3.886168956756592
5.704616069793701,5.723669528961182,-3.899880409240722,0.024573810398578644,-3.864645957946777
5.7255258560180655,5.723669528961182,-3.9014291763305664,0.025076139718294144,-3.888440370559692
5.60761260986328,5.723669528961182,-3.896251201629639,0.02369031682610512,-3.8690257072448726
5.623036861419678,5.723669528961182,-3.901014566421509,0.02256711758673191,-3.8720548152923584
5.724006652832031,5.723669528961182,-3.8949794769287114,0.02322433516383171,-3.9140214920043945
5.733573913574219,5.723669528961182,-3.8949134349823,0.023365432396531105,-3.906213998794556
5.693316459655762,5.723669528961182,-3.8953204154968257,0.022603765130043026,-3.8952925205230713
5.638717651367188,5.723669528961182,-3.898237943649292,0.02448428608477116,-3.9204502105712886
5.65248441696167,5.723669528961182,-3.896926641464233,0.02375059202313423,-3.91611647605896
5.760962963104248,5.723669528961182,-3.897592544555664,0.02293920516967773,-3.926249504089355
5.710747718811035,5.723669528961182,-3.8969857692718506,0.02374599315226078,-3.9239556789398193
5.791277885437012,5.723669528961182,-3.8883633613586426,0.02328723296523094,-3.910857677459717
5.738447666168213,5.723669528961182,-3.9046359062194815,0.025245618075132367,-3.9076428413391113
5.6813154220581055,5.723669528961182,-3.9062323570251456,0.02511445060372353,-3.89274525642395
5.681118965148926,5.723669528961182,-3.900734424591064,0.023855047300457954,-3.89884614944458
5.8060922622680655,5.723669528961182,-3.893482446670532,0.0236191488802433,-3.8941822052001953
5.824862957000732,5.723669528961182,-3.900388479232788,0.023606594651937485,-3.928076267242432
5.797969341278076,5.723669528961182,-3.903343915939331,0.024653567001223564,-3.9492783546447754
5.8242764472961435,5.723669528961182,-3.957523822784424,0.028082646429538727,-3.971767902374268
5.703121662139893,5.723669528961182,-3.9364473819732666,0.03231024369597435,-3.9568707942962646
5.608155727386475,5.723669528961182,-3.864579677581787,0.027727000415325165,-3.8655107021331783
5.6251540184021,5.723669528961182,-3.887388467788696,0.02816853299736977,-3.856198072433472
5.615927219390869,5.723669528961182,-3.8797128200531006,0.026011087000370026,-3.884832143783569
5.708776473999024,5.723669528961182,-3.8943612575531006,0.024871679022908207,-3.887319564819336
5.738117218017577,5.723669528961182,-3.8980920314788814,0.025574656203389168,-3.872326374053955
5.645373344421387,5.723669528961182,-3.8962173461914062,0.028107952326536175,-3.907999277114868
5.576313018798828,5.723669528961182,-3.8993041515350337,0.025022743269801136,-3.9102599620819087
5.803906440734863,5.723669528961182,-3.8975663185119624,0.02444319613277912,-3.8727416992187504
5.863308906555176,5.723669528961182,-3.8964774608612065,0.02389383874833584,-3.876952171325684
5.772649765014648,5.723669528961182,-3.901236772537232,0.023702362552285194,-3.944772243499756
5.65153694152832,5.723669528961182,-3.925233602523804,0.02871759422123432,-3.9568333625793457
5.618150234222412,5.723669528961182,-3.883414030075073,0.029088664799928665,-3.8752849102020255
5.568276882171631,5.723669528961182,-3.8828535079956046,0.0265475120395422,-3.888628482818604
5.584168910980225,5.723669528961182,-3.8973076343536377,0.025085708126425743,-3.872348785400391
5.648697853088378,5.723669528961182,-3.90020203590393,0.02541900426149368,-3.9368717670440674
5.631339550018311,5.723669528961182,-3.8868212699890137,0.02634003199636936,-3.8557741641998287
5.528483867645264,5.723669528961182,-3.88636326789856,0.02851722575724125,-3.8514354228973384
5.402881145477295,5.723669528961182,-3.8924353122711186,0.02987226098775864,-3.879918575286865
5.387760639190674,5.723669528961182,-3.8944604396820073,0.027755944058299065,-3.916607856750488
5.48932647705078,5.723669528961182,-3.9085562229156494,0.027427200227975845,-3.9252991676330566
5.514673709869385,5.723669528961182,-3.9129912853240967,0.028447899967432026,-3.923665761947632
5.61910343170166,5.723669528961182,-3.935911893844605,0.030444217845797535,-3.980557680130005
5.606598377227783,5.723669528961182,-3.924568891525269,0.04292061924934387,-3.894809246063232
5.5536766052246085,5.723669528961182,-3.9409124851226807,0.037144735455513,-3.900892496109009
5.641953468322754,5.723669528961182,-3.912254810333252,0.03446107357740402,-3.892053842544556
5.599133491516112,5.723669528961182,-3.900992393493652,0.02906390279531479,-3.8816337585449214
5.7450828552246085,5.723669528961182,-3.893731832504272,0.028226401656866077,-3.8203206062316895
5.632408142089844,5.723669528961182,-3.9027848243713374,0.03024856559932232,-3.9221677780151367
5.499044418334961,5.723669528961182,-3.890103578567505,0.026467155665159225,-3.907998323440552
5.448178291320801,5.723669528961182,-3.8913073539733887,0.02444334700703621,-3.8823642730712886
5.505692005157472,5.723669528961182,-3.9106693267822266,0.026928691193461415,-3.917017698287964
5.772838115692139,5.723669528961182,-3.9112927913665767,0.026952052488923073,-3.915332078933716
5.756170272827148,5.723669528961182,-3.9196736812591553,0.03039742261171341,-3.888473033905029
5.698941230773926,5.723669528961182,-3.857444047927856,0.030563415959477425,-3.8208329677581783
5.716559410095215,5.723669528961182,-3.929331541061401,0.02961169555783272,-3.942891359329224
5.783351898193359,5.723669528961182,-3.887375593185425,0.025362417101860046,-3.8925235271453857
5.78937292098999,5.723669528961182,-3.904489040374756,0.023595521226525303,-3.8901445865631104
5.747750282287598,5.723669528961182,-3.904097080230713,0.023992910981178284,-3.911807775497437
5.820127010345458,5.723669528961182,-3.913084506988525,0.025037847459316254,-3.9435181617736816
5.786895751953125,5.723669528961182,-3.9094541072845455,0.02626505680382252,-3.928898572921753
5.720616817474365,5.723669528961182,-3.9036045074462886,0.02713489346206188,-3.9156136512756343
5.656888008117676,5.723669528961182,-3.9042716026306152,0.025797003880143166,-3.936135768890381
5.682538986206056,5.723669528961182,-3.9014303684234615,0.0258394218981266,-3.897584438323975
5.592629909515381,5.723669528961182,-3.8906753063201904,0.024169238284230232,-3.8301527500152583
5.627609729766846,5.723669528961182,-3.898940563201904,0.02311907522380352,-3.8822503089904794
5.661586284637451,5.723669528961182,-3.898849248886108,0.024027273058891296,-3.887682199478149
5.761402130126953,5.723669528961182,-3.894209146499634,0.025307822972536087,-3.8975567817687993
5.992789268493652,5.723669528961182,-3.906049489974976,0.026540052145719528,-3.886371612548828
5.877212524414063,5.723669528961182,-3.915684700012207,0.029863815754652023,-3.8920161724090576
5.792332649230957,5.723669528961182,-3.951790332794189,0.03274877369403839,-3.9386603832244873
5.7990403175354,5.723669528961182,-3.8962385654449454,0.03104755468666553,-3.9324734210968018
5.845830917358398,5.723669528961182,-3.982527017593384,0.03071590326726437,-4.022463321685791
5.953911781311035,5.723669528961182,-4.045708179473877,0.03377552330493927,-4.043558597564696
6.028526782989502,5.723669528961182,-3.865521669387817,0.03493629768490791,-3.9168143272399902
5.940168857574463,5.723669528961182,-3.838046312332153,0.03601820021867752,-3.872525930404663
5.653290271759033,5.723669528961182,-3.862749099731445,0.03390619903802872,-3.8465614318847656
5.529414653778076,5.723669528961182,-3.8590922355651855,0.02978343889117241,-3.8401553630828857
5.483320236206056,5.723669528961182,-3.8592650890350337,0.03258879855275154,-3.8574001789093018
5.539891242980957,5.723669528961182,-3.851872205734253,0.029810151085257527,-3.86590838432312
5.42855167388916,5.723669528961182,-3.8977239131927486,0.027411349117755886,-3.885833263397217
5.450049877166748,5.723669528961182,-3.921288013458252,0.0272978488355875,-3.960939884185791
5.400237560272217,5.723669528961182,-3.934527635574341,0.03152161464095116,-3.920498609542847
5.585939884185791,5.723669528961182,-3.9617414474487296,0.03114573284983635,-3.994948387145996
5.554896831512451,5.723669528961182,-3.953348875045776,0.03207002580165863,-3.9328427314758305
5.475024700164794,5.723669528961182,-3.9342458248138423,0.03780721873044968,-3.931949377059937
5.538057804107666,5.723669528961182,-3.9424216747283936,0.03724495321512222,-3.967787027359009
5.511210918426514,5.723669528961182,-3.9138000011444087,0.029479019343853,-3.949551343917847
5.700973510742188,5.723669528961182,-3.9177949428558345,0.027826515957713127,-3.930459260940552
5.877500534057617,5.723669528961182,-3.9148263931274414,0.03159236162900925,-3.998513221740722
5.861252784729004,5.723669528961182,-3.935957431793213,0.03405673801898956,-3.9145321846008305
5.586723804473877,5.723669528961182,-3.976162195205688,0.03423139452934265,-3.9728341102600098
5.618436813354492,5.723669528961182,-3.8643295764923096,0.02966742403805256,-3.8217353820800786
5.62323808670044,5.723669528961182,-3.860650539398193,0.027576029300689697,-3.830503702163696
5.716591835021973,5.723669528961182,-3.8826878070831294,0.026337206363677975,-3.946233510971069
5.726882457733153,5.723669528961182,-3.906906843185425,0.026306236162781715,-3.8766047954559326
5.7184834480285645,5.723669528961182,-3.894707441329956,0.027620291337370872,-3.88911509513855
5.772178649902344,5.723669528961182,-3.894341230392456,0.02427246607840061,-3.889169454574585
5.78896951675415,5.723669528961182,-3.907185077667236,0.02399725280702114,-3.8749303817749023
5.793889522552489,5.723669528961182,-3.917168140411377,0.02375021763145924,-3.9208521842956543
5.7979516983032235,5.723669528961182,-3.911243677139282,0.02528160251677036,-3.884857892990112
5.6964311599731445,5.723669528961182,-3.9170172214508057,0.027444796636700634,-3.921244144439697
5.625733852386475,5.723669528961182,-3.9067211151123047,0.026669481769204136,-3.926797151565552
5.727398395538329,5.723669528961182,-3.895394563674927,0.025846723467111588,-3.948195695877075
5.659739017486572,5.723669528961182,-3.890321493148804,0.023825718089938164,-3.8974912166595455
5.544004917144775,5.723669528961182,-3.8904619216918954,0.022593755275011063,-3.879445552825928
5.5059919357299805,5.723669528961182,-3.8930821418762207,0.02309603616595268,-3.919424772262573
5.709572315216064,5.723669528961182,-3.9047105312347408,0.025551976636052128,-3.898117780685425
5.77789831161499,5.723669528961182,-3.899433135986328,0.024705400690436363,-3.8934485912323
5.6267075538635245,5.723669528961182,-3.9058692455291752,0.024717560037970543,-3.887641429901123
5.460856914520264,5.723669528961182,-3.905537605285645,0.02702005766332149,-3.91680359840393
5.441972255706787,5.723669528961182,-3.8947927951812735,0.026882095262408257,-3.8950645923614498
5.555196762084961,5.723669528961182,-3.9096720218658447,0.025918643921613693,-3.88118839263916
5.634840488433838,5.723669528961182,-3.9084105491638175,0.027003314346075055,-3.927431583404541
5.625200271606444,5.723669528961182,-3.9126162528991695,0.028056900948286057,-3.912721872329712
5.833432674407959,5.723669528961182,-3.9579477310180655,0.03770627081394196,-3.981931686401367
5.791524887084961,5.723669528961182,-3.925260782241821,0.03454829752445221,-3.9104475975036626


==> data/single_task_inference_result/cheetah/cheetah_single_task_inference_trajectories/4.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
-0.0017018293729051948,2.0259034633636475,-1.772883057594299,3.2790184020996094,1.5816514492034912
0.3934451341629028,2.0259034633636475,-0.7728908061981201,0.24694880843162537,0.18929107487201688
1.0353280305862427,2.0259034633636475,-0.4508579969406128,0.11281237751245499,-0.4404920339584351
1.61579692363739,2.0259034633636475,-0.4752776324748993,0.08392395079135895,-0.5161052346229553
2.000152826309204,2.0259034633636475,-0.4290517270565033,0.05236039683222771,-0.4546945989131928
2.055929183959961,2.0259034633636475,-0.4261075556278229,0.035128042101860046,-0.42031824588775635
1.992194890975952,2.0259034633636475,-0.4597103297710418,0.032021671533584595,-0.46466994285583496
1.9306182861328125,2.0259034633636475,-0.41067886352539057,0.0332067497074604,-0.38006648421287537
1.946308135986328,2.0259034633636475,-0.43305039405822754,0.031809303909540176,-0.45249497890472407
1.948601961135864,2.0259034633636475,-0.4272240996360778,0.024105509743094444,-0.43069738149642944
1.9088678359985352,2.0259034633636475,-0.4332146048545837,0.025517337024211884,-0.4497282207012177
1.9385589361190796,2.0259034633636475,-0.43130430579185486,0.02635836973786354,-0.4455918371677399
1.8921914100646968,2.0259034633636475,-0.42635703086853033,0.027129672467708588,-0.46153733134269714
1.9259841442108157,2.0259034633636475,-0.4320686459541321,0.02702748030424118,-0.4285411834716797
1.889836311340332,2.0259034633636475,-0.446601927280426,0.02786518260836601,-0.42658022046089167
1.9284949302673335,2.0259034633636475,-0.43841052055358887,0.02813518047332764,-0.476455271244049
1.9792723655700684,2.0259034633636475,-0.4416029155254364,0.028301497921347615,-0.46362528204917913
2.0164411067962646,2.0259034633636475,-0.43264976143836975,0.02894129045307636,-0.4844253063201904
1.9965077638626096,2.0259034633636475,-0.4443634152412415,0.027040977030992508,-0.42628142237663275
1.970708966255188,2.0259034633636475,-0.42645299434661865,0.025362269952893257,-0.3957248628139496
1.8931246995925903,2.0259034633636475,-0.42284807562828064,0.024333776906132695,-0.4014491140842438
1.8304855823516843,2.0259034633636475,-0.42455929517745966,0.024079058319330212,-0.405475378036499
1.7161352634429932,2.0259034633636475,-0.4206533432006836,0.024924023076891896,-0.37059333920478815
1.8280386924743648,2.0259034633636475,-0.4196783900260925,0.027319589629769325,-0.4541878700256348
1.912506937980652,2.0259034633636475,-0.4386259615421295,0.03034744225442409,-0.4600539803504944
2.015132427215576,2.0259034633636475,-0.41956850886344904,0.030856316909193993,-0.4308862090110778
2.0277936458587646,2.0259034633636475,-0.46255373954772955,0.032873451709747314,-0.4851295053958893
2.049483776092529,2.0259034633636475,-0.44628921151161194,0.029954671859741207,-0.4359487295150757
2.1214075088500977,2.0259034633636475,-0.4238845109939575,0.027091821655631065,-0.44845408201217646
2.1177961826324463,2.0259034633636475,-0.4303907752037048,0.024693669751286503,-0.4258849918842316
1.9444322586059568,2.0259034633636475,-0.4540315568447113,0.023991497233510017,-0.4377839267253876
1.9925572872161863,2.0259034633636475,-0.44419875741004944,0.02410945855081081,-0.4685516357421875
1.975034475326538,2.0259034633636475,-0.4187064170837402,0.024250954389572144,-0.3997123837471008
2.001189947128296,2.0259034633636475,-0.41861027479171753,0.02479282394051552,-0.4088011980056762
1.9801255464553835,2.0259034633636475,-0.42048910260200495,0.024677826091647148,-0.39325934648513794
2.112591028213501,2.0259034633636475,-0.4182812571525574,0.024408062919974327,-0.41747063398361206
1.9734128713607788,2.0259034633636475,-0.42000454664230347,0.023778429254889488,-0.4461199045181274
1.907914400100708,2.0259034633636475,-0.4184683263301849,0.02371687814593315,-0.3945639729499817
1.9711598157882688,2.0259034633636475,-0.4112953543663025,0.02374362200498581,-0.4230686724185944
2.040333747863769,2.0259034633636475,-0.420274555683136,0.025535095483064648,-0.395223081111908
1.9768458604812624,2.0259034633636475,-0.42935368418693537,0.02553188055753708,-0.3831314146518707
2.082808494567871,2.0259034633636475,-0.43100091814994806,0.024362871423363686,-0.4501797556877136
1.9748575687408447,2.0259034633636475,-0.43157321214675903,0.02508657053112984,-0.4599192440509796
2.0706334114074707,2.0259034633636475,-0.43528172373771673,0.023649966344237328,-0.46679851412773127
2.068189859390259,2.0259034633636475,-0.43204876780509943,0.02339918725192547,-0.45969629287719727
1.765398621559143,2.0259034633636475,-0.4474759101867676,0.02430631406605244,-0.43246248364448553
1.9239966869354248,2.0259034633636475,-0.43913969397544866,0.02378693409264088,-0.4233404994010925
2.032538652420044,2.0259034633636475,-0.42686000466346735,0.024650929495692253,-0.40963003039360046
2.045443296432495,2.0259034633636475,-0.436059296131134,0.02489965967833996,-0.4290289580821991
1.888145327568054,2.0259034633636475,-0.4489474296569824,0.02419288083910942,-0.4633439779281616
1.8686993122100832,2.0259034633636475,-0.4266958832740784,0.028601231053471565,-0.4481063187122345
1.860369682312012,2.0259034633636475,-0.4229651391506195,0.025550527498126026,-0.443080335855484
1.9873437881469729,2.0259034633636475,-0.42829838395118713,0.025180870667099953,-0.46324172616004944
1.897507667541504,2.0259034633636475,-0.44336575269699097,0.027120426297187805,-0.4645095467567444
1.8738329410552976,2.0259034633636475,-0.44973462820053106,0.0289106834679842,-0.43432587385177607
1.967446565628052,2.0259034633636475,-0.45740798115730286,0.031006064265966412,-0.5062209963798523
1.9937453269958496,2.0259034633636475,-0.4401684403419495,0.02972095273435116,-0.4439505934715271
1.9471477270126345,2.0259034633636475,-0.4236793518066406,0.025959715247154236,-0.3716547787189484
1.9157707691192625,2.0259034633636475,-0.4321179986000061,0.028882533311843872,-0.4123316407203674
1.886495232582092,2.0259034633636475,-0.42273709177970886,0.02732634358108044,-0.42364433407783514
2.044522285461426,2.0259034633636475,-0.42936170101165766,0.025894913822412487,-0.4329437017440796
2.035360336303711,2.0259034633636475,-0.43124699592590326,0.02643551677465439,-0.4412165582180023
2.060076236724853,2.0259034633636475,-0.4417307376861572,0.02526433393359184,-0.4411883056163788
1.8625957965850832,2.0259034633636475,-0.43467921018600464,0.0266943983733654,-0.4345726072788239
1.9171746969223025,2.0259034633636475,-0.431396484375,0.025798756629228592,-0.39645200967788696
2.070195198059082,2.0259034633636475,-0.42641374468803406,0.023289576172828674,-0.496560275554657
2.0426316261291504,2.0259034633636475,-0.4302471578121185,0.024388285353779793,-0.41706046462059027
2.028162240982056,2.0259034633636475,-0.44300368428230286,0.02424184419214725,-0.43678358197212214
1.9533934593200684,2.0259034633636475,-0.4261975288391113,0.027289707213640213,-0.4441457390785217
1.9033385515213008,2.0259034633636475,-0.4324551820755005,0.02498963475227356,-0.37966564297676086
1.9102185964584353,2.0259034633636475,-0.4289515614509583,0.023297045379877087,-0.4149935245513916
2.092456579208374,2.0259034633636475,-0.4273757040500641,0.024282207712531086,-0.4014835357666016
2.0573973655700684,2.0259034633636475,-0.4317443370819092,0.025751469656825066,-0.3943760097026825
2.0523498058319087,2.0259034633636475,-0.44985732436180115,0.02574414573609829,-0.4149274528026581
2.0912368297576904,2.0259034633636475,-0.4321705400943756,0.028270468115806576,-0.4658267498016357
2.1950411796569824,2.0259034633636475,-0.4435724020004272,0.02646453119814396,-0.46298971772193914
2.1931886672973633,2.0259034633636475,-0.48340669274330134,0.025654755532741543,-0.4724365472793579
2.1427457332611084,2.0259034633636475,-0.4649539887905121,0.030360477045178413,-0.40514880418777466
1.9974979162216184,2.0259034633636475,-0.4156483709812164,0.03207831084728241,-0.4129796028137207
1.8344473838806152,2.0259034633636475,-0.43184724450111384,0.027481542900204655,-0.41431099176406866
1.87832236289978,2.0259034633636475,-0.41158586740493774,0.027469208464026448,-0.41073232889175415
1.8045542240142824,2.0259034633636475,-0.4012033939361572,0.02704106830060482,-0.4081663489341736
1.6603611707687376,2.0259034633636475,-0.4167059659957886,0.027641354128718376,-0.3761205673217773
1.8740153312683103,2.0259034633636475,-0.4277594983577728,0.028551261872053143,-0.429437667131424
1.9842568635940552,2.0259034633636475,-0.4292612373828888,0.032863326370716095,-0.43687751889228815
1.9158776998519895,2.0259034633636475,-0.436012327671051,0.03177459165453911,-0.42198708653450007
1.855128049850464,2.0259034633636475,-0.4321879148483276,0.030456131324172016,-0.4145087003707886
1.916120767593384,2.0259034633636475,-0.4425945281982422,0.034953292459249496,-0.4706645607948303
1.7703369855880735,2.0259034633636475,-0.44978576898574824,0.02995407208800316,-0.4400266110897064
1.8043881654739375,2.0259034633636475,-0.4272229075431824,0.027934253215789795,-0.4051658511161804
1.8772836923599243,2.0259034633636475,-0.4329253733158112,0.029724027961492535,-0.4304158091545105
1.9901561737060545,2.0259034633636475,-0.46119797229766846,0.031640589237213135,-0.4902041256427765
2.0061910152435303,2.0259034633636475,-0.4386250972747802,0.028970671817660328,-0.45599040389060974
1.9934464693069456,2.0259034633636475,-0.44076538085937506,0.031164219602942463,-0.4478918313980103
1.9340690374374387,2.0259034633636475,-0.4162076711654663,0.029471809044480324,-0.4405175149440765
1.9712536334991453,2.0259034633636475,-0.4145546555519104,0.025921789929270744,-0.4252475202083588
1.878490209579468,2.0259034633636475,-0.41883915662765503,0.023638997226953503,-0.438204288482666
1.9397788047790527,2.0259034633636475,-0.41745930910110474,0.024356691166758537,-0.42568966746330256
1.970363020896912,2.0259034633636475,-0.4256271719932556,0.02571823820471764,-0.448184072971344
2.0273244380950928,2.0259034633636475,-0.44007843732833857,0.026860086247324944,-0.4380292892456055
1.8576643466949463,2.0259034633636475,-0.42902898788452154,0.025958212092518806,-0.41830894351005554
2.035552501678467,2.0259034633636475,-0.4348336458206177,0.02570188418030739,-0.47972497344017034
2.0674364566802974,2.0259034633636475,-0.4318012297153473,0.02413264475762844,-0.4173691272735596
1.9757745265960691,2.0259034633636475,-0.4429922699928284,0.023688599467277527,-0.4420267343521118
1.896008253097534,2.0259034633636475,-0.4464269578456879,0.02340571582317352,-0.45441767573356634
1.998822331428528,2.0259034633636475,-0.42484670877456665,0.02756963297724724,-0.4287963807582855
2.1106677055358887,2.0259034633636475,-0.430236279964447,0.02404291182756424,-0.4100256562232971
2.0522420406341553,2.0259034633636475,-0.4326717555522919,0.024833526462316517,-0.49288183450698847
2.0614585876464844,2.0259034633636475,-0.4278028309345245,0.02537215314805508,-0.4646455347537994
2.0051214694976807,2.0259034633636475,-0.43163979053497314,0.025548735633492466,-0.4235252737998962
1.8458422422409055,2.0259034633636475,-0.44533151388168335,0.02335114777088165,-0.4832817614078522
1.9748392105102537,2.0259034633636475,-0.4349919855594635,0.02387416362762451,-0.44580188393592834
1.9331141710281368,2.0259034633636475,-0.43194144964218134,0.023641387000679966,-0.4373643696308136
1.8572815656661987,2.0259034633636475,-0.4306146800518036,0.025043865665793415,-0.43050664663314814
1.7906359434127808,2.0259034633636475,-0.4314190745353698,0.025713400915265083,-0.43797636032104487
1.958207964897156,2.0259034633636475,-0.43072265386581426,0.03120017237961292,-0.4383535385131836
1.95816433429718,2.0259034633636475,-0.42499616742134094,0.02814396284520626,-0.446500301361084
1.8073015213012693,2.0259034633636475,-0.4325927197933197,0.028043230995535847,-0.4679477512836456
1.9897037744522093,2.0259034633636475,-0.43879932165145874,0.03101330809295177,-0.4805524945259094
2.1995270252227783,2.0259034633636475,-0.4165856242179871,0.03024046868085861,-0.40869492292404175
2.123124599456787,2.0259034633636475,-0.42386478185653687,0.025931302458047863,-0.403208464384079
1.9794650077819824,2.0259034633636475,-0.41667509078979487,0.026497341692447662,-0.38790303468704224
1.8988065719604488,2.0259034633636475,-0.40565767884254456,0.028316056355834007,-0.4057312607765198
2.0605208873748775,2.0259034633636475,-0.4155799746513367,0.025517057627439495,-0.4177195131778717
1.895501375198364,2.0259034633636475,-0.42877620458602905,0.02638428658246994,-0.39812895655632013
1.9456503391265867,2.0259034633636475,-0.42207956314086914,0.025266392156481743,-0.4066212773323059
1.8053542375564573,2.0259034633636475,-0.4175037145614624,0.025174459442496296,-0.3739151060581207
1.8245698213577273,2.0259034633636475,-0.42797434329986567,0.028676016256213188,-0.4231366217136383
1.8463557958602903,2.0259034633636475,-0.42897430062294006,0.02713729441165924,-0.4101992249488831
1.9135342836380005,2.0259034633636475,-0.45762208104133606,0.03058909811079502,-0.46215212345123285
1.792860507965088,2.0259034633636475,-0.4326866269111633,0.0293264165520668,-0.421882688999176
1.870986461639404,2.0259034633636475,-0.457408994436264,0.03276654705405235,-0.48694282770156866
2.0120840072631836,2.0259034633636475,-0.48266336321830744,0.03272904083132744,-0.501276433467865
2.144904136657715,2.0259034633636475,-0.45282912254333496,0.02916031889617443,-0.46253687143325806
2.1641554832458496,2.0259034633636475,-0.46336689591407776,0.02715655602514744,-0.4657361209392548
2.121920108795166,2.0259034633636475,-0.4006315469741821,0.04566528275609016,-0.3921578824520111
1.9874385595321653,2.0259034633636475,-0.3875240087509155,0.03471031039953232,-0.4437790513038635
2.0870797634124756,2.0259034633636475,-0.43305039405822754,0.02446271665394306,-0.4255370199680328
2.002238750457764,2.0259034633636475,-0.4467948079109192,0.026250788941979408,-0.4170683920383453
2.0336475372314453,2.0259034633636475,-0.44441819190979,0.024971202015876767,-0.43460294604301447
1.979241609573364,2.0259034633636475,-0.4294615685939789,0.0233578123152256,-0.43470427393913275
2.008920669555664,2.0259034633636475,-0.4262285828590393,0.023036042228341103,-0.4118640720844269
1.9378196001052856,2.0259034633636475,-0.4269416630268097,0.022643491625785828,-0.4495539367198944
1.927498817443848,2.0259034633636475,-0.4252733588218689,0.022853204980492592,-0.4005129337310791
1.9824881553649905,2.0259034633636475,-0.42219594120979304,0.02364880032837391,-0.4174484610557556
2.074110269546509,2.0259034633636475,-0.4303492605686188,0.024957489222288128,-0.416509062051773
2.052022218704224,2.0259034633636475,-0.43308180570602417,0.0246509462594986,-0.45928895473480225
2.039947509765625,2.0259034633636475,-0.44664531946182245,0.02497378177940845,-0.45033895969390875
2.0794365406036377,2.0259034633636475,-0.44289374351501454,0.024300480261445045,-0.4451596438884735
2.0565707683563232,2.0259034633636475,-0.44843223690986633,0.0235271230340004,-0.4645228385925293
2.1514763832092285,2.0259034633636475,-0.46356797218322754,0.023255463689565655,-0.4707439243793488
2.083855390548706,2.0259034633636475,-0.46683418750762934,0.02405058220028877,-0.4431657195091248
2.1603987216949463,2.0259034633636475,-0.49597981572151184,0.02461330778896809,-0.48992186784744257
2.096644401550293,2.0259034633636475,-0.5115995407104492,0.027540141716599464,-0.5042452812194824
2.0769593715667725,2.0259034633636475,-0.5516289472579956,0.02661323733627796,-0.5709730982780457
2.190959453582764,2.0259034633636475,-0.5244333148002625,0.03101941756904125,-0.4904532432556152
2.242717981338501,2.0259034633636475,-0.5155602693557739,0.028395112603902817,-0.5503658056259155
2.219583749771118,2.0259034633636475,-0.5993645191192627,0.033201105892658234,-0.5945878028869629
2.1978747844696045,2.0259034633636475,-0.470947265625,0.03997751697897911,-0.44991281628608704
2.2319180965423584,2.0259034633636475,-0.4526054561138153,0.03374040871858597,-0.4701793789863586
2.2568647861480713,2.0259034633636475,-0.48067450523376465,0.04563892260193825,-0.5449745059013367
2.399308204650879,2.0259034633636475,-0.7701522111892701,0.047562263906002045,-0.7523972392082214
2.322569131851196,2.0259034633636475,-0.39451900124549866,0.051793161779642105,-0.394496887922287
1.8433945178985596,2.0259034633636475,-0.4167569875717163,0.03839542716741562,-0.4632550179958344
1.7983291149139404,2.0259034633636475,-0.4629400670528412,0.03214721009135246,-0.4662155210971832
1.7194273471832275,2.0259034633636475,-0.42424824833869934,0.034137945622205734,-0.40852439403533936
1.8018198013305664,2.0259034633636475,-0.39931368827819824,0.03383079543709755,-0.42106670141220087
1.876448154449463,2.0259034633636475,-0.4160623848438263,0.032803576439619064,-0.37622734904289246
1.711342692375183,2.0259034633636475,-0.39129042625427246,0.030879078432917595,-0.423199474811554
1.783260464668274,2.0259034633636475,-0.4837304949760437,0.03589995577931404,-0.46758314967155457
1.8413985967636108,2.0259034633636475,-0.4828173816204071,0.036555826663970954,-0.464285135269165
1.9791356325149536,2.0259034633636475,-0.46462225914001454,0.03267623856663704,-0.4559362828731537
2.133101463317871,2.0259034633636475,-0.4369856417179108,0.029843026772141457,-0.4578323364257813
2.0902299880981445,2.0259034633636475,-0.4900533258914948,0.034764163196086884,-0.4721102714538574
2.0709869861602783,2.0259034633636475,-0.45450636744499207,0.03188164904713631,-0.4866468608379364
1.9560704231262207,2.0259034633636475,-0.447854220867157,0.02811973728239536,-0.4292698502540588
1.7816255092620847,2.0259034633636475,-0.46100115776062006,0.025251492857933044,-0.47297373414039606
1.7583130598068235,2.0259034633636475,-0.44040209054946894,0.025389235466718677,-0.47221139073371887
1.884433031082153,2.0259034633636475,-0.4271121621131897,0.026225734502077103,-0.4043078422546386
1.93502140045166,2.0259034633636475,-0.445268839597702,0.029196172952651978,-0.48997983336448664
2.02054500579834,2.0259034633636475,-0.4513792395591736,0.02944715693593025,-0.4611339867115021
1.9810246229171753,2.0259034633636475,-0.4784861207008362,0.03516083583235741,-0.471535861492157
2.029889106750488,2.0259034633636475,-0.43083411455154413,0.02771920152008533,-0.44091767072677607
1.9719552993774412,2.0259034633636475,-0.4201067090034485,0.025411460548639297,-0.42363870143890386
2.0004611015319824,2.0259034633636475,-0.4230713844299317,0.023943526670336723,-0.4354427754878998
1.9872157573699951,2.0259034633636475,-0.4219512045383453,0.02238950133323669,-0.41764587163925165
2.0340318679809566,2.0259034633636475,-0.42550545930862427,0.02318006381392479,-0.4271970987319946
2.0086541175842285,2.0259034633636475,-0.42327964305877686,0.02288428880274296,-0.4142388701438904
2.0634486675262447,2.0259034633636475,-0.42355850338935846,0.022758640348911285,-0.42682129144668574
2.059668064117432,2.0259034633636475,-0.4308512806892395,0.02224958129227161,-0.46794962882995605
2.134906053543091,2.0259034633636475,-0.44561332464218134,0.022911919280886647,-0.4556789100170136
2.098135471343994,2.0259034633636475,-0.46164801716804493,0.02356206066906452,-0.478791207075119
2.0380251407623287,2.0259034633636475,-0.4685106873512268,0.0261597391217947,-0.46749764680862427
2.0981695652008057,2.0259034633636475,-0.4506141543388367,0.025599263608455654,-0.42100071907043457
2.0365092754364014,2.0259034633636475,-0.46411663293838495,0.024715356528759,-0.41578534245491033
1.834724187850952,2.0259034633636475,-0.47285985946655273,0.024419791996479034,-0.4467296600341797
1.9608707427978516,2.0259034633636475,-0.43998757004737854,0.02361923456192017,-0.48663750290870667
2.0330231189727783,2.0259034633636475,-0.4264084696769714,0.023273395374417305,-0.43944895267486567
2.1038806438446045,2.0259034633636475,-0.4335247278213501,0.02456904761493206,-0.4658098518848419
2.159567356109619,2.0259034633636475,-0.45441916584968567,0.024014404043555256,-0.42917627096176153


==> data/single_task_inference_result/cheetah/cheetah_single_task_inference_trajectories/40.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
-0.22695742547512052,6.97334098815918,-1.772883057594299,3.2790184020996094,2.4858915805816646
-0.3876633644104004,6.97334098815918,-5.120232105255127,0.4976285398006439,2.3378243446350098
0.020391307771205906,6.97334098815918,-5.2467288970947275,0.08885127305984497,-4.761474132537842
0.5742937922477721,6.97334098815918,-5.079383850097656,0.0608736164867878,-5.10849142074585
1.1598864793777464,6.97334098815918,-5.061191082000732,0.04573576897382736,-5.094991683959961
1.3701913356781004,6.97334098815918,-5.149989604949951,0.036439146846532815,-5.153479099273682
1.5951405763626099,6.97334098815918,-5.134935855865479,0.036482151597738266,-5.060760021209717
2.062227249145508,6.97334098815918,-5.121354579925537,0.0364939384162426,-5.106216430664063
2.638410329818725,6.97334098815918,-5.117828369140625,0.03650875017046928,-5.113584518432617
3.082932949066162,6.97334098815918,-5.113339900970458,0.036626528948545456,-5.129695892333984
3.5939292907714844,6.97334098815918,-5.112116813659668,0.036802321672439575,-5.14907693862915
4.142473220825195,6.97334098815918,-5.11405611038208,0.03710246458649635,-5.085513114929199
4.5673580169677725,6.97334098815918,-5.1174635887146,0.03780169412493706,-5.122849941253662
5.035789012908936,6.97334098815918,-5.119354724884033,0.04042533040046692,-5.075191020965576
5.5274834632873535,6.97334098815918,-4.896458148956299,0.0459609255194664,-4.903732299804688
6.01844596862793,6.97334098815918,-4.845250129699707,0.12354962527751923,-4.903941631317139
6.52179479598999,6.97334098815918,-4.858291149139404,0.05934179201722145,-4.791513919830321
6.68280029296875,6.97334098815918,-4.844187259674072,0.04454166069626808,-4.737670421600342
6.733243465423584,6.97334098815918,-4.967434406280518,0.04914638027548789,-4.968647480010985
6.836741924285889,6.97334098815918,-5.079964160919189,0.06018846482038498,-5.040528774261475
6.8420915603637695,6.97334098815918,-5.168136596679688,0.049595605581998825,-5.085177421569824
6.942261219024657,6.97334098815918,-5.146207332611084,0.04105857014656066,-5.269769191741943
6.951448440551758,6.97334098815918,-5.1245174407958975,0.03657621890306473,-5.219644546508789
7.0216779708862305,6.97334098815918,-5.063113689422608,0.03193029388785362,-5.1189541816711435
6.923484802246094,6.97334098815918,-5.076199054718018,0.028756950050592422,-5.0611114501953125
6.83972692489624,6.97334098815918,-5.069965362548828,0.027547884732484818,-5.033236980438232
6.9949469566345215,6.97334098815918,-5.067662715911865,0.02532954327762127,-5.062697887420654
6.944601535797119,6.97334098815918,-5.066699504852295,0.024969881400465965,-5.110547542572021
6.970125198364258,6.97334098815918,-5.066536903381348,0.023969508707523342,-5.0933566093444815
6.9258103370666495,6.97334098815918,-5.066802501678467,0.02414046041667461,-5.089352607727051
6.868423938751221,6.97334098815918,-5.063649654388428,0.02570339106023312,-5.043928146362305
6.893280506134033,6.97334098815918,-5.06865692138672,0.024361081421375275,-5.070741176605225
6.857687473297119,6.97334098815918,-5.0686564445495605,0.024710649624466896,-5.077754020690918
6.963329792022705,6.97334098815918,-5.071431636810304,0.025369782000780106,-5.0664119720458975
6.9087557792663565,6.97334098815918,-5.068521976470947,0.026677995920181274,-5.065097332000732
6.94636058807373,6.97334098815918,-5.0644612312316895,0.0263836570084095,-5.102926254272461
6.909640312194824,6.97334098815918,-5.0628275871276855,0.02482882514595985,-5.025266647338867
7.017821788787842,6.97334098815918,-5.068855285644531,0.024666208773851395,-5.11188268661499
6.921704292297363,6.97334098815918,-5.070827007293701,0.02484569512307644,-5.036565780639648
6.945554733276367,6.97334098815918,-5.067088603973389,0.02470057643949985,-5.054820537567139
6.7140212059021,6.97334098815918,-5.065629482269287,0.024298395961523056,-5.047186374664307
6.756467342376709,6.97334098815918,-5.0725646018981925,0.02496623806655407,-5.133122444152832
6.88463020324707,6.97334098815918,-5.0932068824768075,0.026167381554841995,-5.1107425689697275
6.930266380310059,6.97334098815918,-5.064887523651123,0.026405343785882,-5.02307653427124
7.0251946449279785,6.97334098815918,-5.077452182769775,0.026989301666617397,-5.098648071289063
6.956640720367432,6.97334098815918,-5.113282203674316,0.03345368057489395,-5.054410457611084
7.018249988555908,6.97334098815918,-5.063052177429199,0.028284013271331787,-5.052343368530273
6.997851371765137,6.97334098815918,-5.074955463409424,0.02567276358604431,-5.097311496734619
6.973041534423828,6.97334098815918,-5.080440998077393,0.025609806180000305,-5.042375564575195
6.9327545166015625,6.97334098815918,-5.07915735244751,0.024666285142302517,-5.157256603240967
6.990447998046875,6.97334098815918,-5.073583126068115,0.02452902495861053,-5.052648544311523
6.995309352874756,6.97334098815918,-5.075570106506348,0.02367233484983444,-5.090742588043213
7.018396854400635,6.97334098815918,-5.079246997833252,0.02347162924706936,-5.071178436279297
7.126190185546875,6.97334098815918,-5.092149257659912,0.024417584761977196,-5.085411071777344
7.036977291107178,6.97334098815918,-5.126813888549805,0.027033487334847447,-5.156578540802002
7.103248596191406,6.97334098815918,-5.136200428009033,0.028008325025439262,-5.149236679077148
6.998047351837158,6.97334098815918,-5.099340915679932,0.03115292824804783,-5.098318576812744
6.965993404388428,6.97334098815918,-5.106491088867188,0.029848242178559303,-5.152647018432617
6.989340305328369,6.97334098815918,-5.087019443511962,0.027290306985378265,-5.101496696472168
7.08261775970459,6.97334098815918,-5.074887275695801,0.025377169251441956,-5.09307336807251
7.017539024353027,6.97334098815918,-5.079786777496338,0.025863248854875565,-5.112622261047363
7.0191497802734375,6.97334098815918,-5.073436737060546,0.025824073702096936,-5.072617530822754
6.975359916687012,6.97334098815918,-5.092553615570068,0.02686102874577045,-5.090979099273682
6.926082134246825,6.97334098815918,-5.0925612449646,0.026404280215501785,-5.066780090332031
7.014836788177489,6.97334098815918,-5.0855841636657715,0.025242006406188008,-5.0473313331604
6.95750856399536,6.97334098815918,-5.0764217376708975,0.02427842281758785,-5.085450172424316
6.964489936828612,6.97334098815918,-5.070963382720947,0.02365563437342644,-5.067691802978516
7.068159103393555,6.97334098815918,-5.069189071655273,0.023854153230786324,-5.078705310821533
6.9637980461120605,6.97334098815918,-5.073328971862793,0.025260699912905693,-5.1041245460510245
6.893939971923828,6.97334098815918,-5.05000638961792,0.024769723415374756,-5.079317569732666
6.661388874053955,6.97334098815918,-5.056406497955321,0.0259836595505476,-5.027024745941161
6.783077716827393,6.97334098815918,-5.05543327331543,0.02654142491519451,-5.057616710662842
6.8008713722229,6.97334098815918,-5.089047908782959,0.02665169723331928,-5.057994365692139
6.9680819511413565,6.97334098815918,-5.07893705368042,0.027592036873102188,-5.094552993774414
7.07612419128418,6.97334098815918,-5.089554309844971,0.02938264422118664,-5.078361034393311
7.189189910888672,6.97334098815918,-5.144375324249268,0.03457193821668625,-5.173418521881104
7.154779434204102,6.97334098815918,-5.1783623695373535,0.041446968913078315,-5.206344604492188
6.914096355438232,6.97334098815918,-5.253846645355225,0.03958865255117416,-5.248478412628174
6.7641801834106445,6.97334098815918,-5.034862995147705,0.031137222424149517,-5.049747467041016
6.694253444671631,6.97334098815918,-5.038112163543701,0.0303747970610857,-5.069100379943848
6.853671550750732,6.97334098815918,-5.051887035369873,0.02926889434456825,-5.066596031188965
6.825063705444336,6.97334098815918,-5.055094242095947,0.02717513777315617,-5.077764987945557
6.837950706481934,6.97334098815918,-5.07677698135376,0.02719133347272873,-5.05080509185791
6.981060504913329,6.97334098815918,-5.073768138885497,0.033411044627428055,-5.02992582321167
7.014556407928467,6.97334098815918,-5.174917697906494,0.03440314158797264,-5.178267002105713
7.102590084075928,6.97334098815918,-5.0771141052246085,0.029462065547704697,-5.081904411315918
6.936034202575684,6.97334098815918,-5.130736351013184,0.0304387379437685,-5.149893760681152
6.848652362823486,6.97334098815918,-5.081132411956787,0.02849934995174408,-5.057974815368652
7.000800132751465,6.97334098815918,-5.068162441253662,0.02660502679646015,-5.0836591720581055
6.871930122375488,6.97334098815918,-5.0604777336120605,0.02588179148733616,-5.087998867034912
6.7767181396484375,6.97334098815918,-5.069212913513184,0.02434881404042244,-5.082907199859619
6.972595691680908,6.97334098815918,-5.069596290588378,0.02524473890662193,-5.061567306518555
7.048957347869873,6.97334098815918,-5.05772829055786,0.025898316875100132,-5.047703266143799
7.051904201507568,6.97334098815918,-5.073612689971924,0.024532534182071682,-5.069726467132568
7.127867698669434,6.97334098815918,-5.120765209197998,0.028165133669972416,-5.127469539642334
7.0692338943481445,6.97334098815918,-5.195805072784424,0.03278656303882599,-5.220049858093262
6.965220928192139,6.97334098815918,-5.062996864318848,0.03201393038034439,-5.012986183166504
6.952889919281006,6.97334098815918,-5.06118631362915,0.029420791193842888,-5.06244659423828
6.832077026367188,6.97334098815918,-5.056768894195557,0.027620311826467518,-5.075332164764404
6.730100631713867,6.97334098815918,-5.061487674713135,0.027489216998219487,-5.081070899963378
6.687897205352783,6.97334098815918,-5.083417415618896,0.02594057284295559,-5.056970596313477
6.805229663848877,6.97334098815918,-5.09080171585083,0.02707500755786896,-5.112341403961182
7.0083556175231925,6.97334098815918,-5.0613741874694815,0.0279268492013216,-5.082925796508789
6.953176498413086,6.97334098815918,-5.074059963226318,0.030904570594429966,-5.016656875610352
6.754333972930908,6.97334098815918,-5.0636839866638175,0.030432548373937607,-5.109099864959717
6.964868545532227,6.97334098815918,-5.055412292480469,0.027643943205475807,-5.021679878234863
7.058495521545409,6.97334098815918,-5.060462951660156,0.025527486577630043,-5.019877910614014
6.845948696136475,6.97334098815918,-5.069238185882568,0.024728111922740936,-5.032409191131592
6.657806396484375,6.97334098815918,-5.0672078132629395,0.02505781129002571,-5.082944869995117
6.732043266296387,6.97334098815918,-5.061585903167725,0.027763567864894863,-5.084344387054443
6.789878845214844,6.97334098815918,-5.079478740692139,0.02770712971687317,-5.102390766143799
6.895933151245117,6.97334098815918,-5.076268196105957,0.028158836066722866,-5.044238567352295
6.970629692077637,6.97334098815918,-5.087286472320557,0.029432710260152817,-5.098592758178711
7.09780740737915,6.97334098815918,-5.129741191864014,0.034562353044748306,-5.138576984405518
6.991521835327148,6.97334098815918,-5.1150736808776855,0.03255574032664299,-5.152698516845703
6.948573589324951,6.97334098815918,-5.077383518218993,0.028285160660743717,-5.0539770126342765
6.928872108459473,6.97334098815918,-5.054025650024414,0.026294548064470288,-5.044593334197998
6.80220890045166,6.97334098815918,-5.056881427764893,0.02500275894999504,-5.0451979637146
6.818671703338623,6.97334098815918,-5.07697057723999,0.024711633101105687,-5.075983047485352
6.904944896697998,6.97334098815918,-5.0832200050354,0.025663301348686215,-5.052324295043944
6.854065895080566,6.97334098815918,-5.067502498626709,0.02621588297188282,-5.0750908851623535
6.739302158355713,6.97334098815918,-5.075847148895264,0.0266018807888031,-5.06745433807373
6.839743137359619,6.97334098815918,-5.060719966888428,0.030327335000038144,-5.077598571777344
7.035501003265381,6.97334098815918,-5.050759792327881,0.02795703336596489,-5.0655341148376465
6.948457717895508,6.97334098815918,-5.083014488220215,0.02930276468396187,-5.081067085266112
6.919470310211182,6.97334098815918,-5.053215980529785,0.02769714407622814,-5.047823905944824
6.958847522735596,6.97334098815918,-5.049723148345947,0.027137326076626778,-5.049678325653076
7.080048561096192,6.97334098815918,-5.054413318634033,0.025474620983004567,-5.099193572998047
6.961938381195068,6.97334098815918,-5.064770698547363,0.025335485115647316,-5.073989868164063
6.895539283752441,6.97334098815918,-5.046847820281982,0.024937540292739868,-5.0616583824157715
6.816957473754883,6.97334098815918,-5.0458760261535645,0.025932082906365395,-5.051532745361328
6.83350706100464,6.97334098815918,-5.050743579864502,0.02607091329991817,-5.092292308807373
6.837706089019775,6.97334098815918,-5.072137355804443,0.025723377242684364,-5.041332244873047
6.953038215637207,6.97334098815918,-5.0731201171875,0.02666919492185116,-5.056289196014404
7.043969631195068,6.97334098815918,-5.069355010986328,0.028055215254426,-5.0949363708496085
6.9505271911621085,6.97334098815918,-5.102624893188477,0.032707978039979935,-5.1263933181762695
6.8686113357543945,6.97334098815918,-5.082529544830321,0.028149109333753582,-5.10088586807251
6.826539993286133,6.97334098815918,-5.058208942413329,0.02655642479658127,-5.067789077758789
6.895573616027832,6.97334098815918,-5.066238880157472,0.02600119076669216,-5.06773853302002
6.979959487915039,6.97334098815918,-5.068332672119141,0.02594813145697117,-5.069116115570068
6.888303279876709,6.97334098815918,-5.07926082611084,0.026422938331961632,-5.065248489379883
6.913181304931641,6.97334098815918,-5.068057537078857,0.026305709034204483,-5.08830451965332
7.030990123748779,6.97334098815918,-5.061233043670654,0.025718912482261658,-5.031556606292725
6.862034797668457,6.97334098815918,-5.07456111907959,0.02546925842761993,-5.047074794769287
6.978816986083984,6.97334098815918,-5.064642906188965,0.02447426691651344,-5.054764270782472
7.156549453735352,6.97334098815918,-5.061558246612549,0.02508464455604553,-5.04037618637085
7.089706897735596,6.97334098815918,-5.0613369941711435,0.026147056370973587,-5.046362400054932
6.80752420425415,6.97334098815918,-5.068655490875244,0.027305556461215016,-5.084535598754883
6.856282234191895,6.97334098815918,-5.05579137802124,0.03178685903549194,-5.099566459655762
6.9441962242126465,6.97334098815918,-5.054511547088623,0.027701435610651966,-5.042039394378662
6.9335126876831055,6.97334098815918,-5.067724704742432,0.026711180806159973,-5.074615001678467
6.833278656005859,6.97334098815918,-5.069875240325928,0.025201404467225075,-5.101015090942383
6.808807849884033,6.97334098815918,-5.0583343505859375,0.027133626863360405,-5.044935703277588
6.818582057952881,6.97334098815918,-5.069799900054932,0.026767486706376076,-5.087975025177002
6.873669147491455,6.97334098815918,-5.073056697845458,0.026598170399665833,-5.052125930786133
6.941386699676514,6.97334098815918,-5.058893203735352,0.027301423251628876,-5.05599308013916
6.958209037780762,6.97334098815918,-5.0908074378967285,0.034026723355054855,-5.077754020690918
6.913920879364014,6.97334098815918,-5.071849346160889,0.03005799651145935,-5.073611259460449
6.792613506317139,6.97334098815918,-5.05856466293335,0.026923600584268566,-5.078087329864502
6.782200813293457,6.97334098815918,-5.064249515533447,0.025785591453313828,-5.040032863616943
6.774381160736084,6.97334098815918,-5.077388286590576,0.025977943092584607,-5.057222843170166
6.814736366271973,6.97334098815918,-5.075770378112793,0.02712933160364628,-5.108661651611328
6.771154880523682,6.97334098815918,-5.065151691436768,0.027882905676960945,-5.050076961517334
6.832242965698241,6.97334098815918,-5.0899338722229,0.041667062789201736,-5.11164379119873
6.8680572509765625,6.97334098815918,-5.079672336578369,0.03733495250344277,-5.064664840698241
6.821432113647461,6.97334098815918,-5.087353229522705,0.037474974989891045,-5.060032844543457
6.793628692626953,6.97334098815918,-5.103452205657959,0.03931504115462303,-5.1225175857543945
6.950112342834473,6.97334098815918,-5.073359489440918,0.03278667852282524,-5.074445247650146
6.978745460510254,6.97334098815918,-5.075011253356934,0.02966228313744068,-5.08676815032959
6.975849151611328,6.97334098815918,-5.052876949310304,0.02686572261154652,-5.041671752929688
6.985666751861572,6.97334098815918,-5.081494808197021,0.02672192081809044,-5.094518184661865
7.060730457305908,6.97334098815918,-5.073235511779785,0.025003634393215176,-5.1146254539489755
7.0834946632385245,6.97334098815918,-5.088223934173584,0.024703156203031536,-5.05725622177124
7.096805095672608,6.97334098815918,-5.110104084014893,0.026765016838908195,-5.090602397918701
7.1879568099975595,6.97334098815918,-5.147501468658447,0.03100468218326569,-5.1903953552246085
7.061677932739258,6.97334098815918,-5.042086124420166,0.03703906759619713,-5.05640172958374
6.7561774253845215,6.97334098815918,-5.031908512115479,0.03249497339129448,-5.031350612640381
6.841953754425049,6.97334098815918,-5.067832946777344,0.03202003985643387,-5.055196762084961
6.978317260742188,6.97334098815918,-5.067802429199219,0.028921859338879585,-5.044455051422119
7.062823295593262,6.97334098815918,-5.089735507965088,0.026566538959741592,-5.088539600372314
6.990225315093993,6.97334098815918,-5.100347995758057,0.025212554261088368,-5.08723783493042
6.9933762550354,6.97334098815918,-5.093357086181641,0.028538666665554047,-5.115993499755859
6.968989372253418,6.97334098815918,-5.073683261871338,0.02717178873717785,-5.0927414894104
7.0249600410461435,6.97334098815918,-5.073953628540039,0.02520200051367283,-5.135805606842041
7.052275657653809,6.97334098815918,-5.089189529418944,0.02498939260840416,-5.087272644042969
7.131190299987793,6.97334098815918,-5.098429679870605,0.02562767267227173,-5.15411901473999
7.030194282531737,6.97334098815918,-5.08799934387207,0.02835365757346153,-5.023858070373535
6.779278755187988,6.97334098815918,-5.148399353027344,0.03010718524456024,-5.246433258056641
7.095217227935791,6.97334098815918,-5.082697868347168,0.029761819168925285,-5.12183713912964
7.158188819885254,6.97334098815918,-5.069562435150146,0.02677294425666332,-5.046630859375
7.093441963195801,6.97334098815918,-5.076465129852295,0.027189752086997032,-5.079729080200195
6.995378017425537,6.97334098815918,-5.085249423980713,0.027871666476130486,-5.083845615386962
6.9107136726379395,6.97334098815918,-5.124523639678955,0.03247816115617752,-5.076501369476318
6.863427162170409,6.97334098815918,-5.083694934844971,0.029259726405143734,-5.0753173828125
6.9060797691345215,6.97334098815918,-5.064197063446045,0.026545036584138874,-5.078132152557373
6.9375643730163565,6.97334098815918,-5.068990230560304,0.025035370141267776,-5.034225463867188
6.919768810272217,6.97334098815918,-5.065319538116455,0.02512913756072521,-5.08612823486328
7.013889789581299,6.97334098815918,-5.058629512786865,0.02700241841375828,-5.030545234680176
6.954465389251709,6.97334098815918,-5.066518306732178,0.027126025408506397,-5.092990398406982
6.863299369812012,6.97334098815918,-5.065623760223389,0.02519682794809341,-5.0598435401916495


==> data/single_task_inference_result/cheetah/cheetah_single_task_inference_trajectories/41.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
-0.10634880512952805,3.1627159118652344,-1.772883057594299,3.2790184020996094,1.4938199520111084
0.22140474617481232,3.1627159118652344,-1.9536798000335691,0.23459936678409576,-3.497969627380371
0.825711965560913,3.1627159118652344,-1.4027751684188843,0.10740946233272552,-1.3666727542877195
1.4392904043197632,3.1627159118652344,-1.4738410711288452,0.08402607589960098,-1.6457828283309937
1.9885033369064329,3.1627159118652344,-1.4538511037826538,0.05464430898427963,-1.5896365642547607
2.4646008014678955,3.1627159118652344,-1.5831274986267088,0.043196752667427056,-1.5517674684524536
2.995519161224365,3.1627159118652344,-1.5362300872802734,0.04270504042506217,-1.6057932376861572
3.20577335357666,3.1627159118652344,-1.4846426248550415,0.03453800454735756,-1.4903753995895384
3.145639419555664,3.1627159118652344,-1.4120734930038452,0.03434059023857117,-1.4146790504455566
3.1638641357421875,3.1627159118652344,-1.4899439811706543,0.03471391275525093,-1.502205729484558
3.1624064445495605,3.1627159118652344,-1.5035229921340942,0.030595459043979645,-1.522613286972046
3.161751270294189,3.1627159118652344,-1.4962340593338013,0.02376227639615536,-1.4983984231948853
3.0659799575805664,3.1627159118652344,-1.4965683221817017,0.02072585001587868,-1.4822083711624143
3.045839309692383,3.1627159118652344,-1.4947150945663452,0.0209894385188818,-1.5038155317306519
3.084653377532959,3.1627159118652344,-1.4920746088027954,0.02189682237803936,-1.4802093505859375
3.0714962482452393,3.1627159118652344,-1.4926751852035522,0.02326938882470131,-1.4430021047592163
3.0500009059906006,3.1627159118652344,-1.4983686208724976,0.024830576032400128,-1.4741219282150269
3.084835767745972,3.1627159118652344,-1.5050524473190308,0.027550505474209785,-1.4577617645263672
2.933030366897583,3.1627159118652344,-1.4964770078659055,0.028066743165254593,-1.4912121295928955
3.0305838584899902,3.1627159118652344,-1.4888585805892944,0.027089308947324753,-1.4955497980117796
3.055222749710083,3.1627159118652344,-1.5037473440170288,0.02745232917368412,-1.5415486097335815
3.173173427581787,3.1627159118652344,-1.5197224617004395,0.027850223705172535,-1.5252009630203247
3.1911630630493164,3.1627159118652344,-1.5152462720870972,0.027459314092993736,-1.4918142557144165
3.171333312988281,3.1627159118652344,-1.5231903791427612,0.027669111266732212,-1.497342228889465
3.1728572845458984,3.1627159118652344,-1.508923292160034,0.025255346670746803,-1.5056071281433103
3.13303542137146,3.1627159118652344,-1.507008075714111,0.023333949968218803,-1.5181617736816406
3.1770088672637935,3.1627159118652344,-1.505372643470764,0.021206082776188847,-1.5178178548812866
3.1204099655151367,3.1627159118652344,-1.5047084093093872,0.021245747804641724,-1.4910553693771362
3.159428358078003,3.1627159118652344,-1.5008975267410278,0.021068111062049866,-1.5281885862350464
3.1897473335266118,3.1627159118652344,-1.4977165460586548,0.02110527455806732,-1.4900909662246704
3.0780529975891118,3.1627159118652344,-1.4991179704666135,0.02147009409964085,-1.4930500984191895
3.112620592117309,3.1627159118652344,-1.4991835355758667,0.02129819802939892,-1.5166540145874023
3.100120306015014,3.1627159118652344,-1.495590329170227,0.02234353497624397,-1.50742769241333
3.155188798904419,3.1627159118652344,-1.493908643722534,0.022380076348781586,-1.481984496116638
3.009696245193481,3.1627159118652344,-1.4937525987625122,0.023143980652093887,-1.4983688592910767
3.17891263961792,3.1627159118652344,-1.496480107307434,0.024086143821477887,-1.4834274053573608
3.2447545528411865,3.1627159118652344,-1.4987908601760864,0.02316536754369736,-1.5081373453140259
3.1582436561584473,3.1627159118652344,-1.5129711627960205,0.02314701676368713,-1.5199129581451416
3.171728610992432,3.1627159118652344,-1.5043666362762451,0.0217880979180336,-1.4865459203720093
3.1822495460510254,3.1627159118652344,-1.498575448989868,0.024254700168967247,-1.4816663265228271
3.131247043609619,3.1627159118652344,-1.4971129894256592,0.021341923624277115,-1.4844394922256468
3.187886476516724,3.1627159118652344,-1.5048248767852783,0.02168608456850052,-1.5005755424499512
3.2030463218688965,3.1627159118652344,-1.5056673288345337,0.02104170806705952,-1.4942153692245483
3.2183804512023926,3.1627159118652344,-1.5141319036483765,0.021437861025333405,-1.480714201927185
3.100330114364624,3.1627159118652344,-1.5321760177612305,0.022497655823826786,-1.5046074390411377
2.9715819358825684,3.1627159118652344,-1.5250667333602903,0.023088444024324417,-1.5316367149353027
3.092317581176758,3.1627159118652344,-1.4955570697784424,0.023129936307668682,-1.4871577024459839
3.11334228515625,3.1627159118652344,-1.4941440820693968,0.024306535720825195,-1.488370656967163
3.174466133117676,3.1627159118652344,-1.4975726604461668,0.025014493614435196,-1.5513607263565063
3.2756006717681885,3.1627159118652344,-1.505366325378418,0.02743532322347164,-1.4834269285202026
2.857016563415528,3.1627159118652344,-1.5177230834960935,0.025138705968856808,-1.5359834432601929
3.028142213821411,3.1627159118652344,-1.4920949935913084,0.02267099916934967,-1.481467604637146
3.2251009941101074,3.1627159118652344,-1.485977292060852,0.02357332594692707,-1.4680359363555908
3.2011988162994385,3.1627159118652344,-1.4956644773483276,0.02448512800037861,-1.5235341787338257
3.2111566066741943,3.1627159118652344,-1.5148446559906004,0.023694168776273727,-1.5493661165237427
3.2344441413879395,3.1627159118652344,-1.5194472074508667,0.03480523079633713,-1.5329389572143555
3.2686984539031982,3.1627159118652344,-1.5316741466522217,0.028633229434490204,-1.557551026344299
3.2580270767211914,3.1627159118652344,-1.5915229320526123,0.026931997388601303,-1.5480695962905884
3.274266481399536,3.1627159118652344,-1.5766464471817017,0.02936956100165844,-1.5715566873550415
3.1784620285034175,3.1627159118652344,-1.5096417665481567,0.03137792646884918,-1.5596948862075803
3.076151371002197,3.1627159118652344,-1.5054025650024414,0.02716415748000145,-1.4995070695877075
2.983342409133911,3.1627159118652344,-1.5021569728851318,0.024777058511972427,-1.49087917804718
3.0289103984832764,3.1627159118652344,-1.4822717905044556,0.0244978629052639,-1.4345965385437012
3.1687686443328857,3.1627159118652344,-1.4976172447204588,0.025167401880025864,-1.5453208684921265
3.1961047649383545,3.1627159118652344,-1.5009946823120115,0.024878783151507378,-1.508897066116333
3.174824953079224,3.1627159118652344,-1.5090806484222412,0.025080254301428795,-1.5239323377609253
3.219080924987793,3.1627159118652344,-1.511956810951233,0.027811547741293907,-1.5265644788742063
3.103395462036133,3.1627159118652344,-1.5114011764526367,0.024455945938825607,-1.5145355463027954
3.189866542816162,3.1627159118652344,-1.51264488697052,0.021968796849250797,-1.484020709991455
3.190018892288208,3.1627159118652344,-1.5125108957290647,0.022430140525102612,-1.51076078414917
3.1604294776916504,3.1627159118652344,-1.5110889673233032,0.022196395322680477,-1.5217615365982056
3.245695114135742,3.1627159118652344,-1.505860686302185,0.02221323177218437,-1.5355262756347656
3.2924227714538574,3.1627159118652344,-1.511913180351257,0.02300575003027916,-1.5151718854904175
3.255016803741455,3.1627159118652344,-1.5392764806747437,0.02413518354296684,-1.5174357891082764
3.2512216567993164,3.1627159118652344,-1.5101681947708128,0.02614999935030937,-1.4760165214538574
3.0973052978515625,3.1627159118652344,-1.5076278448104858,0.025973057374358177,-1.5082194805145264
3.2591140270233154,3.1627159118652344,-1.5261640548706055,0.026098886504769325,-1.5232094526290891
3.082679748535156,3.1627159118652344,-1.508705735206604,0.02602323330938816,-1.5133439302444458
2.8780477046966553,3.1627159118652344,-1.4971851110458374,0.02392260730266571,-1.5122076272964475
2.841951370239258,3.1627159118652344,-1.4764386415481567,0.02374221198260784,-1.4516037702560425
3.086747646331787,3.1627159118652344,-1.475264310836792,0.02694322355091572,-1.4539811611175537
3.176614999771118,3.1627159118652344,-1.4908698797225952,0.02776796370744705,-1.5109744071960447
3.1921393871307373,3.1627159118652344,-1.5236101150512695,0.026487179100513455,-1.5257933139801023
3.2460293769836426,3.1627159118652344,-1.530877709388733,0.031894586980342865,-1.4885069131851196
3.166761636734009,3.1627159118652344,-1.5285800695419312,0.030833356082439423,-1.4762701988220215
2.969808340072632,3.1627159118652344,-1.5160481929779053,0.023853283375501633,-1.4996331930160522
2.969942569732666,3.1627159118652344,-1.4967032670974731,0.02250604517757893,-1.494829773902893
2.8761832714080806,3.1627159118652344,-1.487676978111267,0.024008702486753464,-1.4672129154205322
2.9026525020599365,3.1627159118652344,-1.4889146089553833,0.0256792027503252,-1.490074872970581
3.089207887649536,3.1627159118652344,-1.5044444799423216,0.02794762328267097,-1.529643177986145
3.1371006965637207,3.1627159118652344,-1.5127956867218015,0.03085211664438248,-1.5101326704025269
2.993660449981689,3.1627159118652344,-1.4520260095596311,0.029913198202848434,-1.4714573621749876
3.031304359436035,3.1627159118652344,-1.509002447128296,0.03371025621891022,-1.4971243143081665
3.147308349609375,3.1627159118652344,-1.4984776973724363,0.030579933896660805,-1.5003831386566162
3.1720292568206787,3.1627159118652344,-1.5057114362716675,0.02576449513435364,-1.53267765045166
3.15187668800354,3.1627159118652344,-1.498448133468628,0.02314961515367031,-1.5363153219223022
3.2220659255981445,3.1627159118652344,-1.4936251640319824,0.02594630606472492,-1.4913392066955566
3.208341598510742,3.1627159118652344,-1.5004615783691406,0.023820480331778526,-1.5140726566314695
3.0980894565582275,3.1627159118652344,-1.5167689323425293,0.02194259315729141,-1.510979413986206
3.186849594116211,3.1627159118652344,-1.5066431760787964,0.022183118388056755,-1.5496807098388672
3.2278780937194824,3.1627159118652344,-1.5063039064407349,0.022832412272691727,-1.543285608291626
3.2302377223968506,3.1627159118652344,-1.5233874320983887,0.023158574476838112,-1.522202491760254
3.0618953704833984,3.1627159118652344,-1.5385276079177856,0.023748163133859634,-1.54030442237854
3.1054370403289795,3.1627159118652344,-1.5116447210311887,0.024475181475281715,-1.459941267967224
3.013901948928833,3.1627159118652344,-1.4925127029418943,0.02347490191459656,-1.5025705099105835
2.9784395694732666,3.1627159118652344,-1.4944981336593628,0.024117989465594288,-1.5297859907150269
3.109153509140014,3.1627159118652344,-1.4900163412094116,0.02512611821293831,-1.5079786777496336
3.0841243267059326,3.1627159118652344,-1.5082770586013792,0.02752102166414261,-1.5257602930068968
2.97346305847168,3.1627159118652344,-1.498707294464111,0.02602423168718815,-1.5512017011642456
2.9518589973449707,3.1627159118652344,-1.5035657882690427,0.02991228550672531,-1.5047245025634763
2.9942288398742676,3.1627159118652344,-1.4959745407104492,0.03031338937580585,-1.4922029972076416
3.059457778930664,3.1627159118652344,-1.499601364135742,0.02783377468585968,-1.4686298370361328
3.151401996612549,3.1627159118652344,-1.49787437915802,0.02836768142879009,-1.5291681289672852
3.21775484085083,3.1627159118652344,-1.5606340169906616,0.03327639773488045,-1.5968949794769287
3.057227611541748,3.1627159118652344,-1.5297361612319946,0.028273247182369232,-1.5126169919967651
2.7934730052948,3.1627159118652344,-1.497355341911316,0.026487683877348896,-1.4394503831863403
2.9017636775970455,3.1627159118652344,-1.47805917263031,0.024967832490801808,-1.4327104091644287
3.0603349208831787,3.1627159118652344,-1.4837627410888672,0.02563127130270004,-1.4758349657058716
3.132490634918213,3.1627159118652344,-1.5096689462661743,0.028396135196089745,-1.496105432510376
3.0880587100982666,3.1627159118652344,-1.5196000337600708,0.027961593121290207,-1.4908616542816162
3.1682028770446777,3.1627159118652344,-1.481090784072876,0.03219304233789444,-1.4693902730941772
3.024308204650879,3.1627159118652344,-1.4962626695632935,0.029021160677075383,-1.4378091096878052
2.879448413848877,3.1627159118652344,-1.499265432357788,0.023967947810888287,-1.4871914386749268
2.8824100494384766,3.1627159118652344,-1.4852198362350464,0.02302681840956211,-1.4874531030654907
2.947680950164795,3.1627159118652344,-1.5048135519027708,0.026954814791679382,-1.5104836225509644
3.1130428314208984,3.1627159118652344,-1.5153620243072508,0.02830273285508156,-1.523083209991455
3.1934211254119877,3.1627159118652344,-1.518260836601257,0.029299585148692128,-1.501400589942932
3.059323310852051,3.1627159118652344,-1.5312522649765015,0.035521898418664925,-1.5061668157577515
3.0808653831481934,3.1627159118652344,-1.4953658580780027,0.030335253104567528,-1.5013792514801023
3.0286858081817623,3.1627159118652344,-1.4866038560867307,0.027229486033320423,-1.4846205711364746
3.038999319076538,3.1627159118652344,-1.4942387342453003,0.024082640185952183,-1.4716744422912595
2.9001843929290767,3.1627159118652344,-1.4939303398132324,0.025001751258969303,-1.4704272747039795
2.873140573501587,3.1627159118652344,-1.4934152364730835,0.02747031487524509,-1.489596962928772
2.9275431632995605,3.1627159118652344,-1.480419039726257,0.02810345590114593,-1.5368369817733765
2.985175848007202,3.1627159118652344,-1.5135177373886108,0.030536787584424015,-1.4696325063705444
3.2109179496765137,3.1627159118652344,-1.519858956336975,0.0303152110427618,-1.6033800840377808
3.138472080230713,3.1627159118652344,-1.5682575702667236,0.03532133996486664,-1.5909876823425293
2.9700942039489746,3.1627159118652344,-1.4893213510513303,0.032003652304410934,-1.4868819713592527
2.951838493347168,3.1627159118652344,-1.4836968183517456,0.030840789899230003,-1.4995827674865723
2.8340892791748047,3.1627159118652344,-1.4889582395553589,0.02885112911462784,-1.5041698217391968
2.950007677078247,3.1627159118652344,-1.4899073839187622,0.026004105806350708,-1.4734193086624143
3.062619209289551,3.1627159118652344,-1.513031005859375,0.02864386700093746,-1.4844576120376587
3.0164999961853027,3.1627159118652344,-1.521992802619934,0.03133964538574219,-1.527675986289978
3.1424145698547363,3.1627159118652344,-1.4989949464797971,0.03222763910889625,-1.5286028385162351
3.155484914779663,3.1627159118652344,-1.5096195936203003,0.034578531980514526,-1.502736449241638
3.1386725902557373,3.1627159118652344,-1.4817463159561155,0.028787681832909584,-1.4714614152908323
3.0358285903930664,3.1627159118652344,-1.4815691709518433,0.024511316791176796,-1.4700827598571775
2.962038040161133,3.1627159118652344,-1.4899237155914307,0.024808043614029884,-1.5196547508239746
2.989872455596924,3.1627159118652344,-1.4845527410507202,0.023015137761831284,-1.4888956546783447
3.068291425704956,3.1627159118652344,-1.485487937927246,0.024907859042286873,-1.4742205142974851
3.1182329654693604,3.1627159118652344,-1.5032556056976318,0.02715085260570049,-1.5243902206420898
3.149187564849853,3.1627159118652344,-1.4769136905670166,0.028801837936043736,-1.437929630279541
2.996962070465088,3.1627159118652344,-1.505411982536316,0.02865238487720489,-1.477004051208496
3.0116562843322754,3.1627159118652344,-1.4887782335281372,0.02571365796029568,-1.468908667564392
3.02678656578064,3.1627159118652344,-1.4877452850341797,0.024787008762359616,-1.4671742916107176
3.0754024982452393,3.1627159118652344,-1.5003608465194702,0.02534738183021545,-1.50868558883667
3.079969644546509,3.1627159118652344,-1.5100866556167603,0.026555500924587246,-1.5026279687881468
3.00258731842041,3.1627159118652344,-1.49594509601593,0.02897362969815731,-1.4579948186874387
3.0085556507110596,3.1627159118652344,-1.5130428075790403,0.030515404418110847,-1.5341345071792603
3.0486268997192383,3.1627159118652344,-1.4911904335021973,0.028751479461789128,-1.48256254196167
2.92842173576355,3.1627159118652344,-1.5026077032089231,0.027601977810263637,-1.5126579999923706
3.06229829788208,3.1627159118652344,-1.4856079816818235,0.027102792635560036,-1.451205849647522
2.8807663917541504,3.1627159118652344,-1.523687481880188,0.030620001256465912,-1.5057975053787231
2.9047493934631348,3.1627159118652344,-1.5025408267974851,0.028346378356218335,-1.5229208469390867
3.085961103439331,3.1627159118652344,-1.4927176237106323,0.02833155356347561,-1.5155818462371826
3.112866163253784,3.1627159118652344,-1.537165284156799,0.03215065225958824,-1.5126700401306152
3.017571687698364,3.1627159118652344,-1.5045517683029175,0.02725006826221943,-1.5396897792816162
3.0452840328216553,3.1627159118652344,-1.5117241144180296,0.03613347187638282,-1.5767971277236938
3.2447216510772705,3.1627159118652344,-1.5020381212234497,0.03096608258783817,-1.561752200126648
3.272597789764404,3.1627159118652344,-1.5053259134292603,0.027150787413120266,-1.4879820346832275
3.192331314086914,3.1627159118652344,-1.536422610282898,0.02523313835263252,-1.5096431970596311
3.194148302078247,3.1627159118652344,-1.5229896306991575,0.02989395707845688,-1.527271747589111
3.242785215377808,3.1627159118652344,-1.507545828819275,0.026190418750047684,-1.518667697906494
3.0049228668212886,3.1627159118652344,-1.547626495361328,0.025532476603984833,-1.5499922037124632
3.0978589057922363,3.1627159118652344,-1.514250636100769,0.024107417091727257,-1.503957152366638
2.95705795288086,3.1627159118652344,-1.4963722229003906,0.02326776273548603,-1.5013483762741089
2.936370849609375,3.1627159118652344,-1.4912647008895874,0.02423148974776268,-1.4950084686279297
2.938860893249512,3.1627159118652344,-1.4940853118896484,0.02586561068892479,-1.4532732963562012
3.025502443313598,3.1627159118652344,-1.52039897441864,0.030881788581609722,-1.566874623298645
3.137455463409424,3.1627159118652344,-1.5200586318969727,0.029292454943060875,-1.5052064657211304
3.126507520675659,3.1627159118652344,-1.5591355562210083,0.036894477903842926,-1.5550968647003172
3.084535360336304,3.1627159118652344,-1.5089396238327026,0.030057059600949287,-1.4919084310531616
3.0032734870910645,3.1627159118652344,-1.4977484941482544,0.029634939506649968,-1.5526591539382935
2.887078046798706,3.1627159118652344,-1.496005892753601,0.027119293808937073,-1.4925068616867063
2.949359893798828,3.1627159118652344,-1.4815480709075928,0.024903643876314163,-1.4326148033142088
2.9277503490448,3.1627159118652344,-1.4911574125289917,0.02773324213922024,-1.5066895484924316
3.05271315574646,3.1627159118652344,-1.5100244283676147,0.030004454776644703,-1.5060628652572632
3.164320230484009,3.1627159118652344,-1.4867674112319946,0.029927060008049008,-1.5652320384979248
3.2584078311920166,3.1627159118652344,-1.520681381225586,0.035704102367162704,-1.5287346839904783
3.2104952335357666,3.1627159118652344,-1.5315372943878172,0.030163500458002087,-1.480743169784546
3.0892252922058105,3.1627159118652344,-1.5418128967285156,0.031094869598746296,-1.5076090097427368
3.0883510112762447,3.1627159118652344,-1.4998579025268555,0.024843953549861908,-1.5461847782135008
3.0708844661712646,3.1627159118652344,-1.4841885566711424,0.02316967584192753,-1.4547479152679443
3.287720203399658,3.1627159118652344,-1.4962037801742551,0.0244903527200222,-1.4989486932754517
3.3116214275360107,3.1627159118652344,-1.4797313213348389,0.024757206439971924,-1.4781697988510132
3.1931769847869877,3.1627159118652344,-1.5439311265945435,0.026124201714992523,-1.5718920230865479
3.1615145206451416,3.1627159118652344,-1.498165249824524,0.0281852800399065,-1.5184928178787231
3.1274094581604004,3.1627159118652344,-1.4937256574630735,0.02515389956533909,-1.4782650470733643
3.1831514835357666,3.1627159118652344,-1.4959769248962402,0.024010282009840008,-1.5191383361816406
3.235289573669433,3.1627159118652344,-1.5015854835510252,0.022992935031652447,-1.5291570425033567


==> data/single_task_inference_result/cheetah/cheetah_single_task_inference_trajectories/42.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.23586729168891904,4.271191596984863,-1.772883057594299,3.2790184020996094,-0.8756836652755737
0.9101526737213135,4.271191596984863,-2.8528311252593994,0.26266270875930786,-1.1482212543487549
1.3944747447967527,4.271191596984863,-2.487852334976196,0.10259551554918288,-2.4896585941314697
1.9872518777847288,4.271191596984863,-2.5422286987304688,0.0788610205054283,-2.575755834579468
2.4346539974212646,4.271191596984863,-2.5448877811431885,0.05291848629713058,-2.766711711883545
3.0384125709533687,4.271191596984863,-2.646307945251465,0.04083620756864548,-2.6577043533325195
3.4732654094696045,4.271191596984863,-2.640883922576904,0.041309949010610574,-2.6822538375854488
3.9086318016052246,4.271191596984863,-2.5698649883270264,0.03914070874452591,-2.5498232841491695
4.040919303894042,4.271191596984863,-2.4091134071350098,0.036681808531284325,-2.377519369125366
4.087449073791504,4.271191596984863,-2.453995704650879,0.040538575500249856,-2.4411246776580806
4.0625200271606445,4.271191596984863,-2.5443806648254395,0.04292698577046394,-2.557623147964477
4.254636287689209,4.271191596984863,-2.56758975982666,0.05248263105750084,-2.510787010192871
4.316195487976073,4.271191596984863,-2.5454967021942134,0.03110811300575733,-2.5524048805236816
4.266707420349121,4.271191596984863,-2.5458161830902095,0.03133323043584824,-2.5309023857116695
4.341828346252441,4.271191596984863,-2.5551059246063232,0.027544232085347172,-2.577265501022339
4.300050258636475,4.271191596984863,-2.5553765296936035,0.02640043944120407,-2.529449939727783
4.274285793304443,4.271191596984863,-2.544715166091919,0.02296326495707035,-2.5437545776367188
4.2696547508239755,4.271191596984863,-2.5387465953826904,0.02202727645635605,-2.534292221069336
4.379575252532959,4.271191596984863,-2.538098096847534,0.02199488691985607,-2.513305902481079
4.285982608795166,4.271191596984863,-2.5423593521118164,0.022369738668203357,-2.568422079086304
4.27023458480835,4.271191596984863,-2.5327260494232178,0.02147381193935871,-2.536689519882202
4.3008904457092285,4.271191596984863,-2.5264668464660645,0.021136879920959473,-2.5162441730499268
4.295614242553711,4.271191596984863,-2.528005123138428,0.02209865674376488,-2.5305690765380855
4.369140148162842,4.271191596984863,-2.5494139194488525,0.022424578666687008,-2.5486979484558105
4.313905239105225,4.271191596984863,-2.55694842338562,0.022440699860453606,-2.5315806865692134
4.3558502197265625,4.271191596984863,-2.5743720531463623,0.023659655824303627,-2.5790407657623287
4.43007230758667,4.271191596984863,-2.564631223678589,0.025141829624772072,-2.621823787689209
4.5098981857299805,4.271191596984863,-2.5725517272949214,0.02809181436896324,-2.5975372791290283
4.406209945678711,4.271191596984863,-2.553297996520996,0.035112909972667694,-2.6061177253723145
4.314267635345458,4.271191596984863,-2.516628742218017,0.029943840578198433,-2.5060133934021
4.286523342132568,4.271191596984863,-2.549020290374756,0.02589087001979351,-2.519789695739746
4.28120756149292,4.271191596984863,-2.556717157363892,0.0266561321914196,-2.55176329612732
4.357007026672363,4.271191596984863,-2.55898118019104,0.026376675814390182,-2.5139656066894527
4.241274833679199,4.271191596984863,-2.554870128631592,0.024781720712780952,-2.5575194358825684
4.321138381958008,4.271191596984863,-2.539493560791016,0.02257205732166767,-2.541960000991821
4.363400459289551,4.271191596984863,-2.543306589126587,0.022855335846543312,-2.531416654586792
4.443057537078857,4.271191596984863,-2.553841590881348,0.02421456202864647,-2.5696229934692383
4.553345680236816,4.271191596984863,-2.5963475704193115,0.027103353291749958,-2.5827395915985107
4.428048133850098,4.271191596984863,-2.549729108810425,0.03511438146233559,-2.552144289016724
4.355953693389893,4.271191596984863,-2.513329029083252,0.028525611385703087,-2.513154983520508
4.12061882019043,4.271191596984863,-2.5446951389312744,0.02709096856415272,-2.532303094863892
4.18592643737793,4.271191596984863,-2.5466513633728027,0.02856210805475712,-2.5424609184265137
4.075089931488037,4.271191596984863,-2.5057647228240967,0.027521533891558647,-2.4803996086120605
4.05254602432251,4.271191596984863,-2.5275325775146484,0.025234563276171684,-2.5531656742095947
4.18848991394043,4.271191596984863,-2.5353810787200928,0.025755301117897037,-2.545522689819336
4.260213851928711,4.271191596984863,-2.547749280929565,0.02857920527458191,-2.544848918914795
4.202358722686768,4.271191596984863,-2.529245138168335,0.026399513706564903,-2.5184099674224854
4.289979457855225,4.271191596984863,-2.53088641166687,0.02793990261852741,-2.5421295166015625
4.194416999816895,4.271191596984863,-2.5309038162231445,0.026613269001245495,-2.520526170730591
4.16938591003418,4.271191596984863,-2.53310489654541,0.022902280092239376,-2.5249094963073726
4.287496089935304,4.271191596984863,-2.527448892593384,0.022239239886403084,-2.524712085723877
4.402670383453369,4.271191596984863,-2.5340187549591064,0.024031061679124832,-2.5557522773742676
4.521319389343262,4.271191596984863,-2.5361649990081787,0.022756252437829968,-2.5551033020019527
4.368072986602783,4.271191596984863,-2.592803239822388,0.031471699476242065,-2.593569278717041
4.242998123168944,4.271191596984863,-2.5175151824951167,0.031206779181957245,-2.513291597366333
4.237682819366455,4.271191596984863,-2.5259902477264404,0.02410779148340225,-2.557438611984253
4.148215770721436,4.271191596984863,-2.5159556865692134,0.026781216263771057,-2.565182685852051
4.270569801330566,4.271191596984863,-2.5118348598480225,0.026883644983172417,-2.527016401290893
4.321510314941406,4.271191596984863,-2.528916120529175,0.023309433832764626,-2.515020608901977
4.3080034255981445,4.271191596984863,-2.533679246902466,0.022177141159772873,-2.521303176879883
4.333520412445068,4.271191596984863,-2.547431945800781,0.022475233301520348,-2.528798341751098
4.231650352478027,4.271191596984863,-2.579898834228516,0.025866426527500153,-2.516845703125
4.176799297332764,4.271191596984863,-2.561353206634521,0.023519199341535568,-2.5718836784362793
4.228102684020996,4.271191596984863,-2.5382926464080806,0.02317979745566845,-2.555475950241089
4.195147037506104,4.271191596984863,-2.528013467788696,0.023128746077418327,-2.5314469337463374
4.116763114929199,4.271191596984863,-2.526350259780884,0.023204702883958817,-2.5158259868621826
4.0262131690979,4.271191596984863,-2.520031690597534,0.024338487535715103,-2.500324010848999
4.205910205841064,4.271191596984863,-2.5210883617401123,0.026002326980233192,-2.539297103881836
4.12425708770752,4.271191596984863,-2.529401540756225,0.025873795151710514,-2.519795656204224
4.1383910179138175,4.271191596984863,-2.527175188064575,0.0258574653416872,-2.5260674953460693
4.1213154792785645,4.271191596984863,-2.53388786315918,0.02907183952629566,-2.5555453300476074
4.228554725646973,4.271191596984863,-2.5288970470428462,0.02979974076151848,-2.5622575283050537
4.35852575302124,4.271191596984863,-2.528820753097534,0.0267876535654068,-2.5198850631713867
4.216310501098633,4.271191596984863,-2.557828187942505,0.030454264953732487,-2.525937080383301
4.049191951751709,4.271191596984863,-2.5294978618621826,0.026845848187804226,-2.537849903106689
4.1376237869262695,4.271191596984863,-2.5074028968811035,0.02577485889196396,-2.5293252468109126
4.222445964813232,4.271191596984863,-2.5171077251434326,0.02552077360451221,-2.5457375049591064
4.248639106750488,4.271191596984863,-2.5370962619781494,0.025424908846616745,-2.4942755699157715
4.266940116882324,4.271191596984863,-2.5292088985443115,0.02466048114001751,-2.535507678985596
4.29817771911621,4.271191596984863,-2.540297031402588,0.028191819787025448,-2.529452085494995
4.385168552398682,4.271191596984863,-2.5356924533843994,0.02466093376278877,-2.5590736865997314
4.219560623168944,4.271191596984863,-2.541025161743164,0.023854728788137436,-2.5351312160491943
4.11012077331543,4.271191596984863,-2.5290131568908687,0.023187778890132904,-2.5194036960601807
4.037634372711182,4.271191596984863,-2.516929864883423,0.023624222725629807,-2.508830070495605
4.286365509033203,4.271191596984863,-2.510405302047729,0.02498372085392475,-2.5045990943908687
4.439478874206543,4.271191596984863,-2.5299508571624756,0.024801177904009816,-2.578087091445923
4.286651611328125,4.271191596984863,-2.540876626968384,0.023933948948979374,-2.5007498264312744
4.202163696289063,4.271191596984863,-2.50643253326416,0.02792656235396862,-2.5577464103698726
4.3405046463012695,4.271191596984863,-2.497241497039795,0.025934087112545967,-2.470755815505981
4.025334835052489,4.271191596984863,-2.5018324851989746,0.02369394339621067,-2.5340666770935054
4.061237335205078,4.271191596984863,-2.5250258445739746,0.023031441494822506,-2.5105173587799072
4.151951789855957,4.271191596984863,-2.522819757461548,0.023005323484539986,-2.527533531188965
4.136277198791504,4.271191596984863,-2.532432079315185,0.026597624644637108,-2.5455431938171382
4.132227897644042,4.271191596984863,-2.5458037853240967,0.026933269575238228,-2.5538647174835205
4.211140155792236,4.271191596984863,-2.5626442432403564,0.03531705588102341,-2.5504412651062007
4.316771507263184,4.271191596984863,-2.5793166160583496,0.03395872935652733,-2.5589044094085693
4.239048957824707,4.271191596984863,-2.5711112022399902,0.029809169471263885,-2.59279990196228
4.09837007522583,4.271191596984863,-2.538174867630005,0.025796616449952126,-2.5438857078552246
3.8523683547973633,4.271191596984863,-2.5214498043060303,0.024724038317799568,-2.513112545013428
3.938058376312256,4.271191596984863,-2.520371675491333,0.024439973756670952,-2.5075156688690186
4.233409881591797,4.271191596984863,-2.5352978706359863,0.026202017441391945,-2.559605360031128
4.125655651092528,4.271191596984863,-2.553058385848999,0.027156367897987366,-2.582660675048828
4.1529860496521,4.271191596984863,-2.5598099231719966,0.026755223050713536,-2.5582971572875977
4.296597480773926,4.271191596984863,-2.555054187774658,0.0380013883113861,-2.598844528198242
4.2520952224731445,4.271191596984863,-2.5444543361663814,0.0310471560806036,-2.4982981681823726
4.255913734436035,4.271191596984863,-2.5255889892578125,0.02258765883743763,-2.54803466796875
4.259538173675537,4.271191596984863,-2.523974657058716,0.02533528581261635,-2.5271553993225098
4.351094722747803,4.271191596984863,-2.5294883251190186,0.02405143156647682,-2.526901960372925
4.455828666687012,4.271191596984863,-2.529736995697021,0.022011158987879757,-2.5473108291625977
4.362353324890137,4.271191596984863,-2.503564119338989,0.02322843112051487,-2.48164176940918
4.179708957672119,4.271191596984863,-2.5115106105804443,0.024553447961807248,-2.520341634750366
3.855081081390381,4.271191596984863,-2.5215017795562744,0.02455334924161434,-2.480203866958618
3.91450572013855,4.271191596984863,-2.497588396072388,0.02638660743832588,-2.492873430252075
4.044949054718018,4.271191596984863,-2.5289785861968994,0.02735673449933529,-2.497199773788452
4.355190753936768,4.271191596984863,-2.5546529293060303,0.02830854244530201,-2.5532588958740234
4.397335529327393,4.271191596984863,-2.5661821365356445,0.030850438401103016,-2.6135241985321045
4.268571853637695,4.271191596984863,-2.61212420463562,0.037533845752477646,-2.564643621444702
4.130124568939209,4.271191596984863,-2.5613279342651367,0.0326644703745842,-2.5288100242614746
4.098989963531494,4.271191596984863,-2.513413906097412,0.02736169844865799,-2.4902896881103516
4.144047737121582,4.271191596984863,-2.5101354122161865,0.025488089770078656,-2.518275737762451
4.207505226135254,4.271191596984863,-2.53498649597168,0.025230593979358677,-2.5105359554290767
4.21094799041748,4.271191596984863,-2.540610074996948,0.025611059740185738,-2.5675003528594966
4.222670078277588,4.271191596984863,-2.546616792678833,0.028874505311250687,-2.511920928955078
4.149409770965576,4.271191596984863,-2.5346155166625977,0.02995135076344013,-2.542501926422119
4.142718315124512,4.271191596984863,-2.5352673530578613,0.02941317483782768,-2.5107946395874023
4.016486167907715,4.271191596984863,-2.518888235092163,0.02658429928123951,-2.529468059539795
3.9484241008758545,4.271191596984863,-2.5223827362060542,0.025562433525919918,-2.5545032024383545
4.063992023468018,4.271191596984863,-2.525655031204224,0.02651292458176613,-2.4950265884399414
4.1078948974609375,4.271191596984863,-2.5470705032348633,0.028845731168985367,-2.523075819015503
4.258058547973633,4.271191596984863,-2.558009386062622,0.028609912842512127,-2.5759773254394527
4.374312877655028,4.271191596984863,-2.5800371170043945,0.034939061850309365,-2.6508944034576416
4.297008514404297,4.271191596984863,-2.5898139476776123,0.03195991367101669,-2.557739496231079
4.267827033996582,4.271191596984863,-2.5551362037658687,0.02946688421070576,-2.5488860607147217
4.12277889251709,4.271191596984863,-2.528757572174072,0.025118576362729073,-2.54317045211792
4.1055192947387695,4.271191596984863,-2.525015115737915,0.0234613548964262,-2.5313758850097656
4.166334629058838,4.271191596984863,-2.537090539932251,0.024103740230202675,-2.5430941581726074
4.234499454498291,4.271191596984863,-2.5384202003479004,0.02424190752208233,-2.5508246421813965
4.2162771224975595,4.271191596984863,-2.539426803588867,0.025325207039713856,-2.5281944274902344
4.225062847137451,4.271191596984863,-2.542251110076904,0.028038511052727696,-2.570895910263061
4.2774763107299805,4.271191596984863,-2.529777765274048,0.02751024998724461,-2.4887917041778564
4.090734004974365,4.271191596984863,-2.5365047454833984,0.026281643658876416,-2.480705976486206
4.03102445602417,4.271191596984863,-2.535003900527954,0.02305411919951439,-2.4858474731445312
4.033178806304932,4.271191596984863,-2.5348052978515625,0.024097315967082977,-2.5176625251770015
4.184098243713378,4.271191596984863,-2.5460822582244877,0.025620531290769577,-2.5218794345855713
4.198882579803467,4.271191596984863,-2.547821283340454,0.026803357526659966,-2.552141666412353
4.169832706451416,4.271191596984863,-2.485163927078247,0.029385844245553017,-2.5237679481506348
4.263662815093993,4.271191596984863,-2.557940721511841,0.03968777880072594,-2.5720293521881104
4.309359550476073,4.271191596984863,-2.5443303585052486,0.03046702407300472,-2.5411360263824463
4.292652130126953,4.271191596984863,-2.534996271133423,0.024942826479673386,-2.530517578125
4.18468713760376,4.271191596984863,-2.5430920124053955,0.023668276146054268,-2.5787053108215328
4.219395637512207,4.271191596984863,-2.5423982143402095,0.023047210648655888,-2.564232349395752
4.111689567565918,4.271191596984863,-2.538653612136841,0.022002333775162697,-2.5518016815185542
4.07789182662964,4.271191596984863,-2.535357713699341,0.022407358512282368,-2.531076908111572
4.1098289489746085,4.271191596984863,-2.5289692878723145,0.023944586515426636,-2.5154452323913574
4.098496913909912,4.271191596984863,-2.537641763687134,0.02683060802519321,-2.5855350494384766
4.2602925300598145,4.271191596984863,-2.534973621368408,0.026898102834820747,-2.5302233695983887
4.297845363616943,4.271191596984863,-2.5749425888061523,0.03155896440148353,-2.566255807876587
4.129390716552734,4.271191596984863,-2.5389556884765625,0.02951149456202984,-2.4994022846221924
4.258548259735107,4.271191596984863,-2.5396978855133057,0.026127757504582405,-2.5318517684936523
4.397017002105713,4.271191596984863,-2.5392496585845947,0.02431913092732429,-2.542679786682129
4.80101490020752,4.271191596984863,-2.5292923450469966,0.02195052430033684,-2.539407968521118
4.5517234802246085,4.271191596984863,-2.4722859859466553,0.024154940620064732,-2.486344337463379
4.435335159301758,4.271191596984863,-2.501471281051636,0.029442656785249714,-2.4974822998046875
4.357194423675537,4.271191596984863,-2.563502550125122,0.026850456371903416,-2.5860683917999268
4.425194740295409,4.271191596984863,-2.5831100940704346,0.03280531242489815,-2.6010942459106445
4.296878337860107,4.271191596984863,-2.6312222480773926,0.04046331346035004,-2.614213705062866
4.336329936981201,4.271191596984863,-2.577458620071411,0.02977168932557106,-2.556119203567505
4.333868503570557,4.271191596984863,-2.5390186309814453,0.025750167667865757,-2.586177349090576
4.2675275802612305,4.271191596984863,-2.5396430492401123,0.02579630352556705,-2.5199689865112305
4.2478246688842765,4.271191596984863,-2.53352952003479,0.025577979162335396,-2.5286173820495605
4.072763919830321,4.271191596984863,-2.532716989517212,0.023328522220253944,-2.556996583938598
4.146652698516846,4.271191596984863,-2.524287700653076,0.023456031456589695,-2.494133710861206
4.147214889526367,4.271191596984863,-2.5354254245758057,0.023568769916892048,-2.5611679553985596
4.152364253997803,4.271191596984863,-2.533414602279663,0.024206429719924927,-2.5196194648742676
4.1281423568725595,4.271191596984863,-2.5415914058685303,0.02605891972780228,-2.5718350410461426
4.273673057556152,4.271191596984863,-2.5083844661712646,0.04064204543828964,-2.559260129928589
4.357709884643555,4.271191596984863,-2.57500433921814,0.029830342158675197,-2.5743045806884766
4.154119491577148,4.271191596984863,-2.5515336990356445,0.02813866175711155,-2.574253797531128
4.148797988891602,4.271191596984863,-2.5278303623199463,0.025095250457525253,-2.5305700302124023
4.1980671882629395,4.271191596984863,-2.511738538742065,0.025355076417326927,-2.5672347545623775
4.077722549438477,4.271191596984863,-2.514235258102417,0.02359791286289692,-2.5317108631134038
4.1652140617370605,4.271191596984863,-2.5268397331237793,0.024521267041563988,-2.521779537200928
4.182884216308594,4.271191596984863,-2.54557728767395,0.028245210647583008,-2.5306079387664795
4.125403881072998,4.271191596984863,-2.54123854637146,0.02664165198802948,-2.5568683147430415
4.228325843811035,4.271191596984863,-2.5299227237701416,0.026126498356461525,-2.513607978820801
4.2585082054138175,4.271191596984863,-2.521244525909424,0.029297944158315655,-2.494102478027344
4.202669143676758,4.271191596984863,-2.516427516937256,0.02546202205121517,-2.475109100341797
4.129582881927489,4.271191596984863,-2.523716688156128,0.025150222703814503,-2.538928985595703
4.147380828857422,4.271191596984863,-2.5251033306121826,0.025486765429377556,-2.504266023635864
4.284918308258057,4.271191596984863,-2.533756971359253,0.024343518540263172,-2.5594475269317623
4.143387794494629,4.271191596984863,-2.541644334793091,0.024807002395391464,-2.534912586212158
4.191447257995605,4.271191596984863,-2.5317957401275635,0.02394022606313229,-2.546181440353393
4.1773552894592285,4.271191596984863,-2.5328211784362793,0.02727487683296204,-2.558459520339966
4.1218791007995605,4.271191596984863,-2.540137529373169,0.026427790522575375,-2.519068956375122
4.045706272125244,4.271191596984863,-2.533313035964966,0.02426336519420147,-2.504655122756958
4.19459056854248,4.271191596984863,-2.520049571990967,0.028029989451169968,-2.5361390113830566
4.313878536224365,4.271191596984863,-2.522005796432495,0.02673298306763172,-2.5077874660491943
4.328125953674316,4.271191596984863,-2.529895305633545,0.026310790330171585,-2.542970657348633
4.417710781097412,4.271191596984863,-2.5601046085357666,0.02758341282606125,-2.5377035140991206
4.370035648345947,4.271191596984863,-2.604878187179565,0.032242294400930405,-2.5602946281433105


==> data/single_task_inference_result/cheetah/cheetah_single_task_inference_trajectories/43.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
-0.03958048298954964,2.94954252243042,-1.772883057594299,3.2790184020996094,1.7694536447525024
0.47321280837059027,2.94954252243042,-1.7299574613571167,0.23991309106349945,-0.32210594415664673
1.1465532779693604,2.94954252243042,-1.228787541389465,0.1089729592204094,-1.3734853267669676
1.6100181341171265,2.94954252243042,-1.3158631324768066,0.08490937203168869,-1.4726001024246216
2.1307010650634766,2.94954252243042,-1.2832173109054563,0.05510207638144493,-1.3808193206787107
2.6049332618713374,2.94954252243042,-1.3677406311035156,0.043141584843397134,-1.4241230487823486
2.75993275642395,2.94954252243042,-1.235751748085022,0.03885066881775856,-1.2130782604217527
2.727568387985229,2.94954252243042,-1.170721650123596,0.035117220133543015,-1.1213597059249876
2.8919293880462646,2.94954252243042,-1.2704441547393799,0.043748531490564346,-1.2522962093353271
3.012495994567871,2.94954252243042,-1.3479045629501343,0.038002096116542816,-1.3459502458572388
3.128084659576416,2.94954252243042,-1.338653564453125,0.035836827009916306,-1.3621519804000854
3.0177135467529297,2.94954252243042,-1.3330065011978147,0.03080068342387676,-1.3403631448745728
3.0483548641204834,2.94954252243042,-1.315181851387024,0.0320262685418129,-1.3604112863540647
3.104893922805786,2.94954252243042,-1.3012874126434326,0.02517777867615223,-1.3030222654342651
3.166021585464477,2.94954252243042,-1.3235180377960205,0.029257904738187786,-1.3421849012374876
3.202396869659424,2.94954252243042,-1.2790392637252808,0.049506738781929016,-1.3068976402282715
2.9019012451171875,2.94954252243042,-1.2548754215240479,0.03564877808094025,-1.251090168952942
2.487366914749145,2.94954252243042,-1.2420864105224607,0.025669867172837257,-1.260073184967041
2.5762562751770015,2.94954252243042,-1.2433054447174072,0.02869359962642193,-1.2630709409713743
2.750193357467652,2.94954252243042,-1.2436236143112183,0.02973151206970215,-1.239945411682129
2.842388391494751,2.94954252243042,-1.2909696102142332,0.03054586052894592,-1.2427223920822144
2.9693872928619385,2.94954252243042,-1.3445340394973755,0.029958650469779968,-1.3170567750930786
2.938728094100952,2.94954252243042,-1.3319345712661743,0.03614065796136856,-1.4076523780822752
3.005434036254883,2.94954252243042,-1.2975780963897705,0.02987169288098812,-1.3080943822860716
2.9839439392089844,2.94954252243042,-1.2951117753982544,0.027245435863733288,-1.3049477338790891
2.9074249267578125,2.94954252243042,-1.3071255683898924,0.02503053471446037,-1.304005742073059
2.892246723175049,2.94954252243042,-1.304998993873596,0.02215418592095375,-1.3458952903747559
2.794132947921753,2.94954252243042,-1.294662833213806,0.02264358475804329,-1.3314651250839231
2.7386507987976074,2.94954252243042,-1.2945308685302734,0.023471830412745476,-1.296733260154724
2.782829523086548,2.94954252243042,-1.2870492935180664,0.02457240410149097,-1.277035117149353
2.899007797241211,2.94954252243042,-1.2963054180145264,0.026901893317699432,-1.316158652305603
2.7424330711364746,2.94954252243042,-1.3022773265838623,0.028021110221743584,-1.3234288692474363
2.779723644256592,2.94954252243042,-1.3159931898117063,0.02874559909105301,-1.3500468730926511
2.908331155776977,2.94954252243042,-1.324325919151306,0.032306987792253494,-1.363632559776306
2.903266191482544,2.94954252243042,-1.328148365020752,0.0296864565461874,-1.2930268049240112
3.0005171298980713,2.94954252243042,-1.3050503730773924,0.02527575008571148,-1.3365906476974487
3.0078043937683105,2.94954252243042,-1.3025264739990234,0.03478541225194931,-1.28637957572937
2.9579029083251958,2.94954252243042,-1.3279125690460205,0.02527519501745701,-1.3384798765182495
2.952324867248535,2.94954252243042,-1.3177466392517088,0.022955333814024925,-1.309779405593872
2.902108192443848,2.94954252243042,-1.3036285638809204,0.02299452573060989,-1.3033983707427979
2.9033684730529785,2.94954252243042,-1.3036459684371948,0.02225176617503166,-1.2849321365356443
2.8829567432403564,2.94954252243042,-1.297591209411621,0.02212727442383766,-1.2971712350845337
2.8564586639404297,2.94954252243042,-1.2902145385742188,0.02192326448857784,-1.2737925052642822
2.917717218399048,2.94954252243042,-1.2872865200042725,0.023017870262265205,-1.3123270273208618
2.9573681354522705,2.94954252243042,-1.2918784618377683,0.024868838489055637,-1.32002854347229
2.9845042228698726,2.94954252243042,-1.292345643043518,0.02404092252254486,-1.2829692363739011
3.04114294052124,2.94954252243042,-1.3040435314178467,0.023292129859328266,-1.314428687095642
3.094309329986572,2.94954252243042,-1.32934832572937,0.024146251380443573,-1.3518048524856567
2.977841377258301,2.94954252243042,-1.3662563562393188,0.025520348921418193,-1.3425670862197876
2.936922788619995,2.94954252243042,-1.3035452365875244,0.026100225746631622,-1.2917182445526123
2.9735915660858154,2.94954252243042,-1.311480402946472,0.022792512550950047,-1.3218019008636475
2.924934864044189,2.94954252243042,-1.3027452230453491,0.0236689206212759,-1.3199958801269531
2.9265058040618896,2.94954252243042,-1.3129373788833618,0.02353198640048504,-1.3145909309387207
2.8488657474517822,2.94954252243042,-1.3010932207107544,0.021739250048995015,-1.26443874835968
2.874530792236328,2.94954252243042,-1.2949334383010864,0.022220583632588383,-1.2721437215805051
2.868811845779419,2.94954252243042,-1.292625904083252,0.023006180301308632,-1.3003320693969727
2.9112532138824463,2.94954252243042,-1.2920845746994019,0.024060355499386787,-1.315776228904724
2.8790998458862305,2.94954252243042,-1.296138048171997,0.02486345544457436,-1.2814308404922483
3.020429849624634,2.94954252243042,-1.2960579395294187,0.025406245142221447,-1.3371227979660034
3.004702568054199,2.94954252243042,-1.2981654405593872,0.02555777691304684,-1.2800700664520264
2.9108743667602535,2.94954252243042,-1.32147479057312,0.024316430091857914,-1.345505952835083
2.882063150405884,2.94954252243042,-1.305765151977539,0.02316531166434288,-1.3182977437973022
2.9270594120025635,2.94954252243042,-1.293545842170715,0.02445601485669613,-1.278124451637268
2.944365978240967,2.94954252243042,-1.2978768348693848,0.023429499939084053,-1.2928801774978635
2.9393584728240967,2.94954252243042,-1.2894996404647827,0.022626535966992375,-1.3057619333267212
2.987109661102295,2.94954252243042,-1.2868585586547852,0.022042762488126755,-1.2548933029174805
3.0166943073272705,2.94954252243042,-1.2982813119888303,0.02231699973344803,-1.2644975185394287
2.942736387252808,2.94954252243042,-1.3110032081604004,0.02210810035467148,-1.3368448019027708
2.914711236953736,2.94954252243042,-1.3062244653701782,0.021764837205410004,-1.318009853363037
3.022942304611206,2.94954252243042,-1.3022724390029907,0.022401953116059303,-1.2803910970687866
2.9016332626342773,2.94954252243042,-1.3041299581527708,0.022915830835700035,-1.2837798595428467
2.826362609863281,2.94954252243042,-1.2974098920822144,0.022551197558641437,-1.283044934272766
2.8451197147369385,2.94954252243042,-1.2856178283691406,0.022508298978209492,-1.2727596759796143
2.951975345611572,2.94954252243042,-1.285129189491272,0.024705711752176285,-1.28799569606781
3.049618721008301,2.94954252243042,-1.2939320802688599,0.025033662095665928,-1.2844549417495728
2.9847569465637207,2.94954252243042,-1.318508505821228,0.024594737216830254,-1.2769449949264526
3.0266244411468506,2.94954252243042,-1.324057698249817,0.027357464656233788,-1.3337618112564087
2.9842240810394287,2.94954252243042,-1.3089809417724607,0.02473552897572517,-1.270681858062744
2.9317567348480225,2.94954252243042,-1.3435159921646118,0.023969491943717,-1.303148865699768
2.85945200920105,2.94954252243042,-1.3236368894577026,0.024570554494857788,-1.3302727937698364
2.886350631713867,2.94954252243042,-1.2939158678054807,0.022945215925574303,-1.3153023719787595
2.8849422931671143,2.94954252243042,-1.292868971824646,0.02323766611516476,-1.269913673400879
2.840332508087158,2.94954252243042,-1.2875263690948486,0.02318896353244781,-1.2860761880874632
2.8403124809265137,2.94954252243042,-1.2890218496322632,0.024084754288196564,-1.3257374763488767
2.963560342788696,2.94954252243042,-1.2970955371856687,0.026738196611404415,-1.2868032455444336
2.9559335708618164,2.94954252243042,-1.29933500289917,0.026060244068503376,-1.3630117177963257
2.8520343303680415,2.94954252243042,-1.2949047088623047,0.023768089711666107,-1.3292354345321655
2.765505313873291,2.94954252243042,-1.2940163612365723,0.024983583018183708,-1.2035688161849976
2.817697525024414,2.94954252243042,-1.290111422538757,0.025057805702090263,-1.3211748600006104
2.952272415161133,2.94954252243042,-1.2955485582351685,0.024271477013826367,-1.328153133392334
2.9273362159729004,2.94954252243042,-1.304928183555603,0.025367666035890576,-1.3143230676651
2.9264533519744877,2.94954252243042,-1.283836245536804,0.025176806375384327,-1.3043060302734375
2.9319329261779785,2.94954252243042,-1.2834571599960327,0.026937842369079586,-1.2553154230117796
3.051192045211792,2.94954252243042,-1.2880148887634275,0.024403372779488564,-1.2851830720901487
3.0368289947509766,2.94954252243042,-1.292056918144226,0.021997958421707157,-1.2805159091949463
3.012871265411377,2.94954252243042,-1.286508560180664,0.02231047675013542,-1.2878850698471067
2.907539129257202,2.94954252243042,-1.3056625127792358,0.022837933152914047,-1.3193984031677246
2.9617276191711426,2.94954252243042,-1.3299916982650757,0.02419389598071575,-1.348882794380188
3.0124526023864746,2.94954252243042,-1.320042371749878,0.02455546148121357,-1.3329390287399292
2.9448447227478027,2.94954252243042,-1.3200712203979492,0.023452121764421463,-1.3308258056640625
2.993206262588501,2.94954252243042,-1.310849905014038,0.02261587232351303,-1.3147015571594238
2.930226802825928,2.94954252243042,-1.3028093576431274,0.02287182025611401,-1.2806355953216553
2.972339868545532,2.94954252243042,-1.298435091972351,0.022032443434000012,-1.292460799217224
2.999025344848633,2.94954252243042,-1.3052726984024048,0.02223147824406624,-1.3177313804626465
2.931619882583618,2.94954252243042,-1.3104341030120847,0.02212592214345932,-1.2630271911621092
2.874101161956787,2.94954252243042,-1.3074848651885986,0.022215455770492557,-1.3349484205245972
2.9646196365356445,2.94954252243042,-1.2993304729461668,0.022596238180994987,-1.3084858655929563
2.929067373275757,2.94954252243042,-1.3011229038238523,0.02278809994459152,-1.3117306232452393
2.839115619659424,2.94954252243042,-1.2962647676467896,0.02224329113960266,-1.3356343507766724
2.839186668395996,2.94954252243042,-1.2930572032928467,0.02224705740809441,-1.2961905002593994
2.848407745361328,2.94954252243042,-1.2936162948608398,0.024635624140501022,-1.260387897491455
2.8139779567718506,2.94954252243042,-1.2935693264007568,0.024254186078906056,-1.3166215419769287
2.887941360473633,2.94954252243042,-1.2976258993148804,0.02586524002254009,-1.271079659461975
2.925184726715088,2.94954252243042,-1.2960034608840942,0.028604585677385327,-1.2738711833953855
2.930584192276001,2.94954252243042,-1.299285650253296,0.026773294433951374,-1.3204541206359863
2.9743189811706543,2.94954252243042,-1.2945659160614011,0.02607322670519352,-1.3173208236694336
3.026884794235229,2.94954252243042,-1.2932723760604858,0.024867219850420952,-1.2910391092300415
3.143258571624756,2.94954252243042,-1.2969353199005127,0.023090353235602375,-1.3322596549987793
3.259849071502685,2.94954252243042,-1.3202359676361084,0.024644311517477036,-1.319602847099304
2.7985990047454834,2.94954252243042,-1.2361916303634644,0.03156417980790138,-1.2531204223632812
2.498326063156128,2.94954252243042,-1.2791672945022583,0.024534231051802635,-1.2709121704101562
2.706021785736084,2.94954252243042,-1.2522066831588743,0.027630429714918137,-1.255168080329895
3.0222668647766118,2.94954252243042,-1.2518556118011475,0.031527079641819,-1.2429614067077637
3.094219207763672,2.94954252243042,-1.2770419120788574,0.0310713779181242,-1.3292202949523924
3.018618583679199,2.94954252243042,-1.3803569078445435,0.030226001515984532,-1.3635146617889404
3.045788526535034,2.94954252243042,-1.3524103164672852,0.05042177811264992,-1.3839427232742307
3.0737383365631104,2.94954252243042,-1.3522249460220337,0.03168404847383499,-1.314142107963562
3.0715491771698,2.94954252243042,-1.4545816183090208,0.02923002280294895,-1.495290160179138
3.1254355907440186,2.94954252243042,-1.4621787071228027,0.039602644741535194,-1.5057897567749023
3.16023850440979,2.94954252243042,-1.3378405570983887,0.038768142461776726,-1.3129339218139648
3.1879117488861084,2.94954252243042,-1.388750433921814,0.039757948368787766,-1.3716237545013428
3.0459136962890625,2.94954252243042,-1.3294097185134888,0.03664951026439666,-1.3038209676742551
2.8810510635375977,2.94954252243042,-1.2970868349075315,0.02992088906466961,-1.2980740070343015
2.9780519008636475,2.94954252243042,-1.3179516792297363,0.02680873870849609,-1.303281545639038
3.138554573059082,2.94954252243042,-1.2958735227584839,0.02778857387602329,-1.3107001781463623
3.1616873741149902,2.94954252243042,-1.3240346908569336,0.027060093358159065,-1.312979221343994
3.0407555103302,2.94954252243042,-1.3295543193817139,0.029148939996957775,-1.3458136320114136
3.058624505996704,2.94954252243042,-1.2573158740997314,0.028450308367609978,-1.2748600244522095
2.955054521560669,2.94954252243042,-1.3189260959625244,0.025238944217562675,-1.3041361570358276
3.115142822265625,2.94954252243042,-1.3365577459335327,0.03002651035785675,-1.3194390535354614
3.1091513633728027,2.94954252243042,-1.3088732957839964,0.030576141551136967,-1.3670088052749632
2.9420294761657715,2.94954252243042,-1.2837506532669067,0.02851017750799656,-1.2119624614715576
2.8352837562561035,2.94954252243042,-1.2655330896377563,0.02389937080442905,-1.2461096048355103
2.811351060867309,2.94954252243042,-1.2654304504394531,0.024117816239595413,-1.2534173727035522
2.847522258758545,2.94954252243042,-1.2650926113128662,0.02668347395956516,-1.283920645713806
2.8689661026000977,2.94954252243042,-1.2918739318847656,0.026258017867803574,-1.3231762647628784
2.971596479415893,2.94954252243042,-1.3072091341018677,0.02615085989236832,-1.3281046152114868
2.9042108058929443,2.94954252243042,-1.3554850816726685,0.030470723286271092,-1.3339159488677979
2.9019837379455566,2.94954252243042,-1.3040313720703125,0.024735504761338237,-1.3090075254440308
2.755758285522461,2.94954252243042,-1.2930169105529783,0.024874597787857052,-1.2881405353546143
2.8386409282684326,2.94954252243042,-1.2982388734817505,0.024778205901384357,-1.28915274143219
2.9242050647735596,2.94954252243042,-1.293503761291504,0.024119410663843155,-1.2876648902893066
2.745215654373169,2.94954252243042,-1.304659366607666,0.025535240769386288,-1.301653504371643
2.757711887359619,2.94954252243042,-1.3004587888717651,0.02490841783583164,-1.3313504457473755
2.8727052211761475,2.94954252243042,-1.2952418327331543,0.029582347720861435,-1.322561740875244
2.992040634155273,2.94954252243042,-1.3191899061203003,0.028157830238342285,-1.3065377473831177
3.073638916015625,2.94954252243042,-1.3229522705078125,0.026842206716537476,-1.3279961347579956
3.0705835819244385,2.94954252243042,-1.3545485734939575,0.029864955693483353,-1.3288286924362183
3.08676552772522,2.94954252243042,-1.3907309770584106,0.03281591832637787,-1.4385231733322144
3.0832135677337646,2.94954252243042,-1.3176239728927612,0.03758338466286659,-1.349499464035034
2.992572069168091,2.94954252243042,-1.2778178453445435,0.035501331090927124,-1.2402067184448242
2.7631356716156006,2.94954252243042,-1.3202475309371948,0.031753960996866226,-1.3711599111557007
2.8282339572906494,2.94954252243042,-1.3028943538665771,0.025940041989088055,-1.286383032798767
2.9516706466674805,2.94954252243042,-1.2846889495849607,0.025828402489423752,-1.270853281021118
2.884582996368408,2.94954252243042,-1.3039395809173584,0.025024311617016792,-1.2864599227905271
2.9001309871673584,2.94954252243042,-1.2994053363800049,0.02299453690648079,-1.3394864797592163
2.8338193893432617,2.94954252243042,-1.28983473777771,0.02781189791858196,-1.2514376640319824
2.9528963565826416,2.94954252243042,-1.2963275909423828,0.02573323436081409,-1.3216419219970703
2.929513692855835,2.94954252243042,-1.288807988166809,0.02283467724919319,-1.2931554317474363
2.962522506713867,2.94954252243042,-1.2887425422668457,0.02274524047970772,-1.2730894088745115
3.029846668243408,2.94954252243042,-1.292533040046692,0.022606385871768,-1.267834186553955
2.968948602676392,2.94954252243042,-1.306230545043945,0.02417278662323952,-1.3036310672760008
2.7952029705047607,2.94954252243042,-1.3125308752059937,0.021747751161456108,-1.3219138383865356
2.866469383239746,2.94954252243042,-1.3008837699890137,0.022594761103391647,-1.2843456268310547
2.8929872512817383,2.94954252243042,-1.289590835571289,0.0231117345392704,-1.274034023284912
2.87628436088562,2.94954252243042,-1.300958275794983,0.02432538941502571,-1.2852511405944824
2.692739725112915,2.94954252243042,-1.3034332990646362,0.02452165819704533,-1.2437931299209595
2.75116229057312,2.94954252243042,-1.2861400842666624,0.02794518508017063,-1.2664260864257812
2.8507671356201167,2.94954252243042,-1.29274582862854,0.027119165286421772,-1.274652361869812
2.732688665390014,2.94954252243042,-1.3126105070114136,0.027836237102746964,-1.3268591165542603
2.899331569671631,2.94954252243042,-1.3079835176467896,0.0276431068778038,-1.356093406677246
2.950772762298584,2.94954252243042,-1.302451968193054,0.033886149525642395,-1.3270410299301147
2.9093189239501958,2.94954252243042,-1.3102964162826538,0.028365787118673325,-1.3437310457229614
2.947190284729004,2.94954252243042,-1.293479084968567,0.02436811663210392,-1.3046540021896362
2.872988700866699,2.94954252243042,-1.2855821847915647,0.02579556591808796,-1.2931249141693115
2.9190893173217773,2.94954252243042,-1.293857455253601,0.022086868062615395,-1.3369891643524168
2.9482812881469727,2.94954252243042,-1.289350152015686,0.02152697928249836,-1.285011649131775
2.9337072372436523,2.94954252243042,-1.2906889915466309,0.022063899785280228,-1.281245231628418
3.0144639015197754,2.94954252243042,-1.2890708446502683,0.021353272721171376,-1.297620177268982
2.9716053009033203,2.94954252243042,-1.2964304685592651,0.022628942504525185,-1.306175708770752
3.005067110061645,2.94954252243042,-1.306380033493042,0.02205263450741768,-1.3116202354431152
3.028593778610229,2.94954252243042,-1.3029786348342896,0.02231796830892563,-1.3378239870071411
3.019258975982666,2.94954252243042,-1.3321040868759155,0.02434922009706497,-1.2968592643737793
2.936399221420288,2.94954252243042,-1.3353646993637085,0.0269720945507288,-1.346261978149414
2.9342973232269287,2.94954252243042,-1.3081494569778442,0.024366170167922974,-1.310771107673645
2.9628202915191646,2.94954252243042,-1.3007953166961668,0.02361922152340412,-1.3023602962493896
2.997957944869995,2.94954252243042,-1.2957063913345337,0.02288961596786976,-1.3000240325927734
2.9759378433227535,2.94954252243042,-1.3005446195602417,0.021826915442943573,-1.2908565998077393
3.088916540145874,2.94954252243042,-1.3160717487335205,0.021815167739987373,-1.2808319330215454
3.0843100547790527,2.94954252243042,-1.3286257982254028,0.02374555170536041,-1.321009874343872


==> data/single_task_inference_result/cheetah/cheetah_single_task_inference_trajectories/44.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.1410127878189087,9.364580154418944,-1.772883057594299,3.2790184020996094,1.0529483556747437
0.4908632040023804,9.364580154418944,-6.34904670715332,1.1567078828811643,-4.357275009155273
1.0708662271499632,9.364580154418944,-7.453641891479491,0.20929710566997528,-7.013684749603272
1.693405032157898,9.364580154418944,-7.357924461364745,0.07462359219789505,-7.381220340728758
2.1921572685241695,9.364580154418944,-7.393733024597168,0.05198605731129646,-7.456281185150146
2.8323121070861816,9.364580154418944,-7.408494472503662,0.0428309477865696,-7.424898624420166
3.2338192462921143,9.364580154418944,-7.396561145782471,0.0427967645227909,-7.3383564949035645
3.8572623729705806,9.364580154418944,-7.392603397369384,0.042822912335395806,-7.33534288406372
4.420961856842041,9.364580154418944,-7.378933906555174,0.04288509488105774,-7.357498168945312
4.805932521820068,9.364580154418944,-7.365962505340576,0.04310762509703636,-7.263232707977296
5.287522792816161,9.364580154418944,-7.366966724395752,0.043702222406864166,-7.419936656951904
5.716487407684326,9.364580154418944,-7.37162446975708,0.044713817536830895,-7.325203895568847
6.27272367477417,9.364580154418944,-7.380127429962158,0.04903361201286316,-7.371442794799805
6.815746307373047,9.364580154418944,-7.3510966300964355,0.05204780399799346,-7.325425148010255
7.1021976470947275,9.364580154418944,-6.4905309677124015,0.6704480051994324,-5.048951148986816
7.36612319946289,9.364580154418944,-6.265749931335449,0.39359205961227417,-6.172317981719971
7.8210129737854,9.364580154418944,-6.33336353302002,0.2233133167028427,-6.236165046691895
7.79701042175293,9.364580154418944,-5.721114158630371,0.1972432881593704,-5.77742862701416
7.771686553955078,9.364580154418944,-5.7362213134765625,0.17072333395481107,-5.793285846710205
7.743803024291992,9.364580154418944,-7.007923126220703,0.1070750504732132,-7.027122974395752
8.132979393005371,9.364580154418944,-6.8446030616760245,0.08756304532289505,-6.931780815124512
8.423099517822266,9.364580154418944,-5.230140209197998,0.1488187462091446,-5.225830554962158
7.758746147155762,9.364580154418944,-5.730195045471192,0.1576009690761566,-5.3527517318725595
7.876620769500732,9.364580154418944,-6.990586757659912,0.14937663078308103,-7.331429958343508
8.422677993774414,9.364580154418944,-7.57767915725708,0.061898402869701385,-7.570230484008789
8.98685073852539,9.364580154418944,-7.5394415855407715,0.051746975630521774,-7.612518787384033
9.39539432525635,9.364580154418944,-7.36594533920288,0.041724063456058495,-7.326097011566161
9.441678047180176,9.364580154418944,-7.3181891441345215,0.0649121031165123,-7.464875221252441
9.4450044631958,9.364580154418944,-7.448298454284669,0.04807335138320922,-7.5155205726623535
9.47028636932373,9.364580154418944,-7.435882091522216,0.048394288867712014,-7.424343109130859
9.504669189453123,9.364580154418944,-7.430344104766845,0.03748540207743645,-7.440433502197266
9.451812744140623,9.364580154418944,-7.339747905731201,0.0400531142950058,-7.326122283935546
9.362560272216797,9.364580154418944,-7.375863075256347,0.04298997297883034,-7.34534215927124
9.39456844329834,9.364580154418944,-7.349359512329101,0.03693633154034615,-7.344230651855469
9.466887474060057,9.364580154418944,-7.342060565948486,0.031951405107975006,-7.3531084060668945
9.377835273742676,9.364580154418944,-7.372416973114013,0.031034182757139202,-7.372992515563965
9.2995023727417,9.364580154418944,-7.370946407318115,0.03100604936480522,-7.355804920196533
9.321027755737305,9.364580154418944,-7.3440680503845215,0.029892638325691223,-7.3508524894714355
9.254676818847656,9.364580154418944,-7.328134536743165,0.029424579814076424,-7.320165634155273
9.334524154663086,9.364580154418944,-7.3256449699401855,0.03032715432345867,-7.390517711639405
9.119858741760254,9.364580154418944,-7.313052177429198,0.030428215861320492,-7.247278690338135
9.083161354064941,9.364580154418944,-7.320033073425295,0.031013295054435727,-7.35608434677124
9.236170768737793,9.364580154418944,-7.3281002044677725,0.03205358609557152,-7.343935489654541
9.243824958801268,9.364580154418944,-7.28882074356079,0.03342949599027634,-7.299927234649657
9.353864669799805,9.364580154418944,-7.307017803192138,0.03206850588321686,-7.315330505371093
9.30441665649414,9.364580154418944,-7.376728534698486,0.04647441208362579,-7.270272731781005
9.293678283691406,9.364580154418944,-7.321292400360107,0.034597381949424744,-7.295448303222656
9.20248794555664,9.364580154418944,-7.315402507781982,0.030495375394821167,-7.25163459777832
9.311843872070312,9.364580154418944,-7.3130388259887695,0.03140975907444954,-7.3371076583862305
9.436294555664062,9.364580154418944,-7.300067424774171,0.031193166971206665,-7.313269615173341
9.256556510925295,9.364580154418944,-7.330466747283935,0.031826768070459366,-7.33560609817505
9.142230987548828,9.364580154418944,-7.316822052001954,0.03162555769085884,-7.390304088592529
9.250115394592285,9.364580154418944,-7.322714328765869,0.03190242126584053,-7.349406242370605
9.202475547790527,9.364580154418944,-7.306202411651611,0.03211443871259689,-7.258366584777832
9.278480529785154,9.364580154418944,-7.315853595733642,0.03251662850379944,-7.364191055297852
9.301154136657715,9.364580154418944,-7.314966678619384,0.03522448614239693,-7.326209545135497
9.19346523284912,9.364580154418944,-7.292999744415283,0.04119016975164413,-7.256484508514403
9.209758758544922,9.364580154418944,-7.299917697906494,0.03525293618440628,-7.299492359161378
9.284765243530272,9.364580154418944,-7.304634094238281,0.03230656310915947,-7.2539892196655265
9.397264480590819,9.364580154418944,-7.295274257659912,0.03270905464887619,-7.280387878417968
9.411134719848633,9.364580154418944,-7.344951152801514,0.03335614129900932,-7.33270215988159
9.513946533203123,9.364580154418944,-7.345551013946533,0.0346328467130661,-7.337658405303955
9.406561851501465,9.364580154418944,-7.395810604095459,0.033964242786169045,-7.383357048034669
9.349901199340819,9.364580154418944,-7.402180194854736,0.033086564391851425,-7.466897964477539
9.220984458923342,9.364580154418944,-7.37118673324585,0.030647352337837216,-7.345631599426269
9.16343116760254,9.364580154418944,-7.339907646179198,0.030492451041936874,-7.3573832511901855
9.359414100646973,9.364580154418944,-7.331228733062744,0.03126506134867668,-7.339880466461181
9.35593605041504,9.364580154418944,-7.313580513000488,0.03104229271411896,-7.337671279907226
9.375364303588867,9.364580154418944,-7.337913990020752,0.03067881055176258,-7.302328109741211
9.252703666687012,9.364580154418944,-7.3295674324035645,0.030799375846982,-7.301248073577882
9.201305389404297,9.364580154418944,-7.332047939300538,0.03002805635333061,-7.374786376953125
9.325143814086914,9.364580154418944,-7.3283629417419425,0.030311604961752888,-7.252731800079346
9.310940742492676,9.364580154418944,-7.313151836395263,0.03085523471236229,-7.3072028160095215
9.196264266967773,9.364580154418944,-7.320063114166259,0.030275514349341393,-7.29432773590088
9.000665664672852,9.364580154418944,-7.307126998901366,0.032475031912326806,-7.315816402435303
9.243653297424316,9.364580154418944,-7.319658279418945,0.03278353810310364,-7.342778682708739
9.41189956665039,9.364580154418944,-7.284615039825439,0.03226715698838233,-7.285590171813965
9.356059074401855,9.364580154418944,-7.334611415863037,0.03310462459921837,-7.399220943450926
9.435617446899414,9.364580154418944,-7.334172725677489,0.032867927104234695,-7.358547687530517
9.412646293640137,9.364580154418944,-7.347792148590086,0.03214805945754051,-7.355050563812256
9.441933631896973,9.364580154418944,-7.364448547363281,0.031160721555352208,-7.373242378234862
9.413189888000488,9.364580154418944,-7.371606349945068,0.03261297941207886,-7.379209518432617
9.342602729797363,9.364580154418944,-7.343014240264893,0.033659309148788445,-7.29390001296997
9.42064380645752,9.364580154418944,-7.346266269683837,0.0316111296415329,-7.351477146148682
9.37839603424072,9.364580154418944,-7.344176292419434,0.030788494274020195,-7.318461418151855
9.408552169799805,9.364580154418944,-7.339680194854736,0.029991330578923225,-7.3699021339416495
9.213765144348145,9.364580154418944,-7.338894844055174,0.03052016347646713,-7.338814735412597
9.196962356567383,9.364580154418944,-7.342046260833741,0.03008759394288063,-7.351643085479736
9.238873481750488,9.364580154418944,-7.331490039825439,0.03076019510626793,-7.322935581207275
9.216947555541992,9.364580154418944,-7.307539463043213,0.0320160835981369,-7.303946018218993
9.223508834838867,9.364580154418944,-7.309975147247314,0.03252054378390312,-7.2755022048950195
9.275471687316895,9.364580154418944,-7.298734188079835,0.045169681310653687,-7.296771526336671
9.218817710876465,9.364580154418944,-7.286022186279296,0.048614416271448135,-7.293615818023682
9.22906494140625,9.364580154418944,-7.314464569091795,0.044062439352273934,-7.259908676147461
9.154874801635742,9.364580154418944,-7.311566829681396,0.03643099218606949,-7.350421905517577
9.13181209564209,9.364580154418944,-7.304408550262451,0.034172795712947845,-7.303228855133056
9.183249473571776,9.364580154418944,-7.313072204589843,0.03488132357597351,-7.3191609382629395
9.166752815246582,9.364580154418944,-7.294313907623291,0.0353802815079689,-7.2498602867126465
9.113818168640137,9.364580154418944,-7.3081746101379395,0.03456834331154823,-7.311601161956787
9.061003684997559,9.364580154418944,-7.336085319519043,0.061469987034797675,-7.331960201263427
9.231257438659668,9.364580154418944,-7.337798595428466,0.04944092035293579,-7.269016742706298
9.1257905960083,9.364580154418944,-7.2945590019226065,0.036582499742507935,-7.358588218688963
9.211194992065428,9.364580154418944,-7.36312198638916,0.044532328844070435,-7.32266616821289
9.450048446655272,9.364580154418944,-7.337708950042723,0.04522622376680374,-7.289895057678223
9.525302886962889,9.364580154418944,-7.375233650207519,0.04494143649935722,-7.45723009109497
9.505891799926756,9.364580154418944,-7.444961071014403,0.0462191179394722,-7.460108280181885
9.4016752243042,9.364580154418944,-7.407833576202392,0.04872648790478706,-7.365304946899414
9.372554779052734,9.364580154418944,-7.338853359222413,0.04282277077436447,-7.359721183776855
9.391300201416016,9.364580154418944,-7.354909896850587,0.035146940499544144,-7.4074106216430655
9.48933696746826,9.364580154418944,-7.357771873474122,0.030469559133052822,-7.368258476257325
9.567991256713869,9.364580154418944,-7.35203170776367,0.0320034921169281,-7.346107482910157
9.42422580718994,9.364580154418944,-7.374996185302734,0.03730051964521408,-7.460139751434326
9.650587081909181,9.364580154418944,-7.456289768218993,0.036936629563570016,-7.413978576660157
9.671707153320312,9.364580154418944,-7.411737918853758,0.04255325719714165,-7.43001413345337
9.706921577453613,9.364580154418944,-7.563042163848879,0.050651609897613525,-7.661522865295409
9.81355094909668,9.364580154418944,-7.791876316070557,0.056214794516563416,-7.794023036956787
9.64047622680664,9.364580154418944,-7.333838462829591,0.08771221339702606,-7.315064907073975
9.41726779937744,9.364580154418944,-7.198233127593993,0.09012337774038313,-7.108264923095703
9.10014533996582,9.364580154418944,-7.23732852935791,0.07510767132043839,-7.189390182495117
8.888572692871092,9.364580154418944,-7.297628402709962,0.04459161311388016,-7.243772983551025
9.162309646606445,9.364580154418944,-7.31633996963501,0.03484616428613663,-7.3154940605163565
9.448341369628906,9.364580154418944,-7.309141159057617,0.03404925391077995,-7.28183126449585
9.511848449707031,9.364580154418944,-7.358987331390381,0.03516719117760658,-7.381244659423827
9.487390518188477,9.364580154418944,-7.46064805984497,0.04417372494935989,-7.479106903076173
9.523724555969238,9.364580154418944,-7.436601161956787,0.052189823240041726,-7.439627647399902
9.425773620605469,9.364580154418944,-7.361399173736573,0.04781835898756981,-7.330049514770509
9.235065460205078,9.364580154418944,-7.322662830352782,0.04363071918487549,-7.30264949798584
9.277853012084961,9.364580154418944,-7.373242855072021,0.037071142345666885,-7.425301551818847
9.541436195373535,9.364580154418944,-7.32599639892578,0.03088594786822796,-7.322041988372802
9.464969635009764,9.364580154418944,-7.3433732986450195,0.03187736123800278,-7.358150005340576
9.344481468200685,9.364580154418944,-7.396903038024902,0.03496934473514557,-7.332157611846925
9.354742050170898,9.364580154418944,-7.32577657699585,0.03610854968428612,-7.317740440368653
9.440081596374512,9.364580154418944,-7.322671890258789,0.031464416533708565,-7.340401649475098
9.350116729736328,9.364580154418944,-7.320167541503905,0.0315014123916626,-7.377104759216307
9.207770347595217,9.364580154418944,-7.315556049346925,0.030983170494437218,-7.294565677642822
9.21775150299072,9.364580154418944,-7.332164287567138,0.03065483644604683,-7.311370849609374
9.290899276733398,9.364580154418944,-7.324964046478271,0.030907155945897102,-7.330489635467529
9.47013473510742,9.364580154418944,-7.313190937042237,0.03182811290025711,-7.301568031311035
9.406516075134276,9.364580154418944,-7.3603148460388175,0.033043451607227325,-7.401648998260497
9.40085792541504,9.364580154418944,-7.337449073791504,0.03646715730428696,-7.410090446472168
9.356992721557615,9.364580154418944,-7.352381229400634,0.03263966739177704,-7.333950996398925
9.327232360839844,9.364580154418944,-7.34534215927124,0.029742438346147537,-7.330275058746339
9.355231285095217,9.364580154418944,-7.333854675292968,0.028963759541511532,-7.37371587753296
9.430764198303223,9.364580154418944,-7.32095766067505,0.02885436825454235,-7.353096961975098
9.35457706451416,9.364580154418944,-7.329819679260255,0.029119009152054783,-7.392591476440429
9.445589065551756,9.364580154418944,-7.318924427032471,0.029586320742964745,-7.317794322967529
9.294002532958984,9.364580154418944,-7.326324462890626,0.030486492440104485,-7.344184398651123
9.273195266723633,9.364580154418944,-7.334596157073975,0.0302549060434103,-7.339990615844727
9.229350090026855,9.364580154418944,-7.326064586639405,0.03030447289347649,-7.3323349952697745
9.260345458984377,9.364580154418944,-7.309241771697998,0.031072510406374928,-7.284619331359862
9.24727153778076,9.364580154418944,-7.300743103027342,0.03203155845403671,-7.323879718780517
9.308932304382322,9.364580154418944,-7.297233581542968,0.03278086334466934,-7.262583255767822
9.253146171569824,9.364580154418944,-7.289049625396728,0.04079310968518257,-7.254756450653075
9.222347259521484,9.364580154418944,-7.3085126876831055,0.03721683099865913,-7.325599670410157
9.45749568939209,9.364580154418944,-7.3065218925476065,0.03318876773118973,-7.308181762695312
9.390886306762695,9.364580154418944,-7.339196681976318,0.03355507180094719,-7.282039165496825
9.381950378417969,9.364580154418944,-7.356098651885985,0.03357163816690445,-7.430294990539551
9.510642051696776,9.364580154418944,-7.347836017608642,0.031912948936223984,-7.367882728576659
9.511879920959473,9.364580154418944,-7.389113903045654,0.0314282700419426,-7.4888830184936515
9.530622482299805,9.364580154418944,-7.446324825286865,0.03578765690326691,-7.457129001617431
9.598213195800781,9.364580154418944,-7.523876667022706,0.04109156131744385,-7.517875671386719
9.456454277038574,9.364580154418944,-7.313687801361085,0.052620865404605865,-7.308974266052246
9.529513359069824,9.364580154418944,-7.309145450592042,0.05521491914987564,-7.357991695404051
9.488150596618652,9.364580154418944,-7.413387298583984,0.051053158938884735,-7.438213348388672
9.492493629455566,9.364580154418944,-7.4792561531066895,0.046654641628265374,-7.453868865966797
9.509116172790527,9.364580154418944,-7.372469425201416,0.05372412130236626,-7.379814624786378
9.413916587829588,9.364580154418944,-7.326793193817138,0.04798148572444916,-7.281548500061035
9.399466514587402,9.364580154418944,-7.3296122550964355,0.045381233096122735,-7.291707992553712
9.289029121398924,9.364580154418944,-7.367363452911378,0.0370398610830307,-7.355505943298339
9.395117759704588,9.364580154418944,-7.358079433441161,0.0310747642070055,-7.346672534942627
9.470592498779297,9.364580154418944,-7.346510410308839,0.02972268871963024,-7.336369991302489
9.413833618164062,9.364580154418944,-7.364675045013427,0.030283866450190544,-7.326069831848144
9.47088146209717,9.364580154418944,-7.369752407073975,0.03287024796009064,-7.392645835876464
9.460833549499512,9.364580154418944,-7.347458362579346,0.03508468344807625,-7.361266136169434
9.436190605163574,9.364580154418944,-7.342881679534912,0.03722093999385834,-7.355006694793701
9.440533638000488,9.364580154418944,-7.391095161437987,0.03838634863495827,-7.458916187286378
9.470361709594727,9.364580154418944,-7.349952220916749,0.037357594817876816,-7.393011093139648
9.456482887268066,9.364580154418944,-7.351567745208739,0.03792459890246391,-7.39966869354248
9.411604881286621,9.364580154418944,-7.3534770011901855,0.03923702612519264,-7.396790027618408
9.153236389160156,9.364580154418944,-7.370298862457275,0.03720548376441002,-7.349224567413329
9.153635025024414,9.364580154418944,-7.358140468597411,0.03274036571383476,-7.345355510711671
9.306336402893066,9.364580154418944,-7.33685064315796,0.031400378793478005,-7.310447692871093
9.464773178100586,9.364580154418944,-7.3092756271362305,0.03179433196783066,-7.267050743103027
9.41065788269043,9.364580154418944,-7.372285842895507,0.0337371751666069,-7.369982242584228
9.415186882019043,9.364580154418944,-7.350341320037842,0.035891082137823105,-7.294772148132323
9.290356636047363,9.364580154418944,-7.354919910430909,0.0343034528195858,-7.30913496017456
9.27720069885254,9.364580154418944,-7.353536128997802,0.03090168908238411,-7.420162677764893
9.20462703704834,9.364580154418944,-7.33414602279663,0.03015878237783909,-7.303585529327392
9.19681930541992,9.364580154418944,-7.321898937225341,0.0313548780977726,-7.275907516479491
9.252254486083984,9.364580154418944,-7.304339408874511,0.03247338905930519,-7.240107536315918
9.114748954772947,9.364580154418944,-7.282345294952392,0.03308400139212608,-7.327729225158691
9.189762115478516,9.364580154418944,-7.329045772552489,0.03402828425168991,-7.3024396896362305
9.338026046752928,9.364580154418944,-7.31640863418579,0.03765545040369034,-7.341400146484374
9.49473476409912,9.364580154418944,-7.319661617279053,0.03451959788799286,-7.252638816833496
9.39822006225586,9.364580154418944,-7.391019821166992,0.03664562851190567,-7.32992696762085
9.403470993041992,9.364580154418944,-7.337435245513917,0.03665165975689888,-7.355744361877441
9.286090850830078,9.364580154418944,-7.341354846954346,0.03372655063867569,-7.3110737800598145
9.349860191345217,9.364580154418944,-7.350538730621338,0.03041957691311836,-7.367945194244384
9.299742698669432,9.364580154418944,-7.334414005279541,0.029455238953232765,-7.303800106048584
9.225516319274902,9.364580154418944,-7.318862438201904,0.02937154844403267,-7.279500484466552


==> data/single_task_inference_result/cheetah/cheetah_single_task_inference_trajectories/45.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.27704876661300654,9.364580154418944,-1.772883057594299,3.2790184020996094,-0.00845593586564064
0.9701128602027891,9.364580154418944,-6.343144416809082,1.1502636671066284,-8.597805023193358
1.5021592378616333,9.364580154418944,-7.444430351257325,0.2080553323030472,-6.811473846435546
2.05493712425232,9.364580154418944,-7.3615083694458,0.07474474608898163,-7.381496906280517
2.6239261627197266,9.364580154418944,-7.401114463806152,0.05214134231209754,-7.391014099121093
3.1633427143096924,9.364580154418944,-7.3982224464416495,0.042820177972316735,-7.4397802352905265
3.634458780288696,9.364580154418944,-7.394949913024902,0.04281746968626976,-7.419339656829835
4.135555267333984,9.364580154418944,-7.386098384857178,0.04286830872297287,-7.33624792098999
4.593473434448241,9.364580154418944,-7.375348091125488,0.04302459955215454,-7.4175400733947745
5.173691749572754,9.364580154418944,-7.370382785797118,0.043406907469034195,-7.351100444793701
5.639950752258301,9.364580154418944,-7.37231683731079,0.04431669786572456,-7.392676830291747
6.064731121063232,9.364580154418944,-7.373299598693847,0.045870184898376465,-7.428237438201904
6.423678398132324,9.364580154418944,-7.416993141174316,0.05815291032195091,-7.442595958709715
6.675639629364014,9.364580154418944,-6.145898342132568,0.6106144785881041,-4.961944580078125
6.798907279968262,9.364580154418944,-6.0052738189697275,0.6343871951103209,-5.272810935974121
7.209041595458984,9.364580154418944,-5.659829139709473,0.6582950353622437,-6.357088565826416
7.503205299377441,9.364580154418944,-5.329527378082275,0.6109583377838135,-4.895106792449951
7.072779655456543,9.364580154418944,-4.887786388397217,0.16311821341514587,-4.82963752746582
7.135286808013916,9.364580154418944,-6.191626071929932,0.3253232836723328,-6.1983423233032235
7.8103485107421875,9.364580154418944,-7.305252075195312,0.07409561425447464,-7.258657932281494
8.580522537231445,9.364580154418944,-7.361217975616454,0.0586932748556137,-7.37007188796997
8.81795883178711,9.364580154418944,-7.207468509674072,0.0420963391661644,-7.174091339111328
8.815980911254883,9.364580154418944,-6.794689655303955,0.09481299668550493,-6.892185211181641
8.829008102416992,9.364580154418944,-7.178307056427002,0.16410475969314575,-7.253239154815674
8.984259605407715,9.364580154418944,-6.984250068664551,0.15659105777740479,-7.138279914855957
8.873558044433594,9.364580154418944,-6.731337070465088,0.12591798603534698,-6.6812992095947275
8.946161270141602,9.364580154418944,-6.96589994430542,0.14059510827064514,-7.221795558929443
9.119094848632812,9.364580154418944,-7.300212383270263,0.07761120796203613,-7.512840747833253
9.241917610168455,9.364580154418944,-7.233201503753662,0.07348330318927764,-7.1859660148620605
9.307072639465332,9.364580154418944,-7.339016437530517,0.08294828236103059,-7.34412956237793
9.252848625183104,9.364580154418944,-7.347780704498291,0.05909418314695358,-7.3431291580200195
9.115391731262209,9.364580154418944,-7.31231689453125,0.03930464759469032,-7.287557601928712
9.201856613159181,9.364580154418944,-7.310647010803223,0.033690210431814194,-7.290913105010985
9.232861518859863,9.364580154418944,-7.294698238372802,0.03306325525045395,-7.216006755828857
9.209388732910156,9.364580154418944,-7.283452033996582,0.03308270126581192,-7.266301155090333
9.281744003295898,9.364580154418944,-7.319988727569581,0.03560691699385643,-7.3509249687194815
9.265902519226074,9.364580154418944,-7.306023597717285,0.04466237872838973,-7.248638153076173
9.114522933959961,9.364580154418944,-7.301564693450926,0.04055844992399216,-7.256848335266113
9.13943576812744,9.364580154418944,-7.301569461822509,0.03648274019360542,-7.311297416687011
9.271780967712402,9.364580154418944,-7.30429220199585,0.03400759398937225,-7.308511734008789
9.31248950958252,9.364580154418944,-7.27920389175415,0.03298070654273033,-7.326320171356201
9.354966163635252,9.364580154418944,-7.318887233734131,0.03507571667432785,-7.353043079376221
9.33454418182373,9.364580154418944,-7.319100856781005,0.037414133548736565,-7.33604860305786
9.36652374267578,9.364580154418944,-7.309565067291259,0.03125811368227005,-7.268517494201661
9.450194358825684,9.364580154418944,-7.316112995147706,0.029148433357477188,-7.292220115661621
9.454516410827635,9.364580154418944,-7.331667423248291,0.02997754141688347,-7.34618902206421
9.391345977783203,9.364580154418944,-7.346674919128419,0.03247804194688797,-7.294206142425538
9.409306526184082,9.364580154418944,-7.381713390350341,0.03249230980873108,-7.408140659332275
9.33320140838623,9.364580154418944,-7.355400562286378,0.032172709703445435,-7.305420398712158
9.303751945495604,9.364580154418944,-7.349620819091795,0.030026618391275402,-7.33944845199585
9.44849681854248,9.364580154418944,-7.332455158233642,0.029524993151426315,-7.390081882476807
9.465908050537108,9.364580154418944,-7.333408832550048,0.030002066865563393,-7.314379692077635
9.429299354553223,9.364580154418944,-7.3604474067688,0.031889401376247406,-7.403966426849365
9.468823432922365,9.364580154418944,-7.351737976074218,0.035112977027893066,-7.326588630676269
9.484389305114746,9.364580154418944,-7.349978446960449,0.03636788949370384,-7.340924263000488
9.361500740051268,9.364580154418944,-7.353557109832763,0.03929053619503975,-7.3459906578063965
9.413697242736816,9.364580154418944,-7.346646308898925,0.035478927195072174,-7.401397228240967
9.365571022033693,9.364580154418944,-7.333629131317138,0.03213503956794739,-7.298003673553466
9.308766365051268,9.364580154418944,-7.333777904510497,0.03004342503845692,-7.304347038269043
9.421547889709473,9.364580154418944,-7.337440013885497,0.029356896877288815,-7.294215202331544
9.427375793457031,9.364580154418944,-7.338232040405273,0.029405685141682625,-7.306544303894043
9.44936752319336,9.364580154418944,-7.368900775909424,0.03015371970832348,-7.359862327575684
9.442004203796385,9.364580154418944,-7.356863498687744,0.03339304402470589,-7.347683429718018
9.41932010650635,9.364580154418944,-7.36581563949585,0.03498569875955582,-7.344114780426025
9.449520111083984,9.364580154418944,-7.372713565826416,0.03514758497476578,-7.363150119781494
9.30292510986328,9.364580154418944,-7.353811740875245,0.03562398627400398,-7.372168064117431
9.39763069152832,9.364580154418944,-7.375841617584228,0.03272012993693352,-7.3711767196655265
9.45347785949707,9.364580154418944,-7.3554039001464835,0.030300976708531376,-7.352369308471679
9.457814216613768,9.364580154418944,-7.370868682861328,0.030462339520454407,-7.413021564483642
9.517892837524414,9.364580154418944,-7.387696743011474,0.03474809229373932,-7.38560914993286
9.383206367492676,9.364580154418944,-7.342606544494629,0.03972300514578819,-7.3398237228393555
9.409867286682129,9.364580154418944,-7.337874412536621,0.0383981391787529,-7.318974494934082
9.458258628845217,9.364580154418944,-7.372905254364013,0.032982207834720605,-7.3820953369140625
9.52542209625244,9.364580154418944,-7.399245738983153,0.03157811239361763,-7.369829177856444
9.54569339752197,9.364580154418944,-7.451113224029541,0.03667895868420601,-7.459596633911133
9.593970298767088,9.364580154418944,-7.446173191070557,0.04404238983988762,-7.529704570770263
9.491535186767578,9.364580154418944,-7.337153434753419,0.057457335293293,-7.339614391326904
9.264039993286131,9.364580154418944,-7.33364725112915,0.057400897145271294,-7.274158954620361
9.326210975646973,9.364580154418944,-7.39051342010498,0.04660141095519066,-7.354609489440918
9.46189022064209,9.364580154418944,-7.328320026397706,0.032481566071510315,-7.353329658508301
9.437889099121092,9.364580154418944,-7.347790241241454,0.030936224386096,-7.337569713592529
9.434404373168944,9.364580154418944,-7.3675360679626465,0.03471951559185982,-7.426451683044434
9.438429832458496,9.364580154418944,-7.352768898010255,0.03512578830122948,-7.335669517517092
9.43499755859375,9.364580154418944,-7.357600688934326,0.03473518043756485,-7.428814888000488
9.359206199645996,9.364580154418944,-7.36352777481079,0.03524284064769745,-7.332493782043458
9.379801750183104,9.364580154418944,-7.34450626373291,0.0326225683093071,-7.335923194885255
9.331578254699709,9.364580154418944,-7.337101459503175,0.030282262712717056,-7.313330173492431
9.329366683959961,9.364580154418944,-7.331380844116211,0.02893378399312496,-7.305113792419434
9.308425903320312,9.364580154418944,-7.329392910003662,0.02904533222317696,-7.291325569152832
9.290576934814451,9.364580154418944,-7.3183207511901855,0.029595011845231056,-7.317505359649657
9.208867073059082,9.364580154418944,-7.311464786529541,0.030095558613538746,-7.319390773773193
9.193367004394531,9.364580154418944,-7.308917045593261,0.031048445031046867,-7.30244541168213
9.163718223571776,9.364580154418944,-7.304316997528077,0.0322631411254406,-7.305635452270509
9.34681701660156,9.364580154418944,-7.299245834350587,0.03319338709115982,-7.346553325653075
9.349655151367188,9.364580154418944,-7.299102306365967,0.03370846435427666,-7.3104658126831055
9.337571144104006,9.364580154418944,-7.348722457885742,0.038520291447639465,-7.328290462493896
9.316422462463379,9.364580154418944,-7.313029766082763,0.03071852400898933,-7.292377471923827
9.273022651672365,9.364580154418944,-7.318880558013917,0.029909363016486168,-7.321675300598144
9.22956943511963,9.364580154418944,-7.315735340118408,0.029996672645211216,-7.325776100158691
9.192611694335936,9.364580154418944,-7.312716007232666,0.03103826753795147,-7.335815906524657
9.219491958618164,9.364580154418944,-7.300666332244874,0.03220617026090621,-7.286559104919434
9.226322174072264,9.364580154418944,-7.285547733306883,0.033061251044273376,-7.277696132659912
9.266828536987305,9.364580154418944,-7.295872688293458,0.035793893039226525,-7.25756549835205
9.306813240051268,9.364580154418944,-7.1885294914245605,0.04670963436365128,-7.252195358276366
9.415875434875488,9.364580154418944,-7.251250267028808,0.04234110936522484,-7.271634578704835
9.449502944946287,9.364580154418944,-7.3225908279418945,0.03740448132157326,-7.292927265167235
9.50816535949707,9.364580154418944,-7.3607516288757315,0.03357842564582825,-7.359905242919923
9.658696174621582,9.364580154418944,-7.4188408851623535,0.0351090170443058,-7.345486164093018
9.431200981140137,9.364580154418944,-7.4290289878845215,0.0459112711250782,-7.449649810791015
9.374137878417969,9.364580154418944,-7.422503471374511,0.04726042225956917,-7.439400196075439
9.497712135314941,9.364580154418944,-7.387649059295654,0.039876241236925125,-7.345077514648437
9.537666320800781,9.364580154418944,-7.384979724884033,0.035321906208992004,-7.4260778427124015
9.461919784545898,9.364580154418944,-7.486857414245605,0.03871198743581772,-7.448460102081299
9.382645606994629,9.364580154418944,-7.503943920135497,0.037992902100086205,-7.544175148010255
9.317130088806152,9.364580154418944,-7.38742971420288,0.03884211182594299,-7.455391883850098
9.318218231201172,9.364580154418944,-7.359591484069824,0.03265455737709999,-7.361341953277587
9.230471611022947,9.364580154418944,-7.331419944763183,0.029697373509407043,-7.311621189117431
9.146290779113768,9.364580154418944,-7.319967746734619,0.030179252848029137,-7.321013927459715
9.380784034729006,9.364580154418944,-7.3094139099121085,0.03144943714141846,-7.331197261810303
9.454849243164062,9.364580154418944,-7.304746627807617,0.031244046986103054,-7.370727539062499
9.447612762451172,9.364580154418944,-7.370791912078857,0.0318855419754982,-7.342298984527587
9.383790969848633,9.364580154418944,-7.404244899749757,0.03533519059419632,-7.406410217285155
9.383730888366701,9.364580154418944,-7.3790831565856925,0.033211033791303635,-7.390024662017822
9.306765556335447,9.364580154418944,-7.343875885009765,0.031681571155786514,-7.34725046157837
9.459532737731934,9.364580154418944,-7.344202041625976,0.029712414368987083,-7.370774745941161
9.477495193481444,9.364580154418944,-7.3535847663879395,0.029729343950748444,-7.413741588592529
9.356088638305664,9.364580154418944,-7.392937183380128,0.031386688351631165,-7.3703293800354
9.287578582763674,9.364580154418944,-7.331881046295166,0.03408898040652275,-7.346921920776366
9.363750457763674,9.364580154418944,-7.331218242645263,0.0313514769077301,-7.323046207427978
9.330331802368164,9.364580154418944,-7.325366973876954,0.0292968824505806,-7.366385459899902
9.393879890441895,9.364580154418944,-7.327194690704346,0.02912415377795696,-7.334677219390869
9.347681045532225,9.364580154418944,-7.327213287353516,0.02915641851723194,-7.323211193084717
9.267791748046877,9.364580154418944,-7.32837152481079,0.02929868549108505,-7.294753551483153
9.139432907104492,9.364580154418944,-7.32746410369873,0.029579436406493183,-7.310783863067627
9.273640632629393,9.364580154418944,-7.327115535736085,0.031192177906632423,-7.349385738372802
9.286188125610352,9.364580154418944,-7.301737308502196,0.03137408196926117,-7.274557590484619
9.348262786865234,9.364580154418944,-7.3071675300598145,0.031794443726539605,-7.280264377593993
9.393052101135252,9.364580154418944,-7.361225128173827,0.03796656057238578,-7.411387920379639
9.404484748840332,9.364580154418944,-7.327758312225341,0.033696774393320084,-7.28055763244629
9.404607772827148,9.364580154418944,-7.335298538208006,0.030779130756855008,-7.343417644500732
9.429569244384766,9.364580154418944,-7.346539497375488,0.030767949298024178,-7.340479850769043
9.535480499267578,9.364580154418944,-7.3526878356933585,0.03151751309633255,-7.397286415100098
9.509370803833008,9.364580154418944,-7.381140232086181,0.03444405272603035,-7.353260040283203
9.383644104003906,9.364580154418944,-7.400818347930909,0.04181826859712601,-7.426677227020263
9.433972358703613,9.364580154418944,-7.42546510696411,0.037794079631567,-7.405643939971923
9.352231979370115,9.364580154418944,-7.374732494354248,0.03563942015171051,-7.387990474700926
9.404684066772463,9.364580154418944,-7.351457118988037,0.030295262113213536,-7.362330913543701
9.386674880981444,9.364580154418944,-7.340714931488037,0.03045748919248581,-7.32000684738159
9.342770576477049,9.364580154418944,-7.32867431640625,0.030564211308956143,-7.32576608657837
9.381727218627928,9.364580154418944,-7.337205410003662,0.02966480702161789,-7.330201625823975
9.470342636108398,9.364580154418944,-7.331182956695555,0.029320675879716877,-7.3569273948669425
9.418515205383299,9.364580154418944,-7.348036766052246,0.02998749166727066,-7.28456211090088
9.345959663391112,9.364580154418944,-7.357953548431396,0.031850893050432205,-7.37437629699707
9.493324279785154,9.364580154418944,-7.360453128814697,0.030235111713409424,-7.351871967315674
9.547663688659668,9.364580154418944,-7.329769134521484,0.0317855030298233,-7.3643693923950195
9.346472740173342,9.364580154418944,-7.342407703399657,0.036927111446857445,-7.299832344055174
9.268784523010254,9.364580154418944,-7.350855827331544,0.03601222112774849,-7.373213768005371
9.416795730590819,9.364580154418944,-7.329998493194579,0.03387240320444107,-7.336245059967042
9.460158348083496,9.364580154418944,-7.336242198944091,0.030404178425669674,-7.332688331604005
9.421045303344727,9.364580154418944,-7.380597591400146,0.03077675960958004,-7.409933567047118
9.404496192932129,9.364580154418944,-7.374914646148682,0.03343696519732475,-7.332224369049072
9.417969703674316,9.364580154418944,-7.351373195648193,0.033666692674160004,-7.34310483932495
9.393468856811523,9.364580154418944,-7.354135990142822,0.03274013847112656,-7.3952693939208975
9.39504337310791,9.364580154418944,-7.356566905975341,0.03183683380484581,-7.419332027435303
9.425469398498535,9.364580154418944,-7.3503122329711905,0.030949532985687252,-7.371257305145263
9.327356338500977,9.364580154418944,-7.350669860839843,0.03083556890487671,-7.349089622497559
9.30521011352539,9.364580154418944,-7.349632263183594,0.029836524277925488,-7.390544414520263
9.327959060668944,9.364580154418944,-7.332979679107666,0.029753388836979863,-7.321631908416749
9.375036239624023,9.364580154418944,-7.31926393508911,0.029826857149600983,-7.371109485626221
9.250239372253418,9.364580154418944,-7.322962284088135,0.029777163639664646,-7.265713691711426
9.206562042236328,9.364580154418944,-7.313594341278077,0.02978186309337616,-7.329321861267092
9.331572532653809,9.364580154418944,-7.320844173431396,0.030265850946307182,-7.315954685211181
9.402891159057615,9.364580154418944,-7.310449600219727,0.030879976227879524,-7.290069580078125
9.392568588256836,9.364580154418944,-7.345045566558839,0.031132873147726055,-7.385663509368896
9.358671188354492,9.364580154418944,-7.340895175933837,0.03233223780989647,-7.302524089813232
9.294623374938963,9.364580154418944,-7.334039211273193,0.030002444982528687,-7.331212520599365
9.296295166015623,9.364580154418944,-7.328485012054443,0.029405392706394196,-7.317727565765379
9.390140533447264,9.364580154418944,-7.318933486938477,0.02944079041481018,-7.356341838836671
9.310200691223145,9.364580154418944,-7.32361364364624,0.02992863021790981,-7.320294380187987
9.350664138793944,9.364580154418944,-7.321512699127196,0.02958521991968155,-7.352543830871582
9.350074768066406,9.364580154418944,-7.321278572082519,0.029458377510309216,-7.286826133728027
9.268011093139648,9.364580154418944,-7.319797992706298,0.029392872005701065,-7.322889804840086
9.365234375,9.364580154418944,-7.315765857696533,0.029357904568314552,-7.323014259338379
9.392261505126951,9.364580154418944,-7.316710948944091,0.02948457188904285,-7.327115535736085
9.326659202575684,9.364580154418944,-7.324218273162842,0.02912016212940216,-7.344757080078125
9.272504806518553,9.364580154418944,-7.326815605163574,0.029065996408462524,-7.329601287841795
9.371280670166016,9.364580154418944,-7.325425624847411,0.02968228235840797,-7.325896263122559
9.36409282684326,9.364580154418944,-7.321357250213622,0.029730364680290226,-7.321983337402342
9.330320358276367,9.364580154418944,-7.323683261871338,0.0289338193833828,-7.284320831298829
9.377197265625,9.364580154418944,-7.317438125610351,0.02882223203778267,-7.332478523254394
9.402499198913574,9.364580154418944,-7.325592517852782,0.029076309874653816,-7.307345867156982
9.138445854187012,9.364580154418944,-7.336857795715331,0.02916298806667328,-7.334519386291504
9.18550968170166,9.364580154418944,-7.338625907897949,0.03008800372481346,-7.341912269592285
9.401923179626465,9.364580154418944,-7.337724208831787,0.03092850372195244,-7.344110488891602
9.36844730377197,9.364580154418944,-7.338507175445555,0.03159132227301597,-7.336724281311035
9.355196952819824,9.364580154418944,-7.3501644134521475,0.031324878334999084,-7.326245307922363
9.417099952697754,9.364580154418944,-7.320518493652342,0.03029957413673401,-7.339266777038574
9.468553543090819,9.364580154418944,-7.343733787536621,0.029594397172331807,-7.334903717041015
9.560358047485352,9.364580154418944,-7.371139049530028,0.030715836212038997,-7.317208290100098
9.402735710144043,9.364580154418944,-7.382795810699462,0.037028204649686806,-7.423883438110351


==> data/single_task_inference_result/cheetah/cheetah_single_task_inference_trajectories/46.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.35577332973480225,4.3249497413635245,-1.772883057594299,3.2790184020996094,-2.2167227268218994
0.6896127462387085,4.3249497413635245,-2.8660087585449214,0.27092114090919495,-0.5868217349052429
1.09276282787323,4.3249497413635245,-2.547682046890259,0.10279545187950134,-2.2270939350128174
1.6331657171249387,4.3249497413635245,-2.579511880874634,0.07852503657341003,-2.683933019638061
2.2893919944763184,4.3249497413635245,-2.5733575820922847,0.05281887203454971,-2.636956453323364
2.853242874145508,4.3249497413635245,-2.6712639331817623,0.04058186709880829,-2.6975255012512207
3.316567897796631,4.3249497413635245,-2.6877763271331787,0.04087769612669945,-2.6937901973724365
3.8894193172454834,4.3249497413635245,-2.6499731540679927,0.042703118175268166,-2.6926119327545166
4.0689024925231925,4.3249497413635245,-2.412125825881958,0.03477118909358978,-2.405381917953491
4.071270942687988,4.3249497413635245,-2.4907243251800537,0.038782399147748954,-2.434852123260498
4.1902198791503915,4.3249497413635245,-2.6356832981109615,0.04557431116700173,-2.652456045150757
4.187373161315918,4.3249497413635245,-2.632074356079101,0.04275614395737648,-2.581146001815796
4.337543487548828,4.3249497413635245,-2.64275574684143,0.04060916975140572,-2.6825239658355713
4.332835674285889,4.3249497413635245,-2.6310110092163086,0.033067818731069565,-2.5907244682312007
4.26402473449707,4.3249497413635245,-2.5857293605804443,0.02931736223399639,-2.628516435623169
4.360948085784912,4.3249497413635245,-2.58357572555542,0.025412254035472866,-2.55007004737854
4.277555465698241,4.3249497413635245,-2.5880439281463623,0.024323150515556332,-2.5822844505310054
4.1908111572265625,4.3249497413635245,-2.587332248687744,0.021341821178793907,-2.5692222118377686
4.175384998321533,4.3249497413635245,-2.5818026065826416,0.021955799311399456,-2.536490201950073
4.2602152824401855,4.3249497413635245,-2.5776073932647705,0.024544915184378624,-2.553570747375488
4.189664840698241,4.3249497413635245,-2.58476996421814,0.024676349014043808,-2.5540978908538814
4.163851737976073,4.3249497413635245,-2.575639247894287,0.025113055482506752,-2.5870418548583984
4.261505603790283,4.3249497413635245,-2.583746194839477,0.029444741085171696,-2.5549912452697754
4.3117003440856925,4.3249497413635245,-2.5847363471984863,0.028023608028888702,-2.58889389038086
4.296283721923828,4.3249497413635245,-2.5703532695770264,0.025656957179307938,-2.5603392124176025
4.326997756958008,4.3249497413635245,-2.5759177207946777,0.02602203004062176,-2.563530683517456
4.286055564880371,4.3249497413635245,-2.5763967037200928,0.02462188154459,-2.5734241008758545
4.346567630767822,4.3249497413635245,-2.5816657543182373,0.022442134097218517,-2.5766773223876958
4.402977466583252,4.3249497413635245,-2.5845396518707275,0.02160900831222534,-2.593980073928833
4.42616605758667,4.3249497413635245,-2.598381280899048,0.022653162479400635,-2.584779739379883
4.400845527648926,4.3249497413635245,-2.6133511066436768,0.02408166415989399,-2.607615232467652
4.4324254989624015,4.3249497413635245,-2.6410224437713623,0.028443742543458935,-2.653911828994751
4.327742099761962,4.3249497413635245,-2.592327356338501,0.028486790135502812,-2.564190864562988
4.254214286804199,4.3249497413635245,-2.5719873905181885,0.02601337619125843,-2.567640781402588
4.1728806495666495,4.3249497413635245,-2.58423399925232,0.02502750977873802,-2.5687248706817623
4.279866218566895,4.3249497413635245,-2.562386512756348,0.024507362395524975,-2.5801684856414795
4.191917419433594,4.3249497413635245,-2.5784595012664795,0.02363686449825764,-2.591181516647339
4.083986759185791,4.3249497413635245,-2.58044981956482,0.023131988942623135,-2.5941219329833984
4.181845188140869,4.3249497413635245,-2.568722486495972,0.024946430698037148,-2.6094970703125
4.196460723876953,4.3249497413635245,-2.5962278842926025,0.02840743027627468,-2.6184780597686768
4.384744167327881,4.3249497413635245,-2.592528820037842,0.026597879827022552,-2.574980497360229
4.493312835693359,4.3249497413635245,-2.6353344917297363,0.03261227905750275,-2.609555244445801
4.364879608154297,4.3249497413635245,-2.6672782897949214,0.03194683417677879,-2.622329235076904
4.348781585693359,4.3249497413635245,-2.6097934246063232,0.02934429980814457,-2.655579090118408
4.379833698272705,4.3249497413635245,-2.5928812026977535,0.02537409029901028,-2.6194753646850586
4.479462623596192,4.3249497413635245,-2.604378700256348,0.02530843950808048,-2.6028094291687007
4.315321445465088,4.3249497413635245,-2.6057825088500977,0.029138024896383286,-2.581192970275879
4.165054321289063,4.3249497413635245,-2.5619623661041255,0.023638900369405743,-2.576799869537353
4.313956737518311,4.3249497413635245,-2.5447843074798584,0.02394004911184311,-2.5248339176177974
4.310059070587158,4.3249497413635245,-2.5456387996673584,0.02389561012387276,-2.5682868957519527
4.244809150695801,4.3249497413635245,-2.57387900352478,0.022220753133296967,-2.6044509410858154
4.180492401123047,4.3249497413635245,-2.58461594581604,0.02177458442747593,-2.567682981491089
4.120152950286865,4.3249497413635245,-2.577023506164551,0.026007335633039474,-2.5997040271759038
4.095260143280028,4.3249497413635245,-2.578117609024048,0.023857934400439262,-2.5748307704925537
4.178521156311035,4.3249497413635245,-2.5803642272949214,0.02578422613441944,-2.562901735305786
4.137187957763672,4.3249497413635245,-2.587855577468872,0.027849141508340836,-2.590702772140503
4.0736846923828125,4.3249497413635245,-2.574152708053589,0.028235785663127896,-2.582260847091675
4.189151287078857,4.3249497413635245,-2.6132900714874268,0.03356103226542473,-2.6582062244415283
4.214555263519287,4.3249497413635245,-2.6010813713073726,0.03086099587380886,-2.62432599067688
4.3496413230896,4.3249497413635245,-2.5634610652923584,0.02878285013139248,-2.6041605472564697
4.449615478515625,4.3249497413635245,-2.63706374168396,0.03584703058004379,-2.5820024013519287
4.3438920974731445,4.3249497413635245,-2.6477057933807373,0.029897442087531086,-2.661564826965332
4.333268642425537,4.3249497413635245,-2.6009929180145264,0.02674388326704502,-2.6473960876464844
4.333228588104248,4.3249497413635245,-2.5823302268981934,0.023840894922614098,-2.556191921234131
4.263843536376953,4.3249497413635245,-2.581345796585083,0.02243327349424362,-2.6179845333099365
4.255833148956299,4.3249497413635245,-2.5921437740325928,0.022749654948711395,-2.6054978370666504
4.303017616271973,4.3249497413635245,-2.5857293605804443,0.021617500111460686,-2.576571464538574
4.413022518157959,4.3249497413635245,-2.5806448459625244,0.021797833964228634,-2.5854361057281494
4.432330131530762,4.3249497413635245,-2.577073335647583,0.022567998617887497,-2.6071560382843018
4.367958068847656,4.3249497413635245,-2.59348726272583,0.02591003105044365,-2.6513421535491943
4.386613845825195,4.3249497413635245,-2.6116130352020264,0.02651197090744972,-2.584612369537353
4.226348876953125,4.3249497413635245,-2.598396062850952,0.025498375296592712,-2.60483717918396
4.285996913909912,4.3249497413635245,-2.6022486686706543,0.02553665451705456,-2.5578696727752686
4.286724567413329,4.3249497413635245,-2.5873682498931885,0.024030882865190503,-2.5676491260528564
4.229372501373291,4.3249497413635245,-2.582061290740967,0.02268986590206623,-2.5870306491851807
4.155542850494385,4.3249497413635245,-2.581543445587158,0.02304491400718689,-2.578346014022827
4.130627632141112,4.3249497413635245,-2.5672976970672607,0.025578131899237633,-2.592884063720703
4.258325099945068,4.3249497413635245,-2.57110047340393,0.02503916621208191,-2.557366609573364
4.29241418838501,4.3249497413635245,-2.5762317180633545,0.02602795511484146,-2.595212459564209
4.139901161193848,4.3249497413635245,-2.556011438369751,0.025916334241628647,-2.556485891342163
4.199503421783447,4.3249497413635245,-2.577415704727173,0.02824515663087368,-2.5786941051483154
4.242516040802002,4.3249497413635245,-2.586097002029419,0.027606604620814323,-2.606709241867065
4.34479284286499,4.3249497413635245,-2.592034578323364,0.025337122380733487,-2.5944790840148926
4.450239658355713,4.3249497413635245,-2.5933790206909175,0.025917286053299904,-2.591016292572021
4.420085430145264,4.3249497413635245,-2.6349027156829834,0.028063986450433728,-2.6324965953826904
4.414565563201904,4.3249497413635245,-2.6650466918945312,0.029233263805508614,-2.6250982284545894
4.430618762969971,4.3249497413635245,-2.606555700302124,0.031427040696144104,-2.576934099197388
4.381496429443359,4.3249497413635245,-2.572380542755127,0.028004705905914303,-2.569061279296875
4.311976909637451,4.3249497413635245,-2.59390640258789,0.028564553707838055,-2.5753676891326904
4.320391178131104,4.3249497413635245,-2.6178886890411377,0.024889729917049408,-2.6142795085906982
4.320269584655762,4.3249497413635245,-2.5891776084899902,0.024047894403338432,-2.6087985038757324
4.309735774993896,4.3249497413635245,-2.5898158550262447,0.022965339943766597,-2.608461856842041
4.328260898590088,4.3249497413635245,-2.5817134380340576,0.02141136862337589,-2.5606005191802974
4.364737987518311,4.3249497413635245,-2.5817759037017822,0.021078612655401226,-2.599034309387207
4.278738975524902,4.3249497413635245,-2.5871388912200928,0.021168801933526993,-2.583813428878784
4.292006492614745,4.3249497413635245,-2.5902347564697266,0.021478174254298207,-2.6095829010009766
4.278789520263672,4.3249497413635245,-2.5890700817108154,0.021898472681641575,-2.5634984970092773
4.221609592437744,4.3249497413635245,-2.5870862007141118,0.021930020302534103,-2.5511932373046875
4.2347917556762695,4.3249497413635245,-2.584546566009521,0.02267102524638176,-2.600166320800781
4.419778823852539,4.3249497413635245,-2.576811552047729,0.024541947990655896,-2.5955822467803955
4.217601776123047,4.3249497413635245,-2.5743062496185303,0.025325002148747444,-2.527268886566162
4.222699165344238,4.3249497413635245,-2.5620262622833248,0.02307376638054848,-2.542726516723633
4.214719295501709,4.3249497413635245,-2.552133798599243,0.025342071428895,-2.5190975666046143
4.362476825714111,4.3249497413635245,-2.564265727996826,0.02629128284752369,-2.577641010284424
4.308635711669922,4.3249497413635245,-2.5856661796569824,0.02553320862352848,-2.5671374797821045
4.4138360023498535,4.3249497413635245,-2.5710866451263428,0.026401760056614876,-2.616365671157837
4.514625072479248,4.3249497413635245,-2.586724281311035,0.026361363008618355,-2.5695035457611084
4.375840187072754,4.3249497413635245,-2.5709474086761475,0.03000796772539616,-2.58428168296814
4.324422836303711,4.3249497413635245,-2.5636918544769287,0.02332145348191261,-2.5539023876190186
4.335274696350098,4.3249497413635245,-2.571790933609009,0.022859128192067143,-2.5897762775421143
4.3289151191711435,4.3249497413635245,-2.57434630393982,0.02428588457405567,-2.5667774677276607
4.412343978881836,4.3249497413635245,-2.5903687477111816,0.023499630391597748,-2.601181745529175
4.419535636901856,4.3249497413635245,-2.594964265823364,0.02198217809200287,-2.6155292987823486
4.431347846984863,4.3249497413635245,-2.612386465072632,0.023212477564811703,-2.5783796310424805
4.3807220458984375,4.3249497413635245,-2.6198885440826416,0.026152100414037704,-2.674586534500122
4.3511290550231925,4.3249497413635245,-2.5851197242736816,0.02788904868066311,-2.623368501663208
4.391476154327393,4.3249497413635245,-2.588351964950561,0.02662657015025616,-2.5997931957244877
4.455962657928467,4.3249497413635245,-2.606797456741333,0.02532294951379299,-2.6259827613830566
4.402594566345215,4.3249497413635245,-2.6244418621063232,0.027419818565249443,-2.6178464889526367
4.408168315887451,4.3249497413635245,-2.6166131496429443,0.028051108121871948,-2.61543869972229
4.442729473114014,4.3249497413635245,-2.604297876358032,0.028180105611681935,-2.6040730476379395
4.3691725730896,4.3249497413635245,-2.587059736251831,0.028285598382353783,-2.621724367141724
4.376732349395752,4.3249497413635245,-2.612551212310791,0.029820820316672325,-2.63303017616272
4.37265682220459,4.3249497413635245,-2.6571786403656006,0.02629166468977928,-2.6720962524414062
4.447317600250244,4.3249497413635245,-2.657602548599243,0.026042368263006207,-2.666849136352539
4.482239246368408,4.3249497413635245,-2.67514443397522,0.02846226841211319,-2.6342301368713374
4.490735054016112,4.3249497413635245,-2.642780065536499,0.029459282755851746,-2.6887509822845455
4.527517318725586,4.3249497413635245,-2.739858865737915,0.034149911254644394,-2.718796491622925
4.387760639190674,4.3249497413635245,-2.6019957065582275,0.034096408635377884,-2.6470181941986084
4.307651042938232,4.3249497413635245,-2.5748465061187744,0.02638779766857624,-2.5637576580047607
4.280689239501953,4.3249497413635245,-2.592193603515625,0.025087084621191025,-2.580765008926392
4.115516662597656,4.3249497413635245,-2.572816610336304,0.026421232149004936,-2.519657850265503
4.093952178955078,4.3249497413635245,-2.574081897735596,0.02510685287415981,-2.5803818702697754
4.246729850769042,4.3249497413635245,-2.587815046310425,0.02427968941628933,-2.6147263050079346
4.257016181945801,4.3249497413635245,-2.5882725715637207,0.0253028217703104,-2.6025168895721436
4.437102317810059,4.3249497413635245,-2.587341070175171,0.02594384364783764,-2.6381132602691646
4.326909065246582,4.3249497413635245,-2.594643831253052,0.03528251498937607,-2.577373743057251
4.329383850097656,4.3249497413635245,-2.566917181015014,0.02808042988181114,-2.570120334625244
4.209015846252441,4.3249497413635245,-2.556398630142212,0.02372848428785801,-2.5338861942291255
4.16148853302002,4.3249497413635245,-2.5738492012023926,0.02391929924488068,-2.6263272762298584
4.141008377075195,4.3249497413635245,-2.583738327026367,0.023628864437341687,-2.568950891494751
4.285470008850098,4.3249497413635245,-2.5844900608062744,0.023968245834112167,-2.5785086154937744
4.456003189086913,4.3249497413635245,-2.585240602493286,0.025201795622706413,-2.602146625518799
4.343530178070068,4.3249497413635245,-2.582200288772583,0.02781273983418941,-2.5758981704711914
4.317491054534912,4.3249497413635245,-2.5767812728881836,0.02735715173184872,-2.6118116378784175
4.29273509979248,4.3249497413635245,-2.563446283340454,0.024761751294136047,-2.5539600849151607
4.342776775360107,4.3249497413635245,-2.567362070083618,0.023144841194152832,-2.553237438201904
4.231879234313965,4.3249497413635245,-2.5879576206207275,0.02266707457602024,-2.571104288101196
4.1148037910461435,4.3249497413635245,-2.5877082347869877,0.02113084308803081,-2.602729558944702
4.19782257080078,4.3249497413635245,-2.580463409423828,0.02221998944878578,-2.5910415649414062
4.273587226867676,4.3249497413635245,-2.585261106491089,0.02426244504749775,-2.551841974258423
4.326898097991943,4.3249497413635245,-2.5854966640472408,0.024849642068147656,-2.592209577560425
4.331803321838378,4.3249497413635245,-2.5782933235168457,0.026268068701028824,-2.5759167671203613
4.328938961029053,4.3249497413635245,-2.59303879737854,0.02558021061122417,-2.591458559036255
4.1576247215271,4.3249497413635245,-2.583953619003296,0.023062584921717644,-2.572194814682007
4.208449840545654,4.3249497413635245,-2.589034080505371,0.022119825705885887,-2.5782132148742676
4.117536544799805,4.3249497413635245,-2.587708711624145,0.02247118391096592,-2.5748484134674072
4.228935241699219,4.3249497413635245,-2.584698677062988,0.023582039400935173,-2.571904182434082
4.338648319244385,4.3249497413635245,-2.5880115032196045,0.02554808370769024,-2.597774028778076
4.306849002838135,4.3249497413635245,-2.6059749126434326,0.029972760006785393,-2.579805374145508
4.285636901855469,4.3249497413635245,-2.570712089538574,0.02499524317681789,-2.6268689632415767
4.370514392852783,4.3249497413635245,-2.5736682415008545,0.025578057393431664,-2.545001268386841
4.03974199295044,4.3249497413635245,-2.5873262882232666,0.023657144978642464,-2.5579640865325928
4.11773681640625,4.3249497413635245,-2.5870230197906494,0.021513454616069797,-2.557714939117432
4.447956562042236,4.3249497413635245,-2.584188222885132,0.023676747456192967,-2.5950338840484615
4.41458797454834,4.3249497413635245,-2.5919764041900635,0.02545655891299248,-2.6133453845977783
4.360494136810304,4.3249497413635245,-2.6078431606292725,0.023184882476925846,-2.598782539367676
4.468866348266602,4.3249497413635245,-2.650288820266724,0.03524965047836304,-2.649704933166504
4.597716808319092,4.3249497413635245,-2.6578731536865234,0.03340507671236992,-2.721236228942871
4.5150694847106925,4.3249497413635245,-2.5252902507781982,0.029247116297483444,-2.5227744579315186
4.236812114715576,4.3249497413635245,-2.5511703491210938,0.026557147502899166,-2.547236919403076
4.066936492919922,4.3249497413635245,-2.554367780685425,0.025289492681622505,-2.550543069839477
4.116485595703125,4.3249497413635245,-2.5477344989776607,0.02914745919406414,-2.527768850326538
4.382314205169678,4.3249497413635245,-2.5505239963531494,0.029152289032936096,-2.5613694190979004
4.5176072120666495,4.3249497413635245,-2.59100341796875,0.02772826887667179,-2.579846143722534
4.289612293243408,4.3249497413635245,-2.6275784969329834,0.02830424532294273,-2.6437366008758545
4.182599544525146,4.3249497413635245,-2.546735525131225,0.031622059643268585,-2.5628347396850586
4.148201942443848,4.3249497413635245,-2.5192940235137935,0.028373390436172485,-2.5182695388793945
4.355587959289551,4.3249497413635245,-2.53035044670105,0.027170583605766296,-2.494521617889404
4.424474716186523,4.3249497413635245,-2.573631525039673,0.026053646579384804,-2.5972840785980225
4.204291820526123,4.3249497413635245,-2.601400136947632,0.023537529632449154,-2.5539233684539795
4.087583065032959,4.3249497413635245,-2.58044695854187,0.02630209177732468,-2.5741174221038814
4.028993606567383,4.3249497413635245,-2.562517642974853,0.02701165899634361,-2.5575835704803462
4.110764980316161,4.3249497413635245,-2.5707809925079346,0.02544495649635792,-2.554437637329101
4.298088073730469,4.3249497413635245,-2.59240198135376,0.027739886194467545,-2.61828875541687
4.378211975097656,4.3249497413635245,-2.608053207397461,0.029039140790700912,-2.61859393119812
4.386042594909668,4.3249497413635245,-2.553871870040893,0.03168019652366638,-2.641183853149414
4.3275146484375,4.3249497413635245,-2.6542804241180415,0.031196512281894684,-2.6408920288085938
4.344273090362549,4.3249497413635245,-2.6089086532592773,0.026626018807291985,-2.6343309879302974
4.337422847747803,4.3249497413635245,-2.595110416412353,0.023086152970790863,-2.5997207164764404
4.485864639282227,4.3249497413635245,-2.597193956375122,0.02250448986887932,-2.647840976715088
4.3369431495666495,4.3249497413635245,-2.5857758522033687,0.022898076102137566,-2.5815508365631104
4.27512264251709,4.3249497413635245,-2.579439401626587,0.022388497367501255,-2.5804746150970455
4.258129119873047,4.3249497413635245,-2.563657999038696,0.02187421917915344,-2.5322787761688232
4.341899871826172,4.3249497413635245,-2.556185483932495,0.02348696067929268,-2.556617021560669
4.341152667999268,4.3249497413635245,-2.584181547164917,0.023673728108406063,-2.6083993911743164
4.2520365715026855,4.3249497413635245,-2.5865635871887207,0.02154650166630745,-2.5928876399993896
4.277823448181152,4.3249497413635245,-2.5877134799957275,0.02258583717048168,-2.591408729553222
4.320504665374756,4.3249497413635245,-2.582674026489258,0.023106126114726063,-2.600781202316284
4.2221221923828125,4.3249497413635245,-2.5829737186431885,0.021892594173550602,-2.539803504943848


==> data/single_task_inference_result/cheetah/cheetah_single_task_inference_trajectories/47.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.4310872554779053,2.94954252243042,-1.772883057594299,3.2790184020996094,0.15956200659275055
0.6263044476509094,2.94954252243042,-1.4984325170516968,0.2998677492141724,1.1536777019500732
0.845563769340515,2.94954252243042,-1.2942599058151243,0.11630770564079285,-1.4634718894958496
1.229140281677246,2.94954252243042,-1.3390882015228271,0.08735142648220062,-1.4138133525848389
1.6784862279891968,2.94954252243042,-1.2975205183029175,0.05714481323957443,-1.3358873128890991
2.3472321033477783,2.94954252243042,-1.3713351488113403,0.04397263750433922,-1.4081395864486694
2.6945753097534175,2.94954252243042,-1.3450901508331299,0.04267469793558121,-1.381260871887207
2.9202046394348145,2.94954252243042,-1.2660167217254639,0.03655878081917762,-1.2882086038589475
2.9080998897552486,2.94954252243042,-1.2192776203155515,0.03458358719944954,-1.207511067390442
2.8639349937438965,2.94954252243042,-1.2354884147644043,0.035955846309661865,-1.2530035972595215
2.8356471061706543,2.94954252243042,-1.2926970720291135,0.03655661270022392,-1.2049808502197263
2.937411308288574,2.94954252243042,-1.2963289022445679,0.0302239041775465,-1.3856271505355835
3.0005061626434326,2.94954252243042,-1.2947751283645628,0.02442868985235691,-1.2780244350433347
2.937087059020996,2.94954252243042,-1.3055088520050049,0.023915672674775124,-1.2776200771331787
2.9228339195251465,2.94954252243042,-1.3001472949981687,0.02455529756844044,-1.3000900745391843
2.7995529174804688,2.94954252243042,-1.2927294969558716,0.023799901828169823,-1.2855883836746216
2.7299749851226807,2.94954252243042,-1.2931780815124512,0.022435370832681652,-1.2339284420013428
2.6750662326812744,2.94954252243042,-1.2917503118515015,0.02379241771996021,-1.3002430200576782
2.781562805175781,2.94954252243042,-1.2892295122146606,0.02570291981101036,-1.3006213903427124
2.6179714202880855,2.94954252243042,-1.3151378631591797,0.02879543788731098,-1.3098779916763303
2.73736023902893,2.94954252243042,-1.2828891277313232,0.029997689649462696,-1.3321956396102903
2.791475534439087,2.94954252243042,-1.3258135318756104,0.033550720661878586,-1.266933798789978
2.8367116451263428,2.94954252243042,-1.3312939405441284,0.031978413462638855,-1.3219702243804932
2.882665634155273,2.94954252243042,-1.2987536191940308,0.03568946197628975,-1.2686166763305664
2.925957202911377,2.94954252243042,-1.3249152898788452,0.03581482544541359,-1.3447852134704588
2.964731216430664,2.94954252243042,-1.311353325843811,0.030241593718528748,-1.2669988870620728
2.8471789360046382,2.94954252243042,-1.307985544204712,0.02546069212257862,-1.299898624420166
2.9312477111816406,2.94954252243042,-1.295659065246582,0.02410124614834785,-1.3119637966156004
2.8481438159942623,2.94954252243042,-1.294758915901184,0.02304034307599068,-1.2834084033966064
2.991865873336792,2.94954252243042,-1.2956708669662476,0.02253863029181957,-1.3165853023529053
2.90091609954834,2.94954252243042,-1.2968595027923584,0.022788068279623985,-1.3102824687957764
3.0014059543609615,2.94954252243042,-1.2980821132659912,0.02394537441432476,-1.2940142154693604
3.0928285121917725,2.94954252243042,-1.2945421934127808,0.022546552121639248,-1.3232874870300293
2.995241165161133,2.94954252243042,-1.3225643634796143,0.026576921343803402,-1.3099393844604492
2.8612754344940186,2.94954252243042,-1.324036955833435,0.02447658963501453,-1.2967371940612793
2.8452677726745605,2.94954252243042,-1.2956786155700684,0.02406676299870014,-1.327400803565979
2.868582248687744,2.94954252243042,-1.2793956995010376,0.02452877908945084,-1.3155651092529297
2.8350796699523926,2.94954252243042,-1.299400806427002,0.025516660884022713,-1.2686253786087036
2.8208696842193604,2.94954252243042,-1.2953482866287231,0.025207318365573883,-1.3275842666625977
2.717661142349243,2.94954252243042,-1.3022316694259644,0.027459530159831047,-1.3010940551757812
2.835431814193725,2.94954252243042,-1.2951687574386597,0.027754943817853928,-1.3286508321762085
2.991933107376098,2.94954252243042,-1.29720938205719,0.028121124953031536,-1.2994583845138548
2.9296903610229488,2.94954252243042,-1.3270989656448364,0.028228819370269772,-1.269349455833435
2.940908193588257,2.94954252243042,-1.2856050729751587,0.025442529469728466,-1.3273500204086304
2.6655013561248775,2.94954252243042,-1.2770255804061887,0.027722168713808056,-1.2951565980911255
2.7642569541931152,2.94954252243042,-1.2918528318405151,0.024874763563275337,-1.322634220123291
2.9026141166687007,2.94954252243042,-1.2927539348602295,0.02374485693871975,-1.3181923627853391
2.9007906913757324,2.94954252243042,-1.2987295389175415,0.024767030030488968,-1.3085377216339111
2.9605259895324707,2.94954252243042,-1.309017777442932,0.02512012235820293,-1.286285638809204
2.959132432937622,2.94954252243042,-1.308063268661499,0.036364275962114334,-1.3345025777816772
2.9333391189575195,2.94954252243042,-1.3077222108840942,0.024541899561882016,-1.3035801649093628
2.946848630905152,2.94954252243042,-1.300858974456787,0.022038053721189495,-1.3026131391525269
2.9655020236968994,2.94954252243042,-1.3010462522506712,0.022023819386959076,-1.2855676412582395
3.0120129585266118,2.94954252243042,-1.3014396429061887,0.021080041304230687,-1.2991447448730469
2.907891035079956,2.94954252243042,-1.3076844215393066,0.02146872319281101,-1.3087416887283323
2.8155450820922847,2.94954252243042,-1.3072073459625244,0.021984159946441647,-1.3147321939468384
2.871577024459839,2.94954252243042,-1.2939860820770264,0.022318512201309204,-1.297565460205078
2.8706979751586914,2.94954252243042,-1.2893249988555908,0.023527920246124268,-1.2580957412719727
2.8971683979034424,2.94954252243042,-1.2956527471542358,0.025143982842564583,-1.27626633644104
2.961998224258423,2.94954252243042,-1.2983492612838743,0.02577356807887554,-1.2989087104797363
2.953993797302246,2.94954252243042,-1.318713903427124,0.0267149955034256,-1.31966495513916
2.9928414821624756,2.94954252243042,-1.3043700456619263,0.022438323125243183,-1.2815428972244263
3.1375162601470947,2.94954252243042,-1.310426115989685,0.023071518167853355,-1.2927318811416624
2.8021056652069087,2.94954252243042,-1.3103920221328735,0.024015692993998528,-1.3388108015060425
2.9125399589538574,2.94954252243042,-1.2737579345703125,0.021892646327614784,-1.228500723838806
2.9490957260131836,2.94954252243042,-1.253214955329895,0.022411098703742027,-1.2120965719223022
2.955106019973755,2.94954252243042,-1.2572380304336548,0.02269764058291912,-1.2469865083694458
2.835659980773926,2.94954252243042,-1.2790452241897583,0.022731551900506016,-1.2911930084228516
2.947122573852539,2.94954252243042,-1.294148564338684,0.023935323581099514,-1.2724765539169312
3.031126022338867,2.94954252243042,-1.2962517738342283,0.021606771275401115,-1.2808462381362915
3.1270103454589844,2.94954252243042,-1.2960400581359863,0.02152896113693714,-1.31164813041687
3.244474411010742,2.94954252243042,-1.3178294897079468,0.023993516340851784,-1.2864301204681396
3.1066927909851074,2.94954252243042,-1.204357862472534,0.0363527350127697,-1.216071605682373
2.780634641647339,2.94954252243042,-1.2676252126693723,0.026301382109522816,-1.2748939990997314
2.7404778003692623,2.94954252243042,-1.2950183153152464,0.0258563868701458,-1.2830573320388792
2.744204521179199,2.94954252243042,-1.285786747932434,0.02992626093327999,-1.3114089965820312
2.9062156677246094,2.94954252243042,-1.2863470315933228,0.030403792858123776,-1.2812886238098145
3.15471863746643,2.94954252243042,-1.2951650619506836,0.028516709804534912,-1.2999348640441895
3.0800735950469966,2.94954252243042,-1.3260282278060913,0.0325094498693943,-1.3502510786056519
3.0618307590484615,2.94954252243042,-1.2850512266159055,0.033253222703933716,-1.3118497133255005
3.0881481170654297,2.94954252243042,-1.293919563293457,0.02834472805261612,-1.2902348041534424
3.050189018249512,2.94954252243042,-1.3260990381240845,0.03218895196914673,-1.3996968269348145
2.859588146209717,2.94954252243042,-1.426726460456848,0.04483789950609207,-1.3669471740722656
2.8277082443237305,2.94954252243042,-1.323378086090088,0.027300424873828888,-1.3588348627090454
2.9076716899871826,2.94954252243042,-1.2727813720703125,0.02652018330991268,-1.2744700908660889
2.920370101928711,2.94954252243042,-1.286872625350952,0.025974294170737263,-1.2924965620040891
2.926649570465088,2.94954252243042,-1.2845783233642578,0.02477497421205044,-1.2899001836776731
2.9546990394592285,2.94954252243042,-1.2886985540390015,0.025770373642444607,-1.2377121448516843
2.78813910484314,2.94954252243042,-1.2907794713974,0.02483662962913513,-1.2760882377624512
2.8022277355194087,2.94954252243042,-1.2900419235229492,0.022654274478554726,-1.2907183170318604
2.7997677326202393,2.94954252243042,-1.289873480796814,0.023116109892725945,-1.3014060258865356
2.8622491359710693,2.94954252243042,-1.2957912683486938,0.024790791794657707,-1.2885392904281616
2.8715949058532715,2.94954252243042,-1.3090234994888303,0.026496414095163345,-1.2853045463562012
2.892422914505005,2.94954252243042,-1.3085782527923584,0.029306992888450623,-1.3671634197235107
2.960564136505127,2.94954252243042,-1.3103946447372437,0.03212762996554375,-1.3520983457565308
2.983046531677246,2.94954252243042,-1.3178588151931763,0.027004582807421684,-1.3466458320617676
3.001536130905152,2.94954252243042,-1.3169442415237427,0.02300432510674,-1.312084078788757
2.932433843612671,2.94954252243042,-1.3347785472869873,0.02426943928003311,-1.3193997144699097
2.9381070137023926,2.94954252243042,-1.3174011707305908,0.02354732900857925,-1.3187620639801023
2.97261381149292,2.94954252243042,-1.2996456623077393,0.02221836894750595,-1.2840131521224976
2.851069211959839,2.94954252243042,-1.2931344509124756,0.02224121242761612,-1.3360129594802856
2.7673439979553223,2.94954252243042,-1.2917369604110716,0.02207578159868717,-1.2377489805221555
2.750593423843384,2.94954252243042,-1.291110634803772,0.022681828588247296,-1.296555519104004
2.7493226528167725,2.94954252243042,-1.294613480567932,0.02452876791357994,-1.3266892433166504
2.6956565380096436,2.94954252243042,-1.3012665510177612,0.027233362197875977,-1.2665933370590208
2.7925195693969727,2.94954252243042,-1.2885397672653198,0.02961384318768978,-1.3300143480300903
2.8407676219940186,2.94954252243042,-1.2854838371276855,0.03225390613079071,-1.3010485172271729
2.9513001441955566,2.94954252243042,-1.3142071962356567,0.03356797248125076,-1.3097906112670898
2.9532217979431152,2.94954252243042,-1.3499339818954468,0.03553390875458717,-1.3193665742874143
2.863093614578247,2.94954252243042,-1.3089098930358887,0.0280855055898428,-1.3599168062210083
2.863267421722412,2.94954252243042,-1.2866866588592527,0.02570250257849693,-1.3160005807876587
2.7702040672302246,2.94954252243042,-1.2857903242111206,0.02439120411872864,-1.3020728826522827
2.70801043510437,2.94954252243042,-1.2840754985809326,0.023173382505774495,-1.235925555229187
2.709686040878296,2.94954252243042,-1.2832188606262207,0.02527731098234653,-1.2562860250473022
2.887751817703247,2.94954252243042,-1.2893424034118652,0.02846047654747963,-1.2758599519729614
2.9322588443756104,2.94954252243042,-1.2945762872695923,0.0293719619512558,-1.2838664054870603
2.792691946029663,2.94954252243042,-1.260605216026306,0.029508806765079495,-1.2911807298660278
2.8810245990753174,2.94954252243042,-1.3056862354278564,0.0317055769264698,-1.297152042388916
2.862806558609009,2.94954252243042,-1.2991929054260252,0.0289558544754982,-1.2781746387481687
2.974681854248047,2.94954252243042,-1.3094409704208374,0.025140738114714622,-1.3067243099212646
2.9186577796936035,2.94954252243042,-1.3046422004699707,0.02505706436932087,-1.2753026485443115
2.8780765533447266,2.94954252243042,-1.2950178384780884,0.025755526497960087,-1.305115818977356
2.8808188438415527,2.94954252243042,-1.2877908945083618,0.02412097528576851,-1.301164984703064
2.867782592773437,2.94954252243042,-1.293623447418213,0.02472837083041668,-1.2827187776565552
2.955665111541748,2.94954252243042,-1.2916918992996216,0.023651381954550743,-1.2721830606460571
2.9080448150634766,2.94954252243042,-1.292204737663269,0.024591786786913872,-1.2516324520111084
2.885882616043091,2.94954252243042,-1.2880499362945557,0.022865610197186474,-1.257575273513794
2.93994688987732,2.94954252243042,-1.2940305471420288,0.023884059861302372,-1.302564263343811
2.9522104263305664,2.94954252243042,-1.3000804185867307,0.02399704046547413,-1.3226871490478516
2.9206020832061768,2.94954252243042,-1.2957022190093994,0.021884921938180923,-1.315184473991394
2.902385234832764,2.94954252243042,-1.292824625968933,0.0221264511346817,-1.2821613550186155
2.995835065841675,2.94954252243042,-1.291955828666687,0.022447815164923668,-1.2645903825759888
2.877999782562256,2.94954252243042,-1.2936869859695435,0.021574711427092552,-1.3350028991699219
2.8671712875366206,2.94954252243042,-1.294777750968933,0.02175693027675152,-1.3408732414245603
2.990251302719116,2.94954252243042,-1.2878421545028687,0.022584071382880207,-1.3167052268981931
2.9385344982147217,2.94954252243042,-1.2948002815246582,0.02382153645157814,-1.3385865688323975
2.923544645309448,2.94954252243042,-1.2957096099853516,0.02272331714630127,-1.2984280586242676
2.767193794250488,2.94954252243042,-1.2856547832489011,0.02368658222258091,-1.2825621366500854
2.9505136013031006,2.94954252243042,-1.2920894622802734,0.024142539128661156,-1.2752672433853147
2.9973311424255367,2.94954252243042,-1.2998958826065063,0.02266377210617065,-1.2908217906951904
2.977765083312988,2.94954252243042,-1.3040621280670166,0.022219885140657425,-1.3241283893585205
3.0450239181518555,2.94954252243042,-1.3182624578475952,0.022351250052452087,-1.3465867042541504
3.077086448669433,2.94954252243042,-1.329872727394104,0.027292493730783463,-1.2872111797332764
3.0241427421569824,2.94954252243042,-1.3525861501693723,0.02534576319158077,-1.3547950983047483
3.0814239978790283,2.94954252243042,-1.3350251913070679,0.028881315141916275,-1.3416467905044556
3.067582130432129,2.94954252243042,-1.3631843328475952,0.02679074555635452,-1.3724807500839231
3.151468753814697,2.94954252243042,-1.4838721752166748,0.029410894960165024,-1.5508205890655515
3.1662819385528564,2.94954252243042,-1.4459015130996704,0.04076582938432693,-1.5038970708847044
3.154395818710327,2.94954252243042,-1.57427978515625,0.03379126265645027,-1.5952974557876587
3.1218960285186768,2.94954252243042,-1.3590755462646484,0.04590930789709091,-1.359293222427368
3.0577309131622314,2.94954252243042,-1.2990932464599607,0.03135085478425026,-1.3175171613693235
2.84000301361084,2.94954252243042,-1.3106404542922971,0.035144876688718796,-1.2462728023529053
2.8831658363342285,2.94954252243042,-1.316468834877014,0.028616003692150116,-1.2872679233551023
2.8634283542633057,2.94954252243042,-1.278037428855896,0.02782873995602131,-1.3222745656967163
3.0314106941223145,2.94954252243042,-1.2903090715408323,0.026617716997861866,-1.2919164896011353
3.152837991714477,2.94954252243042,-1.2900308370590208,0.026229392737150192,-1.293039321899414
3.1105141639709473,2.94954252243042,-1.3462167978286743,0.027279799804091454,-1.3539882898330688
3.005362272262573,2.94954252243042,-1.387873649597168,0.031564339995384216,-1.4182469844818115
3.056944131851196,2.94954252243042,-1.3000566959381104,0.02812990173697472,-1.3294516801834106
3.055652618408203,2.94954252243042,-1.357835292816162,0.026073183864355087,-1.3543721437454224
2.996962308883667,2.94954252243042,-1.4746917486190796,0.03072093427181244,-1.4265615940093994
3.103577852249145,2.94954252243042,-1.3650430440902708,0.03483377769589424,-1.3727813959121704
2.9543886184692383,2.94954252243042,-1.3032933473587036,0.02897581271827221,-1.2884966135025024
3.022022485733032,2.94954252243042,-1.2973270416259763,0.02739441953599453,-1.2509669065475464
2.835287809371948,2.94954252243042,-1.3219267129898071,0.022999614477157593,-1.3569172620773315
2.783093452453613,2.94954252243042,-1.3033273220062256,0.02337898313999176,-1.2625515460968015
2.687845468521118,2.94954252243042,-1.291028618812561,0.02478954382240772,-1.3009439706802368
2.857040882110596,2.94954252243042,-1.2810168266296387,0.02467945031821728,-1.2703610658645628
2.8958096504211426,2.94954252243042,-1.297489047050476,0.027470111846923828,-1.2810468673706055
2.8654484748840328,2.94954252243042,-1.2906935214996336,0.028450932353734967,-1.324308156967163
2.921929121017456,2.94954252243042,-1.30355966091156,0.03306736797094345,-1.3194614648818968
2.982804536819458,2.94954252243042,-1.2986271381378172,0.03082665242254734,-1.289508581161499
2.977750778198242,2.94954252243042,-1.3017579317092896,0.024757696315646168,-1.2989205121994019
2.963977098464966,2.94954252243042,-1.3038960695266724,0.023181406781077385,-1.314637541770935
2.7622182369232178,2.94954252243042,-1.3136950731277464,0.022920813411474228,-1.3086737394332884
2.750020980834961,2.94954252243042,-1.305769681930542,0.022355588153004646,-1.3002690076828003
2.77182936668396,2.94954252243042,-1.2984215021133423,0.02336488664150238,-1.2937043905258179
2.9775006771087646,2.94954252243042,-1.2971988916397095,0.025303317233920097,-1.2742974758148191
2.911472797393799,2.94954252243042,-1.3131208419799805,0.026837080717086792,-1.3210957050323486
2.780519962310791,2.94954252243042,-1.31147301197052,0.03117053583264351,-1.323509097099304
2.697227478027344,2.94954252243042,-1.2958340644836424,0.03062127716839313,-1.27254319190979
2.6939291954040527,2.94954252243042,-1.2921403646469116,0.029611462727189064,-1.2612456083297727
2.9539895057678223,2.94954252243042,-1.2929872274398804,0.026822496205568317,-1.3585642576217651
2.9533257484436035,2.94954252243042,-1.3118624687194824,0.028198951855301857,-1.3248345851898191
2.798915386199951,2.94954252243042,-1.2662826776504517,0.02855360321700573,-1.2651417255401611
2.815654754638672,2.94954252243042,-1.3139896392822263,0.031783461570739746,-1.383219838142395
2.8157787322998047,2.94954252243042,-1.2992082834243774,0.029203964397311207,-1.3115423917770384
2.7674856185913086,2.94954252243042,-1.2973021268844604,0.024385577067732808,-1.3069385290145874
2.839172840118408,2.94954252243042,-1.3030270338058472,0.02630610391497612,-1.3372163772583008
2.8149642944335938,2.94954252243042,-1.286644458770752,0.02939592115581036,-1.2996670007705688
2.800875663757324,2.94954252243042,-1.3089566230773924,0.029003880918025967,-1.2624138593673706
2.864229440689087,2.94954252243042,-1.3182923793792725,0.029196877032518383,-1.276496171951294
2.8513691425323486,2.94954252243042,-1.2868491411209106,0.02914198487997055,-1.2654851675033567
2.973972082138061,2.94954252243042,-1.3073991537094116,0.02797901257872581,-1.34380042552948
3.078305959701538,2.94954252243042,-1.3359158039093015,0.03038490191102028,-1.374901294708252
3.010441541671753,2.94954252243042,-1.3382781744003296,0.027514396235346798,-1.3183294534683228
2.948556661605835,2.94954252243042,-1.3434892892837524,0.027535242959856987,-1.3039952516555786
2.9509127140045166,2.94954252243042,-1.2968114614486694,0.024428660050034523,-1.2641586065292358
2.860345125198364,2.94954252243042,-1.2967562675476074,0.022790273651480675,-1.288039207458496
2.9742062091827393,2.94954252243042,-1.2994488477706907,0.023590536788105965,-1.291176438331604


==> data/single_task_inference_result/cheetah/cheetah_single_task_inference_trajectories/48.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.010075168684124947,3.618431806564331,-1.772883057594299,3.2790184020996094,1.753756761550903
0.13253699243068695,3.618431806564331,-2.343818426132202,0.24400657415390012,-1.0518158674240112
0.4696521461009979,3.618431806564331,-1.8459001779556277,0.1057579517364502,-1.918010234832764
1.0916414260864256,3.618431806564331,-1.8960353136062624,0.0823097378015518,-2.149554491043091
1.51858389377594,3.618431806564331,-1.874764323234558,0.05386726930737496,-1.9998459815979004
2.067727565765381,3.618431806564331,-2.0145680904388428,0.0422792099416256,-2.0042231082916255
2.658952474594116,3.618431806564331,-2.0204410552978516,0.04248819500207901,-2.04128623008728
3.179464817047119,3.618431806564331,-2.001358985900879,0.04229043424129486,-2.0217385292053223
3.3738882541656494,3.618431806564331,-1.8766404390335083,0.03877845034003258,-1.900209188461304
3.283958196640014,3.618431806564331,-1.770687222480774,0.03521042317152023,-1.7112752199172971
3.4049155712127686,3.618431806564331,-1.9896422624588008,0.04559352621436119,-1.9401884078979488
3.549995183944702,3.618431806564331,-1.9975775480270384,0.038663774728775024,-1.9516880512237549
3.64776349067688,3.618431806564331,-1.9397027492523196,0.03778204321861267,-1.9088233709335327
3.6026713848114014,3.618431806564331,-1.8969926834106443,0.03341665118932724,-1.8852494955062864
3.43910813331604,3.618431806564331,-1.9305802583694456,0.029490794986486435,-1.9315581321716309
3.50216007232666,3.618431806564331,-1.9162632226943968,0.026526354253292084,-1.9439021348953247
3.565077781677246,3.618431806564331,-1.9213095903396609,0.02456830441951752,-1.926878809928894
3.647741317749024,3.618431806564331,-1.9285137653350832,0.024203039705753326,-1.9527945518493648
3.616010189056397,3.618431806564331,-1.93487811088562,0.024891000241041183,-1.9322487115859983
3.5673336982727046,3.618431806564331,-1.935067176818848,0.025258196517825127,-1.9835962057113647
3.662930727005005,3.618431806564331,-1.9192347526550289,0.023477325215935707,-1.9202879667282104
3.5982365608215328,3.618431806564331,-1.92532479763031,0.022588476538658146,-1.913973689079285
3.5456860065460205,3.618431806564331,-1.9238681793212888,0.021229606121778488,-1.8887709379196167
3.5587730407714844,3.618431806564331,-1.9208848476409912,0.0215116273611784,-1.938476800918579
3.7128293514251705,3.618431806564331,-1.9156594276428225,0.023240497335791588,-1.929023504257202
3.681674957275391,3.618431806564331,-1.9121820926666255,0.023025572299957275,-1.9101383686065676
3.624293088912964,3.618431806564331,-1.9319454431533811,0.023625934496521946,-1.9020887613296509
3.4953055381774902,3.618431806564331,-1.9257962703704836,0.02433354966342449,-1.918336510658264
3.647108554840088,3.618431806564331,-1.9222887754440308,0.02432628720998764,-1.9151058197021484
3.746416330337525,3.618431806564331,-1.9321268796920776,0.023496583104133602,-1.9557080268859863
3.7479526996612553,3.618431806564331,-1.933310627937317,0.022759219631552696,-1.904366374015808
3.5901401042938232,3.618431806564331,-1.9565664529800413,0.02475576661527157,-1.9823551177978516
3.602524995803833,3.618431806564331,-1.8837695121765137,0.027602294459939,-1.8795015811920168
3.602355003356933,3.618431806564331,-1.8867050409317017,0.02429431676864624,-1.9025042057037356
3.572558879852295,3.618431806564331,-1.90632426738739,0.023382311686873436,-1.8695542812347408
3.552317380905152,3.618431806564331,-1.915249466896057,0.0228116437792778,-1.9019619226455688
3.5288426876068115,3.618431806564331,-1.9152700901031492,0.022457869723439217,-1.9251421689987185
3.5546703338623047,3.618431806564331,-1.91460645198822,0.02263578772544861,-1.914303541183472
3.614446401596069,3.618431806564331,-1.916803479194641,0.023582490161061287,-1.9000439643859863
3.604791641235352,3.618431806564331,-1.9199339151382449,0.025107990950345997,-1.9131674766540527
3.561927318572998,3.618431806564331,-1.9225966930389404,0.02280876599252224,-1.9418438673019407
3.6444692611694336,3.618431806564331,-1.9178168773651123,0.02314806543290615,-1.9440608024597168
3.643274068832397,3.618431806564331,-1.9241887331008911,0.022730955854058266,-1.9229394197463987
3.6016407012939453,3.618431806564331,-1.927528977394104,0.021256834268569943,-1.9806344509124756
3.5126640796661377,3.618431806564331,-1.9312690496444704,0.021425647661089897,-1.927740454673767
3.623390436172485,3.618431806564331,-1.9269459247589111,0.02262576855719089,-1.9443554878234863
3.646740436553955,3.618431806564331,-1.9288969039916992,0.021754367277026176,-1.9685945510864256
3.683034420013428,3.618431806564331,-1.9268701076507568,0.02135942503809929,-1.9381386041641235
3.6790001392364498,3.618431806564331,-1.9422307014465328,0.022150592878460884,-1.9543362855911253
3.676149845123291,3.618431806564331,-1.9599212408065796,0.026085060089826584,-1.9759745597839355
3.6851494312286377,3.618431806564331,-1.9584313631057737,0.024031421169638637,-1.9758585691452024
3.711830139160156,3.618431806564331,-1.9680347442626955,0.025878645479679108,-1.9847728013992307
3.51069450378418,3.618431806564331,-1.995733380317688,0.0279067475348711,-2.018673896789551
3.6622567176818848,3.618431806564331,-1.94717276096344,0.02492086216807365,-1.951693058013916
3.7113995552062984,3.618431806564331,-1.9283021688461304,0.02390113100409508,-1.9365924596786497
3.6568081378936768,3.618431806564331,-1.943921446800232,0.023676577955484394,-1.9773848056793208
3.6502127647399902,3.618431806564331,-1.9489214420318604,0.023560374975204468,-1.9697662591934204
3.619094133377075,3.618431806564331,-1.9426056146621704,0.025787115097045895,-1.9169064760208128
3.5919575691223145,3.618431806564331,-1.9446095228195193,0.02325632236897945,-1.9760721921920776
3.59731388092041,3.618431806564331,-1.9412661790847776,0.022957649081945416,-1.9431772232055664
3.613647222518921,3.618431806564331,-1.930240988731384,0.021705605089664456,-1.9392054080963133
3.557044506072998,3.618431806564331,-1.9242360591888428,0.021130267530679703,-1.917283654212952
3.6010017395019527,3.618431806564331,-1.9200952053070068,0.021106371656060215,-1.894648194313049
3.5700643062591553,3.618431806564331,-1.9159259796142576,0.021793168038129807,-1.8745189905166624
3.619497537612915,3.618431806564331,-1.9177558422088623,0.021516388282179832,-1.9052720069885252
3.687231063842773,3.618431806564331,-1.916672110557556,0.021439597010612488,-1.9283031225204468
3.648712635040283,3.618431806564331,-1.929331421852112,0.022927597165107727,-1.8839614391326904
3.666146516799927,3.618431806564331,-1.9427117109298704,0.02229274995625019,-1.8507825136184688
3.854893684387207,3.618431806564331,-1.9567433595657349,0.02408910170197487,-1.953169345855713
3.8102960586547847,3.618431806564331,-1.8947470188140867,0.025079896673560143,-1.8621331453323364
3.7034547328948975,3.618431806564331,-1.8883376121521,0.02752270177006721,-1.8858014345169067
3.7330720424652095,3.618431806564331,-1.9129158258438113,0.02477561682462692,-1.894192457199097
3.84142017364502,3.618431806564331,-1.9475078582763672,0.02650231495499611,-1.9499583244323728
3.839144229888916,3.618431806564331,-1.9376386404037476,0.03684767708182335,-1.9366676807403564
3.801103353500366,3.618431806564331,-2.080646753311157,0.03630385175347328,-2.06441593170166
3.660857915878296,3.618431806564331,-1.9388631582260127,0.03133576735854149,-1.8786348104476929
3.441486358642578,3.618431806564331,-1.9299745559692385,0.026612924411892887,-1.9413938522338867
3.2955689430236816,3.618431806564331,-1.916451334953308,0.027705708518624306,-1.9524794816970823
3.492857217788696,3.618431806564331,-1.8892515897750852,0.027657959610223767,-1.91397488117218
3.7254323959350586,3.618431806564331,-1.9217017889022827,0.02695820853114128,-1.8794605731964111
3.7114994525909424,3.618431806564331,-1.9205750226974487,0.026179088279604912,-1.9557377099990845
3.6742467880249023,3.618431806564331,-1.9578510522842407,0.02905655093491077,-1.9821583032608032
3.5985145568847656,3.618431806564331,-1.9605816602706907,0.037234093993902206,-2.022634029388428
3.477584362030029,3.618431806564331,-1.9469865560531616,0.02572587318718433,-1.9334943294525144
3.31887435913086,3.618431806564331,-1.9229246377944944,0.024656789377331734,-1.8968544006347656
3.3424489498138428,3.618431806564331,-1.921138882637024,0.02449300326406956,-1.913163661956787
3.308469295501709,3.618431806564331,-1.9224652051925657,0.025887172669172287,-1.910722255706787
3.573368787765503,3.618431806564331,-1.931958556175232,0.028235549107193943,-1.9398827552795408
3.743352890014648,3.618431806564331,-1.94331157207489,0.030024249106645584,-2.004528999328613
3.6794385910034175,3.618431806564331,-1.9459747076034544,0.03798665106296539,-1.8773407936096191
3.520134210586548,3.618431806564331,-1.9703351259231567,0.03380696848034859,-2.050364017486572
3.453895568847656,3.618431806564331,-1.9060927629470823,0.028391126543283463,-1.875539183616638
3.4171009063720703,3.618431806564331,-1.9006466865539553,0.024863580241799355,-1.910189509391785
3.267990827560425,3.618431806564331,-1.91849148273468,0.02605408057570457,-1.9236212968826292
3.326263427734375,3.618431806564331,-1.9138261079788208,0.026517590507864952,-1.9090918302536009
3.3362674713134766,3.618431806564331,-1.9192452430725095,0.02956654690206051,-1.9066892862319944
3.36628532409668,3.618431806564331,-1.9492939710617063,0.031134029850363728,-1.914803504943848
3.4563949108123775,3.618431806564331,-1.9333900213241575,0.030711419880390167,-1.9351338148117063
3.331120491027832,3.618431806564331,-1.8418349027633665,0.0403389111161232,-1.841346740722656
3.30246901512146,3.618431806564331,-1.9876941442489624,0.039385396987199776,-1.9841263294219968
3.4458796977996826,3.618431806564331,-1.9642692804336548,0.03712429106235504,-1.9587796926498413
3.6894028186798096,3.618431806564331,-1.9653667211532593,0.03242853283882141,-1.973512887954712
3.7487096786499023,3.618431806564331,-1.945826888084412,0.029869927093386647,-1.876019597053528
3.71998143196106,3.618431806564331,-1.9976454973220823,0.03561696037650108,-1.961339354515076
3.8293387889862065,3.618431806564331,-1.983032464981079,0.050405189394950874,-2.079061269760132
3.8527550697326656,3.618431806564331,-1.9205274581909175,0.0384913831949234,-1.9147379398345947
3.6836211681365967,3.618431806564331,-1.8749030828475952,0.03272091969847679,-1.8666344881057737
3.464362144470215,3.618431806564331,-1.9560015201568604,0.026856623589992523,-1.9088058471679688
3.4070985317230225,3.618431806564331,-1.9149285554885864,0.02602409571409225,-1.9122112989425657
3.287794351577759,3.618431806564331,-1.8949674367904663,0.02825881168246269,-1.8981235027313232
3.232393503189087,3.618431806564331,-1.90882670879364,0.02743005193769932,-1.8543713092803955
3.175091505050659,3.618431806564331,-1.9196308851242063,0.027930410578846928,-1.8925702571868896
3.547715425491333,3.618431806564331,-1.9157679080963133,0.03185180574655533,-1.9026286602020264
3.585341453552246,3.618431806564331,-1.9374141693115237,0.03248218819499016,-1.855568051338196
3.6065161228179927,3.618431806564331,-1.7633572816848755,0.03236659988760948,-1.7881165742874143
3.6692039966583248,3.618431806564331,-1.9548655748367307,0.034923531115055084,-1.982344150543213
3.7339541912078857,3.618431806564331,-1.953169703483581,0.02903842739760876,-1.905758619308472
3.629939794540405,3.618431806564331,-1.9444751739501955,0.024748606607317924,-1.9350581169128416
3.499955177307129,3.618431806564331,-1.911755442619324,0.023274766281247136,-1.9153116941452024
3.5513694286346436,3.618431806564331,-1.9087055921554563,0.02279719710350037,-1.8917865753173828
3.5464565753936768,3.618431806564331,-1.9051551818847656,0.02378004416823387,-1.8846343755722044
3.4586141109466553,3.618431806564331,-1.9222260713577273,0.02380739338696003,-1.9371187686920168
3.4243156909942623,3.618431806564331,-1.9195963144302368,0.023749928921461105,-1.8947912454605105
3.6141185760498047,3.618431806564331,-1.916274547576904,0.02774240635335445,-1.9466015100479124
3.543698787689209,3.618431806564331,-1.9249823093414304,0.026481686159968376,-1.9172435998916624
3.6019175052642822,3.618431806564331,-1.9220160245895384,0.02441689185798168,-1.9045724868774412
3.4701430797576904,3.618431806564331,-1.91946280002594,0.02832396887242794,-1.9192458391189573
3.524110555648804,3.618431806564331,-1.931555151939392,0.02633128687739372,-1.8941127061843872
3.5995469093322754,3.618431806564331,-1.9171639680862425,0.02268514782190323,-1.980715036392212
3.6244242191314697,3.618431806564331,-1.9312599897384644,0.024804601445794106,-1.936684250831604
3.5969192981719966,3.618431806564331,-1.9208972454071045,0.02253926359117031,-1.939946413040161
3.4729177951812744,3.618431806564331,-1.9206070899963377,0.024571022018790245,-1.8890846967697144
3.5204739570617676,3.618431806564331,-1.921652674674988,0.023069383576512337,-1.940277457237244
3.4877398014068604,3.618431806564331,-1.9223473072052,0.02268894575536251,-1.9390729665756223
3.4930784702301025,3.618431806564331,-1.9205200672149656,0.023786282166838642,-1.9605015516281128
3.41951060295105,3.618431806564331,-1.9254902601242063,0.025659581646323204,-1.918476700782776
3.3729023933410645,3.618431806564331,-1.9206780195236208,0.02866607718169689,-1.9053633213043208
3.389617681503296,3.618431806564331,-1.9127827882766724,0.027850177139043808,-1.911007523536682
3.586185932159424,3.618431806564331,-1.9254318475723264,0.029600000008940697,-1.9773863554000852
3.5992610454559326,3.618431806564331,-1.9310699701309204,0.02926108613610268,-1.924427509307861
3.6440582275390634,3.618431806564331,-1.8623188734054563,0.030672673135995865,-1.8678979873657224
3.55885910987854,3.618431806564331,-1.9477007389068604,0.03061027079820633,-1.9764609336853027
3.642401218414306,3.618431806564331,-1.9331682920455928,0.025906678289175037,-1.9230720996856687
3.48264479637146,3.618431806564331,-1.9277800321578975,0.022347679361701008,-1.9356205463409424
3.460887670516968,3.618431806564331,-1.9277541637420652,0.021898774430155758,-1.9358083009719849
3.5637915134429927,3.618431806564331,-1.9181042909622192,0.022721376270055767,-1.897717237472534
3.646984338760376,3.618431806564331,-1.9253123998641968,0.024999177083373066,-1.8951971530914304
3.56484603881836,3.618431806564331,-1.9247574806213377,0.024048689752817157,-1.9171565771102903
3.596390962600708,3.618431806564331,-1.9202501773834229,0.02572149410843849,-1.9195698499679563
3.5908472537994385,3.618431806564331,-1.9118179082870483,0.02464499324560165,-1.904547095298767
3.5326654911041255,3.618431806564331,-1.9212974309921265,0.022549744695425037,-1.8902902603149412
3.605793714523315,3.618431806564331,-1.919934034347534,0.02204220555722713,-1.9272208213806152
3.588456153869629,3.618431806564331,-1.917813181877136,0.023279478773474693,-1.937362551689148
3.596399068832397,3.618431806564331,-1.9122463464736936,0.021924884989857677,-1.9174770116806032
3.5510895252227783,3.618431806564331,-1.9134619235992432,0.021954104304313656,-1.9345335960388184
3.53962516784668,3.618431806564331,-1.917312264442444,0.02334889210760593,-1.9143027067184448
3.5632598400115967,3.618431806564331,-1.911733031272888,0.022276578471064568,-1.913007855415344
3.55485200881958,3.618431806564331,-1.9150589704513548,0.0232730396091938,-1.904711961746216
3.6165924072265625,3.618431806564331,-1.9170190095901487,0.02370099909603596,-1.914284825325012
3.605045080184937,3.618431806564331,-1.9255124330520628,0.02561727538704872,-1.9215883016586304
3.5416214466094966,3.618431806564331,-1.9184874296188357,0.02281389944255352,-1.9454282522201536
3.453012466430664,3.618431806564331,-1.9162397384643557,0.022519927471876144,-1.9317814111709597
3.565185070037842,3.618431806564331,-1.9135020971298216,0.023151695728302,-1.9430018663406368
3.560826063156128,3.618431806564331,-1.9122447967529297,0.022934677079319957,-1.9364860057830808
3.487935304641724,3.618431806564331,-1.9135016202926636,0.023753751069307327,-1.9296177625656128
3.5107343196868896,3.618431806564331,-1.9134422540664673,0.025429038330912593,-1.9019565582275393
3.6231417655944815,3.618431806564331,-1.913693189620972,0.02804106473922729,-1.9178862571716309
3.6930999755859375,3.618431806564331,-1.924676775932312,0.025502363219857212,-1.9442899227142332
3.7281138896942134,3.618431806564331,-1.9430830478668208,0.02429579384624958,-1.9520006179809568
3.7210659980773926,3.618431806564331,-2.0029132366180415,0.029485275968909264,-2.00881576538086
3.661828756332397,3.618431806564331,-1.956693649291992,0.03348945453763008,-1.8900505304336548
3.660469770431519,3.618431806564331,-1.9264072179794312,0.026822151616215702,-1.9225419759750368
3.611602067947388,3.618431806564331,-1.9595595598220823,0.02506804652512073,-1.9426405429840088
3.589064836502075,3.618431806564331,-1.9598519802093504,0.024702284485101696,-1.938499331474304
3.551040172576904,3.618431806564331,-1.939292788505554,0.023479877039790157,-1.9649071693420408
3.5259008407592773,3.618431806564331,-1.9279381036758425,0.022429198026657104,-1.946186661720276
3.7793688774108887,3.618431806564331,-1.9216341972351076,0.02260059304535389,-1.9602673053741453
3.7439470291137695,3.618431806564331,-1.9004964828491209,0.0235300175845623,-1.9176977872848513
3.6794593334198,3.618431806564331,-1.9380210638046265,0.024900300428271294,-1.9515485763549805
3.6221215724945064,3.618431806564331,-1.9247790575027464,0.028764389455318447,-1.9670794010162356
3.5284640789031982,3.618431806564331,-1.933881878852844,0.0255593191832304,-1.9848840236663816
3.446523904800415,3.618431806564331,-1.9268041849136353,0.025333963334560394,-1.9362593889236448
3.5273854732513428,3.618431806564331,-1.9135807752609248,0.024168401956558228,-1.9025615453720088
3.418337106704712,3.618431806564331,-1.92012357711792,0.02387256361544132,-1.9590690135955808
3.2873351573944087,3.618431806564331,-1.9181144237518313,0.02474278956651688,-1.9041690826416011
3.3051149845123287,3.618431806564331,-1.9029916524887085,0.02674098312854767,-1.9087935686111448
3.4036045074462886,3.618431806564331,-1.9352127313613887,0.031068652868270877,-1.9116501808166504
3.426658391952514,3.618431806564331,-1.9513468742370603,0.03028148412704468,-1.9410599470138548
3.4482996463775635,3.618431806564331,-1.922671675682068,0.030943240970373157,-1.8868404626846316
3.4441084861755367,3.618431806564331,-1.7372645139694212,0.09669893980026244,-1.727895975112915
3.503284454345703,3.618431806564331,-1.9208093881607051,0.04013713076710701,-1.916253328323364
3.5583198070526123,3.618431806564331,-1.9432955980300903,0.03721108287572861,-1.9180055856704712
3.490143299102783,3.618431806564331,-1.9464932680130005,0.03309019282460213,-1.9793375730514529
3.5899186134338374,3.618431806564331,-1.9412699937820437,0.029689613729715347,-1.961148738861084
3.7048494815826416,3.618431806564331,-1.9261499643325803,0.02871832624077797,-1.9112135171890257
3.6613552570343018,3.618431806564331,-1.933350205421448,0.026233483105897903,-1.929835557937622
3.6205210685729985,3.618431806564331,-1.926380515098572,0.02468854933977127,-1.9361298084259035
3.6593477725982666,3.618431806564331,-1.9241342544555664,0.02504449151456356,-1.9392056465148924
3.5307049751281734,3.618431806564331,-1.9253658056259155,0.022946752607822415,-1.9158890247344968
3.6106324195861816,3.618431806564331,-1.9400665760040283,0.023235460743308067,-1.9332176446914673


==> data/single_task_inference_result/cheetah/cheetah_single_task_inference_trajectories/49.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.3598587214946747,4.910532474517822,-1.772883057594299,3.2790184020996094,-0.6454237699508666
1.0324327945709229,4.910532474517822,-3.395282030105591,0.2821020483970642,-1.4028756618499756
1.5686947107315063,4.910532474517822,-3.1304426193237305,0.09735401719808577,-2.81516695022583
2.059335947036743,4.910532474517822,-3.1357343196868896,0.07378220558166504,-3.218564510345459
2.5728867053985596,4.910532474517822,-3.1488475799560542,0.050972219556570046,-3.2422425746917725
3.1391692161560054,4.910532474517822,-3.229808092117309,0.03896528109908104,-3.2280564308166504
3.7153465747833248,4.910532474517822,-3.2494294643402095,0.03953925147652625,-3.2358331680297847
4.024398326873779,4.910532474517822,-3.224652051925659,0.04256517067551613,-3.184400796890259
4.586002826690674,4.910532474517822,-2.963763475418091,0.0427209660410881,-3.0499825477600098
4.802289962768555,4.910532474517822,-3.132742404937744,0.04528210312128067,-3.1476776599884038
4.794465065002441,4.910532474517822,-3.0469539165496826,0.03567793592810631,-3.023339033126831
4.7745347023010245,4.910532474517822,-3.122238874435425,0.03579077869653702,-3.115525722503662
4.797426700592041,4.910532474517822,-3.1651902198791504,0.050987936556339264,-3.174399137496948
4.825334548950195,4.910532474517822,-3.140622854232788,0.032881222665309906,-3.162577152252197
4.784973621368408,4.910532474517822,-3.1448333263397217,0.03366798162460327,-3.1468701362609863
4.724889278411865,4.910532474517822,-3.157184839248657,0.031124472618103027,-3.1591391563415527
4.752959251403809,4.910532474517822,-3.134855031967163,0.030077001079916958,-3.140160083770752
4.947662830352783,4.910532474517822,-3.1334338188171382,0.027806786820292473,-3.18219256401062
4.785805702209473,4.910532474517822,-3.1449148654937744,0.02847652323544025,-3.085420608520508
4.686050415039063,4.910532474517822,-3.1194303035736084,0.026272220537066456,-3.138451337814331
4.76474142074585,4.910532474517822,-3.1236979961395264,0.028746200725436207,-3.1280057430267334
4.821396350860596,4.910532474517822,-3.132317781448364,0.028449710458517075,-3.1754996776580806
4.6984920501708975,4.910532474517822,-3.13860297203064,0.026017667725682255,-3.122128963470459
4.699160099029541,4.910532474517822,-3.1370809078216553,0.029305832460522648,-3.13692569732666
4.737450122833252,4.910532474517822,-3.1428091526031494,0.030579058453440663,-3.156929016113281
4.824454784393311,4.910532474517822,-3.152569055557251,0.028169061988592148,-3.1449944972991943
4.84354829788208,4.910532474517822,-3.1508734226226807,0.027814868837594982,-3.1964001655578613
5.050765037536621,4.910532474517822,-3.1506938934326167,0.03351858630776405,-3.1321022510528564
4.906644344329834,4.910532474517822,-3.1307685375213623,0.03300893306732178,-3.0992228984832764
5.160099506378174,4.910532474517822,-3.104205846786499,0.027100963518023487,-3.1083242893218994
4.870087623596192,4.910532474517822,-3.039672374725342,0.026462612673640248,-3.0383543968200684
4.833459854125977,4.910532474517822,-3.048950433731079,0.024098923429846764,-3.074403762817383
4.74562406539917,4.910532474517822,-3.046548128128052,0.022317979484796524,-3.018021583557129
4.6776299476623535,4.910532474517822,-3.064372539520264,0.026728764176368717,-3.0587167739868164
4.683612823486328,4.910532474517822,-3.117053508758545,0.0270993672311306,-3.1383938789367676
4.807546138763428,4.910532474517822,-3.139113187789917,0.026400979608297348,-3.2195606231689453
4.866018772125244,4.910532474517822,-3.1435317993164062,0.027648452669382092,-3.14363956451416
4.7572875022888175,4.910532474517822,-3.0804631710052486,0.02947956696152687,-3.1347053050994877
4.714548110961913,4.910532474517822,-3.1518068313598633,0.030909875407814976,-3.1180453300476074
4.6111321449279785,4.910532474517822,-3.1356236934661865,0.028799880295991898,-3.1409962177276607
4.896821975708008,4.910532474517822,-3.1384036540985107,0.026730280369520187,-3.183335542678833
5.031426429748535,4.910532474517822,-3.1374380588531494,0.02564244531095028,-3.1460676193237305
4.960548877716064,4.910532474517822,-3.132062673568725,0.02799670770764351,-3.0850336551666255
4.938688278198241,4.910532474517822,-3.166604518890381,0.028730064630508423,-3.162576198577881
4.896854400634766,4.910532474517822,-3.16884708404541,0.030274128541350365,-3.1760332584381104
4.745139598846436,4.910532474517822,-3.1383631229400635,0.0240569431334734,-3.135767936706543
4.750383377075195,4.910532474517822,-3.1375181674957275,0.024422265589237213,-3.1748478412628174
4.657562255859375,4.910532474517822,-3.1461334228515625,0.023979555815458298,-3.1204862594604488
4.814341068267822,4.910532474517822,-3.1399600505828857,0.024696342647075653,-3.1087327003479004
4.8504815101623535,4.910532474517822,-3.138554096221924,0.026373935863375664,-3.1440892219543457
4.960142135620117,4.910532474517822,-3.1213469505310054,0.029449185356497765,-3.1824724674224854
4.887209892272949,4.910532474517822,-3.152560949325561,0.0333096981048584,-3.109464406967163
4.944515705108643,4.910532474517822,-3.129082441329956,0.027053462341427803,-3.093635320663452
4.8879971504211435,4.910532474517822,-3.1328318119049072,0.024507701396942135,-3.152448892593384
4.92821741104126,4.910532474517822,-3.1345722675323486,0.023839741945266724,-3.1266872882843018
4.945136070251465,4.910532474517822,-3.141805410385132,0.02275681123137474,-3.1289103031158447
4.769724369049072,4.910532474517822,-3.1482787132263184,0.02304485999047756,-3.1219282150268555
4.797210693359375,4.910532474517822,-3.138943910598755,0.02278017066419125,-3.1821277141571045
4.805624008178711,4.910532474517822,-3.133669137954712,0.023427784442901608,-3.132871866226196
4.7326879501342765,4.910532474517822,-3.1355912685394287,0.023903928697109222,-3.143263578414917
4.748215198516846,4.910532474517822,-3.136823892593384,0.02514145895838737,-3.1271660327911377
4.81696891784668,4.910532474517822,-3.127217054367065,0.02955811843276024,-3.085724353790283
4.854730129241943,4.910532474517822,-3.134453535079956,0.02744342945516109,-3.1189441680908203
4.842173099517822,4.910532474517822,-3.109290361404419,0.02775213122367859,-3.124037742614746
4.889119625091553,4.910532474517822,-3.143093585968017,0.030299184843897816,-3.1803133487701416
4.917781352996825,4.910532474517822,-3.125871419906616,0.028103819116950035,-3.1775527000427246
4.90509033203125,4.910532474517822,-3.1328682899475098,0.025308208540081974,-3.1378190517425537
4.961442947387695,4.910532474517822,-3.1306183338165283,0.023037493228912357,-3.114314556121826
4.930336475372314,4.910532474517822,-3.1435539722442623,0.02314927242696285,-3.103820562362671
4.947033405303955,4.910532474517822,-3.1485490798950195,0.022479426115751263,-3.169096708297729
4.953127861022949,4.910532474517822,-3.148075819015503,0.022575458511710167,-3.1587705612182617
4.953062057495117,4.910532474517822,-3.166354179382324,0.023883866146206852,-3.1627180576324463
4.797394752502441,4.910532474517822,-3.178062677383423,0.023944854736328125,-3.1976613998413086
4.850264072418213,4.910532474517822,-3.1488940715789795,0.02363605424761772,-3.1321561336517334
4.889584064483643,4.910532474517822,-3.133755922317505,0.02338210493326187,-3.10445499420166
4.875030040740967,4.910532474517822,-3.130555391311645,0.022707642987370488,-3.1308538913726807
4.820374011993408,4.910532474517822,-3.124485492706299,0.022758640348911285,-3.107264757156372
4.766723155975342,4.910532474517822,-3.1263070106506348,0.02498824894428253,-3.135634422302246
4.73171329498291,4.910532474517822,-3.129278898239136,0.024358922615647316,-3.1025545597076416
4.807764530181885,4.910532474517822,-3.1343736648559566,0.024727923795580864,-3.107743740081787
4.8543171882629395,4.910532474517822,-3.135066747665405,0.025980260223150253,-3.1115655899047847
4.879240036010742,4.910532474517822,-3.112217664718628,0.026661114767193798,-3.120687246322632
4.807983875274657,4.910532474517822,-3.1320340633392334,0.029356559738516808,-3.186761379241944
4.873376369476318,4.910532474517822,-3.125321388244629,0.02752045728266239,-3.085439443588257
4.821836948394775,4.910532474517822,-3.1199865341186523,0.02518623322248459,-3.08370304107666
4.983503341674805,4.910532474517822,-3.125490427017212,0.02363250963389873,-3.155186176300049
5.035539627075195,4.910532474517822,-3.1295626163482666,0.02468075603246689,-3.128509521484375
4.833124160766602,4.910532474517822,-3.176029920578003,0.027572026476264,-3.1536107063293457
4.815255165100098,4.910532474517822,-3.1250281333923335,0.024026464670896527,-3.0743513107299805
4.846124649047852,4.910532474517822,-3.101661443710327,0.02617949247360229,-3.104841709136963
4.811035633087158,4.910532474517822,-3.111694097518921,0.0252010989934206,-3.164988756179809
4.76263427734375,4.910532474517822,-3.12821888923645,0.024764910340309143,-3.150552034378052
4.812885284423828,4.910532474517822,-3.124874353408813,0.02712158299982548,-3.133136510848999
4.77031707763672,4.910532474517822,-3.1308662891387935,0.026844894513487812,-3.09622573852539
4.946448802947998,4.910532474517822,-3.1311569213867188,0.02560668811202049,-3.150522470474243
4.9588584899902335,4.910532474517822,-3.147888660430908,0.02952131815254688,-3.1679968833923335
5.0093607902526855,4.910532474517822,-3.1483359336853027,0.02888639084994793,-3.1374404430389404
4.985710144042969,4.910532474517822,-3.1945011615753174,0.028427233919501305,-3.2144205570220947
4.938520908355713,4.910532474517822,-3.2324349880218506,0.030918911099433895,-3.253321886062622
4.797395706176758,4.910532474517822,-3.154517412185669,0.026763230562210083,-3.138913869857788
4.834867477416992,4.910532474517822,-3.143531084060669,0.026217401027679443,-3.141216516494751
4.871573925018311,4.910532474517822,-3.13409161567688,0.024908892810344696,-3.117307424545288
4.856719493865967,4.910532474517822,-3.13811469078064,0.0234565194696188,-3.14813494682312
4.926429271697998,4.910532474517822,-3.1300747394561768,0.02335822395980358,-3.1396944522857666
5.049603462219238,4.910532474517822,-3.1323673725128174,0.02634461782872677,-3.137744188308716
4.963229179382324,4.910532474517822,-3.1478779315948486,0.02521706745028496,-3.1256957054138184
5.029083728790283,4.910532474517822,-3.148157358169556,0.02438865788280964,-3.1650166511535645
4.9397406578063965,4.910532474517822,-3.130921602249145,0.02710365131497383,-3.1268503665924072
5.039502620697021,4.910532474517822,-3.1355974674224854,0.02666447684168816,-3.1067113876342773
4.990501880645752,4.910532474517822,-3.1565210819244385,0.0282443892210722,-3.130852460861206
4.933512210845947,4.910532474517822,-3.140003204345703,0.027782466262578964,-3.1015248298645015
4.911807060241699,4.910532474517822,-3.1348979473114014,0.02693287655711174,-3.1111509799957275
4.84804105758667,4.910532474517822,-3.1354362964630127,0.024571578949689865,-3.118092536926269
4.922515392303467,4.910532474517822,-3.140251874923706,0.02475234307348728,-3.1613032817840576
4.935144424438477,4.910532474517822,-3.1391980648040767,0.022617818787693977,-3.1479663848876958
4.860302925109863,4.910532474517822,-3.1392629146575928,0.02157747931778431,-3.1431808471679688
4.894832611083984,4.910532474517822,-3.140183687210083,0.021815739572048187,-3.1433737277984615
4.933511257171631,4.910532474517822,-3.134490489959717,0.022770630195736885,-3.147701501846313
4.780594348907472,4.910532474517822,-3.1389756202697754,0.021821482107043263,-3.1279313564300537
4.857510566711426,4.910532474517822,-3.137194395065308,0.02223967388272285,-3.151254892349243
4.909475326538086,4.910532474517822,-3.1299965381622314,0.02318948693573475,-3.1087818145751958
4.988403797149657,4.910532474517822,-3.133405447006225,0.022415952757000923,-3.0991032123565674
4.897456645965576,4.910532474517822,-3.1399362087249756,0.02242057956755161,-3.141714811325073
4.995637893676758,4.910532474517822,-3.134223222732544,0.024639565497636795,-3.171913385391236
5.013193607330321,4.910532474517822,-3.1378359794616695,0.024076171219348907,-3.138753652572632
5.007503509521484,4.910532474517822,-3.127906084060669,0.024651281535625454,-3.169851064682007
5.019203662872314,4.910532474517822,-3.124051094055176,0.025614734739065167,-3.099950075149536
5.013210296630859,4.910532474517822,-3.115940570831299,0.029070001095533368,-3.1054019927978516
5.140349864959717,4.910532474517822,-3.1378202438354488,0.029847266152501103,-3.153735399246216
5.002286434173584,4.910532474517822,-3.1203293800354004,0.029403386637568477,-3.111233711242676
5.0099968910217285,4.910532474517822,-3.1418313980102535,0.02894880622625351,-3.150867462158203
4.9806227684021,4.910532474517822,-3.172542333602905,0.027913948521018028,-3.1261603832244877
5.0708699226379395,4.910532474517822,-3.158872365951538,0.02984267845749855,-3.217704057693481
4.984275817871094,4.910532474517822,-3.136348962783813,0.033628016710281365,-3.1812632083892822
4.860640525817871,4.910532474517822,-3.134197950363159,0.02703290805220604,-3.119259119033813
4.797349452972412,4.910532474517822,-3.143449544906616,0.02596655488014221,-3.161416292190552
4.756392955780028,4.910532474517822,-3.1108031272888184,0.026281768456101418,-3.118117570877075
4.775316715240479,4.910532474517822,-3.1243584156036377,0.025232067331671715,-3.107645034790039
4.81862211227417,4.910532474517822,-3.1330635547637935,0.025104423984885212,-3.130950450897217
4.92456579208374,4.910532474517822,-3.129968881607056,0.026086607947945595,-3.0996382236480713
4.859071254730225,4.910532474517822,-3.1496901512146,0.029962813481688496,-3.137840986251831
4.8906331062316895,4.910532474517822,-3.1355555057525635,0.026420867070555687,-3.127427816390991
4.940085887908936,4.910532474517822,-3.124901533126831,0.02473153732717037,-3.129257917404175
4.923987865447998,4.910532474517822,-3.1357128620147705,0.02337241731584072,-3.156562805175781
4.829758167266846,4.910532474517822,-3.1386556625366206,0.02187422849237919,-3.1506900787353516
4.894838333129883,4.910532474517822,-3.1364853382110596,0.02284380793571472,-3.12703800201416
4.895003318786621,4.910532474517822,-3.1328201293945312,0.02223542146384716,-3.1499557495117188
5.023727893829346,4.910532474517822,-3.1320528984069824,0.021521558985114098,-3.107246398925781
4.958611965179443,4.910532474517822,-3.122999906539917,0.02248402498662472,-3.1042819023132324
4.943366050720215,4.910532474517822,-3.1113102436065674,0.0258359219878912,-3.1096932888031006
5.094281196594238,4.910532474517822,-3.122419595718384,0.023029375821352005,-3.1573846340179443
4.923683643341064,4.910532474517822,-3.10744571685791,0.025634877383708957,-3.106882572174072
4.6624412536621085,4.910532474517822,-3.1201627254486084,0.02509775198996067,-3.0526163578033447
4.612919807434082,4.910532474517822,-3.1077716350555415,0.024283869192004204,-3.1109695434570312
4.6564927101135245,4.910532474517822,-3.1034746170043945,0.026077235117554665,-3.078005075454712
4.743051528930664,4.910532474517822,-3.1460559368133545,0.026784479618072506,-3.133638858795166
4.85990571975708,4.910532474517822,-3.156678438186645,0.027866503223776817,-3.1813957691192623
4.836533069610596,4.910532474517822,-3.14457631111145,0.037688836455345154,-3.171333074569702
4.859770774841309,4.910532474517822,-3.137821912765503,0.0323268286883831,-3.09540057182312
4.838361263275146,4.910532474517822,-3.1194069385528564,0.029780136421322823,-3.113971948623657
4.828300952911377,4.910532474517822,-3.1245963573455806,0.02849397622048855,-3.1019599437713623
4.866753578186035,4.910532474517822,-3.119621992111206,0.02560082077980041,-3.109517335891724
4.9088239669799805,4.910532474517822,-3.122331380844116,0.025393577292561528,-3.142855405807495
4.942882537841797,4.910532474517822,-3.1239414215087886,0.02476262487471104,-3.111389636993408
4.96295690536499,4.910532474517822,-3.1412308216094966,0.024091599509119987,-3.1007273197174072
4.9883904457092285,4.910532474517822,-3.1610376834869385,0.0243172999471426,-3.131959915161133
4.97589874267578,4.910532474517822,-3.1797006130218506,0.025035113096237183,-3.214755058288574
4.837171077728272,4.910532474517822,-3.1767115592956543,0.025866862386465073,-3.211158514022827
4.772687435150146,4.910532474517822,-3.1618568897247314,0.02582115493714809,-3.152608156204224
4.775327682495117,4.910532474517822,-3.130665779113769,0.0251318383961916,-3.1603620052337646
4.672083377838135,4.910532474517822,-3.137204885482788,0.02482249215245247,-3.1180944442749023
4.712652683258057,4.910532474517822,-3.1380321979522705,0.025308383628726006,-3.109038591384888
4.8679633140563965,4.910532474517822,-3.134000539779663,0.027051482349634167,-3.127583265304565
4.873417854309082,4.910532474517822,-3.1566948890686035,0.02908557280898094,-3.104581356048584
4.832217216491699,4.910532474517822,-3.097287893295288,0.027251275256276127,-3.0989675521850586
4.88451051712036,4.910532474517822,-3.1438095569610596,0.03147031366825104,-3.1820268630981445
5.061323165893555,4.910532474517822,-3.121604681015014,0.02755637839436531,-3.1743593215942383
5.016201496124268,4.910532474517822,-3.115463256835937,0.026319211348891255,-3.101592540740967
4.954519271850586,4.910532474517822,-3.11325478553772,0.025105919688940048,-3.0820815563201904
4.795156002044678,4.910532474517822,-3.121140241622925,0.025535618886351585,-3.118770837783813
4.71761417388916,4.910532474517822,-3.139348268508911,0.026513254269957542,-3.133246898651123
4.728284358978272,4.910532474517822,-3.1150419712066646,0.026089947670698162,-3.1075565814971924
4.70918607711792,4.910532474517822,-3.1355631351470947,0.025369249284267426,-3.1392338275909424
4.749151229858398,4.910532474517822,-3.139415979385376,0.026388276368379593,-3.124337673187256
4.872570514678955,4.910532474517822,-3.136033296585083,0.027825726196169853,-3.170910358428955
4.929244041442871,4.910532474517822,-3.1799736022949214,0.0326809398829937,-3.18713927268982
4.753196716308594,4.910532474517822,-3.1469948291778564,0.030397798866033558,-3.1466195583343506
4.677892684936523,4.910532474517822,-3.132669925689697,0.026767192408442497,-3.1491360664367676
4.615619659423828,4.910532474517822,-3.1371886730194087,0.025827676057815552,-3.1369349956512447
4.830873489379883,4.910532474517822,-3.1419570446014404,0.025381585583090786,-3.1566128730773926
4.804390907287598,4.910532474517822,-3.139519929885864,0.02615705132484436,-3.1318962574005127
4.481685161590576,4.910532474517822,-3.1280877590179443,0.02770255133509636,-3.120837926864624
4.634012222290039,4.910532474517822,-3.109551429748535,0.0307698342949152,-3.1052117347717285
4.7594542503356925,4.910532474517822,-3.1643602848052974,0.03177105262875557,-3.137590169906616
4.733980655670166,4.910532474517822,-3.1417653560638428,0.02754226885735989,-3.084784746170044
4.609312534332275,4.910532474517822,-3.1637828350067134,0.028958581387996677,-3.1815853118896484
4.658076763153076,4.910532474517822,-3.1357958316802974,0.03581949323415756,-3.09478759765625
4.746606826782227,4.910532474517822,-3.1485161781311035,0.03140910714864731,-3.192360877990722
4.811892986297608,4.910532474517822,-3.161262273788452,0.029220204800367355,-3.1424322128295894
4.947910308837891,4.910532474517822,-3.1223366260528564,0.031747255474328995,-3.1288650035858154


==> data/single_task_inference_result/cheetah/cheetah_single_task_inference_trajectories/5.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.3657466471195221,2.0259034633636475,-1.772883057594299,3.2790184020996094,-0.5994569659233093
0.530376136302948,2.0259034633636475,-0.57952481508255,0.31118890643119806,1.7416926622390747
0.4194530546665192,2.0259034633636475,-0.485876590013504,0.12094422429800032,-0.25781798362731934
0.6906155347824097,2.0259034633636475,-0.49393174052238464,0.08789272606372833,-0.5073730945587158
1.1836541891098022,2.0259034633636475,-0.4477103352546692,0.05663109943270683,-0.5097967982292175
1.6365374326705933,2.0259034633636475,-0.48359155654907227,0.04313300922513008,-0.5504622459411621
1.9627166986465452,2.0259034633636475,-0.4663146138191223,0.041752733290195465,-0.4248522818088531
1.978330850601196,2.0259034633636475,-0.45073556900024414,0.03590240329504013,-0.4762629568576813
1.9037245512008665,2.0259034633636475,-0.3836244642734528,0.03254548832774162,-0.324130654335022
1.9578697681427,2.0259034633636475,-0.40651288628578186,0.038725435733795166,-0.454218864440918
2.0636799335479736,2.0259034633636475,-0.445847362279892,0.03371778130531311,-0.4719964265823364
1.9591088294982912,2.0259034633636475,-0.4355175793170929,0.025659048929810524,-0.4374632835388184
2.016050100326538,2.0259034633636475,-0.429961621761322,0.0245386715978384,-0.43053010106086725
2.0672271251678462,2.0259034633636475,-0.42155790328979487,0.025223808363080025,-0.4196960628032684
2.0844221115112305,2.0259034633636475,-0.43070554733276367,0.02401570603251457,-0.3970584273338318
2.279456377029419,2.0259034633636475,-0.4485907256603241,0.023547083139419556,-0.42848178744316096
2.1666676998138428,2.0259034633636475,-0.4002636969089508,0.026691650971770287,-0.39625522494316096
2.04876160621643,2.0259034633636475,-0.39225220680236816,0.026374116539955136,-0.434459000825882
2.051244735717773,2.0259034633636475,-0.4201639890670776,0.024890460073947903,-0.4207233190536499
2.0556373596191406,2.0259034633636475,-0.4353163838386536,0.026847435161471367,-0.45841360092163086
2.0942432880401607,2.0259034633636475,-0.48091283440589905,0.027922501787543297,-0.49388802051544184
2.052022218704224,2.0259034633636475,-0.4572747349739074,0.02531830593943596,-0.4722057580947876
1.997669696807861,2.0259034633636475,-0.4650139510631561,0.02352030761539936,-0.5005621910095215
2.0825388431549072,2.0259034633636475,-0.4524177312850952,0.02339123375713825,-0.4840188324451447
2.095053434371948,2.0259034633636475,-0.450312852859497,0.02336193434894085,-0.4503751993179321
1.9568951129913328,2.0259034633636475,-0.46761512756347656,0.02413927949965,-0.48681667447090154
1.8935418128967283,2.0259034633636475,-0.4467346668243408,0.02362785674631596,-0.4942061901092529
1.7609049081802368,2.0259034633636475,-0.42663308978080744,0.024383429437875748,-0.43824100494384766
1.8983153104782104,2.0259034633636475,-0.4178842306137085,0.025775374844670292,-0.41596561670303345
1.7826308012008667,2.0259034633636475,-0.42941379547119135,0.02802918665111065,-0.44380921125411993
1.91331684589386,2.0259034633636475,-0.43942272663116455,0.029828151687979695,-0.4673956632614136
2.081190347671509,2.0259034633636475,-0.4446430504322052,0.02967340126633644,-0.3972430229187012
2.0033764839172363,2.0259034633636475,-0.4716786742210388,0.0319523885846138,-0.4127501547336578
2.09978985786438,2.0259034633636475,-0.4270543158054352,0.025824036449193954,-0.403916209936142
2.0443615913391118,2.0259034633636475,-0.4201016426086426,0.02982543595135212,-0.4471401274204254
2.1240441799163814,2.0259034633636475,-0.4326928853988648,0.02626631408929825,-0.4641724824905396
2.1331858634948726,2.0259034633636475,-0.44766601920127863,0.024480236694216728,-0.4569528996944427
2.2043559551239014,2.0259034633636475,-0.48469507694244385,0.02628141827881336,-0.4719745218753815
2.142963409423828,2.0259034633636475,-0.4296712279319763,0.03593016415834427,-0.4111935198307037
2.1570243835449214,2.0259034633636475,-0.3887308835983276,0.03627017140388489,-0.40560010075569153
2.1531248092651367,2.0259034633636475,-0.5025508403778076,0.03369005024433136,-0.5133892893791199
2.2072880268096924,2.0259034633636475,-0.6429570913314819,0.035101141780614846,-0.6533442139625549
2.1431221961975098,2.0259034633636475,-0.5899311900138855,0.05652313306927681,-0.5069947242736816
2.1099052429199214,2.0259034633636475,-0.6413346529006958,0.03871635347604752,-0.626492977142334
2.161580801010132,2.0259034633636475,-0.6009503602981567,0.03177862986922264,-0.6133727431297302
2.1543197631835938,2.0259034633636475,-0.6254222393035889,0.033080797642469406,-0.6421601176261902
2.134175539016724,2.0259034633636475,-0.5257298946380615,0.06284253299236298,-0.5150122046470642
2.104072570800781,2.0259034633636475,-0.4582185745239258,0.049435734748840325,-0.44210836291313166
2.007448196411133,2.0259034633636475,-0.5026859045028688,0.03399806469678879,-0.45929378271102905
2.0063138008117676,2.0259034633636475,-0.4895097315311432,0.02928078733384609,-0.5070564150810242
1.9757128953933716,2.0259034633636475,-0.43952551484107966,0.026661789044737812,-0.4757314026355744
1.8139348030090328,2.0259034633636475,-0.4197338819503784,0.02460545673966408,-0.4093155264854431
1.7372083663940427,2.0259034633636475,-0.41428655385971064,0.024150758981704712,-0.40437009930610657
1.8271740674972532,2.0259034633636475,-0.4136743247509002,0.025000303983688354,-0.4010908901691437
1.9608232975006104,2.0259034633636475,-0.4309055209159851,0.028196128085255623,-0.46868300437927246
2.117238044738769,2.0259034633636475,-0.449656069278717,0.029533237218856808,-0.4439273476600647
2.0881519317626958,2.0259034633636475,-0.47082290053367615,0.032873719930648804,-0.4655857384204865
2.1063573360443115,2.0259034633636475,-0.46829161047935486,0.031762078404426575,-0.49490344524383534
2.112711191177368,2.0259034633636475,-0.44136333465576166,0.03178776800632477,-0.4798749387264252
1.9671045541763303,2.0259034633636475,-0.4775528311729431,0.03095682524144649,-0.4865295886993408
1.9222782850265503,2.0259034633636475,-0.47317278385162354,0.027040764689445492,-0.45223268866539
1.979453682899475,2.0259034633636475,-0.42839860916137695,0.025001995265483856,-0.4146255850791931
2.0324597358703613,2.0259034633636475,-0.4325670599937439,0.02558136358857155,-0.430703729391098
1.9948805570602417,2.0259034633636475,-0.42794615030288696,0.025142986327409744,-0.4382685720920562
2.0523176193237305,2.0259034633636475,-0.4279013574123383,0.023898756131529808,-0.4417624473571777
2.134035348892212,2.0259034633636475,-0.4299827814102173,0.024182695895433422,-0.4554273188114166
2.076571226119995,2.0259034633636475,-0.445475310087204,0.023533640429377556,-0.44415685534477234
2.025019407272339,2.0259034633636475,-0.4621465802192688,0.023822139948606488,-0.46821552515029913
2.0300807952880855,2.0259034633636475,-0.4417338371276856,0.02413105219602585,-0.42873862385749817
2.034693479537964,2.0259034633636475,-0.43912938237190247,0.02316517382860184,-0.4157346487045288
1.874130606651306,2.0259034633636475,-0.4343359768390656,0.0233206357806921,-0.4476906061172485
2.0769324302673335,2.0259034633636475,-0.4246383011341095,0.02247842773795128,-0.3917912542819977
2.0538787841796875,2.0259034633636475,-0.43168878555297846,0.02228575572371483,-0.4203065931797028
2.0603575706481934,2.0259034633636475,-0.4404486119747162,0.02296489104628563,-0.45448440313339233
2.0107493400573726,2.0259034633636475,-0.44953975081443787,0.02336330339312553,-0.4477560818195343
2.0277073383331294,2.0259034633636475,-0.4408795535564423,0.02648651599884033,-0.4850521683692932
2.170916557312012,2.0259034633636475,-0.4384925067424774,0.02277257852256298,-0.4401349425315857
2.045584201812744,2.0259034633636475,-0.4196995794773102,0.022572604939341545,-0.4015801250934601
2.032065153121948,2.0259034633636475,-0.41819724440574646,0.02280572615563869,-0.40522485971450806
1.9725053310394287,2.0259034633636475,-0.41782119870185846,0.02196229249238968,-0.4193607568740845
1.9817477464675903,2.0259034633636475,-0.426147997379303,0.02278398163616657,-0.3919018507003784
2.0735487937927246,2.0259034633636475,-0.4270297288894653,0.0239988025277853,-0.4136002659797669
2.220404148101806,2.0259034633636475,-0.42762443423271174,0.022919775918126103,-0.42809697985649114
2.0645394325256348,2.0259034633636475,-0.43764105439186096,0.024461321532726288,-0.46797025203704834
1.987563610076904,2.0259034633636475,-0.4206141531467438,0.024624301120638847,-0.441080629825592
2.113919258117676,2.0259034633636475,-0.4145506024360657,0.02356123551726341,-0.43218076229095453
2.068570375442505,2.0259034633636475,-0.41928791999816895,0.024670142680406567,-0.41841486096382147
2.1528239250183105,2.0259034633636475,-0.4562824368476868,0.025922637432813644,-0.4607475399971008
2.048207521438598,2.0259034633636475,-0.4704791307449341,0.025675915181636807,-0.5071572065353394
1.9152164459228516,2.0259034633636475,-0.45236322283744806,0.02690301463007927,-0.5027825236320496
1.9385944604873655,2.0259034633636475,-0.4417905509471893,0.024948714300990105,-0.4576917886734009
1.9693920612335205,2.0259034633636475,-0.4195559024810791,0.02431396581232548,-0.44284835457801813
1.9758585691452024,2.0259034633636475,-0.43505305051803594,0.025829657912254333,-0.4412341415882111
2.0065386295318604,2.0259034633636475,-0.4385795891284943,0.02519292198121548,-0.45465287566185
2.0530185699462886,2.0259034633636475,-0.4218654930591583,0.027033647522330284,-0.34439021348953247
2.038430690765381,2.0259034633636475,-0.42636021971702576,0.02346615679562092,-0.4098384082317352
2.0654637813568115,2.0259034633636475,-0.4295094907283783,0.022814378142356873,-0.4445149302482605
2.105518579483032,2.0259034633636475,-0.43423050642013544,0.02295510284602642,-0.40847742557525635
2.2120759487152095,2.0259034633636475,-0.4477694630622864,0.02295047417283058,-0.45660513639450073
2.20359468460083,2.0259034633636475,-0.44509565830230713,0.02577057667076588,-0.4497861564159393
2.169321060180664,2.0259034633636475,-0.4023027420043945,0.033966340124607086,-0.37977650761604315
2.0331170558929443,2.0259034633636475,-0.4461974203586578,0.03348616510629654,-0.4199735224246978
2.0672898292541504,2.0259034633636475,-0.46966975927352905,0.027545677497982975,-0.4863056540489197
2.090471029281616,2.0259034633636475,-0.46472501754760737,0.030115216970443726,-0.46001935005187994
2.0025930404663086,2.0259034633636475,-0.4779837131500244,0.026728056371212006,-0.5043488144874573
1.924881935119629,2.0259034633636475,-0.44673407077789307,0.02452104352414608,-0.45262643694877613
1.9374797344207764,2.0259034633636475,-0.43347790837287903,0.023127106949687004,-0.4325861036777496
1.8663693666458128,2.0259034633636475,-0.4310316443443298,0.024210013449192047,-0.4254315495491028
1.8639699220657349,2.0259034633636475,-0.4272290170192719,0.02580481581389904,-0.4654908180236816
1.9493099451065063,2.0259034633636475,-0.4305410981178284,0.027079029008746147,-0.42212027311325073
1.9478850364685056,2.0259034633636475,-0.4294609129428864,0.028076279908418652,-0.4364330172538757
1.8653651475906368,2.0259034633636475,-0.4215871691703796,0.02775448188185692,-0.41411629319190973
1.845936298370361,2.0259034633636475,-0.452952116727829,0.0307156965136528,-0.43848457932472235
1.8390936851501465,2.0259034633636475,-0.4288908839225769,0.029763393104076385,-0.44427159428596497
1.8040249347686768,2.0259034633636475,-0.4361604452133178,0.02860918827354908,-0.3672046065330505
1.8097728490829468,2.0259034633636475,-0.4343000650405884,0.030173165723681446,-0.45722854137420654
1.8070443868637085,2.0259034633636475,-0.40884476900100714,0.029857678338885307,-0.42517396807670593
1.9125070571899412,2.0259034633636475,-0.4353517889976501,0.03192346170544624,-0.45930007100105286
1.9576485157012935,2.0259034633636475,-0.4674181938171386,0.03245079889893532,-0.4129239022731781
1.9935606718063357,2.0259034633636475,-0.4563809931278229,0.03642055019736289,-0.5016460418701172
1.9042047262191768,2.0259034633636475,-0.4356921911239624,0.037026263773441315,-0.4475319683551788
1.806047201156616,2.0259034633636475,-0.4317600131034851,0.029095865786075592,-0.43153139948844904
1.9666516780853271,2.0259034633636475,-0.41718083620071406,0.02661360427737236,-0.4619963467121124
1.8925359249114992,2.0259034633636475,-0.43453195691108704,0.026844978332519528,-0.4133575260639191
1.8632321357727049,2.0259034633636475,-0.43703740835189814,0.02733680233359337,-0.45408654212951666
1.7599724531173706,2.0259034633636475,-0.45298588275909424,0.02943337708711624,-0.4276084303855896
1.841750741004944,2.0259034633636475,-0.43453049659729,0.032962262630462646,-0.4081250429153442
1.9198149442672727,2.0259034633636475,-0.4320533573627472,0.02982248365879059,-0.4586375951766968
1.9501351118087769,2.0259034633636475,-0.41074013710021967,0.029333472251892086,-0.4080556631088257
1.9590370655059812,2.0259034633636475,-0.43937161564826965,0.03250878304243088,-0.46182757616043085
2.075626373291016,2.0259034633636475,-0.387663871049881,0.045238282531499856,-0.5132961273193359
1.9743119478225708,2.0259034633636475,-0.4334542453289032,0.031081432476639748,-0.4065575003623962
1.9327154159545896,2.0259034633636475,-0.4245867133140564,0.024229964241385456,-0.37786245346069336
1.9207332134246824,2.0259034633636475,-0.41869232058525085,0.02478140592575073,-0.4106932878494263
2.160937786102295,2.0259034633636475,-0.42398425936698914,0.025719428434967995,-0.444752961397171
2.1930041313171382,2.0259034633636475,-0.4109752774238586,0.025897271931171417,-0.4105826020240784
1.99029803276062,2.0259034633636475,-0.48329889774322504,0.026877235621213913,-0.4773665368556976
1.908562541007996,2.0259034633636475,-0.39289647340774536,0.02877378650009632,-0.39902999997138977
1.7739808559417725,2.0259034633636475,-0.36640864610672,0.02896285429596901,-0.35396018624305725
1.8382017612457275,2.0259034633636475,-0.3765132129192352,0.027196811512112617,-0.3229837119579315
1.7041629552841187,2.0259034633636475,-0.41352036595344543,0.028228091076016423,-0.41102886199951166
1.779760718345642,2.0259034633636475,-0.42843982577323914,0.02959425002336502,-0.44144681096076965
2.0289046764373775,2.0259034633636475,-0.42569175362586975,0.03160955384373665,-0.4508346319198608
1.910319805145264,2.0259034633636475,-0.4798727035522461,0.030749035999178886,-0.48864966630935674
1.7568461894989011,2.0259034633636475,-0.436866819858551,0.02985530160367489,-0.4122131168842316
1.888066530227661,2.0259034633636475,-0.440593421459198,0.03804631158709526,-0.5090615749359131
1.8826657533645628,2.0259034633636475,-0.4477588534355164,0.03447620198130608,-0.5101993680000305
1.868470311164856,2.0259034633636475,-0.45411860942840576,0.028266802430152893,-0.4324662685394287
1.9229000806808472,2.0259034633636475,-0.4479420781135559,0.02984169498085976,-0.4435028433799744
1.9501966238021848,2.0259034633636475,-0.44616714119911194,0.03990746289491653,-0.43837109208106995
1.8607548475265503,2.0259034633636475,-0.4473491907119751,0.02976056933403015,-0.48354250192642206
1.7897987365722656,2.0259034633636475,-0.46229121088981623,0.03088988177478313,-0.4989926815032959
1.9705777168273924,2.0259034633636475,-0.42976623773574824,0.029789043590426445,-0.40743276476860046
2.0203373432159424,2.0259034633636475,-0.4356151223182678,0.028537120670080185,-0.4789195358753204
1.9533609151840208,2.0259034633636475,-0.4371750950813293,0.026852615177631375,-0.4461761116981506
1.9056715965271,2.0259034633636475,-0.41361808776855463,0.02851754054427147,-0.4455034136772156
1.7749488353729248,2.0259034633636475,-0.41509830951690674,0.028682129457592964,-0.4181361794471741
1.8779077529907224,2.0259034633636475,-0.42057719826698303,0.025251030921936035,-0.4186139404773712
1.9281413555145264,2.0259034633636475,-0.43297505378723133,0.026977742090821263,-0.4331335723400116
1.9446295499801636,2.0259034633636475,-0.4546615481376648,0.02979186177253723,-0.44288817048072815
1.8662065267562864,2.0259034633636475,-0.43748754262924194,0.0317508727312088,-0.4490199685096741
1.7727258205413818,2.0259034633636475,-0.4606617987155914,0.03791829943656921,-0.3762232959270477
1.70671808719635,2.0259034633636475,-0.4239394664764404,0.02961977384984493,-0.39232304692268366
1.7376409769058228,2.0259034633636475,-0.4249395728111267,0.02948202192783356,-0.39514189958572393
1.7578843832015991,2.0259034633636475,-0.4333682060241699,0.03199410066008568,-0.4412600100040436
1.836753249168396,2.0259034633636475,-0.4258720874786377,0.033169593662023544,-0.45653870701789856
1.8550245761871336,2.0259034633636475,-0.4657875895500183,0.05305463448166847,-0.3372848629951477
2.0621933937072754,2.0259034633636475,-0.41457751393318176,0.04058631882071495,-0.3655453324317932
1.9268366098403928,2.0259034633636475,-0.47986748814582814,0.036199815571308136,-0.5040645003318787
1.9041900634765625,2.0259034633636475,-0.4508911371231079,0.03172781318426132,-0.4450200200080872
1.940872311592102,2.0259034633636475,-0.4349059462547302,0.0317658931016922,-0.4138338267803192
1.9889878034591677,2.0259034633636475,-0.43703716993331915,0.03047708049416542,-0.4017351269721985
1.9556965827941892,2.0259034633636475,-0.4365099668502808,0.02621978893876076,-0.4657603800296784
1.9606468677520752,2.0259034633636475,-0.42868739366531367,0.026562675833702087,-0.4149447679519653
1.8449416160583496,2.0259034633636475,-0.42213714122772217,0.026125645264983177,-0.40269881486892706
1.858433485031128,2.0259034633636475,-0.4186090230941773,0.02573544345796108,-0.421603798866272
1.7742140293121336,2.0259034633636475,-0.4195287823677063,0.02614796720445156,-0.4180964231491089
1.7407143115997314,2.0259034633636475,-0.4210794866085053,0.027771001681685448,-0.4468116462230682
1.7935099601745603,2.0259034633636475,-0.42743247747421265,0.029924498870968815,-0.3747615814208984
1.7885997295379639,2.0259034633636475,-0.42773866653442383,0.03227613866329193,-0.3950292766094208
1.6018049716949463,2.0259034633636475,-0.41652989387512207,0.032102670520544045,-0.4470137059688568
1.9224191904067995,2.0259034633636475,-0.4665720760822296,0.03596542403101921,-0.4981622099876404
2.0150609016418457,2.0259034633636475,-0.37914735078811646,0.03350680321455002,-0.3865619003772736
2.01247763633728,2.0259034633636475,-0.4524236917495728,0.030470242723822597,-0.4668431282043457
2.050461530685425,2.0259034633636475,-0.41858521103858953,0.02830871194601059,-0.4384792745113373
2.006526708602905,2.0259034633636475,-0.4213873744010925,0.03222708776593208,-0.3784570693969727
1.8925377130508425,2.0259034633636475,-0.419400542974472,0.02411852963268757,-0.4030873477458954
1.7625105381011963,2.0259034633636475,-0.4182352423667908,0.02256265096366405,-0.3868263959884644
1.904857397079468,2.0259034633636475,-0.41350668668746954,0.023708822205662727,-0.3953882157802582
1.799477219581604,2.0259034633636475,-0.422149270772934,0.02609347552061081,-0.4335766732692719
1.7764397859573364,2.0259034633636475,-0.44003695249557495,0.02844198048114777,-0.4322693049907684
1.9642716646194456,2.0259034633636475,-0.44447848200798035,0.03013514913618565,-0.4461688697338104
1.9865721464157104,2.0259034633636475,-0.445772647857666,0.03197549283504486,-0.4081012904644013
1.9266464710235596,2.0259034633636475,-0.433550089597702,0.02802559919655323,-0.42784032225608826
1.932244062423706,2.0259034633636475,-0.4394523501396179,0.03429900482296944,-0.4459505975246429
1.9033735990524288,2.0259034633636475,-0.43008327484130854,0.0303728561848402,-0.4001746773719788
2.003274440765381,2.0259034633636475,-0.4373091459274292,0.026334078982472416,-0.4471096694469452
2.0760197639465328,2.0259034633636475,-0.4284098446369171,0.026447942480444908,-0.4352650344371796
2.1812951564788814,2.0259034633636475,-0.4501579403877258,0.026168841868638992,-0.4654751718044281
2.221263647079468,2.0259034633636475,-0.451420933008194,0.031036468222737312,-0.46155476570129395


==> data/single_task_inference_result/cheetah/cheetah_single_task_inference_trajectories/50.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
-0.15440568327903748,9.908833503723145,-1.772883057594299,3.2790184020996094,1.872098088264465
0.1510329693555832,9.908833503723145,-6.520057201385497,1.3169572353363037,-3.606977701187134
0.7515417337417601,9.908833503723145,-7.75559377670288,0.24472303688526156,-5.374646186828612
1.3277338743209839,9.908833503723145,-7.774397373199462,0.09004057943820953,-7.692789554595947
1.7504111528396606,9.908833503723145,-7.808472633361816,0.05417720973491669,-7.873234272003175
2.2253913879394527,9.908833503723145,-7.923145294189453,0.045993011444807046,-7.913145065307617
2.6637341976165767,9.908833503723145,-7.917572975158691,0.04602623730897904,-7.973572254180909
3.2047336101531982,9.908833503723145,-7.917044162750243,0.046055622398853295,-7.956895351409912
3.7525894641876225,9.908833503723145,-7.9089202880859375,0.04606332257390022,-7.92886781692505
4.240717887878418,9.908833503723145,-7.892789840698241,0.046050023287534714,-7.915898323059082
4.630119323730469,9.908833503723145,-7.8743624687194815,0.04611116275191307,-7.861974239349365
5.12856912612915,9.908833503723145,-7.863470554351807,0.04637017473578453,-7.866388320922852
5.605793476104736,9.908833503723145,-7.861641883850098,0.047056745737791054,-7.914368152618408
6.313743114471436,9.908833503723145,-7.84954595565796,0.048275694251060486,-7.859044551849365
6.773606300354004,9.908833503723145,-7.85436201095581,0.05393252521753311,-7.921124935150146
7.306831359863281,9.908833503723145,-7.769700527191161,0.054175596684217446,-7.7239012718200675
7.721969127655028,9.908833503723145,-6.888644218444824,0.6938760280609131,-6.658840179443359
8.269373893737793,9.908833503723145,-6.818791866302489,0.28880807757377625,-6.852786540985107
8.455820083618164,9.908833503723145,-6.476052761077881,0.15590177476406095,-6.499237060546875
8.267924308776854,9.908833503723145,-6.077903747558594,0.14593510329723358,-6.1782402992248535
8.50881767272949,9.908833503723145,-7.064454555511475,0.3683984875679016,-7.49145221710205
8.97275161743164,9.908833503723145,-7.805406570434569,0.15667119622230527,-7.741880893707275
9.19954204559326,9.908833503723145,-7.1787943840026855,0.05892615392804146,-7.153484344482422
9.319408416748049,9.908833503723145,-7.2967257499694815,0.12473370134830473,-7.391278743743896
9.298169136047363,9.908833503723145,-7.263476371765136,0.17350590229034424,-7.113602638244629
9.227115631103517,9.908833503723145,-7.07293176651001,0.2125215530395508,-7.014930248260497
9.30312728881836,9.908833503723145,-7.540496349334717,0.19575534760951996,-7.514238357543945
9.256748199462889,9.908833503723145,-7.017496585845947,0.1693478524684906,-7.15384578704834
9.167938232421875,9.908833503723145,-6.7859764099121085,0.23408082127571103,-7.060054302215576
9.29073238372803,9.908833503723145,-7.45400857925415,0.1485893577337265,-7.476426601409912
9.383728981018066,9.908833503723145,-7.365549564361571,0.22789491713047028,-7.36830234527588
9.254463195800781,9.908833503723145,-7.111012935638428,0.23262120783329007,-7.075915813446045
8.861316680908203,9.908833503723145,-7.381964206695555,0.23215499520301816,-7.14064884185791
9.03261661529541,9.908833503723145,-7.85456085205078,0.10081182420253752,-7.776395797729491
9.482003211975096,9.908833503723145,-8.05724811553955,0.06637367606163025,-8.09748363494873
9.884540557861328,9.908833503723145,-7.9818525314331055,0.04784969612956047,-8.044715881347656
9.882396697998049,9.908833503723145,-7.751306056976318,0.04109051451086997,-7.745128154754639
10.028353691101074,9.908833503723145,-8.000785827636719,0.05063789337873458,-8.025764465332031
9.987661361694338,9.908833503723145,-7.963048458099365,0.0501662977039814,-7.947320938110351
9.87519359588623,9.908833503723145,-7.892597198486328,0.04019181802868843,-7.898344039916992
9.799042701721191,9.908833503723145,-7.861098289489745,0.035284701734781265,-7.833033084869384
9.84805965423584,9.908833503723145,-7.856222629547118,0.033466652035713196,-7.886362552642822
9.94051456451416,9.908833503723145,-7.846251964569091,0.033414095640182495,-7.890457153320312
10.02556037902832,9.908833503723145,-7.851924419403075,0.033714693039655685,-7.848950386047363
9.988282203674316,9.908833503723145,-7.868136882781982,0.035988952964544296,-7.903149604797363
10.037648200988768,9.908833503723145,-7.892482280731201,0.03643808886408806,-7.892950057983398
10.105982780456541,9.908833503723145,-7.866772651672363,0.0399513803422451,-7.8907504081726065
10.077869415283203,9.908833503723145,-7.829665660858153,0.045339684933424,-7.905146121978758
9.929206848144531,9.908833503723145,-7.879579544067383,0.05710351839661598,-7.968765735626221
10.052260398864746,9.908833503723145,-7.859315872192384,0.0477987416088581,-7.867478370666504
10.002301216125488,9.908833503723145,-7.896799087524414,0.04109328612685204,-7.872200965881347
9.955982208251951,9.908833503723145,-7.971418380737304,0.03833890706300736,-7.986433506011962
10.093152046203612,9.908833503723145,-7.929390430450439,0.04048386961221695,-7.936352252960205
9.88100528717041,9.908833503723145,-7.879848957061767,0.03923897445201874,-7.862561702728271
9.72780704498291,9.908833503723145,-7.8937602043151855,0.03684137761592865,-7.962283134460449
9.887055397033693,9.908833503723145,-7.862294197082519,0.03520715609192848,-7.906144618988037
9.95118522644043,9.908833503723145,-7.843535900115967,0.03322628885507584,-7.8206210136413565
10.048973083496092,9.908833503723145,-7.8714632987976065,0.03367358818650246,-7.882630825042723
10.07969570159912,9.908833503723145,-7.904241085052489,0.03622723743319512,-7.924152851104736
9.930607795715332,9.908833503723145,-7.9702067375183105,0.04027881845831871,-7.915261268615722
9.89134693145752,9.908833503723145,-7.921251773834228,0.039647188037633896,-7.965875148773193
9.94256114959717,9.908833503723145,-7.877503871917725,0.03630322962999344,-7.867931842803955
9.923747062683104,9.908833503723145,-7.8710641860961905,0.032979030162096024,-7.838814735412597
9.901021003723145,9.908833503723145,-7.857193946838379,0.03363139182329178,-7.8591227531433105
9.941680908203123,9.908833503723145,-7.851507663726807,0.03222781792283058,-7.813001155853271
9.955189704895021,9.908833503723145,-7.855844497680664,0.032309889793396,-7.867228984832763
10.0613431930542,9.908833503723145,-7.869779109954835,0.033176030963659286,-7.894770622253419
9.962167739868164,9.908833503723145,-7.868798732757568,0.03615760803222656,-7.864000320434569
9.951460838317873,9.908833503723145,-7.88164472579956,0.03838220238685608,-7.848351001739503
9.943354606628418,9.908833503723145,-7.894440174102782,0.0367034338414669,-7.947138786315918
9.90860652923584,9.908833503723145,-7.874420642852782,0.03493175655603409,-7.851181983947755
9.915315628051756,9.908833503723145,-7.86614751815796,0.03368616849184036,-7.893251419067383
10.004813194274902,9.908833503723145,-7.854771137237549,0.032584089785814285,-7.894680500030517
9.978851318359377,9.908833503723145,-7.866145610809326,0.03328021988272667,-7.850248336791992
9.969930648803713,9.908833503723145,-7.892271518707275,0.035023365169763565,-7.88054895401001
9.83870220184326,9.908833503723145,-7.899052143096925,0.03603487834334373,-7.807723999023437
9.929187774658205,9.908833503723145,-7.885057449340819,0.03470279648900032,-7.8913068771362305
10.055041313171387,9.908833503723145,-7.865405559539795,0.03286194056272507,-7.844324588775634
10.049653053283691,9.908833503723145,-7.89315366744995,0.03411826863884926,-7.946356296539306
10.006695747375488,9.908833503723145,-7.906852722167968,0.0389714390039444,-7.908000469207763
9.977252960205078,9.908833503723145,-7.887711524963379,0.04460086300969124,-7.951286792755128
10.075060844421387,9.908833503723145,-7.8664841651916495,0.04315290227532386,-7.9054222106933585
10.008956909179688,9.908833503723145,-7.856927871704101,0.04506026208400726,-7.787311553955078
9.943248748779297,9.908833503723145,-7.887032508850098,0.04726506769657135,-7.908061504364013
9.992705345153809,9.908833503723145,-7.88745355606079,0.04279767349362373,-7.895105838775634
10.104262351989746,9.908833503723145,-7.897706508636474,0.03771261870861053,-7.896814346313475
10.15595817565918,9.908833503723145,-7.99064826965332,0.03983732685446739,-8.027875900268553
10.16681671142578,9.908833503723145,-8.01794147491455,0.051359482109546654,-8.051133155822756
10.049197196960447,9.908833503723145,-7.908279895782471,0.06325139850378036,-7.890242099761962
9.841695785522463,9.908833503723145,-7.8027567863464355,0.06745646148920059,-7.774940490722656
9.84749698638916,9.908833503723145,-7.900476932525634,0.05745815858244896,-7.97670030593872
9.79283332824707,9.908833503723145,-7.847201347351073,0.036825064569711685,-7.868993282318115
9.815586090087889,9.908833503723145,-7.848046779632568,0.03651499003171921,-7.794099807739258
9.849816322326658,9.908833503723145,-7.8395042419433585,0.03519527241587639,-7.832406520843508
9.84261703491211,9.908833503723145,-7.827186107635497,0.03489977493882179,-7.836969375610351
9.890586853027344,9.908833503723145,-7.79632043838501,0.03849666938185692,-7.806988716125488
9.80265998840332,9.908833503723145,-7.8083481788635245,0.03590521961450577,-7.802503585815429
10.070603370666504,9.908833503723145,-7.827775478363037,0.03397836908698081,-7.799908161163329
10.116954803466797,9.908833503723145,-7.859042167663574,0.03355607017874718,-7.819576263427734
9.968263626098633,9.908833503723145,-7.9472875595092765,0.03858804702758789,-7.958044528961181
9.899292945861816,9.908833503723145,-7.857059955596925,0.04519832879304886,-7.854407787322998
9.980489730834961,9.908833503723145,-7.868043422698975,0.0391988717019558,-7.862161159515379
9.985958099365234,9.908833503723145,-7.886976718902589,0.0348530113697052,-7.88054895401001
10.089483261108398,9.908833503723145,-7.905707359313965,0.03627844899892807,-7.913604259490967
10.038956642150877,9.908833503723145,-7.862034320831299,0.04002082347869873,-7.781561851501466
10.040052413940428,9.908833503723145,-7.839269161224365,0.044990785419940955,-7.859535694122314
10.167094230651855,9.908833503723145,-7.895820140838622,0.05040227994322777,-7.948378562927246
10.1300687789917,9.908833503723145,-7.798944950103758,0.052776288241148,-7.764317512512206
9.834523200988768,9.908833503723145,-7.7934794425964355,0.07093153148889542,-7.812009811401366
9.849805831909181,9.908833503723145,-7.819946765899657,0.054505527019500725,-7.871550559997559
9.87743091583252,9.908833503723145,-7.781372547149657,0.04231724143028259,-7.746138095855712
10.007269859313965,9.908833503723145,-7.793841838836671,0.03968101367354393,-7.75650930404663
9.845705986022947,9.908833503723145,-7.818393230438232,0.037958268076181405,-7.805326461791992
9.674404144287108,9.908833503723145,-7.837651729583741,0.03456442803144455,-7.754709243774414
9.720050811767578,9.908833503723145,-7.846939563751219,0.03461604192852974,-7.847274780273437
9.9074068069458,9.908833503723145,-7.846170902252196,0.03551693633198738,-7.8361825942993155
9.979418754577635,9.908833503723145,-7.84896993637085,0.035610128194093704,-7.7960686683654785
10.056928634643555,9.908833503723145,-7.9209885597228995,0.03793216124176979,-7.993973255157471
10.04443073272705,9.908833503723145,-7.918127059936523,0.039155278354883194,-7.894185066223144
9.951873779296877,9.908833503723145,-7.932884693145752,0.04235990718007088,-7.975716590881347
9.88560390472412,9.908833503723145,-7.873887538909912,0.042171824723482125,-7.876482963562011
9.94699478149414,9.908833503723145,-7.883865356445312,0.036916811019182205,-7.860032558441161
9.964825630187987,9.908833503723145,-7.878528594970702,0.03342459723353386,-7.900676727294922
9.950299263000488,9.908833503723145,-7.864893436431885,0.03505125641822815,-7.852468490600587
9.78144073486328,9.908833503723145,-7.858630657196047,0.03511522710323334,-7.829994201660157
9.868128776550293,9.908833503723145,-7.877475738525391,0.03345505893230438,-7.909303188323975
10.065265655517578,9.908833503723145,-7.85995864868164,0.03269049897789955,-7.875489234924316
10.12065315246582,9.908833503723145,-7.882056713104248,0.035062726587057114,-7.83578872680664
9.963105201721191,9.908833503723145,-7.868710041046143,0.04547256976366043,-7.89486026763916
9.795750617980957,9.908833503723145,-7.821485996246339,0.047030054032802575,-7.805335044860838
9.775096893310547,9.908833503723145,-7.8963046073913565,0.03916643559932709,-7.84930372238159
9.904871940612793,9.908833503723145,-7.868340492248534,0.034322891384363174,-7.89353561401367
10.15087890625,9.908833503723145,-7.856568336486816,0.0345686674118042,-7.854264736175538
10.141136169433592,9.908833503723145,-7.90344762802124,0.03729134425520897,-7.882513523101807
10.043755531311035,9.908833503723145,-7.922835826873779,0.04670761525630951,-8.058316230773924
9.882765769958496,9.908833503723145,-7.859480381011962,0.058969158679246896,-7.8025641441345215
9.86548900604248,9.908833503723145,-7.823380947113037,0.04856495931744576,-7.719926357269286
9.76259708404541,9.908833503723145,-7.808692455291747,0.039094503968954086,-7.795272350311278
9.7822265625,9.908833503723145,-7.84853982925415,0.034555401653051376,-7.857982158660888
9.786513328552246,9.908833503723145,-7.840682506561278,0.03432939946651459,-7.819417476654051
9.732877731323242,9.908833503723145,-7.82721996307373,0.035822127014398575,-7.791210174560547
9.83587169647217,9.908833503723145,-7.837411880493165,0.03758924454450607,-7.8450350761413565
9.84462070465088,9.908833503723145,-7.82207441329956,0.041967276483774185,-7.779558658599853
9.939857482910156,9.908833503723145,-7.8061676025390625,0.039333652704954154,-7.853235721588135
9.837060928344727,9.908833503723145,-7.814316272735595,0.039201945066452026,-7.801191329956055
9.77759075164795,9.908833503723145,-7.8289313316345215,0.034214120358228683,-7.783021450042723
9.752679824829102,9.908833503723145,-7.837129116058349,0.03298529610037804,-7.811039924621582
9.860269546508787,9.908833503723145,-7.837104320526123,0.034944485872983926,-7.841804027557373
9.773223876953123,9.908833503723145,-7.827055931091309,0.03546661138534546,-7.853993415832519
9.883841514587402,9.908833503723145,-7.839792728424072,0.03836452588438988,-7.882340431213379
9.969865798950195,9.908833503723145,-7.811270236968993,0.03449966013431549,-7.788909912109374
9.988513946533203,9.908833503723145,-7.840047359466552,0.035512007772922516,-7.826392650604248
9.822641372680664,9.908833503723145,-7.861182212829591,0.03572120517492294,-7.875097274780273
9.866378784179688,9.908833503723145,-7.875023365020752,0.034606557339429855,-7.879266262054443
9.722832679748535,9.908833503723145,-7.853663921356201,0.03304913267493248,-7.851958751678466
9.856792449951172,9.908833503723145,-7.855574607849122,0.034123484045267105,-7.845761299133299
9.746258735656738,9.908833503723145,-7.82821798324585,0.03341086953878403,-7.8201375007629395
9.710806846618652,9.908833503723145,-7.837133884429932,0.03486860170960426,-7.839285850524902
9.800138473510742,9.908833503723145,-7.839519977569581,0.03620163723826408,-7.7918429374694815
9.805397033691406,9.908833503723145,-7.822710990905762,0.03736574575304985,-7.825193405151366
9.771392822265623,9.908833503723145,-7.825571537017822,0.03577441722154617,-7.811425685882568
9.691818237304688,9.908833503723145,-7.772841453552246,0.04659595713019371,-7.814046382904051
9.811697006225586,9.908833503723145,-7.837568759918211,0.042517367750406265,-7.782784938812256
9.829880714416506,9.908833503723145,-7.817255020141602,0.037568528205156326,-7.806718349456787
9.807538032531738,9.908833503723145,-7.8146772384643555,0.03735177963972092,-7.786086082458496
9.805702209472656,9.908833503723145,-7.804861545562744,0.0425536222755909,-7.785681724548339
9.815603256225586,9.908833503723145,-7.815971374511719,0.037543825805187225,-7.830563068389891
9.814944267272947,9.908833503723145,-7.80930757522583,0.037971265614032745,-7.824889183044434
9.747067451477049,9.908833503723145,-7.69691514968872,0.04178718104958534,-7.740619182586671
9.746358871459961,9.908833503723145,-7.830340385437011,0.044398751109838486,-7.816203594207763
9.856617927551268,9.908833503723145,-7.835278034210205,0.03883266821503639,-7.813071727752685
9.94471073150635,9.908833503723145,-7.8258018493652335,0.03648387268185616,-7.856521606445312
9.866824150085447,9.908833503723145,-7.860498428344727,0.04638069123029709,-7.868662357330321
9.99238872528076,9.908833503723145,-7.813708782196047,0.03457162529230118,-7.866988658905028
9.965228080749512,9.908833503723145,-7.849900245666504,0.03368048369884491,-7.841600418090819
9.86951541900635,9.908833503723145,-7.854479789733887,0.03547638654708862,-7.859237670898437
9.931133270263674,9.908833503723145,-7.8634886741638175,0.03445403277873993,-7.825434684753419
9.889287948608398,9.908833503723145,-7.859960556030273,0.03311554342508316,-7.923590660095216
9.846248626708984,9.908833503723145,-7.854741096496582,0.03236580267548561,-7.893728256225587
9.747617721557615,9.908833503723145,-7.842961788177489,0.031995899975299835,-7.841392993927003
9.793466567993164,9.908833503723145,-7.843628406524657,0.03324783220887184,-7.903314590454101
9.925594329833984,9.908833503723145,-7.829890727996825,0.034379951655864716,-7.84034252166748
9.958251953125,9.908833503723145,-7.853292942047118,0.03533094376325607,-7.874555110931396
9.851134300231934,9.908833503723145,-7.874541759490967,0.03876824676990509,-7.885374546051025
9.937869071960447,9.908833503723145,-7.841281890869139,0.033270806074142456,-7.882034301757812
9.858502388000488,9.908833503723145,-7.851836681365967,0.03288343921303749,-7.84734869003296
9.92665195465088,9.908833503723145,-7.8555283546447745,0.03269625082612038,-7.903193950653075
10.038788795471191,9.908833503723145,-7.847797870635985,0.03241565451025963,-7.841852664947509
9.92708969116211,9.908833503723145,-7.86676549911499,0.033966906368732445,-7.853932380676269
9.86054515838623,9.908833503723145,-7.866015911102296,0.034304048866033554,-7.948140621185303
9.91957950592041,9.908833503723145,-7.860239028930664,0.033082667738199234,-7.893383026123046
9.692275047302246,9.908833503723145,-7.857115268707275,0.03220849856734276,-7.844306468963622
9.79329776763916,9.908833503723145,-7.865235805511474,0.03308466449379921,-7.867987632751466
9.865312576293944,9.908833503723145,-7.851624488830566,0.032881636172533035,-7.836115837097168
9.821562767028809,9.908833503723145,-7.843303203582763,0.03491006791591644,-7.872050762176514
9.784976959228516,9.908833503723145,-7.843771457672118,0.03450046479701996,-7.826938629150391
9.843697547912596,9.908833503723145,-7.827321529388427,0.035724740475416183,-7.777013301849365
9.870797157287598,9.908833503723145,-7.832016468048095,0.03561386466026306,-7.886551380157471
9.879170417785645,9.908833503723145,-7.824983119964599,0.03585929051041603,-7.813161373138427
9.927433013916016,9.908833503723145,-7.79727840423584,0.03524979203939438,-7.820094108581544


==> data/single_task_inference_result/cheetah/cheetah_single_task_inference_trajectories/6.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.3802230656147003,6.54908561706543,-1.772883057594299,3.2790184020996094,0.8319923281669616
0.8461833000183105,6.54908561706543,-4.740975856781006,0.4182728826999664,-2.258987665176392
1.5489280223846436,6.54908561706543,-4.7545695304870605,0.08578207343816757,-4.456385135650635
2.1747870445251465,6.54908561706543,-4.669448375701904,0.06194676831364632,-4.6556243896484375
2.733398914337158,6.54908561706543,-4.672372341156006,0.04634891077876091,-4.686529636383057
3.295770645141601,6.54908561706543,-4.717000484466553,0.03642426058650017,-4.66728973388672
3.8395802974700928,6.54908561706543,-4.719554901123047,0.03666717186570168,-4.735649585723877
4.310014247894287,6.54908561706543,-4.727612018585205,0.03723682835698128,-4.79575252532959
4.785603046417236,6.54908561706543,-4.741084575653076,0.03864631056785584,-4.69178581237793
5.354680538177489,6.54908561706543,-4.6307153701782235,0.04519465193152428,-4.689434051513672
5.799067974090576,6.54908561706543,-4.561506748199463,0.09126010537147522,-4.50739574432373
6.027182579040527,6.54908561706543,-4.470843315124512,0.05312547832727432,-4.4211645126342765
6.205044269561768,6.54908561706543,-4.5273284912109375,0.05649416893720626,-4.553289890289307
6.286412239074707,6.54908561706543,-4.534657955169678,0.053327176719903946,-4.543488025665283
6.435184001922608,6.54908561706543,-4.660725116729736,0.058550432324409485,-4.724011421203612
6.552802562713623,6.54908561706543,-4.699178218841553,0.03892265260219573,-4.682633876800537
6.62446928024292,6.54908561706543,-4.712923049926758,0.033848341554403305,-4.725570201873779
6.630489826202393,6.54908561706543,-4.720935344696045,0.03204379603266716,-4.767629146575928
6.730927467346192,6.54908561706543,-4.747196197509766,0.0309730377048254,-4.7714924812316895
6.67384147644043,6.54908561706543,-4.787864208221436,0.03259652480483055,-4.78032112121582
6.656972885131836,6.54908561706543,-4.768874645233153,0.034284330904483795,-4.7837233543396
6.531438827514648,6.54908561706543,-4.68993616104126,0.03358636051416397,-4.72497034072876
6.491680145263672,6.54908561706543,-4.6521430015563965,0.0295650027692318,-4.585345268249512
6.514040470123291,6.54908561706543,-4.661439418792725,0.028791071847081184,-4.6589202880859375
6.6700849533081055,6.54908561706543,-4.658057689666748,0.026089493185281757,-4.656440258026123
6.589785575866699,6.54908561706543,-4.668217658996582,0.025491286069154736,-4.6822428703308105
6.5355095863342285,6.54908561706543,-4.669108867645264,0.025129310786724087,-4.706033229827881
6.553399085998535,6.54908561706543,-4.661674976348877,0.026300014927983284,-4.651293277740479
6.569709777832031,6.54908561706543,-4.667055606842041,0.025607023388147358,-4.701754570007324
6.613437652587891,6.54908561706543,-4.683517932891846,0.0244099535048008,-4.705133438110352
6.506485462188721,6.54908561706543,-4.685642242431641,0.024163469672203064,-4.689885139465332
6.447564125061035,6.54908561706543,-4.6839776039123535,0.0241377092897892,-4.662924766540527
6.4631924629211435,6.54908561706543,-4.683729648590088,0.024101607501506805,-4.726999759674072
6.513363838195801,6.54908561706543,-4.6756014823913565,0.02465289644896984,-4.653900623321533
6.551361083984375,6.54908561706543,-4.673199176788329,0.024933531880378723,-4.64180850982666
6.4527130126953125,6.54908561706543,-4.667403221130371,0.025293057784438133,-4.6603617668151855
6.430601119995117,6.54908561706543,-4.666308879852295,0.02589477226138115,-4.6254563331604
6.5630102157592765,6.54908561706543,-4.669252872467041,0.024776237085461617,-4.631504058837891
6.54733419418335,6.54908561706543,-4.67216682434082,0.02443474158644676,-4.675858497619629
6.534358501434326,6.54908561706543,-4.668582439422608,0.023512016981840134,-4.667645931243896
6.310862064361572,6.54908561706543,-4.669190883636475,0.02466910146176815,-4.682587623596192
6.352097034454346,6.54908561706543,-4.672701358795166,0.02494691871106625,-4.65221071243286
6.43428373336792,6.54908561706543,-4.693678379058838,0.025095913559198376,-4.681319236755371
6.525528430938721,6.54908561706543,-4.674351692199707,0.025777993723750114,-4.697867393493652
6.5868449211120605,6.54908561706543,-4.686373710632324,0.027382405474781994,-4.707580089569092
6.673250675201416,6.54908561706543,-4.701953411102295,0.031374022364616394,-4.7622761726379395
6.688178062438965,6.54908561706543,-4.723275661468506,0.032498981803655624,-4.787606716156006
6.562546730041504,6.54908561706543,-4.774942398071289,0.03280044719576836,-4.744587421417236
6.494344234466553,6.54908561706543,-4.686882019042969,0.0297199971973896,-4.673601150512695
6.504641532897949,6.54908561706543,-4.677597999572754,0.028213780373334885,-4.672203063964844
6.456396102905273,6.54908561706543,-4.657336235046387,0.02577194757759571,-4.660125732421875
6.264845371246338,6.54908561706543,-4.673384189605713,0.02416484802961349,-4.700871467590332
6.196541786193848,6.54908561706543,-4.677444934844971,0.024765672162175175,-4.648884296417236
6.181509017944336,6.54908561706543,-4.688657283782959,0.027037134394049644,-4.666386127471924
6.3614158630371085,6.54908561706543,-4.698153972625732,0.02813471108675003,-4.688067436218262
6.449512481689453,6.54908561706543,-4.67972707748413,0.029298461973667145,-4.670694828033447
6.482857704162598,6.54908561706543,-4.609970569610596,0.03521022945642471,-4.638180732727051
6.571156978607178,6.54908561706543,-4.746286869049072,0.04038737341761589,-4.696715831756592
6.681746959686279,6.54908561706543,-4.740387439727783,0.03329993784427643,-4.764327526092528
6.626862049102783,6.54908561706543,-4.727908611297608,0.03115107864141464,-4.750551223754883
6.40534782409668,6.54908561706543,-4.740910053253174,0.029717857018113136,-4.783745765686035
6.544693470001221,6.54908561706543,-4.674808979034424,0.028339572250843048,-4.70294713973999
6.588064193725586,6.54908561706543,-4.657442569732666,0.02531196177005768,-4.642368793487549
6.607098579406737,6.54908561706543,-4.675674915313721,0.0244880523532629,-4.68986701965332
6.53044319152832,6.54908561706543,-4.6893558502197275,0.024855501949787136,-4.680879592895508
6.53668975830078,6.54908561706543,-4.686375617980957,0.026734638959169388,-4.639011859893799
6.475062370300293,6.54908561706543,-4.678445339202881,0.02459139935672283,-4.694031238555908
6.549861431121825,6.54908561706543,-4.670645236968993,0.02464787848293781,-4.662552356719971
6.63391637802124,6.54908561706543,-4.667177677154541,0.02377795800566673,-4.682263374328612
6.698177337646484,6.54908561706543,-4.673976421356201,0.024059437215328217,-4.6692895889282235
6.637912273406982,6.54908561706543,-4.699504375457764,0.026684988290071487,-4.721535205841064
6.596928119659424,6.54908561706543,-4.776974678039551,0.031467195600271225,-4.80576229095459
6.688868045806885,6.54908561706543,-4.76386308670044,0.03141393885016441,-4.771979808807373
6.594108581542969,6.54908561706543,-4.720172882080078,0.03144737705588341,-4.707923412322998
6.500789642333984,6.54908561706543,-4.667019367218018,0.02949466183781624,-4.625154495239258
6.5832905769348145,6.54908561706543,-4.688270568847656,0.02770545706152916,-4.690192222595215
6.612719058990479,6.54908561706543,-4.678969860076904,0.02602001279592514,-4.701175689697266
6.53202486038208,6.54908561706543,-4.704755306243896,0.025413544848561287,-4.684510707855225
6.485447883605957,6.54908561706543,-4.686929702758789,0.024462370201945305,-4.699213027954102
6.586425304412842,6.54908561706543,-4.674678325653076,0.024654855951666832,-4.716453552246094
6.529800891876221,6.54908561706543,-4.674811840057373,0.024238903075456616,-4.67259693145752
6.5255632400512695,6.54908561706543,-4.671877861022949,0.02339484728872776,-4.676307201385497
6.656712055206299,6.54908561706543,-4.670739650726318,0.0232844352722168,-4.682329654693604
6.669270038604736,6.54908561706543,-4.677268505096436,0.024682573974132534,-4.707421779632568
6.6693429946899405,6.54908561706543,-4.670742511749268,0.02576063200831413,-4.642379283905028
6.6484951972961435,6.54908561706543,-4.669563293457031,0.028950290754437447,-4.6619744300842285
6.5928473472595215,6.54908561706543,-4.648854732513428,0.03217078000307083,-4.647927761077881
6.538143157958984,6.54908561706543,-4.681290626525879,0.030501700937747955,-4.682991981506348
6.496241569519042,6.54908561706543,-4.697101593017577,0.02749630995094776,-4.683987140655518
6.662312984466553,6.54908561706543,-4.6778717041015625,0.025480670854449272,-4.742347240447998
6.64804744720459,6.54908561706543,-4.676104545593262,0.024893503636121746,-4.710071563720703
6.585474014282227,6.54908561706543,-4.677306652069092,0.02560337819159031,-4.683387279510497
6.6373796463012695,6.54908561706543,-4.675275802612305,0.0272700060158968,-4.676314353942871
6.701630592346192,6.54908561706543,-4.677821636199951,0.030117351561784744,-4.666609764099121
6.769180774688721,6.54908561706543,-4.674835681915283,0.030573138967156407,-4.633571147918701
6.654691219329834,6.54908561706543,-4.634460926055908,0.034297049045562744,-4.624878883361816
6.5819854736328125,6.54908561706543,-4.667168140411377,0.03437729552388191,-4.663129806518555
6.627496719360352,6.54908561706543,-4.7078537940979,0.029984952881932255,-4.718692302703857
6.688909530639648,6.54908561706543,-4.72642993927002,0.03131292387843132,-4.70853853225708
6.557327747344971,6.54908561706543,-4.72803783416748,0.03248065337538719,-4.669276237487793
6.579629898071289,6.54908561706543,-4.673825263977051,0.02811882458627224,-4.7124080657958975
6.502061367034912,6.54908561706543,-4.678295612335205,0.02662462741136551,-4.682380199432373
6.3996968269348145,6.54908561706543,-4.675396919250488,0.025963943451642994,-4.6471662521362305
6.414083480834961,6.54908561706543,-4.6767377853393555,0.02478735148906708,-4.6981215476989755
6.4565815925598145,6.54908561706543,-4.679611206054688,0.024907603859901428,-4.645988464355469
6.524791240692139,6.54908561706543,-4.67351770401001,0.025748737156391144,-4.6763696670532235
6.73492431640625,6.54908561706543,-4.674101829528809,0.026866581290960312,-4.68360710144043
6.704249858856201,6.54908561706543,-4.677772045135497,0.03134874254465103,-4.7079172134399405
6.488916873931885,6.54908561706543,-4.65351152420044,0.034614596515893936,-4.688660144805908
6.3001065254211435,6.54908561706543,-4.620590686798096,0.029508188366889957,-4.592619895935059
6.452210426330566,6.54908561706543,-4.635605812072754,0.02947589196264744,-4.648200035095215
6.4256110191345215,6.54908561706543,-4.65180778503418,0.02738739922642708,-4.682603359222412
6.350618362426758,6.54908561706543,-4.683619499206543,0.026118725538253784,-4.674665927886962
6.435155391693115,6.54908561706543,-4.6920180320739755,0.02743509411811829,-4.748307704925537
6.344252586364745,6.54908561706543,-4.664076328277588,0.02846047654747963,-4.669821262359619
6.36964750289917,6.54908561706543,-4.682713985443115,0.026664065197110176,-4.70261812210083
6.401734352111816,6.54908561706543,-4.674733638763428,0.028735853731632233,-4.650835990905762
6.437589168548584,6.54908561706543,-4.6701273918151855,0.028575275093317032,-4.683300495147705
6.453038692474365,6.54908561706543,-4.6674113273620605,0.027612173929810524,-4.695403575897217
6.582308769226073,6.54908561706543,-4.643041133880615,0.035495907068252563,-4.607078552246094
6.667645454406737,6.54908561706543,-4.7186827659606925,0.0344393290579319,-4.727950096130371
6.60226583480835,6.54908561706543,-4.7283239364624015,0.03150610625743865,-4.6697869300842285
6.586233615875244,6.54908561706543,-4.729006290435791,0.02918510138988495,-4.707890510559082
6.603507041931152,6.54908561706543,-4.68664026260376,0.029275845736265182,-4.705658435821533
6.517050743103027,6.54908561706543,-4.696030616760254,0.027868071570992466,-4.656488418579102
6.459431171417236,6.54908561706543,-4.701344966888428,0.0267911609262228,-4.693577289581299
6.616769790649414,6.54908561706543,-4.6839470863342285,0.025046665221452716,-4.707069396972656
6.501548767089844,6.54908561706543,-4.679627895355225,0.02472969889640808,-4.703625679016112
6.500967979431152,6.54908561706543,-4.665806293487549,0.023774800822138783,-4.682992458343506
6.413180351257324,6.54908561706543,-4.664021015167236,0.024140534922480583,-4.704181671142577
6.358983039855957,6.54908561706543,-4.664083957672119,0.025122541934251785,-4.672234058380127
6.391060829162598,6.54908561706543,-4.677763938903809,0.02534983679652214,-4.681785583496094
6.48616886138916,6.54908561706543,-4.668306350708008,0.02654983662068844,-4.675168037414551
6.5679755210876465,6.54908561706543,-4.666399955749512,0.02733195386826992,-4.6473169326782235
6.613705158233643,6.54908561706543,-4.6637816429138175,0.029846640303730965,-4.667209625244141
6.601408004760742,6.54908561706543,-4.717499732971192,0.03019203431904316,-4.679117679595947
6.52170991897583,6.54908561706543,-4.726277828216553,0.027795663103461266,-4.718833923339844
6.632829189300537,6.54908561706543,-4.691619873046875,0.025800030678510662,-4.680983066558838
6.605641841888428,6.54908561706543,-4.693371772766112,0.025386178866028786,-4.70567750930786
6.693638801574707,6.54908561706543,-4.695888042449951,0.025893438607454296,-4.768259525299072
6.590642929077148,6.54908561706543,-4.689128875732422,0.027905989438295364,-4.6921963691711435
6.568221569061279,6.54908561706543,-4.682431697845458,0.029989358037710186,-4.65492582321167
6.563454627990723,6.54908561706543,-4.690129756927489,0.02721577137708664,-4.726922988891602
6.503149509429932,6.54908561706543,-4.686999320983888,0.026459187269210812,-4.686666488647461
6.4652318954467765,6.54908561706543,-4.68851613998413,0.025618614628911015,-4.706921100616455
6.408949375152588,6.54908561706543,-4.681692600250244,0.023928739130496975,-4.696175575256348
6.423496723175049,6.54908561706543,-4.678882122039794,0.0242588184773922,-4.6498212814331055
6.319657802581787,6.54908561706543,-4.675903797149657,0.025441620498895645,-4.644156455993652
6.431868553161621,6.54908561706543,-4.681694507598877,0.02628917619585991,-4.674777984619141
6.5781097412109375,6.54908561706543,-4.655471324920654,0.02720339410007,-4.653748035430908
6.5648412704467765,6.54908561706543,-4.694248676300049,0.03078978694975376,-4.710452079772949
6.257884979248047,6.54908561706543,-4.669040679931641,0.027969734743237492,-4.717107772827148
6.265886306762695,6.54908561706543,-4.665269851684569,0.02653915248811245,-4.677218914031982
6.451098918914794,6.54908561706543,-4.698123931884766,0.02680002711713314,-4.675231456756592
6.552669048309326,6.54908561706543,-4.6765971183776855,0.025811849161982536,-4.697233200073241
6.636090278625488,6.54908561706543,-4.702382564544678,0.026250425726175308,-4.687734603881836
6.543495178222656,6.54908561706543,-4.747328758239745,0.034107379615306854,-4.753377914428711
6.470170974731444,6.54908561706543,-4.670626163482666,0.027618013322353363,-4.696267604827881
6.3983988761901855,6.54908561706543,-4.663769721984863,0.025816600769758224,-4.644024848937988
6.383665084838867,6.54908561706543,-4.6659255027771,0.025127075612545013,-4.660428047180176
6.372151374816895,6.54908561706543,-4.68194055557251,0.02558447979390621,-4.695572376251221
6.31973123550415,6.54908561706543,-4.681056022644042,0.026632964611053463,-4.683465957641602
6.352283477783203,6.54908561706543,-4.688218593597412,0.027266042307019237,-4.7017951011657715
6.289471626281737,6.54908561706543,-4.710958480834961,0.032515186816453934,-4.669694423675537
6.463622093200684,6.54908561706543,-4.7067928314208975,0.030403451994061474,-4.639984607696533
6.633510112762451,6.54908561706543,-4.691664695739745,0.031758006662130356,-4.739694595336913
6.620173454284668,6.54908561706543,-4.704719066619873,0.03478313982486725,-4.741530418395996
6.563526630401611,6.54908561706543,-4.724963665008545,0.03099879063665867,-4.643252849578857
6.590755939483643,6.54908561706543,-4.6982197761535645,0.028486628085374832,-4.674349784851073
6.600088119506836,6.54908561706543,-4.693613529205321,0.027669085189700127,-4.674954414367676
6.704830646514893,6.54908561706543,-4.712574481964111,0.026316963136196136,-4.732046604156494
6.732980728149414,6.54908561706543,-4.72510290145874,0.027853511273860928,-4.7441277503967285
6.587692260742188,6.54908561706543,-4.718611240386962,0.03206644207239151,-4.754052639007568
6.633933544158936,6.54908561706543,-4.656904220581056,0.030765799805521965,-4.625007629394531
6.678036689758301,6.54908561706543,-4.701935291290283,0.02938762493431568,-4.756649971008301
6.639589786529541,6.54908561706543,-4.761292457580566,0.032294612377882004,-4.7676215171813965
6.57597017288208,6.54908561706543,-4.70285177230835,0.03259403631091118,-4.6992173194885245
6.569625377655028,6.54908561706543,-4.691172122955321,0.02984144538640976,-4.699136734008789
6.584084987640381,6.54908561706543,-4.68218994140625,0.02758993208408356,-4.717470169067383
6.467184066772461,6.54908561706543,-4.6882615089416495,0.026640666648745537,-4.660654544830321
6.48817777633667,6.54908561706543,-4.689070224761962,0.02542151510715485,-4.671450138092041
6.352331161499024,6.54908561706543,-4.677137851715088,0.024054551497101784,-4.724623680114745
6.517473220825195,6.54908561706543,-4.6755452156066895,0.02428283914923668,-4.688358306884766
6.634320259094238,6.54908561706543,-4.664919376373291,0.024750282987952232,-4.654660701751709
6.655320644378662,6.54908561706543,-4.671684741973877,0.02619321085512638,-4.658239841461182
6.60338258743286,6.54908561706543,-4.688662052154541,0.02635828778147697,-4.720363616943359
6.604832172393799,6.54908561706543,-4.751965045928955,0.030555343255400658,-4.794441223144531
6.591272830963135,6.54908561706543,-4.712127208709717,0.029396286234259605,-4.725792407989502
6.656035423278809,6.54908561706543,-4.740740776062012,0.028128487989306446,-4.74512815475464
6.503451347351073,6.54908561706543,-4.71198272705078,0.028939731419086456,-4.717371940612793
6.457621097564696,6.54908561706543,-4.68053674697876,0.02682912349700928,-4.659813880920409
6.454638957977295,6.54908561706543,-4.666844844818115,0.0259088147431612,-4.6685447692871085
6.5397634506225595,6.54908561706543,-4.656824588775635,0.025429219007492065,-4.680454730987549
6.518901824951172,6.54908561706543,-4.67038106918335,0.02517322450876236,-4.658795356750488
6.564681529998779,6.54908561706543,-4.661787033081056,0.024190902709960938,-4.676449775695801
6.606400966644287,6.54908561706543,-4.669149875640869,0.025286586955189705,-4.683681964874268
6.645575046539307,6.54908561706543,-4.685846328735352,0.02542252652347088,-4.684937477111816
6.680906295776367,6.54908561706543,-4.707045078277588,0.02582214027643204,-4.694985389709473
6.62945032119751,6.54908561706543,-4.780294418334961,0.02968044206500053,-4.768890380859375
6.6727423667907715,6.54908561706543,-4.816065311431885,0.031247690320014957,-4.81125545501709


==> data/single_task_inference_result/cheetah/cheetah_single_task_inference_trajectories/7.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
-0.00022418516164179889,5.692914009094238,-1.772883057594299,3.2790184020996094,1.3215463161468504
0.5044408440589905,5.692914009094238,-4.137165546417236,0.3197833001613617,-0.10807371139526369
1.0563431978225708,5.692914009094238,-3.921926975250244,0.09025557339191437,-4.2320966720581055
1.5642569065093994,5.692914009094238,-3.8428332805633536,0.06764084845781326,-3.9122586250305176
1.948707938194275,5.692914009094238,-3.8564608097076416,0.04816509783267975,-3.9911293983459473
2.5456709861755367,5.692914009094238,-3.943912267684937,0.03688902407884598,-3.877923250198364
3.1102790832519527,5.692914009094238,-3.93717098236084,0.03715619444847106,-3.9291265010833745
3.5987308025360107,5.692914009094238,-3.9471628665924072,0.03760790079832077,-3.9348762035369873
4.024192810058594,5.692914009094238,-3.9707422256469727,0.03830552101135254,-3.905017614364624
4.533283710479736,5.692914009094238,-3.985819816589355,0.043369129300117486,-4.057308673858643
4.9584360122680655,5.692914009094238,-3.5916378498077393,0.049407348036766045,-3.5339014530181885
5.31012487411499,5.692914009094238,-3.7056963443756095,0.05931422486901283,-3.7974114418029785
5.392006397247314,5.692914009094238,-3.7220971584320073,0.04680382087826729,-3.78775405883789
5.467470169067383,5.692914009094238,-3.876633405685425,0.05171111226081848,-3.8435213565826416
5.384369373321533,5.692914009094238,-3.8598487377166744,0.0472998321056366,-3.792813301086426
5.493605136871338,5.692914009094238,-4.050665855407715,0.053191889077425,-4.003322124481201
5.54113245010376,5.692914009094238,-3.896030426025391,0.0319182313978672,-3.906840085983276
5.605252742767334,5.692914009094238,-3.8993432521820073,0.03702554851770401,-3.934994697570801
5.586258411407472,5.692914009094238,-3.9172508716583248,0.042740292847156525,-3.8849070072174072
5.545762538909912,5.692914009094238,-3.898223161697388,0.03384530916810036,-3.9040977954864498
5.507176876068115,5.692914009094238,-3.8707547187805176,0.031193472445011135,-3.890302181243896
5.6013054847717285,5.692914009094238,-3.8701367378234863,0.028145788237452507,-3.829521894454956
5.651479721069336,5.692914009094238,-3.858518362045288,0.02685384452342987,-3.85836124420166
5.760125160217285,5.692914009094238,-3.8515098094940186,0.027746964246034626,-3.859963893890381
5.624732971191406,5.692914009094238,-3.8856899738311768,0.03128944709897041,-3.9079203605651855
5.607796192169189,5.692914009094238,-3.8594808578491206,0.02731703594326973,-3.909130811691284
5.507036209106444,5.692914009094238,-3.852729797363281,0.024844422936439518,-3.807812452316284
5.703193187713623,5.692914009094238,-3.859440565109253,0.024684017524123192,-3.8752498626708975
5.702362060546875,5.692914009094238,-3.868496179580688,0.024422394111752514,-3.8727798461914062
5.670344352722168,5.692914009094238,-3.865680456161499,0.023689802736043927,-3.860107660293579
5.692592144012451,5.692914009094238,-3.8712034225463863,0.023597935214638713,-3.843631267547608
5.7749571800231925,5.692914009094238,-3.8673720359802246,0.02461741678416729,-3.8476388454437256
5.796369075775146,5.692914009094238,-3.8749079704284664,0.023069223389029503,-3.841388940811157
5.639698505401611,5.692914009094238,-3.8761126995086665,0.024919074028730392,-3.8811049461364746
5.408460140228272,5.692914009094238,-3.8796575069427486,0.025829561054706573,-3.864048719406128
5.636099338531494,5.692914009094238,-3.858587503433228,0.025367695838212967,-3.8697662353515625
5.75969123840332,5.692914009094238,-3.856132030487061,0.025144923478364944,-3.828536987304688
5.694266319274902,5.692914009094238,-3.871724605560303,0.024659886956214905,-3.847368955612183
5.6169962882995605,5.692914009094238,-3.8720049858093266,0.023611795157194138,-3.8669695854187007
5.587948799133301,5.692914009094238,-3.847891569137573,0.026802489534020424,-3.8188047409057617
5.639158248901367,5.692914009094238,-3.8560390472412105,0.02443274296820164,-3.887763261795044
5.633795738220215,5.692914009094238,-3.8658187389373775,0.02368061430752277,-3.8472175598144527
5.341916561126709,5.692914009094238,-3.862921476364136,0.023760123178362846,-3.921100378036499
5.420170307159424,5.692914009094238,-3.8540291786193848,0.025578124448657036,-3.8511035442352286
5.624162197113037,5.692914009094238,-3.8847472667694087,0.026987243443727493,-3.941286563873291
5.664888381958008,5.692914009094238,-3.874068975448608,0.02599157206714153,-3.8777575492858887
5.667541027069092,5.692914009094238,-3.886340856552124,0.025096554309129715,-3.89099645614624
5.776346683502196,5.692914009094238,-3.884917497634888,0.03038474917411804,-3.86350417137146
5.876393795013428,5.692914009094238,-3.8847842216491695,0.02986781857907772,-3.8531701564788814
5.714110374450684,5.692914009094238,-3.837451219558716,0.026594124734401703,-3.840449810028076
5.548110485076904,5.692914009094238,-3.8450264930725098,0.025307442992925644,-3.8170981407165527
5.412919044494629,5.692914009094238,-3.8313467502594,0.02664003148674965,-3.808027029037476
5.397573471069336,5.692914009094238,-3.838647603988648,0.027352698147296906,-3.8334636688232417
5.464138031005859,5.692914009094238,-3.879342555999756,0.026587689295411106,-3.857310295104981
5.40455198287964,5.692914009094238,-3.8866903781890874,0.027665859088301655,-3.878916025161743
5.499300956726073,5.692914009094238,-3.90505576133728,0.02831581979990005,-3.852537870407104
5.678838729858398,5.692914009094238,-3.869604110717773,0.03904619440436363,-3.9185607433319087
5.715997695922852,5.692914009094238,-3.872860193252563,0.03322344273328781,-3.844058990478516
5.739777565002441,5.692914009094238,-3.8221485614776607,0.02992269955575466,-3.828749179840088
5.7757816314697275,5.692914009094238,-3.924613952636719,0.030259912833571437,-3.933651447296143
5.736785888671875,5.692914009094238,-3.938677549362183,0.02814835123717785,-3.9288082122802734
5.7957119941711435,5.692914009094238,-3.925373792648315,0.026006765663623806,-3.8949458599090576
5.764252185821533,5.692914009094238,-3.896664619445801,0.027811918407678604,-3.9050369262695312
5.793213844299316,5.692914009094238,-3.872789144515991,0.028082089498639103,-3.9217054843902583
5.68428373336792,5.692914009094238,-3.8774387836456294,0.029030758887529373,-3.8841428756713863
5.463376522064209,5.692914009094238,-3.851527452468872,0.02769680507481098,-3.9065914154052734
5.432352542877196,5.692914009094238,-3.8592033386230473,0.02757766656577587,-3.8958027362823486
5.531375408172608,5.692914009094238,-3.8684265613555913,0.02638651430606842,-3.851450204849243
5.640429496765137,5.692914009094238,-3.874802589416504,0.0259865652769804,-3.850340843200684
5.599745750427246,5.692914009094238,-3.8819298744201665,0.027348823845386505,-3.851697683334351
5.656055450439453,5.692914009094238,-3.8773715496063232,0.03278631344437599,-3.8359758853912354
5.6875643730163565,5.692914009094238,-3.8587801456451416,0.029425848275423046,-3.893849849700928
5.759012222290039,5.692914009094238,-3.85696005821228,0.027304625138640404,-3.888704538345337
5.721049308776856,5.692914009094238,-3.8717854022979736,0.02462772466242313,-3.8515639305114746
5.631195068359375,5.692914009094238,-3.8852851390838623,0.02516164258122444,-3.891435146331787
5.549695014953612,5.692914009094238,-3.8777999877929688,0.02430185303092003,-3.8850693702697754
5.727617263793944,5.692914009094238,-3.873697519302368,0.024293830618262287,-3.914471387863159
5.717013359069824,5.692914009094238,-3.878854274749756,0.023772934451699257,-3.866433620452881
5.613458633422852,5.692914009094238,-3.878228902816773,0.022882200777530674,-3.8832166194915767
5.641728401184082,5.692914009094238,-3.874379396438599,0.023623576387763023,-3.8713996410369873
5.742897987365723,5.692914009094238,-3.86421275138855,0.02493605390191078,-3.8814425468444815
5.6802520751953125,5.692914009094238,-3.871517181396484,0.023431755602359768,-3.875276565551758
5.655181407928467,5.692914009094238,-3.862626314163208,0.02297713235020637,-3.8311636447906494
5.72152042388916,5.692914009094238,-3.8594818115234375,0.024030419066548347,-3.869620800018311
5.66053581237793,5.692914009094238,-3.8653984069824214,0.02373597025871277,-3.8467526435852046
5.61014986038208,5.692914009094238,-3.8698713779449454,0.023003244772553444,-3.881746053695679
5.630914688110352,5.692914009094238,-3.867189884185791,0.02306191436946392,-3.871759176254272
5.6066880226135245,5.692914009094238,-3.869150876998901,0.023591093719005585,-3.8471035957336426
5.603464603424072,5.692914009094238,-3.8725178241729736,0.023810112848877903,-3.8721964359283447
5.514256954193115,5.692914009094238,-3.8698334693908687,0.0250993836671114,-3.875474691390991
5.5808491706848145,5.692914009094238,-3.862967014312744,0.0269133634865284,-3.859685659408569
5.656702518463135,5.692914009094238,-3.860529899597168,0.02646689675748348,-3.85221791267395
5.72227668762207,5.692914009094238,-3.867594003677368,0.026942947879433632,-3.870835781097412
5.681681156158447,5.692914009094238,-3.8703701496124263,0.026996685191988945,-3.852516412734985
5.741538047790527,5.692914009094238,-3.8740422725677486,0.02712158299982548,-3.877029895782471
5.805315017700195,5.692914009094238,-3.8791563510894775,0.025048993527889248,-3.890494346618652
5.77700662612915,5.692914009094238,-3.887875556945801,0.02594408579170704,-3.8794970512390137
5.744297981262207,5.692914009094238,-3.8625738620758057,0.026018530130386353,-3.8215444087982178
5.664540767669678,5.692914009094238,-3.888213396072388,0.028583226725459095,-3.9146595001220703
5.587051868438721,5.692914009094238,-3.905940055847168,0.027272386476397514,-3.9219713211059566
5.6411871910095215,5.692914009094238,-3.8704454898834233,0.025481054559350014,-3.8403816223144527
5.708990573883057,5.692914009094238,-3.8698344230651855,0.023946739733219143,-3.874265193939209
5.731175899505615,5.692914009094238,-3.8683450222015376,0.023541655391454697,-3.871317863464355
5.754480361938477,5.692914009094238,-3.878272771835327,0.02375265955924988,-3.867465972900391
5.603044509887695,5.692914009094238,-3.913544654846192,0.026133026927709576,-3.9456834793090816
5.649499416351318,5.692914009094238,-3.8841557502746578,0.024916203692555428,-3.8967418670654297
5.681282043457031,5.692914009094238,-3.8736386299133296,0.02395918406546116,-3.86176323890686
5.7040648460388175,5.692914009094238,-3.8674471378326416,0.023294473066926,-3.8515241146087646
5.719568252563477,5.692914009094238,-3.868331432342529,0.02321434766054153,-3.8998444080352783
5.826006889343262,5.692914009094238,-3.876497268676758,0.02465133368968964,-3.811067819595337
5.686323642730713,5.692914009094238,-3.88869309425354,0.02508656308054924,-3.872867107391357
5.491238117218018,5.692914009094238,-3.857985734939575,0.0240471251308918,-3.8853509426116943
5.400183200836182,5.692914009094238,-3.849839448928833,0.025111008435487747,-3.8530097007751456
5.390520095825195,5.692914009094238,-3.850440979003906,0.02631765976548195,-3.821611881256104
5.448287010192871,5.692914009094238,-3.8836481571197514,0.026466865092515945,-3.8384218215942383
5.575406074523926,5.692914009094238,-3.8932092189788814,0.028158023953437805,-3.8808767795562735
5.556034088134766,5.692914009094238,-3.890856981277466,0.03135865926742554,-3.8738713264465328
5.688061714172363,5.692914009094238,-3.9396064281463614,0.04189644753932953,-3.9195160865783687
5.6822052001953125,5.692914009094238,-3.9033718109130855,0.03266521170735359,-3.88843846321106
5.670295715332031,5.692914009094238,-3.847576379776001,0.029552536085247997,-3.815650224685669
5.5677218437194815,5.692914009094238,-3.8618485927581783,0.0251169428229332,-3.808870553970337
5.577417850494385,5.692914009094238,-3.8673937320709224,0.025065727531909943,-3.8905680179595943
5.6551833152771,5.692914009094238,-3.870349168777466,0.023665517568588257,-3.847333431243896
5.744850158691406,5.692914009094238,-3.8663642406463614,0.02395797334611416,-3.880024671554565
5.596283435821533,5.692914009094238,-3.8688652515411377,0.024692127481102943,-3.848130464553833
5.459747314453125,5.692914009094238,-3.8605971336364746,0.026302717626094815,-3.818681478500366
5.393472194671631,5.692914009094238,-3.8535106182098393,0.02501842938363552,-3.8911511898040767
5.411777019500732,5.692914009094238,-3.8681786060333248,0.025686709210276604,-3.8662812709808345
5.396248817443848,5.692914009094238,-3.8852915763854976,0.027244187891483303,-3.939474582672119
5.480382442474365,5.692914009094238,-3.900966882705688,0.028375420719385147,-3.9065966606140137
5.553213596343993,5.692914009094238,-3.917849779129028,0.03277955204248428,-3.96528697013855
5.564894199371338,5.692914009094238,-3.8192918300628658,0.04235462844371796,-3.835137844085693
5.454517841339111,5.692914009094238,-3.913881063461304,0.04026777669787407,-3.899224281311035
5.568239688873291,5.692914009094238,-3.905606508255005,0.03710322454571724,-3.868130683898926
5.722711563110352,5.692914009094238,-3.859323024749756,0.029134245589375492,-3.8926794528961186
5.664035797119141,5.692914009094238,-3.885803699493408,0.029775252565741536,-3.8367395401000977
5.479267120361328,5.692914009094238,-3.850905179977417,0.02690823003649712,-3.8865771293640137
5.391735076904297,5.692914009094238,-3.855824708938599,0.026609366759657856,-3.8178684711456294
5.566305160522461,5.692914009094238,-3.8793377876281734,0.026286443695425987,-3.8506712913513184
5.867499828338623,5.692914009094238,-3.872668027877808,0.025504471734166145,-3.9136683940887447
5.898604869842528,5.692914009094238,-3.861929655075073,0.02795596048235893,-3.833088159561157
5.86087942123413,5.692914009094238,-3.9444189071655273,0.03708842769265175,-3.9536380767822266
5.838753700256348,5.692914009094238,-4.059022426605225,0.043307948857545846,-4.03172731399536
5.769087314605713,5.692914009094238,-3.9097108840942383,0.03723696991801262,-3.794456005096436
5.638752937316895,5.692914009094238,-3.8909184932708736,0.028943119570612907,-3.834057569503784
5.710148334503174,5.692914009094238,-3.888307094573975,0.029017776250839237,-3.8720960617065434
5.730735778808594,5.692914009094238,-3.868415594100952,0.026559216901659966,-3.888093948364258
5.622903347015381,5.692914009094238,-3.88814115524292,0.024642972275614735,-3.8279609680175777
5.645599365234375,5.692914009094238,-3.8758599758148193,0.023339681327342987,-3.88411283493042
5.71688175201416,5.692914009094238,-3.866745233535767,0.023530611768364903,-3.869345426559448
5.750673770904541,5.692914009094238,-3.8697557449340816,0.02311258763074875,-3.843444347381592
5.723917961120605,5.692914009094238,-3.8775143623352046,0.023458678275346756,-3.873965978622437
5.794633388519287,5.692914009094238,-3.8986780643463135,0.025047745555639263,-3.9377722740173335
5.840735912322998,5.692914009094238,-3.90959906578064,0.026539469137787815,-3.9039247035980225
5.779153347015381,5.692914009094238,-3.894991874694824,0.028272315859794617,-3.8653392791748047
5.862719535827637,5.692914009094238,-3.957787990570068,0.030590418726205822,-3.941467761993408
5.848304271697998,5.692914009094238,-3.947443008422852,0.03450549393892288,-3.899740934371948
5.770042896270752,5.692914009094238,-3.8834524154663086,0.03277162089943886,-3.8926920890808105
5.70756196975708,5.692914009094238,-3.872034311294556,0.0310235358774662,-3.847999095916748
5.598773956298828,5.692914009094238,-3.903874397277832,0.028278127312660217,-3.944570541381836
5.659536361694336,5.692914009094238,-3.86980414390564,0.027492880821228027,-3.887949228286743
5.67983865737915,5.692914009094238,-3.858810186386108,0.024713588878512383,-3.867929458618164
5.7197651863098145,5.692914009094238,-3.863023042678833,0.02276944555342197,-3.9040849208831783
5.693328380584717,5.692914009094238,-3.864280223846436,0.02319428138434887,-3.8729398250579834
5.648209571838378,5.692914009094238,-3.864610433578491,0.02473977021872997,-3.8637042045593266
5.694864749908447,5.692914009094238,-3.8687727451324463,0.023408193141222,-3.89053726196289
5.635857582092285,5.692914009094238,-3.868639707565308,0.02265039272606373,-3.8673386573791504
5.725979328155518,5.692914009094238,-3.868705034255981,0.022077433764934536,-3.8321943283081055
5.742079734802246,5.692914009094238,-3.8686797618865967,0.02256990410387516,-3.844911336898804
5.814897537231444,5.692914009094238,-3.8828649520874015,0.0235667135566473,-3.8840093612670894
5.791267395019531,5.692914009094238,-3.8850452899932866,0.02501894347369671,-3.8610894680023193
5.865787982940674,5.692914009094238,-3.973496675491333,0.03067742101848125,-3.9712269306182866
5.863595008850098,5.692914009094238,-3.9285914897918706,0.03335295245051384,-3.9644143581390385
5.850052833557129,5.692914009094238,-3.8595006465911865,0.0358249694108963,-3.8257241249084473
5.849279880523682,5.692914009094238,-3.842827320098877,0.031201235949993134,-3.8337588310241695
5.790904521942139,5.692914009094238,-3.8644399642944336,0.031529903411865234,-3.8846280574798575
5.7298898696899405,5.692914009094238,-3.877146244049072,0.02945772372186184,-3.870297908782959
5.836612701416016,5.692914009094238,-3.8913640975952153,0.02749717980623245,-3.917864799499512
5.8139705657958975,5.692914009094238,-3.8991856575012207,0.030339954420924183,-3.8572938442230225
5.81363582611084,5.692914009094238,-3.905702352523804,0.03159549459815025,-3.918514490127563
5.822864055633545,5.692914009094238,-3.8807995319366455,0.032349426299333565,-3.898768901824951
5.825045585632324,5.692914009094238,-3.914698362350464,0.03551177680492401,-3.8940045833587646
5.706310749053955,5.692914009094238,-3.873978853225708,0.03041943348944187,-3.888891220092773
5.698333263397217,5.692914009094238,-3.865478277206421,0.02787299640476704,-3.894709825515747
5.725188732147217,5.692914009094238,-3.8750932216644287,0.025526560842990875,-3.892977237701416
5.5383286476135245,5.692914009094238,-3.878797292709351,0.025164222344756126,-3.855758190155029
5.541512489318848,5.692914009094238,-3.87225866317749,0.0242364052683115,-3.9197387695312496
5.761831760406494,5.692914009094238,-3.879707336425781,0.023892084136605263,-3.9007167816162105
5.885434150695801,5.692914009094238,-3.875368118286133,0.024545699357986447,-3.9305419921875
5.760404109954834,5.692914009094238,-3.8737809658050537,0.024041187018156048,-3.866122961044312
5.80204963684082,5.692914009094238,-3.9084877967834473,0.03308013454079628,-3.8774237632751456
5.70037841796875,5.692914009094238,-3.877554655075073,0.03105986677110195,-3.900290966033936
5.653437614440918,5.692914009094238,-3.8572957515716553,0.02708796598017216,-3.8267552852630615
5.644192218780518,5.692914009094238,-3.87532114982605,0.02705890126526356,-3.881882429122925
5.557280540466309,5.692914009094238,-3.863023281097412,0.025151746347546577,-3.87250280380249
5.47579288482666,5.692914009094238,-3.8727681636810303,0.02376086637377739,-3.895464181900024
5.579612255096436,5.692914009094238,-3.8723077774047847,0.02425769716501236,-3.922327280044556
5.520474433898926,5.692914009094238,-3.8590688705444336,0.02580305002629757,-3.816290616989136
5.471587657928467,5.692914009094238,-3.872740030288696,0.02606384828686714,-3.9007177352905273
5.54426383972168,5.692914009094238,-3.8728406429290767,0.02902689017355442,-3.9195957183837886


==> data/single_task_inference_result/cheetah/cheetah_single_task_inference_trajectories/8.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.438855916261673,2.0259034633636475,-1.772883057594299,3.2790184020996094,0.2747107148170471
0.7417961955070494,2.0259034633636475,-0.5256367325782776,0.3260299861431122,0.9933507442474365
1.123786449432373,2.0259034633636475,-0.5014824867248535,0.12576821446418762,-0.5930569171905518
1.71014666557312,2.0259034633636475,-0.5931087732315063,0.08958940207958221,-0.5114662647247313
1.9650123119354248,2.0259034633636475,-0.3817781209945679,0.05211200192570686,-0.439556896686554
1.9814556837081907,2.0259034633636475,-0.4336287379264832,0.0349961519241333,-0.41584160923957825
1.9702056646347044,2.0259034633636475,-0.3831787407398224,0.03281160071492195,-0.39125025272369374
1.9097338914871211,2.0259034633636475,-0.39752727746963507,0.0354340523481369,-0.3579024076461792
1.9249298572540283,2.0259034633636475,-0.42490786314010626,0.031238982453942295,-0.4281503856182098
1.9589933156967163,2.0259034633636475,-0.42844122648239136,0.02575739473104477,-0.491816520690918
1.9603724479675289,2.0259034633636475,-0.4346074759960175,0.02615462616086006,-0.452312171459198
1.95815372467041,2.0259034633636475,-0.42556288838386536,0.026309089735150337,-0.3645453453063965
1.9300858974456787,2.0259034633636475,-0.4220299422740936,0.02751078829169273,-0.4516711235046386
1.9635448455810545,2.0259034633636475,-0.4193200469017029,0.02744848094880581,-0.3892272114753723
1.9683358669281004,2.0259034633636475,-0.4191950559616089,0.026125084608793255,-0.437428206205368
1.981703758239746,2.0259034633636475,-0.4201062917709351,0.02610986679792404,-0.39606919884681696
1.9734005928039553,2.0259034633636475,-0.4224148094654083,0.026081427931785583,-0.375796914100647
1.960417866706848,2.0259034633636475,-0.4030859470367432,0.02635013312101364,-0.3869745433330536
2.028841018676758,2.0259034633636475,-0.4133262634277344,0.024701137095689774,-0.40906769037246704
2.0399179458618164,2.0259034633636475,-0.42422008514404297,0.024837534874677655,-0.41555184125900263
1.9019464254379272,2.0259034633636475,-0.4263048470020294,0.022658936679363247,-0.41376394033432007
1.9106633663177488,2.0259034633636475,-0.4238704144954681,0.02308210916817188,-0.42399445176124567
1.896928310394287,2.0259034633636475,-0.4218171834945679,0.024076232686638832,-0.40537405014038086
1.9885311126708984,2.0259034633636475,-0.42346301674842834,0.024470059201121327,-0.4308542013168335
1.969237685203552,2.0259034633636475,-0.4351534247398376,0.025968084111809727,-0.4172787666320801
1.9660115242004397,2.0259034633636475,-0.4225752055644989,0.026801325380802155,-0.41071844100952154
2.007728576660156,2.0259034633636475,-0.4351727366447449,0.027180690318346024,-0.438843697309494
2.0621657371521,2.0259034633636475,-0.4235945343971253,0.02639959566295147,-0.44898939132690424
2.060044765472412,2.0259034633636475,-0.43179094791412354,0.02354436181485653,-0.42310428619384766
2.0799810886383057,2.0259034633636475,-0.4382739961147308,0.02367805875837803,-0.40660905838012695
1.998601317405701,2.0259034633636475,-0.4384725987911224,0.024266541004180908,-0.46077021956443787
1.9823263883590696,2.0259034633636475,-0.4472355246543884,0.023366997018456456,-0.43285000324249273
2.06409239768982,2.0259034633636475,-0.43953898549079895,0.023459220305085186,-0.41340500116348267
2.075329542160034,2.0259034633636475,-0.4380797743797302,0.023531701415777206,-0.42108708620071406
1.9894922971725464,2.0259034633636475,-0.44632536172866816,0.02378462068736553,-0.4647167325019837
1.9895936250686643,2.0259034633636475,-0.4438521862030029,0.023119218647480008,-0.4677048921585083
1.9674744606018064,2.0259034633636475,-0.437929481267929,0.023854834958910946,-0.42943912744522095
1.9392939805984497,2.0259034633636475,-0.43358528614044184,0.02378471754491329,-0.42610177397727966
1.954949975013733,2.0259034633636475,-0.42877739667892456,0.02453045919537544,-0.40676999092102045
1.8455283641815183,2.0259034633636475,-0.43003666400909424,0.02512212283909321,-0.41043955087661743
1.8139241933822632,2.0259034633636475,-0.4258405566215515,0.025766946375370026,-0.41917091608047485
1.8428189754486084,2.0259034633636475,-0.4220367670059204,0.026975117623806,-0.41831734776496887
1.838478684425354,2.0259034633636475,-0.44105580449104315,0.029005981981754303,-0.4346146881580353
1.8699485063552856,2.0259034633636475,-0.4436067342758178,0.030142880976200104,-0.47388595342636103
1.956176519393921,2.0259034633636475,-0.4683725237846375,0.03243226557970047,-0.4624007642269135
2.00095009803772,2.0259034633636475,-0.4815249741077423,0.036320440471172326,-0.5083919167518616
2.043879985809326,2.0259034633636475,-0.45651364326477045,0.03128080815076828,-0.47857707738876337
2.0864572525024414,2.0259034633636475,-0.434339165687561,0.02861797623336315,-0.4634426534175873
1.9639205932617188,2.0259034633636475,-0.4415594041347504,0.025637103244662285,-0.4282742142677307
1.8146067857742307,2.0259034633636475,-0.4394277036190033,0.02361121028661728,-0.43363317847251887
1.7786874771118164,2.0259034633636475,-0.42707124352455134,0.023698858916759487,-0.4191915988922119
1.942479372024536,2.0259034633636475,-0.41892814636230474,0.02536829933524132,-0.43243974447250366
1.9102368354797363,2.0259034633636475,-0.43584859371185297,0.028328271582722664,-0.42756426334381104
1.951712131500244,2.0259034633636475,-0.44885861873626715,0.02881968952715397,-0.4112997949123383
1.9213280677795408,2.0259034633636475,-0.45550191402435297,0.03634743392467498,-0.3716596066951752
2.0643510818481445,2.0259034633636475,-0.43906712532043457,0.03235338255763054,-0.4836278557777405
1.8976624011993408,2.0259034633636475,-0.4455083906650543,0.027461152523756027,-0.4471513032913208
1.6927878856658936,2.0259034633636475,-0.4294397234916687,0.025629861280322075,-0.45169422030448914
1.8003665208816528,2.0259034633636475,-0.4123967587947845,0.02583901397883892,-0.4110982716083527
1.940623998641968,2.0259034633636475,-0.4255416095256805,0.029101615771651268,-0.4307354986667633
2.0900194644927974,2.0259034633636475,-0.45407235622406006,0.029219495132565495,-0.4117102026939392
2.124450445175171,2.0259034633636475,-0.4717658162117004,0.028785925358533856,-0.5200785398483276
2.1188204288482666,2.0259034633636475,-0.4922423958778381,0.03264359012246132,-0.5275288820266724
2.116738080978393,2.0259034633636475,-0.4914111495018005,0.03511630743741989,-0.5338234901428223
2.2248756885528564,2.0259034633636475,-0.47236701846122736,0.03691982850432396,-0.5398780703544617
2.1488087177276607,2.0259034633636475,-0.4220337867736816,0.039821319282054894,-0.4095733761787415
2.2521364688873287,2.0259034633636475,-0.44968599081039434,0.04222697764635086,-0.5600721836090088
2.1088044643402095,2.0259034633636475,-0.47529882192611694,0.031214697286486626,-0.47979125380516047
1.9891284704208372,2.0259034633636475,-0.4997279942035675,0.03169276565313339,-0.5265291929244995
1.8922669887542725,2.0259034633636475,-0.46519750356674194,0.026886291801929477,-0.4548554420471192
1.6733956336975095,2.0259034633636475,-0.42654728889465326,0.027215624228119847,-0.43885478377342224
1.8257586956024168,2.0259034633636475,-0.4200884699821472,0.02776549383997917,-0.4320211112499237
1.8249324560165403,2.0259034633636475,-0.4234636425971985,0.02794844284653664,-0.4572768807411194
1.8196568489074707,2.0259034633636475,-0.46025788784027094,0.03054463677108288,-0.44296276569366455
1.8310712575912476,2.0259034633636475,-0.44271072745323187,0.031099511310458183,-0.39202436804771423
1.7376693487167358,2.0259034633636475,-0.4464258849620819,0.10726213455200195,-0.3212592601776123
1.7671737670898435,2.0259034633636475,-0.5047707557678223,0.043018270283937454,-0.499942809343338
1.8529363870620728,2.0259034633636475,-0.4547649621963501,0.033092621713876724,-0.4141968488693237
2.045907020568848,2.0259034633636475,-0.4158895015716553,0.03109893947839737,-0.4424186050891876
2.1756668090820312,2.0259034633636475,-0.4359415769577026,0.030406352132558823,-0.4098115563392639
2.0866024494171143,2.0259034633636475,-0.4924829304218292,0.03333660587668419,-0.4701677560806274
2.061329841613769,2.0259034633636475,-0.448077529668808,0.04134509339928627,-0.4860341548919678
1.9125412702560425,2.0259034633636475,-0.44289463758468633,0.027904072776436806,-0.43535670638084406
1.9372828006744385,2.0259034633636475,-0.4465524554252625,0.02462270483374596,-0.4575917422771454
1.848150610923767,2.0259034633636475,-0.4324459135532379,0.02569803595542908,-0.4222101867198944
1.8228528499603271,2.0259034633636475,-0.42609646916389465,0.025515291839838028,-0.4070127606391906
1.8612689971923828,2.0259034633636475,-0.4295929074287415,0.026882125064730644,-0.4614838361740112
1.9727265834808347,2.0259034633636475,-0.45181196928024286,0.02986910752952099,-0.454005628824234
1.8238191604614256,2.0259034633636475,-0.4249064326286316,0.028753172606229786,-0.4025323390960693
1.8101522922515867,2.0259034633636475,-0.46389672160148626,0.030658965930342678,-0.4784661829471588
1.967496871948242,2.0259034633636475,-0.4469848573207855,0.03226055949926376,-0.4384342730045319
2.050099372863769,2.0259034633636475,-0.44354167580604553,0.03060562163591385,-0.42513585090637207
1.9265711307525637,2.0259034633636475,-0.4467248022556305,0.026473183184862137,-0.44475400447845453
2.005269289016724,2.0259034633636475,-0.42968779802322393,0.029507286846637722,-0.41044136881828314
2.0290777683258057,2.0259034633636475,-0.41374444961547846,0.02712060697376728,-0.43503969907760626
1.9729520082473757,2.0259034633636475,-0.42549884319305414,0.02342628128826618,-0.44545647501945496
1.97120201587677,2.0259034633636475,-0.4262035489082336,0.022944128140807152,-0.42053085565567017
1.8639544248580928,2.0259034633636475,-0.4241265952587128,0.02436339296400547,-0.4315280616283417
1.7565834522247314,2.0259034633636475,-0.42580491304397583,0.023741770535707477,-0.41087928414344793
1.8722795248031616,2.0259034633636475,-0.42151501774787903,0.02543381042778492,-0.46705418825149536
1.840109705924988,2.0259034633636475,-0.4376550912857056,0.02827872708439827,-0.4512564539909362
1.7309458255767822,2.0259034633636475,-0.45873188972473133,0.03050667606294155,-0.4529122114181519
1.988436818122864,2.0259034633636475,-0.44635024666786194,0.03154784440994263,-0.4281054735183716
1.909224033355713,2.0259034633636475,-0.4254479110240936,0.032588884234428406,-0.4229273200035095
1.956781983375549,2.0259034633636475,-0.4509306252002716,0.029050359502434727,-0.4389000535011292
1.9893289804458616,2.0259034633636475,-0.4498432874679565,0.03193473443388939,-0.44924721121788014
2.049033164978028,2.0259034633636475,-0.43126580119133,0.03276071324944496,-0.4656004905700684
2.1298131942749023,2.0259034633636475,-0.43155297636985773,0.025039285421371456,-0.41454660892486567
2.051283597946167,2.0259034633636475,-0.43952131271362305,0.025242993608117104,-0.4070125222206116
2.196075439453125,2.0259034633636475,-0.44419020414352417,0.02436513639986515,-0.46138137578964233
2.1082060337066646,2.0259034633636475,-0.42213428020477295,0.02462915703654289,-0.4582778513431549
2.0437390804290767,2.0259034633636475,-0.4742033779621124,0.026346081867814064,-0.464097797870636
1.9396878480911253,2.0259034633636475,-0.4560868740081787,0.025337176397442818,-0.4451756477355957
1.9924794435501096,2.0259034633636475,-0.43569818139076233,0.024695593863725666,-0.4583220183849335
2.066795110702514,2.0259034633636475,-0.43361976742744446,0.02529905177652836,-0.447023868560791
1.9444531202316284,2.0259034633636475,-0.42917817831039434,0.02372541837394237,-0.4277709722518921
1.9509333372116089,2.0259034633636475,-0.42806541919708246,0.02315803989768028,-0.4317404329776764
1.8605742454528809,2.0259034633636475,-0.42172259092330927,0.024202285334467888,-0.405464380979538
1.849281668663025,2.0259034633636475,-0.42611789703369135,0.02465178817510605,-0.44590672850608826
1.9377200603485107,2.0259034633636475,-0.4287790060043335,0.026199430227279663,-0.4246223270893097
1.9074093103408811,2.0259034633636475,-0.44216606020927435,0.02808779664337635,-0.4200949668884277
1.789329409599304,2.0259034633636475,-0.4314992427825928,0.02786390483379364,-0.37735971808433527
1.872981548309326,2.0259034633636475,-0.44715061783790583,0.03148743137717247,-0.45105296373367304
1.817774534225464,2.0259034633636475,-0.4446236193180084,0.031571388244628906,-0.4154208898544312
1.8870773315429688,2.0259034633636475,-0.4406786262989044,0.030074262991547585,-0.4326270520687103
2.018062829971313,2.0259034633636475,-0.42812624573707586,0.03015744499862194,-0.4668152034282684
2.064076662063598,2.0259034633636475,-0.4645406007766724,0.03163761645555496,-0.4786756634712219
1.99444842338562,2.0259034633636475,-0.4556110203266144,0.02818046882748604,-0.44365417957305914
1.7854751348495483,2.0259034633636475,-0.43354904651641846,0.028817506507039074,-0.44454580545425415
1.895668625831604,2.0259034633636475,-0.4266305863857269,0.026177769526839256,-0.48809185624122614
1.9109888076782224,2.0259034633636475,-0.4271114468574524,0.02416934818029404,-0.4260749816894531
1.9311891794204712,2.0259034633636475,-0.4403796494007111,0.0269655492156744,-0.4642723798751831
1.8135474920272827,2.0259034633636475,-0.4615876376628876,0.027925364673137665,-0.4440850913524628
1.687381625175476,2.0259034633636475,-0.4613117873668671,0.04010600596666336,-0.48235172033309937
1.7322592735290527,2.0259034633636475,-0.41610008478164673,0.02924654446542263,-0.35408592224121094
1.757970094680786,2.0259034633636475,-0.43444740772247314,0.030981892719864845,-0.4481472969055176
2.0145180225372314,2.0259034633636475,-0.4591035544872284,0.033440958708524704,-0.44470265507698054
2.0206549167633057,2.0259034633636475,-0.4153836369514465,0.03052559867501259,-0.3928595185279846
2.024037599563598,2.0259034633636475,-0.4364947080612183,0.035351697355508804,-0.4038723111152649
1.9090913534164429,2.0259034633636475,-0.4313634932041168,0.03243561461567879,-0.419670432806015
1.9010183811187744,2.0259034633636475,-0.42294871807098394,0.028014181181788445,-0.4496043920516968
1.8297911882400513,2.0259034633636475,-0.4184967875480652,0.02279123477637768,-0.42794689536094666
1.7992197275161743,2.0259034633636475,-0.41958215832710266,0.024764586240053177,-0.437913715839386
1.9104793071746824,2.0259034633636475,-0.42981791496276855,0.027146684005856517,-0.4455085396766663
1.9098641872406004,2.0259034633636475,-0.4140864908695221,0.02932829037308693,-0.4196321368217468
1.7457638978958128,2.0259034633636475,-0.42428392171859747,0.029475605115294456,-0.36138951778411865
1.7013477087020874,2.0259034633636475,-0.44932284951210016,0.032884631305933,-0.3932980597019196
1.8089299201965328,2.0259034633636475,-0.4047222137451172,0.03252966329455376,-0.3882765471935272
1.866079807281494,2.0259034633636475,-0.43996894359588623,0.03116890974342823,-0.4954172074794769
1.98772656917572,2.0259034633636475,-0.44915246963500977,0.03141927719116211,-0.4590157270431519
2.06722092628479,2.0259034633636475,-0.4882465600967407,0.04095536470413208,-0.46880379319190973
2.0423405170440674,2.0259034633636475,-0.4733518660068512,0.03281757980585098,-0.49288293719291687
1.872680902481079,2.0259034633636475,-0.4469342827796936,0.028787668794393536,-0.4668270945549011
1.9728294610977168,2.0259034633636475,-0.4277634918689728,0.02583042159676552,-0.43421319127082814
1.9780393838882449,2.0259034633636475,-0.4236266613006592,0.023711150512099263,-0.3842030465602874
2.0674791336059566,2.0259034633636475,-0.42701795697212214,0.02425725758075714,-0.44398072361946106
1.990403771400452,2.0259034633636475,-0.4326025545597077,0.024526851251721386,-0.44600871205329895
1.8411927223205569,2.0259034633636475,-0.4293869137763977,0.024923531338572506,-0.4502983391284943
1.8723583221435545,2.0259034633636475,-0.4216889441013336,0.02395878918468952,-0.42910981178283686
2.0032601356506348,2.0259034633636475,-0.4246585965156555,0.025454744696617126,-0.4804491400718689
1.8318208456039429,2.0259034633636475,-0.4314149618148804,0.026211926713585854,-0.439288854598999
1.7792290449142456,2.0259034633636475,-0.446059763431549,0.026178738102316856,-0.42186477780342096
1.7980568408966064,2.0259034633636475,-0.4414885640144348,0.030728764832019802,-0.4181461036205292
1.8599276542663572,2.0259034633636475,-0.4491958618164063,0.03128696233034134,-0.451044112443924
1.9680157899856567,2.0259034633636475,-0.4695482850074768,0.029777681455016136,-0.4955459237098694
1.8659268617630005,2.0259034633636475,-0.47779950499534607,0.03494839370250702,-0.4418877065181732
1.822473168373108,2.0259034633636475,-0.44947016239166254,0.03228117153048515,-0.5081761479377747
1.9762063026428225,2.0259034633636475,-0.4493147730827332,0.033203337341547005,-0.48963493108749384
1.980030059814453,2.0259034633636475,-0.4353600144386292,0.03035328164696693,-0.4263254106044769
1.9051144123077393,2.0259034633636475,-0.42750728130340576,0.026558857411146164,-0.4923794567584992
1.8189573287963867,2.0259034633636475,-0.4256109893321991,0.030403178185224533,-0.4520193934440613
1.7918628454208374,2.0259034633636475,-0.407166451215744,0.029623933136463165,-0.3941817283630371
1.886091709136963,2.0259034633636475,-0.4160009026527405,0.026838963851332664,-0.4273859262466431
2.0286285877227783,2.0259034633636475,-0.44260534644126887,0.02960005775094032,-0.45752564072608953
2.1489911079406734,2.0259034633636475,-0.4373166859149933,0.029058886691927906,-0.543523907661438
1.9794780015945437,2.0259034633636475,-0.48095396161079407,0.031021784991025925,-0.4631262421607971
1.8966257572174072,2.0259034633636475,-0.4140218198299408,0.03056652843952179,-0.424601137638092
1.9861990213394165,2.0259034633636475,-0.4022459089756012,0.026925038546323776,-0.3868658244609833
1.908710479736328,2.0259034633636475,-0.4059671759605408,0.02469032630324364,-0.36113956570625305
2.1701769828796382,2.0259034633636475,-0.41398277878761286,0.02600925788283348,-0.4051340520381928
2.2312979698181152,2.0259034633636475,-0.398994654417038,0.025955121964216232,-0.3495400846004486
2.078773498535156,2.0259034633636475,-0.4412805140018463,0.027869148179888725,-0.4441335499286652
2.0542469024658203,2.0259034633636475,-0.4216339588165283,0.02789073809981346,-0.4376091361045837
1.8299686908721924,2.0259034633636475,-0.4450787603855133,0.027082160115242004,-0.4858959317207336
1.8513561487197876,2.0259034633636475,-0.4522956013679504,0.026867633685469627,-0.48257058858871454
1.8985626697540283,2.0259034633636475,-0.43493598699569697,0.026789315044879917,-0.47089317440986633
1.9743511676788328,2.0259034633636475,-0.4401266276836395,0.026464713737368584,-0.423263281583786
2.085080862045288,2.0259034633636475,-0.4609556496143341,0.027852654457092285,-0.4716630280017853
2.000805616378784,2.0259034633636475,-0.4639126658439636,0.03043614700436592,-0.4751766622066498
1.924222111701965,2.0259034633636475,-0.4346489906311035,0.026573095470666885,-0.3841310441493988
1.8998801708221436,2.0259034633636475,-0.4177080690860748,0.025566505268216133,-0.4339599013328552
1.9731206893920896,2.0259034633636475,-0.4189691841602325,0.025204667821526527,-0.3946735560894013
2.01037859916687,2.0259034633636475,-0.4271822571754456,0.025395896285772324,-0.4120046198368073
2.09291672706604,2.0259034633636475,-0.4216968715190888,0.024785034358501434,-0.4389754831790924
2.006643772125244,2.0259034633636475,-0.4316060841083527,0.026345584541559216,-0.4292657077312469
1.8977935314178465,2.0259034633636475,-0.41985261440277094,0.024902693927288052,-0.4162978529930114
1.8338842391967771,2.0259034633636475,-0.41625541448593134,0.02350732497870922,-0.4341000020503998
1.882357120513916,2.0259034633636475,-0.4154960811138153,0.024198753759264943,-0.43407559394836426
1.9589942693710327,2.0259034633636475,-0.4321284592151642,0.02669274993240833,-0.42818224430084234
1.9758111238479612,2.0259034633636475,-0.4535628259181976,0.027978612110018727,-0.4517074227333069


==> data/single_task_inference_result/cheetah/cheetah_single_task_inference_trajectories/9.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.3107500970363617,5.692914009094238,-1.772883057594299,3.2790184020996094,0.6418775916099548
0.7870802879333496,5.692914009094238,-4.075230121612549,0.32280024886131287,0.3794509172439575
1.3131474256515503,5.692914009094238,-3.9159703254699703,0.09027109295129776,-4.17172384262085
1.9579708576202393,5.692914009094238,-3.853646039962769,0.06740379333496094,-3.9819011688232417
2.5301783084869385,5.692914009094238,-3.8687007427215576,0.04832567274570465,-3.9862809181213374
2.9928677082061768,5.692914009094238,-3.936344146728516,0.037077676504850395,-3.928577661514282
3.48974609375,5.692914009094238,-3.947619915008545,0.03744959831237793,-3.8805124759674072
3.835540771484375,5.692914009094238,-3.9667918682098393,0.03805256262421608,-4.022022247314453
4.354076385498047,5.692914009094238,-3.9927155971527095,0.04218396171927452,-3.9584369659423833
4.894452095031737,5.692914009094238,-3.713903427124024,0.05385923013091087,-3.6974496841430655
5.072301387786865,5.692914009094238,-3.7529675960540767,0.06475071609020233,-3.8764967918396
5.12874698638916,5.692914009094238,-3.783034086227417,0.06086849421262741,-3.8050799369812007
5.440694332122803,5.692914009094238,-3.760698556900024,0.07651113718748093,-3.839361906051636
5.5421996116638175,5.692914009094238,-3.8161542415618896,0.04645029827952385,-3.7667169570922847
5.473694324493408,5.692914009094238,-3.8429214954376225,0.04463040456175804,-3.859032392501831
5.570993423461913,5.692914009094238,-4.011467933654785,0.0477137453854084,-3.9766488075256343
5.6009931564331055,5.692914009094238,-3.881635427474976,0.03289267048239708,-3.8423206806182866
5.741658687591553,5.692914009094238,-3.86614203453064,0.0331466980278492,-3.8524420261383057
5.740417003631592,5.692914009094238,-3.912232637405396,0.03481227532029152,-3.847424268722534
5.734823226928711,5.692914009094238,-3.906572103500366,0.029393166303634644,-3.965789318084717
5.771130561828612,5.692914009094238,-3.9157464504241934,0.026950059458613396,-3.9104616641998287
5.6975622177124015,5.692914009094238,-3.9399154186248775,0.02777988836169243,-3.8814079761505127
5.7058491706848145,5.692914009094238,-3.8913588523864746,0.02562132477760315,-3.84765625
5.719568252563477,5.692914009094238,-3.8820052146911617,0.02443905919790268,-3.8875036239624015
5.693337917327881,5.692914009094238,-3.8843128681182866,0.02424155361950397,-3.870036363601685
5.688755989074707,5.692914009094238,-3.8813078403472896,0.02320443652570248,-3.9066791534423833
5.728415012359619,5.692914009094238,-3.876707792282104,0.02262738905847073,-3.8932955265045166
5.712782859802246,5.692914009094238,-3.876198053359985,0.02294105477631092,-3.882023572921753
5.644558906555176,5.692914009094238,-3.877141237258911,0.02276669442653656,-3.902246236801147
5.6300010681152335,5.692914009094238,-3.87701153755188,0.023143038153648376,-3.8564062118530273
5.716922283172608,5.692914009094238,-3.873269557952881,0.02310005575418472,-3.8887243270874015
5.857663631439209,5.692914009094238,-3.87349009513855,0.023001801222562786,-3.898724794387817
5.844683170318604,5.692914009094238,-3.862786531448364,0.024113470688462257,-3.8514919281005855
5.86016321182251,5.692914009094238,-3.9282243251800537,0.029980914667248722,-3.9184494018554688
5.874924659729004,5.692914009094238,-3.9550044536590576,0.03723510354757309,-3.9323770999908447
5.782229423522949,5.692914009094238,-3.905507802963257,0.03983002528548241,-3.8358983993530273
5.799604892730713,5.692914009094238,-3.847456932067871,0.029770404100418087,-3.8833417892456046
5.5089426040649405,5.692914009094238,-3.912439584732056,0.02899913676083088,-3.9187598228454585
5.566917419433594,5.692914009094238,-3.879982471466064,0.029049493372440335,-3.90692663192749
5.771201133728027,5.692914009094238,-3.857052564620972,0.026737794280052185,-3.8329932689666744
5.811162948608398,5.692914009094238,-3.8608574867248535,0.026085656136274334,-3.8760807514190674
5.876636028289794,5.692914009094238,-3.880805492401123,0.02439380995929241,-3.8723433017730713
5.914943695068359,5.692914009094238,-4.015994548797608,0.03788874670863152,-4.058618545532227
5.825067520141602,5.692914009094238,-4.026625156402588,0.041826970875263214,-4.004575729370117
5.947221279144287,5.692914009094238,-3.8474085330963135,0.03151962161064148,-3.8806774616241455
5.82593822479248,5.692914009094238,-3.863791704177856,0.03125403076410293,-3.8730993270874015
5.774078369140625,5.692914009094238,-3.8799238204956046,0.03003871254622936,-3.886419534683228
5.785884857177734,5.692914009094238,-3.8893389701843266,0.02867775969207287,-3.8269557952880855
5.860104560852051,5.692914009094238,-3.930768013000488,0.03281768783926964,-3.9408071041107178
5.953079700469971,5.692914009094238,-3.938807487487793,0.03577042371034622,-3.912095785140991
5.841665267944336,5.692914009094238,-3.8202555179595943,0.03420364856719971,-3.845136642456055
5.595210552215576,5.692914009094238,-3.865325689315796,0.03269495815038681,-3.811413049697876
5.693882465362549,5.692914009094238,-3.869287014007568,0.029556496068835255,-3.8430252075195312
5.665370464324951,5.692914009094238,-3.841971874237061,0.028001455590128895,-3.819145202636719
5.6917724609375,5.692914009094238,-3.848557710647583,0.024911779910326004,-3.7986884117126465
5.760312080383301,5.692914009094238,-3.8673512935638423,0.022917693480849263,-3.8510367870330806
5.653937816619873,5.692914009094238,-3.8762838840484615,0.024139603599905968,-3.8694043159484863
5.533420562744141,5.692914009094238,-3.8666374683380127,0.023000717163085938,-3.8570158481597905
5.473618984222412,5.692914009094238,-3.8676316738128658,0.023551099002361298,-3.866765022277832
5.491128921508789,5.692914009094238,-3.872733592987061,0.0246653500944376,-3.887166738510132
5.5330233573913565,5.692914009094238,-3.8780372142791752,0.026059281080961227,-3.913987398147583
5.596457004547119,5.692914009094238,-3.874048948287964,0.027183664962649345,-3.903062582015991
5.541683197021484,5.692914009094238,-3.872159719467163,0.03130483254790306,-3.8288428783416744
5.582474708557129,5.692914009094238,-3.923609495162964,0.03624632209539413,-3.8796448707580566
5.495376110076904,5.692914009094238,-3.878262042999268,0.03194013237953186,-3.8980093002319336
5.510922431945801,5.692914009094238,-3.8708324432373047,0.027968334034085277,-3.905658721923828
5.589261054992676,5.692914009094238,-3.8721706867218018,0.027314599603414532,-3.911512136459351
5.793733596801758,5.692914009094238,-3.8845624923706046,0.02874303422868252,-3.9108617305755615
5.867924690246582,5.692914009094238,-3.872812032699585,0.03055272251367569,-3.8821389675140385
5.787508487701416,5.692914009094238,-3.956470727920532,0.03524298593401909,-3.9967386722564697
5.691206455230713,5.692914009094238,-3.9736177921295166,0.03527206927537918,-3.9707958698272714
5.652126312255859,5.692914009094238,-3.846978664398193,0.028957732021808624,-3.8360891342163086
5.649636745452881,5.692914009094238,-3.86169958114624,0.026630550622940063,-3.8407604694366455
5.621454238891602,5.692914009094238,-3.8573586940765376,0.025222022086381912,-3.806718349456787
5.6272921562194815,5.692914009094238,-3.8668005466461186,0.023254044353961945,-3.843641042709351
5.634092807769775,5.692914009094238,-3.8660628795623775,0.0233211200684309,-3.8661053180694576
5.43817949295044,5.692914009094238,-3.8636863231658936,0.024963280186057087,-3.843929290771484
5.415939807891846,5.692914009094238,-3.860981702804565,0.024702943861484528,-3.8869566917419434
5.42637825012207,5.692914009094238,-3.8676731586456294,0.027667323127388958,-3.850503206253052
5.5209245681762695,5.692914009094238,-3.882091045379639,0.027027443051338196,-3.9006028175354
5.617168426513672,5.692914009094238,-3.8828971385955806,0.02821391448378563,-3.86484169960022
5.653522491455078,5.692914009094238,-3.882381439208984,0.03879738971590996,-3.867551326751709
5.69025421142578,5.692914009094238,-3.9028508663177486,0.03457952290773392,-3.941492319107056
5.645808696746825,5.692914009094238,-3.897372961044312,0.029843075200915337,-3.8735315799713135
5.659599304199219,5.692914009094238,-3.8593766689300537,0.025990210473537445,-3.848544597625733
5.613873004913329,5.692914009094238,-3.857955455780029,0.023511242121458054,-3.874839782714844
5.547889232635497,5.692914009094238,-3.8660817146301274,0.022876035422086716,-3.8612012863159175
5.5577049255371085,5.692914009094238,-3.8693206310272217,0.023500584065914158,-3.8760280609130855
5.55791473388672,5.692914009094238,-3.865632772445679,0.025297168642282482,-3.8938941955566406
5.657315254211426,5.692914009094238,-3.871506929397583,0.02579071931540966,-3.8825488090515137
5.637288570404053,5.692914009094238,-3.8683586120605464,0.027418211102485657,-3.850219249725342
5.537109851837158,5.692914009094238,-3.8669610023498535,0.03052953071892261,-3.870993852615357
5.618617057800293,5.692914009094238,-3.856076002120972,0.027482112869620323,-3.899656295776367
5.535141944885254,5.692914009094238,-3.859343290328979,0.026175985112786293,-3.851050853729248
5.6443748474121085,5.692914009094238,-3.869073867797852,0.024539554491639137,-3.851617574691773
5.552255153656006,5.692914009094238,-3.8637640476226807,0.026248548179864883,-3.8455410003662105
5.562703609466553,5.692914009094238,-3.8625853061676025,0.02713768184185028,-3.814573764801025
5.574466705322266,5.692914009094238,-3.867397785186768,0.026391515508294106,-3.8650915622711186
5.624608516693115,5.692914009094238,-3.8646776676177974,0.0270618349313736,-3.8716008663177486
5.675086975097656,5.692914009094238,-3.8647830486297607,0.026293784379959103,-3.830687046051025
5.75335693359375,5.692914009094238,-3.8725311756134033,0.029394071549177166,-3.8998191356658936
5.682880878448486,5.692914009094238,-3.8815438747406006,0.02815568819642067,-3.8908886909484863
5.7786712646484375,5.692914009094238,-3.869206666946411,0.02572731487452984,-3.857832908630371
5.808368682861328,5.692914009094238,-3.8823173046112065,0.02505379170179367,-3.887293100357056
5.922974109649657,5.692914009094238,-3.905963659286499,0.027193726971745488,-3.9052982330322266
5.817902565002441,5.692914009094238,-3.8431329727172847,0.026687677949666977,-3.846624612808228
5.721923828125,5.692914009094238,-3.8558704853057857,0.030812544748187065,-3.8542144298553462
5.727179050445557,5.692914009094238,-3.896640062332153,0.02849864400923252,-3.8971366882324214
5.784543037414551,5.692914009094238,-3.8858342170715328,0.029197851195931435,-3.87848687171936
5.592941284179688,5.692914009094238,-3.9013762474060054,0.028369709849357605,-3.888439893722534
5.445556163787842,5.692914009094238,-3.8807673454284664,0.02555002085864544,-3.883788824081421
5.358521461486816,5.692914009094238,-3.869004487991333,0.02464745007455349,-3.912764072418213
5.4567527770996085,5.692914009094238,-3.870452642440796,0.025809122249484066,-3.832780599594116
5.566478252410889,5.692914009094238,-3.8830730915069585,0.02744595520198345,-3.8485836982727046
5.417942047119141,5.692914009094238,-3.8859791755676265,0.02836093865334988,-3.8821864128112793
5.312498092651367,5.692914009094238,-3.893767118453979,0.03439290449023247,-3.859496831893921
5.45577335357666,5.692914009094238,-3.88657546043396,0.03296303376555443,-3.840536832809448
5.4871439933776855,5.692914009094238,-3.897027492523193,0.03033831901848316,-3.911854505538941
5.466141700744629,5.692914009094238,-3.8964657783508305,0.028299447149038315,-3.897541522979736
5.6258158683776855,5.692914009094238,-3.9505853652954097,0.055447470396757126,-4.01422643661499
5.737492084503174,5.692914009094238,-3.9023163318634033,0.031361173838377,-3.8954784870147705
5.802272319793701,5.692914009094238,-3.9090499877929688,0.0356488972902298,-3.8818185329437256
5.890151500701904,5.692914009094238,-3.9544694423675537,0.03307046741247177,-3.9297711849212646
5.658828258514404,5.692914009094238,-3.998868227005005,0.036253683269023895,-4.02763032913208
5.568235397338867,5.692914009094238,-3.8285286426544185,0.029211470857262608,-3.821892023086548
5.475388050079346,5.692914009094238,-3.8107798099517822,0.027849793434143063,-3.8229038715362553
5.51963996887207,5.692914009094238,-3.821264505386353,0.029209200292825695,-3.7875587940216064
5.529874801635742,5.692914009094238,-3.8642756938934326,0.02670900337398052,-3.93410325050354
5.7052507400512695,5.692914009094238,-3.872700452804565,0.026699090376496315,-3.8884093761444087
5.698009967803955,5.692914009094238,-3.872172117233276,0.02959955483675003,-3.893754959106445
5.643027305603027,5.692914009094238,-3.872558355331421,0.030256319791078568,-3.878202438354492
5.690086841583252,5.692914009094238,-3.873039484024048,0.02604883164167404,-3.910774707794189
5.566512584686279,5.692914009094238,-3.8617808818817134,0.023999804630875587,-3.824804544448853
5.564231872558594,5.692914009094238,-3.870019674301147,0.022110534831881523,-3.8461229801177974
5.774756908416748,5.692914009094238,-3.867066383361816,0.023146018385887143,-3.8813970088958736
5.734590530395508,5.692914009094238,-3.865990400314331,0.024837380275130272,-3.886348247528076
5.735877513885497,5.692914009094238,-3.8663365840911865,0.02330416813492775,-3.8797307014465328
5.79294490814209,5.692914009094238,-3.912177324295044,0.028207216411828995,-3.9123985767364498
5.7040042877197275,5.692914009094238,-3.9486842155456543,0.029381850734353065,-3.952679872512817
5.657414913177489,5.692914009094238,-3.8928937911987296,0.026933660730719566,-3.879972696304321
5.5458855628967285,5.692914009094238,-3.8818833827972408,0.025402890518307682,-3.8942134380340576
5.527182579040527,5.692914009094238,-3.8583638668060303,0.02497972920536995,-3.9028933048248287
5.71926212310791,5.692914009094238,-3.874035120010376,0.024552494287490845,-3.9308810234069824
5.807472705841064,5.692914009094238,-3.8729040622711186,0.0244969055056572,-3.921177625656128
5.809602737426758,5.692914009094238,-3.882044076919556,0.02452479675412178,-3.8449511528015137
5.779255390167236,5.692914009094238,-3.965045213699341,0.03409692272543907,-3.968170404434204
5.79489803314209,5.692914009094238,-4.002236366271973,0.03360699862241745,-3.9965338706970206
5.732796192169189,5.692914009094238,-3.8633625507354736,0.030676221475005146,-3.9177842140197754
5.655948162078857,5.692914009094238,-3.867753267288208,0.028596723452210423,-3.854974031448364
5.6778693199157715,5.692914009094238,-3.8955559730529785,0.027079680934548375,-3.9223394393920894
5.6239824295043945,5.692914009094238,-3.8698108196258545,0.0248944777995348,-3.883941650390625
5.457544803619385,5.692914009094238,-3.871737241744995,0.02331647276878357,-3.8450028896331783
5.348959445953369,5.692914009094238,-3.8703801631927486,0.023458067327737808,-3.897874116897583
5.32219934463501,5.692914009094238,-3.8785674571990967,0.025215059518814087,-3.8853471279144287
5.453398704528809,5.692914009094238,-3.888635396957397,0.027013571932911873,-3.916170120239258
5.457417011260985,5.692914009094238,-3.8891885280609126,0.028612196445465088,-3.855116128921509
5.533637046813965,5.692914009094238,-3.9094264507293697,0.03329253941774368,-3.893956184387207
5.69291353225708,5.692914009094238,-3.8991639614105216,0.047154657542705536,-3.861949920654297
5.855825424194336,5.692914009094238,-3.938169717788696,0.03383390232920647,-3.9666006565094
5.826607704162598,5.692914009094238,-3.9147889614105216,0.034870754927396774,-3.9477512836456294
5.741596221923828,5.692914009094238,-3.9662907123565674,0.03859284147620201,-3.9767489433288574
5.720722675323486,5.692914009094238,-3.878463983535767,0.0321265384554863,-3.8938016891479488
5.736660480499268,5.692914009094238,-3.9020130634307857,0.027892474085092545,-3.940136671066284
5.75765323638916,5.692914009094238,-3.9227449893951416,0.027786374092102047,-3.892080545425415
5.675612926483153,5.692914009094238,-3.898167848587036,0.027074407786130905,-3.908243417739868
5.608181953430176,5.692914009094238,-3.882822751998901,0.025118924677371975,-3.8873338699340816
5.63868284225464,5.692914009094238,-3.8766047954559326,0.024703215807676315,-3.9002168178558345
5.562970638275146,5.692914009094238,-3.8689258098602286,0.023977840319275856,-3.882858276367188
5.701035976409912,5.692914009094238,-3.868926286697388,0.023692559450864792,-3.85517168045044
5.7682952880859375,5.692914009094238,-3.868033409118652,0.024383174255490303,-3.8994655609130855
5.768430709838867,5.692914009094238,-3.8813846111297607,0.02553653158247471,-3.9480020999908447
5.731201171875,5.692914009094238,-3.907273530960083,0.02584001235663891,-3.8532233238220206
5.716477394104004,5.692914009094238,-3.930031776428223,0.02857484668493271,-3.8935976028442383
5.645696640014648,5.692914009094238,-3.9055471420288086,0.0262212585657835,-3.888402938842773
5.695573329925537,5.692914009094238,-3.8955423831939697,0.02532477304339409,-3.8747954368591304
5.744243144989014,5.692914009094238,-3.8815443515777592,0.023383047431707386,-3.895874261856079
5.7586798667907715,5.692914009094238,-3.882926225662232,0.0227230004966259,-3.8971087932586665
5.69904613494873,5.692914009094238,-3.8924622535705566,0.02380791492760181,-3.86881685256958
5.649840354919434,5.692914009094238,-3.8942358493804927,0.024750767275691032,-3.885281562805176
5.673339366912842,5.692914009094238,-3.8839414119720455,0.02433357946574688,-3.8754911422729488
5.686881065368652,5.692914009094238,-3.868261575698853,0.02360427565872669,-3.855993032455444
5.83804178237915,5.692914009094238,-3.866355180740357,0.022390900179743767,-3.8447973728179927
5.767845630645752,5.692914009094238,-3.853984117507935,0.023292846977710724,-3.860817432403565
5.653809547424316,5.692914009094238,-3.8527331352233887,0.025839347392320633,-3.846813440322876
5.527733325958252,5.692914009094238,-3.8539640903472896,0.025409867987036705,-3.868952989578247
5.52440881729126,5.692914009094238,-3.85376501083374,0.02658415399491787,-3.860599994659424
5.4662370681762695,5.692914009094238,-3.874910831451416,0.025945508852601048,-3.8515014648437504
5.558228492736816,5.692914009094238,-3.8812155723571777,0.025830581784248352,-3.8720314502716064
5.55805206298828,5.692914009094238,-3.869186639785767,0.027076981961727142,-3.89755129814148
5.5152106285095215,5.692914009094238,-3.895094633102417,0.0326090008020401,-3.8829317092895512
5.574911117553711,5.692914009094238,-3.8843810558319087,0.03261826932430267,-3.9209837913513184
5.658216953277588,5.692914009094238,-3.88679575920105,0.030512625351548195,-3.93531346321106
5.537554740905762,5.692914009094238,-3.8944492340087886,0.03159341588616371,-3.8370397090911865
5.385417461395264,5.692914009094238,-3.866643905639648,0.028560079634189606,-3.8472130298614498
5.418228149414063,5.692914009094238,-3.859522581100464,0.027660425752401352,-3.880923986434937
5.680855751037598,5.692914009094238,-3.882122278213501,0.02755509689450264,-3.873498678207397
5.652740955352783,5.692914009094238,-3.88795018196106,0.02705577202141285,-3.883703470230103
5.599536418914794,5.692914009094238,-3.843635320663452,0.02665538154542446,-3.863834381103516
5.6144795417785645,5.692914009094238,-3.892241716384888,0.03135693445801735,-3.949939727783203
5.648322582244873,5.692914009094238,-3.8572719097137447,0.027833344414830208,-3.820000648498535


==> data/single_task_inference_result/cheetah_encoding_regression_line_downsampled.csv <==
target_goal,encoding_regression
0.683620035648346,0.820144775472569
1.7034928813651578,-0.1374322914117995
2.7233657270819696,-1.0950093582961682
3.7432385727987816,-2.052586425180537
4.763111418515593,-3.0101634920649056
5.829342120855896,-4.0112667892622
6.849214966572709,-4.968843856146569
7.86908781228952,-5.926420923030937
8.888960658006333,-6.883997989915307
9.908833503723145,-7.841575056799676


==> data/single_task_inference_result/hopper/hopper_showcase_results/16.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.2853147983551025,6.641605377197266,-1.772883057594299,3.2790184020996094,0.2670593559741974
0.6622207164764404,6.641605377197266,-4.828320026397705,0.4341762065887451,0.2801253795623779
1.169605731964111,6.641605377197266,-4.856198787689209,0.0859173610806465,-5.3736677169799805
1.7353953123092651,6.641605377197266,-4.758920192718506,0.0615571029484272,-4.76520538330078
2.3559949398040767,6.641605377197266,-4.761254787445068,0.0461289323866367,-4.849371910095215
2.85936975479126,6.641605377197266,-4.813384532928467,0.0363692417740821,-4.78742504119873
3.1970293521881104,6.641605377197266,-4.8128662109375,0.0364960357546806,-4.805440902709961
3.6085574626922607,6.641605377197266,-4.8184990882873535,0.0367712378501892,-4.854015350341797
4.041704654693604,6.641605377197266,-4.827592372894287,0.037346463650465,-4.766287803649902
4.429121971130371,6.641605377197266,-4.836183547973633,0.0388691090047359,-4.793121814727783
4.8399081230163565,6.641605377197266,-4.833456516265869,0.0501149520277977,-4.898509979248047
5.2137298583984375,6.641605377197266,-4.153714179992676,0.1805879026651382,-4.206902027130127
5.656741619110107,6.641605377197266,-4.37703275680542,0.137198269367218,-4.359560966491699
5.998191356658936,6.641605377197266,-4.453128337860107,0.0686453729867935,-4.482649803161621
6.181847095489502,6.641605377197266,-4.487714290618896,0.0575532130897045,-4.562997341156006
6.299692153930664,6.641605377197266,-4.620936870574951,0.0613058432936668,-4.619205474853516
6.395323753356934,6.641605377197266,-4.665413856506348,0.0593270100653171,-4.627720355987549
6.548085689544678,6.641605377197266,-4.753486156463623,0.0531097501516342,-4.777814865112305
6.627890110015869,6.641605377197266,-4.802757740020752,0.039848756045103,-4.791992664337158
6.657516479492188,6.641605377197266,-4.808567523956299,0.0344561338424682,-4.796059608459473
6.656914234161377,6.641605377197266,-4.775177955627441,0.0299643725156784,-4.763473033905028
6.709566116333008,6.641605377197266,-4.769126892089844,0.0271356180310249,-4.775558948516846
6.690752983093262,6.641605377197266,-4.7851338386535645,0.0257003754377365,-4.760432243347168
6.724477767944336,6.641605377197266,-4.794776916503905,0.0255010314285755,-4.821446895599365
6.726461410522461,6.641605377197266,-4.812357425689696,0.0269997548311948,-4.767038822174072
6.712292671203612,6.641605377197266,-4.784240245819092,0.0291894301772117,-4.773828506469728
6.722540378570557,6.641605377197266,-4.78447961807251,0.0301317796111106,-4.803109645843506
6.701324939727783,6.641605377197266,-4.77416467666626,0.0303683746606111,-4.7870707511901855
6.658854007720947,6.641605377197266,-4.770020961761475,0.0297180470079183,-4.715725898742676
6.684603691101073,6.641605377197266,-4.770084857940674,0.0280774515122175,-4.748964786529541
6.703741550445557,6.641605377197266,-4.775512218475342,0.0268668960779905,-4.7775726318359375
6.747906208038329,6.641605377197266,-4.779462337493896,0.0268045458942651,-4.7919249534606925
6.746960639953612,6.641605377197266,-4.80321168899536,0.0277830623090267,-4.820223331451416
6.71262264251709,6.641605377197266,-4.802371501922608,0.0302112530916929,-4.792799949645996
6.691905975341797,6.641605377197266,-4.781180381774902,0.0315122753381729,-4.720463752746582
6.711191177368164,6.641605377197266,-4.7741918563842765,0.0301864556968212,-4.781430244445801
6.744404315948486,6.641605377197266,-4.781230449676514,0.0293202698230743,-4.828956604003905
6.738194465637207,6.641605377197266,-4.772279262542725,0.0298351012170314,-4.789474964141846
6.716338634490967,6.641605377197266,-4.773821830749512,0.0308661982417106,-4.765721321105957
6.752506732940674,6.641605377197266,-4.773416042327881,0.0313623696565628,-4.792786121368408
6.740401268005371,6.641605377197266,-4.765553951263428,0.0313653759658336,-4.79477596282959
6.675935745239258,6.641605377197266,-4.762823581695557,0.0315518267452716,-4.7106566429138175
6.71453332901001,6.641605377197266,-4.7597875595092765,0.0299596283584833,-4.77100944519043
6.708497524261475,6.641605377197266,-4.779304027557373,0.0288674496114254,-4.76022243499756
6.699065685272217,6.641605377197266,-4.802959442138672,0.0289903655648231,-4.78156280517578
6.71985387802124,6.641605377197266,-4.79830265045166,0.0289476327598094,-4.760758399963378
6.687382221221924,6.641605377197266,-4.781209945678711,0.0291017480194568,-4.7239837646484375
6.7106547355651855,6.641605377197266,-4.772603988647461,0.0286940708756446,-4.758222579956056
6.719709396362305,6.641605377197266,-4.782744884490967,0.0285100676119327,-4.789726734161377
6.750237941741943,6.641605377197266,-4.776333332061768,0.0289078447967767,-4.840966224670409
6.7226548194885245,6.641605377197266,-4.780923843383789,0.0303923413157463,-4.749201774597168
6.737699508666992,6.641605377197266,-4.768794536590576,0.0311386045068502,-4.810131072998047
6.70360803604126,6.641605377197266,-4.769919872283936,0.0312916412949562,-4.74787139892578
6.725351333618164,6.641605377197266,-4.771982669830321,0.0307524446398019,-4.776557445526123
6.713991641998291,6.641605377197266,-4.7749667167663565,0.0300040189176797,-4.7628045082092285
6.735716819763184,6.641605377197266,-4.775913238525392,0.0300557613372802,-4.8148193359375
6.704828262329102,6.641605377197266,-4.773898601531982,0.0305196456611156,-4.797865867614745
6.69204568862915,6.641605377197266,-4.766110897064209,0.0301851388067007,-4.7674713134765625
6.702972412109375,6.641605377197266,-4.775012969970703,0.0292624477297067,-4.785076141357422
6.727844715118408,6.641605377197266,-4.7777953147888175,0.0287827812135219,-4.770409107208252
6.723244667053224,6.641605377197266,-4.776493549346924,0.0290554296225309,-4.763379096984863
6.71399450302124,6.641605377197266,-4.77940845489502,0.0296835266053676,-4.761871337890625
6.730125904083252,6.641605377197266,-4.779482364654541,0.0302610658109188,-4.7799248695373535
6.726956367492676,6.641605377197266,-4.769799709320068,0.0304466933012008,-4.79668426513672
6.734602451324463,6.641605377197266,-4.765761375427246,0.0305547025054693,-4.787728309631348
6.693525314331056,6.641605377197266,-4.765810489654541,0.0309630539268255,-4.734738349914551
6.677184104919434,6.641605377197266,-4.763386249542236,0.0301598105579614,-4.725227832794189
6.716514587402344,6.641605377197266,-4.773683547973633,0.0285386517643928,-4.794249057769775
6.741345882415772,6.641605377197266,-4.778499126434326,0.0282501131296157,-4.801498889923096
6.768561363220215,6.641605377197266,-4.774665832519531,0.0290091577917337,-4.843967437744141
6.744949817657472,6.641605377197266,-4.795979976654053,0.0312358103692531,-4.75801420211792
6.727457046508789,6.641605377197266,-4.772475719451904,0.0332685373723506,-4.786411762237549
6.68980884552002,6.641605377197266,-4.760678768157959,0.0319660492241382,-4.761842727661133
6.685562610626221,6.641605377197266,-4.773212909698486,0.0302865747362375,-4.729672431945801
6.716646671295166,6.641605377197266,-4.778374195098877,0.0288129914551973,-4.781815052032472
6.730535507202148,6.641605377197266,-4.781114101409912,0.0285588130354881,-4.812038421630859
6.707347869873047,6.641605377197266,-4.779003620147705,0.0290387608110904,-4.75242280960083
6.708702564239502,6.641605377197266,-4.792773723602295,0.0295912642031908,-4.799970626831056
6.724530220031737,6.641605377197266,-4.779827117919922,0.0298447608947753,-4.767111301422119
6.6873321533203125,6.641605377197266,-4.773376941680908,0.029780214652419,-4.737196445465088
6.707235336303711,6.641605377197266,-4.771175861358643,0.0291872434318065,-4.76802921295166
6.705811977386475,6.641605377197266,-4.780415058135985,0.0286119785159826,-4.742642879486084
6.714076042175293,6.641605377197266,-4.779083728790283,0.0286598652601242,-4.796159267425537
6.717514991760254,6.641605377197266,-4.787404537200928,0.0290622822940349,-4.786144256591797
6.728124141693115,6.641605377197266,-4.777966499328612,0.0293838139623403,-4.797687530517577
6.729207992553711,6.641605377197266,-4.773229122161865,0.0300191659480333,-4.7988033294677725
6.757981777191161,6.641605377197266,-4.76748514175415,0.0305738821625709,-4.78071928024292
6.677438735961913,6.641605377197266,-4.759378910064696,0.0314778238534927,-4.728246212005615
6.703637599945068,6.641605377197266,-4.751902580261231,0.0299767330288887,-4.771533489227295
6.741683006286621,6.641605377197266,-4.781874179840088,0.028401119634509,-4.841657161712647
6.759984493255615,6.641605377197266,-4.809678077697754,0.0295232962816953,-4.811668872833252
6.715606689453125,6.641605377197266,-4.790412425994873,0.0315235704183578,-4.765762805938721
6.762954235076904,6.641605377197266,-4.785259246826172,0.0318079777061939,-4.86595630645752
6.715003967285156,6.641605377197266,-4.767791271209717,0.0317913293838501,-4.760519027709961
6.7314934730529785,6.641605377197266,-4.778663158416748,0.031187143176794,-4.805156707763672
6.717588901519775,6.641605377197266,-4.775516033172608,0.0308177769184112,-4.814896583557129
6.728199481964111,6.641605377197266,-4.782390117645264,0.0311251543462276,-4.786795616149902
6.730454921722412,6.641605377197266,-4.772631168365479,0.0308027751743793,-4.7742905616760245
6.715561389923096,6.641605377197266,-4.7666659355163565,0.0308043118566274,-4.739908218383789
6.694713592529297,6.641605377197266,-4.765902996063232,0.0306000541895628,-4.724472999572754
6.7345190048217765,6.641605377197266,-4.769798755645752,0.0297091715037822,-4.800438880920409
6.69102907180786,6.641605377197266,-4.773153781890869,0.0295165684074163,-4.7201080322265625
6.701897144317626,6.641605377197266,-4.769260406494141,0.0290883332490921,-4.7365379333496085
6.6819024085998535,6.641605377197266,-4.784567356109619,0.0287338327616453,-4.792542934417725
6.689538478851318,6.641605377197266,-4.778204917907715,0.0281859394162893,-4.76926326751709
6.673153400421144,6.641605377197266,-4.785079956054688,0.027651036158204,-4.7505950927734375
6.702884674072266,6.641605377197266,-4.778046131134033,0.0268227662891149,-4.772138118743896
6.710188388824463,6.641605377197266,-4.786121368408203,0.026789678260684,-4.785962104797363
6.76066255569458,6.641605377197266,-4.782250881195068,0.0272938087582588,-4.801450729370117
6.731974124908447,6.641605377197266,-4.797069549560546,0.0291893035173416,-4.799871444702148
6.7105817794799805,6.641605377197266,-4.773641109466553,0.0309649817645549,-4.760746479034424
6.667960643768311,6.641605377197266,-4.772432804107666,0.0310700964182615,-4.782057762145996
6.69666051864624,6.641605377197266,-4.771274089813232,0.0293700993061065,-4.758470058441161
6.666332721710205,6.641605377197266,-4.778717517852783,0.0279595330357551,-4.797177314758301
6.735332489013672,6.641605377197266,-4.776643753051758,0.0268526077270507,-4.82537317276001
6.710794448852539,6.641605377197266,-4.785998821258545,0.026861323043704,-4.737069606781006
6.708825588226318,6.641605377197266,-4.771799087524414,0.0276301782578229,-4.788330078125
6.761659145355225,6.641605377197266,-4.80842924118042,0.0289205703884363,-4.849357128143311
6.717164516448976,6.641605377197266,-4.7735466957092285,0.0308190248906612,-4.7506418228149405
6.737496852874756,6.641605377197266,-4.758632183074951,0.0306631978601217,-4.807552814483643
6.733635902404785,6.641605377197266,-4.774292945861816,0.0310189221054315,-4.814688682556152
6.728817939758301,6.641605377197266,-4.776251316070557,0.0317860543727874,-4.762421131134033
6.692123889923096,6.641605377197266,-4.765786647796631,0.0314110331237316,-4.732304096221924
6.681757926940918,6.641605377197266,-4.7651891708374015,0.0301564168184995,-4.754772186279297
6.706367015838623,6.641605377197266,-4.775106906890869,0.0286002289503812,-4.7732768058776855
6.699059963226318,6.641605377197266,-4.780153274536133,0.0282088033854961,-4.752216339111328
6.675587177276611,6.641605377197266,-4.78114652633667,0.028010856360197,-4.732104301452637
6.7268385887146,6.641605377197266,-4.789422512054443,0.0274313874542713,-4.80403995513916
6.72127342224121,6.641605377197266,-4.77865743637085,0.0277132801711559,-4.756972789764404
6.696238517761231,6.641605377197266,-4.772863864898682,0.0285339504480361,-4.739690303802489
6.705753326416016,6.641605377197266,-4.801579475402832,0.0291013680398464,-4.780728340148926
6.68526554107666,6.641605377197266,-4.782472133636475,0.0293374732136726,-4.779979705810546
6.7072296142578125,6.641605377197266,-4.775976181030273,0.0284599754959344,-4.758523941040039
6.673814296722412,6.641605377197266,-4.783177852630615,0.0281380582600832,-4.7597198486328125
6.717382431030273,6.641605377197266,-4.775037288665772,0.0274637583643198,-4.7838311195373535
6.729842185974121,6.641605377197266,-4.785401344299316,0.027523711323738,-4.754535675048828
6.689420700073241,6.641605377197266,-4.77448558807373,0.028376305475831,-4.730067253112793
6.700619697570801,6.641605377197266,-4.799649715423584,0.0288912188261747,-4.803454399108888
6.718672752380371,6.641605377197266,-4.7852768898010245,0.0289330743253231,-4.835724830627441
6.739267349243164,6.641605377197266,-4.781452178955078,0.0290005002170801,-4.809713363647461
6.7457380294799805,6.641605377197266,-4.781414031982422,0.0299561284482479,-4.790441989898682
6.706307888031006,6.641605377197266,-4.769778251647949,0.0311412531882524,-4.763357162475586
6.700459957122803,6.641605377197266,-4.762909412384033,0.0310509894043207,-4.771656036376953
6.690371036529541,6.641605377197266,-4.7734856605529785,0.0297788102179765,-4.754467964172363
6.709062099456787,6.641605377197266,-4.782159805297852,0.0290121585130691,-4.790393352508545
6.702578067779541,6.641605377197266,-4.780105113983153,0.02860888838768,-4.780648231506348
6.688066482543944,6.641605377197266,-4.778364658355713,0.0283523593097925,-4.772672653198241
6.685332775115967,6.641605377197266,-4.785568237304688,0.0281926058232784,-4.744885921478272
6.673702716827393,6.641605377197266,-4.77963399887085,0.0277350395917892,-4.777235507965088
6.687929153442383,6.641605377197266,-4.778176784515381,0.027038475498557,-4.76837921142578
6.699260234832764,6.641605377197266,-4.783206462860107,0.026572722941637,-4.758536815643311
6.74744987487793,6.641605377197266,-4.784132480621338,0.0266961120069026,-4.8008575439453125
6.754002571105957,6.641605377197266,-4.793401241302489,0.0279896464198827,-4.811886310577393
6.759453773498535,6.641605377197266,-4.781585693359375,0.0303209144622087,-4.807563304901123
6.738579273223877,6.641605377197266,-4.774099826812744,0.0329711772501468,-4.778790950775146
6.7006120681762695,6.641605377197266,-4.758545398712158,0.0332480259239673,-4.721184253692626
6.664505958557129,6.641605377197266,-4.763097763061523,0.0305142775177955,-4.701350688934326
6.69120168685913,6.641605377197266,-4.772755146026611,0.028700428083539,-4.775291919708252
6.700373649597168,6.641605377197266,-4.778155326843262,0.0277355499565601,-4.793439865112305
6.698966979980469,6.641605377197266,-4.78097438812256,0.0272847712039947,-4.759762763977051
6.695833683013916,6.641605377197266,-4.802227020263672,0.0271755848079919,-4.783921718597412
6.717206001281737,6.641605377197266,-4.793761730194092,0.0277283433824777,-4.770334243774414
6.711357116699219,6.641605377197266,-4.781262874603272,0.028390098363161,-4.7763304710388175
6.755059242248535,6.641605377197266,-4.777934074401856,0.028894580900669,-4.785585880279541
6.694908618927002,6.641605377197266,-4.775898456573486,0.0301808714866638,-4.7290587425231925
6.723555564880371,6.641605377197266,-4.76138973236084,0.0299646575003862,-4.796157836914063
6.724386692047119,6.641605377197266,-4.780194282531737,0.0295485705137252,-4.780448913574219
6.752317428588867,6.641605377197266,-4.790562629699707,0.0303038228303194,-4.826870918273926
6.762268543243408,6.641605377197266,-4.77533721923828,0.0315414853394031,-4.773110389709473
6.741055011749268,6.641605377197266,-4.753926753997803,0.0324520207941532,-4.772287368774414
6.7042107582092285,6.641605377197266,-4.750447750091553,0.0324553623795509,-4.7393221855163565
6.719853401184082,6.641605377197266,-4.761838912963867,0.0310783199965953,-4.786071300506592
6.739244461059569,6.641605377197266,-4.778740406036377,0.030148047953844,-4.821859836578369
6.719080924987793,6.641605377197266,-4.780992507934569,0.0307639278471469,-4.777853488922119
6.708351612091064,6.641605377197266,-4.768463611602783,0.0308618862181901,-4.765820503234863
6.653207778930664,6.641605377197266,-4.771830081939696,0.0303488317877054,-4.686872482299805
6.675665378570557,6.641605377197266,-4.765321731567383,0.0283033996820449,-4.745965480804443
6.703555107116699,6.641605377197266,-4.775338649749756,0.0266843829303979,-4.75142765045166
6.700855731964111,6.641605377197266,-4.778900623321533,0.0264168791472911,-4.757022380828857
6.748554706573486,6.641605377197266,-4.800271511077881,0.0265284795314073,-4.80780839920044
6.725760459899902,6.641605377197266,-4.808717727661133,0.0282752141356468,-4.782292366027832
6.720654487609863,6.641605377197266,-4.773029804229736,0.0301283318549394,-4.7531065940856925
6.704918384552002,6.641605377197266,-4.777633666992188,0.0309203341603279,-4.731727600097656
6.7044639587402335,6.641605377197266,-4.772939205169678,0.0305565595626831,-4.750213623046875
6.695558071136475,6.641605377197266,-4.774668216705321,0.0294961594045162,-4.782759189605713
6.719735622406006,6.641605377197266,-4.775225162506104,0.0288621913641691,-4.774985313415527
6.69883918762207,6.641605377197266,-4.778068542480469,0.0288267619907856,-4.781342029571533
6.677788257598877,6.641605377197266,-4.774879455566406,0.0287615302950143,-4.763735771179199
6.7238755226135245,6.641605377197266,-4.781824111938477,0.0281860940158367,-4.806437015533447
6.673633098602295,6.641605377197266,-4.776040077209473,0.0280631557106971,-4.725617408752441
6.683785915374756,6.641605377197266,-4.771145820617676,0.0275714602321386,-4.767005920410156
6.691887855529785,6.641605377197266,-4.786942005157472,0.0270251482725143,-4.799879550933838
6.7115797996521,6.641605377197266,-4.77884578704834,0.0270315743982791,-4.763125896453857
6.72538137435913,6.641605377197266,-4.792595863342285,0.0274858735501766,-4.783396720886231
6.744060039520264,6.641605377197266,-4.79288911819458,0.0283417422324419,-4.7997589111328125
6.734511852264404,6.641605377197266,-4.78455924987793,0.0302452556788921,-4.771209716796875
6.733147621154785,6.641605377197266,-4.767131805419922,0.031478151679039,-4.789600372314453
6.705647945404053,6.641605377197266,-4.762601375579834,0.0315383560955524,-4.758455753326416
6.749715328216553,6.641605377197266,-4.76549196243286,0.0306598208844661,-4.807069301605225
6.720113277435304,6.641605377197266,-4.769181728363037,0.030380880460143,-4.789122104644775


==> data/single_task_inference_result/hopper/hopper_showcase_results/2.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.195731833577156,1.2234457731246948,-1.772883057594299,3.2790184020996094,1.0001016855239868
0.3368339240550995,1.2234457731246948,0.1882599294185638,0.3082261383533478,-0.6645135879516602
0.7771032452583314,1.2234457731246948,0.2323751747608184,0.118499182164669,0.1718520671129226
1.0573575496673584,1.2234457731246948,0.2224206030368805,0.08184465020895,0.236789047718048
1.1001911163330078,1.2234457731246948,0.3302312791347504,0.0478865280747413,0.3522931039333343
1.1548490524291992,1.2234457731246948,0.3314534723758697,0.0327113643288612,0.338413506746292
1.1546794176101685,1.2234457731246948,0.316533476114273,0.0370359942317009,0.3421008288860321
1.199780225753784,1.2234457731246948,0.3061650693416595,0.034061212092638,0.2441710829734802
1.2093065977096555,1.2234457731246948,0.3185848295688628,0.0290747489780187,0.3086517453193664
1.2334269285202026,1.2234457731246948,0.3295201957225799,0.0251299701631069,0.3352309763431549
1.2425265312194824,1.2234457731246948,0.3290365040302276,0.0239236112684011,0.3217252194881439
1.2486382722854614,1.2234457731246948,0.3224270641803741,0.0235638376325368,0.307638943195343
1.261037230491638,1.2234457731246948,0.3144960701465606,0.0228358581662178,0.2957408428192138
1.26633882522583,1.2234457731246948,0.3063591420650482,0.0230779089033603,0.293313592672348
1.2821705341339111,1.2234457731246948,0.2974242269992828,0.0234097056090831,0.2763027846813201
1.2860175371170044,1.2234457731246948,0.2898534834384918,0.0241445936262607,0.2958698272705078
1.2734107971191406,1.2234457731246948,0.2825177609920501,0.0251920819282531,0.3081998825073242
1.297000765800476,1.2234457731246948,0.2843606770038605,0.0263334326446056,0.2793223261833191
1.2862919569015503,1.2234457731246948,0.2801806032657623,0.0271385889500379,0.3117323517799377
1.3211604356765747,1.2234457731246948,0.2715581953525543,0.028120869770646,0.2409126609563827
1.3183733224868774,1.2234457731246948,0.2720551788806915,0.029262900352478,0.2874041795730591
1.315380573272705,1.2234457731246948,0.2596399486064911,0.031597264111042,0.2636244297027588
1.3389068841934204,1.2234457731246948,0.2748963534832001,0.0361346676945686,0.2499077171087264
1.3186578750610352,1.2234457731246948,0.2720473110675812,0.039498284459114,0.2404784858226776
1.284507155418396,1.2234457731246948,0.2756493985652923,0.0461912862956523,0.2923268675804138
1.2929162979125977,1.2234457731246948,0.2728475034236908,0.0399255193769931,0.2677720785140991
1.3101823329925537,1.2234457731246948,0.2636285126209259,0.03484358638525,0.2494681775569916
1.323532223701477,1.2234457731246948,0.2533083260059356,0.0339744128286838,0.249486967921257
1.2943711280822752,1.2234457731246948,0.2662663161754608,0.0343645773828029,0.3092541694641113
1.2929465770721436,1.2234457731246948,0.2905203998088836,0.0352596007287502,0.2860346138477325
1.30076003074646,1.2234457731246948,0.2712508738040924,0.0335649438202381,0.2786376774311065
1.313496708869934,1.2234457731246948,0.2532720267772674,0.0330282971262931,0.2655934691429138
1.3079370260238647,1.2234457731246948,0.2709139883518219,0.0348087884485721,0.2609407603740692
1.2781341075897217,1.2234457731246948,0.2802185118198395,0.0347960852086544,0.2952962219715118
1.2796660661697388,1.2234457731246948,0.2884813845157623,0.0344118997454643,0.2888236343860626
1.3612583875656128,1.2234457731246948,0.2771213352680206,0.0314632356166839,0.2438636422157287
1.3026858568191528,1.2234457731246948,0.2693361937999725,0.0308651905506849,0.2720024287700653
1.3353153467178345,1.2234457731246948,0.2898205816745758,0.0329206436872482,0.2567307353019714
1.3605555295944212,1.2234457731246948,0.2317380905151367,0.0290517173707485,0.1951394826173782
1.416227102279663,1.2234457731246948,0.1422334909439087,0.0301139336079359,0.1253800988197326
1.4025394916534424,1.2234457731246948,0.2214657664299011,0.0532318912446498,0.2023040801286697
1.2194963693618774,1.2234457731246948,0.3198453485965729,0.0612849444150924,0.3952204585075378
1.2454814910888672,1.2234457731246948,0.3075356185436249,0.0327844358980655,0.3104901015758514
1.2794723510742188,1.2234457731246948,0.2967430651187897,0.026300536468625,0.2860454022884369
1.2692149877548216,1.2234457731246948,0.2990807592868805,0.026391502469778,0.3232914209365845
1.307562232017517,1.2234457731246948,0.3156618177890777,0.0258023627102375,0.2676964998245239
1.2878777980804443,1.2234457731246948,0.2964049875736236,0.024442221969366,0.3035689890384674
1.3015373945236206,1.2234457731246948,0.2712430655956268,0.0264345146715641,0.2730577886104584
1.3159558773040771,1.2234457731246948,0.2723259627819061,0.0286209918558597,0.2581307590007781
1.3304800987243652,1.2234457731246948,0.2528568506240845,0.0301973037421703,0.2579806745052337
1.3132870197296145,1.2234457731246948,0.2732402980327606,0.036329723894596,0.2754229307174682
1.281401515007019,1.2234457731246948,0.2903295457363128,0.0391951315104961,0.3210847973823547
1.3328299522399902,1.2234457731246948,0.2836838066577911,0.0377337001264095,0.2468739598989486
1.282511591911316,1.2234457731246948,0.2594037950038909,0.0349281094968318,0.321554958820343
1.2883721590042114,1.2234457731246948,0.2471252381801604,0.033104695379734,0.2829079031944275
1.315152883529663,1.2234457731246948,0.2481800019741058,0.0296659097075462,0.269939512014389
1.367084264755249,1.2234457731246948,0.2223546504974364,0.0278715137392282,0.2276247292757034
1.336582064628601,1.2234457731246948,0.2601684033870697,0.03544357791543,0.2521401345729828
1.28433358669281,1.2234457731246948,0.3073677122592926,0.0409390926361084,0.3237481713294983
1.3385831117630005,1.2234457731246948,0.2688789069652557,0.0350353233516216,0.2181882262229919
1.3358910083770752,1.2234457731246948,0.2385583817958832,0.0348041243851184,0.2432081401348114
1.364250898361206,1.2234457731246948,0.1790295541286468,0.0353323929011821,0.2386202961206436
1.3274096250534055,1.2234457731246948,0.2144047915935516,0.0412156134843826,0.2660883069038391
1.308477997779846,1.2234457731246948,0.2690553963184356,0.0459737926721572,0.2686088681221008
1.335307002067566,1.2234457731246948,0.2239103913307189,0.0424434207379818,0.2714455425739288
1.3156702518463137,1.2234457731246948,0.2160168886184692,0.0406923070549964,0.2869237661361694
1.3286049365997314,1.2234457731246948,0.2544689178466797,0.0486576557159423,0.2392798960208892
1.3351819515228271,1.2234457731246948,0.2483833730220794,0.0420877784490585,0.2716093361377716
1.3512358665466309,1.2234457731246948,0.2356516420841216,0.0421450175344944,0.247899368405342
1.374101161956787,1.2234457731246948,0.2673701345920563,0.0511040613055229,0.2176753729581833
1.3508919477462769,1.2234457731246948,0.2792030870914459,0.0549292601644992,0.2810526490211487
1.32526957988739,1.2234457731246948,0.2849860489368438,0.0592948272824287,0.3209365606307983
1.322086215019226,1.2234457731246948,0.2377984821796416,0.0477570258080959,0.260665088891983
1.3395150899887085,1.2234457731246948,0.2333162724971771,0.0472316183149814,0.2380607426166534
1.3971091508865356,1.2234457731246948,0.2397637069225311,0.0519351661205291,0.1999726444482803
1.35651695728302,1.2234457731246948,0.2723373472690582,0.0558976456522941,0.2539485394954681
1.3451707363128662,1.2234457731246948,0.3051154911518097,0.0580082051455974,0.2729423344135284
1.4356595277786257,1.2234457731246948,0.186625987291336,0.0400552451610565,0.144566923379898
1.429078698158264,1.2234457731246948,0.1662969887256622,0.0464983209967613,0.1640385538339615
1.2432560920715332,1.2234457731246948,0.2537658512592316,0.0694123804569244,0.3301045596599579
1.2638043165206907,1.2234457731246948,0.2869458496570587,0.0327272377908229,0.315986156463623
1.312663197517395,1.2234457731246948,0.275727778673172,0.0267436858266592,0.2753399610519408
1.3605356216430664,1.2234457731246948,0.2589109539985657,0.0280846077948808,0.2205486595630645
1.339002251625061,1.2234457731246948,0.2970276176929474,0.030658658593893,0.2924936711788177
1.2838757038116455,1.2234457731246948,0.3166318833827972,0.0329127423465251,0.3460061252117157
1.2605307102203367,1.2234457731246948,0.2915628254413605,0.0337757430970668,0.329269528388977
1.2953368425369265,1.2234457731246948,0.2691991031169891,0.0324157550930976,0.2724184095859527
1.309075951576233,1.2234457731246948,0.2623697221279144,0.0303477179259061,0.3002104163169861
1.34091055393219,1.2234457731246948,0.269947737455368,0.0294651910662651,0.240340381860733
1.321022629737854,1.2234457731246948,0.2699064314365387,0.0301063451915979,0.2440627962350845
1.2789740562438965,1.2234457731246948,0.2944524586200714,0.0359212644398212,0.3240956664085388
1.3212679624557495,1.2234457731246948,0.283065527677536,0.0365843810141086,0.2611187398433685
1.3748723268508911,1.2234457731246948,0.2553119361400604,0.0338812619447708,0.1798264980316162
1.3829407691955566,1.2234457731246948,0.2137883007526397,0.0352049171924591,0.2260365784168243
1.3496047258377075,1.2234457731246948,0.2615442276000976,0.0435447879135608,0.2918844819068908
1.3999396562576292,1.2234457731246948,0.3036343157291412,0.0450687371194362,0.1783028692007064
1.3625825643539429,1.2234457731246948,0.2081279754638672,0.0468476749956607,0.2713340222835541
1.4117534160614011,1.2234457731246948,0.1199740767478942,0.0494027324020862,0.1282314211130142
1.4716875553131104,1.2234457731246948,0.1207414865493774,0.0522854104638099,0.0534532889723777
1.5436793565750122,1.2234457731246948,0.021954596042633,0.047215100377798,-0.0315425470471382
1.3231940269470217,1.2234457731246948,0.2850131094455719,0.0745190903544426,0.3187447786331177
1.300405740737915,1.2234457731246948,0.3377163708209991,0.033720102161169,0.3696738481521606
1.34169864654541,1.2234457731246948,0.2382619678974152,0.0305848252028226,0.2040485143661499
1.323310613632202,1.2234457731246948,0.2424384653568268,0.0406526178121566,0.2701487243175506
1.349788784980774,1.2234457731246948,0.2622823417186737,0.0534478910267353,0.214574173092842
1.3698805570602417,1.2234457731246948,0.2398754656314849,0.0422618351876735,0.2205323725938796
1.375487208366394,1.2234457731246948,0.2130877673625946,0.0452323593199253,0.2220505475997924
1.3467819690704343,1.2234457731246948,0.2693110406398772,0.0612932592630386,0.2287708967924118
1.381783127784729,1.2234457731246948,0.2764159739017486,0.0559085868299007,0.2061635851860046
1.398300290107727,1.2234457731246948,0.2051392495632172,0.0508810430765152,0.1350169479846954
1.4046266078948977,1.2234457731246948,0.1350207924842834,0.0556899197399616,0.1919552534818648
1.3722354173660278,1.2234457731246948,0.2340536415576934,0.0692343711853027,0.2661928236484527
1.2274606227874756,1.2234457731246948,0.2605850398540497,0.0568046867847442,0.3614394366741181
1.262955904006958,1.2234457731246948,0.3003809750080108,0.0367716923356056,0.3343155980110168
1.260805606842041,1.2234457731246948,0.2703296840190887,0.0269905775785446,0.3019117712974548
1.2814266681671145,1.2234457731246948,0.2793518602848053,0.0257985163480043,0.2770527899265289
1.31327223777771,1.2234457731246948,0.2875168621540069,0.0251253321766853,0.2937510311603546
1.2873737812042236,1.2234457731246948,0.2821103632450104,0.024815397337079,0.3145841062068939
1.2964324951171875,1.2234457731246948,0.2835109531879425,0.0274376459419727,0.2726667523384094
1.3020223379135132,1.2234457731246948,0.2801722586154938,0.0285241156816482,0.3021338582038879
1.2887253761291504,1.2234457731246948,0.2552628815174103,0.0303254183381795,0.294510930776596
1.3002636432647705,1.2234457731246948,0.2761166393756866,0.0328047275543212,0.2916773557662964
1.335750102996826,1.2234457731246948,0.2779749929904938,0.0313972197473049,0.2631009519100188
1.3174129724502563,1.2234457731246948,0.2661382555961609,0.0331866629421711,0.2891052961349488
1.3298910856246948,1.2234457731246948,0.2813318669795989,0.037256896495819,0.2587607204914093
1.3182567358016968,1.2234457731246948,0.2680712640285492,0.0373097769916057,0.2638623714447021
1.2952755689620972,1.2234457731246948,0.24184849858284,0.0405402667820453,0.2988928258419037
1.3246577978134155,1.2234457731246948,0.2696112096309662,0.0435493364930152,0.2542792856693268
1.3581509590148924,1.2234457731246948,0.2611232101917267,0.038506906479597,0.2288994491100311
1.3287866115570068,1.2234457731246948,0.2463118731975555,0.0411448441445827,0.2382604330778121
1.3747111558914185,1.2234457731246948,0.2826017439365387,0.0455446131527423,0.1948916316032409
1.3411593437194824,1.2234457731246948,0.2350344359874725,0.0411895625293254,0.2042542695999145
1.417004346847534,1.2234457731246948,0.1623474061489105,0.0429734140634536,0.080374039709568
1.4571421146392822,1.2234457731246948,0.171714037656784,0.0493206456303596,0.1516305357217788
1.4998568296432495,1.2234457731246948,0.054297387599945,0.0444666780531406,0.0543089210987091
1.3809759616851809,1.2234457731246948,0.2450582087039947,0.0654256939888,0.2391540855169296
1.2458226680755615,1.2234457731246948,0.3270786106586456,0.0412976667284965,0.3513768911361694
1.2873047590255735,1.2234457731246948,0.2578778862953186,0.0308625847101211,0.3098028898239136
1.3332339525222778,1.2234457731246948,0.2553803622722626,0.0310057308524847,0.2470524907112121
1.321584701538086,1.2234457731246948,0.2242085039615631,0.0299329608678817,0.2537277340888977
1.363388180732727,1.2234457731246948,0.2295987606048584,0.0294374134391546,0.2242096811532974
1.3125832080841064,1.2234457731246948,0.2926945984363556,0.033009860664606,0.332202136516571
1.3278772830963137,1.2234457731246948,0.2485373318195343,0.0409788936376571,0.2683168053627014
1.3750814199447632,1.2234457731246948,0.1948599219322204,0.0377798154950141,0.1968650519847869
1.4149008989334106,1.2234457731246948,0.1395973563194275,0.0350226461887359,0.1685176342725753
1.2466310262680051,1.2234457731246948,0.2576391994953155,0.0600848719477653,0.3868983387947082
1.2337689399719238,1.2234457731246948,0.3307524025440216,0.0377877093851566,0.3590258359909057
1.2881661653518677,1.2234457731246948,0.2842894494533539,0.0257834885269403,0.2773494124412536
1.3011047840118408,1.2234457731246948,0.2936449348926544,0.0261061266064643,0.2903003096580505
1.3192677497863767,1.2234457731246948,0.3072635233402252,0.0267397388815879,0.3190456926822662
1.349839687347412,1.2234457731246948,0.2879358828067779,0.0258404687047004,0.2555864453315735
1.3076555728912351,1.2234457731246948,0.2928103506565093,0.0312349312007427,0.2884653508663177
1.314820647239685,1.2234457731246948,0.3002748191356659,0.0409924201667308,0.2638753652572632
1.3368265628814695,1.2234457731246948,0.2352838218212128,0.0355238020420074,0.2478822916746139
1.3714123964309692,1.2234457731246948,0.1889297366142272,0.0354424603283405,0.160398706793785
1.2330775260925293,1.2234457731246948,0.2599648833274841,0.0499850735068321,0.3559201955795288
1.2265461683273315,1.2234457731246948,0.3257330358028412,0.0383262112736702,0.3644691407680512
1.314733862876892,1.2234457731246948,0.2911990582942962,0.0250032301992178,0.2433209866285324
1.274548292160034,1.2234457731246948,0.3027848899364471,0.0247709155082702,0.3243420422077179
1.243459105491638,1.2234457731246948,0.3120605051517486,0.0253742579370737,0.3332070112228393
1.2661612033843994,1.2234457731246948,0.3056794106960296,0.0237499289214611,0.3100244402885437
1.2773423194885252,1.2234457731246948,0.2909721434116363,0.0243489351123571,0.2933603525161743
1.2809512615203855,1.2234457731246948,0.2869937121868133,0.0254164971411228,0.3026357293128967
1.3011722564697263,1.2234457731246948,0.2830749452114104,0.0249163955450058,0.2719227373600006
1.3261479139328003,1.2234457731246948,0.282171219587326,0.025820693001151,0.2300886660814284
1.3419946432113647,1.2234457731246948,0.2743103206157684,0.0288804601877927,0.2569370865821838
1.3322522640228271,1.2234457731246948,0.2848437130451202,0.0345793887972831,0.2631421685218811
1.2762809991836548,1.2234457731246948,0.2989217936992644,0.0417795106768608,0.3233154416084289
1.2777223587036133,1.2234457731246948,0.2937316596508026,0.0408033616840839,0.3085691034793854
1.3032623529434204,1.2234457731246948,0.2542444467544556,0.0326394215226173,0.2652066349983215
1.3539711236953735,1.2234457731246948,0.2392388880252838,0.0294762644916772,0.2214840352535248
1.3550913333892822,1.2234457731246948,0.2605948448181152,0.0317290946841239,0.2560878098011017
1.332160711288452,1.2234457731246948,0.297985702753067,0.0370669104158878,0.2823680639266968
1.3138597011566162,1.2234457731246948,0.2976528108119964,0.0415107533335685,0.2864304184913635
1.3509880304336548,1.2234457731246948,0.2610335052013396,0.0434090793132782,0.1972331404685974
1.3024603128433228,1.2234457731246948,0.236965537071228,0.0477257929742336,0.2983537912368774
1.2998187541961668,1.2234457731246948,0.2570653259754181,0.048367042094469,0.276796817779541
1.3172558546066284,1.2234457731246948,0.2237931787967681,0.0358984917402267,0.2575064897537231
1.3700342178344729,1.2234457731246948,0.2049918472766876,0.0320813842117786,0.1853470355272292
1.3362388610839844,1.2234457731246948,0.2634008526802063,0.0427269786596298,0.2515188753604889
1.2926318645477295,1.2234457731246948,0.3012731373310088,0.0456956140697002,0.3303195238113404
1.346053123474121,1.2234457731246948,0.2536380589008331,0.0362757071852684,0.2190008014440536
1.3377845287322998,1.2234457731246948,0.2333316802978516,0.0367492325603961,0.2580050230026244
1.350290298461914,1.2234457731246948,0.1880551874637604,0.0400068573653698,0.2436600476503372
1.3692303895950315,1.2234457731246948,0.2236319780349731,0.0436744019389152,0.2046574056148528
1.3628516197204588,1.2234457731246948,0.2503988146781921,0.0490219220519065,0.1906116902828216
1.3280258178710935,1.2234457731246948,0.2707801163196564,0.0629670545458793,0.2960635125637054
1.3017747402191162,1.2234457731246948,0.2609880268573761,0.0529814064502716,0.2670713663101196
1.3279831409454343,1.2234457731246948,0.2428812980651855,0.0447422824800014,0.2504806220531464
1.3647390604019165,1.2234457731246948,0.23343425989151,0.043609119951725,0.2576290071010589
1.3025710582733154,1.2234457731246948,0.2416144907474517,0.0474577248096466,0.3098602890968323
1.307995080947876,1.2234457731246948,0.288152664899826,0.0459623411297798,0.27836874127388
1.3747167587280271,1.2234457731246948,0.213036984205246,0.032216515392065,0.2322722077369689
1.3815113306045532,1.2234457731246948,0.1615066528320312,0.0320997610688209,0.1958239674568176
1.4299424886703491,1.2234457731246948,0.2520175576210021,0.0507384501397609,0.1687863767147064
1.3515398502349851,1.2234457731246948,0.2832662165164947,0.0508508495986461,0.2837263345718384
1.298617601394653,1.2234457731246948,0.2804752290248871,0.0516213104128837,0.3146312236785888
1.4031107425689695,1.2234457731246948,0.1800788044929504,0.0339355543255806,0.1154627278447151
1.3868452310562132,1.2234457731246948,0.2068910896778106,0.0373841002583503,0.2105996310710906
1.4221889972686768,1.2234457731246948,0.1680871248245239,0.0472855120897293,0.1821378171443939


==> data/single_task_inference_result/hopper/hopper_showcase_results/20.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.267113447189331,8.153833389282225,-1.772883057594299,3.2790184020996094,0.3849082887172698
0.6616705656051636,8.153833389282225,-5.807047367095947,0.7839662432670593,-4.6329498291015625
1.1472275257110596,8.153833389282225,-6.32550573348999,0.1142533645033836,-5.642527103424072
1.5017906427383425,8.153833389282225,-6.228817462921144,0.0618606656789779,-6.147994041442871
1.9074606895446773,8.153833389282225,-6.199650287628174,0.0466098003089428,-6.236725330352783
2.3040153980255127,8.153833389282225,-6.229856014251709,0.0385124310851097,-6.25322151184082
2.718885898590088,8.153833389282225,-6.22905969619751,0.0384957715868949,-6.228447437286377
3.005242824554444,8.153833389282225,-6.228020191192626,0.0385130755603313,-6.22166872024536
3.451411247253417,8.153833389282225,-6.227370738983153,0.0385860316455364,-6.190911769866943
3.8562314510345455,8.153833389282225,-6.225169658660889,0.0387387536466121,-6.204744815826416
4.376572132110596,8.153833389282225,-6.22442102432251,0.0390481054782867,-6.251302242279053
4.777817726135254,8.153833389282225,-6.218651294708252,0.0396678075194358,-6.269050121307373
5.304833889007568,8.153833389282225,-6.200842380523682,0.0406397990882396,-6.179433822631836
5.782150745391846,8.153833389282225,-6.154874324798584,0.0516912154853344,-6.216407299041748
6.1373610496521,8.153833389282225,-5.118817329406737,0.1176725327968597,-5.279980182647705
6.5500144958496085,8.153833389282225,-5.620982646942139,0.3640606701374053,-6.14600658416748
6.904663562774657,8.153833389282225,-5.619038105010985,0.120947279036045,-5.565550804138184
7.2908220291137695,8.153833389282225,-5.538281917572021,0.0881575793027877,-5.5648508071899405
7.490907192230224,8.153833389282225,-5.72971248626709,0.0793545916676521,-5.564833164215088
7.648983478546143,8.153833389282225,-5.867190837860107,0.08965365588665,-5.821876049041748
7.753202438354493,8.153833389282225,-5.959299564361572,0.095354326069355,-5.890924453735352
7.82876443862915,8.153833389282225,-5.991371154785156,0.0919483080506324,-6.100601196289063
7.962687969207763,8.153833389282225,-6.060580253601073,0.0900950655341148,-6.127665519714356
8.041008949279785,8.153833389282225,-6.117841720581056,0.0666905418038368,-6.076209545135497
8.190891265869139,8.153833389282225,-6.201248645782472,0.0566563382744789,-6.246039867401123
8.252242088317871,8.153833389282225,-6.26790189743042,0.0425361543893814,-6.268960475921631
8.25499439239502,8.153833389282225,-6.2492332458496085,0.0348856635391712,-6.213759422302246
8.291996002197266,8.153833389282225,-6.278558254241943,0.0337976440787315,-6.296493053436279
8.312103271484375,8.153833389282225,-6.243817806243896,0.036640029400587,-6.284652233123779
8.249178886413574,8.153833389282225,-6.161008834838867,0.0375422947108745,-6.206845760345458
8.197986602783203,8.153833389282225,-6.172068119049072,0.0379160121083259,-6.135357379913329
8.216584205627441,8.153833389282225,-6.185222148895264,0.0334144458174705,-6.157387256622314
8.249090194702147,8.153833389282225,-6.217082977294922,0.0320402681827545,-6.2261619567871085
8.24693775177002,8.153833389282225,-6.2277464866638175,0.0317718721926212,-6.229576587677002
8.276484489440918,8.153833389282225,-6.258833408355713,0.0321014299988746,-6.269221782684326
8.302105903625488,8.153833389282225,-6.219419002532959,0.034577339887619,-6.263988494873047
8.210572242736816,8.153833389282225,-6.169895648956299,0.0366284139454364,-6.1319799423217765
8.217678070068358,8.153833389282225,-6.177359104156494,0.0355390757322311,-6.191013336181641
8.258148193359375,8.153833389282225,-6.207706928253174,0.0322759822010993,-6.236376762390137
8.266749382019043,8.153833389282225,-6.26029634475708,0.032312124967575,-6.220929622650146
8.291146278381348,8.153833389282225,-6.231937885284424,0.0345485880970954,-6.256648540496825
8.293049812316895,8.153833389282225,-6.225039958953857,0.0367442891001701,-6.271630287170409
8.169048309326174,8.153833389282225,-6.16644287109375,0.0375455953180789,-6.076869487762451
8.190138816833496,8.153833389282225,-6.160136699676514,0.0333404615521431,-6.14730978012085
8.242006301879881,8.153833389282225,-6.202694416046144,0.0300581194460392,-6.226639270782472
8.261554718017578,8.153833389282225,-6.238908290863037,0.0288075171411037,-6.2362046241760245
8.314314842224121,8.153833389282225,-6.256805419921875,0.0304246842861175,-6.275926113128662
8.31670570373535,8.153833389282225,-6.29231834411621,0.0340423546731472,-6.292283058166504
8.203116416931152,8.153833389282225,-6.157613277435304,0.0391408391296863,-6.131809234619141
8.21010112762451,8.153833389282225,-6.162527561187744,0.0356797203421592,-6.160014152526856
8.244756698608398,8.153833389282225,-6.206959247589111,0.0322766155004501,-6.201907634735107
8.288242340087889,8.153833389282225,-6.273702144622803,0.0315622389316558,-6.260354518890381
8.300907135009766,8.153833389282225,-6.228941917419434,0.0340563654899597,-6.241711139678955
8.268933296203613,8.153833389282225,-6.240549564361572,0.0369912423193454,-6.192544460296631
8.229393005371092,8.153833389282225,-6.176236629486084,0.0384179092943668,-6.163244724273682
8.246171951293945,8.153833389282225,-6.180184841156006,0.0349417701363563,-6.1864519119262695
8.295804977416992,8.153833389282225,-6.202979564666748,0.034270990639925,-6.259333610534668
8.239954948425295,8.153833389282225,-6.196288585662842,0.0358850061893463,-6.168893337249756
8.182680130004883,8.153833389282225,-6.200960636138916,0.0362263992428779,-6.125174045562744
8.218859672546385,8.153833389282225,-6.201030731201172,0.0326601713895797,-6.191898345947266
8.289216041564941,8.153833389282225,-6.206565380096436,0.0307228602468967,-6.269654750823976
8.278745651245117,8.153833389282225,-6.217770099639893,0.0316612794995307,-6.221624374389648
8.291099548339844,8.153833389282225,-6.301321029663086,0.0336528234183788,-6.2611494064331055
8.279940605163574,8.153833389282225,-6.246227741241455,0.0382383428514003,-6.1949119567871085
8.266279220581055,8.153833389282225,-6.171203136444092,0.0370987839996814,-6.204704284667969
8.258582115173342,8.153833389282225,-6.183290958404541,0.0370378717780113,-6.21046257019043
8.280918121337889,8.153833389282225,-6.188199520111084,0.0358620323240757,-6.2427520751953125
8.259978294372559,8.153833389282225,-6.1885857582092285,0.0364760532975196,-6.209867477416992
8.249830245971678,8.153833389282225,-6.180285453796387,0.0366348847746849,-6.1950273513793945
8.245874404907225,8.153833389282225,-6.192040920257568,0.0359028168022632,-6.1946539878845215
8.268711090087889,8.153833389282225,-6.192088603973389,0.0345808006823062,-6.202091217041016
8.23906421661377,8.153833389282225,-6.192750930786133,0.0353767722845077,-6.17894983291626
8.153809547424316,8.153833389282225,-6.186973571777344,0.0350953415036201,-6.089510917663574
8.211525917053223,8.153833389282225,-6.189689159393311,0.0312437862157821,-6.21500301361084
8.250758171081545,8.153833389282225,-6.1999568939208975,0.0287214983254671,-6.2141947746276855
8.267098426818846,8.153833389282225,-6.221447944641112,0.0287629086524248,-6.220862865447998
8.262264251708984,8.153833389282225,-6.289638996124268,0.0298970211297273,-6.29342555999756
8.307071685791014,8.153833389282225,-6.241808891296387,0.0343220643699169,-6.275915622711182
8.289243698120117,8.153833389282225,-6.1757683753967285,0.0367519184947013,-6.244644165039063
8.227315902709961,8.153833389282225,-6.165604591369629,0.03775629773736,-6.170101642608643
8.246323585510254,8.153833389282225,-6.181929588317871,0.0363744534552097,-6.201615810394287
8.276724815368652,8.153833389282225,-6.20228910446167,0.0339195877313613,-6.248804569244385
8.260126113891602,8.153833389282225,-6.23092794418335,0.0354187935590744,-6.1889328956604
8.267762184143066,8.153833389282225,-6.212683200836182,0.0368437580764293,-6.22160530090332
8.262724876403809,8.153833389282225,-6.188672542572021,0.0363169685006141,-6.1820688247680655
8.22318172454834,8.153833389282225,-6.182228565216064,0.0355757921934127,-6.166408538818359
8.231854438781738,8.153833389282225,-6.190592288970947,0.0349024459719657,-6.165117263793944
8.268351554870605,8.153833389282225,-6.203696250915527,0.0330598168075084,-6.2130327224731445
8.249523162841795,8.153833389282225,-6.199638366699219,0.0337324142456054,-6.182890892028809
8.23495101928711,8.153833389282225,-6.214020252227783,0.0349271781742572,-6.169314861297608
8.20383071899414,8.153833389282225,-6.208380222320557,0.0346078276634216,-6.119405269622803
8.23784828186035,8.153833389282225,-6.194034099578857,0.0323604717850685,-6.20924186706543
8.286149024963379,8.153833389282225,-6.209848880767822,0.0317390970885753,-6.259507656097412
8.247020721435545,8.153833389282225,-6.194740295410156,0.0330937355756759,-6.1780290603637695
8.309638977050781,8.153833389282225,-6.272171497344971,0.0344816036522388,-6.253306865692139
8.307441711425781,8.153833389282225,-6.189391136169434,0.0366292595863342,-6.238605499267577
8.280747413635254,8.153833389282225,-6.171861171722412,0.0374070778489112,-6.206692695617676
8.299158096313475,8.153833389282225,-6.190388202667236,0.0406998954713344,-6.233077526092528
8.238184928894043,8.153833389282225,-6.181311130523682,0.0373103208839893,-6.174268245697021
8.252111434936523,8.153833389282225,-6.183516025543213,0.0363023392856121,-6.211381912231444
8.259570121765137,8.153833389282225,-6.207705974578857,0.034877523779869,-6.225401401519775
8.253315925598145,8.153833389282225,-6.222414493560791,0.0350998751819133,-6.194238185882568
8.233856201171875,8.153833389282225,-6.204733371734619,0.0361931696534156,-6.164352893829346
8.290936470031738,8.153833389282225,-6.190521717071533,0.0344187505543232,-6.208288669586182
8.269705772399902,8.153833389282225,-6.190557956695557,0.0346806645393371,-6.173071384429932
8.23917770385742,8.153833389282225,-6.1755051612854,0.0362629778683185,-6.170868873596192
8.26611614227295,8.153833389282225,-6.21595573425293,0.0366868562996387,-6.223705768585205
8.234304428100588,8.153833389282225,-6.192726135253905,0.0345891527831554,-6.190188884735107
8.229540824890137,8.153833389282225,-6.19420051574707,0.0348971635103225,-6.206670761108398
8.176437377929686,8.153833389282225,-6.2135629653930655,0.0339831970632076,-6.134795188903809
8.185970306396483,8.153833389282225,-6.1943678855896,0.0310064703226089,-6.17061185836792
8.260397911071777,8.153833389282225,-6.212852478027344,0.0288512594997882,-6.230502128601073
8.260843276977539,8.153833389282225,-6.2017130851745605,0.0288775824010372,-6.209416866302489
8.283862113952637,8.153833389282225,-6.2560434341430655,0.0302550997585058,-6.24623441696167
8.287464141845703,8.153833389282225,-6.316296100616455,0.0334394872188568,-6.330733299255371
8.308664321899414,8.153833389282225,-6.167219638824463,0.0369967445731163,-6.266517162322998
8.228732109069824,8.153833389282225,-6.1736483573913565,0.0388872735202312,-6.159608840942383
8.244994163513182,8.153833389282225,-6.163544178009033,0.035589475184679,-6.176699638366699
8.262363433837889,8.153833389282225,-6.206779956817626,0.0339501053094863,-6.201568126678467
8.313587188720703,8.153833389282225,-6.2573018074035645,0.034626830369234,-6.306220531463623
8.219747543334961,8.153833389282225,-6.197264671325684,0.0381690002977848,-6.1623969078063965
8.218757629394531,8.153833389282225,-6.1689205169677725,0.0354199819266796,-6.171098709106444
8.24870777130127,8.153833389282225,-6.211027145385742,0.0328462533652782,-6.213644504547119
8.289034843444824,8.153833389282225,-6.257569789886475,0.0324520207941532,-6.249074459075928
8.264640808105469,8.153833389282225,-6.21287202835083,0.0352235473692417,-6.177082538604736
8.237556457519531,8.153833389282225,-6.221232891082764,0.0364518165588378,-6.200655460357666
8.22535514831543,8.153833389282225,-6.191030502319336,0.0356844589114189,-6.187195301055908
8.237054824829102,8.153833389282225,-6.196756839752196,0.0335157252848148,-6.199903011322021
8.227986335754393,8.153833389282225,-6.2058749198913565,0.0332960970699787,-6.199342250823976
8.261474609375,8.153833389282225,-6.205965042114258,0.0327858962118625,-6.241967678070068
8.25737190246582,8.153833389282225,-6.209849834442139,0.033274233341217,-6.211564064025879
8.273286819458006,8.153833389282225,-6.186877250671387,0.0342805124819278,-6.242692947387695
8.293680191040039,8.153833389282225,-6.2083048820495605,0.0363309010863304,-6.25767707824707
8.215824127197266,8.153833389282225,-6.173472881317139,0.0365402735769748,-6.1858229637146
8.206345558166504,8.153833389282225,-6.175331592559815,0.0353781729936599,-6.153269290924072
8.234724044799805,8.153833389282225,-6.206248283386231,0.0322742462158203,-6.221323490142822
8.292725563049315,8.153833389282225,-6.236227035522461,0.031505137681961,-6.300102710723877
8.196993827819824,8.153833389282225,-6.213209629058838,0.0334655903279781,-6.150973320007324
8.245798110961914,8.153833389282225,-6.230276584625244,0.032059010118246,-6.240982532501221
8.241193771362305,8.153833389282225,-6.2119669914245605,0.0315767638385295,-6.18450927734375
8.291537284851074,8.153833389282225,-6.250041484832764,0.0315929315984249,-6.278294563293457
8.313103675842285,8.153833389282225,-6.263842105865479,0.0349054895341396,-6.281524658203125
8.20814323425293,8.153833389282225,-6.162822723388672,0.0368335619568824,-6.106282234191895
8.21203327178955,8.153833389282225,-6.181511402130127,0.0360815934836864,-6.142367362976073
8.265164375305174,8.153833389282225,-6.204922199249268,0.0322050563991069,-6.230752944946289
8.283349990844727,8.153833389282225,-6.270035743713378,0.0322714261710643,-6.229503631591797
8.269783020019531,8.153833389282225,-6.225986480712891,0.03517422452569,-6.21764039993286
8.289615631103516,8.153833389282225,-6.266503810882568,0.0367333479225635,-6.247069358825684
8.245471954345703,8.153833389282225,-6.176272869110107,0.036895677447319,-6.200599670410156
8.247176170349121,8.153833389282225,-6.176886081695557,0.0358357429504394,-6.175284862518311
8.296566009521484,8.153833389282225,-6.20050573348999,0.0350577943027019,-6.267263412475586
8.285741806030273,8.153833389282225,-6.192880153656006,0.035820547491312,-6.205552577972412
8.237681388854979,8.153833389282225,-6.177056312561035,0.0385157279670238,-6.1556944847106925
8.256787300109863,8.153833389282225,-6.189633846282959,0.0369960032403469,-6.198864459991455
8.282130241394043,8.153833389282225,-6.196537494659424,0.034419909119606,-6.221834182739258
8.247362136840819,8.153833389282225,-6.202908039093018,0.0362283512949943,-6.189241409301758
8.232125282287598,8.153833389282225,-6.197645664215088,0.0369106940925121,-6.1830148696899405
8.240989685058594,8.153833389282225,-6.196161270141602,0.0344841666519641,-6.169401168823241
8.25599956512451,8.153833389282225,-6.199874877929688,0.033587247133255,-6.235432147979736
8.244541168212889,8.153833389282225,-6.199913501739502,0.0343630872666835,-6.176706790924072
8.234114646911621,8.153833389282225,-6.202001571655273,0.0345882289111614,-6.171727180480957
8.257787704467773,8.153833389282225,-6.198647022247314,0.0340198203921318,-6.230372428894042
8.278111457824707,8.153833389282225,-6.194135665893555,0.0337770320475101,-6.240724086761475
8.256434440612793,8.153833389282225,-6.186094284057617,0.03548239544034,-6.189167022705078
8.250797271728516,8.153833389282225,-6.195465564727783,0.0366568863391876,-6.197356700897217
8.224286079406738,8.153833389282225,-6.188669681549072,0.03536007553339,-6.15870237350464
8.241262435913086,8.153833389282225,-6.192033290863037,0.0338961593806743,-6.212069988250732
8.24133586883545,8.153833389282225,-6.20544958114624,0.0334420427680015,-6.215015888214111
8.274238586425781,8.153833389282225,-6.197624683380127,0.03329723700881,-6.242831230163574
8.250716209411621,8.153833389282225,-6.211249828338623,0.0347427427768707,-6.161604881286621
8.280125617980957,8.153833389282225,-6.181581020355225,0.035101618617773,-6.255820274353027
8.271300315856934,8.153833389282225,-6.194454669952393,0.0363435223698616,-6.201692581176758
8.270711898803713,8.153833389282225,-6.17725706100464,0.0359601415693759,-6.209939479827881
8.247629165649414,8.153833389282225,-6.188827991485596,0.0376306101679801,-6.185173988342285
8.21423625946045,8.153833389282225,-6.181975841522217,0.0353698320686817,-6.156522750854492
8.209576606750488,8.153833389282225,-6.19566774368286,0.0339073464274406,-6.20236110687256
8.216666221618652,8.153833389282225,-6.2065205574035645,0.0320098102092742,-6.22035026550293
8.213468551635742,8.153833389282225,-6.211377620697021,0.0310017243027687,-6.188700675964356
8.23823356628418,8.153833389282225,-6.221904277801514,0.0302438344806432,-6.19554615020752
8.245183944702147,8.153833389282225,-6.222314357757568,0.0305602978914976,-6.19782543182373
8.242445945739746,8.153833389282225,-6.209452152252196,0.0318670198321342,-6.224789142608643
8.220045089721678,8.153833389282225,-6.231788635253905,0.0331037566065788,-6.189811706542969
8.217885971069336,8.153833389282225,-6.197218418121338,0.0329185836017131,-6.160561561584473
8.26722240447998,8.153833389282225,-6.205000400543213,0.0319951996207237,-6.232041358947754
8.252157211303713,8.153833389282225,-6.199309825897217,0.0324089676141738,-6.1922335624694815
8.248844146728516,8.153833389282225,-6.207116603851318,0.0339023023843765,-6.200727939605713
8.29000473022461,8.153833389282225,-6.239114284515381,0.0349616445600986,-6.280874729156494
8.248367309570312,8.153833389282225,-6.182328701019287,0.0350341945886611,-6.16323709487915
8.231348991394043,8.153833389282225,-6.177882671356201,0.0361845754086971,-6.180489540100098
8.229496955871582,8.153833389282225,-6.203796863555908,0.0349350050091743,-6.191422939300537
8.262426376342773,8.153833389282225,-6.201803684234619,0.0332494750618934,-6.225520610809326
8.259428024291992,8.153833389282225,-6.2028889656066895,0.0339782387018203,-6.182300090789794
8.24741268157959,8.153833389282225,-6.1960530281066895,0.0348413288593292,-6.197571754455566
8.274319648742676,8.153833389282225,-6.209304332733153,0.0354872494935989,-6.252650260925293
8.256962776184082,8.153833389282225,-6.186075687408447,0.0349565930664539,-6.195401191711426
8.205857276916504,8.153833389282225,-6.181386470794678,0.0358431227505207,-6.136112689971924
8.230018615722656,8.153833389282225,-6.197325229644775,0.0341626480221748,-6.19288206100464
8.24336051940918,8.153833389282225,-6.205747127532959,0.0319834239780902,-6.2170066833496085
8.256696701049805,8.153833389282225,-6.214579582214356,0.0323279127478599,-6.205765247344971
8.30594253540039,8.153833389282225,-6.251688480377196,0.0332745425403118,-6.29261589050293


==> data/single_task_inference_result/hopper/hopper_showcase_results/33.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.1972011625766754,5.521661758422852,-1.772883057594299,3.2790184020996094,1.154010772705078
0.3630668818950653,5.521661758422852,-3.959814310073853,0.3086661696434021,-0.9800936579704284
0.7566103935241699,5.521661758422852,-3.7508175373077393,0.0917013138532638,-3.9287645816802974
1.210739493370056,5.521661758422852,-3.6871738433837886,0.0687618851661682,-3.8292071819305415
1.5726985931396484,5.521661758422852,-3.702396869659424,0.0486190505325794,-3.7913897037506095
1.8545055389404297,5.521661758422852,-3.786468267440796,0.0371718108654022,-3.8236575126647945
2.292623996734619,5.521661758422852,-3.784124135971069,0.0372846126556396,-3.7966787815094
2.5692005157470703,5.521661758422852,-3.783981561660767,0.0375357531011104,-3.759066343307495
3.1105561256408687,5.521661758422852,-3.7946336269378658,0.037950225174427,-3.7505183219909672
3.5830614566802974,5.521661758422852,-3.818335771560669,0.0385341644287109,-3.756583452224731
4.06041145324707,5.521661758422852,-3.8433535099029537,0.0396217405796051,-3.836148500442505
4.501070976257324,5.521661758422852,-3.896852016448975,0.0441878102719783,-3.904818296432495
4.961360931396484,5.521661758422852,-3.473981618881225,0.0482338294386863,-3.541359663009644
5.295117378234863,5.521661758422852,-3.563743352890014,0.0541293248534202,-3.5995090007781982
5.373047828674316,5.521661758422852,-3.611762285232544,0.0405612178146839,-3.630360364913941
5.3946709632873535,5.521661758422852,-3.70624303817749,0.0389798767864704,-3.5747225284576416
5.494551181793213,5.521661758422852,-3.7384879589080806,0.0405400544404983,-3.721643209457397
5.541210174560546,5.521661758422852,-3.789039373397827,0.0351578257977962,-3.807342529296875
5.5532546043396,5.521661758422852,-3.723546504974365,0.0298660099506378,-3.6926581859588623
5.582730770111084,5.521661758422852,-3.733131170272827,0.027375316247344,-3.709484338760376
5.624578952789307,5.521661758422852,-3.749336242675781,0.0260666888207197,-3.754528045654297
5.615137100219728,5.521661758422852,-3.7698905467987056,0.0264916568994522,-3.7779810428619376
5.6008734703063965,5.521661758422852,-3.7556793689727774,0.0283850207924842,-3.750091314315796
5.626767635345458,5.521661758422852,-3.7414417266845694,0.0303412918001413,-3.786079406738281
5.624119758605957,5.521661758422852,-3.713963747024536,0.0301603786647319,-3.775635957717896
5.593166828155518,5.521661758422852,-3.7041761875152575,0.03028354793787,-3.7038803100585938
5.618056297302246,5.521661758422852,-3.70625376701355,0.0296823810786008,-3.7255482673645015
5.653849601745605,5.521661758422852,-3.718159914016724,0.0293013472110033,-3.752354621887207
5.569151401519775,5.521661758422852,-3.7064392566680895,0.0306357219815254,-3.630107879638672
5.566173553466797,5.521661758422852,-3.694847822189331,0.0291369967162609,-3.6607069969177246
5.628713130950928,5.521661758422852,-3.729383707046509,0.0271885134279727,-3.7343604564666735
5.623478412628174,5.521661758422852,-3.734851121902466,0.028447438031435,-3.768788099288941
5.648340225219728,5.521661758422852,-3.715309858322144,0.0299476385116577,-3.736264228820801
5.600722789764404,5.521661758422852,-3.723431348800659,0.0312630198895931,-3.7424345016479488
5.652196884155273,5.521661758422852,-3.708510160446167,0.0312779285013675,-3.775879383087158
5.665063858032227,5.521661758422852,-3.714868307113648,0.0293583869934082,-3.766570568084717
5.63240909576416,5.521661758422852,-3.70674467086792,0.0315914340317249,-3.703879594802856
5.5791234970092765,5.521661758422852,-3.693782567977905,0.0315036587417125,-3.6543707847595215
5.5693650245666495,5.521661758422852,-3.7194216251373287,0.0290626212954521,-3.7080814838409424
5.585222244262695,5.521661758422852,-3.7254855632781982,0.0277040377259254,-3.6719446182250977
5.62799882888794,5.521661758422852,-3.740654706954956,0.0283995065838098,-3.742090225219727
5.590123653411865,5.521661758422852,-3.719839334487915,0.0288151279091835,-3.7037973403930655
5.6090593338012695,5.521661758422852,-3.7212302684783936,0.0287613719701766,-3.755844593048096
5.5906310081481925,5.521661758422852,-3.72759747505188,0.0293611865490674,-3.72530460357666
5.596188068389893,5.521661758422852,-3.7172243595123287,0.0291954427957534,-3.7166457176208496
5.598624706268311,5.521661758422852,-3.7176702022552486,0.0289918780326843,-3.728972196578979
5.59789514541626,5.521661758422852,-3.716766119003296,0.0289166327565908,-3.748178482055664
5.570428371429443,5.521661758422852,-3.7155377864837646,0.0290163438767194,-3.719563484191896
5.582842826843262,5.521661758422852,-3.716505765914917,0.0283127948641777,-3.725788116455079
5.596349239349365,5.521661758422852,-3.7230837345123287,0.027665127068758,-3.684778690338135
5.618191719055176,5.521661758422852,-3.7229866981506334,0.0279061961919069,-3.7569546699523926
5.58508825302124,5.521661758422852,-3.7228102684021,0.0288472510874271,-3.681476354598999
5.587353229522705,5.521661758422852,-3.722244501113892,0.029088145121932,-3.6978955268859854
5.588189125061035,5.521661758422852,-3.7238941192626953,0.0285966824740171,-3.7139825820922847
5.589860916137695,5.521661758422852,-3.7216272354125977,0.0283801890909671,-3.6905152797698975
5.567261219024657,5.521661758422852,-3.720528125762939,0.0284292213618755,-3.719936370849609
5.576099872589111,5.521661758422852,-3.721681833267212,0.0277267098426818,-3.707089424133301
5.613703727722168,5.521661758422852,-3.725854158401489,0.0272141564637422,-3.756622791290283
5.6204490661621085,5.521661758422852,-3.721601724624634,0.0276812650263309,-3.737216472625733
5.643370628356934,5.521661758422852,-3.7202544212341295,0.0289466250687837,-3.773748636245728
5.653114795684815,5.521661758422852,-3.7230155467987056,0.0310753118246793,-3.778242349624634
5.603036880493164,5.521661758422852,-3.698031663894653,0.0322815477848053,-3.694280624389648
5.565624237060546,5.521661758422852,-3.6991364955902095,0.0300295744091272,-3.680693864822388
5.608353614807129,5.521661758422852,-3.719927072525024,0.0278110560029745,-3.738167285919189
5.612621307373047,5.521661758422852,-3.7256767749786377,0.0283387079834938,-3.7164814472198486
5.617802619934082,5.521661758422852,-3.7334237098693848,0.0295674502849578,-3.7210731506347656
5.620279788970947,5.521661758422852,-3.7225241661071777,0.0300981048494577,-3.7279081344604488
5.605627536773682,5.521661758422852,-3.7169406414031982,0.0309699513018131,-3.7097661495208736
5.621072769165039,5.521661758422852,-3.706975698471069,0.029869720339775,-3.704622507095337
5.634797096252441,5.521661758422852,-3.711339712142944,0.0297070033848285,-3.756802082061768
5.609337329864502,5.521661758422852,-3.7045257091522217,0.0303818583488464,-3.70586609840393
5.606204032897949,5.521661758422852,-3.7009322643280025,0.030248362571001,-3.7254240512847914
5.605434894561768,5.521661758422852,-3.7150990962982178,0.0295257028192281,-3.723173141479492
5.612947463989258,5.521661758422852,-3.716937065124512,0.0294563192874193,-3.730336904525757
5.579584121704102,5.521661758422852,-3.710349559783936,0.0296958573162555,-3.720736742019653
5.598530292510985,5.521661758422852,-3.70939826965332,0.0289433822035789,-3.729234457015991
5.582799434661865,5.521661758422852,-3.7205064296722408,0.0283924248069524,-3.742657661437988
5.604915618896484,5.521661758422852,-3.721140384674072,0.0284034479409456,-3.722533464431762
5.603298187255859,5.521661758422852,-3.721838235855103,0.0286670681089162,-3.712830066680908
5.623478889465332,5.521661758422852,-3.716529130935669,0.0289887692779302,-3.71950364112854
5.615390777587891,5.521661758422852,-3.7141277790069593,0.0298415310680866,-3.7599575519561768
5.606181621551514,5.521661758422852,-3.707285642623901,0.030345894396305,-3.703327894210816
5.588391780853272,5.521661758422852,-3.709305763244629,0.0298813581466674,-3.675547122955322
5.557609081268311,5.521661758422852,-3.7139368057250977,0.0291121024638414,-3.7119963169097914
5.576330661773682,5.521661758422852,-3.715161085128784,0.0277401320636272,-3.698322534561157
5.594007968902588,5.521661758422852,-3.7229967117309566,0.0270490832626819,-3.7453901767730713
5.624781131744385,5.521661758422852,-3.726785182952881,0.0272520761936902,-3.7726883888244633
5.602790832519531,5.521661758422852,-3.731345653533936,0.0282978061586618,-3.7232346534729
5.6054863929748535,5.521661758422852,-3.733376264572144,0.0295445751398801,-3.729001760482788
5.60007381439209,5.521661758422852,-3.721575736999512,0.0298785306513309,-3.719461917877197
5.571179389953612,5.521661758422852,-3.714738607406616,0.0294597819447517,-3.685229539871216
5.548321723937988,5.521661758422852,-3.7128834724426265,0.0284716561436653,-3.661868810653688
5.603391647338867,5.521661758422852,-3.7180559635162354,0.0269581880420446,-3.768964767456055
5.6057305335998535,5.521661758422852,-3.720419645309448,0.0267253350466489,-3.7202801704406734
5.624039649963378,5.521661758422852,-3.7206990718841553,0.0273453164845705,-3.7354106903076167
5.658430099487305,5.521661758422852,-3.743872404098511,0.0290424302220344,-3.780896425247192
5.637835502624512,5.521661758422852,-3.7219512462615967,0.0320653021335601,-3.782071590423584
5.588726997375488,5.521661758422852,-3.691525220870972,0.0314112938940525,-3.71269965171814
5.620205402374268,5.521661758422852,-3.708853960037232,0.0294273365288972,-3.7211155891418457
5.612178325653076,5.521661758422852,-3.726318359375,0.0287553183734416,-3.741563081741333
5.634460926055908,5.521661758422852,-3.741157293319703,0.0303034111857414,-3.722969532012939
5.599804878234863,5.521661758422852,-3.705966234207153,0.0308429449796676,-3.7126522064208975
5.625556468963623,5.521661758422852,-3.704501390457153,0.0301896221935749,-3.774035215377808
5.613217353820801,5.521661758422852,-3.7146470546722408,0.0294043831527233,-3.7380096912384033
5.611663818359375,5.521661758422852,-3.7136738300323486,0.030067853629589,-3.7175147533416735
5.620940208435059,5.521661758422852,-3.709113836288452,0.0300011150538921,-3.711714744567871
5.575068950653076,5.521661758422852,-3.7103245258331294,0.030080946162343,-3.6577672958374015
5.598655223846436,5.521661758422852,-3.706486940383911,0.0289031099528074,-3.7392659187316895
5.591493129730225,5.521661758422852,-3.722950220108032,0.0281149167567491,-3.69062852859497
5.577805042266846,5.521661758422852,-3.7287635803222656,0.0286342538893222,-3.705055713653565
5.597447872161865,5.521661758422852,-3.722963094711304,0.0284632667899131,-3.756269454956055
5.594796180725098,5.521661758422852,-3.724053144454956,0.0282050091773271,-3.7494955062866206
5.511335849761962,5.521661758422852,-3.7187325954437256,0.0284249912947416,-3.6788494586944576
5.543494701385497,5.521661758422852,-3.704816102981568,0.0265758316963911,-3.683624267578125
5.5097832679748535,5.521661758422852,-3.7036955356597914,0.0255171786993742,-3.6875071525573726
5.568809509277344,5.521661758422852,-3.711950063705444,0.0237410068511962,-3.7356278896331774
5.567273616790772,5.521661758422852,-3.717579126358032,0.0234109777957201,-3.682483673095703
5.592160701751709,5.521661758422852,-3.728408336639404,0.0236521661281585,-3.706630945205688
5.614387989044189,5.521661758422852,-3.7192537784576416,0.024636598303914,-3.757791042327881
5.630859851837158,5.521661758422852,-3.741233110427856,0.0276063159108161,-3.75872015953064
5.606358528137207,5.521661758422852,-3.7298460006713854,0.029702004045248,-3.716884851455688
5.603255748748779,5.521661758422852,-3.718804121017456,0.0307306703180074,-3.740746259689331
5.623969078063965,5.521661758422852,-3.716410160064697,0.0296831168234348,-3.7713851928710938
5.592000961303711,5.521661758422852,-3.7136268615722656,0.0297601018100976,-3.694366693496704
5.555307865142822,5.521661758422852,-3.70629358291626,0.0295422654598951,-3.684965133666992
5.595923900604248,5.521661758422852,-3.7147049903869616,0.0278244465589523,-3.731346607208252
5.597275257110596,5.521661758422852,-3.721203088760376,0.0273985620588064,-3.7170925140380855
5.571966171264648,5.521661758422852,-3.724132537841797,0.0279576405882835,-3.728428363800049
5.555741786956787,5.521661758422852,-3.7300550937652575,0.0277143493294715,-3.689494609832764
5.635300636291504,5.521661758422852,-3.7287638187408447,0.02715315669775,-3.749960660934448
5.632782459259033,5.521661758422852,-3.713948965072632,0.027222566306591,-3.7211990356445312
5.583452224731444,5.521661758422852,-3.7035002708435054,0.0284971352666616,-3.7061815261840816
5.605128288269042,5.521661758422852,-3.726447820663452,0.0294170603156089,-3.737467050552368
5.589042663574219,5.521661758422852,-3.7383017539978014,0.0298235155642032,-3.7076716423034655
5.621434688568115,5.521661758422852,-3.7347288131713854,0.0290548838675022,-3.7251017093658447
5.599603652954102,5.521661758422852,-3.7158229351043697,0.0295322090387344,-3.7382755279541016
5.56057071685791,5.521661758422852,-3.7102119922637935,0.0295183770358562,-3.6789588928222656
5.612879276275635,5.521661758422852,-3.7158112525939937,0.028284465894103,-3.7505800724029537
5.5715651512146,5.521661758422852,-3.72126841545105,0.0278478674590587,-3.6841907501220703
5.578885078430176,5.521661758422852,-3.7226493358612074,0.0277956966310739,-3.7079246044158936
5.58565616607666,5.521661758422852,-3.7306325435638414,0.0274722147732973,-3.7108266353607178
5.618274688720703,5.521661758422852,-3.725522518157959,0.0276387240737676,-3.7302520275115967
5.55148458480835,5.521661758422852,-3.722824811935425,0.0285511948168277,-3.6990048885345455
5.554217338562012,5.521661758422852,-3.716120481491089,0.0275257527828216,-3.687235832214355
5.603450298309326,5.521661758422852,-3.726330995559692,0.0262691583484411,-3.730989933013916
5.5776023864746085,5.521661758422852,-3.725836515426636,0.0266101341694593,-3.6635665893554688
5.588578224182129,5.521661758422852,-3.726950883865357,0.0268740970641374,-3.7079448699951167
5.587189197540283,5.521661758422852,-3.746602296829224,0.0271821096539497,-3.73272442817688
5.539152145385742,5.521661758422852,-3.727869272232056,0.0280806180089712,-3.664028882980346
5.561277389526367,5.521661758422852,-3.7167351245880127,0.026854433119297,-3.6863045692443848
5.579044818878174,5.521661758422852,-3.725427627563477,0.0256541613489389,-3.725614547729492
5.598891735076904,5.521661758422852,-3.728525161743164,0.0256957132369279,-3.7273411750793457
5.61820363998413,5.521661758422852,-3.7407934665679927,0.0262545626610517,-3.7630219459533687
5.66003942489624,5.521661758422852,-3.75666069984436,0.0279591400176286,-3.774868965148926
5.6427812576293945,5.521661758422852,-3.7187242507934566,0.0308716222643852,-3.7583310604095455
5.579694747924805,5.521661758422852,-3.694710969924927,0.0320182591676712,-3.6523249149322505
5.6203203201293945,5.521661758422852,-3.7058956623077393,0.0293839592486619,-3.739753484725952
5.633569717407227,5.521661758422852,-3.72974681854248,0.0283780377358198,-3.7585487365722656
5.648433208465576,5.521661758422852,-3.762305974960327,0.0308499746024608,-3.789787530899048
5.635844230651856,5.521661758422852,-3.700769662857056,0.0321725346148014,-3.7455008029937744
5.60698938369751,5.521661758422852,-3.702857732772827,0.0321162827312946,-3.7326188087463374
5.598711967468262,5.521661758422852,-3.709428787231445,0.0296201054006814,-3.673379182815552
5.610422611236572,5.521661758422852,-3.720539808273315,0.0289000570774078,-3.7283399105072017
5.594995975494385,5.521661758422852,-3.720482826232911,0.0295005198568105,-3.725727081298828
5.559479236602783,5.521661758422852,-3.7116770744323726,0.029396116733551,-3.704373359680176
5.587924957275392,5.521661758422852,-3.7137382030487056,0.0280081238597631,-3.744486093521119
5.599252223968506,5.521661758422852,-3.723212718963623,0.0273152440786361,-3.7691330909729
5.612534046173096,5.521661758422852,-3.726476430892944,0.027861701324582,-3.728734254837036
5.565566062927246,5.521661758422852,-3.731988430023193,0.0288094747811555,-3.6870250701904297
5.605017185211182,5.521661758422852,-3.726588010787964,0.028569171205163,-3.744009971618652
5.598282337188721,5.521661758422852,-3.7255473136901855,0.0278853718191385,-3.713980197906495
5.582195281982422,5.521661758422852,-3.730540990829468,0.0285824965685606,-3.6961367130279537
5.5430331230163565,5.521661758422852,-3.730415344238281,0.0288431104272604,-3.7041425704956046
5.556503772735596,5.521661758422852,-3.720105409622192,0.027309950441122,-3.6884284019470206
5.562471389770508,5.521661758422852,-3.722092866897583,0.0259472224861383,-3.7316181659698486
5.5930233001708975,5.521661758422852,-3.7269315719604488,0.0254493001848459,-3.7168869972229
5.569742679595947,5.521661758422852,-3.737274169921875,0.0255437772721052,-3.735889673233032
5.564538478851318,5.521661758422852,-3.742635488510132,0.0259384885430336,-3.678288221359253
5.6179256439208975,5.521661758422852,-3.7395639419555664,0.0264582596719264,-3.7513644695281982
5.62218713760376,5.521661758422852,-3.7232365608215328,0.0272224508225917,-3.717458248138428
5.620362281799316,5.521661758422852,-3.714520931243896,0.0285558030009269,-3.739677667617797
5.664082050323486,5.521661758422852,-3.7328255176544185,0.0303953997790813,-3.756038665771484
5.652052879333496,5.521661758422852,-3.7070200443267822,0.0322223156690597,-3.7594389915466313
5.592496395111084,5.521661758422852,-3.690109014511108,0.0313454531133174,-3.6850507259368896
5.577977657318115,5.521661758422852,-3.701935291290283,0.0293397735804319,-3.690941572189331
5.607084274291992,5.521661758422852,-3.7292730808258057,0.0279308315366506,-3.724875450134277
5.6348299980163565,5.521661758422852,-3.741168737411499,0.0292135179042816,-3.726402282714844
5.6491918563842765,5.521661758422852,-3.714165210723877,0.030342262238264,-3.7886242866516113
5.633960247039794,5.521661758422852,-3.70281720161438,0.0313824899494648,-3.7262034416198726
5.569236278533936,5.521661758422852,-3.7050268650054927,0.0321229211986064,-3.6519162654876713
5.610325336456299,5.521661758422852,-3.707112073898315,0.0287768393754959,-3.756739377975464
5.613162994384766,5.521661758422852,-3.7268121242523193,0.0277785118669271,-3.729894876480103
5.657783031463623,5.521661758422852,-3.7588679790496826,0.0297223553061485,-3.769933700561523
5.640273571014404,5.521661758422852,-3.707239627838135,0.0314008854329586,-3.703032732009888
5.585822105407715,5.521661758422852,-3.697590112686157,0.0321419201791286,-3.6860666275024414
5.610178470611572,5.521661758422852,-3.7053248882293697,0.0293651204556226,-3.739145517349243
5.649665355682373,5.521661758422852,-3.729801416397095,0.0285868998616933,-3.7587652206420894
5.70453691482544,5.521661758422852,-3.740520238876343,0.0309037957340478,-3.7916867733001705
5.629884243011475,5.521661758422852,-3.676127195358276,0.0329054221510887,-3.6723585128784175
5.595103740692139,5.521661758422852,-3.6873126029968257,0.0315948985517025,-3.7082717418670654


==> data/single_task_inference_result/hopper/hopper_showcase_results/5.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.277190625667572,4.004306316375732,-1.772883057594299,3.2790184020996094,-0.6841196417808533
0.6381779313087463,4.004306316375732,-2.603306531906128,0.2641152143478393,0.6985701322555542
1.126216173171997,4.004306316375732,-2.240490436553955,0.1049466431140899,-2.1731984615325928
1.4545769691467283,4.004306316375732,-2.2950356006622314,0.0807169377803802,-2.396746873855591
1.89997947216034,4.004306316375732,-2.279749155044556,0.0536287277936935,-2.3680977821350098
2.298943758010864,4.004306316375732,-2.386323928833008,0.0414833985269069,-2.401471853256225
2.745534658432007,4.004306316375732,-2.408212423324585,0.0419330038130283,-2.517213821411133
3.2131271362304688,4.004306316375732,-2.414355993270874,0.0432230457663536,-2.426297426223755
3.6110036373138414,4.004306316375732,-2.280653715133667,0.0392351187765598,-2.2371671199798584
3.798796653747559,4.004306316375732,-2.1747870445251465,0.0408933199942112,-2.1597867012023926
3.870803594589233,4.004306316375732,-2.221298933029175,0.041418183594942,-2.181236267089844
3.9720039367675777,4.004306316375732,-2.271482229232788,0.0391983836889267,-2.2992734909057617
4.026892185211182,4.004306316375732,-2.3107471466064453,0.033793069422245,-2.3712735176086426
4.035321712493896,4.004306316375732,-2.313844919204712,0.0311833806335926,-2.3040621280670166
4.01482629776001,4.004306316375732,-2.3134121894836426,0.0271837301552295,-2.298888683319092
4.039180278778076,4.004306316375732,-2.3025748729705806,0.0241092275828123,-2.3198347091674805
4.03514575958252,4.004306316375732,-2.306826114654541,0.0225024092942476,-2.3387672901153564
4.039785861968993,4.004306316375732,-2.309565544128417,0.0223287194967269,-2.2642698287963867
4.003758430480957,4.004306316375732,-2.315173864364624,0.0225778259336948,-2.2645139694213867
4.055088520050049,4.004306316375732,-2.3043811321258545,0.0222187396138906,-2.336751699447632
4.057168960571289,4.004306316375732,-2.302934408187866,0.0224828347563743,-2.271138429641724
4.081190586090088,4.004306316375732,-2.308887004852295,0.0228518657386302,-2.309335708618164
4.0722713470458975,4.004306316375732,-2.323460817337036,0.0239498633891344,-2.3111085891723637
4.062599182128905,4.004306316375732,-2.328834295272827,0.0256757978349924,-2.3082826137542725
4.074740886688232,4.004306316375732,-2.3210539817810054,0.0273439735174179,-2.306094169616699
4.0278801918029785,4.004306316375732,-2.305800199508667,0.027216738089919,-2.229616165161133
4.090203285217285,4.004306316375732,-2.304559707641601,0.0264897365123033,-2.346461534500122
4.079619884490967,4.004306316375732,-2.308262348175049,0.0256412774324417,-2.311163902282715
4.082421302795409,4.004306316375732,-2.321119785308837,0.0262279920279979,-2.300276041030884
4.100806713104248,4.004306316375732,-2.3356480598449707,0.0277627725154161,-2.3644206523895264
4.0549187660217285,4.004306316375732,-2.2929155826568604,0.0282699894160032,-2.260855436325073
4.0506014823913565,4.004306316375732,-2.298478841781616,0.0292259883135557,-2.297887086868286
4.06583833694458,4.004306316375732,-2.310887098312377,0.0266420394182205,-2.33000922203064
4.080657482147217,4.004306316375732,-2.3146460056304927,0.0264310613274574,-2.3528645038604736
4.102033138275146,4.004306316375732,-2.3349797725677486,0.027597963809967,-2.353972911834717
4.103694438934326,4.004306316375732,-2.334079504013061,0.0280476305633783,-2.320553779602051
4.097203731536865,4.004306316375732,-2.310740709304809,0.0299783423542976,-2.325753927230835
4.052683830261231,4.004306316375732,-2.295359373092652,0.030733959749341,-2.295033693313598
4.008175373077393,4.004306316375732,-2.2928450107574463,0.0281853061169385,-2.229494094848633
4.077620029449463,4.004306316375732,-2.294177532196045,0.0253620836883783,-2.291064739227295
4.063891410827637,4.004306316375732,-2.293637990951538,0.0247214864939451,-2.2735369205474854
4.046469211578369,4.004306316375732,-2.32085633277893,0.0248886924237012,-2.2804183959960938
4.049623489379883,4.004306316375732,-2.318361520767212,0.0243536718189716,-2.2854104042053223
4.059346675872803,4.004306316375732,-2.3051829338073726,0.0246048402041196,-2.2894930839538574
4.057520389556885,4.004306316375732,-2.32119345664978,0.0257943458855152,-2.296103239059448
4.045562744140625,4.004306316375732,-2.3311398029327397,0.0255512222647666,-2.351942539215088
4.057921886444092,4.004306316375732,-2.324036359786988,0.0252110082656145,-2.2818760871887207
4.046070575714111,4.004306316375732,-2.3179070949554443,0.0253056157380342,-2.2971794605255127
4.065035820007324,4.004306316375732,-2.320097684860229,0.0252448786050081,-2.3176281452178955
4.1222143173217765,4.004306316375732,-2.3268396854400635,0.0253420174121856,-2.3744170665740967
4.051225662231444,4.004306316375732,-2.3188409805297847,0.0266830157488584,-2.268308162689209
4.09598684310913,4.004306316375732,-2.3132212162017822,0.0271101202815771,-2.3491473197937007
4.056012153625488,4.004306316375732,-2.310608386993408,0.0263887420296669,-2.2716610431671143
4.093636989593506,4.004306316375732,-2.3191092014312744,0.0266796052455902,-2.310978651046753
4.112070560455321,4.004306316375732,-2.3200571537017822,0.029083777219057,-2.348784208297729
4.107364654541016,4.004306316375732,-2.2986762523651123,0.0284886714071035,-2.3232944011688232
4.1225361824035645,4.004306316375732,-2.3186795711517334,0.0323137193918228,-2.3207750320434566
4.073829174041748,4.004306316375732,-2.2869136333465576,0.0308088716119527,-2.3033401966094966
4.035534381866455,4.004306316375732,-2.2849984169006348,0.0294810030609369,-2.2610199451446533
4.096921443939209,4.004306316375732,-2.30575966835022,0.0266133695840835,-2.3166909217834477
4.089134693145752,4.004306316375732,-2.299886465072632,0.0265479180961847,-2.311072826385498
4.086960792541504,4.004306316375732,-2.3444154262542725,0.0285186823457479,-2.3375933170318604
4.112648010253905,4.004306316375732,-2.3316681385040283,0.028852229937911,-2.3588521480560303
4.072353839874268,4.004306316375732,-2.28662657737732,0.0288872998207807,-2.3064446449279785
4.087654113769531,4.004306316375732,-2.293364286422729,0.0304045546799898,-2.269153594970703
4.088016986846924,4.004306316375732,-2.3105251789093018,0.0285722911357879,-2.3233246803283687
4.025172710418701,4.004306316375732,-2.306375741958618,0.0289036612957716,-2.257921934127808
4.0713324546813965,4.004306316375732,-2.29899525642395,0.0281944405287504,-2.30698037147522
4.041181564331056,4.004306316375732,-2.3084237575531006,0.0250722896307706,-2.273139476776123
4.104348659515381,4.004306316375732,-2.3265182971954346,0.0252629537135362,-2.3229548931121826
4.107321262359619,4.004306316375732,-2.3243868350982666,0.0260606482625007,-2.3517863750457764
4.075059413909912,4.004306316375732,-2.3049795627593994,0.0270510502159595,-2.327913999557495
4.063277721405028,4.004306316375732,-2.321282863616944,0.0293909031897783,-2.293318033218384
4.088988780975342,4.004306316375732,-2.3002312183380127,0.0268248636275529,-2.334662675857544
4.072091102600098,4.004306316375732,-2.3071963787078857,0.0283756088465452,-2.283044815063477
4.0626630783081055,4.004306316375732,-2.319936513900757,0.0293800383806228,-2.2987005710601807
4.067564964294434,4.004306316375732,-2.314821243286133,0.0281194020062685,-2.3031055927276607
4.054475784301758,4.004306316375732,-2.303429126739501,0.0270961560308933,-2.2761130332946777
4.068413257598877,4.004306316375732,-2.314831495285034,0.0274001751095056,-2.294379234313965
4.044979095458984,4.004306316375732,-2.318222045898437,0.0268233846873044,-2.2805535793304443
4.0796422958374015,4.004306316375732,-2.313690423965454,0.0261329710483551,-2.298081159591675
4.1098313331604,4.004306316375732,-2.320573568344116,0.026316812261939,-2.368546724319458
4.091699600219728,4.004306316375732,-2.3157989978790283,0.0274418722838163,-2.341064453125
4.11638879776001,4.004306316375732,-2.334111213684082,0.0294881798326969,-2.343226909637451
4.0440993309021,4.004306316375732,-2.296276569366455,0.030005469918251,-2.291184663772583
4.033167839050293,4.004306316375732,-2.2818644046783447,0.0279768910259008,-2.2651822566986084
4.063260555267334,4.004306316375732,-2.312938690185547,0.0256218444555997,-2.3131701946258545
4.041865825653076,4.004306316375732,-2.316003561019897,0.0254051610827446,-2.2713584899902344
4.044336318969728,4.004306316375732,-2.328344821929932,0.0255409833043813,-2.31477952003479
4.09407377243042,4.004306316375732,-2.323124647140503,0.0241809375584125,-2.330110788345337
4.0932488441467285,4.004306316375732,-2.3141775131225586,0.025028757750988,-2.2839076519012447
4.072100162506104,4.004306316375732,-2.3340485095977783,0.026993652805686,-2.283440113067627
4.08310079574585,4.004306316375732,-2.329700469970703,0.0279229413717985,-2.323316812515259
4.063671112060546,4.004306316375732,-2.298983097076416,0.0276494268327951,-2.3097844123840328
4.084177017211913,4.004306316375732,-2.3054914474487305,0.0286196004599332,-2.3144211769104004
4.080245018005371,4.004306316375732,-2.3124630451202397,0.0287196151912212,-2.314769744873047
4.035593032836913,4.004306316375732,-2.307036161422729,0.0284555926918983,-2.23885178565979
4.07494592666626,4.004306316375732,-2.3074100017547607,0.0275464467704296,-2.3275408744812007
4.0702524185180655,4.004306316375732,-2.306459665298461,0.0257094409316778,-2.28574538230896
4.123917102813721,4.004306316375732,-2.32865834236145,0.0266310721635818,-2.376917839050293
4.060544013977051,4.004306316375732,-2.3367419242858887,0.0284150578081607,-2.303457975387573
4.0368428230285645,4.004306316375732,-2.2912590503692623,0.027899969369173,-2.333616256713867
4.093251705169678,4.004306316375732,-2.3067443370819087,0.0260775834321975,-2.332709312438965
4.060787200927734,4.004306316375732,-2.2994351387023926,0.0257976185530424,-2.2525641918182373
4.088692665100098,4.004306316375732,-2.333721160888672,0.0275278594344854,-2.3217544555664062
4.093244075775146,4.004306316375732,-2.325963497161865,0.027084931731224,-2.3306210041046143
4.038767814636231,4.004306316375732,-2.296686172485352,0.0278511084616184,-2.2448697090148926
4.084372997283936,4.004306316375732,-2.307891845703125,0.0284092258661985,-2.3220224380493164
4.086948394775392,4.004306316375732,-2.308624505996704,0.0258579533547163,-2.3095507621765137
4.094162940979004,4.004306316375732,-2.337409257888793,0.0275224391371011,-2.3126537799835205
4.062945365905762,4.004306316375732,-2.339929819107056,0.0294626615941524,-2.2839343547821045
4.062021255493164,4.004306316375732,-2.294798851013184,0.0281716082245111,-2.2905972003936768
4.056295394897461,4.004306316375732,-2.3070194721221924,0.0275245066732168,-2.281439304351806
4.072294235229492,4.004306316375732,-2.30938458442688,0.0270706824958324,-2.31982946395874
4.126976013183594,4.004306316375732,-2.3222713470458984,0.0274204071611166,-2.360593795776367
4.125645160675049,4.004306316375732,-2.3140172958374023,0.0281813368201255,-2.343958616256713
4.061838626861572,4.004306316375732,-2.3077464103698726,0.0308855585753917,-2.295214891433716
4.032916069030762,4.004306316375732,-2.289793968200684,0.0293049793690443,-2.26900053024292
4.047077178955078,4.004306316375732,-2.306705474853516,0.0250186268240213,-2.3052005767822266
4.046365737915039,4.004306316375732,-2.312486171722412,0.0260680932551622,-2.276905536651612
4.07701539993286,4.004306316375732,-2.3294618129730225,0.0257402975112199,-2.3275625705718994
4.051443576812744,4.004306316375732,-2.3319828510284424,0.0249190255999565,-2.3240008354187007
4.0929365158081055,4.004306316375732,-2.3271076679229736,0.0250554084777832,-2.334512948989868
4.138746738433838,4.004306316375732,-2.3259327411651607,0.0264155250042676,-2.3783929347991943
4.125699043273926,4.004306316375732,-2.2963125705718994,0.0286149121820926,-2.300011157989501
4.085469722747803,4.004306316375732,-2.30844521522522,0.0325380153954029,-2.297088861465454
4.0529537200927725,4.004306316375732,-2.2920026779174805,0.0293501839041709,-2.262711524963379
4.033873081207275,4.004306316375732,-2.300508499145508,0.0262992139905691,-2.262755393981933
4.025263786315918,4.004306316375732,-2.3040783405303955,0.026896595954895,-2.2845299243927
4.072211265563965,4.004306316375732,-2.309538125991821,0.0256200674921274,-2.3093366622924805
4.066257953643799,4.004306316375732,-2.314549684524536,0.0245360098779201,-2.297665596008301
4.1103715896606445,4.004306316375732,-2.3257534503936768,0.0244056545197963,-2.3679928779602046
4.119948863983153,4.004306316375732,-2.3406522274017334,0.0260521806776523,-2.3323233127593994
4.079741477966309,4.004306316375732,-2.300317049026489,0.0292184706777334,-2.292473077774048
4.100919246673584,4.004306316375732,-2.299623727798461,0.0308562573045492,-2.309281587600708
4.081341743469238,4.004306316375732,-2.307126283645629,0.0277326591312885,-2.291160821914673
4.1127119064331055,4.004306316375732,-2.310962438583374,0.0296803284436464,-2.3562047481536865
4.058928489685059,4.004306316375732,-2.306239604949951,0.0317186489701271,-2.293199062347412
4.083199977874756,4.004306316375732,-2.2880876064300537,0.0287444405257701,-2.298317909240722
4.086501598358153,4.004306316375732,-2.317363977432251,0.0278285071253776,-2.3294837474823
4.032572746276856,4.004306316375732,-2.3266351222991943,0.0281474515795707,-2.2787210941314697
4.027608394622803,4.004306316375732,-2.313271999359131,0.0282861925661563,-2.2698028087615967
4.056368827819824,4.004306316375732,-2.3024795055389404,0.0246000029146671,-2.308155536651612
4.038733005523682,4.004306316375732,-2.311690092086792,0.0246294755488634,-2.2971398830413814
4.0432658195495605,4.004306316375732,-2.321570634841919,0.0241777338087558,-2.30519962310791
4.065319061279297,4.004306316375732,-2.3212571144104004,0.0234834272414445,-2.3058457374572754
4.038527488708496,4.004306316375732,-2.318603754043579,0.0242171362042427,-2.248979330062866
4.051212310791016,4.004306316375732,-2.3249547481536865,0.0245819855481386,-2.28865647315979
4.065230846405028,4.004306316375732,-2.3208727836608887,0.0244512930512428,-2.322193622589112
4.053585529327393,4.004306316375732,-2.317778825759888,0.0249659400433301,-2.281186819076538
4.058739662170409,4.004306316375732,-2.3328068256378174,0.0254579856991767,-2.328108549118041
4.049941062927246,4.004306316375732,-2.3251466751098637,0.0254500471055507,-2.2753055095672607
4.079051494598389,4.004306316375732,-2.3158390522003174,0.0256369318813085,-2.3206157684326167
4.113234043121338,4.004306316375732,-2.3245220184326167,0.0262263733893632,-2.351200580596924
4.111350536346436,4.004306316375732,-2.3223955631256104,0.0275897402316331,-2.363729476928711
4.079023361206056,4.004306316375732,-2.328047513961792,0.0301598533987998,-2.334096908569336
4.045535564422608,4.004306316375732,-2.293847322463989,0.029882576316595,-2.274327754974365
4.057165145874024,4.004306316375732,-2.300560235977173,0.0266738049685955,-2.2956457138061523
4.035864353179932,4.004306316375732,-2.3063781261444087,0.0267507452517747,-2.2660820484161377
4.050734043121338,4.004306316375732,-2.3209221363067623,0.0262415409088134,-2.3116822242736816
4.056502819061279,4.004306316375732,-2.3209948539733887,0.0250326413661241,-2.313652515411377
4.108292579650879,4.004306316375732,-2.320408582687377,0.024586534127593,-2.345606565475464
4.075448989868164,4.004306316375732,-2.3359720706939697,0.0259703248739242,-2.32029128074646
4.083919525146484,4.004306316375732,-2.324554204940796,0.0270283631980419,-2.328150510787964
4.091899394989014,4.004306316375732,-2.314125299453736,0.0282464977353811,-2.3370206356048584
4.063894271850586,4.004306316375732,-2.2934820652008057,0.0282623749226331,-2.2693562507629395
4.102407455444336,4.004306316375732,-2.3091251850128174,0.0300861746072769,-2.3392434120178223
4.111090660095215,4.004306316375732,-2.303353071212769,0.0283799730241298,-2.3567683696746826
4.063860893249512,4.004306316375732,-2.301486253738404,0.0301429107785224,-2.285243511199951
4.060299396514893,4.004306316375732,-2.3051183223724365,0.030399726703763,-2.32641863822937
4.063117504119873,4.004306316375732,-2.3090505599975586,0.0264519583433866,-2.27280592918396
4.087275981903076,4.004306316375732,-2.3170571327209477,0.0273490641266107,-2.3537228107452397
4.092132091522217,4.004306316375732,-2.3279263973236084,0.0285982973873615,-2.3222844600677486
4.120661735534668,4.004306316375732,-2.3227293491363525,0.0284962262958288,-2.3550767898559566
4.062897205352783,4.004306316375732,-2.310490369796753,0.0304913483560085,-2.3188695907592773
4.069608688354492,4.004306316375732,-2.2843966484069824,0.0292998384684324,-2.2726645469665527
4.066451072692871,4.004306316375732,-2.316481351852417,0.0270081050693988,-2.3185129165649414
4.052000999450684,4.004306316375732,-2.3210363388061523,0.0273853503167629,-2.294857978820801
4.088765621185304,4.004306316375732,-2.3237016201019287,0.028261175379157,-2.330667495727539
4.048707485198976,4.004306316375732,-2.3115251064300537,0.026912959292531,-2.308659791946411
4.121209621429443,4.004306316375732,-2.3124742507934566,0.0267921183258295,-2.325603723526001
4.0704894065856925,4.004306316375732,-2.310628652572632,0.0273704007267952,-2.2809643745422363
4.050438880920409,4.004306316375732,-2.293924570083618,0.0273123010993003,-2.2587952613830566
4.050196170806885,4.004306316375732,-2.307543992996216,0.027310686185956,-2.2826597690582275
4.090425968170166,4.004306316375732,-2.2976856231689453,0.0253979060798883,-2.305948495864868
4.0922160148620605,4.004306316375732,-2.327821016311645,0.0278268475085496,-2.316792726516724
4.140194892883301,4.004306316375732,-2.331188678741455,0.027738332748413,-2.391276836395264
4.089105129241943,4.004306316375732,-2.3198628425598145,0.0301618743687868,-2.2829790115356445
4.051367282867432,4.004306316375732,-2.273732662200928,0.0302001554518938,-2.265322208404541
4.064801692962647,4.004306316375732,-2.3094224929809566,0.0272863116115331,-2.298529624938965
4.065277099609375,4.004306316375732,-2.3030967712402344,0.0262000299990177,-2.2968552112579346
4.069287776947021,4.004306316375732,-2.3466167449951167,0.0283231995999813,-2.299093723297119
4.086347103118896,4.004306316375732,-2.3320786952972408,0.0274656787514686,-2.3509912490844727
4.047197818756104,4.004306316375732,-2.3188483715057373,0.0274311248213052,-2.2664411067962646
4.091286659240723,4.004306316375732,-2.31067156791687,0.0273349583148956,-2.335344791412353
4.064200878143311,4.004306316375732,-2.3103859424591064,0.0269425306469202,-2.258444309234619
4.058518886566161,4.004306316375732,-2.31374716758728,0.0271615292876958,-2.2536575794219966
4.066378593444824,4.004306316375732,-2.3225317001342773,0.0275053232908248,-2.327498197555541
4.070673942565918,4.004306316375732,-2.302734375,0.0263435244560241,-2.3090643882751465
4.115376949310304,4.004306316375732,-2.323636293411255,0.0276688151061534,-2.3701982498168945


==> data/single_task_inference_result/hopper/hopper_showcase_results/6.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.2791539132595062,9.111125946044922,-1.772883057594299,3.2790184020996094,-0.5168154835700989
0.6117844581604004,9.111125946044922,-6.2537455558776855,1.0773184299468994,-3.6041061878204346
1.0332108736038208,9.111125946044922,-7.270328998565674,0.1892302334308624,-5.442368507385254
1.4186296463012695,9.111125946044922,-7.144983768463135,0.0696444362401962,-7.129006862640381
1.9104795455932613,9.111125946044922,-7.163992881774902,0.0506955757737159,-7.217276096343993
2.400175094604492,9.111125946044922,-7.166255474090576,0.0417037345468998,-7.148251533508301
3.008892297744751,9.111125946044922,-7.1616950035095215,0.0416986271739006,-7.157068729400635
3.569576501846313,9.111125946044922,-7.153694152832031,0.0416903756558895,-7.2002034187316895
3.9236238002777095,9.111125946044922,-7.142604351043701,0.0417260937392711,-7.150132656097412
4.363080024719238,9.111125946044922,-7.13483428955078,0.0418662913143634,-7.114151477813721
4.854494094848633,9.111125946044922,-7.130714893341064,0.042162574827671,-7.145569801330566
5.398108959197998,9.111125946044922,-7.131428241729736,0.042861483991146,-7.077133655548096
5.896463871002196,9.111125946044922,-7.11447048187256,0.0441774874925613,-7.147176265716553
6.274266242980957,9.111125946044922,-7.169604778289794,0.0556960925459861,-7.194266319274902
6.701463222503662,9.111125946044922,-5.8964457511901855,0.3401891589164733,-5.963354587554932
7.103482723236084,9.111125946044922,-6.183286190032959,0.5358486175537108,-6.43800687789917
7.47647762298584,9.111125946044922,-5.929937839508057,0.279328316450119,-5.791608810424805
7.668361186981201,9.111125946044922,-5.698407649993896,0.1559418588876724,-5.687704563140869
7.453516006469727,9.111125946044922,-5.488136291503905,0.1540392190217971,-5.322719097137451
7.6593732833862305,9.111125946044922,-6.6168532371521,0.3066998720169067,-6.629350662231444
8.06328773498535,9.111125946044922,-6.989681720733643,0.0826458781957626,-7.0794358253479
8.446428298950195,9.111125946044922,-6.6900954246521,0.0452518947422504,-6.697674751281737
8.596254348754883,9.111125946044922,-6.572389602661133,0.0561115927994251,-6.587362766265869
8.698970794677734,9.111125946044922,-6.78751802444458,0.1235933452844619,-6.852331161499024
8.791836738586426,9.111125946044922,-6.880180835723877,0.1356973797082901,-6.961835861206056
8.915717124938963,9.111125946044922,-6.865578174591064,0.1192797869443893,-7.000353813171387
8.91661262512207,9.111125946044922,-6.919598579406737,0.0906930118799209,-6.87283992767334
8.968484878540039,9.111125946044922,-7.026554584503174,0.0826964750885963,-7.003838062286377
8.985929489135742,9.111125946044922,-7.0170512199401855,0.0722898989915847,-6.967472553253174
9.03706645965576,9.111125946044922,-6.95600128173828,0.0533208437263965,-7.0078649520874015
9.082283020019531,9.111125946044922,-7.010668754577637,0.0460484735667705,-7.05238151550293
9.126545906066896,9.111125946044922,-7.057022571563721,0.0389759093523025,-7.058719158172608
9.204375267028809,9.111125946044922,-7.080861568450928,0.0329682379961013,-7.083846569061279
9.236408233642578,9.111125946044922,-7.10715913772583,0.0307727251201868,-7.118649959564209
9.25610637664795,9.111125946044922,-7.155686855316161,0.0321666523814201,-7.202980041503905
9.30232048034668,9.111125946044922,-7.226046562194824,0.0362135134637355,-7.254967212677003
9.233941078186035,9.111125946044922,-7.111955165863037,0.0468252040445804,-7.092487335205078
9.23915100097656,9.111125946044922,-7.074071884155273,0.0486303083598613,-7.130950450897217
9.181202888488768,9.111125946044922,-7.115132808685304,0.047145202755928,-7.052619457244873
9.247621536254885,9.111125946044922,-7.103310585021973,0.0422121919691562,-7.139081001281737
9.25453281402588,9.111125946044922,-7.107112884521484,0.041041649878025,-7.187179088592528
9.230013847351074,9.111125946044922,-7.126435279846192,0.0421706959605217,-7.088397979736328
9.271086692810057,9.111125946044922,-7.188254833221436,0.0456999167799949,-7.206608772277832
9.183137893676756,9.111125946044922,-7.096760749816895,0.0448474250733852,-7.043095588684082
9.199304580688477,9.111125946044922,-7.0791096687316895,0.0431953407824039,-7.079617500305176
9.217469215393066,9.111125946044922,-7.127756118774414,0.039677370339632,-7.081136226654053
9.257817268371582,9.111125946044922,-7.146846294403076,0.0378430038690567,-7.173439502716064
9.2138032913208,9.111125946044922,-7.116016387939453,0.0422204658389091,-7.081867218017577
9.1329984664917,9.111125946044922,-7.1055779457092285,0.0427743718028068,-7.003041744232178
9.15077304840088,9.111125946044922,-7.110009670257568,0.0378412716090679,-7.08121919631958
9.207225799560549,9.111125946044922,-7.112892627716064,0.0328148193657398,-7.15259838104248
9.21828556060791,9.111125946044922,-7.146342277526856,0.031046912074089,-7.146630287170409
9.22865295410156,9.111125946044922,-7.165505886077881,0.033386755734682,-7.116652011871338
9.216869354248049,9.111125946044922,-7.204251766204834,0.0358413234353065,-7.135381698608398
9.249382019042969,9.111125946044922,-7.101861000061035,0.0405463054776191,-7.114016532897949
9.259833335876465,9.111125946044922,-7.098328113555908,0.0425600968301296,-7.158839225769042
9.205952644348145,9.111125946044922,-7.083481311798096,0.0451933927834034,-7.064426898956299
9.223033905029297,9.111125946044922,-7.097633361816406,0.0454995483160018,-7.109360694885254
9.2401065826416,9.111125946044922,-7.110318183898926,0.0420500263571739,-7.123324394226073
9.217083930969238,9.111125946044922,-7.110467910766602,0.042631734162569,-7.122293949127196
9.20512580871582,9.111125946044922,-7.100326061248779,0.0439969450235366,-7.044672012329102
9.214632987976074,9.111125946044922,-7.105362415313721,0.0413641929626464,-7.110552787780762
9.192391395568848,9.111125946044922,-7.101193904876709,0.0401742681860923,-7.068347454071045
9.219358444213867,9.111125946044922,-7.103329658508301,0.0394479930400848,-7.102370262145996
9.268102645874023,9.111125946044922,-7.109371662139893,0.038714911788702,-7.185308933258057
9.246738433837889,9.111125946044922,-7.092244625091553,0.0412699803709983,-7.1326560974121085
9.153270721435543,9.111125946044922,-7.113749980926514,0.0460453256964683,-7.025944232940674
9.211442947387695,9.111125946044922,-7.107753276824951,0.0413206852972507,-7.106325149536133
9.240317344665527,9.111125946044922,-7.1210126876831055,0.0368746295571327,-7.1657395362854
9.306362152099608,9.111125946044922,-7.197803974151611,0.0365026220679283,-7.242905139923095
9.346246719360352,9.111125946044922,-7.219062328338622,0.0441467836499214,-7.297705650329591
9.238669395446776,9.111125946044922,-7.077849864959717,0.0528622344136238,-6.990846157073976
9.222638130187988,9.111125946044922,-7.085385799407959,0.054434385150671,-7.080148696899414
9.199580192565918,9.111125946044922,-7.12570095062256,0.0493664778769016,-7.098376274108888
9.1938419342041,9.111125946044922,-7.144765377044678,0.0444828048348426,-7.057916641235352
9.23133850097656,9.111125946044922,-7.119917392730713,0.0411093793809413,-7.151146411895752
9.172248840332031,9.111125946044922,-7.105016231536865,0.0391808822751045,-7.065505504608153
9.20853042602539,9.111125946044922,-7.105199337005615,0.0381171740591526,-7.107677936553955
9.22886562347412,9.111125946044922,-7.125522136688232,0.0364849530160427,-7.1261534690856925
9.280118942260742,9.111125946044922,-7.114338397979736,0.0376010574400424,-7.2052106857299805
9.282151222229006,9.111125946044922,-7.143152713775635,0.043287768959999,-7.200466632843018
9.205571174621582,9.111125946044922,-7.085667133331299,0.0483019687235355,-7.062317848205566
9.195295333862305,9.111125946044922,-7.099857807159424,0.0478759780526161,-7.081818580627441
9.231575965881348,9.111125946044922,-7.115944862365723,0.042283110320568,-7.10059118270874
9.271885871887209,9.111125946044922,-7.143549919128418,0.0408591628074646,-7.1843791007995605
9.20058536529541,9.111125946044922,-7.109266757965088,0.0444023720920085,-7.067339420318604
9.191860198974608,9.111125946044922,-7.12241268157959,0.0439576394855976,-7.06564474105835
9.234892845153809,9.111125946044922,-7.124889373779297,0.0404557809233665,-7.149718284606934
9.2047758102417,9.111125946044922,-7.12047815322876,0.0395448431372642,-7.0993828773498535
9.257094383239746,9.111125946044922,-7.119037628173828,0.0407177656888961,-7.166243553161621
9.240257263183592,9.111125946044922,-7.123499393463135,0.0415172576904296,-7.117684364318848
9.194642066955566,9.111125946044922,-7.083664417266846,0.0432173982262611,-7.0549840927124015
9.15085697174072,9.111125946044922,-7.12459135055542,0.0437893234193325,-7.035331726074219
9.180856704711914,9.111125946044922,-7.104442119598389,0.0375753715634346,-7.087448120117188
9.160325050354006,9.111125946044922,-7.1187705993652335,0.0342840179800987,-7.0848236083984375
9.234116554260254,9.111125946044922,-7.132349491119385,0.0322201512753963,-7.175717353820801
9.285889625549316,9.111125946044922,-7.13309621810913,0.0331757515668869,-7.158124446868896
9.173388481140137,9.111125946044922,-7.096104145050049,0.038510788232088,-7.063065052032472
9.240217208862305,9.111125946044922,-7.2187485694885245,0.037905391305685,-7.18639087677002
9.189172744750977,9.111125946044922,-7.1355271339416495,0.0390947833657264,-7.04428768157959
9.29744815826416,9.111125946044922,-7.16968822479248,0.0371575877070426,-7.243736267089843
9.226985931396484,9.111125946044922,-7.121252536773682,0.0420586690306663,-7.102095603942871
9.25322151184082,9.111125946044922,-7.085304737091064,0.0422882661223411,-7.182103633880615
9.282062530517578,9.111125946044922,-7.207070827484131,0.0464445613324642,-7.238884925842285
9.22504711151123,9.111125946044922,-7.091092586517334,0.0458460673689842,-7.104188919067383
9.190591812133787,9.111125946044922,-7.079391956329346,0.0497478879988193,-7.0575714111328125
9.19461917877197,9.111125946044922,-7.109663486480713,0.0433233566582202,-7.0640172958374015
9.241960525512695,9.111125946044922,-7.114103317260742,0.0395831875503063,-7.176529884338378
9.224027633666992,9.111125946044922,-7.125025272369385,0.0397357903420925,-7.1431541442871085
9.230525970458984,9.111125946044922,-7.111286163330078,0.0414426103234291,-7.1549601554870605
9.228268623352047,9.111125946044922,-7.133666515350342,0.0425584316253662,-7.117108821868896
9.252825736999512,9.111125946044922,-7.091399669647217,0.0422741323709487,-7.145009994506836
9.273395538330078,9.111125946044922,-7.092137336730957,0.04476023837924,-7.17335033416748
9.304163932800291,9.111125946044922,-7.082229137420654,0.0468262769281864,-7.169605731964111
9.208539962768551,9.111125946044922,-7.079728126525879,0.0513751208782196,-7.095192909240723
9.21340751647949,9.111125946044922,-7.071792125701904,0.048238843679428,-7.117816925048828
9.259757041931152,9.111125946044922,-7.124682903289794,0.0442535132169723,-7.170571327209473
9.202571868896484,9.111125946044922,-7.1544189453125,0.0438057258725166,-7.1084489822387695
9.238739967346191,9.111125946044922,-7.105340003967285,0.0444638691842556,-7.127153396606444
9.254725456237791,9.111125946044922,-7.121538162231444,0.0420315936207771,-7.206819534301757
9.190067291259764,9.111125946044922,-7.098158359527588,0.0431348904967308,-7.0567779541015625
9.215149879455566,9.111125946044922,-7.107376575469971,0.0440818481147289,-7.068817615509033
9.20699977874756,9.111125946044922,-7.116828441619873,0.0398852750658988,-7.083194732666016
9.298542976379393,9.111125946044922,-7.128870964050293,0.0391043685376644,-7.18982458114624
9.18742561340332,9.111125946044922,-7.100160598754883,0.0432365573942661,-7.0272722244262695
9.166356086730955,9.111125946044922,-7.076800346374512,0.0421302281320095,-7.075526237487793
9.235894203186035,9.111125946044922,-7.152331352233888,0.0380874313414096,-7.1155428886413565
9.220015525817873,9.111125946044922,-7.13969087600708,0.0366010442376136,-7.117034435272217
9.239083290100096,9.111125946044922,-7.172591686248779,0.0388138107955455,-7.13692569732666
9.315527915954588,9.111125946044922,-7.21087646484375,0.0399618409574031,-7.260793209075926
9.232332229614256,9.111125946044922,-7.07953691482544,0.0444658175110816,-7.115738391876221
9.198966026306152,9.111125946044922,-7.074483394622803,0.0495411083102226,-7.090341091156006
9.211835861206056,9.111125946044922,-7.136643886566161,0.0454082041978836,-7.094560146331787
9.23328685760498,9.111125946044922,-7.118612766265869,0.0414864644408226,-7.114983081817626
9.260027885437012,9.111125946044922,-7.140522480010985,0.0419634841382503,-7.133065223693848
9.261700630187988,9.111125946044922,-7.098883152008057,0.0441319569945335,-7.0507493019104
9.21137237548828,9.111125946044922,-7.090610504150392,0.0470092445611953,-7.125158309936523
9.19355297088623,9.111125946044922,-7.092160701751709,0.0459154844284057,-7.0760416984558105
9.18975067138672,9.111125946044922,-7.106979846954346,0.0417418144643306,-7.056240558624268
9.174535751342772,9.111125946044922,-7.11630392074585,0.0388110466301441,-7.106316566467285
9.177392959594728,9.111125946044922,-7.11603307723999,0.0364410653710365,-7.0813045501708975
9.156583786010742,9.111125946044922,-7.115150451660156,0.0345247238874435,-7.083624839782715
9.204144477844238,9.111125946044922,-7.113060474395752,0.0331017784774303,-7.13329553604126
9.219839096069338,9.111125946044922,-7.116701602935791,0.0329823791980743,-7.131363868713378
9.254751205444338,9.111125946044922,-7.1144771575927725,0.0350760519504547,-7.15788459777832
9.276378631591797,9.111125946044922,-7.193697452545166,0.0384361669421196,-7.2136874198913565
9.218017578125,9.111125946044922,-7.090912818908691,0.045071929693222,-7.098709583282472
9.194283485412596,9.111125946044922,-7.094343185424805,0.0470596179366111,-7.068185806274414
9.172654151916506,9.111125946044922,-7.1108598709106445,0.0426583923399448,-7.0410213470458975
9.158567428588867,9.111125946044922,-7.1149582862854,0.0384196005761623,-7.057051658630371
9.223137855529783,9.111125946044922,-7.118323802947998,0.0348653271794319,-7.18317413330078
9.195809364318848,9.111125946044922,-7.1119384765625,0.034078449010849,-7.073170185089111
9.21632480621338,9.111125946044922,-7.127248764038086,0.0352905578911304,-7.205029964447021
9.251681327819824,9.111125946044922,-7.191632747650146,0.0358412787318229,-7.1782546043396
9.224212646484377,9.111125946044922,-7.091634273529053,0.0397025160491466,-7.147443771362305
9.241375923156738,9.111125946044922,-7.108380317687988,0.0438380092382431,-7.085960388183594
9.24497890472412,9.111125946044922,-7.109705924987793,0.0439143851399421,-7.144580841064453
9.254815101623535,9.111125946044922,-7.088354587554932,0.0441162809729576,-7.170104026794434
9.161865234375,9.111125946044922,-7.089748382568359,0.047052688896656,-7.044406414031982
9.226228713989258,9.111125946044922,-7.081445217132568,0.0417298823595046,-7.183230400085449
9.196244239807127,9.111125946044922,-7.122101306915283,0.0379585325717926,-7.074296951293944
9.254248619079588,9.111125946044922,-7.174304485321045,0.0360509306192398,-7.222169876098634
9.2479829788208,9.111125946044922,-7.160831928253174,0.0398430339992046,-7.151159763336182
9.208876609802246,9.111125946044922,-7.082766532897949,0.0420689284801483,-7.0583815574646
9.178186416625977,9.111125946044922,-7.143723011016846,0.0447538346052169,-7.117006301879883
9.209927558898924,9.111125946044922,-7.104459762573241,0.0398641787469387,-7.08346462249756
9.24599838256836,9.111125946044922,-7.112783908843993,0.0381156578660011,-7.145886421203612
9.249514579772947,9.111125946044922,-7.1195244789123535,0.0394589528441429,-7.155196189880371
9.281940460205078,9.111125946044922,-7.143091201782227,0.0431642308831214,-7.156783580780028
9.204368591308592,9.111125946044922,-7.100182056427002,0.0473095215857028,-7.073931694030762
9.183404922485352,9.111125946044922,-7.076486110687256,0.0455095209181308,-7.066469669342041
9.2645206451416,9.111125946044922,-7.119275569915772,0.0415399111807346,-7.174825668334961
9.276381492614746,9.111125946044922,-7.1226115226745605,0.0404809713363647,-7.162310123443604
9.257305145263674,9.111125946044922,-7.138174533843993,0.0454658679664135,-7.164061546325684
9.251004219055176,9.111125946044922,-7.241823673248291,0.0483493581414222,-7.201117515563965
9.25816822052002,9.111125946044922,-7.095582485198976,0.0474703423678875,-7.133551597595215
9.194968223571776,9.111125946044922,-7.088374137878418,0.0478289946913719,-7.054142951965332
9.209169387817385,9.111125946044922,-7.083225250244141,0.0450841374695301,-7.097819805145264
9.223018646240234,9.111125946044922,-7.113561153411865,0.0411522127687931,-7.101789951324463
9.233695030212402,9.111125946044922,-7.129960060119629,0.0400765649974346,-7.119800567626953
9.240236282348633,9.111125946044922,-7.108596324920654,0.0424227938055992,-7.187135219573976
9.245800018310549,9.111125946044922,-7.097312450408936,0.0431767888367176,-7.092327117919922
9.235135078430176,9.111125946044922,-7.091683864593506,0.0447786934673786,-7.131211280822754
9.21424865722656,9.111125946044922,-7.089803695678711,0.045220348984003,-7.096116542816161
9.196945190429688,9.111125946044922,-7.094687461853027,0.0438462682068347,-7.064189434051514
9.186352729797363,9.111125946044922,-7.100261688232422,0.0411807745695114,-7.073044776916504
9.223784446716309,9.111125946044922,-7.106382846832275,0.0386164039373397,-7.113004684448241
9.2771635055542,9.111125946044922,-7.107496738433838,0.0379881188273429,-7.187577247619629
9.249965667724608,9.111125946044922,-7.096652984619141,0.0415088422596454,-7.153745651245117
9.26784610748291,9.111125946044922,-7.1421446800231925,0.0463127233088016,-7.179790496826172
9.222046852111816,9.111125946044922,-7.112468242645264,0.0486452206969261,-7.104745864868164
9.22550106048584,9.111125946044922,-7.083233833312988,0.0456142388284206,-7.111916542053224
9.230908393859863,9.111125946044922,-7.103702545166016,0.0449412949383258,-7.141907215118408
9.27348518371582,9.111125946044922,-7.100522518157959,0.0433628112077712,-7.211899280548095
9.175969123840332,9.111125946044922,-7.0882787704467765,0.0461669117212295,-7.057421684265137
9.22262763977051,9.111125946044922,-7.078783988952637,0.042753878980875,-7.106144428253174
9.23640251159668,9.111125946044922,-7.129844665527344,0.0393272191286087,-7.155973434448241
9.278006553649902,9.111125946044922,-7.168118476867676,0.0391606539487838,-7.228402614593508
9.250065803527832,9.111125946044922,-7.13695240020752,0.0463722310960292,-7.130287170410156
9.268646240234377,9.111125946044922,-7.08239221572876,0.0470073968172073,-7.124850273132324


==> data/single_task_inference_result/hopper/hopper_showcase_results/7.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.2750880420207977,0.503839910030365,-1.772883057594299,3.2790184020996094,-1.2899271249771118
0.5788862109184265,0.503839910030365,0.2903558313846588,0.8599478006362915,1.629322528839111
0.5555165410041809,0.503839910030365,0.9206677675247192,0.4663610756397247,1.7357869148254397
0.4856202900409697,0.503839910030365,0.8507620096206666,0.1418557614088058,0.8216037750244141
0.5178653001785278,0.503839910030365,0.989592671394348,0.0480516031384468,1.026455640792847
0.5870900750160217,0.503839910030365,0.980643153190613,0.0268280673772096,0.938354790210724
0.623504638671875,0.503839910030365,0.9739266633987426,0.0244895406067371,0.9615107178688048
0.6435697674751282,0.503839910030365,0.9542366266250608,0.0250809770077466,0.8953678607940675
0.6165221929550171,0.503839910030365,0.9774289131164552,0.027711059898138,0.965281307697296
0.6239253282546997,0.503839910030365,0.9995927810668944,0.0315959900617599,0.9911537766456604
0.6423068642616272,0.503839910030365,0.9185844659805296,0.0398261323571205,0.8946217894554137
0.728818953037262,0.503839910030365,0.8455086946487426,0.04341771453619,0.7987909913063049
0.7173100709915161,0.503839910030365,0.9068576097488404,0.0526935569941997,0.9163327813148496
0.6467037796974182,0.503839910030365,0.9156500101089476,0.0563673749566078,1.004064440727234
0.6482656598091124,0.503839910030365,0.9225929975509644,0.0436300858855247,0.9447886347770692
0.7504218816757202,0.503839910030365,0.812608003616333,0.0424572378396987,0.7588926553726195
0.7841497659683228,0.503839910030365,0.7352359294891356,0.0479766428470611,0.7387769818305969
0.6928602457046509,0.503839910030365,0.8880164623260498,0.0676000639796257,1.037495732307434
0.7352746129035949,0.503839910030365,0.9507968425750732,0.0466610379517078,0.8638910651206969
0.7759820818901062,0.503839910030365,0.716159462928772,0.0405454561114311,0.7603227496147155
0.8185978531837462,0.503839910030365,0.5115678310394287,0.0440051183104515,0.4251662790775299
0.8539331555366515,0.503839910030365,0.7247500419616699,0.0741913616657257,0.7590211629867554
0.8159745931625366,0.503839910030365,0.7651764154434205,0.0746577456593513,0.6896795034408569
0.8223711252212524,0.503839910030365,0.8377617597579955,0.0669740736484527,0.80373477935791
0.8500025272369384,0.503839910030365,0.796396255493164,0.0601054057478904,0.8562096357345581
0.8677243590354918,0.503839910030365,0.6397346258163452,0.0676997378468513,0.6330645084381104
0.839768350124359,0.503839910030365,0.8623056411743165,0.0760346204042434,0.7797505855560303
0.8413459658622741,0.503839910030365,0.8944108486175537,0.0684486180543899,0.8344671130180359
0.8501226902008056,0.503839910030365,0.8384397029876709,0.062863603234291,0.7450289130210876
0.8568387627601622,0.503839910030365,0.7753373384475709,0.0679519698023796,0.7328959703445433
0.8644949197769165,0.503839910030365,0.8724886178970338,0.0710166618227958,0.8479261398315429
0.9043724536895752,0.503839910030365,0.8548716306686401,0.0709218308329582,0.9087468981742858
0.8979857563972473,0.503839910030365,0.8247255086898804,0.0744240805506706,0.8212662935256958
0.8363269567489624,0.503839910030365,0.8581103086471557,0.0739447847008705,0.8495113253593444
0.8070350885391235,0.503839910030365,0.9412463903427124,0.0597410351037979,0.9555681347846986
0.8066537976264954,0.503839910030365,0.8602745532989502,0.0529028214514255,0.9386259317398072
0.8505075573921204,0.503839910030365,0.8384978771209716,0.0589209832251071,0.8490509986877441
0.853118658065796,0.503839910030365,0.839613676071167,0.0705610439181327,0.8823235630989074
0.852959156036377,0.503839910030365,0.844039797782898,0.0745993629097938,0.7861310839653014
0.8218974471092224,0.503839910030365,0.878983736038208,0.0690623074769973,0.8098928928375245
0.8436377644538878,0.503839910030365,0.8085699081420897,0.0654199495911598,0.7149491906166077
0.8353359699249268,0.503839910030365,0.8398028612136842,0.0628244876861572,0.8441423773765565
0.8386685848236085,0.503839910030365,0.7780158519744873,0.0671059191226959,0.7016741037368774
0.8427684903144835,0.503839910030365,0.879311442375183,0.0678935572504997,0.8259729743003845
0.8223442435264587,0.503839910030365,0.788607358932495,0.0693465918302536,0.8792953491210938
0.8307624459266663,0.503839910030365,0.8791753053665161,0.0667149573564529,0.8604109287261962
0.8526524305343629,0.503839910030365,0.846178650856018,0.0646653547883033,0.8617370724678038
0.8120478391647338,0.503839910030365,0.780044436454773,0.0704224705696106,0.8485317230224609
0.8454431295394897,0.503839910030365,0.9057201147079468,0.0671261101961135,0.8043619990348816
0.8337069749832153,0.503839910030365,0.8220949172973632,0.0611789152026176,0.8368939757347107
0.8204721808433533,0.503839910030365,0.6329096555709839,0.0638464018702507,0.7273746132850648
0.8461438417434691,0.503839910030365,0.8872530460357666,0.065964825451374,0.89003849029541
0.8314473032951355,0.503839910030365,0.7535514831542968,0.0686434432864189,0.7432267069816588
0.8692946434020995,0.503839910030365,0.8338985443115233,0.0691911876201629,0.8308988213539124
0.8574083447456359,0.503839910030365,0.8476812839508056,0.0690679177641868,0.7652216553688049
0.8361625671386719,0.503839910030365,0.714482307434082,0.0690696164965629,0.7045782208442688
0.8284330368041992,0.503839910030365,0.9032076597213744,0.0636126026511192,0.9628131985664368
0.8364423513412476,0.503839910030365,0.8044582605361937,0.0640470087528228,0.8929882645606994
0.7863430976867675,0.503839910030365,0.8427473306655883,0.0662000998854637,0.7414912581443786
0.8316617608070372,0.503839910030365,0.904591917991638,0.0629044845700264,0.8348652124404907
0.8208764791488646,0.503839910030365,0.8201472759246825,0.0583436153829097,0.705269992351532
0.853106677532196,0.503839910030365,0.5793349742889404,0.060394637286663,0.6340931057929993
0.8343885540962219,0.503839910030365,0.8299310207366942,0.0721588879823684,0.7936056256294249
0.8239078521728516,0.503839910030365,0.648672342300415,0.0670461729168891,0.7774432897567749
0.8520060777664183,0.503839910030365,0.8827592134475709,0.0631290823221206,0.8398998379707336
0.8520384430885315,0.503839910030365,0.7433996200561523,0.0689287483692169,0.691004753112793
0.8441594839096069,0.503839910030365,0.839153528213501,0.0717411860823631,0.8198607563972473
0.8400624394416809,0.503839910030365,0.8889783620834351,0.067953385412693,0.9535802602767944
0.8254705071449279,0.503839910030365,0.8171703815460205,0.0670964196324348,0.71095871925354
0.8474786281585692,0.503839910030365,0.8597918748855591,0.0654460489749908,0.702724039554596
0.8426929712295533,0.503839910030365,0.8433263301849365,0.0669429078698158,0.9149384498596193
0.8145664334297181,0.503839910030365,0.8165493011474609,0.0698454231023788,0.7815253138542174
0.8159044384956359,0.503839910030365,0.9037002325057985,0.0642876401543617,0.9129091501235962
0.8636290431022643,0.503839910030365,0.8218599557876587,0.0626065880060195,0.8238900899887086
0.8453480601310731,0.503839910030365,0.7766121625900269,0.0704054832458496,0.7508408427238464
0.8546998500823975,0.503839910030365,0.8663963079452514,0.0722686797380447,0.9262198209762572
0.8326258659362794,0.503839910030365,0.8620169162750243,0.0649330765008926,0.7728117704391478
0.7991104125976561,0.503839910030365,0.7245131731033325,0.0663527846336364,0.7732589244842529
0.831250488758087,0.503839910030365,0.9060949087142944,0.0594032704830169,0.8219289183616638
0.8442996740341185,0.503839910030365,0.806516408920288,0.0626450628042221,0.8608676791191101
0.8582525253295897,0.503839910030365,0.7646905183792113,0.0692512318491935,0.8499675393104553
0.8398943543434142,0.503839910030365,0.8722563982009887,0.0743160247802734,0.7641475796699525
0.8377618193626403,0.503839910030365,0.8173072338104248,0.0692259222269058,0.7231696248054504
0.8056986927986146,0.503839910030365,0.8554879426956176,0.064430758357048,0.93799352645874
0.7592377662658691,0.503839910030365,0.8383427858352661,0.0634205266833305,0.9539413452148436
0.7728219628334044,0.503839910030365,0.9105741977691648,0.05525304377079,0.90410977602005
0.785673201084137,0.503839910030365,0.8281337022781373,0.0564847402274608,0.8137888312339783
0.7641432285308838,0.503839910030365,0.7614868879318237,0.0651860982179641,0.910127341747284
0.7467749118804932,0.503839910030365,0.8694738149642944,0.0709475129842758,0.9377999305725097
0.7873275876045227,0.503839910030365,0.8223956823348998,0.0626140534877777,0.9067414999008178
0.8380436301231384,0.503839910030365,0.730984330177307,0.066908024251461,0.7095987200737
0.8258737921714783,0.503839910030365,0.7201390266418457,0.0746325477957725,0.8143579959869384
0.8476867079734801,0.503839910030365,0.8723665475845338,0.0741925463080406,0.8824712038040161
0.8450567126274109,0.503839910030365,0.7921465635299682,0.0666665360331535,0.7790423035621643
0.8641364574432373,0.503839910030365,0.6404333114624025,0.0686182230710983,0.6155229806900024
0.8934618234634398,0.503839910030365,0.8649736642837523,0.0704226121306419,0.9193806052207946
0.9056087732315063,0.503839910030365,0.7733862400054932,0.0746876522898673,0.8816977143287658
0.8777276277542113,0.503839910030365,0.8747777938842772,0.0756644830107688,0.8092941045761107
0.8727232217788696,0.503839910030365,0.9031442403793336,0.0682183057069778,0.845294415950775
0.8920456171035767,0.503839910030365,0.8607558012008667,0.0630154609680175,0.9017654657363892
0.8659725785255432,0.503839910030365,0.8184102773666381,0.0683481022715568,0.803970217704773
0.8863175511360168,0.503839910030365,0.90112566947937,0.0686482191085815,0.9433299303054808
0.8779221177101134,0.503839910030365,0.8625600337982178,0.0639737546443939,0.8376950621604918
0.8736311793327332,0.503839910030365,0.781782627105713,0.0690750181674957,0.8299036026000975
0.8811040520668029,0.503839910030365,0.8952082395553587,0.0668431520462036,0.8692139387130737
0.8601253032684326,0.503839910030365,0.8286035060882568,0.0688515901565551,0.8109882473945618
0.861285924911499,0.503839910030365,0.8874727487564088,0.0670812875032424,0.9004024863243102
0.8878684639930725,0.503839910030365,0.8751980066299438,0.0636807531118393,0.8903046846389769
0.8906162381172179,0.503839910030365,0.8092957735061644,0.0703082084655761,0.9279015064239502
0.9160237312316896,0.503839910030365,0.8768690824508667,0.0733934864401817,0.9552249312400816
0.9232417941093444,0.503839910030365,0.8715310096740722,0.0724807903170585,0.8047947883605957
0.9427295327186584,0.503839910030365,0.8292404413223265,0.0746757984161377,0.8196421265602112
0.9373158812522888,0.503839910030365,0.8817543983459472,0.0734694302082061,0.8264805078506469
0.9121651649475097,0.503839910030365,0.8681317567825316,0.073324367403984,0.9095388650894164
0.9078898429870604,0.503839910030365,0.9072670936584472,0.066422238945961,0.8608019351959229
0.8851646184921264,0.503839910030365,0.8688622713088989,0.0639818981289863,0.8930058479309082
0.9005069136619568,0.503839910030365,0.8807364702224731,0.0649799257516861,0.8519841432571411
0.9107924103736876,0.503839910030365,0.8718276023864746,0.0648070573806762,0.8281843662261962
0.9425151348114011,0.503839910030365,0.8414144515991211,0.0712635666131973,0.846219003200531
0.9318597316741944,0.503839910030365,0.8763192892074586,0.0750179216265678,0.8939195871353148
0.9216008186340332,0.503839910030365,0.8820825815200805,0.0740362703800201,0.9084299802780152
0.9349799752235411,0.503839910030365,0.8980151414871216,0.0669384896755218,0.9062725901603698
0.9257640838623048,0.503839910030365,0.8386987447738646,0.0696161687374115,0.940032422542572
0.9220823049545288,0.503839910030365,0.885088324546814,0.0707095265388488,0.8145391941070557
0.9107252955436704,0.503839910030365,0.892535924911499,0.0676120221614837,0.86118745803833
0.9264941215515136,0.503839910030365,0.872841477394104,0.0674896538257598,0.9349703788757324
0.9463993906974792,0.503839910030365,0.8701745271682739,0.0682409480214119,0.8563500046730042
0.941085398197174,0.503839910030365,0.8565702438354493,0.0737500861287117,0.7464541792869568
0.9362069964408872,0.503839910030365,0.9036487340927124,0.073490597307682,0.8781778216361998
0.9535654187202453,0.503839910030365,0.8885993957519531,0.0689755380153656,0.8209993839263917
0.9203548431396484,0.503839910030365,0.8533052206039428,0.0710262134671211,0.7298337817192077
0.9206672906875608,0.503839910030365,0.9063475131988524,0.0692789405584335,0.9357503652572634
0.9355748295783995,0.503839910030365,0.8824770450592042,0.0632684603333473,0.8998528122901917
0.9314722418785096,0.503839910030365,0.8302332162857055,0.0700916349887847,0.7708306312561035
0.9300816655158995,0.503839910030365,0.8952809572219848,0.0724070370197296,0.7964429259300232
0.9292554259300234,0.503839910030365,0.8903394937515258,0.0690495446324348,0.7975391149520874
0.9394516944885252,0.503839910030365,0.8687222003936766,0.0694663524627685,0.8880056738853455
0.9498730301856994,0.503839910030365,0.8747880458831787,0.0704764574766159,0.8395487666130067
0.9534364938735962,0.503839910030365,0.8745023012161255,0.0728825703263282,0.7917498350143432
0.950333297252655,0.503839910030365,0.8881906270980835,0.0729139447212219,0.8106313347816467
0.8957527279853821,0.503839910030365,0.8869928121566771,0.0711342021822929,0.8591335415840149
0.920659840106964,0.503839910030365,0.9184924364089964,0.0637278258800506,0.9245361685752868
0.948871910572052,0.503839910030365,0.8560945987701416,0.0594618916511535,0.8325971961021422
0.9098268747329714,0.503839910030365,0.7949312925338745,0.0722906365990638,0.7334164977073668
0.9115450382232666,0.503839910030365,0.9320245981216432,0.0714921131730079,0.9059618711471557
0.9429429769515992,0.503839910030365,0.8696433305740355,0.0618812553584575,0.8317766785621643
0.9425068497657776,0.503839910030365,0.7929166555404662,0.0719008594751358,0.8409796357154846
0.8848654031753539,0.503839910030365,0.897610068321228,0.0755574777722358,0.9693683385849
0.9109560847282407,0.503839910030365,0.9399738311767578,0.0632334277033805,0.9629176259040833
0.8997691869735717,0.503839910030365,0.8402539491653441,0.0590617693960666,0.8466942310333253
0.8541025519371032,0.503839910030365,0.8103817701339722,0.0676430240273475,0.779441773891449
0.7924144268035888,0.503839910030365,0.9214900732040404,0.0630738362669944,1.0425066947937012
0.7562884092330932,0.503839910030365,0.904227137565613,0.053698506206274,1.0430431365966797
0.7737002372741699,0.503839910030365,0.8916903734207153,0.0481369122862815,0.899473488330841
0.8169614076614381,0.503839910030365,0.848371148109436,0.0570472367107868,0.825124442577362
0.7999144792556762,0.503839910030365,0.8034031391143799,0.072128877043724,0.9912483692169188
0.8364562392234801,0.503839910030365,0.8579694032669067,0.0740850865840911,0.8251421451568604
0.8215100169181823,0.503839910030365,0.7944347858428955,0.0676836669445037,0.794268250465393
0.8677849769592285,0.503839910030365,0.5854920148849487,0.0649167597293853,0.6521318554878235
0.8609155416488646,0.503839910030365,0.8386176824569702,0.070090964436531,0.7799038290977478
0.8717448711395263,0.503839910030365,0.629907488822937,0.0683705955743789,0.6660609245300293
0.8797059059143065,0.503839910030365,0.8785153627395629,0.0685186013579368,0.9007813930511472
0.8501843810081483,0.503839910030365,0.744489312171936,0.0716528594493866,0.7170849442481995
0.8693084120750427,0.503839910030365,0.9056360721588136,0.06647789478302,0.974059760570526
0.8654186129570006,0.503839910030365,0.8472460508346557,0.0635453462600708,0.8426234722137451
0.8917946219444275,0.503839910030365,0.7949804067611694,0.068510040640831,0.7040036916732788
0.8829076886177064,0.503839910030365,0.8718218803405762,0.0710892230272293,0.9937283992767332
0.8348212242126464,0.503839910030365,0.8240649700164795,0.0715146735310554,0.7275818586349486
0.8270594477653502,0.503839910030365,0.9284223318099976,0.0609954036772251,0.8196494579315186
0.8319326043128966,0.503839910030365,0.8490494489669799,0.0570140741765499,0.9026345610618592
0.819771707057953,0.503839910030365,0.8202505111694336,0.0639543682336807,0.7805321216583253
0.8576630949974061,0.503839910030365,0.8853924274444579,0.0680814161896705,0.8616496920585632
0.8530048131942749,0.503839910030365,0.8371388912200927,0.0701620876789093,0.751691997051239
0.8507380485534669,0.503839910030365,0.7942707538604736,0.0710223019123077,0.8214831948280334
0.8453691601753235,0.503839910030365,0.885409951210022,0.0676184967160224,0.9538975954055786
0.857564091682434,0.503839910030365,0.795121431350708,0.0679123774170875,0.8604296445846557
0.8563588857650756,0.503839910030365,0.8516424894332885,0.0683241486549377,0.9241935014724731
0.8564444184303284,0.503839910030365,0.8474156856536865,0.0700686946511268,0.801278829574585
0.8631607890129089,0.503839910030365,0.8745323419570922,0.0683952420949935,0.8805822134017944
0.83876234292984,0.503839910030365,0.8354626893997192,0.069361425936222,0.7897577285766602
0.784270703792572,0.503839910030365,0.8801674842834472,0.0665877014398574,0.9859495162963868
0.7709847092628478,0.503839910030365,0.9145801067352296,0.056487001478672,0.9245089292526244
0.8132465481758117,0.503839910030365,0.8573440313339233,0.0532119050621986,0.8730520606040953
0.815770924091339,0.503839910030365,0.7932472229003905,0.0636504292488098,0.909173548221588
0.8344638347625731,0.503839910030365,0.8231714963912963,0.0736882761120796,0.6859971880912781
0.822166383266449,0.503839910030365,0.8477512598037719,0.0719026252627372,0.770230233669281
0.8277700543403625,0.503839910030365,0.7202357053756714,0.0691165328025817,0.7456484436988831
0.8509200811386108,0.503839910030365,0.8504951000213622,0.0667378008365631,0.8176660537719727
0.8540953397750854,0.503839910030365,0.7569904327392578,0.0711056590080261,0.86357581615448
0.8317462205886842,0.503839910030365,0.8550425767898558,0.0729918628931045,0.812593638896942
0.8623542785644531,0.503839910030365,0.8860588073730468,0.0666680634021759,0.8888792395591735
0.8561135530471802,0.503839910030365,0.8068641424179077,0.0670113191008567,0.7776067852973939
0.8397651314735411,0.503839910030365,0.7809928655624389,0.0692458823323249,0.7534732818603516
0.8176376223564149,0.503839910030365,0.9038087129592896,0.0660870894789695,0.9112235903739928
0.8510552048683167,0.503839910030365,0.8357245922088622,0.0627827793359756,0.7572093605995177
0.8322339653968811,0.503839910030365,0.8253318071365356,0.0655390843749046,0.8556638360023497
0.8480692505836487,0.503839910030365,0.8220800161361694,0.0681520253419876,0.7873716354370117
0.8712751865386963,0.503839910030365,0.8636653423309326,0.0663247480988502,0.9103647470474244
0.8584000468254089,0.503839910030365,0.6933882236480713,0.0714108198881149,0.7198257446289064
0.8665946722030639,0.503839910030365,0.8951481580734254,0.0715642571449279,0.9675058722496032


==> data/single_task_inference_result/hopper/hopper_single_task_inference_trajectories/1.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.277115911245346,5.93302583694458,-1.772883057594299,3.2790184020996094,-1.2842295169830322
0.6845744848251343,5.93302583694458,-4.2827696800231925,0.3441564440727233,-0.5159083604812622
1.1777451038360596,5.93302583694458,-4.16197633743286,0.0884167179465293,-4.4906320571899405
1.5492019653320312,5.93302583694458,-4.086376667022705,0.0656244084239006,-4.158132076263428
2.0041663646698,5.93302583694458,-4.097845554351808,0.0475725159049034,-4.21346378326416
2.465856075286865,5.93302583694458,-4.1640496253967285,0.0366582572460174,-4.1315903663635245
2.9701986312866206,5.93302583694458,-4.163012981414794,0.0368536859750747,-4.179276466369629
3.4258177280426025,5.93302583694458,-4.170487403869629,0.037235077470541,-4.090733051300049
3.8840138912200928,5.93302583694458,-4.1888155937194815,0.0377777740359306,-4.156107902526856
4.354214668273926,5.93302583694458,-4.209667682647705,0.0393169894814491,-4.188222408294678
4.714705467224121,5.93302583694458,-4.127196311950684,0.0436644367873668,-4.1097068786621085
5.137387752532959,5.93302583694458,-3.8842494487762447,0.1231587976217269,-3.6066761016845694
5.500223159790039,5.93302583694458,-3.8659684658050537,0.0642390251159668,-3.910860300064088
5.617603302001953,5.93302583694458,-3.8950462341308594,0.0510893352329731,-3.868407487869263
5.770135402679443,5.93302583694458,-4.07428741455078,0.0519563555717468,-4.10391902923584
5.934314727783203,5.93302583694458,-4.041293621063232,0.0404058583080768,-4.140533924102783
5.943065643310546,5.93302583694458,-4.095733642578125,0.0338734351098537,-4.066392421722412
5.919657230377196,5.93302583694458,-4.073853492736816,0.0292539913207292,-4.042595386505127
5.9591593742370605,5.93302583694458,-4.098728656768799,0.0272312071174383,-4.093900203704834
5.928616523742676,5.93302583694458,-4.103085041046144,0.0244989208877086,-4.064423084259033
5.95881986618042,5.93302583694458,-4.099930763244629,0.022465044632554,-4.085941314697266
5.985672473907472,5.93302583694458,-4.099878311157227,0.0230673532932996,-4.123709678649902
5.988342761993408,5.93302583694458,-4.108258724212647,0.0239781271666288,-4.0975022315979
6.00420379638672,5.93302583694458,-4.110066890716553,0.0246546845883131,-4.139732837677002
6.000440120697021,5.93302583694458,-4.141225337982178,0.026344271376729,-4.107275009155273
5.992170810699463,5.93302583694458,-4.128983497619629,0.0279509015381336,-4.1294894218444815
5.980498790740967,5.93302583694458,-4.116283416748047,0.028439687564969,-4.124143600463867
5.938232898712158,5.93302583694458,-4.112591743469238,0.027976443991065,-4.0910515785217285
5.971792221069336,5.93302583694458,-4.1019134521484375,0.0263286679983139,-4.096520900726318
6.0207366943359375,5.93302583694458,-4.107510566711426,0.025258021429181,-4.147302150726318
6.005264759063721,5.93302583694458,-4.106698036193848,0.0255438089370727,-4.123797416687012
6.042182445526123,5.93302583694458,-4.125333786010742,0.0264477524906396,-4.188128471374512
6.020520687103272,5.93302583694458,-4.159575462341309,0.029219564050436,-4.171314239501953
6.029635429382324,5.93302583694458,-4.10302734375,0.0308988373726606,-4.120825290679932
5.987396240234375,5.93302583694458,-4.098356246948241,0.0304486323148012,-4.089587211608888
5.992396354675293,5.93302583694458,-4.099469661712647,0.0298156086355447,-4.133106708526611
6.005218505859375,5.93302583694458,-4.108946800231934,0.0283380858600139,-4.104832649230957
5.981102943420409,5.93302583694458,-4.115158081054688,0.0286202132701873,-4.06257152557373
5.996896266937256,5.93302583694458,-4.108652591705321,0.0281940773129463,-4.089654922485352
5.988396167755127,5.93302583694458,-4.116788387298584,0.0278229862451553,-4.1126580238342285
5.984505176544189,5.93302583694458,-4.111340522766112,0.0277513246983289,-4.094420433044434
6.020459651947021,5.93302583694458,-4.1160430908203125,0.0275893472135066,-4.126415729522705
6.000959396362305,5.93302583694458,-4.112617015838623,0.02796789444983,-4.09917449951172
5.99542760848999,5.93302583694458,-4.106644630432129,0.02841717004776,-4.0738840103149405
6.004875183105469,5.93302583694458,-4.117220401763916,0.0287430696189403,-4.175052165985107
5.9985785484313965,5.93302583694458,-4.110209465026856,0.0289172120392322,-4.108656883239745
6.015997886657715,5.93302583694458,-4.10582160949707,0.0286741647869348,-4.122241020202637
6.017948627471924,5.93302583694458,-4.10840892791748,0.0289319418370723,-4.127942562103272
6.012752532958984,5.93302583694458,-4.102826118469238,0.0294790752232074,-4.081872940063477
6.016651630401611,5.93302583694458,-4.102393627166748,0.0297935884445905,-4.102479457855225
6.027280330657959,5.93302583694458,-4.101952552795409,0.0299548078328371,-4.122182846069336
5.997002124786377,5.93302583694458,-4.097492218017577,0.0300545301288366,-4.057053565979004
5.969167709350586,5.93302583694458,-4.09604024887085,0.0296001285314559,-4.045423030853272
5.995420932769775,5.93302583694458,-4.103771209716797,0.028202636167407,-4.117068290710449
5.985699176788329,5.93302583694458,-4.110638618469238,0.0276407077908515,-4.096431255340576
6.008384704589844,5.93302583694458,-4.112640857696533,0.0274266973137855,-4.159410476684569
6.025163650512695,5.93302583694458,-4.12256908416748,0.0276141297072172,-4.122111797332764
6.009791851043701,5.93302583694458,-4.1145544052124015,0.028752027079463,-4.120971202850342
6.004018306732178,5.93302583694458,-4.108929634094238,0.0295976921916008,-4.117461204528809
6.010470867156982,5.93302583694458,-4.109714984893799,0.0297835245728492,-4.112306594848633
5.998164176940918,5.93302583694458,-4.104412078857422,0.0293955989181995,-4.04752254486084
5.999552249908447,5.93302583694458,-4.1026268005371085,0.0290518961846828,-4.107546806335449
5.978634357452393,5.93302583694458,-4.106828689575195,0.0287618245929479,-4.107806205749512
5.987213134765625,5.93302583694458,-4.106395721435546,0.0281377360224723,-4.104040145874024
5.992982864379883,5.93302583694458,-4.1117143630981445,0.0275518056005239,-4.118170738220215
5.994947910308838,5.93302583694458,-4.112190246582031,0.0274219252169132,-4.110841751098633
5.959577083587647,5.93302583694458,-4.117153644561768,0.0275771990418434,-4.078042984008789
5.965488910675049,5.93302583694458,-4.1135687828063965,0.0269412714987993,-4.100324630737305
5.992846012115479,5.93302583694458,-4.1131205558776855,0.0261267982423305,-4.1098480224609375
6.016532897949219,5.93302583694458,-4.112589836120605,0.0260297860950231,-4.119780540466309
5.985049247741699,5.93302583694458,-4.120776176452637,0.02670812420547,-4.084709644317626
6.035195350646973,5.93302583694458,-4.134475231170654,0.0273464638739824,-4.15772581100464
6.021920680999756,5.93302583694458,-4.119803428649902,0.0289119947701692,-4.1524977684021
6.035838127136231,5.93302583694458,-4.099171161651611,0.0296088363975286,-4.1508073806762695
6.017306804656982,5.93302583694458,-4.103155136108398,0.0307488311082124,-4.095526695251465
5.973635196685791,5.93302583694458,-4.100861549377441,0.0312555283308029,-4.093739986419678
6.002365589141846,5.93302583694458,-4.09660530090332,0.028745386749506,-4.1344213485717765
5.961448669433594,5.93302583694458,-4.110811710357666,0.0280968714505434,-4.081355094909668
5.995267391204834,5.93302583694458,-4.112522602081299,0.0273506306111812,-4.1359519958496085
5.997020244598389,5.93302583694458,-4.116952896118164,0.0267677921801805,-4.10468339920044
5.992154598236084,5.93302583694458,-4.113316059112549,0.0269521996378898,-4.1223669052124015
5.940088272094728,5.93302583694458,-4.126415252685546,0.0275273211300373,-4.074984073638916
5.971868991851808,5.93302583694458,-4.110926628112793,0.0264986883848905,-4.087140083312988
5.964279651641846,5.93302583694458,-4.108896255493164,0.0254761278629302,-4.07731294631958
5.951622486114502,5.93302583694458,-4.109417915344238,0.025059949606657,-4.072964191436768
5.947190761566161,5.93302583694458,-4.1155266761779785,0.0243698358535766,-4.063546657562256
5.989704608917236,5.93302583694458,-4.113839149475098,0.0240064654499292,-4.11866331100464
6.076835632324219,5.93302583694458,-4.111807346343993,0.0243941582739353,-4.17025899887085
6.029333591461182,5.93302583694458,-4.10503387451172,0.0258073192089796,-4.054364681243896
5.998114585876465,5.93302583694458,-4.1196346282958975,0.0282794274389743,-4.169907093048096
6.061200618743896,5.93302583694458,-4.137439250946045,0.0306801404803991,-4.206042289733888
6.023527145385742,5.93302583694458,-4.106823444366455,0.0310876723378896,-4.125024795532227
6.0190205574035645,5.93302583694458,-4.103921890258789,0.0308831874281168,-4.133044719696045
6.052926063537598,5.93302583694458,-4.102093696594238,0.0302866101264953,-4.112548828125
6.030226707458496,5.93302583694458,-4.101556301116943,0.0316232740879058,-4.0706772804260245
6.001617908477783,5.93302583694458,-4.08866262435913,0.0310015175491571,-4.108734130859375
5.992212295532227,5.93302583694458,-4.096039295196533,0.0298906005918979,-4.1230082511901855
5.94796657562256,5.93302583694458,-4.1095147132873535,0.0291773155331611,-4.111098289489745
5.974876880645752,5.93302583694458,-4.103315830230713,0.0274733547121286,-4.097148418426514
6.007840156555176,5.93302583694458,-4.1096510887146,0.0261630769819021,-4.130507946014404
5.986555099487305,5.93302583694458,-4.112552642822266,0.0261744186282157,-4.101586818695068
6.034984111785889,5.93302583694458,-4.1259942054748535,0.0264214891940355,-4.146176815032959
6.027073383331299,5.93302583694458,-4.138733386993408,0.0281146559864282,-4.134500980377196
5.993061542510985,5.93302583694458,-4.100911140441895,0.0296980738639831,-4.08012056350708
6.010013103485107,5.93302583694458,-4.105329036712647,0.0297513324767351,-4.111366271972656
5.9943928718566895,5.93302583694458,-4.112796306610107,0.0296236015856266,-4.127408981323241
5.976914882659912,5.93302583694458,-4.111732959747314,0.0289512295275926,-4.040287971496582
6.01051139831543,5.93302583694458,-4.108590602874756,0.0281114727258682,-4.10286521911621
6.025646209716797,5.93302583694458,-4.110269546508789,0.0278908107429742,-4.154733180999756
5.986362934112549,5.93302583694458,-4.104817390441895,0.0286225881427526,-4.076592445373535
6.012917995452881,5.93302583694458,-4.114071369171144,0.0288248918950557,-4.115137577056885
6.020095348358153,5.93302583694458,-4.116233348846436,0.029091315343976,-4.1133341789245605
5.9961113929748535,5.93302583694458,-4.109325408935546,0.0293677598237991,-4.074472427368164
5.967024803161621,5.93302583694458,-4.105593681335449,0.0294017530977726,-4.056046962738037
6.0157151222229,5.93302583694458,-4.108426094055176,0.0282591618597507,-4.118535995483398
5.99512243270874,5.93302583694458,-4.108035564422608,0.0276999827474355,-4.094310760498047
5.995238304138184,5.93302583694458,-4.108162879943848,0.0278347581624984,-4.093521118164063
5.970798492431641,5.93302583694458,-4.123769283294678,0.0280974674969911,-4.124289989471436
5.976199626922608,5.93302583694458,-4.114111423492432,0.0278733801096677,-4.080795764923096
6.01630449295044,5.93302583694458,-4.11213207244873,0.0269676577299833,-4.139995574951172
5.996282577514648,5.93302583694458,-4.1111483573913565,0.0270860735327005,-4.1001176834106445
6.0537309646606445,5.93302583694458,-4.114745140075684,0.0275503080338239,-4.156996250152588
6.013526439666748,5.93302583694458,-4.119869709014893,0.0292739886790514,-4.119308948516846
6.012931823730469,5.93302583694458,-4.095126152038574,0.0301907956600189,-4.078830242156982
5.982871055603027,5.93302583694458,-4.10551643371582,0.0298584122210741,-4.091256141662598
6.010402679443359,5.93302583694458,-4.1076717376708975,0.0295516271144151,-4.16494607925415
6.011475563049316,5.93302583694458,-4.108702659606934,0.0286107640713453,-4.15070629119873
5.995917320251465,5.93302583694458,-4.108723640441895,0.028867270797491,-4.059796810150146
5.97421407699585,5.93302583694458,-4.110962867736816,0.0290393903851509,-4.1060333251953125
6.019034385681152,5.93302583694458,-4.111330509185791,0.028300754725933,-4.126101493835449
6.020073413848877,5.93302583694458,-4.107900142669678,0.0279654935002326,-4.100805759429932
6.009812355041504,5.93302583694458,-4.103792190551758,0.0286400914192199,-4.136167049407959
6.006270885467528,5.93302583694458,-4.118391036987305,0.0295660383999347,-4.105260372161865
5.999062538146973,5.93302583694458,-4.1146240234375,0.0301203243434429,-4.129572868347168
6.003212928771973,5.93302583694458,-4.103623867034912,0.0291002076119184,-4.122149467468262
5.998159885406494,5.93302583694458,-4.105263710021973,0.0288510676473379,-4.086455345153809
5.971803665161133,5.93302583694458,-4.10582399368286,0.0286945309489965,-4.073962688446045
5.97946310043335,5.93302583694458,-4.106791019439696,0.0279027167707681,-4.118483066558838
6.024391174316406,5.93302583694458,-4.112053871154785,0.0271281860768795,-4.150872707366943
6.0293493270874015,5.93302583694458,-4.109296798706056,0.0274600014090538,-4.065681457519531
6.005746841430664,5.93302583694458,-4.109763622283936,0.0286237969994544,-4.109940052032472
6.030166149139404,5.93302583694458,-4.127600193023682,0.029882812872529,-4.12438440322876
6.01926851272583,5.93302583694458,-4.110398769378662,0.0306760966777801,-4.128288269042969
5.987484455108643,5.93302583694458,-4.099709033966064,0.0301581136882305,-4.0704450607299805
5.970849037170409,5.93302583694458,-4.098439693450928,0.0292976517230272,-4.0850677490234375
5.973233222961426,5.93302583694458,-4.106905937194824,0.0280873477458953,-4.121473789215088
5.960875511169434,5.93302583694458,-4.110898494720458,0.0271452199667692,-4.072948455810546
6.008692741394042,5.93302583694458,-4.111200332641602,0.026129538193345,-4.136692523956299
6.0140366554260245,5.93302583694458,-4.116512775421144,0.0259570404887199,-4.103273868560791
6.033324718475342,5.93302583694458,-4.115379333496094,0.026871308684349,-4.113637924194336
6.0315260887146,5.93302583694458,-4.136475563049316,0.0289921835064888,-4.12666654586792
6.0318803787231445,5.93302583694458,-4.1243882179260245,0.0313312783837318,-4.187539100646973
6.010653495788574,5.93302583694458,-4.093024730682373,0.0309355910867452,-4.126857757568359
6.034732818603516,5.93302583694458,-4.09566068649292,0.0303929504007101,-4.165668964385985
6.024075984954834,5.93302583694458,-4.100051403045654,0.0299870911985635,-4.154186248779297
6.017500400543213,5.93302583694458,-4.098428726196289,0.0304207820445299,-4.09325647354126
6.017965793609619,5.93302583694458,-4.096814632415772,0.0301649589091539,-4.112517833709717
5.996641635894775,5.93302583694458,-4.10066556930542,0.0302464235574007,-4.070383548736572
6.012373924255371,5.93302583694458,-4.099595069885254,0.0293915402144193,-4.114987850189209
6.021790981292725,5.93302583694458,-4.104881763458252,0.0290790405124425,-4.11383581161499
6.006821632385254,5.93302583694458,-4.102724075317383,0.0295392218977212,-4.1042256355285645
6.019411087036133,5.93302583694458,-4.100622177124024,0.0296721216291189,-4.1552510261535645
6.016946792602539,5.93302583694458,-4.104308605194092,0.0298499353229999,-4.1087846755981445
5.956722259521484,5.93302583694458,-4.099645614624024,0.0298805329948663,-4.104642868041992
5.952260971069336,5.93302583694458,-4.094438076019287,0.0281893517822027,-4.066421031951904
5.962998867034912,5.93302583694458,-4.106502056121825,0.0263673514127731,-4.071546077728272
5.968395709991455,5.93302583694458,-4.110126495361328,0.0255901422351598,-4.085020065307617
6.0089430809021,5.93302583694458,-4.113872051239014,0.0248843301087617,-4.144420623779297
6.048721790313721,5.93302583694458,-4.12496852874756,0.0251010954380035,-4.1605072021484375
6.00844144821167,5.93302583694458,-4.12578582763672,0.0272581838071346,-4.140851020812988
6.026621341705321,5.93302583694458,-4.13378381729126,0.0293858665972948,-4.136132240295409
6.028202056884766,5.93302583694458,-4.123755931854248,0.0309747215360403,-4.147518157958984
6.030786037445068,5.93302583694458,-4.106111526489258,0.0307911094278097,-4.1639389991760245
6.04459285736084,5.93302583694458,-4.093194961547852,0.0307359807193279,-4.117248058319092
6.051101207733153,5.93302583694458,-4.091302871704102,0.031195880845189,-4.117244720458984
6.017020225524902,5.93302583694458,-4.085799217224121,0.0313788019120693,-4.063310146331787
5.9671287536621085,5.93302583694458,-4.0878562927246085,0.0306410118937492,-4.0647263526916495
6.0045037269592285,5.93302583694458,-4.098645687103272,0.0285115763545036,-4.14457368850708
5.968764305114745,5.93302583694458,-4.111645221710205,0.0280200876295566,-4.098400592803955
5.997490882873535,5.93302583694458,-4.11970043182373,0.0275492053478956,-4.136129379272461
5.987576007843018,5.93302583694458,-4.11940860748291,0.0270641520619392,-4.117976188659668
5.971946716308594,5.93302583694458,-4.113950729370117,0.0271140374243259,-4.070910930633545
6.000007629394531,5.93302583694458,-4.119699478149414,0.0270073320716619,-4.121297359466553
5.964606761932373,5.93302583694458,-4.11766529083252,0.027073360979557,-4.082967758178711
5.986100196838378,5.93302583694458,-4.108808994293213,0.0266514029353857,-4.113555908203125
6.032643795013428,5.93302583694458,-4.11968469619751,0.026411036029458,-4.131580352783203
6.035685539245605,5.93302583694458,-4.10963249206543,0.0272954665124416,-4.11859893798828
6.02999210357666,5.93302583694458,-4.113028049468993,0.0290936306118965,-4.157601356506348
6.032805919647217,5.93302583694458,-4.133176326751709,0.031234610825777,-4.141019821166992
6.016951084136962,5.93302583694458,-4.102447509765625,0.0317873582243919,-4.097938537597656
5.992303848266602,5.93302583694458,-4.095985412597656,0.0302977543324232,-4.05233907699585
5.970248222351073,5.93302583694458,-4.1000518798828125,0.0292508676648139,-4.101057529449463
6.013870716094971,5.93302583694458,-4.1059184074401855,0.0280856322497129,-4.140037059783936
5.9989891052246085,5.93302583694458,-4.108794212341309,0.0278702843934297,-4.090480327606201
5.96021032333374,5.93302583694458,-4.107615470886231,0.02793606556952,-4.052265167236328
6.009145259857178,5.93302583694458,-4.116304874420166,0.0272806994616985,-4.136285781860352
5.989359378814696,5.93302583694458,-4.113162517547608,0.0272308830171823,-4.087659358978272
5.990450382232666,5.93302583694458,-4.111290454864502,0.0273049119859933,-4.096116542816161
5.990479946136475,5.93302583694458,-4.12602996826172,0.0274850949645042,-4.111704349517822
5.997866153717041,5.93302583694458,-4.120194911956787,0.0278796087950468,-4.103721618652344


==> data/single_task_inference_result/hopper/hopper_single_task_inference_trajectories/10.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.2618235945701599,3.036227464675904,-1.772883057594299,3.2790184020996094,-0.433096319437027
0.5285727977752686,3.036227464675904,-1.6876734495162964,0.2725706696510315,1.207287311553955
0.9236936569213868,3.036227464675904,-1.3470431566238403,0.111975222826004,-1.4032500982284544
1.2406328916549685,3.036227464675904,-1.41392982006073,0.0857707411050796,-1.40238881111145
1.7266788482666016,3.036227464675904,-1.3741660118103027,0.0560331866145134,-1.455050349235535
2.155778646469116,3.036227464675904,-1.4666942358016968,0.0437577627599239,-1.4197893142700195
2.6790239810943604,3.036227464675904,-1.4497735500335691,0.0436142869293689,-1.4820016622543335
2.991293907165528,3.036227464675904,-1.3645552396774292,0.0370468832552432,-1.2437129020690916
3.0119497776031494,3.036227464675904,-1.3286024332046509,0.0348889157176017,-1.3310106992721555
3.0423645973205566,3.036227464675904,-1.2974449396133425,0.0364260822534561,-1.323197603225708
3.0852372646331787,3.036227464675904,-1.4151138067245483,0.0322157032787799,-1.442836046218872
3.0748696327209477,3.036227464675904,-1.403173327445984,0.0275443568825721,-1.4148072004318235
3.025346517562866,3.036227464675904,-1.4037160873413084,0.0225125607103109,-1.3792243003845217
3.0636131763458248,3.036227464675904,-1.395753502845764,0.0221988204866647,-1.4275046586990356
3.1081552505493164,3.036227464675904,-1.3926221132278442,0.0220736339688301,-1.4218961000442505
3.1041624546051025,3.036227464675904,-1.398728847503662,0.0229444727301597,-1.385043382644653
3.028965711593628,3.036227464675904,-1.4102925062179563,0.023387948051095,-1.3948760032653809
3.066211462020874,3.036227464675904,-1.3902201652526855,0.0233899112790822,-1.3977502584457395
3.054961681365967,3.036227464675904,-1.3774516582489011,0.0233891978859901,-1.3777676820755005
3.0692291259765625,3.036227464675904,-1.384019374847412,0.0229787360876798,-1.3951073884963987
3.067340850830078,3.036227464675904,-1.3930989503860471,0.022340327501297,-1.3778268098831177
3.108096122741699,3.036227464675904,-1.40051531791687,0.0220506582409143,-1.4540817737579343
3.1263160705566406,3.036227464675904,-1.414422869682312,0.0230563953518867,-1.429213523864746
3.112859010696411,3.036227464675904,-1.4319931268692017,0.024574602022767,-1.4215240478515625
3.0870301723480225,3.036227464675904,-1.4280754327774048,0.0272419471293687,-1.4320026636123655
3.0992190837860107,3.036227464675904,-1.3919514417648315,0.0281003750860691,-1.396042227745056
3.1136035919189453,3.036227464675904,-1.4090510606765747,0.0283627249300479,-1.41007661819458
3.1650614738464355,3.036227464675904,-1.4470927715301511,0.0287811551243066,-1.44956374168396
3.157464504241944,3.036227464675904,-1.4254316091537476,0.0310702137649059,-1.4484150409698486
3.1779487133026123,3.036227464675904,-1.3888849020004272,0.0344122722744941,-1.4813482761383057
3.1376867294311523,3.036227464675904,-1.379369616508484,0.035869300365448,-1.393324851989746
3.119648694992065,3.036227464675904,-1.3733173608779907,0.0337801948189735,-1.375417947769165
3.1022791862487797,3.036227464675904,-1.4154481887817385,0.0317283309996128,-1.397003173828125
3.1299588680267334,3.036227464675904,-1.428037405014038,0.0316120348870754,-1.4515360593795776
3.1476402282714844,3.036227464675904,-1.445097804069519,0.0348573140799999,-1.4460713863372805
3.1713051795959477,3.036227464675904,-1.450845956802368,0.0342810451984405,-1.478145956993103
3.128974437713623,3.036227464675904,-1.393497347831726,0.0386518836021423,-1.387263536453247
3.141673326492309,3.036227464675904,-1.37425696849823,0.0356191955506801,-1.4391433000564575
3.116049528121948,3.036227464675904,-1.4165905714035034,0.0308567136526107,-1.409908413887024
3.1481778621673584,3.036227464675904,-1.455510497093201,0.0327805764973163,-1.4704116582870483
3.127772331237793,3.036227464675904,-1.4215191602706907,0.0376605130732059,-1.4109874963760376
3.1313700675964355,3.036227464675904,-1.441248059272766,0.0342284329235553,-1.4291187524795532
3.116934061050415,3.036227464675904,-1.412891864776611,0.0360627435147762,-1.386361002922058
3.104038953781128,3.036227464675904,-1.4081469774246216,0.032845139503479,-1.3937101364135742
3.121614456176758,3.036227464675904,-1.4160794019699097,0.0342973209917545,-1.415124535560608
3.128578186035156,3.036227464675904,-1.417969822883606,0.0318823643028736,-1.429328203201294
3.175587654113769,3.036227464675904,-1.4389576911926267,0.0331132225692272,-1.4996137619018557
3.1122488975524902,3.036227464675904,-1.3972728252410889,0.0361075922846794,-1.4043691158294676
3.0953536033630367,3.036227464675904,-1.3792035579681396,0.0345570631325244,-1.3743942975997925
3.112962245941162,3.036227464675904,-1.4281388521194458,0.0278225634247064,-1.420926809310913
3.1020028591156006,3.036227464675904,-1.442434310913086,0.0285853128880262,-1.4126213788986206
3.1268382072448726,3.036227464675904,-1.4687010049819946,0.0318396501243114,-1.4492857456207275
3.1045260429382324,3.036227464675904,-1.41768741607666,0.0306574515998363,-1.3999463319778442
3.085654020309448,3.036227464675904,-1.414342761039734,0.0302748642861843,-1.39642596244812
3.0985047817230225,3.036227464675904,-1.4068430662155151,0.0296495892107486,-1.352606177330017
3.110404253005981,3.036227464675904,-1.4119021892547607,0.0277453381568193,-1.3937164545059204
3.111086368560791,3.036227464675904,-1.4434318542480469,0.0285346303135156,-1.440162181854248
3.1409425735473637,3.036227464675904,-1.4303078651428225,0.0287525486201047,-1.4249775409698486
3.1014158725738525,3.036227464675904,-1.408225417137146,0.0302713066339492,-1.3637840747833252
3.105506896972656,3.036227464675904,-1.4047657251358032,0.0316373370587825,-1.4221649169921875
3.114125490188598,3.036227464675904,-1.412736892700195,0.0295919422060251,-1.4289768934249876
3.1363487243652344,3.036227464675904,-1.4423274993896484,0.0292272642254829,-1.4329842329025269
3.1349806785583496,3.036227464675904,-1.4355889558792114,0.0335181169211864,-1.4088770151138303
3.143296241760253,3.036227464675904,-1.4061380624771118,0.0336429812014102,-1.4316400289535522
3.158459663391113,3.036227464675904,-1.3924442529678345,0.0352511703968048,-1.4554858207702637
3.0846614837646484,3.036227464675904,-1.3895699977874756,0.0366621129214763,-1.378695368766785
3.1065833568573,3.036227464675904,-1.390034794807434,0.0340308770537376,-1.4314793348312376
3.132991552352905,3.036227464675904,-1.4330548048019407,0.027045115828514,-1.4328184127807615
3.1430020332336426,3.036227464675904,-1.4925403594970703,0.028176087886095,-1.4849499464035034
3.1395664215087886,3.036227464675904,-1.4500373601913452,0.0348382219672203,-1.4648945331573486
3.112133741378784,3.036227464675904,-1.3848047256469729,0.0340737774968147,-1.3797204494476318
3.107175827026367,3.036227464675904,-1.3907541036605835,0.0332099087536335,-1.400695562362671
3.100431680679321,3.036227464675904,-1.4094440937042236,0.0315513871610164,-1.4045615196228027
3.106388807296753,3.036227464675904,-1.438245177268982,0.0312841720879077,-1.3830333948135376
3.117740631103516,3.036227464675904,-1.4284037351608276,0.0313675589859485,-1.4442527294158936
3.115051031112671,3.036227464675904,-1.4268828630447388,0.0301527418196201,-1.3948270082473757
3.100185871124268,3.036227464675904,-1.4201991558074951,0.0309684518724679,-1.393165111541748
3.081963300704956,3.036227464675904,-1.405928373336792,0.0305925849825143,-1.3620486259460447
3.0602736473083496,3.036227464675904,-1.4055958986282349,0.0289157498627901,-1.3871628046035769
3.1233913898468018,3.036227464675904,-1.4084852933883667,0.0266969632357358,-1.4373492002487185
3.1163878440856934,3.036227464675904,-1.4132729768753052,0.0257304068654775,-1.4112073183059692
3.1135413646698,3.036227464675904,-1.43693745136261,0.026012135669589,-1.4176397323608398
3.093048334121704,3.036227464675904,-1.4177163839340208,0.0274887718260288,-1.3719664812088013
3.072537899017333,3.036227464675904,-1.3890891075134275,0.0279645938426256,-1.3957749605178833
3.06136417388916,3.036227464675904,-1.4093832969665527,0.0287007912993431,-1.3940058946609497
3.120957136154175,3.036227464675904,-1.4097657203674316,0.0258611030876636,-1.4265564680099487
3.092463731765747,3.036227464675904,-1.4169102907180786,0.0251915846019983,-1.3998565673828125
3.124106884002685,3.036227464675904,-1.4265021085739136,0.025000125169754,-1.4442102909088137
3.106625556945801,3.036227464675904,-1.4146071672439575,0.0261080488562583,-1.4185651540756223
3.10846209526062,3.036227464675904,-1.4188026189804075,0.0275841895490884,-1.4200654029846191
3.16291618347168,3.036227464675904,-1.4174615144729614,0.0310156606137752,-1.4597166776657104
3.135227918624877,3.036227464675904,-1.40251624584198,0.0308854915201664,-1.4253418445587158
3.124546527862549,3.036227464675904,-1.4107062816619873,0.0354218482971191,-1.4147801399230957
3.160199880599976,3.036227464675904,-1.398594617843628,0.0323069095611572,-1.4635454416275024
3.0869481563568115,3.036227464675904,-1.389671206474304,0.0320075191557407,-1.3630956411361694
3.123074531555176,3.036227464675904,-1.4283100366592407,0.0346144959330558,-1.4175267219543457
3.154083013534545,3.036227464675904,-1.4392911195755005,0.0278537049889564,-1.4421925544738767
3.1706364154815674,3.036227464675904,-1.5037747621536257,0.0288032386451959,-1.4990265369415283
3.1381404399871826,3.036227464675904,-1.4299160242080688,0.0399998724460601,-1.4528931379318235
3.1077752113342285,3.036227464675904,-1.369675874710083,0.0349947586655616,-1.334185242652893
3.1151235103607178,3.036227464675904,-1.4050148725509644,0.0299353599548339,-1.4435290098190308
3.0980165004730225,3.036227464675904,-1.41856586933136,0.0313958786427974,-1.3623613119125366
3.136267900466919,3.036227464675904,-1.468912363052368,0.0321524366736412,-1.4833173751831057
3.1227076053619385,3.036227464675904,-1.419952630996704,0.0325181148946285,-1.422508955001831
3.110333442687988,3.036227464675904,-1.4341167211532593,0.0313998535275459,-1.393966794013977
3.1162655353546143,3.036227464675904,-1.4069894552230835,0.0326222814619541,-1.4099421501159668
3.068588733673096,3.036227464675904,-1.4011443853378296,0.0304989665746688,-1.3686590194702148
3.1004955768585205,3.036227464675904,-1.417681574821472,0.0304373018443584,-1.4213711023330688
3.12788724899292,3.036227464675904,-1.413957953453064,0.0271243434399366,-1.4322038888931274
3.11957049369812,3.036227464675904,-1.4603152275085447,0.0266896896064281,-1.4135246276855469
3.104795694351196,3.036227464675904,-1.4407405853271484,0.0291977189481258,-1.4112790822982788
3.1114397048950195,3.036227464675904,-1.39529812335968,0.0292523186653852,-1.407501459121704
3.142401218414306,3.036227464675904,-1.403512954711914,0.0303470361977815,-1.440190672874451
3.1472625732421875,3.036227464675904,-1.423709273338318,0.0329312048852443,-1.4303076267242432
3.1384100914001465,3.036227464675904,-1.4147710800170898,0.0354285724461078,-1.439149498939514
3.067434787750244,3.036227464675904,-1.387501835823059,0.0361425690352916,-1.322532057762146
3.086411476135253,3.036227464675904,-1.3867579698562622,0.0298015233129262,-1.3896344900131223
3.119455814361572,3.036227464675904,-1.4175614118576048,0.0264492649585008,-1.4349948167800903
3.1467318534851074,3.036227464675904,-1.4637296199798584,0.0264899395406246,-1.4499330520629885
3.133946180343628,3.036227464675904,-1.4502955675125122,0.029368307441473,-1.4367382526397705
3.100304126739501,3.036227464675904,-1.4041453599929807,0.0308559630066156,-1.3995312452316284
3.0839459896087646,3.036227464675904,-1.3881090879440308,0.0308693256229162,-1.3882663249969482
3.0872652530670166,3.036227464675904,-1.404521107673645,0.0287772454321384,-1.4048330783843994
3.101330280303955,3.036227464675904,-1.434770941734314,0.0285678151994943,-1.4201942682266235
3.117070198059082,3.036227464675904,-1.4382494688034055,0.0276973471045494,-1.437128663063049
3.118760108947753,3.036227464675904,-1.4351294040679932,0.0273848418146371,-1.4118049144744873
3.114412307739258,3.036227464675904,-1.4268618822097778,0.028701776638627,-1.4199811220169067
3.096216917037964,3.036227464675904,-1.4048347473144531,0.0305736195296049,-1.3727937936782837
3.0604677200317383,3.036227464675904,-1.403941988945007,0.0305109824985265,-1.3364084959030151
3.0927419662475586,3.036227464675904,-1.4028738737106323,0.028168249875307,-1.3919191360473633
3.0962204933166504,3.036227464675904,-1.4092822074890137,0.0260366816073656,-1.4243513345718384
3.103017568588257,3.036227464675904,-1.4395406246185305,0.0253438521176576,-1.412676692008972
3.1361277103424072,3.036227464675904,-1.4328632354736328,0.0257272850722074,-1.4363582134246826
3.1519787311553955,3.036227464675904,-1.4180470705032349,0.0271963328123092,-1.4382195472717283
3.126854419708252,3.036227464675904,-1.415138840675354,0.0320153050124645,-1.4132080078125
3.085132122039795,3.036227464675904,-1.3871897459030151,0.0347305238246917,-1.3402851819992063
3.070469856262207,3.036227464675904,-1.3966078758239746,0.0295493379235267,-1.3682880401611328
3.0813059806823726,3.036227464675904,-1.4067585468292236,0.0278196167200803,-1.3728314638137815
3.0834856033325195,3.036227464675904,-1.434611678123474,0.0267290249466896,-1.388805866241455
3.1041667461395264,3.036227464675904,-1.4298851490020752,0.0254523158073425,-1.4249682426452637
3.09754490852356,3.036227464675904,-1.427580714225769,0.0249241422861814,-1.4155784845352173
3.1081206798553462,3.036227464675904,-1.4286596775054932,0.0255732908844947,-1.4330642223358154
3.0861525535583496,3.036227464675904,-1.4206359386444092,0.0271010790020227,-1.4378843307495115
3.130375623703003,3.036227464675904,-1.4147757291793823,0.0274493247270584,-1.4261294603347778
3.0874688625335693,3.036227464675904,-1.4127812385559082,0.0285365022718906,-1.3793972730636597
3.135796546936035,3.036227464675904,-1.4301629066467283,0.0278306752443313,-1.4403833150863647
3.1712346076965328,3.036227464675904,-1.4136854410171509,0.0285835936665534,-1.4563835859298706
3.1723361015319824,3.036227464675904,-1.4567463397979736,0.0297811459749937,-1.4722684621810913
3.161570787429809,3.036227464675904,-1.3957046270370483,0.0396943464875221,-1.440931797027588
3.0734660625457764,3.036227464675904,-1.374434471130371,0.0337366051971912,-1.3664590120315552
3.091894626617432,3.036227464675904,-1.3824158906936643,0.0291620288044214,-1.4216766357421875
3.14299988746643,3.036227464675904,-1.423772931098938,0.0266084838658571,-1.4513875246047971
3.2182936668396,3.036227464675904,-1.4808839559555051,0.0277422685176134,-1.5279798507690427
3.170774221420288,3.036227464675904,-1.425887107849121,0.0341469720005989,-1.4344581365585327
3.0851738452911377,3.036227464675904,-1.3488024473190308,0.0345278680324554,-1.3327788114547727
3.1195614337921143,3.036227464675904,-1.400248408317566,0.0263261888176202,-1.4120453596115112
3.1320836544036865,3.036227464675904,-1.4127231836318968,0.0266758594661951,-1.4061312675476074
3.1751394271850586,3.036227464675904,-1.5271676778793335,0.029922179877758,-1.5339057445526123
3.1726863384246826,3.036227464675904,-1.436949610710144,0.0386041402816772,-1.4824333190917969
3.0979855060577397,3.036227464675904,-1.361148238182068,0.0375168845057487,-1.3568252325057983
3.093389749526977,3.036227464675904,-1.3881155252456665,0.0316937938332557,-1.4095227718353271
3.119848251342773,3.036227464675904,-1.419218897819519,0.0263455789536237,-1.4418017864227295
3.1467440128326416,3.036227464675904,-1.4843575954437256,0.0289798621088266,-1.4670536518096924
3.1311097145080566,3.036227464675904,-1.4704556465148924,0.033689584583044,-1.442644476890564
3.119819641113281,3.036227464675904,-1.4042470455169676,0.0334602296352386,-1.4076257944107056
3.0971791744232178,3.036227464675904,-1.3929715156555176,0.0320657379925251,-1.3739564418792725
3.1226706504821777,3.036227464675904,-1.4041571617126465,0.0312786661088466,-1.423029541969299
3.167629718780517,3.036227464675904,-1.42206609249115,0.0323486328125,-1.4897384643554688
3.166374683380127,3.036227464675904,-1.449474215507507,0.0330851376056671,-1.4542713165283203
3.114306688308716,3.036227464675904,-1.3942885398864746,0.0384489260613918,-1.387377381324768
3.106677770614624,3.036227464675904,-1.3823732137680051,0.032500073313713,-1.4123711585998535
3.1207261085510254,3.036227464675904,-1.4111616611480713,0.0278891362249851,-1.3841364383697508
3.160515308380127,3.036227464675904,-1.4784134626388548,0.0312221758067607,-1.4900237321853635
3.198060989379883,3.036227464675904,-1.4544124603271484,0.036727700382471,-1.5245395898818968
3.144909143447876,3.036227464675904,-1.3797231912612915,0.0392394214868545,-1.3823786973953247
3.089200258255005,3.036227464675904,-1.365404725074768,0.0365498326718807,-1.3684332370758057
3.0945806503295894,3.036227464675904,-1.4121309518814087,0.027150897309184,-1.3845307826995847
3.091842174530029,3.036227464675904,-1.4119926691055296,0.0285135954618454,-1.3996492624282837
3.144994020462036,3.036227464675904,-1.4805755615234375,0.0287355314940214,-1.4662064313888548
3.1418719291687007,3.036227464675904,-1.4358868598937988,0.0301512479782104,-1.4274262189865112
3.1617441177368164,3.036227464675904,-1.4231668710708618,0.0303758177906274,-1.454720139503479
3.0869712829589844,3.036227464675904,-1.3868701457977295,0.0346929021179676,-1.3711984157562256
3.0776400566101074,3.036227464675904,-1.3738133907318115,0.0309890732169151,-1.3569973707199097
3.1445677280426025,3.036227464675904,-1.4285669326782229,0.0268322639167308,-1.4598193168640137
3.1509599685668945,3.036227464675904,-1.45319664478302,0.0274104066193103,-1.44848895072937
3.135364294052124,3.036227464675904,-1.45878005027771,0.0316203609108924,-1.438738465309143
3.0884265899658203,3.036227464675904,-1.3907524347305296,0.032373946160078,-1.3434702157974243
3.1063387393951416,3.036227464675904,-1.3827649354934692,0.0286978017538785,-1.4050104618072508
3.1203184127807617,3.036227464675904,-1.4154207706451416,0.0292727388441562,-1.414552092552185
3.202049970626831,3.036227464675904,-1.4853020906448364,0.0292595028877258,-1.504848837852478
3.182349443435669,3.036227464675904,-1.4123727083206177,0.0342856720089912,-1.4404351711273191
3.0717875957489014,3.036227464675904,-1.3538368940353391,0.0365038514137268,-1.3061285018920898
3.0955970287323,3.036227464675904,-1.389032959938049,0.0274622086435556,-1.354420185089111
3.1211645603179927,3.036227464675904,-1.4161951541900637,0.0246517527848482,-1.4308446645736694
3.1319475173950195,3.036227464675904,-1.4812005758285522,0.0280209556221962,-1.5002739429473877
3.148079633712769,3.036227464675904,-1.4562244415283203,0.0321124754846096,-1.4795451164245603
3.1041793823242188,3.036227464675904,-1.396807312965393,0.0316787660121917,-1.361363410949707
3.0799388885498047,3.036227464675904,-1.3849564790725708,0.0331622846424579,-1.3496897220611572
3.106686830520629,3.036227464675904,-1.411633014678955,0.0286195315420627,-1.3908809423446655
3.095560312271118,3.036227464675904,-1.4293928146362305,0.0281201116740703,-1.3962944746017456


==> data/single_task_inference_result/hopper/hopper_single_task_inference_trajectories/11.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.2791604995727539,7.632671833038329,-1.772883057594299,3.2790184020996094,0.3801622688770294
0.7559449076652528,7.632671833038329,-5.5043625831604,0.6404819488525392,-9.525520324707031
1.29285991191864,7.632671833038329,-5.807808876037598,0.0961484014987945,-6.423360347747803
1.6033490896224976,7.632671833038329,-5.711710929870605,0.0603285394608974,-5.672214508056641
2.1254584789276123,7.632671833038329,-5.697274684906006,0.0457244180142879,-5.69124698638916
2.6306231021881104,7.632671833038329,-5.735507488250732,0.0373299941420555,-5.700559139251709
3.114934206008911,7.632671833038329,-5.73372220993042,0.0373411998152732,-5.679635047912598
3.528693199157715,7.632671833038329,-5.732917308807373,0.0374500975012779,-5.716789722442626
3.886527538299561,7.632671833038329,-5.733186721801758,0.0376536212861537,-5.705104351043701
4.32266092300415,7.632671833038329,-5.735815525054932,0.0381270535290241,-5.731966972351073
4.734044075012207,7.632671833038329,-5.7322421073913565,0.0390692800283432,-5.736112117767334
5.173922061920166,7.632671833038329,-5.69052267074585,0.0430674366652965,-5.712730884552002
5.63677978515625,7.632671833038329,-5.515453815460205,0.0479220449924469,-5.533240795135497
5.962706089019775,7.632671833038329,-5.231924533843993,0.4221066832542419,-4.861541271209717
6.384711265563965,7.632671833038329,-5.129433631896973,0.154295265674591,-5.291993618011475
6.750830173492432,7.632671833038329,-5.310338020324707,0.0824411138892173,-5.246289253234863
7.039201736450195,7.632671833038329,-5.296804904937744,0.0682674199342727,-5.286993503570557
7.26969289779663,7.632671833038329,-5.409308910369873,0.0671371594071388,-5.525106430053711
7.353815078735351,7.632671833038329,-5.484885692596436,0.0601414404809474,-5.430962562561035
7.460319995880128,7.632671833038329,-5.636016368865967,0.0709183439612388,-5.585991382598877
7.55030345916748,7.632671833038329,-5.713778972625732,0.05734034627676,-5.72466516494751
7.601229667663574,7.632671833038329,-5.757429599761962,0.0450383946299552,-5.730197429656982
7.699642658233642,7.632671833038329,-5.7326202392578125,0.0364586822688579,-5.730022430419922
7.698632717132568,7.632671833038329,-5.721347332000732,0.0328360199928283,-5.7307562828063965
7.71848440170288,7.632671833038329,-5.726858615875244,0.0308493711054325,-5.726268291473389
7.736113548278808,7.632671833038329,-5.754167556762695,0.0297644231468439,-5.722105503082275
7.645219802856444,7.632671833038329,-5.748023509979248,0.0319169387221336,-5.642774105072021
7.658908843994141,7.632671833038329,-5.7004876136779785,0.0300941728055477,-5.655821323394775
7.690502166748048,7.632671833038329,-5.708253383636475,0.02775857783854,-5.732924461364745
7.715112686157226,7.632671833038329,-5.719950199127196,0.0271157510578632,-5.746417045593262
7.717302322387694,7.632671833038329,-5.746262550354004,0.0275454670190811,-5.741811752319336
7.722632884979248,7.632671833038329,-5.765748500823976,0.0288679730147123,-5.71082878112793
7.714622497558594,7.632671833038329,-5.721406936645508,0.0315270237624645,-5.710776329040527
7.729896545410157,7.632671833038329,-5.6979308128356925,0.0320139080286026,-5.700697422027588
7.66220474243164,7.632671833038329,-5.70158052444458,0.0324129872024059,-5.653817653656006
7.690380573272706,7.632671833038329,-5.693874359130859,0.0306825991719961,-5.6772966384887695
7.736346721649171,7.632671833038329,-5.72001028060913,0.029134502634406,-5.730547428131104
7.736244201660157,7.632671833038329,-5.722008228302002,0.0296374205499887,-5.719191551208496
7.7920141220092765,7.632671833038329,-5.779820919036865,0.0312518328428268,-5.778419971466064
7.707520961761474,7.632671833038329,-5.7119460105896,0.0349099189043045,-5.6696319580078125
7.687624931335449,7.632671833038329,-5.663834095001221,0.0333892963826656,-5.662506580352783
7.726469039916992,7.632671833038329,-5.70902681350708,0.0314352475106716,-5.724213123321533
7.748791694641113,7.632671833038329,-5.74562406539917,0.031652670353651,-5.759153366088867
7.730085849761962,7.632671833038329,-5.71454668045044,0.0332800969481468,-5.72931671142578
7.752789497375488,7.632671833038329,-5.74307107925415,0.0339120589196682,-5.732326507568359
7.704881668090819,7.632671833038329,-5.6885948181152335,0.0339462719857692,-5.667892932891846
7.7158188819885245,7.632671833038329,-5.688756465911865,0.0327763371169567,-5.686137676239014
7.719606876373291,7.632671833038329,-5.713127613067626,0.0321763940155506,-5.70810604095459
7.721004962921143,7.632671833038329,-5.7144060134887695,0.0320113226771354,-5.717963218688965
7.729095935821533,7.632671833038329,-5.716547966003418,0.0328400991857051,-5.73561954498291
7.741112709045409,7.632671833038329,-5.6981730461120605,0.0325045809149742,-5.73458766937256
7.708503246307373,7.632671833038329,-5.693204402923584,0.033221635967493,-5.709453105926514
7.735166549682617,7.632671833038329,-5.692610740661621,0.0329480357468128,-5.73375129699707
7.723137378692627,7.632671833038329,-5.7031779289245605,0.0324086286127567,-5.711512565612793
7.676513671875,7.632671833038329,-5.699321746826172,0.0326384231448173,-5.648985862731934
7.682194232940676,7.632671833038329,-5.712843894958496,0.031821995973587,-5.679743766784668
7.69525146484375,7.632671833038329,-5.711460590362549,0.0296516958624124,-5.715819835662842
7.745725154876709,7.632671833038329,-5.717617511749268,0.0293306671082973,-5.759039878845215
7.7382612228393555,7.632671833038329,-5.735327243804932,0.0301220547407865,-5.694406509399414
7.790940284729005,7.632671833038329,-5.723110675811768,0.0320308431982994,-5.778180599212647
7.670738220214843,7.632671833038329,-5.70298957824707,0.0356197133660316,-5.613203525543213
7.657769680023193,7.632671833038329,-5.660099983215332,0.0319231376051902,-5.640595436096192
7.687530040740967,7.632671833038329,-5.708096981048584,0.0293897483497858,-5.69617223739624
7.701134204864503,7.632671833038329,-5.733838558197021,0.0282575786113739,-5.711181163787842
7.753493309020995,7.632671833038329,-5.731226444244385,0.028493208810687,-5.758497714996338
7.76389455795288,7.632671833038329,-5.76311731338501,0.0292964782565832,-5.767558574676514
7.752870559692384,7.632671833038329,-5.704972743988037,0.0331011526286602,-5.731832981109619
7.700827598571777,7.632671833038329,-5.701368808746338,0.0360639467835426,-5.670609474182129
7.738261699676514,7.632671833038329,-5.680136203765869,0.0332235619425773,-5.727955341339111
7.669223785400391,7.632671833038329,-5.709352970123291,0.0322347097098827,-5.653709411621094
7.667496681213379,7.632671833038329,-5.716177940368652,0.0310746300965547,-5.677462577819824
7.682095527648925,7.632671833038329,-5.727983951568604,0.0292368251830339,-5.715950012207031
7.709168910980224,7.632671833038329,-5.721713542938232,0.0280446950346231,-5.7260727882385245
7.742983341217042,7.632671833038329,-5.737407684326172,0.0282961074262857,-5.784548282623291
7.711600780487059,7.632671833038329,-5.7465476989746085,0.0296801719814538,-5.736051082611084
7.729732990264893,7.632671833038329,-5.736717700958252,0.0316442251205444,-5.755119323730469
7.734683036804198,7.632671833038329,-5.705968379974365,0.0325580909848213,-5.703381538391112
7.685392379760742,7.632671833038329,-5.69672441482544,0.0326568409800529,-5.680318832397461
7.707993030548095,7.632671833038329,-5.705265522003174,0.0323706641793251,-5.723002910614014
7.7292680740356445,7.632671833038329,-5.712259769439696,0.030644042417407,-5.706643104553224
7.750290393829346,7.632671833038329,-5.714136600494385,0.0312774740159511,-5.729957580566406
7.7821760177612305,7.632671833038329,-5.741325378417969,0.0333316922187805,-5.79486846923828
7.669148921966552,7.632671833038329,-5.679927825927734,0.035214863717556,-5.644254684448241
7.701678752899171,7.632671833038329,-5.664083957672119,0.0322534367442131,-5.714423179626465
7.751100540161133,7.632671833038329,-5.712502002716064,0.0299961287528276,-5.763010501861572
7.73905372619629,7.632671833038329,-5.773607730865479,0.031233113259077,-5.75054407119751
7.742436408996582,7.632671833038329,-5.769827365875244,0.0335182100534439,-5.722424983978272
7.708586692810058,7.632671833038329,-5.706634998321533,0.0345251038670539,-5.684884548187256
7.680467605590819,7.632671833038329,-5.68804931640625,0.032924436032772,-5.666048049926758
7.717147350311278,7.632671833038329,-5.707292079925537,0.0312917605042457,-5.712357044219971
7.728901863098144,7.632671833038329,-5.71283721923828,0.0306378118693828,-5.706436634063721
7.738546848297118,7.632671833038329,-5.709696292877196,0.0314240716397762,-5.70458984375
7.756952762603758,7.632671833038329,-5.757906436920166,0.0328285917639732,-5.7406325340271
7.785913467407226,7.632671833038329,-5.68419885635376,0.0339874029159545,-5.790653705596924
7.67451524734497,7.632671833038329,-5.674154758453369,0.0354834757745266,-5.640849113464356
7.668191909790038,7.632671833038329,-5.66131067276001,0.0324443690478801,-5.649725914001465
7.676945686340333,7.632671833038329,-5.707295894622803,0.0297739319503307,-5.682120800018311
7.728546142578125,7.632671833038329,-5.740986347198486,0.0285437013953924,-5.753171920776367
7.772326946258546,7.632671833038329,-5.730162143707275,0.0290605500340461,-5.763490676879883
7.766080379486085,7.632671833038329,-5.7369914054870605,0.0307909771800041,-5.729687690734863
7.7173070907592765,7.632671833038329,-5.773669719696045,0.0350410789251327,-5.742599487304688
7.70093822479248,7.632671833038329,-5.681643962860107,0.0348224528133869,-5.678214550018311
7.704520225524902,7.632671833038329,-5.704771518707275,0.0320863723754882,-5.6885643005371085
7.70720338821411,7.632671833038329,-5.72420597076416,0.0318427011370658,-5.711406707763672
7.736319541931152,7.632671833038329,-5.716248035430908,0.0315156392753124,-5.697000980377196
7.701796054840086,7.632671833038329,-5.7111802101135245,0.0317747592926025,-5.674871921539307
7.727365970611571,7.632671833038329,-5.701337814331056,0.0317917764186859,-5.736695766448976
7.7089900970458975,7.632671833038329,-5.710856914520264,0.0319882966578006,-5.6798272132873535
7.714398384094238,7.632671833038329,-5.69974660873413,0.031657189130783,-5.699512004852295
7.704793930053712,7.632671833038329,-5.721227169036865,0.0322707593441009,-5.695603847503662
7.740445613861085,7.632671833038329,-5.700564384460449,0.0313018672168254,-5.72517728805542
7.763746738433837,7.632671833038329,-5.707802772521973,0.0321907959878444,-5.741488933563232
7.736475944519043,7.632671833038329,-5.685089111328125,0.0335346683859825,-5.7422051429748535
7.734400272369384,7.632671833038329,-5.699679851531982,0.0353123247623443,-5.7180233001708975
7.671606540679932,7.632671833038329,-5.689267635345458,0.0336657054722309,-5.664087772369385
7.682360649108887,7.632671833038329,-5.698710918426514,0.0315533056855201,-5.664753437042236
7.709624767303466,7.632671833038329,-5.72100305557251,0.0299000795930624,-5.721686363220215
7.703199386596679,7.632671833038329,-5.725736141204834,0.0295097008347511,-5.7339391708374015
7.741101264953612,7.632671833038329,-5.749488830566406,0.0296059641987085,-5.730806350708008
7.745076179504394,7.632671833038329,-5.730088710784912,0.0310354996472597,-5.759683132171631
7.697797775268554,7.632671833038329,-5.687745571136475,0.0327437929809093,-5.660314083099365
7.707870006561278,7.632671833038329,-5.708825588226318,0.0332157537341117,-5.69972038269043
7.724297523498534,7.632671833038329,-5.706243038177489,0.0313202925026416,-5.735969543457031
7.685086727142334,7.632671833038329,-5.715941905975342,0.031754795461893,-5.6601548194885245
7.756444454193115,7.632671833038329,-5.7219762802124015,0.0313549973070621,-5.768645763397217
7.749592304229736,7.632671833038329,-5.706558227539063,0.031071912497282,-5.704388618469238
7.686067581176759,7.632671833038329,-5.687476634979248,0.0325798019766807,-5.654093742370605
7.718500614166259,7.632671833038329,-5.757482528686523,0.0330368354916572,-5.715301990509033
7.723979949951171,7.632671833038329,-5.711596965789794,0.0313268564641475,-5.7049102783203125
7.79973840713501,7.632671833038329,-5.74074125289917,0.0318461917340755,-5.818632125854492
7.736226081848144,7.632671833038329,-5.728186130523682,0.0348780043423175,-5.712776184082031
7.657837867736816,7.632671833038329,-5.6652607917785645,0.0342529378831386,-5.645956516265869
7.711548805236816,7.632671833038329,-5.694280147552489,0.0317206308245658,-5.726765155792236
7.730956554412842,7.632671833038329,-5.7131333351135245,0.0305641591548919,-5.722400665283203
7.766015529632568,7.632671833038329,-5.758123397827148,0.0309614595025777,-5.788000583648682
7.785672664642334,7.632671833038329,-5.8044724464416495,0.0326122716069221,-5.819457530975342
7.708641529083253,7.632671833038329,-5.673420429229736,0.0358618274331092,-5.690039157867432
7.698562145233153,7.632671833038329,-5.667766094207764,0.0341762863099575,-5.696216106414794
7.735981464385985,7.632671833038329,-5.704124450683594,0.031599435955286,-5.740627765655518
7.762150287628173,7.632671833038329,-5.749141216278076,0.0324908755719661,-5.764939785003662
7.702857017517092,7.632671833038329,-5.704555988311768,0.0344467461109161,-5.679316997528076
7.716685771942138,7.632671833038329,-5.711997985839844,0.0336913280189037,-5.69524621963501
7.661950588226318,7.632671833038329,-5.705794811248779,0.0318440087139606,-5.646580696105957
7.7123799324035645,7.632671833038329,-5.71844482421875,0.03023730404675,-5.712690830230713
7.709193229675295,7.632671833038329,-5.725924015045166,0.0295582935214042,-5.689709663391112
7.775177478790283,7.632671833038329,-5.711107730865479,0.0295514594763517,-5.782517910003662
7.809023380279541,7.632671833038329,-5.779668807983398,0.0317320376634597,-5.778796672821045
7.712085723876954,7.632671833038329,-5.661674976348877,0.0350827351212501,-5.645458698272705
7.692338943481444,7.632671833038329,-5.68438196182251,0.0356847234070301,-5.673548221588135
7.717969894409179,7.632671833038329,-5.703030586242676,0.0319697596132755,-5.72745418548584
7.764012813568115,7.632671833038329,-5.759043216705321,0.0321828387677669,-5.780357360839844
7.681122303009033,7.632671833038329,-5.713012218475342,0.0337370932102203,-5.660939693450928
7.665175914764403,7.632671833038329,-5.716324329376221,0.0320570766925811,-5.676095962524414
7.728242397308349,7.632671833038329,-5.712021350860596,0.0296875741332769,-5.743607521057129
7.722755908966064,7.632671833038329,-5.727586269378662,0.0294981505721807,-5.744468688964844
7.729881286621093,7.632671833038329,-5.7259392738342285,0.0306208040565252,-5.731236457824707
7.766225814819336,7.632671833038329,-5.7912278175354,0.0314275510609149,-5.8006014823913565
7.70861005783081,7.632671833038329,-5.6829514503479,0.0336430929601192,-5.663851737976073
7.70935583114624,7.632671833038329,-5.68284273147583,0.0335268750786781,-5.699855327606201
7.719589233398437,7.632671833038329,-5.70882511138916,0.0320490449666976,-5.700150966644287
7.705466270446777,7.632671833038329,-5.724493026733398,0.0320160239934921,-5.687617778778076
7.7309489250183105,7.632671833038329,-5.716834545135497,0.0322926491498947,-5.717803001403809
7.741519927978516,7.632671833038329,-5.707052707672119,0.0319273248314857,-5.708906173706056
7.752304077148437,7.632671833038329,-5.6920695304870605,0.0326945297420024,-5.722080230712891
7.672882556915283,7.632671833038329,-5.698648929595947,0.0347540825605392,-5.672485828399657
7.668483734130859,7.632671833038329,-5.679154872894287,0.0319356471300125,-5.627178192138672
7.720150470733642,7.632671833038329,-5.7121171951293945,0.0295474920421838,-5.728130817413329
7.736982822418211,7.632671833038329,-5.732865810394287,0.0293193347752094,-5.72527551651001
7.761816024780273,7.632671833038329,-5.7369256019592285,0.0305207390338182,-5.770988941192626
7.76953125,7.632671833038329,-5.790463447570801,0.0328348278999328,-5.823261260986328
7.71248960494995,7.632671833038329,-5.672770977020264,0.0355364568531513,-5.711457252502441
7.713846683502196,7.632671833038329,-5.674406051635742,0.033926997333765,-5.67339563369751
7.71118402481079,7.632671833038329,-5.705310821533203,0.0320761688053607,-5.680619716644287
7.778367519378662,7.632671833038329,-5.730228900909424,0.0322720296680927,-5.800474166870117
7.680155277252196,7.632671833038329,-5.700524806976318,0.0338016673922538,-5.664230823516846
7.696283817291259,7.632671833038329,-5.680447101593018,0.0317791141569614,-5.693474769592285
7.727466583251954,7.632671833038329,-5.721433162689209,0.0303951036185026,-5.7333970069885245
7.735010147094727,7.632671833038329,-5.757517337799072,0.0306415148079395,-5.7486724853515625
7.745969295501711,7.632671833038329,-5.7479562759399405,0.0326530709862709,-5.745153427124024
7.719727993011474,7.632671833038329,-5.709083080291748,0.0337086580693721,-5.72208833694458
7.708372116088867,7.632671833038329,-5.684471607208252,0.0333213172852993,-5.682414054870605
7.726233959197998,7.632671833038329,-5.700516700744629,0.032332245260477,-5.7123332023620605
7.738090991973877,7.632671833038329,-5.705808639526367,0.0321108698844909,-5.731125831604004
7.7385687828063965,7.632671833038329,-5.699707508087158,0.0331203676760196,-5.709860324859619
7.754328727722168,7.632671833038329,-5.698825836181641,0.0340068787336349,-5.73859691619873
7.738684177398682,7.632671833038329,-5.6853976249694815,0.0341260693967342,-5.701206684112549
7.691578865051269,7.632671833038329,-5.682544708251953,0.0340945720672607,-5.676640510559082
7.709081172943115,7.632671833038329,-5.691503524780273,0.032508123666048,-5.6965532302856445
7.698988914489745,7.632671833038329,-5.712076663970947,0.0312122106552124,-5.6775665283203125
7.78156042098999,7.632671833038329,-5.719552040100098,0.0310792233794927,-5.77784299850464
7.715490818023682,7.632671833038329,-5.713785648345947,0.0324719734489917,-5.707049369812012
7.72174072265625,7.632671833038329,-5.6795830726623535,0.0323445461690425,-5.688964366912842
7.729703903198241,7.632671833038329,-5.722914218902588,0.0332765728235244,-5.78001832962036
7.728660106658935,7.632671833038329,-5.725853443145752,0.033173531293869,-5.70974063873291
7.739932537078857,7.632671833038329,-5.709665775299072,0.0340209640562534,-5.70620584487915
7.728795051574707,7.632671833038329,-5.693386554718018,0.0333621278405189,-5.7018795013427725
7.6707048416137695,7.632671833038329,-5.6894707679748535,0.033360656350851,-5.662127494812012
7.675827980041504,7.632671833038329,-5.695075035095215,0.0315154306590557,-5.676326274871825
7.714514255523682,7.632671833038329,-5.713705539703369,0.0294736512005329,-5.734857082366943
7.705389976501466,7.632671833038329,-5.720853805541992,0.0293544810265302,-5.706884384155273


==> data/single_task_inference_result/hopper/hopper_single_task_inference_trajectories/12.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.2893500924110412,9.689970970153809,-1.772883057594299,3.2790184020996094,-1.1341487169265747
0.7152836322784424,9.689970970153809,-6.460238933563232,1.2540485858917236,0.0599207878112793
1.2155792713165283,9.689970970153809,-7.646416187286378,0.2306579798460006,-6.492888927459717
1.665709376335144,9.689970970153809,-7.634303092956544,0.0838552713394164,-7.644937515258789
2.13850212097168,9.689970970153809,-7.679487228393554,0.0535706840455532,-7.629933834075926
2.573512315750122,9.689970970153809,-7.735224246978758,0.0447385050356388,-7.719444751739503
3.05152440071106,9.689970970153809,-7.732287883758546,0.0447518080472946,-7.746726036071777
3.49094033241272,9.689970970153809,-7.724849700927734,0.0447526425123214,-7.656521320343018
3.8448290824890137,9.689970970153809,-7.712018966674803,0.0447599925100803,-7.756672382354736
4.315741539001465,9.689970970153809,-7.698813915252685,0.0448224879801273,-7.624760150909424
4.770695686340332,9.689970970153809,-7.688868045806883,0.0449912548065185,-7.736454486846925
5.20531702041626,9.689970970153809,-7.686397075653075,0.0454344861209392,-7.64689826965332
5.643600940704346,9.689970970153809,-7.682696819305421,0.0462982505559921,-7.686748027801514
6.089103698730469,9.689970970153809,-7.674085617065429,0.047834537923336,-7.718690395355224
6.54021692276001,9.689970970153809,-7.691206455230714,0.0594587288796901,-7.6994123458862305
6.893557071685791,9.689970970153809,-6.255659580230713,0.5558245778083801,-6.476583003997803
6.977830410003662,9.689970970153809,-6.344348907470703,0.7422511577606201,-4.947870254516602
7.177924156188965,9.689970970153809,-6.090672969818115,0.6410986185073853,-6.391122341156006
7.571420192718506,9.689970970153809,-6.442734241485596,0.3424611091613769,-6.453528881072998
7.762165546417235,9.689970970153809,-5.050816059112549,0.5513686537742615,-4.890567302703857
7.525936603546143,9.689970970153809,-4.719510555267334,0.1200628727674484,-4.8003807067871085
7.320006370544434,9.689970970153809,-5.781615257263184,0.3954080045223236,-6.075119495391846
7.354665756225587,9.689970970153809,-7.444635868072509,0.1310531944036483,-7.404624462127685
7.793935775756837,9.689970970153809,-7.469770908355712,0.0661081448197364,-7.464172840118408
8.296847343444824,9.689970970153809,-7.693991184234619,0.0635976865887641,-7.650805950164795
8.684970855712889,9.689970970153809,-6.978057861328125,0.0482949540019035,-7.097039699554443
8.722488403320312,9.689970970153809,-5.861945152282715,0.1024412289261818,-5.610785007476808
8.69809627532959,9.689970970153809,-7.018726825714111,0.1863835006952285,-7.1910362243652335
8.9218168258667,9.689970970153809,-7.325698375701904,0.2447445690631866,-7.19292449951172
9.045815467834473,9.689970970153809,-6.939618110656737,0.1283072978258133,-7.036177635192871
8.889065742492676,9.689970970153809,-6.291923999786377,0.150989755988121,-6.070502281188965
8.702790260314941,9.689970970153809,-6.978128910064696,0.2379345744848251,-6.875955581665039
8.797644615173342,9.689970970153809,-7.808703422546386,0.111044131219387,-7.797326087951661
9.267640113830566,9.689970970153809,-7.8687615394592285,0.0649957582354545,-7.845757484436035
9.60500717163086,9.689970970153809,-7.648882865905762,0.0419306010007858,-7.572800159454346
9.516307830810549,9.689970970153809,-7.4038591384887695,0.0420732833445072,-7.353590965270995
9.666662216186523,9.689970970153809,-7.75586175918579,0.0603598281741142,-7.664492130279541
9.706536293029783,9.689970970153809,-7.64777135848999,0.0455095097422599,-7.647302627563475
9.706585884094238,9.689970970153809,-7.636737823486328,0.043164849281311,-7.593717575073241
9.744528770446776,9.689970970153809,-7.642210483551025,0.0321563370525836,-7.656747341156007
9.74908447265625,9.689970970153809,-7.658934116363524,0.0317131429910659,-7.6767659187316895
9.762290000915527,9.689970970153809,-7.6633100509643555,0.032762486487627,-7.695945739746093
9.81792449951172,9.689970970153809,-7.682478427886963,0.0339119955897331,-7.707035064697266
9.744268417358398,9.689970970153809,-7.660420894622802,0.0372892096638679,-7.589594841003419
9.77956771850586,9.689970970153809,-7.672224044799805,0.0390361919999122,-7.649625778198241
9.79499912261963,9.689970970153809,-7.681030750274657,0.0378579199314117,-7.665261268615722
9.76559829711914,9.689970970153809,-7.671377658843993,0.0388909094035625,-7.613869667053223
9.7932767868042,9.689970970153809,-7.680787563323975,0.0411991775035858,-7.667234420776366
9.790000915527344,9.689970970153809,-7.664126396179198,0.0399500392377376,-7.670946121215821
9.784499168395996,9.689970970153809,-7.6559419631958,0.0415726974606514,-7.647809982299805
9.790861129760742,9.689970970153809,-7.664137363433837,0.0427636876702308,-7.658650398254394
9.806699752807615,9.689970970153809,-7.6545042991638175,0.0420678779482841,-7.67607021331787
9.777280807495115,9.689970970153809,-7.651581287384033,0.0436756387352943,-7.623515605926514
9.831758499145508,9.689970970153809,-7.652158260345459,0.0439985394477844,-7.705142974853516
9.811713218688965,9.689970970153809,-7.656643390655517,0.0440953858196735,-7.642763614654541
9.858542442321776,9.689970970153809,-7.645387172698975,0.0468336790800094,-7.697463989257812
9.81424808502197,9.689970970153809,-7.66031312942505,0.051534529775381,-7.676933765411378
9.857410430908203,9.689970970153809,-7.625907897949218,0.0512643419206142,-7.771256446838379
9.74740219116211,9.689970970153809,-7.65185785293579,0.0546193681657314,-7.553761005401611
9.75657844543457,9.689970970153809,-7.623097896575926,0.0477931462228298,-7.651872634887694
9.749920845031738,9.689970970153809,-7.681004524230957,0.0422076433897018,-7.655099391937254
9.770267486572264,9.689970970153809,-7.687557697296143,0.0364259593188762,-7.685063362121582
9.858397483825684,9.689970970153809,-7.678662300109862,0.0372473038733005,-7.73381233215332
9.795567512512209,9.689970970153809,-7.654796123504639,0.0398438908159732,-7.651378154754639
9.804520606994627,9.689970970153809,-7.6975297927856445,0.0446108281612396,-7.723241329193115
9.87425708770752,9.689970970153809,-7.713282585144043,0.0454459935426712,-7.774739742279053
9.800168991088867,9.689970970153809,-7.636390209197998,0.0473440364003181,-7.625468730926514
9.81999397277832,9.689970970153809,-7.645509243011474,0.0542436949908733,-7.656143188476562
9.8645658493042,9.689970970153809,-7.680144309997559,0.0504963174462318,-7.747143268585205
9.76095962524414,9.689970970153809,-7.634560585021971,0.0502204820513725,-7.577867507934569
9.77219486236572,9.689970970153809,-7.631912231445312,0.0523592233657836,-7.603176593780517
9.718639373779297,9.689970970153809,-7.686375141143799,0.0436303466558456,-7.577919960021971
9.7969970703125,9.689970970153809,-7.671248435974122,0.0369300171732902,-7.723221302032471
9.816601753234863,9.689970970153809,-7.666551113128662,0.0365344546735286,-7.6886396408081055
9.763155937194824,9.689970970153809,-7.702136993408203,0.0378243587911128,-7.653028964996339
9.882978439331056,9.689970970153809,-7.754397869110107,0.0392998605966568,-7.811448097229005
9.787163734436035,9.689970970153809,-7.664112091064453,0.0423292890191078,-7.625178813934326
9.798952102661133,9.689970970153809,-7.689242839813232,0.0457119718194007,-7.680734634399414
9.867815971374512,9.689970970153809,-7.729574203491211,0.0465475469827652,-7.7467589378356925
9.758719444274902,9.689970970153809,-7.644046783447266,0.0461401417851448,-7.610226631164551
9.778112411499023,9.689970970153809,-7.663186550140381,0.049820065498352,-7.701837539672852
9.828046798706056,9.689970970153809,-7.6924118995666495,0.0425516329705715,-7.685455322265626
9.843235969543455,9.689970970153809,-7.683282852172852,0.0418592430651187,-7.7088584899902335
9.881035804748535,9.689970970153809,-7.6945061683654785,0.0499172545969486,-7.7746520042419425
9.754156112670898,9.689970970153809,-7.659929752349853,0.0539141148328781,-7.5838141441345215
9.699230194091797,9.689970970153809,-7.62507152557373,0.0517016798257827,-7.547649383544922
9.77121353149414,9.689970970153809,-7.670690059661865,0.0414924770593643,-7.656902790069581
9.820034027099608,9.689970970153809,-7.675567150115967,0.0345519483089447,-7.692464351654051
9.830538749694824,9.689970970153809,-7.74458646774292,0.0351586230099201,-7.748571872711181
9.822273254394531,9.689970970153809,-7.7807908058166495,0.0394950844347476,-7.701825618743896
9.84414291381836,9.689970970153809,-7.685576915740967,0.0465962029993534,-7.769549846649171
9.841094017028809,9.689970970153809,-7.6423020362854,0.0507351383566856,-7.713287830352782
9.743491172790527,9.689970970153809,-7.626697540283203,0.0540484935045242,-7.563049793243408
9.715721130371092,9.689970970153809,-7.635142803192138,0.049765221774578,-7.555670738220215
9.768919944763184,9.689970970153809,-7.670161247253419,0.0394999049603939,-7.622303485870361
9.831732749938965,9.689970970153809,-7.68294858932495,0.0347067192196846,-7.719247817993165
9.819215774536133,9.689970970153809,-7.733036041259765,0.0366403460502624,-7.683287143707275
9.84947681427002,9.689970970153809,-7.760938167572021,0.0408743321895599,-7.769605636596679
9.87851905822754,9.689970970153809,-7.690819263458253,0.0478887408971786,-7.732731342315674
9.767341613769531,9.689970970153809,-7.621387004852296,0.053335428237915,-7.550467491149902
9.757030487060549,9.689970970153809,-7.625277042388915,0.0550569146871566,-7.580630302429198
9.85016632080078,9.689970970153809,-7.685157775878905,0.0457257777452468,-7.667555332183837
9.762019157409668,9.689970970153809,-7.695504665374755,0.0426171906292438,-7.580710411071777
9.800030708312988,9.689970970153809,-7.740736961364745,0.0422755628824234,-7.761651039123534
9.81151294708252,9.689970970153809,-7.706011772155762,0.041063230484724,-7.697662830352782
9.818133354187012,9.689970970153809,-7.658016681671143,0.0422785058617591,-7.67407464981079
9.849267959594728,9.689970970153809,-7.663306713104248,0.0488375350832939,-7.741374969482423
9.781820297241213,9.689970970153809,-7.641255378723144,0.0488579384982585,-7.609216213226318
9.7716007232666,9.689970970153809,-7.633980751037597,0.0502848327159881,-7.646113395690918
9.753999710083008,9.689970970153809,-7.670043945312499,0.0455783419311046,-7.645274639129639
9.72110080718994,9.689970970153809,-7.663320064544677,0.040234550833702,-7.579149246215821
9.798165321350096,9.689970970153809,-7.6634554862976065,0.0367728434503078,-7.6861252784728995
9.852008819580078,9.689970970153809,-7.663622379302978,0.0354375690221786,-7.72969388961792
9.809988975524902,9.689970970153809,-7.706214427947998,0.0391753427684307,-7.657568931579591
9.871002197265623,9.689970970153809,-7.795864105224609,0.0429504998028278,-7.79110860824585
9.79905128479004,9.689970970153809,-7.6688814163208,0.0496906340122222,-7.638422012329101
9.757665634155272,9.689970970153809,-7.6218695640563965,0.0514366254210472,-7.592075824737549
9.800434112548828,9.689970970153809,-7.668520450592042,0.0488195717334747,-7.683771133422852
9.77076816558838,9.689970970153809,-7.66710090637207,0.0421012304723262,-7.631957054138183
9.826582908630373,9.689970970153809,-7.713253974914551,0.0409019701182842,-7.716080188751219
9.74913215637207,9.689970970153809,-7.668270587921143,0.0426958575844764,-7.5882530212402335
9.76956558227539,9.689970970153809,-7.645194053649902,0.0416818186640739,-7.5940632820129395
9.75893211364746,9.689970970153809,-7.679460525512694,0.0394489541649818,-7.598362922668458
9.791363716125488,9.689970970153809,-7.670262813568115,0.0374021977186203,-7.661256790161133
9.837095260620115,9.689970970153809,-7.67003583908081,0.0391900837421417,-7.681445121765136
9.80016803741455,9.689970970153809,-7.651464939117431,0.0418052896857261,-7.638664722442627
9.801426887512209,9.689970970153809,-7.67645025253296,0.0464003980159759,-7.666352272033691
9.781098365783691,9.689970970153809,-7.669522285461426,0.0463265925645828,-7.61444044113159
9.763972282409668,9.689970970153809,-7.647338390350341,0.0446229763329029,-7.629796981811523
9.819381713867188,9.689970970153809,-7.656414508819581,0.0428734496235847,-7.686541080474853
9.775664329528809,9.689970970153809,-7.656936168670654,0.0415297597646713,-7.63193130493164
9.747980117797852,9.689970970153809,-7.667657852172852,0.0427045188844204,-7.601617336273193
9.764689445495604,9.689970970153809,-7.679400444030762,0.0402495563030242,-7.646316528320312
9.730062484741213,9.689970970153809,-7.6636857986450195,0.0376025922596454,-7.583678245544434
9.813883781433104,9.689970970153809,-7.673342704772949,0.0360211618244648,-7.713122844696047
9.791075706481934,9.689970970153809,-7.664302349090576,0.0363691747188568,-7.649005413055421
9.75364875793457,9.689970970153809,-7.682869911193847,0.0387841835618019,-7.633819580078125
9.843057632446287,9.689970970153809,-7.730042934417725,0.0387389920651912,-7.792097568511962
9.782114028930664,9.689970970153809,-7.66120433807373,0.0399998091161251,-7.590361595153808
9.858437538146973,9.689970970153809,-7.702625751495361,0.0429004430770874,-7.74359083175659
9.84288501739502,9.689970970153809,-7.706500053405762,0.0462897717952728,-7.700893878936767
9.784055709838867,9.689970970153809,-7.6287360191345215,0.0489647574722766,-7.606704235076904
9.79194450378418,9.689970970153809,-7.672259807586671,0.0540387518703937,-7.718620300292968
9.807554244995115,9.689970970153809,-7.665782451629639,0.0461667031049728,-7.661322116851807
9.792258262634276,9.689970970153809,-7.6684932708740225,0.0455633476376533,-7.6571383476257315
9.741579055786133,9.689970970153809,-7.654484272003175,0.0463693477213382,-7.588606834411621
9.778051376342772,9.689970970153809,-7.6563754081726065,0.0417762137949466,-7.654481887817383
9.828022956848145,9.689970970153809,-7.667717456817627,0.0384376607835292,-7.7204084396362305
9.794954299926756,9.689970970153809,-7.693118572235107,0.0400134064257144,-7.698807716369631
9.805198669433592,9.689970970153809,-7.701646327972413,0.0441414155066013,-7.701809406280517
9.813599586486816,9.689970970153809,-7.675727367401123,0.0445990040898323,-7.656769752502441
9.772822380065918,9.689970970153809,-7.643178462982178,0.045669037848711,-7.6076717376708975
9.752975463867188,9.689970970153809,-7.646962642669677,0.0465719327330589,-7.586453914642334
9.779545783996582,9.689970970153809,-7.6613779067993155,0.0415180698037147,-7.6808481216430655
9.80340576171875,9.689970970153809,-7.664310932159424,0.0389799624681472,-7.668351650238037
9.729869842529297,9.689970970153809,-7.677260875701904,0.0403400249779224,-7.571757793426514
9.814311981201172,9.689970970153809,-7.668734550476073,0.0391759872436523,-7.71923542022705
9.848435401916506,9.689970970153809,-7.673384189605712,0.0374710522592067,-7.7261552810668945
9.849907875061035,9.689970970153809,-7.71866226196289,0.041067998856306,-7.717246055603027
9.940021514892578,9.689970970153809,-7.801052570343018,0.0494839400053024,-7.833524703979491
9.871845245361328,9.689970970153809,-7.630712509155273,0.0560815930366516,-7.516261577606201
9.804922103881838,9.689970970153809,-7.592084884643554,0.0642608404159545,-7.655084609985351
9.817813873291016,9.689970970153809,-7.660028934478758,0.0651223286986351,-7.677504062652589
9.84280014038086,9.689970970153809,-7.658078193664551,0.0547771006822586,-7.676112174987794
9.773554801940916,9.689970970153809,-7.685360431671143,0.0550106205046176,-7.592427253723144
9.794291496276855,9.689970970153809,-7.635494232177734,0.051634281873703,-7.663774490356444
9.779526710510254,9.689970970153809,-7.6710166931152335,0.0451111905276775,-7.64225149154663
9.803305625915527,9.689970970153809,-7.667262554168701,0.042497482150793,-7.65802764892578
9.858234405517578,9.689970970153809,-7.659274101257325,0.0440223291516304,-7.745134353637694
9.765517234802246,9.689970970153809,-7.639471054077148,0.0459227748215198,-7.589959621429443
9.79432201385498,9.689970970153809,-7.651324272155762,0.0481297969818115,-7.6494736671447745
9.838318824768066,9.689970970153809,-7.686053752899171,0.043701171875,-7.737427711486816
9.748861312866213,9.689970970153809,-7.672679901123046,0.0442119315266609,-7.560474395751954
9.79827404022217,9.689970970153809,-7.66730260848999,0.0459869243204593,-7.664001941680909
9.830411911010742,9.689970970153809,-7.682959079742431,0.0406103245913982,-7.718764781951904
9.813079833984377,9.689970970153809,-7.692831516265869,0.0421255081892013,-7.648517608642577
9.7925386428833,9.689970970153809,-7.691264629364013,0.0492761433124542,-7.668136596679687
9.798751831054688,9.689970970153809,-7.660817623138427,0.0467496961355209,-7.649816989898682
9.812973976135252,9.689970970153809,-7.651444911956787,0.0456085391342639,-7.722907543182373
9.790800094604492,9.689970970153809,-7.648624897003175,0.0464444272220134,-7.651659488677978
9.819426536560057,9.689970970153809,-7.647708892822266,0.0466007553040981,-7.651559352874755
9.815255165100096,9.689970970153809,-7.653654098510742,0.0458886809647083,-7.6821274757385245
9.79037857055664,9.689970970153809,-7.639711380004883,0.0474447719752788,-7.592831134796143
9.822062492370604,9.689970970153809,-7.651081562042237,0.04838328063488,-7.695623874664306
9.75960922241211,9.689970970153809,-7.652843475341795,0.0462289378046989,-7.600725173950195
9.798327445983888,9.689970970153809,-7.645251750946047,0.0448757372796535,-7.682823657989503
9.754360198974608,9.689970970153809,-7.669928073883056,0.042364090681076,-7.569640159606933
9.806316375732418,9.689970970153809,-7.666118144989013,0.0397985465824604,-7.6924872398376465
9.83705711364746,9.689970970153809,-7.668054580688477,0.0406404770910739,-7.694635868072509
9.81979751586914,9.689970970153809,-7.65325880050659,0.0430866554379463,-7.6473283767700195
9.842405319213867,9.689970970153809,-7.693894386291504,0.0494953282177448,-7.6747846603393555
9.798080444335936,9.689970970153809,-7.6521873474121085,0.0502767078578472,-7.647822380065918
9.85140609741211,9.689970970153809,-7.631489753723144,0.050802681595087,-7.764303684234619
9.809967041015623,9.689970970153809,-7.650290966033935,0.0513436272740364,-7.6505913734436035
9.770931243896484,9.689970970153809,-7.633936882019043,0.0507054254412651,-7.609950065612794
9.79335880279541,9.689970970153809,-7.661188125610351,0.04939791187644,-7.664222717285155
9.796175956726074,9.689970970153809,-7.661284446716307,0.0432375334203243,-7.657146453857421
9.82140254974365,9.689970970153809,-7.678728580474853,0.0435136444866657,-7.6879143714904785
9.765617370605469,9.689970970153809,-7.655842304229736,0.0456836000084876,-7.598167419433594
9.830531120300291,9.689970970153809,-7.64639663696289,0.044498112052679,-7.698904514312744


==> data/single_task_inference_result/hopper/hopper_single_task_inference_trajectories/13.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.2646719515323639,9.689970970153809,-1.772883057594299,3.2790184020996094,-0.1414855718612671
0.707091748714447,9.689970970153809,-6.459990978240967,1.2541992664337158,-4.612146377563477
1.2068802118301392,9.689970970153809,-7.646446704864503,0.2307310253381728,-7.513127326965331
1.577595353126526,9.689970970153809,-7.633456707000732,0.0838379189372062,-7.640369892120361
2.0185179710388184,9.689970970153809,-7.678415775299072,0.0535539798438549,-7.741931915283203
2.4076116085052486,9.689970970153809,-7.736705780029296,0.0447427183389663,-7.702308177947998
2.910036087036133,9.689970970153809,-7.735431194305421,0.044765155762434,-7.686555862426759
3.35737943649292,9.689970970153809,-7.728373050689697,0.0447628535330295,-7.735322475433349
3.8829941749572754,9.689970970153809,-7.716103553771971,0.0447575822472572,-7.671905040740967
4.346261978149414,9.689970970153809,-7.699504852294922,0.0447813495993614,-7.683871269226073
4.69139528274536,9.689970970153809,-7.686607837677003,0.0449329949915409,-7.654002666473389
5.157873153686523,9.689970970153809,-7.68439769744873,0.0453361794352531,-7.679365634918211
5.616597652435304,9.689970970153809,-7.6846957206726065,0.0461540147662162,-7.775424003601073
6.095053672790527,9.689970970153809,-7.6691904067993155,0.0477522760629653,-7.736867427825926
6.46119260787964,9.689970970153809,-7.700747013092042,0.0596725046634674,-7.693590164184569
6.986163139343262,9.689970970153809,-6.229168891906737,0.505610466003418,-6.843810081481934
7.488875865936278,9.689970970153809,-6.445451259613037,0.7272555828094481,-8.125160217285154
7.9896135330200195,9.689970970153809,-6.399281978607178,0.3625099062919616,-6.718004226684569
8.225730895996092,9.689970970153809,-6.354863166809082,0.1536456644535064,-6.009529113769531
8.152544975280762,9.689970970153809,-6.105099201202393,0.1450494527816772,-6.087776184082031
8.149843215942385,9.689970970153809,-6.658203601837158,0.3080960512161255,-6.1114115715026855
8.459706306457518,9.689970970153809,-7.346250534057617,0.1078768074512481,-7.5133605003356925
8.84614372253418,9.689970970153809,-6.725343227386475,0.1181577891111374,-6.795379161834717
8.922737121582031,9.689970970153809,-6.644123077392577,0.1718712002038955,-6.813699722290039
8.663780212402342,9.689970970153809,-6.177916049957275,0.1393730491399765,-6.057069778442383
8.5631103515625,9.689970970153809,-7.759781837463379,0.3193933963775635,-8.0877103805542
8.736963272094727,9.689970970153809,-8.102705955505371,0.1452544033527374,-8.099976539611816
9.06878662109375,9.689970970153809,-7.906178474426269,0.0655064657330513,-8.055649757385254
9.473941802978516,9.689970970153809,-7.656759738922118,0.043662991374731,-7.627246856689453
9.736708641052246,9.689970970153809,-7.488024711608887,0.1109928116202354,-7.721221446990967
9.832562446594238,9.689970970153809,-7.765701770782471,0.0690700933337211,-7.743795394897461
9.884492874145508,9.689970970153809,-7.815626144409179,0.0546473339200019,-7.832009315490722
9.93089485168457,9.689970970153809,-7.813862323760985,0.0593125149607658,-7.852218151092529
9.90775203704834,9.689970970153809,-7.72763204574585,0.0573232024908065,-7.740450382232666
9.797882080078123,9.689970970153809,-7.627672672271728,0.0657813400030136,-7.591244220733642
9.832085609436035,9.689970970153809,-7.625250339508056,0.066036432981491,-7.66618537902832
9.810394287109377,9.689970970153809,-7.676088809967042,0.0589090175926685,-7.6655192375183105
9.899563789367678,9.689970970153809,-7.703336238861085,0.052662193775177,-7.751354694366454
9.826508522033691,9.689970970153809,-7.630064964294434,0.0572899878025054,-7.646405696868896
9.76325511932373,9.689970970153809,-7.614136219024657,0.0553923435509204,-7.575423717498779
9.835344314575195,9.689970970153809,-7.679879665374755,0.0528731234371662,-7.737853527069091
9.766034126281738,9.689970970153809,-7.672687053680421,0.0457832366228103,-7.619587421417235
9.827404022216797,9.689970970153809,-7.738664627075195,0.0428910665214061,-7.716238498687744
9.807381629943848,9.689970970153809,-7.680138587951661,0.0443305149674415,-7.69782543182373
9.757840156555176,9.689970970153809,-7.651005268096925,0.0443507619202137,-7.656005859375
9.820067405700684,9.689970970153809,-7.673473834991454,0.0458293221890926,-7.751746654510497
9.80162239074707,9.689970970153809,-7.665859699249268,0.0415904819965362,-7.655447483062744
9.83039093017578,9.689970970153809,-7.698015689849853,0.0436181053519248,-7.718936443328857
9.802137374877928,9.689970970153809,-7.68150520324707,0.0477656461298465,-7.663471698760985
9.723742485046383,9.689970970153809,-7.637323856353758,0.0471491925418376,-7.537808418273925
9.759577751159668,9.689970970153809,-7.651266098022463,0.0437185652554035,-7.626453876495361
9.762948036193848,9.689970970153809,-7.673676490783691,0.0371417254209518,-7.64550542831421
9.809980392456056,9.689970970153809,-7.706835746765136,0.0350442640483379,-7.689687252044677
9.831385612487791,9.689970970153809,-7.685110092163087,0.0384227000176906,-7.717747688293458
9.760573387145996,9.689970970153809,-7.655321121215821,0.0424839481711387,-7.601384162902832
9.839591979980469,9.689970970153809,-7.6824326515197745,0.0444100499153137,-7.754974842071533
9.817745208740234,9.689970970153809,-7.673017501831055,0.0431329570710659,-7.6932902336120605
9.812406539916992,9.689970970153809,-7.692666053771971,0.045581679791212,-7.687145709991454
9.811807632446287,9.689970970153809,-7.69498586654663,0.0508255176246166,-7.673462867736816
9.788220405578612,9.689970970153809,-7.644996166229248,0.0472015403211116,-7.632126331329346
9.789583206176756,9.689970970153809,-7.643836498260497,0.0481485649943351,-7.586329936981201
9.84321403503418,9.689970970153809,-7.653990268707275,0.0450914800167083,-7.70521640777588
9.81674575805664,9.689970970153809,-7.6463961601257315,0.0458688288927078,-7.662976264953612
9.815434455871582,9.689970970153809,-7.646027088165283,0.0499650463461875,-7.6758761405944815
9.839991569519045,9.689970970153809,-7.66623830795288,0.0502824485301971,-7.691551208496093
9.818991661071776,9.689970970153809,-7.638082504272463,0.0493965148925781,-7.705578804016113
9.781251907348633,9.689970970153809,-7.631736278533935,0.0531233102083206,-7.633094310760497
9.771920204162596,9.689970970153809,-7.649886131286621,0.0496967583894729,-7.621263027191161
9.798479080200195,9.689970970153809,-7.657996177673341,0.044155478477478,-7.686333179473877
9.82582950592041,9.689970970153809,-7.663895130157471,0.0425133444368839,-7.689509391784669
9.805576324462889,9.689970970153809,-7.6597723960876465,0.0448626540601253,-7.659952640533446
9.78114414215088,9.689970970153809,-7.657507896423341,0.047316163778305,-7.651330947875976
9.791665077209473,9.689970970153809,-7.658567428588867,0.0459480099380016,-7.690672397613524
9.780203819274902,9.689970970153809,-7.655674457550048,0.0437408350408077,-7.634555339813232
9.76524543762207,9.689970970153809,-7.657636165618896,0.0430984385311603,-7.654752731323241
9.767586708068848,9.689970970153809,-7.659335613250732,0.0414004512131214,-7.651174068450926
9.773328781127928,9.689970970153809,-7.659847736358642,0.0392850190401077,-7.646639823913574
9.764744758605955,9.689970970153809,-7.661812305450439,0.0389855839312076,-7.623081684112547
9.809270858764648,9.689970970153809,-7.663123607635497,0.038881916552782,-7.659783840179443
9.766687393188477,9.689970970153809,-7.6600518226623535,0.0397803150117397,-7.6001877784728995
9.753133773803713,9.689970970153809,-7.656970500946047,0.0410755462944507,-7.649321556091309
9.825571060180664,9.689970970153809,-7.674527645111085,0.0392931587994098,-7.7076964378356925
9.77484893798828,9.689970970153809,-7.658294200897216,0.0393155664205551,-7.613086700439453
9.80056381225586,9.689970970153809,-7.692556381225587,0.0415734872221946,-7.712260246276855
9.799246788024902,9.689970970153809,-7.69693422317505,0.0418273992836475,-7.710702419281005
9.718266487121582,9.689970970153809,-7.647327423095702,0.0426836945116519,-7.555460453033446
9.772344589233398,9.689970970153809,-7.6536993980407715,0.0410526171326637,-7.638214588165283
9.80829620361328,9.689970970153809,-7.673388004302978,0.0361151434481144,-7.67400026321411
9.81926155090332,9.689970970153809,-7.7183709144592285,0.0364809148013591,-7.701284885406494
9.884905815124512,9.689970970153809,-7.736562728881837,0.0420347116887569,-7.764057159423827
9.839543342590332,9.689970970153809,-7.655276298522949,0.0481415875256061,-7.698609828948975
9.830495834350586,9.689970970153809,-7.62326955795288,0.0559033639729023,-7.680311679840086
9.822094917297363,9.689970970153809,-7.664583206176759,0.0576338544487953,-7.680122852325439
9.756950378417969,9.689970970153809,-7.634682178497314,0.0527070648968219,-7.586139678955078
9.824688911437988,9.689970970153809,-7.636064052581787,0.0496800541877746,-7.712817192077635
9.793399810791016,9.689970970153809,-7.667449474334717,0.0441604070365428,-7.63367223739624
9.833401679992676,9.689970970153809,-7.706910133361816,0.0431727543473243,-7.712462902069091
9.766870498657225,9.689970970153809,-7.680804729461671,0.0476136952638626,-7.620781421661378
9.75441837310791,9.689970970153809,-7.636935234069824,0.0448779091238975,-7.6073713302612305
9.772631645202637,9.689970970153809,-7.671041488647461,0.0421113967895507,-7.623515605926514
9.780535697937012,9.689970970153809,-7.667560577392577,0.0383952260017395,-7.710264205932617
9.768614768981934,9.689970970153809,-7.681990623474122,0.0391299687325954,-7.640562057495117
9.76768970489502,9.689970970153809,-7.667548179626464,0.0392320603132247,-7.617997646331787
9.810956954956056,9.689970970153809,-7.661959171295166,0.0388313978910446,-7.6697139739990225
9.75768756866455,9.689970970153809,-7.656551837921143,0.0401676706969738,-7.620430946350098
9.782017707824709,9.689970970153809,-7.6615843772888175,0.0410387888550758,-7.645272731781005
9.84414768218994,9.689970970153809,-7.675103664398193,0.0396026223897934,-7.724493503570557
9.85429382324219,9.689970970153809,-7.65433692932129,0.0419247858226299,-7.712322235107421
9.819375991821287,9.689970970153809,-7.677991390228271,0.0506082139909267,-7.726165771484374
9.809977531433104,9.689970970153809,-7.681581974029541,0.0530102662742137,-7.662340164184569
9.775244712829588,9.689970970153809,-7.65223789215088,0.0512260012328624,-7.602636814117431
9.750249862670898,9.689970970153809,-7.64321756362915,0.0478549897670745,-7.60651683807373
9.736701965332031,9.689970970153809,-7.656795978546143,0.0426153726875782,-7.618596553802489
9.80221462249756,9.689970970153809,-7.66357660293579,0.0373286940157413,-7.702252388000488
9.7957124710083,9.689970970153809,-7.669431686401366,0.0368642695248127,-7.636439800262451
9.805461883544922,9.689970970153809,-7.6897215843200675,0.0391130372881889,-7.674608707427978
9.890016555786133,9.689970970153809,-7.719650745391845,0.0415971241891384,-7.786267280578612
9.778180122375488,9.689970970153809,-7.6341729164123535,0.0466060116887092,-7.58181095123291
9.80769443511963,9.689970970153809,-7.635364532470702,0.0517119131982326,-7.659234523773193
9.802366256713867,9.689970970153809,-7.697829723358153,0.047436062246561,-7.70842170715332
9.7413330078125,9.689970970153809,-7.666330814361571,0.0448302365839481,-7.577661991119384
9.810497283935543,9.689970970153809,-7.654544353485107,0.0447170697152614,-7.710639476776123
9.777939796447754,9.689970970153809,-7.67045259475708,0.0394156910479068,-7.672694206237794
9.821295738220217,9.689970970153809,-7.706361293792723,0.0395469851791858,-7.724860668182373
9.875158309936523,9.689970970153809,-7.694647789001466,0.0430836863815784,-7.744441509246825
9.823899269104006,9.689970970153809,-7.62906312942505,0.0467823334038257,-7.691483497619631
9.701000213623049,9.689970970153809,-7.65848970413208,0.0560364052653312,-7.524867534637451
9.778581619262695,9.689970970153809,-7.652677059173584,0.0453998036682605,-7.641207218170166
9.757999420166016,9.689970970153809,-7.679022312164306,0.0373853854835033,-7.662533283233642
9.799500465393066,9.689970970153809,-7.718148231506347,0.0339725688099861,-7.666109561920166
9.880210876464846,9.689970970153809,-7.71234083175659,0.0375747270882129,-7.784674644470215
9.794478416442873,9.689970970153809,-7.636342525482178,0.0423799715936183,-7.642793178558349
9.858810424804688,9.689970970153809,-7.706373214721679,0.0494172200560569,-7.764248371124268
9.832420349121092,9.689970970153809,-7.690228462219238,0.0499207526445388,-7.671789646148682
9.806304931640623,9.689970970153809,-7.634987354278564,0.0508718974888324,-7.6342339515686035
9.84089469909668,9.689970970153809,-7.651403903961181,0.0564944632351398,-7.686880588531494
9.820960044860842,9.689970970153809,-7.645357608795166,0.0497981086373329,-7.630523681640626
9.758662223815918,9.689970970153809,-7.635615825653075,0.0529161170125007,-7.617129325866699
9.758727073669432,9.689970970153809,-7.649181365966797,0.0489374697208404,-7.689985275268554
9.81551456451416,9.689970970153809,-7.669042110443115,0.0413997694849968,-7.6896910667419425
9.818922996520994,9.689970970153809,-7.686753273010255,0.0402066558599472,-7.676034450531005
9.835351943969728,9.689970970153809,-7.691813945770263,0.0441327467560768,-7.677615165710449
9.828117370605469,9.689970970153809,-7.691648960113524,0.0477316305041313,-7.687108993530273
9.7161283493042,9.689970970153809,-7.638136386871338,0.050168402493,-7.5451903343200675
9.702609062194824,9.689970970153809,-7.634862422943115,0.0456477887928485,-7.572984218597411
9.796276092529297,9.689970970153809,-7.664124011993408,0.0360860265791416,-7.669895172119139
9.831491470336914,9.689970970153809,-7.683372497558594,0.0332281962037086,-7.694038391113281
9.84420967102051,9.689970970153809,-7.745505809783935,0.0363049581646919,-7.764386653900146
9.812979698181152,9.689970970153809,-7.803969860076904,0.0400964356958866,-7.809602737426759
9.88186454772949,9.689970970153809,-7.661931037902832,0.0490604043006897,-7.620738983154298
9.746223449707031,9.689970970153809,-7.641647815704346,0.0526863448321819,-7.5452094078063965
9.694275856018066,9.689970970153809,-7.6167449951171875,0.0494399182498455,-7.555766582489013
9.754698753356932,9.689970970153809,-7.67038631439209,0.0396543890237808,-7.644952774047852
9.747870445251465,9.689970970153809,-7.669358730316161,0.0334688276052475,-7.642507553100587
9.809067726135252,9.689970970153809,-7.700500965118408,0.0326338335871696,-7.748121738433837
9.77313232421875,9.689970970153809,-7.703875064849853,0.0349303074181079,-7.691478252410888
9.76625156402588,9.689970970153809,-7.660695552825926,0.0384975299239158,-7.605627059936523
9.85407257080078,9.689970970153809,-7.69172191619873,0.0392148084938526,-7.720500946044922
9.827004432678224,9.689970970153809,-7.650035381317138,0.0410903096199035,-7.670516967773437
9.78925895690918,9.689970970153809,-7.686329364776611,0.0480130575597286,-7.612197875976562
9.842646598815918,9.689970970153809,-7.725450992584228,0.04826470464468,-7.698249816894531
9.800790786743164,9.689970970153809,-7.654917240142822,0.0468213744461536,-7.627124309539795
9.832396507263184,9.689970970153809,-7.65795612335205,0.0496515072882175,-7.6694793701171875
9.76656436920166,9.689970970153809,-7.661596775054932,0.0504580475389957,-7.643868446350098
9.79354190826416,9.689970970153809,-7.636242389678955,0.0460748337209224,-7.647165775299072
9.800457000732418,9.689970970153809,-7.668190002441406,0.0443440824747085,-7.65439224243164
9.79011631011963,9.689970970153809,-7.665443897247314,0.0425701439380645,-7.66583251953125
9.787617683410645,9.689970970153809,-7.662030696868896,0.0451389141380786,-7.690390110015869
9.871876716613768,9.689970970153809,-7.655543804168701,0.043054100126028,-7.751562595367431
9.86923599243164,9.689970970153809,-7.641610622406007,0.0459788665175437,-7.688096046447755
9.792396545410156,9.689970970153809,-7.639635562896728,0.0543758608400821,-7.631553649902342
9.74591827392578,9.689970970153809,-7.697137355804443,0.0555465072393417,-7.575504779815674
9.823205947875977,9.689970970153809,-7.667405605316161,0.0470166318118572,-7.724271297454835
9.88003635406494,9.689970970153809,-7.6761202812194815,0.042679838836193,-7.74873399734497
9.894878387451172,9.689970970153809,-7.781172752380371,0.0457715801894664,-7.735129356384276
9.900253295898436,9.689970970153809,-7.792964935302734,0.0562602467834949,-7.786099433898925
9.815133094787598,9.689970970153809,-7.639619350433349,0.0630006119608879,-7.602518558502196
9.816181182861328,9.689970970153809,-7.617918014526366,0.0628389492630958,-7.706608772277832
9.74309253692627,9.689970970153809,-7.657934188842771,0.0587015710771083,-7.54474639892578
9.792777061462402,9.689970970153809,-7.646371364593508,0.0470942705869674,-7.693478584289551
9.817129135131838,9.689970970153809,-7.669085979461671,0.0422178283333778,-7.686084747314453
9.877413749694824,9.689970970153809,-7.7102742195129395,0.0407018736004829,-7.736153602600098
9.787235260009764,9.689970970153809,-7.6897568702697745,0.0495551191270351,-7.628295421600341
9.838218688964846,9.689970970153809,-7.644140720367431,0.0505688115954399,-7.714496612548829
9.807858467102047,9.689970970153809,-7.681182384490967,0.0497628822922706,-7.647373676300048
9.74752712249756,9.689970970153809,-7.653095245361328,0.0482253991067409,-7.595849990844727
9.789686203002928,9.689970970153809,-7.653934955596925,0.0476120300590992,-7.68859052658081
9.811404228210447,9.689970970153809,-7.671394348144531,0.0403299294412136,-7.68381929397583
9.86008644104004,9.689970970153809,-7.714254856109619,0.0409523695707321,-7.728836536407471
9.825493812561035,9.689970970153809,-7.6784677505493155,0.0479272566735744,-7.688326835632323
9.739288330078123,9.689970970153809,-7.642486095428466,0.0513440445065498,-7.565015792846679
9.711249351501465,9.689970970153809,-7.658610820770263,0.0477796234190464,-7.569650173187254
9.779458999633787,9.689970970153809,-7.666874885559082,0.0383245386183261,-7.678115367889405
9.821443557739258,9.689970970153809,-7.68409252166748,0.0344797112047672,-7.690608501434326
9.868803024291992,9.689970970153809,-7.731646537780762,0.0363657139241695,-7.730901241302489
9.92434787750244,9.689970970153809,-7.781576156616211,0.0419819392263889,-7.8383941650390625
9.870343208312988,9.689970970153809,-7.655566215515136,0.0549444667994976,-7.681229114532471
9.82777976989746,9.689970970153809,-7.624948978424072,0.0650798827409744,-7.663811683654785
9.914596557617188,9.689970970153809,-7.647414684295654,0.064333252608776,-7.853050708770752
9.827317237854006,9.689970970153809,-7.6252827644348145,0.0606781430542468,-7.653710842132568


==> data/single_task_inference_result/hopper/hopper_single_task_inference_trajectories/14.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.2649913728237152,5.962702751159668,-1.772883057594299,3.2790184020996094,0.8733946084976195
0.6395468711853027,5.962702751159668,-4.308261394500732,0.3469545841217041,-5.790702819824219
1.1103198528289795,5.962702751159668,-4.191501617431641,0.0882336124777793,-4.026516437530518
1.6683024168014526,5.962702751159668,-4.112890720367432,0.0654273778200149,-4.168622493743896
2.1059865951538086,5.962702751159668,-4.124514579772949,0.047505497932434,-4.132636070251465
2.6787972450256348,5.962702751159668,-4.19123363494873,0.0366335473954677,-4.19297981262207
3.1510958671569824,5.962702751159668,-4.191420078277588,0.0368358641862869,-4.174424648284912
3.585733652114868,5.962702751159668,-4.201051712036133,0.0372310392558574,-4.213339805603027
4.025536060333252,5.962702751159668,-4.22285270690918,0.0379912257194519,-4.210774421691895
4.474825859069824,5.962702751159668,-4.235421657562256,0.0415417924523353,-4.337836742401123
4.894213676452637,5.962702751159668,-3.955436944961548,0.0578631944954395,-3.9685509204864498
5.300930023193359,5.962702751159668,-3.9440679550170894,0.093302384018898,-3.9260399341583248
5.550503253936768,5.962702751159668,-3.898324966430664,0.0588162951171398,-3.854137659072876
5.6132988929748535,5.962702751159668,-3.9755485057830806,0.0510455146431922,-3.814665794372559
5.790337562561035,5.962702751159668,-4.143048286437988,0.0622726492583751,-4.153759479522705
5.902153968811035,5.962702751159668,-4.118444919586182,0.0420226156711578,-4.145770072937012
5.942871570587158,5.962702751159668,-4.1592440605163565,0.0385812409222126,-4.1688551902771
5.959163665771484,5.962702751159668,-4.161808013916016,0.0335478894412517,-4.125668525695801
5.995776653289794,5.962702751159668,-4.130887508392334,0.0288323778659105,-4.1571030616760245
6.0204362869262695,5.962702751159668,-4.129640102386475,0.0264357551932334,-4.120412826538086
6.046187400817871,5.962702751159668,-4.14272928237915,0.0249707084149122,-4.193885326385497
6.0082335472106925,5.962702751159668,-4.157902240753174,0.0257705766707658,-4.105505466461182
6.017235755920409,5.962702751159668,-4.165420055389404,0.0268864836543798,-4.13946008682251
6.019908428192139,5.962702751159668,-4.15119171142578,0.0276963505893945,-4.13921594619751
6.01176118850708,5.962702751159668,-4.140859603881836,0.0276328325271606,-4.121585845947266
6.012365341186523,5.962702751159668,-4.143619537353516,0.0273932386189699,-4.15114164352417
5.988158226013184,5.962702751159668,-4.146153926849365,0.0270744655281305,-4.135806083679199
5.983267784118652,5.962702751159668,-4.13963794708252,0.0264272540807724,-4.103995800018311
6.019388198852539,5.962702751159668,-4.139935493469238,0.0254826452583074,-4.122058868408203
6.040002822875977,5.962702751159668,-4.139745235443115,0.0252637844532728,-4.162297248840332
5.996239185333252,5.962702751159668,-4.145895004272461,0.0259082708507776,-4.087526321411133
6.03682279586792,5.962702751159668,-4.1582865715026855,0.0261733140796422,-4.166881084442139
6.023210525512695,5.962702751159668,-4.152652740478516,0.0272834952920675,-4.170128345489502
6.071444988250732,5.962702751159668,-4.139822006225586,0.027629243209958,-4.145053386688232
6.052781105041504,5.962702751159668,-4.145174503326416,0.028902793303132,-4.161238193511962
5.972517013549805,5.962702751159668,-4.133095741271973,0.0301424581557512,-4.128151893615723
6.025485038757324,5.962702751159668,-4.119725227355957,0.0280505996197462,-4.125174522399902
6.041205406188965,5.962702751159668,-4.137387275695801,0.0267605185508728,-4.1543169021606445
6.059737205505371,5.962702751159668,-4.161460876464844,0.0274249911308288,-4.14833402633667
6.0272979736328125,5.962702751159668,-4.158891677856444,0.0285044126212596,-4.0971999168396
6.041644096374512,5.962702751159668,-4.184978008270264,0.0296929348260164,-4.182429790496825
6.031778812408447,5.962702751159668,-4.136722564697266,0.0294341705739498,-4.173635005950928
6.026357650756836,5.962702751159668,-4.135912418365479,0.0293005295097827,-4.127992153167725
6.021816730499268,5.962702751159668,-4.134835720062256,0.0288974940776824,-4.134483814239502
6.022275447845458,5.962702751159668,-4.136307239532472,0.0285243056714534,-4.134620189666748
6.060088157653809,5.962702751159668,-4.137400627136231,0.0281442645937204,-4.1543917655944815
6.059715747833252,5.962702751159668,-4.134143829345703,0.0286534707993268,-4.1557698249816895
6.044018268585205,5.962702751159668,-4.127755641937256,0.0297326110303401,-4.161782741546631
6.0401034355163565,5.962702751159668,-4.133416652679443,0.030540456995368,-4.152670383453369
6.026266098022461,5.962702751159668,-4.1331467628479,0.0303519926965236,-4.153818130493164
6.016077041625977,5.962702751159668,-4.132452487945557,0.0292814914137125,-4.140590190887451
5.993946552276611,5.962702751159668,-4.133660316467285,0.0285121817141771,-4.0709848403930655
6.008014678955078,5.962702751159668,-4.134641647338867,0.0274183824658393,-4.146009922027588
6.014754772186279,5.962702751159668,-4.140078544616699,0.0266113393008708,-4.149590015411377
6.020717144012451,5.962702751159668,-4.142163276672363,0.0263452641665935,-4.141436576843262
6.02738618850708,5.962702751159668,-4.152547836303711,0.0265320856124162,-4.13304567337036
6.0849289894104,5.962702751159668,-4.155131340026856,0.0272048730403184,-4.188071250915527
6.0612406730651855,5.962702751159668,-4.1369686126708975,0.0288245417177677,-4.160183906555176
5.995518207550049,5.962702751159668,-4.122642993927002,0.0302777159959077,-4.097880840301514
6.00328493118286,5.962702751159668,-4.127837181091309,0.0292644146829843,-4.096581935882568
6.0257530212402335,5.962702751159668,-4.14253568649292,0.0277554597705602,-4.171622753143311
6.014720439910889,5.962702751159668,-4.158625602722168,0.0276481360197067,-4.136977195739745
6.024935722351073,5.962702751159668,-4.146672248840332,0.0271529629826545,-4.133889675140381
6.036640167236328,5.962702751159668,-4.157492160797119,0.027177657932043,-4.172941207885742
6.032814025878905,5.962702751159668,-4.144043445587158,0.0280084386467933,-4.161720752716064
6.022929191589356,5.962702751159668,-4.140798568725586,0.0285369306802749,-4.102029800415039
6.03481912612915,5.962702751159668,-4.14143705368042,0.0286765359342098,-4.1500558853149405
6.002366542816161,5.962702751159668,-4.137113094329834,0.0286417845636606,-4.103145122528076
6.032747268676758,5.962702751159668,-4.133098125457764,0.0279278010129928,-4.146634101867676
6.031711101531982,5.962702751159668,-4.141481399536133,0.0275895297527313,-4.140261650085449
6.060664176940918,5.962702751159668,-4.138901233673096,0.0279084183275699,-4.181485176086426
6.057408332824707,5.962702751159668,-4.144923686981201,0.0290731899440288,-4.157176971435546
6.033040046691895,5.962702751159668,-4.136712551116943,0.0304038152098655,-4.094369411468506
6.028897762298584,5.962702751159668,-4.128812789916992,0.0301644913852214,-4.107563018798828
5.991405963897705,5.962702751159668,-4.134765148162842,0.0295165050774812,-4.124794483184815
6.013699054718018,5.962702751159668,-4.13230037689209,0.0279622469097375,-4.11025857925415
6.002018928527832,5.962702751159668,-4.139456272125244,0.0269747711718082,-4.114651203155518
6.07415771484375,5.962702751159668,-4.140622615814209,0.0264336317777633,-4.174567699432373
6.054334163665772,5.962702751159668,-4.143635749816895,0.0270744450390338,-4.151898384094238
6.116472244262695,5.962702751159668,-4.133689403533936,0.0284419246017932,-4.21343469619751
6.107261657714844,5.962702751159668,-4.132876396179199,0.0316188558936119,-4.15269660949707
6.047674179077148,5.962702751159668,-4.111181735992432,0.0344911739230155,-4.088521480560304
6.022539138793944,5.962702751159668,-4.108575820922852,0.0305815748870372,-4.075063705444336
6.020319938659668,5.962702751159668,-4.146945953369141,0.0295981857925653,-4.124466896057129
6.091953277587891,5.962702751159668,-4.155211448669434,0.0293190758675336,-4.181707382202148
6.054588794708252,5.962702751159668,-4.128539085388184,0.0300537832081317,-4.106456756591797
6.009233951568604,5.962702751159668,-4.115074157714844,0.0298617947846651,-4.106332302093506
6.047520160675049,5.962702751159668,-4.133461952209473,0.0294361561536788,-4.151792526245117
6.049333572387695,5.962702751159668,-4.143432140350342,0.0293774604797363,-4.166515827178955
6.065680980682373,5.962702751159668,-4.153214931488037,0.0297699496150016,-4.166697025299072
6.032497882843018,5.962702751159668,-4.134128570556641,0.0304861348122358,-4.112398624420166
6.0182881355285645,5.962702751159668,-4.131995677947998,0.030639411881566,-4.123392581939696
6.030392169952393,5.962702751159668,-4.132738590240479,0.0289166811853647,-4.150461196899414
6.018525123596192,5.962702751159668,-4.139254570007324,0.028720948845148,-4.143366813659668
6.022750377655028,5.962702751159668,-4.136166572570801,0.0283539146184921,-4.142584800720215
6.012167930603027,5.962702751159668,-4.141687870025635,0.0279587265104055,-4.077904224395752
6.010956287384033,5.962702751159668,-4.139675140380859,0.0276718903332948,-4.129364967346192
6.029575824737549,5.962702751159668,-4.141972064971924,0.0272968001663684,-4.16403865814209
6.0475850105285645,5.962702751159668,-4.142220973968506,0.0273244157433509,-4.168670654296875
6.0605759620666495,5.962702751159668,-4.141129016876221,0.028055677190423,-4.174931526184082
6.053083419799805,5.962702751159668,-4.143016815185546,0.0294898115098476,-4.098521709442139
6.021790504455566,5.962702751159668,-4.134974002838135,0.0307170674204826,-4.147354602813721
6.011970520019531,5.962702751159668,-4.127616882324219,0.0298399459570646,-4.131089687347412
6.093556880950928,5.962702751159668,-4.1351494789123535,0.0284616984426975,-4.203738689422608
6.048214912414551,5.962702751159668,-4.125988960266112,0.0289712250232696,-4.098062038421631
6.002804279327393,5.962702751159668,-4.116487979888916,0.029347538948059,-4.060028553009033
6.0362510681152335,5.962702751159668,-4.134869575500488,0.0289074312895536,-4.154726982116699
6.0523529052734375,5.962702751159668,-4.144848823547363,0.0289202947169542,-4.148195743560791
6.050668239593506,5.962702751159668,-4.154261589050293,0.0294080972671508,-4.164315700531006
6.06021785736084,5.962702751159668,-4.141452789306641,0.029823999851942,-4.164845943450928
6.057825088500977,5.962702751159668,-4.141749858856201,0.0310076232999563,-4.151623725891112
6.020127296447754,5.962702751159668,-4.121707439422608,0.0307725202292203,-4.080820560455321
6.035605430603027,5.962702751159668,-4.122609615325928,0.0295796319842338,-4.152622699737549
6.019555568695068,5.962702751159668,-4.13635778427124,0.0288546849042177,-4.117773532867432
6.042585372924805,5.962702751159668,-4.141523361206056,0.0287186689674854,-4.170192241668701
6.051489353179932,5.962702751159668,-4.137974739074707,0.028701776638627,-4.126939773559569
6.026096820831299,5.962702751159668,-4.132421970367432,0.0292179211974144,-4.13571310043335
6.022841453552246,5.962702751159668,-4.1333088874816895,0.0293662212789058,-4.123778820037842
5.9952707290649405,5.962702751159668,-4.138408184051514,0.0289814714342355,-4.071959495544434
5.982833862304688,5.962702751159668,-4.134385108947754,0.027758901938796,-4.120150566101073
6.000766277313232,5.962702751159668,-4.136067390441895,0.0263487379997968,-4.129584789276123
6.030402660369873,5.962702751159668,-4.138273239135742,0.0254885461181402,-4.128215789794922
6.055757999420166,5.962702751159668,-4.143590927124024,0.0255734790116548,-4.157337188720703
6.0257883071899405,5.962702751159668,-4.158668518066406,0.0267227552831172,-4.146689414978027
6.030439853668213,5.962702751159668,-4.1701531410217285,0.0283101424574852,-4.169857978820801
6.0185866355896,5.962702751159668,-4.14940881729126,0.0292212218046188,-4.124539375305176
6.038407802581787,5.962702751159668,-4.136712074279785,0.0286377072334289,-4.148958683013916
6.015406608581543,5.962702751159668,-4.136988162994385,0.0284949820488691,-4.135659217834473
6.0474839210510245,5.962702751159668,-4.13524341583252,0.028172206133604,-4.130791187286377
6.018028259277344,5.962702751159668,-4.140383243560791,0.0284398235380649,-4.109914779663086
6.0354952812194815,5.962702751159668,-4.134048461914063,0.028448449447751,-4.118078708648682
6.032156467437744,5.962702751159668,-4.1429362297058105,0.028528943657875,-4.159427642822266
5.990406036376953,5.962702751159668,-4.138045310974121,0.0287990495562553,-4.102992534637451
6.025586128234863,5.962702751159668,-4.133730888366699,0.0277561359107494,-4.139430522918701
6.036481857299805,5.962702751159668,-4.14099645614624,0.0270263664424419,-4.144516468048096
6.013473033905028,5.962702751159668,-4.14191484451294,0.0274339765310287,-4.1379613876342765
6.0211286544799805,5.962702751159668,-4.153006076812744,0.0276047028601169,-4.138556003570557
6.0255279541015625,5.962702751159668,-4.154183864593506,0.0279289800673723,-4.1192779541015625
6.036160469055176,5.962702751159668,-4.138879776000977,0.0279126446694135,-4.159001350402832
6.030367851257324,5.962702751159668,-4.141115188598633,0.0282813087105751,-4.163541316986084
6.022029399871825,5.962702751159668,-4.1426424980163565,0.0285888146609067,-4.150376319885254
6.037659645080566,5.962702751159668,-4.138508319854736,0.0285372901707887,-4.167932510375977
6.021804332733153,5.962702751159668,-4.136466979980469,0.0285894554108381,-4.1556572914123535
6.00862979888916,5.962702751159668,-4.134159088134766,0.0284617599099874,-4.152981758117676
6.030331134796144,5.962702751159668,-4.13947296142578,0.0279489830136299,-4.162773609161377
6.016214847564696,5.962702751159668,-4.139484405517577,0.0277638919651508,-4.1804938316345215
6.042567253112793,5.962702751159668,-4.138078689575195,0.0276334062218666,-4.154253959655762
6.009055614471436,5.962702751159668,-4.146233081817626,0.028033697977662,-4.161750316619873
5.990796089172363,5.962702751159668,-4.137073516845703,0.027949409559369,-4.1377854347229
6.007488250732422,5.962702751159668,-4.139540195465088,0.0270374249666929,-4.12882137298584
6.019127368927002,5.962702751159668,-4.13873815536499,0.0264381822198629,-4.1041221618652335
6.0479912757873535,5.962702751159668,-4.142467498779297,0.0263594016432762,-4.148271560668944
6.041219711303711,5.962702751159668,-4.15443754196167,0.026957668364048,-4.129902362823486
6.032535552978516,5.962702751159668,-4.157360076904297,0.0284153018146753,-4.139876842498779
6.04341983795166,5.962702751159668,-4.147216320037842,0.0294094160199165,-4.157194137573241
6.074472904205321,5.962702751159668,-4.13477611541748,0.0295960195362567,-4.184912204742432
6.065316677093506,5.962702751159668,-4.123125553131104,0.0300736315548419,-4.141559600830078
6.016019821166992,5.962702751159668,-4.116131782531737,0.0309139285236597,-4.0856566429138175
6.035303115844728,5.962702751159668,-4.1231889724731445,0.0299590919166803,-4.147546768188477
6.057231903076172,5.962702751159668,-4.1404333114624015,0.0288904532790184,-4.155411720275879
6.035140037536621,5.962702751159668,-4.151339530944824,0.0296871792525053,-4.146108627319336
6.016867160797119,5.962702751159668,-4.131031036376953,0.0297930762171745,-4.121351718902588
6.057021617889404,5.962702751159668,-4.138696670532227,0.0291862767189741,-4.17272424697876
6.026285171508789,5.962702751159668,-4.133507251739502,0.0290394742041826,-4.118287086486816
6.0043344497680655,5.962702751159668,-4.129420757293701,0.0289377514272928,-4.0977783203125
6.016151905059815,5.962702751159668,-4.13899040222168,0.0282135382294654,-4.129001617431641
6.026532173156737,5.962702751159668,-4.139811992645264,0.0277418047189712,-4.118533611297608
6.006633281707764,5.962702751159668,-4.140570640563965,0.0276180133223533,-4.13215160369873
5.981035232543944,5.962702751159668,-4.14540433883667,0.027162441983819,-4.094809055328369
5.992560386657715,5.962702751159668,-4.141877174377441,0.0263008940964937,-4.124326229095458
6.01545000076294,5.962702751159668,-4.137857437133789,0.0255178716033697,-4.139837265014648
6.006174564361572,5.962702751159668,-4.140594482421875,0.0253455024212598,-4.131756782531737
6.021455764770508,5.962702751159668,-4.150901794433594,0.0252906139940023,-4.145246982574463
6.016639232635497,5.962702751159668,-4.161828994750977,0.0260046198964118,-4.153039932250977
6.035812854766846,5.962702751159668,-4.149853229522705,0.0268614441156387,-4.140005588531494
6.016753673553467,5.962702751159668,-4.149027824401856,0.027577981352806,-4.152711868286133
6.031420230865479,5.962702751159668,-4.142913818359375,0.0278556104749441,-4.140706539154053
6.043007373809815,5.962702751159668,-4.144375324249268,0.0281226858496665,-4.138819217681885
6.041708469390869,5.962702751159668,-4.136979103088378,0.0286320280283689,-4.127060413360596
6.006865501403809,5.962702751159668,-4.13606071472168,0.0292127318680286,-4.090488433837891
6.055124282836913,5.962702751159668,-4.135686397552489,0.0287380460649728,-4.161285400390625
6.018467426300049,5.962702751159668,-4.135422706604004,0.0284197945147752,-4.067138195037842
6.037177085876465,5.962702751159668,-4.13361120223999,0.0283367279917001,-4.124064922332764
6.015361309051514,5.962702751159668,-4.144058227539063,0.0285701528191566,-4.143267154693604
6.0315465927124015,5.962702751159668,-4.138054370880127,0.0285595208406448,-4.148388385772705
6.0215134620666495,5.962702751159668,-4.140302658081056,0.0283096358180046,-4.158533573150635
6.019218921661377,5.962702751159668,-4.137805938720703,0.0281502306461334,-4.1429548263549805
6.03732442855835,5.962702751159668,-4.1417412757873535,0.0280108693987131,-4.145881652832031
6.027620792388916,5.962702751159668,-4.14002799987793,0.0281869601458311,-4.144519329071045
6.03016471862793,5.962702751159668,-4.136803150177002,0.028371537104249,-4.136244297027588
6.018411159515381,5.962702751159668,-4.14215087890625,0.028592761605978,-4.129041194915772
6.003982067108153,5.962702751159668,-4.137237071990967,0.0284236967563629,-4.112295627593993
5.984570980072021,5.962702751159668,-4.137369632720947,0.0276544634252786,-4.127187252044678
6.061195850372314,5.962702751159668,-4.13621950149536,0.0265048798173666,-4.182255268096924
6.034908771514893,5.962702751159668,-4.134078502655028,0.026375463232398,-4.128413200378418
6.017115116119385,5.962702751159668,-4.130218982696533,0.0269486904144287,-4.124212265014648
6.070366382598877,5.962702751159668,-4.15636682510376,0.0278938896954059,-4.202785015106201
6.062379837036133,5.962702751159668,-4.144491195678711,0.029774310067296,-4.182323455810546
6.041233539581299,5.962702751159668,-4.122011184692383,0.0300320666283369,-4.127279758453369
6.023277759552002,5.962702751159668,-4.13201379776001,0.0305645242333412,-4.122701168060304


==> data/single_task_inference_result/hopper/hopper_single_task_inference_trajectories/15.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.2701969146728516,5.93302583694458,-1.772883057594299,3.2790184020996094,-0.1951171308755874
0.7344536185264587,5.93302583694458,-4.283770084381104,0.3440812826156616,-2.861798286437988
1.228864669799805,5.93302583694458,-4.161946773529053,0.0884043797850608,-4.498495101928711
1.5979334115982056,5.93302583694458,-4.0871238708496085,0.0656264871358871,-4.134778499603272
2.072232484817505,5.93302583694458,-4.098318099975586,0.0475775301456451,-4.176888942718506
2.5586316585540767,5.93302583694458,-4.16402006149292,0.0366656333208084,-4.186826229095458
2.9302291870117188,5.93302583694458,-4.163475990295409,0.0368906110525131,-4.195978164672852
3.347249746322632,5.93302583694458,-4.172955036163329,0.0372860357165336,-4.228829860687256
3.7566614151000977,5.93302583694458,-4.1918044090271,0.0378514938056468,-4.151813507080078
4.305277347564696,5.93302583694458,-4.212099552154541,0.039659459143877,-4.213225841522217
4.789693832397461,5.93302583694458,-4.1400365829467765,0.0443028882145881,-4.134571075439453
5.188137531280518,5.93302583694458,-3.9113457202911377,0.0991939753293991,-3.8655610084533687
5.4742393493652335,5.93302583694458,-3.9288163185119616,0.0593690909445285,-3.973809003829956
5.6545891761779785,5.93302583694458,-3.9351165294647217,0.0516995452344417,-3.98354721069336
5.730539798736572,5.93302583694458,-4.008092880249024,0.0487690344452858,-4.023797035217285
5.851595401763916,5.93302583694458,-4.101153373718262,0.0491673350334167,-4.120232105255127
5.873509883880615,5.93302583694458,-4.120408535003662,0.035514235496521,-4.062453746795654
5.95146942138672,5.93302583694458,-4.106022357940674,0.0338087752461433,-4.105273246765137
5.968717098236084,5.93302583694458,-4.156930923461913,0.0333494059741497,-4.108933925628662
5.966628551483153,5.93302583694458,-4.121616363525392,0.0280430447310209,-4.113275527954102
5.932032108306885,5.93302583694458,-4.124948024749756,0.0251349192112684,-4.142028331756592
5.943999767303467,5.93302583694458,-4.113576412200928,0.0243235733360052,-4.085006713867188
5.968221664428711,5.93302583694458,-4.10578203201294,0.0236124042421579,-4.137252330780028
5.984435558319092,5.93302583694458,-4.1029229164123535,0.0236047375947237,-4.0961785316467285
5.966633796691895,5.93302583694458,-4.111797332763672,0.0239026751369237,-4.137873649597168
5.990681171417236,5.93302583694458,-4.127061367034912,0.0243904087692499,-4.096343994140625
5.977625370025635,5.93302583694458,-4.130980491638184,0.0256490502506494,-4.104377746582031
6.029776573181152,5.93302583694458,-4.1170639991760245,0.02625566534698,-4.123344898223877
6.015884876251221,5.93302583694458,-4.121139049530028,0.0272587481886148,-4.140429973602295
6.015432357788086,5.93302583694458,-4.109813690185546,0.0285004116594791,-4.1328125
5.988210678100586,5.93302583694458,-4.1173248291015625,0.0298234857618808,-4.08564043045044
6.028135299682617,5.93302583694458,-4.109402179718018,0.0297850370407104,-4.167502880096436
6.002333164215088,5.93302583694458,-4.104429721832275,0.0289480481296777,-4.078725337982178
5.984540462493896,5.93302583694458,-4.102725028991699,0.0291363857686519,-4.075480937957764
5.986734867095947,5.93302583694458,-4.109723567962647,0.0287053547799587,-4.096005439758301
5.981067657470703,5.93302583694458,-4.111310005187988,0.0282374285161495,-4.110381126403809
5.995804786682129,5.93302583694458,-4.110629558563232,0.0275881811976432,-4.121751308441161
5.997713088989258,5.93302583694458,-4.115401268005371,0.0273031014949083,-4.0831847190856925
5.981045246124268,5.93302583694458,-4.115736484527588,0.0275361631065607,-4.1119065284729
5.969221591949463,5.93302583694458,-4.11798095703125,0.027596641331911,-4.104846954345703
5.97897481918335,5.93302583694458,-4.114490509033203,0.0270872171968221,-4.066564083099365
5.984305381774902,5.93302583694458,-4.112827777862549,0.0265807434916496,-4.082195281982422
5.981954574584961,5.93302583694458,-4.115622997283936,0.0263983812183141,-4.112728595733643
5.996956348419189,5.93302583694458,-4.122960567474365,0.0263865645974874,-4.115161418914794
6.0018463134765625,5.93302583694458,-4.124195575714111,0.0269007384777069,-4.114250659942626
5.963736534118652,5.93302583694458,-4.118031978607178,0.0275968722999095,-4.1086082458496085
6.01826286315918,5.93302583694458,-4.11411190032959,0.0272658914327621,-4.138909339904785
6.047927379608153,5.93302583694458,-4.1126928329467765,0.0272713210433721,-4.172900199890137
5.972663402557373,5.93302583694458,-4.100844860076904,0.0285553745925426,-4.0735039710998535
5.965258598327637,5.93302583694458,-4.110055923461913,0.0286398790776729,-4.081754684448241
6.027451515197754,5.93302583694458,-4.119840621948241,0.027840444818139,-4.18370246887207
6.01129961013794,5.93302583694458,-4.115893840789794,0.0278227273374795,-4.1396164894104
5.974690437316895,5.93302583694458,-4.106994152069092,0.028382895514369,-4.094262599945068
5.970823287963867,5.93302583694458,-4.1261396408081055,0.0279831271618604,-4.129601001739502
5.9520134925842285,5.93302583694458,-4.117176055908203,0.027776550501585,-4.072024822235107
6.017770767211913,5.93302583694458,-4.108626365661621,0.0263450499624013,-4.14576530456543
6.00510835647583,5.93302583694458,-4.110402584075928,0.0259429533034563,-4.135682582855225
6.036263465881348,5.93302583694458,-4.108770370483398,0.0264148823916912,-4.159900188446045
6.0277204513549805,5.93302583694458,-4.137575149536133,0.0285547412931919,-4.141651630401611
5.989579677581787,5.93302583694458,-4.129423141479492,0.0312054473906755,-4.081509590148926
5.998565196990967,5.93302583694458,-4.0968017578125,0.0296191945672035,-4.035647869110107
5.977001667022705,5.93302583694458,-4.110581874847412,0.0288993827998638,-4.076896190643311
5.968946933746338,5.93302583694458,-4.113758087158203,0.028190629556775,-4.0771026611328125
5.980909824371338,5.93302583694458,-4.1117258071899405,0.0271389242261648,-4.111920356750488
6.023972511291504,5.93302583694458,-4.113231658935546,0.0264779105782508,-4.1362738609313965
6.027541160583496,5.93302583694458,-4.113475322723389,0.0269981063902378,-4.140404224395752
6.037926197052002,5.93302583694458,-4.118722438812256,0.0283465255051851,-4.149984836578369
6.03137731552124,5.93302583694458,-4.128302574157715,0.0307402834296226,-4.134077072143555
6.004901885986328,5.93302583694458,-4.101544380187988,0.0318344049155712,-4.093966960906982
5.990742206573486,5.93302583694458,-4.094679832458496,0.0300312153995037,-4.069597244262695
6.004032135009766,5.93302583694458,-4.105350494384766,0.0289893895387649,-4.102451324462891
5.987818241119385,5.93302583694458,-4.110119342803955,0.0287929475307464,-4.102462291717528
6.021358013153076,5.93302583694458,-4.106845378875732,0.0283963121473789,-4.110744953155518
6.043064594268799,5.93302583694458,-4.110207557678224,0.0285117886960506,-4.140407562255859
6.024560451507568,5.93302583694458,-4.097987174987793,0.0296736136078834,-4.147760391235352
5.99891996383667,5.93302583694458,-4.098931312561035,0.0307912118732929,-4.09303617477417
6.079169273376465,5.93302583694458,-4.106067180633545,0.0305156596004962,-4.1644792556762695
6.01997184753418,5.93302583694458,-4.093297958374024,0.0301772821694612,-4.124390125274657
5.9957895278930655,5.93302583694458,-4.08944845199585,0.030155086889863,-4.069518566131592
5.999341011047363,5.93302583694458,-4.105504512786865,0.029296102002263,-4.12284517288208
6.020810604095458,5.93302583694458,-4.117754936218262,0.029752928763628,-4.149998664855957
6.02704668045044,5.93302583694458,-4.112074851989745,0.0298607479780912,-4.122103691101073
6.094830989837647,5.93302583694458,-4.098910808563232,0.0297912433743476,-4.197665214538574
6.047008037567139,5.93302583694458,-4.082147121429443,0.0315901301801204,-4.077804088592528
6.040868759155273,5.93302583694458,-4.072415828704834,0.0320218801498413,-4.107169628143311
6.010858058929443,5.93302583694458,-4.098811149597168,0.030822779983282,-4.107860565185546
6.025909423828125,5.93302583694458,-4.113059520721436,0.0310085192322731,-4.1145195960998535
6.036054134368896,5.93302583694458,-4.105145931243896,0.0300599038600921,-4.134878158569336
6.051544666290283,5.93302583694458,-4.104891777038574,0.0306342914700508,-4.1074862480163565
6.021250247955321,5.93302583694458,-4.086160182952881,0.031249463558197,-4.1112060546875
5.986771583557129,5.93302583694458,-4.0871801376342765,0.0311265345662832,-4.087039947509766
5.974862098693848,5.93302583694458,-4.100191593170166,0.0292143542319536,-4.100263118743896
6.009355545043944,5.93302583694458,-4.111072063446045,0.0282096359878778,-4.129190444946289
6.034817218780518,5.93302583694458,-4.11320686340332,0.0282144583761692,-4.166950225830078
6.024235248565674,5.93302583694458,-4.104349136352539,0.0287053138017654,-4.125734329223633
5.997637271881104,5.93302583694458,-4.116901397705078,0.0299899224191904,-4.099826812744141
6.0263214111328125,5.93302583694458,-4.115305423736572,0.030482580885291,-4.146529197692871
6.003568649291992,5.93302583694458,-4.105088710784912,0.029656546190381,-4.106575012207031
5.98804807662964,5.93302583694458,-4.104496002197266,0.0295335613191127,-4.073672294616699
5.991681575775146,5.93302583694458,-4.106237888336182,0.0288578364998102,-4.0958781242370605
6.037124156951904,5.93302583694458,-4.109912395477295,0.0284141488373279,-4.164254188537598
5.986955642700195,5.93302583694458,-4.103724002838135,0.0287712011486291,-4.100387096405028
5.94702672958374,5.93302583694458,-4.100122451782227,0.0285457633435726,-4.071657180786133
6.001364231109619,5.93302583694458,-4.1066551208496085,0.0271931551396846,-4.107424736022949
5.974401473999024,5.93302583694458,-4.105943679809569,0.026607945561409,-4.081279277801514
6.020516395568848,5.93302583694458,-4.112823963165283,0.0264134407043457,-4.1505045890808105
5.995423316955566,5.93302583694458,-4.128175258636475,0.0266891680657863,-4.091460704803467
5.9764060974121085,5.93302583694458,-4.119970321655273,0.0278470180928707,-4.113461971282959
6.011517524719238,5.93302583694458,-4.116912364959717,0.0279127173125743,-4.134881019592285
6.0069756507873535,5.93302583694458,-4.1125473976135245,0.0281085968017578,-4.118143081665039
5.969024658203125,5.93302583694458,-4.107127189636231,0.028382496908307,-4.095881938934326
5.983235836029053,5.93302583694458,-4.114569664001465,0.0278770104050636,-4.113372802734375
6.010812282562256,5.93302583694458,-4.115551471710205,0.0273776073008775,-4.113179683685304
5.981419086456299,5.93302583694458,-4.113430023193359,0.027551332488656,-4.08236026763916
6.008650779724121,5.93302583694458,-4.116267204284668,0.0274531468749046,-4.125609874725342
5.989821434020996,5.93302583694458,-4.1240105628967285,0.0279233064502477,-4.097834587097168
5.993147850036621,5.93302583694458,-4.109409809112549,0.0281286220997571,-4.103591442108153
6.0115270614624015,5.93302583694458,-4.115634918212891,0.0281037911772728,-4.106103897094728
5.986033916473389,5.93302583694458,-4.111441135406494,0.02839857339859,-4.126307010650635
5.9921531677246085,5.93302583694458,-4.107487678527832,0.0282656233757734,-4.084555149078369
6.028864860534668,5.93302583694458,-4.115656852722168,0.028064414858818,-4.155699253082275
6.004817008972168,5.93302583694458,-4.106687068939209,0.0285991989076137,-4.1479926109313965
6.001182556152344,5.93302583694458,-4.103260040283203,0.0290425550192594,-4.096951484680176
5.976078033447266,5.93302583694458,-4.11483907699585,0.0293023735284805,-4.081354141235352
5.988901615142822,5.93302583694458,-4.107039451599121,0.0285462532192468,-4.124070644378662
6.018251895904541,5.93302583694458,-4.110478401184082,0.0276727993041276,-4.131845951080321
5.993840217590332,5.93302583694458,-4.109548568725586,0.0279074478894472,-4.097517490386962
5.979916095733643,5.93302583694458,-4.1130919456481925,0.0282063670456409,-4.1159443855285645
6.004072189331056,5.93302583694458,-4.119644165039063,0.0281155742704868,-4.1375346183776855
5.999050140380859,5.93302583694458,-4.110967636108398,0.0280435923486948,-4.10131311416626
6.063278675079346,5.93302583694458,-4.108920097351073,0.0281313918530941,-4.199602127075195
6.0145673751831055,5.93302583694458,-4.105330944061279,0.0293617825955152,-4.094891548156737
5.999944210052489,5.93302583694458,-4.091812610626221,0.0301253572106361,-4.122028827667236
6.028439521789551,5.93302583694458,-4.107606887817383,0.0295821297913789,-4.1570024490356445
6.061259746551514,5.93302583694458,-4.111110210418701,0.0303038079291582,-4.165848255157472
6.008675098419189,5.93302583694458,-4.09151554107666,0.0312103889882564,-4.125476837158203
6.010300636291504,5.93302583694458,-4.086576461791992,0.0306290034204721,-4.105655670166016
6.018325805664063,5.93302583694458,-4.111603260040283,0.0299280080944299,-4.130086898803711
5.996010780334473,5.93302583694458,-4.119160175323486,0.0301507730036973,-4.122318744659424
5.973935127258301,5.93302583694458,-4.100796222686768,0.029627289623022,-4.072269439697266
5.9664506912231445,5.93302583694458,-4.105504035949707,0.0282182339578866,-4.087262630462647
5.970145225524902,5.93302583694458,-4.108696937561035,0.0271251462399959,-4.062184810638428
5.9756951332092285,5.93302583694458,-4.11159086227417,0.0263251159340143,-4.100447654724121
6.02485990524292,5.93302583694458,-4.11637544631958,0.0257505737245082,-4.139123916625977
5.993922710418701,5.93302583694458,-4.12043571472168,0.0263562407344579,-4.084135055541992
5.994204044342041,5.93302583694458,-4.119729042053224,0.027274714782834,-4.130988597869873
5.949566364288329,5.93302583694458,-4.127080917358398,0.0282220747321844,-4.051400184631348
6.002448081970215,5.93302583694458,-4.104588031768799,0.0273362044245004,-4.114997863769531
5.983709335327148,5.93302583694458,-4.110683917999268,0.0264690686017274,-4.088663101196289
5.968344688415527,5.93302583694458,-4.110538959503174,0.0263522993773222,-4.035519599914551
5.995993137359619,5.93302583694458,-4.124316215515137,0.0262241158634424,-4.128513336181641
5.981998920440674,5.93302583694458,-4.121612071990967,0.0267273802310228,-4.098223686218262
5.981650352478027,5.93302583694458,-4.112561225891112,0.0268515460193157,-4.106460094451904
6.033520698547363,5.93302583694458,-4.124475479125977,0.0267989486455917,-4.1620774269104
6.055356979370117,5.93302583694458,-4.113025665283203,0.027731554582715,-4.143322944641112
6.020362377166748,5.93302583694458,-4.095205307006836,0.0294839534908533,-4.076062679290772
6.0273118019104,5.93302583694458,-4.111334323883057,0.0311603415757417,-4.122947216033936
6.035688877105713,5.93302583694458,-4.114500045776367,0.0316531583666801,-4.135547637939453
6.024833679199219,5.93302583694458,-4.106113433837891,0.0308645498007535,-4.057163238525392
6.000086307525635,5.93302583694458,-4.092158317565918,0.0306303463876247,-4.088388919830321
5.981324195861816,5.93302583694458,-4.097471237182617,0.0297899954020977,-4.132783889770508
5.974449157714844,5.93302583694458,-4.106029987335205,0.0285992193967103,-4.056133270263672
6.0075459480285645,5.93302583694458,-4.109817028045654,0.0277608204632997,-4.116748809814453
6.003578662872314,5.93302583694458,-4.110725879669189,0.0275324545800685,-4.125481605529785
5.9900193214416495,5.93302583694458,-4.111616134643555,0.0277201198041439,-4.1192240715026855
6.028341293334961,5.93302583694458,-4.12445068359375,0.0281380917876958,-4.143356800079346
6.06295680999756,5.93302583694458,-4.112120628356934,0.0290139988064765,-4.175729751586913
6.01763153076172,5.93302583694458,-4.088445663452148,0.030231038108468,-4.03858470916748
5.991062641143799,5.93302583694458,-4.0922837257385245,0.0310239363461732,-4.081464767456056
5.979089260101318,5.93302583694458,-4.11168384552002,0.0301026999950408,-4.092081546783447
6.030265331268311,5.93302583694458,-4.114113330841064,0.0286305733025074,-4.176489353179932
5.985633373260497,5.93302583694458,-4.108112335205078,0.0288556218147277,-4.091068267822266
5.989429473876953,5.93302583694458,-4.1010799407958975,0.0281235445290803,-4.089066028594971
5.966307640075684,5.93302583694458,-4.1177401542663565,0.0279687996953725,-4.124939441680908
5.957930564880371,5.93302583694458,-4.109970569610596,0.0275098234415054,-4.079090118408203
5.972588539123535,5.93302583694458,-4.111051082611084,0.0263562593609094,-4.07599401473999
5.983658790588378,5.93302583694458,-4.112434864044189,0.0254990924149751,-4.090680122375488
5.969125747680664,5.93302583694458,-4.117478370666504,0.0254591759294271,-4.070239543914794
6.01585817337036,5.93302583694458,-4.125246047973633,0.0254075173288583,-4.125874042510985
6.034093856811523,5.93302583694458,-4.12531042098999,0.0264009609818458,-4.144548416137695
6.018424987792969,5.93302583694458,-4.109090805053711,0.0280140154063701,-4.057248115539551
5.967615127563477,5.93302583694458,-4.124981880187988,0.0298652481287717,-4.134232521057129
6.011604309082031,5.93302583694458,-4.114779949188232,0.029505830258131,-4.107372760772705
6.033475399017334,5.93302583694458,-4.110781669616699,0.027933208271861,-4.134696006774902
6.007859706878662,5.93302583694458,-4.121161937713623,0.029073592275381,-4.103105545043944
5.989994525909424,5.93302583694458,-4.116580486297608,0.0297645777463912,-4.10331106185913
5.977031230926514,5.93302583694458,-4.123221397399902,0.029832562431693,-4.086407661437988
6.004647731781006,5.93302583694458,-4.108366012573241,0.0282286368310451,-4.111585140228272
5.9920172691345215,5.93302583694458,-4.11014699935913,0.0279113724827766,-4.11784029006958
6.011381149291992,5.93302583694458,-4.109828472137451,0.0277208797633647,-4.129182815551758
6.021897315979004,5.93302583694458,-4.119924068450928,0.0282570719718933,-4.128173351287842
5.983105182647705,5.93302583694458,-4.109097480773926,0.0292461812496185,-4.085673809051514
6.01424503326416,5.93302583694458,-4.103775024414063,0.0289152208715677,-4.118362903594971
6.00502347946167,5.93302583694458,-4.111483097076416,0.0287072788923978,-4.124813079833984
6.007096767425537,5.93302583694458,-4.110909461975098,0.0289107058197259,-4.087743282318115
6.016839027404785,5.93302583694458,-4.111307144165039,0.0292227622121572,-4.125753402709961
6.02928590774536,5.93302583694458,-4.107759952545166,0.0296167377382516,-4.135692119598389
5.996753215789794,5.93302583694458,-4.097655773162842,0.0299355871975421,-4.089538097381592
6.003383159637451,5.93302583694458,-4.097365379333496,0.0297025144100189,-4.122513294219971
5.999462604522705,5.93302583694458,-4.1074419021606445,0.0290796589106321,-4.1281418800354


==> data/single_task_inference_result/hopper/hopper_single_task_inference_trajectories/16.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.2853147983551025,6.641605377197266,-1.772883057594299,3.2790184020996094,0.2670593559741974
0.6622207164764404,6.641605377197266,-4.828320026397705,0.4341762065887451,0.2801253795623779
1.169605731964111,6.641605377197266,-4.856198787689209,0.0859173610806465,-5.3736677169799805
1.7353953123092651,6.641605377197266,-4.758920192718506,0.0615571029484272,-4.76520538330078
2.3559949398040767,6.641605377197266,-4.761254787445068,0.0461289323866367,-4.849371910095215
2.85936975479126,6.641605377197266,-4.813384532928467,0.0363692417740821,-4.78742504119873
3.1970293521881104,6.641605377197266,-4.8128662109375,0.0364960357546806,-4.805440902709961
3.6085574626922607,6.641605377197266,-4.8184990882873535,0.0367712378501892,-4.854015350341797
4.041704654693604,6.641605377197266,-4.827592372894287,0.037346463650465,-4.766287803649902
4.429121971130371,6.641605377197266,-4.836183547973633,0.0388691090047359,-4.793121814727783
4.8399081230163565,6.641605377197266,-4.833456516265869,0.0501149520277977,-4.898509979248047
5.2137298583984375,6.641605377197266,-4.153714179992676,0.1805879026651382,-4.206902027130127
5.656741619110107,6.641605377197266,-4.37703275680542,0.137198269367218,-4.359560966491699
5.998191356658936,6.641605377197266,-4.453128337860107,0.0686453729867935,-4.482649803161621
6.181847095489502,6.641605377197266,-4.487714290618896,0.0575532130897045,-4.562997341156006
6.299692153930664,6.641605377197266,-4.620936870574951,0.0613058432936668,-4.619205474853516
6.395323753356934,6.641605377197266,-4.665413856506348,0.0593270100653171,-4.627720355987549
6.548085689544678,6.641605377197266,-4.753486156463623,0.0531097501516342,-4.777814865112305
6.627890110015869,6.641605377197266,-4.802757740020752,0.039848756045103,-4.791992664337158
6.657516479492188,6.641605377197266,-4.808567523956299,0.0344561338424682,-4.796059608459473
6.656914234161377,6.641605377197266,-4.775177955627441,0.0299643725156784,-4.763473033905028
6.709566116333008,6.641605377197266,-4.769126892089844,0.0271356180310249,-4.775558948516846
6.690752983093262,6.641605377197266,-4.7851338386535645,0.0257003754377365,-4.760432243347168
6.724477767944336,6.641605377197266,-4.794776916503905,0.0255010314285755,-4.821446895599365
6.726461410522461,6.641605377197266,-4.812357425689696,0.0269997548311948,-4.767038822174072
6.712292671203612,6.641605377197266,-4.784240245819092,0.0291894301772117,-4.773828506469728
6.722540378570557,6.641605377197266,-4.78447961807251,0.0301317796111106,-4.803109645843506
6.701324939727783,6.641605377197266,-4.77416467666626,0.0303683746606111,-4.7870707511901855
6.658854007720947,6.641605377197266,-4.770020961761475,0.0297180470079183,-4.715725898742676
6.684603691101073,6.641605377197266,-4.770084857940674,0.0280774515122175,-4.748964786529541
6.703741550445557,6.641605377197266,-4.775512218475342,0.0268668960779905,-4.7775726318359375
6.747906208038329,6.641605377197266,-4.779462337493896,0.0268045458942651,-4.7919249534606925
6.746960639953612,6.641605377197266,-4.80321168899536,0.0277830623090267,-4.820223331451416
6.71262264251709,6.641605377197266,-4.802371501922608,0.0302112530916929,-4.792799949645996
6.691905975341797,6.641605377197266,-4.781180381774902,0.0315122753381729,-4.720463752746582
6.711191177368164,6.641605377197266,-4.7741918563842765,0.0301864556968212,-4.781430244445801
6.744404315948486,6.641605377197266,-4.781230449676514,0.0293202698230743,-4.828956604003905
6.738194465637207,6.641605377197266,-4.772279262542725,0.0298351012170314,-4.789474964141846
6.716338634490967,6.641605377197266,-4.773821830749512,0.0308661982417106,-4.765721321105957
6.752506732940674,6.641605377197266,-4.773416042327881,0.0313623696565628,-4.792786121368408
6.740401268005371,6.641605377197266,-4.765553951263428,0.0313653759658336,-4.79477596282959
6.675935745239258,6.641605377197266,-4.762823581695557,0.0315518267452716,-4.7106566429138175
6.71453332901001,6.641605377197266,-4.7597875595092765,0.0299596283584833,-4.77100944519043
6.708497524261475,6.641605377197266,-4.779304027557373,0.0288674496114254,-4.76022243499756
6.699065685272217,6.641605377197266,-4.802959442138672,0.0289903655648231,-4.78156280517578
6.71985387802124,6.641605377197266,-4.79830265045166,0.0289476327598094,-4.760758399963378
6.687382221221924,6.641605377197266,-4.781209945678711,0.0291017480194568,-4.7239837646484375
6.7106547355651855,6.641605377197266,-4.772603988647461,0.0286940708756446,-4.758222579956056
6.719709396362305,6.641605377197266,-4.782744884490967,0.0285100676119327,-4.789726734161377
6.750237941741943,6.641605377197266,-4.776333332061768,0.0289078447967767,-4.840966224670409
6.7226548194885245,6.641605377197266,-4.780923843383789,0.0303923413157463,-4.749201774597168
6.737699508666992,6.641605377197266,-4.768794536590576,0.0311386045068502,-4.810131072998047
6.70360803604126,6.641605377197266,-4.769919872283936,0.0312916412949562,-4.74787139892578
6.725351333618164,6.641605377197266,-4.771982669830321,0.0307524446398019,-4.776557445526123
6.713991641998291,6.641605377197266,-4.7749667167663565,0.0300040189176797,-4.7628045082092285
6.735716819763184,6.641605377197266,-4.775913238525392,0.0300557613372802,-4.8148193359375
6.704828262329102,6.641605377197266,-4.773898601531982,0.0305196456611156,-4.797865867614745
6.69204568862915,6.641605377197266,-4.766110897064209,0.0301851388067007,-4.7674713134765625
6.702972412109375,6.641605377197266,-4.775012969970703,0.0292624477297067,-4.785076141357422
6.727844715118408,6.641605377197266,-4.7777953147888175,0.0287827812135219,-4.770409107208252
6.723244667053224,6.641605377197266,-4.776493549346924,0.0290554296225309,-4.763379096984863
6.71399450302124,6.641605377197266,-4.77940845489502,0.0296835266053676,-4.761871337890625
6.730125904083252,6.641605377197266,-4.779482364654541,0.0302610658109188,-4.7799248695373535
6.726956367492676,6.641605377197266,-4.769799709320068,0.0304466933012008,-4.79668426513672
6.734602451324463,6.641605377197266,-4.765761375427246,0.0305547025054693,-4.787728309631348
6.693525314331056,6.641605377197266,-4.765810489654541,0.0309630539268255,-4.734738349914551
6.677184104919434,6.641605377197266,-4.763386249542236,0.0301598105579614,-4.725227832794189
6.716514587402344,6.641605377197266,-4.773683547973633,0.0285386517643928,-4.794249057769775
6.741345882415772,6.641605377197266,-4.778499126434326,0.0282501131296157,-4.801498889923096
6.768561363220215,6.641605377197266,-4.774665832519531,0.0290091577917337,-4.843967437744141
6.744949817657472,6.641605377197266,-4.795979976654053,0.0312358103692531,-4.75801420211792
6.727457046508789,6.641605377197266,-4.772475719451904,0.0332685373723506,-4.786411762237549
6.68980884552002,6.641605377197266,-4.760678768157959,0.0319660492241382,-4.761842727661133
6.685562610626221,6.641605377197266,-4.773212909698486,0.0302865747362375,-4.729672431945801
6.716646671295166,6.641605377197266,-4.778374195098877,0.0288129914551973,-4.781815052032472
6.730535507202148,6.641605377197266,-4.781114101409912,0.0285588130354881,-4.812038421630859
6.707347869873047,6.641605377197266,-4.779003620147705,0.0290387608110904,-4.75242280960083
6.708702564239502,6.641605377197266,-4.792773723602295,0.0295912642031908,-4.799970626831056
6.724530220031737,6.641605377197266,-4.779827117919922,0.0298447608947753,-4.767111301422119
6.6873321533203125,6.641605377197266,-4.773376941680908,0.029780214652419,-4.737196445465088
6.707235336303711,6.641605377197266,-4.771175861358643,0.0291872434318065,-4.76802921295166
6.705811977386475,6.641605377197266,-4.780415058135985,0.0286119785159826,-4.742642879486084
6.714076042175293,6.641605377197266,-4.779083728790283,0.0286598652601242,-4.796159267425537
6.717514991760254,6.641605377197266,-4.787404537200928,0.0290622822940349,-4.786144256591797
6.728124141693115,6.641605377197266,-4.777966499328612,0.0293838139623403,-4.797687530517577
6.729207992553711,6.641605377197266,-4.773229122161865,0.0300191659480333,-4.7988033294677725
6.757981777191161,6.641605377197266,-4.76748514175415,0.0305738821625709,-4.78071928024292
6.677438735961913,6.641605377197266,-4.759378910064696,0.0314778238534927,-4.728246212005615
6.703637599945068,6.641605377197266,-4.751902580261231,0.0299767330288887,-4.771533489227295
6.741683006286621,6.641605377197266,-4.781874179840088,0.028401119634509,-4.841657161712647
6.759984493255615,6.641605377197266,-4.809678077697754,0.0295232962816953,-4.811668872833252
6.715606689453125,6.641605377197266,-4.790412425994873,0.0315235704183578,-4.765762805938721
6.762954235076904,6.641605377197266,-4.785259246826172,0.0318079777061939,-4.86595630645752
6.715003967285156,6.641605377197266,-4.767791271209717,0.0317913293838501,-4.760519027709961
6.7314934730529785,6.641605377197266,-4.778663158416748,0.031187143176794,-4.805156707763672
6.717588901519775,6.641605377197266,-4.775516033172608,0.0308177769184112,-4.814896583557129
6.728199481964111,6.641605377197266,-4.782390117645264,0.0311251543462276,-4.786795616149902
6.730454921722412,6.641605377197266,-4.772631168365479,0.0308027751743793,-4.7742905616760245
6.715561389923096,6.641605377197266,-4.7666659355163565,0.0308043118566274,-4.739908218383789
6.694713592529297,6.641605377197266,-4.765902996063232,0.0306000541895628,-4.724472999572754
6.7345190048217765,6.641605377197266,-4.769798755645752,0.0297091715037822,-4.800438880920409
6.69102907180786,6.641605377197266,-4.773153781890869,0.0295165684074163,-4.7201080322265625
6.701897144317626,6.641605377197266,-4.769260406494141,0.0290883332490921,-4.7365379333496085
6.6819024085998535,6.641605377197266,-4.784567356109619,0.0287338327616453,-4.792542934417725
6.689538478851318,6.641605377197266,-4.778204917907715,0.0281859394162893,-4.76926326751709
6.673153400421144,6.641605377197266,-4.785079956054688,0.027651036158204,-4.7505950927734375
6.702884674072266,6.641605377197266,-4.778046131134033,0.0268227662891149,-4.772138118743896
6.710188388824463,6.641605377197266,-4.786121368408203,0.026789678260684,-4.785962104797363
6.76066255569458,6.641605377197266,-4.782250881195068,0.0272938087582588,-4.801450729370117
6.731974124908447,6.641605377197266,-4.797069549560546,0.0291893035173416,-4.799871444702148
6.7105817794799805,6.641605377197266,-4.773641109466553,0.0309649817645549,-4.760746479034424
6.667960643768311,6.641605377197266,-4.772432804107666,0.0310700964182615,-4.782057762145996
6.69666051864624,6.641605377197266,-4.771274089813232,0.0293700993061065,-4.758470058441161
6.666332721710205,6.641605377197266,-4.778717517852783,0.0279595330357551,-4.797177314758301
6.735332489013672,6.641605377197266,-4.776643753051758,0.0268526077270507,-4.82537317276001
6.710794448852539,6.641605377197266,-4.785998821258545,0.026861323043704,-4.737069606781006
6.708825588226318,6.641605377197266,-4.771799087524414,0.0276301782578229,-4.788330078125
6.761659145355225,6.641605377197266,-4.80842924118042,0.0289205703884363,-4.849357128143311
6.717164516448976,6.641605377197266,-4.7735466957092285,0.0308190248906612,-4.7506418228149405
6.737496852874756,6.641605377197266,-4.758632183074951,0.0306631978601217,-4.807552814483643
6.733635902404785,6.641605377197266,-4.774292945861816,0.0310189221054315,-4.814688682556152
6.728817939758301,6.641605377197266,-4.776251316070557,0.0317860543727874,-4.762421131134033
6.692123889923096,6.641605377197266,-4.765786647796631,0.0314110331237316,-4.732304096221924
6.681757926940918,6.641605377197266,-4.7651891708374015,0.0301564168184995,-4.754772186279297
6.706367015838623,6.641605377197266,-4.775106906890869,0.0286002289503812,-4.7732768058776855
6.699059963226318,6.641605377197266,-4.780153274536133,0.0282088033854961,-4.752216339111328
6.675587177276611,6.641605377197266,-4.78114652633667,0.028010856360197,-4.732104301452637
6.7268385887146,6.641605377197266,-4.789422512054443,0.0274313874542713,-4.80403995513916
6.72127342224121,6.641605377197266,-4.77865743637085,0.0277132801711559,-4.756972789764404
6.696238517761231,6.641605377197266,-4.772863864898682,0.0285339504480361,-4.739690303802489
6.705753326416016,6.641605377197266,-4.801579475402832,0.0291013680398464,-4.780728340148926
6.68526554107666,6.641605377197266,-4.782472133636475,0.0293374732136726,-4.779979705810546
6.7072296142578125,6.641605377197266,-4.775976181030273,0.0284599754959344,-4.758523941040039
6.673814296722412,6.641605377197266,-4.783177852630615,0.0281380582600832,-4.7597198486328125
6.717382431030273,6.641605377197266,-4.775037288665772,0.0274637583643198,-4.7838311195373535
6.729842185974121,6.641605377197266,-4.785401344299316,0.027523711323738,-4.754535675048828
6.689420700073241,6.641605377197266,-4.77448558807373,0.028376305475831,-4.730067253112793
6.700619697570801,6.641605377197266,-4.799649715423584,0.0288912188261747,-4.803454399108888
6.718672752380371,6.641605377197266,-4.7852768898010245,0.0289330743253231,-4.835724830627441
6.739267349243164,6.641605377197266,-4.781452178955078,0.0290005002170801,-4.809713363647461
6.7457380294799805,6.641605377197266,-4.781414031982422,0.0299561284482479,-4.790441989898682
6.706307888031006,6.641605377197266,-4.769778251647949,0.0311412531882524,-4.763357162475586
6.700459957122803,6.641605377197266,-4.762909412384033,0.0310509894043207,-4.771656036376953
6.690371036529541,6.641605377197266,-4.7734856605529785,0.0297788102179765,-4.754467964172363
6.709062099456787,6.641605377197266,-4.782159805297852,0.0290121585130691,-4.790393352508545
6.702578067779541,6.641605377197266,-4.780105113983153,0.02860888838768,-4.780648231506348
6.688066482543944,6.641605377197266,-4.778364658355713,0.0283523593097925,-4.772672653198241
6.685332775115967,6.641605377197266,-4.785568237304688,0.0281926058232784,-4.744885921478272
6.673702716827393,6.641605377197266,-4.77963399887085,0.0277350395917892,-4.777235507965088
6.687929153442383,6.641605377197266,-4.778176784515381,0.027038475498557,-4.76837921142578
6.699260234832764,6.641605377197266,-4.783206462860107,0.026572722941637,-4.758536815643311
6.74744987487793,6.641605377197266,-4.784132480621338,0.0266961120069026,-4.8008575439453125
6.754002571105957,6.641605377197266,-4.793401241302489,0.0279896464198827,-4.811886310577393
6.759453773498535,6.641605377197266,-4.781585693359375,0.0303209144622087,-4.807563304901123
6.738579273223877,6.641605377197266,-4.774099826812744,0.0329711772501468,-4.778790950775146
6.7006120681762695,6.641605377197266,-4.758545398712158,0.0332480259239673,-4.721184253692626
6.664505958557129,6.641605377197266,-4.763097763061523,0.0305142775177955,-4.701350688934326
6.69120168685913,6.641605377197266,-4.772755146026611,0.028700428083539,-4.775291919708252
6.700373649597168,6.641605377197266,-4.778155326843262,0.0277355499565601,-4.793439865112305
6.698966979980469,6.641605377197266,-4.78097438812256,0.0272847712039947,-4.759762763977051
6.695833683013916,6.641605377197266,-4.802227020263672,0.0271755848079919,-4.783921718597412
6.717206001281737,6.641605377197266,-4.793761730194092,0.0277283433824777,-4.770334243774414
6.711357116699219,6.641605377197266,-4.781262874603272,0.028390098363161,-4.7763304710388175
6.755059242248535,6.641605377197266,-4.777934074401856,0.028894580900669,-4.785585880279541
6.694908618927002,6.641605377197266,-4.775898456573486,0.0301808714866638,-4.7290587425231925
6.723555564880371,6.641605377197266,-4.76138973236084,0.0299646575003862,-4.796157836914063
6.724386692047119,6.641605377197266,-4.780194282531737,0.0295485705137252,-4.780448913574219
6.752317428588867,6.641605377197266,-4.790562629699707,0.0303038228303194,-4.826870918273926
6.762268543243408,6.641605377197266,-4.77533721923828,0.0315414853394031,-4.773110389709473
6.741055011749268,6.641605377197266,-4.753926753997803,0.0324520207941532,-4.772287368774414
6.7042107582092285,6.641605377197266,-4.750447750091553,0.0324553623795509,-4.7393221855163565
6.719853401184082,6.641605377197266,-4.761838912963867,0.0310783199965953,-4.786071300506592
6.739244461059569,6.641605377197266,-4.778740406036377,0.030148047953844,-4.821859836578369
6.719080924987793,6.641605377197266,-4.780992507934569,0.0307639278471469,-4.777853488922119
6.708351612091064,6.641605377197266,-4.768463611602783,0.0308618862181901,-4.765820503234863
6.653207778930664,6.641605377197266,-4.771830081939696,0.0303488317877054,-4.686872482299805
6.675665378570557,6.641605377197266,-4.765321731567383,0.0283033996820449,-4.745965480804443
6.703555107116699,6.641605377197266,-4.775338649749756,0.0266843829303979,-4.75142765045166
6.700855731964111,6.641605377197266,-4.778900623321533,0.0264168791472911,-4.757022380828857
6.748554706573486,6.641605377197266,-4.800271511077881,0.0265284795314073,-4.80780839920044
6.725760459899902,6.641605377197266,-4.808717727661133,0.0282752141356468,-4.782292366027832
6.720654487609863,6.641605377197266,-4.773029804229736,0.0301283318549394,-4.7531065940856925
6.704918384552002,6.641605377197266,-4.777633666992188,0.0309203341603279,-4.731727600097656
6.7044639587402335,6.641605377197266,-4.772939205169678,0.0305565595626831,-4.750213623046875
6.695558071136475,6.641605377197266,-4.774668216705321,0.0294961594045162,-4.782759189605713
6.719735622406006,6.641605377197266,-4.775225162506104,0.0288621913641691,-4.774985313415527
6.69883918762207,6.641605377197266,-4.778068542480469,0.0288267619907856,-4.781342029571533
6.677788257598877,6.641605377197266,-4.774879455566406,0.0287615302950143,-4.763735771179199
6.7238755226135245,6.641605377197266,-4.781824111938477,0.0281860940158367,-4.806437015533447
6.673633098602295,6.641605377197266,-4.776040077209473,0.0280631557106971,-4.725617408752441
6.683785915374756,6.641605377197266,-4.771145820617676,0.0275714602321386,-4.767005920410156
6.691887855529785,6.641605377197266,-4.786942005157472,0.0270251482725143,-4.799879550933838
6.7115797996521,6.641605377197266,-4.77884578704834,0.0270315743982791,-4.763125896453857
6.72538137435913,6.641605377197266,-4.792595863342285,0.0274858735501766,-4.783396720886231
6.744060039520264,6.641605377197266,-4.79288911819458,0.0283417422324419,-4.7997589111328125
6.734511852264404,6.641605377197266,-4.78455924987793,0.0302452556788921,-4.771209716796875
6.733147621154785,6.641605377197266,-4.767131805419922,0.031478151679039,-4.789600372314453
6.705647945404053,6.641605377197266,-4.762601375579834,0.0315383560955524,-4.758455753326416
6.749715328216553,6.641605377197266,-4.76549196243286,0.0306598208844661,-4.807069301605225
6.720113277435304,6.641605377197266,-4.769181728363037,0.030380880460143,-4.789122104644775


==> data/single_task_inference_result/hopper/hopper_single_task_inference_trajectories/17.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.2884787619113922,9.620067596435543,-1.772883057594299,3.2790184020996094,-1.1049562692642212
0.7497875094413757,9.620067596435543,-6.437578678131104,1.2331635951995847,-3.747347116470337
1.2333486080169676,9.620067596435543,-7.609003543853758,0.2263862937688827,-6.804324626922608
1.6119163036346436,9.620067596435543,-7.580198764801025,0.081779658794403,-7.555274486541747
2.1350080966949463,9.620067596435543,-7.625969409942627,0.0532760880887508,-7.639279365539551
2.628052234649658,9.620067596435543,-7.670207023620605,0.0443192534148693,-7.660366535186767
3.0141234397888184,9.620067596435543,-7.666265964508056,0.0443227626383304,-7.629626750946047
3.4475560188293457,9.620067596435543,-7.65902280807495,0.0443290807306766,-7.662915229797363
3.8593599796295166,9.620067596435543,-7.648221492767334,0.0443444177508354,-7.56065559387207
4.3429789543151855,9.620067596435543,-7.634379386901855,0.0444105118513107,-7.589331150054932
4.767910957336426,9.620067596435543,-7.624670505523682,0.0446041822433471,-7.612078189849853
5.270845413208008,9.620067596435543,-7.622251987457275,0.045046642422676,-7.619236946105957
5.757384300231934,9.620067596435543,-7.620694637298584,0.045998778194189,-7.605007171630859
6.093984127044678,9.620067596435543,-7.616205692291259,0.0478513613343238,-7.620769977569581
6.548252582550049,9.620067596435543,-7.61804962158203,0.0582931824028492,-7.6099443435668945
7.003897666931152,9.620067596435543,-6.256325721740723,0.6242704391479492,-6.34711503982544
7.5005831718444815,9.620067596435543,-6.278921604156494,0.6592579483985901,-6.604162216186523
7.8551812171936035,9.620067596435543,-6.187096118927002,0.3236273825168609,-6.056766510009766
8.046089172363281,9.620067596435543,-6.125344753265381,0.193047672510147,-6.179847240447998
8.001718521118164,9.620067596435543,-5.7665629386901855,0.2110980302095413,-5.96900510787964
8.101783752441406,9.620067596435543,-5.834412097930908,0.3798584640026092,-6.205424308776856
8.374012947082518,9.620067596435543,-6.935280799865723,0.1057130992412567,-6.749447345733643
8.571502685546875,9.620067596435543,-5.574774265289307,0.204286441206932,-5.513615131378174
8.314734458923342,9.620067596435543,-5.704331874847412,0.1576503962278366,-5.731040954589844
8.18680667877197,9.620067596435543,-6.545167446136475,0.2909332811832428,-6.750358581542969
8.531890869140625,9.620067596435543,-7.70290470123291,0.1100629568099975,-7.707045555114745
8.972524642944336,9.620067596435543,-7.78222894668579,0.0704870074987411,-7.73668622970581
9.363436698913574,9.620067596435543,-7.492011547088622,0.0433377884328365,-7.42669439315796
9.494484901428224,9.620067596435543,-7.399418354034422,0.0913043320178985,-7.568348884582519
9.668990135192873,9.620067596435543,-7.601969242095947,0.0744115561246871,-7.696805477142334
9.76723575592041,9.620067596435543,-7.681182384490967,0.0672812610864639,-7.655025959014893
9.770570755004885,9.620067596435543,-7.677232265472413,0.0487006343901157,-7.668780326843261
9.8028564453125,9.620067596435543,-7.678711414337158,0.0449686720967292,-7.723418235778808
9.678761482238768,9.620067596435543,-7.576256275177003,0.051764041185379,-7.5464606285095215
9.701709747314451,9.620067596435543,-7.564428806304932,0.0490444600582122,-7.582545757293701
9.71087646484375,9.620067596435543,-7.624181270599365,0.0435444042086601,-7.632429122924803
9.725874900817873,9.620067596435543,-7.648514270782471,0.0384025797247886,-7.621495723724365
9.728896141052246,9.620067596435543,-7.618834018707275,0.0418136604130268,-7.653513431549072
9.673491477966309,9.620067596435543,-7.591318607330321,0.0418626479804515,-7.607077598571777
9.718059539794922,9.620067596435543,-7.59104585647583,0.0409653261303901,-7.6024203300476065
9.669967651367188,9.620067596435543,-7.602423667907715,0.0384639240801334,-7.606132507324218
9.67514419555664,9.620067596435543,-7.6130380630493155,0.0367297157645225,-7.587813854217529
9.700574874877928,9.620067596435543,-7.6071343421936035,0.0356765463948249,-7.588116645812989
9.704513549804688,9.620067596435543,-7.596370220184326,0.0352528765797615,-7.601176738739013
9.771087646484377,9.620067596435543,-7.612509250640869,0.0368361957371234,-7.68976879119873
9.771646499633787,9.620067596435543,-7.602564811706544,0.039974171668291,-7.60145378112793
9.746912002563477,9.620067596435543,-7.586902141571045,0.0468241535127162,-7.606544494628905
9.7622652053833,9.620067596435543,-7.636195659637451,0.0513099506497383,-7.621622562408446
9.769091606140137,9.620067596435543,-7.582546234130859,0.0502214059233665,-7.622108459472656
9.690326690673826,9.620067596435543,-7.565647125244141,0.0527416802942752,-7.550597190856933
9.691319465637209,9.620067596435543,-7.56980514526367,0.0498099476099014,-7.558399677276611
9.707585334777832,9.620067596435543,-7.60806703567505,0.0422593764960765,-7.595102310180664
9.730663299560549,9.620067596435543,-7.620805740356444,0.0386161804199218,-7.607830524444579
9.739672660827637,9.620067596435543,-7.612863540649414,0.0406036712229251,-7.628947734832763
9.75542449951172,9.620067596435543,-7.597103595733642,0.042552575469017,-7.622681617736816
9.761104583740234,9.620067596435543,-7.589207172393799,0.0459625385701656,-7.617544174194336
9.744608879089355,9.620067596435543,-7.575112819671632,0.0491148233413696,-7.5904455184936515
9.68923282623291,9.620067596435543,-7.575922966003419,0.0508364327251911,-7.543676853179932
9.734014511108398,9.620067596435543,-7.580960273742675,0.0467365458607673,-7.640840530395507
9.736952781677246,9.620067596435543,-7.599162578582763,0.0427026972174644,-7.583603858947755
9.80321216583252,9.620067596435543,-7.628192901611328,0.0428032428026199,-7.678675651550293
9.795371055603027,9.620067596435543,-7.598622322082519,0.0493580065667629,-7.63225793838501
9.67677116394043,9.620067596435543,-7.557645797729491,0.0540543682873249,-7.459840297698975
9.717841148376465,9.620067596435543,-7.591981410980224,0.0520355701446533,-7.630985260009765
9.718009948730469,9.620067596435543,-7.626818180084228,0.0438689589500427,-7.617783069610595
9.77990436553955,9.620067596435543,-7.674081325531005,0.0394894815981388,-7.694242000579835
9.763617515563965,9.620067596435543,-7.606022834777832,0.0461863875389099,-7.649364471435546
9.72438621520996,9.620067596435543,-7.571728706359862,0.0484569333493709,-7.564096450805664
9.725248336791992,9.620067596435543,-7.607104778289795,0.0508066639304161,-7.587100028991699
9.749940872192385,9.620067596435543,-7.591599941253662,0.0464625693857669,-7.6440134048461905
9.720966339111328,9.620067596435543,-7.587007522583008,0.0468077585101127,-7.560133457183837
9.662226676940916,9.620067596435543,-7.582406520843508,0.047194268554449,-7.533960819244384
9.73031997680664,9.620067596435543,-7.592460632324218,0.041683617979288,-7.641339302062989
9.744342803955078,9.620067596435543,-7.603071212768554,0.0380188897252082,-7.608757019042968
9.788304328918455,9.620067596435543,-7.664265155792237,0.0391965992748737,-7.675887107849122
9.801725387573242,9.620067596435543,-7.683779716491699,0.0460277087986469,-7.715734958648682
9.816925048828123,9.620067596435543,-7.566337585449218,0.0524860322475433,-7.679524898529053
9.785279273986816,9.620067596435543,-7.567043781280517,0.0610802881419658,-7.652402400970459
9.704607963562012,9.620067596435543,-7.555830478668211,0.0613163970410823,-7.517768383026123
9.712993621826174,9.620067596435543,-7.567121982574464,0.056895799934864,-7.5743889808654785
9.72831916809082,9.620067596435543,-7.604351043701171,0.0479640290141105,-7.577509403228758
9.791510581970217,9.620067596435543,-7.638617515563965,0.0433494560420513,-7.669454097747802
9.729312896728516,9.620067596435543,-7.591001987457275,0.0479213371872901,-7.600130081176759
9.756319999694824,9.620067596435543,-7.581904888153075,0.0493914149701595,-7.62268829345703
9.75177192687988,9.620067596435543,-7.612405776977539,0.0491086766123771,-7.627061367034912
9.743825912475586,9.620067596435543,-7.573110580444336,0.0483398362994194,-7.575061321258546
9.729334831237791,9.620067596435543,-7.577118396759033,0.052100408822298,-7.573233604431152
9.788207054138184,9.620067596435543,-7.579603672027587,0.0479466281831264,-7.620174407958984
9.780500411987305,9.620067596435543,-7.574991703033446,0.0491837374866008,-7.625851154327392
9.750483512878418,9.620067596435543,-7.563364028930664,0.0538488700985908,-7.590176105499268
9.738913536071776,9.620067596435543,-7.592104911804198,0.0562023185193538,-7.601773738861085
9.67371654510498,9.620067596435543,-7.582464694976807,0.0510998852550983,-7.5036911964416495
9.669909477233888,9.620067596435543,-7.575767517089843,0.045690394937992,-7.558426856994629
9.71243381500244,9.620067596435543,-7.599867820739745,0.0386921465396881,-7.614330768585205
9.720602989196776,9.620067596435543,-7.618337154388427,0.0359407104551792,-7.602203369140626
9.705335617065428,9.620067596435543,-7.62792730331421,0.0379392616450786,-7.6201629638671875
9.737245559692385,9.620067596435543,-7.629916191101073,0.0389575436711311,-7.617384433746339
9.800127029418944,9.620067596435543,-7.592715740203857,0.0407742448151111,-7.648315906524657
9.681499481201172,9.620067596435543,-7.5739378929138175,0.0463998690247535,-7.495638847351073
9.72627544403076,9.620067596435543,-7.594296932220459,0.047180850058794,-7.638110160827635
9.707785606384276,9.620067596435543,-7.628990650177003,0.0420119762420654,-7.597635269165038
9.76821517944336,9.620067596435543,-7.636449337005614,0.0395982153713703,-7.636934280395507
9.769057273864746,9.620067596435543,-7.599438667297363,0.045279998332262,-7.631772994995117
9.703999519348145,9.620067596435543,-7.5696845054626465,0.0471498668193817,-7.560227394104005
9.724175453186035,9.620067596435543,-7.613789081573486,0.0491569265723228,-7.611186981201171
9.803232192993164,9.620067596435543,-7.6050472259521475,0.0442807227373123,-7.696044921875
9.748902320861816,9.620067596435543,-7.603655815124511,0.0468690879642963,-7.589329242706298
9.7560453414917,9.620067596435543,-7.606202602386474,0.0531547591090202,-7.655335903167725
9.749342918395996,9.620067596435543,-7.625750541687011,0.0517715215682983,-7.599567890167235
9.765272140502928,9.620067596435543,-7.572112083435058,0.0493837371468544,-7.6275362968444815
9.703662872314451,9.620067596435543,-7.57080316543579,0.0532979778945446,-7.548625469207763
9.73391342163086,9.620067596435543,-7.569826126098634,0.0487580113112926,-7.602919101715088
9.741017341613768,9.620067596435543,-7.600116252899171,0.045257095247507,-7.624983310699462
9.730612754821776,9.620067596435543,-7.59996223449707,0.0445394627749919,-7.589714527130128
9.70356273651123,9.620067596435543,-7.591455459594727,0.0474584139883518,-7.549074172973632
9.792346954345703,9.620067596435543,-7.5873703956604,0.0440411195158958,-7.6349005699157715
9.74782657623291,9.620067596435543,-7.584082603454589,0.0446642227470874,-7.585575580596925
9.786130905151367,9.620067596435543,-7.599930286407471,0.0487469471991062,-7.660804271697998
9.77809715270996,9.620067596435543,-7.639906883239745,0.0530530288815498,-7.640562534332275
9.735872268676756,9.620067596435543,-7.55853033065796,0.0520002506673336,-7.563130855560303
9.72414493560791,9.620067596435543,-7.571303844451904,0.0567115321755409,-7.594891548156737
9.770055770874023,9.620067596435543,-7.585911750793458,0.0494971200823783,-7.636607646942138
9.784269332885742,9.620067596435543,-7.581176280975341,0.0487379878759384,-7.647096633911133
9.789000511169432,9.620067596435543,-7.575718402862547,0.0529403574764728,-7.631318569183349
9.819268226623535,9.620067596435543,-7.57903528213501,0.0572322271764278,-7.679708480834962
9.810121536254885,9.620067596435543,-7.560665607452392,0.0581404864788055,-7.645095348358153
9.796366691589355,9.620067596435543,-7.544227123260497,0.0625886991620063,-7.643070220947266
9.738173484802246,9.620067596435543,-7.5579867362976065,0.0648472309112548,-7.575093269348144
9.711122512817385,9.620067596435543,-7.558414459228516,0.0592895820736885,-7.545124530792237
9.702469825744627,9.620067596435543,-7.583947181701661,0.0526338778436183,-7.556569576263427
9.758138656616213,9.620067596435543,-7.595272064208984,0.0449008010327816,-7.617636203765869
9.777607917785645,9.620067596435543,-7.599311828613281,0.0440189391374588,-7.646533489227296
9.751331329345703,9.620067596435543,-7.590328693389891,0.047924056649208,-7.591960430145263
9.783719062805176,9.620067596435543,-7.6176323890686035,0.0518793165683746,-7.670267105102539
9.706790924072264,9.620067596435543,-7.582640171051025,0.0518831498920917,-7.541869163513183
9.628992080688477,9.620067596435543,-7.560941219329835,0.0504834726452827,-7.4615206718444815
9.68427276611328,9.620067596435543,-7.588142395019531,0.0416677370667457,-7.585731029510497
9.737606048583984,9.620067596435543,-7.60026979446411,0.034350898116827,-7.626204967498779
9.733924865722656,9.620067596435543,-7.656087875366211,0.0338591039180755,-7.622398853302003
9.7980375289917,9.620067596435543,-7.687903881072998,0.0375705622136592,-7.717577934265136
9.783367156982418,9.620067596435543,-7.631693363189697,0.0441282428801059,-7.6334357261657715
9.736084938049316,9.620067596435543,-7.558968067169189,0.0524374395608902,-7.557542324066161
9.753698348999023,9.620067596435543,-7.59696340560913,0.0558400638401508,-7.643529415130614
9.738485336303713,9.620067596435543,-7.588773250579835,0.050659641623497,-7.632131099700926
9.769330978393551,9.620067596435543,-7.580766201019286,0.0503743141889572,-7.6376352310180655
9.681949615478516,9.620067596435543,-7.576574325561523,0.0512606762349605,-7.5343871116638175
9.690969467163086,9.620067596435543,-7.567431926727296,0.0463494732975959,-7.538454532623291
9.706153869628906,9.620067596435543,-7.611253261566161,0.0409446470439434,-7.550536632537842
9.71723175048828,9.620067596435543,-7.620046138763427,0.0376625247299671,-7.618180751800538
9.757606506347656,9.620067596435543,-7.615024566650391,0.0397069156169891,-7.629317760467529
9.730533599853516,9.620067596435543,-7.593841552734374,0.0417454876005649,-7.5782504081726065
9.7334566116333,9.620067596435543,-7.5869832038879395,0.0454313680529594,-7.568519115447998
9.765766143798828,9.620067596435543,-7.600279808044434,0.0461618937551975,-7.649026870727539
9.757316589355469,9.620067596435543,-7.576395511627196,0.046656385064125,-7.596696376800538
9.684478759765623,9.620067596435543,-7.57142448425293,0.0513134486973285,-7.521307945251466
9.678128242492676,9.620067596435543,-7.584403038024902,0.0473790615797042,-7.5315232276916495
9.7232608795166,9.620067596435543,-7.605252742767334,0.0404022261500358,-7.601077079772949
9.726904869079588,9.620067596435543,-7.622020244598387,0.0378131866455078,-7.613792419433594
9.751290321350096,9.620067596435543,-7.6321024894714355,0.0399778001010417,-7.604456424713135
9.719181060791016,9.620067596435543,-7.624589443206787,0.0427209958434104,-7.571258068084717
9.68552494049072,9.620067596435543,-7.581187725067138,0.0448590591549873,-7.553821086883546
9.742606163024902,9.620067596435543,-7.595602512359619,0.0428937152028083,-7.628403186798095
9.733014106750488,9.620067596435543,-7.594857692718506,0.0406558066606521,-7.585658073425295
9.768656730651855,9.620067596435543,-7.625281333923341,0.0426246896386146,-7.643611431121825
9.640563011169432,9.620067596435543,-7.622676372528077,0.0466875322163104,-7.477846622467042
9.688226699829102,9.620067596435543,-7.5637054443359375,0.042010124772787,-7.6024489402771
9.670036315917969,9.620067596435543,-7.610069751739503,0.0362674295902252,-7.574770450592042
9.74094009399414,9.620067596435543,-7.627209186553955,0.0330550819635391,-7.65263032913208
9.729409217834473,9.620067596435543,-7.616291046142577,0.0363328605890274,-7.587557792663574
9.743390083312988,9.620067596435543,-7.59470272064209,0.0390601903200149,-7.644813537597656
9.769538879394531,9.620067596435543,-7.666818141937254,0.042507879436016,-7.687375068664551
9.69436264038086,9.620067596435543,-7.57479429244995,0.0461492389440536,-7.549781799316406
9.706819534301756,9.620067596435543,-7.574331760406494,0.047878511250019,-7.61260986328125
9.77732181549072,9.620067596435543,-7.608505725860595,0.0426311641931533,-7.645540714263917
9.695531845092772,9.620067596435543,-7.605820178985595,0.0428741760551929,-7.5624117851257315
9.720721244812012,9.620067596435543,-7.619256019592285,0.0449950322508812,-7.617307186126709
9.74387454986572,9.620067596435543,-7.626039981842042,0.0415608622133731,-7.600822925567627
9.7466402053833,9.620067596435543,-7.596628665924072,0.0421027950942516,-7.602977752685546
9.722089767456056,9.620067596435543,-7.598763942718506,0.0477988086640834,-7.594556808471679
9.713139533996582,9.620067596435543,-7.588834285736085,0.0462145432829856,-7.55408477783203
9.757524490356444,9.620067596435543,-7.589620113372802,0.0444553159177303,-7.643389701843261
9.746585845947264,9.620067596435543,-7.584260463714599,0.044593047350645,-7.595554828643799
9.775524139404297,9.620067596435543,-7.583663463592529,0.0477866381406784,-7.685219764709472
9.780011177062988,9.620067596435543,-7.592301845550538,0.0505928806960582,-7.627038955688477
9.681106567382812,9.620067596435543,-7.562535285949707,0.0522208772599697,-7.493266105651855
9.695321083068848,9.620067596435543,-7.569572925567627,0.0504971370100975,-7.613566398620605
9.72593879699707,9.620067596435543,-7.616004943847656,0.0422640517354011,-7.597888946533203
9.757760047912596,9.620067596435543,-7.644712448120117,0.0388753712177276,-7.654671669006347
9.722142219543455,9.620067596435543,-7.623347282409669,0.04373674467206,-7.562821388244629
9.715656280517578,9.620067596435543,-7.605815410614013,0.0448648706078529,-7.601954460144043
9.64898204803467,9.620067596435543,-7.600620746612547,0.0442706421017646,-7.528352260589599
9.717584609985352,9.620067596435543,-7.582464694976807,0.0394157171249389,-7.599764347076416
9.73410892486572,9.620067596435543,-7.601580142974853,0.0363439507782459,-7.609694004058839
9.74913501739502,9.620067596435543,-7.650384902954101,0.0366886742413044,-7.649650573730467
9.789262771606444,9.620067596435543,-7.690943241119384,0.0412222556769847,-7.694103717803955
9.702699661254885,9.620067596435543,-7.580490112304687,0.0469885170459747,-7.54563283920288
9.691648483276367,9.620067596435543,-7.569851398468018,0.0496613904833793,-7.538034439086913
9.720749855041506,9.620067596435543,-7.613186359405517,0.0439559407532215,-7.5955705642700195
9.701851844787598,9.620067596435543,-7.609118938446047,0.0402118526399135,-7.5486717224121085
9.72417449951172,9.620067596435543,-7.625298976898193,0.0405025593936443,-7.592509746551514


==> data/single_task_inference_result/hopper/hopper_single_task_inference_trajectories/18.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.2163091450929641,2.32719087600708,-1.772883057594299,3.2790184020996094,1.0975985527038574
0.4177465736865997,2.32719087600708,-0.9938682317733764,0.2777403593063354,-0.1064946204423904
0.7585222721099852,2.32719087600708,-0.7287310361862183,0.1152162551879882,-0.8370929956436157
1.1898472309112549,2.32719087600708,-0.763385534286499,0.0863243862986564,-0.7819915413856505
1.6008577346801756,2.32719087600708,-0.7170541286468506,0.0559281595051288,-0.7551683783531189
2.077186107635498,2.32719087600708,-0.7749851942062379,0.0434180125594139,-0.8318717479705809
2.3981852531433105,2.32719087600708,-0.669553279876709,0.0388060323894023,-0.6433769464492798
2.3756232261657715,2.32719087600708,-0.7145429849624634,0.0319611318409442,-0.7233924865722656
2.3732330799102783,2.32719087600708,-0.697802722454071,0.0369155891239643,-0.7369393110275267
2.38501238822937,2.32719087600708,-0.7661139965057373,0.0373763404786586,-0.7471035718917847
2.430160522460937,2.32719087600708,-0.7721003293991088,0.032244324684143,-0.7749421000480653
2.3672933578491206,2.32719087600708,-0.762480854988098,0.0281757935881614,-0.725981593132019
2.373648166656494,2.32719087600708,-0.7439986467361449,0.0279796123504638,-0.7501002550125122
2.3938586711883545,2.32719087600708,-0.7500858306884765,0.0257140938192606,-0.7403684258460999
2.442553997039795,2.32719087600708,-0.7850627899169923,0.0254368837922811,-0.7971718907356262
2.4161467552185054,2.32719087600708,-0.7733960151672363,0.0297169145196676,-0.7886145710945129
2.399895906448364,2.32719087600708,-0.7412348985671997,0.0311742220073938,-0.7801613807678223
2.376419305801392,2.32719087600708,-0.7334161996841431,0.0318021029233932,-0.7344176173210144
2.443054914474488,2.32719087600708,-0.7589334249496461,0.031329471617937,-0.8086192011833192
2.445110321044921,2.32719087600708,-0.7716778516769409,0.0337312296032905,-0.7645553946495056
2.4411492347717285,2.32719087600708,-0.8143446445465088,0.0325961634516716,-0.8102254271507262
2.3441753387451167,2.32719087600708,-0.7233618497848511,0.0389316752552986,-0.7103121876716614
2.347123622894287,2.32719087600708,-0.7089226245880127,0.0311822649091482,-0.7032482028007507
2.3634696006774902,2.32719087600708,-0.7544734477996825,0.0259022004902362,-0.7502642869949341
2.381324052810669,2.32719087600708,-0.7475041151046754,0.0243884194642305,-0.7695997953414917
2.392139673233032,2.32719087600708,-0.7442786693572998,0.0244143661111593,-0.7597635984420776
2.3938271999359126,2.32719087600708,-0.749948501586914,0.0236961636692285,-0.7558276653289795
2.392117738723755,2.32719087600708,-0.7532455921173095,0.0254835076630115,-0.7482842206954957
2.4308969974517822,2.32719087600708,-0.7486484050750732,0.0278132911771535,-0.7734971642494202
2.390942335128784,2.32719087600708,-0.7524431943893432,0.0306244902312755,-0.7319118976593018
2.3594808578491206,2.32719087600708,-0.760403275489807,0.0321605764329433,-0.7257380485534669
2.372894048690796,2.32719087600708,-0.7431428432464598,0.028974637389183,-0.7160929441452025
2.380820035934448,2.32719087600708,-0.7558202743530273,0.0265073645859956,-0.7548350691795349
2.4680004119873047,2.32719087600708,-0.7741572856903075,0.026289565488696,-0.8156189322471618
2.4135236740112305,2.32719087600708,-0.7501914501190186,0.0270377080887556,-0.7422254681587219
2.3921632766723637,2.32719087600708,-0.7330964803695679,0.029301606118679,-0.7454079389572142
2.3949995040893555,2.32719087600708,-0.7475181818008423,0.0275478716939687,-0.7464848160743713
2.4081945419311523,2.32719087600708,-0.7756394147872925,0.0288737975060939,-0.7546716332435608
2.423297882080078,2.32719087600708,-0.8124030828475952,0.0346864014863967,-0.8238993883132935
2.423946619033813,2.32719087600708,-0.7681283950805664,0.034605361521244,-0.7874304056167601
2.413658142089844,2.32719087600708,-0.7434090375900269,0.0366460233926773,-0.7310429811477661
2.406999588012696,2.32719087600708,-0.7361735105514526,0.0383749641478061,-0.7158955335617065
2.4400012493133545,2.32719087600708,-0.7522023916244506,0.0377461090683937,-0.7575291991233826
2.4765515327453613,2.32719087600708,-0.7741103172302246,0.0387952551245689,-0.8317529559135437
2.4915964603424072,2.32719087600708,-0.7797684669494629,0.0431846417486667,-0.8275153636932373
2.398158073425293,2.32719087600708,-0.7028083801269531,0.0513794459402561,-0.6681609749794006
2.3510658740997314,2.32719087600708,-0.7096320986747742,0.0360009148716926,-0.6673169732093811
2.399876117706299,2.32719087600708,-0.7641339302062988,0.0270291045308113,-0.7477043867111206
2.4112625122070312,2.32719087600708,-0.7740584611892701,0.0283006206154823,-0.7568994760513306
2.409077882766724,2.32719087600708,-0.8094520568847656,0.0283769685775041,-0.787676453590393
2.406548500061035,2.32719087600708,-0.7573288679122925,0.029309494420886,-0.7794505357742308
2.390974521636963,2.32719087600708,-0.7272163629531859,0.030858589336276,-0.7265284061431885
2.407658815383911,2.32719087600708,-0.7536485195159912,0.0341707542538642,-0.7472104430198668
2.4419729709625244,2.32719087600708,-0.7601437568664551,0.0336898230016231,-0.7864648103713989
2.4644534587860107,2.32719087600708,-0.7910720109939574,0.0337609127163887,-0.827207863330841
2.3840944766998287,2.32719087600708,-0.7373796701431273,0.0415774248540401,-0.7124887704849243
2.3661179542541504,2.32719087600708,-0.7061927318572998,0.0376549400389194,-0.6829239130020142
2.400311231613159,2.32719087600708,-0.771904945373535,0.0270508043467998,-0.7551374435424804
2.472263097763061,2.32719087600708,-0.7943047285079955,0.027254844084382,-0.8310214281082153
2.447645664215088,2.32719087600708,-0.7922717332839965,0.0316951014101505,-0.7761511206626893
2.378224849700928,2.32719087600708,-0.7182673215866089,0.0347741730511188,-0.69386887550354
2.3937804698944087,2.32719087600708,-0.7211048007011412,0.0295458361506462,-0.7159660458564758
2.373488187789917,2.32719087600708,-0.7530258893966675,0.0280911512672901,-0.7391921877861024
2.4328792095184326,2.32719087600708,-0.8137729167938232,0.027751687914133,-0.7986152768135072
2.458945751190185,2.32719087600708,-0.767013430595398,0.031314130872488,-0.7803168892860413
2.4265515804290767,2.32719087600708,-0.7944869995117188,0.0302287619560956,-0.7490972280502318
2.396483898162842,2.32719087600708,-0.714358925819397,0.0382526218891143,-0.7398871779441833
2.392689943313598,2.32719087600708,-0.7377372980117798,0.0313739851117134,-0.7667788863182067
2.415374279022217,2.32719087600708,-0.780756950378418,0.033692330121994,-0.774229347705841
2.44404411315918,2.32719087600708,-0.8137971162796019,0.03451669216156,-0.8147071599960326
2.482375383377075,2.32719087600708,-0.7847115993499757,0.0365069061517715,-0.8705440163612365
2.406461715698242,2.32719087600708,-0.7158666849136353,0.0428874678909778,-0.6885688304901123
2.398688554763793,2.32719087600708,-0.6999022364616394,0.0404978469014167,-0.7207954525947571
2.437560558319092,2.32719087600708,-0.793695330619812,0.0286646299064159,-0.8105955123901366
2.4840624332427974,2.32719087600708,-0.8495243787765504,0.030806390568614,-0.8891437649726868
2.424845933914185,2.32719087600708,-0.8259683847427368,0.0448927953839302,-0.8014271855354309
2.350738286972045,2.32719087600708,-0.7037290334701538,0.0435527190566062,-0.6711825132369995
2.3624937534332275,2.32719087600708,-0.751137137413025,0.0277551356703042,-0.7119236588478088
2.3692059516906734,2.32719087600708,-0.7432049512863158,0.02734967879951,-0.7231186628341674
2.417797803878784,2.32719087600708,-0.7737350463867188,0.0257859900593757,-0.769437849521637
2.4310624599456787,2.32719087600708,-0.757791757583618,0.0257599055767059,-0.7735459804534912
2.4077587127685542,2.32719087600708,-0.7638798952102661,0.0264990162104368,-0.7578623294830321
2.388533115386963,2.32719087600708,-0.7254431843757628,0.031465608626604,-0.7345392107963562
2.3911244869232178,2.32719087600708,-0.7304118275642395,0.031611617654562,-0.748171627521515
2.4044201374053955,2.32719087600708,-0.7745932340621949,0.0323387831449508,-0.7830103635787965
2.4388949871063232,2.32719087600708,-0.7906191349029541,0.0319684818387031,-0.790766954421997
2.4362897872924805,2.32719087600708,-0.7656354904174804,0.0334606990218162,-0.7605783939361571
2.3832218647003174,2.32719087600708,-0.7403701543807982,0.0373245552182197,-0.704338550567627
2.3859992027282715,2.32719087600708,-0.7219371795654298,0.0360430926084518,-0.714992880821228
2.446966648101806,2.32719087600708,-0.7593348026275634,0.0299259610474109,-0.7775563597679137
2.5003254413604736,2.32719087600708,-0.8298530578613281,0.0294971875846385,-0.8108534812927246
2.4048845767974854,2.32719087600708,-0.7552652359008789,0.0390917733311653,-0.7507397532463074
2.3537144660949707,2.32719087600708,-0.6865206956863403,0.0358660668134689,-0.6834067106246948
2.417418479919433,2.32719087600708,-0.7571260929107666,0.0254744701087474,-0.7944161891937255
2.4598679542541504,2.32719087600708,-0.7639855146408081,0.0282427929341793,-0.7836407423019409
2.499550580978393,2.32719087600708,-0.8376982212066649,0.0301497671753168,-0.878236413002014
2.418163061141968,2.32719087600708,-0.7143933773040771,0.0378279462456703,-0.7220638990402221
2.369080305099488,2.32719087600708,-0.6757407188415527,0.0352423973381519,-0.6776818037033081
2.4161343574523926,2.32719087600708,-0.7717223167419434,0.0273832734674215,-0.7720366716384887
2.4326186180114746,2.32719087600708,-0.7864644527435303,0.0303465090692043,-0.7810316681861876
2.516491174697876,2.32719087600708,-0.8571641445159912,0.0308610461652278,-0.9046881198883056
2.415831565856933,2.32719087600708,-0.7185338139533997,0.0396586060523986,-0.7393425107002257
2.3453011512756348,2.32719087600708,-0.679023027420044,0.0364566296339035,-0.6672202944755553
2.4299585819244385,2.32719087600708,-0.7602221965789795,0.0259220246225595,-0.7693809866905212
2.418447494506836,2.32719087600708,-0.7358869314193724,0.0276529621332883,-0.7676826119422911
2.4530348777771,2.32719087600708,-0.8271861076354979,0.0287919994443655,-0.8193732500076294
2.3870716094970703,2.32719087600708,-0.7445156574249268,0.0327614471316337,-0.7036690711975098
2.404561996459961,2.32719087600708,-0.7250193357467651,0.0323189496994018,-0.7500333786010742
2.388744592666625,2.32719087600708,-0.8052781820297241,0.030413681641221,-0.7717883586883546
2.442396879196167,2.32719087600708,-0.8247811794281005,0.0275610294193029,-0.8156900405883789
2.4003188610076904,2.32719087600708,-0.7745507955551147,0.036157988011837,-0.7262871861457824
2.4782028198242188,2.32719087600708,-0.7817943096160888,0.0315895043313503,-0.8307465314865112
2.4079778194427486,2.32719087600708,-0.7542167901992797,0.0332289114594459,-0.7363461852073668
2.5175704956054688,2.32719087600708,-0.8273515701293945,0.0307668186724185,-0.8887863755226134
2.4826343059539795,2.32719087600708,-0.7952340841293336,0.0321315303444862,-0.8092001080513
2.509437084197998,2.32719087600708,-0.8912898302078246,0.0319770872592926,-0.8998408317565918
2.4644041061401367,2.32719087600708,-0.780248761177063,0.0392898246645927,-0.8115454316139221
2.438637495040893,2.32719087600708,-0.7329719066619873,0.0377176627516746,-0.7696889638900756
2.408857583999634,2.32719087600708,-0.7708806991577148,0.0382184125483036,-0.7236945629119873
2.4772326946258545,2.32719087600708,-0.8104552030563353,0.0381491482257843,-0.8504276275634765
2.481849193572998,2.32719087600708,-0.8172833919525145,0.0442742109298706,-0.8278082609176636
2.5133094787597656,2.32719087600708,-0.9061175584793092,0.0398434437811374,-0.8639282584190368
2.4327259063720703,2.32719087600708,-0.7307452559471129,0.0485150925815105,-0.7642205953598022
2.3398823738098145,2.32719087600708,-0.7008960247039795,0.0371459051966667,-0.6711216568946838
2.382421493530273,2.32719087600708,-0.7553969621658325,0.0283964332193136,-0.7503560781478883
2.367694377899169,2.32719087600708,-0.7468860149383546,0.0282314363867044,-0.7207837104797363
2.4463865756988525,2.32719087600708,-0.781113028526306,0.026218494400382,-0.8196499943733214
2.4375014305114746,2.32719087600708,-0.7529971599578857,0.0265838112682104,-0.7508219480514526
2.419753074645996,2.32719087600708,-0.7662725448608398,0.0274679698050022,-0.7454576492309569
2.393691539764404,2.32719087600708,-0.7206496596336365,0.0333115383982658,-0.7351147532463074
2.3620247840881348,2.32719087600708,-0.7266634702682494,0.0323270037770271,-0.6883949041366577
2.4279024600982666,2.32719087600708,-0.7656912803649902,0.0338724255561828,-0.7852048277854918
2.4099650382995605,2.32719087600708,-0.7680598497390747,0.030319346114993,-0.7572885751724243
2.4984138011932373,2.32719087600708,-0.8038694858551025,0.0286760851740837,-0.8669925332069397
2.392511367797852,2.32719087600708,-0.7204619646072388,0.0330859161913394,-0.7395424842834472
2.3974051475524902,2.32719087600708,-0.7328122854232787,0.0318318381905555,-0.7839682102203369
2.4655561447143555,2.32719087600708,-0.799492597579956,0.0268000215291976,-0.8264783024787904
2.498996496200561,2.32719087600708,-0.824496865272522,0.0290055125951766,-0.8593718409538269
2.4874413013458248,2.32719087600708,-0.7888230085372925,0.048254694789648,-0.8151795268058778
2.377631187438965,2.32719087600708,-0.6862136125564575,0.0435876958072185,-0.6681088209152222
2.3602256774902344,2.32719087600708,-0.7168134450912476,0.0299617704004049,-0.6597431898117065
2.405606508255005,2.32719087600708,-0.7660309076309203,0.0273073073476552,-0.7601882219314574
2.4452362060546875,2.32719087600708,-0.792748212814331,0.0280673112720251,-0.811987817287445
2.472071409225464,2.32719087600708,-0.7965756654739379,0.0311332661658525,-0.8134127855300902
2.4263157844543457,2.32719087600708,-0.7263869047164917,0.034098070114851,-0.7443282008171082
2.4147262573242188,2.32719087600708,-0.6868153214454651,0.0382077135145664,-0.7570310235023497
2.404756546020508,2.32719087600708,-0.7677782773971557,0.0322448723018169,-0.7323746681213379
2.491346597671509,2.32719087600708,-0.8279802799224852,0.0342706814408302,-0.8573451042175294
2.502053260803222,2.32719087600708,-0.7814759016036987,0.0432924218475818,-0.8612248897552489
2.482325315475464,2.32719087600708,-0.7598778009414672,0.0441213101148605,-0.8138782978057861
2.409152269363404,2.32719087600708,-0.7164977788925171,0.04012843221426,-0.7084697484970093
2.4397642612457275,2.32719087600708,-0.718796968460083,0.0309644434601068,-0.782252848148346
2.407217025756836,2.32719087600708,-0.7810703516006469,0.0345709882676601,-0.7373871207237244
2.511507272720337,2.32719087600708,-0.8905522823333741,0.0317388251423835,-0.875028371810913
2.4091947078704834,2.32719087600708,-0.7628008127212524,0.0441516265273094,-0.7108845114707947
2.4354469776153564,2.32719087600708,-0.7944444417953491,0.0324996933341026,-0.7818904519081116
2.485708713531494,2.32719087600708,-0.8175411224365233,0.0280549675226211,-0.8579599857330321
2.5375351905822754,2.32719087600708,-0.871117353439331,0.031643908470869,-0.8848918676376343
2.417512893676758,2.32719087600708,-0.7563098669052125,0.065394751727581,-0.6926844120025635
2.3387150764465328,2.32719087600708,-0.6914724707603456,0.0345913469791412,-0.6457834839820862
2.374594449996948,2.32719087600708,-0.750991940498352,0.0261368416249752,-0.7489356398582457
2.3851633071899414,2.32719087600708,-0.7407927513122559,0.0283152870833873,-0.7190200090408325
2.404261827468872,2.32719087600708,-0.7842000722885133,0.0267319437116384,-0.7589949369430542
2.3960185050964355,2.32719087600708,-0.7608178853988646,0.0259709749370813,-0.7543669939041138
2.384092569351196,2.32719087600708,-0.7523832321166992,0.026332177221775,-0.726591169834137
2.4008996486663814,2.32719087600708,-0.7415643930435181,0.0293095279484987,-0.7578124403953552
2.3811700344085693,2.32719087600708,-0.7557997703552246,0.0297007709741592,-0.6835755109786987
2.4257583618164062,2.32719087600708,-0.7725203037261962,0.029634304344654,-0.7881999015808105
2.4304161071777344,2.32719087600708,-0.7507145404815674,0.0302165411412715,-0.7705283761024475
2.4913418292999268,2.32719087600708,-0.7975226640701294,0.030734883621335,-0.8490970134735107
2.37273383140564,2.32719087600708,-0.7152687311172485,0.0403057932853698,-0.6172831058502197
2.3091604709625244,2.32719087600708,-0.702338695526123,0.034614447504282,-0.6579830050468445
2.3938310146331787,2.32719087600708,-0.742336869239807,0.0248019769787788,-0.7486108541488646
2.4152457714080806,2.32719087600708,-0.7239358425140381,0.0250465869903564,-0.7542060613632202
2.401301383972168,2.32719087600708,-0.7489645481109619,0.0268994495272636,-0.7374503016471863
2.410933971405029,2.32719087600708,-0.745915651321411,0.0259149298071861,-0.7832331657409669
2.3424391746521,2.32719087600708,-0.7115373611450195,0.0284222066402435,-0.6732826828956604
2.3160552978515625,2.32719087600708,-0.7468453645706176,0.0297389645129442,-0.6853246688842772
2.35300612449646,2.32719087600708,-0.7368462085723877,0.0248789452016353,-0.699141800403595
2.3466427326202397,2.32719087600708,-0.7254332304000854,0.0231483243405818,-0.6939691305160521
2.378945589065552,2.32719087600708,-0.7246516942977905,0.0227517820894718,-0.7309050559997559
2.385899782180786,2.32719087600708,-0.7273883819580078,0.0221483651548624,-0.7596317529678344
2.4605112075805664,2.32719087600708,-0.7407442331314088,0.0231083296239376,-0.7807592749595642
2.418282985687256,2.32719087600708,-0.7475051879882812,0.0255365800112485,-0.7603502273559569
2.346745491027832,2.32719087600708,-0.7375009059906006,0.02957459166646,-0.6853328347206116
2.406943798065185,2.32719087600708,-0.7273128628730774,0.0275167822837829,-0.7421377897262573
2.394697904586792,2.32719087600708,-0.7368519306182861,0.0260714925825595,-0.7187886834144592
2.444385766983032,2.32719087600708,-0.8055037260055542,0.0266182627528905,-0.802261471748352
2.3974719047546382,2.32719087600708,-0.761744737625122,0.0298478361219167,-0.7097687721252441
2.408063650131225,2.32719087600708,-0.7516686916351318,0.0301232673227787,-0.7763739228248595
2.4554979801177974,2.32719087600708,-0.7709074020385742,0.0316897965967655,-0.8045607805252075
2.4645471572875977,2.32719087600708,-0.835516333580017,0.0309167671948671,-0.7996487021446227
2.410869598388672,2.32719087600708,-0.7645900249481201,0.0469629578292369,-0.7236490845680237
2.3192601203918457,2.32719087600708,-0.7153537273406982,0.0395135059952735,-0.6285518407821655
2.3595964908599854,2.32719087600708,-0.7307538986206055,0.0277243629097938,-0.7150960564613342
2.3871145248413086,2.32719087600708,-0.7300369739532471,0.0268927030265331,-0.7569129467010498
2.3937864303588867,2.32719087600708,-0.7243207693099974,0.0257837772369384,-0.7205711007118225
2.4132151603698726,2.32719087600708,-0.7331738471984862,0.0245523247867822,-0.755791664123535
2.372499227523804,2.32719087600708,-0.7336602210998534,0.0256104487925767,-0.7073572278022766
2.3769602775573726,2.32719087600708,-0.7422754764556884,0.0283151715993881,-0.7123069167137146


==> data/single_task_inference_result/hopper/hopper_single_task_inference_trajectories/19.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.274919867515564,3.5799164772033687,-1.772883057594299,3.2790184020996094,0.7566108703613281
0.5460341572761536,3.5799164772033687,-2.2060384750366206,0.2661818265914917,0.8035186529159546
0.9541689753532407,3.5799164772033687,-1.839624524116516,0.1082388833165168,-2.148184299468994
1.3397203683853147,3.5799164772033687,-1.9036227464675903,0.0833186507225036,-1.9444162845611568
1.8079040050506592,3.5799164772033687,-1.875793099403381,0.054839588701725,-1.977318286895752
2.208942174911499,3.5799164772033687,-1.9844161272048952,0.0426805280148983,-1.956018567085266
2.668097257614136,3.5799164772033687,-2.0014469623565674,0.0429998263716697,-2.023033618927001
3.093858242034912,3.5799164772033687,-1.9686367511749268,0.0428604483604431,-1.889148116111756
3.3417022228240967,3.5799164772033687,-1.6700416803359983,0.0340511426329612,-1.6899536848068235
3.445091962814331,3.5799164772033687,-1.8137112855911253,0.0404035747051239,-1.8228942155838008
3.478371620178222,3.5799164772033687,-1.83257257938385,0.0404103063046932,-1.8166835308074951
3.534173965454101,3.5799164772033687,-1.8921626806259155,0.0382093004882335,-1.8374035358428955
3.5859804153442383,3.5799164772033687,-1.933323740959168,0.035284399986267,-1.9033490419387813
3.6152741909027095,3.5799164772033687,-1.9152342081069944,0.0284305959939956,-1.9445663690567017
3.671753168106079,3.5799164772033687,-1.9074541330337524,0.0246549490839242,-1.9230376482009888
3.6230664253234863,3.5799164772033687,-1.92659604549408,0.0247844662517309,-1.8920440673828125
3.6353213787078857,3.5799164772033687,-1.932003140449524,0.0244247075170278,-1.9262920618057249
3.638706684112549,3.5799164772033687,-1.914923071861267,0.0243565868586301,-1.9465142488479608
3.653568744659424,3.5799164772033687,-1.9204508066177368,0.0254940036684274,-1.9654921293258665
3.6621060371398926,3.5799164772033687,-1.9455865621566768,0.0275373253971338,-1.9227118492126465
3.664918184280396,3.5799164772033687,-1.9319137334823608,0.0275195725262165,-1.90853488445282
3.686903953552247,3.5799164772033687,-1.9238692522048952,0.0293530188500881,-1.9529842138290403
3.652961492538452,3.5799164772033687,-1.9042228460311887,0.0309252068400382,-1.904797315597534
3.6513371467590328,3.5799164772033687,-1.9001456499099727,0.0314212776720523,-1.9064040184021
3.662850379943848,3.5799164772033687,-1.915533304214477,0.0292123407125473,-1.9361575841903689
3.7433145046234126,3.5799164772033687,-1.917283535003662,0.0292740799486637,-1.9205529689788816
3.6734559535980233,3.5799164772033687,-1.902549743652344,0.0335762947797775,-1.9126651287078853
3.6398453712463374,3.5799164772033687,-1.876564145088196,0.0319415107369422,-1.8345921039581297
3.653496026992797,3.5799164772033687,-1.9203165769577024,0.0264770071953535,-1.9197353124618528
3.6515605449676514,3.5799164772033687,-1.9086009263992307,0.0269390102475881,-1.9562082290649407
3.697866678237915,3.5799164772033687,-1.9865753650665283,0.0311141889542341,-2.0106313228607178
3.66792368888855,3.5799164772033687,-1.9251031875610352,0.0313346721231937,-1.9245501756668089
3.6517393589019775,3.5799164772033687,-1.9001755714416504,0.0311253480613231,-1.8792840242385864
3.629992008209229,3.5799164772033687,-1.910727620124817,0.0298848282545804,-1.879964590072632
3.650996685028076,3.5799164772033687,-1.9023817777633665,0.0274122692644596,-1.897369265556336
3.677107095718384,3.5799164772033687,-1.924602627754212,0.0292098280042409,-1.930862069129944
3.690429925918579,3.5799164772033687,-1.9376064538955688,0.0291367173194885,-1.9571303129196167
3.6638751029968257,3.5799164772033687,-1.9347232580184937,0.0310644600540399,-1.9435985088348389
3.6235888004302974,3.5799164772033687,-1.8972563743591309,0.0313774943351745,-1.872467875480652
3.62012243270874,3.5799164772033687,-1.9040497541427608,0.0278938245028257,-1.9014327526092527
3.664238929748535,3.5799164772033687,-1.9102073907852168,0.0265005584806203,-1.9103343486785889
3.680872917175293,3.5799164772033687,-1.9398375749588008,0.0273221675306558,-1.9261263608932493
3.717382669448853,3.5799164772033687,-1.948989033699036,0.0281237456947565,-1.99806809425354
3.6790709495544434,3.5799164772033687,-1.931787610054016,0.0306800752878189,-1.944377303123474
3.6479976177215576,3.5799164772033687,-1.875055193901062,0.0321055874228477,-1.8928458690643315
3.6694447994232178,3.5799164772033687,-1.9158693552017207,0.0284445025026798,-1.9172450304031368
3.6374082565307617,3.5799164772033687,-1.906762838363648,0.0284037254750728,-1.9056329727172847
3.70154881477356,3.5799164772033687,-1.9557698965072632,0.0309712197631597,-1.9914373159408567
3.6393399238586426,3.5799164772033687,-1.911252737045288,0.0306219421327114,-1.8739972114562988
3.679003953933716,3.5799164772033687,-1.9010595083236688,0.028745261952281,-1.9296519756317136
3.670002698898315,3.5799164772033687,-1.9211546182632449,0.0282498989254236,-1.9532612562179563
3.689442873001098,3.5799164772033687,-1.9401923418045044,0.028479816392064,-1.9595251083374023
3.65570878982544,3.5799164772033687,-1.929216742515564,0.0351860523223876,-1.9154552221298216
3.630691289901733,3.5799164772033687,-1.8895899057388303,0.0306852478533983,-1.9006648063659668
3.6773159503936768,3.5799164772033687,-1.9174646139144893,0.0289722755551338,-1.94768750667572
3.7002382278442383,3.5799164772033687,-1.911578059196472,0.0281588565558195,-1.92023241519928
3.68360447883606,3.5799164772033687,-1.9534866809844968,0.0317252948880195,-1.914925575256348
3.6487300395965576,3.5799164772033687,-1.9171096086502075,0.0333100296556949,-1.8825291395187376
3.620238542556762,3.5799164772033687,-1.8979859352111816,0.0288847647607326,-1.8496272563934328
3.679145574569703,3.5799164772033687,-1.9061892032623289,0.0271797701716423,-1.9339735507965088
3.6806952953338623,3.5799164772033687,-1.9186822175979608,0.0285676456987857,-1.9357531070709229
3.6640119552612314,3.5799164772033687,-1.9527688026428225,0.0297832340002059,-1.9509469270706177
3.628962278366089,3.5799164772033687,-1.926446914672852,0.0306054390966892,-1.8822879791259763
3.6463027000427246,3.5799164772033687,-1.89519727230072,0.0274068266153335,-1.8972038030624387
3.640006065368652,3.5799164772033687,-1.913696408271789,0.0279313381761312,-1.9281935691833496
3.7065484523773193,3.5799164772033687,-1.9402958154678345,0.0281284730881452,-1.9726693630218504
3.6830453872680655,3.5799164772033687,-1.9253557920455928,0.0292982868850231,-1.9333374500274656
3.6950316429138175,3.5799164772033687,-1.900330662727356,0.0303200334310531,-1.934193491935729
3.6342480182647705,3.5799164772033687,-1.9018616676330569,0.0319091454148292,-1.8740862607955928
3.665837526321411,3.5799164772033687,-1.884024858474732,0.0281211175024509,-1.9228532314300537
3.6683349609375,3.5799164772033687,-1.9287016391754157,0.0283296424895524,-1.9191007614135744
3.67995810508728,3.5799164772033687,-1.9765094518661497,0.0291241742670536,-1.9235124588012693
3.712877988815308,3.5799164772033687,-1.9382340908050537,0.0335420444607734,-1.98651933670044
3.672207355499268,3.5799164772033687,-1.8843709230422967,0.0323401391506195,-1.8726322650909424
3.62291431427002,3.5799164772033687,-1.8885360956192017,0.0337046533823013,-1.8348399400711053
3.65749716758728,3.5799164772033687,-1.9122281074523924,0.0276353694498538,-1.9355047941207884
3.667541980743408,3.5799164772033687,-1.9098061323165887,0.0267003569751977,-1.9135737419128416
3.739856719970703,3.5799164772033687,-1.9895447492599487,0.0292678326368331,-2.022429943084717
3.6819126605987536,3.5799164772033687,-1.9273165464401243,0.0324437022209167,-1.922715663909912
3.66675329208374,3.5799164772033687,-1.8687235116958616,0.0316226258873939,-1.908509373664856
3.6691253185272217,3.5799164772033687,-1.922429800033569,0.027895912528038,-1.910711407661437
3.672675132751465,3.5799164772033687,-1.9042459726333616,0.0285399165004491,-1.9221661090850832
3.67539381980896,3.5799164772033687,-1.9500856399536128,0.0353863202035427,-1.9001042842864992
3.6565115451812735,3.5799164772033687,-1.910459756851196,0.0332850776612758,-1.9554513692855835
3.6645336151123047,3.5799164772033687,-1.9041432142257688,0.0316237993538379,-1.909723162651062
3.6054394245147705,3.5799164772033687,-1.9098891019821167,0.0303721167147159,-1.877387285232544
3.590748310089112,3.5799164772033687,-1.9042683839797967,0.0282719451934099,-1.9306095838546755
3.631114482879639,3.5799164772033687,-1.9076143503189087,0.0249370876699686,-1.8981636762619016
3.6672170162200928,3.5799164772033687,-1.91086494922638,0.023835927248001,-1.9200509786605835
3.6709804534912105,3.5799164772033687,-1.9301546812057493,0.0244174282997846,-1.9341045618057249
3.690664291381836,3.5799164772033687,-1.9456598758697508,0.0251534730195999,-1.93152379989624
3.643756628036499,3.5799164772033687,-1.9246792793273924,0.0288578160107135,-1.884606957435608
3.654397487640381,3.5799164772033687,-1.8890527486801147,0.0300674233585596,-1.9237157106399536
3.660788059234619,3.5799164772033687,-1.9217330217361448,0.0282198209315538,-1.9151815176010127
3.652992486953736,3.5799164772033687,-1.9390765428543089,0.0290576126426458,-1.877063155174256
3.7011744976043697,3.5799164772033687,-1.9346110820770264,0.0314680896699428,-1.975053071975708
3.6691191196441646,3.5799164772033687,-1.902092218399048,0.0304152201861143,-1.9009954929351809
3.6493954658508314,3.5799164772033687,-1.8996511697769165,0.0318881534039974,-1.8842955827713008
3.6516609191894527,3.5799164772033687,-1.91236674785614,0.0299616642296314,-1.9219594001770013
3.6570920944213854,3.5799164772033687,-1.9043117761611936,0.0278484188020229,-1.9002231359481807
3.67313814163208,3.5799164772033687,-1.9370087385177608,0.0311313588172197,-1.968907594680786
3.721344470977783,3.5799164772033687,-1.9249017238616943,0.0311086475849151,-1.9369250535964964
3.6839435100555415,3.5799164772033687,-1.8964272737503047,0.0327020622789859,-1.9239592552185056
3.671695947647095,3.5799164772033687,-1.8825803995132449,0.0337201431393623,-1.9342002868652344
3.672482252120972,3.5799164772033687,-1.916818618774414,0.0293936450034379,-1.969776391983032
3.649321794509888,3.5799164772033687,-1.900749444961548,0.0293853469192981,-1.8943569660186768
3.7324478626251216,3.5799164772033687,-1.9251579046249387,0.0333173833787441,-1.9805556535720823
3.654521226882935,3.5799164772033687,-1.892938494682312,0.0313320122659206,-1.8723089694976809
3.615042209625244,3.5799164772033687,-1.8918536901474,0.0304219350218772,-1.8586117029190063
3.6754772663116455,3.5799164772033687,-1.916717290878296,0.0260917767882347,-1.936529755592346
3.68628454208374,3.5799164772033687,-1.9014962911605835,0.0258669555187225,-1.9217007160186768
3.6975398063659672,3.5799164772033687,-1.9985771179199217,0.0303079262375831,-1.975258111953736
3.663983583450317,3.5799164772033687,-1.9319742918014529,0.0319303162395954,-1.899876475334168
3.662811279296875,3.5799164772033687,-1.8823457956314087,0.0300634019076824,-1.9083901643753047
3.6769959926605216,3.5799164772033687,-1.911182284355164,0.0294275116175413,-1.929378151893616
3.658649444580079,3.5799164772033687,-1.914650678634644,0.0310605559498071,-1.9339915513992307
3.7242066860198975,3.5799164772033687,-1.9208996295928955,0.0334338322281837,-1.9774129390716555
3.6341624259948726,3.5799164772033687,-1.89469051361084,0.0318181365728378,-1.8407224416732788
3.6274611949920654,3.5799164772033687,-1.8863985538482664,0.0296390950679779,-1.8762718439102168
3.660817623138428,3.5799164772033687,-1.9296133518219,0.0258102118968963,-1.9274829626083367
3.6950020790100098,3.5799164772033687,-1.9333552122116089,0.0264436416327953,-1.9604732990264888
3.7023835182189937,3.5799164772033687,-1.9729297161102293,0.0312635265290737,-1.9805473089218133
3.640127897262573,3.5799164772033687,-1.92480993270874,0.0317240804433822,-1.8748751878738403
3.66836929321289,3.5799164772033687,-1.887345314025879,0.0299504790455102,-1.9455949068069456
3.65465784072876,3.5799164772033687,-1.9249881505966184,0.0266344510018825,-1.8879294395446773
3.717414617538452,3.5799164772033687,-1.9776089191436768,0.0292153283953666,-1.9941242933273315
3.6837303638458248,3.5799164772033687,-1.92014753818512,0.0340802781283855,-1.8829157352447508
3.648022413253784,3.5799164772033687,-1.8821732997894287,0.0318397618830204,-1.888790845870972
3.6507298946380615,3.5799164772033687,-1.9113587141036987,0.0298364888876676,-1.938565850257873
3.6810104846954346,3.5799164772033687,-1.903949737548828,0.0269183497875928,-1.9445835351943968
3.706058263778688,3.5799164772033687,-1.95657742023468,0.0317893140017986,-1.9662886857986448
3.69768500328064,3.5799164772033687,-1.9229638576507568,0.0341725870966911,-1.9291443824768064
3.665015459060669,3.5799164772033687,-1.8910930156707764,0.0345321260392665,-1.871615648269653
3.6645669937133785,3.5799164772033687,-1.897297024726868,0.0303785484284162,-1.9228311777114868
3.6144504547119136,3.5799164772033687,-1.90766441822052,0.0286596678197383,-1.852150082588196
3.680942535400391,3.5799164772033687,-1.9172132015228271,0.0292215570807456,-1.9604451656341555
3.6631710529327393,3.5799164772033687,-1.9156076908111568,0.0280259270220994,-1.9076223373413084
3.6847236156463614,3.5799164772033687,-1.9553302526474,0.0279720425605773,-1.9653352499008176
3.6967697143554688,3.5799164772033687,-1.928300380706787,0.030729291960597,-1.884770393371582
3.6294801235198975,3.5799164772033687,-1.8786306381225584,0.0305318143218755,-1.861607909202576
3.6512045860290527,3.5799164772033687,-1.8978079557418823,0.0315747708082199,-1.9278641939163208
3.6435477733612074,3.5799164772033687,-1.9274703264236448,0.0262417662888765,-1.917691349983216
3.68217658996582,3.5799164772033687,-1.9657696485519407,0.0276495330035686,-1.994878053665161
3.681229114532471,3.5799164772033687,-1.9428610801696773,0.0307225380092859,-1.9408594369888303
3.689155578613281,3.5799164772033687,-1.9095257520675657,0.0302015244960784,-1.9390634298324585
3.6526467800140394,3.5799164772033687,-1.906898498535156,0.033068086951971,-1.845827341079712
3.699160575866699,3.5799164772033687,-1.890453219413757,0.0302204880863428,-1.946417093276977
3.693028450012207,3.5799164772033687,-1.9110248088836668,0.0301162451505661,-1.9793992042541504
3.671642780303955,3.5799164772033687,-1.931053042411804,0.0325715467333793,-1.9132932424545288
3.686870574951172,3.5799164772033687,-1.9095259904861448,0.0346602946519851,-1.946866989135742
3.636431455612183,3.5799164772033687,-1.8991764783859248,0.0292007047683,-1.8528476953506468
3.681987762451172,3.5799164772033687,-1.9101779460906985,0.0311393532902002,-1.8987615108489992
3.6833550930023193,3.5799164772033687,-1.9225769042968752,0.029214471578598,-1.936334013938904
3.659477233886719,3.5799164772033687,-1.9597531557083128,0.030185354873538,-1.952303051948548
3.658124208450317,3.5799164772033687,-1.92255175113678,0.0334971286356449,-1.9309377670288084
3.6246511936187744,3.5799164772033687,-1.9033905267715447,0.0284035354852676,-1.8926588296890257
3.673861265182495,3.5799164772033687,-1.912835955619812,0.0291164759546518,-1.9277188777923584
3.659734725952149,3.5799164772033687,-1.9164566993713377,0.0287158004939556,-1.9257153272628784
3.6846928596496578,3.5799164772033687,-1.940110206604004,0.0286370106041431,-1.9514641761779783
3.689688920974731,3.5799164772033687,-1.929604411125183,0.0308325104415416,-1.93804669380188
3.646584033966064,3.5799164772033687,-1.887450814247132,0.0312699750065803,-1.9012342691421509
3.7099764347076416,3.5799164772033687,-1.9058054685592647,0.0323683731257915,-1.9513036012649536
3.6776413917541504,3.5799164772033687,-1.905783772468567,0.0283829290419816,-1.9038871526718133
3.713083028793336,3.5799164772033687,-1.9444029331207275,0.0314878746867179,-1.9685221910476685
3.645843029022217,3.5799164772033687,-1.9100493192672727,0.033988494426012,-1.865737676620484
3.61988353729248,3.5799164772033687,-1.8817220926284792,0.0289564337581396,-1.8680793046951287
3.652192354202272,3.5799164772033687,-1.926733374595642,0.0273655019700527,-1.9273695945739744
3.6773941516876234,3.5799164772033687,-1.923050045967102,0.0268052741885185,-1.929598927497864
3.6888806819915767,3.5799164772033687,-1.9723089933395384,0.0295204110443592,-1.954800248146057
3.742934703826904,3.5799164772033687,-1.945425629615784,0.0301151182502508,-1.9975005388259888
3.700473546981812,3.5799164772033687,-1.8749992847442625,0.033167764544487,-1.8978364467620847
3.652944803237915,3.5799164772033687,-1.8692809343338008,0.0334722138941288,-1.8706133365631104
3.653231859207153,3.5799164772033687,-1.916730165481568,0.0279293786734342,-1.8946638107299805
3.621883392333984,3.5799164772033687,-1.9063547849655151,0.0272715743631124,-1.8565201759338377
3.6632256507873535,3.5799164772033687,-1.961449146270752,0.0297344680875539,-1.9778950214385984
3.7066464424133296,3.5799164772033687,-1.9243279695510864,0.0290280394256114,-1.936339974403381
3.702991247177124,3.5799164772033687,-1.9339357614517207,0.029032053425908,-1.9512089490890503
3.716598272323608,3.5799164772033687,-1.9271804094314573,0.0326976478099822,-1.967501282691956
3.6554365158081055,3.5799164772033687,-1.88215696811676,0.0324496515095233,-1.8672157526016235
3.6666774749755855,3.5799164772033687,-1.8831843137741089,0.0293493941426277,-1.9153344631195068
3.6869888305664062,3.5799164772033687,-1.92527973651886,0.0279408227652311,-1.9711922407150269
3.723767518997192,3.5799164772033687,-1.96972405910492,0.0309189036488533,-1.9487737417221067
3.654429435729981,3.5799164772033687,-1.9228843450546265,0.0387678369879722,-1.8517447710037231
3.6500873565673833,3.5799164772033687,-1.882718563079833,0.0319174826145172,-1.9019118547439573
3.645328521728516,3.5799164772033687,-1.9315872192382808,0.0266615208238363,-1.8931082487106323
3.690764904022217,3.5799164772033687,-1.9419256448745728,0.0282994676381349,-1.9672517776489256
3.670799493789673,3.5799164772033687,-1.94319748878479,0.0330346748232841,-1.930883288383484
3.689928293228149,3.5799164772033687,-1.914559960365296,0.031205290928483,-1.94914186000824
3.660566568374634,3.5799164772033687,-1.907968163490296,0.0319609902799129,-1.9095096588134763
3.610668897628784,3.5799164772033687,-1.8904050588607788,0.030321255326271,-1.83979594707489
3.623112916946411,3.5799164772033687,-1.9080150127410889,0.0288060884922742,-1.8901216983795168
3.662322998046875,3.5799164772033687,-1.90962278842926,0.0256416574120521,-1.9019448757171635
3.695755004882813,3.5799164772033687,-1.9500325918197632,0.0266013983637094,-2.0104565620422363
3.7299652099609375,3.5799164772033687,-1.9526610374450684,0.0278286393731832,-1.9873309135437007
3.723104238510132,3.5799164772033687,-1.923409342765808,0.0310434401035308,-1.972462177276612
3.6787168979644775,3.5799164772033687,-1.8672841787338257,0.0343584157526493,-1.9282373189926147
3.6763415336608887,3.5799164772033687,-1.8973916769027708,0.0295663699507713,-1.942556500434876
3.6537594795227046,3.5799164772033687,-1.904402256011963,0.0279357861727476,-1.8840705156326287
3.659880399703979,3.5799164772033687,-1.9386255741119385,0.0315087214112281,-1.9398133754730225
3.6624042987823486,3.5799164772033687,-1.9227877855300903,0.0326740890741348,-1.897332429885864


==> data/single_task_inference_result/hopper/hopper_single_task_inference_trajectories/2.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.195731833577156,1.2234457731246948,-1.772883057594299,3.2790184020996094,1.0001016855239868
0.3368339240550995,1.2234457731246948,0.1882599294185638,0.3082261383533478,-0.6645135879516602
0.7771032452583314,1.2234457731246948,0.2323751747608184,0.118499182164669,0.1718520671129226
1.0573575496673584,1.2234457731246948,0.2224206030368805,0.08184465020895,0.236789047718048
1.1001911163330078,1.2234457731246948,0.3302312791347504,0.0478865280747413,0.3522931039333343
1.1548490524291992,1.2234457731246948,0.3314534723758697,0.0327113643288612,0.338413506746292
1.1546794176101685,1.2234457731246948,0.316533476114273,0.0370359942317009,0.3421008288860321
1.199780225753784,1.2234457731246948,0.3061650693416595,0.034061212092638,0.2441710829734802
1.2093065977096555,1.2234457731246948,0.3185848295688628,0.0290747489780187,0.3086517453193664
1.2334269285202026,1.2234457731246948,0.3295201957225799,0.0251299701631069,0.3352309763431549
1.2425265312194824,1.2234457731246948,0.3290365040302276,0.0239236112684011,0.3217252194881439
1.2486382722854614,1.2234457731246948,0.3224270641803741,0.0235638376325368,0.307638943195343
1.261037230491638,1.2234457731246948,0.3144960701465606,0.0228358581662178,0.2957408428192138
1.26633882522583,1.2234457731246948,0.3063591420650482,0.0230779089033603,0.293313592672348
1.2821705341339111,1.2234457731246948,0.2974242269992828,0.0234097056090831,0.2763027846813201
1.2860175371170044,1.2234457731246948,0.2898534834384918,0.0241445936262607,0.2958698272705078
1.2734107971191406,1.2234457731246948,0.2825177609920501,0.0251920819282531,0.3081998825073242
1.297000765800476,1.2234457731246948,0.2843606770038605,0.0263334326446056,0.2793223261833191
1.2862919569015503,1.2234457731246948,0.2801806032657623,0.0271385889500379,0.3117323517799377
1.3211604356765747,1.2234457731246948,0.2715581953525543,0.028120869770646,0.2409126609563827
1.3183733224868774,1.2234457731246948,0.2720551788806915,0.029262900352478,0.2874041795730591
1.315380573272705,1.2234457731246948,0.2596399486064911,0.031597264111042,0.2636244297027588
1.3389068841934204,1.2234457731246948,0.2748963534832001,0.0361346676945686,0.2499077171087264
1.3186578750610352,1.2234457731246948,0.2720473110675812,0.039498284459114,0.2404784858226776
1.284507155418396,1.2234457731246948,0.2756493985652923,0.0461912862956523,0.2923268675804138
1.2929162979125977,1.2234457731246948,0.2728475034236908,0.0399255193769931,0.2677720785140991
1.3101823329925537,1.2234457731246948,0.2636285126209259,0.03484358638525,0.2494681775569916
1.323532223701477,1.2234457731246948,0.2533083260059356,0.0339744128286838,0.249486967921257
1.2943711280822752,1.2234457731246948,0.2662663161754608,0.0343645773828029,0.3092541694641113
1.2929465770721436,1.2234457731246948,0.2905203998088836,0.0352596007287502,0.2860346138477325
1.30076003074646,1.2234457731246948,0.2712508738040924,0.0335649438202381,0.2786376774311065
1.313496708869934,1.2234457731246948,0.2532720267772674,0.0330282971262931,0.2655934691429138
1.3079370260238647,1.2234457731246948,0.2709139883518219,0.0348087884485721,0.2609407603740692
1.2781341075897217,1.2234457731246948,0.2802185118198395,0.0347960852086544,0.2952962219715118
1.2796660661697388,1.2234457731246948,0.2884813845157623,0.0344118997454643,0.2888236343860626
1.3612583875656128,1.2234457731246948,0.2771213352680206,0.0314632356166839,0.2438636422157287
1.3026858568191528,1.2234457731246948,0.2693361937999725,0.0308651905506849,0.2720024287700653
1.3353153467178345,1.2234457731246948,0.2898205816745758,0.0329206436872482,0.2567307353019714
1.3605555295944212,1.2234457731246948,0.2317380905151367,0.0290517173707485,0.1951394826173782
1.416227102279663,1.2234457731246948,0.1422334909439087,0.0301139336079359,0.1253800988197326
1.4025394916534424,1.2234457731246948,0.2214657664299011,0.0532318912446498,0.2023040801286697
1.2194963693618774,1.2234457731246948,0.3198453485965729,0.0612849444150924,0.3952204585075378
1.2454814910888672,1.2234457731246948,0.3075356185436249,0.0327844358980655,0.3104901015758514
1.2794723510742188,1.2234457731246948,0.2967430651187897,0.026300536468625,0.2860454022884369
1.2692149877548216,1.2234457731246948,0.2990807592868805,0.026391502469778,0.3232914209365845
1.307562232017517,1.2234457731246948,0.3156618177890777,0.0258023627102375,0.2676964998245239
1.2878777980804443,1.2234457731246948,0.2964049875736236,0.024442221969366,0.3035689890384674
1.3015373945236206,1.2234457731246948,0.2712430655956268,0.0264345146715641,0.2730577886104584
1.3159558773040771,1.2234457731246948,0.2723259627819061,0.0286209918558597,0.2581307590007781
1.3304800987243652,1.2234457731246948,0.2528568506240845,0.0301973037421703,0.2579806745052337
1.3132870197296145,1.2234457731246948,0.2732402980327606,0.036329723894596,0.2754229307174682
1.281401515007019,1.2234457731246948,0.2903295457363128,0.0391951315104961,0.3210847973823547
1.3328299522399902,1.2234457731246948,0.2836838066577911,0.0377337001264095,0.2468739598989486
1.282511591911316,1.2234457731246948,0.2594037950038909,0.0349281094968318,0.321554958820343
1.2883721590042114,1.2234457731246948,0.2471252381801604,0.033104695379734,0.2829079031944275
1.315152883529663,1.2234457731246948,0.2481800019741058,0.0296659097075462,0.269939512014389
1.367084264755249,1.2234457731246948,0.2223546504974364,0.0278715137392282,0.2276247292757034
1.336582064628601,1.2234457731246948,0.2601684033870697,0.03544357791543,0.2521401345729828
1.28433358669281,1.2234457731246948,0.3073677122592926,0.0409390926361084,0.3237481713294983
1.3385831117630005,1.2234457731246948,0.2688789069652557,0.0350353233516216,0.2181882262229919
1.3358910083770752,1.2234457731246948,0.2385583817958832,0.0348041243851184,0.2432081401348114
1.364250898361206,1.2234457731246948,0.1790295541286468,0.0353323929011821,0.2386202961206436
1.3274096250534055,1.2234457731246948,0.2144047915935516,0.0412156134843826,0.2660883069038391
1.308477997779846,1.2234457731246948,0.2690553963184356,0.0459737926721572,0.2686088681221008
1.335307002067566,1.2234457731246948,0.2239103913307189,0.0424434207379818,0.2714455425739288
1.3156702518463137,1.2234457731246948,0.2160168886184692,0.0406923070549964,0.2869237661361694
1.3286049365997314,1.2234457731246948,0.2544689178466797,0.0486576557159423,0.2392798960208892
1.3351819515228271,1.2234457731246948,0.2483833730220794,0.0420877784490585,0.2716093361377716
1.3512358665466309,1.2234457731246948,0.2356516420841216,0.0421450175344944,0.247899368405342
1.374101161956787,1.2234457731246948,0.2673701345920563,0.0511040613055229,0.2176753729581833
1.3508919477462769,1.2234457731246948,0.2792030870914459,0.0549292601644992,0.2810526490211487
1.32526957988739,1.2234457731246948,0.2849860489368438,0.0592948272824287,0.3209365606307983
1.322086215019226,1.2234457731246948,0.2377984821796416,0.0477570258080959,0.260665088891983
1.3395150899887085,1.2234457731246948,0.2333162724971771,0.0472316183149814,0.2380607426166534
1.3971091508865356,1.2234457731246948,0.2397637069225311,0.0519351661205291,0.1999726444482803
1.35651695728302,1.2234457731246948,0.2723373472690582,0.0558976456522941,0.2539485394954681
1.3451707363128662,1.2234457731246948,0.3051154911518097,0.0580082051455974,0.2729423344135284
1.4356595277786257,1.2234457731246948,0.186625987291336,0.0400552451610565,0.144566923379898
1.429078698158264,1.2234457731246948,0.1662969887256622,0.0464983209967613,0.1640385538339615
1.2432560920715332,1.2234457731246948,0.2537658512592316,0.0694123804569244,0.3301045596599579
1.2638043165206907,1.2234457731246948,0.2869458496570587,0.0327272377908229,0.315986156463623
1.312663197517395,1.2234457731246948,0.275727778673172,0.0267436858266592,0.2753399610519408
1.3605356216430664,1.2234457731246948,0.2589109539985657,0.0280846077948808,0.2205486595630645
1.339002251625061,1.2234457731246948,0.2970276176929474,0.030658658593893,0.2924936711788177
1.2838757038116455,1.2234457731246948,0.3166318833827972,0.0329127423465251,0.3460061252117157
1.2605307102203367,1.2234457731246948,0.2915628254413605,0.0337757430970668,0.329269528388977
1.2953368425369265,1.2234457731246948,0.2691991031169891,0.0324157550930976,0.2724184095859527
1.309075951576233,1.2234457731246948,0.2623697221279144,0.0303477179259061,0.3002104163169861
1.34091055393219,1.2234457731246948,0.269947737455368,0.0294651910662651,0.240340381860733
1.321022629737854,1.2234457731246948,0.2699064314365387,0.0301063451915979,0.2440627962350845
1.2789740562438965,1.2234457731246948,0.2944524586200714,0.0359212644398212,0.3240956664085388
1.3212679624557495,1.2234457731246948,0.283065527677536,0.0365843810141086,0.2611187398433685
1.3748723268508911,1.2234457731246948,0.2553119361400604,0.0338812619447708,0.1798264980316162
1.3829407691955566,1.2234457731246948,0.2137883007526397,0.0352049171924591,0.2260365784168243
1.3496047258377075,1.2234457731246948,0.2615442276000976,0.0435447879135608,0.2918844819068908
1.3999396562576292,1.2234457731246948,0.3036343157291412,0.0450687371194362,0.1783028692007064
1.3625825643539429,1.2234457731246948,0.2081279754638672,0.0468476749956607,0.2713340222835541
1.4117534160614011,1.2234457731246948,0.1199740767478942,0.0494027324020862,0.1282314211130142
1.4716875553131104,1.2234457731246948,0.1207414865493774,0.0522854104638099,0.0534532889723777
1.5436793565750122,1.2234457731246948,0.021954596042633,0.047215100377798,-0.0315425470471382
1.3231940269470217,1.2234457731246948,0.2850131094455719,0.0745190903544426,0.3187447786331177
1.300405740737915,1.2234457731246948,0.3377163708209991,0.033720102161169,0.3696738481521606
1.34169864654541,1.2234457731246948,0.2382619678974152,0.0305848252028226,0.2040485143661499
1.323310613632202,1.2234457731246948,0.2424384653568268,0.0406526178121566,0.2701487243175506
1.349788784980774,1.2234457731246948,0.2622823417186737,0.0534478910267353,0.214574173092842
1.3698805570602417,1.2234457731246948,0.2398754656314849,0.0422618351876735,0.2205323725938796
1.375487208366394,1.2234457731246948,0.2130877673625946,0.0452323593199253,0.2220505475997924
1.3467819690704343,1.2234457731246948,0.2693110406398772,0.0612932592630386,0.2287708967924118
1.381783127784729,1.2234457731246948,0.2764159739017486,0.0559085868299007,0.2061635851860046
1.398300290107727,1.2234457731246948,0.2051392495632172,0.0508810430765152,0.1350169479846954
1.4046266078948977,1.2234457731246948,0.1350207924842834,0.0556899197399616,0.1919552534818648
1.3722354173660278,1.2234457731246948,0.2340536415576934,0.0692343711853027,0.2661928236484527
1.2274606227874756,1.2234457731246948,0.2605850398540497,0.0568046867847442,0.3614394366741181
1.262955904006958,1.2234457731246948,0.3003809750080108,0.0367716923356056,0.3343155980110168
1.260805606842041,1.2234457731246948,0.2703296840190887,0.0269905775785446,0.3019117712974548
1.2814266681671145,1.2234457731246948,0.2793518602848053,0.0257985163480043,0.2770527899265289
1.31327223777771,1.2234457731246948,0.2875168621540069,0.0251253321766853,0.2937510311603546
1.2873737812042236,1.2234457731246948,0.2821103632450104,0.024815397337079,0.3145841062068939
1.2964324951171875,1.2234457731246948,0.2835109531879425,0.0274376459419727,0.2726667523384094
1.3020223379135132,1.2234457731246948,0.2801722586154938,0.0285241156816482,0.3021338582038879
1.2887253761291504,1.2234457731246948,0.2552628815174103,0.0303254183381795,0.294510930776596
1.3002636432647705,1.2234457731246948,0.2761166393756866,0.0328047275543212,0.2916773557662964
1.335750102996826,1.2234457731246948,0.2779749929904938,0.0313972197473049,0.2631009519100188
1.3174129724502563,1.2234457731246948,0.2661382555961609,0.0331866629421711,0.2891052961349488
1.3298910856246948,1.2234457731246948,0.2813318669795989,0.037256896495819,0.2587607204914093
1.3182567358016968,1.2234457731246948,0.2680712640285492,0.0373097769916057,0.2638623714447021
1.2952755689620972,1.2234457731246948,0.24184849858284,0.0405402667820453,0.2988928258419037
1.3246577978134155,1.2234457731246948,0.2696112096309662,0.0435493364930152,0.2542792856693268
1.3581509590148924,1.2234457731246948,0.2611232101917267,0.038506906479597,0.2288994491100311
1.3287866115570068,1.2234457731246948,0.2463118731975555,0.0411448441445827,0.2382604330778121
1.3747111558914185,1.2234457731246948,0.2826017439365387,0.0455446131527423,0.1948916316032409
1.3411593437194824,1.2234457731246948,0.2350344359874725,0.0411895625293254,0.2042542695999145
1.417004346847534,1.2234457731246948,0.1623474061489105,0.0429734140634536,0.080374039709568
1.4571421146392822,1.2234457731246948,0.171714037656784,0.0493206456303596,0.1516305357217788
1.4998568296432495,1.2234457731246948,0.054297387599945,0.0444666780531406,0.0543089210987091
1.3809759616851809,1.2234457731246948,0.2450582087039947,0.0654256939888,0.2391540855169296
1.2458226680755615,1.2234457731246948,0.3270786106586456,0.0412976667284965,0.3513768911361694
1.2873047590255735,1.2234457731246948,0.2578778862953186,0.0308625847101211,0.3098028898239136
1.3332339525222778,1.2234457731246948,0.2553803622722626,0.0310057308524847,0.2470524907112121
1.321584701538086,1.2234457731246948,0.2242085039615631,0.0299329608678817,0.2537277340888977
1.363388180732727,1.2234457731246948,0.2295987606048584,0.0294374134391546,0.2242096811532974
1.3125832080841064,1.2234457731246948,0.2926945984363556,0.033009860664606,0.332202136516571
1.3278772830963137,1.2234457731246948,0.2485373318195343,0.0409788936376571,0.2683168053627014
1.3750814199447632,1.2234457731246948,0.1948599219322204,0.0377798154950141,0.1968650519847869
1.4149008989334106,1.2234457731246948,0.1395973563194275,0.0350226461887359,0.1685176342725753
1.2466310262680051,1.2234457731246948,0.2576391994953155,0.0600848719477653,0.3868983387947082
1.2337689399719238,1.2234457731246948,0.3307524025440216,0.0377877093851566,0.3590258359909057
1.2881661653518677,1.2234457731246948,0.2842894494533539,0.0257834885269403,0.2773494124412536
1.3011047840118408,1.2234457731246948,0.2936449348926544,0.0261061266064643,0.2903003096580505
1.3192677497863767,1.2234457731246948,0.3072635233402252,0.0267397388815879,0.3190456926822662
1.349839687347412,1.2234457731246948,0.2879358828067779,0.0258404687047004,0.2555864453315735
1.3076555728912351,1.2234457731246948,0.2928103506565093,0.0312349312007427,0.2884653508663177
1.314820647239685,1.2234457731246948,0.3002748191356659,0.0409924201667308,0.2638753652572632
1.3368265628814695,1.2234457731246948,0.2352838218212128,0.0355238020420074,0.2478822916746139
1.3714123964309692,1.2234457731246948,0.1889297366142272,0.0354424603283405,0.160398706793785
1.2330775260925293,1.2234457731246948,0.2599648833274841,0.0499850735068321,0.3559201955795288
1.2265461683273315,1.2234457731246948,0.3257330358028412,0.0383262112736702,0.3644691407680512
1.314733862876892,1.2234457731246948,0.2911990582942962,0.0250032301992178,0.2433209866285324
1.274548292160034,1.2234457731246948,0.3027848899364471,0.0247709155082702,0.3243420422077179
1.243459105491638,1.2234457731246948,0.3120605051517486,0.0253742579370737,0.3332070112228393
1.2661612033843994,1.2234457731246948,0.3056794106960296,0.0237499289214611,0.3100244402885437
1.2773423194885252,1.2234457731246948,0.2909721434116363,0.0243489351123571,0.2933603525161743
1.2809512615203855,1.2234457731246948,0.2869937121868133,0.0254164971411228,0.3026357293128967
1.3011722564697263,1.2234457731246948,0.2830749452114104,0.0249163955450058,0.2719227373600006
1.3261479139328003,1.2234457731246948,0.282171219587326,0.025820693001151,0.2300886660814284
1.3419946432113647,1.2234457731246948,0.2743103206157684,0.0288804601877927,0.2569370865821838
1.3322522640228271,1.2234457731246948,0.2848437130451202,0.0345793887972831,0.2631421685218811
1.2762809991836548,1.2234457731246948,0.2989217936992644,0.0417795106768608,0.3233154416084289
1.2777223587036133,1.2234457731246948,0.2937316596508026,0.0408033616840839,0.3085691034793854
1.3032623529434204,1.2234457731246948,0.2542444467544556,0.0326394215226173,0.2652066349983215
1.3539711236953735,1.2234457731246948,0.2392388880252838,0.0294762644916772,0.2214840352535248
1.3550913333892822,1.2234457731246948,0.2605948448181152,0.0317290946841239,0.2560878098011017
1.332160711288452,1.2234457731246948,0.297985702753067,0.0370669104158878,0.2823680639266968
1.3138597011566162,1.2234457731246948,0.2976528108119964,0.0415107533335685,0.2864304184913635
1.3509880304336548,1.2234457731246948,0.2610335052013396,0.0434090793132782,0.1972331404685974
1.3024603128433228,1.2234457731246948,0.236965537071228,0.0477257929742336,0.2983537912368774
1.2998187541961668,1.2234457731246948,0.2570653259754181,0.048367042094469,0.276796817779541
1.3172558546066284,1.2234457731246948,0.2237931787967681,0.0358984917402267,0.2575064897537231
1.3700342178344729,1.2234457731246948,0.2049918472766876,0.0320813842117786,0.1853470355272292
1.3362388610839844,1.2234457731246948,0.2634008526802063,0.0427269786596298,0.2515188753604889
1.2926318645477295,1.2234457731246948,0.3012731373310088,0.0456956140697002,0.3303195238113404
1.346053123474121,1.2234457731246948,0.2536380589008331,0.0362757071852684,0.2190008014440536
1.3377845287322998,1.2234457731246948,0.2333316802978516,0.0367492325603961,0.2580050230026244
1.350290298461914,1.2234457731246948,0.1880551874637604,0.0400068573653698,0.2436600476503372
1.3692303895950315,1.2234457731246948,0.2236319780349731,0.0436744019389152,0.2046574056148528
1.3628516197204588,1.2234457731246948,0.2503988146781921,0.0490219220519065,0.1906116902828216
1.3280258178710935,1.2234457731246948,0.2707801163196564,0.0629670545458793,0.2960635125637054
1.3017747402191162,1.2234457731246948,0.2609880268573761,0.0529814064502716,0.2670713663101196
1.3279831409454343,1.2234457731246948,0.2428812980651855,0.0447422824800014,0.2504806220531464
1.3647390604019165,1.2234457731246948,0.23343425989151,0.043609119951725,0.2576290071010589
1.3025710582733154,1.2234457731246948,0.2416144907474517,0.0474577248096466,0.3098602890968323
1.307995080947876,1.2234457731246948,0.288152664899826,0.0459623411297798,0.27836874127388
1.3747167587280271,1.2234457731246948,0.213036984205246,0.032216515392065,0.2322722077369689
1.3815113306045532,1.2234457731246948,0.1615066528320312,0.0320997610688209,0.1958239674568176
1.4299424886703491,1.2234457731246948,0.2520175576210021,0.0507384501397609,0.1687863767147064
1.3515398502349851,1.2234457731246948,0.2832662165164947,0.0508508495986461,0.2837263345718384
1.298617601394653,1.2234457731246948,0.2804752290248871,0.0516213104128837,0.3146312236785888
1.4031107425689695,1.2234457731246948,0.1800788044929504,0.0339355543255806,0.1154627278447151
1.3868452310562132,1.2234457731246948,0.2068910896778106,0.0373841002583503,0.2105996310710906
1.4221889972686768,1.2234457731246948,0.1680871248245239,0.0472855120897293,0.1821378171443939


==> data/single_task_inference_result/hopper/hopper_single_task_inference_trajectories/20.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.267113447189331,8.153833389282225,-1.772883057594299,3.2790184020996094,0.3849082887172698
0.6616705656051636,8.153833389282225,-5.807047367095947,0.7839662432670593,-4.6329498291015625
1.1472275257110596,8.153833389282225,-6.32550573348999,0.1142533645033836,-5.642527103424072
1.5017906427383425,8.153833389282225,-6.228817462921144,0.0618606656789779,-6.147994041442871
1.9074606895446773,8.153833389282225,-6.199650287628174,0.0466098003089428,-6.236725330352783
2.3040153980255127,8.153833389282225,-6.229856014251709,0.0385124310851097,-6.25322151184082
2.718885898590088,8.153833389282225,-6.22905969619751,0.0384957715868949,-6.228447437286377
3.005242824554444,8.153833389282225,-6.228020191192626,0.0385130755603313,-6.22166872024536
3.451411247253417,8.153833389282225,-6.227370738983153,0.0385860316455364,-6.190911769866943
3.8562314510345455,8.153833389282225,-6.225169658660889,0.0387387536466121,-6.204744815826416
4.376572132110596,8.153833389282225,-6.22442102432251,0.0390481054782867,-6.251302242279053
4.777817726135254,8.153833389282225,-6.218651294708252,0.0396678075194358,-6.269050121307373
5.304833889007568,8.153833389282225,-6.200842380523682,0.0406397990882396,-6.179433822631836
5.782150745391846,8.153833389282225,-6.154874324798584,0.0516912154853344,-6.216407299041748
6.1373610496521,8.153833389282225,-5.118817329406737,0.1176725327968597,-5.279980182647705
6.5500144958496085,8.153833389282225,-5.620982646942139,0.3640606701374053,-6.14600658416748
6.904663562774657,8.153833389282225,-5.619038105010985,0.120947279036045,-5.565550804138184
7.2908220291137695,8.153833389282225,-5.538281917572021,0.0881575793027877,-5.5648508071899405
7.490907192230224,8.153833389282225,-5.72971248626709,0.0793545916676521,-5.564833164215088
7.648983478546143,8.153833389282225,-5.867190837860107,0.08965365588665,-5.821876049041748
7.753202438354493,8.153833389282225,-5.959299564361572,0.095354326069355,-5.890924453735352
7.82876443862915,8.153833389282225,-5.991371154785156,0.0919483080506324,-6.100601196289063
7.962687969207763,8.153833389282225,-6.060580253601073,0.0900950655341148,-6.127665519714356
8.041008949279785,8.153833389282225,-6.117841720581056,0.0666905418038368,-6.076209545135497
8.190891265869139,8.153833389282225,-6.201248645782472,0.0566563382744789,-6.246039867401123
8.252242088317871,8.153833389282225,-6.26790189743042,0.0425361543893814,-6.268960475921631
8.25499439239502,8.153833389282225,-6.2492332458496085,0.0348856635391712,-6.213759422302246
8.291996002197266,8.153833389282225,-6.278558254241943,0.0337976440787315,-6.296493053436279
8.312103271484375,8.153833389282225,-6.243817806243896,0.036640029400587,-6.284652233123779
8.249178886413574,8.153833389282225,-6.161008834838867,0.0375422947108745,-6.206845760345458
8.197986602783203,8.153833389282225,-6.172068119049072,0.0379160121083259,-6.135357379913329
8.216584205627441,8.153833389282225,-6.185222148895264,0.0334144458174705,-6.157387256622314
8.249090194702147,8.153833389282225,-6.217082977294922,0.0320402681827545,-6.2261619567871085
8.24693775177002,8.153833389282225,-6.2277464866638175,0.0317718721926212,-6.229576587677002
8.276484489440918,8.153833389282225,-6.258833408355713,0.0321014299988746,-6.269221782684326
8.302105903625488,8.153833389282225,-6.219419002532959,0.034577339887619,-6.263988494873047
8.210572242736816,8.153833389282225,-6.169895648956299,0.0366284139454364,-6.1319799423217765
8.217678070068358,8.153833389282225,-6.177359104156494,0.0355390757322311,-6.191013336181641
8.258148193359375,8.153833389282225,-6.207706928253174,0.0322759822010993,-6.236376762390137
8.266749382019043,8.153833389282225,-6.26029634475708,0.032312124967575,-6.220929622650146
8.291146278381348,8.153833389282225,-6.231937885284424,0.0345485880970954,-6.256648540496825
8.293049812316895,8.153833389282225,-6.225039958953857,0.0367442891001701,-6.271630287170409
8.169048309326174,8.153833389282225,-6.16644287109375,0.0375455953180789,-6.076869487762451
8.190138816833496,8.153833389282225,-6.160136699676514,0.0333404615521431,-6.14730978012085
8.242006301879881,8.153833389282225,-6.202694416046144,0.0300581194460392,-6.226639270782472
8.261554718017578,8.153833389282225,-6.238908290863037,0.0288075171411037,-6.2362046241760245
8.314314842224121,8.153833389282225,-6.256805419921875,0.0304246842861175,-6.275926113128662
8.31670570373535,8.153833389282225,-6.29231834411621,0.0340423546731472,-6.292283058166504
8.203116416931152,8.153833389282225,-6.157613277435304,0.0391408391296863,-6.131809234619141
8.21010112762451,8.153833389282225,-6.162527561187744,0.0356797203421592,-6.160014152526856
8.244756698608398,8.153833389282225,-6.206959247589111,0.0322766155004501,-6.201907634735107
8.288242340087889,8.153833389282225,-6.273702144622803,0.0315622389316558,-6.260354518890381
8.300907135009766,8.153833389282225,-6.228941917419434,0.0340563654899597,-6.241711139678955
8.268933296203613,8.153833389282225,-6.240549564361572,0.0369912423193454,-6.192544460296631
8.229393005371092,8.153833389282225,-6.176236629486084,0.0384179092943668,-6.163244724273682
8.246171951293945,8.153833389282225,-6.180184841156006,0.0349417701363563,-6.1864519119262695
8.295804977416992,8.153833389282225,-6.202979564666748,0.034270990639925,-6.259333610534668
8.239954948425295,8.153833389282225,-6.196288585662842,0.0358850061893463,-6.168893337249756
8.182680130004883,8.153833389282225,-6.200960636138916,0.0362263992428779,-6.125174045562744
8.218859672546385,8.153833389282225,-6.201030731201172,0.0326601713895797,-6.191898345947266
8.289216041564941,8.153833389282225,-6.206565380096436,0.0307228602468967,-6.269654750823976
8.278745651245117,8.153833389282225,-6.217770099639893,0.0316612794995307,-6.221624374389648
8.291099548339844,8.153833389282225,-6.301321029663086,0.0336528234183788,-6.2611494064331055
8.279940605163574,8.153833389282225,-6.246227741241455,0.0382383428514003,-6.1949119567871085
8.266279220581055,8.153833389282225,-6.171203136444092,0.0370987839996814,-6.204704284667969
8.258582115173342,8.153833389282225,-6.183290958404541,0.0370378717780113,-6.21046257019043
8.280918121337889,8.153833389282225,-6.188199520111084,0.0358620323240757,-6.2427520751953125
8.259978294372559,8.153833389282225,-6.1885857582092285,0.0364760532975196,-6.209867477416992
8.249830245971678,8.153833389282225,-6.180285453796387,0.0366348847746849,-6.1950273513793945
8.245874404907225,8.153833389282225,-6.192040920257568,0.0359028168022632,-6.1946539878845215
8.268711090087889,8.153833389282225,-6.192088603973389,0.0345808006823062,-6.202091217041016
8.23906421661377,8.153833389282225,-6.192750930786133,0.0353767722845077,-6.17894983291626
8.153809547424316,8.153833389282225,-6.186973571777344,0.0350953415036201,-6.089510917663574
8.211525917053223,8.153833389282225,-6.189689159393311,0.0312437862157821,-6.21500301361084
8.250758171081545,8.153833389282225,-6.1999568939208975,0.0287214983254671,-6.2141947746276855
8.267098426818846,8.153833389282225,-6.221447944641112,0.0287629086524248,-6.220862865447998
8.262264251708984,8.153833389282225,-6.289638996124268,0.0298970211297273,-6.29342555999756
8.307071685791014,8.153833389282225,-6.241808891296387,0.0343220643699169,-6.275915622711182
8.289243698120117,8.153833389282225,-6.1757683753967285,0.0367519184947013,-6.244644165039063
8.227315902709961,8.153833389282225,-6.165604591369629,0.03775629773736,-6.170101642608643
8.246323585510254,8.153833389282225,-6.181929588317871,0.0363744534552097,-6.201615810394287
8.276724815368652,8.153833389282225,-6.20228910446167,0.0339195877313613,-6.248804569244385
8.260126113891602,8.153833389282225,-6.23092794418335,0.0354187935590744,-6.1889328956604
8.267762184143066,8.153833389282225,-6.212683200836182,0.0368437580764293,-6.22160530090332
8.262724876403809,8.153833389282225,-6.188672542572021,0.0363169685006141,-6.1820688247680655
8.22318172454834,8.153833389282225,-6.182228565216064,0.0355757921934127,-6.166408538818359
8.231854438781738,8.153833389282225,-6.190592288970947,0.0349024459719657,-6.165117263793944
8.268351554870605,8.153833389282225,-6.203696250915527,0.0330598168075084,-6.2130327224731445
8.249523162841795,8.153833389282225,-6.199638366699219,0.0337324142456054,-6.182890892028809
8.23495101928711,8.153833389282225,-6.214020252227783,0.0349271781742572,-6.169314861297608
8.20383071899414,8.153833389282225,-6.208380222320557,0.0346078276634216,-6.119405269622803
8.23784828186035,8.153833389282225,-6.194034099578857,0.0323604717850685,-6.20924186706543
8.286149024963379,8.153833389282225,-6.209848880767822,0.0317390970885753,-6.259507656097412
8.247020721435545,8.153833389282225,-6.194740295410156,0.0330937355756759,-6.1780290603637695
8.309638977050781,8.153833389282225,-6.272171497344971,0.0344816036522388,-6.253306865692139
8.307441711425781,8.153833389282225,-6.189391136169434,0.0366292595863342,-6.238605499267577
8.280747413635254,8.153833389282225,-6.171861171722412,0.0374070778489112,-6.206692695617676
8.299158096313475,8.153833389282225,-6.190388202667236,0.0406998954713344,-6.233077526092528
8.238184928894043,8.153833389282225,-6.181311130523682,0.0373103208839893,-6.174268245697021
8.252111434936523,8.153833389282225,-6.183516025543213,0.0363023392856121,-6.211381912231444
8.259570121765137,8.153833389282225,-6.207705974578857,0.034877523779869,-6.225401401519775
8.253315925598145,8.153833389282225,-6.222414493560791,0.0350998751819133,-6.194238185882568
8.233856201171875,8.153833389282225,-6.204733371734619,0.0361931696534156,-6.164352893829346
8.290936470031738,8.153833389282225,-6.190521717071533,0.0344187505543232,-6.208288669586182
8.269705772399902,8.153833389282225,-6.190557956695557,0.0346806645393371,-6.173071384429932
8.23917770385742,8.153833389282225,-6.1755051612854,0.0362629778683185,-6.170868873596192
8.26611614227295,8.153833389282225,-6.21595573425293,0.0366868562996387,-6.223705768585205
8.234304428100588,8.153833389282225,-6.192726135253905,0.0345891527831554,-6.190188884735107
8.229540824890137,8.153833389282225,-6.19420051574707,0.0348971635103225,-6.206670761108398
8.176437377929686,8.153833389282225,-6.2135629653930655,0.0339831970632076,-6.134795188903809
8.185970306396483,8.153833389282225,-6.1943678855896,0.0310064703226089,-6.17061185836792
8.260397911071777,8.153833389282225,-6.212852478027344,0.0288512594997882,-6.230502128601073
8.260843276977539,8.153833389282225,-6.2017130851745605,0.0288775824010372,-6.209416866302489
8.283862113952637,8.153833389282225,-6.2560434341430655,0.0302550997585058,-6.24623441696167
8.287464141845703,8.153833389282225,-6.316296100616455,0.0334394872188568,-6.330733299255371
8.308664321899414,8.153833389282225,-6.167219638824463,0.0369967445731163,-6.266517162322998
8.228732109069824,8.153833389282225,-6.1736483573913565,0.0388872735202312,-6.159608840942383
8.244994163513182,8.153833389282225,-6.163544178009033,0.035589475184679,-6.176699638366699
8.262363433837889,8.153833389282225,-6.206779956817626,0.0339501053094863,-6.201568126678467
8.313587188720703,8.153833389282225,-6.2573018074035645,0.034626830369234,-6.306220531463623
8.219747543334961,8.153833389282225,-6.197264671325684,0.0381690002977848,-6.1623969078063965
8.218757629394531,8.153833389282225,-6.1689205169677725,0.0354199819266796,-6.171098709106444
8.24870777130127,8.153833389282225,-6.211027145385742,0.0328462533652782,-6.213644504547119
8.289034843444824,8.153833389282225,-6.257569789886475,0.0324520207941532,-6.249074459075928
8.264640808105469,8.153833389282225,-6.21287202835083,0.0352235473692417,-6.177082538604736
8.237556457519531,8.153833389282225,-6.221232891082764,0.0364518165588378,-6.200655460357666
8.22535514831543,8.153833389282225,-6.191030502319336,0.0356844589114189,-6.187195301055908
8.237054824829102,8.153833389282225,-6.196756839752196,0.0335157252848148,-6.199903011322021
8.227986335754393,8.153833389282225,-6.2058749198913565,0.0332960970699787,-6.199342250823976
8.261474609375,8.153833389282225,-6.205965042114258,0.0327858962118625,-6.241967678070068
8.25737190246582,8.153833389282225,-6.209849834442139,0.033274233341217,-6.211564064025879
8.273286819458006,8.153833389282225,-6.186877250671387,0.0342805124819278,-6.242692947387695
8.293680191040039,8.153833389282225,-6.2083048820495605,0.0363309010863304,-6.25767707824707
8.215824127197266,8.153833389282225,-6.173472881317139,0.0365402735769748,-6.1858229637146
8.206345558166504,8.153833389282225,-6.175331592559815,0.0353781729936599,-6.153269290924072
8.234724044799805,8.153833389282225,-6.206248283386231,0.0322742462158203,-6.221323490142822
8.292725563049315,8.153833389282225,-6.236227035522461,0.031505137681961,-6.300102710723877
8.196993827819824,8.153833389282225,-6.213209629058838,0.0334655903279781,-6.150973320007324
8.245798110961914,8.153833389282225,-6.230276584625244,0.032059010118246,-6.240982532501221
8.241193771362305,8.153833389282225,-6.2119669914245605,0.0315767638385295,-6.18450927734375
8.291537284851074,8.153833389282225,-6.250041484832764,0.0315929315984249,-6.278294563293457
8.313103675842285,8.153833389282225,-6.263842105865479,0.0349054895341396,-6.281524658203125
8.20814323425293,8.153833389282225,-6.162822723388672,0.0368335619568824,-6.106282234191895
8.21203327178955,8.153833389282225,-6.181511402130127,0.0360815934836864,-6.142367362976073
8.265164375305174,8.153833389282225,-6.204922199249268,0.0322050563991069,-6.230752944946289
8.283349990844727,8.153833389282225,-6.270035743713378,0.0322714261710643,-6.229503631591797
8.269783020019531,8.153833389282225,-6.225986480712891,0.03517422452569,-6.21764039993286
8.289615631103516,8.153833389282225,-6.266503810882568,0.0367333479225635,-6.247069358825684
8.245471954345703,8.153833389282225,-6.176272869110107,0.036895677447319,-6.200599670410156
8.247176170349121,8.153833389282225,-6.176886081695557,0.0358357429504394,-6.175284862518311
8.296566009521484,8.153833389282225,-6.20050573348999,0.0350577943027019,-6.267263412475586
8.285741806030273,8.153833389282225,-6.192880153656006,0.035820547491312,-6.205552577972412
8.237681388854979,8.153833389282225,-6.177056312561035,0.0385157279670238,-6.1556944847106925
8.256787300109863,8.153833389282225,-6.189633846282959,0.0369960032403469,-6.198864459991455
8.282130241394043,8.153833389282225,-6.196537494659424,0.034419909119606,-6.221834182739258
8.247362136840819,8.153833389282225,-6.202908039093018,0.0362283512949943,-6.189241409301758
8.232125282287598,8.153833389282225,-6.197645664215088,0.0369106940925121,-6.1830148696899405
8.240989685058594,8.153833389282225,-6.196161270141602,0.0344841666519641,-6.169401168823241
8.25599956512451,8.153833389282225,-6.199874877929688,0.033587247133255,-6.235432147979736
8.244541168212889,8.153833389282225,-6.199913501739502,0.0343630872666835,-6.176706790924072
8.234114646911621,8.153833389282225,-6.202001571655273,0.0345882289111614,-6.171727180480957
8.257787704467773,8.153833389282225,-6.198647022247314,0.0340198203921318,-6.230372428894042
8.278111457824707,8.153833389282225,-6.194135665893555,0.0337770320475101,-6.240724086761475
8.256434440612793,8.153833389282225,-6.186094284057617,0.03548239544034,-6.189167022705078
8.250797271728516,8.153833389282225,-6.195465564727783,0.0366568863391876,-6.197356700897217
8.224286079406738,8.153833389282225,-6.188669681549072,0.03536007553339,-6.15870237350464
8.241262435913086,8.153833389282225,-6.192033290863037,0.0338961593806743,-6.212069988250732
8.24133586883545,8.153833389282225,-6.20544958114624,0.0334420427680015,-6.215015888214111
8.274238586425781,8.153833389282225,-6.197624683380127,0.03329723700881,-6.242831230163574
8.250716209411621,8.153833389282225,-6.211249828338623,0.0347427427768707,-6.161604881286621
8.280125617980957,8.153833389282225,-6.181581020355225,0.035101618617773,-6.255820274353027
8.271300315856934,8.153833389282225,-6.194454669952393,0.0363435223698616,-6.201692581176758
8.270711898803713,8.153833389282225,-6.17725706100464,0.0359601415693759,-6.209939479827881
8.247629165649414,8.153833389282225,-6.188827991485596,0.0376306101679801,-6.185173988342285
8.21423625946045,8.153833389282225,-6.181975841522217,0.0353698320686817,-6.156522750854492
8.209576606750488,8.153833389282225,-6.19566774368286,0.0339073464274406,-6.20236110687256
8.216666221618652,8.153833389282225,-6.2065205574035645,0.0320098102092742,-6.22035026550293
8.213468551635742,8.153833389282225,-6.211377620697021,0.0310017243027687,-6.188700675964356
8.23823356628418,8.153833389282225,-6.221904277801514,0.0302438344806432,-6.19554615020752
8.245183944702147,8.153833389282225,-6.222314357757568,0.0305602978914976,-6.19782543182373
8.242445945739746,8.153833389282225,-6.209452152252196,0.0318670198321342,-6.224789142608643
8.220045089721678,8.153833389282225,-6.231788635253905,0.0331037566065788,-6.189811706542969
8.217885971069336,8.153833389282225,-6.197218418121338,0.0329185836017131,-6.160561561584473
8.26722240447998,8.153833389282225,-6.205000400543213,0.0319951996207237,-6.232041358947754
8.252157211303713,8.153833389282225,-6.199309825897217,0.0324089676141738,-6.1922335624694815
8.248844146728516,8.153833389282225,-6.207116603851318,0.0339023023843765,-6.200727939605713
8.29000473022461,8.153833389282225,-6.239114284515381,0.0349616445600986,-6.280874729156494
8.248367309570312,8.153833389282225,-6.182328701019287,0.0350341945886611,-6.16323709487915
8.231348991394043,8.153833389282225,-6.177882671356201,0.0361845754086971,-6.180489540100098
8.229496955871582,8.153833389282225,-6.203796863555908,0.0349350050091743,-6.191422939300537
8.262426376342773,8.153833389282225,-6.201803684234619,0.0332494750618934,-6.225520610809326
8.259428024291992,8.153833389282225,-6.2028889656066895,0.0339782387018203,-6.182300090789794
8.24741268157959,8.153833389282225,-6.1960530281066895,0.0348413288593292,-6.197571754455566
8.274319648742676,8.153833389282225,-6.209304332733153,0.0354872494935989,-6.252650260925293
8.256962776184082,8.153833389282225,-6.186075687408447,0.0349565930664539,-6.195401191711426
8.205857276916504,8.153833389282225,-6.181386470794678,0.0358431227505207,-6.136112689971924
8.230018615722656,8.153833389282225,-6.197325229644775,0.0341626480221748,-6.19288206100464
8.24336051940918,8.153833389282225,-6.205747127532959,0.0319834239780902,-6.2170066833496085
8.256696701049805,8.153833389282225,-6.214579582214356,0.0323279127478599,-6.205765247344971
8.30594253540039,8.153833389282225,-6.251688480377196,0.0332745425403118,-6.29261589050293


==> data/single_task_inference_result/hopper/hopper_single_task_inference_trajectories/21.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.2846711277961731,9.620067596435543,-1.772883057594299,3.2790184020996094,-1.2373679876327517
0.6881460547447205,9.620067596435543,-6.437546730041504,1.2331889867782593,-4.719417095184326
1.2002923488616943,9.620067596435543,-7.609049320220947,0.2263846397399902,-7.31815481185913
1.6876642704010008,9.620067596435543,-7.579265117645263,0.0817379429936409,-7.619044303894043
2.211804389953613,9.620067596435543,-7.62505292892456,0.0532722398638725,-7.655647754669189
2.644134283065796,9.620067596435543,-7.668801307678223,0.044312160462141,-7.610599040985107
3.1845955848693848,9.620067596435543,-7.664735317230224,0.0443181954324245,-7.571892261505128
3.66715669631958,9.620067596435543,-7.656251430511474,0.0443131439387798,-7.700110912322998
4.000330448150635,9.620067596435543,-7.6420602798461905,0.0443310588598251,-7.6727633476257315
4.502636909484863,9.620067596435543,-7.6293649673461905,0.0444363243877887,-7.583897113800048
5.023234844207764,9.620067596435543,-7.621526718139648,0.0446939505636692,-7.635665416717529
5.452603340148926,9.620067596435543,-7.621839046478271,0.0453951396048068,-7.650121688842771
5.846124649047852,9.620067596435543,-7.615699291229248,0.0466066785156726,-7.62502384185791
6.230573177337647,9.620067596435543,-7.629625797271728,0.0516659431159496,-7.560192584991454
6.719746112823486,9.620067596435543,-7.507987499237059,0.05171425268054,-7.55694580078125
7.180135250091553,9.620067596435543,-6.326132774353027,0.7524721026420593,-6.217872142791748
7.557590961456298,9.620067596435543,-6.231479167938232,0.5525041222572327,-7.042099952697754
7.868618488311767,9.620067596435543,-6.165772914886475,0.3072203397750854,-6.113426685333252
8.07677173614502,9.620067596435543,-5.956143379211426,0.2373740822076797,-6.272635459899902
8.111981391906738,9.620067596435543,-5.562222003936768,0.2020768374204636,-5.507810115814209
7.922554016113281,9.620067596435543,-5.346046447753905,0.3002477288246155,-5.093364238739014
7.7889986038208,9.620067596435543,-6.812109470367432,0.1448688358068466,-6.926355838775635
8.103285789489746,9.620067596435543,-7.035175323486328,0.0965280756354332,-7.031819343566895
8.526266098022463,9.620067596435543,-7.191746234893799,0.0582101009786128,-7.14666223526001
8.979558944702147,9.620067596435543,-7.301288127899171,0.0460162945091724,-7.3292555809021
9.216411590576174,9.620067596435543,-6.820216178894042,0.1151093617081642,-6.78587818145752
9.213162422180176,9.620067596435543,-7.325071334838867,0.1001009941101074,-7.373485565185546
9.4133939743042,9.620067596435543,-7.500921726226807,0.161174401640892,-7.537177562713622
9.556000709533691,9.620067596435543,-7.505913734436035,0.1393421590328216,-7.567622184753419
9.565817832946776,9.620067596435543,-7.543014049530028,0.0852318853139877,-7.418706417083741
9.694730758666992,9.620067596435543,-7.57188844680786,0.0456789247691631,-7.657952308654785
9.717601776123049,9.620067596435543,-7.579632759094238,0.0413298867642879,-7.590953826904298
9.699665069580078,9.620067596435543,-7.594561100006103,0.0373835861682891,-7.578230857849122
9.675451278686523,9.620067596435543,-7.5955491065979,0.0369201302528381,-7.581814765930174
9.714129447937012,9.620067596435543,-7.591681957244874,0.037092238664627,-7.600662231445312
9.720579147338867,9.620067596435543,-7.595898628234862,0.0371151231229305,-7.6108784675598145
9.699424743652344,9.620067596435543,-7.609222412109374,0.0387875959277152,-7.592706680297852
9.743860244750977,9.620067596435543,-7.6199984550476065,0.0397169329226016,-7.636604785919189
9.761548042297363,9.620067596435543,-7.592886447906494,0.0405435599386692,-7.644198417663574
9.671874046325684,9.620067596435543,-7.583357334136963,0.0451040267944335,-7.517441272735595
9.693547248840332,9.620067596435543,-7.60444974899292,0.0442042686045169,-7.518095970153808
9.688074111938477,9.620067596435543,-7.614024639129639,0.0388817302882671,-7.580049037933349
9.753872871398924,9.620067596435543,-7.6277499198913565,0.0361944362521171,-7.67168378829956
9.74769592285156,9.620067596435543,-7.606739044189453,0.0393888503313064,-7.609682083129882
9.735214233398436,9.620067596435543,-7.594071865081787,0.0427457056939601,-7.619441986083984
9.73261260986328,9.620067596435543,-7.646708011627196,0.0460195541381835,-7.611617565155028
9.755692481994627,9.620067596435543,-7.5848283767700195,0.0458038710057735,-7.600698947906494
9.681571960449215,9.620067596435543,-7.577923774719238,0.0477351248264312,-7.523800373077392
9.661842346191406,9.620067596435543,-7.575514316558839,0.045241929590702,-7.513924598693847
9.732994079589844,9.620067596435543,-7.604360103607178,0.0387740619480609,-7.636385440826416
9.75716495513916,9.620067596435543,-7.609726905822755,0.0365042500197887,-7.661789417266845
9.813018798828123,9.620067596435543,-7.668940067291259,0.039660383015871,-7.731533527374268
9.8109769821167,9.620067596435543,-7.719236373901366,0.0459981337189674,-7.704246997833253
9.792868614196776,9.620067596435543,-7.5634446144104,0.0560094267129898,-7.686662673950195
9.672918319702148,9.620067596435543,-7.575071811676025,0.0627762824296951,-7.43914556503296
9.653045654296877,9.620067596435543,-7.557162761688232,0.0533329248428344,-7.496942520141602
9.712835311889648,9.620067596435543,-7.607919216156007,0.0421092510223388,-7.56941843032837
9.77269172668457,9.620067596435543,-7.634178638458253,0.0353058241307735,-7.6480607986450195
9.764111518859863,9.620067596435543,-7.683924198150634,0.038061898201704,-7.616069793701171
9.801506042480469,9.620067596435543,-7.7150888442993155,0.0427282601594924,-7.726555824279785
9.789706230163574,9.620067596435543,-7.61523675918579,0.0516873560845851,-7.626904010772706
9.826040267944338,9.620067596435543,-7.554877758026123,0.0558063089847564,-7.645512580871582
9.688722610473633,9.620067596435543,-7.561858654022216,0.0624409168958664,-7.50480842590332
9.726829528808592,9.620067596435543,-7.5407328605651855,0.0545569881796836,-7.563096046447755
9.7401704788208,9.620067596435543,-7.630078792572021,0.0483836270868778,-7.663711071014403
9.779292106628418,9.620067596435543,-7.667016506195068,0.0428672656416892,-7.639615535736085
9.741926193237305,9.620067596435543,-7.602099895477296,0.0511090345680713,-7.588385581970215
9.708888053894045,9.620067596435543,-7.574569702148437,0.0497549325227737,-7.5508770942688
9.725394248962402,9.620067596435543,-7.596179962158203,0.0482944026589393,-7.588796138763427
9.762720108032225,9.620067596435543,-7.591439723968506,0.0441558770835399,-7.650207042694091
9.795015335083008,9.620067596435543,-7.597975254058839,0.0460253581404686,-7.675806522369384
9.773433685302734,9.620067596435543,-7.57732915878296,0.0516645386815071,-7.599825859069824
9.685342788696287,9.620067596435543,-7.578513622283935,0.0556400455534458,-7.540571212768554
9.671295166015623,9.620067596435543,-7.580749988555907,0.0508671812713146,-7.523822784423827
9.702374458312988,9.620067596435543,-7.607516288757325,0.0420064888894558,-7.578162670135497
9.7838773727417,9.620067596435543,-7.629628658294677,0.0368315242230892,-7.666734695434569
9.800278663635252,9.620067596435543,-7.6399450302124015,0.0400638692080974,-7.675440788269043
9.818476676940916,9.620067596435543,-7.658045768737794,0.047177392989397,-7.685123443603516
9.826407432556152,9.620067596435543,-7.685200214385985,0.0565817691385746,-7.700771808624268
9.77364253997803,9.620067596435543,-7.555310249328612,0.061050821095705,-7.612737178802489
9.727187156677246,9.620067596435543,-7.55029535293579,0.0645158737897872,-7.56236696243286
9.727935791015623,9.620067596435543,-7.5749592781066895,0.0588250756263732,-7.569082260131837
9.71910572052002,9.620067596435543,-7.586043834686278,0.0510188341140747,-7.584524154663087
9.694518089294432,9.620067596435543,-7.602958679199218,0.0467303730547428,-7.5537166595458975
9.753144264221191,9.620067596435543,-7.589059352874755,0.0431977100670337,-7.684071063995361
9.676849365234377,9.620067596435543,-7.590368747711181,0.0416499301791191,-7.4946208000183105
9.729324340820312,9.620067596435543,-7.595646381378173,0.0408909879624843,-7.67910861968994
9.759772300720217,9.620067596435543,-7.614713191986085,0.0393163636326789,-7.644271373748779
9.785945892333984,9.620067596435543,-7.605884552001954,0.0413249209523201,-7.664350509643554
9.702237129211424,9.620067596435543,-7.635370731353758,0.0504907295107841,-7.552752017974853
9.727330207824709,9.620067596435543,-7.584174156188963,0.0488277450203895,-7.596985816955566
9.782892227172852,9.620067596435543,-7.612316131591795,0.0454250983893871,-7.637571811676025
9.783141136169432,9.620067596435543,-7.611228942871093,0.0460125245153904,-7.65121841430664
9.716932296752928,9.620067596435543,-7.598127841949462,0.0549616180360317,-7.5426645278930655
9.766358375549316,9.620067596435543,-7.601803302764893,0.0520088449120521,-7.646946907043458
9.76715850830078,9.620067596435543,-7.599969387054443,0.0486764758825302,-7.627419948577882
9.768452644348145,9.620067596435543,-7.602596759796143,0.0505443178117275,-7.644840240478516
9.676935195922852,9.620067596435543,-7.581511497497559,0.0559670850634574,-7.521234989166259
9.739287376403809,9.620067596435543,-7.570765972137451,0.047695592045784,-7.5969529151916495
9.769178390502928,9.620067596435543,-7.613719463348387,0.0429073497653007,-7.651130199432373
9.807416915893551,9.620067596435543,-7.67595100402832,0.0428340956568718,-7.693081855773925
9.778007507324215,9.620067596435543,-7.645328521728516,0.0540704540908336,-7.692648887634276
9.6082181930542,9.620067596435543,-7.571928024291992,0.055898942053318,-7.40179443359375
9.71809196472168,9.620067596435543,-7.537269115447998,0.0467525273561477,-7.599265575408935
9.71524715423584,9.620067596435543,-7.565385341644286,0.0378627590835094,-7.613650321960449
9.742143630981444,9.620067596435543,-7.621354579925538,0.0360878333449363,-7.65281295776367
9.756757736206056,9.620067596435543,-7.607537746429443,0.0420626103878021,-7.610976696014403
9.655640602111816,9.620067596435543,-7.577340602874755,0.0430246517062187,-7.51429796218872
9.68601131439209,9.620067596435543,-7.583549976348879,0.0431659594178199,-7.558785915374755
9.769173622131348,9.620067596435543,-7.612320423126221,0.0371691323816776,-7.696224689483642
9.762822151184082,9.620067596435543,-7.652614116668701,0.0369818173348903,-7.665789604187011
9.810874938964846,9.620067596435543,-7.688423156738281,0.0441086441278457,-7.74442481994629
9.905818939208984,9.620067596435543,-7.697210788726807,0.0495314374566078,-7.707391738891602
9.777802467346191,9.620067596435543,-7.533522129058839,0.0579629577696323,-7.550935745239258
9.688218116760254,9.620067596435543,-7.533875942230224,0.0698610320687294,-7.553960323333741
9.762664794921877,9.620067596435543,-7.612900733947755,0.0600664243102073,-7.684635639190676
9.7824125289917,9.620067596435543,-7.624194622039795,0.0500007830560207,-7.633818626403808
9.892162322998049,9.620067596435543,-7.764967918395997,0.0480155535042285,-7.82500410079956
9.858327865600586,9.620067596435543,-7.62206745147705,0.0623223781585693,-7.6192522048950195
9.777108192443848,9.620067596435543,-7.530313968658446,0.0656497925519943,-7.60984468460083
9.761411666870115,9.620067596435543,-7.591451168060303,0.072713203728199,-7.621222496032714
9.763689994812012,9.620067596435543,-7.581936359405517,0.0636682733893394,-7.593615055084228
9.685508728027344,9.620067596435543,-7.576955795288087,0.0610756129026412,-7.512402534484862
9.700510025024414,9.620067596435543,-7.567878723144531,0.0511734895408153,-7.5256710052490225
9.732462882995604,9.620067596435543,-7.606136322021484,0.0424333848059177,-7.624555110931396
9.774905204772947,9.620067596435543,-7.629364013671875,0.0398546382784843,-7.695802211761474
9.774967193603516,9.620067596435543,-7.609964370727539,0.0454584211111068,-7.58599042892456
9.770723342895508,9.620067596435543,-7.59722089767456,0.0499729700386524,-7.60728645324707
9.742487907409668,9.620067596435543,-7.585964679718018,0.0539738684892654,-7.602372646331787
9.686880111694338,9.620067596435543,-7.572357177734374,0.0528378523886203,-7.514465808868408
9.701905250549316,9.620067596435543,-7.578558444976807,0.0480219610035419,-7.563396930694579
9.750566482543944,9.620067596435543,-7.599794864654541,0.0416768789291381,-7.604985713958739
9.7201566696167,9.620067596435543,-7.626131534576416,0.040898323059082,-7.567548274993896
9.767496109008787,9.620067596435543,-7.614116191864013,0.0437975600361824,-7.650115489959715
9.71059226989746,9.620067596435543,-7.607287883758546,0.0450592152774334,-7.541926383972168
9.73748779296875,9.620067596435543,-7.5710811614990225,0.045743741095066,-7.5925374031066895
9.70664405822754,9.620067596435543,-7.603724956512451,0.0457490943372249,-7.557450771331787
9.723891258239746,9.620067596435543,-7.585505962371825,0.0430720373988151,-7.566326141357421
9.652259826660156,9.620067596435543,-7.594908714294434,0.0435849130153656,-7.517340660095216
9.675531387329102,9.620067596435543,-7.582597255706787,0.0388441234827041,-7.526519775390626
9.704520225524902,9.620067596435543,-7.601862430572509,0.0352979563176631,-7.570281505584717
9.713587760925297,9.620067596435543,-7.6170783042907715,0.0343856327235698,-7.57426357269287
9.767734527587889,9.620067596435543,-7.62810754776001,0.0368419960141181,-7.643386840820312
9.726202011108398,9.620067596435543,-7.608075141906737,0.0403451845049858,-7.569252967834472
9.75044536590576,9.620067596435543,-7.587642192840576,0.0451456829905509,-7.620699405670166
9.67188835144043,9.620067596435543,-7.6087679862976065,0.0467682145535945,-7.528201103210449
9.72896671295166,9.620067596435543,-7.5735368728637695,0.0429984107613563,-7.601304054260255
9.773675918579102,9.620067596435543,-7.607023239135742,0.0403899177908897,-7.663965702056883
9.779826164245604,9.620067596435543,-7.638660907745361,0.0414714328944683,-7.610736846923827
9.734188079833984,9.620067596435543,-7.667910099029541,0.050674196332693,-7.6151251792907715
9.724056243896484,9.620067596435543,-7.59643793106079,0.0511843599379062,-7.571081638336181
9.749122619628906,9.620067596435543,-7.5921807289123535,0.0487290546298027,-7.609248638153075
9.729102134704588,9.620067596435543,-7.584194660186767,0.0472216568887233,-7.578381061553955
9.757802963256836,9.620067596435543,-7.583935260772706,0.0479465685784816,-7.6158318519592285
9.804173469543455,9.620067596435543,-7.587122917175295,0.0475732907652854,-7.6324191093444815
9.764837265014648,9.620067596435543,-7.562380790710449,0.0506683997809886,-7.606626987457275
9.750868797302246,9.620067596435543,-7.566198825836181,0.0573646835982799,-7.591916084289551
9.653383255004885,9.620067596435543,-7.591659069061278,0.0549845434725284,-7.457630157470702
9.708499908447264,9.620067596435543,-7.566368579864503,0.0456147268414497,-7.605081558227539
9.756473541259764,9.620067596435543,-7.609870910644531,0.039126943796873,-7.655767917633056
9.812391281127928,9.620067596435543,-7.677543640136719,0.0375429391860961,-7.698030471801757
9.82192611694336,9.620067596435543,-7.691046237945555,0.0472964234650135,-7.659322261810303
9.765398979187012,9.620067596435543,-7.612179756164551,0.0557910129427909,-7.606810569763183
9.79177951812744,9.620067596435543,-7.58001708984375,0.0611155703663826,-7.653020858764648
9.79347038269043,9.620067596435543,-7.580933094024657,0.0590843744575977,-7.6279354095458975
9.766005516052246,9.620067596435543,-7.552797794342042,0.0594958551228046,-7.603868961334228
9.74027156829834,9.620067596435543,-7.557075023651123,0.0616414733231067,-7.558554172515869
9.719314575195312,9.620067596435543,-7.574988842010497,0.0548270493745803,-7.570218086242675
9.814906120300291,9.620067596435543,-7.578369140625,0.0500368140637874,-7.718522548675538
9.704096794128418,9.620067596435543,-7.574941158294677,0.0501148924231529,-7.527828216552734
9.683045387268066,9.620067596435543,-7.588575839996339,0.0491795614361763,-7.52918529510498
9.772940635681152,9.620067596435543,-7.634910583496093,0.0432451218366622,-7.632039546966552
9.757006645202637,9.620067596435543,-7.606362819671632,0.0411084666848182,-7.611462116241454
9.8377685546875,9.620067596435543,-7.713479518890381,0.0452276393771171,-7.72012710571289
9.83558750152588,9.620067596435543,-7.696296215057373,0.0524171292781829,-7.723034858703612
9.802842140197754,9.620067596435543,-7.53783941268921,0.0579019598662853,-7.6297335624694815
9.74443054199219,9.620067596435543,-7.57661771774292,0.0697448700666427,-7.58231782913208
9.720913887023924,9.620067596435543,-7.564050197601318,0.0609841346740722,-7.531115531921386
9.778587341308592,9.620067596435543,-7.58016538619995,0.0553610399365425,-7.5871782302856445
9.76965045928955,9.620067596435543,-7.589719295501711,0.0513408742845058,-7.599674701690676
9.672449111938477,9.620067596435543,-7.599627017974853,0.0530765950679779,-7.502567768096925
9.73269271850586,9.620067596435543,-7.5943779945373535,0.0483053289353847,-7.62162208557129
9.7676944732666,9.620067596435543,-7.618735790252685,0.0415788404643535,-7.674633979797363
9.82855224609375,9.620067596435543,-7.688518524169923,0.0418152473866939,-7.751624584197998
9.83119297027588,9.620067596435543,-7.6508049964904785,0.054017174988985,-7.695699214935303
9.759331703186035,9.620067596435543,-7.565792560577392,0.0597808435559272,-7.588759422302246
9.76243782043457,9.620067596435543,-7.575505256652832,0.0636363923549652,-7.601648807525634
9.746791839599608,9.620067596435543,-7.5889763832092285,0.0586804300546646,-7.619790077209472
9.744333267211914,9.620067596435543,-7.573944091796875,0.0548903383314609,-7.605500698089599
9.743998527526855,9.620067596435543,-7.5729899406433105,0.053307969123125,-7.60340929031372
9.739579200744627,9.620067596435543,-7.575130939483642,0.0493297576904296,-7.609748363494874
9.74213409423828,9.620067596435543,-7.5763421058654785,0.049071304500103,-7.598792552947998
9.70023727416992,9.620067596435543,-7.578556060791015,0.0481986999511718,-7.52998685836792
9.709538459777832,9.620067596435543,-7.5793395042419425,0.0458116047084331,-7.569243907928466
9.735512733459473,9.620067596435543,-7.595897674560547,0.0423190146684646,-7.575835227966307
9.726362228393551,9.620067596435543,-7.59581708908081,0.041789811104536,-7.5767550468444815
9.67613124847412,9.620067596435543,-7.595713138580321,0.044056661427021,-7.518604755401611
9.712530136108398,9.620067596435543,-7.596165180206298,0.0413194820284843,-7.619892597198486
9.718454360961914,9.620067596435543,-7.6010103225708,0.0385900698602199,-7.58390998840332
9.72542095184326,9.620067596435543,-7.620489597320557,0.0388978645205497,-7.568760395050048


==> data/single_task_inference_result/hopper/hopper_single_task_inference_trajectories/22.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.2853201329708099,1.2234457731246948,-1.772883057594299,3.2790184020996094,0.4832750558853149
0.6638597249984741,1.2234457731246948,0.1988544762134552,0.3472409844398498,-0.682100772857666
0.766398012638092,1.2234457731246948,0.2393339574337005,0.1693568676710128,0.6004353761672974
0.9253243803977966,1.2234457731246948,0.1537865996360778,0.1193707957863807,0.2911770939826965
1.0138797760009763,1.2234457731246948,0.2430784106254577,0.0677564665675163,0.2353465557098388
1.0675077438354492,1.2234457731246948,0.2956983745098114,0.0355048961937427,0.2523657977581024
1.0947288274765017,1.2234457731246948,0.2828202545642853,0.0714695677161216,0.2345137000083923
1.185935854911804,1.2234457731246948,0.2697326838970184,0.0472275763750076,0.2719856798648834
1.2421319484710691,1.2234457731246948,0.2962754070758819,0.039616759866476,0.2660455405712128
1.2534873485565183,1.2234457731246948,0.3049755394458771,0.028905177488923,0.3147896826267242
1.2513312101364136,1.2234457731246948,0.3024139106273651,0.0268018040806055,0.32899472117424
1.2828015089035034,1.2234457731246948,0.2987315952777862,0.0254686996340751,0.2949160635471344
1.2986180782318115,1.2234457731246948,0.289216548204422,0.0238871164619922,0.256798505783081
1.287724494934082,1.2234457731246948,0.2844419181346893,0.0244863014668226,0.2925522625446319
1.258450627326965,1.2234457731246948,0.2842365205287933,0.0261506401002407,0.3055518269538879
1.2842438220977783,1.2234457731246948,0.2925672829151153,0.0271204449236392,0.263159453868866
1.2845191955566406,1.2234457731246948,0.2823381125926971,0.0271906517446041,0.2904865443706512
1.3125513792037964,1.2234457731246948,0.2703528702259064,0.0268173888325691,0.2724169492721557
1.2990269660949707,1.2234457731246948,0.2707336843013763,0.027294548228383,0.2620241343975067
1.3001803159713743,1.2234457731246948,0.2751002609729767,0.0290736127644777,0.2779034972190857
1.31276273727417,1.2234457731246948,0.2768432796001434,0.0316049717366695,0.2836576998233795
1.3466304540634155,1.2234457731246948,0.2652311325073242,0.0332218594849109,0.2258464246988296
1.309579372406006,1.2234457731246948,0.2751890122890472,0.0384204275906086,0.2987124323844909
1.296046018600464,1.2234457731246948,0.2926319539546966,0.0411112383008003,0.2976984679698944
1.2810287475585935,1.2234457731246948,0.2528549134731293,0.0351832248270511,0.2883780598640441
1.318410873413086,1.2234457731246948,0.2462005317211151,0.0334495790302753,0.2769904434680938
1.3116707801818848,1.2234457731246948,0.2684637606143951,0.0351979508996009,0.3116130232810974
1.3272658586502075,1.2234457731246948,0.2645157277584076,0.0332931689918041,0.2452588975429535
1.325544834136963,1.2234457731246948,0.268561452627182,0.0346030853688716,0.250159353017807
1.303937911987305,1.2234457731246948,0.2663275003433227,0.0384970344603061,0.2935976684093475
1.2831963300704956,1.2234457731246948,0.2798091471195221,0.0432791821658611,0.3078905344009399
1.278950810432434,1.2234457731246948,0.2759564220905304,0.0379787124693393,0.3134152889251709
1.3244584798812866,1.2234457731246948,0.2735104262828827,0.0343090817332267,0.2499404102563858
1.3090026378631592,1.2234457731246948,0.2729134261608124,0.0319568738341331,0.2819160223007202
1.3334970474243164,1.2234457731246948,0.2724906504154205,0.0320491530001163,0.2541252970695496
1.2829800844192505,1.2234457731246948,0.26921609044075,0.0331241972744464,0.3322029411792755
1.3219974040985107,1.2234457731246948,0.2601585388183594,0.0346647761762142,0.2464229464530944
1.4065569639205933,1.2234457731246948,0.2300971448421478,0.0331778414547443,0.1735004484653473
1.3996626138687132,1.2234457731246948,0.1750688254833221,0.0314347445964813,0.1814643144607544
1.2283164262771606,1.2234457731246948,0.2728290855884552,0.0461592189967632,0.3254502713680267
1.219723105430603,1.2234457731246948,0.311070829629898,0.0298169665038585,0.2577215135097504
1.2757203578948977,1.2234457731246948,0.3035201132297516,0.0254848208278417,0.2901191115379333
1.251711368560791,1.2234457731246948,0.310408741235733,0.0255823340266942,0.3358675539493561
1.2992905378341677,1.2234457731246948,0.3201951086521148,0.0248126108199358,0.3101069033145904
1.3020738363265991,1.2234457731246948,0.3032980263233185,0.0234636049717664,0.2859945893287658
1.318877935409546,1.2234457731246948,0.2766038477420807,0.024910194799304,0.2559404969215393
1.3193303346633911,1.2234457731246948,0.272363156080246,0.0282239727675914,0.2827772498130798
1.3191369771957395,1.2234457731246948,0.2805996835231781,0.0324181243777275,0.2881817817687988
1.3116530179977417,1.2234457731246948,0.2813374102115631,0.0394015796482563,0.2690677046775818
1.312343955039978,1.2234457731246948,0.2780353128910064,0.0410340838134288,0.2757322490215301
1.3154441118240356,1.2234457731246948,0.2727814018726349,0.0417207814753055,0.2875311970710754
1.3262139558792114,1.2234457731246948,0.2709610164165497,0.0412523224949836,0.2633965909481048
1.28678560256958,1.2234457731246948,0.2738712131977081,0.0419831201434135,0.2907331883907318
1.3318865299224851,1.2234457731246948,0.2880883514881134,0.0406378805637359,0.2696236968040466
1.3573939800262451,1.2234457731246948,0.2468340694904327,0.0346143320202827,0.230167344212532
1.364858865737915,1.2234457731246948,0.1874444186687469,0.0339276604354381,0.1979026794433593
1.4017566442489624,1.2234457731246948,0.2489075064659118,0.045136023312807,0.1955759972333908
1.21126651763916,1.2234457731246948,0.2956098616123199,0.0528510957956314,0.3754980564117432
1.249873638153076,1.2234457731246948,0.3448932468891144,0.0393409393727779,0.3265017867088318
1.274525165557861,1.2234457731246948,0.3000572025775909,0.0265423040837049,0.3094725906848907
1.2700451612472534,1.2234457731246948,0.3142246305942535,0.0259986948221921,0.3097519278526306
1.2874583005905151,1.2234457731246948,0.3172847926616668,0.0259142946451902,0.286296546459198
1.3197958469390867,1.2234457731246948,0.2972473204135895,0.02455385774374,0.284174233675003
1.2756495475769043,1.2234457731246948,0.2737145125865936,0.0264244433492422,0.2737057507038116
1.267818570137024,1.2234457731246948,0.2855800688266754,0.0289170816540718,0.3040182888507843
1.2762485742568968,1.2234457731246948,0.2764404714107513,0.0273207165300846,0.3105314970016479
1.2809540033340454,1.2234457731246948,0.2616266906261444,0.0267574936151504,0.2998058497905731
1.3154792785644531,1.2234457731246948,0.2782258093357086,0.0274615008383989,0.2746312320232391
1.3483206033706665,1.2234457731246948,0.2768989503383636,0.0270150024443864,0.1977261155843734
1.3300058841705322,1.2234457731246948,0.2736892998218536,0.0301728006452322,0.2755351364612579
1.3275761604309082,1.2234457731246948,0.2981227934360504,0.0373298600316047,0.2726232707500458
1.3546689748764038,1.2234457731246948,0.272029846906662,0.0393179468810558,0.2521090507507324
1.3263088464736938,1.2234457731246948,0.2359935939311981,0.0462678484618663,0.2554414272308349
1.2841129302978516,1.2234457731246948,0.2709164917469024,0.0553740933537483,0.3011879622936249
1.3423876762390137,1.2234457731246948,0.2586335241794586,0.0413737706840038,0.2131514996290207
1.3733718395233154,1.2234457731246948,0.2443925142288208,0.0364277586340904,0.1861576288938522
1.3659299612045288,1.2234457731246948,0.1959335505962372,0.0384600013494491,0.1906780153512954
1.3664262294769287,1.2234457731246948,0.246006041765213,0.0455476641654968,0.2382874488830566
1.29433012008667,1.2234457731246948,0.2736389338970184,0.0471319556236267,0.329227477312088
1.2740260362625122,1.2234457731246948,0.2697625458240509,0.0497583150863647,0.2960004210472107
1.3269048929214475,1.2234457731246948,0.2181362807750701,0.0345022678375244,0.2224636524915695
1.322378396987915,1.2234457731246948,0.220676064491272,0.0307615753263235,0.2642509937286377
1.3469786643981931,1.2234457731246948,0.2573329508304596,0.0357431434094905,0.2380115389823913
1.2952017784118652,1.2234457731246948,0.2660214900970459,0.0354972854256629,0.3366530537605285
1.2948753833770752,1.2234457731246948,0.2779212892055511,0.0387763269245624,0.2921455800533294
1.3505839109420776,1.2234457731246948,0.2297938168048858,0.0347259640693664,0.2247033715248108
1.403888463973999,1.2234457731246948,0.2020035088062286,0.0320627018809318,0.1576656550168991
1.3165764808654783,1.2234457731246948,0.2736860811710357,0.0446346178650856,0.2965611815452576
1.1871976852416992,1.2234457731246948,0.3256172239780426,0.0433182343840599,0.4170422554016113
1.25838041305542,1.2234457731246948,0.2766517102718352,0.0268581286072731,0.3006539642810821
1.2413254976272583,1.2234457731246948,0.3026030957698822,0.0262424983084201,0.3219722211360931
1.259085178375244,1.2234457731246948,0.3011738955974579,0.0252711344510316,0.3253213763236999
1.2538071870803833,1.2234457731246948,0.2977515161037445,0.0238637272268533,0.3390119969844818
1.274783492088318,1.2234457731246948,0.2950128018856048,0.0238439012318849,0.2980692088603973
1.288565158843994,1.2234457731246948,0.2936385571956634,0.0238450430333614,0.2919235527515411
1.321217060089111,1.2234457731246948,0.2847061455249786,0.0243806447833776,0.2844521999359131
1.3366869688034055,1.2234457731246948,0.2786148488521576,0.0261977761983871,0.2296653389930724
1.3301548957824707,1.2234457731246948,0.281625896692276,0.0302821192890405,0.2645252346992492
1.2731496095657349,1.2234457731246948,0.2969507277011871,0.0379118286073207,0.31963050365448
1.2817381620407104,1.2234457731246948,0.2993146479129791,0.038646962493658,0.3108097016811371
1.3736871480941772,1.2234457731246948,0.2532748579978943,0.0318344049155712,0.1974898129701614
1.379081964492798,1.2234457731246948,0.2329978048801422,0.0298536214977502,0.2294605374336242
1.4068875312805176,1.2234457731246948,0.2835851013660431,0.0369430743157863,0.1530461311340332
1.3469691276550293,1.2234457731246948,0.309207409620285,0.0400387458503246,0.276368498802185
1.2928929328918457,1.2234457731246948,0.2853002250194549,0.0483201779425144,0.3366663455963135
1.340948700904846,1.2234457731246948,0.203727662563324,0.037508375942707,0.2271767258644104
1.3728089332580566,1.2234457731246948,0.2143763303756713,0.0375551581382751,0.2007519453763961
1.413937211036682,1.2234457731246948,0.1599457263946533,0.04146558791399,0.1649363040924072
1.4006705284118652,1.2234457731246948,0.2176874876022339,0.0499864593148231,0.2245699316263198
1.2501263618469238,1.2234457731246948,0.3186720907688141,0.0586270093917846,0.3355184197425842
1.2559680938720703,1.2234457731246948,0.2962048947811126,0.0358603298664093,0.3158439695835113
1.3013563156127927,1.2234457731246948,0.2603493630886077,0.0271955225616693,0.2592948377132416
1.2987571954727173,1.2234457731246948,0.2610189914703368,0.0271214861422777,0.311560332775116
1.2722015380859375,1.2234457731246948,0.2780952751636504,0.0278946012258529,0.3332937657833099
1.3115167617797852,1.2234457731246948,0.2907630503177643,0.0265664253383874,0.2782739400863647
1.3130507469177246,1.2234457731246948,0.2784888446331024,0.0279829073697328,0.2803627252578735
1.3085929155349731,1.2234457731246948,0.2501888275146484,0.0303532592952251,0.2541772425174712
1.323946833610535,1.2234457731246948,0.2669643461704254,0.0325375348329544,0.2700267732143402
1.3499540090560913,1.2234457731246948,0.2780708968639374,0.0352838635444641,0.2250755280256271
1.3056697845458984,1.2234457731246948,0.2717573940753937,0.0430293306708335,0.2595943808555603
1.3161052465438845,1.2234457731246948,0.294306069612503,0.0455248095095157,0.2860517203807831
1.3169739246368408,1.2234457731246948,0.2299926280975341,0.0361436977982521,0.2346400022506713
1.376475811004639,1.2234457731246948,0.1937472522258758,0.0345392376184463,0.199993684887886
1.3335918188095093,1.2234457731246948,0.2557905316352844,0.045353714376688,0.221000388264656
1.3855584859848022,1.2234457731246948,0.2854346334934234,0.0470224730670452,0.1981764882802963
1.4406013488769531,1.2234457731246948,0.1846645772457122,0.0398571640253067,0.1355831176042556
1.4870973825454712,1.2234457731246948,0.056324154138565,0.0398626774549484,0.0113064423203468
1.302891731262207,1.2234457731246948,0.2645192444324493,0.0716359689831733,0.3201943635940552
1.2824560403823853,1.2234457731246948,0.3265363872051239,0.0349963866174221,0.352030873298645
1.3304730653762815,1.2234457731246948,0.2337366342544556,0.0289088170975446,0.239197164773941
1.3927897214889526,1.2234457731246948,0.2246186137199401,0.0337490737438201,0.2243543118238448
1.4081344604492188,1.2234457731246948,0.2940318286418915,0.0471505559980869,0.2004958391189575
1.36805260181427,1.2234457731246948,0.315526396036148,0.0481405518949031,0.2788578569889068
1.3645449876785278,1.2234457731246948,0.3054424822330475,0.0453030653297901,0.2595861554145813
1.4234960079193115,1.2234457731246948,0.2071540653705597,0.0431919321417808,0.1494115889072418
1.4705454111099243,1.2234457731246948,0.1561185121536255,0.0551916658878326,0.1389519721269607
1.2697328329086304,1.2234457731246948,0.253337949514389,0.0784352421760559,0.3345235288143157
1.2846568822860716,1.2234457731246948,0.321600466966629,0.0361168570816516,0.3355456292629241
1.3449832201004028,1.2234457731246948,0.2504077553749084,0.0277215801179409,0.2285788357257843
1.330207586288452,1.2234457731246948,0.2278209328651428,0.0309654176235198,0.24387589097023
1.2965397834777832,1.2234457731246948,0.3076356947422027,0.0415730141103267,0.3072696626186371
1.2696422338485716,1.2234457731246948,0.2884144484996796,0.0330357141792774,0.3212113976478576
1.270564317703247,1.2234457731246948,0.277278870344162,0.0332684032618999,0.2896399199962616
1.2704743146896362,1.2234457731246948,0.2752315700054168,0.0323901250958442,0.3241351544857024
1.2832112312316897,1.2234457731246948,0.2816610634326935,0.0284957978874444,0.2840282917022704
1.3216062784194946,1.2234457731246948,0.2804935276508331,0.0264407973736524,0.2679356634616852
1.2927560806274414,1.2234457731246948,0.2757262885570526,0.0268262568861246,0.2937080264091492
1.2846230268478391,1.2234457731246948,0.2812281548976898,0.0290433093905448,0.3033821284770965
1.3835017681121826,1.2234457731246948,0.2768945395946502,0.029213698580861,0.2630339562892914
1.3505779504776,1.2234457731246948,0.261940985918045,0.0312084835022687,0.2709501683712005
1.2806712388992307,1.2234457731246948,0.2990862429141998,0.0396382734179496,0.3464849889278412
1.280046463012695,1.2234457731246948,0.2727778255939484,0.0314527042210102,0.3017045259475708
1.2987710237503052,1.2234457731246948,0.2622711360454559,0.0298576578497886,0.2721079885959624
1.3879783153533936,1.2234457731246948,0.2276474833488464,0.0305506028234958,0.2246248424053192
1.2984919548034668,1.2234457731246948,0.2652646005153656,0.0328306481242179,0.3082022666931152
1.2613580226898191,1.2234457731246948,0.3127199113368988,0.0340660139918327,0.333386093378067
1.3172487020492551,1.2234457731246948,0.2560022771358489,0.0264809355139732,0.2641569674015044
1.3224601745605469,1.2234457731246948,0.2436939179897308,0.0275328811258077,0.260025680065155
1.2993829250335691,1.2234457731246948,0.2580027282238006,0.0335673876106739,0.3034558892250061
1.3242762088775637,1.2234457731246948,0.2647912800312042,0.0314204469323158,0.2419048845767974
1.2965129613876345,1.2234457731246948,0.2762458026409148,0.033135712146759,0.2941999137401581
1.3322497606277464,1.2234457731246948,0.250046581029892,0.0372644141316413,0.2490289062261581
1.3188164234161377,1.2234457731246948,0.2477911114692688,0.0363281816244125,0.2785307466983795
1.3663231134414673,1.2234457731246948,0.2190643846988677,0.034820083528757,0.228592500090599
1.3019487857818604,1.2234457731246948,0.2449177801609039,0.0415210872888565,0.3349016308784485
1.3873935937881468,1.2234457731246948,0.2449688613414764,0.0400430783629417,0.1836142092943191
1.4119242429733276,1.2234457731246948,0.1708594858646392,0.0348631590604782,0.1565867364406585
1.4618842601776123,1.2234457731246948,0.0742181539535522,0.0319289155304431,0.101296417415142
1.4228084087371826,1.2234457731246948,0.1724210083484649,0.0541613772511482,0.2308853715658188
1.2481238842010498,1.2234457731246948,0.3069688975811004,0.0538049899041652,0.3426293432712555
1.2580764293670654,1.2234457731246948,0.2827834784984588,0.0324837192893028,0.3460804522037506
1.2731131315231323,1.2234457731246948,0.2657110393047333,0.0281404945999383,0.3069052994251251
1.337501049041748,1.2234457731246948,0.2647168636322021,0.0281147621572017,0.261227935552597
1.304199457168579,1.2234457731246948,0.2929757535457611,0.0278008263558149,0.2780322730541228
1.2959247827529907,1.2234457731246948,0.2878022491931915,0.0273266956210136,0.3111380934715271
1.3215380907058716,1.2234457731246948,0.274895280599594,0.0284939352422952,0.2467617094516754
1.3262839317321775,1.2234457731246948,0.2351408600807189,0.031266514211893,0.222785010933876
1.32901394367218,1.2234457731246948,0.2658506035804748,0.0405637398362159,0.267065018415451
1.2760055065155027,1.2234457731246948,0.2779454290866852,0.0405506268143653,0.3423609733581543
1.265958786010742,1.2234457731246948,0.2947230637073517,0.0396700128912925,0.3770298063755035
1.3237464427947998,1.2234457731246948,0.2613723576068878,0.0316473841667175,0.216575413942337
1.319298267364502,1.2234457731246948,0.2509273588657379,0.0286955162882804,0.2912791967391968
1.3366692066192627,1.2234457731246948,0.2681918442249298,0.0308717917650938,0.2492940872907638
1.35071063041687,1.2234457731246948,0.2771356403827667,0.0323922671377658,0.2287970781326293
1.3031215667724607,1.2234457731246948,0.2679018676280975,0.0399736650288104,0.2938224673271179
1.3523790836334229,1.2234457731246948,0.2913675010204315,0.0490359999239444,0.2248560786247253
1.3085131645202637,1.2234457731246948,0.2111677527427673,0.0378072559833526,0.2570748627185821
1.3729639053344729,1.2234457731246948,0.1718103885650634,0.0337943248450756,0.20665542781353
1.3962265253067017,1.2234457731246948,0.190063863992691,0.03948625177145,0.1727736592292785
1.5151526927947998,1.2234457731246948,0.1025117933750152,0.0346792228519916,0.1238469779491424
1.379780888557434,1.2234457731246948,0.2768352329730987,0.0575270801782608,0.3421381115913391
1.1773165464401243,1.2234457731246948,0.3496387302875519,0.0417277142405509,0.4018855094909668
1.2323424816131592,1.2234457731246948,0.2880999147891998,0.0282906498759984,0.3024213910102844
1.2324877977371216,1.2234457731246948,0.3195150196552276,0.0295682102441787,0.3403474390506744
1.248830795288086,1.2234457731246948,0.3124217689037323,0.0260068532079458,0.3402636349201202
1.2379803657531738,1.2234457731246948,0.3176856935024261,0.0238173231482505,0.3465875387191772
1.262402057647705,1.2234457731246948,0.305944412946701,0.0232840795069932,0.2938028573989868
1.2668657302856443,1.2234457731246948,0.3062116205692291,0.0228894129395484,0.3025130033493041
1.3260469436645508,1.2234457731246948,0.2972701489925384,0.0233025569468736,0.2658791542053222
1.283661127090454,1.2234457731246948,0.2894790470600128,0.0243594218045473,0.2634086012840271


==> data/single_task_inference_result/hopper/hopper_single_task_inference_trajectories/23.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.1803642809391021,9.112852096557615,-1.772883057594299,3.2790184020996094,1.211305856704712
0.3061644732952117,9.112852096557615,-6.254505157470703,1.0786734819412231,-9.061408042907717
0.7651804089546204,9.112852096557615,-7.275078296661378,0.1898947954177856,-6.312970161437988
1.2545641660690308,9.112852096557615,-7.141862869262695,0.0695942938327789,-7.17936897277832
1.6790261268615725,9.112852096557615,-7.158803462982178,0.0506353937089443,-7.241072654724122
2.0928738117218018,9.112852096557615,-7.171280384063721,0.0417083986103534,-7.152649402618408
2.485243558883667,9.112852096557615,-7.164790630340576,0.0417139083147048,-7.1504669189453125
2.9299044609069824,9.112852096557615,-7.163789749145508,0.0417162775993347,-7.196994781494141
3.2931272983551025,9.112852096557615,-7.158729076385497,0.0417281053960323,-7.09694242477417
3.739136934280396,9.112852096557615,-7.150856018066406,0.0417735837399959,-7.189800262451172
4.125668525695801,9.112852096557615,-7.142067909240723,0.0418703630566597,-7.095208168029785
4.58859157562256,9.112852096557615,-7.1377854347229,0.042083166539669,-7.156260013580321
4.9896087646484375,9.112852096557615,-7.136552333831787,0.0425413884222507,-7.141504764556885
5.548591136932373,9.112852096557615,-7.129358768463135,0.0433254353702068,-7.035493850708008
6.046443462371825,9.112852096557615,-7.109745979309082,0.0454886928200721,-7.035252571105957
6.525590419769287,9.112852096557615,-7.148571968078612,0.0547204613685607,-7.048385620117188
6.977642536163329,9.112852096557615,-6.190199375152588,0.5814393758773804,-6.41843318939209
7.312675476074218,9.112852096557615,-6.33196496963501,0.3309487402439117,-6.241129398345947
7.693054676055907,9.112852096557615,-6.005975723266602,0.1909529715776443,-6.151214122772217
7.89222764968872,9.112852096557615,-5.8094024658203125,0.138623833656311,-5.760964393615723
7.722247600555421,9.112852096557615,-5.596107006072998,0.1269518733024597,-5.639919757843018
7.936326026916504,9.112852096557615,-6.612405300140381,0.3030282258987427,-6.305225849151611
8.020931243896483,9.112852096557615,-7.033446788787842,0.0835990905761718,-7.140396118164063
8.307727813720703,9.112852096557615,-6.721827030181885,0.0496829561889171,-6.677640914916992
8.408305168151854,9.112852096557615,-6.566222190856934,0.1167165264487266,-6.529873847961426
8.274678230285645,9.112852096557615,-5.89901065826416,0.1155276820063591,-5.806486129760742
8.25973129272461,9.112852096557615,-6.757001399993896,0.2765710353851318,-6.777956962585449
8.611138343811035,9.112852096557615,-7.103157520294189,0.0744527280330658,-7.07441520690918
8.91808032989502,9.112852096557615,-6.876144409179688,0.0415942184627056,-6.903169631958008
8.927061080932617,9.112852096557615,-6.819713115692139,0.038190983235836,-6.8145174980163565
9.040424346923826,9.112852096557615,-7.141215801239014,0.0858582258224487,-7.020429611206056
9.176051139831545,9.112852096557615,-7.139454364776611,0.0687542483210563,-7.214354515075684
9.276352882385252,9.112852096557615,-7.131792545318604,0.0476989485323429,-7.231725215911865
9.239008903503418,9.112852096557615,-7.1682348251342765,0.0386854708194732,-7.108006000518799
9.227602005004885,9.112852096557615,-7.213724613189697,0.0403518676757812,-7.182221412658691
9.20879364013672,9.112852096557615,-7.12794828414917,0.0433789119124412,-7.08867645263672
9.165568351745604,9.112852096557615,-7.1000070571899405,0.0415210761129856,-7.026525497436523
9.2168607711792,9.112852096557615,-7.103926181793213,0.0391472764313221,-7.102441787719728
9.244887351989746,9.112852096557615,-7.112451076507568,0.0363753288984298,-7.155969619750977
9.224855422973633,9.112852096557615,-7.130795001983643,0.0380152538418769,-7.095274925231934
9.274671554565428,9.112852096557615,-7.208395481109619,0.0403486639261245,-7.2319626808166495
9.306078910827637,9.112852096557615,-7.104013919830321,0.0437270402908325,-7.152278900146484
9.193782806396484,9.112852096557615,-7.075570583343506,0.0481891632080078,-7.067409038543701
9.235578536987305,9.112852096557615,-7.086799621582031,0.0480825453996658,-7.2184739112854
9.232210159301756,9.112852096557615,-7.134429454803467,0.0429633110761642,-7.140913963317871
9.275549888610842,9.112852096557615,-7.194669723510742,0.0417818799614906,-7.194820404052734
9.246881484985352,9.112852096557615,-7.10534143447876,0.0475830473005771,-7.119227409362793
9.166157722473145,9.112852096557615,-7.080193996429443,0.0461185947060584,-7.039000511169434
9.245676040649414,9.112852096557615,-7.103195667266846,0.0429251417517662,-7.16533660888672
9.256813049316406,9.112852096557615,-7.115860462188721,0.0388107411563396,-7.129392147064209
9.278752326965332,9.112852096557615,-7.207284450531005,0.0401735976338386,-7.1432504653930655
9.330532073974608,9.112852096557615,-7.25538158416748,0.0465115569531917,-7.209481716156007
9.212577819824215,9.112852096557615,-7.079660892486572,0.0501199699938297,-7.042798042297363
9.234366416931152,9.112852096557615,-7.063384532928467,0.0496235638856887,-7.104319095611572
9.242444992065428,9.112852096557615,-7.13693380355835,0.0461265258491039,-7.1377501487731925
9.290137290954588,9.112852096557615,-7.178081512451172,0.0446103699505329,-7.21412181854248
9.204443931579588,9.112852096557615,-7.088902473449707,0.050013244152069,-7.10287618637085
9.196796417236328,9.112852096557615,-7.07686710357666,0.0454875528812408,-7.080440044403076
9.243168830871582,9.112852096557615,-7.12954568862915,0.0418314300477504,-7.161381244659424
9.209959983825684,9.112852096557615,-7.134314060211182,0.0404550097882747,-7.081614017486572
9.235849380493164,9.112852096557615,-7.124053001403809,0.0418626479804515,-7.169369697570801
9.19835376739502,9.112852096557615,-7.130326747894287,0.0414577722549438,-7.09730863571167
9.195332527160645,9.112852096557615,-7.093765735626221,0.0402696952223777,-7.127678394317626
9.235013961791992,9.112852096557615,-7.116960525512695,0.0392938628792762,-7.1372289657592765
9.219537734985352,9.112852096557615,-7.10459041595459,0.0386659316718578,-7.09766674041748
9.169788360595703,9.112852096557615,-7.109917640686035,0.0408304631710052,-7.066858768463135
9.210166931152344,9.112852096557615,-7.129932880401611,0.038499467074871,-7.141474723815918
9.194291114807127,9.112852096557615,-7.113518238067626,0.0363862067461013,-7.098576068878174
9.206368446350096,9.112852096557615,-7.134503841400146,0.0360946059226989,-7.089728832244873
9.257134437561035,9.112852096557615,-7.1485114097595215,0.0366182141005992,-7.1538376808166495
9.24614143371582,9.112852096557615,-7.096817493438721,0.0388638451695442,-7.1126708984375
9.198941230773924,9.112852096557615,-7.107268333435059,0.0438499599695205,-7.083642005920409
9.217732429504393,9.112852096557615,-7.130960941314696,0.0433549955487251,-7.1506123542785645
9.176058769226074,9.112852096557615,-7.110188007354736,0.04037756472826,-7.037318229675293
9.263068199157717,9.112852096557615,-7.118931293487549,0.0382959768176078,-7.174595832824707
9.24667739868164,9.112852096557615,-7.109250068664551,0.0383675470948219,-7.113073348999024
9.188187599182127,9.112852096557615,-7.103405475616455,0.041197545826435,-7.060237884521484
9.324302673339844,9.112852096557615,-7.222221851348879,0.0405983589589595,-7.268655300140381
9.252716064453123,9.112852096557615,-7.100491046905518,0.0408929884433746,-7.0510802268981925
9.264906883239746,9.112852096557615,-7.162073612213135,0.0452674441039562,-7.1952757835388175
9.322484970092772,9.112852096557615,-7.2805867195129395,0.0490973331034183,-7.318639278411865
9.21366882324219,9.112852096557615,-7.089579582214356,0.0490043498575687,-7.0402607917785645
9.22695255279541,9.112852096557615,-7.061418056488037,0.0507023446261882,-7.121020793914794
9.200312614440916,9.112852096557615,-7.135906219482422,0.0454072952270507,-7.070231914520264
9.242944717407225,9.112852096557615,-7.1557488441467285,0.0414230227470397,-7.143844127655028
9.270660400390623,9.112852096557615,-7.1054301261901855,0.0426039323210716,-7.105226993560791
9.262956619262695,9.112852096557615,-7.088565826416016,0.0436081625521183,-7.182507991790772
9.268190383911133,9.112852096557615,-7.118170738220215,0.0490472093224525,-7.202991008758545
9.236677169799805,9.112852096557615,-7.0945348739624015,0.048656404018402,-7.118781089782715
9.20465850830078,9.112852096557615,-7.0859694480896,0.0473028644919395,-7.068452835083008
9.211126327514648,9.112852096557615,-7.0981950759887695,0.0446561723947524,-7.123795509338378
9.20987606048584,9.112852096557615,-7.106904029846192,0.0414537265896797,-7.097442150115967
9.227184295654297,9.112852096557615,-7.113983631134033,0.0402449145913124,-7.1305766105651855
9.25566291809082,9.112852096557615,-7.106558799743652,0.0404574982821941,-7.178024291992188
9.271126747131348,9.112852096557615,-7.094558238983153,0.0424098782241344,-7.171780109405518
9.25778579711914,9.112852096557615,-7.093278884887695,0.0467271097004413,-7.143291473388672
9.24434566497803,9.112852096557615,-7.089866638183594,0.0485899895429611,-7.126509666442871
9.23885440826416,9.112852096557615,-7.093870162963867,0.0474185682833194,-7.133459568023682
9.216589927673342,9.112852096557615,-7.093701362609863,0.0460511296987533,-7.11386775970459
9.1940336227417,9.112852096557615,-7.093822002410889,0.0445869900286197,-7.106797695159912
9.233087539672852,9.112852096557615,-7.102127552032472,0.041370939463377,-7.165927886962891
9.219356536865234,9.112852096557615,-7.105307579040527,0.0399671755731105,-7.096167087554932
9.197368621826174,9.112852096557615,-7.106192588806152,0.040833480656147,-7.071441173553467
9.236989974975586,9.112852096557615,-7.13053560256958,0.040240854024887,-7.151827335357666
9.212247848510742,9.112852096557615,-7.103421688079834,0.0394244380295276,-7.086639881134033
9.2022066116333,9.112852096557615,-7.102051258087158,0.0408844575285911,-7.079343795776367
9.211785316467283,9.112852096557615,-7.127644062042236,0.0402286127209663,-7.114152431488037
9.227727890014648,9.112852096557615,-7.103430271148682,0.0388389751315116,-7.117741584777832
9.202970504760742,9.112852096557615,-7.104533672332764,0.0402145273983478,-7.063484191894531
9.189475059509276,9.112852096557615,-7.107356071472168,0.0402460768818855,-7.075649738311768
9.234641075134276,9.112852096557615,-7.113133430480957,0.0385312139987945,-7.140777111053467
9.22253131866455,9.112852096557615,-7.104653835296631,0.038317896425724,-7.08224630355835
9.243720054626465,9.112852096557615,-7.1076951026916495,0.0403987951576709,-7.132542133331299
9.204357147216797,9.112852096557615,-7.138034820556641,0.0423703342676162,-7.082921028137207
9.21821117401123,9.112852096557615,-7.0904412269592285,0.0415893793106079,-7.110197067260742
9.174004554748535,9.112852096557615,-7.11190128326416,0.0410673506557941,-7.073826789855957
9.1845121383667,9.112852096557615,-7.10331392288208,0.0382271222770214,-7.078324317932129
9.197766304016112,9.112852096557615,-7.118903160095215,0.0360342673957347,-7.10602617263794
9.238311767578123,9.112852096557615,-7.116780757904053,0.0350286923348903,-7.126279830932617
9.239588737487791,9.112852096557615,-7.12608766555786,0.0371135585010051,-7.109910488128662
9.237738609313965,9.112852096557615,-7.117960453033447,0.0404245480895042,-7.1155076026916495
9.260915756225586,9.112852096557615,-7.1273193359375,0.0436909198760986,-7.153299808502196
9.229732513427734,9.112852096557615,-7.09253454208374,0.0445959083735942,-7.116023063659668
9.241452217102047,9.112852096557615,-7.085350513458252,0.0457977764308452,-7.1434545516967765
9.129504203796383,9.112852096557615,-7.103363513946533,0.0451222248375415,-6.977395057678224
9.166060447692873,9.112852096557615,-7.080295085906982,0.0383143723011016,-7.083594799041748
9.21701431274414,9.112852096557615,-7.1191582679748535,0.0330974124372005,-7.138935565948486
9.245534896850586,9.112852096557615,-7.155242443084717,0.0314010232686996,-7.160344123840332
9.216485977172852,9.112852096557615,-7.196829319000244,0.035267386585474,-7.118227481842041
9.273297309875488,9.112852096557615,-7.20787477493286,0.0378535874187946,-7.187859058380127
9.214280128479006,9.112852096557615,-7.104832649230957,0.0428136736154556,-7.089338302612305
9.179347038269045,9.112852096557615,-7.083528995513916,0.0436366498470306,-7.094369411468506
9.2388858795166,9.112852096557615,-7.128065586090088,0.0412329994142055,-7.139597415924072
9.198903083801268,9.112852096557615,-7.110561847686768,0.0387660004198551,-7.076230525970458
9.210685729980469,9.112852096557615,-7.143744945526123,0.0388931706547737,-7.121405124664307
9.21841526031494,9.112852096557615,-7.157201290130615,0.0385014414787292,-7.116434574127196
9.151305198669432,9.112852096557615,-7.100640296936035,0.038696389645338,-7.053906917572021
9.15326690673828,9.112852096557615,-7.109338760375977,0.0371057614684104,-7.063489437103272
9.172236442565918,9.112852096557615,-7.118021488189696,0.0330080166459083,-7.107235908508301
9.190185546875,9.112852096557615,-7.126458644866943,0.0312911979854106,-7.105743885040283
9.198399543762209,9.112852096557615,-7.133704662322998,0.0319136790931224,-7.102402687072754
9.234425544738768,9.112852096557615,-7.143622875213623,0.0329240895807743,-7.137158870697021
9.261482238769531,9.112852096557615,-7.1284356117248535,0.0361400209367275,-7.126192092895508
9.1904296875,9.112852096557615,-7.104881763458252,0.0412051975727081,-7.0378942489624015
9.212870597839355,9.112852096557615,-7.1225128173828125,0.0422416478395462,-7.091612815856934
9.177083969116213,9.112852096557615,-7.12303638458252,0.0396673567593097,-7.09151029586792
9.247337341308592,9.112852096557615,-7.130227565765381,0.0371163114905357,-7.195995330810546
9.202879905700684,9.112852096557615,-7.113574504852295,0.0380337946116924,-7.069234848022461
9.172531127929688,9.112852096557615,-7.102425098419189,0.0384745635092258,-7.065425395965576
9.22023868560791,9.112852096557615,-7.16845178604126,0.0368893519043922,-7.150209426879883
9.230284690856932,9.112852096557615,-7.109177112579346,0.0362652689218521,-7.143353462219238
9.24053192138672,9.112852096557615,-7.1309685707092285,0.0385296903550624,-7.153989791870117
9.310791015625,9.112852096557615,-7.176710605621338,0.0409904643893241,-7.2222347259521475
9.224756240844728,9.112852096557615,-7.085835933685304,0.0453835166990757,-7.047658443450928
9.237020492553713,9.112852096557615,-7.072247505187988,0.0478260777890682,-7.113770008087158
9.245399475097656,9.112852096557615,-7.134875774383545,0.0461599789559841,-7.1449289321899405
9.223896980285645,9.112852096557615,-7.117544174194336,0.0446791127324104,-7.085583686828612
9.206229209899902,9.112852096557615,-7.093982696533203,0.046333584934473,-7.0737385749816895
9.181642532348633,9.112852096557615,-7.102268695831299,0.0421772524714469,-7.073394775390625
9.158915519714355,9.112852096557615,-7.104391098022461,0.0391086265444755,-7.037134647369385
9.19362449645996,9.112852096557615,-7.112167835235596,0.0355633087456226,-7.0947041511535645
9.199831962585447,9.112852096557615,-7.116013050079346,0.0337150618433952,-7.110283374786377
9.238183975219728,9.112852096557615,-7.1236443519592285,0.03414973244071,-7.199929237365723
9.227593421936035,9.112852096557615,-7.159928321838378,0.0361042506992816,-7.0986504554748535
9.159011840820312,9.112852096557615,-7.105490207672119,0.040034182369709,-7.008956432342528
9.197659492492676,9.112852096557615,-7.123115062713623,0.0385954268276691,-7.107647895812988
9.198616027832031,9.112852096557615,-7.118382930755615,0.0355053432285785,-7.082836627960205
9.207601547241213,9.112852096557615,-7.153411865234375,0.0345670022070407,-7.11086368560791
9.250648498535154,9.112852096557615,-7.160003185272217,0.0359774157404899,-7.191610813140869
9.228646278381348,9.112852096557615,-7.102811813354492,0.0386683940887451,-7.087718963623047
9.233949661254885,9.112852096557615,-7.103126525878905,0.0424160994589328,-7.145692348480225
9.294204711914062,9.112852096557615,-7.120767116546631,0.0436821058392524,-7.200514316558838
9.240922927856444,9.112852096557615,-7.087052345275879,0.0447687990963459,-7.130932331085205
9.193707466125488,9.112852096557615,-7.076961994171144,0.0486807934939861,-7.077702045440674
9.232505798339844,9.112852096557615,-7.121372699737549,0.0449013486504554,-7.1598005294799805
9.255010604858398,9.112852096557615,-7.110860347747803,0.0412950590252876,-7.150540351867676
9.23024559020996,9.112852096557615,-7.149552822113037,0.0432640276849269,-7.125627040863037
9.246681213378906,9.112852096557615,-7.12602996826172,0.0454381704330444,-7.1365623474121085
9.210225105285645,9.112852096557615,-7.103899002075195,0.0443221554160118,-7.087915420532227
9.16811752319336,9.112852096557615,-7.090510845184326,0.043200884014368,-7.046653270721436
9.190244674682615,9.112852096557615,-7.107228755950928,0.0397486500442028,-7.066504955291748
9.188982009887695,9.112852096557615,-7.114610195159912,0.036049909889698,-7.066573143005371
9.22641181945801,9.112852096557615,-7.134891033172608,0.0347673371434211,-7.135415554046631
9.251764297485352,9.112852096557615,-7.1349029541015625,0.0359584614634513,-7.15120792388916
9.248574256896973,9.112852096557615,-7.103384494781494,0.0395428463816642,-7.1101293563842765
9.250473022460936,9.112852096557615,-7.136847972869873,0.0442653745412826,-7.1521525382995605
9.210161209106444,9.112852096557615,-7.098276615142822,0.0459173768758773,-7.085823059082031
9.185351371765137,9.112852096557615,-7.090233325958252,0.0441983565688133,-7.062238216400146
9.17866325378418,9.112852096557615,-7.106523513793944,0.0408069416880607,-7.079803943634033
9.262150764465332,9.112852096557615,-7.11444091796875,0.0371409021317958,-7.181625843048096
9.21725368499756,9.112852096557615,-7.110198020935059,0.0376033335924148,-7.075901031494141
9.198920249938965,9.112852096557615,-7.120565891265869,0.03984846919775,-7.086917400360107
9.307377815246582,9.112852096557615,-7.202416896820068,0.0389919318258762,-7.238834857940676
9.302573204040527,9.112852096557615,-7.092754364013672,0.0409464910626411,-7.168524265289307
9.254136085510254,9.112852096557615,-7.105170249938965,0.0501247867941856,-7.145864486694336
9.297998428344728,9.112852096557615,-7.274273395538329,0.0521481335163116,-7.294619083404541
9.238981246948242,9.112852096557615,-7.102340221405028,0.0499450713396072,-7.112364768981934
9.249775886535645,9.112852096557615,-7.0871801376342765,0.0502387098968028,-7.148462772369385
9.242606163024902,9.112852096557615,-7.108168125152588,0.0488165207207202,-7.11958122253418
9.213879585266112,9.112852096557615,-7.098675727844238,0.0460765026509761,-7.106967449188232


==> data/single_task_inference_result/hopper/hopper_single_task_inference_trajectories/24.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.2856460809707641,5.521661758422852,-1.772883057594299,3.2790184020996094,0.4904749095439911
0.7029794454574585,5.521661758422852,-3.944545269012451,0.3103809058666228,-3.65144157409668
1.17318594455719,5.521661758422852,-3.75070595741272,0.0916532501578331,-3.560774326324463
1.5537506341934204,5.521661758422852,-3.6980040073394775,0.0687053203582763,-3.7650396823883057
2.05694031715393,5.521661758422852,-3.7111086845397945,0.0487183071672916,-3.856354236602783
2.5064897537231445,5.521661758422852,-3.7847859859466553,0.037269752472639,-3.786765813827514
3.0199782848358154,5.521661758422852,-3.7872586250305176,0.0375575125217437,-3.8179566860198975
3.4816052913665767,5.521661758422852,-3.803605794906616,0.0380341932177543,-3.8254005908966064
3.8031244277954097,5.521661758422852,-3.831457376480103,0.0387475378811359,-3.8521459102630615
4.2874741554260245,5.521661758422852,-3.885052919387817,0.0454676039516925,-3.8819642066955566
4.708713531494141,5.521661758422852,-3.3707082271575928,0.0551551207900047,-3.371099710464477
5.054312229156494,5.521661758422852,-3.515948534011841,0.0733467563986778,-3.5190112590789795
5.308511734008789,5.521661758422852,-3.5546586513519287,0.0528259128332138,-3.6300885677337646
5.4818644523620605,5.521661758422852,-3.63256311416626,0.0423200763761997,-3.6836590766906734
5.534562587738037,5.521661758422852,-3.691260814666748,0.0346035212278366,-3.750029802322388
5.561397075653076,5.521661758422852,-3.7038400173187256,0.0315611027181148,-3.703601837158203
5.56781005859375,5.521661758422852,-3.7457420825958248,0.0301270745694637,-3.746908903121948
5.553833961486816,5.521661758422852,-3.753390312194824,0.0271636471152305,-3.7754189968109126
5.586270332336426,5.521661758422852,-3.748777151107788,0.0247803479433059,-3.790241479873657
5.659135341644287,5.521661758422852,-3.741746187210083,0.0253522172570228,-3.731649160385132
5.613062381744385,5.521661758422852,-3.717296600341797,0.0272891800850629,-3.7223575115203857
5.638488292694092,5.521661758422852,-3.719968795776367,0.0291349329054355,-3.7989900112152095
5.603842735290527,5.521661758422852,-3.728805780410767,0.0312868431210517,-3.681118965148926
5.55846071243286,5.521661758422852,-3.7125396728515625,0.0305585134774446,-3.6609582901000977
5.567597389221192,5.521661758422852,-3.71110773086548,0.0280987992882728,-3.677477598190308
5.575496673583984,5.521661758422852,-3.724055051803589,0.0271064434200525,-3.7160711288452153
5.572506427764893,5.521661758422852,-3.7348203659057617,0.0272331349551677,-3.70756721496582
5.595491409301758,5.521661758422852,-3.73320198059082,0.0266168918460607,-3.7459321022033687
5.625799179077148,5.521661758422852,-3.738881826400757,0.0269070826470851,-3.757934093475342
5.627899646759033,5.521661758422852,-3.7252171039581294,0.0283579640090465,-3.776455402374268
5.621971607208252,5.521661758422852,-3.719760179519653,0.0301937125623226,-3.7255043983459473
5.624930381774902,5.521661758422852,-3.7147495746612553,0.0312755517661571,-3.7498629093170166
5.613040447235107,5.521661758422852,-3.7088277339935294,0.0305881574749946,-3.725243806838989
5.616187572479248,5.521661758422852,-3.7079231739044185,0.0299044791609048,-3.7192974090576167
5.626063823699951,5.521661758422852,-3.709940433502197,0.0297037661075592,-3.764488220214844
5.591099262237549,5.521661758422852,-3.707563400268554,0.0301517434418201,-3.702860355377197
5.545210838317871,5.521661758422852,-3.704577684402466,0.0294618960469961,-3.680495262145996
5.563337326049805,5.521661758422852,-3.71101450920105,0.0274423956871032,-3.729642868041992
5.565983772277832,5.521661758422852,-3.722678184509277,0.0263891816139221,-3.694912433624268
5.608974933624268,5.521661758422852,-3.734705209732056,0.0262262169271707,-3.746317863464355
5.621962547302246,5.521661758422852,-3.737791061401367,0.0263339914381504,-3.7643196582794185
5.594871997833252,5.521661758422852,-3.7400803565979,0.0278205852955579,-3.7164120674133296
5.620909690856934,5.521661758422852,-3.738089799880981,0.0294637586921453,-3.7727556228637695
5.579289436340332,5.521661758422852,-3.724013328552247,0.0301918052136898,-3.707145929336548
5.588067054748535,5.521661758422852,-3.7119987010955806,0.0289539545774459,-3.7075045108795166
5.580270767211913,5.521661758422852,-3.7221429347991934,0.0282491706311702,-3.7259471416473375
5.583223819732666,5.521661758422852,-3.724311828613281,0.0281897075474262,-3.713192224502563
5.58209991455078,5.521661758422852,-3.7245061397552486,0.0280502922832965,-3.692996501922608
5.539696693420409,5.521661758422852,-3.7249147891998287,0.0276793465018272,-3.683606624603272
5.573744297027588,5.521661758422852,-3.718993902206421,0.0265640374273061,-3.730821132659912
5.574581623077393,5.521661758422852,-3.726086139678955,0.0257457476109266,-3.7211084365844727
5.558416843414307,5.521661758422852,-3.7275981903076167,0.0257958900183439,-3.711885452270508
5.623441696166992,5.521661758422852,-3.738040208816528,0.0256104487925767,-3.768189668655396
5.5834503173828125,5.521661758422852,-3.7352566719055176,0.0266228821128606,-3.768863916397095
5.567824840545654,5.521661758422852,-3.715970039367676,0.0272852908819913,-3.677581787109375
5.5737948417663565,5.521661758422852,-3.730733633041381,0.0274982880800962,-3.724753856658936
5.555740833282472,5.521661758422852,-3.724642038345337,0.027503153309226,-3.693050384521484
5.568449020385742,5.521661758422852,-3.722975730895996,0.0267867147922515,-3.7098641395568848
5.592250347137451,5.521661758422852,-3.7300879955291752,0.0259693711996078,-3.7670953273773193
5.562211513519287,5.521661758422852,-3.7303538322448726,0.0262624751776456,-3.7073333263397217
5.601030826568604,5.521661758422852,-3.7339181900024414,0.0263386946171522,-3.740444183349609
5.556244850158691,5.521661758422852,-3.7373788356781006,0.0270017050206661,-3.7133443355560303
5.538071155548096,5.521661758422852,-3.719218492507935,0.0267789177596569,-3.692521810531616
5.5313262939453125,5.521661758422852,-3.7241935729980473,0.0257561299949884,-3.665114402770996
5.57135009765625,5.521661758422852,-3.7165489196777344,0.0246007461100816,-3.706912279129028
5.616321563720703,5.521661758422852,-3.7226164340972896,0.024276690557599,-3.7645421028137207
5.62976598739624,5.521661758422852,-3.72795343399048,0.0246887654066085,-3.7313618659973136
5.626724243164063,5.521661758422852,-3.7527222633361816,0.0269974041730165,-3.741475343704224
5.636217117309569,5.521661758422852,-3.780808448791504,0.0308671835809946,-3.780442237854004
5.617390155792236,5.521661758422852,-3.710736989974976,0.0317374765872955,-3.72041368484497
5.610910892486572,5.521661758422852,-3.7045938968658447,0.0302438996732234,-3.722993850708008
5.617875099182129,5.521661758422852,-3.7121078968048096,0.0294862259179353,-3.735609531402588
5.586411476135254,5.521661758422852,-3.714081048965455,0.0297400206327438,-3.70298171043396
5.629854202270508,5.521661758422852,-3.7091856002807617,0.0292212292551994,-3.7452621459960938
5.656896591186523,5.521661758422852,-3.7143828868865967,0.0290652960538864,-3.727392435073853
5.587035655975342,5.521661758422852,-3.7005579471588126,0.0306934062391519,-3.6772499084472656
5.596656799316406,5.521661758422852,-3.69734263420105,0.0300303772091865,-3.708349704742432
5.628078937530518,5.521661758422852,-3.733666181564331,0.0287050064653158,-3.758064031600952
5.644223690032959,5.521661758422852,-3.7421176433563232,0.0299379136413335,-3.758260726928712
5.584509372711182,5.521661758422852,-3.7014193534851074,0.0316867604851722,-3.6842749118804927
5.528259754180908,5.521661758422852,-3.7037642002105713,0.0300232674926519,-3.6615581512451167
5.574047088623047,5.521661758422852,-3.711062908172608,0.0268205534666776,-3.700217247009277
5.584719657897949,5.521661758422852,-3.715230226516724,0.0261298939585685,-3.7242586612701416
5.569421768188477,5.521661758422852,-3.737673521041871,0.0263894461095333,-3.7425050735473633
5.6143012046813965,5.521661758422852,-3.73994517326355,0.0257512163370847,-3.76906418800354
5.585507869720458,5.521661758422852,-3.752682447433472,0.0272582545876502,-3.72218918800354
5.625440120697021,5.521661758422852,-3.718318223953247,0.0279755964875221,-3.751507997512817
5.627213001251221,5.521661758422852,-3.72513484954834,0.029066452756524,-3.7511589527130127
5.634007930755615,5.521661758422852,-3.707096338272095,0.0302998200058937,-3.735254287719727
5.588600158691406,5.521661758422852,-3.7039310932159424,0.0311193671077489,-3.673926591873169
5.565381050109863,5.521661758422852,-3.707214832305908,0.0300857871770858,-3.707066297531128
5.565061092376709,5.521661758422852,-3.7196218967437744,0.027681740000844,-3.690756559371948
5.564566612243652,5.521661758422852,-3.7257180213928223,0.0273725166916847,-3.6777520179748535
5.579555034637451,5.521661758422852,-3.7267558574676514,0.0268876124173402,-3.708051204681397
5.56202220916748,5.521661758422852,-3.731931447982788,0.0262841507792472,-3.7307443618774414
5.571352481842041,5.521661758422852,-3.733584403991699,0.0260609462857246,-3.6797149181365967
5.605153560638428,5.521661758422852,-3.7363913059234615,0.0261592846363782,-3.745091676712036
5.610784053802489,5.521661758422852,-3.7288506031036377,0.026849165558815,-3.7067162990570073
5.540420055389404,5.521661758422852,-3.729469060897827,0.0281250271946191,-3.719570636749268
5.595810890197754,5.521661758422852,-3.7232067584991455,0.027404623106122,-3.726409673690796
5.6350603103637695,5.521661758422852,-3.7265565395355216,0.0265456773340702,-3.753275632858276
5.605764389038086,5.521661758422852,-3.735205173492432,0.0279748365283012,-3.7156481742858887
5.585365772247314,5.521661758422852,-3.7299964427948,0.0293244998902082,-3.722465991973877
5.648590564727783,5.521661758422852,-3.7529704570770255,0.0301630962640047,-3.7838275432586665
5.65097188949585,5.521661758422852,-3.71076774597168,0.0294888541102409,-3.739240884780884
5.573672294616699,5.521661758422852,-3.6954221725463854,0.0310026332736015,-3.6405658721923833
5.574159622192383,5.521661758422852,-3.701628446578979,0.0295739211142063,-3.685749053955079
5.613073348999024,5.521661758422852,-3.7363786697387695,0.0279036816209554,-3.769584655761719
5.596263885498047,5.521661758422852,-3.7523496150970455,0.028919143602252,-3.734629392623901
5.60098934173584,5.521661758422852,-3.7225210666656494,0.029349211603403,-3.723185777664185
5.561140060424805,5.521661758422852,-3.7304863929748535,0.0291556753218174,-3.6757242679595934
5.587395191192626,5.521661758422852,-3.715364694595337,0.0283275488764047,-3.703635454177856
5.566727161407472,5.521661758422852,-3.721203088760376,0.0274901408702135,-3.684923648834229
5.571104049682617,5.521661758422852,-3.720858335494995,0.0270545855164527,-3.680167675018311
5.585472583770752,5.521661758422852,-3.729191541671753,0.0267411805689334,-3.7671282291412354
5.5884337425231925,5.521661758422852,-3.728806972503663,0.0268097557127475,-3.727575063705444
5.625911235809326,5.521661758422852,-3.730877161026001,0.0273051001131534,-3.724607467651367
5.588660717010497,5.521661758422852,-3.7305183410644527,0.0285117886960506,-3.685125112533569
5.580434799194336,5.521661758422852,-3.717284202575684,0.0290651302784681,-3.690926551818848
5.5745720863342285,5.521661758422852,-3.72415852546692,0.0285340324044227,-3.6730923652648926
5.589622020721436,5.521661758422852,-3.7226157188415527,0.027979526668787,-3.7015061378479
5.602180957794189,5.521661758422852,-3.723143815994263,0.0279312971979379,-3.7094788551330566
5.608543395996094,5.521661758422852,-3.723291397094727,0.0280767288058996,-3.7357013225555415
5.629164695739745,5.521661758422852,-3.7252287864685054,0.0289796609431505,-3.7648987770080566
5.646486759185791,5.521661758422852,-3.715651035308837,0.0302086323499679,-3.715453863143921
5.602889060974121,5.521661758422852,-3.6981842517852783,0.0311675779521465,-3.6941323280334473
5.607914924621582,5.521661758422852,-3.699297189712525,0.0303292367607355,-3.6897380352020255
5.610253334045409,5.521661758422852,-3.7217056751251216,0.0291170440614223,-3.744526863098145
5.565720081329346,5.521661758422852,-3.724813461303712,0.029737701639533,-3.6886305809021
5.546813488006592,5.521661758422852,-3.708904504776001,0.028724743053317,-3.667646646499634
5.558846473693848,5.521661758422852,-3.719295501708984,0.0267704799771308,-3.654906034469605
5.603509426116943,5.521661758422852,-3.7232799530029297,0.0260734055191278,-3.742666482925415
5.58954620361328,5.521661758422852,-3.7272107601165767,0.0261671505868434,-3.7151942253112793
5.582435607910156,5.521661758422852,-3.736866235733032,0.026454834267497,-3.6876192092895512
5.573331832885742,5.521661758422852,-3.7516744136810303,0.0276151299476623,-3.721952438354492
5.583352565765381,5.521661758422852,-3.7278683185577393,0.0279385112226009,-3.7126660346984863
5.586965560913086,5.521661758422852,-3.7233722209930415,0.0275604054331779,-3.717644214630128
5.606698989868164,5.521661758422852,-3.7250373363494873,0.027572151273489,-3.72843074798584
5.598196029663086,5.521661758422852,-3.727692842483521,0.0282206628471612,-3.710572481155396
5.588883399963378,5.521661758422852,-3.7229723930358887,0.0288839936256408,-3.705590486526489
5.593590259552002,5.521661758422852,-3.7215826511383057,0.0289493575692176,-3.687312841415405
5.614127159118652,5.521661758422852,-3.718950271606445,0.0286965686827898,-3.7330050468444815
5.583062171936035,5.521661758422852,-3.7142636775970455,0.0290438346564769,-3.706428289413452
5.599136829376221,5.521661758422852,-3.7126622200012207,0.0288845095783472,-3.7540450096130367
5.583986282348633,5.521661758422852,-3.7225940227508554,0.0286593120545148,-3.712011814117432
5.588223457336426,5.521661758422852,-3.7192153930664062,0.0285177696496248,-3.7045948505401607
5.596501350402832,5.521661758422852,-3.721946954727173,0.028389947488904,-3.730125904083252
5.635288715362549,5.521661758422852,-3.720569372177124,0.0283955261111259,-3.7661328315734863
5.62034273147583,5.521661758422852,-3.7117788791656494,0.0293888226151466,-3.726019382476807
5.613900661468506,5.521661758422852,-3.705223321914673,0.0303533822298049,-3.721102237701416
5.58704948425293,5.521661758422852,-3.712478876113892,0.0305240489542484,-3.72157382965088
5.5859694480896,5.521661758422852,-3.71412181854248,0.0293966867029666,-3.7030956745147705
5.585158348083496,5.521661758422852,-3.7188479900360094,0.0283851623535156,-3.7049264907836914
5.60425329208374,5.521661758422852,-3.721572637557984,0.0283277984708547,-3.7081270217895512
5.581470489501953,5.521661758422852,-3.7193672657012935,0.0285503845661878,-3.685582399368287
5.563991546630859,5.521661758422852,-3.718815565109253,0.0283643119037151,-3.696654319763184
5.548027992248535,5.521661758422852,-3.72372841835022,0.0276446677744388,-3.710781574249268
5.554415225982666,5.521661758422852,-3.720689296722412,0.0264926794916391,-3.69843316078186
5.550064563751221,5.521661758422852,-3.7244803905487056,0.0256428439170122,-3.700048923492432
5.602606773376465,5.521661758422852,-3.727253675460816,0.0248047076165676,-3.724696397781372
5.590402126312256,5.521661758422852,-3.7333083152771,0.0250635109841823,-3.708577156066896
5.573807716369629,5.521661758422852,-3.7346358299255367,0.0260499380528926,-3.723868370056152
5.609901905059815,5.521661758422852,-3.7467906475067134,0.0271356105804443,-3.7604136466979994
5.598957538604736,5.521661758422852,-3.7305502891540527,0.0283835791051387,-3.696402788162232
5.589889526367188,5.521661758422852,-3.7153041362762447,0.02866106107831,-3.695510625839233
5.588279724121094,5.521661758422852,-3.725037097930908,0.02893777936697,-3.7192993164062496
5.603550434112549,5.521661758422852,-3.7215499877929688,0.0287721622735261,-3.710643529891968
5.605439186096192,5.521661758422852,-3.71697735786438,0.028700154274702,-3.707621574401856
5.602908134460449,5.521661758422852,-3.7146542072296143,0.0291075762361288,-3.714511394500733
5.609236240386962,5.521661758422852,-3.7163608074188232,0.0294601749628782,-3.7158102989196777
5.612991809844971,5.521661758422852,-3.7135751247406006,0.0296132490038871,-3.7107768058776855
5.630553722381592,5.521661758422852,-3.7091252803802486,0.0297348592430353,-3.7467045783996578
5.608911037445068,5.521661758422852,-3.705022811889648,0.030250672250986,-3.682381391525269
5.573085308074951,5.521661758422852,-3.7029547691345215,0.0301928203552961,-3.728374719619752
5.5755577087402335,5.521661758422852,-3.711939811706544,0.028663083910942,-3.714480638504028
5.5685648918151855,5.521661758422852,-3.723151922225952,0.0277323015034198,-3.6790502071380615
5.623181819915772,5.521661758422852,-3.727292537689209,0.0275365971028804,-3.75894832611084
5.645650863647461,5.521661758422852,-3.722073554992676,0.0277468059211969,-3.7863519191741934
5.573699474334717,5.521661758422852,-3.7083873748779297,0.0291390176862478,-3.6505777835845934
5.601712703704834,5.521661758422852,-3.716808795928955,0.0294212959706783,-3.740156173706055
5.6273956298828125,5.521661758422852,-3.736457586288452,0.0287351887673139,-3.7685732841491695
5.638707637786865,5.521661758422852,-3.7475898265838623,0.0297423601150512,-3.7443935871124254
5.5908379554748535,5.521661758422852,-3.707208633422852,0.0315641202032566,-3.708233833312988
5.573970317840576,5.521661758422852,-3.710951328277588,0.0305234380066394,-3.676621913909912
5.576827049255371,5.521661758422852,-3.722867250442505,0.0281851459294557,-3.705645084381104
5.55800199508667,5.521661758422852,-3.728425741195679,0.0279541555792093,-3.6790924072265625
5.595844745635985,5.521661758422852,-3.723397970199585,0.0273295622318983,-3.746025800704956
5.576634407043457,5.521661758422852,-3.7280118465423584,0.0267574563622474,-3.7285692691802974
5.553323268890381,5.521661758422852,-3.7250585556030273,0.0268053002655506,-3.676114559173584
5.566749572753905,5.521661758422852,-3.7321560382843018,0.0265267919749021,-3.769419670104981
5.5836181640625,5.521661758422852,-3.72804856300354,0.0261983312666416,-3.722890853881836
5.575621604919434,5.521661758422852,-3.7280895709991455,0.0263289250433444,-3.712191343307495
5.60938549041748,5.521661758422852,-3.7378649711608887,0.0263866074383258,-3.7193574905395512
5.614350318908691,5.521661758422852,-3.741956949234009,0.0274611208587884,-3.7456572055816646
5.615081310272217,5.521661758422852,-3.7212634086608887,0.0288302116096019,-3.7372317314147945
5.592496395111084,5.521661758422852,-3.720837116241455,0.0300903487950563,-3.6662728786468506
5.585780620574951,5.521661758422852,-3.715088844299317,0.0299275666475296,-3.719831705093384
5.630171298980713,5.521661758422852,-3.7172260284423833,0.028590690344572,-3.7282135486602783
5.6351189613342285,5.521661758422852,-3.7132568359375,0.0291074737906456,-3.7512040138244633
5.634057998657227,5.521661758422852,-3.6999888420104976,0.0303001310676336,-3.7527797222137447


==> data/single_task_inference_result/hopper/hopper_single_task_inference_trajectories/25.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.2723593413829803,7.911765098571777,-1.772883057594299,3.2790184020996094,0.7028247714042664
0.6276612281799316,7.911765098571777,-5.67158842086792,0.7149549722671509,0.0417628288269043
1.0949101448059082,7.911765098571777,-6.080965518951416,0.1040511205792427,-5.951377868652344
1.5664775371551511,7.911765098571777,-5.9862236976623535,0.0610362812876701,-5.945192813873291
2.0400016307830806,7.911765098571777,-5.9629974365234375,0.0460878275334835,-6.0025177001953125
2.398544788360596,7.911765098571777,-5.998634815216064,0.0379040911793708,-5.9337377548217765
2.932960033416748,7.911765098571777,-5.997758388519287,0.0379016250371933,-5.9763503074646
3.4666824340820312,7.911765098571777,-5.996350288391112,0.0379371903836727,-5.954289436340332
3.908533811569213,7.911765098571777,-5.993092060089111,0.0380844101309776,-5.968822956085205
4.269676685333252,7.911765098571777,-5.991804599761962,0.0384280867874622,-6.03810977935791
4.705330848693848,7.911765098571777,-5.991165637969971,0.0389991663396358,-5.920871257781982
5.087223052978516,7.911765098571777,-5.9722323417663565,0.0404141135513782,-5.865822792053224
5.636758804321289,7.911765098571777,-5.865325450897217,0.0541556291282177,-5.958528518676758
6.161162376403809,7.911765098571777,-5.172679901123047,0.3880869746208191,-4.717819213867188
6.483292102813721,7.911765098571777,-5.689086437225342,0.2573071420192718,-5.7337260246276855
6.776525020599365,7.911765098571777,-5.567676067352295,0.0898202136158943,-5.51414966583252
7.15977668762207,7.911765098571777,-5.493453979492188,0.0895016118884086,-5.5578813552856445
7.36117696762085,7.911765098571777,-5.554076671600342,0.0682099908590316,-5.599214553833008
7.408034324645997,7.911765098571777,-5.661966323852539,0.0776127502322197,-5.727755546569824
7.617001056671143,7.911765098571777,-5.847031116485596,0.1067732721567154,-5.796494483947754
7.809981346130371,7.911765098571777,-5.892745494842528,0.0797466412186622,-5.968395709991455
7.840965747833253,7.911765098571777,-5.912169933319092,0.056212019175291,-5.914148807525635
8.000784873962402,7.911765098571777,-6.028970241546631,0.0464817136526107,-6.0866026878356925
7.991992473602296,7.911765098571777,-6.033021926879883,0.0390793420374393,-5.999939441680908
8.03683090209961,7.911765098571777,-6.016782760620117,0.0343331061303615,-6.087880611419678
8.09038257598877,7.911765098571777,-6.0464158058166495,0.0332747399806976,-6.095976829528809
8.016828536987305,7.911765098571777,-5.975241184234619,0.0385608077049255,-5.967205047607422
7.974308490753175,7.911765098571777,-5.948215961456299,0.0377304628491401,-5.929537773132324
7.9941630363464355,7.911765098571777,-5.953587055206299,0.0334717184305191,-5.965148448944092
8.0514497756958,7.911765098571777,-5.997497081756592,0.0331328324973583,-6.03339433670044
8.051561355590819,7.911765098571777,-5.983252048492432,0.0346201173961162,-5.993364334106444
8.037681579589844,7.911765098571777,-5.983742237091064,0.0369124002754688,-6.023451328277588
8.049762725830078,7.911765098571777,-5.953425884246825,0.0379044227302074,-5.968955039978027
8.019956588745117,7.911765098571777,-5.947695255279541,0.0359989255666732,-6.0325188636779785
7.997989654541015,7.911765098571777,-5.953014850616455,0.0356571339070797,-5.938518047332764
8.01899242401123,7.911765098571777,-5.962418556213378,0.0343855246901512,-5.985848426818848
8.033326148986816,7.911765098571777,-5.96980094909668,0.0340292565524578,-5.970980644226073
8.013923645019531,7.911765098571777,-5.959172725677489,0.0353440009057521,-5.980424404144287
8.043546676635742,7.911765098571777,-5.959025859832764,0.0358860939741134,-6.011366367340088
8.011791229248049,7.911765098571777,-5.953639507293701,0.0350431278347969,-5.957131385803224
7.969167232513427,7.911765098571777,-5.949795246124268,0.0348550975322723,-5.932613849639893
8.008479118347168,7.911765098571777,-5.967357635498047,0.0335153527557849,-5.987898826599121
8.019423484802246,7.911765098571777,-5.974438667297363,0.0322050191462039,-5.990795612335205
8.010949134826658,7.911765098571777,-5.9754557609558105,0.0335010178387165,-5.969324588775635
8.050710678100588,7.911765098571777,-6.023376941680908,0.0346277840435504,-6.1330437660217285
7.993760108947755,7.911765098571777,-5.949429988861084,0.03484957665205,-5.986410617828369
7.991621971130371,7.911765098571777,-5.943509578704834,0.0343321561813354,-6.0235323905944815
7.971626758575439,7.911765098571777,-5.977019786834717,0.033384270966053,-5.9317307472229
8.005163192749022,7.911765098571777,-5.984355449676514,0.03199103474617,-6.003644466400146
7.990881919860838,7.911765098571777,-5.984467029571533,0.0321792624890804,-6.010517120361328
7.973030567169189,7.911765098571777,-5.967252731323241,0.0319357365369796,-5.9421935081481925
8.015300750732422,7.911765098571777,-6.0016489028930655,0.0317276939749717,-6.017817497253418
8.016364097595217,7.911765098571777,-5.967539310455321,0.0315486080944538,-6.029260635375977
8.029566764831545,7.911765098571777,-5.962925434112549,0.0332209542393684,-6.004374027252196
8.019150733947756,7.911765098571777,-6.004458427429199,0.0352907590568065,-6.021638870239258
7.941729545593261,7.911765098571777,-5.94511079788208,0.0347227677702903,-5.913649082183838
7.964035511016845,7.911765098571777,-5.952882289886475,0.0323182046413421,-5.9491376876831055
7.995384216308594,7.911765098571777,-5.980581760406494,0.0299618579447269,-5.989011764526367
7.984224796295166,7.911765098571777,-6.003289699554443,0.0297135207802057,-5.953138828277588
8.032251358032225,7.911765098571777,-6.0310115814208975,0.0297585893422365,-6.04326868057251
8.014501571655273,7.911765098571777,-5.994388103485107,0.031929213553667,-5.976968288421631
7.965699672698975,7.911765098571777,-5.948182582855225,0.0335274673998355,-5.9342894554138175
8.008137702941895,7.911765098571777,-5.984849452972412,0.0334359370172023,-5.992424964904785
7.97964859008789,7.911765098571777,-5.971966743469238,0.0316991135478019,-5.971105575561523
7.962846755981444,7.911765098571777,-5.980251789093018,0.0319334156811237,-5.925787925720215
8.040022850036621,7.911765098571777,-6.01044511795044,0.0309063680469989,-6.021734714508057
8.02676582336426,7.911765098571777,-5.963800430297852,0.0310211181640625,-5.964544296264648
7.98887825012207,7.911765098571777,-5.960738182067871,0.0336369648575782,-5.98679780960083
8.019259452819824,7.911765098571777,-6.050289154052734,0.0341948010027408,-6.042574405670166
7.990323543548584,7.911765098571777,-5.964094638824463,0.0334822386503219,-5.945755481719971
7.955652236938477,7.911765098571777,-5.969283580780028,0.033513993024826,-5.9151573181152335
7.988781929016113,7.911765098571777,-5.985396862030028,0.0320334546267986,-5.943690299987793
7.9851226806640625,7.911765098571777,-5.974931240081787,0.0305169466882944,-5.980169773101808
7.952259063720702,7.911765098571777,-5.979572772979736,0.0308161601424217,-5.937074184417725
7.980014324188232,7.911765098571777,-6.014469623565674,0.0295547135174274,-6.019640922546387
7.970588207244874,7.911765098571777,-5.9773592948913565,0.0295135639607906,-5.956362724304199
8.012399673461914,7.911765098571777,-5.976327419281006,0.0296561159193515,-5.997128009796144
7.995634078979491,7.911765098571777,-6.0185322761535645,0.0302120521664619,-5.974315166473389
7.989678382873534,7.911765098571777,-5.9642333984375,0.0316299237310886,-5.979169368743896
8.01085090637207,7.911765098571777,-6.005253314971924,0.032590951770544,-5.984738826751709
7.989185333251954,7.911765098571777,-5.962198257446289,0.0324328914284706,-5.948611259460449
8.002840995788574,7.911765098571777,-5.96734094619751,0.033072542399168,-6.018906593322754
7.975896835327148,7.911765098571777,-5.976874828338623,0.0330231413245201,-5.9382853507995605
8.000888824462889,7.911765098571777,-5.962911128997803,0.0320235714316368,-5.9561729431152335
7.999429225921632,7.911765098571777,-5.982099533081056,0.0321932658553123,-5.97635555267334
8.018811225891113,7.911765098571777,-5.96369171142578,0.0322215110063552,-6.009123802185059
8.016237258911133,7.911765098571777,-5.994818210601808,0.0337713621556758,-5.997978210449219
8.000536918640137,7.911765098571777,-5.952066421508789,0.0339161865413188,-5.943775653839111
7.9774346351623535,7.911765098571777,-5.962840557098389,0.0344283543527126,-5.9969162940979
7.952351093292237,7.911765098571777,-5.963254928588867,0.0326376445591449,-5.914806842803955
7.982011795043945,7.911765098571777,-5.973939418792725,0.0310083031654357,-5.965368747711182
8.010040283203125,7.911765098571777,-5.9812750816345215,0.0300477240234613,-5.970996856689453
8.018988609313965,7.911765098571777,-5.978654384613037,0.0306230522692203,-5.992339134216309
8.068586349487305,7.911765098571777,-6.040072441101073,0.032102670520544,-6.072604179382324
8.097307205200195,7.911765098571777,-5.954625129699707,0.0356757156550884,-6.0133018493652335
7.981862068176269,7.911765098571777,-5.924218177795409,0.0380626954138278,-5.939711093902588
7.984578609466552,7.911765098571777,-5.920223236083984,0.0354041457176208,-5.95325231552124
7.96598196029663,7.911765098571777,-5.972089767456056,0.0325031653046608,-5.929088115692139
8.021463394165039,7.911765098571777,-6.039376258850098,0.0316133238375186,-6.008670330047608
7.998150825500488,7.911765098571777,-5.989147663116455,0.0322428941726684,-5.962849140167236
7.999284267425538,7.911765098571777,-5.961982250213623,0.0321222022175788,-5.9535064697265625
8.072525978088379,7.911765098571777,-6.022017478942871,0.0331456139683723,-6.120440483093262
8.020941734313965,7.911765098571777,-5.948946475982666,0.0339150950312614,-5.968920707702637
8.019604682922363,7.911765098571777,-5.941830158233643,0.0361630581319332,-6.024524688720703
8.06214427947998,7.911765098571777,-5.971360683441161,0.0360624231398105,-5.980609893798828
8.049125671386719,7.911765098571777,-5.963568210601808,0.0362861976027488,-6.001682758331299
8.0238037109375,7.911765098571777,-5.943553447723389,0.0381543710827827,-5.967825412750244
8.03156566619873,7.911765098571777,-5.947855949401856,0.0365423485636711,-5.996767520904541
7.9961090087890625,7.911765098571777,-5.960113048553467,0.0350431203842163,-5.9398956298828125
7.983513832092285,7.911765098571777,-5.962936401367188,0.0347318761050701,-5.95766019821167
8.010616302490234,7.911765098571777,-5.974095821380615,0.0332458764314651,-6.009407997131348
8.034154891967773,7.911765098571777,-5.972442150115967,0.0328118912875652,-5.969545841217041
7.987988948822021,7.911765098571777,-5.963146686553955,0.0344507470726966,-5.9506468772888175
7.995620250701904,7.911765098571777,-5.975926876068115,0.0344342999160289,-5.9697484970092765
7.990637302398682,7.911765098571777,-5.968896389007568,0.0328328162431716,-5.951676845550537
8.00746250152588,7.911765098571777,-5.973856449127196,0.0324699841439724,-5.987405300140381
8.007170677185057,7.911765098571777,-5.980387210845947,0.033221960067749,-5.9550533294677725
7.974087238311767,7.911765098571777,-5.961925983428955,0.0332089327275753,-5.947819232940674
7.968073844909669,7.911765098571777,-5.97235107421875,0.032849870622158,-5.931975364685059
7.976552486419677,7.911765098571777,-5.974405765533447,0.0311470087617635,-5.932643413543701
7.984210014343261,7.911765098571777,-5.977357387542725,0.0305529031902551,-5.9480199813842765
7.988054275512694,7.911765098571777,-5.9898104667663565,0.0304531399160623,-5.975101947784424
7.979241371154785,7.911765098571777,-5.993092060089111,0.0307029206305742,-5.959455490112305
8.014408111572266,7.911765098571777,-5.982061862945557,0.0310571808367967,-5.982100009918213
8.006064414978027,7.911765098571777,-5.9739251136779785,0.0318194255232811,-5.950054645538329
7.985043048858642,7.911765098571777,-5.962591171264648,0.0328860208392143,-5.952465057373047
8.008818626403809,7.911765098571777,-5.989883899688721,0.033281072974205,-5.998856544494629
8.017099380493164,7.911765098571777,-5.965409755706787,0.0324491336941719,-5.985873699188232
8.038648605346678,7.911765098571777,-5.961441516876221,0.0336192287504673,-6.005884170532227
7.999467372894286,7.911765098571777,-5.970234394073486,0.0356684327125549,-5.964825630187988
7.993596076965331,7.911765098571777,-5.945300102233888,0.0345559865236282,-5.9599609375
7.9891839027404785,7.911765098571777,-5.967792987823486,0.0334086045622825,-5.957943439483643
7.965009689331055,7.911765098571777,-5.973175048828125,0.0326932147145271,-5.94874095916748
8.051700592041014,7.911765098571777,-5.978753089904785,0.0318723618984222,-6.059936046600342
8.047000885009766,7.911765098571777,-5.967897891998291,0.0317768864333629,-5.996631145477295
7.971022129058839,7.911765098571777,-5.943545341491699,0.0342587120831012,-5.91344690322876
8.024951934814453,7.911765098571777,-6.044922828674316,0.0344118773937225,-6.023360729217528
8.019054412841795,7.911765098571777,-5.973762989044189,0.032907485961914,-5.977343559265137
8.056111335754393,7.911765098571777,-6.023087024688721,0.0339936427772045,-6.094919681549072
8.034584045410156,7.911765098571777,-6.01246213912964,0.0373098589479923,-6.066035270690918
7.95765733718872,7.911765098571777,-5.933727741241455,0.0357780903577804,-5.93173360824585
7.967525959014893,7.911765098571777,-5.950445652008057,0.0336187332868576,-5.929036140441895
7.987408638000488,7.911765098571777,-5.97879934310913,0.0311091821640729,-5.986424446105957
7.995894908905028,7.911765098571777,-6.014472484588623,0.0306284911930561,-5.9755048751831055
7.990664958953857,7.911765098571777,-6.013635635375977,0.0309046879410743,-6.001811981201172
7.958955287933349,7.911765098571777,-5.996131896972656,0.0314534120261669,-5.959630012512207
7.995248317718506,7.911765098571777,-5.9727463722229,0.0310775190591812,-6.018261432647705
8.02677059173584,7.911765098571777,-5.977811336517334,0.030584679916501,-5.985422134399414
8.028242111206055,7.911765098571777,-5.966166019439696,0.0318934693932533,-5.9937005043029785
8.042895317077635,7.911765098571777,-6.044377803802489,0.034235306084156,-5.998847484588623
8.046542167663574,7.911765098571777,-5.9493584632873535,0.0361268483102321,-5.99172306060791
7.960682392120361,7.911765098571777,-5.940962314605713,0.0359639748930931,-5.927123546600342
7.961643218994141,7.911765098571777,-5.940687656402588,0.0335322730243206,-5.936410427093506
8.003023147583008,7.911765098571777,-5.97841215133667,0.0310107059776782,-5.973422527313232
8.033849716186523,7.911765098571777,-6.016763210296631,0.0308007132261991,-6.02074670791626
8.0169677734375,7.911765098571777,-6.002097606658936,0.0326145328581333,-5.98980188369751
8.052663803100588,7.911765098571777,-6.033295154571533,0.0341671109199523,-6.03987979888916
7.976277828216552,7.911765098571777,-5.949602127075195,0.0357577763497829,-5.932948589324951
7.986526012420654,7.911765098571777,-5.942379474639893,0.0335334315896034,-5.949010848999024
8.005763053894043,7.911765098571777,-5.984769344329834,0.0323334857821464,-5.965888500213623
8.03499984741211,7.911765098571777,-6.01158571243286,0.0322715751826763,-6.039568901062012
7.988631725311278,7.911765098571777,-5.989360332489014,0.0345719158649444,-5.957991123199463
8.016148567199707,7.911765098571777,-5.962620258331299,0.0340071469545364,-5.993958473205566
8.01352310180664,7.911765098571777,-5.970031261444092,0.0333657562732696,-5.954196929931641
7.968938827514648,7.911765098571777,-5.967886447906494,0.0336988717317581,-5.903933525085449
8.029555320739746,7.911765098571777,-5.98257303237915,0.0335253737866878,-6.028576850891112
7.986917495727539,7.911765098571777,-5.969642162322998,0.0320070534944534,-5.941926956176758
7.952327728271484,7.911765098571777,-5.966002464294434,0.0325355641543865,-5.931718826293944
7.985829353332519,7.911765098571777,-6.00559663772583,0.0313966646790504,-5.974449157714844
8.030614852905273,7.911765098571777,-5.973783493041992,0.0302876438945531,-6.005814552307129
8.036911010742188,7.911765098571777,-5.976487636566161,0.0316663235425949,-6.002601146697998
8.056341171264648,7.911765098571777,-6.053486347198486,0.0337881296873092,-6.066222667694092
7.955090999603271,7.911765098571777,-5.956904411315918,0.0372436121106147,-5.923843383789063
7.963612556457519,7.911765098571777,-5.927729606628418,0.0331306494772434,-5.951101303100586
8.02033519744873,7.911765098571777,-5.980710983276367,0.030814029276371,-6.005158424377441
8.046630859375,7.911765098571777,-6.028455257415772,0.0309248827397823,-6.0106186866760245
8.044265747070312,7.911765098571777,-6.009794235229492,0.0337425805628299,-5.994096755981444
8.083428382873535,7.911765098571777,-6.042381286621094,0.0364364460110664,-6.077878475189209
7.995194435119631,7.911765098571777,-5.934498310089111,0.0376638025045394,-5.974494934082031
7.968785285949707,7.911765098571777,-5.929101943969728,0.0346637330949306,-5.9194111824035645
7.985799312591552,7.911765098571777,-5.968911647796631,0.0325669646263122,-5.993159294128418
8.023426055908203,7.911765098571777,-6.017737865447998,0.0320839174091815,-5.987839221954346
7.998426914215088,7.911765098571777,-5.985605239868164,0.0330161415040493,-5.972599506378174
8.042119026184082,7.911765098571777,-6.001163482666016,0.0331063084304332,-6.050000190734863
7.998847484588622,7.911765098571777,-5.966747760772705,0.0345447994768619,-5.986721038818359
7.972962856292723,7.911765098571777,-5.946922302246094,0.0337819941341877,-5.959274291992188
7.967060565948486,7.911765098571777,-5.980456352233888,0.0333295948803424,-5.96572732925415
7.999559402465821,7.911765098571777,-5.976410865783691,0.0312522128224372,-5.967472553253174
7.994604587554932,7.911765098571777,-5.9823851585388175,0.0312623009085655,-5.964554786682129
8.010994911193846,7.911765098571777,-5.985835552215576,0.0314688570797443,-5.965663433074951
8.010573387145996,7.911765098571777,-6.005226612091064,0.0325934998691082,-5.955024242401123
7.949901103973389,7.911765098571777,-5.955562114715576,0.0332678221166133,-5.8999080657958975
7.965639591217042,7.911765098571777,-5.967010021209717,0.0321651697158813,-5.964509963989258
8.008076667785645,7.911765098571777,-5.980147838592528,0.0300193596631288,-5.962662696838378
7.994486808776855,7.911765098571777,-5.985103130340576,0.0303064826875925,-6.000487804412842
8.008757591247559,7.911765098571777,-6.028699398040772,0.0308675803244113,-6.041294574737549
8.01526927947998,7.911765098571777,-6.00330924987793,0.0325053818523883,-6.002427101135254
7.982393741607666,7.911765098571777,-5.954235553741455,0.0332355797290802,-5.94655704498291
7.955625057220459,7.911765098571777,-5.968271732330321,0.0336070507764816,-5.9463653564453125
7.974176883697509,7.911765098571777,-5.971161365509033,0.0313267521560192,-5.988447666168213


==> data/single_task_inference_result/hopper/hopper_single_task_inference_trajectories/26.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.1664922684431076,9.627750396728516,-1.772883057594299,3.2790184020996094,1.1861988306045532
0.344489574432373,9.627750396728516,-6.43880558013916,1.2360092401504517,-1.602350831031799
0.678692102432251,9.627750396728516,-7.615239620208739,0.2273429036140441,-6.0332980155944815
1.1158701181411743,9.627750396728516,-7.576144218444824,0.0816011950373649,-7.5126304626464835
1.4973343610763548,9.627750396728516,-7.6195030212402335,0.0531069636344909,-7.622520446777342
1.945612072944641,9.627750396728516,-7.684651851654051,0.0443464182317256,-7.703094959259033
2.3510444164276123,9.627750396728516,-7.680623531341552,0.0443683601915836,-7.641335010528564
2.8010120391845703,9.627750396728516,-7.677740573883056,0.0443834997713565,-7.662925720214843
3.231260061264038,9.627750396728516,-7.671866416931152,0.0443856380879878,-7.724724769592285
3.561267375946045,9.627750396728516,-7.661160945892334,0.0443842336535453,-7.553226947784422
3.982141971588135,9.627750396728516,-7.649187088012694,0.0444219708442688,-7.680609703063965
4.408419609069824,9.627750396728516,-7.638262271881103,0.0445140935480594,-7.671257019042968
4.931380271911621,9.627750396728516,-7.6326937675476065,0.0447580069303512,-7.64996862411499
5.420252323150635,9.627750396728516,-7.63016939163208,0.0453378669917583,-7.499857425689697
5.8053388595581055,9.627750396728516,-7.626296043395997,0.0464057773351669,-7.582890510559082
6.253487586975098,9.627750396728516,-7.627059936523437,0.0496531166136264,-7.662859439849853
6.665081977844238,9.627750396728516,-7.556264400482178,0.0546653419733047,-7.558384895324707
7.19263219833374,9.627750396728516,-6.341982364654541,0.7217946052551268,-7.089523315429688
7.655452251434326,9.627750396728516,-6.292891025543213,0.5660755038261414,-6.827233791351318
7.934327602386474,9.627750396728516,-6.321236610412598,0.2466519176959991,-6.078297138214111
7.848747253417968,9.627750396728516,-6.00773286819458,0.1883412152528762,-5.5699615478515625
7.777878761291504,9.627750396728516,-6.557177543640137,0.3396394848823547,-6.915274143218993
8.069855690002441,9.627750396728516,-7.295199871063232,0.1068007871508598,-7.390157699584962
8.33890151977539,9.627750396728516,-7.016991138458252,0.062427069991827,-7.0368332862854
8.606169700622559,9.627750396728516,-6.648646831512451,0.1077954322099685,-6.6225786209106445
8.51511478424072,9.627750396728516,-5.7508764266967765,0.1443173289299011,-5.930530071258545
8.48139762878418,9.627750396728516,-6.5894103050231925,0.210143968462944,-6.660141468048096
8.83192443847656,9.627750396728516,-7.435566902160644,0.1116506308317184,-7.514636039733887
9.312689781188965,9.627750396728516,-7.173367500305176,0.0717488676309585,-7.293414115905762
9.396316528320312,9.627750396728516,-7.311407566070557,0.0916454046964645,-7.282866477966307
9.561939239501951,9.627750396728516,-7.468261241912842,0.1078003942966461,-7.528860092163087
9.691168785095217,9.627750396728516,-7.635263919830321,0.0838797017931938,-7.73016309738159
9.76828861236572,9.627750396728516,-7.637428760528564,0.0550577118992805,-7.667083740234374
9.735441207885742,9.627750396728516,-7.656285762786865,0.0420793108642101,-7.590333938598634
9.804324150085447,9.627750396728516,-7.67606496810913,0.0404607355594635,-7.710830211639405
9.731600761413574,9.627750396728516,-7.591824054718018,0.0452824495732784,-7.574680805206298
9.748007774353027,9.627750396728516,-7.567814350128173,0.0484772846102714,-7.606117725372314
9.823031425476074,9.627750396728516,-7.621801853179932,0.0495539270341396,-7.732432842254639
9.773703575134276,9.627750396728516,-7.578804492950439,0.0490324534475803,-7.594026565551757
9.758782386779783,9.627750396728516,-7.584803104400634,0.0585378147661685,-7.588119029998779
9.757472038269045,9.627750396728516,-7.61785888671875,0.055434938520193,-7.630939960479736
9.673057556152344,9.627750396728516,-7.582616806030273,0.0508843809366226,-7.486945629119874
9.701175689697264,9.627750396728516,-7.577494144439697,0.046552650630474,-7.570167064666749
9.738248825073242,9.627750396728516,-7.615469455718993,0.0390470325946807,-7.614791393280028
9.77699851989746,9.627750396728516,-7.651401042938232,0.0372012108564376,-7.634307861328125
9.76031494140625,9.627750396728516,-7.639976501464843,0.0432182103395462,-7.648050785064697
9.800577163696287,9.627750396728516,-7.621594905853271,0.0470564439892768,-7.679141998291015
9.72874927520752,9.627750396728516,-7.593754768371582,0.0516473837196826,-7.543475151062011
9.694460868835447,9.627750396728516,-7.56674575805664,0.0514733530580997,-7.527445793151855
9.675666809082031,9.627750396728516,-7.608879089355469,0.0469394400715828,-7.562226772308349
9.696179389953612,9.627750396728516,-7.605774402618408,0.0388265587389469,-7.578153610229491
9.734066009521484,9.627750396728516,-7.620337486267092,0.036063302308321,-7.640882492065429
9.751346588134766,9.627750396728516,-7.6168174743652335,0.0367531478404998,-7.650415420532226
9.744518280029297,9.627750396728516,-7.626205921173095,0.0401340425014495,-7.613473892211913
9.75870895385742,9.627750396728516,-7.622076511383056,0.0437860451638698,-7.594245910644531
9.769207000732418,9.627750396728516,-7.593486785888672,0.0464064851403236,-7.625719547271728
9.71254539489746,9.627750396728516,-7.579258918762206,0.0491129755973815,-7.613168239593508
9.727465629577637,9.627750396728516,-7.583248138427734,0.0486480146646499,-7.5791540145874015
9.664061546325684,9.627750396728516,-7.607298851013183,0.044249515980482,-7.512575626373291
9.664344787597656,9.627750396728516,-7.60009527206421,0.0391077436506748,-7.53841495513916
9.680994033813477,9.627750396728516,-7.604794025421143,0.0352200269699096,-7.529052734375
9.72794246673584,9.627750396728516,-7.609663486480714,0.0331432446837425,-7.616732120513917
9.76701545715332,9.627750396728516,-7.619139671325684,0.0346293486654758,-7.6323533058166495
9.734168052673342,9.627750396728516,-7.629101276397706,0.0382529683411121,-7.596533775329591
9.79304313659668,9.627750396728516,-7.660591602325439,0.0423865802586078,-7.665385723114013
9.732732772827148,9.627750396728516,-7.603991508483887,0.0467821881175041,-7.606060028076173
9.71592903137207,9.627750396728516,-7.57263708114624,0.0487695820629596,-7.558814048767092
9.723870277404783,9.627750396728516,-7.6140828132629395,0.0473725125193595,-7.61497163772583
9.714704513549805,9.627750396728516,-7.598921298980714,0.0424914062023162,-7.584901809692384
9.778313636779783,9.627750396728516,-7.609307289123534,0.0423427820205688,-7.6718101501464835
9.772584915161133,9.627750396728516,-7.59365940093994,0.043233998119831,-7.621976375579835
9.756445884704588,9.627750396728516,-7.587573051452637,0.0481306128203868,-7.644141674041747
9.645378112792969,9.627750396728516,-7.630006313323975,0.0516703426837921,-7.474699020385742
9.718558311462402,9.627750396728516,-7.5766963958740225,0.0434653982520103,-7.6467366218566895
9.731083869934082,9.627750396728516,-7.616989612579346,0.0370716378092765,-7.572410106658935
9.731727600097656,9.627750396728516,-7.674705028533935,0.0351006910204887,-7.68669557571411
9.802226066589355,9.627750396728516,-7.689127445220947,0.0393656343221664,-7.707970142364503
9.742552757263184,9.627750396728516,-7.590994834899902,0.0435444340109825,-7.585524559020995
9.706708908081056,9.627750396728516,-7.579646587371825,0.049914751201868,-7.552613258361816
9.824077606201172,9.627750396728516,-7.625621795654298,0.047094065696001,-7.742985725402832
9.798332214355469,9.627750396728516,-7.595360755920409,0.0451987832784652,-7.647317886352539
9.797503471374512,9.627750396728516,-7.705590724945068,0.0520119927823543,-7.676152229309082
9.823960304260254,9.627750396728516,-7.741176128387451,0.0582996159791946,-7.703396797180174
9.728362083435057,9.627750396728516,-7.567205905914306,0.0567425303161144,-7.544997215270995
9.654643058776855,9.627750396728516,-7.5505661964416495,0.0590748116374015,-7.487740516662597
9.696141242980955,9.627750396728516,-7.600245952606201,0.0470164977014064,-7.5559539794921875
9.743096351623535,9.627750396728516,-7.616346836090086,0.03709077835083,-7.607778072357178
9.785487174987791,9.627750396728516,-7.67855405807495,0.0353636257350444,-7.684255599975587
9.822523117065428,9.627750396728516,-7.67497682571411,0.0413776859641075,-7.705862522125245
9.810142517089844,9.627750396728516,-7.640584945678712,0.049567125737667,-7.640917301177978
9.78104019165039,9.627750396728516,-7.581099987030028,0.0591344907879829,-7.6138200759887695
9.712372779846191,9.627750396728516,-7.579826831817627,0.0608660839498043,-7.54876661300659
9.734584808349608,9.627750396728516,-7.575717926025391,0.0544170513749122,-7.588651657104493
9.696578025817873,9.627750396728516,-7.605502605438232,0.048033483326435,-7.546521186828612
9.726916313171383,9.627750396728516,-7.630703449249268,0.0417982414364814,-7.627480983734131
9.71876049041748,9.627750396728516,-7.60529088973999,0.0409081429243087,-7.573096752166749
9.726431846618652,9.627750396728516,-7.601127624511719,0.0400024875998496,-7.598517894744874
9.744765281677246,9.627750396728516,-7.610431194305421,0.0414210073649883,-7.632681369781494
9.691504478454588,9.627750396728516,-7.592598915100098,0.0421104654669761,-7.508624553680421
9.763895988464355,9.627750396728516,-7.595407962799072,0.042173471301794,-7.651944637298584
9.807250022888184,9.627750396728516,-7.607436656951904,0.0407937690615654,-7.670540809631347
9.764241218566896,9.627750396728516,-7.615103244781494,0.0458347760140895,-7.64224672317505
9.813098907470703,9.627750396728516,-7.695094585418701,0.053343541920185,-7.696131706237794
9.7738676071167,9.627750396728516,-7.598997592926025,0.0541702732443809,-7.61334228515625
9.727987289428713,9.627750396728516,-7.5582098960876465,0.0556308925151824,-7.578906536102296
9.775775909423826,9.627750396728516,-7.589766979217529,0.0559608936309814,-7.654590606689453
9.716362953186035,9.627750396728516,-7.595653057098387,0.0491794943809509,-7.589637756347656
9.724816322326658,9.627750396728516,-7.611605644226073,0.0477567538619041,-7.571715354919434
9.731305122375488,9.627750396728516,-7.6112632751464835,0.0450985021889209,-7.567249298095702
9.736002922058104,9.627750396728516,-7.597500324249268,0.0422843508422374,-7.600663185119631
9.716793060302734,9.627750396728516,-7.599694728851318,0.0444533638656139,-7.56268310546875
9.697960853576658,9.627750396728516,-7.595303535461426,0.0429850555956363,-7.559443950653075
9.743500709533691,9.627750396728516,-7.60003423690796,0.040908794850111,-7.641093730926514
9.716642379760742,9.627750396728516,-7.599996566772463,0.0401623360812664,-7.574192047119139
9.754239082336424,9.627750396728516,-7.609508037567138,0.041293304413557,-7.634716987609862
9.77889347076416,9.627750396728516,-7.615806102752685,0.0426653809845447,-7.642956733703612
9.757654190063477,9.627750396728516,-7.57923984527588,0.0458361431956291,-7.664172649383546
9.697442054748535,9.627750396728516,-7.597092151641845,0.0517680533230304,-7.50838804244995
9.718688011169432,9.627750396728516,-7.595269203186035,0.047078438103199,-7.61944580078125
9.726361274719238,9.627750396728516,-7.609323978424072,0.0421955361962318,-7.644914150238037
9.758970260620115,9.627750396728516,-7.633327007293701,0.0405245050787925,-7.634878635406494
9.725848197937012,9.627750396728516,-7.605684280395507,0.0437638871371746,-7.585314750671386
9.725889205932615,9.627750396728516,-7.592440605163574,0.0444730818271636,-7.612900733947755
9.725817680358888,9.627750396728516,-7.606918811798095,0.0439728461205959,-7.593815803527832
9.737564086914062,9.627750396728516,-7.593436717987059,0.0426525250077247,-7.608560562133789
9.745951652526855,9.627750396728516,-7.596138477325439,0.0437462367117404,-7.6199421882629395
9.721061706542969,9.627750396728516,-7.591311931610107,0.0444198101758956,-7.600938320159912
9.728754997253418,9.627750396728516,-7.59341859817505,0.0447627566754818,-7.5915160179138175
9.788548469543455,9.627750396728516,-7.5992751121521,0.0432891696691513,-7.663147449493408
9.740067481994627,9.627750396728516,-7.586061477661133,0.0453115962445735,-7.5791974067688
9.79424285888672,9.627750396728516,-7.591535568237304,0.0493225380778312,-7.669712543487549
9.755620956420898,9.627750396728516,-7.611799716949462,0.0501502864062786,-7.579431056976318
9.715864181518551,9.627750396728516,-7.569692134857178,0.0503565184772014,-7.557503223419189
9.66144847869873,9.627750396728516,-7.600376605987549,0.0509887263178825,-7.506830692291259
9.758280754089355,9.627750396728516,-7.594966411590576,0.0410300530493259,-7.690030574798584
9.73720645904541,9.627750396728516,-7.611468791961671,0.0381778925657272,-7.587027072906494
9.782615661621092,9.627750396728516,-7.68499517440796,0.0382911562919616,-7.707517623901366
9.867323875427246,9.627750396728516,-7.727084636688232,0.0427871719002723,-7.76331901550293
9.731369972229006,9.627750396728516,-7.556837081909179,0.0505870059132576,-7.585418224334717
9.7168607711792,9.627750396728516,-7.577164173126221,0.0593708604574203,-7.558112621307373
9.770160675048828,9.627750396728516,-7.646254062652589,0.0509615875780582,-7.638638973236085
9.758658409118652,9.627750396728516,-7.618838787078857,0.0466048680245876,-7.606787204742431
9.830900192260742,9.627750396728516,-7.687441349029541,0.0494982525706291,-7.725310802459715
9.8561429977417,9.627750396728516,-7.598097324371338,0.0533484108746051,-7.716555595397949
9.721824645996092,9.627750396728516,-7.544187545776366,0.0584767609834671,-7.497206687927246
9.72920227050781,9.627750396728516,-7.5777549743652335,0.0620581395924091,-7.615223884582519
9.80013370513916,9.627750396728516,-7.638483524322509,0.0526630096137523,-7.67369270324707
9.836731910705566,9.627750396728516,-7.652016639709472,0.0496516227722168,-7.708877563476562
9.80281925201416,9.627750396728516,-7.658817291259765,0.059082206338644,-7.683983325958253
9.756945610046383,9.627750396728516,-7.621357440948486,0.062533862888813,-7.607479095458984
9.755146980285645,9.627750396728516,-7.589534759521484,0.0596033334732055,-7.594449043273925
9.754583358764648,9.627750396728516,-7.58613681793213,0.0549322068691253,-7.599066734313965
9.765928268432615,9.627750396728516,-7.58673620223999,0.0526121854782104,-7.633427619934082
9.72536563873291,9.627750396728516,-7.579866409301757,0.0517819747328758,-7.581762313842771
9.73937702178955,9.627750396728516,-7.580642223358153,0.0490012168884277,-7.600649833679198
9.735907554626465,9.627750396728516,-7.599402427673341,0.0462344139814376,-7.591870307922363
9.6927433013916,9.627750396728516,-7.592495441436767,0.0449685119092464,-7.5388569831848145
9.745994567871092,9.627750396728516,-7.59557008743286,0.0433266721665859,-7.6427483558654785
9.747519493103027,9.627750396728516,-7.604529857635497,0.0404448620975017,-7.62235927581787
9.735462188720703,9.627750396728516,-7.619326591491699,0.0425114966928958,-7.573206424713135
9.759184837341309,9.627750396728516,-7.631255149841309,0.0454517677426338,-7.618402481079101
9.739137649536133,9.627750396728516,-7.592474937438963,0.0451840870082378,-7.574074745178223
9.74158573150635,9.627750396728516,-7.5828514099121085,0.0474479272961616,-7.655748367309569
9.765618324279783,9.627750396728516,-7.5956149101257315,0.0471726134419441,-7.650090694427489
9.701371192932127,9.627750396728516,-7.584254741668701,0.0468806214630603,-7.555123805999757
9.708588600158691,9.627750396728516,-7.583722591400146,0.0464998036623001,-7.599849224090576
9.694028854370115,9.627750396728516,-7.6126227378845215,0.0416637063026428,-7.56265640258789
9.747808456420898,9.627750396728516,-7.610615253448486,0.0384396314620971,-7.628600120544434
9.770821571350096,9.627750396728516,-7.606045722961426,0.0396596379578113,-7.620445728302003
9.75410747528076,9.627750396728516,-7.5988826751708975,0.0429846346378326,-7.605964660644531
9.779767036437988,9.627750396728516,-7.645747661590576,0.0476707406342029,-7.670139789581299
9.693947792053224,9.627750396728516,-7.592550754547118,0.0494633689522743,-7.531376838684082
9.692518234252928,9.627750396728516,-7.572783470153808,0.0475618243217468,-7.534440994262694
9.695833206176756,9.627750396728516,-7.616343021392822,0.0417047999799251,-7.56533670425415
9.782483100891112,9.627750396728516,-7.622788906097411,0.0370152741670608,-7.709858894348144
9.746742248535154,9.627750396728516,-7.617666244506837,0.0399648584425449,-7.604327201843261
9.68072509765625,9.627750396728516,-7.623865604400634,0.0435358807444572,-7.4968461990356445
9.758625030517578,9.627750396728516,-7.666759014129639,0.0413969457149505,-7.657444477081299
9.738239288330078,9.627750396728516,-7.615265369415283,0.039998110383749,-7.598622322082519
9.82615852355957,9.627750396728516,-7.6862473487854,0.041006464511156,-7.733069896697998
9.818998336791992,9.627750396728516,-7.6584272384643555,0.0487488880753517,-7.660369873046875
9.7938175201416,9.627750396728516,-7.554012298583984,0.0538564696907997,-7.628758907318115
9.7470121383667,9.627750396728516,-7.617428302764893,0.0643321052193641,-7.621344566345216
9.694128990173342,9.627750396728516,-7.579601764678955,0.0567655079066753,-7.502058982849122
9.709590911865234,9.627750396728516,-7.584990978240967,0.0503167584538459,-7.554392337799072
9.74861240386963,9.627750396728516,-7.608426570892334,0.0423966459929943,-7.598930358886719
9.761048316955566,9.627750396728516,-7.6425323486328125,0.0405807830393314,-7.647137165069581
9.794891357421877,9.627750396728516,-7.614706516265869,0.0448089800775051,-7.6677632331848145
9.801843643188477,9.627750396728516,-7.603243827819824,0.0491182804107666,-7.678172588348387
9.75556182861328,9.627750396728516,-7.569987773895263,0.0544168278574943,-7.551441192626954
9.71007251739502,9.627750396728516,-7.578746795654298,0.0570133961737155,-7.559279441833496
9.745598793029783,9.627750396728516,-7.59311294555664,0.0507658459246158,-7.619673252105712
9.741309165954588,9.627750396728516,-7.601582527160644,0.0458182133734226,-7.582331180572509
9.730321884155272,9.627750396728516,-7.633420467376709,0.0450113080441951,-7.580801010131837
9.744067192077637,9.627750396728516,-7.603688716888427,0.0459099113941192,-7.650561332702637
9.743714332580566,9.627750396728516,-7.592988967895507,0.0442399382591247,-7.6402764320373535
9.72923183441162,9.627750396728516,-7.587706565856933,0.0459003150463104,-7.580646038055421
9.711137771606444,9.627750396728516,-7.5925889015197745,0.0458854772150516,-7.502312183380128
9.657312393188477,9.627750396728516,-7.595402240753175,0.0433485694229602,-7.526578426361085
9.701007843017578,9.627750396728516,-7.594710826873779,0.0386129058897495,-7.592005729675295


==> data/single_task_inference_result/hopper/hopper_single_task_inference_trajectories/27.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.2985539436340332,5.962702751159668,-1.772883057594299,3.2790184020996094,-0.4842475950717926
0.824623465538025,5.962702751159668,-4.303479194641112,0.3473072648048401,-6.7149643898010245
1.3485068082809448,5.962702751159668,-4.191454887390137,0.0881690755486488,-4.207208633422852
1.7587305307388303,5.962702751159668,-4.118656635284424,0.0653959065675735,-4.147058963775635
2.2413363456726074,5.962702751159668,-4.129204750061035,0.0475313514471054,-4.241510391235352
2.7100865840911865,5.962702751159668,-4.191278457641602,0.0366649255156516,-4.18979024887085
3.090200185775757,5.962702751159668,-4.192718505859375,0.0369333885610103,-4.1163644790649405
3.643489360809327,5.962702751159668,-4.205097675323486,0.037403617054224,-4.196202754974365
4.284589290618896,5.962702751159668,-4.223954677581787,0.0380937606096267,-4.295596122741699
4.653329372406006,5.962702751159668,-4.226161003112793,0.0414209477603435,-4.202872753143311
5.035821914672852,5.962702751159668,-4.037837505340576,0.055942203849554,-3.9716796875
5.438556671142577,5.962702751159668,-4.004401206970215,0.0638928785920143,-3.97845196723938
5.693717002868652,5.962702751159668,-3.906017303466797,0.0547071918845176,-3.996446132659912
5.7771077156066895,5.962702751159668,-4.010197162628174,0.0438747629523277,-3.995963335037232
5.881693363189696,5.962702751159668,-4.130565166473389,0.0458878837525844,-4.104029178619385
5.957949638366699,5.962702751159668,-4.130258560180664,0.0366710126399993,-4.115071296691895
5.9831132888793945,5.962702751159668,-4.142850875854492,0.032029703259468,-4.102420806884766
6.022826194763184,5.962702751159668,-4.136734008789063,0.0286730844527482,-4.144359111785889
6.024606227874756,5.962702751159668,-4.152768135070801,0.0270233582705259,-4.146494388580321
6.036708354949951,5.962702751159668,-4.169861316680908,0.0264235883951187,-4.228411674499512
6.030022621154785,5.962702751159668,-4.174444675445557,0.0266619659960269,-4.172494411468506
6.046960830688477,5.962702751159668,-4.160986423492432,0.0284814517945051,-4.179931163787842
6.036898612976073,5.962702751159668,-4.1378045082092285,0.0290913563221693,-4.147310256958008
6.039724349975586,5.962702751159668,-4.131368160247803,0.0293793156743049,-4.122182846069336
6.032618999481201,5.962702751159668,-4.133011817932129,0.029438029974699,-4.135440826416016
6.003937721252441,5.962702751159668,-4.131793022155762,0.0293682012706995,-4.16366720199585
5.992042064666748,5.962702751159668,-4.131265640258789,0.0283214636147022,-4.104970932006836
6.038804054260254,5.962702751159668,-4.13611364364624,0.0270558558404445,-4.151306629180908
5.99974489212036,5.962702751159668,-4.13764190673828,0.0268328078091144,-4.11229419708252
6.0054144859313965,5.962702751159668,-4.136409759521484,0.026416715234518,-4.111560821533203
6.046295166015625,5.962702751159668,-4.1507225036621085,0.0262380000203847,-4.162932395935059
6.0371174812316895,5.962702751159668,-4.140543460845947,0.0270832907408475,-4.136693000793457
6.00949239730835,5.962702751159668,-4.141459941864014,0.0279839280992746,-4.120941638946533
6.046791553497314,5.962702751159668,-4.155576705932617,0.0281762573868036,-4.142333030700684
6.040468215942383,5.962702751159668,-4.141200542449951,0.0286258924752473,-4.147294998168944
6.048031330108643,5.962702751159668,-4.134059906005859,0.0288357250392436,-4.16169548034668
6.038257598876953,5.962702751159668,-4.140618801116943,0.0296215321868658,-4.147456645965576
6.054741382598877,5.962702751159668,-4.135748863220215,0.030085140839219,-4.161553382873535
6.02781343460083,5.962702751159668,-4.127851963043213,0.0298050623387098,-4.111621856689453
6.060297012329102,5.962702751159668,-4.126232147216797,0.0295576881617307,-4.161447525024414
6.0653839111328125,5.962702751159668,-4.130914688110352,0.029501799494028,-4.14461326599121
6.026313304901123,5.962702751159668,-4.125012397766112,0.0304285287857055,-4.108871936798096
5.999038219451904,5.962702751159668,-4.12325954437256,0.0300223082304,-4.108044624328612
5.997031211853027,5.962702751159668,-4.1348299980163565,0.0285854823887348,-4.102795600891112
6.003171920776367,5.962702751159668,-4.138466835021973,0.0272845420986413,-4.137454986572266
5.991847038269042,5.962702751159668,-4.140669822692871,0.0265317503362894,-4.142303943634033
6.010048389434815,5.962702751159668,-4.143506050109863,0.0255398266017436,-4.138228416442871
6.047371864318848,5.962702751159668,-4.149073600769042,0.025370005518198,-4.1674981117248535
6.024299621582031,5.962702751159668,-4.146530151367188,0.0262582451105117,-4.1768455505371085
6.0814170837402335,5.962702751159668,-4.1537718772888175,0.0272426158189773,-4.168868064880371
6.071580410003662,5.962702751159668,-4.151886463165283,0.0293309185653924,-4.187924861907959
6.047882080078125,5.962702751159668,-4.117869377136231,0.0308531317859888,-4.1491475105285645
6.01715087890625,5.962702751159668,-4.123989582061768,0.0309872552752494,-4.1370134353637695
6.038543701171875,5.962702751159668,-4.135895252227783,0.0301775839179754,-4.179607391357422
6.0366430282592765,5.962702751159668,-4.138589859008789,0.0288856327533721,-4.164177417755127
6.002801418304443,5.962702751159668,-4.139479637145996,0.0291414484381675,-4.118825435638428
6.052721977233888,5.962702751159668,-4.135199069976808,0.0282838512212038,-4.152006149291992
6.032440662384033,5.962702751159668,-4.138106822967528,0.0281232018023729,-4.163163661956787
6.019659519195557,5.962702751159668,-4.134401321411133,0.0284222997725009,-4.058480262756348
6.04288387298584,5.962702751159668,-4.145791053771973,0.0286306478083133,-4.17822265625
6.017750263214111,5.962702751159668,-4.141349315643311,0.0290661491453647,-4.093552589416504
6.018991947174072,5.962702751159668,-4.132373332977295,0.0285115558654069,-4.143939971923828
5.983670234680176,5.962702751159668,-4.141476631164551,0.0280995834618806,-4.079920291900635
6.020968914031982,5.962702751159668,-4.13385534286499,0.0270308963954448,-4.163008213043213
6.017195224761962,5.962702751159668,-4.140851974487305,0.0263442210853099,-4.13844633102417
6.033904552459717,5.962702751159668,-4.140511512756348,0.0262954328209161,-4.137985229492188
6.071090698242188,5.962702751159668,-4.159112930297852,0.0269841030240058,-4.18746280670166
6.04672908782959,5.962702751159668,-4.152606010437012,0.0288484878838062,-4.170074462890625
6.046671390533447,5.962702751159668,-4.130865573883057,0.0300107654184103,-4.184691429138184
6.019319534301758,5.962702751159668,-4.137532711029053,0.0305656753480434,-4.137588977813721
5.99840211868286,5.962702751159668,-4.132540225982666,0.0296658184379339,-4.128514289855957
6.02044677734375,5.962702751159668,-4.133204936981201,0.0279486104846,-4.150774955749512
6.043655872344971,5.962702751159668,-4.138858318328857,0.0273594222962856,-4.181882381439209
6.028873443603516,5.962702751159668,-4.139255523681641,0.027633748948574,-4.118257999420166
6.015965461730957,5.962702751159668,-4.150267601013184,0.0280740428715944,-4.14461326599121
5.999303817749024,5.962702751159668,-4.152027130126953,0.028463551774621,-4.129371643066406
6.012682914733888,5.962702751159668,-4.137129306793213,0.0276310741901397,-4.134000301361084
6.02777099609375,5.962702751159668,-4.139864921569824,0.026954898610711,-4.148838043212891
6.0112738609313965,5.962702751159668,-4.142117500305176,0.0269118882715702,-4.158217430114745
6.024163246154785,5.962702751159668,-4.149606704711913,0.0269655305892229,-4.154053688049316
6.071924209594728,5.962702751159668,-4.151915073394775,0.0273712631314992,-4.143067359924316
6.026023387908936,5.962702751159668,-4.134013175964356,0.0284474790096282,-4.135043144226073
6.01093864440918,5.962702751159668,-4.130744934082031,0.0289110075682401,-4.111799716949463
6.02921199798584,5.962702751159668,-4.1429991722106925,0.0286399479955434,-4.133549690246582
6.0418572425842285,5.962702751159668,-4.140357494354248,0.0284622143954038,-4.175877571105957
6.006286144256592,5.962702751159668,-4.137431144714356,0.0286842845380306,-4.12896203994751
6.070067405700684,5.962702751159668,-4.140122413635254,0.0280427634716033,-4.19528102874756
6.034313678741455,5.962702751159668,-4.1371397972106925,0.02847789414227,-4.1198410987854
6.01291561126709,5.962702751159668,-4.128859996795654,0.0288407318294048,-4.107734203338623
6.0771541595458975,5.962702751159668,-4.142111301422119,0.0287914499640464,-4.199220180511475
6.029640674591064,5.962702751159668,-4.133085250854492,0.0295530371367931,-4.087597370147705
6.0194268226623535,5.962702751159668,-4.125262260437012,0.029211651533842,-4.067648410797119
6.069313049316406,5.962702751159668,-4.140789031982422,0.0287776496261358,-4.196001529693604
6.094921112060546,5.962702751159668,-4.13443660736084,0.0297045316547155,-4.196714878082275
6.065307140350342,5.962702751159668,-4.113779544830321,0.0309645161032676,-4.13481330871582
6.02930736541748,5.962702751159668,-4.119297027587891,0.03190628439188,-4.116403102874756
6.029558181762695,5.962702751159668,-4.136490345001221,0.0311405267566442,-4.122644424438477
6.018068313598633,5.962702751159668,-4.1415886878967285,0.0292344614863395,-4.080026626586913
6.005344390869141,5.962702751159668,-4.144585609436035,0.0289725586771965,-4.097745418548584
6.028244495391846,5.962702751159668,-4.136508941650392,0.0278621930629014,-4.12993860244751
6.043284893035889,5.962702751159668,-4.140005588531494,0.0274132564663887,-4.153567314147949
6.077557563781737,5.962702751159668,-4.13868236541748,0.0278902128338813,-4.183185577392577
6.031515121459961,5.962702751159668,-4.140959739685059,0.0295094400644302,-4.150435924530028
6.090029239654541,5.962702751159668,-4.134585380554199,0.0302667878568172,-4.203321933746338
6.065690517425537,5.962702751159668,-4.129236221313477,0.0303571820259094,-4.1117916107177725
6.0542283058166495,5.962702751159668,-4.127665996551514,0.0311996601521968,-4.132589817047119
6.013527870178224,5.962702751159668,-4.124368667602539,0.030914532020688,-4.049113750457764
6.008878231048584,5.962702751159668,-4.132734775543213,0.0300792176276445,-4.094133377075195
6.0793209075927725,5.962702751159668,-4.137307167053224,0.02810381911695,-4.187734603881836
6.063419342041016,5.962702751159668,-4.133662700653076,0.0287271942943334,-4.128603458404541
6.050005435943604,5.962702751159668,-4.119928359985352,0.0295434556901454,-4.125360488891602
6.022495746612549,5.962702751159668,-4.142436504364014,0.0308623183518648,-4.130403518676758
6.035866737365723,5.962702751159668,-4.140653133392334,0.0307701267302036,-4.133584976196289
5.9992356300354,5.962702751159668,-4.136240482330321,0.0289501249790191,-4.1076292991638175
5.998689651489258,5.962702751159668,-4.1345720291137695,0.0281408298760652,-4.116361618041992
6.0514535903930655,5.962702751159668,-4.13996124267578,0.0269530154764652,-4.148977279663086
6.074091911315918,5.962702751159668,-4.1369476318359375,0.0270320698618888,-4.186246871948241
6.045689582824707,5.962702751159668,-4.132630348205566,0.0283930152654647,-4.111701965332031
6.047016143798828,5.962702751159668,-4.161469459533691,0.0301085785031318,-4.1511406898498535
6.025714874267577,5.962702751159668,-4.152260780334473,0.0314098857343196,-4.1341233253479
6.022842884063721,5.962702751159668,-4.134021759033203,0.0296410378068685,-4.130790710449219
6.04829740524292,5.962702751159668,-4.133893489837647,0.0287511851638555,-4.155925750732422
6.047884941101073,5.962702751159668,-4.134406089782715,0.0288670659065246,-4.12134838104248
6.033577919006348,5.962702751159668,-4.129461288452148,0.0293591078370809,-4.111416339874268
6.065978527069092,5.962702751159668,-4.13546085357666,0.0296501778066158,-4.206748008728027
6.030498504638672,5.962702751159668,-4.1300578117370605,0.0301276352256536,-4.106177806854248
6.006137371063232,5.962702751159668,-4.123716831207275,0.0296515487134456,-4.121196746826172
6.03591251373291,5.962702751159668,-4.133126735687256,0.0285145826637744,-4.160340785980225
6.039011955261231,5.962702751159668,-4.13848352432251,0.0283315069973468,-4.14246940612793
6.0302133560180655,5.962702751159668,-4.13773488998413,0.0286125186830759,-4.158398151397705
6.01856803894043,5.962702751159668,-4.1452484130859375,0.0287762563675642,-4.137063980102539
6.03439998626709,5.962702751159668,-4.142815589904785,0.0287849307060241,-4.161189079284668
6.036089897155762,5.962702751159668,-4.136207103729248,0.0284390710294246,-4.144821643829346
6.0454535484313965,5.962702751159668,-4.134580135345458,0.0286404862999916,-4.161261081695557
6.069372653961182,5.962702751159668,-4.137823104858398,0.0291739348322153,-4.187577724456787
6.023025989532472,5.962702751159668,-4.128449440002441,0.0302146170288324,-4.128206253051758
5.997893810272217,5.962702751159668,-4.12160587310791,0.0297499056905508,-4.1194024085998535
6.006171703338623,5.962702751159668,-4.134407520294189,0.0281758327037096,-4.140946865081787
6.025784969329834,5.962702751159668,-4.140053272247314,0.0274180211126804,-4.150484561920166
6.016287803649902,5.962702751159668,-4.142623901367188,0.02723129093647,-4.131516456604004
6.015289306640625,5.962702751159668,-4.1486358642578125,0.0268594287335872,-4.140429973602295
6.104924201965332,5.962702751159668,-4.155011177062988,0.02712925337255,-4.180818557739258
6.06818151473999,5.962702751159668,-4.12711238861084,0.0284359715878963,-4.133710861206056
6.0267438888549805,5.962702751159668,-4.111649513244629,0.0296874828636646,-4.089224815368652
6.038700580596924,5.962702751159668,-4.132770538330078,0.030258635058999,-4.131117343902588
6.052589893341064,5.962702751159668,-4.149914741516112,0.0304051488637924,-4.163836479187012
6.061298847198486,5.962702751159668,-4.151498317718506,0.0302216559648513,-4.195815563201904
6.017655372619629,5.962702751159668,-4.124361991882324,0.0304364096373319,-4.078206062316895
6.013680934906006,5.962702751159668,-4.126083850860596,0.0297381058335304,-4.117237567901611
6.023303985595703,5.962702751159668,-4.137330055236816,0.0283799655735492,-4.134698867797852
6.029956817626953,5.962702751159668,-4.143771648406982,0.0281728636473417,-4.14073371887207
6.009030818939209,5.962702751159668,-4.139858722686768,0.0281242970377206,-4.101606845855713
6.002836227416992,5.962702751159668,-4.143445014953612,0.0276426654309034,-4.121318817138672
6.034800052642822,5.962702751159668,-4.143266201019287,0.0271481722593307,-4.15526294708252
6.037562370300293,5.962702751159668,-4.140212535858153,0.0271504893898963,-4.1535863876342765
6.043735504150392,5.962702751159668,-4.141039848327637,0.0277037657797336,-4.154324531555176
5.998976707458496,5.962702751159668,-4.156110286712647,0.0287797078490257,-4.106781005859375
5.996811866760254,5.962702751159668,-4.139608860015869,0.0285504516214132,-4.140059471130371
6.061604499816895,5.962702751159668,-4.138304710388184,0.0270597506314516,-4.160831928253174
6.033302783966064,5.962702751159668,-4.135429382324219,0.0273137148469686,-4.110692977905273
6.023662090301514,5.962702751159668,-4.133457660675049,0.0277530644088983,-4.123172760009766
6.075091361999512,5.962702751159668,-4.157465934753418,0.0284281894564628,-4.1892733573913565
6.064067840576172,5.962702751159668,-4.135828495025635,0.0300069879740476,-4.164522647857666
6.0094213485717765,5.962702751159668,-4.117873668670654,0.030344158411026,-4.096660614013672
6.052072525024414,5.962702751159668,-4.127183914184569,0.0296288002282381,-4.166406631469728
6.053971290588378,5.962702751159668,-4.1422438621521,0.029210390523076,-4.145657062530518
6.027848243713378,5.962702751159668,-4.156818866729736,0.0298167895525693,-4.127681255340576
5.99679470062256,5.962702751159668,-4.136258602142334,0.0298630539327859,-4.120112419128418
6.0394392013549805,5.962702751159668,-4.138124465942383,0.0286492630839347,-4.1497063636779785
6.006005287170409,5.962702751159668,-4.136901378631592,0.0277730226516723,-4.119657516479492
6.05437707901001,5.962702751159668,-4.136576652526856,0.0273786969482898,-4.1604647636413565
6.0193400382995605,5.962702751159668,-4.146612644195557,0.0277337823063135,-4.165496349334717
6.018162250518799,5.962702751159668,-4.135214805603027,0.0281413327902555,-4.138543605804443
6.0787034034729,5.962702751159668,-4.144754409790039,0.0281605888158082,-4.208484649658203
6.092321872711182,5.962702751159668,-4.131106853485107,0.0290716793388128,-4.192703723907472
6.0222487449646,5.962702751159668,-4.111563682556152,0.0306124966591596,-4.057424068450928
6.048677921295166,5.962702751159668,-4.1273345947265625,0.0306197088211774,-4.170699596405028
6.062309741973877,5.962702751159668,-4.1520867347717285,0.0300763994455337,-4.164246082305908
6.040884494781494,5.962702751159668,-4.172121047973633,0.0305965896695852,-4.1485252380371085
6.025886058807373,5.962702751159668,-4.127057552337647,0.0307522844523191,-4.109180927276611
6.02189826965332,5.962702751159668,-4.1343722343444815,0.029787216335535,-4.115672588348389
5.973863124847412,5.962702751159668,-4.135788917541504,0.0288011711090803,-4.0826334953308105
6.009035110473633,5.962702751159668,-4.1280503273010245,0.0271049886941909,-4.162684440612793
6.00704860687256,5.962702751159668,-4.1379594802856445,0.0258628781884908,-4.115614414215088
6.048346042633057,5.962702751159668,-4.139675617218018,0.0256023649126291,-4.170822143554688
6.029933452606201,5.962702751159668,-4.155272483825684,0.0262274481356143,-4.1333909034729
6.0779452323913565,5.962702751159668,-4.161747932434082,0.0274594593793153,-4.191349506378174
6.097257137298584,5.962702751159668,-4.145143985748291,0.0295421108603477,-4.2121758460998535
6.058141231536865,5.962702751159668,-4.113741397857666,0.031711395829916,-4.115102767944336
6.023682594299316,5.962702751159668,-4.112096786499024,0.0316382423043251,-4.13766384124756
6.004863739013672,5.962702751159668,-4.136398792266846,0.0304107312113046,-4.099602222442626
6.032033443450928,5.962702751159668,-4.140800476074219,0.0285357534885406,-4.151315689086913
6.01322078704834,5.962702751159668,-4.14228630065918,0.0284372810274362,-4.119013786315918
6.051710605621338,5.962702751159668,-4.137827396392822,0.027715902775526,-4.137133121490479
6.068840503692626,5.962702751159668,-4.146029472351073,0.0280317272990942,-4.187237739562988
6.042604923248291,5.962702751159668,-4.131028175354004,0.0294329710304737,-4.1653709411621085
6.042566299438477,5.962702751159668,-4.132814407348633,0.0303958561271429,-4.145856380462647
6.017724037170409,5.962702751159668,-4.1387858390808105,0.0306367967277765,-4.118288516998291
6.017002582550049,5.962702751159668,-4.133536338806152,0.0292283166199922,-4.130490779876709
6.00336456298828,5.962702751159668,-4.135796546936035,0.0282964706420898,-4.118824481964111


==> data/single_task_inference_result/hopper/hopper_single_task_inference_trajectories/28.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
-0.097955860197544,7.632671833038329,-1.772883057594299,3.2790184020996094,2.027432918548584
-0.2645217180252075,7.632671833038329,-5.527003288269042,0.6455164551734924,2.843731880187988
-0.346818059682846,7.632671833038329,-5.8560447692871085,0.0981540530920028,-5.045753479003905
0.0187841262668371,7.632671833038329,-5.73495626449585,0.0608025565743446,-5.701282501220703
0.5103082060813904,7.632671833038329,-5.701825618743896,0.0456909053027629,-5.850998878479004
1.0728179216384888,7.632671833038329,-5.774937152862549,0.0373116917908191,-5.7778496742248535
1.5757325887680051,7.632671833038329,-5.76398229598999,0.0373364724218845,-5.745743751525879
2.0037052631378174,7.632671833038329,-5.747707843780518,0.0373692922294139,-5.716494560241699
2.41082215309143,7.632671833038329,-5.735887050628662,0.0373498015105724,-5.800124645233153
2.754788398742676,7.632671833038329,-5.7343077659606925,0.0373380333185195,-5.7227630615234375
3.180626392364501,7.632671833038329,-5.73658561706543,0.0373923107981681,-5.764005184173584
3.566601037979125,7.632671833038329,-5.736509799957275,0.0375522300601005,-5.71686553955078
4.07021951675415,7.632671833038329,-5.737659454345703,0.0378604382276535,-5.697805404663086
4.505387783050537,7.632671833038329,-5.736788272857666,0.0384451039135456,-5.743985652923584
4.865241527557373,7.632671833038329,-5.727569103240967,0.0394576452672481,-5.772965908050537
5.271536350250244,7.632671833038329,-5.6892409324646,0.0487430207431316,-5.660534858703612
5.671647548675537,7.632671833038329,-4.956302642822266,0.0574603900313377,-4.897201061248779
6.2057976722717285,7.632671833038329,-5.041763305664063,0.3784912228584289,-4.927280426025392
6.673340320587158,7.632671833038329,-5.342499732971192,0.1157464534044265,-5.121674537658691
6.927914619445801,7.632671833038329,-5.413079738616943,0.0625056624412536,-5.434792995452881
7.11397123336792,7.632671833038329,-5.468930721282959,0.0722947418689727,-5.428171157836913
7.272785186767577,7.632671833038329,-5.487581729888916,0.0760212838649749,-5.46995973587036
7.289998054504394,7.632671833038329,-5.521432876586913,0.0670889988541603,-5.451028823852539
7.3606600761413565,7.632671833038329,-5.735210418701172,0.0877515375614166,-5.582471370697021
7.493945121765136,7.632671833038329,-5.776010990142822,0.0597503632307052,-5.74083137512207
7.592866897583008,7.632671833038329,-5.6642723083496085,0.0509592927992343,-5.677903175354004
7.646682262420654,7.632671833038329,-5.74608325958252,0.0451818741858005,-5.70728063583374
7.681796550750732,7.632671833038329,-5.721269607543944,0.0336880087852478,-5.73721170425415
7.675925731658935,7.632671833038329,-5.716509342193604,0.0297697372734546,-5.705483913421631
7.706182479858398,7.632671833038329,-5.729351997375488,0.0270421504974365,-5.741366863250732
7.747616291046143,7.632671833038329,-5.749205589294434,0.0269737020134925,-5.769171237945557
7.728033542633056,7.632671833038329,-5.712750911712647,0.0296165123581886,-5.721890926361084
7.769501209259033,7.632671833038329,-5.759647369384766,0.0321166701614856,-5.800366401672363
7.730413436889648,7.632671833038329,-5.6942973136901855,0.034514632076025,-5.711251735687256
7.660161018371582,7.632671833038329,-5.678656578063965,0.033748622983694,-5.6320343017578125
7.6667160987854,7.632671833038329,-5.696567535400392,0.031585581600666,-5.661365509033203
7.714890480041504,7.632671833038329,-5.711247444152832,0.0292565450072288,-5.713703155517577
7.7331929206848145,7.632671833038329,-5.728143692016602,0.0288491826504468,-5.757554054260254
7.700380325317383,7.632671833038329,-5.751079082489014,0.0294258780777454,-5.738698482513428
7.742308616638183,7.632671833038329,-5.773913383483888,0.0302317943423986,-5.7591514587402335
7.7787933349609375,7.632671833038329,-5.702161312103272,0.0319071300327777,-5.761804580688477
7.6847238540649405,7.632671833038329,-5.685215473175049,0.0336310639977455,-5.659831523895264
7.674956798553466,7.632671833038329,-5.708908557891846,0.0335825234651565,-5.639604568481444
7.718250751495361,7.632671833038329,-5.708014965057373,0.0302276797592639,-5.697435855865479
7.744290351867675,7.632671833038329,-5.7485198974609375,0.0300649423152208,-5.761258602142334
7.752872943878173,7.632671833038329,-5.728355884552002,0.0316281877458095,-5.75416088104248
7.758487224578857,7.632671833038329,-5.774421215057373,0.0333537869155406,-5.779348850250244
7.748379230499268,7.632671833038329,-5.679843425750732,0.035214677453041,-5.720258712768555
7.751495361328125,7.632671833038329,-5.678640842437744,0.034537173807621,-5.716620922088623
7.769233703613281,7.632671833038329,-5.68849515914917,0.0342461615800857,-5.744959354400635
7.721871376037597,7.632671833038329,-5.689012050628662,0.0348186902701854,-5.701109409332275
7.715595245361328,7.632671833038329,-5.682199478149414,0.0340892821550369,-5.687292098999024
7.757840156555174,7.632671833038329,-5.702238082885742,0.0325253903865814,-5.752174377441406
7.6857967376708975,7.632671833038329,-5.7112956047058105,0.0335241481661796,-5.6768412590026855
7.65389347076416,7.632671833038329,-5.695835590362549,0.0326607786118984,-5.644392013549805
7.670305252075195,7.632671833038329,-5.712670803070068,0.0296953897923231,-5.688622474670409
7.6916704177856445,7.632671833038329,-5.715376853942871,0.0281173232942819,-5.693165302276611
7.751427650451661,7.632671833038329,-5.72166919708252,0.0277045406401157,-5.72553253173828
7.8039608001708975,7.632671833038329,-5.750226497650146,0.0283613987267017,-5.776013374328612
7.717499256134033,7.632671833038329,-5.733356475830078,0.0327309668064117,-5.694852352142334
7.72840976715088,7.632671833038329,-5.720611095428467,0.0350525937974453,-5.7363128662109375
7.7090978622436515,7.632671833038329,-5.704407691955566,0.0330261401832103,-5.722094058990479
7.754945755004883,7.632671833038329,-5.760873794555664,0.0328762754797935,-5.812796115875244
7.753017425537108,7.632671833038329,-5.71142053604126,0.0339478552341461,-5.767258167266846
7.671600341796875,7.632671833038329,-5.682627201080321,0.0337786003947258,-5.636087417602539
7.685391902923584,7.632671833038329,-5.701439380645752,0.032742440700531,-5.685307502746582
7.674223899841309,7.632671833038329,-5.71244192123413,0.0298932939767837,-5.6557016372680655
7.717561721801757,7.632671833038329,-5.738639831542969,0.0288250502198934,-5.748769760131836
7.752029418945312,7.632671833038329,-5.737959861755371,0.0288945045322179,-5.764218330383301
7.754430294036865,7.632671833038329,-5.706947326660156,0.0303698945790529,-5.71874475479126
7.771331787109374,7.632671833038329,-5.778485298156737,0.0336199663579463,-5.806582450866699
7.709329128265379,7.632671833038329,-5.67894411087036,0.0358441323041915,-5.674282550811768
7.687176704406737,7.632671833038329,-5.672799110412598,0.0334584489464759,-5.657074451446533
7.727282047271728,7.632671833038329,-5.704831123352051,0.0314252525568008,-5.744874000549316
7.718533515930174,7.632671833038329,-5.725332260131836,0.0315978229045867,-5.683985233306885
7.752347469329835,7.632671833038329,-5.714488506317139,0.032150000333786,-5.792778968811035
7.69473934173584,7.632671833038329,-5.735897541046144,0.0333204269409179,-5.697047233581543
7.680344581604005,7.632671833038329,-5.683004379272461,0.032105341553688,-5.676190376281737
7.718454837799072,7.632671833038329,-5.716350078582764,0.0308081079274416,-5.718396186828612
7.779738903045654,7.632671833038329,-5.718428134918213,0.0303457789123058,-5.75628662109375
7.705371379852296,7.632671833038329,-5.706299781799316,0.0324777401983737,-5.676839351654053
7.712541103363037,7.632671833038329,-5.744906902313232,0.0328124314546585,-5.734161376953125
7.727195739746093,7.632671833038329,-5.711601257324219,0.0321395061910152,-5.706024646759033
7.696260452270509,7.632671833038329,-5.741257190704346,0.032337125390768,-5.696701049804688
7.72913122177124,7.632671833038329,-5.720260143280028,0.0324584953486919,-5.703174591064453
7.724833965301514,7.632671833038329,-5.7091593742370605,0.0315134525299072,-5.723716735839844
7.720964908599853,7.632671833038329,-5.697910785675049,0.0319914519786834,-5.702625274658203
7.765120506286621,7.632671833038329,-5.7287211418151855,0.0331921130418777,-5.761188507080078
7.747420310974122,7.632671833038329,-5.688641548156737,0.0331127271056175,-5.718616008758545
7.716843605041504,7.632671833038329,-5.679749965667725,0.0345313586294651,-5.708064079284668
7.700007915496825,7.632671833038329,-5.695038318634033,0.0341936126351356,-5.604687213897705
7.699213504791259,7.632671833038329,-5.70369291305542,0.0320530273020267,-5.693251609802246
7.692400455474853,7.632671833038329,-5.71417236328125,0.031496986746788,-5.688384056091309
7.736915588378905,7.632671833038329,-5.714970111846924,0.0306619480252265,-5.762548923492432
7.734979629516602,7.632671833038329,-5.7126989364624015,0.0308447685092687,-5.727985382080078
7.715134620666504,7.632671833038329,-5.699805736541748,0.0321069806814193,-5.68652868270874
7.760430335998534,7.632671833038329,-5.730373382568359,0.0332427993416786,-5.754307270050049
7.705140113830566,7.632671833038329,-5.691589832305908,0.0329751633107662,-5.70360231399536
7.63565254211426,7.632671833038329,-5.68831443786621,0.0327626354992389,-5.635784149169922
7.700677871704101,7.632671833038329,-5.702653408050537,0.0299909953027963,-5.700276374816895
7.71024465560913,7.632671833038329,-5.702293872833252,0.0283494926989078,-5.705417633056641
7.7225961685180655,7.632671833038329,-5.722315788269042,0.0284659136086702,-5.698887825012207
7.74329137802124,7.632671833038329,-5.781769752502441,0.0285661742091178,-5.794093132019042
7.7706880569458,7.632671833038329,-5.706729412078857,0.0320657007396221,-5.734773635864258
7.682013511657715,7.632671833038329,-5.683260917663574,0.0346164368093013,-5.6505746841430655
7.725077152252196,7.632671833038329,-5.678611278533936,0.0327811688184738,-5.738734722137451
7.7225823402404785,7.632671833038329,-5.712220668792725,0.0308181215077638,-5.685054302215576
7.797369956970215,7.632671833038329,-5.766806125640869,0.0316305048763752,-5.811043739318848
7.776422977447509,7.632671833038329,-5.7372660636901855,0.035160943865776,-5.753084659576416
7.6738266944885245,7.632671833038329,-5.659191608428955,0.0353419221937656,-5.601370334625244
7.712944507598879,7.632671833038329,-5.681601047515869,0.0333351828157901,-5.717841148376465
7.74670934677124,7.632671833038329,-5.71876335144043,0.0311605799943208,-5.774394989013672
7.783651351928712,7.632671833038329,-5.789763927459717,0.0323174186050891,-5.784317493438721
7.771657943725587,7.632671833038329,-5.767479419708252,0.0354911424219608,-5.794722080230713
7.692168712615967,7.632671833038329,-5.671302318572998,0.0366627499461174,-5.660447597503662
7.702784061431885,7.632671833038329,-5.666369915008545,0.0332349948585033,-5.699997425079346
7.74324655532837,7.632671833038329,-5.7151055335998535,0.0313564017415046,-5.737810134887695
7.760467052459715,7.632671833038329,-5.763860702514648,0.0324618071317672,-5.75270414352417
7.6610236167907715,7.632671833038329,-5.723398685455321,0.0346149429678916,-5.658994674682617
7.686230659484862,7.632671833038329,-5.696413993835449,0.0318666398525238,-5.68134355545044
7.684261322021484,7.632671833038329,-5.712052345275879,0.029298098757863,-5.665722370147705
7.735548496246339,7.632671833038329,-5.74574089050293,0.028496403247118,-5.795263767242432
7.702070236206055,7.632671833038329,-5.750141143798828,0.0293784756213426,-5.675859451293944
7.705295085906982,7.632671833038329,-5.710337162017822,0.0300995483994483,-5.722743511199951
7.783718109130859,7.632671833038329,-5.737370491027832,0.0310521461069583,-5.845677375793457
7.808887004852296,7.632671833038329,-5.690335273742676,0.0320446379482746,-5.701454639434815
7.715404987335205,7.632671833038329,-5.671417713165283,0.0365706048905849,-5.678471565246582
7.776505947113037,7.632671833038329,-5.694530487060546,0.036073837429285,-5.732248783111572
7.754029273986816,7.632671833038329,-5.70540428161621,0.0338214263319969,-5.720423221588135
7.7967796325683585,7.632671833038329,-5.784667491912842,0.0356419794261455,-5.832196712493896
7.750090599060058,7.632671833038329,-5.696013927459717,0.0383918657898902,-5.712248802185059
7.68146514892578,7.632671833038329,-5.676293849945068,0.0353203378617763,-5.647913932800293
7.717010021209715,7.632671833038329,-5.686121463775635,0.0324482694268226,-5.7331318855285645
7.702795982360838,7.632671833038329,-5.717008113861084,0.0317240729928016,-5.683584690093993
7.708038330078125,7.632671833038329,-5.753295421600342,0.0314291976392269,-5.713874816894531
7.742320537567138,7.632671833038329,-5.749786853790283,0.0312100667506456,-5.727572917938232
7.7409067153930655,7.632671833038329,-5.697281360626221,0.031460341066122,-5.695891380310059
7.686814785003662,7.632671833038329,-5.69908332824707,0.0334720462560653,-5.662545680999756
7.721979618072509,7.632671833038329,-5.7019524574279785,0.0325836315751075,-5.721924304962158
7.690537452697755,7.632671833038329,-5.709140300750732,0.0309940241277217,-5.653059482574463
7.746631622314453,7.632671833038329,-5.720202445983888,0.0308164823800325,-5.755194187164307
7.762391567230224,7.632671833038329,-5.731250286102295,0.0316905826330184,-5.748029232025146
7.7072081565856925,7.632671833038329,-5.683269500732422,0.0326566658914089,-5.666429996490479
7.696295738220215,7.632671833038329,-5.747284412384033,0.034303493797779,-5.721237659454346
7.721858024597168,7.632671833038329,-5.704226016998291,0.0317673347890377,-5.719354629516602
7.7483954429626465,7.632671833038329,-5.724899291992188,0.0316716842353344,-5.724037170410156
7.737029075622559,7.632671833038329,-5.708740234375,0.0330781638622283,-5.7341060638427725
7.747693061828612,7.632671833038329,-5.7120323181152335,0.034077264368534,-5.699297428131104
7.674654483795166,7.632671833038329,-5.688336849212647,0.0342170596122741,-5.624462127685546
7.675132751464843,7.632671833038329,-5.684738636016846,0.0317508429288864,-5.676935195922852
7.747808933258056,7.632671833038329,-5.717278957366943,0.0298197194933891,-5.746677875518799
7.746500015258789,7.632671833038329,-5.726190090179443,0.0300724189728498,-5.744213581085205
7.71890687942505,7.632671833038329,-5.733267784118652,0.0319711789488792,-5.692448139190674
7.745752334594727,7.632671833038329,-5.785872936248779,0.0331018231809139,-5.792518615722656
7.702385425567627,7.632671833038329,-5.69373893737793,0.0335583351552486,-5.659937858581543
7.704066753387451,7.632671833038329,-5.697803974151611,0.0326206609606742,-5.705393314361572
7.704382896423341,7.632671833038329,-5.717365264892577,0.0319104678928852,-5.701558589935304
7.705221652984619,7.632671833038329,-5.712279796600342,0.031060142442584,-5.697403907775879
7.722606182098387,7.632671833038329,-5.720962524414063,0.0312381256371736,-5.7032456398010245
7.700716495513917,7.632671833038329,-5.709047794342041,0.0312164071947336,-5.683639526367188
7.7045392990112305,7.632671833038329,-5.706402301788329,0.0313556417822837,-5.698551177978516
7.695727825164795,7.632671833038329,-5.714233875274657,0.031146777793765,-5.678494453430176
7.70836067199707,7.632671833038329,-5.705482006072998,0.0305375512689352,-5.6970763206481925
7.733990192413329,7.632671833038329,-5.718908309936523,0.0306863225996494,-5.767313957214356
7.701921939849853,7.632671833038329,-5.704891204833984,0.0312455072999,-5.675473690032959
7.725124359130859,7.632671833038329,-5.714244365692139,0.0318105891346931,-5.705223083496094
7.720098972320557,7.632671833038329,-5.709746837615967,0.0318367481231689,-5.732858180999756
7.715951442718506,7.632671833038329,-5.699323177337647,0.0318960882723331,-5.694309711456299
7.720983982086181,7.632671833038329,-5.718434810638428,0.032772097736597,-5.688226699829102
7.722651958465576,7.632671833038329,-5.698309898376465,0.0320198088884353,-5.716512680053711
7.658348560333253,7.632671833038329,-5.700484752655028,0.0324303247034549,-5.642921447753905
7.700312614440918,7.632671833038329,-5.699000835418701,0.0306000337004661,-5.676048278808594
7.734969139099122,7.632671833038329,-5.716458320617676,0.0289928950369358,-5.741800785064696
7.716919422149657,7.632671833038329,-5.719924449920654,0.0297967419028282,-5.697330951690674
7.781167030334472,7.632671833038329,-5.788787364959717,0.0305966846644878,-5.816355705261231
7.698654174804687,7.632671833038329,-5.696828365325928,0.0335558876395225,-5.679533004760742
7.661856174468993,7.632671833038329,-5.674098968505859,0.0324130170047283,-5.657052040100098
7.71257209777832,7.632671833038329,-5.716126918792725,0.0306413322687149,-5.739590167999268
7.717873573303223,7.632671833038329,-5.725976943969728,0.0298172384500503,-5.698701858520508
7.69180488586426,7.632671833038329,-5.7252068519592285,0.0304234735667705,-5.675693035125732
7.759961128234862,7.632671833038329,-5.774844169616699,0.0295160971581935,-5.819200038909912
7.70000410079956,7.632671833038329,-5.699357986450195,0.0311911068856716,-5.70326042175293
7.711048126220702,7.632671833038329,-5.689365863800049,0.0315528847277164,-5.74254274368286
7.757248878479005,7.632671833038329,-5.730813503265381,0.0319578647613525,-5.74887752532959
7.733590126037597,7.632671833038329,-5.710392475128174,0.0324675589799881,-5.743015289306641
7.697693347930909,7.632671833038329,-5.712619304656982,0.0344841592013835,-5.689284324645996
7.68827247619629,7.632671833038329,-5.704020977020264,0.0330028086900711,-5.686223506927489
7.747509479522706,7.632671833038329,-5.7080297470092765,0.030986612662673,-5.764601707458496
7.782124042510985,7.632671833038329,-5.709472179412842,0.0314787402749061,-5.751704216003418
7.693034648895263,7.632671833038329,-5.691732883453369,0.0338558331131935,-5.6647582054138175
7.746079444885255,7.632671833038329,-5.739080905914307,0.0337056256830692,-5.740516662597656
7.7048187255859375,7.632671833038329,-5.708200931549072,0.0319921374320983,-5.670974254608153
7.775492191314697,7.632671833038329,-5.7597289085388175,0.0319298468530178,-5.793018341064453
7.799479961395263,7.632671833038329,-5.719613552093506,0.0341588445007801,-5.79582405090332
7.71242618560791,7.632671833038329,-5.6737871170043945,0.0348172783851623,-5.692010402679443
7.698890686035155,7.632671833038329,-5.70806360244751,0.0361739508807659,-5.670698165893555
7.701813220977782,7.632671833038329,-5.707545757293701,0.0322400741279125,-5.7400121688842765
7.71929931640625,7.632671833038329,-5.759304523468018,0.031781394034624,-5.738469600677489
7.722639083862304,7.632671833038329,-5.722636699676514,0.031983409076929,-5.689373016357422
7.71078062057495,7.632671833038329,-5.711843967437744,0.0318118333816528,-5.700562477111816


==> data/single_task_inference_result/hopper/hopper_single_task_inference_trajectories/29.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.2885288596153259,3.036227464675904,-1.772883057594299,3.2790184020996094,0.0420399419963359
0.7299348711967468,3.036227464675904,-1.6755405664443968,0.27615687251091,0.3872078657150268
1.192794919013977,3.036227464675904,-1.3582643270492551,0.1124821677803993,-0.9857596158981324
1.5110924243927,3.036227464675904,-1.439680099487305,0.0860697999596595,-1.3861134052276611
1.921651482582092,3.036227464675904,-1.4024516344070437,0.0563663244247436,-1.4866973161697388
2.315117359161377,3.036227464675904,-1.4729489088058472,0.0437799468636512,-1.4779770374298096
2.695683479309082,3.036227464675904,-1.399904489517212,0.0403425768017768,-1.3916773796081543
2.8563761711120605,3.036227464675904,-1.2313836812973022,0.034985926002264,-1.2065192461013792
2.9339849948883057,3.036227464675904,-1.2627263069152832,0.0400655418634414,-1.274574637413025
2.9668993949890137,3.036227464675904,-1.339219093322754,0.0414196550846099,-1.2873051166534424
3.008241415023804,3.036227464675904,-1.3952425718307495,0.0378095731139183,-1.3292500972747805
3.0586962699890137,3.036227464675904,-1.4046504497528076,0.0329147614538669,-1.462265133857727
3.06381630897522,3.036227464675904,-1.3917092084884644,0.0258890446275472,-1.4184225797653198
3.0367026329040527,3.036227464675904,-1.390247106552124,0.0239119492471218,-1.3833742141723633
3.082399606704712,3.036227464675904,-1.390377402305603,0.0224395636469125,-1.3984335660934448
3.056349039077759,3.036227464675904,-1.392921805381775,0.0219714567065238,-1.398093581199646
3.0869126319885254,3.036227464675904,-1.3979228734970093,0.0217883773148059,-1.3974223136901855
3.084459066390991,3.036227464675904,-1.400395750999451,0.0222089532762765,-1.367404818534851
3.1125168800354004,3.036227464675904,-1.4131898880004885,0.0228341054171323,-1.430865168571472
3.091768741607666,3.036227464675904,-1.4276095628738403,0.0246754493564367,-1.3691122531890867
3.094283103942871,3.036227464675904,-1.4237840175628662,0.025446631014347,-1.4170764684677124
3.116921424865722,3.036227464675904,-1.4143370389938354,0.0268973466008901,-1.3863816261291504
3.119712829589844,3.036227464675904,-1.4210009574890137,0.0274234805256128,-1.4345481395721436
3.1258320808410645,3.036227464675904,-1.4349002838134763,0.0297626964747905,-1.4362019300460815
3.2004952430725098,3.036227464675904,-1.4099596738815308,0.030990432947874,-1.44906485080719
3.1076903343200684,3.036227464675904,-1.3732516765594482,0.0341204665601253,-1.351895093917847
3.089268445968628,3.036227464675904,-1.3729861974716189,0.0335895605385303,-1.385509371757507
3.1200125217437744,3.036227464675904,-1.4321564435958862,0.0257779993116855,-1.4341702461242676
3.0608084201812744,3.036227464675904,-1.438735008239746,0.0276802163571119,-1.378231644630432
3.115872383117676,3.036227464675904,-1.4522219896316528,0.029392696917057,-1.419267654418945
3.138899564743041,3.036227464675904,-1.4123262166976929,0.0257798917591571,-1.4291497468948364
3.139484167098999,3.036227464675904,-1.4626729488372805,0.0261861979961395,-1.4598129987716677
3.12161922454834,3.036227464675904,-1.4341838359832764,0.0309284664690494,-1.4201478958129885
3.0913476943969727,3.036227464675904,-1.3758896589279177,0.0311117116361856,-1.3938347101211548
3.0931732654571533,3.036227464675904,-1.39909029006958,0.0309441108256578,-1.3997596502304075
3.121537446975708,3.036227464675904,-1.4158650636672971,0.0298248175531625,-1.43756103515625
3.1745290756225586,3.036227464675904,-1.4512488842010498,0.0294425375759601,-1.509660720825195
3.1829581260681152,3.036227464675904,-1.4304739236831665,0.0318887419998645,-1.4658625125885008
3.0509579181671143,3.036227464675904,-1.3765535354614256,0.0363716706633567,-1.3008288145065308
3.087965726852417,3.036227464675904,-1.3698004484176636,0.0278060510754585,-1.345500111579895
3.117181301116944,3.036227464675904,-1.412861466407776,0.0237917937338352,-1.4424562454223633
3.1554055213928223,3.036227464675904,-1.4452475309371948,0.0262305308133363,-1.4781028032302856
3.136128187179565,3.036227464675904,-1.4319264888763428,0.0301510468125343,-1.4243803024291992
3.118597507476806,3.036227464675904,-1.4002208709716797,0.0301492419093847,-1.4416151046752927
3.1105210781097408,3.036227464675904,-1.3916341066360471,0.0314549878239631,-1.389716625213623
3.096958637237549,3.036227464675904,-1.4020652770996092,0.0309952795505523,-1.3826206922531128
3.126570224761963,3.036227464675904,-1.4325066804885864,0.0328314080834388,-1.4227830171585083
3.1763572692871094,3.036227464675904,-1.4230445623397827,0.0317939147353172,-1.4637871980667114
3.156981468200684,3.036227464675904,-1.429042100906372,0.0331265032291412,-1.446839451789856
3.1241295337677,3.036227464675904,-1.384821891784668,0.0375989340245723,-1.401960015296936
3.0849084854125977,3.036227464675904,-1.3929554224014282,0.0314141474664211,-1.352996587753296
3.0853819847106934,3.036227464675904,-1.3954774141311643,0.0285198856145143,-1.3827581405639648
3.1036427021026607,3.036227464675904,-1.42750346660614,0.0299827232956886,-1.4161100387573242
3.1533899307250977,3.036227464675904,-1.4578064680099487,0.0282242093235254,-1.4610003232955933
3.147538661956787,3.036227464675904,-1.4396101236343384,0.0291986241936683,-1.456799030303955
3.106121778488159,3.036227464675904,-1.4139238595962524,0.0313331224024295,-1.4013166427612305
3.064465045928955,3.036227464675904,-1.3834840059280396,0.0316649787127971,-1.3405102491378784
3.0903944969177246,3.036227464675904,-1.396120309829712,0.0269530992954969,-1.4263062477111816
3.136629343032837,3.036227464675904,-1.4178942441940308,0.0274181719869375,-1.472777247428894
3.1769378185272217,3.036227464675904,-1.460623264312744,0.0271151550114154,-1.482799768447876
3.172940731048584,3.036227464675904,-1.4364254474639893,0.0295758247375488,-1.4735310077667236
3.12375807762146,3.036227464675904,-1.3677847385406494,0.034561414271593,-1.4178591966629028
3.124218225479125,3.036227464675904,-1.3817625045776367,0.0312824919819831,-1.41689932346344
3.0799875259399414,3.036227464675904,-1.4076822996139526,0.0288747958838939,-1.3784265518188477
3.1497228145599365,3.036227464675904,-1.4619529247283936,0.030771492049098,-1.4745155572891235
3.1051621437072754,3.036227464675904,-1.4197432994842527,0.0318750888109207,-1.3904547691345217
3.157675743103028,3.036227464675904,-1.4667543172836304,0.0285037271678447,-1.4716622829437256
3.1427531242370605,3.036227464675904,-1.4098991155624387,0.0308951996266841,-1.420360088348389
3.112119913101196,3.036227464675904,-1.4349911212921145,0.0307138655334711,-1.4072312116622925
3.1101014614105225,3.036227464675904,-1.4092171192169187,0.0363487303256988,-1.3714051246643066
3.1008589267730717,3.036227464675904,-1.3989748954772947,0.029159776866436,-1.3752641677856443
3.1220333576202397,3.036227464675904,-1.4522665739059448,0.0318766385316848,-1.424839735031128
3.097052574157715,3.036227464675904,-1.4282790422439575,0.0324848815798759,-1.3774410486221311
3.1383216381073,3.036227464675904,-1.4245383739471436,0.0303001813590526,-1.425302028656006
3.107720375061035,3.036227464675904,-1.4092708826065063,0.0305471569299697,-1.3657208681106567
3.0937879085540767,3.036227464675904,-1.4323556423187256,0.0301385764032602,-1.384681224822998
3.088517189025879,3.036227464675904,-1.4107035398483276,0.0304933600127696,-1.3988149166107176
3.1172726154327397,3.036227464675904,-1.4097235202789309,0.027725089341402,-1.383365035057068
3.0980429649353027,3.036227464675904,-1.4354052543640137,0.0294071156531572,-1.4451159238815308
3.103545427322388,3.036227464675904,-1.432875156402588,0.0282685086131095,-1.421192646026611
3.1161713600158687,3.036227464675904,-1.4136260747909544,0.028242040425539,-1.427723407745361
3.1127049922943115,3.036227464675904,-1.4196388721466064,0.0286254677921533,-1.4248976707458496
3.137511968612671,3.036227464675904,-1.4267959594726562,0.0309564564377069,-1.4427061080932615
3.079058885574341,3.036227464675904,-1.4059201478958128,0.0315920375287532,-1.3549634218215942
3.120466947555541,3.036227464675904,-1.401276469230652,0.0305837616324424,-1.460220456123352
3.1068150997161865,3.036227464675904,-1.4212360382080078,0.0276781450957059,-1.4151355028152464
3.176310539245605,3.036227464675904,-1.4738974571228027,0.0272611733525991,-1.4743533134460447
3.1453819274902344,3.036227464675904,-1.4181342124938965,0.0328367836773395,-1.449489951133728
3.1337902545928955,3.036227464675904,-1.3863821029663084,0.0328115075826644,-1.379085898399353
3.1118240356445312,3.036227464675904,-1.4060122966766355,0.0327078327536582,-1.3923910856246948
3.137426376342773,3.036227464675904,-1.391759753227234,0.0301594082266092,-1.4285144805908203
3.1412007808685303,3.036227464675904,-1.4293519258499143,0.0362079441547393,-1.4438960552215576
3.2109315395355225,3.036227464675904,-1.4563181400299072,0.0354757532477378,-1.507509469985962
3.189052104949951,3.036227464675904,-1.3782600164413452,0.040204107761383,-1.4546023607254028
3.0962798595428462,3.036227464675904,-1.3550857305526731,0.0392716266214847,-1.346896409988403
3.099252939224243,3.036227464675904,-1.4043453931808472,0.0288217794150114,-1.367639183998108
3.1134674549102783,3.036227464675904,-1.4175959825515747,0.0260907877236604,-1.4212197065353391
3.118483304977417,3.036227464675904,-1.4978431463241575,0.0295533407479524,-1.4123486280441284
3.111382484436035,3.036227464675904,-1.4675450325012207,0.0335996933281421,-1.4005814790725708
3.1459732055664062,3.036227464675904,-1.41077721118927,0.0306617729365825,-1.4240272045135498
3.1410930156707764,3.036227464675904,-1.3999967575073242,0.0320293605327606,-1.431085467338562
3.12734580039978,3.036227464675904,-1.4154943227767944,0.0350424982607364,-1.4228006601333618
3.0731201171875,3.036227464675904,-1.398210883140564,0.0356908999383449,-1.364933967590332
3.068972110748291,3.036227464675904,-1.3909790515899658,0.0297882054001092,-1.3729017972946167
3.054037809371948,3.036227464675904,-1.4111663103103635,0.0272370763123035,-1.3628251552581787
3.0794601440429688,3.036227464675904,-1.4219571352005005,0.0248923953622579,-1.4245641231536863
3.0858242511749268,3.036227464675904,-1.4123659133911133,0.023973187431693,-1.3582557439804075
3.114329576492309,3.036227464675904,-1.4159237146377563,0.0231113974004983,-1.4152926206588743
3.1499149799346924,3.036227464675904,-1.426005721092224,0.0240549016743898,-1.4450658559799194
3.137308120727539,3.036227464675904,-1.4325324296951292,0.026531821116805,-1.4086449146270752
3.102441072463989,3.036227464675904,-1.4085282087326048,0.0314812138676643,-1.3842823505401611
3.0946054458618164,3.036227464675904,-1.3875027894973757,0.0310700070112943,-1.337230920791626
3.083864688873291,3.036227464675904,-1.4042999744415283,0.0288261100649833,-1.3575166463851929
3.126810073852539,3.036227464675904,-1.4424811601638792,0.0292083919048309,-1.505587100982666
3.168575525283813,3.036227464675904,-1.4295347929000854,0.0292359609156847,-1.4775179624557495
3.166949987411499,3.036227464675904,-1.4350032806396484,0.030019337311387,-1.4496446847915647
3.133228778839112,3.036227464675904,-1.390891671180725,0.0352528765797615,-1.4489191770553589
3.0940120220184326,3.036227464675904,-1.3774856328964231,0.0325693264603614,-1.3937832117080688
3.116352796554565,3.036227464675904,-1.398173689842224,0.0289495233446359,-1.4196668863296509
3.082125186920166,3.036227464675904,-1.424588918685913,0.0311221275478601,-1.392311453819275
3.1251482963562007,3.036227464675904,-1.4704567193984983,0.0294409934431314,-1.4426286220550537
3.1317498683929443,3.036227464675904,-1.4203240871429443,0.0294310059398412,-1.4227967262268066
3.125959873199463,3.036227464675904,-1.4530786275863647,0.0285352300852537,-1.4777352809906004
3.098507165908813,3.036227464675904,-1.418758988380432,0.0328211560845375,-1.402477502822876
3.075980424880981,3.036227464675904,-1.3875954151153564,0.0304049812257289,-1.3433043956756592
3.106924295425415,3.036227464675904,-1.4064756631851196,0.0292733460664749,-1.4352177381515503
3.1160337924957275,3.036227464675904,-1.4238158464431765,0.0281007830053567,-1.4586161375045776
3.1507129669189453,3.036227464675904,-1.4522525072097778,0.0279351733624935,-1.4755729436874387
3.1707396507263184,3.036227464675904,-1.429093599319458,0.0298804249614477,-1.4734781980514526
3.0971267223358154,3.036227464675904,-1.3819067478179932,0.0342075079679489,-1.3691917657852173
3.087565898895264,3.036227464675904,-1.3775089979171753,0.0335562713444232,-1.3699281215667725
3.143389940261841,3.036227464675904,-1.425302505493164,0.026185555383563,-1.4493076801300049
3.1674721240997314,3.036227464675904,-1.4670591354370115,0.0286179073154926,-1.4756977558135986
3.148905277252197,3.036227464675904,-1.4725679159164429,0.0343490317463874,-1.461357831954956
3.142401218414306,3.036227464675904,-1.38298761844635,0.0356179997324943,-1.4139833450317385
3.0833933353424072,3.036227464675904,-1.3881211280822752,0.0311904158443212,-1.3404853343963623
3.100658178329468,3.036227464675904,-1.395845890045166,0.0313671417534351,-1.4262242317199707
3.0985801219940186,3.036227464675904,-1.423331379890442,0.0292761102318763,-1.35744309425354
3.184561491012573,3.036227464675904,-1.4736424684524536,0.0275943521410226,-1.4936312437057495
3.107790231704712,3.036227464675904,-1.4213360548019407,0.0313773639500141,-1.4134676456451416
3.107679605484009,3.036227464675904,-1.38560950756073,0.0297573488205671,-1.3964663743972778
3.121143817901612,3.036227464675904,-1.4202982187271118,0.0264204945415258,-1.4300477504730225
3.1155202388763428,3.036227464675904,-1.4458658695220947,0.0278949197381734,-1.4050458669662476
3.1967689990997314,3.036227464675904,-1.463784098625183,0.0357070639729499,-1.5138819217681885
3.1342339515686035,3.036227464675904,-1.3817763328552246,0.0337123312056064,-1.4165786504745483
3.1200711727142334,3.036227464675904,-1.3779566287994385,0.0343283750116825,-1.396722435951233
3.126856565475464,3.036227464675904,-1.4255961179733276,0.0284467879682779,-1.4282270669937132
3.1468489170074463,3.036227464675904,-1.4184701442718504,0.0298370644450187,-1.4061836004257202
3.188440561294556,3.036227464675904,-1.4821434020996092,0.0394258759915828,-1.5077372789382937
3.1567223072052,3.036227464675904,-1.3934929370880127,0.040501419454813,-1.4055778980255127
3.1232352256774902,3.036227464675904,-1.3710848093032837,0.0394999831914901,-1.374562382698059
3.120436191558837,3.036227464675904,-1.4090325832366943,0.0304535385221242,-1.3893736600875854
3.134647846221924,3.036227464675904,-1.4035943746566772,0.0306282062083482,-1.4297578334808347
3.1428942680358887,3.036227464675904,-1.490063428878784,0.0352474637329578,-1.4516209363937376
3.1801421642303462,3.036227464675904,-1.4333642721176147,0.0388579405844211,-1.481796622276306
3.1262803077697754,3.036227464675904,-1.386726975440979,0.039017878472805,-1.4069947004318235
3.1085522174835205,3.036227464675904,-1.3784321546554563,0.0366249047219753,-1.3715752363204956
3.140251636505127,3.036227464675904,-1.4258060455322263,0.0291166827082634,-1.432662844657898
3.101940870285034,3.036227464675904,-1.4396401643753052,0.0311599038541316,-1.3769564628601074
3.1644809246063232,3.036227464675904,-1.4734042882919312,0.0346184894442558,-1.5045238733291624
3.1522529125213623,3.036227464675904,-1.4086960554122925,0.0320483520627021,-1.455047845840454
3.161594867706299,3.036227464675904,-1.458095908164978,0.0323144979774951,-1.4765949249267578
3.1161422729492188,3.036227464675904,-1.4005414247512815,0.0386891402304172,-1.385881423950195
3.098063468933105,3.036227464675904,-1.3772042989730835,0.0317427366971969,-1.3967483043670654
3.135385513305664,3.036227464675904,-1.4186393022537231,0.0309440288692712,-1.4256011247634888
3.168058395385742,3.036227464675904,-1.447634220123291,0.031100571155548,-1.4659130573272705
3.180656909942627,3.036227464675904,-1.475958466529846,0.035565547645092,-1.4700546264648435
3.096322059631348,3.036227464675904,-1.3814281225204468,0.0399604588747024,-1.3570460081100464
3.081103801727295,3.036227464675904,-1.3741440773010252,0.0311038345098495,-1.3205965757369995
3.083238124847412,3.036227464675904,-1.4245363473892212,0.0258492175489664,-1.412750005722046
3.1351301670074463,3.036227464675904,-1.449252963066101,0.0271929744631052,-1.4648622274398804
3.105262756347656,3.036227464675904,-1.4552242755889893,0.0293540824204683,-1.4510868787765503
3.1040055751800537,3.036227464675904,-1.430519700050354,0.0276163350790739,-1.400959014892578
3.085773229598999,3.036227464675904,-1.4054733514785769,0.0279877316206693,-1.4308091402053833
3.091135501861572,3.036227464675904,-1.4089537858963013,0.027625324204564,-1.3665013313293457
3.080571174621582,3.036227464675904,-1.4220473766326904,0.0289224870502948,-1.343695878982544
3.101123332977295,3.036227464675904,-1.4247236251831057,0.0265022199600934,-1.4127975702285769
3.119894027709961,3.036227464675904,-1.4232121706008911,0.026325711980462,-1.3960055112838743
3.159214973449707,3.036227464675904,-1.433598875999451,0.0266835056245326,-1.472757577896118
3.1027982234954834,3.036227464675904,-1.4265021085739136,0.0298701394349336,-1.3532588481903076
3.058526039123535,3.036227464675904,-1.388006806373596,0.0314154140651226,-1.3767297267913818
3.091970443725585,3.036227464675904,-1.4049867391586304,0.0263906791806221,-1.39456570148468
3.1088905334472656,3.036227464675904,-1.406299710273743,0.0257449503988027,-1.4207516908645628
3.164422273635864,3.036227464675904,-1.4559911489486694,0.0264314953237772,-1.4593441486358645
3.1242706775665283,3.036227464675904,-1.4380310773849487,0.0276014450937509,-1.438227891921997
3.105858564376831,3.036227464675904,-1.397089600563049,0.0299378782510757,-1.377912521362305
3.094898462295532,3.036227464675904,-1.4037785530090332,0.0291809886693954,-1.3786942958831787
3.082179069519043,3.036227464675904,-1.4093801975250244,0.0287414994090795,-1.4033671617507937
3.152634620666504,3.036227464675904,-1.4374290704727173,0.0306416172534227,-1.4309157133102417
3.1414153575897217,3.036227464675904,-1.416153907775879,0.0290086735039949,-1.4273905754089355
3.124875783920288,3.036227464675904,-1.4302315711975095,0.0301404371857643,-1.4172577857971191
3.0826518535614014,3.036227464675904,-1.3917778730392456,0.0318925194442272,-1.361783981323242
3.071479797363281,3.036227464675904,-1.3847633600234983,0.0282330121845006,-1.3902769088745115
3.1155450344085693,3.036227464675904,-1.4126296043395996,0.0286634340882301,-1.4499369859695437
3.130246400833129,3.036227464675904,-1.4395748376846311,0.0271283481270074,-1.4406046867370603
3.1706109046936035,3.036227464675904,-1.4483624696731567,0.0278153270483016,-1.4793858528137207
3.1337192058563232,3.036227464675904,-1.418067455291748,0.0305198058485984,-1.4167662858963013
3.091049194335937,3.036227464675904,-1.3670138120651243,0.0339900180697441,-1.3258103132247925
3.110695600509644,3.036227464675904,-1.4084687232971191,0.0295398421585559,-1.402112364768982
3.0853636264801025,3.036227464675904,-1.408628225326538,0.0285771004855632,-1.414658546447754


==> data/single_task_inference_result/hopper/hopper_single_task_inference_trajectories/3.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.2908968329429626,8.153833389282225,-1.772883057594299,3.2790184020996094,-0.5371906757354736
0.6362712383270264,8.153833389282225,-5.806233406066895,0.7836161255836487,-7.755247116088867
1.0994470119476318,8.153833389282225,-6.324798583984375,0.1141785085201263,-5.733521938323976
1.5203584432601929,8.153833389282225,-6.228923320770264,0.061845414340496,-6.075222015380859
2.0481204986572266,8.153833389282225,-6.200055122375488,0.0466076917946338,-6.2079925537109375
2.5918703079223637,8.153833389282225,-6.228104114532472,0.0385069698095321,-6.207276344299316
3.002036571502685,8.153833389282225,-6.22404146194458,0.0384964570403099,-6.204403400421144
3.4257466793060303,8.153833389282225,-6.22333574295044,0.0385319851338863,-6.262105464935304
3.75255823135376,8.153833389282225,-6.222280979156494,0.0386428907513618,-6.24125337600708
4.310957908630371,8.153833389282225,-6.223072528839111,0.0389058776199817,-6.24308443069458
4.814060688018799,8.153833389282225,-6.220046520233153,0.0394988134503364,-6.260859489440918
5.267817497253418,8.153833389282225,-6.203382968902588,0.0405153930187225,-6.217954635620117
5.718332290649414,8.153833389282225,-6.162621974945068,0.0469588972628116,-6.178918838500977
6.127894878387451,8.153833389282225,-6.032430171966553,0.0462470352649688,-5.976663112640381
6.589024066925049,8.153833389282225,-5.697780132293701,0.3604366481304168,-5.352795600891112
6.991147994995117,8.153833389282225,-5.68325662612915,0.118902750313282,-5.706232070922852
7.355777740478516,8.153833389282225,-5.758326053619385,0.0789342746138572,-5.8135199546813965
7.578390121459962,8.153833389282225,-5.839476585388184,0.0754478797316551,-5.699679374694824
7.722828865051269,8.153833389282225,-5.91193437576294,0.0817696973681449,-5.853896617889404
7.843004226684569,8.153833389282225,-5.989306926727295,0.0884471386671066,-6.070431709289551
8.004321098327635,8.153833389282225,-6.0492844581604,0.0808137357234954,-6.081786155700684
8.098355293273924,8.153833389282225,-6.120179653167725,0.0610018298029899,-6.1113924980163565
8.143867492675781,8.153833389282225,-6.211233139038086,0.0467670895159244,-6.152899742126465
8.180709838867188,8.153833389282225,-6.201913356781006,0.0353573933243751,-6.194668769836426
8.173436164855957,8.153833389282225,-6.188429832458496,0.0299438890069723,-6.178433895111084
8.185734748840332,8.153833389282225,-6.19117259979248,0.0270928367972374,-6.216458320617676
8.192323684692385,8.153833389282225,-6.1947875022888175,0.0265724435448646,-6.190149784088135
8.243626594543457,8.153833389282225,-6.209016799926758,0.0263992436230182,-6.224627494812012
8.255949974060057,8.153833389282225,-6.229464054107666,0.0274345129728317,-6.1990065574646
8.250292778015137,8.153833389282225,-6.241045475006104,0.0298139322549104,-6.225537776947021
8.242825508117676,8.153833389282225,-6.294780254364014,0.032183688133955,-6.222142219543457
8.225481033325195,8.153833389282225,-6.190235137939453,0.0341808050870895,-6.190877914428711
8.25039005279541,8.153833389282225,-6.194163799285889,0.0334641598165035,-6.211212635040283
8.32140827178955,8.153833389282225,-6.201495170593262,0.0333404839038848,-6.295374393463135
8.225378990173342,8.153833389282225,-6.178966999053955,0.0354647859930992,-6.173162937164307
8.281325340270994,8.153833389282225,-6.196924686431885,0.0356932505965232,-6.291913032531737
8.257201194763182,8.153833389282225,-6.207578182220458,0.034458115696907,-6.185739994049072
8.299394607543945,8.153833389282225,-6.257723808288574,0.034837506711483,-6.320928573608398
8.281121253967285,8.153833389282225,-6.2142882347106925,0.0386511944234371,-6.240979194641112
8.26101016998291,8.153833389282225,-6.169703483581543,0.0366642959415912,-6.189796447753905
8.210975646972656,8.153833389282225,-6.188944339752196,0.0378626883029937,-6.142887115478516
8.240891456604006,8.153833389282225,-6.186773777008057,0.0339727960526943,-6.180868148803711
8.258359909057617,8.153833389282225,-6.209693431854248,0.0330793000757694,-6.260872840881348
8.25939655303955,8.153833389282225,-6.212072849273682,0.0335365571081638,-6.205650806427002
8.279905319213867,8.153833389282225,-6.252668857574463,0.0348685011267662,-6.228709697723389
8.239622116088867,8.153833389282225,-6.183824062347412,0.0359461195766925,-6.18330717086792
8.218179702758789,8.153833389282225,-6.1776628494262695,0.0353749506175518,-6.159173488616943
8.24596118927002,8.153833389282225,-6.200047016143799,0.0337354280054569,-6.213368892669678
8.223968505859375,8.153833389282225,-6.203144550323486,0.0329530611634254,-6.169600009918213
8.278011322021484,8.153833389282225,-6.206262588500977,0.0328568518161773,-6.250979423522949
8.229410171508789,8.153833389282225,-6.218151569366455,0.0335593745112419,-6.1794981956481925
8.168795585632322,8.153833389282225,-6.178871631622314,0.0334414131939411,-6.111819744110107
8.199082374572756,8.153833389282225,-6.2157859802246085,0.0312891080975532,-6.198460578918457
8.185179710388182,8.153833389282225,-6.202826023101808,0.0291420053690671,-6.20883846282959
8.206174850463867,8.153833389282225,-6.21354341506958,0.0278254225850105,-6.189104080200195
8.269618034362793,8.153833389282225,-6.230778217315674,0.0270386636257171,-6.253657341003418
8.251928329467773,8.153833389282225,-6.205917835235596,0.0290385242551565,-6.211941719055176
8.270468711853027,8.153833389282225,-6.266337394714356,0.0311367101967334,-6.224587917327881
8.256197929382322,8.153833389282225,-6.267881870269775,0.034696526825428,-6.206233024597168
8.182814598083496,8.153833389282225,-6.176647663116455,0.0351059548556804,-6.133895397186279
8.25749683380127,8.153833389282225,-6.191977500915527,0.0331059843301773,-6.257370948791504
8.268629074096678,8.153833389282225,-6.205856800079346,0.0309969056397676,-6.2306785583496085
8.248418807983398,8.153833389282225,-6.228698253631592,0.0324239619076252,-6.18454647064209
8.310564041137694,8.153833389282225,-6.319246768951416,0.0331965051591396,-6.318103790283203
8.300956726074217,8.153833389282225,-6.178223133087158,0.0360008403658866,-6.2391557693481445
8.209213256835938,8.153833389282225,-6.166273593902588,0.0378291197121143,-6.163480281829834
8.250585556030273,8.153833389282225,-6.188915729522705,0.0364237539470195,-6.179720878601073
8.247405052185057,8.153833389282225,-6.206328868865967,0.0331247448921203,-6.237787246704102
8.266176223754883,8.153833389282225,-6.280503273010254,0.0334695726633071,-6.266306400299072
8.254560470581055,8.153833389282225,-6.248439311981201,0.0353900678455829,-6.226025581359863
8.200660705566406,8.153833389282225,-6.179873466491699,0.0348345078527927,-6.175865173339844
8.188229560852049,8.153833389282225,-6.193909168243408,0.0335684530436992,-6.155872344970703
8.222702980041504,8.153833389282225,-6.205590724945068,0.0307027958333492,-6.1923418045043945
8.239374160766602,8.153833389282225,-6.212650775909424,0.0297482963651418,-6.210950374603272
8.26741886138916,8.153833389282225,-6.227169513702393,0.0299420412629842,-6.246610164642334
8.285172462463379,8.153833389282225,-6.274404048919678,0.0313252806663513,-6.282018184661865
8.267650604248049,8.153833389282225,-6.192694187164307,0.0353828519582748,-6.199295520782472
8.277899742126465,8.153833389282225,-6.182280540466309,0.0373411402106285,-6.214172840118408
8.238616943359375,8.153833389282225,-6.1815056800842285,0.0365003682672977,-6.182921409606934
8.235467910766602,8.153833389282225,-6.182435512542725,0.0353443548083305,-6.180671215057373
8.275598526000977,8.153833389282225,-6.202836990356444,0.0343683548271656,-6.266524791717528
8.218771934509277,8.153833389282225,-6.1962504386901855,0.034560564905405,-6.16890811920166
8.227325439453125,8.153833389282225,-6.195512294769287,0.034332163631916,-6.173319339752196
8.227484703063965,8.153833389282225,-6.215837001800537,0.0328032560646534,-6.228827953338623
8.258594512939453,8.153833389282225,-6.209264278411865,0.0319743864238262,-6.217808246612549
8.26186466217041,8.153833389282225,-6.221713542938232,0.0330810658633708,-6.2586541175842285
8.246793746948242,8.153833389282225,-6.195127010345458,0.0341913774609565,-6.192694664001465
8.24808406829834,8.153833389282225,-6.210336208343506,0.035365093499422,-6.210978031158447
8.210975646972656,8.153833389282225,-6.1897292137146,0.0343919768929481,-6.173897743225098
8.23015308380127,8.153833389282225,-6.193321704864502,0.0332448221743106,-6.188142776489258
8.239100456237793,8.153833389282225,-6.211118221282959,0.0321574509143829,-6.17256498336792
8.259653091430664,8.153833389282225,-6.2022318840026855,0.0321084260940551,-6.234742164611816
8.255322456359863,8.153833389282225,-6.237250804901123,0.0332827307283878,-6.243862628936768
8.233664512634277,8.153833389282225,-6.1931796073913565,0.0344994887709617,-6.173422813415527
8.257638931274414,8.153833389282225,-6.196401119232178,0.0346167348325252,-6.213403701782227
8.310708999633789,8.153833389282225,-6.194620609283447,0.033933937549591,-6.286640167236328
8.23549747467041,8.153833389282225,-6.178697109222412,0.0361046306788921,-6.167500019073486
8.24906063079834,8.153833389282225,-6.189079284667969,0.0366509668529033,-6.2189555168151855
8.309109687805174,8.153833389282225,-6.204942226409912,0.034525416791439,-6.29063844680786
8.244855880737305,8.153833389282225,-6.219803810119629,0.0360413081943988,-6.18527126312256
8.173406600952147,8.153833389282225,-6.1904802322387695,0.0373831763863563,-6.078694343566895
8.229776382446289,8.153833389282225,-6.197555065155028,0.0326492004096508,-6.204120635986328
8.229301452636719,8.153833389282225,-6.204097747802734,0.0307218935340642,-6.180434703826904
8.272365570068358,8.153833389282225,-6.238842010498047,0.0301838144659996,-6.2631378173828125
8.29990005493164,8.153833389282225,-6.287932872772217,0.0308521445840597,-6.278574466705321
8.178565979003906,8.153833389282225,-6.17584228515625,0.0351416952908039,-6.090219020843506
8.280427932739258,8.153833389282225,-6.191628932952881,0.0336216501891613,-6.255230903625488
8.259459495544434,8.153833389282225,-6.1967854499816895,0.0309477113187313,-6.222480297088623
8.260010719299315,8.153833389282225,-6.261251449584961,0.0322177298367023,-6.2502732276916495
8.278209686279297,8.153833389282225,-6.312922954559326,0.0348171144723892,-6.275476455688477
8.216536521911621,8.153833389282225,-6.179477214813232,0.0362563990056514,-6.140300273895264
8.215832710266113,8.153833389282225,-6.1838459968566895,0.0349566750228404,-6.145737648010254
8.251309394836426,8.153833389282225,-6.210127353668213,0.0324788391590118,-6.2378220558166495
8.237580299377441,8.153833389282225,-6.217071056365967,0.0322947017848491,-6.1811742782592765
8.29432964324951,8.153833389282225,-6.224356174468993,0.0330091975629329,-6.279186725616455
8.293140411376953,8.153833389282225,-6.218960762023926,0.0347347147762775,-6.252656936645508
8.225183486938477,8.153833389282225,-6.165551662445068,0.0363988056778907,-6.149064540863037
8.252318382263182,8.153833389282225,-6.203098297119141,0.0368937849998474,-6.226145267486572
8.259244918823242,8.153833389282225,-6.200685024261475,0.0337109789252281,-6.207739353179932
8.232932090759277,8.153833389282225,-6.238491535186768,0.0347519777715206,-6.20760154724121
8.249073028564453,8.153833389282225,-6.2240304946899405,0.0351308546960353,-6.224783897399902
8.240458488464355,8.153833389282225,-6.19630002975464,0.0337032340466976,-6.222442150115967
8.202589988708496,8.153833389282225,-6.19277811050415,0.0338110886514186,-6.153043746948241
8.258586883544922,8.153833389282225,-6.21068811416626,0.032725304365158,-6.236242294311523
8.26352596282959,8.153833389282225,-6.2032647132873535,0.0317340493202209,-6.210892200469971
8.228789329528809,8.153833389282225,-6.193612098693848,0.0333569981157779,-6.1746826171875
8.227071762084961,8.153833389282225,-6.285205364227295,0.033561848104,-6.22700834274292
8.246955871582031,8.153833389282225,-6.196622371673584,0.0328974463045597,-6.231790065765381
8.260875701904297,8.153833389282225,-6.200882911682129,0.0330440811812877,-6.220412254333496
8.180493354797363,8.153833389282225,-6.205875873565674,0.034260019659996,-6.181867122650146
8.249957084655762,8.153833389282225,-6.201389789581299,0.0320596545934677,-6.232180595397949
8.23215103149414,8.153833389282225,-6.208045482635497,0.0303863938897848,-6.18818473815918
8.232473373413086,8.153833389282225,-6.226174354553224,0.0307436846196651,-6.193660259246825
8.273174285888672,8.153833389282225,-6.283569812774657,0.0310279969125986,-6.2596092224121085
8.277521133422852,8.153833389282225,-6.18712043762207,0.0330361239612102,-6.231790542602539
8.293251037597656,8.153833389282225,-6.188693523406982,0.0360610410571098,-6.23738431930542
8.266269683837889,8.153833389282225,-6.1946749687194815,0.0384856201708316,-6.182674884796144
8.217169761657715,8.153833389282225,-6.168961048126221,0.0367042422294616,-6.131543159484863
8.269927978515625,8.153833389282225,-6.18536376953125,0.0346832610666751,-6.273250579833984
8.28209114074707,8.153833389282225,-6.201432704925537,0.0338590964674949,-6.236592769622803
8.282081604003906,8.153833389282225,-6.203665256500244,0.0358319655060768,-6.2397093772888175
8.281051635742188,8.153833389282225,-6.2592406272888175,0.0384950637817382,-6.220869064331056
8.194441795349121,8.153833389282225,-6.171907901763916,0.0370473936200141,-6.109879016876221
8.215741157531738,8.153833389282225,-6.172824382781982,0.0338917486369609,-6.17245626449585
8.25525188446045,8.153833389282225,-6.213293552398682,0.0315740033984184,-6.2390570640563965
8.271434783935545,8.153833389282225,-6.2519516944885245,0.0313624069094657,-6.238359928131104
8.344391822814941,8.153833389282225,-6.263839244842528,0.0334227047860622,-6.320813655853272
8.316457748413086,8.153833389282225,-6.206751346588135,0.0379049032926559,-6.240877628326416
8.210749626159668,8.153833389282225,-6.149144649505615,0.0397071801126003,-6.124630451202393
8.217223167419434,8.153833389282225,-6.163576602935791,0.0361944809556007,-6.170726776123047
8.250975608825684,8.153833389282225,-6.209280490875244,0.033322487026453,-6.197187900543213
8.32755184173584,8.153833389282225,-6.285475254058838,0.032750304788351,-6.344765663146973
8.216717720031738,8.153833389282225,-6.208933353424072,0.0359978340566158,-6.16630220413208
8.24099349975586,8.153833389282225,-6.208005905151367,0.0347328782081604,-6.227236747741699
8.31022834777832,8.153833389282225,-6.214662075042725,0.0331382043659687,-6.288050174713135
8.3836030960083,8.153833389282225,-6.276926040649414,0.0349073223769664,-6.366413116455078
8.291455268859863,8.153833389282225,-6.181541442871094,0.0427409447729587,-6.204967498779297
8.292316436767578,8.153833389282225,-6.1641364097595215,0.0417065396904945,-6.22052001953125
8.290633201599121,8.153833389282225,-6.179959774017334,0.0382661335170268,-6.221181869506836
8.252067565917969,8.153833389282225,-6.244085788726808,0.040502443909645,-6.27302885055542
8.261892318725588,8.153833389282225,-6.188181400299072,0.0381063260138034,-6.194131851196289
8.241354942321777,8.153833389282225,-6.195564270019531,0.0355335958302021,-6.168130874633789
8.26161289215088,8.153833389282225,-6.197513103485107,0.0352622494101524,-6.184329509735107
8.264437675476074,8.153833389282225,-6.1994309425354,0.0354437120258808,-6.242303848266602
8.165236473083496,8.153833389282225,-6.184526920318604,0.0352200455963611,-6.07963752746582
8.218032836914062,8.153833389282225,-6.187177181243896,0.0323295556008815,-6.21116304397583
8.210488319396973,8.153833389282225,-6.206242084503174,0.0294509623199701,-6.165122985839844
8.227716445922852,8.153833389282225,-6.23101282119751,0.0285445302724838,-6.189111232757568
8.245734214782713,8.153833389282225,-6.258950710296631,0.0286877229809761,-6.2623510360717765
8.24745273590088,8.153833389282225,-6.201806068420409,0.0308629740029573,-6.239391326904297
8.239713668823242,8.153833389282225,-6.231776714324951,0.0327475704252719,-6.233829498291016
8.23052406311035,8.153833389282225,-6.203810691833496,0.0337295681238174,-6.157710552215576
8.194218635559082,8.153833389282225,-6.1969404220581055,0.0333202034235,-6.170572280883789
8.21693515777588,8.153833389282225,-6.199796199798584,0.0317331552505493,-6.184473037719728
8.229109764099121,8.153833389282225,-6.212243556976318,0.0303888712078332,-6.201859951019287
8.254507064819336,8.153833389282225,-6.207866191864014,0.0303491130471229,-6.237070560455321
8.268046379089355,8.153833389282225,-6.257102489471436,0.031074209138751,-6.224480628967285
8.218917846679686,8.153833389282225,-6.206631183624268,0.033757459372282,-6.160808086395264
8.214451789855957,8.153833389282225,-6.202545642852783,0.0341779477894306,-6.192873954772949
8.265699386596678,8.153833389282225,-6.204711437225342,0.0322563201189041,-6.227092266082764
8.238557815551756,8.153833389282225,-6.203629493713378,0.0325183570384979,-6.219249725341797
8.236433982849121,8.153833389282225,-6.215301513671875,0.0334336422383785,-6.172667980194092
8.315695762634277,8.153833389282225,-6.241759300231934,0.0335204154253006,-6.291905403137207
8.220154762268066,8.153833389282225,-6.181287288665772,0.0343556329607963,-6.170634269714356
8.196866989135742,8.153833389282225,-6.178194522857666,0.034905306994915,-6.140565395355225
8.252087593078613,8.153833389282225,-6.21876096725464,0.0322773531079292,-6.2137413024902335
8.254039764404297,8.153833389282225,-6.236704349517822,0.0314543507993221,-6.216273784637451
8.213771820068358,8.153833389282225,-6.220489978790283,0.0330552086234092,-6.196986198425293
8.260269165039062,8.153833389282225,-6.277031421661377,0.0317026115953922,-6.21861457824707
8.245749473571777,8.153833389282225,-6.197908878326416,0.0324506126344203,-6.214764595031737
8.250045776367188,8.153833389282225,-6.194159030914307,0.0335555039346218,-6.203318595886231
8.263960838317871,8.153833389282225,-6.250520706176758,0.0346177816390991,-6.2413482666015625
8.193769454956055,8.153833389282225,-6.184075355529785,0.0343913063406944,-6.134657859802246
8.230224609375,8.153833389282225,-6.190744876861572,0.033252153545618,-6.190892219543457
8.261221885681152,8.153833389282225,-6.213519096374512,0.0311801843345165,-6.207808971405028
8.270420074462889,8.153833389282225,-6.2231059074401855,0.0318177565932273,-6.219033241271973
8.309030532836914,8.153833389282225,-6.289219379425049,0.0339546576142311,-6.304152011871338
8.239975929260254,8.153833389282225,-6.181878566741943,0.037500150501728,-6.136389255523682
8.24728775024414,8.153833389282225,-6.161191463470458,0.0362779647111892,-6.190567493438721
8.243102073669434,8.153833389282225,-6.204812526702881,0.0347244665026664,-6.212573051452637


==> data/single_task_inference_result/hopper/hopper_single_task_inference_trajectories/30.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.2780928015708923,7.009674549102783,-1.772883057594299,3.2790184020996094,-0.899291753768921
0.7410311102867126,7.009674549102783,-5.093433380126953,0.4994751513004303,-2.3608140945434566
1.2882612943649292,7.009674549102783,-5.210229396820068,0.0873230472207069,-4.277554512023926
1.736614227294922,7.009674549102783,-5.110039710998535,0.0603900030255317,-5.130660533905028
2.1828534603118896,7.009674549102783,-5.107154369354248,0.0457128100097179,-5.140622138977051
2.553416490554809,7.009674549102783,-5.155023097991943,0.0365402400493621,-5.1298017501831055
3.059242248535156,7.009674549102783,-5.155421733856201,0.0366064570844173,-5.100534439086913
3.4424519538879395,7.009674549102783,-5.156205177307129,0.0368004888296127,-5.142459392547608
3.9486479759216313,7.009674549102783,-5.159792423248291,0.0371678210794925,-5.168373584747314
4.414007186889648,7.009674549102783,-5.164974212646484,0.0378663875162601,-5.188559055328369
4.778261184692383,7.009674549102783,-5.162377834320068,0.0392918102443218,-5.1368393898010245
5.245279312133789,7.009674549102783,-5.070644855499268,0.049133975058794,-5.066059112548828
5.792022228240967,7.009674549102783,-4.636686325073241,0.2367235720157623,-4.905539035797119
6.160336017608643,7.009674549102783,-4.914409160614014,0.0792006179690361,-4.919047832489014
6.4079461097717285,7.009674549102783,-4.861173152923584,0.0613758787512779,-4.822618007659912
6.64611291885376,7.009674549102783,-4.909772396087647,0.0632203742861747,-4.888245582580566
6.743570327758789,7.009674549102783,-4.914276599884033,0.0530366264283657,-4.972883701324463
6.920315742492676,7.009674549102783,-5.066107749938965,0.0609268732368946,-5.03806209564209
7.003552913665772,7.009674549102783,-5.098612308502196,0.0407491214573383,-5.115670204162598
7.023470401763916,7.009674549102783,-5.132613182067871,0.0337399505078792,-5.093707084655762
7.090900421142577,7.009674549102783,-5.115419864654541,0.0297812167555093,-5.177563190460205
7.075199604034424,7.009674549102783,-5.135134220123291,0.0283626560121774,-5.127569198608398
7.1249399185180655,7.009674549102783,-5.155555248260497,0.0275434385985136,-5.182086944580078
7.167308807373047,7.009674549102783,-5.183120250701904,0.02861781232059,-5.162595748901367
7.144623756408691,7.009674549102783,-5.097526550292969,0.0329871475696563,-5.074623584747314
7.051543712615967,7.009674549102783,-5.088508129119873,0.035216074436903,-5.053687572479248
7.018372058868408,7.009674549102783,-5.088208198547363,0.0319016687572002,-5.052819728851318
7.037570476531982,7.009674549102783,-5.117263317108153,0.028685562312603,-5.069230556488037
7.0846261978149405,7.009674549102783,-5.124945163726808,0.027292663231492,-5.1460180282592765
7.098703861236572,7.009674549102783,-5.125515460968018,0.0267193466424942,-5.14113712310791
7.046109199523926,7.009674549102783,-5.15531301498413,0.0270583070814609,-5.085816860198976
7.118625164031982,7.009674549102783,-5.160924911499024,0.0278091132640838,-5.187719821929932
7.110467433929443,7.009674549102783,-5.121398448944092,0.0291805155575275,-5.123148441314696
7.116745948791504,7.009674549102783,-5.120110034942626,0.0303568355739116,-5.124930381774902
7.114881038665772,7.009674549102783,-5.167740345001221,0.0329028964042663,-5.153455257415772
7.106478214263916,7.009674549102783,-5.109925746917725,0.0338252149522304,-5.1348795890808105
7.057024002075195,7.009674549102783,-5.10387659072876,0.0322666205465793,-5.0788254737854
7.095081329345703,7.009674549102783,-5.106972694396973,0.0306672342121601,-5.154555797576904
7.093034267425537,7.009674549102783,-5.124411106109619,0.0298264883458614,-5.129361629486084
7.089689254760742,7.009674549102783,-5.134263038635254,0.0303923562169075,-5.15561580657959
7.1365227699279785,7.009674549102783,-5.14386510848999,0.0311414990574121,-5.181297779083252
7.051283359527588,7.009674549102783,-5.105879306793213,0.0317922756075859,-5.063502311706543
7.04622745513916,7.009674549102783,-5.096858978271484,0.0304039157927036,-5.072898864746094
7.088811397552489,7.009674549102783,-5.125023365020752,0.028598453849554,-5.114681243896484
7.094509601593018,7.009674549102783,-5.141984939575195,0.0286953169852495,-5.122458934783936
7.095403671264648,7.009674549102783,-5.137341022491455,0.0294917020946741,-5.130270481109619
7.124708652496338,7.009674549102783,-5.161718845367432,0.0301733538508415,-5.183109760284424
7.122301101684569,7.009674549102783,-5.111189365386962,0.0319406650960445,-5.132874011993408
7.0842156410217285,7.009674549102783,-5.096304416656494,0.0326338782906532,-5.111893177032472
7.0749802589416495,7.009674549102783,-5.100870132446289,0.0321156531572341,-5.122660636901856
7.094465255737305,7.009674549102783,-5.117630958557129,0.0307619124650955,-5.1404027938842765
7.110548973083496,7.009674549102783,-5.128548622131348,0.0307056959718465,-5.13418436050415
7.102000236511231,7.009674549102783,-5.11534309387207,0.0313176028430461,-5.137163639068604
7.085533618927002,7.009674549102783,-5.113065242767334,0.0318563543260097,-5.077090740203857
7.0610899925231925,7.009674549102783,-5.109634876251221,0.0315140113234519,-5.111735820770264
7.06033992767334,7.009674549102783,-5.115478992462158,0.0301980096846818,-5.1291723251342765
7.069425106048584,7.009674549102783,-5.123895645141602,0.0291754994541406,-5.169134616851808
7.067006587982178,7.009674549102783,-5.125663757324219,0.0286737885326147,-5.116625785827637
7.087125778198241,7.009674549102783,-5.131699562072754,0.0284357741475105,-5.145190238952637
7.085477352142334,7.009674549102783,-5.132765293121338,0.0288083627820014,-5.134456157684326
7.077089309692383,7.009674549102783,-5.123639583587647,0.0295118950307369,-5.118642807006836
7.058835506439209,7.009674549102783,-5.128642559051514,0.0300108231604099,-5.099178314208984
7.089898109436035,7.009674549102783,-5.11986207962036,0.0293928030878305,-5.128090381622314
7.095849990844728,7.009674549102783,-5.123107433319092,0.0291971899569034,-5.153466701507568
7.081603527069092,7.009674549102783,-5.118529796600342,0.0298014599829912,-5.110779285430908
7.088960647583008,7.009674549102783,-5.137550354003905,0.0305314138531684,-5.1302642822265625
7.087638854980469,7.009674549102783,-5.118349552154541,0.0305844470858573,-5.114911556243896
7.078969955444336,7.009674549102783,-5.115508556365967,0.0305056422948837,-5.114297866821289
7.071462631225586,7.009674549102783,-5.119229316711426,0.0304331369698047,-5.115762710571289
7.100445270538329,7.009674549102783,-5.119006633758545,0.0298610124737024,-5.152090549468993
7.067919731140137,7.009674549102783,-5.119082927703857,0.0299839377403259,-5.08054256439209
7.113329887390137,7.009674549102783,-5.116037845611572,0.0298752468079328,-5.16539430618286
7.090427875518799,7.009674549102783,-5.1239914894104,0.0303538739681243,-5.119011402130127
7.095399856567383,7.009674549102783,-5.111240863800049,0.0307362824678421,-5.136168479919434
7.067135334014893,7.009674549102783,-5.127864360809326,0.0317090973258018,-5.084153652191161
7.088643550872803,7.009674549102783,-5.113826274871825,0.0306285358965396,-5.129767894744873
7.106085300445557,7.009674549102783,-5.123575210571289,0.0299894511699676,-5.1559367179870605
7.052951335906982,7.009674549102783,-5.117353439331056,0.0305201914161443,-5.074605464935304
7.087087631225586,7.009674549102783,-5.123812198638916,0.0301400069147348,-5.1284027099609375
7.091147422790527,7.009674549102783,-5.125613212585449,0.0292822457849979,-5.138524532318115
7.112436294555664,7.009674549102783,-5.133051872253418,0.0297793839126825,-5.162370681762695
7.0716071128845215,7.009674549102783,-5.1466026306152335,0.0313304290175437,-5.144740581512451
7.111485004425049,7.009674549102783,-5.111709117889404,0.0309169646352529,-5.160331726074219
7.057921886444092,7.009674549102783,-5.1187472343444815,0.0306685287505388,-5.106788635253905
7.035809993743896,7.009674549102783,-5.118957996368408,0.0300393775105476,-5.063488006591797
7.097391605377196,7.009674549102783,-5.12849998474121,0.0286387521773576,-5.144768714904785
7.093110084533691,7.009674549102783,-5.120408535003662,0.0282059907913208,-5.117388725280762
7.06494140625,7.009674549102783,-5.123840808868408,0.0289995446801185,-5.1087260246276855
7.12425708770752,7.009674549102783,-5.169712066650392,0.0290820859372615,-5.215457439422608
7.089947223663329,7.009674549102783,-5.117961883544922,0.0305644944310188,-5.132493019104004
7.077395915985107,7.009674549102783,-5.109660148620605,0.0307678394019603,-5.1120147705078125
7.117602825164794,7.009674549102783,-5.132479190826416,0.0311636999249458,-5.144204616546631
7.110020637512207,7.009674549102783,-5.1158995628356925,0.0314047522842884,-5.140522480010985
7.054307460784912,7.009674549102783,-5.10775089263916,0.032003104686737,-5.0693111419677725
7.069467067718506,7.009674549102783,-5.114598274230957,0.0309350453317165,-5.0877647399902335
7.050158500671387,7.009674549102783,-5.124454498291016,0.0294503513723611,-5.069906711578369
7.112361431121825,7.009674549102783,-5.1364922523498535,0.0286225881427526,-5.168689250946045
7.132457256317139,7.009674549102783,-5.133557796478272,0.0288631897419691,-5.167696475982666
7.067668914794922,7.009674549102783,-5.106439113616943,0.0301875583827495,-5.09156608581543
7.054341793060304,7.009674549102783,-5.154791355133057,0.031385663896799,-5.12992238998413
7.076644420623779,7.009674549102783,-5.130250930786133,0.0302432440221309,-5.124797821044922
7.074235439300537,7.009674549102783,-5.144003391265869,0.0293558873236179,-5.135932445526123
7.058600902557373,7.009674549102783,-5.132428646087647,0.0292675476521253,-5.1093807220458975
7.082465648651123,7.009674549102783,-5.13921356201172,0.028574014082551,-5.178694248199463
7.074008464813232,7.009674549102783,-5.12572145462036,0.0287191960960626,-5.127213954925537
7.090975761413574,7.009674549102783,-5.12230348587036,0.0290031265467405,-5.134401321411133
7.131015777587891,7.009674549102783,-5.136219024658203,0.0296788346022367,-5.169661998748779
7.093029975891112,7.009674549102783,-5.109276294708252,0.0308975782245397,-5.099241256713867
7.017040729522705,7.009674549102783,-5.107853412628174,0.0318949595093727,-5.054673194885254
7.035103797912598,7.009674549102783,-5.104517936706543,0.0293602757155895,-5.088042259216309
7.078361511230469,7.009674549102783,-5.11579704284668,0.0273587815463542,-5.140348434448241
7.133799076080321,7.009674549102783,-5.129812717437744,0.0269251018762588,-5.196028232574463
7.11549711227417,7.009674549102783,-5.148707389831543,0.0277811866253614,-5.161777973175049
7.136731624603272,7.009674549102783,-5.183421611785889,0.0304091572761535,-5.19332218170166
7.0760650634765625,7.009674549102783,-5.12720823287964,0.0342584997415542,-5.094549179077148
7.061971664428711,7.009674549102783,-5.101377010345458,0.0324621871113777,-5.1057114601135245
7.099178314208984,7.009674549102783,-5.12140417098999,0.0299240984022617,-5.129385948181152
7.120776653289794,7.009674549102783,-5.13978385925293,0.0303450040519237,-5.166322708129883
7.1688551902771,7.009674549102783,-5.117903232574463,0.0314558707177639,-5.204643726348877
7.004742622375488,7.009674549102783,-5.110711574554443,0.0338186100125312,-5.098804473876953
7.013286113739014,7.009674549102783,-5.06114625930786,0.029789013788104,-5.086134910583496
7.0191497802734375,7.009674549102783,-5.08890962600708,0.0268827229738235,-5.092843532562256
7.0630760192871085,7.009674549102783,-5.091272830963135,0.025746552273631,-5.099511146545409
7.007934093475342,7.009674549102783,-5.113468170166016,0.0252295415848493,-5.038899421691895
7.031020641326904,7.009674549102783,-5.114455699920654,0.0241173412650823,-5.101984024047852
7.07781457901001,7.009674549102783,-5.118590831756592,0.0243620574474334,-5.130106925964356
7.038957118988037,7.009674549102783,-5.109350681304932,0.0253643505275249,-5.066448211669922
7.008106231689453,7.009674549102783,-5.12872838973999,0.0255624502897262,-5.135495185852051
7.055687427520752,7.009674549102783,-5.1265482902526855,0.0251407213509082,-5.123507499694824
7.071777820587158,7.009674549102783,-5.110254287719728,0.0255703087896108,-5.1301560401916495
7.107789993286133,7.009674549102783,-5.12034273147583,0.0259627979248762,-5.107412815093993
7.063726902008057,7.009674549102783,-5.154401779174805,0.027101932093501,-5.1257829666137695
7.084492206573486,7.009674549102783,-5.144881725311279,0.0288394317030906,-5.115739345550537
7.091758728027344,7.009674549102783,-5.1300048828125,0.0296554081141948,-5.1365389823913565
7.074192047119141,7.009674549102783,-5.12605619430542,0.030074642971158,-5.155852794647217
7.11043119430542,7.009674549102783,-5.135017395019531,0.0304334554821252,-5.167176723480225
7.086911678314209,7.009674549102783,-5.117734909057617,0.0304635893553495,-5.125800609588623
7.091207981109619,7.009674549102783,-5.110276699066161,0.0307715144008398,-5.149203300476073
7.086351871490479,7.009674549102783,-5.1256279945373535,0.0312247760593891,-5.1231207847595215
7.032659530639648,7.009674549102783,-5.116340160369873,0.0309078637510538,-5.0526275634765625
7.02458381652832,7.009674549102783,-5.114420413970947,0.0292423404753208,-5.094152450561523
7.091022968292236,7.009674549102783,-5.119140148162842,0.0271419007331132,-5.15294361114502
7.117921352386475,7.009674549102783,-5.1178832054138175,0.0268426295369863,-5.171841621398926
7.085849285125732,7.009674549102783,-5.129795074462891,0.0278992839157581,-5.105040073394775
7.133002758026123,7.009674549102783,-5.1896843910217285,0.029288426041603,-5.200374603271484
7.16619348526001,7.009674549102783,-5.129941463470458,0.0327198803424835,-5.18921947479248
7.048579216003418,7.009674549102783,-5.094808101654053,0.0336179658770561,-5.080036163330078
7.022305011749268,7.009674549102783,-5.087929248809815,0.0315778851509094,-5.057432651519775
7.026510238647461,7.009674549102783,-5.1134934425354,0.0284521467983722,-5.0723299980163565
7.082329273223877,7.009674549102783,-5.121197223663329,0.0269676446914672,-5.152201175689696
7.074304580688477,7.009674549102783,-5.1240782737731925,0.0265511330217123,-5.118137836456299
7.114482402801514,7.009674549102783,-5.140533924102783,0.0263356938958168,-5.191186428070068
7.123988151550293,7.009674549102783,-5.175599575042725,0.0283322501927614,-5.17156457901001
7.082027435302734,7.009674549102783,-5.114837169647217,0.0315853208303451,-5.15211009979248
7.062288284301758,7.009674549102783,-5.114009857177734,0.0321769900619983,-5.1321539878845215
7.077447891235352,7.009674549102783,-5.117191791534424,0.0305484160780906,-5.097967147827148
7.072713375091553,7.009674549102783,-5.129903316497803,0.0298231747001409,-5.096971035003662
7.1221137046813965,7.009674549102783,-5.1259751319885245,0.0295407716184854,-5.188371658325195
7.116490364074707,7.009674549102783,-5.125973224639893,0.0301373992115259,-5.1441264152526855
7.027703762054443,7.009674549102783,-5.104381084442139,0.0314264632761478,-5.057396411895752
7.064627170562744,7.009674549102783,-5.110121726989745,0.0301066022366285,-5.1124372482299805
7.103325843811035,7.009674549102783,-5.123764514923096,0.0282113663852214,-5.153487682342528
7.100019931793213,7.009674549102783,-5.154937744140625,0.0287225525826215,-5.113374710083008
7.144219398498535,7.009674549102783,-5.171915054321289,0.0297762043774128,-5.208693504333496
7.0406999588012695,7.009674549102783,-5.139539241790772,0.0323864817619323,-5.102496147155762
7.059952259063721,7.009674549102783,-5.089967250823976,0.0305236335843801,-5.103428840637207
7.058579921722412,7.009674549102783,-5.125229835510254,0.0284010227769613,-5.1120805740356445
7.039656162261962,7.009674549102783,-5.150930881500244,0.0281161554157733,-5.0868892669677725
7.086572647094728,7.009674549102783,-5.139718532562256,0.0274411402642726,-5.116914749145508
7.089648246765137,7.009674549102783,-5.128385066986084,0.0272018183022737,-5.1435394287109375
7.102560520172119,7.009674549102783,-5.123875141143799,0.0282624419778585,-5.140631675720215
7.064077854156494,7.009674549102783,-5.169890880584717,0.029931005090475,-5.121243476867676
7.104839801788329,7.009674549102783,-5.119976997375488,0.0304391216486692,-5.120734691619873
7.094754695892334,7.009674549102783,-5.121116638183594,0.0300782993435859,-5.127366065979004
7.032388687133789,7.009674549102783,-5.119472980499268,0.0306271705776453,-5.071725845336913
7.081517219543457,7.009674549102783,-5.125224590301514,0.0295734498649835,-5.161207675933838
7.110202789306641,7.009674549102783,-5.122948646545409,0.0282290074974298,-5.151848793029785
7.116311073303224,7.009674549102783,-5.135908603668213,0.0291848089545965,-5.159649848937988
7.124875068664551,7.009674549102783,-5.184428691864014,0.0310101732611656,-5.19108772277832
7.107534885406494,7.009674549102783,-5.125735282897949,0.0333934761583805,-5.122344017028809
7.022862911224365,7.009674549102783,-5.096635341644287,0.0328581556677818,-5.050551891326904
7.033367156982422,7.009674549102783,-5.094695568084717,0.0296378508210182,-5.050338268280028
7.083244323730469,7.009674549102783,-5.11849021911621,0.0275667011737823,-5.138733863830566
7.090057849884033,7.009674549102783,-5.133415222167969,0.0271797962486743,-5.086609363555908
7.12450122833252,7.009674549102783,-5.147035598754883,0.0275067798793315,-5.160053253173828
7.146787166595458,7.009674549102783,-5.181549549102783,0.0294988881796598,-5.157157897949219
7.102147579193115,7.009674549102783,-5.106374740600586,0.0332530103623867,-5.106198310852051
7.0614213943481445,7.009674549102783,-5.092702388763428,0.0333071872591972,-5.074564456939696
7.091952800750732,7.009674549102783,-5.108621597290039,0.0310396291315555,-5.121142864227295
7.066470146179199,7.009674549102783,-5.130547046661377,0.0305672716349363,-5.0892648696899405
7.076376914978027,7.009674549102783,-5.131812572479248,0.0301059279590845,-5.112977504730225
7.108798980712891,7.009674549102783,-5.136942386627196,0.029586574062705,-5.19517946243286
7.119685173034668,7.009674549102783,-5.116771221160889,0.0298888683319091,-5.161261558532715
7.047346115112305,7.009674549102783,-5.116811275482178,0.0316376462578773,-5.048755168914794
7.068770408630371,7.009674549102783,-5.111981868743896,0.0306364316493272,-5.090780735015869
7.079446315765381,7.009674549102783,-5.125811576843262,0.0290090050548315,-5.1041460037231445
7.111118793487549,7.009674549102783,-5.1517510414123535,0.0290584024041891,-5.178114891052246
7.130281448364258,7.009674549102783,-5.148865222930908,0.0301700588315725,-5.18292236328125
7.082718372344971,7.009674549102783,-5.115299701690674,0.031660720705986,-5.099143981933594
7.073267936706543,7.009674549102783,-5.1077752113342285,0.032198317348957,-5.083188533782959


==> data/single_task_inference_result/hopper/hopper_single_task_inference_trajectories/31.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.2950794994831084,9.112852096557615,-1.772883057594299,3.2790184020996094,0.6071484684944153
0.6893214583396912,9.112852096557615,-6.2543578147888175,1.0776705741882324,0.7508385181427003
1.259672999382019,9.112852096557615,-7.271387577056883,0.1893220692873,-7.041934013366699
1.8439921140670776,9.112852096557615,-7.1492576599121085,0.0697479471564292,-7.259592533111571
2.4045026302337646,9.112852096557615,-7.168503284454346,0.0507641769945621,-7.20758056640625
2.8938388824462886,9.112852096557615,-7.158936023712158,0.0416955836117267,-7.163126945495605
3.399652481079101,9.112852096557615,-7.153509616851808,0.0416937731206417,-7.1640844345092765
3.8306391239166255,9.112852096557615,-7.14786958694458,0.0417267307639122,-7.101234912872314
4.337157726287842,9.112852096557615,-7.139065265655518,0.0418396107852458,-7.061513423919678
4.788015842437744,9.112852096557615,-7.132030010223389,0.0421164967119693,-7.100960254669189
5.1951904296875,9.112852096557615,-7.132081508636475,0.0427183583378791,-7.096235752105713
5.632582187652588,9.112852096557615,-7.12444543838501,0.043790441006422,-7.123964786529541
6.0465497970581055,9.112852096557615,-7.138710021972656,0.0518790930509567,-7.177978992462158
6.4948272705078125,9.112852096557615,-6.046939849853516,0.0757485777139663,-6.065949440002441
6.857388019561768,9.112852096557615,-6.067730426788329,0.7013978362083435,-5.696565628051758
7.289446830749511,9.112852096557615,-5.901007175445557,0.4123353660106658,-5.803956508636475
7.488103866577148,9.112852096557615,-5.869534015655518,0.2163625657558441,-5.639847278594971
7.502712726593018,9.112852096557615,-5.497236728668213,0.1818563193082809,-5.5639190673828125
7.556889533996582,9.112852096557615,-5.480619430541992,0.3703315556049346,-5.563942909240723
7.729257583618163,9.112852096557615,-6.591280937194824,0.0887711942195892,-6.559633731842041
7.9944796562194815,9.112852096557615,-4.856335639953612,0.199796825647354,-4.531259059906006
7.919650554656982,9.112852096557615,-5.09727954864502,0.1251483559608459,-5.115315437316895
7.788147449493408,9.112852096557615,-5.497567653656006,0.1625740379095077,-5.450052738189696
7.962131977081299,9.112852096557615,-6.937246322631836,0.0955350250005721,-7.071557521820068
8.353204727172852,9.112852096557615,-6.894200801849365,0.0558454133570194,-6.821004390716553
8.578474998474121,9.112852096557615,-6.6445794105529785,0.0501860380172729,-6.635843276977539
8.687426567077635,9.112852096557615,-6.648179531097412,0.0967084690928459,-6.719618320465088
8.608139038085938,9.112852096557615,-6.881457328796387,0.142533391714096,-6.527538299560546
8.826891899108887,9.112852096557615,-7.1568474769592285,0.1917284429073333,-6.996885299682617
8.9247465133667,9.112852096557615,-7.007591247558594,0.0640671998262405,-6.989621162414551
8.971760749816895,9.112852096557615,-6.963066101074219,0.0768483132123947,-7.007165431976318
9.019689559936523,9.112852096557615,-7.124495983123779,0.0742522329092025,-7.121706962585449
9.049817085266112,9.112852096557615,-7.077396869659424,0.0582651682198047,-7.090737819671631
9.050254821777344,9.112852096557615,-7.0411577224731445,0.0437956899404525,-6.959858417510985
9.087920188903809,9.112852096557615,-7.042303085327148,0.0359282791614532,-7.005053520202637
9.112357139587402,9.112852096557615,-7.059719085693359,0.0325267165899276,-7.069185256958008
9.1068115234375,9.112852096557615,-7.076838970184326,0.0303866118192672,-7.054769039154053
9.11334228515625,9.112852096557615,-7.076572418212891,0.0283086709678173,-7.059490203857422
9.140057563781738,9.112852096557615,-7.079197406768799,0.0276642888784408,-7.057515621185304
9.15641975402832,9.112852096557615,-7.086992263793944,0.027865407988429,-7.0671372413635245
9.145148277282711,9.112852096557615,-7.095788478851318,0.0286054033786058,-7.078841209411621
9.159141540527344,9.112852096557615,-7.118242740631104,0.0287133436650037,-7.136462211608888
9.196812629699709,9.112852096557615,-7.117999076843262,0.02948491089046,-7.084413528442383
9.154385566711424,9.112852096557615,-7.115493297576904,0.0309534221887588,-7.074119091033936
9.176239967346191,9.112852096557615,-7.136651992797852,0.0311604384332895,-7.085415363311768
9.212185859680176,9.112852096557615,-7.131728649139404,0.0314684361219406,-7.167490005493164
9.19582176208496,9.112852096557615,-7.110440731048584,0.0332459397614002,-7.116091728210449
9.263043403625488,9.112852096557615,-7.158013343811035,0.0345507301390171,-7.2058258056640625
9.243011474609377,9.112852096557615,-7.133582592010497,0.037854004651308,-7.18621301651001
9.156968116760254,9.112852096557615,-7.086427211761475,0.0424143187701702,-7.088744163513184
9.229413986206056,9.112852096557615,-7.15137815475464,0.0401745960116386,-7.184463024139404
9.19174385070801,9.112852096557615,-7.119508266448976,0.036787461489439,-7.089070796966553
9.226451873779297,9.112852096557615,-7.1795830726623535,0.0352394729852676,-7.153845310211182
9.236804962158203,9.112852096557615,-7.180267333984375,0.0372945815324783,-7.17894458770752
9.180978775024414,9.112852096557615,-7.093268871307373,0.0394781753420829,-7.054905414581299
9.22776126861572,9.112852096557615,-7.130050182342528,0.040360152721405,-7.155406951904297
9.240044593811035,9.112852096557615,-7.1150431632995605,0.0381749160587787,-7.142313003540039
9.221661567687988,9.112852096557615,-7.123807430267334,0.0400208048522472,-7.117178440093993
9.246036529541016,9.112852096557615,-7.157166957855225,0.0427267029881477,-7.19595193862915
9.20244026184082,9.112852096557615,-7.101896286010742,0.0425544343888759,-7.072763442993164
9.205250740051268,9.112852096557615,-7.090351104736328,0.0423281975090503,-7.09667444229126
9.197016716003418,9.112852096557615,-7.1149091720581055,0.0405355207622051,-7.06667423248291
9.222965240478516,9.112852096557615,-7.1087069511413565,0.0384614691138267,-7.155800342559815
9.20588207244873,9.112852096557615,-7.110689640045166,0.0389612838625907,-7.121490001678467
9.192618370056152,9.112852096557615,-7.103726863861084,0.0390508063137531,-7.12386131286621
9.234992980957031,9.112852096557615,-7.121770858764648,0.0384280495345592,-7.159230709075928
9.218284606933592,9.112852096557615,-7.103772163391112,0.0383603274822235,-7.117143630981444
9.21180725097656,9.112852096557615,-7.104743480682373,0.0404134765267372,-7.107408046722412
9.225071907043455,9.112852096557615,-7.135903835296631,0.0406954027712345,-7.146303176879883
9.235466957092283,9.112852096557615,-7.100022792816161,0.0401824414730072,-7.21518325805664
9.20529079437256,9.112852096557615,-7.097750186920166,0.0421825647354126,-7.096001625061035
9.194966316223145,9.112852096557615,-7.1017351150512695,0.0419114716351032,-7.148348331451416
9.181671142578123,9.112852096557615,-7.109681606292725,0.0395589955151081,-7.082472801208496
9.215626716613768,9.112852096557615,-7.108808517456056,0.0372644737362861,-7.0833725929260245
9.180989265441896,9.112852096557615,-7.112728118896484,0.0367682501673698,-7.088143348693848
9.215216636657717,9.112852096557615,-7.1124773025512695,0.0363076850771904,-7.1632699966430655
9.196144104003906,9.112852096557615,-7.130435943603516,0.0362509042024612,-7.10002326965332
9.2066650390625,9.112852096557615,-7.103945255279541,0.036889474838972,-7.100129127502441
9.184238433837889,9.112852096557615,-7.1346540451049805,0.0375044345855712,-7.058478355407715
9.179631233215332,9.112852096557615,-7.103765964508057,0.0368305258452892,-7.099096775054932
9.2113676071167,9.112852096557615,-7.118285179138184,0.0357300490140914,-7.099001407623291
9.21309185028076,9.112852096557615,-7.110443592071533,0.0354820638895034,-7.121994018554688
9.19219207763672,9.112852096557615,-7.118978023529053,0.0370355062186718,-7.144731998443604
9.20533275604248,9.112852096557615,-7.140565395355225,0.0372795276343822,-7.1399407386779785
9.216670036315918,9.112852096557615,-7.110461711883545,0.0373181402683258,-7.103730201721192
9.22933578491211,9.112852096557615,-7.10597038269043,0.0382408313453197,-7.109950542449951
9.182714462280272,9.112852096557615,-7.114037990570068,0.0400392897427082,-7.06696367263794
9.263145446777344,9.112852096557615,-7.105828762054443,0.0392505936324596,-7.159120559692383
9.224260330200195,9.112852096557615,-7.108332633972168,0.0390067175030708,-7.096828937530518
9.220415115356444,9.112852096557615,-7.109998226165772,0.041050300002098,-7.147615909576416
9.254995346069338,9.112852096557615,-7.19137716293335,0.0424211248755455,-7.18367862701416
9.23215675354004,9.112852096557615,-7.096588611602783,0.0419499427080154,-7.161666393280028
9.234136581420898,9.112852096557615,-7.090853214263916,0.0454251505434513,-7.097026824951172
9.219508171081545,9.112852096557615,-7.108338832855225,0.0447311997413635,-7.1156206130981445
9.199024200439451,9.112852096557615,-7.094539165496825,0.0427389703691005,-7.086655616760254
9.234092712402344,9.112852096557615,-7.101596832275392,0.041575938463211,-7.168301582336426
9.201020240783691,9.112852096557615,-7.103482246398926,0.0402636863291263,-7.057485580444336
9.221339225769045,9.112852096557615,-7.102396488189696,0.0402711369097232,-7.122580051422119
9.24604606628418,9.112852096557615,-7.122323989868164,0.0399662628769874,-7.15682029724121
9.246542930603027,9.112852096557615,-7.095412731170654,0.0408793129026889,-7.115861415863037
9.152521133422852,9.112852096557615,-7.1041364669799805,0.0449399873614311,-7.008396625518799
9.19831943511963,9.112852096557615,-7.095880508422852,0.0402068011462688,-7.120881080627441
9.198551177978516,9.112852096557615,-7.1241068840026855,0.035813920199871,-7.064816474914551
9.241211891174316,9.112852096557615,-7.171945095062256,0.0338675007224082,-7.218932151794434
9.263822555541992,9.112852096557615,-7.167316436767577,0.0372277200222015,-7.174262523651123
9.228568077087402,9.112852096557615,-7.0944151878356925,0.0414503663778305,-7.125010013580321
9.238735198974608,9.112852096557615,-7.129695415496825,0.0455055832862854,-7.134557723999024
9.219394683837889,9.112852096557615,-7.10640811920166,0.0442547053098678,-7.106476783752441
9.187153816223145,9.112852096557615,-7.095122814178467,0.043348878622055,-7.069236278533936
9.177201271057127,9.112852096557615,-7.103015422821045,0.0412799566984176,-7.0480732917785645
9.246551513671877,9.112852096557615,-7.11027193069458,0.0372153148055076,-7.157336711883545
9.249737739562988,9.112852096557615,-7.11110258102417,0.0371567718684673,-7.133779525756836
9.274097442626951,9.112852096557615,-7.11738920211792,0.0407520681619644,-7.199175834655762
9.292606353759764,9.112852096557615,-7.223065376281737,0.045051708817482,-7.259537696838379
9.148850440979006,9.112852096557615,-7.08216667175293,0.0483705475926399,-7.036857604980469
9.17844581604004,9.112852096557615,-7.0656795501708975,0.0436135604977607,-7.076097011566161
9.269948959350586,9.112852096557615,-7.132784843444824,0.0371989831328392,-7.135201930999756
9.288317680358888,9.112852096557615,-7.193812370300293,0.0351973548531532,-7.203308582305908
9.2645263671875,9.112852096557615,-7.203742027282715,0.0437535382807254,-7.1451616287231445
9.342383384704588,9.112852096557615,-7.2868332862854,0.0458187907934188,-7.320446968078612
9.208520889282225,9.112852096557615,-7.09061861038208,0.0508737303316593,-7.050488471984863
9.217940330505373,9.112852096557615,-7.057985782623291,0.0481606647372245,-7.104483604431152
9.244347572326658,9.112852096557615,-7.148061752319336,0.0455735959112644,-7.0952582359313965
9.256625175476074,9.112852096557615,-7.181509494781494,0.0432815439999103,-7.161691665649414
9.2185640335083,9.112852096557615,-7.11241340637207,0.0476890094578266,-7.070538520812988
9.255692481994627,9.112852096557615,-7.098703384399414,0.0450280643999576,-7.164870262145996
9.278679847717283,9.112852096557615,-7.104140758514404,0.0438382290303707,-7.162829399108888
9.177522659301756,9.112852096557615,-7.087953567504883,0.0466710925102233,-6.993692398071289
9.169283866882322,9.112852096557615,-7.090875625610352,0.0449082218110561,-7.058587551116943
9.203142166137695,9.112852096557615,-7.129036426544189,0.0381762646138668,-7.117835521697998
9.252820968627928,9.112852096557615,-7.160993099212647,0.0348389111459255,-7.154411315917969
9.272400856018066,9.112852096557615,-7.140368938446045,0.0378731414675712,-7.14954137802124
9.303838729858398,9.112852096557615,-7.171680927276611,0.042094312608242,-7.217657566070557
9.29383945465088,9.112852096557615,-7.120395183563232,0.0501033999025821,-7.175049781799316
9.222155570983888,9.112852096557615,-7.078162670135497,0.0520969331264495,-7.093344211578369
9.160852432250977,9.112852096557615,-7.084209442138672,0.0502837188541889,-7.016473293304443
9.176117897033691,9.112852096557615,-7.102297306060791,0.0427128598093986,-7.0605950355529785
9.228175163269045,9.112852096557615,-7.129411220550537,0.0368470884859561,-7.1637115478515625
9.301645278930664,9.112852096557615,-7.169734001159668,0.0347210653126239,-7.207029342651366
9.315176010131838,9.112852096557615,-7.1447505950927725,0.0401336401700973,-7.19473123550415
9.332516670227047,9.112852096557615,-7.217851161956787,0.0484495535492896,-7.224236965179443
9.24709892272949,9.112852096557615,-7.112838268280028,0.058236114680767,-7.124135494232178
9.228405952453612,9.112852096557615,-7.070298194885254,0.0529738776385784,-7.076478958129883
9.20237159729004,9.112852096557615,-7.109930992126465,0.0502084754407405,-7.076121330261231
9.244843482971191,9.112852096557615,-7.130242824554443,0.0451196320354938,-7.109142303466797
9.213295936584473,9.112852096557615,-7.109575748443604,0.0436727032065391,-7.080611705780028
9.209643363952637,9.112852096557615,-7.101648807525635,0.0420092530548572,-7.09392786026001
9.242596626281738,9.112852096557615,-7.124841690063477,0.0412988103926181,-7.142251014709473
9.240544319152832,9.112852096557615,-7.098741054534912,0.0406256169080734,-7.115867137908936
9.155976295471191,9.112852096557615,-7.09593629837036,0.0438572689890861,-6.997339248657227
9.226276397705078,9.112852096557615,-7.107378959655762,0.0399590283632278,-7.14997148513794
9.235158920288084,9.112852096557615,-7.119935989379883,0.0363256521522998,-7.136243343353272
9.2238187789917,9.112852096557615,-7.18162202835083,0.036869041621685,-7.207017421722413
9.291983604431152,9.112852096557615,-7.229743480682373,0.0398649759590625,-7.2277841567993155
9.283502578735352,9.112852096557615,-7.094588756561279,0.0432567223906516,-7.158456802368164
9.2142972946167,9.112852096557615,-7.073572158813477,0.0491642504930496,-7.068782806396484
9.20582103729248,9.112852096557615,-7.118247985839844,0.049531377851963,-7.091424465179443
9.255640029907225,9.112852096557615,-7.114603996276856,0.0431676805019378,-7.152178287506104
9.278775215148924,9.112852096557615,-7.13597536087036,0.0432813167572021,-7.178670406341553
9.204352378845217,9.112852096557615,-7.100363254547119,0.0473254919052124,-7.044211864471436
9.224528312683104,9.112852096557615,-7.12406301498413,0.0461041592061519,-7.121685028076172
9.226069450378418,9.112852096557615,-7.120845317840576,0.0422552973031997,-7.09752321243286
9.217611312866213,9.112852096557615,-7.135338306427002,0.0416834577918052,-7.094667434692383
9.269176483154297,9.112852096557615,-7.107269287109375,0.0429752059280872,-7.154768466949463
9.251832962036133,9.112852096557615,-7.095275402069092,0.0426744446158409,-7.134791374206543
9.250285148620604,9.112852096557615,-7.082454681396484,0.0460984446108341,-7.127238750457764
9.153438568115234,9.112852096557615,-7.113368511199951,0.0481963902711868,-7.013363838195801
9.1487455368042,9.112852096557615,-7.081335544586182,0.0408785790205001,-7.01763391494751
9.174805641174316,9.112852096557615,-7.120119094848633,0.0352034531533718,-7.0622849464416495
9.246392250061035,9.112852096557615,-7.143635272979736,0.0312395635992288,-7.1924777030944815
9.249616622924805,9.112852096557615,-7.135047435760497,0.0334816873073577,-7.113017559051514
9.251250267028809,9.112852096557615,-7.184351444244385,0.0368274673819541,-7.168103218078612
9.31185531616211,9.112852096557615,-7.232506275177003,0.0422997176647186,-7.252734661102296
9.194234848022464,9.112852096557615,-7.085500240325928,0.0470403805375099,-7.027967929840088
9.229391098022464,9.112852096557615,-7.065083026885985,0.0463014170527458,-7.087479591369629
9.270430564880373,9.112852096557615,-7.142322063446045,0.0428507328033447,-7.199104785919189
9.26329231262207,9.112852096557615,-7.184102535247803,0.0431232117116451,-7.127281665802002
9.185966491699215,9.112852096557615,-7.108458042144775,0.0504998452961444,-7.067660331726073
9.272801399230955,9.112852096557615,-7.1025166511535645,0.0444190055131912,-7.195382595062256
9.197395324707031,9.112852096557615,-7.11277437210083,0.0414782539010047,-7.080263614654541
9.303250312805176,9.112852096557615,-7.165045261383057,0.0401022769510746,-7.250821113586426
9.223687171936035,9.112852096557615,-7.140625,0.0437824018299579,-7.098196506500244
9.178863525390623,9.112852096557615,-7.100668430328369,0.0424245335161685,-7.064929962158203
9.20050048828125,9.112852096557615,-7.172719955444336,0.0424464680254459,-7.097058296203612
9.218488693237305,9.112852096557615,-7.11939573287964,0.0380708537995815,-7.109305381774902
9.241940498352047,9.112852096557615,-7.16633415222168,0.0377632491290569,-7.178518772125244
9.26026439666748,9.112852096557615,-7.1303038597106925,0.0401109755039215,-7.164471626281737
9.287458419799805,9.112852096557615,-7.101786136627196,0.043573722243309,-7.17982292175293
9.243985176086424,9.112852096557615,-7.088974475860596,0.0482597202062606,-7.106200218200684
9.135308265686035,9.112852096557615,-7.0819597244262695,0.0488993190228939,-7.005362987518311
9.165995597839355,9.112852096557615,-7.085745334625244,0.0414371192455291,-7.105163097381592
9.158693313598633,9.112852096557615,-7.119530200958252,0.0348146073520183,-7.094691753387451
9.227094650268551,9.112852096557615,-7.14689826965332,0.0304345153272151,-7.12149715423584
9.200978279113768,9.112852096557615,-7.138189792633057,0.0322591364383697,-7.099761486053467
9.207674980163574,9.112852096557615,-7.120707511901856,0.0344301462173461,-7.11512565612793
9.22210693359375,9.112852096557615,-7.195842266082764,0.0354442112147808,-7.200816631317139
9.251971244812012,9.112852096557615,-7.099740982055664,0.038261380046606,-7.1598448753356925
9.264678955078123,9.112852096557615,-7.102676868438721,0.0420327559113502,-7.167022705078125
9.172697067260742,9.112852096557615,-7.093392372131348,0.0454142354428768,-7.047260284423828
9.214219093322754,9.112852096557615,-7.093978404998779,0.0428363196551799,-7.148986339569092


==> data/single_task_inference_result/hopper/hopper_single_task_inference_trajectories/32.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.258397489786148,1.8232779502868648,-1.772883057594299,3.2790184020996094,0.7388897538185119
0.5506417155265808,1.8232779502868648,-0.4309106469154357,0.2944762110710144,-1.5712952613830566
0.9732763171195984,1.8232779502868648,-0.3077323138713836,0.1180103793740272,-0.3523074686527252
1.3809578418731687,1.8232779502868648,-0.3296516239643097,0.0855865254998207,-0.3504101932048797
1.707298994064331,1.8232779502868648,-0.2442337870597839,0.0535095259547233,-0.3123707473278045
1.8181067705154417,1.8232779502868648,-0.2283778339624405,0.0364860109984874,-0.2222995162010193
1.8155606985092163,1.8232779502868648,-0.2290832549333572,0.0316388309001922,-0.1845563054084777
1.8071038722991943,1.8232779502868648,-0.208366259932518,0.0335482321679592,-0.1985116302967071
1.850526571273804,1.8232779502868648,-0.2275564670562744,0.0319553054869174,-0.2258052974939346
1.8603639602661128,1.8232779502868648,-0.2315255701541901,0.0244145989418029,-0.250263899564743
1.8497356176376345,1.8232779502868648,-0.240454614162445,0.0222283415496349,-0.2309004068374633
1.876712679862976,1.8232779502868648,-0.2533492743968964,0.0225439611822366,-0.2783583402633667
1.9060909748077397,1.8232779502868648,-0.2611053586006164,0.0233952552080154,-0.3070873320102692
1.9100886583328247,1.8232779502868648,-0.2802505791187286,0.0244625639170408,-0.2596831917762756
1.9019761085510247,1.8232779502868648,-0.2819499671459197,0.0269049331545829,-0.2557723224163055
1.9077516794204712,1.8232779502868648,-0.2581560313701629,0.0306294709444046,-0.267108142375946
1.9270977973937988,1.8232779502868648,-0.2713029980659485,0.0349575169384479,-0.3131271302700043
1.9320063591003416,1.8232779502868648,-0.2961727380752563,0.0389046259224414,-0.3312203586101532
1.8849586248397827,1.8232779502868648,-0.2797333002090454,0.0438710823655128,-0.2403934448957443
1.9416916370391843,1.8232779502868648,-0.2611240446567535,0.0416282378137111,-0.3390806913375854
1.9209178686141968,1.8232779502868648,-0.3101841807365417,0.0343926586210727,-0.2744907140731811
1.947197675704956,1.8232779502868648,-0.3912791609764099,0.0314632356166839,-0.3703213334083556
1.994324207305908,1.8232779502868648,-0.3225262463092804,0.0422819815576076,-0.4528834223747253
1.991520285606384,1.8232779502868648,-0.3297510743141174,0.0428328774869442,-0.3454495072364807
1.8291362524032595,1.8232779502868648,-0.2575697600841522,0.0643177926540374,-0.154524564743042
1.874580264091492,1.8232779502868648,-0.2467095255851745,0.0318372808396816,-0.2830588519573212
1.8772304058074951,1.8232779502868648,-0.2814690470695496,0.0257912967354059,-0.2682764232158661
1.8863198757171635,1.8232779502868648,-0.2940878272056579,0.0264468267560005,-0.2864828705787658
1.896822690963745,1.8232779502868648,-0.273388773202896,0.02725818939507,-0.2787594795227051
1.8872295618057249,1.8232779502868648,-0.2737730145454407,0.0258236434310674,-0.2753441035747528
1.8938041925430296,1.8232779502868648,-0.2776750922203064,0.0292702410370111,-0.2808353304862976
1.8813000917434688,1.8232779502868648,-0.2747720777988434,0.0303476732224226,-0.2647939622402191
1.830952882766724,1.8232779502868648,-0.2857808768749237,0.0305903162807226,-0.197600245475769
1.8515913486480715,1.8232779502868648,-0.2616354823112488,0.0283656120300292,-0.2286389470100402
1.85972273349762,1.8232779502868648,-0.2601429820060729,0.0247262958437204,-0.2393079102039337
1.8869010210037231,1.8232779502868648,-0.2680393755435944,0.0236851386725902,-0.2697741091251373
1.906917095184326,1.8232779502868648,-0.2677153348922729,0.0237293094396591,-0.2872059643268584
1.9174213409423828,1.8232779502868648,-0.2761845588684082,0.024461543187499,-0.2925253510475158
1.9332704544067385,1.8232779502868648,-0.2746025025844573,0.0282231513410806,-0.2617785036563873
1.9299387931823728,1.8232779502868648,-0.2553363442420959,0.0348080992698669,-0.2905057370662688
1.9274359941482544,1.8232779502868648,-0.2609290182590484,0.0432473495602607,-0.2993394434452057
1.8574466705322263,1.8232779502868648,-0.2760142385959624,0.0461648218333721,-0.2060726583003997
1.8960269689559937,1.8232779502868648,-0.2695493698120116,0.0400096587836742,-0.2951204776763916
1.8823902606964111,1.8232779502868648,-0.3147119283676147,0.0299100056290626,-0.2902177572250366
1.9384142160415647,1.8232779502868648,-0.3311017453670501,0.0265663359314203,-0.3253073692321777
1.9226001501083367,1.8232779502868648,-0.308813750743866,0.0300523862242698,-0.2641399502754211
1.903287887573242,1.8232779502868648,-0.3027172386646271,0.0312537848949432,-0.3208306431770324
1.9395118951797483,1.8232779502868648,-0.2812208533287048,0.0364679135382175,-0.3144264817237854
1.8877471685409544,1.8232779502868648,-0.2897863090038299,0.0369855985045433,-0.2318445742130279
1.9114277362823489,1.8232779502868648,-0.3230831027030945,0.0405416674911975,-0.292843610048294
1.9285424947738647,1.8232779502868648,-0.3303761780261993,0.033835619688034,-0.3118863403797149
1.99035394191742,1.8232779502868648,-0.3785309195518493,0.0299426335841417,-0.3802862465381622
1.9149281978607176,1.8232779502868648,-0.2900421023368835,0.0467392653226852,-0.2374227941036224
1.9009997844696045,1.8232779502868648,-0.2279298454523086,0.0452330484986305,-0.308512419462204
1.9379413127899168,1.8232779502868648,-0.3515029847621918,0.0301768146455287,-0.3748081922531128
1.9922848939895628,1.8232779502868648,-0.3828103542327881,0.0318688936531543,-0.3641397058963776
1.9910099506378167,1.8232779502868648,-0.345527172088623,0.0520044416189193,-0.383034199476242
1.9183660745620728,1.8232779502868648,-0.2307078391313552,0.0573887042701244,-0.2672018110752105
1.9136282205581665,1.8232779502868648,-0.2636944055557251,0.0380753576755523,-0.2353280633687972
1.989366054534912,1.8232779502868648,-0.3290531039237976,0.0324885137379169,-0.3876529335975647
2.0143606662750244,1.8232779502868648,-0.436360239982605,0.0359841473400592,-0.4193629622459412
1.8892165422439573,1.8232779502868648,-0.3189173936843872,0.0613412111997604,-0.2377094477415084
1.8754413127899168,1.8232779502868648,-0.248282328248024,0.0368032529950141,-0.251774251461029
1.8852314949035645,1.8232779502868648,-0.3109284937381744,0.0268053449690341,-0.265402227640152
1.919498324394226,1.8232779502868648,-0.3349268436431885,0.0292475838214159,-0.3215678930282593
1.9272317886352537,1.8232779502868648,-0.3123950362205505,0.0352791585028171,-0.3234427869319916
1.9070175886154173,1.8232779502868648,-0.2846397757530212,0.0330640114843845,-0.3137504458427428
1.8926091194152832,1.8232779502868648,-0.2545840740203857,0.0368401482701301,-0.2654422223567962
1.8925687074661253,1.8232779502868648,-0.272952139377594,0.0363464094698429,-0.244670957326889
1.9139337539672847,1.8232779502868648,-0.3036429286003113,0.0361101925373077,-0.3135393559932709
1.9128384590148924,1.8232779502868648,-0.3043841421604156,0.0361174158751964,-0.3030599653720856
1.89387571811676,1.8232779502868648,-0.2904968559741974,0.0364970266819,-0.2760961055755615
1.919605731964112,1.8232779502868648,-0.2692574560642242,0.0367038547992706,-0.2969042062759399
1.9012358188629157,1.8232779502868648,-0.282773494720459,0.0359608270227909,-0.3054728806018829
1.932312488555908,1.8232779502868648,-0.3199281990528106,0.0363343134522438,-0.3172347843647003
1.8929636478424072,1.8232779502868648,-0.2943481206893921,0.0385235138237476,-0.234473243355751
1.9689874649047847,1.8232779502868648,-0.3138388097286224,0.0357666797935962,-0.3834677934646606
1.960687518119812,1.8232779502868648,-0.3137889504432678,0.036754872649908,-0.3736653923988342
1.9729437828063965,1.8232779502868648,-0.4088620245456696,0.0337398536503315,-0.3603122532367706
1.9967085123062127,1.8232779502868648,-0.3128535747528076,0.0483713932335376,-0.3780869841575623
1.9185558557510367,1.8232779502868648,-0.27455073595047,0.0490342564880847,-0.2519493103027344
1.964465260505676,1.8232779502868648,-0.2761333882808685,0.0521458685398101,-0.3591581284999847
2.0057950019836426,1.8232779502868648,-0.38989919424057,0.0337308309972286,-0.4167715907096863
2.10605263710022,1.8232779502868648,-0.5132366418838501,0.0343187190592289,-0.5288814306259155
2.0973706245422363,1.8232779502868648,-0.2579667270183563,0.0716079771518707,-0.1508078873157501
1.9359443187713623,1.8232779502868648,-0.1934161484241485,0.0464262403547763,-0.25073903799057
1.9128260612487795,1.8232779502868648,-0.2474714368581772,0.0329039320349693,-0.2478543072938919
1.9358124732971191,1.8232779502868648,-0.3246126174926758,0.0321414917707443,-0.3293257355690002
1.958747625350952,1.8232779502868648,-0.3764467239379882,0.0467571541666984,-0.3700312077999114
2.019239664077759,1.8232779502868648,-0.4317516684532165,0.0518363490700721,-0.4355494379997253
1.881404519081116,1.8232779502868648,-0.2584269940853119,0.0604324042797088,-0.236903578042984
1.8760284185409544,1.8232779502868648,-0.2229964435100555,0.0405274517834186,-0.2468022406101226
1.920353293418884,1.8232779502868648,-0.3227349817752838,0.0268409587442874,-0.3184219598770141
1.948889136314392,1.8232779502868648,-0.3342013359069824,0.0289057623594999,-0.3214336335659027
1.9552557468414304,1.8232779502868648,-0.3102498054504394,0.0402968004345893,-0.342485100030899
1.9551053047180167,1.8232779502868648,-0.2451223582029342,0.0413029640913009,-0.2903386056423187
1.9349589347839355,1.8232779502868648,-0.2413157969713211,0.0458167381584644,-0.248191475868225
1.917874813079833,1.8232779502868648,-0.2828759551048279,0.0496800318360328,-0.2548445463180541
1.9553825855255127,1.8232779502868648,-0.3098610639572143,0.0472486279904842,-0.3086850047111511
1.937578201293945,1.8232779502868648,-0.335336536169052,0.0474926903843879,-0.2844620943069458
2.006242513656616,1.8232779502868648,-0.357076346874237,0.0501561537384986,-0.4152901470661163
1.992173314094544,1.8232779502868648,-0.305103212594986,0.0498015880584716,-0.3310199975967407
1.9770435094833367,1.8232779502868648,-0.3626618683338165,0.048037800937891,-0.3743316531181336
1.9615715742111208,1.8232779502868648,-0.3324073851108551,0.0458651855587959,-0.3350390195846557
1.877844214439392,1.8232779502868648,-0.2920486629009247,0.0445176512002944,-0.2602432668209076
1.9419643878936768,1.8232779502868648,-0.3039441704750061,0.0446471236646175,-0.3346564173698425
1.945801377296448,1.8232779502868648,-0.3512539267539978,0.0337006226181983,-0.3422698080539703
2.030059099197388,1.8232779502868648,-0.4247247874736785,0.0302992928773164,-0.4835366010665893
1.9575914144515991,1.8232779502868648,-0.315551221370697,0.0490098744630813,-0.3005642890930176
1.88833236694336,1.8232779502868648,-0.2300456166267395,0.0448401570320129,-0.2123934775590897
2.025819063186645,1.8232779502868648,-0.3366878926753998,0.0305321142077446,-0.4359186887741089
1.917652606964112,1.8232779502868648,-0.2719556093215942,0.0339585915207862,-0.235689029097557
1.967207908630371,1.8232779502868648,-0.3784211874008178,0.0331831872463226,-0.3789989948272704
1.963789105415344,1.8232779502868648,-0.3703890442848205,0.0298201814293861,-0.3724663853645324
2.011482954025269,1.8232779502868648,-0.4248516261577606,0.0320521630346775,-0.4029220938682556
1.9629806280136108,1.8232779502868648,-0.359319269657135,0.0692833513021469,-0.3129177689552307
1.9172992706298828,1.8232779502868648,-0.280661791563034,0.0504518300294876,-0.2562196552753448
1.9559355974197388,1.8232779502868648,-0.3444520235061645,0.0366044491529464,-0.3486124873161316
1.9746506214141843,1.8232779502868648,-0.3422280550003052,0.0404758006334304,-0.3627809286117553
2.0507678985595703,1.8232779502868648,-0.486301064491272,0.0414033345878124,-0.5349394083023071
1.964108228683472,1.8232779502868648,-0.2727651000022888,0.0653466209769249,-0.2958986163139343
1.9089696407318115,1.8232779502868648,-0.2173155844211578,0.0466342233121395,-0.2760664224624634
2.003405809402466,1.8232779502868648,-0.3415129780769348,0.0304948594421148,-0.3989953398704529
1.9627524614334104,1.8232779502868648,-0.3233494162559508,0.0393396615982055,-0.3066259324550628
2.0945258140563965,1.8232779502868648,-0.4854036271572113,0.0379816703498363,-0.528823733329773
2.0590620040893555,1.8232779502868648,-0.3354386687278747,0.0423607677221298,-0.3739519119262695
2.0794811248779297,1.8232779502868648,-0.3748334646224976,0.0379660613834857,-0.4647015929222106
2.000230312347412,1.8232779502868648,-0.3036681115627289,0.0378599427640438,-0.3311685025691986
1.927913308143616,1.8232779502868648,-0.267181247472763,0.0431687086820602,-0.2502962052822113
1.9556994438171384,1.8232779502868648,-0.2965435981750488,0.0367681980133056,-0.3116100132465362
1.9290943145751955,1.8232779502868648,-0.353951096534729,0.0456557013094425,-0.2780574858188628
1.9947551488876345,1.8232779502868648,-0.4798532426357269,0.0378121584653854,-0.4548466205596924
2.0824408531188965,1.8232779502868648,-0.359724462032318,0.0569010898470878,-0.4704236984252929
2.0096397399902344,1.8232779502868648,-0.3792345225811004,0.0463956333696842,-0.3770079016685486
1.869423151016236,1.8232779502868648,-0.2153878062963485,0.0478312410414218,-0.193450540304184
1.925320744514465,1.8232779502868648,-0.2704936265945434,0.029276605695486,-0.2936511635780334
2.00806736946106,1.8232779502868648,-0.3262309432029724,0.0310603193938732,-0.3636200428009032
2.061007738113404,1.8232779502868648,-0.4187928140163421,0.0342843122780323,-0.4537462592124938
1.874861478805541,1.8232779502868648,-0.2285677939653397,0.0563883446156978,-0.1689494401216506
1.8667612075805664,1.8232779502868648,-0.2169929593801498,0.0291924141347408,-0.198408916592598
1.8850233554840088,1.8232779502868648,-0.2826281189918518,0.0265612248331308,-0.2387875616550445
1.902313590049744,1.8232779502868648,-0.3023130595684051,0.0302742067724466,-0.2813296914100647
1.903067111968994,1.8232779502868648,-0.2895015776157379,0.0339428074657917,-0.2688227295875549
1.9226167201995847,1.8232779502868648,-0.28168785572052,0.029189046472311,-0.3144988715648651
1.922735571861267,1.8232779502868648,-0.2667925655841827,0.0327050648629665,-0.2610535323619842
1.924201726913452,1.8232779502868648,-0.2773750722408294,0.038398128002882,-0.2429013699293136
1.993613719940185,1.8232779502868648,-0.27267587184906,0.0431382209062576,-0.384703516960144
1.992086291313172,1.8232779502868648,-0.2638115882873535,0.0465385243296623,-0.3498639464378357
1.9089046716690063,1.8232779502868648,-0.2661525905132293,0.0565852522850036,-0.2383599281311035
1.9158167839050289,1.8232779502868648,-0.2779845595359802,0.0389953553676605,-0.287700891494751
1.982763648033142,1.8232779502868648,-0.3308932185173034,0.0304819196462631,-0.3825270533561706
2.010947704315185,1.8232779502868648,-0.4420034289360046,0.0338886864483356,-0.4194386899471282
2.0041093826293945,1.8232779502868648,-0.3068197071552276,0.0628230348229408,-0.328660100698471
1.9036470651626585,1.8232779502868648,-0.242478221654892,0.0501523166894912,-0.226401537656784
1.9182562828063965,1.8232779502868648,-0.2518754005432129,0.0348285287618637,-0.2578383088111877
1.9394997358322144,1.8232779502868648,-0.3511834740638733,0.0315273180603981,-0.3211952149868011
2.0080811977386475,1.8232779502868648,-0.4322168231010437,0.0325818136334419,-0.4247588515281676
1.9839391708374023,1.8232779502868648,-0.3195296823978424,0.0591333769261836,-0.3236761093139648
1.9384640455245967,1.8232779502868648,-0.2195145338773727,0.0560186654329299,-0.2852278351783752
1.955553770065308,1.8232779502868648,-0.3099576532840729,0.0368155986070632,-0.3423325419425964
1.9179053306579588,1.8232779502868648,-0.3086619675159454,0.0396675989031791,-0.2372291684150696
2.0113558769226074,1.8232779502868648,-0.4394518733024596,0.0406085886061191,-0.4602789878845215
1.9524295330047607,1.8232779502868648,-0.3411801159381866,0.0482997931540012,-0.2863792777061462
2.007699728012085,1.8232779502868648,-0.4259729981422424,0.0371888652443885,-0.4119782745838165
1.9843051433563232,1.8232779502868648,-0.4142309427261352,0.0381590016186237,-0.3594698309898376
2.0533652305603027,1.8232779502868648,-0.4840118587017059,0.0367835499346256,-0.4334044754505157
2.0831058025360107,1.8232779502868648,-0.3562586903572082,0.0549960136413574,-0.5478895902633666
2.0622031688690186,1.8232779502868648,-0.3808239102363586,0.0492619089782238,-0.4225179553031921
1.9449614286422727,1.8232779502868648,-0.2496910989284515,0.0473128035664558,-0.2743574976921081
1.953711986541748,1.8232779502868648,-0.2535596489906311,0.0348292365670204,-0.3094815909862518
1.939663529396057,1.8232779502868648,-0.3508510589599609,0.0359771214425563,-0.3166290819644928
2.028492212295532,1.8232779502868648,-0.4807130694389343,0.0411728024482727,-0.4532285034656524
2.093880414962769,1.8232779502868648,-0.3411424160003662,0.0682957470417022,-0.5012211203575134
1.9856423139572144,1.8232779502868648,-0.2973537147045135,0.0542567856609821,-0.3489000797271728
1.8867218494415283,1.8232779502868648,-0.227843940258026,0.0383122973144054,-0.1991010159254074
1.918981909751892,1.8232779502868648,-0.2846177816390991,0.0295044668018817,-0.2945457994937897
1.9731405973434448,1.8232779502868648,-0.3244098126888275,0.0366465486586093,-0.3617475926876068
1.9635194540023804,1.8232779502868648,-0.4445993900299072,0.0351876206696033,-0.4840322434902191
1.9565175771713257,1.8232779502868648,-0.3248350918292999,0.0530846565961837,-0.3773570656776428
1.927660584449768,1.8232779502868648,-0.2733440399169922,0.0415585525333881,-0.3194517195224761
1.889811873435974,1.8232779502868648,-0.2922447621822356,0.0450703166425228,-0.3117454946041107
1.9373128414154048,1.8232779502868648,-0.3117483258247375,0.0448376312851905,-0.3373637497425079
1.9101948738098145,1.8232779502868648,-0.3284391164779663,0.0401629023253917,-0.3144749701023102
1.9703013896942136,1.8232779502868648,-0.3793221414089202,0.035464946180582,-0.374017745256424
1.965825319290161,1.8232779502868648,-0.3170652985572815,0.0409920662641525,-0.3198570311069488
1.9757714271545408,1.8232779502868648,-0.3847392499446869,0.0384114533662796,-0.4093835651874542
1.9270781278610227,1.8232779502868648,-0.3111177980899811,0.0524130910634994,-0.2662775218486785
1.9358673095703125,1.8232779502868648,-0.2761496305465698,0.0456840768456459,-0.305425077676773
1.9005045890808103,1.8232779502868648,-0.3524914383888244,0.0413202792406082,-0.2889564633369446
1.928877353668213,1.8232779502868648,-0.4004310667514801,0.0361837670207023,-0.3766167163848877
1.927473425865173,1.8232779502868648,-0.3416880965232848,0.0457616299390792,-0.3053240478038788
1.964911699295044,1.8232779502868648,-0.3829646110534668,0.0361516699194908,-0.3875866234302521
1.951304793357849,1.8232779502868648,-0.29683518409729,0.049990426748991,-0.3493173122406006
1.832274794578552,1.8232779502868648,-0.2794269919395447,0.0504006221890449,-0.1523479372262954
1.8387455940246584,1.8232779502868648,-0.2571974396705627,0.0361715331673622,-0.2287173271179199
1.90954065322876,1.8232779502868648,-0.2718886137008667,0.0254565589129924,-0.2844612598419189
1.8947607278823848,1.8232779502868648,-0.2700788974761963,0.0251063872128725,-0.2304446399211883
1.9005362987518315,1.8232779502868648,-0.2617376446723937,0.0258430447429418,-0.253836452960968
1.9003771543502808,1.8232779502868648,-0.2604781091213226,0.0255590323358774,-0.2594563663005829
1.9196696281433103,1.8232779502868648,-0.2808659076690674,0.029252290725708,-0.3049898147583008


==> data/single_task_inference_result/hopper/hopper_single_task_inference_trajectories/33.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.1972011625766754,5.521661758422852,-1.772883057594299,3.2790184020996094,1.154010772705078
0.3630668818950653,5.521661758422852,-3.959814310073853,0.3086661696434021,-0.9800936579704284
0.7566103935241699,5.521661758422852,-3.7508175373077393,0.0917013138532638,-3.9287645816802974
1.210739493370056,5.521661758422852,-3.6871738433837886,0.0687618851661682,-3.8292071819305415
1.5726985931396484,5.521661758422852,-3.702396869659424,0.0486190505325794,-3.7913897037506095
1.8545055389404297,5.521661758422852,-3.786468267440796,0.0371718108654022,-3.8236575126647945
2.292623996734619,5.521661758422852,-3.784124135971069,0.0372846126556396,-3.7966787815094
2.5692005157470703,5.521661758422852,-3.783981561660767,0.0375357531011104,-3.759066343307495
3.1105561256408687,5.521661758422852,-3.7946336269378658,0.037950225174427,-3.7505183219909672
3.5830614566802974,5.521661758422852,-3.818335771560669,0.0385341644287109,-3.756583452224731
4.06041145324707,5.521661758422852,-3.8433535099029537,0.0396217405796051,-3.836148500442505
4.501070976257324,5.521661758422852,-3.896852016448975,0.0441878102719783,-3.904818296432495
4.961360931396484,5.521661758422852,-3.473981618881225,0.0482338294386863,-3.541359663009644
5.295117378234863,5.521661758422852,-3.563743352890014,0.0541293248534202,-3.5995090007781982
5.373047828674316,5.521661758422852,-3.611762285232544,0.0405612178146839,-3.630360364913941
5.3946709632873535,5.521661758422852,-3.70624303817749,0.0389798767864704,-3.5747225284576416
5.494551181793213,5.521661758422852,-3.7384879589080806,0.0405400544404983,-3.721643209457397
5.541210174560546,5.521661758422852,-3.789039373397827,0.0351578257977962,-3.807342529296875
5.5532546043396,5.521661758422852,-3.723546504974365,0.0298660099506378,-3.6926581859588623
5.582730770111084,5.521661758422852,-3.733131170272827,0.027375316247344,-3.709484338760376
5.624578952789307,5.521661758422852,-3.749336242675781,0.0260666888207197,-3.754528045654297
5.615137100219728,5.521661758422852,-3.7698905467987056,0.0264916568994522,-3.7779810428619376
5.6008734703063965,5.521661758422852,-3.7556793689727774,0.0283850207924842,-3.750091314315796
5.626767635345458,5.521661758422852,-3.7414417266845694,0.0303412918001413,-3.786079406738281
5.624119758605957,5.521661758422852,-3.713963747024536,0.0301603786647319,-3.775635957717896
5.593166828155518,5.521661758422852,-3.7041761875152575,0.03028354793787,-3.7038803100585938
5.618056297302246,5.521661758422852,-3.70625376701355,0.0296823810786008,-3.7255482673645015
5.653849601745605,5.521661758422852,-3.718159914016724,0.0293013472110033,-3.752354621887207
5.569151401519775,5.521661758422852,-3.7064392566680895,0.0306357219815254,-3.630107879638672
5.566173553466797,5.521661758422852,-3.694847822189331,0.0291369967162609,-3.6607069969177246
5.628713130950928,5.521661758422852,-3.729383707046509,0.0271885134279727,-3.7343604564666735
5.623478412628174,5.521661758422852,-3.734851121902466,0.028447438031435,-3.768788099288941
5.648340225219728,5.521661758422852,-3.715309858322144,0.0299476385116577,-3.736264228820801
5.600722789764404,5.521661758422852,-3.723431348800659,0.0312630198895931,-3.7424345016479488
5.652196884155273,5.521661758422852,-3.708510160446167,0.0312779285013675,-3.775879383087158
5.665063858032227,5.521661758422852,-3.714868307113648,0.0293583869934082,-3.766570568084717
5.63240909576416,5.521661758422852,-3.70674467086792,0.0315914340317249,-3.703879594802856
5.5791234970092765,5.521661758422852,-3.693782567977905,0.0315036587417125,-3.6543707847595215
5.5693650245666495,5.521661758422852,-3.7194216251373287,0.0290626212954521,-3.7080814838409424
5.585222244262695,5.521661758422852,-3.7254855632781982,0.0277040377259254,-3.6719446182250977
5.62799882888794,5.521661758422852,-3.740654706954956,0.0283995065838098,-3.742090225219727
5.590123653411865,5.521661758422852,-3.719839334487915,0.0288151279091835,-3.7037973403930655
5.6090593338012695,5.521661758422852,-3.7212302684783936,0.0287613719701766,-3.755844593048096
5.5906310081481925,5.521661758422852,-3.72759747505188,0.0293611865490674,-3.72530460357666
5.596188068389893,5.521661758422852,-3.7172243595123287,0.0291954427957534,-3.7166457176208496
5.598624706268311,5.521661758422852,-3.7176702022552486,0.0289918780326843,-3.728972196578979
5.59789514541626,5.521661758422852,-3.716766119003296,0.0289166327565908,-3.748178482055664
5.570428371429443,5.521661758422852,-3.7155377864837646,0.0290163438767194,-3.719563484191896
5.582842826843262,5.521661758422852,-3.716505765914917,0.0283127948641777,-3.725788116455079
5.596349239349365,5.521661758422852,-3.7230837345123287,0.027665127068758,-3.684778690338135
5.618191719055176,5.521661758422852,-3.7229866981506334,0.0279061961919069,-3.7569546699523926
5.58508825302124,5.521661758422852,-3.7228102684021,0.0288472510874271,-3.681476354598999
5.587353229522705,5.521661758422852,-3.722244501113892,0.029088145121932,-3.6978955268859854
5.588189125061035,5.521661758422852,-3.7238941192626953,0.0285966824740171,-3.7139825820922847
5.589860916137695,5.521661758422852,-3.7216272354125977,0.0283801890909671,-3.6905152797698975
5.567261219024657,5.521661758422852,-3.720528125762939,0.0284292213618755,-3.719936370849609
5.576099872589111,5.521661758422852,-3.721681833267212,0.0277267098426818,-3.707089424133301
5.613703727722168,5.521661758422852,-3.725854158401489,0.0272141564637422,-3.756622791290283
5.6204490661621085,5.521661758422852,-3.721601724624634,0.0276812650263309,-3.737216472625733
5.643370628356934,5.521661758422852,-3.7202544212341295,0.0289466250687837,-3.773748636245728
5.653114795684815,5.521661758422852,-3.7230155467987056,0.0310753118246793,-3.778242349624634
5.603036880493164,5.521661758422852,-3.698031663894653,0.0322815477848053,-3.694280624389648
5.565624237060546,5.521661758422852,-3.6991364955902095,0.0300295744091272,-3.680693864822388
5.608353614807129,5.521661758422852,-3.719927072525024,0.0278110560029745,-3.738167285919189
5.612621307373047,5.521661758422852,-3.7256767749786377,0.0283387079834938,-3.7164814472198486
5.617802619934082,5.521661758422852,-3.7334237098693848,0.0295674502849578,-3.7210731506347656
5.620279788970947,5.521661758422852,-3.7225241661071777,0.0300981048494577,-3.7279081344604488
5.605627536773682,5.521661758422852,-3.7169406414031982,0.0309699513018131,-3.7097661495208736
5.621072769165039,5.521661758422852,-3.706975698471069,0.029869720339775,-3.704622507095337
5.634797096252441,5.521661758422852,-3.711339712142944,0.0297070033848285,-3.756802082061768
5.609337329864502,5.521661758422852,-3.7045257091522217,0.0303818583488464,-3.70586609840393
5.606204032897949,5.521661758422852,-3.7009322643280025,0.030248362571001,-3.7254240512847914
5.605434894561768,5.521661758422852,-3.7150990962982178,0.0295257028192281,-3.723173141479492
5.612947463989258,5.521661758422852,-3.716937065124512,0.0294563192874193,-3.730336904525757
5.579584121704102,5.521661758422852,-3.710349559783936,0.0296958573162555,-3.720736742019653
5.598530292510985,5.521661758422852,-3.70939826965332,0.0289433822035789,-3.729234457015991
5.582799434661865,5.521661758422852,-3.7205064296722408,0.0283924248069524,-3.742657661437988
5.604915618896484,5.521661758422852,-3.721140384674072,0.0284034479409456,-3.722533464431762
5.603298187255859,5.521661758422852,-3.721838235855103,0.0286670681089162,-3.712830066680908
5.623478889465332,5.521661758422852,-3.716529130935669,0.0289887692779302,-3.71950364112854
5.615390777587891,5.521661758422852,-3.7141277790069593,0.0298415310680866,-3.7599575519561768
5.606181621551514,5.521661758422852,-3.707285642623901,0.030345894396305,-3.703327894210816
5.588391780853272,5.521661758422852,-3.709305763244629,0.0298813581466674,-3.675547122955322
5.557609081268311,5.521661758422852,-3.7139368057250977,0.0291121024638414,-3.7119963169097914
5.576330661773682,5.521661758422852,-3.715161085128784,0.0277401320636272,-3.698322534561157
5.594007968902588,5.521661758422852,-3.7229967117309566,0.0270490832626819,-3.7453901767730713
5.624781131744385,5.521661758422852,-3.726785182952881,0.0272520761936902,-3.7726883888244633
5.602790832519531,5.521661758422852,-3.731345653533936,0.0282978061586618,-3.7232346534729
5.6054863929748535,5.521661758422852,-3.733376264572144,0.0295445751398801,-3.729001760482788
5.60007381439209,5.521661758422852,-3.721575736999512,0.0298785306513309,-3.719461917877197
5.571179389953612,5.521661758422852,-3.714738607406616,0.0294597819447517,-3.685229539871216
5.548321723937988,5.521661758422852,-3.7128834724426265,0.0284716561436653,-3.661868810653688
5.603391647338867,5.521661758422852,-3.7180559635162354,0.0269581880420446,-3.768964767456055
5.6057305335998535,5.521661758422852,-3.720419645309448,0.0267253350466489,-3.7202801704406734
5.624039649963378,5.521661758422852,-3.7206990718841553,0.0273453164845705,-3.7354106903076167
5.658430099487305,5.521661758422852,-3.743872404098511,0.0290424302220344,-3.780896425247192
5.637835502624512,5.521661758422852,-3.7219512462615967,0.0320653021335601,-3.782071590423584
5.588726997375488,5.521661758422852,-3.691525220870972,0.0314112938940525,-3.71269965171814
5.620205402374268,5.521661758422852,-3.708853960037232,0.0294273365288972,-3.7211155891418457
5.612178325653076,5.521661758422852,-3.726318359375,0.0287553183734416,-3.741563081741333
5.634460926055908,5.521661758422852,-3.741157293319703,0.0303034111857414,-3.722969532012939
5.599804878234863,5.521661758422852,-3.705966234207153,0.0308429449796676,-3.7126522064208975
5.625556468963623,5.521661758422852,-3.704501390457153,0.0301896221935749,-3.774035215377808
5.613217353820801,5.521661758422852,-3.7146470546722408,0.0294043831527233,-3.7380096912384033
5.611663818359375,5.521661758422852,-3.7136738300323486,0.030067853629589,-3.7175147533416735
5.620940208435059,5.521661758422852,-3.709113836288452,0.0300011150538921,-3.711714744567871
5.575068950653076,5.521661758422852,-3.7103245258331294,0.030080946162343,-3.6577672958374015
5.598655223846436,5.521661758422852,-3.706486940383911,0.0289031099528074,-3.7392659187316895
5.591493129730225,5.521661758422852,-3.722950220108032,0.0281149167567491,-3.69062852859497
5.577805042266846,5.521661758422852,-3.7287635803222656,0.0286342538893222,-3.705055713653565
5.597447872161865,5.521661758422852,-3.722963094711304,0.0284632667899131,-3.756269454956055
5.594796180725098,5.521661758422852,-3.724053144454956,0.0282050091773271,-3.7494955062866206
5.511335849761962,5.521661758422852,-3.7187325954437256,0.0284249912947416,-3.6788494586944576
5.543494701385497,5.521661758422852,-3.704816102981568,0.0265758316963911,-3.683624267578125
5.5097832679748535,5.521661758422852,-3.7036955356597914,0.0255171786993742,-3.6875071525573726
5.568809509277344,5.521661758422852,-3.711950063705444,0.0237410068511962,-3.7356278896331774
5.567273616790772,5.521661758422852,-3.717579126358032,0.0234109777957201,-3.682483673095703
5.592160701751709,5.521661758422852,-3.728408336639404,0.0236521661281585,-3.706630945205688
5.614387989044189,5.521661758422852,-3.7192537784576416,0.024636598303914,-3.757791042327881
5.630859851837158,5.521661758422852,-3.741233110427856,0.0276063159108161,-3.75872015953064
5.606358528137207,5.521661758422852,-3.7298460006713854,0.029702004045248,-3.716884851455688
5.603255748748779,5.521661758422852,-3.718804121017456,0.0307306703180074,-3.740746259689331
5.623969078063965,5.521661758422852,-3.716410160064697,0.0296831168234348,-3.7713851928710938
5.592000961303711,5.521661758422852,-3.7136268615722656,0.0297601018100976,-3.694366693496704
5.555307865142822,5.521661758422852,-3.70629358291626,0.0295422654598951,-3.684965133666992
5.595923900604248,5.521661758422852,-3.7147049903869616,0.0278244465589523,-3.731346607208252
5.597275257110596,5.521661758422852,-3.721203088760376,0.0273985620588064,-3.7170925140380855
5.571966171264648,5.521661758422852,-3.724132537841797,0.0279576405882835,-3.728428363800049
5.555741786956787,5.521661758422852,-3.7300550937652575,0.0277143493294715,-3.689494609832764
5.635300636291504,5.521661758422852,-3.7287638187408447,0.02715315669775,-3.749960660934448
5.632782459259033,5.521661758422852,-3.713948965072632,0.027222566306591,-3.7211990356445312
5.583452224731444,5.521661758422852,-3.7035002708435054,0.0284971352666616,-3.7061815261840816
5.605128288269042,5.521661758422852,-3.726447820663452,0.0294170603156089,-3.737467050552368
5.589042663574219,5.521661758422852,-3.7383017539978014,0.0298235155642032,-3.7076716423034655
5.621434688568115,5.521661758422852,-3.7347288131713854,0.0290548838675022,-3.7251017093658447
5.599603652954102,5.521661758422852,-3.7158229351043697,0.0295322090387344,-3.7382755279541016
5.56057071685791,5.521661758422852,-3.7102119922637935,0.0295183770358562,-3.6789588928222656
5.612879276275635,5.521661758422852,-3.7158112525939937,0.028284465894103,-3.7505800724029537
5.5715651512146,5.521661758422852,-3.72126841545105,0.0278478674590587,-3.6841907501220703
5.578885078430176,5.521661758422852,-3.7226493358612074,0.0277956966310739,-3.7079246044158936
5.58565616607666,5.521661758422852,-3.7306325435638414,0.0274722147732973,-3.7108266353607178
5.618274688720703,5.521661758422852,-3.725522518157959,0.0276387240737676,-3.7302520275115967
5.55148458480835,5.521661758422852,-3.722824811935425,0.0285511948168277,-3.6990048885345455
5.554217338562012,5.521661758422852,-3.716120481491089,0.0275257527828216,-3.687235832214355
5.603450298309326,5.521661758422852,-3.726330995559692,0.0262691583484411,-3.730989933013916
5.5776023864746085,5.521661758422852,-3.725836515426636,0.0266101341694593,-3.6635665893554688
5.588578224182129,5.521661758422852,-3.726950883865357,0.0268740970641374,-3.7079448699951167
5.587189197540283,5.521661758422852,-3.746602296829224,0.0271821096539497,-3.73272442817688
5.539152145385742,5.521661758422852,-3.727869272232056,0.0280806180089712,-3.664028882980346
5.561277389526367,5.521661758422852,-3.7167351245880127,0.026854433119297,-3.6863045692443848
5.579044818878174,5.521661758422852,-3.725427627563477,0.0256541613489389,-3.725614547729492
5.598891735076904,5.521661758422852,-3.728525161743164,0.0256957132369279,-3.7273411750793457
5.61820363998413,5.521661758422852,-3.7407934665679927,0.0262545626610517,-3.7630219459533687
5.66003942489624,5.521661758422852,-3.75666069984436,0.0279591400176286,-3.774868965148926
5.6427812576293945,5.521661758422852,-3.7187242507934566,0.0308716222643852,-3.7583310604095455
5.579694747924805,5.521661758422852,-3.694710969924927,0.0320182591676712,-3.6523249149322505
5.6203203201293945,5.521661758422852,-3.7058956623077393,0.0293839592486619,-3.739753484725952
5.633569717407227,5.521661758422852,-3.72974681854248,0.0283780377358198,-3.7585487365722656
5.648433208465576,5.521661758422852,-3.762305974960327,0.0308499746024608,-3.789787530899048
5.635844230651856,5.521661758422852,-3.700769662857056,0.0321725346148014,-3.7455008029937744
5.60698938369751,5.521661758422852,-3.702857732772827,0.0321162827312946,-3.7326188087463374
5.598711967468262,5.521661758422852,-3.709428787231445,0.0296201054006814,-3.673379182815552
5.610422611236572,5.521661758422852,-3.720539808273315,0.0289000570774078,-3.7283399105072017
5.594995975494385,5.521661758422852,-3.720482826232911,0.0295005198568105,-3.725727081298828
5.559479236602783,5.521661758422852,-3.7116770744323726,0.029396116733551,-3.704373359680176
5.587924957275392,5.521661758422852,-3.7137382030487056,0.0280081238597631,-3.744486093521119
5.599252223968506,5.521661758422852,-3.723212718963623,0.0273152440786361,-3.7691330909729
5.612534046173096,5.521661758422852,-3.726476430892944,0.027861701324582,-3.728734254837036
5.565566062927246,5.521661758422852,-3.731988430023193,0.0288094747811555,-3.6870250701904297
5.605017185211182,5.521661758422852,-3.726588010787964,0.028569171205163,-3.744009971618652
5.598282337188721,5.521661758422852,-3.7255473136901855,0.0278853718191385,-3.713980197906495
5.582195281982422,5.521661758422852,-3.730540990829468,0.0285824965685606,-3.6961367130279537
5.5430331230163565,5.521661758422852,-3.730415344238281,0.0288431104272604,-3.7041425704956046
5.556503772735596,5.521661758422852,-3.720105409622192,0.027309950441122,-3.6884284019470206
5.562471389770508,5.521661758422852,-3.722092866897583,0.0259472224861383,-3.7316181659698486
5.5930233001708975,5.521661758422852,-3.7269315719604488,0.0254493001848459,-3.7168869972229
5.569742679595947,5.521661758422852,-3.737274169921875,0.0255437772721052,-3.735889673233032
5.564538478851318,5.521661758422852,-3.742635488510132,0.0259384885430336,-3.678288221359253
5.6179256439208975,5.521661758422852,-3.7395639419555664,0.0264582596719264,-3.7513644695281982
5.62218713760376,5.521661758422852,-3.7232365608215328,0.0272224508225917,-3.717458248138428
5.620362281799316,5.521661758422852,-3.714520931243896,0.0285558030009269,-3.739677667617797
5.664082050323486,5.521661758422852,-3.7328255176544185,0.0303953997790813,-3.756038665771484
5.652052879333496,5.521661758422852,-3.7070200443267822,0.0322223156690597,-3.7594389915466313
5.592496395111084,5.521661758422852,-3.690109014511108,0.0313454531133174,-3.6850507259368896
5.577977657318115,5.521661758422852,-3.701935291290283,0.0293397735804319,-3.690941572189331
5.607084274291992,5.521661758422852,-3.7292730808258057,0.0279308315366506,-3.724875450134277
5.6348299980163565,5.521661758422852,-3.741168737411499,0.0292135179042816,-3.726402282714844
5.6491918563842765,5.521661758422852,-3.714165210723877,0.030342262238264,-3.7886242866516113
5.633960247039794,5.521661758422852,-3.70281720161438,0.0313824899494648,-3.7262034416198726
5.569236278533936,5.521661758422852,-3.7050268650054927,0.0321229211986064,-3.6519162654876713
5.610325336456299,5.521661758422852,-3.707112073898315,0.0287768393754959,-3.756739377975464
5.613162994384766,5.521661758422852,-3.7268121242523193,0.0277785118669271,-3.729894876480103
5.657783031463623,5.521661758422852,-3.7588679790496826,0.0297223553061485,-3.769933700561523
5.640273571014404,5.521661758422852,-3.707239627838135,0.0314008854329586,-3.703032732009888
5.585822105407715,5.521661758422852,-3.697590112686157,0.0321419201791286,-3.6860666275024414
5.610178470611572,5.521661758422852,-3.7053248882293697,0.0293651204556226,-3.739145517349243
5.649665355682373,5.521661758422852,-3.729801416397095,0.0285868998616933,-3.7587652206420894
5.70453691482544,5.521661758422852,-3.740520238876343,0.0309037957340478,-3.7916867733001705
5.629884243011475,5.521661758422852,-3.676127195358276,0.0329054221510887,-3.6723585128784175
5.595103740692139,5.521661758422852,-3.6873126029968257,0.0315948985517025,-3.7082717418670654


==> data/single_task_inference_result/hopper/hopper_single_task_inference_trajectories/34.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
-0.1060936152935028,6.437838554382324,-1.772883057594299,3.2790184020996094,1.9347838163375848
-0.0595195069909095,6.437838554382324,-4.724710464477539,0.4045529961585999,0.0530571937561035
0.3399525284767151,6.437838554382324,-4.685022354125977,0.0867217555642128,-4.684949398040772
0.7791644334793091,6.437838554382324,-4.551035404205321,0.0628556385636329,-4.64892578125
1.2807897329330444,6.437838554382324,-4.554946422576904,0.0464478619396686,-4.678505897521973
1.6780887842178345,6.437838554382324,-4.644194602966309,0.0362677164375782,-4.641613483428955
2.056886911392212,6.437838554382324,-4.634278774261475,0.0363050363957881,-4.605571746826172
2.476985216140747,6.437838554382324,-4.628555774688721,0.0363687649369239,-4.528446197509766
2.902798175811768,6.437838554382324,-4.628004550933838,0.0364995598793029,-4.680182933807373
3.4369192123413086,6.437838554382324,-4.631018161773682,0.0367796197533607,-4.698312759399414
3.897861957550049,6.437838554382324,-4.638644218444824,0.0372402742505073,-4.653397560119629
4.299713134765625,6.437838554382324,-4.652000427246094,0.0380434244871139,-4.656562328338623
4.732539653778076,6.437838554382324,-4.659998893737793,0.0428439490497112,-4.718627452850342
5.143108367919922,6.437838554382324,-4.310945987701416,0.060215201228857,-4.24786376953125
5.656641960144042,6.437838554382324,-4.289459705352783,0.1123857200145721,-4.474241256713867
5.992535114288329,6.437838554382324,-4.321540832519531,0.0588909871876239,-4.220903873443604
6.072970390319824,6.437838554382324,-4.348238945007324,0.0476549118757247,-4.355581760406494
6.195111274719238,6.437838554382324,-4.5666136741638175,0.0623802654445171,-4.578027725219728
6.305906295776367,6.437838554382324,-4.546759128570557,0.0520788393914699,-4.504727363586426
6.3865928649902335,6.437838554382324,-4.609611034393311,0.0446721799671649,-4.674936771392822
6.457924842834473,6.437838554382324,-4.656991958618164,0.037389975041151,-4.555172443389893
6.52274465560913,6.437838554382324,-4.616796970367432,0.0315781272947788,-4.632002353668213
6.491858005523682,6.437838554382324,-4.618725299835205,0.030444310978055,-4.567227363586426
6.514966011047363,6.437838554382324,-4.6270751953125,0.0280163921415805,-4.6109619140625
6.553199291229248,6.437838554382324,-4.644655704498291,0.028373721987009,-4.68114185333252
6.53385066986084,6.437838554382324,-4.584891319274902,0.0301404315978288,-4.607126712799072
6.5053768157958975,6.437838554382324,-4.5721983909606925,0.0312853641808033,-4.562236309051514
6.470047473907472,6.437838554382324,-4.580156803131104,0.0311867110431194,-4.494012355804443
6.505357265472412,6.437838554382324,-4.5800957679748535,0.0292033515870571,-4.584352970123291
6.535074234008789,6.437838554382324,-4.586609363555908,0.0282460730522871,-4.611878395080566
6.512864112854004,6.437838554382324,-4.585311412811279,0.0287232976406812,-4.5721964836120605
6.505776405334473,6.437838554382324,-4.603570938110352,0.0295032709836959,-4.590144157409668
6.523748397827148,6.437838554382324,-4.600029945373535,0.0302452407777309,-4.576694488525392
6.5013108253479,6.437838554382324,-4.580901145935059,0.0300820283591747,-4.575648307800293
6.5468034744262695,6.437838554382324,-4.57708740234375,0.0296535566449165,-4.621933937072754
6.5311479568481445,6.437838554382324,-4.578267574310304,0.0300000980496406,-4.545940399169922
6.488851070404053,6.437838554382324,-4.569677829742432,0.0307549461722374,-4.51115608215332
6.470188140869141,6.437838554382324,-4.5766377449035645,0.0301485732197761,-4.58914852142334
6.489953994750977,6.437838554382324,-4.584075927734375,0.0287057925015687,-4.5834736824035645
6.527121067047119,6.437838554382324,-4.589525699615479,0.0277549102902412,-4.609134197235107
6.515842914581299,6.437838554382324,-4.586880207061768,0.0278566535562276,-4.6143951416015625
6.512746334075928,6.437838554382324,-4.601380348205566,0.0285756774246692,-4.591329574584961
6.484570980072021,6.437838554382324,-4.605554103851318,0.0298994816839694,-4.535231113433838
6.490477561950684,6.437838554382324,-4.581738948822021,0.0294234286993742,-4.602236747741699
6.526910781860352,6.437838554382324,-4.585446834564209,0.0282885394990444,-4.610111236572266
6.503660202026367,6.437838554382324,-4.584311485290527,0.0285074114799499,-4.550034046173096
6.497495174407959,6.437838554382324,-4.585947513580321,0.0288573689758777,-4.564035415649414
6.4810752868652335,6.437838554382324,-4.5954365730285645,0.0290670692920684,-4.56334114074707
6.50019645690918,6.437838554382324,-4.584635257720947,0.0285307392477989,-4.567622661590576
6.524356365203857,6.437838554382324,-4.587403297424316,0.027989400550723,-4.606087684631348
6.539780616760254,6.437838554382324,-4.584810733795166,0.0283455476164817,-4.586383819580078
6.50540828704834,6.437838554382324,-4.590303421020508,0.029817471280694,-4.574574947357178
6.515286922454834,6.437838554382324,-4.587439060211182,0.0305675268173217,-4.600073337554932
6.483288288116455,6.437838554382324,-4.582689762115479,0.03017801605165,-4.5373406410217285
6.538058757781982,6.437838554382324,-4.5845909118652335,0.0292231030762195,-4.618448734283447
6.4980316162109375,6.437838554382324,-4.583415985107422,0.0290039163082838,-4.560603141784668
6.510621547698976,6.437838554382324,-4.577664852142334,0.0289229415357112,-4.59541654586792
6.511029243469238,6.437838554382324,-4.593368053436279,0.0293258279561996,-4.587418556213378
6.506699085235596,6.437838554382324,-4.58630895614624,0.0297370571643114,-4.594069480895996
6.531198024749756,6.437838554382324,-4.583852291107178,0.0295725036412477,-4.602853775024414
6.522274971008301,6.437838554382324,-4.580021858215332,0.0298289135098457,-4.592576026916504
6.455897808074951,6.437838554382324,-4.573393821716309,0.0302647314965724,-4.4983649253845215
6.556214332580566,6.437838554382324,-4.571224689483643,0.0286683682352304,-4.656682968139648
6.51128387451172,6.437838554382324,-4.5765252113342285,0.0277407933026552,-4.568946838378905
6.53122091293335,6.437838554382324,-4.585425853729248,0.0284051205962896,-4.626563549041748
6.554614543914794,6.437838554382324,-4.598491191864014,0.029970958828926,-4.628263473510742
6.481847763061523,6.437838554382324,-4.591599941253662,0.0326747931540012,-4.55883264541626
6.4746384620666495,6.437838554382324,-4.563735485076904,0.0301574803888797,-4.538042068481444
6.47683048248291,6.437838554382324,-4.5857110023498535,0.0282483287155628,-4.567361354827881
6.488566875457764,6.437838554382324,-4.597806453704834,0.0276128388941288,-4.562130451202393
6.492557048797608,6.437838554382324,-4.592544555664063,0.0271304957568645,-4.578238487243652
6.505736351013184,6.437838554382324,-4.598008632659912,0.0266720242798328,-4.589577674865723
6.522498607635497,6.437838554382324,-4.599247455596924,0.0273806154727935,-4.584267616271973
6.549674034118652,6.437838554382324,-4.5935587882995605,0.0285852719098329,-4.633644580841064
6.5286192893981925,6.437838554382324,-4.582294940948486,0.0302896574139595,-4.55980396270752
6.517307281494141,6.437838554382324,-4.572388172149657,0.0314021594822406,-4.581698894500732
6.519052982330321,6.437838554382324,-4.574863910675049,0.0311146713793277,-4.5843377113342285
6.5366058349609375,6.437838554382324,-4.580425739288329,0.0306883938610553,-4.616749286651611
6.5210180282592765,6.437838554382324,-4.575433254241943,0.0306719951331615,-4.5870537757873535
6.546866893768311,6.437838554382324,-4.569121837615967,0.0307240188121795,-4.599560737609863
6.525448322296144,6.437838554382324,-4.570203304290772,0.0311478190124034,-4.591199398040772
6.517275333404541,6.437838554382324,-4.568019390106201,0.0312674827873706,-4.581957817077637
6.493261814117432,6.437838554382324,-4.573275566101073,0.030571112409234,-4.551007270812988
6.53171443939209,6.437838554382324,-4.580295085906982,0.0299439541995525,-4.585392951965332
6.55197048187256,6.437838554382324,-4.581424236297608,0.0295414701104164,-4.604799270629883
6.548313617706299,6.437838554382324,-4.5715012550354,0.0305289831012487,-4.613330841064453
6.5049920082092285,6.437838554382324,-4.5702452659606925,0.0321469567716121,-4.5839595794677725
6.500767707824707,6.437838554382324,-4.5734615325927725,0.0317779220640659,-4.6273064613342285
6.492454051971436,6.437838554382324,-4.583996772766112,0.0297338105738162,-4.558445930480957
6.525573253631592,6.437838554382324,-4.5949106216430655,0.0292563140392303,-4.597028732299805
6.49793815612793,6.437838554382324,-4.584084510803224,0.0291754025965929,-4.564350605010985
6.45387077331543,6.437838554382324,-4.579933643341064,0.0288973432034254,-4.546603202819824
6.488016605377196,6.437838554382324,-4.5830817222595215,0.0277192201465368,-4.574257373809815
6.468897342681885,6.437838554382324,-4.583425998687744,0.0268030315637588,-4.532130718231201
6.510097980499268,6.437838554382324,-4.585385799407959,0.0262563340365886,-4.578306674957275
6.519070625305176,6.437838554382324,-4.601687431335449,0.0262160710990428,-4.595396041870117
6.520334243774414,6.437838554382324,-4.593783855438232,0.0274102296680212,-4.604578971862793
6.555835247039794,6.437838554382324,-4.611879825592041,0.0291876196861267,-4.629854679107666
6.521349906921387,6.437838554382324,-4.5879387855529785,0.0313506349921226,-4.578902244567871
6.496295928955078,6.437838554382324,-4.563322067260742,0.0311592053622007,-4.594231605529785
6.472973346710205,6.437838554382324,-4.57634973526001,0.0300816986709833,-4.534086227416992
6.507364273071289,6.437838554382324,-4.58483362197876,0.0289175305515527,-4.597339630126953
6.50178861618042,6.437838554382324,-4.586885929107666,0.0282234605401754,-4.57599687576294
6.4966111183166495,6.437838554382324,-4.585813045501709,0.0279778447002172,-4.564713001251221
6.525737762451172,6.437838554382324,-4.603241920471192,0.0281760413199663,-4.643742561340332
6.52044153213501,6.437838554382324,-4.589742183685304,0.0290303286164999,-4.584044933319092
6.493280410766602,6.437838554382324,-4.578048229217528,0.0296341907232999,-4.563096046447754
6.524056434631348,6.437838554382324,-4.584729671478272,0.0296298190951347,-4.630069255828857
6.504721641540527,6.437838554382324,-4.58304500579834,0.0295786876231432,-4.536076068878174
6.502950191497803,6.437838554382324,-4.581497669219971,0.0294315963983535,-4.565434455871582
6.518959999084473,6.437838554382324,-4.58808183670044,0.0293661151081323,-4.597208976745605
6.544356822967528,6.437838554382324,-4.582797050476073,0.0295364279299974,-4.634746074676514
6.489302158355713,6.437838554382324,-4.5740389823913565,0.0302434880286455,-4.529566764831543
6.484001159667969,6.437838554382324,-4.572573184967041,0.0298731513321399,-4.579692840576172
6.453999042510985,6.437838554382324,-4.586766719818115,0.0286970827728509,-4.545942783355713
6.489055633544922,6.437838554382324,-4.585737705230713,0.0273577123880386,-4.5760483741760245
6.533902645111084,6.437838554382324,-4.587940692901611,0.0264653880149126,-4.6233787536621085
6.52440357208252,6.437838554382324,-4.583690166473389,0.026712218299508,-4.597446918487549
6.509948253631592,6.437838554382324,-4.615145206451416,0.0282688178122043,-4.604782581329346
6.532138347625732,6.437838554382324,-4.627383232116699,0.0301879029721021,-4.592471122741699
6.518313884735107,6.437838554382324,-4.580732822418213,0.0308572724461555,-4.5843234062194815
6.53040885925293,6.437838554382324,-4.574194431304932,0.0304130371659994,-4.611398220062256
6.50197696685791,6.437838554382324,-4.575453758239745,0.0306212119758129,-4.581756114959717
6.486856937408447,6.437838554382324,-4.5744686126708975,0.030303793027997,-4.597271919250488
6.526155948638916,6.437838554382324,-4.581015110015869,0.0290246475487947,-4.63520622253418
6.497266292572021,6.437838554382324,-4.583568096160889,0.0290281344205141,-4.544478416442871
6.458478927612305,6.437838554382324,-4.579821586608888,0.0289079677313566,-4.529689788818359
6.499050140380859,6.437838554382324,-4.586510181427002,0.027754308655858,-4.573154926300049
6.513431072235107,6.437838554382324,-4.584247589111328,0.0271414685994386,-4.566069602966309
6.512128353118896,6.437838554382324,-4.587697505950928,0.0275356117635965,-4.569632053375244
6.5299391746521,6.437838554382324,-4.616103172302246,0.0282033625990152,-4.591209888458252
6.534665107727051,6.437838554382324,-4.608119487762451,0.0299856681376695,-4.632794380187988
6.485090255737305,6.437838554382324,-4.572731971740723,0.0307651758193969,-4.559976577758789
6.505031585693359,6.437838554382324,-4.571047306060791,0.0298768132925033,-4.591960906982422
6.537423610687256,6.437838554382324,-4.586193561553955,0.0289217364042997,-4.598910331726073
6.523752212524414,6.437838554382324,-4.593976497650146,0.0296570695936679,-4.586103439331056
6.4845871925354,6.437838554382324,-4.583678722381592,0.030476652085781,-4.564269065856934
6.5080785751342765,6.437838554382324,-4.58607816696167,0.0298945065587759,-4.604848861694336
6.514868259429932,6.437838554382324,-4.585766315460205,0.0290737450122833,-4.557982444763184
6.47553825378418,6.437838554382324,-4.590863227844238,0.0292002391070127,-4.597825050354004
6.4841814041137695,6.437838554382324,-4.588026523590088,0.0285169556736946,-4.548381805419922
6.473481178283691,6.437838554382324,-4.589829921722412,0.0276828818023204,-4.572711944580078
6.484214782714844,6.437838554382324,-4.587038516998291,0.027051055803895,-4.5581560134887695
6.525538444519042,6.437838554382324,-4.594446659088135,0.026601443067193,-4.623425960540772
6.523897647857666,6.437838554382324,-4.59125566482544,0.0270611904561519,-4.59120512008667
6.54674243927002,6.437838554382324,-4.596445083618164,0.0285002887248992,-4.610618591308594
6.535264015197754,6.437838554382324,-4.603451251983643,0.0307990312576293,-4.580740451812744
6.490622997283936,6.437838554382324,-4.573106288909912,0.0320779718458652,-4.560641288757324
6.464046001434326,6.437838554382324,-4.568230628967285,0.0301839374005794,-4.540173530578612
6.4457640647888175,6.437838554382324,-4.58058500289917,0.0283908080309629,-4.522268772125244
6.480927467346192,6.437838554382324,-4.579710006713867,0.026675896719098,-4.560579299926758
6.485685348510742,6.437838554382324,-4.581915855407715,0.0255875308066606,-4.578962326049805
6.5364294052124015,6.437838554382324,-4.586897373199463,0.0252114105969667,-4.609125137329102
6.523312091827393,6.437838554382324,-4.611124515533447,0.0262717697769403,-4.57922887802124
6.524411678314209,6.437838554382324,-4.609788417816161,0.0285880044102668,-4.601832389831543
6.538115501403809,6.437838554382324,-4.600186824798584,0.0306149497628212,-4.605305671691895
6.498392105102539,6.437838554382324,-4.578265190124512,0.0316673703491687,-4.547504901885985
6.478679656982422,6.437838554382324,-4.569637775421144,0.0301776118576526,-4.513474941253662
6.512737274169922,6.437838554382324,-4.580358982086182,0.0287835635244846,-4.584193229675293
6.529846668243408,6.437838554382324,-4.587039947509766,0.028566500172019,-4.5805253982543945
6.503262996673584,6.437838554382324,-4.582376003265381,0.0291109979152679,-4.559744358062744
6.51662015914917,6.437838554382324,-4.597522735595703,0.0295030251145362,-4.5888352394104
6.51468563079834,6.437838554382324,-4.590577125549316,0.030080234631896,-4.559549331665039
6.515132427215576,6.437838554382324,-4.581384181976318,0.0299441963434219,-4.604259490966797
6.523239135742188,6.437838554382324,-4.580702304840088,0.029962470754981,-4.58551549911499
6.5352511405944815,6.437838554382324,-4.577815532684326,0.0301578752696514,-4.61519718170166
6.520501136779785,6.437838554382324,-4.572271823883057,0.0305927321314811,-4.5723748207092285
6.513448238372803,6.437838554382324,-4.570180892944336,0.0307932440191507,-4.5922603607177725
6.520758152008057,6.437838554382324,-4.575057029724121,0.0304462276399135,-4.591710090637207
6.526325702667236,6.437838554382324,-4.578364849090576,0.0302726421505212,-4.599014759063721
6.48209810256958,6.437838554382324,-4.574580669403076,0.0303719583898782,-4.567110538482666
6.508055686950684,6.437838554382324,-4.572879791259766,0.0294632315635681,-4.577817440032959
6.534035682678224,6.437838554382324,-4.5868449211120605,0.0286574121564626,-4.58838939666748
6.530808925628662,6.437838554382324,-4.590901851654053,0.0294170025736093,-4.617214679718018
6.561182975769042,6.437838554382324,-4.58794403076172,0.030588136985898,-4.647279262542725
6.54860782623291,6.437838554382324,-4.57744026184082,0.0321751721203327,-4.5750060081481925
6.529416561126709,6.437838554382324,-4.558525562286377,0.0325169153511524,-4.595015048980713
6.514634132385254,6.437838554382324,-4.563679218292236,0.0315160229802131,-4.55460262298584
6.538794040679932,6.437838554382324,-4.5789523124694815,0.0309973191469907,-4.66849946975708
6.56062650680542,6.437838554382324,-4.580965518951416,0.0307610984891653,-4.629276752471924
6.54407262802124,6.437838554382324,-4.566621780395508,0.0316541753709316,-4.60938024520874
6.519833564758301,6.437838554382324,-4.557745456695557,0.0321773067116737,-4.57960844039917
6.500506401062012,6.437838554382324,-4.56856107711792,0.0316297747194766,-4.5884528160095215
6.525311470031737,6.437838554382324,-4.582531929016112,0.0302294231951236,-4.6091508865356445
6.505056381225586,6.437838554382324,-4.585666179656982,0.0299763325601816,-4.574307441711426
6.435337066650392,6.437838554382324,-4.580662727355957,0.0297909751534462,-4.544971942901611
6.477864265441895,6.437838554382324,-4.569320201873779,0.0276068281382322,-4.584437370300293
6.486037254333496,6.437838554382324,-4.571683406829834,0.0262257345020771,-4.551798343658447
6.4865593910217285,6.437838554382324,-4.575297832489014,0.025871118530631,-4.564714431762695
6.530545234680176,6.437838554382324,-4.591723918914794,0.0257752332836389,-4.626720905303955
6.502047061920166,6.437838554382324,-4.605579376220703,0.027165375649929,-4.578073501586913
6.525736808776856,6.437838554382324,-4.589017391204834,0.0284243673086166,-4.623359203338623
6.481878280639648,6.437838554382324,-4.595231533050537,0.0296221543103456,-4.558787345886231
6.461056232452393,6.437838554382324,-4.579718112945557,0.0292891506105661,-4.541187286376953
6.498109340667725,6.437838554382324,-4.584446907043457,0.0275892671197652,-4.62412166595459
6.481774806976318,6.437838554382324,-4.584563255310059,0.0270203612744808,-4.581873416900635
6.5305495262146,6.437838554382324,-4.587179660797119,0.0267387200146913,-4.619484424591064
6.518335819244385,6.437838554382324,-4.605766773223877,0.0272810030728578,-4.60006856918335
6.524188041687012,6.437838554382324,-4.58861780166626,0.0287716947495937,-4.592921257019042
6.549765110015869,6.437838554382324,-4.5970988273620605,0.0302892755717039,-4.618469715118408


==> data/single_task_inference_result/hopper/hopper_single_task_inference_trajectories/35.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.2898062169551849,1.8232779502868648,-1.772883057594299,3.2790184020996094,0.1442231833934784
0.719847559928894,1.8232779502868648,-0.4130743145942688,0.3011150956153869,2.1940505504608154
1.2709892988204956,1.8232779502868648,-0.3136985003948212,0.1189286038279533,-0.4274841547012328
1.7934575080871582,1.8232779502868648,-0.3390055894851684,0.0849205702543258,-0.3064241111278533
1.8829241991043089,1.8232779502868648,-0.2340617328882217,0.0487014353275299,-0.2918420732021332
1.9032357931137085,1.8232779502868648,-0.2749338746070862,0.0322047285735607,-0.2687812149524688
1.8928569555282595,1.8232779502868648,-0.3008473217487335,0.0326439477503299,-0.2609085142612456
1.937613129615784,1.8232779502868648,-0.3365196287631988,0.0394045002758502,-0.3610843122005463
1.8511701822280884,1.8232779502868648,-0.2674591839313507,0.0297830272465944,-0.2865050435066223
1.8642766475677488,1.8232779502868648,-0.2723363041877746,0.031686782836914,-0.2536394000053406
1.916744947433472,1.8232779502868648,-0.2953139543533324,0.0259796641767024,-0.29511958360672
1.8986095190048216,1.8232779502868648,-0.307421326637268,0.0252675432711839,-0.2585645318031311
1.917437434196472,1.8232779502868648,-0.2971036732196808,0.0284507274627685,-0.3231857120990752
1.9033281803131104,1.8232779502868648,-0.2675307393074036,0.0289403386414051,-0.2778370380401611
1.925129652023316,1.8232779502868648,-0.3032889366149902,0.0325940996408462,-0.3146328032016754
1.925498604774475,1.8232779502868648,-0.2925751209259032,0.0398941934108734,-0.2548799812793732
1.9565749168396,1.8232779502868648,-0.3123191297054291,0.0392426401376724,-0.3499368131160736
1.9403057098388672,1.8232779502868648,-0.2801706790924072,0.0474961437284946,-0.2793892323970794
1.948960423469544,1.8232779502868648,-0.2790116667747497,0.0496418140828609,-0.3232237100601196
1.9557713270187376,1.8232779502868648,-0.306437611579895,0.0478494577109813,-0.3207154273986816
1.9337533712387085,1.8232779502868648,-0.332138180732727,0.0492681004106998,-0.3087194561958313
1.9149829149246207,1.8232779502868648,-0.3025964498519897,0.0569832809269428,-0.2837814688682556
1.902338624000549,1.8232779502868648,-0.3038969039916992,0.0462221913039684,-0.2318876236677169
1.963214874267578,1.8232779502868648,-0.3205268979072571,0.0432279482483863,-0.3598141670227051
1.9479947090148924,1.8232779502868648,-0.322117269039154,0.0446891784667968,-0.3320832550525665
1.969982862472534,1.8232779502868648,-0.3300508260726928,0.046001311391592,-0.3453623950481415
1.9489163160324097,1.8232779502868648,-0.30536949634552,0.0457440800964832,-0.2931433320045471
1.9933047294616697,1.8232779502868648,-0.3170805275440216,0.0466294959187507,-0.3894195556640625
1.9474177360534668,1.8232779502868648,-0.331674724817276,0.0522682480514049,-0.2825879454612732
1.9872775077819824,1.8232779502868648,-0.3945387601852417,0.0464880988001823,-0.4101764857769013
2.03763198852539,1.8232779502868648,-0.391215056180954,0.0433990098536014,-0.4540211260318756
2.1117260456085205,1.8232779502868648,-0.510639488697052,0.0418050475418567,-0.5105748772621155
1.9880117177963257,1.8232779502868648,-0.2416265308856964,0.0699753388762474,-0.294480800628662
1.9001463651657104,1.8232779502868648,-0.207024872303009,0.0369494073092937,-0.2363576740026473
1.9089900255203247,1.8232779502868648,-0.2987045645713806,0.0309839975088834,-0.2614169418811798
1.9543946981430047,1.8232779502868648,-0.3186756372451782,0.0390024483203887,-0.2906971275806427
2.0490944385528564,1.8232779502868648,-0.4397541284561156,0.0374741703271865,-0.4420555233955383
1.927689552307129,1.8232779502868648,-0.2790209949016571,0.0562000386416912,-0.2501288950443268
1.8705658912658687,1.8232779502868648,-0.1995849162340164,0.0399850755929946,-0.2195307612419128
1.9101432561874387,1.8232779502868648,-0.304784744977951,0.026970274746418,-0.3048941493034363
1.9174120426177976,1.8232779502868648,-0.3032039999961853,0.0317195765674114,-0.3080869317054748
1.98695969581604,1.8232779502868648,-0.3796960711479187,0.0332204177975654,-0.4000380635261536
1.9437221288681032,1.8232779502868648,-0.2991250753402709,0.0389331132173538,-0.291411817073822
1.8863601684570312,1.8232779502868648,-0.2346631735563278,0.0441104024648666,-0.215683028101921
1.88695764541626,1.8232779502868648,-0.3126078844070434,0.0331987626850605,-0.2358337640762328
1.9376566410064693,1.8232779502868648,-0.2970959544181824,0.0321035273373127,-0.3051015138626098
1.9851237535476685,1.8232779502868648,-0.3715698122978209,0.0325900726020336,-0.3334938287734985
1.914131045341492,1.8232779502868648,-0.2965033054351806,0.0421860441565513,-0.2815199494361877
1.906970381736756,1.8232779502868648,-0.2241057008504867,0.0422870032489299,-0.2450594753026962
1.9820574522018437,1.8232779502868648,-0.3355471193790436,0.0294699966907501,-0.3880501389503479
2.0094401836395264,1.8232779502868648,-0.4030922651290893,0.033365461975336,-0.3964105546474457
1.9861814975738523,1.8232779502868648,-0.3179817199707031,0.0578971318900585,-0.3564648628234863
1.9026401042938232,1.8232779502868648,-0.2487718164920807,0.0489305406808853,-0.2377571314573288
1.915411353111267,1.8232779502868648,-0.2639079093933105,0.0334766320884227,-0.2717154622077941
1.92846941947937,1.8232779502868648,-0.3348868191242218,0.0340171530842781,-0.2412536144256592
1.993101000785828,1.8232779502868648,-0.42406165599823,0.0324736386537551,-0.4329231381416321
1.8924796581268315,1.8232779502868648,-0.3176046013832092,0.0546540059149265,-0.248518019914627
1.8712708950042725,1.8232779502868648,-0.2364067137241363,0.0436974912881851,-0.1924933642148971
1.9259762763977049,1.8232779502868648,-0.3278855085372925,0.0274697709828615,-0.3012752830982208
1.969226717948913,1.8232779502868648,-0.3339637517929076,0.0284667890518903,-0.3785608410835265
1.9664390087127683,1.8232779502868648,-0.3279617130756378,0.0388298332691192,-0.3446921408176422
1.835378050804138,1.8232779502868648,-0.2430615574121475,0.0436120852828025,-0.1574354916810989
1.8544557094573968,1.8232779502868648,-0.2323164194822311,0.0314169935882091,-0.2243346273899078
1.873779296875,1.8232779502868648,-0.2812021672725677,0.025468798354268,-0.2683435380458832
1.911407351493836,1.8232779502868648,-0.2826889455318451,0.0254426766186952,-0.31200510263443
1.8964035511016843,1.8232779502868648,-0.2762513160705566,0.0262210760265588,-0.2389734238386154
1.8882012367248533,1.8232779502868648,-0.2739080190658569,0.0259499754756689,-0.2466959804296493
1.91145122051239,1.8232779502868648,-0.264542818069458,0.0289229564368724,-0.2805601060390472
1.897656202316284,1.8232779502868648,-0.2879411578178406,0.0314678512513637,-0.2224348187446594
1.925392746925354,1.8232779502868648,-0.2973758280277252,0.034905407577753,-0.3050234913825989
1.9167890548706048,1.8232779502868648,-0.2828987836837768,0.0352511703968048,-0.3102786242961883
1.935882329940796,1.8232779502868648,-0.3109169602394104,0.0361861884593963,-0.3076907396316528
1.9303671121597288,1.8232779502868648,-0.2868089079856872,0.0426822490990161,-0.3227341771125793
1.928287506103516,1.8232779502868648,-0.2983826398849488,0.0437279678881168,-0.2748025059700012
1.9110794067382808,1.8232779502868648,-0.290459394454956,0.0486698150634765,-0.2653406858444214
1.8981904983520508,1.8232779502868648,-0.2938948273658752,0.0452829450368881,-0.2723428010940552
1.8869894742965696,1.8232779502868648,-0.2999927401542663,0.0436169505119323,-0.2618948221206665
1.8994786739349363,1.8232779502868648,-0.303350031375885,0.0383111461997032,-0.3354085981845856
1.9073945283889768,1.8232779502868648,-0.298852801322937,0.0358523204922676,-0.3392034471035004
1.92073917388916,1.8232779502868648,-0.2994061410427093,0.0340662486851215,-0.3023519515991211
1.904871225357056,1.8232779502868648,-0.2805593609809875,0.0359327346086502,-0.2626414597034454
1.9217450618743896,1.8232779502868648,-0.2706586718559264,0.0379310920834541,-0.2646454870700836
1.824251770973205,1.8232779502868648,-0.282476007938385,0.038912184536457,-0.1725410372018814
1.9037401676177976,1.8232779502868648,-0.2680010795593261,0.0325075350701808,-0.3293796181678772
1.909799218177796,1.8232779502868648,-0.2872288823127746,0.0253569073975086,-0.2791493535041808
1.9067195653915403,1.8232779502868648,-0.3077223896980285,0.0251282192766666,-0.30900639295578
1.9004580974578853,1.8232779502868648,-0.2955166101455688,0.027992483228445,-0.3037920892238617
1.9130707979202275,1.8232779502868648,-0.2485675364732742,0.0297631863504648,-0.3014679253101349
1.931232452392578,1.8232779502868648,-0.2868714928627014,0.0376976430416107,-0.3153983950614928
1.9382055997848515,1.8232779502868648,-0.2956833839416504,0.0399469025433063,-0.3163343369960785
1.9278302192687988,1.8232779502868648,-0.2728067636489868,0.0451567396521568,-0.3249263763427734
1.8464883565902708,1.8232779502868648,-0.263796329498291,0.0469962246716022,-0.202628031373024
1.8250819444656368,1.8232779502868648,-0.2591626644134521,0.0381227284669876,-0.1938952803611755
1.888845562934876,1.8232779502868648,-0.2739958167076111,0.0269960090517997,-0.3108793497085571
1.856521844863892,1.8232779502868648,-0.2643576860427856,0.0246299151331186,-0.2549949288368224
1.8681807518005369,1.8232779502868648,-0.2575156092643738,0.0242693815380334,-0.2567282021045685
1.8830869197845457,1.8232779502868648,-0.2588061988353728,0.023392554372549,-0.2550316751003265
1.9077959060668943,1.8232779502868648,-0.2806586623191833,0.0240282192826271,-0.3167533874511719
1.9127665758132928,1.8232779502868648,-0.2874683737754822,0.0266441795974969,-0.2934518456459045
1.9113820791244505,1.8232779502868648,-0.2789959907531738,0.0286762621253728,-0.2448340654373168
1.9181830883026123,1.8232779502868648,-0.2631574273109436,0.0336820185184478,-0.2546749114990234
1.868473649024964,1.8232779502868648,-0.2716425657272339,0.0380147024989128,-0.2203756421804428
1.8984092473983765,1.8232779502868648,-0.2736307978630065,0.038159929215908,-0.2658698260784148
1.9058314561843872,1.8232779502868648,-0.3028632998466492,0.0311675556004047,-0.2892025709152221
1.9700282812118528,1.8232779502868648,-0.3450299203395843,0.0280191581696271,-0.3720176815986633
1.9184918403625488,1.8232779502868648,-0.2977158427238464,0.0349936075508594,-0.3282788693904876
1.9181407690048216,1.8232779502868648,-0.2485363334417343,0.0388539768755436,-0.2696687281131744
1.95703387260437,1.8232779502868648,-0.3342790007591247,0.0330002605915069,-0.3217546343803406
2.009427070617676,1.8232779502868648,-0.3929088115692138,0.0343784913420677,-0.4035389125347137
2.0080325603485107,1.8232779502868648,-0.3063267469406128,0.0609875507652759,-0.3255782425403595
1.875436902046204,1.8232779502868648,-0.2267200052738189,0.0599243715405464,-0.1978222131729125
1.8689552545547483,1.8232779502868648,-0.2555219531059264,0.0331563726067543,-0.2387067973613739
1.912657022476196,1.8232779502868648,-0.3116258084774017,0.0276003275066614,-0.304350346326828
1.9046128988265991,1.8232779502868648,-0.3356279730796813,0.0292363800108432,-0.2972225248813628
1.9842755794525144,1.8232779502868648,-0.3029580116271972,0.0347309149801731,-0.4101808071136474
1.840956211090088,1.8232779502868648,-0.2575153112411499,0.0333429872989654,-0.1862999647855758
1.8950154781341555,1.8232779502868648,-0.2471168041229248,0.0311310533434152,-0.2806518971920013
1.9423518180847168,1.8232779502868648,-0.294559895992279,0.0250551216304302,-0.333861231803894
1.9425921440124512,1.8232779502868648,-0.3209152221679687,0.0263551156967878,-0.3215516805648804
1.9832810163497925,1.8232779502868648,-0.3002559542655945,0.0351712889969348,-0.3584818243980408
1.9208179712295528,1.8232779502868648,-0.224353551864624,0.0369808562099933,-0.2637605369091033
1.9147007465362549,1.8232779502868648,-0.2761268615722656,0.0459888018667697,-0.2457310557365417
1.9504221677780151,1.8232779502868648,-0.3687767386436462,0.0349493101239204,-0.3752281069755553
2.020900011062622,1.8232779502868648,-0.4109095036983489,0.0345770232379436,-0.4535413980484009
1.9156547784805296,1.8232779502868648,-0.3158709704875946,0.059458814561367,-0.261053055524826
1.84260368347168,1.8232779502868648,-0.2219868451356888,0.0462850034236908,-0.1760015487670898
1.90235698223114,1.8232779502868648,-0.298246830701828,0.0269348360598087,-0.3141689896583556
1.8869206905364992,1.8232779502868648,-0.2792670726776123,0.0287059433758258,-0.263565331697464
1.902832150459289,1.8232779502868648,-0.3277845382690429,0.028165491297841,-0.2990893125534057
1.9252389669418333,1.8232779502868648,-0.3034679293632507,0.0280126854777336,-0.3197610080242157
1.9233680963516235,1.8232779502868648,-0.2937054336071014,0.0293816197663545,-0.3145127892494201
1.8979772329330444,1.8232779502868648,-0.2773092687129974,0.0392819009721279,-0.2449094355106353
1.8938162326812744,1.8232779502868648,-0.2608635723590851,0.0391818843781948,-0.2657097876071929
1.9083690643310545,1.8232779502868648,-0.2864271998405456,0.0367990210652351,-0.2896357178688049
1.8916053771972656,1.8232779502868648,-0.3196716606616974,0.0357241183519363,-0.2687509953975677
1.8880549669265747,1.8232779502868648,-0.2945113778114319,0.0366945452988147,-0.2883024811744689
1.8852622509002683,1.8232779502868648,-0.2796181142330169,0.0334328301250934,-0.2764331102371216
1.91849148273468,1.8232779502868648,-0.2920640110969543,0.0314126871526241,-0.2955291271209717
1.9201779365539555,1.8232779502868648,-0.2892999053001404,0.032629482448101,-0.3475081324577331
1.9217475652694704,1.8232779502868648,-0.2916645109653473,0.0339182950556278,-0.269729882478714
1.9149596691131592,1.8232779502868648,-0.2675783634185791,0.0381038263440132,-0.26797616481781
1.934749126434326,1.8232779502868648,-0.2712072730064392,0.0406235717236995,-0.303485244512558
1.9358870983123777,1.8232779502868648,-0.2912485897541046,0.0450517311692237,-0.2818401157855987
1.9673585891723635,1.8232779502868648,-0.3041465878486633,0.0473119355738163,-0.3839512765407561
1.9036157131195068,1.8232779502868648,-0.2777881324291228,0.0522784702479839,-0.2277988791465759
1.9006969928741453,1.8232779502868648,-0.2696492671966553,0.0482401885092258,-0.2077044695615768
1.909007549285889,1.8232779502868648,-0.353179395198822,0.0336486659944057,-0.2992581725120544
1.9778358936309808,1.8232779502868648,-0.3761395812034607,0.0308140218257904,-0.4122617244720458
1.879840850830078,1.8232779502868648,-0.3055996298789978,0.046073205769062,-0.2535035610198974
1.9036850929260247,1.8232779502868648,-0.2493871599435806,0.0393771976232528,-0.2428954690694808
1.9175655841827397,1.8232779502868648,-0.3358506262302398,0.0272381231188774,-0.2953417599201202
1.9792351722717283,1.8232779502868648,-0.3657972812652588,0.0277588684111833,-0.382337898015976
1.9674686193466184,1.8232779502868648,-0.3231963217258453,0.0430424734950065,-0.3475969135761261
1.8446345329284668,1.8232779502868648,-0.2289871722459792,0.0479561500251293,-0.189771756529808
1.899080157279968,1.8232779502868648,-0.2558612525463104,0.0330310314893722,-0.304671972990036
1.8844090700149536,1.8232779502868648,-0.3007904291152954,0.0262251291424036,-0.2257783412933349
1.9049617052078247,1.8232779502868648,-0.3292001485824585,0.0269079096615314,-0.3116219341754913
1.9547951221466064,1.8232779502868648,-0.3094286918640136,0.0294307824224233,-0.3515954613685608
1.9336265325546265,1.8232779502868648,-0.2920069992542267,0.029968736693263,-0.2862574756145477
1.9189532995224,1.8232779502868648,-0.2617148160934448,0.0418661721050739,-0.2524270117282867
1.9018429517745967,1.8232779502868648,-0.2813207805156708,0.0376967079937458,-0.2428726404905319
1.8924973011016843,1.8232779502868648,-0.3042520880699157,0.0391003862023353,-0.2223481088876724
1.9821606874465945,1.8232779502868648,-0.312414824962616,0.0424707643687725,-0.3689961731433869
1.966205596923828,1.8232779502868648,-0.2911108434200287,0.0394176989793777,-0.3173418343067168
1.9410715103149407,1.8232779502868648,-0.2800699472427368,0.0437551438808441,-0.2665822505950928
1.9385794401168823,1.8232779502868648,-0.2910630702972412,0.0381575636565685,-0.2855026423931122
1.926137924194336,1.8232779502868648,-0.2832465171813965,0.0390333347022533,-0.2743458151817322
1.9475575685501096,1.8232779502868648,-0.3717083334922791,0.0493404977023601,-0.3089087009429932
1.9139130115509035,1.8232779502868648,-0.3239986002445221,0.0538354776799678,-0.280548483133316
1.977293848991394,1.8232779502868648,-0.3255558013916016,0.0486749000847339,-0.3657790124416351
1.9798538684844968,1.8232779502868648,-0.3278580009937286,0.0440223179757595,-0.3545545041561126
2.060812473297119,1.8232779502868648,-0.4387244582176208,0.0397869832813739,-0.4319550693035126
2.056081533432007,1.8232779502868648,-0.282285749912262,0.0562288388609886,-0.3661387264728545
1.8743796348571773,1.8232779502868648,-0.2386551201343536,0.0521893016993999,-0.2151583284139633
1.8957532644271848,1.8232779502868648,-0.260758489370346,0.0315597392618656,-0.2737464308738708
1.931361436843872,1.8232779502868648,-0.3137633800506592,0.0287753380835056,-0.2851326167583465
1.9799705743789675,1.8232779502868648,-0.3655470013618468,0.0337433516979217,-0.361197680234909
1.954758048057556,1.8232779502868648,-0.2690826058387756,0.0510114021599292,-0.2912474870681762
1.9111618995666504,1.8232779502868648,-0.2132971882820129,0.0469761975109577,-0.2445856183767318
1.9783198833465576,1.8232779502868648,-0.292349100112915,0.0366248935461044,-0.3663599491119385
2.0416131019592285,1.8232779502868648,-0.3088021874427795,0.0396287105977535,-0.4272201657295227
2.0976924896240234,1.8232779502868648,-0.4898997843265533,0.0409582965075969,-0.4921060800552368
1.9668365716934204,1.8232779502868648,-0.2258996218442917,0.062685914337635,-0.1326188147068023
1.9001134634017944,1.8232779502868648,-0.2143225818872452,0.0338164083659648,-0.2411546856164932
1.9672889709472656,1.8232779502868648,-0.3091344833374023,0.0303712412714958,-0.3668224215507507
1.9979482889175413,1.8232779502868648,-0.3292630016803741,0.0426807031035423,-0.4034438133239745
2.0436177253723145,1.8232779502868648,-0.5100362300872803,0.0385309383273124,-0.4608110785484313
2.019916057586669,1.8232779502868648,-0.2982172667980194,0.0629850253462791,-0.3675928115844727
1.8706581592559808,1.8232779502868648,-0.219652384519577,0.0472570993006229,-0.1995092481374741
1.872695088386536,1.8232779502868648,-0.262393444776535,0.031919952481985,-0.2515325248241424
1.8849120140075684,1.8232779502868648,-0.3134759962558746,0.0288234837353229,-0.3096757233142853
1.9283804893493648,1.8232779502868648,-0.3319058418273926,0.0297503117471933,-0.3179767727851868
1.9111957550048828,1.8232779502868648,-0.294263482093811,0.0337338931858539,-0.2509808540344238
1.8841007947921755,1.8232779502868648,-0.276793360710144,0.0312658958137035,-0.2509448528289795
1.8877470493316648,1.8232779502868648,-0.2646844387054443,0.0325057916343212,-0.2753940224647521
1.8930375576019287,1.8232779502868648,-0.2844430208206177,0.032077208161354,-0.250904232263565
1.9572247266769407,1.8232779502868648,-0.3136166334152221,0.0323963984847068,-0.3486066460609436
1.940729618072509,1.8232779502868648,-0.2838420867919922,0.0340354293584823,-0.2741701900959015
1.9226554632186887,1.8232779502868648,-0.2651094794273376,0.0383948236703872,-0.2644113004207611
1.911396026611328,1.8232779502868648,-0.277302622795105,0.038033477962017,-0.2768677473068237


==> data/single_task_inference_result/hopper/hopper_single_task_inference_trajectories/36.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.1756046563386917,7.919498920440676,-1.772883057594299,3.2790184020996094,1.2028497457504272
0.5646130442619324,7.919498920440676,-5.680185317993164,0.7184672951698303,-6.008879661560059
1.0911917686462402,7.919498920440676,-6.092227935791016,0.1046090796589851,-6.35330867767334
1.5075385570526123,7.919498920440676,-5.99183464050293,0.0611289627850055,-6.014087677001953
1.9501081705093384,7.919498920440676,-5.966525554656982,0.046110700815916,-6.0268187522888175
2.433151960372925,7.919498920440676,-6.006603717803955,0.0379306487739086,-6.037639617919922
3.0282466411590576,7.919498920440676,-6.003983974456787,0.0379156768321991,-5.976752281188965
3.5457251071929927,7.919498920440676,-6.001462459564209,0.0379526205360889,-6.031005382537842
3.933596134185791,7.919498920440676,-5.998480319976808,0.0381048806011676,-5.950298309326172
4.309772491455078,7.919498920440676,-5.998419761657715,0.0384368635714054,-6.0190486907958975
4.705148220062256,7.919498920440676,-5.998118877410889,0.0390931628644466,-5.938806056976318
5.273842334747314,7.919498920440676,-5.970696926116943,0.0408615171909332,-5.976236820220947
5.59912633895874,7.919498920440676,-5.860620975494385,0.0525510944426059,-5.933878421783447
6.045184135437012,7.919498920440676,-5.113382816314696,0.4323047995567322,-5.391380786895752
6.460402488708496,7.919498920440676,-5.441506862640381,0.2844707667827606,-4.852430820465088
6.857516288757324,7.919498920440676,-5.514015197753905,0.0965554416179657,-5.54179573059082
7.218522548675538,7.919498920440676,-5.519195556640625,0.0790376216173172,-5.44597053527832
7.428804397583008,7.919498920440676,-5.635510921478272,0.0663026422262191,-5.613623142242432
7.586443424224853,7.919498920440676,-5.725937366485596,0.0739970728754997,-5.698465347290039
7.716696262359619,7.919498920440676,-5.807513236999512,0.0724451094865798,-5.88553524017334
7.718947410583496,7.919498920440676,-5.889731407165527,0.0632784739136695,-5.826023578643799
7.845553398132323,7.919498920440676,-6.056110858917236,0.0630695521831512,-6.003816604614258
7.946967124938963,7.919498920440676,-6.061425209045409,0.0451829321682453,-6.083709716796875
7.936474323272706,7.919498920440676,-6.009152889251709,0.0383428931236267,-5.951475620269775
7.976175308227539,7.919498920440676,-5.97922945022583,0.0300107356160879,-5.991501808166504
7.9891839027404785,7.919498920440676,-5.990696430206299,0.0276375114917755,-6.022202014923096
7.973595619201661,7.919498920440676,-6.008575916290283,0.0277149509638547,-6.029553413391112
8.000524520874022,7.919498920440676,-6.0302367210388175,0.0275927856564521,-6.042351722717285
7.998455524444579,7.919498920440676,-5.991374492645264,0.0297824665904045,-5.971381664276123
8.000974655151367,7.919498920440676,-5.978892803192139,0.0308998469263315,-5.959517002105713
8.049417495727539,7.919498920440676,-6.014924049377441,0.0316956900060176,-6.070741653442383
7.968976974487304,7.919498920440676,-5.96594762802124,0.0330077111721038,-5.940855503082275
8.01253604888916,7.919498920440676,-5.962992191314696,0.0326356142759323,-5.976236343383789
8.03537368774414,7.919498920440676,-5.991980075836182,0.0316035710275173,-5.98840856552124
7.993673324584962,7.919498920440676,-6.014115810394287,0.0324715226888656,-6.012044429779053
8.043636322021484,7.919498920440676,-6.045650959014893,0.0337105877697467,-6.046539306640625
7.976970672607421,7.919498920440676,-5.970881462097168,0.033342108130455,-5.936526775360107
7.992710590362547,7.919498920440676,-5.966655254364014,0.032455176115036,-6.000782489776611
8.038198471069336,7.919498920440676,-6.001759052276611,0.0320056453347206,-6.016306877136231
8.023651123046875,7.919498920440676,-5.992073535919189,0.0321918614208698,-5.987504959106444
8.027625083923342,7.919498920440676,-6.013550281524657,0.0345297046005725,-6.0125041007995605
8.017935752868652,7.919498920440676,-5.980905532836913,0.0352759361267089,-5.988378524780273
8.018985748291014,7.919498920440676,-5.960185050964356,0.0341046378016471,-5.970747470855713
8.004586219787598,7.919498920440676,-5.9704270362854,0.0345092453062534,-5.974422931671144
7.951522350311278,7.919498920440676,-5.967939853668213,0.0336785912513732,-5.931647300720215
7.990880966186523,7.919498920440676,-5.974157810211182,0.0316309481859207,-6.005471229553224
7.988989830017092,7.919498920440676,-5.98842191696167,0.0299864914268255,-5.949776649475098
7.995525360107421,7.919498920440676,-5.989510536193848,0.0299707446247339,-5.964081764221192
8.01008129119873,7.919498920440676,-6.044196605682373,0.0298049338161945,-6.021767139434815
8.027090072631836,7.919498920440676,-5.976173877716064,0.0314288847148418,-5.9948272705078125
8.033811569213867,7.919498920440676,-5.981395244598389,0.0332201085984706,-5.9715495109558105
7.934254646301269,7.919498920440676,-5.96546745300293,0.0346440710127353,-5.913408756256104
7.937111377716064,7.919498920440676,-5.955488204956056,0.0316831320524215,-5.913894176483153
7.966401100158691,7.919498920440676,-5.9782772064208975,0.0285737831145524,-5.948010921478272
8.031498908996582,7.919498920440676,-5.990702152252196,0.0271088015288114,-6.020780086517334
8.031461715698242,7.919498920440676,-6.006084442138672,0.027907321229577,-6.018392086029053
8.065286636352539,7.919498920440676,-6.04814910888672,0.0298373773694038,-6.053534030914307
8.061848640441895,7.919498920440676,-6.055041790008545,0.035302173346281,-6.063413143157959
7.952647686004639,7.919498920440676,-5.93745231628418,0.036783292889595,-5.9078588485717765
7.982716083526611,7.919498920440676,-5.94016695022583,0.0333044417202472,-5.935876369476318
7.973512649536131,7.919498920440676,-5.986639976501465,0.0307613983750343,-5.96617603302002
7.9968647956848145,7.919498920440676,-6.030835151672363,0.0295056421309709,-5.993425369262695
8.018790245056152,7.919498920440676,-6.022151470184326,0.0297817215323448,-6.014237403869629
7.986875057220459,7.919498920440676,-5.978920459747314,0.0308610908687114,-5.942386627197266
8.016760826110838,7.919498920440676,-6.0130228996276855,0.0317803286015987,-6.03944206237793
8.01159954071045,7.919498920440676,-5.981214046478272,0.0322759300470352,-5.952239036560059
7.992243766784669,7.919498920440676,-5.968245029449463,0.0326849110424518,-5.9517245292663565
7.997984409332275,7.919498920440676,-6.001808166503905,0.033246349543333,-6.025057315826416
7.972339630126954,7.919498920440676,-5.975226879119873,0.0320183895528316,-5.931704521179199
7.984994888305664,7.919498920440676,-5.978902816772461,0.0313711501657962,-5.946730613708496
7.988288402557373,7.919498920440676,-5.993442058563232,0.0305942483246326,-5.9882445335388175
7.976815700531005,7.919498920440676,-5.98192262649536,0.0303240306675434,-5.972285747528076
8.033439636230467,7.919498920440676,-6.00866174697876,0.0300595890730619,-6.058746337890625
8.045002937316895,7.919498920440676,-5.982192516326904,0.0310146622359752,-6.01325511932373
8.027508735656738,7.919498920440676,-5.963744640350342,0.0334157422184944,-5.966720581054688
8.048040390014648,7.919498920440676,-6.039221286773682,0.035957932472229,-6.038357257843018
8.05895709991455,7.919498920440676,-5.95564603805542,0.0353128276765346,-6.022628307342528
7.998037815093993,7.919498920440676,-5.956227779388428,0.0361082479357719,-5.949272632598877
7.99890661239624,7.919498920440676,-5.954185962677002,0.0352865792810916,-5.940351009368896
7.992953777313232,7.919498920440676,-5.9780917167663565,0.032798696309328,-5.957666873931885
8.032713890075684,7.919498920440676,-6.003132343292236,0.0325811691582202,-6.019461154937744
7.971041679382323,7.919498920440676,-5.986643314361572,0.0334552749991416,-5.955767154693604
8.027668952941895,7.919498920440676,-5.967895030975342,0.0320631936192512,-6.023344993591309
8.062164306640625,7.919498920440676,-5.989593982696533,0.0318941175937652,-6.05306053161621
8.045526504516602,7.919498920440676,-5.974686145782472,0.0334737226366996,-6.003908157348633
8.092630386352539,7.919498920440676,-6.073520183563232,0.0374615751206874,-6.117825508117676
7.976618289947509,7.919498920440676,-5.945739269256592,0.0375791899859905,-5.92417049407959
8.007961273193358,7.919498920440676,-5.938263416290283,0.0335288643836975,-5.988884925842285
8.02922534942627,7.919498920440676,-5.991954803466797,0.0322242751717567,-5.987569332122803
8.096199989318846,7.919498920440676,-6.069023609161377,0.0331999808549881,-6.098517894744873
8.08474349975586,7.919498920440676,-5.989873886108398,0.0378227531909942,-6.056808471679688
7.9918389320373535,7.919498920440676,-5.9290924072265625,0.0385205410420894,-5.952898025512695
7.955901622772216,7.919498920440676,-5.937417030334473,0.0355696603655815,-5.893536567687988
8.082130432128906,7.919498920440676,-5.97801637649536,0.0320771858096122,-6.074232578277588
8.070512771606445,7.919498920440676,-6.0019822120666495,0.0331027694046497,-6.007842540740967
8.017271995544434,7.919498920440676,-5.961461067199707,0.0355046913027763,-5.983098030090332
8.077668190002441,7.919498920440676,-6.1159987449646,0.0359091758728027,-6.116859912872314
8.06515598297119,7.919498920440676,-5.973673343658447,0.0384912714362144,-6.015029430389404
8.039627075195312,7.919498920440676,-5.981154918670654,0.0378471352159976,-5.968605518341064
8.04430103302002,7.919498920440676,-5.9654860496521,0.0385775975883007,-6.008570671081543
8.01314640045166,7.919498920440676,-5.96491813659668,0.0356261506676673,-5.971412181854248
8.020872116088867,7.919498920440676,-5.970048904418944,0.0353113375604152,-5.996478080749512
8.022286415100098,7.919498920440676,-5.9767374992370605,0.0344862230122089,-5.986128330230713
7.953539848327635,7.919498920440676,-5.971807956695557,0.0343309044837951,-5.909486770629883
8.02009105682373,7.919498920440676,-5.971752166748047,0.0324506424367427,-6.00408935546875
8.010564804077148,7.919498920440676,-5.98639965057373,0.030570114031434,-5.967196464538574
7.976410865783691,7.919498920440676,-5.996891498565674,0.0314308255910873,-5.939878463745117
7.976206302642822,7.919498920440676,-6.055025577545166,0.0309996996074914,-5.990002632141112
8.040492057800293,7.919498920440676,-5.978291988372803,0.0306890159845352,-6.0240440368652335
7.957421302795409,7.919498920440676,-5.977545738220215,0.0314947664737701,-5.924569606781006
8.019140243530273,7.919498920440676,-5.985009670257568,0.0306832510977983,-6.012089729309082
7.996779441833496,7.919498920440676,-5.990492343902588,0.0305072423070669,-5.970428943634033
8.044018745422363,7.919498920440676,-6.000847816467285,0.0306870695203542,-6.037577152252196
8.062662124633789,7.919498920440676,-6.047590732574463,0.0332559123635292,-6.085666656494141
7.991312980651855,7.919498920440676,-5.944389820098877,0.0347157083451747,-5.970345497131348
8.001841545104979,7.919498920440676,-5.979616641998291,0.0358272343873977,-5.986043453216553
8.038681030273438,7.919498920440676,-5.979136943817139,0.0326001159846782,-6.011994361877441
8.069538116455078,7.919498920440676,-6.020130157470703,0.0337741486728191,-6.082391262054443
8.050724029541014,7.919498920440676,-5.976053714752196,0.0371604599058628,-5.987543106079102
7.967897891998291,7.919498920440676,-5.951361179351808,0.0378929302096366,-5.92207145690918
7.9982991218566895,7.919498920440676,-5.941839694976808,0.0335462242364883,-5.961949348449707
8.065488815307617,7.919498920440676,-5.987157344818115,0.0317861251533031,-6.065614700317383
8.10419750213623,7.919498920440676,-6.036356925964356,0.0335500948131084,-6.013217926025392
8.066521644592285,7.919498920440676,-6.024518489837647,0.0384432226419448,-6.010761260986328
7.982928276062011,7.919498920440676,-5.952738285064696,0.0402030535042285,-5.939663410186768
7.958300113677978,7.919498920440676,-5.936191082000732,0.0346289575099945,-5.920282363891602
8.020827293395996,7.919498920440676,-5.982508182525635,0.0321546643972396,-5.982341289520264
8.080877304077148,7.919498920440676,-6.021450996398926,0.031723603606224,-6.055420875549316
8.04141902923584,7.919498920440676,-5.976969242095947,0.0337902009487152,-5.99507999420166
8.104949951171875,7.919498920440676,-6.101208209991455,0.0358418338000774,-6.102520942687988
8.0160493850708,7.919498920440676,-5.950919628143311,0.0383513234555721,-5.962332725524902
8.073652267456055,7.919498920440676,-5.954186916351318,0.035281766206026,-5.951005458831787
8.068777084350588,7.919498920440676,-5.982931137084961,0.0354247465729713,-6.048603534698486
8.009070396423342,7.919498920440676,-6.030579090118408,0.0378703698515892,-5.963130950927734
8.02156162261963,7.919498920440676,-5.969762802124024,0.0375558212399482,-5.989354133605957
8.029302597045898,7.919498920440676,-5.977948665618896,0.0338699854910373,-6.021493434906006
8.017115592956545,7.919498920440676,-6.012487888336182,0.0351448357105255,-6.024651527404785
8.011708259582518,7.919498920440676,-5.976548194885254,0.0356799401342868,-5.995175838470458
7.99105978012085,7.919498920440676,-5.967103958129883,0.0339753553271293,-5.959821701049805
7.980286121368408,7.919498920440676,-5.97118616104126,0.0329610370099544,-5.950861930847168
8.032876968383789,7.919498920440676,-5.982663154602051,0.0319256149232387,-6.010897636413574
8.022590637207031,7.919498920440676,-5.977694988250732,0.0319590680301189,-5.990157127380371
7.989253997802734,7.919498920440676,-5.972603797912598,0.0334457755088806,-5.948057174682617
8.054499626159668,7.919498920440676,-6.018000602722168,0.0336042307317256,-6.080064296722412
8.030678749084473,7.919498920440676,-5.968346118927002,0.0329627245664596,-5.975069999694824
8.009403228759766,7.919498920440676,-5.960211277008057,0.0347659662365913,-5.975133419036865
8.051907539367676,7.919498920440676,-6.0085740089416495,0.0358619466423988,-6.0621442794799805
7.997955322265626,7.919498920440676,-5.965658664703369,0.0344605892896652,-5.95712423324585
8.007161140441895,7.919498920440676,-5.9622673988342285,0.034504298120737,-6.004819869995117
7.9893407821655265,7.919498920440676,-5.989791393280028,0.0336667969822883,-5.924581050872803
7.992128849029541,7.919498920440676,-5.987834453582764,0.0323659591376781,-5.959372997283936
7.9843735694885245,7.919498920440676,-5.994838237762451,0.0323247015476226,-5.979945659637451
7.9746904373168945,7.919498920440676,-5.978785991668701,0.0312020555138587,-5.973333835601808
8.007894515991211,7.919498920440676,-5.992415428161621,0.0306376516819,-6.008489608764648
8.057975769042969,7.919498920440676,-5.984922885894775,0.0306062716990709,-6.039646148681641
7.977210521697998,7.919498920440676,-5.973288059234619,0.0326720662415027,-5.937455177307129
7.967863082885742,7.919498920440676,-6.008802890777588,0.0328556038439273,-5.939556598663329
8.015413284301756,7.919498920440676,-5.986945629119873,0.0311242938041687,-5.997299671173096
7.957785129547118,7.919498920440676,-6.008474826812744,0.0308787692338228,-5.991397380828857
7.98162794113159,7.919498920440676,-5.99479341506958,0.0302766617387533,-5.953251361846924
8.008460998535154,7.919498920440676,-6.002011299133301,0.0292810462415218,-5.990028858184815
8.01887035369873,7.919498920440676,-5.981241703033447,0.0299624130129814,-6.021854400634766
8.05099105834961,7.919498920440676,-6.044443130493164,0.0314311161637306,-6.058906078338623
8.042742729187012,7.919498920440676,-5.983384132385254,0.0342764407396316,-6.0078182220458975
7.942734241485595,7.919498920440676,-5.9472713470458975,0.0359035246074199,-5.928935527801514
7.981136322021484,7.919498920440676,-5.953237056732178,0.0326606929302215,-5.967504024505615
8.001168251037598,7.919498920440676,-5.985290050506592,0.0300318729132413,-5.983622074127196
8.05259895324707,7.919498920440676,-6.0294408798217765,0.0296798609197139,-6.031660556793213
8.048646926879881,7.919498920440676,-6.05319356918335,0.0315835811197757,-6.015385627746582
8.030055046081545,7.919498920440676,-5.972606658935546,0.0349089130759239,-5.998156547546387
7.989110946655273,7.919498920440676,-5.965705394744873,0.0367983728647232,-5.937328815460205
8.015408515930174,7.919498920440676,-5.960075855255127,0.0335977561771869,-5.986730098724365
8.01006507873535,7.919498920440676,-5.982764720916748,0.0330582186579704,-5.9657602310180655
8.030552864074707,7.919498920440676,-5.981787204742432,0.033422116190195,-6.0382699966430655
8.013534545898438,7.919498920440676,-5.994089603424072,0.0345969535410404,-5.996901035308838
7.934387683868408,7.919498920440676,-5.95857810974121,0.0338787473738193,-5.897124767303467
8.02670669555664,7.919498920440676,-5.9679789543151855,0.0314335525035858,-6.05211067199707
8.052918434143066,7.919498920440676,-5.978944301605225,0.0295218750834465,-6.010950565338135
8.004497528076174,7.919498920440676,-5.9951372146606445,0.0315463729202747,-5.96864652633667
8.096988677978516,7.919498920440676,-6.091620922088623,0.0321790389716625,-6.144219398498535
8.027717590332031,7.919498920440676,-5.957910537719728,0.0359056740999221,-6.001447200775146
8.01156234741211,7.919498920440676,-5.960041522979736,0.0349700637161731,-5.982500553131104
8.006959915161133,7.919498920440676,-5.994940280914307,0.0360238403081893,-5.973906517028809
8.063538551330566,7.919498920440676,-5.996121883392334,0.0344914942979812,-6.031763076782227
7.958172321319581,7.919498920440676,-5.971758842468262,0.0357522368431091,-5.932515621185304
7.948541641235351,7.919498920440676,-5.95409107208252,0.0327651053667068,-5.93342924118042
7.957399368286131,7.919498920440676,-5.98872709274292,0.0298367161303758,-5.9421935081481925
7.98931884765625,7.919498920440676,-6.001625537872314,0.0280033834278583,-5.957474231719971
8.004014015197756,7.919498920440676,-6.001917362213135,0.0281927678734064,-6.020650863647461
7.988052845001219,7.919498920440676,-6.020016193389893,0.0285336375236511,-5.993540287017822
8.015192985534668,7.919498920440676,-6.032700061798096,0.0298524554818868,-6.000437259674072
8.032594680786131,7.919498920440676,-5.981969356536865,0.03172317892313,-5.992890357971192
7.9919281005859375,7.919498920440676,-5.964684963226318,0.033128835260868,-5.957950592041016
8.021047592163086,7.919498920440676,-5.992517948150635,0.0338614284992218,-5.980380535125732
8.00711441040039,7.919498920440676,-5.97516679763794,0.0328893288969993,-5.977947235107422
8.003056526184082,7.919498920440676,-5.972439289093018,0.0330849774181842,-5.962953567504883
8.00416088104248,7.919498920440676,-5.9939799308776855,0.0337364040315151,-5.989939689636231
7.988092899322509,7.919498920440676,-5.970592021942139,0.0325676165521144,-5.940090179443359
7.97722291946411,7.919498920440676,-5.979090690612793,0.0324608944356441,-5.950958728790283
8.015135765075684,7.919498920440676,-5.984410762786865,0.0313402228057384,-5.986795425415039


==> data/single_task_inference_result/hopper/hopper_single_task_inference_trajectories/37.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.1239368990063667,6.437838554382324,-1.772883057594299,3.2790184020996094,1.301313042640686
0.4489564895629882,6.437838554382324,-4.694516658782959,0.4037862420082092,-2.109532833099365
0.887119174003601,6.437838554382324,-4.6626176834106445,0.0862682983279228,-4.934157371520996
1.4783421754837036,6.437838554382324,-4.556282043457031,0.0626617074012756,-4.6440720558166495
1.9986788034439087,6.437838554382324,-4.561676502227783,0.0464594326913356,-4.626878261566161
2.497007131576538,6.437838554382324,-4.629470348358153,0.0363293252885341,-4.656520843505859
2.989443302154541,6.437838554382324,-4.626465320587158,0.0364226885139942,-4.574896335601808
3.321641206741333,6.437838554382324,-4.628564357757568,0.0366323702037334,-4.63606834411621
3.770220994949341,6.437838554382324,-4.637776851654053,0.0370927602052688,-4.667768955230713
4.146661758422852,6.437838554382324,-4.651793956756592,0.0379630103707313,-4.649730682373047
4.674980163574219,6.437838554382324,-4.6523189544677725,0.0427017100155353,-4.624072074890137
5.107366561889648,6.437838554382324,-4.444178104400635,0.0455532558262348,-4.517881870269775
5.554242134094238,6.437838554382324,-4.306881904602051,0.1458635628223419,-4.210710048675537
5.912711143493652,6.437838554382324,-4.349318981170654,0.0627729669213295,-4.356301307678224
6.141595363616943,6.437838554382324,-4.3415207862854,0.0514504946768283,-4.392876148223877
6.33160400390625,6.437838554382324,-4.43962287902832,0.0476302169263362,-4.479672908782959
6.525745391845703,6.437838554382324,-4.508463382720947,0.0398222468793392,-4.439489364624024
6.499454498291016,6.437838554382324,-4.600720405578612,0.0363354049623012,-4.599136352539063
6.564708709716797,6.437838554382324,-4.623735427856444,0.0337860658764839,-4.711897373199463
6.536910533905028,6.437838554382324,-4.675859451293944,0.0347836092114448,-4.661023616790772
6.591804504394531,6.437838554382324,-4.7092485427856445,0.0340309999883174,-4.717419147491455
6.507296085357666,6.437838554382324,-4.563186168670654,0.0327624082565307,-4.546287059783936
6.517011165618896,6.437838554382324,-4.56163454055786,0.0322081744670867,-4.565536022186279
6.550097942352295,6.437838554382324,-4.585965156555176,0.0293480847030878,-4.597906589508057
6.507845878601073,6.437838554382324,-4.619882106781006,0.0318391993641853,-4.589481353759766
6.501365184783936,6.437838554382324,-4.573436737060546,0.0313868150115013,-4.553751468658447
6.498854637145996,6.437838554382324,-4.582840919494629,0.0298439227044582,-4.569945335388184
6.503986358642577,6.437838554382324,-4.589569568634033,0.0295050293207168,-4.559534072875977
6.515384674072266,6.437838554382324,-4.585012435913086,0.0290646851062774,-4.595040321350098
6.504044055938721,6.437838554382324,-4.584002494812012,0.0289870202541351,-4.59815502166748
6.495601654052734,6.437838554382324,-4.583975315093993,0.0291914194822311,-4.571582317352295
6.489104747772217,6.437838554382324,-4.5855889320373535,0.0290098972618579,-4.563892841339111
6.515554428100586,6.437838554382324,-4.584290981292725,0.0284661706537008,-4.605945587158203
6.522264003753662,6.437838554382324,-4.585451602935791,0.0284264758229255,-4.611040592193604
6.508648872375488,6.437838554382324,-4.582772731781006,0.0290035624057054,-4.605074405670166
6.477799892425537,6.437838554382324,-4.589712142944336,0.0296933576464653,-4.567537784576416
6.471127986907959,6.437838554382324,-4.583152294158936,0.0290483720600605,-4.590196132659912
6.479842662811279,6.437838554382324,-4.584240913391112,0.0276163611561059,-4.563089847564696
6.530494689941406,6.437838554382324,-4.587058544158936,0.0268839541822671,-4.59281301498413
6.540863513946533,6.437838554382324,-4.589555263519287,0.0271075535565614,-4.610872268676758
6.532132625579834,6.437838554382324,-4.594081401824951,0.0285833217203617,-4.597474575042725
6.503853797912598,6.437838554382324,-4.61474084854126,0.0310330875217914,-4.577540397644042
6.521939754486084,6.437838554382324,-4.587260246276856,0.0314983427524566,-4.595744132995605
6.487657070159912,6.437838554382324,-4.581050395965576,0.0300098787993192,-4.546027660369873
6.528841495513916,6.437838554382324,-4.5828471183776855,0.0293714292347431,-4.631309986114502
6.5354323387146,6.437838554382324,-4.584986686706543,0.0291319452226161,-4.60811185836792
6.474005699157715,6.437838554382324,-4.578103065490723,0.0299752969294786,-4.508951187133789
6.533450126647949,6.437838554382324,-4.581014156341553,0.029440389946103,-4.642608165740967
6.597490787506104,6.437838554382324,-4.5868468284606925,0.0289757009595632,-4.679261207580566
6.5579142570495605,6.437838554382324,-4.583230495452881,0.0308380685746669,-4.577378749847412
6.521433353424072,6.437838554382324,-4.575595378875732,0.0333277508616447,-4.604885578155518
6.5153136253356925,6.437838554382324,-4.603374004364014,0.0338388383388519,-4.572122573852539
6.520427227020264,6.437838554382324,-4.593451976776123,0.0313251689076423,-4.601381301879883
6.517919063568115,6.437838554382324,-4.59856653213501,0.0309401787817478,-4.619530200958252
6.520235061645508,6.437838554382324,-4.577413082122803,0.0304049756377935,-4.590231418609619
6.5211100578308105,6.437838554382324,-4.5756707191467285,0.0302183851599693,-4.6093969345092765
6.496471881866455,6.437838554382324,-4.574934959411621,0.0303220283240079,-4.577616691589356
6.472192287445068,6.437838554382324,-4.575565814971924,0.0297378078103065,-4.586890697479248
6.455869197845458,6.437838554382324,-4.5804443359375,0.0284201335161924,-4.548598289489745
6.494409084320068,6.437838554382324,-4.581347942352295,0.0269427299499511,-4.584071159362793
6.522021293640137,6.437838554382324,-4.585056304931641,0.0262511149048805,-4.617292404174805
6.514493942260742,6.437838554382324,-4.5884079933166495,0.0266358908265829,-4.608357906341553
6.537509918212891,6.437838554382324,-4.621694087982178,0.0278650354593992,-4.657950878143311
6.566429615020752,6.437838554382324,-4.616939067840576,0.0303965751081705,-4.626667499542236
6.492078304290772,6.437838554382324,-4.563443660736084,0.0318736210465431,-4.537415504455566
6.51039457321167,6.437838554382324,-4.558041095733643,0.0305752102285623,-4.590015888214111
6.503937244415283,6.437838554382324,-4.588951110839844,0.0293791405856609,-4.567908763885497
6.544983863830566,6.437838554382324,-4.616956233978272,0.0297136902809143,-4.604326725006104
6.505649566650392,6.437838554382324,-4.584055423736572,0.0304674040526151,-4.5300798416137695
6.535541534423828,6.437838554382324,-4.573284149169922,0.0299920458346605,-4.621273040771484
6.50875759124756,6.437838554382324,-4.582150459289551,0.0302989464253187,-4.659188270568848
6.498469352722168,6.437838554382324,-4.581813335418701,0.0305559858679771,-4.540223598480225
6.502126216888428,6.437838554382324,-4.582852363586426,0.0296997018158435,-4.56014347076416
6.509554862976073,6.437838554382324,-4.584633827209473,0.0292870700359344,-4.589696884155273
6.543473243713378,6.437838554382324,-4.583480358123779,0.029078209772706,-4.585869789123535
6.53346061706543,6.437838554382324,-4.578906059265137,0.02974259480834,-4.5736069679260245
6.527677059173584,6.437838554382324,-4.571958065032959,0.030824014917016,-4.572789192199707
6.516022205352783,6.437838554382324,-4.574767589569092,0.031432781368494,-4.584992408752441
6.489336490631104,6.437838554382324,-4.575381755828857,0.0310835223644971,-4.542056083679199
6.516892910003662,6.437838554382324,-4.577613830566406,0.0295418426394462,-4.588387489318848
6.540992736816406,6.437838554382324,-4.583554744720458,0.0291148852556943,-4.622740268707275
6.52827262878418,6.437838554382324,-4.578733444213867,0.0298719834536314,-4.639649868011475
6.534149169921875,6.437838554382324,-4.579980373382568,0.0309054460376501,-4.597999572753905
6.510951042175293,6.437838554382324,-4.57835817337036,0.0316966883838176,-4.556089878082275
6.51276969909668,6.437838554382324,-4.572959899902344,0.0308554470539093,-4.583845138549805
6.510000228881836,6.437838554382324,-4.5785441398620605,0.0299526080489158,-4.6018147468566895
6.495083808898926,6.437838554382324,-4.581942081451416,0.029867511242628,-4.549661159515381
6.500313758850098,6.437838554382324,-4.580384254455566,0.0292728580534458,-4.551894664764404
6.513469696044922,6.437838554382324,-4.584162712097168,0.0287788566201925,-4.586736679077148
6.561755180358888,6.437838554382324,-4.583481788635254,0.0288554430007934,-4.628354549407959
6.546213626861572,6.437838554382324,-4.574778079986572,0.0300520360469818,-4.628598213195801
6.545001029968262,6.437838554382324,-4.565562725067139,0.0315998345613479,-4.604229927062988
6.562416076660156,6.437838554382324,-4.570223808288574,0.0325736664235591,-4.630983352661133
6.548439979553224,6.437838554382324,-4.56873893737793,0.0331309214234352,-4.59834623336792
6.504795551300049,6.437838554382324,-4.563795566558838,0.032016709446907,-4.549598693847656
6.526677131652832,6.437838554382324,-4.565267086029053,0.0305987633764743,-4.600511074066161
6.508201599121094,6.437838554382324,-4.586004257202148,0.0302014742046594,-4.58883571624756
6.532140731811523,6.437838554382324,-4.597899913787842,0.0303359758108854,-4.5850701332092285
6.534348487854004,6.437838554382324,-4.5801544189453125,0.0303668528795242,-4.601086139678955
6.478816986083984,6.437838554382324,-4.572380065917969,0.0308588612824678,-4.519960880279541
6.498519420623779,6.437838554382324,-4.57068395614624,0.0296737272292375,-4.568356037139893
6.524110794067383,6.437838554382324,-4.58741331100464,0.0285841803997755,-4.609941005706787
6.508292675018311,6.437838554382324,-4.600098609924316,0.0290387533605098,-4.588811397552489
6.50949764251709,6.437838554382324,-4.593082904815674,0.0294296108186244,-4.594041347503662
6.537746906280518,6.437838554382324,-4.594295501708984,0.0296694952994585,-4.614559173583984
6.528023719787598,6.437838554382324,-4.577266216278076,0.0301999319344758,-4.588339328765869
6.536025524139404,6.437838554382324,-4.570125102996825,0.0306404121220111,-4.598063945770264
6.526245594024657,6.437838554382324,-4.573256969451904,0.0312695987522602,-4.570064544677734
6.493307590484619,6.437838554382324,-4.57089376449585,0.03139628469944,-4.556063652038574
6.498664379119873,6.437838554382324,-4.5723838806152335,0.029927609488368,-4.564078330993652
6.524648189544678,6.437838554382324,-4.584038257598877,0.029098542407155,-4.579962730407715
6.499199867248535,6.437838554382324,-4.58644962310791,0.0293463431298732,-4.540923595428467
6.48127031326294,6.437838554382324,-4.582152366638184,0.0292715746909379,-4.547584533691406
6.50910758972168,6.437838554382324,-4.589466094970703,0.0286130160093307,-4.622208595275879
6.5091538429260245,6.437838554382324,-4.5858702659606925,0.0283757168799638,-4.596206665039063
6.490720272064209,6.437838554382324,-4.584743022918701,0.0285750646144151,-4.551758289337158
6.500697612762451,6.437838554382324,-4.596146106719971,0.0285403728485107,-4.575008869171144
6.486132621765137,6.437838554382324,-4.589958667755127,0.0285676252096891,-4.583824157714844
6.485678672790527,6.437838554382324,-4.584501266479492,0.028131116181612,-4.569031238555908
6.487594127655028,6.437838554382324,-4.590743541717528,0.0276780184358358,-4.567815780639648
6.486636161804199,6.437838554382324,-4.588653087615967,0.0273492205888032,-4.56734037399292
6.538179397583008,6.437838554382324,-4.5918049812316895,0.0272029861807823,-4.634071826934815
6.494282245635985,6.437838554382324,-4.589392185211182,0.0279139950871467,-4.575698852539063
6.512771129608153,6.437838554382324,-4.582718849182129,0.0284139048308134,-4.586820602416992
6.505784034729004,6.437838554382324,-4.594540119171144,0.0290887001901865,-4.590559482574463
6.538799285888672,6.437838554382324,-4.586951732635497,0.029520945623517,-4.603492259979248
6.516451358795166,6.437838554382324,-4.582446575164794,0.0300789456814527,-4.5785441398620605
6.518189907073976,6.437838554382324,-4.573911190032959,0.0303096249699592,-4.595536231994629
6.509171485900879,6.437838554382324,-4.580097675323486,0.0303998794406652,-4.537849426269531
6.512492179870605,6.437838554382324,-4.579986095428467,0.0303126163780689,-4.574533462524414
6.525923252105713,6.437838554382324,-4.579309940338135,0.0297738760709762,-4.609764575958252
6.499970436096192,6.437838554382324,-4.577356338500977,0.0299568064510822,-4.547555923461913
6.52849817276001,6.437838554382324,-4.575953006744385,0.0297215562313795,-4.578219413757324
6.51870584487915,6.437838554382324,-4.580846309661865,0.0297607816755771,-4.5809478759765625
6.501503467559815,6.437838554382324,-4.577807426452637,0.030103588476777,-4.61836051940918
6.493935108184815,6.437838554382324,-4.581451416015625,0.0299153830856084,-4.57608699798584
6.495296001434326,6.437838554382324,-4.582847595214844,0.0293085984885692,-4.556413173675537
6.488670825958252,6.437838554382324,-4.584535121917725,0.0286055747419595,-4.536921501159668
6.545750141143799,6.437838554382324,-4.58606481552124,0.0280818231403827,-4.622128963470458
6.554047107696533,6.437838554382324,-4.5832576751708975,0.0285675562918186,-4.617541313171387
6.50068473815918,6.437838554382324,-4.568901538848877,0.0301838014274835,-4.525321960449219
6.516655921936035,6.437838554382324,-4.585916996002196,0.0310136936604976,-4.608250141143799
6.544054985046387,6.437838554382324,-4.592961788177489,0.0308200176805257,-4.641709327697754
6.565474987030028,6.437838554382324,-4.60112762451172,0.0309073776006698,-4.661572456359863
6.505984783172608,6.437838554382324,-4.563497543334961,0.0322463326156139,-4.497467517852783
6.551259517669678,6.437838554382324,-4.563517570495605,0.0315146632492542,-4.621673583984375
6.5518341064453125,6.437838554382324,-4.581542491912842,0.0307143498212099,-4.617403030395508
6.538050174713135,6.437838554382324,-4.604150772094728,0.0321246124804019,-4.592013835906982
6.506254196166992,6.437838554382324,-4.567593097686768,0.0324926488101482,-4.544535636901856
6.508963584899902,6.437838554382324,-4.5749359130859375,0.0315044075250625,-4.583675861358643
6.5175323486328125,6.437838554382324,-4.58454418182373,0.0298436172306537,-4.602172374725342
6.511274337768555,6.437838554382324,-4.587984561920166,0.0300094708800315,-4.586763381958008
6.483083724975586,6.437838554382324,-4.579070568084717,0.0298383235931396,-4.5657382011413565
6.482589721679688,6.437838554382324,-4.580372333526611,0.0290023256093263,-4.5584635734558105
6.557718276977539,6.437838554382324,-4.585105419158936,0.0280372351408004,-4.624156475067139
6.509155750274657,6.437838554382324,-4.577374935150146,0.0284495074301958,-4.595447063446045
6.497051239013672,6.437838554382324,-4.573948860168457,0.0289515331387519,-4.571929454803467
6.474032878875732,6.437838554382324,-4.5950026512146,0.0294680371880531,-4.557316303253174
6.518777847290039,6.437838554382324,-4.587100505828857,0.0290278028696775,-4.622297286987305
6.522424697875977,6.437838554382324,-4.5861992835998535,0.0283447615802288,-4.602976799011231
6.4801573753356925,6.437838554382324,-4.5815300941467285,0.0285584181547164,-4.529623985290527
6.521382808685304,6.437838554382324,-4.599854946136475,0.0286531634628772,-4.610713481903076
6.50673246383667,6.437838554382324,-4.5904412269592285,0.0289671570062637,-4.581854820251465
6.519461154937744,6.437838554382324,-4.5882248878479,0.0289878156036138,-4.574912071228027
6.512775897979736,6.437838554382324,-4.595616340637207,0.0296929981559514,-4.597024440765381
6.499693393707275,6.437838554382324,-4.583827018737793,0.030056083574891,-4.554006576538086
6.502393245697021,6.437838554382324,-4.580308914184569,0.0295238532125949,-4.555336475372314
6.514444828033447,6.437838554382324,-4.582790851593018,0.0291368011385202,-4.625
6.511656284332275,6.437838554382324,-4.582325458526611,0.0291274320334196,-4.5789794921875
6.50133180618286,6.437838554382324,-4.582194805145264,0.0293568540364503,-4.586851596832275
6.486217498779297,6.437838554382324,-4.5842504501342765,0.0293652601540088,-4.5777316093444815
6.474847793579102,6.437838554382324,-4.58295488357544,0.0287403557449579,-4.546661376953125
6.479636669158936,6.437838554382324,-4.584414005279541,0.0277512390166521,-4.58146333694458
6.519476890563965,6.437838554382324,-4.5872063636779785,0.0270016659051179,-4.6096696853637695
6.525773525238037,6.437838554382324,-4.588838577270508,0.0271580647677183,-4.610864162445068
6.53609037399292,6.437838554382324,-4.5938029289245605,0.0282496437430381,-4.582758903503418
6.550814151763916,6.437838554382324,-4.608230113983153,0.0303072463721036,-4.6042799949646
6.502784252166748,6.437838554382324,-4.576876163482666,0.0322066992521286,-4.546562671661377
6.499257564544678,6.437838554382324,-4.563324928283691,0.030811009928584,-4.585387706756592
6.516783237457275,6.437838554382324,-4.582432746887207,0.029491314664483,-4.618954658508301
6.53069543838501,6.437838554382324,-4.595407962799072,0.0297468993812799,-4.600581645965576
6.515786170959473,6.437838554382324,-4.579238414764404,0.0301599111407995,-4.583380222320557
6.547123432159424,6.437838554382324,-4.579296588897705,0.0303171854466199,-4.621846675872803
6.508136749267577,6.437838554382324,-4.574216365814209,0.0310240983963012,-4.554161548614502
6.517681121826172,6.437838554382324,-4.569177627563477,0.0306092780083417,-4.592482089996338
6.507489681243896,6.437838554382324,-4.580955982208252,0.030006444081664,-4.582630157470703
6.512563228607178,6.437838554382324,-4.586952686309815,0.0301599465310573,-4.594616889953612
6.464213848114014,6.437838554382324,-4.581850528717041,0.0297799110412597,-4.518919944763184
6.481003761291504,6.437838554382324,-4.576345920562744,0.0283316746354103,-4.56506872177124
6.471275806427002,6.437838554382324,-4.586593151092528,0.0271394029259681,-4.567161083221436
6.529539108276367,6.437838554382324,-4.586421489715576,0.0265083815902471,-4.623147010803224
6.531107902526856,6.437838554382324,-4.594699382781982,0.0268040727823972,-4.602547645568848
6.504868030548096,6.437838554382324,-4.588975429534912,0.0280684884637594,-4.586685180664063
6.549620151519775,6.437838554382324,-4.613474845886231,0.0296827554702758,-4.645696163177489
6.534379959106444,6.437838554382324,-4.588130950927734,0.0313632600009441,-4.590343952178955
6.551760196685791,6.437838554382324,-4.572094440460205,0.0310375932604074,-4.600101470947266
6.541626453399657,6.437838554382324,-4.56992244720459,0.0319004729390144,-4.572965145111084
6.514752388000488,6.437838554382324,-4.567606449127196,0.0326491631567478,-4.542986869812012
6.476579189300537,6.437838554382324,-4.567424297332764,0.0308240801095962,-4.555243015289307
6.471907615661621,6.437838554382324,-4.5779452323913565,0.0293896906077861,-4.527106761932373


==> data/single_task_inference_result/hopper/hopper_single_task_inference_trajectories/38.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.288442999124527,7.009674549102783,-1.772883057594299,3.2790184020996094,0.315756618976593
0.5627406239509584,7.009674549102783,-5.092545986175537,0.4993928670883178,-3.6486716270446777
1.0193123817443848,7.009674549102783,-5.210445404052734,0.0873458907008171,-5.489220142364502
1.4676861763000488,7.009674549102783,-5.10728883743286,0.0603942200541496,-5.122992992401123
1.8947942256927488,7.009674549102783,-5.105604648590088,0.0456958562135696,-5.193542003631592
2.2360167503356934,7.009674549102783,-5.157526969909668,0.0365230999886989,-5.155106544494629
2.733140707015991,7.009674549102783,-5.156028747558594,0.0365589298307895,-5.15766143798828
3.1345911026000977,7.009674549102783,-5.155793190002441,0.0366646386682987,-5.22493839263916
3.582306385040283,7.009674549102783,-5.157435894012451,0.0369002148509025,-5.171485900878905
4.012320518493652,7.009674549102783,-5.161386013031006,0.0373404063284397,-5.135227203369141
4.339197158813477,7.009674549102783,-5.1658935546875,0.0380607359111309,-5.168594837188721
4.859597682952881,7.009674549102783,-5.154305934906006,0.0409978739917278,-5.194802761077881
5.36476469039917,7.009674549102783,-4.95626735687256,0.0470326878130436,-4.954713821411133
5.852417469024657,7.009674549102783,-4.73682737350464,0.2846609950065613,-5.001278400421144
6.228157043457031,7.009674549102783,-4.9178996086120605,0.0773465707898139,-4.831528186798096
6.496708869934082,7.009674549102783,-4.892034053802489,0.0570328086614608,-4.886336326599121
6.65465784072876,7.009674549102783,-4.892330646514893,0.0574653781950473,-4.88638973236084
6.751699924468993,7.009674549102783,-4.965500354766846,0.0604515969753265,-4.878077507019042
6.899733066558838,7.009674549102783,-5.065748691558838,0.0586703158915042,-5.175040721893311
7.021392345428467,7.009674549102783,-5.1234450340271,0.0427744425833225,-5.119773864746094
7.045781135559082,7.009674549102783,-5.161975860595703,0.0350211597979068,-5.16588020324707
7.056551456451416,7.009674549102783,-5.13275957107544,0.0306648220866918,-5.134959220886231
7.121936798095703,7.009674549102783,-5.143899917602539,0.0281390249729156,-5.178894519805908
7.106835842132568,7.009674549102783,-5.1751694679260245,0.0286052469164133,-5.181617736816406
7.058963775634766,7.009674549102783,-5.141546726226808,0.0294313840568065,-5.094777584075928
7.05748176574707,7.009674549102783,-5.145745277404785,0.0306190513074398,-5.103159427642822
7.093119144439696,7.009674549102783,-5.125290393829346,0.0296740867197513,-5.151974678039551
7.121257781982422,7.009674549102783,-5.132045269012451,0.029394906014204,-5.170542240142822
7.09004020690918,7.009674549102783,-5.125640392303467,0.0304516516625881,-5.103882312774657
7.074259757995605,7.009674549102783,-5.138597965240479,0.0313957072794437,-5.110744476318359
7.0879549980163565,7.009674549102783,-5.119115352630615,0.0311522968113422,-5.126626491546631
7.073375225067139,7.009674549102783,-5.122518539428711,0.0305137671530246,-5.119190216064453
7.094483375549316,7.009674549102783,-5.120572566986084,0.0302279330790042,-5.146466255187988
7.089205265045166,7.009674549102783,-5.125439643859863,0.0301571786403656,-5.1060333251953125
7.0293288230896,7.009674549102783,-5.1148223876953125,0.0303288381546735,-5.04165506362915
7.0742058753967285,7.009674549102783,-5.117423534393311,0.0290872510522604,-5.108049392700195
7.06733512878418,7.009674549102783,-5.123615741729736,0.0277815461158752,-5.097478866577148
7.055515289306641,7.009674549102783,-5.132058143615723,0.0278686564415693,-5.120495796203612
7.1467366218566895,7.009674549102783,-5.157881259918213,0.0275185741484165,-5.197548866271973
7.10538911819458,7.009674549102783,-5.115760326385497,0.0289257690310478,-5.119120121002196
7.06689977645874,7.009674549102783,-5.1016573905944815,0.0304981954395771,-5.098800182342528
7.0922040939331055,7.009674549102783,-5.137813091278076,0.0313402898609638,-5.130850791931152
7.1209025382995605,7.009674549102783,-5.127946853637695,0.0313959382474422,-5.180401802062988
7.103835105895996,7.009674549102783,-5.12606954574585,0.0316799245774745,-5.129866600036621
7.090679168701172,7.009674549102783,-5.120797157287598,0.0324098952114582,-5.103071689605713
7.096350193023682,7.009674549102783,-5.111245155334473,0.0319944806396961,-5.137502193450928
7.104666709899902,7.009674549102783,-5.115131855010985,0.0314040780067443,-5.114402294158936
7.079721927642822,7.009674549102783,-5.113501071929932,0.0315102525055408,-5.087525367736816
7.073263645172119,7.009674549102783,-5.1104464530944815,0.0311454348266124,-5.121999740600586
7.096399784088135,7.009674549102783,-5.117956638336182,0.0302634760737419,-5.162201404571533
7.1306681632995605,7.009674549102783,-5.120306968688965,0.0302195586264133,-5.178009986877441
7.061053276062012,7.009674549102783,-5.109632015228272,0.0314408689737319,-5.0761799812316895
7.032997608184815,7.009674549102783,-5.110132694244385,0.0309688430279493,-5.04438018798828
7.039682865142822,7.009674549102783,-5.119168758392334,0.0288055520504713,-5.096804141998291
7.088438510894775,7.009674549102783,-5.126388072967528,0.0275476220995187,-5.1375951766967765
7.088653087615967,7.009674549102783,-5.127681255340576,0.0273708254098892,-5.12144947052002
7.0912699699401855,7.009674549102783,-5.145652294158936,0.0276644807308912,-5.131086349487305
7.134703159332275,7.009674549102783,-5.172867774963378,0.0293051544576883,-5.2159528732299805
7.043863773345947,7.009674549102783,-5.111256122589111,0.0317340865731239,-5.076381206512451
7.043148994445801,7.009674549102783,-5.096518039703369,0.0301765482872724,-5.076860427856444
7.034302711486816,7.009674549102783,-5.12406587600708,0.0282200295478105,-5.096670150756836
7.074320316314696,7.009674549102783,-5.132643699645996,0.0271231029182672,-5.132741451263428
7.0949926376342765,7.009674549102783,-5.134243965148926,0.02692761272192,-5.142000198364258
7.096840381622314,7.009674549102783,-5.133647918701172,0.0273454915732145,-5.153829574584961
7.118999958038329,7.009674549102783,-5.17437219619751,0.0290956571698188,-5.189161777496338
7.091880798339844,7.009674549102783,-5.127408504486084,0.0317077822983264,-5.138321399688721
7.097413539886475,7.009674549102783,-5.102717876434326,0.0318034142255783,-5.109381198883057
7.116196632385254,7.009674549102783,-5.113358974456787,0.0313859172165393,-5.139061450958252
7.105624198913574,7.009674549102783,-5.114123821258545,0.0318953730165958,-5.109070301055908
7.028110027313232,7.009674549102783,-5.1052680015563965,0.0323352217674255,-5.058007240295409
7.064258575439453,7.009674549102783,-5.099636077880859,0.0297943130135536,-5.087461948394775
7.07639217376709,7.009674549102783,-5.123444080352783,0.0280595161020755,-5.1002197265625
7.06787109375,7.009674549102783,-5.146735191345215,0.028066175058484,-5.092421531677246
7.136448383331299,7.009674549102783,-5.162092208862305,0.0279861111193895,-5.169929027557373
7.092785835266112,7.009674549102783,-5.127400875091553,0.0296543054282665,-5.1505303382873535
7.100157737731934,7.009674549102783,-5.103011608123779,0.0307569690048694,-5.119132995605469
7.08123779296875,7.009674549102783,-5.123987197875977,0.0317952930927276,-5.10590934753418
7.076278209686279,7.009674549102783,-5.1220383644104,0.0316716618835926,-5.108644962310791
7.070648670196533,7.009674549102783,-5.122586250305176,0.0306714754551649,-5.097025871276856
7.068802356719971,7.009674549102783,-5.120346546173096,0.0297542680054903,-5.129406452178955
7.04923677444458,7.009674549102783,-5.124680042266846,0.0293113514780998,-5.061954498291016
7.071217060089111,7.009674549102783,-5.123550415039063,0.0284618083387613,-5.109606742858888
7.093276500701904,7.009674549102783,-5.128653526306152,0.02807192876935,-5.150787830352783
7.11795711517334,7.009674549102783,-5.123913288116455,0.0285676997154951,-5.156796932220458
7.055264949798584,7.009674549102783,-5.143437385559082,0.0303184427320957,-5.0928635597229
7.05137825012207,7.009674549102783,-5.120259761810304,0.0303246229887008,-5.090282917022705
7.0614848136901855,7.009674549102783,-5.124690532684326,0.028895303606987,-5.08737850189209
7.100437641143799,7.009674549102783,-5.135532855987549,0.0283255837857723,-5.120948314666748
7.122547149658203,7.009674549102783,-5.134767532348633,0.0287553183734416,-5.146005630493164
7.081728458404541,7.009674549102783,-5.132915496826172,0.0300638824701309,-5.107159614562988
7.089000225067139,7.009674549102783,-5.136199951171875,0.0314426831901073,-5.124362945556641
7.042767524719238,7.009674549102783,-5.119377136230469,0.0311985444277524,-5.057657241821289
7.068020343780518,7.009674549102783,-5.122900009155273,0.0295931547880172,-5.117101669311523
7.077712059020996,7.009674549102783,-5.131185054779053,0.0285563077777624,-5.118673324584961
7.078500747680664,7.009674549102783,-5.127608299255371,0.0283601265400648,-5.114783763885497
7.118953227996825,7.009674549102783,-5.153883457183838,0.028806198388338,-5.1737022399902335
7.080789566040039,7.009674549102783,-5.124973297119141,0.0301024112850427,-5.102469444274902
7.0809645652771,7.009674549102783,-5.109898090362549,0.0307195708155632,-5.086775302886962
7.099687576293944,7.009674549102783,-5.124136447906494,0.0306795425713062,-5.130282402038574
7.14100456237793,7.009674549102783,-5.12146520614624,0.0308318510651588,-5.1630611419677725
7.103685855865479,7.009674549102783,-5.106662273406982,0.0322236455976963,-5.153349876403809
7.06680965423584,7.009674549102783,-5.098272800445557,0.0326552577316761,-5.086706638336182
7.065791130065918,7.009674549102783,-5.109781742095947,0.0312818735837936,-5.075987815856934
7.087906360626221,7.009674549102783,-5.127392292022705,0.0301656424999237,-5.130083084106444
7.076157569885254,7.009674549102783,-5.1302452087402335,0.0299762114882469,-5.101952075958252
7.072981834411621,7.009674549102783,-5.127394199371338,0.0296867322176694,-5.090686798095703
7.043498516082764,7.009674549102783,-5.131065845489502,0.0295468997210264,-5.075549125671387
7.100099086761475,7.009674549102783,-5.118952751159668,0.0286405216902494,-5.134392738342285
7.06210994720459,7.009674549102783,-5.124714374542236,0.0284398030489683,-5.120590686798096
7.0525193214416495,7.009674549102783,-5.117081165313721,0.0284485109150409,-5.0602569580078125
7.092648983001709,7.009674549102783,-5.145374298095703,0.028245486319065,-5.1326231956481925
7.1267924308776855,7.009674549102783,-5.121320724487305,0.0286283828318119,-5.155093193054199
7.105660438537598,7.009674549102783,-5.119537353515625,0.0302259363234043,-5.149593830108643
7.130153656005859,7.009674549102783,-5.147560119628905,0.031926792114973,-5.160249710083008
7.069007396697998,7.009674549102783,-5.108989238739014,0.0334135144948959,-5.102519512176514
7.056495666503905,7.009674549102783,-5.103974342346192,0.0315984189510345,-5.084608554840088
7.069374561309815,7.009674549102783,-5.121584415435791,0.0296635758131742,-5.084055423736572
7.106593132019042,7.009674549102783,-5.13488245010376,0.0292323511093854,-5.195721626281737
7.125251293182373,7.009674549102783,-5.127203941345215,0.0297076124697923,-5.1280517578125
7.059996128082275,7.009674549102783,-5.126772880554199,0.0309932921081781,-5.079063415527344
7.073484420776367,7.009674549102783,-5.12183713912964,0.0310720298439264,-5.11950159072876
7.08477020263672,7.009674549102783,-5.125370979309082,0.0297856200486421,-5.137892246246338
7.13841676712036,7.009674549102783,-5.148434162139893,0.0298219360411167,-5.1908769607543945
7.055123805999756,7.009674549102783,-5.127081871032715,0.0314087346196174,-5.09300661087036
7.099846363067626,7.009674549102783,-5.1060519218444815,0.0302744526416063,-5.148028373718262
7.079003334045409,7.009674549102783,-5.127238750457764,0.029657281935215,-5.10960054397583
7.104006290435791,7.009674549102783,-5.155573844909668,0.0301267150789499,-5.187311172485352
7.124211788177489,7.009674549102783,-5.145116329193115,0.0313441380858421,-5.133810520172119
7.110379695892334,7.009674549102783,-5.10558032989502,0.0317421853542327,-5.118465423583984
7.048800945281982,7.009674549102783,-5.105742454528809,0.0328641980886459,-5.056965351104736
7.070669651031494,7.009674549102783,-5.1020941734313965,0.0307944640517234,-5.096073150634766
7.102955341339111,7.009674549102783,-5.125888347625732,0.029202627018094,-5.128820896148682
7.1052751541137695,7.009674549102783,-5.1453185081481925,0.0297822318971157,-5.096421718597412
7.078271389007568,7.009674549102783,-5.148935794830321,0.0308864712715148,-5.135270595550537
7.105370998382568,7.009674549102783,-5.128557205200195,0.0311315301805734,-5.147053718566895
7.087613105773926,7.009674549102783,-5.114982604980469,0.0310147292912006,-5.1287689208984375
7.084195613861084,7.009674549102783,-5.115612506866455,0.0309848990291357,-5.093855857849121
7.1091527938842765,7.009674549102783,-5.122493267059326,0.0310210436582565,-5.158797264099121
7.098656177520752,7.009674549102783,-5.113174915313721,0.0310121104121208,-5.127254009246825
7.041153907775879,7.009674549102783,-5.109056949615479,0.0314966887235641,-5.0249571800231925
7.047189712524414,7.009674549102783,-5.111464977264404,0.0300162173807621,-5.100401401519775
7.056011199951172,7.009674549102783,-5.122803688049316,0.0282361693680286,-5.063767910003662
7.051924228668213,7.009674549102783,-5.131955146789551,0.0276002809405326,-5.087808132171631
7.121881484985352,7.009674549102783,-5.139780521392822,0.0269339699298143,-5.17096996307373
7.112644195556641,7.009674549102783,-5.1327314376831055,0.0277670565992593,-5.139345645904541
7.107690811157227,7.009674549102783,-5.117828369140625,0.0298328325152397,-5.134825229644775
7.133631706237793,7.009674549102783,-5.157206058502196,0.0324282422661781,-5.171189308166504
7.057195663452148,7.009674549102783,-5.105482578277588,0.0339233800768852,-5.076266288757324
7.0244622230529785,7.009674549102783,-5.098339080810546,0.0309627447277307,-5.026371955871582
7.054306507110596,7.009674549102783,-5.114670276641846,0.0284356735646724,-5.094982624053955
7.07692813873291,7.009674549102783,-5.1264634132385245,0.027524184435606,-5.08698034286499
7.103777885437012,7.009674549102783,-5.1299920082092285,0.0273494701832532,-5.154263019561768
7.109589576721192,7.009674549102783,-5.1655802726745605,0.0277758426964282,-5.148100852966309
7.135120391845703,7.009674549102783,-5.153994083404541,0.030347354710102,-5.170669078826904
7.148160934448241,7.009674549102783,-5.10879373550415,0.0328453667461872,-5.164419174194336
7.054214477539063,7.009674549102783,-5.086299419403076,0.0339656770229339,-5.089551448822021
7.041712760925293,7.009674549102783,-5.080939292907715,0.0312457606196403,-5.06915283203125
7.0767741203308105,7.009674549102783,-5.120859622955321,0.0288757588714361,-5.1360297203063965
7.131236553192139,7.009674549102783,-5.150173664093018,0.0287587251514196,-5.194642066955566
7.078908443450928,7.009674549102783,-5.129158973693848,0.0297900289297103,-5.0934386253356925
7.08768892288208,7.009674549102783,-5.154048442840576,0.0299699939787387,-5.134295463562012
7.081967353820801,7.009674549102783,-5.13035249710083,0.0309890657663345,-5.120811462402344
7.090609073638916,7.009674549102783,-5.130920886993408,0.0308262053877115,-5.081557750701904
7.046788215637207,7.009674549102783,-5.125094413757324,0.0309045538306236,-5.0706987380981445
7.053939342498779,7.009674549102783,-5.114163875579834,0.029380477964878,-5.107355117797852
7.05036211013794,7.009674549102783,-5.127098560333252,0.0282343979924917,-5.101818084716797
7.05538845062256,7.009674549102783,-5.12555980682373,0.0275771524757146,-5.090028285980225
7.1191487312316895,7.009674549102783,-5.138072490692139,0.027119843289256,-5.158927917480469
7.097421169281006,7.009674549102783,-5.127480030059815,0.0278948936611413,-5.115500926971436
7.109217166900635,7.009674549102783,-5.127463817596436,0.0295787435024976,-5.118510246276856
7.097384452819824,7.009674549102783,-5.1451096534729,0.0317960605025291,-5.157859325408936
7.077648162841797,7.009674549102783,-5.109817028045654,0.032362725585699,-5.119083404541016
7.049139499664307,7.009674549102783,-5.113225460052489,0.0311044044792652,-5.104013442993164
7.068680286407472,7.009674549102783,-5.117042064666748,0.0295881461352109,-5.099039077758789
7.066198348999024,7.009674549102783,-5.125589847564696,0.0287285037338733,-5.105784893035889
7.097317695617676,7.009674549102783,-5.125802516937256,0.0283860024064779,-5.139614582061768
7.124681949615479,7.009674549102783,-5.14281702041626,0.0288861971348524,-5.1589131355285645
7.065557956695557,7.009674549102783,-5.116180896759033,0.0304561667144298,-5.096719741821289
7.068558216094971,7.009674549102783,-5.121440410614014,0.0309837460517883,-5.095510482788086
7.086850643157959,7.009674549102783,-5.124671459197998,0.0298671554774045,-5.12630271911621
7.086690425872803,7.009674549102783,-5.13965940475464,0.0298494007438421,-5.115764617919922
7.127391338348389,7.009674549102783,-5.131520748138428,0.0302773118019104,-5.150317192077637
7.108188629150392,7.009674549102783,-5.118710041046144,0.0310753267258405,-5.128371715545654
7.063259601593018,7.009674549102783,-5.1000165939331055,0.0320388302206993,-5.075096130371094
7.0529398918151855,7.009674549102783,-5.110724925994873,0.0312397424131631,-5.068201065063477
7.094748973846436,7.009674549102783,-5.122538566589356,0.0295776445418596,-5.132598400115967
7.079473495483398,7.009674549102783,-5.129644870758057,0.029411680996418,-5.172029495239258
7.034428119659424,7.009674549102783,-5.126469612121582,0.0294436533004045,-5.078719139099121
7.057277202606201,7.009674549102783,-5.136227130889893,0.0284108519554138,-5.136770725250244
7.1036925315856925,7.009674549102783,-5.123256206512451,0.02762889303267,-5.181942462921144
7.068233013153076,7.009674549102783,-5.124491691589356,0.0281568299978971,-5.090099334716797
7.085873126983643,7.009674549102783,-5.153574466705321,0.028391633182764,-5.13704252243042
7.07355785369873,7.009674549102783,-5.142974376678467,0.0294532161206007,-5.106869220733643
7.07841157913208,7.009674549102783,-5.120248317718506,0.0297397300601005,-5.14488410949707
7.09846019744873,7.009674549102783,-5.1308794021606445,0.0298787858337163,-5.140013694763184
7.070006370544434,7.009674549102783,-5.117748737335205,0.029955493286252,-5.149050235748291
7.11201286315918,7.009674549102783,-5.11948299407959,0.0300937369465827,-5.15947723388672
7.082653522491455,7.009674549102783,-5.120480060577393,0.0303890742361545,-5.138731479644775
7.092596054077148,7.009674549102783,-5.111893177032472,0.0305412579327821,-5.103440761566161
7.113424777984619,7.009674549102783,-5.128204345703125,0.031109107658267,-5.180622100830078


==> data/single_task_inference_result/hopper/hopper_single_task_inference_trajectories/39.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.2738802433013916,2.32719087600708,-1.772883057594299,3.2790184020996094,-0.4421134293079376
0.5729772448539734,2.32719087600708,-0.9641184806823728,0.2875032126903533,0.9536964893341064
1.0961802005767822,2.32719087600708,-0.7405365705490112,0.1164733171463012,-0.7201350927352905
1.733159422874451,2.32719087600708,-0.7887766361236572,0.0869716554880142,-0.7989903688430786
2.052816152572632,2.32719087600708,-0.7288553714752197,0.0552591830492019,-0.8105954527854918
2.188076496124268,2.32719087600708,-0.6828344464302063,0.0395084209740161,-0.7077950835227966
2.3043212890625,2.32719087600708,-0.625944197177887,0.0327103510499,-0.6934350728988647
2.371025562286377,2.32719087600708,-0.6882824897766113,0.0388279668986797,-0.7504070997238158
2.400490760803222,2.32719087600708,-0.741654872894287,0.034241996705532,-0.7639837265014648
2.3868627548217773,2.32719087600708,-0.7362375259399414,0.0320418700575828,-0.7540209293365479
2.390681266784668,2.32719087600708,-0.7550635337829591,0.0276552084833383,-0.7444413304328918
2.40243935585022,2.32719087600708,-0.7448631525039674,0.0263119507580995,-0.7780491113662719
2.423606634140014,2.32719087600708,-0.7647205591201782,0.0283976253122091,-0.7881696820259094
2.411418437957764,2.32719087600708,-0.7643461227416992,0.032079990953207,-0.7483042478561401
2.4077816009521484,2.32719087600708,-0.7462650537490845,0.0342781096696853,-0.754826545715332
2.378824472427368,2.32719087600708,-0.7384458780288696,0.0352951101958751,-0.7560237050056458
2.390440940856933,2.32719087600708,-0.7583265304565429,0.0335627198219299,-0.7278926372528077
2.40632438659668,2.32719087600708,-0.7612376213073729,0.0321058630943298,-0.7676617503166199
2.437100410461426,2.32719087600708,-0.7969971895217894,0.0290415231138467,-0.8238096237182617
2.419825792312622,2.32719087600708,-0.7639811038970947,0.0327265933156013,-0.770170509815216
2.3708813190460205,2.32719087600708,-0.7357000112533569,0.0355280116200447,-0.7019450664520264
2.392475843429565,2.32719087600708,-0.7303752899169923,0.03322634100914,-0.7322428226470947
2.4089131355285645,2.32719087600708,-0.7555798292160033,0.029617428779602,-0.7601754069328307
2.491699457168579,2.32719087600708,-0.8195750713348388,0.0280805770307779,-0.8474386930465697
2.4220893383026123,2.32719087600708,-0.747427463531494,0.0341757200658321,-0.7566356658935546
2.3908321857452397,2.32719087600708,-0.701515793800354,0.0357745178043842,-0.7368945479393004
2.4274001121521,2.32719087600708,-0.7753125429153441,0.0277060195803642,-0.7723949551582336
2.472867488861084,2.32719087600708,-0.7914239168167113,0.0305174719542264,-0.8182808756828307
2.486007213592529,2.32719087600708,-0.8831194639205933,0.0373755618929863,-0.8317734003067015
2.386880397796631,2.32719087600708,-0.7120351791381836,0.0496960505843162,-0.7057656645774841
2.3719496726989746,2.32719087600708,-0.70693039894104,0.0341821908950805,-0.6989859342575073
2.3408231735229488,2.32719087600708,-0.7751390933990479,0.0267217345535755,-0.7171643972396851
2.397909164428711,2.32719087600708,-0.7701106071472168,0.0268066674470901,-0.7665874361991881
2.4255685806274414,2.32719087600708,-0.7546137571334839,0.0272899363189935,-0.7941429018974304
2.4411749839782715,2.32719087600708,-0.7699620723724365,0.025172371417284,-0.7880424857139587
2.4531404972076416,2.32719087600708,-0.7460191249847411,0.0285717118531465,-0.8109660148620604
2.362863063812256,2.32719087600708,-0.6941589117050171,0.03549400344491,-0.6957046389579773
2.3761701583862305,2.32719087600708,-0.7146115303039551,0.0360154248774051,-0.7174922823905945
2.446782112121582,2.32719087600708,-0.7777473926544188,0.0267893336713314,-0.7761278748512269
2.4378347396850586,2.32719087600708,-0.8053669929504393,0.0269473921507596,-0.7837503552436829
2.3822689056396484,2.32719087600708,-0.7649153470993043,0.0336801782250404,-0.7567513585090637
2.3633432388305664,2.32719087600708,-0.7118653059005737,0.0304067004472017,-0.730869710445404
2.394364356994629,2.32719087600708,-0.7393528223037719,0.0273363199084997,-0.7307355999946593
2.4175047874450684,2.32719087600708,-0.7901231050491333,0.0277279186993837,-0.7880074381828307
2.4283580780029297,2.32719087600708,-0.7915604114532471,0.0285745318979024,-0.7728497385978698
2.4360730648040767,2.32719087600708,-0.7574018239974974,0.0303489696234464,-0.7913485765457153
2.4292514324188232,2.32719087600708,-0.7193589210510254,0.0355202816426754,-0.7746224403381348
2.421061992645264,2.32719087600708,-0.7319599390029907,0.041267342865467,-0.7309737205505371
2.417651414871216,2.32719087600708,-0.7492905855178834,0.0418168529868125,-0.7681370377540588
2.457061290740967,2.32719087600708,-0.7689946889877318,0.0408553034067153,-0.8511056303977966
2.440300464630127,2.32719087600708,-0.7770551443099974,0.0429890528321266,-0.7776520252227782
2.476174354553222,2.32719087600708,-0.7785497903823853,0.0452780425548553,-0.8660665154457091
2.3849868774414062,2.32719087600708,-0.7406355142593383,0.044289942830801,-0.7306269407272339
2.3502912521362305,2.32719087600708,-0.7436358928680421,0.0375900939106941,-0.7033345103263855
2.4204192161560054,2.32719087600708,-0.7793798446655273,0.0277232062071561,-0.822744309902191
2.411465644836426,2.32719087600708,-0.7691831588745117,0.0269614346325397,-0.7647827863693237
2.411223888397217,2.32719087600708,-0.7983678579330444,0.0289175491780042,-0.752500593662262
2.415038108825684,2.32719087600708,-0.7410557270050048,0.0295566506683826,-0.7760195732116699
2.42559814453125,2.32719087600708,-0.7308838367462158,0.0316661782562732,-0.7598768472671508
2.4450926780700684,2.32719087600708,-0.767865777015686,0.039352610707283,-0.805222749710083
2.431811809539795,2.32719087600708,-0.7532492876052856,0.0417402535676956,-0.7348105907440186
2.4339053630828857,2.32719087600708,-0.740927815437317,0.044449720531702,-0.773112416267395
2.418713569641113,2.32719087600708,-0.7469916343688964,0.0416355840861797,-0.7447964549064637
2.434626817703247,2.32719087600708,-0.7780792713165283,0.0410417281091213,-0.78274005651474
2.397601366043091,2.32719087600708,-0.7712807655334472,0.0436431840062141,-0.7155788540840149
2.431292057037353,2.32719087600708,-0.7948694229125975,0.0387694202363491,-0.8224530816078186
2.4241042137146,2.32719087600708,-0.7743227481842042,0.0370827876031398,-0.797126054763794
2.459868192672729,2.32719087600708,-0.8527883291244506,0.0325605683028698,-0.9035530090332032
2.449052095413208,2.32719087600708,-0.7535649538040161,0.044664416462183,-0.8040548563003539
2.4084105491638184,2.32719087600708,-0.7587119340896606,0.0429108068346977,-0.7368151545524597
2.425334453582764,2.32719087600708,-0.7493137121200562,0.0410616621375083,-0.7783735394477843
2.398189783096313,2.32719087600708,-0.762006402015686,0.0351965501904487,-0.7341810464859008
2.4660270214080806,2.32719087600708,-0.8529504537582396,0.033510148525238,-0.8462696075439453
2.373699903488159,2.32719087600708,-0.7660102844238281,0.0402178466320037,-0.7118228673934937
2.4064292907714844,2.32719087600708,-0.7906519174575805,0.0311997700482606,-0.7742431163787842
2.4528865814208984,2.32719087600708,-0.797402262687683,0.027307391166687,-0.7921250462532043
2.466642618179321,2.32719087600708,-0.836035966873169,0.0275639872997999,-0.8213148117065429
2.386062860488892,2.32719087600708,-0.7692732810974121,0.043936651200056,-0.7218731641769409
2.37390685081482,2.32719087600708,-0.6998255848884584,0.03488764539361,-0.7242810726165771
2.422844409942627,2.32719087600708,-0.7716262340545654,0.0271526705473661,-0.7985647916793822
2.454228162765503,2.32719087600708,-0.8141995668411255,0.0282882619649171,-0.7934290766716003
2.433912754058837,2.32719087600708,-0.8060818910598755,0.0347019284963607,-0.7926511168479918
2.3448431491851807,2.32719087600708,-0.7160943746566772,0.0376028791069984,-0.6501439213752747
2.338789939880371,2.32719087600708,-0.7148847579956055,0.0298640374094247,-0.6961604952812195
2.368377447128296,2.32719087600708,-0.7392101287841795,0.0255910139530897,-0.7027808427810669
2.4267375469207764,2.32719087600708,-0.7437472343444824,0.024392757564783,-0.7763965129852296
2.4212288856506348,2.32719087600708,-0.7420223951339722,0.0246190950274467,-0.7768206000328064
2.4297754764556885,2.32719087600708,-0.7495366334915161,0.025117402896285,-0.7902586460113524
2.332597494125366,2.32719087600708,-0.7188807725906372,0.0297048147767782,-0.6654754281044006
2.400662660598755,2.32719087600708,-0.7137727737426758,0.0299320109188556,-0.7640811204910278
2.41138768196106,2.32719087600708,-0.7610698938369752,0.0253697764128446,-0.7617067694664001
2.427764892578125,2.32719087600708,-0.787157416343689,0.025337291881442,-0.788942813873291
2.416955709457397,2.32719087600708,-0.7592439651489258,0.029211526736617,-0.7507520914077759
2.3379604816436768,2.32719087600708,-0.7153146266937256,0.0313073024153709,-0.6546646356582642
2.336583375930786,2.32719087600708,-0.722202181816101,0.0320361815392971,-0.7008060216903688
2.374940872192383,2.32719087600708,-0.7353650331497192,0.0250394828617572,-0.730639636516571
2.402331829071045,2.32719087600708,-0.7385320663452147,0.0237325523048639,-0.7599374055862426
2.352046012878417,2.32719087600708,-0.7399679422378541,0.0239351298660039,-0.707129955291748
2.389284610748291,2.32719087600708,-0.7344152927398682,0.0233188737183809,-0.7489677667617798
2.4053783416748047,2.32719087600708,-0.7353626489639281,0.0239430926740169,-0.7567519545555114
2.4396131038665767,2.32719087600708,-0.786616563796997,0.0251330025494098,-0.7778632640838622
2.424257278442383,2.32719087600708,-0.7656965255737304,0.029300158843398,-0.752646803855896
2.3656814098358154,2.32719087600708,-0.7265130281448364,0.033046718686819,-0.6930953264236449
2.3736414909362797,2.32719087600708,-0.7258466482162476,0.0329899378120899,-0.7236732244491577
2.4178953170776367,2.32719087600708,-0.7514594793319702,0.0281497128307819,-0.7586119771003723
2.4084746837615967,2.32719087600708,-0.8028329610824586,0.027044840157032,-0.7637228369712828
2.432433128356933,2.32719087600708,-0.7726467847824096,0.0297569576650857,-0.7962597012519836
2.375440835952759,2.32719087600708,-0.7322096824645997,0.031171852722764,-0.7203216552734375
2.409970283508301,2.32719087600708,-0.7439992427825927,0.0324543267488479,-0.7508121132850648
2.386198043823242,2.32719087600708,-0.7776254415512085,0.0302682965993881,-0.7244445085525512
2.4394307136535645,2.32719087600708,-0.8160349130630493,0.0271305982023477,-0.7900125980377197
2.418612241744995,2.32719087600708,-0.7656806707382202,0.033054631203413,-0.773705780506134
2.4596567153930664,2.32719087600708,-0.7997795343399047,0.0307599306106567,-0.8202517628669738
2.370590209960937,2.32719087600708,-0.7459965944290161,0.0380727425217628,-0.6833188533782959
2.4434399604797363,2.32719087600708,-0.7590882778167725,0.0329524427652359,-0.7868804931640626
2.410073041915893,2.32719087600708,-0.8102297782897949,0.0285332910716533,-0.78105628490448
2.4534265995025635,2.32719087600708,-0.8419553041458131,0.0276589412242174,-0.8488242030143738
2.385378122329712,2.32719087600708,-0.7782316207885742,0.038058903068304,-0.7190513014793396
2.3806676864624023,2.32719087600708,-0.7863597869873047,0.0309259817004203,-0.7227086424827575
2.434359073638916,2.32719087600708,-0.7921763658523558,0.030450627207756,-0.8208948969841003
2.489843845367432,2.32719087600708,-0.81369149684906,0.0278596822172403,-0.823564052581787
2.405523538589477,2.32719087600708,-0.7827353477478027,0.0375879108905792,-0.7159136533737184
2.345247983932495,2.32719087600708,-0.6935371160507202,0.0363973826169967,-0.6754137873649597
2.364617109298706,2.32719087600708,-0.7503725290298462,0.0255449656397104,-0.7162041664123535
2.37221884727478,2.32719087600708,-0.743840456008911,0.0265774745494127,-0.7256861329078673
2.4098145961761475,2.32719087600708,-0.7719640731811523,0.0258176419883966,-0.782581090927124
2.4400484561920166,2.32719087600708,-0.7563580274581909,0.0251549910753965,-0.7746704220771788
2.418085098266601,2.32719087600708,-0.7629774808883667,0.0264909174293279,-0.7482551336288451
2.3701138496398926,2.32719087600708,-0.7272539138793945,0.0326198935508728,-0.7034843564033508
2.3620326519012447,2.32719087600708,-0.7246726751327514,0.0311974436044692,-0.7081985473632812
2.417282819747925,2.32719087600708,-0.7482283115386963,0.0287735871970653,-0.7843737602233887
2.4150145053863525,2.32719087600708,-0.7870934009552003,0.0273029971867799,-0.7489203214645386
2.419745922088623,2.32719087600708,-0.7759126424789428,0.0285126660019159,-0.7479869723320006
2.401432752609253,2.32719087600708,-0.7359815835952759,0.0304667484015226,-0.7435585856437683
2.4282822608947754,2.32719087600708,-0.7317950725555421,0.0332163535058498,-0.7703438997268676
2.423947572708129,2.32719087600708,-0.7576260566711426,0.037574790418148,-0.7694611549377441
2.4419431686401367,2.32719087600708,-0.8070859909057617,0.0363193489611148,-0.8074806332588195
2.414001226425171,2.32719087600708,-0.7466790676116942,0.0425842925906181,-0.7583511471748352
2.434911727905273,2.32719087600708,-0.7530245780944824,0.0403177887201309,-0.7779544591903687
2.424280405044556,2.32719087600708,-0.7667642831802368,0.0395204983651638,-0.7513927221298218
2.473193407058716,2.32719087600708,-0.8374732732772827,0.0365660525858402,-0.862668752670288
2.392484188079833,2.32719087600708,-0.7542896270751953,0.0467429645359516,-0.729126751422882
2.383142471313477,2.32719087600708,-0.7632429599761962,0.0382700376212596,-0.7488466501235963
2.476848840713501,2.32719087600708,-0.7991378307342529,0.0287871733307838,-0.8242048025131226
2.4664692878723145,2.32719087600708,-0.8161836862564088,0.0291030388325452,-0.8114684820175171
2.4094891548156734,2.32719087600708,-0.7809257507324218,0.0404712334275245,-0.740791082382202
2.435179710388184,2.32719087600708,-0.7197222709655762,0.0328587517142295,-0.7576382756233214
2.4398696422576904,2.32719087600708,-0.7483539581298829,0.0293291080743074,-0.7648921012878419
2.534373998641968,2.32719087600708,-0.910280704498291,0.0332974605262279,-0.942694067955017
2.423182964324951,2.32719087600708,-0.72921884059906,0.0531865656375884,-0.7473341226577759
2.3095760345458984,2.32719087600708,-0.6977365016937256,0.0379713661968708,-0.6483145356178284
2.390904664993286,2.32719087600708,-0.7423075437545776,0.0254820194095373,-0.7569824457168579
2.397134065628052,2.32719087600708,-0.7181301116943359,0.0271775797009468,-0.73551344871521
2.397058725357056,2.32719087600708,-0.7608277797698975,0.0266480036079883,-0.7715646624565123
2.423912286758423,2.32719087600708,-0.7574976682662963,0.0254495311528444,-0.7864403724670409
2.3581137657165527,2.32719087600708,-0.7199393510818481,0.028280034661293,-0.7403753995895386
2.388299226760864,2.32719087600708,-0.7439247369766235,0.030703492462635,-0.7244921922683715
2.4432539939880367,2.32719087600708,-0.7626452445983887,0.0265050753951072,-0.8103654384613037
2.448372602462769,2.32719087600708,-0.8083581924438477,0.0262201391160488,-0.8445589542388915
2.4348990917205806,2.32719087600708,-0.7672430276870726,0.0333015173673629,-0.8106122016906737
2.324734210968017,2.32719087600708,-0.7009845376014708,0.035659309476614,-0.6624256372451782
2.3314032554626465,2.32719087600708,-0.7074687480926514,0.0301897600293159,-0.6779916882514954
2.34970498085022,2.32719087600708,-0.7271169424057008,0.0252562798559665,-0.7199448943138123
2.403411865234375,2.32719087600708,-0.7204482555389404,0.0235334169119596,-0.7672045826911926
2.361318826675415,2.32719087600708,-0.7198804616928101,0.0232170764356851,-0.72853022813797
2.344700336456299,2.32719087600708,-0.7290587425231932,0.0225152876228094,-0.7038137912750244
2.36812162399292,2.32719087600708,-0.7252112627029419,0.0229614097625017,-0.7139220237731934
2.3812294006347656,2.32719087600708,-0.7394521236419677,0.0233604181557893,-0.7321873903274536
2.357231855392456,2.32719087600708,-0.7508556842803955,0.0241752490401268,-0.7403627038002014
2.401127576828003,2.32719087600708,-0.7425756454467772,0.0236135572195053,-0.7506193518638611
2.3465392589569087,2.32719087600708,-0.7411199808120726,0.0241837576031684,-0.7085973024368286
2.3730454444885254,2.32719087600708,-0.7527182102203369,0.024391297250986,-0.7379645705223083
2.400660514831543,2.32719087600708,-0.7404723167419434,0.0241783391684293,-0.7272841334342957
2.382317066192627,2.32719087600708,-0.7671604156494141,0.0240515749901533,-0.738594651222229
2.40580415725708,2.32719087600708,-0.7587314844131469,0.0259760543704032,-0.7519564628601073
2.366929292678833,2.32719087600708,-0.7415838241577148,0.0264447126537561,-0.709538459777832
2.3713896274566646,2.32719087600708,-0.7648046016693115,0.027422472834587,-0.738856554031372
2.3994181156158447,2.32719087600708,-0.7491849660873413,0.0273062642663717,-0.7749812006950377
2.4204714298248287,2.32719087600708,-0.7765830755233764,0.0257197711616754,-0.8151810765266417
2.40095853805542,2.32719087600708,-0.7715516090393065,0.0282677263021469,-0.7697234749794006
2.366797924041748,2.32719087600708,-0.7439972162246704,0.0298483688384294,-0.7268878817558287
2.363309144973755,2.32719087600708,-0.7271832823753358,0.0300910603255033,-0.7257911562919616
2.415036439895629,2.32719087600708,-0.746326208114624,0.0279717687517404,-0.7573798894882202
2.412917137145996,2.32719087600708,-0.7781906127929686,0.0266989301890134,-0.74305659532547
2.395859241485596,2.32719087600708,-0.771763801574707,0.0277371630072593,-0.7566033005714417
2.341760873794556,2.32719087600708,-0.7358705997467042,0.0292049180716276,-0.7116431593894958
2.3808624744415283,2.32719087600708,-0.7225848436355591,0.0279634594917297,-0.7453489899635315
2.371910572052001,2.32719087600708,-0.745118498802185,0.0264196060597896,-0.6947969198226929
2.3845694065093994,2.32719087600708,-0.7682875394821168,0.0246262103319168,-0.7476141452789306
2.410173416137696,2.32719087600708,-0.7522156238555907,0.024955179542303,-0.80822616815567
2.395530939102173,2.32719087600708,-0.7597079277038574,0.0253696627914905,-0.7389348745346069
2.435137987136841,2.32719087600708,-0.7587110996246339,0.0285534411668777,-0.7815433144569397
2.3580739498138428,2.32719087600708,-0.7377293109893799,0.0309538803994655,-0.7011076211929321
2.3905744552612305,2.32719087600708,-0.7562891244888306,0.0300642903894186,-0.7492035031318665
2.3757011890411377,2.32719087600708,-0.7721771001815795,0.0266090799123048,-0.7114329934120177
2.4614531993865967,2.32719087600708,-0.7868330478668211,0.0251982752233743,-0.83154958486557
2.373699188232421,2.32719087600708,-0.7578731775283812,0.0292807035148143,-0.7154046893119812
2.418548583984375,2.32719087600708,-0.7449938058853148,0.0273513216525316,-0.7864499688148497
2.417806386947632,2.32719087600708,-0.7724852561950684,0.0258835572749376,-0.7728995084762573
2.4299521446228027,2.32719087600708,-0.8265589475631715,0.0267964880913496,-0.8287750482559203


==> data/single_task_inference_result/hopper/hopper_single_task_inference_trajectories/4.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
-0.0190206188708543,5.962702751159668,-1.772883057594299,3.2790184020996094,1.5652209520339964
0.1507971882820129,5.962702751159668,-4.35065221786499,0.3450349867343902,-1.704403042793274
0.6184651255607605,5.962702751159668,-4.20012903213501,0.0885008871555328,-4.188381195068359
1.1364566087722778,5.962702751159668,-4.097029685974121,0.0656826198101043,-4.207059860229492
1.4795022010803225,5.962702751159668,-4.110097408294678,0.0474366284906864,-4.213143348693848
1.9271271228790283,5.962702751159668,-4.199872016906737,0.0365189015865325,-4.235235691070557
2.399609327316284,5.962702751159668,-4.192931652069092,0.0365960001945495,-4.20555591583252
2.899362325668335,5.962702751159668,-4.189862251281737,0.0367811098694801,-4.226248741149902
3.340965747833252,5.962702751159668,-4.195590496063232,0.03713845834136,-4.211941719055176
3.73153567314148,5.962702751159668,-4.211837291717528,0.0376180410385131,-4.186684608459473
4.145387649536133,5.962702751159668,-4.235208988189696,0.0388075113296508,-4.2151780128479
4.531745910644531,5.962702751159668,-4.264520645141602,0.0460187643766403,-4.193897724151611
4.968077659606934,5.962702751159668,-3.705565690994263,0.1443266868591308,-3.6592979431152335
5.349445819854736,5.962702751159668,-3.867464303970337,0.0819616615772247,-3.905696868896484
5.608234405517577,5.962702751159668,-3.885210752487183,0.0585978999733924,-3.9033918380737296
5.703634262084961,5.962702751159668,-3.993131875991821,0.048113863915205,-4.046196937561035
5.8442816734313965,5.962702751159668,-4.1130661964416495,0.0522763766348362,-4.128901481628418
5.913543701171875,5.962702751159668,-4.097697734832764,0.0377118028700351,-4.072504043579102
5.982326984405518,5.962702751159668,-4.14384651184082,0.0356590487062931,-4.149310111999512
6.028990268707275,5.962702751159668,-4.175754070281982,0.0314053036272525,-4.191378593444824
6.049269199371338,5.962702751159668,-4.167990207672119,0.0292993895709514,-4.176260948181152
6.114903450012207,5.962702751159668,-4.1931700706481925,0.0280718021094799,-4.235322952270508
6.096611022949219,5.962702751159668,-4.234005928039551,0.0307018738240003,-4.242060661315918
6.101575374603272,5.962702751159668,-4.147960662841797,0.0332553014159202,-4.1917028427124015
6.086475372314453,5.962702751159668,-4.116600513458252,0.0330541506409645,-4.124800682067871
6.034623146057129,5.962702751159668,-4.127426624298096,0.0328154750168323,-4.09173059463501
5.997442722320557,5.962702751159668,-4.125405311584473,0.0295618660748004,-4.083237171173096
6.0404229164123535,5.962702751159668,-4.1361937522888175,0.028127709403634,-4.15502405166626
6.0532402992248535,5.962702751159668,-4.143484592437744,0.0285554770380258,-4.1688451766967765
6.09740161895752,5.962702751159668,-4.144762039184569,0.0291003752499818,-4.198546409606934
6.044198989868164,5.962702751159668,-4.137405872344971,0.0306150950491428,-4.121561527252196
6.004405975341797,5.962702751159668,-4.135547161102295,0.0317006185650825,-4.117147445678711
6.017083168029785,5.962702751159668,-4.131035327911377,0.0288802273571491,-4.117177486419678
6.034675598144531,5.962702751159668,-4.1431565284729,0.0283606890588998,-4.139179706573486
6.056355953216553,5.962702751159668,-4.150724411010742,0.0285669714212417,-4.161824703216553
6.037515640258789,5.962702751159668,-4.141206741333008,0.0287170745432376,-4.138488292694092
6.037265300750732,5.962702751159668,-4.1457839012146,0.0295026507228612,-4.141167163848877
6.055269241333008,5.962702751159668,-4.137888431549072,0.0297780148684978,-4.166379928588867
6.046297073364258,5.962702751159668,-4.130153656005859,0.0298716779798269,-4.156094551086426
6.018080234527588,5.962702751159668,-4.124267101287842,0.0299523863941431,-4.083617210388184
6.0416808128356925,5.962702751159668,-4.12891721725464,0.0293229203671216,-4.132368087768555
6.000969886779785,5.962702751159668,-4.13563346862793,0.0289251841604709,-4.122990608215332
6.007523536682129,5.962702751159668,-4.133634090423584,0.0281239748001098,-4.137603282928467
6.067795276641846,5.962702751159668,-4.142083168029785,0.0272052623331546,-4.158568382263184
6.0543761253356925,5.962702751159668,-4.134450912475586,0.0276794377714395,-4.13374662399292
6.051978588104248,5.962702751159668,-4.131014823913574,0.0288790296763181,-4.156881332397461
6.039660930633545,5.962702751159668,-4.15729284286499,0.0305675119161605,-4.164365291595458
6.051490783691406,5.962702751159668,-4.140293121337891,0.0310738757252693,-4.142261028289794
6.050461292266846,5.962702751159668,-4.129228591918944,0.029841374605894,-4.147305965423584
6.007800579071045,5.962702751159668,-4.125265121459961,0.0301654692739248,-4.071976661682129
6.003847122192383,5.962702751159668,-4.125746726989745,0.029011869803071,-4.079116821289063
5.992683410644531,5.962702751159668,-4.137612342834473,0.0277536138892173,-4.094088554382324
6.058880805969238,5.962702751159668,-4.140004634857178,0.026870522648096,-4.204859256744385
6.019114017486572,5.962702751159668,-4.137794017791748,0.0268083047121763,-4.114140033721924
5.995757102966309,5.962702751159668,-4.134852886199951,0.0268602408468723,-4.115031242370605
6.000847339630127,5.962702751159668,-4.148162841796875,0.0270144417881965,-4.117188930511475
6.003924369812012,5.962702751159668,-4.1405839920043945,0.0269133448600769,-4.1196064949035645
6.028773784637451,5.962702751159668,-4.141113758087158,0.0264021139591932,-4.129425048828125
6.033616065979004,5.962702751159668,-4.149001121520996,0.0261952392756938,-4.1755218505859375
6.036540508270264,5.962702751159668,-4.153624534606934,0.0269769690930843,-4.138104438781737
6.043293476104736,5.962702751159668,-4.157549381256104,0.028248693794012,-4.167848110198976
5.97193717956543,5.962702751159668,-4.143949508666992,0.0292865820229053,-4.100016117095947
5.971749782562256,5.962702751159668,-4.122567176818848,0.0274360030889511,-4.103576183319092
6.024327754974365,5.962702751159668,-4.129892349243164,0.025469172745943,-4.164434909820557
6.03986930847168,5.962702751159668,-4.130887985229492,0.0251636039465665,-4.136823654174805
6.039993762969971,5.962702751159668,-4.1387243270874015,0.0255115330219268,-4.157744407653809
6.03235387802124,5.962702751159668,-4.176329135894775,0.0266773104667663,-4.155513286590576
6.073943614959717,5.962702751159668,-4.184416770935059,0.0291844047605991,-4.203898429870605
6.03213357925415,5.962702751159668,-4.12818431854248,0.029882526025176,-4.084932804107666
6.026331901550293,5.962702751159668,-4.120419025421144,0.0296762101352214,-4.146296977996825
6.025211811065674,5.962702751159668,-4.135495662689209,0.0290950182825326,-4.171348571777344
6.0312719345092765,5.962702751159668,-4.13947582244873,0.0290094744414091,-4.125868320465088
6.073636054992676,5.962702751159668,-4.135978698730469,0.028743240982294,-4.225865840911865
6.046480655670166,5.962702751159668,-4.129513740539551,0.0292699467390775,-4.1297526359558105
6.019384860992432,5.962702751159668,-4.123967647552489,0.0299914311617612,-4.088315486907959
6.066111087799072,5.962702751159668,-4.134297847747803,0.0296237077564001,-4.176173686981201
6.02147388458252,5.962702751159668,-4.1335883140563965,0.0296838376671075,-4.118924140930176
6.042662143707275,5.962702751159668,-4.131000518798828,0.0291928816586732,-4.160723209381104
6.0496439933776855,5.962702751159668,-4.140159606933594,0.0289842151105403,-4.1591477394104
6.071466445922852,5.962702751159668,-4.137415885925293,0.0298155099153518,-4.164045810699463
6.051367282867432,5.962702751159668,-4.12512731552124,0.0306429173797369,-4.115877151489258
6.0474510192871085,5.962702751159668,-4.122759819030762,0.031003875657916,-4.1672887802124015
6.034557819366455,5.962702751159668,-4.126823425292969,0.0303089097142219,-4.122252941131592
6.064218044281006,5.962702751159668,-4.131604671478272,0.0299007501453161,-4.1551499366760245
6.021449565887451,5.962702751159668,-4.127720355987549,0.0298363957554101,-4.101759910583496
5.999222755432129,5.962702751159668,-4.123928546905518,0.0293842330574989,-4.099154949188232
6.006179332733153,5.962702751159668,-4.134709835052489,0.0280261542648077,-4.118003845214844
5.992458820343018,5.962702751159668,-4.139246463775635,0.0273612085729837,-4.102883338928224
6.0428338050842285,5.962702751159668,-4.139232158660889,0.0264806933701038,-4.180119037628174
6.040026664733888,5.962702751159668,-4.144683837890625,0.0262111835181713,-4.1456708908081055
6.032310962677002,5.962702751159668,-4.142079830169678,0.0270665399730205,-4.139318466186523
6.044214725494385,5.962702751159668,-4.162201881408691,0.0284309070557355,-4.163888931274414
6.026798725128174,5.962702751159668,-4.1509337425231925,0.0298013165593147,-4.148684978485107
6.015422821044922,5.962702751159668,-4.12995719909668,0.0291075557470321,-4.113844394683838
6.03170108795166,5.962702751159668,-4.135230541229248,0.0284819137305021,-4.151100158691406
6.051221370697021,5.962702751159668,-4.13734769821167,0.0282612778246402,-4.142392635345458
6.020217418670654,5.962702751159668,-4.133485794067383,0.0287401359528303,-4.113174915313721
6.026463985443115,5.962702751159668,-4.137319087982178,0.0288912747055292,-4.138431549072266
6.0033860206604,5.962702751159668,-4.145838260650635,0.0287819933146238,-4.102675914764404
6.023850917816161,5.962702751159668,-4.139142036437988,0.0280095133930444,-4.152936458587647
6.018484115600586,5.962702751159668,-4.141715049743652,0.0275217965245246,-4.141242980957031
6.056427955627441,5.962702751159668,-4.1403584480285645,0.0272884722799062,-4.133767604827881
6.065232276916504,5.962702751159668,-4.145549297332764,0.028126435354352,-4.164553165435791
6.069611549377441,5.962702751159668,-4.135194778442383,0.029618926346302,-4.165619850158691
6.017766952514648,5.962702751159668,-4.13155460357666,0.0312678925693035,-4.105414867401123
6.018473148345947,5.962702751159668,-4.126624584197998,0.0305134113878011,-4.157604694366455
6.023780345916748,5.962702751159668,-4.138232707977295,0.0283369105309248,-4.145609855651856
6.042873859405518,5.962702751159668,-4.150138378143311,0.0284901186823844,-4.160068035125732
6.054266929626465,5.962702751159668,-4.138584136962891,0.0286495983600616,-4.148787975311279
6.01773738861084,5.962702751159668,-4.137404441833496,0.0291711520403623,-4.1376705169677725
5.99368953704834,5.962702751159668,-4.135573387145996,0.0292579550296068,-4.084519386291504
6.027444362640381,5.962702751159668,-4.135836124420166,0.0279106274247169,-4.18322229385376
6.117072582244873,5.962702751159668,-4.138457775115967,0.0273439213633537,-4.161360263824463
6.099152088165283,5.962702751159668,-4.119818687438965,0.0284792315214872,-4.156374454498291
6.08112621307373,5.962702751159668,-4.116410255432129,0.0307427030056715,-4.135649681091309
6.065871238708496,5.962702751159668,-4.144126892089844,0.0337566137313842,-4.111886501312256
6.041638374328612,5.962702751159668,-4.143166065216064,0.0329083353281021,-4.1172518730163565
6.035164833068848,5.962702751159668,-4.134732723236084,0.0300755091011524,-4.125988960266112
6.02498722076416,5.962702751159668,-4.135968685150146,0.0295221004635095,-4.110918521881104
6.060170650482178,5.962702751159668,-4.136541843414307,0.029181545600295,-4.171510696411133
6.056880474090576,5.962702751159668,-4.130406379699707,0.0292919520288705,-4.159564018249512
6.0327019691467285,5.962702751159668,-4.123432159423828,0.0299087632447481,-4.122805118560791
6.030585289001465,5.962702751159668,-4.129910469055176,0.030068103224039,-4.120110034942626
6.027100563049316,5.962702751159668,-4.13583517074585,0.0296437945216894,-4.135090351104736
6.03414249420166,5.962702751159668,-4.136049270629883,0.0289396755397319,-4.125131607055664
6.067047119140625,5.962702751159668,-4.134170055389404,0.0287824533879756,-4.188697338104248
6.041658401489258,5.962702751159668,-4.129230976104736,0.0293946471065282,-4.107792377471924
6.040597915649414,5.962702751159668,-4.124982357025146,0.0298882480710744,-4.17754602432251
6.039680480957031,5.962702751159668,-4.133982658386231,0.0299677439033985,-4.129415512084961
6.037402153015137,5.962702751159668,-4.133213043212891,0.0298840291798114,-4.1281957626342765
6.0587120056152335,5.962702751159668,-4.129587650299072,0.0294520296156406,-4.1520609855651855
6.006873607635497,5.962702751159668,-4.127789497375488,0.0297456588596105,-4.083095073699951
5.993285179138184,5.962702751159668,-4.123603343963623,0.0289014354348182,-4.10200834274292
6.059723377227783,5.962702751159668,-4.1368722915649405,0.027363708242774,-4.209486961364745
6.06429100036621,5.962702751159668,-4.135019302368164,0.027565149590373,-4.161248683929443
6.051071166992188,5.962702751159668,-4.1278929710388175,0.0285864435136318,-4.1537699699401855
6.02913236618042,5.962702751159668,-4.160022735595703,0.0301158428192138,-4.142992496490479
6.044055938720703,5.962702751159668,-4.156625270843506,0.0312020406126976,-4.155128955841064
6.051180362701416,5.962702751159668,-4.133901596069336,0.029354041442275,-4.159193515777588
6.012963771820068,5.962702751159668,-4.1314120292663565,0.0297624133527278,-4.092578411102295
5.99733304977417,5.962702751159668,-4.127349853515625,0.0290715340524911,-4.073753833770752
5.997862339019775,5.962702751159668,-4.136535167694092,0.0277716517448425,-4.108017444610596
6.010460376739502,5.962702751159668,-4.138610363006592,0.0268413554877042,-4.120159149169922
6.0807037353515625,5.962702751159668,-4.1420207023620605,0.0262925624847412,-4.169539451599121
6.096209526062012,5.962702751159668,-4.140196323394775,0.0268709696829319,-4.121812343597412
6.030618667602539,5.962702751159668,-4.130732536315918,0.0293496455997228,-4.092714786529541
6.07056999206543,5.962702751159668,-4.144319534301758,0.0309762060642242,-4.186137676239014
6.060374736785889,5.962702751159668,-4.152340888977051,0.0312234498560428,-4.155698299407959
6.033507347106934,5.962702751159668,-4.165673255920409,0.0310900956392288,-4.160952568054199
6.052002429962158,5.962702751159668,-4.125443935394287,0.0305400490760803,-4.179285049438477
6.055905342102051,5.962702751159668,-4.134544372558594,0.0301765631884336,-4.17811918258667
6.028259754180908,5.962702751159668,-4.131809234619141,0.0302096530795097,-4.091033458709717
6.043236255645752,5.962702751159668,-4.1247148513793945,0.0297555103898048,-4.157351970672608
6.012276649475098,5.962702751159668,-4.134168148040772,0.0294635687023401,-4.083889484405518
5.986449241638184,5.962702751159668,-4.133947372436523,0.02877595461905,-4.108613014221192
6.006475925445557,5.962702751159668,-4.1342549324035645,0.0272850096225738,-4.148021697998047
5.993934154510497,5.962702751159668,-4.137829780578612,0.0263975262641906,-4.097746849060059
6.041872978210449,5.962702751159668,-4.139424800872803,0.0257793944329023,-4.149644851684569
6.012686729431152,5.962702751159668,-4.150008201599121,0.0258657727390527,-4.119889736175537
6.072005271911621,5.962702751159668,-4.145398616790772,0.0264177359640598,-4.18450927734375
6.066544055938721,5.962702751159668,-4.14948844909668,0.028050746768713,-4.143764019012451
6.042232990264893,5.962702751159668,-4.126927375793457,0.0299757122993469,-4.138960361480713
6.053460597991943,5.962702751159668,-4.131696701049805,0.0307063907384872,-4.177560806274414
6.0481247901916495,5.962702751159668,-4.139628887176514,0.0311986841261386,-4.181545257568359
6.004629611968993,5.962702751159668,-4.131895065307617,0.0301717557013034,-4.109513759613037
6.051656723022461,5.962702751159668,-4.12472438812256,0.0288671404123306,-4.164923191070557
6.026856899261475,5.962702751159668,-4.136218070983888,0.0283697098493576,-4.091100692749024
5.998322010040283,5.962702751159668,-4.14210319519043,0.0286384113132953,-4.0887413024902335
6.071393489837647,5.962702751159668,-4.142049789428711,0.0279791187494993,-4.201519012451172
6.053800106048584,5.962702751159668,-4.133384704589844,0.028150774538517,-4.125616073608398
6.009534358978272,5.962702751159668,-4.125432968139648,0.0288947932422161,-4.101441860198976
6.059741973876953,5.962702751159668,-4.1420226097106925,0.0290247499942779,-4.181765556335449
6.028824329376221,5.962702751159668,-4.145055770874024,0.029698533937335,-4.162237644195557
6.022890567779541,5.962702751159668,-4.143656253814696,0.0291150938719511,-4.113382339477539
6.0066866874694815,5.962702751159668,-4.141424655914307,0.0288775619119405,-4.1138877868652335
6.071707725524902,5.962702751159668,-4.138829231262207,0.0283338855952024,-4.176807403564453
6.048708438873291,5.962702751159668,-4.131436347961426,0.028316143900156,-4.141035079956056
6.06511116027832,5.962702751159668,-4.124268054962158,0.0288744084537029,-4.166432857513428
6.033237457275392,5.962702751159668,-4.140161514282227,0.0305694956332445,-4.10833740234375
6.026753902435304,5.962702751159668,-4.133955001831056,0.0310925114899873,-4.125165462493896
6.046029090881348,5.962702751159668,-4.132460594177246,0.0290297400206327,-4.147179126739502
6.035007953643799,5.962702751159668,-4.136948108673096,0.0293217115104198,-4.153054714202881
5.98991584777832,5.962702751159668,-4.1301798820495605,0.029303016141057,-4.115768432617188
5.990819454193115,5.962702751159668,-4.130509376525879,0.0280226785689592,-4.108944892883301
6.030308246612549,5.962702751159668,-4.135064125061035,0.0266783777624368,-4.123878479003905
6.0064425468444815,5.962702751159668,-4.137660503387451,0.0264093093574047,-4.092254638671875
6.037057876586913,5.962702751159668,-4.141144752502441,0.0261206701397895,-4.168906211853027
6.011292457580566,5.962702751159668,-4.159543037414551,0.0267580561339855,-4.14696741104126
6.00994348526001,5.962702751159668,-4.143282413482666,0.0274501964449882,-4.11818265914917
6.026468276977539,5.962702751159668,-4.146244049072266,0.0273532196879386,-4.146745204925537
6.0518455505371085,5.962702751159668,-4.142120838165283,0.0274077672511339,-4.169907569885254
6.028031826019287,5.962702751159668,-4.139460563659668,0.0281249862164258,-4.122076988220215
6.036731243133545,5.962702751159668,-4.145013332366943,0.0286702886223793,-4.1298909187316895
6.001051425933838,5.962702751159668,-4.144421100616455,0.0292287189513444,-4.13049840927124
6.008721351623535,5.962702751159668,-4.132550239562988,0.0283259339630603,-4.082779407501221
6.011375427246094,5.962702751159668,-4.139920234680176,0.0272874105721712,-4.145844459533691
6.044365882873535,5.962702751159668,-4.141106128692626,0.0268857851624488,-4.146138668060304
6.029646396636962,5.962702751159668,-4.1458916664123535,0.0272666458040475,-4.135400772094728
6.051661968231201,5.962702751159668,-4.147731781005859,0.0278296340256929,-4.145149230957031
6.051546096801758,5.962702751159668,-4.148761749267577,0.0291229393333196,-4.180440425872803


==> data/single_task_inference_result/hopper/hopper_single_task_inference_trajectories/40.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
-0.086739145219326,7.632671833038329,-1.772883057594299,3.2790184020996094,1.8971413373947144
0.0567171052098274,7.632671833038329,-5.526185989379883,0.6453627347946167,-0.9861972332000732
0.4839196503162384,7.632671833038329,-5.83368682861328,0.0974911749362945,-4.690624713897705
0.945919394493103,7.632671833038329,-5.703195095062256,0.0606738775968551,-5.6814913749694815
1.571794033050537,7.632671833038329,-5.679347515106201,0.0457655005156993,-5.684104919433594
2.087701797485352,7.632671833038329,-5.744824409484863,0.0373405963182449,-5.659975528717041
2.436453342437744,7.632671833038329,-5.734665393829346,0.0373439081013202,-5.690785884857178
2.876748561859131,7.632671833038329,-5.733433246612549,0.037344105541706,-5.727317810058594
3.2878410816192623,7.632671833038329,-5.734808921813965,0.0373913832008838,-5.7681403160095215
3.8135945796966553,7.632671833038329,-5.73558473587036,0.037576600909233,-5.74752950668335
4.31214714050293,7.632671833038329,-5.734877109527588,0.0379840731620788,-5.791813373565674
4.673552989959717,7.632671833038329,-5.732513904571533,0.0386487059295177,-5.702513694763184
5.079862594604492,7.632671833038329,-5.717956066131592,0.0402903258800506,-5.685451507568359
5.504991054534912,7.632671833038329,-5.580670356750488,0.0516693815588951,-5.599963665008545
5.880762577056885,7.632671833038329,-5.097209453582764,0.4442152976989745,-4.239974021911621
6.203911781311035,7.632671833038329,-4.920942783355713,0.2106583714485168,-4.629465103149414
6.462957382202148,7.632671833038329,-5.085527896881104,0.1035024374723434,-5.148916244506836
6.799932479858398,7.632671833038329,-5.06126832962036,0.0935561656951904,-5.045751571655273
6.915349006652832,7.632671833038329,-5.232547283172608,0.0732366219162941,-4.981176853179932
7.116907596588135,7.632671833038329,-5.394345760345458,0.0978659838438033,-5.413187026977539
7.249904155731201,7.632671833038329,-5.461628437042236,0.0899949967861175,-5.498021125793457
7.345959663391113,7.632671833038329,-5.515720844268799,0.0768215283751487,-5.512998580932617
7.4176201820373535,7.632671833038329,-5.6362080574035645,0.0795388743281364,-5.762873649597168
7.51718521118164,7.632671833038329,-5.735011577606201,0.0638345256447792,-5.674891948699951
7.598330020904541,7.632671833038329,-5.76326322555542,0.0491441525518894,-5.7825469970703125
7.659613609313965,7.632671833038329,-5.750672817230225,0.0391232408583164,-5.74413013458252
7.6956682205200195,7.632671833038329,-5.71465539932251,0.0328170321881771,-5.68145751953125
7.740564346313475,7.632671833038329,-5.725816249847412,0.0302668455988168,-5.737452983856201
7.736662864685058,7.632671833038329,-5.762282848358153,0.0291592627763748,-5.724154472351073
7.750848293304443,7.632671833038329,-5.801037311553955,0.030496958643198,-5.782242774963378
7.744776248931885,7.632671833038329,-5.714640617370605,0.0342070013284683,-5.753754615783691
7.689731121063232,7.632671833038329,-5.679594993591309,0.0341228395700454,-5.675687789916992
7.7349581718444815,7.632671833038329,-5.689161777496338,0.0326252691447734,-5.727740287780762
7.721863269805907,7.632671833038329,-5.710409641265869,0.0314656384289264,-5.698044300079346
7.722914218902589,7.632671833038329,-5.72150182723999,0.0322851724922657,-5.716655731201172
7.709050178527832,7.632671833038329,-5.744795322418213,0.0333360098302364,-5.729867458343506
7.655222415924072,7.632671833038329,-5.69479513168335,0.0320049934089183,-5.66102409362793
7.699437141418458,7.632671833038329,-5.703426837921144,0.0302746910601854,-5.697640895843506
7.734023571014403,7.632671833038329,-5.714926242828369,0.0287555642426013,-5.741075038909912
7.729917526245117,7.632671833038329,-5.712689399719238,0.0295350681990385,-5.745951175689696
7.7380571365356445,7.632671833038329,-5.794316291809082,0.0305812247097492,-5.815146446228027
7.743556499481201,7.632671833038329,-5.7099928855896,0.0333059951663017,-5.759995937347412
7.750958919525146,7.632671833038329,-5.685090065002441,0.0335366539657115,-5.709009647369385
7.712301254272463,7.632671833038329,-5.687267780303955,0.0344663821160793,-5.700295448303224
7.617730140686035,7.632671833038329,-5.6852335929870605,0.033307209610939,-5.595255851745605
7.693129539489745,7.632671833038329,-5.678264141082764,0.0299113448709249,-5.693081378936768
7.677060604095459,7.632671833038329,-5.696408271789551,0.0288092754781246,-5.665428161621094
7.710913181304932,7.632671833038329,-5.715232849121094,0.0273217000067234,-5.72755765914917
7.742279052734374,7.632671833038329,-5.705087661743164,0.0279553215950727,-5.667704105377196
7.736958980560303,7.632671833038329,-5.713078975677489,0.0302285887300968,-5.717267990112305
7.7458648681640625,7.632671833038329,-5.762453079223633,0.0326712615787982,-5.771015167236328
7.652860164642334,7.632671833038329,-5.692591190338135,0.0342057459056377,-5.661578178405762
7.7135138511657715,7.632671833038329,-5.677406787872314,0.0309753641486167,-5.719747066497803
7.7144904136657715,7.632671833038329,-5.71582555770874,0.0292778760194778,-5.707271099090576
7.735384464263917,7.632671833038329,-5.746982097625732,0.0295797809958457,-5.727236270904541
7.74911880493164,7.632671833038329,-5.7895827293396,0.0309798158705234,-5.747875213623047
7.724992275238037,7.632671833038329,-5.688433170318604,0.033095084130764,-5.693150997161865
7.670257091522216,7.632671833038329,-5.691249370574951,0.0340109020471572,-5.644746780395508
7.719331741333008,7.632671833038329,-5.692110538482666,0.0313655324280262,-5.718358516693115
7.767296791076659,7.632671833038329,-5.713057518005371,0.0302946344017982,-5.7794294357299805
7.722024440765379,7.632671833038329,-5.712001323699951,0.0320032574236393,-5.695724010467528
7.776240348815918,7.632671833038329,-5.794333934783936,0.0331884510815143,-5.854692935943604
7.711974620819091,7.632671833038329,-5.692385196685791,0.0344364084303379,-5.699590682983398
7.752378463745117,7.632671833038329,-5.695995807647705,0.0332018248736858,-5.759642601013184
7.713046073913574,7.632671833038329,-5.716044425964356,0.0337629728019237,-5.6889328956604
7.714911937713622,7.632671833038329,-5.724019527435304,0.0329262986779212,-5.684472560882568
7.715961933135985,7.632671833038329,-5.722210884094238,0.0332521386444568,-5.722075462341309
7.689525127410888,7.632671833038329,-5.706704616546631,0.0319634824991226,-5.696435451507568
7.739224910736085,7.632671833038329,-5.712725162506104,0.0316428430378437,-5.762146472930908
7.778038501739503,7.632671833038329,-5.708263874053955,0.0311173629015684,-5.751891136169434
7.715171813964843,7.632671833038329,-5.6851806640625,0.0330833606421947,-5.679805278778076
7.750889778137206,7.632671833038329,-5.742086887359619,0.0346568189561367,-5.745450496673584
7.693631649017334,7.632671833038329,-5.699441432952881,0.0332639664411544,-5.698414325714111
7.71524238586426,7.632671833038329,-5.724332332611084,0.0322924777865409,-5.7411065101623535
7.699167728424072,7.632671833038329,-5.726874828338623,0.0320560224354267,-5.687158584594728
7.709674835205078,7.632671833038329,-5.720272541046144,0.030979536473751,-5.7080559730529785
7.742459774017334,7.632671833038329,-5.731925964355469,0.0314574018120765,-5.727281570434569
7.686856746673584,7.632671833038329,-5.699010848999024,0.0315092094242572,-5.669027805328369
7.6791558265686035,7.632671833038329,-5.70363187789917,0.0316296145319938,-5.65116262435913
7.711725711822509,7.632671833038329,-5.716439723968506,0.0301538202911615,-5.757598400115967
7.722851276397706,7.632671833038329,-5.716396808624268,0.029793431982398,-5.685973644256592
7.707342624664306,7.632671833038329,-5.727911472320557,0.0306951403617858,-5.6829795837402335
7.767934322357178,7.632671833038329,-5.750051021575928,0.0310705192387104,-5.80696439743042
7.705810070037842,7.632671833038329,-5.693576335906982,0.0324423424899578,-5.680096626281737
7.715914249420166,7.632671833038329,-5.682124137878418,0.0325525104999542,-5.706040859222412
7.737438678741454,7.632671833038329,-5.725602149963378,0.0326562151312828,-5.73248815536499
7.697406768798829,7.632671833038329,-5.729937076568604,0.0326703190803527,-5.711228847503662
7.728619575500488,7.632671833038329,-5.717260837554932,0.0328728891909122,-5.704162120819092
7.724125862121582,7.632671833038329,-5.709369659423828,0.0317029692232608,-5.714489459991455
7.70294952392578,7.632671833038329,-5.702675819396973,0.0320412665605545,-5.686753273010254
7.716644287109374,7.632671833038329,-5.727542877197266,0.0326140373945236,-5.700314998626709
7.700054645538329,7.632671833038329,-5.702901363372803,0.0314360558986663,-5.690710544586182
7.716530799865722,7.632671833038329,-5.704667568206787,0.0313423350453376,-5.7497148513793945
7.720171928405762,7.632671833038329,-5.717485427856444,0.0314651131629943,-5.686556339263916
7.6760778427124015,7.632671833038329,-5.700414180755615,0.0314645431935787,-5.665162086486816
7.739609241485595,7.632671833038329,-5.714795112609863,0.0309617258608341,-5.7137107849121085
7.710350513458253,7.632671833038329,-5.709521770477295,0.0302681010216474,-5.705877780914307
7.70401096343994,7.632671833038329,-5.701916217803955,0.0309696625918149,-5.717544555664063
7.748996257781982,7.632671833038329,-5.7625412940979,0.0314593352377414,-5.747352600097656
7.698531627655028,7.632671833038329,-5.6965203285217285,0.0318772159516811,-5.669948577880859
7.702496528625488,7.632671833038329,-5.699533462524414,0.0323159173130989,-5.67964506149292
7.716067314147949,7.632671833038329,-5.720040798187256,0.0315138883888721,-5.720947742462158
7.715917110443115,7.632671833038329,-5.713396072387695,0.0311240926384925,-5.743690967559815
7.723349571228027,7.632671833038329,-5.722421646118164,0.0319713838398456,-5.728794097900392
7.733136177062989,7.632671833038329,-5.708581447601318,0.0320711135864257,-5.7278051376342765
7.722391605377196,7.632671833038329,-5.695980548858643,0.0325438827276229,-5.708561420440674
7.735310077667235,7.632671833038329,-5.696179866790772,0.0330307148396968,-5.750927925109863
7.770214557647706,7.632671833038329,-5.696752071380615,0.0330330468714237,-5.760085105895996
7.693615436553955,7.632671833038329,-5.685817241668701,0.0339544303715229,-5.666056632995605
7.71209478378296,7.632671833038329,-5.682432651519775,0.0332047380506992,-5.679326057434082
7.719368457794189,7.632671833038329,-5.712752819061279,0.0312842391431331,-5.70849609375
7.729209899902342,7.632671833038329,-5.750875949859619,0.0316325165331363,-5.710391998291016
7.746379852294922,7.632671833038329,-5.733226299285889,0.0330479554831981,-5.763869762420654
7.723133563995361,7.632671833038329,-5.69212818145752,0.0331588089466095,-5.742080211639404
7.698873043060303,7.632671833038329,-5.688746929168701,0.0335303135216236,-5.686473846435546
7.699444770812989,7.632671833038329,-5.698933124542236,0.0322426743805408,-5.69039249420166
7.67618179321289,7.632671833038329,-5.709108352661133,0.0311435051262378,-5.704570293426514
7.717359542846679,7.632671833038329,-5.7123637199401855,0.0302053336054086,-5.6790990829467765
7.710416793823241,7.632671833038329,-5.719674587249756,0.0297471471130847,-5.685045242309569
7.724169731140136,7.632671833038329,-5.7066497802734375,0.0301497168838977,-5.711880683898926
7.7850022315979,7.632671833038329,-5.759063243865967,0.0312815532088279,-5.803615570068359
7.677983760833741,7.632671833038329,-5.682949542999268,0.0330334790050983,-5.65662956237793
7.683296203613281,7.632671833038329,-5.681477546691895,0.0323465950787067,-5.688065528869629
7.720565795898437,7.632671833038329,-5.715341567993164,0.0300039965659379,-5.740924835205078
7.713958263397216,7.632671833038329,-5.756407260894775,0.0300376806408166,-5.701386451721192
7.7114925384521475,7.632671833038329,-5.7420334815979,0.0311404522508382,-5.704250335693359
7.740477561950684,7.632671833038329,-5.740328311920166,0.0312458872795104,-5.7337799072265625
7.7572288513183585,7.632671833038329,-5.6960530281066895,0.0319631695747375,-5.722564220428467
7.727449893951416,7.632671833038329,-5.6883463859558105,0.0338627099990844,-5.6987738609313965
7.756059169769286,7.632671833038329,-5.690845966339111,0.0345885604619979,-5.737082958221436
7.727385520935058,7.632671833038329,-5.689818859100342,0.0337030738592147,-5.70769739151001
7.726492404937744,7.632671833038329,-5.693307399749756,0.0335845649242401,-5.733819007873535
7.722607135772706,7.632671833038329,-5.703673839569092,0.0336649008095264,-5.71688985824585
7.764887809753419,7.632671833038329,-5.701326370239258,0.0327557325363159,-5.7701520919799805
7.711702346801757,7.632671833038329,-5.695608615875244,0.0340094417333602,-5.6989827156066895
7.688094139099122,7.632671833038329,-5.6827263832092285,0.0332817211747169,-5.699797630310059
7.688667297363281,7.632671833038329,-5.710318088531494,0.0318014286458492,-5.708827495574951
7.731393337249757,7.632671833038329,-5.718735694885254,0.030519625172019,-5.757004737854004
7.750032424926759,7.632671833038329,-5.716788768768311,0.0308969523757696,-5.7330732345581055
7.760439872741699,7.632671833038329,-5.715232372283936,0.0321751646697521,-5.746707439422608
7.755148410797118,7.632671833038329,-5.730318546295166,0.0349389351904392,-5.773803234100342
7.724532604217529,7.632671833038329,-5.674244403839111,0.0351722463965415,-5.722042560577393
7.666226387023925,7.632671833038329,-5.682678699493408,0.0337238162755966,-5.644094944000244
7.698602676391602,7.632671833038329,-5.69580602645874,0.031241051852703,-5.680953025817871
7.755129814147949,7.632671833038329,-5.716780185699463,0.0300778187811374,-5.751894950866699
7.7515740394592285,7.632671833038329,-5.720424175262451,0.0309110172092914,-5.748428821563721
7.801225662231444,7.632671833038329,-5.785937309265137,0.0328758992254734,-5.796378135681152
7.687288761138915,7.632671833038329,-5.694687843322754,0.0367315113544464,-5.641857624053955
7.646892547607421,7.632671833038329,-5.657012939453125,0.0328569523990154,-5.639091968536377
7.6730356216430655,7.632671833038329,-5.697679042816161,0.0297995768487453,-5.67085599899292
7.744767665863037,7.632671833038329,-5.723437786102295,0.0283163990825414,-5.791623115539551
7.737894058227539,7.632671833038329,-5.718938827514648,0.0287586711347103,-5.721930980682373
7.758872509002685,7.632671833038329,-5.771607875823976,0.0294663924723863,-5.745977878570557
7.797876358032226,7.632671833038329,-5.786550045013428,0.0335574969649314,-5.790788650512695
7.684611797332763,7.632671833038329,-5.667431354522705,0.0361027643084526,-5.6497416496276855
7.699146270751954,7.632671833038329,-5.661922931671144,0.0330479405820369,-5.679792881011962
7.725679397583008,7.632671833038329,-5.710258960723877,0.0306560713797807,-5.743539810180664
7.791566371917725,7.632671833038329,-5.778257369995117,0.031362272799015,-5.7949509620666495
7.7589426040649405,7.632671833038329,-5.71946382522583,0.0344544984400272,-5.7116312980651855
7.690257549285888,7.632671833038329,-5.6801509857177725,0.035531036555767,-5.649066925048828
7.72840404510498,7.632671833038329,-5.689652919769287,0.0336810685694217,-5.719386577606201
7.761133670806883,7.632671833038329,-5.714800357818604,0.0321904346346855,-5.759624004364014
7.8152451515197745,7.632671833038329,-5.754800319671631,0.0338981971144676,-5.814743518829346
7.710971355438232,7.632671833038329,-5.721450805664063,0.0379452668130397,-5.68653392791748
7.679327964782714,7.632671833038329,-5.655422687530518,0.0344130508601665,-5.652703285217285
7.737586021423341,7.632671833038329,-5.695550918579102,0.0312081184238195,-5.726317882537842
7.735252380371093,7.632671833038329,-5.754204273223877,0.0321060083806514,-5.706407070159912
7.7380170822143555,7.632671833038329,-5.723935127258301,0.0331549420952796,-5.754413604736328
7.789472579956055,7.632671833038329,-5.775928020477295,0.0337791182100772,-5.764674663543701
7.697975158691406,7.632671833038329,-5.676164627075195,0.034699372947216,-5.671082019805908
7.635419845581055,7.632671833038329,-5.670888423919678,0.0331849046051502,-5.641634941101073
7.692107200622559,7.632671833038329,-5.692140102386475,0.0297676865011453,-5.6929144859313965
7.723317146301269,7.632671833038329,-5.708821773529053,0.0284933857619762,-5.739161491394042
7.740353107452392,7.632671833038329,-5.724856853485107,0.0286349020898342,-5.740320682525635
7.760719299316406,7.632671833038329,-5.788239002227783,0.0290770642459392,-5.74394989013672
7.745343685150146,7.632671833038329,-5.722848415374756,0.0336059182882308,-5.712403297424316
7.681597709655762,7.632671833038329,-5.676706314086913,0.0347309745848178,-5.656675815582275
7.715537071228027,7.632671833038329,-5.682900428771973,0.0322815403342247,-5.693618297576904
7.723762035369874,7.632671833038329,-5.7142510414123535,0.0309327002614736,-5.733735084533691
7.753880023956298,7.632671833038329,-5.737842559814453,0.0316406339406967,-5.759323120117188
7.735557556152342,7.632671833038329,-5.75493860244751,0.0335018672049045,-5.74019193649292
7.747111320495605,7.632671833038329,-5.682473182678224,0.0337443090975284,-5.727334022521973
7.674133777618408,7.632671833038329,-5.6917033195495605,0.0342546142637729,-5.6382317543029785
7.745488166809082,7.632671833038329,-5.687541961669922,0.0317155718803405,-5.717449188232422
7.737359523773193,7.632671833038329,-5.716530799865723,0.0308250356465578,-5.7114763259887695
7.746068000793458,7.632671833038329,-5.734205722808838,0.0319753549993038,-5.765545845031737
7.796448230743408,7.632671833038329,-5.793416500091553,0.0346047431230545,-5.818080425262451
7.7241129875183105,7.632671833038329,-5.672290325164794,0.0355114564299583,-5.66501522064209
7.70819091796875,7.632671833038329,-5.669091224670409,0.0344732850790023,-5.677406311035156
7.669819831848144,7.632671833038329,-5.700292587280273,0.0324088223278522,-5.651152610778809
7.717222213745117,7.632671833038329,-5.731221675872803,0.0310672372579574,-5.725509166717528
7.725702285766602,7.632671833038329,-5.72297191619873,0.0304866451770067,-5.713726520538329
7.717895507812499,7.632671833038329,-5.707736968994141,0.0306046735495328,-5.704034805297852
7.7774529457092285,7.632671833038329,-5.7825212478637695,0.0314232744276523,-5.807351589202881
7.728579998016355,7.632671833038329,-5.6870408058166495,0.0332019850611686,-5.706892013549805
7.670903205871582,7.632671833038329,-5.676181793212891,0.0337164960801601,-5.636134624481201
7.709750652313232,7.632671833038329,-5.704641819000244,0.0320560373365879,-5.69092321395874
7.716755390167235,7.632671833038329,-5.714172840118408,0.0306618232280015,-5.7057719230651855
7.708155155181885,7.632671833038329,-5.734114646911621,0.0309854671359062,-5.70533275604248
7.710712432861328,7.632671833038329,-5.771331310272217,0.0308288000524044,-5.728036880493164


==> data/single_task_inference_result/hopper/hopper_single_task_inference_trajectories/41.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.2678203582763672,9.112852096557615,-1.772883057594299,3.2790184020996094,0.7277899384498595
0.6540626883506775,9.112852096557615,-6.254440307617188,1.0779564380645752,-6.120034217834473
1.1218653917312622,9.112852096557615,-7.27172565460205,0.1894133538007736,-5.576260566711426
1.604371666908264,9.112852096557615,-7.147278308868408,0.0697077959775924,-7.079267501831056
2.048785924911499,9.112852096557615,-7.166428089141846,0.0507313646376132,-7.138750076293944
2.397357940673828,9.112852096557615,-7.16527271270752,0.0417112223803997,-7.11219596862793
2.7685699462890625,9.112852096557615,-7.163673877716064,0.0417155101895332,-7.172233581542969
3.1390643119812007,9.112852096557615,-7.161516189575195,0.0417305417358875,-7.177192211151123
3.6423599720001216,9.112852096557615,-7.154877185821533,0.0417663641273975,-7.105102062225342
4.090621948242188,9.112852096557615,-7.14415168762207,0.0418379344046115,-7.135347366333008
4.5789971351623535,9.112852096557615,-7.13681697845459,0.0420145206153392,-7.187232494354248
5.049388408660889,9.112852096557615,-7.133509159088135,0.0424222871661186,-7.101491928100586
5.50150203704834,9.112852096557615,-7.130707263946533,0.0432212091982364,-7.135475158691406
5.978689193725586,9.112852096557615,-7.115474700927734,0.0450962223112583,-7.154820442199707
6.405660629272461,9.112852096557615,-7.137026309967041,0.0550833046436309,-7.107971668243408
6.910685539245605,9.112852096557615,-6.087852478027344,0.6158587336540222,-6.257562160491943
7.338191509246825,9.112852096557615,-6.147031307220458,0.4193278849124909,-5.682610988616943
7.4998202323913565,9.112852096557615,-6.091775417327881,0.1714828908443451,-5.816012382507324
7.440901756286621,9.112852096557615,-5.76182746887207,0.1689195334911346,-5.346391201019287
7.583495140075684,9.112852096557615,-6.690186977386475,0.1362672299146652,-6.595097541809082
8.088665962219238,9.112852096557615,-6.6685051918029785,0.0812126919627189,-6.725516319274902
8.57069492340088,9.112852096557615,-5.934141635894775,0.1047846302390098,-5.893728733062744
8.622564315795898,9.112852096557615,-6.158344745635985,0.1333598792552948,-6.049924850463867
8.719664573669434,9.112852096557615,-6.859283447265625,0.1221860647201538,-6.94049072265625
8.8331937789917,9.112852096557615,-6.786779403686523,0.1437684744596481,-7.051515579223633
8.912308692932129,9.112852096557615,-6.869642734527588,0.1083145961165428,-6.925212860107422
8.922853469848633,9.112852096557615,-6.864849567413329,0.0934209153056144,-6.879850387573241
9.064499855041506,9.112852096557615,-7.017480373382568,0.0827327817678451,-7.097542285919189
9.215489387512209,9.112852096557615,-7.167008876800537,0.0610131174325943,-7.134399890899657
9.175742149353027,9.112852096557615,-7.116831302642822,0.0456028319895267,-7.0602312088012695
9.143437385559082,9.112852096557615,-7.132617473602295,0.0352151319384574,-7.058251380920409
9.168624877929688,9.112852096557615,-7.12398624420166,0.0329250656068325,-7.099210262298584
9.159605026245115,9.112852096557615,-7.111504077911377,0.0313489362597465,-7.08732271194458
9.229373931884766,9.112852096557615,-7.123137474060059,0.0310183819383382,-7.143656253814696
9.231470108032225,9.112852096557615,-7.1360602378845215,0.0319736115634441,-7.134356021881104
9.22627544403076,9.112852096557615,-7.118165493011475,0.0358148999512195,-7.171566486358643
9.298035621643066,9.112852096557615,-7.229948997497559,0.0380875058472156,-7.23959493637085
9.287598609924316,9.112852096557615,-7.090951919555664,0.0434118136763572,-7.057525157928467
9.21837329864502,9.112852096557615,-7.07238245010376,0.050132542848587,-7.1003708839416495
9.25517272949219,9.112852096557615,-7.11961841583252,0.0502644218504428,-7.171298503875732
9.175249099731444,9.112852096557615,-7.112212657928467,0.0453320741653442,-7.052444934844971
9.20376205444336,9.112852096557615,-7.128722190856934,0.0416253991425037,-7.129299163818359
9.230109214782711,9.112852096557615,-7.125159740447998,0.0385622046887874,-7.193086624145508
9.227260589599608,9.112852096557615,-7.142970561981201,0.0374600104987621,-7.15822696685791
9.262024879455566,9.112852096557615,-7.141687393188477,0.0410776250064372,-7.131743907928467
9.265686988830566,9.112852096557615,-7.106646060943604,0.043045450001955,-7.189897060394287
9.199243545532225,9.112852096557615,-7.08253288269043,0.0462398156523704,-7.055747985839844
9.192875862121582,9.112852096557615,-7.095879077911377,0.0456451326608657,-7.107725143432617
9.170939445495604,9.112852096557615,-7.115969181060791,0.0405786447227001,-7.079449653625488
9.21872138977051,9.112852096557615,-7.132364749908447,0.0367138236761093,-7.11994171142578
9.245573043823242,9.112852096557615,-7.11632204055786,0.0361370109021663,-7.130100250244141
9.239121437072754,9.112852096557615,-7.109789371490479,0.0381284169852733,-7.13334035873413
9.259816169738768,9.112852096557615,-7.192098617553711,0.0414507538080215,-7.200875282287598
9.212180137634276,9.112852096557615,-7.102004051208496,0.0448500141501426,-7.13131856918335
9.231619834899902,9.112852096557615,-7.085728168487549,0.0442493371665477,-7.118512630462647
9.217696189880373,9.112852096557615,-7.10969352722168,0.043095089495182,-7.088900089263916
9.199012756347656,9.112852096557615,-7.103718280792236,0.0419678874313831,-7.08807373046875
9.210728645324709,9.112852096557615,-7.107999324798584,0.0413204692304134,-7.1364145278930655
9.221052169799805,9.112852096557615,-7.105543613433838,0.0390009246766567,-7.1077728271484375
9.25678539276123,9.112852096557615,-7.1051011085510245,0.0396247804164886,-7.171916484832764
9.163784980773924,9.112852096557615,-7.103645801544189,0.0420674458146095,-7.0448546409606925
9.20948886871338,9.112852096557615,-7.093081474304199,0.0399610102176666,-7.114423274993896
9.248143196105955,9.112852096557615,-7.12913942337036,0.0366779789328575,-7.153004169464111
9.2554349899292,9.112852096557615,-7.165335178375244,0.0372079759836196,-7.155733108520508
9.20485496520996,9.112852096557615,-7.188413143157959,0.043377473950386,-7.062086582183838
9.183393478393551,9.112852096557615,-7.11699104309082,0.0433883257210254,-7.083621025085449
9.178845405578612,9.112852096557615,-7.11151885986328,0.0399316772818565,-7.06479549407959
9.253966331481934,9.112852096557615,-7.118844509124756,0.0367660671472549,-7.170022487640381
9.230107307434082,9.112852096557615,-7.11321496963501,0.0373201258480548,-7.0943217277526855
9.214476585388184,9.112852096557615,-7.125265598297119,0.0400330759584903,-7.106004238128662
9.225629806518551,9.112852096557615,-7.215709209442138,0.0404376611113548,-7.131335735321045
9.2108154296875,9.112852096557615,-7.101105690002441,0.0407287068665027,-7.100008964538574
9.201239585876465,9.112852096557615,-7.100805759429932,0.041696012020111,-7.083711624145508
9.2070255279541,9.112852096557615,-7.108005523681641,0.0400885567069053,-7.131095886230469
9.24384880065918,9.112852096557615,-7.10509204864502,0.0387346819043159,-7.16246461868286
9.196491241455078,9.112852096557615,-7.102170944213867,0.0401162281632423,-7.0753793716430655
9.203824043273924,9.112852096557615,-7.104193210601808,0.0405391938984394,-7.130555629730225
9.20870876312256,9.112852096557615,-7.124497890472412,0.0390372313559055,-7.082291126251221
9.21634006500244,9.112852096557615,-7.108039379119873,0.0382713079452514,-7.099659442901611
9.239588737487791,9.112852096557615,-7.113322734832764,0.0394521318376064,-7.133840084075928
9.163755416870115,9.112852096557615,-7.102941989898682,0.0404965132474899,-7.029943943023682
9.176982879638672,9.112852096557615,-7.098823070526123,0.0389571711421012,-7.100930213928224
9.214532852172852,9.112852096557615,-7.124623775482178,0.0353156588971614,-7.134034633636475
9.226573944091797,9.112852096557615,-7.139970302581787,0.0344048701226711,-7.145730972290039
9.213552474975586,9.112852096557615,-7.145974636077881,0.0372496657073497,-7.093104362487793
9.260960578918455,9.112852096557615,-7.154469013214111,0.0386760644614696,-7.185990333557129
9.218143463134766,9.112852096557615,-7.101161479949951,0.0415186136960983,-7.109045028686523
9.190646171569824,9.112852096557615,-7.0865020751953125,0.0432873144745826,-7.065561294555664
9.255821228027344,9.112852096557615,-7.124247550964356,0.0414995737373828,-7.137727737426758
9.225461959838867,9.112852096557615,-7.103331565856934,0.0400126166641712,-7.117338180541992
9.26777648925781,9.112852096557615,-7.119078159332275,0.0424199923872947,-7.177128791809082
9.264711380004885,9.112852096557615,-7.153625011444092,0.0450281500816345,-7.185898303985596
9.24115753173828,9.112852096557615,-7.081746578216553,0.0454665087163448,-7.107173919677734
9.196707725524902,9.112852096557615,-7.0984086990356445,0.0492164753377437,-7.0559821128845215
9.21286869049072,9.112852096557615,-7.095790386199951,0.0435832813382148,-7.14828634262085
9.20368194580078,9.112852096557615,-7.109324932098389,0.0410434082150459,-7.0819268226623535
9.2527437210083,9.112852096557615,-7.124793529510497,0.0393936224281787,-7.164100646972656
9.246713638305664,9.112852096557615,-7.108429431915283,0.0408431701362132,-7.139105319976808
9.25913429260254,9.112852096557615,-7.088977813720703,0.0431786701083183,-7.1565260887146
9.238681793212889,9.112852096557615,-7.121780872344971,0.0470183603465557,-7.110898494720458
9.198362350463867,9.112852096557615,-7.087555408477783,0.0454898551106452,-7.092530727386475
9.182765007019045,9.112852096557615,-7.09700345993042,0.0438622459769248,-7.050220012664794
9.212372779846191,9.112852096557615,-7.108352184295654,0.0394271649420261,-7.133413791656494
9.24925422668457,9.112852096557615,-7.118997097015381,0.0376785323023796,-7.161898612976073
9.204486846923826,9.112852096557615,-7.112800121307373,0.0395283102989196,-7.071683883666992
9.228303909301756,9.112852096557615,-7.141218662261962,0.0406210906803608,-7.111105442047119
9.25101089477539,9.112852096557615,-7.120580196380615,0.0407386235892772,-7.165387630462647
9.222570419311523,9.112852096557615,-7.096900939941406,0.0421510450541973,-7.085505962371825
9.201898574829102,9.112852096557615,-7.104932308197021,0.0448602028191089,-7.075164794921875
9.203981399536133,9.112852096557615,-7.108065605163574,0.0417910180985927,-7.086792469024657
9.238414764404297,9.112852096557615,-7.10570192337036,0.0396205000579357,-7.125060558319092
9.235646247863768,9.112852096557615,-7.105820178985596,0.0403262563049793,-7.104985237121582
9.207435607910156,9.112852096557615,-7.101845741271973,0.0423047021031379,-7.08074426651001
9.207538604736328,9.112852096557615,-7.117898941040039,0.0423265136778354,-7.089945316314696
9.241570472717283,9.112852096557615,-7.105024814605713,0.0402199365198612,-7.140417098999024
9.235318183898924,9.112852096557615,-7.101647853851318,0.0411201193928718,-7.1145853996276855
9.208730697631838,9.112852096557615,-7.098973751068115,0.0432374030351638,-7.08368682861328
9.236043930053713,9.112852096557615,-7.109421730041504,0.0426697023212909,-7.141872882843018
9.20055866241455,9.112852096557615,-7.103096961975098,0.0413220636546611,-7.07652473449707
9.202888488769531,9.112852096557615,-7.098979949951172,0.0411751270294189,-7.102197647094728
9.284788131713867,9.112852096557615,-7.117148399353027,0.0396890826523304,-7.191308498382568
9.226093292236328,9.112852096557615,-7.094193458557129,0.0406858175992965,-7.099592685699463
9.19764041900635,9.112852096557615,-7.103133678436279,0.0445755831897258,-7.097542285919189
9.259991645812988,9.112852096557615,-7.167928218841553,0.042461335659027,-7.192298412322998
9.26668643951416,9.112852096557615,-7.104532718658447,0.0411596894264221,-7.1505980491638175
9.272549629211424,9.112852096557615,-7.121884822845458,0.0460534505546093,-7.137139320373535
9.291761398315428,9.112852096557615,-7.14887809753418,0.050156120210886,-7.1885504722595215
9.239494323730469,9.112852096557615,-7.085588455200195,0.0492299273610115,-7.100568771362305
9.13485050201416,9.112852096557615,-7.0780792236328125,0.0496704950928688,-6.988669872283936
9.151385307312012,9.112852096557615,-7.084540367126465,0.0416886173188686,-7.118009567260742
9.160853385925297,9.112852096557615,-7.1168975830078125,0.0344062633812427,-7.108648777008057
9.216412544250488,9.112852096557615,-7.14188814163208,0.0300690364092588,-7.166544437408447
9.226819992065428,9.112852096557615,-7.136920928955078,0.0316786542534828,-7.16508674621582
9.258145332336424,9.112852096557615,-7.136629581451416,0.034339465200901,-7.157991886138916
9.276994705200195,9.112852096557615,-7.20594310760498,0.0388076603412628,-7.200618743896484
9.221805572509764,9.112852096557615,-7.087088108062744,0.045514166355133,-7.1058878898620605
9.16399097442627,9.112852096557615,-7.09195613861084,0.0473626405000686,-7.040673255920409
9.21097183227539,9.112852096557615,-7.105460643768311,0.0412893369793891,-7.141387939453125
9.211706161499023,9.112852096557615,-7.117846012115479,0.0376177169382572,-7.1113481521606445
9.223382949829102,9.112852096557615,-7.173099517822266,0.036359429359436,-7.15062379837036
9.254935264587402,9.112852096557615,-7.17433500289917,0.0382569208741188,-7.121675491333008
9.192024230957031,9.112852096557615,-7.096998691558838,0.0411197580397129,-7.061163425445557
9.20288372039795,9.112852096557615,-7.094610214233398,0.0420559309422969,-7.095850467681885
9.236983299255373,9.112852096557615,-7.122732162475586,0.0393256060779094,-7.157833576202393
9.25704097747803,9.112852096557615,-7.118800640106201,0.0392591841518878,-7.175322532653809
9.226566314697264,9.112852096557615,-7.110935688018799,0.0436715371906757,-7.134311676025392
9.240728378295898,9.112852096557615,-7.114941596984863,0.044660247862339,-7.153072834014893
9.205277442932127,9.112852096557615,-7.104712963104248,0.0439574271440506,-7.07349157333374
9.216851234436035,9.112852096557615,-7.093466281890869,0.0425675548613071,-7.11653995513916
9.250166893005373,9.112852096557615,-7.10889196395874,0.0414166897535324,-7.199660778045654
9.24519443511963,9.112852096557615,-7.098961353302002,0.041610486805439,-7.112549781799316
9.20685577392578,9.112852096557615,-7.0981078147888175,0.0450786128640174,-7.080550670623779
9.179929733276367,9.112852096557615,-7.107483386993408,0.0438037738204002,-7.045661449432373
9.24779224395752,9.112852096557615,-7.106630802154541,0.0396422445774078,-7.167423248291016
9.210088729858398,9.112852096557615,-7.1085734367370605,0.0389398150146007,-7.089175224304199
9.225955963134766,9.112852096557615,-7.12351655960083,0.0397955700755119,-7.109414100646973
9.26043701171875,9.112852096557615,-7.174434185028076,0.0402791425585746,-7.167496681213378
9.24443054199219,9.112852096557615,-7.092123985290527,0.0417116731405258,-7.120845317840576
9.239972114562988,9.112852096557615,-7.093900203704834,0.0466372035443782,-7.124845504760742
9.225456237792969,9.112852096557615,-7.104344367980957,0.0460282452404499,-7.0961971282958975
9.209397315979006,9.112852096557615,-7.093731880187988,0.0440037436783313,-7.111560344696045
9.229100227355955,9.112852096557615,-7.098690032958984,0.0428875386714935,-7.084458351135254
9.23395538330078,9.112852096557615,-7.101591110229492,0.0415372774004936,-7.118057727813721
9.209639549255373,9.112852096557615,-7.097072601318359,0.0424223579466342,-7.082188606262207
9.208919525146484,9.112852096557615,-7.10517692565918,0.0423919036984443,-7.1027116775512695
9.218587875366213,9.112852096557615,-7.106065273284912,0.0404024198651313,-7.128214836120605
9.154500007629393,9.112852096557615,-7.102782726287842,0.0400584042072296,-7.020259380340576
9.19278621673584,9.112852096557615,-7.103565216064453,0.0373830422759056,-7.1102843284606925
9.214707374572754,9.112852096557615,-7.119744300842285,0.0343375839293003,-7.108442306518555
9.228230476379393,9.112852096557615,-7.136562824249268,0.0344662405550479,-7.146346092224121
9.272418975830078,9.112852096557615,-7.1782307624816895,0.0370576679706573,-7.187740325927734
9.1920747756958,9.112852096557615,-7.109411716461182,0.0418232828378677,-7.082126617431641
9.195693016052246,9.112852096557615,-7.089919567108153,0.0428827628493308,-7.10901403427124
9.192246437072754,9.112852096557615,-7.130349636077881,0.0396662279963493,-7.047879695892334
9.22642421722412,9.112852096557615,-7.135363578796387,0.037025935947895,-7.110412120819092
9.219379425048828,9.112852096557615,-7.117652893066406,0.0383488535881042,-7.104223728179932
9.29099178314209,9.112852096557615,-7.106448173522949,0.0391623638570308,-7.195512294769287
9.203863143920898,9.112852096557615,-7.11364221572876,0.0432736612856388,-7.065637588500977
9.225536346435543,9.112852096557615,-7.076785087585449,0.0435972586274147,-7.1324968338012695
9.2495756149292,9.112852096557615,-7.141443729400635,0.04256022721529,-7.153754711151123
9.20374584197998,9.112852096557615,-7.125607967376709,0.0421458110213279,-7.105010032653809
9.21738624572754,9.112852096557615,-7.104864597320557,0.0442274585366249,-7.134073257446289
9.224658966064451,9.112852096557615,-7.114963054656982,0.0407080389559268,-7.102683544158936
9.200325965881348,9.112852096557615,-7.105284690856934,0.0405974015593528,-7.07199239730835
9.234131813049316,9.112852096557615,-7.108760356903076,0.040940310806036,-7.160984516143799
9.198039054870604,9.112852096557615,-7.1066575050354,0.0399119853973388,-7.074738502502441
9.189050674438477,9.112852096557615,-7.09837770462036,0.0399404391646385,-7.121294498443604
9.26121711730957,9.112852096557615,-7.123923778533936,0.0384401455521583,-7.184279918670654
9.18462657928467,9.112852096557615,-7.10042667388916,0.0386096164584159,-7.075440406799316
9.166075706481934,9.112852096557615,-7.11055326461792,0.0395399704575538,-7.095452308654785
9.22689437866211,9.112852096557615,-7.15018892288208,0.0359797738492488,-7.139510154724121
9.204614639282225,9.112852096557615,-7.118626594543457,0.0354611091315746,-7.106476306915283
9.223531723022464,9.112852096557615,-7.145212650299072,0.0369864292442798,-7.122150897979736
9.243221282958984,9.112852096557615,-7.185494899749756,0.0374540276825428,-7.17463207244873
9.205334663391112,9.112852096557615,-7.0933709144592285,0.0403631255030632,-7.091401100158691
9.247869491577148,9.112852096557615,-7.10575532913208,0.042461559176445,-7.157022953033447
9.21108341217041,9.112852096557615,-7.108623504638672,0.0415992401540279,-7.098484516143799
9.16818618774414,9.112852096557615,-7.095983028411865,0.0417473576962947,-7.033029556274414
9.205196380615234,9.112852096557615,-7.122353076934815,0.0393228121101856,-7.120515823364258
9.216699600219728,9.112852096557615,-7.1126132011413565,0.0362236946821212,-7.158196926116943


==> data/single_task_inference_result/hopper/hopper_single_task_inference_trajectories/42.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.292385458946228,4.057012557983398,-1.772883057594299,3.2790184020996094,0.3122848868370056
0.6570687294006348,4.057012557983398,-2.647263526916504,0.2653174996376037,2.2916948795318604
1.1610051393508911,4.057012557983398,-2.292665958404541,0.1046198457479476,-2.2770111560821533
1.5888041257858276,4.057012557983398,-2.345314741134644,0.0803863629698753,-2.393178701400757
2.1410155296325684,4.057012557983398,-2.334114551544189,0.0535410232841968,-2.480532169342041
2.587756872177124,4.057012557983398,-2.43911337852478,0.0413603968918323,-2.431212902069092
3.0020551681518555,4.057012557983398,-2.45881462097168,0.0417884476482868,-2.4535408020019527
3.447322368621826,4.057012557983398,-2.4502103328704834,0.0430426374077796,-2.548025131225585
3.815494537353516,4.057012557983398,-2.1294162273406982,0.0378062725067138,-2.115396022796631
4.026927471160889,4.057012557983398,-2.328059673309326,0.0436749756336212,-2.347344160079956
4.008960247039794,4.057012557983398,-2.299663543701172,0.0348374657332897,-2.252910614013672
4.042416095733643,4.057012557983398,-2.3104288578033447,0.0320452339947223,-2.285768747329712
4.116281986236572,4.057012557983398,-2.3719115257263184,0.0349371209740638,-2.3845407962799072
4.089580059051514,4.057012557983398,-2.366007089614868,0.0262590087950229,-2.3440136909484863
4.121106624603272,4.057012557983398,-2.3387291431427,0.022666884586215,-2.3649582862854004
4.100653648376465,4.057012557983398,-2.356569766998291,0.0242025963962078,-2.343860149383545
4.130234241485596,4.057012557983398,-2.3631319999694824,0.0246498771011829,-2.341721773147583
4.125163555145264,4.057012557983398,-2.3799524307250977,0.0258412770926952,-2.3835287094116206
4.111073970794678,4.057012557983398,-2.365686655044556,0.0263196118175983,-2.341824054718017
4.160390377044678,4.057012557983398,-2.3766448497772217,0.0271696895360946,-2.39870285987854
4.145722389221192,4.057012557983398,-2.351106643676758,0.0273822285234928,-2.390099048614501
4.157520294189453,4.057012557983398,-2.354481935501098,0.0293170548975467,-2.387290477752685
4.168550968170166,4.057012557983398,-2.3604953289031982,0.030594365671277,-2.383056163787842
4.133759021759033,4.057012557983398,-2.3301236629486084,0.0299237426370382,-2.3602869510650635
4.134720802307129,4.057012557983398,-2.341265916824341,0.031169407069683,-2.3586440086364746
4.1169962882995605,4.057012557983398,-2.3572864532470703,0.0281821750104427,-2.34080171585083
4.134905815124512,4.057012557983398,-2.354090929031372,0.0283720772713422,-2.355214834213257
4.092140197753905,4.057012557983398,-2.3607015609741206,0.0292718037962913,-2.34095311164856
4.084327220916748,4.057012557983398,-2.351390600204468,0.0271556247025728,-2.345457077026367
4.103768825531006,4.057012557983398,-2.3566904067993164,0.025490965694189,-2.3447916507720947
4.12177276611328,4.057012557983398,-2.3566982746124268,0.0245809126645326,-2.349721908569336
4.142776966094971,4.057012557983398,-2.377624988555908,0.0250018592923879,-2.387329339981079
4.127926826477051,4.057012557983398,-2.3908944129943848,0.0255433470010757,-2.394376993179321
4.123189926147461,4.057012557983398,-2.384277820587158,0.0271422304213047,-2.36818790435791
4.086147785186768,4.057012557983398,-2.3598644733428955,0.027980800718069,-2.30874228477478
4.116392135620117,4.057012557983398,-2.3457064628601074,0.0265403985977172,-2.380299091339112
4.114205837249756,4.057012557983398,-2.358195543289185,0.0259732548147439,-2.3618760108947754
4.091293811798096,4.057012557983398,-2.37197208404541,0.0257888436317443,-2.36810302734375
4.121295928955078,4.057012557983398,-2.376459836959839,0.0252753105014562,-2.3478686809539795
4.131056308746338,4.057012557983398,-2.3625264167785645,0.0250455550849437,-2.3795812129974365
4.201942920684815,4.057012557983398,-2.372814655303955,0.0262207016348838,-2.412614107131958
4.1675944328308105,4.057012557983398,-2.3808956146240234,0.0285307876765728,-2.3776440620422363
4.124114036560059,4.057012557983398,-2.331956148147583,0.0304905474185943,-2.3307673931121826
4.15068817138672,4.057012557983398,-2.347848892211914,0.0284691024571657,-2.363141775131225
4.135056495666504,4.057012557983398,-2.3511250019073486,0.0265816301107406,-2.373765468597412
4.173414707183838,4.057012557983398,-2.399893045425415,0.0306989029049873,-2.416042804718017
4.091485023498535,4.057012557983398,-2.35549259185791,0.0318773463368415,-2.2783000469207764
4.078638553619385,4.057012557983398,-2.3287527561187744,0.0276991836726665,-2.292418479919433
4.136844158172608,4.057012557983398,-2.357949972152709,0.0250218417495489,-2.3644585609436035
4.134267807006836,4.057012557983398,-2.3557727336883545,0.0250768344849348,-2.354771614074707
4.15973424911499,4.057012557983398,-2.382566213607788,0.0266348756849765,-2.393954038619995
4.107473850250244,4.057012557983398,-2.390964269638061,0.0271487087011337,-2.3219082355499268
4.1316094398498535,4.057012557983398,-2.339147090911865,0.0277682933956384,-2.355299472808837
4.110262870788574,4.057012557983398,-2.3627073764801025,0.0272296946495771,-2.325620174407959
4.108038425445557,4.057012557983398,-2.3673737049102783,0.0271043051034212,-2.3511505126953125
4.126743316650392,4.057012557983398,-2.371201753616333,0.0276032276451587,-2.3553433418273926
4.144580841064453,4.057012557983398,-2.3582465648651123,0.026398966088891,-2.3591461181640625
4.103202819824219,4.057012557983398,-2.37617301940918,0.0279183536767959,-2.315377712249756
4.148198127746582,4.057012557983398,-2.3678948879241943,0.027368614450097,-2.4064741134643555
4.1447038650512695,4.057012557983398,-2.3571722507476807,0.0270028952509164,-2.3572726249694824
4.158639907836913,4.057012557983398,-2.3625447750091557,0.0283188708126544,-2.3777663707733154
4.116822719573976,4.057012557983398,-2.3738996982574463,0.0309459175914526,-2.331911325454712
4.063969135284424,4.057012557983398,-2.335235834121704,0.0285913106054067,-2.290775775909424
4.121882915496825,4.057012557983398,-2.343993663787842,0.0258580893278121,-2.3538880348205566
4.116961479187012,4.057012557983398,-2.3442864418029785,0.0246156491339206,-2.3305180072784424
4.160518169403076,4.057012557983398,-2.3778998851776123,0.0252888537943363,-2.364173412322998
4.142453670501709,4.057012557983398,-2.382662057876587,0.0259218886494636,-2.361687898635864
4.115953445434569,4.057012557983398,-2.360787868499756,0.0277665387839078,-2.3284900188446045
4.109485626220703,4.057012557983398,-2.3562772274017334,0.028864050284028,-2.336581230163574
4.095551490783691,4.057012557983398,-2.3496193885803223,0.0265389196574687,-2.320059061050415
4.115349769592285,4.057012557983398,-2.359583616256713,0.0269615706056356,-2.349109411239624
4.11463737487793,4.057012557983398,-2.3665716648101807,0.0262006167322397,-2.356773376464844
4.111169815063477,4.057012557983398,-2.3732206821441646,0.0257611647248268,-2.3623700141906734
4.154674053192139,4.057012557983398,-2.3812005519866943,0.0258656777441501,-2.4202909469604488
4.190688133239745,4.057012557983398,-2.366065263748169,0.026825925335288,-2.4042675495147705
4.17504358291626,4.057012557983398,-2.3548812866210938,0.029735354706645,-2.388934135437012
4.162776470184326,4.057012557983398,-2.3485238552093506,0.0323845073580741,-2.3598792552948
4.132789134979248,4.057012557983398,-2.3437588214874268,0.0297971758991479,-2.342379570007324
4.1496124267578125,4.057012557983398,-2.3391988277435303,0.028045343235135,-2.392688512802124
4.106727123260497,4.057012557983398,-2.349802732467652,0.0293994266539812,-2.3266148567199707
4.138493061065674,4.057012557983398,-2.353198289871216,0.0290427543222904,-2.376704216003417
4.12309455871582,4.057012557983398,-2.360639810562134,0.0281635299324989,-2.3579864501953125
4.151733875274657,4.057012557983398,-2.364933013916016,0.0277489759027957,-2.374866008758545
4.109638690948486,4.057012557983398,-2.373273611068725,0.0295227766036987,-2.3353033065795894
4.012814521789551,4.057012557983398,-2.3432767391204834,0.0278445072472095,-2.3143672943115234
3.9998648166656494,4.057012557983398,-2.365554094314575,0.0257614105939865,-2.346917390823364
4.0648193359375,4.057012557983398,-2.328361988067627,0.0244423579424619,-2.3430471420288086
4.053588390350342,4.057012557983398,-2.336601972579956,0.0233509242534637,-2.3340318202972408
4.088141918182373,4.057012557983398,-2.3312358856201167,0.0215789414942264,-2.353798627853393
4.143651962280273,4.057012557983398,-2.338144540786743,0.0221223998814821,-2.36023473739624
4.140272617340088,4.057012557983398,-2.355292558670044,0.0233558360487222,-2.353754043579101
4.0974178314208975,4.057012557983398,-2.355841875076293,0.0235644094645977,-2.3104286193847656
4.105173587799072,4.057012557983398,-2.3665404319763184,0.0254531297832727,-2.346720695495605
4.131579399108888,4.057012557983398,-2.353217840194702,0.0253676418215036,-2.332214117050171
4.058379650115967,4.057012557983398,-2.3705337047576904,0.0267025083303451,-2.2897980213165283
4.097649574279785,4.057012557983398,-2.35438084602356,0.0249756202101707,-2.364754438400269
4.1064085960388175,4.057012557983398,-2.349995851516724,0.0232934243977069,-2.337388277053833
4.105995655059815,4.057012557983398,-2.3610451221466064,0.0235120728611946,-2.3846993446350098
4.095637321472168,4.057012557983398,-2.370956897735596,0.0239313449710607,-2.37536096572876
4.1443610191345215,4.057012557983398,-2.3724148273468018,0.023844601586461,-2.385634899139404
4.1257076263427725,4.057012557983398,-2.369019031524658,0.0254671089351177,-2.377316951751709
4.161571025848389,4.057012557983398,-2.372117280960083,0.0264811497181654,-2.379237174987793
4.151710987091064,4.057012557983398,-2.3777220249176025,0.0282912030816078,-2.3694326877593994
4.138588428497314,4.057012557983398,-2.3346560001373287,0.0293256267905235,-2.351945638656616
4.127897262573241,4.057012557983398,-2.352999210357666,0.0308471582829952,-2.3606619834899902
4.108224868774414,4.057012557983398,-2.3454363346099854,0.0281465332955122,-2.337470054626465
4.107980728149414,4.057012557983398,-2.351603746414185,0.0283487848937511,-2.3431272506713867
4.12367057800293,4.057012557983398,-2.3567368984222408,0.0272750407457351,-2.3464457988739014
4.13058376312256,4.057012557983398,-2.3645236492156982,0.0269692465662956,-2.378821611404419
4.097374439239502,4.057012557983398,-2.3774373531341557,0.0272877961397171,-2.32047700881958
4.151932716369629,4.057012557983398,-2.368436098098755,0.0266139730811119,-2.4012084007263184
4.148938655853272,4.057012557983398,-2.356019258499145,0.0265905801206827,-2.375866413116455
4.157903671264648,4.057012557983398,-2.362091302871704,0.0281218346208334,-2.3514561653137207
4.130233287811279,4.057012557983398,-2.377469301223755,0.0304391365498304,-2.3514187335968018
4.121236801147461,4.057012557983398,-2.334915399551392,0.0289246663451194,-2.329265594482421
4.116887092590332,4.057012557983398,-2.3541762828826904,0.0284313149750232,-2.3470468521118164
4.132358551025392,4.057012557983398,-2.353278398513793,0.0278092715889215,-2.3939874172210693
4.138355731964111,4.057012557983398,-2.363796710968017,0.0286252778023481,-2.3672542572021484
4.16633415222168,4.057012557983398,-2.3648531436920166,0.0285810120403766,-2.406039237976074
4.110926628112793,4.057012557983398,-2.3610317707061768,0.0299425609409809,-2.3671343326568604
4.128820896148682,4.057012557983398,-2.3397133350372314,0.0289451275020837,-2.3620047569274902
4.129046440124512,4.057012557983398,-2.36347770690918,0.0270768795162439,-2.3691909313201904
4.174058914184569,4.057012557983398,-2.371002197265625,0.0276900641620159,-2.4109818935394287
4.183180332183838,4.057012557983398,-2.371795415878296,0.0308463051915168,-2.412415027618408
4.133298873901367,4.057012557983398,-2.333146095275879,0.0313114896416664,-2.3314368724823
4.069351673126221,4.057012557983398,-2.338693380355835,0.0308304540812969,-2.2743377685546875
4.0749831199646,4.057012557983398,-2.3440678119659424,0.0253131464123725,-2.355761766433716
4.077764511108398,4.057012557983398,-2.3432693481445312,0.0244940016418695,-2.308687448501587
4.125273704528809,4.057012557983398,-2.3589627742767334,0.0240005422383546,-2.371793031692505
4.08726692199707,4.057012557983398,-2.3620572090148926,0.0231953542679548,-2.3238096237182617
4.126041412353516,4.057012557983398,-2.362413167953491,0.0227008759975433,-2.369159698486328
4.110805034637451,4.057012557983398,-2.368582248687744,0.0238907169550657,-2.3780596256256104
4.115960597991943,4.057012557983398,-2.361978054046631,0.0249929595738649,-2.346883773803711
4.132725715637207,4.057012557983398,-2.382011890411377,0.0261965710669755,-2.392681121826172
4.136376380920409,4.057012557983398,-2.361348390579224,0.026438919827342,-2.351907730102539
4.112114429473877,4.057012557983398,-2.3745899200439453,0.0281943473964929,-2.3668825626373287
4.159626483917236,4.057012557983398,-2.3635215759277344,0.0278743505477905,-2.400256872177124
4.114354610443115,4.057012557983398,-2.350693464279175,0.0278911292552948,-2.3373281955718994
4.104386806488037,4.057012557983398,-2.3495051860809326,0.0282024014741182,-2.3017618656158447
4.1044464111328125,4.057012557983398,-2.3603014945983887,0.027205528691411,-2.3383491039276123
4.142104148864745,4.057012557983398,-2.351444959640503,0.0257759969681501,-2.369375467300415
4.157392978668213,4.057012557983398,-2.374629497528076,0.0274448227137327,-2.3785769939422607
4.16722583770752,4.057012557983398,-2.378309488296509,0.0279154069721698,-2.3844168186187744
4.15595293045044,4.057012557983398,-2.3751583099365234,0.0302621982991695,-2.404194593429565
4.136430740356444,4.057012557983398,-2.3350961208343506,0.0307153966277837,-2.334047317504883
4.125765800476073,4.057012557983398,-2.34564471244812,0.0293578747659921,-2.397407531738281
4.129839897155762,4.057012557983398,-2.3489582538604736,0.0283727068454027,-2.345350980758667
4.103161334991455,4.057012557983398,-2.3547921180725098,0.0290186554193496,-2.3285281658172607
4.1180405616760245,4.057012557983398,-2.3559832572937007,0.0282717961817979,-2.367237567901612
4.103328704833984,4.057012557983398,-2.360325574874877,0.0270006172358989,-2.337808847427368
4.102156639099121,4.057012557983398,-2.3623526096343994,0.0263458807021379,-2.321931838989258
4.130908489227295,4.057012557983398,-2.371644973754883,0.0259619373828172,-2.3786323070526123
4.126401901245117,4.057012557983398,-2.3653721809387207,0.0257852524518966,-2.37395691871643
4.170882701873779,4.057012557983398,-2.379664659500122,0.0267384834587574,-2.445973873138428
4.162508964538574,4.057012557983398,-2.3779375553131104,0.0283717811107635,-2.384978771209717
4.104734420776367,4.057012557983398,-2.337946653366089,0.0302441585808992,-2.326510429382324
4.133068561553955,4.057012557983398,-2.343785762786865,0.0290776398032903,-2.3482553958892822
4.119208812713623,4.057012557983398,-2.361482858657837,0.0259716883301734,-2.3357458114624023
4.165616989135742,4.057012557983398,-2.3945205211639404,0.028014937415719,-2.407869577407837
4.182666778564453,4.057012557983398,-2.374211072921753,0.0297994557768106,-2.393551111221313
4.127649784088135,4.057012557983398,-2.3341805934906006,0.0302496403455734,-2.326112747192383
4.168478488922119,4.057012557983398,-2.344148874282837,0.0308725703507661,-2.377683162689209
4.143967151641846,4.057012557983398,-2.361144065856933,0.0272721406072378,-2.3600096702575684
4.147874355316161,4.057012557983398,-2.37414026260376,0.0298064406961202,-2.38603138923645
4.163905143737793,4.057012557983398,-2.3585073947906494,0.0319720804691314,-2.3718998432159424
4.147761821746825,4.057012557983398,-2.3368115425109863,0.0294101722538471,-2.3276281356811523
4.105730056762695,4.057012557983398,-2.345187425613404,0.0321664288640022,-2.328419208526612
4.113252639770508,4.057012557983398,-2.346350908279419,0.0284125246107578,-2.3460006713867188
4.177188396453857,4.057012557983398,-2.355745553970337,0.0264916885644197,-2.4269840717315674
4.14995574951172,4.057012557983398,-2.3670613765716557,0.0286366641521453,-2.3773922920227046
4.097213745117188,4.057012557983398,-2.3632655143737797,0.0299944207072258,-2.309643507003784
4.097600460052489,4.057012557983398,-2.347228527069092,0.027683800086379,-2.3232195377349854
4.10990571975708,4.057012557983398,-2.3529298305511475,0.0249761994928121,-2.3470163345336914
4.117189407348633,4.057012557983398,-2.3797547817230225,0.0265623200684785,-2.361033201217652
4.12936544418335,4.057012557983398,-2.382274627685547,0.0261575691401958,-2.3902604579925537
4.143898963928224,4.057012557983398,-2.3843977451324463,0.0259937103837728,-2.3636882305145264
4.183590888977051,4.057012557983398,-2.3765439987182617,0.0275128595530986,-2.4244792461395264
4.142242908477783,4.057012557983398,-2.356103181838989,0.0301164109259843,-2.318589925765991
4.129643440246582,4.057012557983398,-2.3361289501190186,0.03080715239048,-2.3255615234375
4.162915229797363,4.057012557983398,-2.3578641414642334,0.0282230302691459,-2.423797607421875
4.180517673492432,4.057012557983398,-2.344791412353516,0.0284274164587259,-2.412559032440185
4.177118301391602,4.057012557983398,-2.3570029735565186,0.0334811434149742,-2.4019742012023926
4.1268310546875,4.057012557983398,-2.3374478816986084,0.0334442928433418,-2.329562902450561
4.105767250061035,4.057012557983398,-2.3398423194885254,0.0287266541272401,-2.3518996238708496
4.115731239318848,4.057012557983398,-2.355907201766968,0.0264310277998447,-2.3500843048095703
4.122223377227783,4.057012557983398,-2.3650090694427486,0.0275266058743,-2.3902459144592285
4.148013114929199,4.057012557983398,-2.3808910846710205,0.0281704403460025,-2.403294086456299
4.121042251586913,4.057012557983398,-2.379432916641236,0.0279382038861513,-2.3455936908721924
4.162079811096192,4.057012557983398,-2.3648693561553955,0.0280613489449024,-2.39399528503418
4.140934467315674,4.057012557983398,-2.35436487197876,0.0287194978445768,-2.3465576171875
4.12230348587036,4.057012557983398,-2.341580629348755,0.0292695015668869,-2.342913150787353
4.137568473815918,4.057012557983398,-2.35679292678833,0.029740197584033,-2.374056577682495
4.114531517028809,4.057012557983398,-2.347455739974976,0.027568694204092,-2.3739712238311768
4.154950618743896,4.057012557983398,-2.359699487686157,0.0289987362921237,-2.354097604751587
4.115326881408691,4.057012557983398,-2.3586227893829346,0.0288048107177019,-2.3305020332336426
4.139530181884766,4.057012557983398,-2.348029851913452,0.0280740838497877,-2.368196487426758
4.126100540161133,4.057012557983398,-2.3634350299835205,0.0283825434744358,-2.3539354801177974
4.092654228210449,4.057012557983398,-2.351553678512573,0.0277462173253297,-2.364389181137085
4.117916584014893,4.057012557983398,-2.360032320022583,0.0279475767165422,-2.3466339111328125
4.083388805389404,4.057012557983398,-2.3542487621307373,0.0257904659956693,-2.345700502395629


==> data/single_task_inference_result/hopper/hopper_single_task_inference_trajectories/43.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.2754483520984649,5.521661758422852,-1.772883057594299,3.2790184020996094,0.014702376909554
0.6033682823181152,5.521661758422852,-3.9463069438934326,0.3101684749126434,-4.509005069732666
1.023302674293518,5.521661758422852,-3.7505850791931152,0.0916746482253074,-3.6155731678009033
1.4490846395492551,5.521661758422852,-3.694642782211304,0.0687094256281852,-3.7755618095397945
2.029759645462036,5.521661758422852,-3.708343267440796,0.0486924014985561,-3.7574200630187993
2.484071493148804,5.521661758422852,-3.7840764522552486,0.0372490547597408,-3.836090326309204
2.9844634532928462,5.521661758422852,-3.786842584609985,0.0374949760735034,-3.864701747894287
3.411280870437622,5.521661758422852,-3.8016829490661617,0.0379104875028133,-3.752108573913574
3.811366081237793,5.521661758422852,-3.829468965530396,0.0386016480624675,-3.84851598739624
4.236484527587891,5.521661758422852,-3.8635728359222408,0.0448035225272178,-3.8243231773376474
4.572370529174805,5.521661758422852,-3.390338659286499,0.0557010322809219,-3.4152579307556152
4.9581918716430655,5.521661758422852,-3.511785984039306,0.0882090255618095,-3.489856719970703
5.2386436462402335,5.521661758422852,-3.4940736293792725,0.0604444071650505,-3.471818208694458
5.245477199554443,5.521661758422852,-3.5994086265563965,0.0463029518723487,-3.5517923831939697
5.476903915405273,5.521661758422852,-3.7968063354492174,0.0504175312817096,-3.834496736526489
5.520618438720703,5.521661758422852,-3.755750417709351,0.0335774160921573,-3.727906465530396
5.579547882080078,5.521661758422852,-3.698861122131348,0.0326026491820812,-3.7706463336944576
5.576406478881836,5.521661758422852,-3.776215314865112,0.0320770181715488,-3.7746980190277095
5.598589897155762,5.521661758422852,-3.7619822025299072,0.0288372114300727,-3.759030103683472
5.608771324157715,5.521661758422852,-3.7660872936248775,0.0263729654252529,-3.7651407718658447
5.622343063354492,5.521661758422852,-3.754762887954712,0.0280493833124637,-3.74278736114502
5.56697654724121,5.521661758422852,-3.7215054035186768,0.0297901928424835,-3.679441213607788
5.563406467437744,5.521661758422852,-3.7113847732543945,0.0289882980287075,-3.682562112808228
5.58367919921875,5.521661758422852,-3.723579168319703,0.0271930899471044,-3.725592374801636
5.564280986785889,5.521661758422852,-3.7298026084899902,0.0272629279643297,-3.727817296981812
5.594080448150635,5.521661758422852,-3.7274014949798575,0.026896147057414,-3.715376138687134
5.566689014434815,5.521661758422852,-3.7369506359100337,0.0267619024962186,-3.6852738857269287
5.595311164855957,5.521661758422852,-3.7258007526397705,0.0268594212830066,-3.751466035842896
5.606995105743408,5.521661758422852,-3.7329936027526855,0.0272824484854936,-3.718686103820801
5.589658737182617,5.521661758422852,-3.7230687141418457,0.0280954372137784,-3.702524185180664
5.6028594970703125,5.521661758422852,-3.727009057998657,0.0288003329187631,-3.731802463531495
5.602545738220215,5.521661758422852,-3.7268903255462646,0.0291955675929784,-3.721114873886108
5.571804523468018,5.521661758422852,-3.7143301963806152,0.0291355792433023,-3.694538116455079
5.57785701751709,5.521661758422852,-3.714486837387085,0.0285189468413591,-3.7152707576751705
5.592548370361328,5.521661758422852,-3.723402738571167,0.027702135965228,-3.7220242023468018
5.6091790199279785,5.521661758422852,-3.7240228652954097,0.0277900714427232,-3.747926712036133
5.631933689117432,5.521661758422852,-3.7238051891326895,0.0284586250782012,-3.7361238002777095
5.599744319915772,5.521661758422852,-3.721213102340698,0.0298106130212545,-3.707131147384644
5.618685245513916,5.521661758422852,-3.710564136505128,0.0302385725080966,-3.7434575557708736
5.601596355438232,5.521661758422852,-3.715543031692505,0.0298013463616371,-3.740509510040283
5.617605209350586,5.521661758422852,-3.7129719257354736,0.0295815803110599,-3.7423207759857178
5.56656551361084,5.521661758422852,-3.711006164550781,0.0296495053917169,-3.667468070983887
5.5575056076049805,5.521661758422852,-3.7083449363708496,0.0285962671041488,-3.694812059402466
5.587348461151123,5.521661758422852,-3.721937894821167,0.0270294528454542,-3.717020511627197
5.595178604125977,5.521661758422852,-3.726842641830444,0.0270157624036073,-3.72013783454895
5.62348175048828,5.521661758422852,-3.728368043899536,0.027427626773715,-3.7681210041046143
5.620319366455078,5.521661758422852,-3.7408187389373775,0.028444305062294,-3.73174262046814
5.603621006011962,5.521661758422852,-3.725598812103272,0.0303057804703712,-3.710435152053833
5.570128917694092,5.521661758422852,-3.712035894393921,0.0302276667207479,-3.6790404319763184
5.559561729431152,5.521661758422852,-3.714389085769653,0.0286611355841159,-3.677906274795532
5.595985412597656,5.521661758422852,-3.7204401493072505,0.0272585153579711,-3.7515184879302974
5.6128997802734375,5.521661758422852,-3.724523782730103,0.0273203570395708,-3.754487276077272
5.6304545402526855,5.521661758422852,-3.7227098941802974,0.0278949346393346,-3.7564764022827135
5.629278659820557,5.521661758422852,-3.736326932907104,0.0295816846191883,-3.7762572765350337
5.631763458251953,5.521661758422852,-3.721368312835693,0.0315499380230903,-3.7766788005828857
5.609201908111572,5.521661758422852,-3.7041180133819593,0.0309651512652635,-3.6945784091949454
5.620750904083252,5.521661758422852,-3.7065000534057617,0.0300179570913314,-3.7354345321655273
5.605549335479736,5.521661758422852,-3.7128176689147945,0.0295458156615495,-3.700428485870361
5.6073617935180655,5.521661758422852,-3.7119369506835938,0.029664346948266,-3.714357614517212
5.581545829772949,5.521661758422852,-3.711348056793213,0.0294582583010196,-3.6761629581451416
5.6007890701293945,5.521661758422852,-3.712751626968384,0.0288905911147594,-3.713428020477296
5.591318130493164,5.521661758422852,-3.7187659740448,0.0285132713615894,-3.7148199081420894
5.615423679351808,5.521661758422852,-3.718634366989136,0.0286688450723886,-3.762838840484619
5.561087131500244,5.521661758422852,-3.717981815338135,0.0292111784219741,-3.682397603988648
5.622997283935546,5.521661758422852,-3.710604429244995,0.028253961354494,-3.721991777420044
5.60670280456543,5.521661758422852,-3.722042798995972,0.0277646463364362,-3.735061645507813
5.609879493713378,5.521661758422852,-3.7216227054595934,0.0287074502557516,-3.7426242828369136
5.6299047470092765,5.521661758422852,-3.724021673202514,0.0299458373337984,-3.8035726547241206
5.621391773223877,5.521661758422852,-3.7159259319305415,0.0309512317180633,-3.73506212234497
5.610947608947754,5.521661758422852,-3.701057195663452,0.0304233059287071,-3.732830047607421
5.610856056213378,5.521661758422852,-3.7079594135284415,0.0300761833786964,-3.730834007263184
5.61046028137207,5.521661758422852,-3.7131195068359375,0.0296843759715557,-3.706296443939209
5.611239910125732,5.521661758422852,-3.7111446857452393,0.0296375472098588,-3.716666221618652
5.586432933807373,5.521661758422852,-3.708972215652466,0.0297104399651288,-3.689934015274048
5.583095073699951,5.521661758422852,-3.710326910018921,0.0291155446320772,-3.6801846027374254
5.609039306640625,5.521661758422852,-3.718991518020629,0.0283110458403825,-3.74404501914978
5.599628925323486,5.521661758422852,-3.719118118286133,0.0286431778222322,-3.7336623668670654
5.60172700881958,5.521661758422852,-3.714433908462525,0.0290490575134754,-3.740390300750733
5.561137199401856,5.521661758422852,-3.721290588378906,0.0293281227350234,-3.7117788791656494
5.554349899291992,5.521661758422852,-3.713869333267212,0.0282667893916368,-3.6581823825836177
5.582855224609375,5.521661758422852,-3.721638441085816,0.0267416071146726,-3.730759620666504
5.589716911315918,5.521661758422852,-3.7256789207458496,0.0265145245939493,-3.739382266998291
5.591996192932129,5.521661758422852,-3.730353116989136,0.026734946295619,-3.718607664108276
5.629916191101073,5.521661758422852,-3.7467119693756095,0.0273029841482639,-3.7654650211334233
5.622802257537842,5.521661758422852,-3.732147455215455,0.0291446316987276,-3.6970832347869873
5.63651418685913,5.521661758422852,-3.70611023902893,0.0301831532269716,-3.788049936294556
5.553108692169189,5.521661758422852,-3.7074673175811768,0.0311050210148096,-3.6650407314300537
5.566632747650146,5.521661758422852,-3.6996927261352535,0.0286022741347551,-3.687630176544189
5.577983856201172,5.521661758422852,-3.7280576229095455,0.0264557562768459,-3.7219126224517822
5.599856376647949,5.521661758422852,-3.7494518756866455,0.0271161012351512,-3.7617490291595455
5.655033588409424,5.521661758422852,-3.737913846969605,0.0276410821825265,-3.7942240238189697
5.611827850341797,5.521661758422852,-3.7334051132202153,0.0288422927260398,-3.7263691425323486
5.586239337921144,5.521661758422852,-3.711911439895629,0.0303429793566465,-3.6740784645080566
5.612353801727295,5.521661758422852,-3.7214646339416495,0.0295144282281398,-3.729560375213623
5.605175018310546,5.521661758422852,-3.7243967056274414,0.0291667785495519,-3.674351930618287
5.607504367828369,5.521661758422852,-3.721346616744995,0.0299204606562852,-3.729216575622559
5.600272178649902,5.521661758422852,-3.713966608047485,0.0297173596918582,-3.705498695373535
5.59170389175415,5.521661758422852,-3.7133433818817134,0.0296042207628488,-3.6910583972930895
5.593027114868164,5.521661758422852,-3.7136361598968506,0.0289869643747806,-3.717904329299927
5.64473819732666,5.521661758422852,-3.716574192047119,0.0287179090082645,-3.7640035152435294
5.605255603790283,5.521661758422852,-3.706432580947876,0.0294900983572006,-3.6960582733154297
5.598961353302002,5.521661758422852,-3.7000749111175537,0.0298026893287897,-3.6928300857543945
5.563723564147949,5.521661758422852,-3.719706058502197,0.0294783171266317,-3.6622788906097408
5.568759918212891,5.521661758422852,-3.7183175086975098,0.0284398421645164,-3.700463056564331
5.584489345550537,5.521661758422852,-3.7219264507293697,0.0274215452373027,-3.698198318481445
5.594146728515625,5.521661758422852,-3.7268245220184326,0.0271342992782592,-3.730518579483032
5.606649875640869,5.521661758422852,-3.7308609485626234,0.0274273380637168,-3.7449564933776855
5.645186424255371,5.521661758422852,-3.7373592853546143,0.0282901227474212,-3.779973030090332
5.610413551330566,5.521661758422852,-3.715665340423584,0.0301279071718454,-3.680840969085693
5.579263210296631,5.521661758422852,-3.7021086215972896,0.0306033231317996,-3.698986768722534
5.597038269042969,5.521661758422852,-3.718492031097412,0.0290985088795423,-3.7449209690094
5.642232418060304,5.521661758422852,-3.7258594036102286,0.0285920593887567,-3.759065628051758
5.656173706054688,5.521661758422852,-3.7175576686859126,0.0300314426422119,-3.799849271774292
5.647355079650879,5.521661758422852,-3.693561553955079,0.0313196517527103,-3.7458140850067134
5.578307151794434,5.521661758422852,-3.700974702835083,0.0325169153511524,-3.6678307056427
5.602051734924316,5.521661758422852,-3.707150220870972,0.0294158812612295,-3.7211344242095934
5.598520755767822,5.521661758422852,-3.7295300960540767,0.0277811009436845,-3.772799491882324
5.616366863250732,5.521661758422852,-3.761997699737549,0.0295091718435287,-3.7726104259490967
5.619775295257568,5.521661758422852,-3.717406988143921,0.0301401782780885,-3.7494509220123287
5.5928497314453125,5.521661758422852,-3.710179567337036,0.0302105117589235,-3.683528900146484
5.570257186889648,5.521661758422852,-3.7083439826965328,0.0296499021351337,-3.706552505493164
5.587753772735596,5.521661758422852,-3.717408657073975,0.0283056534826755,-3.7355568408966064
5.574220657348633,5.521661758422852,-3.722609519958496,0.027867168188095,-3.723605155944824
5.598653316497803,5.521661758422852,-3.723211288452149,0.0277052000164985,-3.762953281402588
5.569230556488037,5.521661758422852,-3.729234457015991,0.0277307219803333,-3.670204162597656
5.61787748336792,5.521661758422852,-3.722890615463257,0.0275173671543598,-3.7449216842651367
5.646743297576904,5.521661758422852,-3.725260972976685,0.0279845092445611,-3.7665493488311768
5.637300968170166,5.521661758422852,-3.70501971244812,0.0294822454452514,-3.7406926155090328
5.589320659637451,5.521661758422852,-3.706317901611328,0.0315763354301452,-3.723095655441284
5.58410120010376,5.521661758422852,-3.7161681652069087,0.0309064332395792,-3.6879396438598633
5.570607662200928,5.521661758422852,-3.7274677753448486,0.0281124096363782,-3.6805927753448486
5.600936412811279,5.521661758422852,-3.735431432723999,0.0282827857881784,-3.7469487190246578
5.584987640380859,5.521661758422852,-3.722576856613159,0.0282537788152694,-3.6989808082580566
5.621582508087158,5.521661758422852,-3.7206642627716064,0.0278801526874303,-3.762539148330688
5.589864253997803,5.521661758422852,-3.7264125347137447,0.0288133360445499,-3.713055372238159
5.590980052947998,5.521661758422852,-3.7136423587799072,0.0291006378829479,-3.699806213378906
5.629651069641112,5.521661758422852,-3.7216405868530273,0.028776291757822,-3.75362491607666
5.613672733306885,5.521661758422852,-3.7137451171875,0.0293925423175096,-3.724686145782471
5.588475227355957,5.521661758422852,-3.704147577285767,0.0300273708999156,-3.723452091217041
5.603996753692626,5.521661758422852,-3.7152054309844966,0.0295781455934047,-3.723318576812744
5.595895290374756,5.521661758422852,-3.720448017120361,0.0290753599256277,-3.7285971641540527
5.574638843536377,5.521661758422852,-3.718196868896484,0.0291343908756971,-3.720314741134644
5.588610649108888,5.521661758422852,-3.716776609420776,0.0284776426851749,-3.7260568141937256
5.593775749206543,5.521661758422852,-3.7223298549652095,0.027979465201497,-3.7291226387023926
5.5804429054260245,5.521661758422852,-3.7211315631866455,0.0281566604971885,-3.7152128219604488
5.582597255706787,5.521661758422852,-3.724808692932129,0.0281278491020202,-3.691069841384888
5.576099395751953,5.521661758422852,-3.7268922328948975,0.0279459450393915,-3.703999519348145
5.574520587921144,5.521661758422852,-3.722577810287476,0.027617072686553,-3.6864933967590328
5.606688499450684,5.521661758422852,-3.725872755050659,0.027322506532073,-3.7665390968322754
5.605803489685059,5.521661758422852,-3.7252247333526607,0.0276410300284624,-3.7321262359619136
5.607685089111328,5.521661758422852,-3.721354722976685,0.02848407253623,-3.743233203887939
5.57744026184082,5.521661758422852,-3.7276339530944815,0.0295604858547449,-3.6848530769348153
5.615843772888184,5.521661758422852,-3.7167494297027592,0.0291177183389663,-3.757024526596069
5.589471340179443,5.521661758422852,-3.717780828475952,0.0285536255687475,-3.723164558410645
5.581206321716309,5.521661758422852,-3.715807914733887,0.0287650618702173,-3.745498180389404
5.593846797943115,5.521661758422852,-3.7229394912719727,0.0285255089402198,-3.7388308048248287
5.588083267211913,5.521661758422852,-3.721923589706421,0.0284003131091594,-3.727506399154663
5.597534656524657,5.521661758422852,-3.7192237377166735,0.0284011606127023,-3.7101421356201167
5.61270809173584,5.521661758422852,-3.723733901977539,0.0284925438463687,-3.735265970230103
5.5769567489624015,5.521661758422852,-3.717243909835816,0.0290929786860942,-3.721592426300049
5.565563678741455,5.521661758422852,-3.713744878768921,0.028773121535778,-3.687163591384888
5.601733207702637,5.521661758422852,-3.722855806350708,0.0276781767606735,-3.742785215377808
5.619534015655518,5.521661758422852,-3.722511053085327,0.0276514254510402,-3.7459900379180895
5.625123500823976,5.521661758422852,-3.717864751815796,0.0286349635571241,-3.7095000743865967
5.583017349243164,5.521661758422852,-3.72795343399048,0.0300761833786964,-3.696221351623535
5.584894180297852,5.521661758422852,-3.719294786453247,0.0300970505923032,-3.710870027542114
5.618771076202393,5.521661758422852,-3.722754716873169,0.0282590258866548,-3.739692687988281
5.613762855529785,5.521661758422852,-3.723645448684692,0.0289838127791881,-3.729160785675049
5.562262058258057,5.521661758422852,-3.7102122306823726,0.0298037473112344,-3.7050721645355216
5.596053123474121,5.521661758422852,-3.7153365612030025,0.0286989696323871,-3.7373781204223633
5.602977275848389,5.521661758422852,-3.7265899181365967,0.0277510732412338,-3.760162830352783
5.596931457519531,5.521661758422852,-3.7354919910430895,0.0284976735711097,-3.73095178604126
5.609920501708984,5.521661758422852,-3.728347778320313,0.0290844906121492,-3.739692449569703
5.5848388671875,5.521661758422852,-3.7269451618194576,0.0296246688812971,-3.6757552623748775
5.591375827789307,5.521661758422852,-3.711560249328613,0.0289873927831649,-3.699994325637817
5.559927463531494,5.521661758422852,-3.717832803726196,0.0285922717303037,-3.714303493499756
5.541197776794434,5.521661758422852,-3.71628212928772,0.0276272539049386,-3.694036483764648
5.583991527557373,5.521661758422852,-3.7196238040924072,0.0262318439781665,-3.720238685607911
5.618093490600586,5.521661758422852,-3.722547292709351,0.0257096923887729,-3.787001609802247
5.6135473251342765,5.521661758422852,-3.723677396774292,0.0264284517616033,-3.728746175765991
5.552518844604492,5.521661758422852,-3.747428178787232,0.0279967878013849,-3.685457468032837
5.58665132522583,5.521661758422852,-3.742465734481812,0.0285008586943149,-3.7278218269348153
5.606644153594971,5.521661758422852,-3.7280313968658447,0.0271578058600425,-3.7745320796966553
5.6157774925231925,5.521661758422852,-3.741958141326904,0.0280234478414058,-3.7497954368591295
5.599931716918944,5.521661758422852,-3.732808589935303,0.0291677452623844,-3.6808333396911617
5.578896522521973,5.521661758422852,-3.739164352416992,0.0300177130848169,-3.681140422821045
5.584808826446533,5.521661758422852,-3.716864824295044,0.0289024896919727,-3.68599271774292
5.601552963256836,5.521661758422852,-3.7204763889312735,0.0281172692775726,-3.780138492584229
5.5907530784606925,5.521661758422852,-3.720221281051636,0.0284469425678253,-3.734643220901489
5.631125926971436,5.521661758422852,-3.7202751636505127,0.0285646151751279,-3.734912395477296
5.602271556854248,5.521661758422852,-3.7180967330932617,0.0293784402310848,-3.7139952182769775
5.546820163726808,5.521661758422852,-3.705834150314331,0.0296649187803268,-3.6676185131073
5.573524475097656,5.521661758422852,-3.7108657360076895,0.0278723780065774,-3.689345359802247
5.577288627624512,5.521661758422852,-3.72468638420105,0.0267072524875402,-3.690012454986572
5.575085163116455,5.521661758422852,-3.739711046218872,0.0269584786146879,-3.706011533737183
5.573673725128174,5.521661758422852,-3.7383635044097914,0.0265884064137935,-3.703332901000977
5.590843677520752,5.521661758422852,-3.741742610931397,0.0266556050628423,-3.7211718559265137
5.612118721008301,5.521661758422852,-3.73038911819458,0.0271843075752258,-3.731577634811401
5.621904850006104,5.521661758422852,-3.7260134220123287,0.0280966702848672,-3.758245468139648
5.609058856964111,5.521661758422852,-3.723575592041016,0.0295636784285306,-3.713677406311035


==> data/single_task_inference_result/hopper/hopper_single_task_inference_trajectories/44.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.2734354436397552,5.962702751159668,-1.772883057594299,3.2790184020996094,-0.7456845045089722
0.5584086775779724,5.962702751159668,-4.3070573806762695,0.3470400273799896,0.7308075428009033
1.0094488859176636,5.962702751159668,-4.191790580749512,0.0882528871297836,-4.075189113616943
1.4420359134674072,5.962702751159668,-4.111658096313477,0.0654232129454612,-4.17365550994873
1.9580789804458616,5.962702751159668,-4.1236557960510245,0.0474817566573619,-4.2454752922058105
2.4071106910705566,5.962702751159668,-4.191191673278809,0.0366113111376762,-4.190618991851808
2.781092405319213,5.962702751159668,-4.190091609954834,0.036759965121746,-4.134708404541016
3.065605640411377,5.962702751159668,-4.195823669433594,0.0370572693645954,-4.201571941375732
3.5218472480773926,5.962702751159668,-4.210270404815674,0.0375273488461971,-4.113647937774657
4.043863296508789,5.962702751159668,-4.232407569885254,0.0385919585824012,-4.24924898147583
4.607603549957275,5.962702751159668,-4.241799354553224,0.0455703772604465,-4.191080570220947
5.045943737030028,5.962702751159668,-4.061517715454102,0.0489759407937526,-3.976681470870972
5.478854179382324,5.962702751159668,-4.068549633026123,0.0712994933128357,-4.065331459045409
5.692933559417725,5.962702751159668,-3.965771436691284,0.0481177307665348,-3.988914966583252
5.833469867706299,5.962702751159668,-4.025071620941161,0.043750949203968,-4.016664028167725
5.870468616485596,5.962702751159668,-4.092060565948486,0.0407778434455394,-4.039227962493896
5.95167875289917,5.962702751159668,-4.12887477874756,0.0383768491446971,-4.147309303283691
5.9859347343444815,5.962702751159668,-4.190230369567871,0.0325073711574077,-4.22290563583374
5.927551746368408,5.962702751159668,-4.131908416748047,0.0286283828318119,-4.078560829162598
6.005648136138916,5.962702751159668,-4.123215675354004,0.0252102576196193,-4.14979887008667
6.015806198120117,5.962702751159668,-4.130696773529053,0.0242679584771394,-4.132800579071045
6.035741329193115,5.962702751159668,-4.145259380340576,0.0238383654505014,-4.158039093017577
6.052257537841797,5.962702751159668,-4.153887271881104,0.0254191569983959,-4.152298927307129
6.058734893798828,5.962702751159668,-4.212230682373047,0.0289566274732351,-4.202543258666992
6.03461456298828,5.962702751159668,-4.144676208496094,0.0299356672912836,-4.125974655151367
6.006096363067626,5.962702751159668,-4.132546901702881,0.0303288456052541,-4.095523834228516
5.95839262008667,5.962702751159668,-4.131194591522217,0.0288033355027437,-4.098728179931641
6.008631229400635,5.962702751159668,-4.123421192169189,0.0266507044434547,-4.168414115905762
6.042932510375977,5.962702751159668,-4.124821662902832,0.0257757995277643,-4.162438869476318
6.012248039245605,5.962702751159668,-4.127801418304443,0.0253314450383186,-4.123797416687012
5.957721710205078,5.962702751159668,-4.130961418151856,0.0257524009793996,-4.078564167022705
5.995447635650635,5.962702751159668,-4.13797664642334,0.0257973298430442,-4.140510082244873
6.007270336151123,5.962702751159668,-4.123810768127441,0.0254755690693855,-4.106813430786133
6.040621757507324,5.962702751159668,-4.130789756774902,0.0247976183891296,-4.16528844833374
6.048288345336913,5.962702751159668,-4.134733200073241,0.0252343285828828,-4.1324310302734375
6.031639575958252,5.962702751159668,-4.164507865905762,0.0273020733147859,-4.164527893066406
6.001554489135742,5.962702751159668,-4.161407947540283,0.0290250200778245,-4.129807472229004
6.026752471923828,5.962702751159668,-4.139788627624512,0.0286575574427843,-4.175772666931152
6.00363826751709,5.962702751159668,-4.137849807739258,0.0277482420206069,-4.102010726928711
6.047024726867676,5.962702751159668,-4.138028144836426,0.0272562205791473,-4.168283462524414
6.037687301635742,5.962702751159668,-4.145486354827881,0.0274063739925622,-4.129407405853272
6.059178352355957,5.962702751159668,-4.137659549713135,0.0281270928680896,-4.161223411560059
6.054054737091064,5.962702751159668,-4.145535945892334,0.0296240113675594,-4.161696434020996
6.013283252716064,5.962702751159668,-4.1344194412231445,0.030812919139862,-4.117482662200928
6.05001163482666,5.962702751159668,-4.124153614044189,0.029302429407835,-4.1638054847717285
6.051495552062988,5.962702751159668,-4.136297702789307,0.0288685653358697,-4.187921524047852
6.040220260620117,5.962702751159668,-4.140542984008789,0.0295757688581943,-4.161189556121825
6.0256123542785645,5.962702751159668,-4.134358406066895,0.0300377085804939,-4.13609743118286
6.054272174835205,5.962702751159668,-4.1367478370666495,0.0298204440623521,-4.1529269218444815
6.036257266998291,5.962702751159668,-4.13223123550415,0.0292344968765974,-4.066284656524657
6.021492004394531,5.962702751159668,-4.129487037658691,0.0294245239347219,-4.125597953796387
6.0078206062316895,5.962702751159668,-4.135450839996338,0.0290879160165786,-4.108504772186279
6.005460739135742,5.962702751159668,-4.1365036964416495,0.0283153131604194,-4.122286319732666
6.035608291625977,5.962702751159668,-4.137986660003662,0.0273666307330131,-4.158803939819336
6.014382362365723,5.962702751159668,-4.1403489112854,0.0272126123309135,-4.12714433670044
5.995461940765381,5.962702751159668,-4.142135620117188,0.0272031482309103,-4.096050739288329
6.064046382904053,5.962702751159668,-4.148216247558594,0.0268869660794734,-4.182296752929688
6.045612335205078,5.962702751159668,-4.135190010070801,0.0273090116679668,-4.114674091339111
6.018073081970215,5.962702751159668,-4.127893924713135,0.0281290169805288,-4.078070640563965
6.075619220733643,5.962702751159668,-4.150974750518799,0.0288050938397645,-4.187089443206787
6.031730175018311,5.962702751159668,-4.139507293701172,0.0301670804619789,-4.1476707458496085
5.998396396636962,5.962702751159668,-4.127067565917969,0.0293927751481533,-4.09357738494873
6.042934894561768,5.962702751159668,-4.135060787200928,0.0283315740525722,-4.154035091400146
6.04611349105835,5.962702751159668,-4.138242721557617,0.0282794348895549,-4.1641764640808105
6.094513416290283,5.962702751159668,-4.14050817489624,0.0288151558488607,-4.178206920623779
6.023390293121338,5.962702751159668,-4.138774394989014,0.0303527321666479,-4.1147661209106445
6.012792587280273,5.962702751159668,-4.129917621612549,0.0306163653731346,-4.097104072570801
6.0236215591430655,5.962702751159668,-4.13899803161621,0.0283332895487546,-4.160600662231444
6.017099380493164,5.962702751159668,-4.150412082672119,0.028646320104599,-4.128095626831056
5.970431327819824,5.962702751159668,-4.141618251800537,0.028348121792078,-4.103137016296387
6.018798351287842,5.962702751159668,-4.134465217590332,0.0263010133057832,-4.136622905731201
5.991490364074707,5.962702751159668,-4.137623310089111,0.0255547426640987,-4.090869903564453
6.030844211578369,5.962702751159668,-4.135021209716797,0.02526181563735,-4.096182823181152
6.035696506500244,5.962702751159668,-4.150784015655518,0.0254919007420539,-4.167714595794678
6.012436389923096,5.962702751159668,-4.150354385375977,0.0267100017517805,-4.142716407775879
5.982264995574951,5.962702751159668,-4.155131340026856,0.0275693293660879,-4.118527412414551
5.98902416229248,5.962702751159668,-4.143983364105225,0.0269907563924789,-4.1279802322387695
5.9974913597106925,5.962702751159668,-4.135924339294434,0.0258447621017694,-4.100034713745117
5.9885430335998535,5.962702751159668,-4.13864803314209,0.025205623358488,-4.098614692687988
5.99686861038208,5.962702751159668,-4.14448356628418,0.0245634261518716,-4.121735095977783
5.999059677124024,5.962702751159668,-4.148987293243408,0.0245093945413827,-4.163755416870117
6.031484603881836,5.962702751159668,-4.146609306335449,0.0248245522379875,-4.159257411956787
6.011121273040772,5.962702751159668,-4.152101993560791,0.0255143251270055,-4.164231300354004
6.016697406768799,5.962702751159668,-4.152870178222656,0.0261704884469509,-4.187936782836913
5.9918389320373535,5.962702751159668,-4.156954765319824,0.0269007757306098,-4.154963493347168
6.025482654571533,5.962702751159668,-4.14094877243042,0.0267200041562318,-4.144513130187988
6.04296350479126,5.962702751159668,-4.143485069274902,0.0265319216996431,-4.154132843017577
6.057055473327637,5.962702751159668,-4.140480041503905,0.0270672626793384,-4.147110939025879
6.024240016937256,5.962702751159668,-4.156420707702637,0.0286667272448539,-4.099730491638184
5.984269618988037,5.962702751159668,-4.155715465545654,0.0296782404184341,-4.125045299530028
6.027202606201172,5.962702751159668,-4.131423473358153,0.0278712939471006,-4.157839775085449
6.019369602203369,5.962702751159668,-4.136444568634033,0.0270250588655471,-4.114935874938965
5.988391399383545,5.962702751159668,-4.142415523529053,0.0270237382501363,-4.103403568267822
6.075417518615723,5.962702751159668,-4.149529457092285,0.0262326207011938,-4.182746410369873
6.043807029724121,5.962702751159668,-4.137375831604004,0.0269254744052886,-4.134057998657227
6.032515525817871,5.962702751159668,-4.124021530151367,0.0277637932449579,-4.162135601043701
6.017363548278809,5.962702751159668,-4.148261070251465,0.0290611516684293,-4.167457580566406
5.991937160491943,5.962702751159668,-4.150180339813232,0.0298391263931989,-4.08531665802002
6.0390281677246085,5.962702751159668,-4.133419513702393,0.0276744961738586,-4.160892963409424
6.0706772804260245,5.962702751159668,-4.137485027313232,0.0271040834486484,-4.176383972167969
6.031094551086426,5.962702751159668,-4.131278038024902,0.0280312057584524,-4.143284797668457
6.007808685302734,5.962702751159668,-4.152479648590088,0.0291163232177495,-4.081202507019042
5.993124485015869,5.962702751159668,-4.154521465301514,0.0293565522879362,-4.108558654785156
6.00325870513916,5.962702751159668,-4.13701057434082,0.0275788623839616,-4.128142833709717
6.033691883087158,5.962702751159668,-4.139485359191895,0.0267055463045835,-4.144614219665527
6.091060638427734,5.962702751159668,-4.142674446105957,0.0263854637742042,-4.179999351501465
6.054157733917236,5.962702751159668,-4.142742156982422,0.0278475489467382,-4.136209964752196
6.026780605316161,5.962702751159668,-4.149933338165283,0.030018987134099,-4.108382225036621
6.052088260650635,5.962702751159668,-4.14535665512085,0.0306272953748703,-4.156709671020508
6.035770893096924,5.962702751159668,-4.139575004577637,0.0300818420946598,-4.165590286254883
6.008206844329834,5.962702751159668,-4.137580394744873,0.0298161003738641,-4.101142406463623
6.018492698669434,5.962702751159668,-4.133058071136475,0.0286455824971199,-4.14996337890625
6.0097270011901855,5.962702751159668,-4.138533592224121,0.0280099418014287,-4.111250400543213
6.000887393951416,5.962702751159668,-4.139061450958252,0.0274862665683031,-4.081057548522949
6.051883697509766,5.962702751159668,-4.143590450286865,0.0267634335905313,-4.184674739837647
6.05536699295044,5.962702751159668,-4.141362190246582,0.027016831561923,-4.150808811187744
6.000014305114745,5.962702751159668,-4.134293079376221,0.0281819943338632,-4.105862140655518
5.987620830535889,5.962702751159668,-4.146947383880615,0.0283784233033657,-4.1069769859313965
6.031009674072266,5.962702751159668,-4.1419997215271,0.0274052843451499,-4.150458335876465
6.046810626983643,5.962702751159668,-4.140864849090576,0.0269146338105201,-4.1521944999694815
6.009507179260254,5.962702751159668,-4.140090465545654,0.0273233279585838,-4.1044921875
6.022564411163329,5.962702751159668,-4.1606993675231925,0.0273846182972192,-4.151059150695801
6.015551090240479,5.962702751159668,-4.1549034118652335,0.0282047744840383,-4.103660106658936
6.0058794021606445,5.962702751159668,-4.139008522033691,0.0277737956494092,-4.1147894859313965
5.9866671562194815,5.962702751159668,-4.142005920410156,0.0272881332784891,-4.119962215423584
5.9792070388793945,5.962702751159668,-4.140111446380615,0.0263144467025995,-4.090395450592041
5.9896111488342285,5.962702751159668,-4.137495994567871,0.0253165066242218,-4.111849308013916
5.980726718902588,5.962702751159668,-4.137869834899902,0.0246005430817604,-4.100427627563477
5.993485450744629,5.962702751159668,-4.13872766494751,0.0240329336374998,-4.102073669433594
6.015027523040772,5.962702751159668,-4.143637180328369,0.0238841269165277,-4.137601852416992
6.033669471740723,5.962702751159668,-4.147176265716553,0.0244539976119995,-4.138838291168213
6.094925880432129,5.962702751159668,-4.156887054443359,0.0255558099597692,-4.174737930297852
6.0529441833496085,5.962702751159668,-4.161110877990723,0.0281045027077198,-4.125849723815918
6.02496337890625,5.962702751159668,-4.140300750732422,0.0303970016539096,-4.137438774108888
6.027219772338867,5.962702751159668,-4.137860298156737,0.0302070174366235,-4.127492427825928
6.0257225036621085,5.962702751159668,-4.142426013946533,0.0295387301594018,-4.128234386444092
6.06903076171875,5.962702751159668,-4.141497611999512,0.0290227588266134,-4.19162130355835
6.050878047943115,5.962702751159668,-4.13038158416748,0.0291574541479349,-4.17365026473999
6.059678554534912,5.962702751159668,-4.124427318572998,0.0298443846404552,-4.172873973846436
6.070075511932373,5.962702751159668,-4.131601333618164,0.0307315271347761,-4.194437980651856
6.069287776947021,5.962702751159668,-4.124350070953369,0.0314926281571388,-4.17220115661621
6.02790355682373,5.962702751159668,-4.115956783294678,0.0310304164886474,-4.064270973205566
6.021268367767334,5.962702751159668,-4.119661331176758,0.0300782788544893,-4.136427879333496
6.058925151824951,5.962702751159668,-4.136408805847168,0.0287769623100757,-4.166924476623535
6.0193610191345215,5.962702751159668,-4.141170501708984,0.0293996855616569,-4.11007022857666
6.033035755157472,5.962702751159668,-4.127981662750244,0.0289956182241439,-4.141223907470703
6.030638694763184,5.962702751159668,-4.14168643951416,0.0286634527146816,-4.144420146942139
6.0209245681762695,5.962702751159668,-4.13875150680542,0.0289045367389917,-4.153552055358888
6.038364410400392,5.962702751159668,-4.13718843460083,0.02860395796597,-4.151787757873535
6.011967182159424,5.962702751159668,-4.138717651367188,0.0285467971116304,-4.12995195388794
6.0193305015563965,5.962702751159668,-4.133918285369873,0.028178621083498,-4.139389991760254
6.049726009368896,5.962702751159668,-4.142101764678955,0.0278043393045663,-4.169693470001221
6.069978713989258,5.962702751159668,-4.137204170227051,0.0282280780375003,-4.1592864990234375
6.063266754150392,5.962702751159668,-4.130924701690674,0.0295044388622045,-4.165164947509766
6.026358127593993,5.962702751159668,-4.135950565338135,0.0310862492769956,-4.114407062530518
6.014270782470703,5.962702751159668,-4.129549026489258,0.0306253600865602,-4.058838367462158
6.062301635742188,5.962702751159668,-4.135771751403809,0.0287257973104715,-4.18942403793335
6.033920764923096,5.962702751159668,-4.137178421020508,0.0290604177862405,-4.163518905639648
5.994813442230225,5.962702751159668,-4.127811431884766,0.0291299391537904,-4.104776859283447
6.049814224243164,5.962702751159668,-4.137425899505615,0.0281919538974762,-4.171720027923584
6.009056568145752,5.962702751159668,-4.137080192565918,0.028009820729494,-4.143800258636475
6.026749134063721,5.962702751159668,-4.137362480163574,0.0276709534227848,-4.1340622901916495
6.003105640411377,5.962702751159668,-4.148388862609863,0.0275900494307279,-4.105700492858888
6.004380702972412,5.962702751159668,-4.140062808990479,0.0275041051208972,-4.139153003692626
6.061065196990967,5.962702751159668,-4.143610000610352,0.0269528161734342,-4.163900852203369
6.026129722595215,5.962702751159668,-4.137209415435791,0.0272096674889326,-4.1290011405944815
6.04787540435791,5.962702751159668,-4.135250091552734,0.0277888979762792,-4.16431999206543
6.0541768074035645,5.962702751159668,-4.1522088050842285,0.0289591457694768,-4.17387580871582
6.041306972503662,5.962702751159668,-4.134674549102783,0.0302240923047065,-4.152439594268799
6.048016548156737,5.962702751159668,-4.126653671264648,0.0300879329442977,-4.141696929931641
6.043428897857666,5.962702751159668,-4.1309685707092285,0.0301569048315286,-4.175304889678955
6.006079196929932,5.962702751159668,-4.127908706665039,0.0298819486051797,-4.083132266998291
6.007203578948976,5.962702751159668,-4.126940727233888,0.028760528191924,-4.154003143310546
5.993584632873535,5.962702751159668,-4.137647151947021,0.0276494603604078,-4.087218761444092
6.027050018310546,5.962702751159668,-4.139261245727539,0.026818711310625,-4.1578917503356925
6.027608871459961,5.962702751159668,-4.143682479858398,0.026458254083991,-4.133190155029297
6.003029346466064,5.962702751159668,-4.1447505950927725,0.0266636330634355,-4.105911731719971
5.957480430603027,5.962702751159668,-4.154977798461913,0.0269209295511245,-4.122077941894531
6.045661449432373,5.962702751159668,-4.13517951965332,0.0259281992912292,-4.181078910827637
6.009552955627441,5.962702751159668,-4.122049808502196,0.0256971847265958,-4.12496280670166
5.999778270721436,5.962702751159668,-4.122399806976318,0.0252258721739053,-4.0874552726745605
6.03053092956543,5.962702751159668,-4.127676010131836,0.025325333699584,-4.14232349395752
6.049759387969971,5.962702751159668,-4.13453483581543,0.0267681125551462,-4.151398181915283
6.054918289184569,5.962702751159668,-4.138318061828612,0.0278776418417692,-4.180492401123047
6.02284049987793,5.962702751159668,-4.152683734893799,0.0291394907981157,-4.137361526489258
6.032823085784912,5.962702751159668,-4.14520263671875,0.0298438295722007,-4.157563209533691
6.025586605072021,5.962702751159668,-4.136253833770752,0.0290381647646427,-4.121934413909912
6.02710485458374,5.962702751159668,-4.137744903564453,0.0287787746638059,-4.126335144042969
6.015104293823241,5.962702751159668,-4.137122631072998,0.0285462662577629,-4.103128910064696
6.053562164306641,5.962702751159668,-4.137672424316406,0.0281210709363222,-4.151484966278076
6.013882160186768,5.962702751159668,-4.136466979980469,0.028365833684802,-4.12595272064209
5.986674785614014,5.962702751159668,-4.131160736083984,0.028217265382409,-4.112741470336913
6.015810489654541,5.962702751159668,-4.138545036315918,0.0272112563252449,-4.152781486511231
6.050393104553224,5.962702751159668,-4.137801647186279,0.026679815724492,-4.163755416870117
6.052485466003418,5.962702751159668,-4.1395263671875,0.0271784998476505,-4.18647575378418
6.04622745513916,5.962702751159668,-4.156664371490479,0.0281719975173473,-4.207465171813965
6.032258987426758,5.962702751159668,-4.171447277069092,0.030145863071084,-4.144554138183594
6.005475044250488,5.962702751159668,-4.13433837890625,0.030143916606903,-4.132915019989014
6.017329216003418,5.962702751159668,-4.130863666534424,0.0285104494541883,-4.124183654785156
5.997635364532472,5.962702751159668,-4.137755393981934,0.027749141678214,-4.120375156402588


==> data/single_task_inference_result/hopper/hopper_single_task_inference_trajectories/45.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.2378840148448944,5.93302583694458,-1.772883057594299,3.2790184020996094,0.7370832562446593
0.444095641374588,5.93302583694458,-4.2884392738342285,0.3437482416629791,1.7928621768951416
0.8605352640151978,5.93302583694458,-4.163013458251953,0.0884928703308105,-4.215555191040039
1.4838603734970093,5.93302583694458,-4.080061435699463,0.0656580552458763,-4.09104585647583
1.8870084285736084,5.93302583694458,-4.093059062957764,0.0475498847663402,-4.210917949676514
2.2960574626922607,5.93302583694458,-4.164858341217041,0.0366285778582096,-4.194169998168944
2.68990159034729,5.93302583694458,-4.164179801940918,0.0367470048367977,-4.153411865234375
3.225968599319458,5.93302583694458,-4.167513370513916,0.0370054952800273,-4.202775478363037
3.553262948989868,5.93302583694458,-4.180785655975342,0.0375881604850292,-4.172955989837647
4.026405811309815,5.93302583694458,-4.206126689910889,0.0385262332856655,-4.180042266845703
4.430477619171144,5.93302583694458,-4.222052097320557,0.0452007502317428,-4.27328634262085
5.000131130218506,5.93302583694458,-3.7501287460327135,0.0679584369063377,-3.6998465061187744
5.3962602615356445,5.93302583694458,-3.9488348960876474,0.0852122977375984,-3.874882459640504
5.453649520874024,5.93302583694458,-3.8928384780883785,0.0509107261896133,-3.792441129684448
5.678899288177489,5.93302583694458,-4.163270473480225,0.0633442625403404,-4.1581711769104
5.823997497558594,5.93302583694458,-4.08649492263794,0.0502189509570598,-4.131502151489258
5.909365653991699,5.93302583694458,-4.094367027282715,0.0433284603059291,-4.126188278198241
5.973521709442139,5.93302583694458,-4.148095607757568,0.0369596816599369,-4.1825761795043945
5.978476524353027,5.93302583694458,-4.122132778167725,0.031027628108859,-4.102648735046387
5.924504756927489,5.93302583694458,-4.1418986320495605,0.0298709012567996,-4.085391521453857
5.983292579650879,5.93302583694458,-4.107434272766112,0.0253386627882719,-4.0886077880859375
5.997150897979736,5.93302583694458,-4.113305568695068,0.0247224699705839,-4.122954845428467
5.944071769714356,5.93302583694458,-4.104337215423584,0.0249893870204687,-4.0758867263793945
5.937702655792236,5.93302583694458,-4.093744277954102,0.0247136894613504,-4.098529815673828
5.987524509429932,5.93302583694458,-4.101611137390137,0.0246166586875915,-4.105261325836182
5.972533702850342,5.93302583694458,-4.101728439331056,0.0245719719678163,-4.1129369735717765
5.946712017059326,5.93302583694458,-4.108591079711913,0.0244866572320461,-4.108195781707764
6.026350975036621,5.93302583694458,-4.119021415710449,0.0240920595824718,-4.175809860229492
5.996037006378174,5.93302583694458,-4.1113481521606445,0.0253594182431697,-4.0559515953063965
5.970388412475586,5.93302583694458,-4.102230548858643,0.0262634083628654,-4.087842464447021
6.004055976867676,5.93302583694458,-4.123309135437012,0.026668107137084,-4.125225067138672
5.966243743896484,5.93302583694458,-4.121246814727783,0.0278339739888906,-4.072023868560791
5.999804496765137,5.93302583694458,-4.107851028442383,0.0271385423839092,-4.120213508605957
5.9898643493652335,5.93302583694458,-4.11984157562256,0.0268411710858345,-4.127421379089356
5.998745441436768,5.93302583694458,-4.113380432128905,0.0271334517747163,-4.095808982849121
5.993765354156494,5.93302583694458,-4.123944759368896,0.0277198608964681,-4.0985260009765625
6.005736351013184,5.93302583694458,-4.119257926940918,0.0280559584498405,-4.13107204437256
5.985865116119385,5.93302583694458,-4.112327575683594,0.0283296220004558,-4.089457988739014
5.963293075561523,5.93302583694458,-4.109512805938721,0.028201337903738,-4.076239109039307
5.983559131622314,5.93302583694458,-4.110071659088135,0.0272780433297157,-4.115133762359619
6.0138444900512695,5.93302583694458,-4.11185598373413,0.0266573000699281,-4.129759788513184
5.992300033569336,5.93302583694458,-4.112268447875977,0.0269999802112579,-4.097064971923828
5.999634265899657,5.93302583694458,-4.12374782562256,0.0274032652378082,-4.13066864013672
6.025256633758545,5.93302583694458,-4.130309104919434,0.0282842013984918,-4.147641658782959
6.027557373046875,5.93302583694458,-4.107295036315918,0.0290770716965198,-4.1733031272888175
5.997705936431885,5.93302583694458,-4.098975658416748,0.0298600848764181,-4.0845675468444815
5.991087913513184,5.93302583694458,-4.104066848754883,0.0299327969551086,-4.079617500305176
5.973115921020508,5.93302583694458,-4.108047008514404,0.0290222875773906,-4.067245960235596
6.009937763214111,5.93302583694458,-4.109203815460205,0.0279685333371162,-4.135990619659424
6.050100803375244,5.93302583694458,-4.110323429107666,0.0276930760592222,-4.165337562561035
6.04030179977417,5.93302583694458,-4.100577354431152,0.0286320969462394,-4.147085666656494
6.030602931976318,5.93302583694458,-4.108803272247314,0.0306899901479482,-4.064923286437988
6.006348133087158,5.93302583694458,-4.115610122680664,0.0323215797543525,-4.126914024353027
6.03571605682373,5.93302583694458,-4.101224899291992,0.0305245947092771,-4.124851703643799
5.993192672729492,5.93302583694458,-4.103282928466797,0.0298391692340374,-4.086411476135254
5.9646215438842765,5.93302583694458,-4.101043701171875,0.0295210089534521,-4.077475070953369
5.985171318054199,5.93302583694458,-4.104617118835449,0.0279100276529788,-4.100489139556885
5.992441177368164,5.93302583694458,-4.111025333404541,0.0273392144590616,-4.093459129333496
5.972594738006592,5.93302583694458,-4.115039825439453,0.0272327326238155,-4.10558032989502
5.975152015686035,5.93302583694458,-4.121946334838867,0.0265989061444997,-4.159989356994629
5.985124111175537,5.93302583694458,-4.122020244598389,0.0264702923595905,-4.105950832366943
5.987553119659424,5.93302583694458,-4.114862442016602,0.0264962054789066,-4.092845439910889
5.984652042388916,5.93302583694458,-4.119813919067383,0.026609931141138,-4.120223522186279
6.04050350189209,5.93302583694458,-4.124386787414551,0.0267911162227392,-4.177600383758545
6.017343044281006,5.93302583694458,-4.113616466522217,0.0279331617057323,-4.152801990509033
5.996819019317626,5.93302583694458,-4.101390838623047,0.0290282592177391,-4.116628170013428
5.980806350708008,5.93302583694458,-4.114211082458496,0.0296347420662641,-4.04551887512207
5.9750375747680655,5.93302583694458,-4.111001968383789,0.029035659506917,-4.062358379364014
5.953094005584717,5.93302583694458,-4.109838962554932,0.0276649296283721,-4.146871089935304
5.991192817687988,5.93302583694458,-4.107992649078369,0.0263631157577037,-4.119029998779297
6.009289264678955,5.93302583694458,-4.113756179809569,0.0257597472518682,-4.129857540130615
6.009103775024414,5.93302583694458,-4.113736152648926,0.0262277666479349,-4.118840217590332
6.072643756866455,5.93302583694458,-4.137070655822754,0.0274838618934154,-4.166404724121094
6.020542621612549,5.93302583694458,-4.127651691436768,0.030442576855421,-4.1298484802246085
5.996573448181152,5.93302583694458,-4.083964347839356,0.030697276815772,-4.089422702789307
5.970252990722656,5.93302583694458,-4.10522985458374,0.0295502264052629,-4.104771614074707
5.972412109375,5.93302583694458,-4.112060546875,0.0288123395293951,-4.084187984466553
6.03032684326172,5.93302583694458,-4.110742568969728,0.0276361145079135,-4.13313627243042
6.009835720062256,5.93302583694458,-4.107708930969238,0.0273711513727903,-4.099714279174805
5.9927940368652335,5.93302583694458,-4.108456611633301,0.0278996899724006,-4.087409019470215
6.01471757888794,5.93302583694458,-4.129025936126709,0.0287704057991504,-4.143684387207031
6.022602081298828,5.93302583694458,-4.114147186279297,0.0295341741293668,-4.123215675354004
6.012923717498779,5.93302583694458,-4.101940155029297,0.0295236557722091,-4.113812446594238
6.0275163650512695,5.93302583694458,-4.102392196655273,0.0298753958195447,-4.133706092834473
6.000862121582031,5.93302583694458,-4.102332592010497,0.030357290059328,-4.1236419677734375
6.003883361816406,5.93302583694458,-4.096939563751221,0.0297425519675016,-4.103509426116943
5.981056690216064,5.93302583694458,-4.104053974151611,0.0291399825364351,-4.091542720794678
5.9839935302734375,5.93302583694458,-4.105974197387695,0.0285359229892492,-4.091107368469238
6.041961193084717,5.93302583694458,-4.110076427459717,0.0277475267648696,-4.164573192596436
6.018054008483888,5.93302583694458,-4.104007244110107,0.0281714331358671,-4.096677303314209
5.996721267700195,5.93302583694458,-4.099632740020752,0.0290467999875545,-4.089721202850342
5.974396228790283,5.93302583694458,-4.117237091064453,0.02967981249094,-4.092264175415039
6.021605491638184,5.93302583694458,-4.110308647155762,0.0288958139717578,-4.133838176727295
6.0650506019592285,5.93302583694458,-4.107440948486328,0.0282784719020128,-4.168062210083008
6.009888648986816,5.93302583694458,-4.092416763305664,0.0294576548039913,-4.074267864227295
6.01201057434082,5.93302583694458,-4.104208946228027,0.0304124858230352,-4.12508487701416
5.99212121963501,5.93302583694458,-4.122801780700684,0.0308069922029972,-4.101140975952148
6.031363010406494,5.93302583694458,-4.11815357208252,0.029608879238367,-4.132383346557617
5.992006778717041,5.93302583694458,-4.103374481201172,0.0295569393783807,-4.118730068206787
6.005401134490967,5.93302583694458,-4.099217891693115,0.0289510488510131,-4.127068519592285
5.994593620300293,5.93302583694458,-4.111659049987793,0.028788898140192,-4.114308834075928
6.002731800079346,5.93302583694458,-4.110293388366699,0.0288758631795644,-4.095282554626465
6.006323337554932,5.93302583694458,-4.109533309936523,0.0286935176700353,-4.117402076721192
5.995001316070557,5.93302583694458,-4.108284950256348,0.0287210382521152,-4.119165420532227
6.012521266937256,5.93302583694458,-4.107705116271973,0.0286741573363542,-4.1372127532958975
6.017634868621825,5.93302583694458,-4.109000205993652,0.0288504064083099,-4.09154224395752
6.013846397399902,5.93302583694458,-4.102859020233153,0.0292705688625574,-4.13504695892334
5.953925609588623,5.93302583694458,-4.1033244132995605,0.0297121182084083,-4.068633079528809
5.975740432739258,5.93302583694458,-4.097275257110596,0.0281866304576396,-4.104672431945801
5.968559741973877,5.93302583694458,-4.110523223876953,0.0266260113567113,-4.089838981628418
6.037669658660889,5.93302583694458,-4.117391586303711,0.0261811167001724,-4.1358861923217765
6.018147945404053,5.93302583694458,-4.116981983184815,0.0265868343412876,-4.105393886566161
5.966875553131104,5.93302583694458,-4.114587783813477,0.027705879881978,-4.063024997711182
5.964651107788086,5.93302583694458,-4.1200265884399405,0.0282373204827308,-4.068453311920166
6.030955791473389,5.93302583694458,-4.11579418182373,0.0275605246424674,-4.156096935272217
5.987026691436768,5.93302583694458,-4.111713886260985,0.0275207664817571,-4.0644307136535645
6.017430305480957,5.93302583694458,-4.105086803436279,0.0271937455981969,-4.123232841491699
6.016545772552489,5.93302583694458,-4.125553607940674,0.0280608423054218,-4.108892917633057
5.9996886253356925,5.93302583694458,-4.109851837158203,0.029612697660923,-4.068432331085205
5.9809889793396,5.93302583694458,-4.106184959411621,0.0295577999204397,-4.0753173828125
5.9867119789123535,5.93302583694458,-4.109126567840576,0.0287693552672863,-4.092764377593993
5.974975109100342,5.93302583694458,-4.109583854675293,0.0278463531285524,-4.098846435546875
5.989227771759033,5.93302583694458,-4.110510349273682,0.0272288881242275,-4.102055549621582
6.003405570983888,5.93302583694458,-4.1169633865356445,0.0268796514719724,-4.140737533569336
5.979345321655273,5.93302583694458,-4.116205215454102,0.0271997638046741,-4.089969158172608
5.999338626861572,5.93302583694458,-4.118938446044922,0.0273586381226778,-4.1262755393981925
5.969943046569824,5.93302583694458,-4.120129108428955,0.0276514254510402,-4.091641902923584
5.967949390411377,5.93302583694458,-4.108936786651611,0.027238979935646,-4.080299377441406
5.994813919067383,5.93302583694458,-4.115505695343018,0.0265401843935251,-4.098840713500977
6.0129170417785645,5.93302583694458,-4.113506317138672,0.0264103356748819,-4.139326095581056
6.01223087310791,5.93302583694458,-4.116804122924805,0.0271019451320171,-4.134782314300537
6.019818305969238,5.93302583694458,-4.1322855949401855,0.0282392799854278,-4.145077705383301
6.006975173950195,5.93302583694458,-4.122868537902832,0.0298416391015052,-4.108407020568848
6.0068440437316895,5.93302583694458,-4.101768493652344,0.0298261102288961,-4.110809803009033
5.985115051269531,5.93302583694458,-4.1029038429260245,0.0293903574347496,-4.103630542755127
5.963746070861816,5.93302583694458,-4.103735446929932,0.0287505276501178,-4.114116191864014
5.9832725524902335,5.93302583694458,-4.106231212615967,0.0274644009768962,-4.097995758056641
5.9737701416015625,5.93302583694458,-4.11116600036621,0.0267448779195547,-4.069742679595947
6.021186351776123,5.93302583694458,-4.112897872924805,0.0262981336563825,-4.137086868286133
6.009685516357422,5.93302583694458,-4.122110843658447,0.0267172381281852,-4.121745586395264
5.998138427734375,5.93302583694458,-4.115949630737305,0.0278272461146116,-4.061069011688232
5.993966102600098,5.93302583694458,-4.124073028564453,0.0288732051849365,-4.108323097229004
5.983650207519531,5.93302583694458,-4.114801406860352,0.0291176903992891,-4.120578289031982
5.9858055114746085,5.93302583694458,-4.107365608215332,0.028131116181612,-4.134109020233153
5.959371089935304,5.93302583694458,-4.111114978790283,0.0276018269360065,-4.070702075958252
5.9612884521484375,5.93302583694458,-4.10929536819458,0.0266826208680868,-4.097365379333496
6.0035128593444815,5.93302583694458,-4.113248348236084,0.025762902572751,-4.139098644256592
5.979097366333008,5.93302583694458,-4.11223030090332,0.0257643591612577,-4.088209629058838
5.987909317016602,5.93302583694458,-4.1172194480896,0.0259402450174093,-4.10145378112793
5.99834680557251,5.93302583694458,-4.132613182067871,0.0264841299504041,-4.094947814941406
5.992847919464111,5.93302583694458,-4.1185808181762695,0.0274454373866319,-4.106518268585205
6.0116119384765625,5.93302583694458,-4.11575984954834,0.027760449796915,-4.1196465492248535
6.004876613616943,5.93302583694458,-4.118240833282472,0.0282936375588178,-4.122535705566406
5.967722415924072,5.93302583694458,-4.108761310577393,0.0287710074335336,-4.067082881927489
5.985433101654053,5.93302583694458,-4.107548236846924,0.0280289873480796,-4.130882263183594
5.974737167358398,5.93302583694458,-4.112070083618164,0.0272710677236318,-4.063373565673828
5.979377269744873,5.93302583694458,-4.112555503845215,0.0268177334219217,-4.071792602539063
5.992326736450195,5.93302583694458,-4.120067119598389,0.026427499949932,-4.095111846923828
5.988532066345215,5.93302583694458,-4.120592117309569,0.0265436768531799,-4.124249458312988
6.005349636077881,5.93302583694458,-4.120238780975342,0.0269341673702001,-4.1351304054260245
5.996583461761475,5.93302583694458,-4.123499393463135,0.027606887742877,-4.120554924011231
5.986147880554199,5.93302583694458,-4.114614009857178,0.0281348656862974,-4.120357513427734
5.951076507568359,5.93302583694458,-4.114435195922852,0.0281092338263988,-4.073172092437744
5.991637706756592,5.93302583694458,-4.106151580810546,0.0269263926893472,-4.117280960083008
5.964795112609863,5.93302583694458,-4.11085081100464,0.0261922422796487,-4.095033168792725
5.987779617309569,5.93302583694458,-4.109189510345458,0.025731423869729,-4.102281570434569
5.979099273681641,5.93302583694458,-4.124142646789551,0.0257283151149749,-4.125260353088378
6.001192092895508,5.93302583694458,-4.119430541992188,0.026134006679058,-4.081905841827393
6.039855003356934,5.93302583694458,-4.124487400054932,0.0268562957644462,-4.148700714111328
6.027779579162598,5.93302583694458,-4.115424156188965,0.028232829645276,-4.132682800292969
5.986278057098389,5.93302583694458,-4.1082983016967765,0.0299299918115139,-4.1317243576049805
6.015768051147461,5.93302583694458,-4.111557483673096,0.0300247780978679,-4.142744541168213
5.958254814147949,5.93302583694458,-4.111126899719238,0.0291839465498924,-4.06307029724121
5.987226963043213,5.93302583694458,-4.108244895935059,0.0278585590422153,-4.16436243057251
6.008963584899902,5.93302583694458,-4.11498498916626,0.0268373638391494,-4.137917995452881
5.973488330841064,5.93302583694458,-4.115865230560304,0.0271705891937017,-4.119499206542969
5.965181827545166,5.93302583694458,-4.120325088500977,0.0271628051996231,-4.126028060913086
6.004931449890137,5.93302583694458,-4.122720718383789,0.0266615413129329,-4.168220520019531
6.029983043670654,5.93302583694458,-4.110825538635254,0.0267736464738845,-4.112146377563477
5.994953155517577,5.93302583694458,-4.109711170196533,0.0277164708822965,-4.08599328994751
6.05527400970459,5.93302583694458,-4.130276203155518,0.0284908730536699,-4.182218074798584
6.037156105041504,5.93302583694458,-4.115124702453612,0.0303689744323492,-4.101145267486572
6.0090084075927725,5.93302583694458,-4.0922393798828125,0.0307116396725177,-4.061946868896484
6.001106739044189,5.93302583694458,-4.0975518226623535,0.0305511485785245,-4.114719867706299
6.023910999298096,5.93302583694458,-4.112041473388672,0.0302239265292882,-4.1538825035095215
5.994623184204102,5.93302583694458,-4.109086036682129,0.0296952277421951,-4.101780891418457
5.985429763793944,5.93302583694458,-4.09958028793335,0.0292579401284456,-4.134562492370605
5.988999843597412,5.93302583694458,-4.108780860900879,0.0284532848745584,-4.110346794128418
5.994076728820801,5.93302583694458,-4.110622882843018,0.0280658937990665,-4.096339225769042
5.994995594024657,5.93302583694458,-4.1110825538635245,0.0278421845287084,-4.124701976776123
6.01056432723999,5.93302583694458,-4.115030765533447,0.0277508478611707,-4.131583690643311
6.037703514099121,5.93302583694458,-4.115215301513672,0.02826445735991,-4.177795886993408
6.049516201019287,5.93302583694458,-4.104661464691161,0.0294038355350494,-4.144085884094238
6.0256991386413565,5.93302583694458,-4.093703269958496,0.0309984274208545,-4.127571582794189
6.004668235778809,5.93302583694458,-4.092947959899902,0.0315372869372367,-4.106730461120605
6.012881755828857,5.93302583694458,-4.101422786712647,0.0301943309605121,-4.131504535675049
6.000601768493652,5.93302583694458,-4.108893871307373,0.0295738503336906,-4.102462291717528
5.98682975769043,5.93302583694458,-4.1058502197265625,0.0293926000595092,-4.057213306427002
5.994921684265137,5.93302583694458,-4.105085372924805,0.0286009106785058,-4.094610691070557
5.971432209014893,5.93302583694458,-4.109209060668944,0.0281843338161706,-4.084162712097168


==> data/single_task_inference_result/hopper/hopper_single_task_inference_trajectories/46.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.292377471923828,5.962702751159668,-1.772883057594299,3.2790184020996094,-0.7121149897575377
0.641085147857666,5.962702751159668,-4.304356098175049,0.3472391068935394,2.5183355808258057
1.0975881814956665,5.962702751159668,-4.19107723236084,0.0882221460342407,-3.564809799194336
1.5793970823287964,5.962702751159668,-4.113635540008545,0.0654083937406539,-4.113958835601808
2.003598928451538,5.962702751159668,-4.125267505645752,0.047502439469099,-4.203750133514404
2.3999965190887447,5.962702751159668,-4.190975189208984,0.036629069596529,-4.150673866271973
2.94378924369812,5.962702751159668,-4.190640449523926,0.0367968566715717,-4.20485782623291
3.433490276336669,5.962702751159668,-4.196471691131592,0.0371350198984146,-4.159538269042969
3.7928059101104736,5.962702751159668,-4.213694095611572,0.0377313159406185,-4.202555179595947
4.186559677124024,5.962702751159668,-4.238235950469971,0.0391608774662017,-4.212190628051758
4.572274208068848,5.962702751159668,-4.216582298278809,0.0443513132631778,-4.241628646850586
5.026747703552246,5.962702751159668,-3.743384122848511,0.1596379727125167,-3.690585374832153
5.4344658851623535,5.962702751159668,-3.846635103225708,0.078112781047821,-3.9930577278137207
5.717674255371094,5.962702751159668,-3.8996319770812975,0.0539878346025943,-3.94007420539856
5.819113254547119,5.962702751159668,-4.0172624588012695,0.0417076833546161,-4.003114223480225
5.886470317840576,5.962702751159668,-4.113683223724365,0.0412950702011585,-4.17520809173584
5.93126106262207,5.962702751159668,-4.1382269859313965,0.0373178906738758,-4.13917350769043
5.982248783111572,5.962702751159668,-4.15290355682373,0.0327906757593154,-4.177872657775879
5.989719867706299,5.962702751159668,-4.149678707122803,0.0293752811849117,-4.128691673278809
6.037655353546144,5.962702751159668,-4.139593601226808,0.026848204433918,-4.1510210037231445
6.0238142013549805,5.962702751159668,-4.1595420837402335,0.0256425850093364,-4.134152412414551
6.090528964996338,5.962702751159668,-4.178426742553711,0.0262297876179218,-4.18537425994873
6.072800159454346,5.962702751159668,-4.163810729980469,0.0283013563603162,-4.162337303161621
6.049510955810546,5.962702751159668,-4.1265172958374015,0.0309890210628509,-4.130695343017577
6.029754638671875,5.962702751159668,-4.125757217407227,0.0311029218137264,-4.075299739837647
6.038639068603516,5.962702751159668,-4.13925313949585,0.030742585659027,-4.137156963348389
6.052177429199219,5.962702751159668,-4.137766361236572,0.0293900072574615,-4.151447772979736
6.023137569427489,5.962702751159668,-4.132104873657227,0.0296951774507761,-4.127623081207275
6.034769535064696,5.962702751159668,-4.12766695022583,0.0292769894003868,-4.151668071746825
6.035270690917969,5.962702751159668,-4.136905670166016,0.028963828459382,-4.124660968780518
6.039825439453125,5.962702751159668,-4.135856628417969,0.029019471257925,-4.149256706237793
6.010756492614745,5.962702751159668,-4.1339287757873535,0.029178999364376,-4.1138176918029785
6.073655128479004,5.962702751159668,-4.133709907531737,0.0286348052322864,-4.160041809082031
6.019615650177002,5.962702751159668,-4.131818294525146,0.0286639798432588,-4.133636474609375
6.025444984436035,5.962702751159668,-4.126213550567626,0.0285737626254558,-4.127260684967041
5.99903440475464,5.962702751159668,-4.1428208351135245,0.0284876115620136,-4.119829177856444
5.999002933502196,5.962702751159668,-4.138485431671144,0.0281235724687576,-4.118166923522949
6.006196975708008,5.962702751159668,-4.14020538330078,0.0270244404673576,-4.119815349578857
6.038651466369629,5.962702751159668,-4.141044616699219,0.0261749625205993,-4.172879695892334
6.073496341705321,5.962702751159668,-4.146332740783691,0.0265030860900878,-4.160229682922363
6.059732437133789,5.962702751159668,-4.1486873626708975,0.028001407161355,-4.1599340438842765
6.027981281280518,5.962702751159668,-4.1531853675842285,0.0303023997694253,-4.132307052612305
5.990890502929688,5.962702751159668,-4.141594409942626,0.0308041647076606,-4.120377063751221
6.018507480621338,5.962702751159668,-4.131560802459717,0.028353976085782,-4.151526927947998
5.983829498291016,5.962702751159668,-4.138443946838378,0.0274056568741798,-4.0923051834106445
6.029458045959473,5.962702751159668,-4.1370134353637695,0.0263321660459041,-4.136415958404541
6.089131832122803,5.962702751159668,-4.145564556121825,0.025863816961646,-4.18351411819458
6.05333137512207,5.962702751159668,-4.130895137786865,0.0271701365709304,-4.138434886932373
6.031529903411865,5.962702751159668,-4.147107124328612,0.029346726834774,-4.1753692626953125
6.066303730010985,5.962702751159668,-4.170705318450928,0.030997060239315,-4.170702934265137
6.060219287872314,5.962702751159668,-4.1359262466430655,0.030590696260333,-4.162631034851073
6.056964874267577,5.962702751159668,-4.127855777740479,0.0307179670780897,-4.128746032714844
6.0070433616638175,5.962702751159668,-4.122793674468993,0.0307796150445938,-4.122105121612549
5.993558406829834,5.962702751159668,-4.125270366668701,0.0296042412519454,-4.098624229431152
6.006914138793944,5.962702751159668,-4.135255336761475,0.0274432133883237,-4.135492324829102
6.03393030166626,5.962702751159668,-4.142468452453612,0.026960639283061,-4.137675285339356
6.034830570220947,5.962702751159668,-4.143001556396484,0.0268381182104349,-4.141825675964356
6.010191440582275,5.962702751159668,-4.154093742370605,0.0271761622279882,-4.113433361053467
6.074142932891846,5.962702751159668,-4.158263683319092,0.0277962666004896,-4.225274085998535
6.053024768829346,5.962702751159668,-4.135714530944824,0.0286888536065816,-4.153933525085449
6.013018608093262,5.962702751159668,-4.122657299041748,0.0293591991066932,-4.129758358001709
6.04828691482544,5.962702751159668,-4.135968208312988,0.029387904331088,-4.155163288116455
6.049143314361572,5.962702751159668,-4.142913341522217,0.0295289624482393,-4.109782695770264
6.058546543121338,5.962702751159668,-4.143636226654053,0.029614258557558,-4.182891368865967
6.066671848297119,5.962702751159668,-4.132625102996825,0.0303690042346715,-4.161318778991699
6.043222904205321,5.962702751159668,-4.127631664276123,0.0314137227833271,-4.119435787200928
6.022737979888916,5.962702751159668,-4.120138645172119,0.0304424315690994,-4.134960651397705
6.025754451751709,5.962702751159668,-4.129870414733888,0.0293866582214832,-4.1215147972106925
6.029780864715576,5.962702751159668,-4.137157440185546,0.0287912301719188,-4.113726139068604
6.051171779632568,5.962702751159668,-4.136868000030518,0.0286541134119033,-4.151179790496825
6.089240550994873,5.962702751159668,-4.134423732757568,0.028916971758008,-4.181046485900879
6.032855987548828,5.962702751159668,-4.122514724731444,0.0303339660167694,-4.137368679046631
6.011643409729004,5.962702751159668,-4.119030475616455,0.0304482895880937,-4.109923362731934
6.00892448425293,5.962702751159668,-4.1377458572387695,0.0289944093674421,-4.121061325073241
6.017816543579102,5.962702751159668,-4.144190311431885,0.0283136591315269,-4.1195478439331055
6.021006107330321,5.962702751159668,-4.141852378845215,0.0278738532215356,-4.1439409255981445
6.042159557342528,5.962702751159668,-4.143285274505615,0.0272124502807855,-4.145764350891112
6.032205581665039,5.962702751159668,-4.147653102874756,0.0277691148221492,-4.146750926971436
6.011599063873291,5.962702751159668,-4.14330530166626,0.0285081379115581,-4.124714374542236
6.014212131500244,5.962702751159668,-4.141430377960205,0.0284238662570714,-4.153287887573241
6.067678928375244,5.962702751159668,-4.13932991027832,0.0278674606233835,-4.139583587646484
6.0157670974731445,5.962702751159668,-4.132609844207764,0.0282656773924827,-4.1260972023010245
6.018983840942383,5.962702751159668,-4.129600524902344,0.0281922835856676,-4.09622859954834
6.059141159057617,5.962702751159668,-4.145703792572021,0.0281534865498542,-4.1856112480163565
6.054875850677489,5.962702751159668,-4.137410640716553,0.0289859548211097,-4.154284477233888
6.022493839263916,5.962702751159668,-4.128565311431885,0.0298229604959487,-4.13450288772583
6.007565021514893,5.962702751159668,-4.139888763427734,0.0297293160110712,-4.098445415496825
6.018441200256348,5.962702751159668,-4.138419628143311,0.0287408418953418,-4.129192352294922
6.047652721405028,5.962702751159668,-4.140190601348877,0.0278806928545236,-4.199079513549805
6.002181053161621,5.962702751159668,-4.137789249420166,0.0280739963054656,-4.069402694702148
6.100373268127441,5.962702751159668,-4.138785362243652,0.027574012055993,-4.185993194580078
6.067359924316406,5.962702751159668,-4.13131046295166,0.0282942932099103,-4.09762716293335
6.022622585296631,5.962702751159668,-4.115068435668944,0.029464341700077,-4.13677978515625
6.054115295410156,5.962702751159668,-4.130895614624024,0.029979171231389,-4.154266834259033
6.03633975982666,5.962702751159668,-4.153738498687744,0.0308665074408054,-4.131116390228272
6.04914379119873,5.962702751159668,-4.155474185943604,0.0300287660211324,-4.138449192047119
6.006955146789551,5.962702751159668,-4.133799076080321,0.0298716202378273,-4.089402675628662
6.046966552734375,5.962702751159668,-4.130057334899902,0.0290434751659631,-4.180806636810304
6.03684139251709,5.962702751159668,-4.137364387512207,0.0283056143671274,-4.154219150543213
6.034137725830078,5.962702751159668,-4.139440059661865,0.0288148336112499,-4.134481430053711
5.992076873779297,5.962702751159668,-4.1433539390563965,0.0292736180126667,-4.105154514312744
6.042081832885742,5.962702751159668,-4.135520458221436,0.0282771233469247,-4.174922466278076
6.020703792572021,5.962702751159668,-4.137645721435546,0.0273948051035404,-4.150131702423096
6.03424596786499,5.962702751159668,-4.139008045196533,0.0275191590189933,-4.134914875030518
5.988101959228516,5.962702751159668,-4.1527085304260245,0.028074437752366,-4.163564682006836
6.026025295257568,5.962702751159668,-4.138658046722412,0.0275214873254299,-4.126395225524902
6.006397724151611,5.962702751159668,-4.140491485595703,0.026827223598957,-4.099591732025146
5.990036964416504,5.962702751159668,-4.139175415039063,0.0266296882182359,-4.116353511810304
6.045685291290283,5.962702751159668,-4.147282600402832,0.0261077377945184,-4.1823601722717285
6.055464744567871,5.962702751159668,-4.14192008972168,0.0263911765068769,-4.137871265411377
6.031604290008545,5.962702751159668,-4.13408660888672,0.0275699347257614,-4.091349124908447
6.019633293151856,5.962702751159668,-4.162674903869629,0.0288351476192474,-4.13752269744873
6.028252124786377,5.962702751159668,-4.157125949859619,0.029669601470232,-4.192845821380615
6.000173568725586,5.962702751159668,-4.13698673248291,0.0285740885883569,-4.15483283996582
5.984748840332031,5.962702751159668,-4.134336471557617,0.0277498085051774,-4.085219860076904
6.014819622039794,5.962702751159668,-4.138390064239502,0.0264295414090156,-4.118565559387207
5.991355895996094,5.962702751159668,-4.138952732086182,0.0259099267423152,-4.123550891876221
6.048107624053955,5.962702751159668,-4.13946008682251,0.0254504345357418,-4.165622711181641
6.020653247833252,5.962702751159668,-4.15064001083374,0.0258430317044258,-4.167755603790283
5.995078086853027,5.962702751159668,-4.141017913818359,0.0267570931464433,-4.089925289154053
6.0162882804870605,5.962702751159668,-4.149129867553711,0.0269758887588977,-4.115643978118896
6.025364875793457,5.962702751159668,-4.143670558929443,0.0270527005195617,-4.157515525817871
6.034915447235107,5.962702751159668,-4.141446590423584,0.0271246414631605,-4.149858474731444
6.007055759429932,5.962702751159668,-4.153473377227783,0.0274953264743089,-4.090554714202881
6.033527851104736,5.962702751159668,-4.150979995727539,0.0277210716158151,-4.1640625
6.079169273376465,5.962702751159668,-4.143001556396484,0.0278306156396865,-4.17264461517334
6.040968894958496,5.962702751159668,-4.129143238067626,0.0288705546408891,-4.153758049011231
6.042685031890869,5.962702751159668,-4.130857467651367,0.0298210550099611,-4.148705005645752
6.004015922546387,5.962702751159668,-4.144981861114502,0.0304535534232854,-4.073307514190674
6.039342403411865,5.962702751159668,-4.134417533874512,0.0291337519884109,-4.135327339172363
5.993267059326172,5.962702751159668,-4.137713432312012,0.0282195787876844,-4.0711283683776855
6.009496212005615,5.962702751159668,-4.134997844696045,0.027344774454832,-4.122187614440918
6.029477119445801,5.962702751159668,-4.144506931304932,0.0266881696879863,-4.145412921905518
6.042512893676758,5.962702751159668,-4.14146852493286,0.0268357321619987,-4.165005683898926
6.0320043563842765,5.962702751159668,-4.149667739868164,0.027729108929634,-4.143831729888916
6.062092781066895,5.962702751159668,-4.159985542297363,0.0285625234246254,-4.173514366149902
6.035346508026123,5.962702751159668,-4.1392927169799805,0.0297689419239759,-4.122605800628662
6.083933830261231,5.962702751159668,-4.125634193420409,0.0297498926520347,-4.193629264831543
6.024121761322021,5.962702751159668,-4.125699996948241,0.0302425231784582,-4.087096691131592
6.020764350891112,5.962702751159668,-4.1205830574035645,0.029906403273344,-4.125724315643311
6.030428409576416,5.962702751159668,-4.138364315032959,0.0285347122699022,-4.155116081237793
6.048909187316895,5.962702751159668,-4.146345615386962,0.0289797019213438,-4.165774345397949
6.019067287445068,5.962702751159668,-4.135730743408203,0.0293150767683982,-4.111475944519042
5.995899200439453,5.962702751159668,-4.135440826416016,0.0287451539188623,-4.080663204193115
5.986454010009766,5.962702751159668,-4.138051509857178,0.0278103463351726,-4.066465377807617
5.952624320983888,5.962702751159668,-4.135538578033447,0.0265734381973743,-4.068422317504883
6.008893013000488,5.962702751159668,-4.132143497467041,0.0251544080674648,-4.137177467346192
5.999712467193604,5.962702751159668,-4.138201713562012,0.0243302248418331,-4.126171112060546
6.000933170318604,5.962702751159668,-4.138497829437256,0.0241597313433885,-4.13379955291748
6.017449855804443,5.962702751159668,-4.132769584655762,0.0245262011885643,-4.169076442718506
6.013472080230713,5.962702751159668,-4.147237777709961,0.0258604306727647,-4.126516342163086
6.042371273040772,5.962702751159668,-4.149182319641112,0.0262905042618513,-4.163185596466064
6.036724090576172,5.962702751159668,-4.154849052429199,0.0271821487694978,-4.186594009399414
6.004955768585205,5.962702751159668,-4.144885063171387,0.028256420046091,-4.139429569244385
5.970634937286377,5.962702751159668,-4.142727375030518,0.0282327830791473,-4.146799087524414
6.013442993164063,5.962702751159668,-4.132188320159912,0.0266695190221071,-4.135584354400635
5.998967647552489,5.962702751159668,-4.133905410766602,0.0257423836737871,-4.1095123291015625
5.968095302581787,5.962702751159668,-4.136818885803224,0.025276718661189,-4.09987735748291
6.0382609367370605,5.962702751159668,-4.141339778900146,0.024305086582899,-4.182407855987549
6.011720180511475,5.962702751159668,-4.137173175811768,0.0247730482369661,-4.085178852081299
6.019792556762695,5.962702751159668,-4.1323018074035645,0.0253842547535896,-4.150828838348389
6.066111564636231,5.962702751159668,-4.157170295715332,0.0260511692613363,-4.187535285949707
6.058882236480713,5.962702751159668,-4.153480052947998,0.0282966941595077,-4.175571918487549
6.039835453033447,5.962702751159668,-4.127718448638916,0.0296410676091909,-4.131659030914307
5.995790481567383,5.962702751159668,-4.141972064971924,0.0305782631039619,-4.128263473510742
6.01667308807373,5.962702751159668,-4.1323227882385245,0.0290645062923431,-4.154377460479736
6.044437408447266,5.962702751159668,-4.1385369300842285,0.0275511890649795,-4.172914981842041
6.024266719818115,5.962702751159668,-4.144606113433838,0.0279138963669538,-4.125448226928711
6.019099712371825,5.962702751159668,-4.146764755249024,0.0280088670551776,-4.133975505828857
6.035369396209717,5.962702751159668,-4.154954433441161,0.0282842703163623,-4.168269157409668
6.016080856323241,5.962702751159668,-4.138535022735596,0.0284456349909305,-4.113142967224121
6.022706985473633,5.962702751159668,-4.1353960037231445,0.0281596276909112,-4.109879493713378
6.009826183319092,5.962702751159668,-4.143069267272949,0.0279484577476978,-4.141394138336182
6.057204246520996,5.962702751159668,-4.1388092041015625,0.0276265367865562,-4.216529846191406
5.96051549911499,5.962702751159668,-4.138460636138916,0.0279793515801429,-4.120046138763428
5.989005565643311,5.962702751159668,-4.116530895233153,0.0263780783861875,-4.148357391357422
6.06227970123291,5.962702751159668,-4.127365112304688,0.0251126252114772,-4.161195755004883
6.040008068084717,5.962702751159668,-4.11709451675415,0.0255535058677196,-4.07405662536621
6.013360023498535,5.962702751159668,-4.125664710998535,0.0266184210777282,-4.111353874206543
6.026329517364502,5.962702751159668,-4.169723510742188,0.0276509765535593,-4.139051914215088
6.006397724151611,5.962702751159668,-4.150280952453612,0.028938764706254,-4.10576868057251
5.996366500854492,5.962702751159668,-4.13800859451294,0.0278642252087593,-4.103079319000244
6.022100448608398,5.962702751159668,-4.141420364379883,0.0268500484526157,-4.132913112640381
6.025592803955078,5.962702751159668,-4.141716003417969,0.0265301372855901,-4.163143157958984
5.993858814239502,5.962702751159668,-4.143497943878174,0.026821807026863,-4.105271339416504
6.021498680114745,5.962702751159668,-4.150843143463135,0.0265679135918617,-4.153057098388672
6.038608074188232,5.962702751159668,-4.147017955780028,0.0267276875674724,-4.146417617797852
6.050724029541016,5.962702751159668,-4.140149116516112,0.0272521264851093,-4.197837829589844
6.031955718994141,5.962702751159668,-4.152529239654541,0.028431836515665,-4.146120548248291
6.005815505981444,5.962702751159668,-4.155399322509766,0.02948041819036,-4.12812614440918
5.989648818969728,5.962702751159668,-4.135370254516602,0.0286576375365257,-4.098886489868164
6.001968860626221,5.962702751159668,-4.1348419189453125,0.0271885469555854,-4.130613327026367
6.004106998443604,5.962702751159668,-4.1386494636535645,0.026328882202506,-4.113804340362549
6.0422887802124015,5.962702751159668,-4.142358303070068,0.0257290136069059,-4.178385257720947
6.041184902191161,5.962702751159668,-4.152297019958496,0.0261159371584653,-4.147987365722656
6.02662467956543,5.962702751159668,-4.153702259063721,0.0274244286119937,-4.154968738555908
6.007681846618652,5.962702751159668,-4.158111572265625,0.0286691803485155,-4.119088172912598
5.992671966552734,5.962702751159668,-4.142457008361816,0.0285621415823698,-4.14658260345459
6.06895875930786,5.962702751159668,-4.135620594024657,0.0271445345133543,-4.204463481903076
6.029582023620605,5.962702751159668,-4.132081031799316,0.0271201282739639,-4.11173677444458


==> data/single_task_inference_result/hopper/hopper_single_task_inference_trajectories/47.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.2775953114032745,2.32719087600708,-1.772883057594299,3.2790184020996094,-0.846198320388794
0.6409598588943481,2.32719087600708,-0.9619133472442628,0.2881501913070678,1.7850794792175293
1.087286114692688,2.32719087600708,-0.7437105178833008,0.1165807768702507,-0.7737118601799011
1.4397510290145874,2.32719087600708,-0.7931478023529053,0.086983285844326,-0.840417206287384
1.891091465950012,2.32719087600708,-0.7321351766586303,0.0562957786023616,-0.7970157861709594
2.1768836975097656,2.32719087600708,-0.7119630575180054,0.0414019711315631,-0.7057164907455444
2.304959297180176,2.32719087600708,-0.5873856544494629,0.0317193828523159,-0.5015157461166382
2.2825725078582764,2.32719087600708,-0.6486020088195801,0.0381646156311035,-0.6519168615341187
2.2657532691955566,2.32719087600708,-0.6702152490615845,0.0355583503842353,-0.6638032793998718
2.333714008331299,2.32719087600708,-0.7022984027862549,0.033425472676754,-0.7331887483596802
2.368969678878784,2.32719087600708,-0.7098690271377563,0.026793748140335,-0.7416207790374755
2.3679270744323726,2.32719087600708,-0.7165532112121582,0.0228545516729354,-0.7297918796539306
2.3843698501586914,2.32719087600708,-0.7370012998580932,0.0231763217598199,-0.7359830141067504
2.362464189529419,2.32719087600708,-0.7485008239746093,0.0243269950151443,-0.7151592969894409
2.393796920776367,2.32719087600708,-0.7454042434692384,0.0237982384860515,-0.7144069075584412
2.415180921554565,2.32719087600708,-0.7461540699005128,0.0251796767115592,-0.7746371030807494
2.4516594409942623,2.32719087600708,-0.7783708572387694,0.0260484106838703,-0.7865507602691649
2.414886713027954,2.32719087600708,-0.7530694007873534,0.0309304129332304,-0.7413434386253358
2.3740880489349365,2.32719087600708,-0.7135693430900574,0.0356506332755088,-0.718607485294342
2.419312000274658,2.32719087600708,-0.7466781139373779,0.0314493626356124,-0.7873947024345398
2.391885519027709,2.32719087600708,-0.7676938772201538,0.0307013168931007,-0.749932587146759
2.469202041625977,2.32719087600708,-0.8256210088729857,0.0294718164950609,-0.8676283359527587
2.4201393127441406,2.32719087600708,-0.7487627267837523,0.033130083233118,-0.7320898175239563
2.4493496417999268,2.32719087600708,-0.7964239120483398,0.0316416062414646,-0.8324183821678162
2.406413555145264,2.32719087600708,-0.7848351001739502,0.0338406711816787,-0.7517862915992736
2.411820411682129,2.32719087600708,-0.8307516574859619,0.0318160057067871,-0.7637525200843811
2.4644401073455806,2.32719087600708,-0.7967946529388428,0.0395741201937198,-0.8307530283927916
2.4734160900115967,2.32719087600708,-0.8455632925033569,0.0337229594588279,-0.8597405552864074
2.411266326904297,2.32719087600708,-0.7701009511947632,0.0494779832661151,-0.7347790598869324
2.377845287322998,2.32719087600708,-0.7189667224884033,0.0393219776451587,-0.740654468536377
2.394676685333252,2.32719087600708,-0.7601931095123291,0.029061609879136,-0.751244843006134
2.447502374649048,2.32719087600708,-0.8058558702468872,0.0306120291352272,-0.8198418617248534
2.4343736171722408,2.32719087600708,-0.8300150632858275,0.0323613286018371,-0.7906611561775206
2.4141831398010254,2.32719087600708,-0.7542990446090697,0.0362133234739303,-0.7796313762664795
2.3462791442871094,2.32719087600708,-0.7248106002807617,0.0349432528018951,-0.6730767488479614
2.327364921569824,2.32719087600708,-0.7296320199966431,0.0311838630586862,-0.684941291809082
2.383601903915405,2.32719087600708,-0.7378073930740355,0.026850264519453,-0.7401084899902343
2.3728508949279785,2.32719087600708,-0.7355084419250488,0.023961016908288,-0.7163607478141785
2.381249189376831,2.32719087600708,-0.7355660200119017,0.0235409531742334,-0.7294309735298157
2.360472679138184,2.32719087600708,-0.7357048988342285,0.0232409406453371,-0.7035355567932129
2.364807844161988,2.32719087600708,-0.7441124916076659,0.0239623412489891,-0.7299247980117798
2.389981985092163,2.32719087600708,-0.7443195581436157,0.0250617414712905,-0.737551212310791
2.407822132110596,2.32719087600708,-0.7571479082107544,0.024602435529232,-0.7475565671920776
2.410766839981079,2.32719087600708,-0.7639193534851073,0.0258013699203729,-0.7556564211845398
2.427644968032837,2.32719087600708,-0.7554823160171508,0.0278411619365215,-0.765318214893341
2.418633222579956,2.32719087600708,-0.7333812713623047,0.0324007794260978,-0.7372586131095886
2.3883302211761475,2.32719087600708,-0.7514700889587401,0.0371267274022102,-0.7272541522979736
2.390228509902954,2.32719087600708,-0.7411522865295409,0.0371426194906234,-0.7533895969390869
2.40993332862854,2.32719087600708,-0.7572568655014038,0.0327308997511863,-0.7552499771118163
2.4491195678710938,2.32719087600708,-0.8046211004257202,0.0310017019510269,-0.7852557897567749
2.4082577228546143,2.32719087600708,-0.770544171333313,0.0349297150969505,-0.7210805416107178
2.407956361770629,2.32719087600708,-0.72850102186203,0.0367505885660648,-0.7531147003173827
2.422789573669433,2.32719087600708,-0.7574787139892578,0.0321113653481006,-0.773900806903839
2.4583985805511475,2.32719087600708,-0.8208078145980835,0.0325770378112793,-0.835351824760437
2.4341220855712886,2.32719087600708,-0.7840020656585692,0.0441490486264228,-0.7787925601005553
2.4107298851013184,2.32719087600708,-0.731228768825531,0.0447706654667854,-0.7417237758636473
2.3995678424835205,2.32719087600708,-0.7514628171920776,0.0367333404719829,-0.755835771560669
2.4066658020019527,2.32719087600708,-0.7707462310791015,0.0354323722422122,-0.7644951939582824
2.4313106536865234,2.32719087600708,-0.8075854778289795,0.0369197614490985,-0.7897590994834901
2.441967248916625,2.32719087600708,-0.7910331487655639,0.0372540391981601,-0.7821890115737915
2.4663739204406734,2.32719087600708,-0.7553765773773193,0.0403506569564342,-0.8326893448829651
2.3868038654327397,2.32719087600708,-0.7194205522537231,0.0447041504085063,-0.6880781054496765
2.4101970195770264,2.32719087600708,-0.7204433679580688,0.039677295833826,-0.7792773842811584
2.4092950820922847,2.32719087600708,-0.8027069568634033,0.0291570927947759,-0.7471876740455627
2.4413540363311768,2.32719087600708,-0.8474594354629517,0.0285613723099231,-0.7906038761138915
2.4636030197143555,2.32719087600708,-0.7823601961135864,0.0413773097097873,-0.8289628624916077
2.420609712600708,2.32719087600708,-0.7443492412567138,0.040145456790924,-0.7590394020080566
2.445958137512207,2.32719087600708,-0.7192467451095581,0.0443493351340293,-0.7778578996658325
2.426503419876098,2.32719087600708,-0.7699983119964598,0.0343442410230636,-0.7831995487213135
2.512068510055541,2.32719087600708,-0.8797725439071654,0.0349552668631076,-0.896403729915619
2.490444660186768,2.32719087600708,-0.7510259151458739,0.0477748475968837,-0.7995017170906067
2.4698405265808105,2.32719087600708,-0.7983944416046143,0.0421724170446395,-0.8578261733055114
2.454977512359619,2.32719087600708,-0.7643603086471557,0.0369051322340965,-0.7720448970794677
2.417992830276489,2.32719087600708,-0.7305721044540405,0.0366215333342552,-0.7648613452911378
2.477327346801758,2.32719087600708,-0.8107343912124634,0.0438057892024517,-0.8403285145759583
2.4627056121826167,2.32719087600708,-0.7836217880249022,0.0433748997747898,-0.8202561736106871
2.540208339691162,2.32719087600708,-0.9291808605194092,0.0377500057220459,-0.9437138438224792
2.4457406997680664,2.32719087600708,-0.7436821460723877,0.0470635928213596,-0.7334967851638795
2.3786520957946777,2.32719087600708,-0.7303338646888734,0.0377427972853183,-0.7211406826972961
2.446646213531494,2.32719087600708,-0.7835862636566162,0.0285526514053344,-0.8081436157226561
2.4286701679229736,2.32719087600708,-0.7654496431350707,0.0323857180774211,-0.7707057595252991
2.5211663246154785,2.32719087600708,-0.8944300413131715,0.0317288748919963,-0.9105144739151002
2.459360122680664,2.32719087600708,-0.7353968620300293,0.0425871759653091,-0.7685267925262451
2.428910255432129,2.32719087600708,-0.7341053485870361,0.0377247147262096,-0.7813671827316285
2.4755029678344727,2.32719087600708,-0.7965965270996093,0.031089274212718,-0.8353163599967955
2.393369913101196,2.32719087600708,-0.7732878923416138,0.0364472344517707,-0.7264005541801453
2.5075759887695312,2.32719087600708,-0.8725301027297973,0.0373199395835399,-0.8873307704925537
2.465549230575561,2.32719087600708,-0.8107017278671264,0.0309739150106906,-0.7917836904525757
2.522151708602905,2.32719087600708,-0.8954756259918211,0.0309686288237571,-0.9151569008827208
2.475338935852051,2.32719087600708,-0.7743425369262694,0.0389170199632644,-0.7927875518798829
2.467487573623657,2.32719087600708,-0.7551966905593872,0.0369248911738395,-0.8271414041519165
2.44050669670105,2.32719087600708,-0.7831102609634398,0.0372381769120693,-0.7522729039192199
2.4616014957427974,2.32719087600708,-0.8085478544235228,0.0398353040218353,-0.8347236514091492
2.409355878829956,2.32719087600708,-0.8051186800003051,0.0494877621531486,-0.7379947900772095
2.497174978256225,2.32719087600708,-0.8496891260147095,0.0400846675038337,-0.8478657603263856
2.435131788253784,2.32719087600708,-0.7838793992996215,0.037638533860445,-0.7568829655647277
2.5188145637512207,2.32719087600708,-0.893134593963623,0.0322386994957923,-0.9363539218902588
2.499583959579468,2.32719087600708,-0.8205848932266235,0.0352820195257663,-0.8114612698554992
2.5915482044219966,2.32719087600708,-0.9158178567886353,0.034766674041748,-0.952751874923706
2.509697914123535,2.32719087600708,-0.7406203746795654,0.0443976707756519,-0.7405081391334533
2.3994319438934326,2.32719087600708,-0.7052555084228516,0.0372392684221267,-0.6488767266273499
2.403345823287964,2.32719087600708,-0.7516890764236449,0.0303968489170074,-0.7534838914871216
2.42867374420166,2.32719087600708,-0.7804756164550781,0.0322745516896247,-0.7784969210624695
2.491091251373291,2.32719087600708,-0.8888202905654907,0.0347949489951133,-0.860151767730713
2.507236957550049,2.32719087600708,-0.8110841512680053,0.0480253174901008,-0.8529574871063232
2.393474578857421,2.32719087600708,-0.6821646690368652,0.0494988337159156,-0.6682016253471376
2.3674793243408203,2.32719087600708,-0.7114834785461426,0.0326628200709819,-0.688110888004303
2.3885817527771,2.32719087600708,-0.7678605318069458,0.0262809041887521,-0.759682536125183
2.463362455368041,2.32719087600708,-0.7940906286239624,0.0288994517177343,-0.8123733401298523
2.4622111320495605,2.32719087600708,-0.8085005283355712,0.0320564657449722,-0.7958244681358337
2.4437408447265625,2.32719087600708,-0.7332928180694579,0.0343317873775959,-0.7493030428886412
2.399428129196167,2.32719087600708,-0.704944908618927,0.0353525467216968,-0.7112545967102051
2.330070734024048,2.32719087600708,-0.726360559463501,0.0336916409432888,-0.637704610824585
2.3541529178619385,2.32719087600708,-0.7421096563339233,0.03189143165946,-0.7219414710998534
2.403925657272339,2.32719087600708,-0.7389583587646483,0.0265106633305549,-0.760905086994171
2.397826194763184,2.32719087600708,-0.7529170513153075,0.0244328882545232,-0.7314573526382446
2.434159278869629,2.32719087600708,-0.7458016872406006,0.0246341656893491,-0.7914427518844604
2.412245512008667,2.32719087600708,-0.7377792596817015,0.0262599717825651,-0.7375534772872925
2.4014458656311035,2.32719087600708,-0.7505904436111449,0.0316635072231292,-0.7853663563728333
2.432050466537476,2.32719087600708,-0.7478108406066895,0.0353080481290817,-0.7968048453330994
2.4110867977142334,2.32719087600708,-0.7733312845230103,0.0343574322760105,-0.7365320920944214
2.407641649246216,2.32719087600708,-0.7985789775848388,0.0382508561015129,-0.7562816739082336
2.4669976234436035,2.32719087600708,-0.7500128746032714,0.0371560640633106,-0.8283675909042358
2.4272172451019287,2.32719087600708,-0.7637075185775757,0.0366174913942813,-0.7652887701988221
2.465680122375488,2.32719087600708,-0.7812776565551757,0.0416719503700733,-0.8164860606193542
2.39813494682312,2.32719087600708,-0.7738319635391235,0.0358544401824474,-0.7136180996894836
2.4323441982269287,2.32719087600708,-0.8227512836456298,0.0333694703876972,-0.7696608901023864
2.437492847442627,2.32719087600708,-0.824116826057434,0.0340900532901287,-0.8263680934906006
2.455260276794433,2.32719087600708,-0.883110523223877,0.0303326360881328,-0.8125529885292053
2.467134952545166,2.32719087600708,-0.7717602252960205,0.0511610433459281,-0.8171701431274414
2.4512925148010254,2.32719087600708,-0.7254739999771118,0.0458366870880126,-0.7588122487068176
2.352215528488159,2.32719087600708,-0.7365915775299072,0.048299815505743,-0.6282858848571777
2.337452173233032,2.32719087600708,-0.7287406921386719,0.0340022668242454,-0.7232851386070251
2.3450474739074707,2.32719087600708,-0.7493695020675659,0.0263714510947465,-0.7641230821609497
2.4074509143829346,2.32719087600708,-0.7377042770385742,0.0245372373610734,-0.7634817957878112
2.402623176574707,2.32719087600708,-0.7341471910476685,0.0241358671337366,-0.7196272015571593
2.364086389541625,2.32719087600708,-0.7435544729232787,0.023589489981532,-0.7325283885002136
2.379694938659668,2.32719087600708,-0.729087233543396,0.0247564502060413,-0.7363508343696593
2.390666246414185,2.32719087600708,-0.7329947948455809,0.0255087353289127,-0.7524009346961974
2.3806798458099365,2.32719087600708,-0.7855905294418336,0.0263185333460569,-0.7665330171585083
2.3980519771575928,2.32719087600708,-0.7605407238006591,0.0271278116852045,-0.7312462329864502
2.387213706970215,2.32719087600708,-0.7483572959899902,0.0269693303853273,-0.7032668590545654
2.393688201904297,2.32719087600708,-0.7663007974624634,0.0279763843864202,-0.7466250061988831
2.348585367202759,2.32719087600708,-0.7510354518890381,0.0292668361216783,-0.6868448853492737
2.3268043994903564,2.32719087600708,-0.7477618455886842,0.0271947309374809,-0.677519917488098
2.3741326332092285,2.32719087600708,-0.729502499103546,0.0247277878224849,-0.7287520766258239
2.372708320617676,2.32719087600708,-0.73061203956604,0.0231308136135339,-0.7400267720222473
2.3448736667633057,2.32719087600708,-0.7347941398620604,0.0230944119393825,-0.7168111801147461
2.333204507827759,2.32719087600708,-0.7277430295944214,0.0226128436625003,-0.6835284829139708
2.356533527374268,2.32719087600708,-0.7226147651672363,0.0224164109677076,-0.7078658938407898
2.409523725509644,2.32719087600708,-0.7288789749145507,0.0226187855005264,-0.7572706341743469
2.41965126991272,2.32719087600708,-0.7342426776885985,0.022847382351756,-0.7437656521797181
2.403944730758667,2.32719087600708,-0.746963620185852,0.0239947233349084,-0.7874520421028137
2.38825798034668,2.32719087600708,-0.732300043106079,0.0271546263247728,-0.7399942278861998
2.384127616882324,2.32719087600708,-0.7277672290802003,0.0301432702690362,-0.7259816527366638
2.418654680252075,2.32719087600708,-0.7693346738815308,0.0313929207623004,-0.7570046186447142
2.427699565887451,2.32719087600708,-0.774860143661499,0.0315160006284713,-0.7467895746231078
2.432098627090454,2.32719087600708,-0.7775428295135498,0.0324267372488975,-0.7825012803077698
2.43339467048645,2.32719087600708,-0.7305809259414672,0.0369236059486866,-0.8037490248680114
2.3488395214080806,2.32719087600708,-0.7275167703628541,0.0397030524909496,-0.6813182234764099
2.341794490814209,2.32719087600708,-0.7303822040557861,0.0356026068329811,-0.674005925655365
2.377516269683837,2.32719087600708,-0.7508633136749268,0.025966141372919,-0.7377937436103821
2.4346401691436768,2.32719087600708,-0.748613953590393,0.0243604015558958,-0.7102946639060974
2.3251006603240967,2.32719087600708,-0.7489886283874511,0.0252851769328117,-0.6655625104904175
2.3464951515197754,2.32719087600708,-0.7190439701080321,0.0237251240760088,-0.6926116347312927
2.3302509784698486,2.32719087600708,-0.7175737619400024,0.0224543139338493,-0.6870545744895935
2.347352743148804,2.32719087600708,-0.7198760509490967,0.0225760079920291,-0.7496761083602905
2.322139263153076,2.32719087600708,-0.7161906361579895,0.0226381793618202,-0.6838071346282959
2.3350880146026607,2.32719087600708,-0.7162079811096193,0.0212874058634042,-0.7069672346115112
2.364551067352295,2.32719087600708,-0.7150495052337646,0.0213973969221115,-0.7351310849189758
2.3725991249084477,2.32719087600708,-0.7170544266700745,0.021448852494359,-0.7302231192588806
2.342005491256713,2.32719087600708,-0.7259076833724974,0.0220191571861505,-0.7055498957633972
2.357649326324463,2.32719087600708,-0.726362943649292,0.0222979802638292,-0.6864303946495056
2.3500039577484126,2.32719087600708,-0.7292928695678712,0.022627068683505,-0.7142295837402344
2.36531925201416,2.32719087600708,-0.7383941411972045,0.0228318031877279,-0.7180324196815491
2.385568618774414,2.32719087600708,-0.7353272438049315,0.0228639524430036,-0.725260555744171
2.3421921730041504,2.32719087600708,-0.7446122169494629,0.0230095256119966,-0.6913776397705078
2.3881006240844727,2.32719087600708,-0.7384825944900512,0.0234134402126073,-0.7599307298660278
2.370162487030029,2.32719087600708,-0.7347075939178466,0.0234953109174966,-0.7145645022392273
2.381612062454224,2.32719087600708,-0.7601771354675294,0.0238396767526865,-0.7543694376945494
2.3816187381744385,2.32719087600708,-0.7484334707260131,0.0248096529394388,-0.7266961932182312
2.406699657440185,2.32719087600708,-0.7571253776550293,0.0247836932539939,-0.7786608934402467
2.3773069381713867,2.32719087600708,-0.7588654756546019,0.0272755865007638,-0.7231251001358032
2.3907275199890137,2.32719087600708,-0.7567939758300781,0.0273887179791927,-0.7616899013519286
2.4053018093109126,2.32719087600708,-0.7468181848526002,0.0279571469873189,-0.7681306600570679
2.437199354171753,2.32719087600708,-0.7880401611328125,0.0276064276695251,-0.7704607248306273
2.3737089633941646,2.32719087600708,-0.762968897819519,0.0324539877474308,-0.7405263185501098
2.423079013824463,2.32719087600708,-0.7299808263778687,0.0320869386196136,-0.7602539658546447
2.41253399848938,2.32719087600708,-0.7719279527664183,0.0281412526965141,-0.8015978336334227
2.4813127517700195,2.32719087600708,-0.8384900093078613,0.027619007974863,-0.8632533550262451
2.373724937438965,2.32719087600708,-0.7529984712600707,0.039012361317873,-0.7192835211753845
2.3749802112579346,2.32719087600708,-0.7304949164390565,0.0325706377625465,-0.728620409965515
2.447750329971313,2.32719087600708,-0.7835111618041992,0.0259852334856986,-0.8240509629249572
2.4506781101226807,2.32719087600708,-0.7938048839569091,0.0269231498241424,-0.8018484711647034
2.3550679683685303,2.32719087600708,-0.778480887413025,0.0366276614367961,-0.624409556388855
2.366978883743286,2.32719087600708,-0.7037419080734253,0.0300836991518735,-0.7053582072257996
2.394399881362915,2.32719087600708,-0.7515909671783446,0.0245936457067728,-0.7756786942481994
2.3670594692230225,2.32719087600708,-0.782333731651306,0.0257597286254167,-0.7599601149559022
2.397772789001465,2.32719087600708,-0.7607271671295166,0.0268740635365247,-0.7680498361587523
2.424875020980835,2.32719087600708,-0.7437472343444824,0.0252416897565126,-0.740569770336151


==> data/single_task_inference_result/hopper/hopper_single_task_inference_trajectories/48.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.289542406797409,9.627750396728516,-1.772883057594299,3.2790184020996094,-0.7044036388397217
0.6513465046882628,9.627750396728516,-6.440104961395264,1.2354581356048584,-3.57520055770874
1.1423656940460205,9.627750396728516,-7.61339521408081,0.2268564105033874,-4.988103866577148
1.649829626083374,9.627750396728516,-7.5847764015197745,0.0819289162755012,-7.724776744842529
2.144307374954224,9.627750396728516,-7.630479335784912,0.053289633244276,-7.659106254577635
2.550357818603516,9.627750396728516,-7.677284240722656,0.0443601943552494,-7.622573375701904
2.8989696502685542,9.627750396728516,-7.673585414886474,0.0443698652088642,-7.625531673431396
3.3670744895935054,9.627750396728516,-7.669277667999268,0.0443877950310707,-7.652531147003175
3.831487894058228,9.627750396728516,-7.65780782699585,0.0443973653018474,-7.674085140228271
4.345921039581299,9.627750396728516,-7.642385482788087,0.0444402769207954,-7.636335849761962
4.761743545532227,9.627750396728516,-7.630603313446047,0.0446042343974113,-7.601988315582275
5.383556842803955,9.627750396728516,-7.626742839813232,0.0450206361711025,-7.624104976654051
5.946295738220215,9.627750396728516,-7.62832832336426,0.0460705161094665,-7.669539451599122
6.227212905883789,9.627750396728516,-7.631520748138427,0.0479279197752475,-7.630853652954101
6.646105766296387,9.627750396728516,-7.618893146514893,0.0578524097800254,-7.67034912109375
7.042557239532472,9.627750396728516,-6.375603675842285,0.6635705232620239,-6.334877967834473
7.528038978576659,9.627750396728516,-6.195333003997803,0.5956417322158812,-6.217355728149414
7.752737045288087,9.627750396728516,-5.915588855743408,0.3026401102542876,-5.614486217498779
7.576144695281982,9.627750396728516,-5.8055338859558105,0.2607251703739166,-5.464867115020752
7.647333621978758,9.627750396728516,-6.724666118621825,0.3397414684295654,-6.586721897125244
8.07180404663086,9.627750396728516,-7.328350067138672,0.106248952448368,-7.3817973136901855
8.542669296264648,9.627750396728516,-7.03419017791748,0.0546630099415779,-6.90707540512085
8.748687744140625,9.627750396728516,-6.868737697601318,0.0749108791351318,-6.882412910461426
8.512312889099121,9.627750396728516,-6.028203964233398,0.1135028377175331,-5.886312007904053
8.36785888671875,9.627750396728516,-7.670910358428955,0.3131868839263916,-8.044779777526854
8.690835952758789,9.627750396728516,-8.037943840026854,0.1383654922246932,-8.179404258728027
9.272088050842283,9.627750396728516,-7.830468177795409,0.0696116536855697,-7.849768161773682
9.681272506713867,9.627750396728516,-7.452402114868163,0.038876038044691,-7.427973747253419
9.877789497375488,9.627750396728516,-7.6449971199035645,0.06547362357378,-7.621639251708984
9.844340324401855,9.627750396728516,-7.800166606903075,0.0604800283908844,-7.67146921157837
9.924062728881838,9.627750396728516,-7.776564121246339,0.0826375111937522,-7.813258171081544
9.792118072509764,9.627750396728516,-7.544437885284422,0.0719596371054649,-7.580113410949707
9.7002534866333,9.627750396728516,-7.545600414276123,0.0658390149474144,-7.501212120056152
9.715132713317873,9.627750396728516,-7.592164039611816,0.0672871172428131,-7.56917667388916
9.76814556121826,9.627750396728516,-7.626277446746825,0.0491486638784408,-7.616065025329591
9.873097419738768,9.627750396728516,-7.719183921813965,0.0440647192299366,-7.743899822235107
9.80044651031494,9.627750396728516,-7.614981651306152,0.0534692145884036,-7.624492168426514
9.85041618347168,9.627750396728516,-7.658021450042723,0.0597734898328781,-7.727485179901123
9.747555732727047,9.627750396728516,-7.624867916107178,0.0653023123741149,-7.535001277923584
9.741817474365234,9.627750396728516,-7.542497158050538,0.058224331587553,-7.577859878540038
9.726683616638184,9.627750396728516,-7.607275962829591,0.059359423816204,-7.55986738204956
9.707197189331056,9.627750396728516,-7.600552082061767,0.0479926392436027,-7.537305355072021
9.732858657836914,9.627750396728516,-7.60196018218994,0.0454503484070301,-7.583234786987304
9.712905883789062,9.627750396728516,-7.599073410034179,0.0415981374680996,-7.54436731338501
9.732512474060057,9.627750396728516,-7.601790904998779,0.041406188160181,-7.597376346588135
9.744409561157225,9.627750396728516,-7.605904579162597,0.041484098881483,-7.590482234954835
9.796303749084473,9.627750396728516,-7.590861320495605,0.0425956137478351,-7.669537067413329
9.707304000854492,9.627750396728516,-7.589033603668211,0.0477708503603935,-7.527266979217529
9.708465576171877,9.627750396728516,-7.58065938949585,0.0480397008359432,-7.528679847717285
9.75096035003662,9.627750396728516,-7.625041484832763,0.0434193909168243,-7.628223419189453
9.716378211975096,9.627750396728516,-7.614156246185303,0.0414799265563488,-7.555257320404051
9.781487464904783,9.627750396728516,-7.629007816314697,0.0435332655906677,-7.671381950378419
9.78746223449707,9.627750396728516,-7.6086788177490225,0.0439422130584716,-7.659145832061767
9.702024459838867,9.627750396728516,-7.574900150299072,0.0487082973122596,-7.53874635696411
9.688029289245604,9.627750396728516,-7.618883609771728,0.0503042116761207,-7.536318302154541
9.756235122680664,9.627750396728516,-7.618844509124755,0.0423421487212181,-7.638175964355469
9.749523162841797,9.627750396728516,-7.629096984863281,0.0399658791720867,-7.637754440307617
9.740543365478516,9.627750396728516,-7.670302867889405,0.042720541357994,-7.622035980224609
9.780388832092283,9.627750396728516,-7.6635894775390625,0.0445468463003635,-7.672942161560058
9.793801307678224,9.627750396728516,-7.587514400482178,0.0463678650557994,-7.656471729278564
9.728935241699215,9.627750396728516,-7.570191383361816,0.052974309772253,-7.553152084350587
9.706418991088867,9.627750396728516,-7.585893154144286,0.0535688325762748,-7.570187568664551
9.731136322021484,9.627750396728516,-7.608038425445555,0.0467334352433681,-7.607700824737549
9.733505249023438,9.627750396728516,-7.607073783874511,0.0427229851484298,-7.62440013885498
9.787390708923342,9.627750396728516,-7.623854160308839,0.0429561734199523,-7.65001344680786
9.72735786437988,9.627750396728516,-7.5960350036621085,0.0458355396986007,-7.562443256378173
9.729521751403809,9.627750396728516,-7.581423759460449,0.0476655699312686,-7.584696292877196
9.749896049499512,9.627750396728516,-7.617593288421632,0.0460935309529304,-7.605706214904785
9.695660591125488,9.627750396728516,-7.592867374420166,0.0443821065127849,-7.532971858978271
9.704723358154297,9.627750396728516,-7.596026897430421,0.0444111041724681,-7.56644630432129
9.753805160522464,9.627750396728516,-7.610631465911865,0.0398128032684326,-7.641245365142822
9.730916023254393,9.627750396728516,-7.607414722442627,0.0399427115917205,-7.570862770080566
9.771562576293944,9.627750396728516,-7.621290683746339,0.0432574562728404,-7.659137725830078
9.79106330871582,9.627750396728516,-7.616845607757568,0.0449825040996074,-7.659805297851562
9.6771879196167,9.627750396728516,-7.5714025497436515,0.0490444861352443,-7.518118381500243
9.656987190246582,9.627750396728516,-7.585450172424316,0.0484451614320278,-7.498574733734131
9.674908638000488,9.627750396728516,-7.618401527404785,0.038858812302351,-7.544825077056883
9.712220191955566,9.627750396728516,-7.619309425354005,0.0334993004798889,-7.585047245025634
9.741914749145508,9.627750396728516,-7.636215686798095,0.0337527021765708,-7.609229087829591
9.778080940246582,9.627750396728516,-7.629969120025634,0.0362960286438465,-7.66111421585083
9.764787673950195,9.627750396728516,-7.640074253082275,0.0413905307650566,-7.614956378936767
9.72629165649414,9.627750396728516,-7.60225248336792,0.0482428930699825,-7.579639434814453
9.789082527160645,9.627750396728516,-7.598654270172118,0.0491645224392414,-7.685187339782714
9.72409248352051,9.627750396728516,-7.59290885925293,0.0477833375334739,-7.562666416168211
9.685890197753906,9.627750396728516,-7.594871997833253,0.0484086461365222,-7.545129776000976
9.753425598144531,9.627750396728516,-7.61705446243286,0.0441006533801555,-7.637670993804932
9.73770236968994,9.627750396728516,-7.607107639312744,0.0401186272501945,-7.599372386932373
9.772161483764648,9.627750396728516,-7.674258708953857,0.0416304916143417,-7.665550708770752
9.829022407531738,9.627750396728516,-7.650114059448241,0.0456896014511585,-7.7017292976379395
9.762535095214846,9.627750396728516,-7.565569877624511,0.0499799735844135,-7.604363918304443
9.737253189086914,9.627750396728516,-7.5741987228393555,0.0586462318897247,-7.57537317276001
9.74796676635742,9.627750396728516,-7.612669467926025,0.0539352782070636,-7.620952129364013
9.766981124877928,9.627750396728516,-7.591461181640626,0.0487260669469833,-7.620423793792723
9.782873153686523,9.627750396728516,-7.597840785980224,0.0505757927894592,-7.640054225921632
9.778105735778809,9.627750396728516,-7.577309131622314,0.0521174557507038,-7.647983551025391
9.772298812866213,9.627750396728516,-7.576777458190918,0.0538850612938404,-7.640054702758789
9.793747901916506,9.627750396728516,-7.579379558563232,0.0544547922909259,-7.680637836456298
9.71924877166748,9.627750396728516,-7.572719097137451,0.05488683283329,-7.543603897094727
9.652988433837889,9.627750396728516,-7.56678295135498,0.052914161235094,-7.496920585632323
9.704493522644045,9.627750396728516,-7.599765300750732,0.043449193239212,-7.600437641143799
9.697940826416016,9.627750396728516,-7.613560199737549,0.0362294912338256,-7.5741868019104
9.724262237548828,9.627750396728516,-7.657113552093508,0.0341383256018161,-7.625647544860838
9.75281810760498,9.627750396728516,-7.640679836273193,0.036436203867197,-7.620681285858153
9.788935661315918,9.627750396728516,-7.59459638595581,0.0397137813270092,-7.665663242340086
9.81318950653076,9.627750396728516,-7.604541301727296,0.0464001893997192,-7.680981636047363
9.70274543762207,9.627750396728516,-7.582606315612794,0.053491111844778,-7.525175094604493
9.714735984802246,9.627750396728516,-7.578842639923095,0.0526819378137588,-7.547762393951416
9.738536834716797,9.627750396728516,-7.629346847534179,0.0457686111330986,-7.663462162017822
9.721144676208496,9.627750396728516,-7.645812034606933,0.0416518449783325,-7.588184356689453
9.74987506866455,9.627750396728516,-7.624262809753419,0.0438136756420135,-7.65189552307129
9.7299222946167,9.627750396728516,-7.602557659149171,0.0428290069103241,-7.581357002258301
9.71568202972412,9.627750396728516,-7.587325572967529,0.0442000217735767,-7.569592952728271
9.746992111206056,9.627750396728516,-7.602844715118408,0.0438975021243095,-7.617228507995605
9.707272529602047,9.627750396728516,-7.59486436843872,0.0425856634974479,-7.554733753204346
9.734668731689451,9.627750396728516,-7.597146987915038,0.0430350340902805,-7.574049472808839
9.71669006347656,9.627750396728516,-7.6084275245666495,0.0418315380811691,-7.546374320983887
9.73841953277588,9.627750396728516,-7.595485210418701,0.0413902960717678,-7.6107444763183585
9.748896598815918,9.627750396728516,-7.60433530807495,0.0427261926233768,-7.606730461120605
9.77897834777832,9.627750396728516,-7.58843183517456,0.0435552336275577,-7.647939682006837
9.758047103881838,9.627750396728516,-7.590430736541747,0.0481189787387847,-7.584379196166992
9.803955078125,9.627750396728516,-7.57967233657837,0.0503663532435894,-7.662519931793213
9.73166847229004,9.627750396728516,-7.586115837097168,0.052971176803112,-7.6040120124816895
9.800369262695312,9.627750396728516,-7.564746856689453,0.0520009063184261,-7.695704460144043
9.773174285888672,9.627750396728516,-7.604410648345947,0.0522741042077541,-7.610004425048829
9.744818687438965,9.627750396728516,-7.583669185638427,0.0517522580921649,-7.600229740142822
9.774025917053224,9.627750396728516,-7.600199222564697,0.0560191757977008,-7.675083160400391
9.760534286499023,9.627750396728516,-7.588716983795166,0.0495849512517452,-7.608830928802489
9.71993160247803,9.627750396728516,-7.57948350906372,0.052434504032135,-7.545180797576904
9.727531433105469,9.627750396728516,-7.589210033416749,0.0500739514827728,-7.556768417358398
9.75422954559326,9.627750396728516,-7.600183010101318,0.0447453334927558,-7.638997554779053
9.662984848022464,9.627750396728516,-7.600487232208253,0.044812336564064,-7.483986377716064
9.730894088745115,9.627750396728516,-7.591015338897706,0.0417141765356063,-7.603293418884276
9.772591590881348,9.627750396728516,-7.618266582489013,0.0372398719191551,-7.628885746002196
9.831082344055176,9.627750396728516,-7.666300296783446,0.0386927761137485,-7.735951900482178
9.847841262817385,9.627750396728516,-7.720621585845947,0.049404002726078,-7.721230983734131
9.723630905151367,9.627750396728516,-7.5876688957214355,0.0586024820804596,-7.55662155151367
9.747927665710447,9.627750396728516,-7.577907085418701,0.0600364319980144,-7.613654136657715
9.677969932556152,9.627750396728516,-7.633427619934082,0.0535359308123588,-7.528995990753175
9.723825454711914,9.627750396728516,-7.625390529632568,0.0429601967334747,-7.616806983947755
9.74589538574219,9.627750396728516,-7.607552051544189,0.0406344309449195,-7.595732688903808
9.806530952453612,9.627750396728516,-7.631117343902589,0.0391936376690864,-7.662584781646728
9.709640502929688,9.627750396728516,-7.636324882507325,0.0469120629131794,-7.5259881019592285
9.76693344116211,9.627750396728516,-7.591320991516113,0.0476599894464016,-7.640421390533446
9.740885734558104,9.627750396728516,-7.628537654876709,0.0461170449852943,-7.592804431915283
9.80451774597168,9.627750396728516,-7.617201328277587,0.0451820567250251,-7.632730007171632
9.749829292297363,9.627750396728516,-7.5948896408081055,0.0525978244841098,-7.590304851531982
9.744696617126465,9.627750396728516,-7.566457748413087,0.0504895523190498,-7.651764392852782
9.721120834350586,9.627750396728516,-7.61130952835083,0.0519005209207534,-7.5704474449157715
9.73929214477539,9.627750396728516,-7.587971210479736,0.04605283588171,-7.607204914093018
9.729238510131838,9.627750396728516,-7.59503698348999,0.0458791963756084,-7.623695373535155
9.727703094482418,9.627750396728516,-7.593114376068115,0.0441595427691936,-7.600696086883546
9.76907157897949,9.627750396728516,-7.59839105606079,0.0440215095877647,-7.670042037963867
9.74335765838623,9.627750396728516,-7.588618755340576,0.0444795712828636,-7.588616371154785
9.696099281311035,9.627750396728516,-7.586019039154051,0.0477374456822872,-7.564281940460205
9.739506721496582,9.627750396728516,-7.606132030487059,0.0449700988829135,-7.631429672241211
9.750717163085936,9.627750396728516,-7.606011867523193,0.041368767619133,-7.623969078063965
9.744128227233888,9.627750396728516,-7.6337385177612305,0.0429236702620983,-7.593678951263427
9.77621841430664,9.627750396728516,-7.618817806243896,0.0463735051453113,-7.662511825561523
9.72640323638916,9.627750396728516,-7.5892915725708,0.0469775050878524,-7.587426662445068
9.695094108581545,9.627750396728516,-7.577655315399171,0.0486139766871929,-7.549023151397706
9.754403114318848,9.627750396728516,-7.605677127838135,0.0444900803267955,-7.640238761901855
9.702488899230955,9.627750396728516,-7.602968215942384,0.0413949154317378,-7.549742698669434
9.70902156829834,9.627750396728516,-7.637814998626709,0.041020467877388,-7.590763092041015
9.753324508666992,9.627750396728516,-7.625588893890381,0.0397892110049724,-7.6577816009521475
9.690241813659668,9.627750396728516,-7.596297740936278,0.0401506833732128,-7.539973735809326
9.732950210571287,9.627750396728516,-7.611902236938477,0.0414631776511669,-7.6254820823669425
9.776071548461914,9.627750396728516,-7.618050575256347,0.0393487513065338,-7.64901304244995
9.76862335205078,9.627750396728516,-7.604893207550048,0.0421028845012188,-7.617288589477539
9.727179527282711,9.627750396728516,-7.634801387786865,0.0496807172894477,-7.593603134155273
9.72444438934326,9.627750396728516,-7.605721473693847,0.0485676787793636,-7.614080905914306
9.776946067810057,9.627750396728516,-7.600197315216064,0.0455721393227577,-7.6787939071655265
9.783249855041506,9.627750396728516,-7.594125747680664,0.0461208038032054,-7.672852516174316
9.781712532043455,9.627750396728516,-7.590277194976807,0.0512393787503242,-7.660206317901611
9.67906665802002,9.627750396728516,-7.601924419403075,0.0546640492975711,-7.515103816986085
9.691588401794432,9.627750396728516,-7.576661586761474,0.0483544394373893,-7.565806865692138
9.73386478424072,9.627750396728516,-7.621064662933349,0.0409375987946987,-7.628834724426269
9.827425003051756,9.627750396728516,-7.655106544494629,0.0372182875871658,-7.648407459259033
9.816761016845703,9.627750396728516,-7.645933628082275,0.0444728061556816,-7.653617858886719
9.794013023376465,9.627750396728516,-7.675950050354005,0.0520989298820495,-7.68856954574585
9.838183403015137,9.627750396728516,-7.6607489585876465,0.0601714290678501,-7.74644660949707
9.772131919860842,9.627750396728516,-7.568155765533446,0.0595774166285991,-7.6069722175598145
9.695755004882812,9.627750396728516,-7.542935848236085,0.062621921300888,-7.534069538116454
9.72838306427002,9.627750396728516,-7.58904981613159,0.0556141808629036,-7.6205363273620605
9.740086555480955,9.627750396728516,-7.616500377655028,0.0450463704764843,-7.62337589263916
9.772496223449709,9.627750396728516,-7.6853179931640625,0.0419217459857463,-7.702483177185058
9.781935691833496,9.627750396728516,-7.607352256774902,0.0469442419707775,-7.616456985473632
9.777967453002928,9.627750396728516,-7.581090450286865,0.0494108237326145,-7.642183303833008
9.776628494262695,9.627750396728516,-7.584267616271971,0.053990252315998,-7.608047008514403
9.739270210266112,9.627750396728516,-7.578484058380128,0.0541567169129848,-7.5796284675598145
9.6361026763916,9.627750396728516,-7.575939655303955,0.0528801344335079,-7.475659370422363
9.700963020324709,9.627750396728516,-7.576404571533203,0.0430875681340694,-7.618527889251711
9.717912673950195,9.627750396728516,-7.609591960906982,0.0353423245251178,-7.580705642700195
9.767371177673342,9.627750396728516,-7.657255172729491,0.0335294269025325,-7.6899352073669425
9.73126411437988,9.627750396728516,-7.684936046600341,0.0381344184279441,-7.630872726440429
9.764405250549316,9.627750396728516,-7.609893321990967,0.0424248278141021,-7.657566547393799
9.698264122009276,9.627750396728516,-7.612133026123046,0.0459532663226127,-7.5427937507629395
9.714516639709473,9.627750396728516,-7.580577850341795,0.0443951301276683,-7.583940029144286
9.702271461486816,9.627750396728516,-7.613179206848144,0.0419184900820255,-7.589900016784669
9.72797679901123,9.627750396728516,-7.610848903656007,0.03883683308959,-7.590084075927734
9.736293792724608,9.627750396728516,-7.607713222503662,0.0399703867733478,-7.618533134460449


==> data/single_task_inference_result/hopper/hopper_single_task_inference_trajectories/49.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.2948130965232848,5.543752670288086,-1.772883057594299,3.2790184020996094,0.277019590139389
0.7811613082885742,5.543752670288086,-3.961412668228149,0.3120982050895691,-5.1819067001342765
1.2574589252471924,5.543752670288086,-3.773133993148804,0.0914442092180252,-3.620715379714966
1.7049901485443115,5.543752670288086,-3.721171617507935,0.0685206651687622,-3.7301189899444576
2.25778603553772,5.543752670288086,-3.7343828678131104,0.0486834608018398,-3.817784786224365
2.7384679317474365,5.543752670288086,-3.8060913085937504,0.0372666530311107,-3.859679698944092
3.0849239826202397,5.543752670288086,-3.812225341796875,0.0376212075352668,-3.840046644210816
3.5424060821533203,5.543752670288086,-3.834897041320801,0.0381694287061691,-3.8718550205230713
3.962160348892212,5.543752670288086,-3.861554384231568,0.039359975606203,-3.85463047027588
4.58128023147583,5.543752670288086,-3.866697072982788,0.0432223640382289,-3.8689458370208736
5.106389999389648,5.543752670288086,-3.6064236164093018,0.0770248845219612,-3.540358781814575
5.346562385559082,5.543752670288086,-3.6351931095123287,0.0462225303053855,-3.634416341781616
5.474979400634766,5.543752670288086,-3.6542804241180415,0.0368237197399139,-3.653541326522827
5.464816570281982,5.543752670288086,-3.730977296829224,0.0358759649097919,-3.7795903682708736
5.4895567893981925,5.543752670288086,-3.7110655307769775,0.0340861938893795,-3.759026765823364
5.540871143341064,5.543752670288086,-3.7468523979187007,0.0344638414680957,-3.708600044250488
5.567533493041992,5.543752670288086,-3.7629463672637935,0.029025699943304,-3.7887945175170894
5.54625368118286,5.543752670288086,-3.7370588779449454,0.0245003383606672,-3.683880090713501
5.599265575408936,5.543752670288086,-3.731824159622192,0.0235924273729324,-3.743125915527344
5.637029647827148,5.543752670288086,-3.7428939342498775,0.0236627701669931,-3.7666983604431152
5.602409839630127,5.543752670288086,-3.745042085647583,0.0243559889495372,-3.701649904251098
5.664559841156006,5.543752670288086,-3.7638251781463614,0.0259138997644186,-3.7776923179626474
5.691035747528076,5.543752670288086,-3.782005071640015,0.0292050782591104,-3.834096193313599
5.65632152557373,5.543752670288086,-3.710603952407837,0.0309543889015913,-3.730436563491821
5.612658500671387,5.543752670288086,-3.7154195308685294,0.0319304950535297,-3.7250897884368896
5.633502006530762,5.543752670288086,-3.7459242343902575,0.0302850361913442,-3.78101634979248
5.638352394104004,5.543752670288086,-3.747715711593628,0.0288732107728719,-3.781607151031495
5.6685776710510245,5.543752670288086,-3.760528802871704,0.0304858218878507,-3.784083127975464
5.646965503692626,5.543752670288086,-3.7216529846191406,0.0310316737741231,-3.7370791435241695
5.63477611541748,5.543752670288086,-3.7183215618133536,0.0311231222003698,-3.720447301864624
5.631835460662842,5.543752670288086,-3.731248378753663,0.0299689508974552,-3.720265865325928
5.601771831512451,5.543752670288086,-3.7380442619323726,0.0296733230352401,-3.712559461593628
5.603667736053467,5.543752670288086,-3.7340550422668457,0.028913365676999,-3.7421703338623047
5.620029926300049,5.543752670288086,-3.7408599853515625,0.0280776713043451,-3.760605335235596
5.642580509185791,5.543752670288086,-3.743285655975342,0.0283172037452459,-3.753576278686523
5.620432376861572,5.543752670288086,-3.7369754314422607,0.0291168857365846,-3.76383900642395
5.6202592849731445,5.543752670288086,-3.7386629581451416,0.0295562352985143,-3.738515853881836
5.628524303436279,5.543752670288086,-3.741080522537232,0.0294589735567569,-3.7614357471466064
5.608277320861816,5.543752670288086,-3.736427068710327,0.0293155666440725,-3.6965591907501216
5.57932710647583,5.543752670288086,-3.7330069541931152,0.0290049314498901,-3.704273462295532
5.608407020568848,5.543752670288086,-3.7377641201019287,0.0277102533727884,-3.7271132469177246
5.650193214416504,5.543752670288086,-3.743930339813232,0.0271232444792985,-3.797077417373657
5.66630744934082,5.543752670288086,-3.740380048751831,0.0280423965305089,-3.721516132354736
5.613848209381104,5.543752670288086,-3.7414946556091295,0.0299498587846756,-3.740925312042236
5.63959503173828,5.543752670288086,-3.749572277069092,0.0308100264519453,-3.743479490280152
5.642542362213135,5.543752670288086,-3.7479071617126474,0.0294871870428323,-3.7739028930664062
5.626821041107178,5.543752670288086,-3.7515127658844,0.0302118510007858,-3.727286577224731
5.634935855865479,5.543752670288086,-3.7281966209411617,0.0303783826529979,-3.7567272186279297
5.61518144607544,5.543752670288086,-3.7348480224609375,0.0298823211342096,-3.712102651596069
5.6017746925354,5.543752670288086,-3.73275637626648,0.0293025206774473,-3.699997663497925
5.600480079650879,5.543752670288086,-3.736730575561523,0.0285080969333648,-3.7190761566162105
5.622434616088867,5.543752670288086,-3.7414262294769287,0.0279772374778986,-3.789795160293579
5.6331210136413565,5.543752670288086,-3.74172043800354,0.0281325858086347,-3.745106220245361
5.646350383758545,5.543752670288086,-3.739780187606812,0.0287365745753049,-3.7632665634155273
5.61836576461792,5.543752670288086,-3.740135908126831,0.0300082825124263,-3.7374124526977535
5.622469902038574,5.543752670288086,-3.73248028755188,0.0300991535186767,-3.7267127037048335
5.60980987548828,5.543752670288086,-3.738163709640504,0.0291527975350618,-3.730349302291871
5.627420902252196,5.543752670288086,-3.739078283309937,0.0288889240473508,-3.732924938201904
5.622354984283447,5.543752670288086,-3.7371885776519775,0.028934322297573,-3.7400491237640394
5.610511779785156,5.543752670288086,-3.7347781658172607,0.0290802121162414,-3.717432022094727
5.640559196472168,5.543752670288086,-3.737971544265747,0.0289742238819599,-3.759023666381836
5.614522457122803,5.543752670288086,-3.7364094257354736,0.0291819833219051,-3.7005314826965328
5.610481262207031,5.543752670288086,-3.730670213699341,0.0291412342339754,-3.7315962314605713
5.649850845336913,5.543752670288086,-3.7408969402313232,0.0288070105016231,-3.773548603057861
5.626722812652588,5.543752670288086,-3.734783411026001,0.0292874407023191,-3.731855869293213
5.616426467895508,5.543752670288086,-3.7267754077911377,0.0296642687171697,-3.744930267333984
5.6427412033081055,5.543752670288086,-3.738869667053223,0.0294551197439432,-3.758610725402832
5.615090370178224,5.543752670288086,-3.736180543899536,0.0296419486403465,-3.701910734176636
5.631580352783203,5.543752670288086,-3.72968316078186,0.0294164847582578,-3.773012638092041
5.653369903564453,5.543752670288086,-3.7380557060241695,0.0292464680969715,-3.7864398956298815
5.644493579864502,5.543752670288086,-3.729997396469116,0.0300970431417226,-3.783114433288574
5.630293846130371,5.543752670288086,-3.721504926681519,0.0307222381234169,-3.7661764621734615
5.5986971855163565,5.543752670288086,-3.7312886714935294,0.0303390007466077,-3.7066719532012935
5.600231170654297,5.543752670288086,-3.7352907657623287,0.0287959817796945,-3.713567972183228
5.612082958221436,5.543752670288086,-3.742000341415405,0.0279261171817779,-3.753177404403688
5.635574817657472,5.543752670288086,-3.7457792758941646,0.0280759260058403,-3.7645313739776607
5.597263336181641,5.543752670288086,-3.7415916919708248,0.0285893734544515,-3.7057535648345934
5.635743618011475,5.543752670288086,-3.7424991130828857,0.02841717004776,-3.758812427520752
5.640776634216309,5.543752670288086,-3.7454235553741455,0.0285860616713762,-3.7672963142395015
5.669147491455078,5.543752670288086,-3.7358124256134033,0.0294141974300146,-3.796640872955322
5.650662422180176,5.543752670288086,-3.72723126411438,0.0311320126056671,-3.737402915954589
5.64947509765625,5.543752670288086,-3.722566843032837,0.031753160059452,-3.7587273120880127
5.650917053222656,5.543752670288086,-3.729292392730713,0.0303303506225347,-3.732622385025024
5.61258840560913,5.543752670288086,-3.7323491573333754,0.0303704310208559,-3.7152922153472896
5.648998260498047,5.543752670288086,-3.7281794548034655,0.0293174609541893,-3.772829294204712
5.586619853973389,5.543752670288086,-3.7382850646972656,0.0289932955056428,-3.671078681945801
5.622612476348877,5.543752670288086,-3.7366564273834233,0.0285155270248651,-3.730778694152832
5.613451480865479,5.543752670288086,-3.747158765792847,0.0277924351394176,-3.706642866134644
5.642102241516112,5.543752670288086,-3.7529475688934326,0.0283461082726716,-3.7427504062652575
5.630956172943115,5.543752670288086,-3.7454118728637695,0.0295153651386499,-3.748068332672119
5.661998271942139,5.543752670288086,-3.73713755607605,0.0299447458237409,-3.7789459228515625
5.62035036087036,5.543752670288086,-3.727993965148926,0.0304873716086149,-3.687078714370728
5.614276885986328,5.543752670288086,-3.7231841087341295,0.0301176104694604,-3.7095539569854736
5.603540420532227,5.543752670288086,-3.7396109104156494,0.0287423282861709,-3.6943373680114746
5.623552322387695,5.543752670288086,-3.744638681411743,0.0286475084722042,-3.758655548095703
5.597319602966309,5.543752670288086,-3.739588499069213,0.0287712756544351,-3.71008825302124
5.608510971069336,5.543752670288086,-3.737703561782837,0.0281390715390443,-3.7334001064300537
5.6097822189331055,5.543752670288086,-3.7469003200531006,0.0279011856764554,-3.704087495803833
5.642607688903809,5.543752670288086,-3.743418455123901,0.0279520284384489,-3.727982759475708
5.649649620056152,5.543752670288086,-3.7414481639862074,0.0287704728543758,-3.733097076416016
5.58929443359375,5.543752670288086,-3.7325148582458496,0.0299576707184314,-3.659392118453979
5.601587295532227,5.543752670288086,-3.730343580245972,0.0291604362428188,-3.7005801200866695
5.634541034698486,5.543752670288086,-3.749958276748657,0.0277166441082954,-3.737128257751465
5.625391006469728,5.543752670288086,-3.7601068019866943,0.0285331141203641,-3.7597405910491934
5.626671314239502,5.543752670288086,-3.7425808906555176,0.0292527358978986,-3.7605834007263184
5.634683609008789,5.543752670288086,-3.7512583732604976,0.029646897688508,-3.7704319953918457
5.651174068450928,5.543752670288086,-3.7348117828369136,0.0298984833061695,-3.768153190612793
5.6635961532592765,5.543752670288086,-3.7256577014923096,0.0301635134965181,-3.7814016342163086
5.578553676605225,5.543752670288086,-3.7188401222229,0.0309671089053154,-3.6514239311218257
5.589900493621825,5.543752670288086,-3.716593027114868,0.0286187939345836,-3.7307748794555664
5.587080001831056,5.543752670288086,-3.748970031738281,0.026688965037465,-3.6928675174713135
5.589580535888672,5.543752670288086,-3.764857530593872,0.027023484930396,-3.712701559066773
5.628478527069092,5.543752670288086,-3.753644227981568,0.0266658887267112,-3.780104160308837
5.598460674285889,5.543752670288086,-3.7560212612152095,0.0265251789242029,-3.732325315475464
5.60588264465332,5.543752670288086,-3.750365018844605,0.0271164756268262,-3.7162930965423584
5.603664398193359,5.543752670288086,-3.7578310966491695,0.0276501253247261,-3.772538423538208
5.608550548553467,5.543752670288086,-3.7453205585479736,0.0278187878429889,-3.7218594551086426
5.604857444763184,5.543752670288086,-3.746206045150757,0.0278958044946193,-3.7748188972473136
5.589929580688477,5.543752670288086,-3.74734091758728,0.0277891959995031,-3.6951313018798815
5.603670120239258,5.543752670288086,-3.7461099624633785,0.0274414531886577,-3.727593898773193
5.608748912811279,5.543752670288086,-3.7476408481597914,0.0271891877055168,-3.745569229125977
5.641308307647705,5.543752670288086,-3.7465240955352783,0.0273294132202863,-3.7567296028137207
5.640119552612305,5.543752670288086,-3.7489824295043945,0.0282932203263044,-3.784788608551025
5.603518009185791,5.543752670288086,-3.7409398555755615,0.029627600684762,-3.687148809432984
5.62828540802002,5.543752670288086,-3.737571954727173,0.029502784833312,-3.773170232772827
5.5982279777526855,5.543752670288086,-3.743338108062744,0.0288714841008186,-3.7502725124359126
5.590123653411865,5.543752670288086,-3.742562532424927,0.0284879934042692,-3.732944965362549
5.593076705932617,5.543752670288086,-3.7437698841094966,0.0277137160301208,-3.7070591449737536
5.6371684074401855,5.543752670288086,-3.744842052459717,0.0270765107125043,-3.7881863117218018
5.622097492218018,5.543752670288086,-3.743865728378296,0.0275556221604347,-3.7193737030029297
5.617990970611572,5.543752670288086,-3.7447314262390137,0.0281606819480657,-3.7671070098876953
5.592979907989502,5.543752670288086,-3.755302906036377,0.0291535332798957,-3.738880634307861
5.623966217041016,5.543752670288086,-3.7405037879943848,0.0286311209201812,-3.751286268234253
5.677575588226318,5.543752670288086,-3.7410402297973633,0.0280653778463602,-3.7946043014526367
5.64437198638916,5.543752670288086,-3.726075410842896,0.029344929382205,-3.7425403594970703
5.564563751220703,5.543752670288086,-3.7247714996337886,0.0306792855262756,-3.6570158004760738
5.579257011413574,5.543752670288086,-3.730533599853516,0.0285349376499652,-3.7125315666198726
5.60461950302124,5.543752670288086,-3.745119094848633,0.026364529505372,-3.740541934967041
5.627798557281494,5.543752670288086,-3.7678048610687256,0.0269020460546016,-3.819295883178712
5.6598219871521,5.543752670288086,-3.7563779354095455,0.0269877705723047,-3.7816445827484126
5.661965370178224,5.543752670288086,-3.774859189987183,0.0285765212029218,-3.804380655288696
5.646589279174805,5.543752670288086,-3.7455880641937256,0.0314688943326473,-3.701760768890381
5.640209674835205,5.543752670288086,-3.727473258972168,0.031520165503025,-3.7550139427185054
5.617313385009766,5.543752670288086,-3.734151124954224,0.030185729265213,-3.7276768684387207
5.637352466583252,5.543752670288086,-3.7350885868072505,0.0292528625577688,-3.738998889923096
5.648673534393311,5.543752670288086,-3.736150979995728,0.029229374602437,-3.7417581081390394
5.631011962890625,5.543752670288086,-3.7304406166076656,0.0301110763102769,-3.691992759704589
5.614632129669189,5.543752670288086,-3.7249391078948975,0.030254004523158,-3.742622375488281
5.615281581878662,5.543752670288086,-3.7349796295166016,0.029469434171915,-3.7736001014709473
5.609615802764893,5.543752670288086,-3.739269971847534,0.0287909004837274,-3.7345221042633057
5.592007637023926,5.543752670288086,-3.738546371459961,0.0286735203117132,-3.744843482971192
5.58861780166626,5.543752670288086,-3.7393293380737296,0.0279546808451414,-3.733300685882568
5.631580352783203,5.543752670288086,-3.744140148162842,0.0271525997668504,-3.746848821640015
5.636249542236328,5.543752670288086,-3.7431602478027344,0.0273446179926395,-3.752233266830444
5.645200252532959,5.543752670288086,-3.740765333175659,0.0283072330057621,-3.7189395427703857
5.629158020019531,5.543752670288086,-3.753808259963989,0.0300997141748666,-3.7651178836822505
5.645426273345947,5.543752670288086,-3.7377426624298096,0.0308191142976284,-3.7469105720520015
5.608131408691406,5.543752670288086,-3.7310841083526607,0.0298782307654619,-3.68079686164856
5.604567527770996,5.543752670288086,-3.729584455490112,0.0292848646640777,-3.719906091690064
5.608198642730713,5.543752670288086,-3.740455150604248,0.0282726250588893,-3.7323389053344727
5.63384246826172,5.543752670288086,-3.744784593582153,0.0282690748572349,-3.783119440078736
5.629159450531006,5.543752670288086,-3.739324808120728,0.0287800785154104,-3.765956878662109
5.631279945373535,5.543752670288086,-3.737307786941528,0.0292022582143545,-3.729570627212525
5.629134654998779,5.543752670288086,-3.7395088672637935,0.0298675410449504,-3.740202665328979
5.612881660461426,5.543752670288086,-3.7330222129821777,0.0298737157136201,-3.6956508159637447
5.599903106689453,5.543752670288086,-3.7319502830505367,0.0291783660650253,-3.7451434135437007
5.597518444061279,5.543752670288086,-3.737027645111084,0.0284173674881458,-3.731616258621216
5.605291366577148,5.543752670288086,-3.741448640823364,0.027782168239355,-3.7122514247894287
5.610507965087891,5.543752670288086,-3.7441706657409672,0.0275897085666656,-3.7573289871215834
5.619823455810546,5.543752670288086,-3.74703311920166,0.0276395343244075,-3.7522349357604976
5.608322143554688,5.543752670288086,-3.7495639324188232,0.0281104259192943,-3.7321631908416735
5.6487298011779785,5.543752670288086,-3.745818138122559,0.0284100249409675,-3.767301082611084
5.661345958709717,5.543752670288086,-3.7385303974151607,0.0290726348757743,-3.7830464839935294
5.628143787384033,5.543752670288086,-3.721569299697876,0.0302715376019477,-3.732843637466431
5.583524703979492,5.543752670288086,-3.7260909080505367,0.0306259803473949,-3.6974699497222896
5.589946269989014,5.543752670288086,-3.7373030185699454,0.028656531125307,-3.756084442138672
5.6253342628479,5.543752670288086,-3.7447655200958248,0.0272474493831396,-3.7756097316741934
5.5941381454467765,5.543752670288086,-3.7538008689880367,0.0278847534209489,-3.7078897953033447
5.5905351638793945,5.543752670288086,-3.74660325050354,0.0273391548544168,-3.708820104598999
5.621734142303467,5.543752670288086,-3.7578809261322017,0.0270527265965938,-3.7809016704559326
5.620471000671387,5.543752670288086,-3.745461463928223,0.0274353306740522,-3.7375962734222408
5.60901403427124,5.543752670288086,-3.7437698841094966,0.0280973259359598,-3.75303053855896
5.586388111114502,5.543752670288086,-3.755370378494263,0.0284855067729949,-3.71088457107544
5.617798328399657,5.543752670288086,-3.744560480117797,0.0279960148036479,-3.7484054565429688
5.623650074005127,5.543752670288086,-3.743150949478149,0.0275260936468839,-3.725112915039064
5.656171798706056,5.543752670288086,-3.7419629096984863,0.0280396677553653,-3.7793357372283936
5.650492191314696,5.543752670288086,-3.746272563934327,0.0295406114310026,-3.76556134223938
5.634337902069092,5.543752670288086,-3.7334303855896,0.0310910437256097,-3.7320947647094727
5.648667335510254,5.543752670288086,-3.72858452796936,0.0305325146764516,-3.7862799167633057
5.62919807434082,5.543752670288086,-3.7336175441741934,0.03021901845932,-3.7338585853576656
5.615931034088135,5.543752670288086,-3.729623794555664,0.029872141778469,-3.763705730438232
5.667015075683594,5.543752670288086,-3.7335665225982666,0.0291240010410547,-3.7722864151000977
5.633423328399657,5.543752670288086,-3.730102300643921,0.0296935271471738,-3.702250242233276
5.623507499694824,5.543752670288086,-3.721450805664064,0.030059989541769,-3.717326641082764
5.625253677368164,5.543752670288086,-3.736165761947632,0.0296090487390756,-3.7209765911102286
5.605480194091797,5.543752670288086,-3.7407968044281006,0.0296127125620842,-3.746201753616333
5.609557628631592,5.543752670288086,-3.735406398773193,0.0290169883519411,-3.7122204303741455
5.600562572479248,5.543752670288086,-3.74058985710144,0.028299069032073,-3.714113712310791
5.623083591461182,5.543752670288086,-3.7415592670440674,0.0280500575900077,-3.73990249633789
5.642696857452393,5.543752670288086,-3.743707656860352,0.0281891785562038,-3.774808883666992


==> data/single_task_inference_result/hopper/hopper_single_task_inference_trajectories/5.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.277190625667572,4.004306316375732,-1.772883057594299,3.2790184020996094,-0.6841196417808533
0.6381779313087463,4.004306316375732,-2.603306531906128,0.2641152143478393,0.6985701322555542
1.126216173171997,4.004306316375732,-2.240490436553955,0.1049466431140899,-2.1731984615325928
1.4545769691467283,4.004306316375732,-2.2950356006622314,0.0807169377803802,-2.396746873855591
1.89997947216034,4.004306316375732,-2.279749155044556,0.0536287277936935,-2.3680977821350098
2.298943758010864,4.004306316375732,-2.386323928833008,0.0414833985269069,-2.401471853256225
2.745534658432007,4.004306316375732,-2.408212423324585,0.0419330038130283,-2.517213821411133
3.2131271362304688,4.004306316375732,-2.414355993270874,0.0432230457663536,-2.426297426223755
3.6110036373138414,4.004306316375732,-2.280653715133667,0.0392351187765598,-2.2371671199798584
3.798796653747559,4.004306316375732,-2.1747870445251465,0.0408933199942112,-2.1597867012023926
3.870803594589233,4.004306316375732,-2.221298933029175,0.041418183594942,-2.181236267089844
3.9720039367675777,4.004306316375732,-2.271482229232788,0.0391983836889267,-2.2992734909057617
4.026892185211182,4.004306316375732,-2.3107471466064453,0.033793069422245,-2.3712735176086426
4.035321712493896,4.004306316375732,-2.313844919204712,0.0311833806335926,-2.3040621280670166
4.01482629776001,4.004306316375732,-2.3134121894836426,0.0271837301552295,-2.298888683319092
4.039180278778076,4.004306316375732,-2.3025748729705806,0.0241092275828123,-2.3198347091674805
4.03514575958252,4.004306316375732,-2.306826114654541,0.0225024092942476,-2.3387672901153564
4.039785861968993,4.004306316375732,-2.309565544128417,0.0223287194967269,-2.2642698287963867
4.003758430480957,4.004306316375732,-2.315173864364624,0.0225778259336948,-2.2645139694213867
4.055088520050049,4.004306316375732,-2.3043811321258545,0.0222187396138906,-2.336751699447632
4.057168960571289,4.004306316375732,-2.302934408187866,0.0224828347563743,-2.271138429641724
4.081190586090088,4.004306316375732,-2.308887004852295,0.0228518657386302,-2.309335708618164
4.0722713470458975,4.004306316375732,-2.323460817337036,0.0239498633891344,-2.3111085891723637
4.062599182128905,4.004306316375732,-2.328834295272827,0.0256757978349924,-2.3082826137542725
4.074740886688232,4.004306316375732,-2.3210539817810054,0.0273439735174179,-2.306094169616699
4.0278801918029785,4.004306316375732,-2.305800199508667,0.027216738089919,-2.229616165161133
4.090203285217285,4.004306316375732,-2.304559707641601,0.0264897365123033,-2.346461534500122
4.079619884490967,4.004306316375732,-2.308262348175049,0.0256412774324417,-2.311163902282715
4.082421302795409,4.004306316375732,-2.321119785308837,0.0262279920279979,-2.300276041030884
4.100806713104248,4.004306316375732,-2.3356480598449707,0.0277627725154161,-2.3644206523895264
4.0549187660217285,4.004306316375732,-2.2929155826568604,0.0282699894160032,-2.260855436325073
4.0506014823913565,4.004306316375732,-2.298478841781616,0.0292259883135557,-2.297887086868286
4.06583833694458,4.004306316375732,-2.310887098312377,0.0266420394182205,-2.33000922203064
4.080657482147217,4.004306316375732,-2.3146460056304927,0.0264310613274574,-2.3528645038604736
4.102033138275146,4.004306316375732,-2.3349797725677486,0.027597963809967,-2.353972911834717
4.103694438934326,4.004306316375732,-2.334079504013061,0.0280476305633783,-2.320553779602051
4.097203731536865,4.004306316375732,-2.310740709304809,0.0299783423542976,-2.325753927230835
4.052683830261231,4.004306316375732,-2.295359373092652,0.030733959749341,-2.295033693313598
4.008175373077393,4.004306316375732,-2.2928450107574463,0.0281853061169385,-2.229494094848633
4.077620029449463,4.004306316375732,-2.294177532196045,0.0253620836883783,-2.291064739227295
4.063891410827637,4.004306316375732,-2.293637990951538,0.0247214864939451,-2.2735369205474854
4.046469211578369,4.004306316375732,-2.32085633277893,0.0248886924237012,-2.2804183959960938
4.049623489379883,4.004306316375732,-2.318361520767212,0.0243536718189716,-2.2854104042053223
4.059346675872803,4.004306316375732,-2.3051829338073726,0.0246048402041196,-2.2894930839538574
4.057520389556885,4.004306316375732,-2.32119345664978,0.0257943458855152,-2.296103239059448
4.045562744140625,4.004306316375732,-2.3311398029327397,0.0255512222647666,-2.351942539215088
4.057921886444092,4.004306316375732,-2.324036359786988,0.0252110082656145,-2.2818760871887207
4.046070575714111,4.004306316375732,-2.3179070949554443,0.0253056157380342,-2.2971794605255127
4.065035820007324,4.004306316375732,-2.320097684860229,0.0252448786050081,-2.3176281452178955
4.1222143173217765,4.004306316375732,-2.3268396854400635,0.0253420174121856,-2.3744170665740967
4.051225662231444,4.004306316375732,-2.3188409805297847,0.0266830157488584,-2.268308162689209
4.09598684310913,4.004306316375732,-2.3132212162017822,0.0271101202815771,-2.3491473197937007
4.056012153625488,4.004306316375732,-2.310608386993408,0.0263887420296669,-2.2716610431671143
4.093636989593506,4.004306316375732,-2.3191092014312744,0.0266796052455902,-2.310978651046753
4.112070560455321,4.004306316375732,-2.3200571537017822,0.029083777219057,-2.348784208297729
4.107364654541016,4.004306316375732,-2.2986762523651123,0.0284886714071035,-2.3232944011688232
4.1225361824035645,4.004306316375732,-2.3186795711517334,0.0323137193918228,-2.3207750320434566
4.073829174041748,4.004306316375732,-2.2869136333465576,0.0308088716119527,-2.3033401966094966
4.035534381866455,4.004306316375732,-2.2849984169006348,0.0294810030609369,-2.2610199451446533
4.096921443939209,4.004306316375732,-2.30575966835022,0.0266133695840835,-2.3166909217834477
4.089134693145752,4.004306316375732,-2.299886465072632,0.0265479180961847,-2.311072826385498
4.086960792541504,4.004306316375732,-2.3444154262542725,0.0285186823457479,-2.3375933170318604
4.112648010253905,4.004306316375732,-2.3316681385040283,0.028852229937911,-2.3588521480560303
4.072353839874268,4.004306316375732,-2.28662657737732,0.0288872998207807,-2.3064446449279785
4.087654113769531,4.004306316375732,-2.293364286422729,0.0304045546799898,-2.269153594970703
4.088016986846924,4.004306316375732,-2.3105251789093018,0.0285722911357879,-2.3233246803283687
4.025172710418701,4.004306316375732,-2.306375741958618,0.0289036612957716,-2.257921934127808
4.0713324546813965,4.004306316375732,-2.29899525642395,0.0281944405287504,-2.30698037147522
4.041181564331056,4.004306316375732,-2.3084237575531006,0.0250722896307706,-2.273139476776123
4.104348659515381,4.004306316375732,-2.3265182971954346,0.0252629537135362,-2.3229548931121826
4.107321262359619,4.004306316375732,-2.3243868350982666,0.0260606482625007,-2.3517863750457764
4.075059413909912,4.004306316375732,-2.3049795627593994,0.0270510502159595,-2.327913999557495
4.063277721405028,4.004306316375732,-2.321282863616944,0.0293909031897783,-2.293318033218384
4.088988780975342,4.004306316375732,-2.3002312183380127,0.0268248636275529,-2.334662675857544
4.072091102600098,4.004306316375732,-2.3071963787078857,0.0283756088465452,-2.283044815063477
4.0626630783081055,4.004306316375732,-2.319936513900757,0.0293800383806228,-2.2987005710601807
4.067564964294434,4.004306316375732,-2.314821243286133,0.0281194020062685,-2.3031055927276607
4.054475784301758,4.004306316375732,-2.303429126739501,0.0270961560308933,-2.2761130332946777
4.068413257598877,4.004306316375732,-2.314831495285034,0.0274001751095056,-2.294379234313965
4.044979095458984,4.004306316375732,-2.318222045898437,0.0268233846873044,-2.2805535793304443
4.0796422958374015,4.004306316375732,-2.313690423965454,0.0261329710483551,-2.298081159591675
4.1098313331604,4.004306316375732,-2.320573568344116,0.026316812261939,-2.368546724319458
4.091699600219728,4.004306316375732,-2.3157989978790283,0.0274418722838163,-2.341064453125
4.11638879776001,4.004306316375732,-2.334111213684082,0.0294881798326969,-2.343226909637451
4.0440993309021,4.004306316375732,-2.296276569366455,0.030005469918251,-2.291184663772583
4.033167839050293,4.004306316375732,-2.2818644046783447,0.0279768910259008,-2.2651822566986084
4.063260555267334,4.004306316375732,-2.312938690185547,0.0256218444555997,-2.3131701946258545
4.041865825653076,4.004306316375732,-2.316003561019897,0.0254051610827446,-2.2713584899902344
4.044336318969728,4.004306316375732,-2.328344821929932,0.0255409833043813,-2.31477952003479
4.09407377243042,4.004306316375732,-2.323124647140503,0.0241809375584125,-2.330110788345337
4.0932488441467285,4.004306316375732,-2.3141775131225586,0.025028757750988,-2.2839076519012447
4.072100162506104,4.004306316375732,-2.3340485095977783,0.026993652805686,-2.283440113067627
4.08310079574585,4.004306316375732,-2.329700469970703,0.0279229413717985,-2.323316812515259
4.063671112060546,4.004306316375732,-2.298983097076416,0.0276494268327951,-2.3097844123840328
4.084177017211913,4.004306316375732,-2.3054914474487305,0.0286196004599332,-2.3144211769104004
4.080245018005371,4.004306316375732,-2.3124630451202397,0.0287196151912212,-2.314769744873047
4.035593032836913,4.004306316375732,-2.307036161422729,0.0284555926918983,-2.23885178565979
4.07494592666626,4.004306316375732,-2.3074100017547607,0.0275464467704296,-2.3275408744812007
4.0702524185180655,4.004306316375732,-2.306459665298461,0.0257094409316778,-2.28574538230896
4.123917102813721,4.004306316375732,-2.32865834236145,0.0266310721635818,-2.376917839050293
4.060544013977051,4.004306316375732,-2.3367419242858887,0.0284150578081607,-2.303457975387573
4.0368428230285645,4.004306316375732,-2.2912590503692623,0.027899969369173,-2.333616256713867
4.093251705169678,4.004306316375732,-2.3067443370819087,0.0260775834321975,-2.332709312438965
4.060787200927734,4.004306316375732,-2.2994351387023926,0.0257976185530424,-2.2525641918182373
4.088692665100098,4.004306316375732,-2.333721160888672,0.0275278594344854,-2.3217544555664062
4.093244075775146,4.004306316375732,-2.325963497161865,0.027084931731224,-2.3306210041046143
4.038767814636231,4.004306316375732,-2.296686172485352,0.0278511084616184,-2.2448697090148926
4.084372997283936,4.004306316375732,-2.307891845703125,0.0284092258661985,-2.3220224380493164
4.086948394775392,4.004306316375732,-2.308624505996704,0.0258579533547163,-2.3095507621765137
4.094162940979004,4.004306316375732,-2.337409257888793,0.0275224391371011,-2.3126537799835205
4.062945365905762,4.004306316375732,-2.339929819107056,0.0294626615941524,-2.2839343547821045
4.062021255493164,4.004306316375732,-2.294798851013184,0.0281716082245111,-2.2905972003936768
4.056295394897461,4.004306316375732,-2.3070194721221924,0.0275245066732168,-2.281439304351806
4.072294235229492,4.004306316375732,-2.30938458442688,0.0270706824958324,-2.31982946395874
4.126976013183594,4.004306316375732,-2.3222713470458984,0.0274204071611166,-2.360593795776367
4.125645160675049,4.004306316375732,-2.3140172958374023,0.0281813368201255,-2.343958616256713
4.061838626861572,4.004306316375732,-2.3077464103698726,0.0308855585753917,-2.295214891433716
4.032916069030762,4.004306316375732,-2.289793968200684,0.0293049793690443,-2.26900053024292
4.047077178955078,4.004306316375732,-2.306705474853516,0.0250186268240213,-2.3052005767822266
4.046365737915039,4.004306316375732,-2.312486171722412,0.0260680932551622,-2.276905536651612
4.07701539993286,4.004306316375732,-2.3294618129730225,0.0257402975112199,-2.3275625705718994
4.051443576812744,4.004306316375732,-2.3319828510284424,0.0249190255999565,-2.3240008354187007
4.0929365158081055,4.004306316375732,-2.3271076679229736,0.0250554084777832,-2.334512948989868
4.138746738433838,4.004306316375732,-2.3259327411651607,0.0264155250042676,-2.3783929347991943
4.125699043273926,4.004306316375732,-2.2963125705718994,0.0286149121820926,-2.300011157989501
4.085469722747803,4.004306316375732,-2.30844521522522,0.0325380153954029,-2.297088861465454
4.0529537200927725,4.004306316375732,-2.2920026779174805,0.0293501839041709,-2.262711524963379
4.033873081207275,4.004306316375732,-2.300508499145508,0.0262992139905691,-2.262755393981933
4.025263786315918,4.004306316375732,-2.3040783405303955,0.026896595954895,-2.2845299243927
4.072211265563965,4.004306316375732,-2.309538125991821,0.0256200674921274,-2.3093366622924805
4.066257953643799,4.004306316375732,-2.314549684524536,0.0245360098779201,-2.297665596008301
4.1103715896606445,4.004306316375732,-2.3257534503936768,0.0244056545197963,-2.3679928779602046
4.119948863983153,4.004306316375732,-2.3406522274017334,0.0260521806776523,-2.3323233127593994
4.079741477966309,4.004306316375732,-2.300317049026489,0.0292184706777334,-2.292473077774048
4.100919246673584,4.004306316375732,-2.299623727798461,0.0308562573045492,-2.309281587600708
4.081341743469238,4.004306316375732,-2.307126283645629,0.0277326591312885,-2.291160821914673
4.1127119064331055,4.004306316375732,-2.310962438583374,0.0296803284436464,-2.3562047481536865
4.058928489685059,4.004306316375732,-2.306239604949951,0.0317186489701271,-2.293199062347412
4.083199977874756,4.004306316375732,-2.2880876064300537,0.0287444405257701,-2.298317909240722
4.086501598358153,4.004306316375732,-2.317363977432251,0.0278285071253776,-2.3294837474823
4.032572746276856,4.004306316375732,-2.3266351222991943,0.0281474515795707,-2.2787210941314697
4.027608394622803,4.004306316375732,-2.313271999359131,0.0282861925661563,-2.2698028087615967
4.056368827819824,4.004306316375732,-2.3024795055389404,0.0246000029146671,-2.308155536651612
4.038733005523682,4.004306316375732,-2.311690092086792,0.0246294755488634,-2.2971398830413814
4.0432658195495605,4.004306316375732,-2.321570634841919,0.0241777338087558,-2.30519962310791
4.065319061279297,4.004306316375732,-2.3212571144104004,0.0234834272414445,-2.3058457374572754
4.038527488708496,4.004306316375732,-2.318603754043579,0.0242171362042427,-2.248979330062866
4.051212310791016,4.004306316375732,-2.3249547481536865,0.0245819855481386,-2.28865647315979
4.065230846405028,4.004306316375732,-2.3208727836608887,0.0244512930512428,-2.322193622589112
4.053585529327393,4.004306316375732,-2.317778825759888,0.0249659400433301,-2.281186819076538
4.058739662170409,4.004306316375732,-2.3328068256378174,0.0254579856991767,-2.328108549118041
4.049941062927246,4.004306316375732,-2.3251466751098637,0.0254500471055507,-2.2753055095672607
4.079051494598389,4.004306316375732,-2.3158390522003174,0.0256369318813085,-2.3206157684326167
4.113234043121338,4.004306316375732,-2.3245220184326167,0.0262263733893632,-2.351200580596924
4.111350536346436,4.004306316375732,-2.3223955631256104,0.0275897402316331,-2.363729476928711
4.079023361206056,4.004306316375732,-2.328047513961792,0.0301598533987998,-2.334096908569336
4.045535564422608,4.004306316375732,-2.293847322463989,0.029882576316595,-2.274327754974365
4.057165145874024,4.004306316375732,-2.300560235977173,0.0266738049685955,-2.2956457138061523
4.035864353179932,4.004306316375732,-2.3063781261444087,0.0267507452517747,-2.2660820484161377
4.050734043121338,4.004306316375732,-2.3209221363067623,0.0262415409088134,-2.3116822242736816
4.056502819061279,4.004306316375732,-2.3209948539733887,0.0250326413661241,-2.313652515411377
4.108292579650879,4.004306316375732,-2.320408582687377,0.024586534127593,-2.345606565475464
4.075448989868164,4.004306316375732,-2.3359720706939697,0.0259703248739242,-2.32029128074646
4.083919525146484,4.004306316375732,-2.324554204940796,0.0270283631980419,-2.328150510787964
4.091899394989014,4.004306316375732,-2.314125299453736,0.0282464977353811,-2.3370206356048584
4.063894271850586,4.004306316375732,-2.2934820652008057,0.0282623749226331,-2.2693562507629395
4.102407455444336,4.004306316375732,-2.3091251850128174,0.0300861746072769,-2.3392434120178223
4.111090660095215,4.004306316375732,-2.303353071212769,0.0283799730241298,-2.3567683696746826
4.063860893249512,4.004306316375732,-2.301486253738404,0.0301429107785224,-2.285243511199951
4.060299396514893,4.004306316375732,-2.3051183223724365,0.030399726703763,-2.32641863822937
4.063117504119873,4.004306316375732,-2.3090505599975586,0.0264519583433866,-2.27280592918396
4.087275981903076,4.004306316375732,-2.3170571327209477,0.0273490641266107,-2.3537228107452397
4.092132091522217,4.004306316375732,-2.3279263973236084,0.0285982973873615,-2.3222844600677486
4.120661735534668,4.004306316375732,-2.3227293491363525,0.0284962262958288,-2.3550767898559566
4.062897205352783,4.004306316375732,-2.310490369796753,0.0304913483560085,-2.3188695907592773
4.069608688354492,4.004306316375732,-2.2843966484069824,0.0292998384684324,-2.2726645469665527
4.066451072692871,4.004306316375732,-2.316481351852417,0.0270081050693988,-2.3185129165649414
4.052000999450684,4.004306316375732,-2.3210363388061523,0.0273853503167629,-2.294857978820801
4.088765621185304,4.004306316375732,-2.3237016201019287,0.028261175379157,-2.330667495727539
4.048707485198976,4.004306316375732,-2.3115251064300537,0.026912959292531,-2.308659791946411
4.121209621429443,4.004306316375732,-2.3124742507934566,0.0267921183258295,-2.325603723526001
4.0704894065856925,4.004306316375732,-2.310628652572632,0.0273704007267952,-2.2809643745422363
4.050438880920409,4.004306316375732,-2.293924570083618,0.0273123010993003,-2.2587952613830566
4.050196170806885,4.004306316375732,-2.307543992996216,0.027310686185956,-2.2826597690582275
4.090425968170166,4.004306316375732,-2.2976856231689453,0.0253979060798883,-2.305948495864868
4.0922160148620605,4.004306316375732,-2.327821016311645,0.0278268475085496,-2.316792726516724
4.140194892883301,4.004306316375732,-2.331188678741455,0.027738332748413,-2.391276836395264
4.089105129241943,4.004306316375732,-2.3198628425598145,0.0301618743687868,-2.2829790115356445
4.051367282867432,4.004306316375732,-2.273732662200928,0.0302001554518938,-2.265322208404541
4.064801692962647,4.004306316375732,-2.3094224929809566,0.0272863116115331,-2.298529624938965
4.065277099609375,4.004306316375732,-2.3030967712402344,0.0262000299990177,-2.2968552112579346
4.069287776947021,4.004306316375732,-2.3466167449951167,0.0283231995999813,-2.299093723297119
4.086347103118896,4.004306316375732,-2.3320786952972408,0.0274656787514686,-2.3509912490844727
4.047197818756104,4.004306316375732,-2.3188483715057373,0.0274311248213052,-2.2664411067962646
4.091286659240723,4.004306316375732,-2.31067156791687,0.0273349583148956,-2.335344791412353
4.064200878143311,4.004306316375732,-2.3103859424591064,0.0269425306469202,-2.258444309234619
4.058518886566161,4.004306316375732,-2.31374716758728,0.0271615292876958,-2.2536575794219966
4.066378593444824,4.004306316375732,-2.3225317001342773,0.0275053232908248,-2.327498197555541
4.070673942565918,4.004306316375732,-2.302734375,0.0263435244560241,-2.3090643882751465
4.115376949310304,4.004306316375732,-2.323636293411255,0.0276688151061534,-2.3701982498168945


==> data/single_task_inference_result/hopper/hopper_single_task_inference_trajectories/50.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.2872066795825958,6.641605377197266,-1.772883057594299,3.2790184020996094,-0.982633411884308
0.6193362474441528,6.641605377197266,-4.828004360198976,0.4341457188129425,1.5730600357055664
1.0670582056045532,6.641605377197266,-4.8561997413635245,0.0859268903732299,-4.023382663726808
1.3889131546020508,6.641605377197266,-4.757814407348633,0.0615575984120368,-4.75349998474121
1.8856871128082275,6.641605377197266,-4.761250972747803,0.0461039319634437,-4.824331283569336
2.319741487503052,6.641605377197266,-4.817305564880371,0.0363440699875354,-4.772175312042236
2.791303873062134,6.641605377197266,-4.814721584320068,0.0364152714610099,-4.880127429962158
3.2404592037200928,6.641605377197266,-4.815593242645264,0.0365873128175735,-4.818070411682129
3.6368777751922607,6.641605377197266,-4.819264888763428,0.0368667021393775,-4.778676986694336
4.07303762435913,6.641605377197266,-4.829283237457275,0.0374863035976886,-4.8714561462402335
4.454547882080078,6.641605377197266,-4.8367533683776855,0.0387621261179447,-4.809788703918457
5.008068084716797,6.641605377197266,-4.8313937187194815,0.0498452894389629,-4.822865962982178
5.433573246002196,6.641605377197266,-4.298454761505127,0.1795059740543365,-4.530245304107666
5.905604839324951,6.641605377197266,-4.538837432861328,0.0877194479107856,-4.67551851272583
6.236108303070068,6.641605377197266,-4.5364603996276855,0.0553754940629005,-4.4970922470092765
6.409988880157472,6.641605377197266,-4.545451164245605,0.0471379794180393,-4.6260199546813965
6.501214504241943,6.641605377197266,-4.677708625793457,0.0476324297487735,-4.698865413665772
6.601588249206543,6.641605377197266,-4.753810882568359,0.0455536283552646,-4.794102668762207
6.629931449890137,6.641605377197266,-4.799680709838867,0.0354378558695316,-4.796904563903809
6.649831771850586,6.641605377197266,-4.763288497924805,0.03063889965415,-4.748612403869629
6.655758380889893,6.641605377197266,-4.765126705169678,0.0284766592085361,-4.761732578277588
6.675211429595947,6.641605377197266,-4.760933876037598,0.0255350228399038,-4.748489856719971
6.686107158660889,6.641605377197266,-4.769755840301514,0.0243229288607835,-4.793808937072754
6.6666259765625,6.641605377197266,-4.78663206100464,0.0244635250419378,-4.759232521057129
6.653605461120605,6.641605377197266,-4.791100978851318,0.024874061346054,-4.746562004089356
6.672345638275146,6.641605377197266,-4.781872272491455,0.0250344853848218,-4.76149320602417
6.6876540184021,6.641605377197266,-4.7747788429260245,0.0250030383467674,-4.74777889251709
6.687955379486084,6.641605377197266,-4.780218601226808,0.0251029506325721,-4.762458324432373
6.714961528778076,6.641605377197266,-4.79593801498413,0.025371566414833,-4.784444332122803
6.71750020980835,6.641605377197266,-4.801626682281494,0.0266801081597805,-4.791480541229248
6.756618499755859,6.641605377197266,-4.788885593414307,0.0282100606709718,-4.845036029815674
6.725277423858643,6.641605377197266,-4.7850847244262695,0.0302380379289388,-4.783832550048828
6.694314479827881,6.641605377197266,-4.7637224197387695,0.0312236212193965,-4.743746757507324
6.69609832763672,6.641605377197266,-4.77015495300293,0.0302176643162965,-4.792635917663574
6.69801139831543,6.641605377197266,-4.778812408447266,0.0294060017913579,-4.756899356842041
6.682546615600586,6.641605377197266,-4.780693531036377,0.0287450570613145,-4.739517688751221
6.673371315002441,6.641605377197266,-4.781291007995605,0.0278389453887939,-4.741839408874512
6.712515354156494,6.641605377197266,-4.781201362609863,0.0269803088158369,-4.8017797470092765
6.720777988433838,6.641605377197266,-4.779521942138672,0.0269766859710216,-4.806162357330321
6.724897861480713,6.641605377197266,-4.782083988189696,0.0277608931064605,-4.791922569274902
6.765562534332275,6.641605377197266,-4.810101509094238,0.0291794650256633,-4.851518154144287
6.7227044105529785,6.641605377197266,-4.774226665496825,0.0314743630588054,-4.7708163261413565
6.737919330596924,6.641605377197266,-4.753116607666016,0.0313647091388702,-4.800122261047363
6.695720672607422,6.641605377197266,-4.768040180206299,0.0311360135674476,-4.765004634857178
6.7090373039245605,6.641605377197266,-4.777261734008789,0.030634531751275,-4.744229316711426
6.770783424377441,6.641605377197266,-4.779247760772705,0.0294550899416208,-4.841675758361816
6.72360897064209,6.641605377197266,-4.770781517028809,0.0303470157086849,-4.788727283477783
6.761330604553224,6.641605377197266,-4.762096881866455,0.0310350637882947,-4.813295841217041
6.716126441955566,6.641605377197266,-4.770421981811523,0.0319553799927234,-4.72616720199585
6.707122325897217,6.641605377197266,-4.773095607757568,0.032004177570343,-4.753924369812012
6.677692413330078,6.641605377197266,-4.77532958984375,0.030264088883996,-4.748684883117676
6.7345499992370605,6.641605377197266,-4.779887676239014,0.0292479246854782,-4.801114082336426
6.733999729156494,6.641605377197266,-4.7769079208374015,0.0287555865943431,-4.803903102874756
6.709411144256592,6.641605377197266,-4.769253730773926,0.0292387083172798,-4.730245590209961
6.75432014465332,6.641605377197266,-4.801157474517822,0.0302567165344953,-4.834639072418213
6.765612602233888,6.641605377197266,-4.774374485015869,0.0314460769295692,-4.82834005355835
6.718388080596924,6.641605377197266,-4.757249355316161,0.031880248337984,-4.765607357025146
6.710902214050293,6.641605377197266,-4.757032871246338,0.0319738313555717,-4.752039909362793
6.693889141082764,6.641605377197266,-4.775092601776123,0.0309768840670585,-4.753760814666748
6.686340808868408,6.641605377197266,-4.7881598472595215,0.0298164132982492,-4.774363994598389
6.701383590698241,6.641605377197266,-4.778364181518555,0.0287191215902566,-4.7864508628845215
6.679438591003418,6.641605377197266,-4.778831005096436,0.0279545206576585,-4.722079753875732
6.736003875732422,6.641605377197266,-4.779616832733153,0.0274323802441358,-4.789597988128662
6.717186927795409,6.641605377197266,-4.783420562744141,0.0277994740754365,-4.753141403198241
6.692479133605957,6.641605377197266,-4.77106475830078,0.0286529101431369,-4.736240863800049
6.701466083526611,6.641605377197266,-4.79591703414917,0.0292393285781145,-4.783796310424805
6.70905590057373,6.641605377197266,-4.7811198234558105,0.0291495155543088,-4.800005435943604
6.650970458984375,6.641605377197266,-4.778897762298584,0.0288458801805973,-4.717591762542725
6.699147701263428,6.641605377197266,-4.772650241851808,0.0273440908640623,-4.804573059082031
6.725646018981934,6.641605377197266,-4.77712345123291,0.026377884671092,-4.790873050689696
6.717255115509033,6.641605377197266,-4.778531551361084,0.0270915124565362,-4.765590190887451
6.752683162689209,6.641605377197266,-4.8180551528930655,0.0281174574047327,-4.853467464447021
6.759411334991455,6.641605377197266,-4.812638759613037,0.0306903552263975,-4.820822238922119
6.659788131713867,6.641605377197266,-4.753087520599365,0.0320762135088443,-4.721890449523926
6.685962677001953,6.641605377197266,-4.7466912269592285,0.0296767763793468,-4.75883150100708
6.709880352020264,6.641605377197266,-4.7777085304260245,0.0276897083967924,-4.796916961669922
6.75672721862793,6.641605377197266,-4.804759502410889,0.0277889650315046,-4.818309783935546
6.753453254699707,6.641605377197266,-4.799228191375732,0.0290380958467721,-4.7969956398010245
6.76286506652832,6.641605377197266,-4.803848743438721,0.0309549048542976,-4.814631462097168
6.740389347076416,6.641605377197266,-4.767069816589356,0.0334631018340587,-4.78956174850464
6.729073524475098,6.641605377197266,-4.755354404449463,0.03309266269207,-4.812801837921144
6.703237533569336,6.641605377197266,-4.764053821563721,0.0311878267675638,-4.74351978302002
6.70111083984375,6.641605377197266,-4.7746901512146,0.0305232629179954,-4.790619850158691
6.714914798736572,6.641605377197266,-4.776944160461426,0.0295281317085027,-4.7740325927734375
6.730405330657959,6.641605377197266,-4.778174877166748,0.0293468125164508,-4.785815715789794
6.707792282104492,6.641605377197266,-4.774181365966797,0.0297284442931413,-4.763927459716797
6.705441474914551,6.641605377197266,-4.774793148040772,0.0298828966915607,-4.783559799194336
6.729384899139404,6.641605377197266,-4.776083469390869,0.0296504739671945,-4.79300832748413
6.668051719665527,6.641605377197266,-4.772964477539063,0.0297539997845888,-4.740049839019775
6.687708377838135,6.641605377197266,-4.766278266906737,0.0285976435989141,-4.779428482055664
6.661664009094238,6.641605377197266,-4.7813048362731925,0.0273843519389629,-4.752635955810546
6.70951509475708,6.641605377197266,-4.77781343460083,0.0265378486365079,-4.767747402191161
6.7396745681762695,6.641605377197266,-4.786342144012451,0.0263625252991914,-4.792071342468262
6.73701810836792,6.641605377197266,-4.776630401611328,0.0272699948400259,-4.7685089111328125
6.7867746353149405,6.641605377197266,-4.824852466583252,0.0295564550906419,-4.861559867858888
6.749884128570557,6.641605377197266,-4.7974276542663565,0.033284056931734,-4.780204772949219
6.659106254577637,6.641605377197266,-4.744481563568115,0.0330844819545745,-4.699231624603272
6.661059379577637,6.641605377197266,-4.742437839508057,0.0293792113661766,-4.733431339263916
6.651780605316161,6.641605377197266,-4.77198600769043,0.0276979878544807,-4.749478816986084
6.687774181365967,6.641605377197266,-4.775008678436279,0.0260578636080026,-4.795504570007324
6.708992004394531,6.641605377197266,-4.777166843414307,0.0251110438257455,-4.784907817840576
6.74811553955078,6.641605377197266,-4.784672260284424,0.0253081060945987,-4.841214179992676
6.779102802276611,6.641605377197266,-4.815028667449951,0.027246156707406,-4.833767414093018
6.7415990829467765,6.641605377197266,-4.80642032623291,0.0312175694853067,-4.773540973663329
6.744499206542969,6.641605377197266,-4.763932704925537,0.0331869795918464,-4.797574043273926
6.735193729400635,6.641605377197266,-4.765340328216553,0.0326599851250648,-4.804285049438477
6.732208251953125,6.641605377197266,-4.777923107147217,0.0321238711476326,-4.796236991882324
6.711554527282715,6.641605377197266,-4.76611852645874,0.0313399918377399,-4.753708839416504
6.691358089447021,6.641605377197266,-4.767191410064696,0.0306854154914617,-4.748884201049805
6.718815326690674,6.641605377197266,-4.771437168121338,0.0295005273073911,-4.7867841720581055
6.705727100372314,6.641605377197266,-4.77660036087036,0.0291410461068153,-4.761247634887695
6.679581165313721,6.641605377197266,-4.774693965911865,0.0290490444749593,-4.745998382568359
6.7175822257995605,6.641605377197266,-4.782608985900879,0.0284165740013122,-4.818722724914551
6.710192680358888,6.641605377197266,-4.777667999267577,0.0281840357929468,-4.74628448486328
6.69516658782959,6.641605377197266,-4.775762557983398,0.0285096131265163,-4.756384372711182
6.732388496398926,6.641605377197266,-4.795397758483888,0.0286775138229131,-4.799558162689209
6.689231395721436,6.641605377197266,-4.777599811553955,0.0292480923235416,-4.7702178955078125
6.681514263153076,6.641605377197266,-4.769077777862549,0.0288782436400651,-4.753610134124756
6.689126491546631,6.641605377197266,-4.782943248748779,0.0281477738171815,-4.770259857177734
6.690844058990479,6.641605377197266,-4.778769493103027,0.027650574222207,-4.7488694190979
6.689820289611816,6.641605377197266,-4.783676624298096,0.0273417234420776,-4.770090579986572
6.73274803161621,6.641605377197266,-4.789206981658936,0.0270103458315134,-4.833322048187256
6.738300800323486,6.641605377197266,-4.784480571746825,0.0278504956513643,-4.769691944122314
6.714278697967528,6.641605377197266,-4.776288509368896,0.0293706245720386,-4.754286766052246
6.724827289581299,6.641605377197266,-4.790061950683594,0.0306413099169731,-4.790695190429688
6.727706909179688,6.641605377197266,-4.774757862091064,0.0309602413326501,-4.789496898651123
6.734084129333496,6.641605377197266,-4.771119594573976,0.0306139420717954,-4.782674789428711
6.7363266944885245,6.641605377197266,-4.765851497650146,0.0309333931654691,-4.773345470428467
6.681581497192383,6.641605377197266,-4.761355876922608,0.0312544852495193,-4.724993705749512
6.7441182136535645,6.641605377197266,-4.759952545166016,0.0298644434660673,-4.832257747650146
6.734466552734375,6.641605377197266,-4.774984836578369,0.0290873888880014,-4.758133888244629
6.725919246673584,6.641605377197266,-4.787296295166016,0.0301571208983659,-4.791913986206056
6.7430572509765625,6.641605377197266,-4.7948102951049805,0.0314499251544475,-4.797524452209473
6.730542182922363,6.641605377197266,-4.773704051971436,0.0322352796792984,-4.815904617309569
6.7198143005371085,6.641605377197266,-4.761765956878662,0.0312454923987388,-4.742624759674072
6.757115840911865,6.641605377197266,-4.763957023620605,0.0308659616857767,-4.75199031829834
6.678910732269287,6.641605377197266,-4.763624668121338,0.0312703102827072,-4.6956210136413565
6.68251371383667,6.641605377197266,-4.75648832321167,0.0297217108309268,-4.758616924285889
6.689295291900635,6.641605377197266,-4.779439449310304,0.0280503593385219,-4.756912708282472
6.710142612457275,6.641605377197266,-4.792415142059326,0.0277479905635118,-4.774404525756836
6.711074352264404,6.641605377197266,-4.790263652801514,0.0278295297175645,-4.761656761169434
6.710683345794678,6.641605377197266,-4.791750431060791,0.0279319230467081,-4.777474880218506
6.730912208557129,6.641605377197266,-4.791904449462891,0.0289022345095872,-4.83034086227417
6.7386460304260245,6.641605377197266,-4.775684356689453,0.0297672748565673,-4.815567970275879
6.661703586578369,6.641605377197266,-4.765585899353027,0.0306056812405586,-4.700578689575195
6.651678085327148,6.641605377197266,-4.760293006896973,0.0291203074157238,-4.702463150024414
6.680362224578857,6.641605377197266,-4.769633769989014,0.0268542468547821,-4.788237571716309
6.720178604125977,6.641605377197266,-4.77428102493286,0.0259955134242773,-4.757966995239258
6.7363572120666495,6.641605377197266,-4.781386852264404,0.026074644178152,-4.810788154602051
6.675845146179199,6.641605377197266,-4.812043190002441,0.0271206200122833,-4.754526138305664
6.719313621520996,6.641605377197266,-4.807942867279053,0.0281830821186304,-4.803260326385497
6.726110458374024,6.641605377197266,-4.781811237335205,0.0286201871931552,-4.79869508743286
6.7164855003356925,6.641605377197266,-4.7918686866760245,0.0291946548968553,-4.755148410797119
6.737650394439696,6.641605377197266,-4.801998615264893,0.0301156416535377,-4.793116092681885
6.7539825439453125,6.641605377197266,-4.778680324554443,0.0309430994093418,-4.812204837799072
6.701319694519042,6.641605377197266,-4.757991313934326,0.0315132066607475,-4.7294206619262695
6.680058002471924,6.641605377197266,-4.758752822875977,0.0308970175683498,-4.750879287719728
6.706404209136962,6.641605377197266,-4.773538112640381,0.0291558913886547,-4.805163860321045
6.679420471191406,6.641605377197266,-4.784852981567383,0.0286933612078428,-4.71271276473999
6.739319324493408,6.641605377197266,-4.778439044952393,0.0278977546840906,-4.810449123382568
6.747281551361084,6.641605377197266,-4.785609245300293,0.027914373204112,-4.80728006362915
6.734357833862305,6.641605377197266,-4.766071319580078,0.0293442364782094,-4.76583194732666
6.703521728515625,6.641605377197266,-4.79932737350464,0.0315910130739212,-4.752690315246582
6.734761714935304,6.641605377197266,-4.780704498291016,0.0317164547741413,-4.811017990112305
6.764510154724121,6.641605377197266,-4.773420810699463,0.0302276574075222,-4.814311504364014
6.6834373474121085,6.641605377197266,-4.766832351684569,0.0314032770693302,-4.726022720336913
6.724250316619873,6.641605377197266,-4.759079456329346,0.0303799398243427,-4.789279937744141
6.694074153900146,6.641605377197266,-4.781751155853272,0.0292623490095138,-4.771113872528076
6.774348258972168,6.641605377197266,-4.807197093963623,0.0291114840656518,-4.872030258178711
6.732117176055908,6.641605377197266,-4.778311252593993,0.0302916578948497,-4.784801006317139
6.694233417510985,6.641605377197266,-4.755565643310546,0.0305437259376049,-4.74610471725464
6.709697246551514,6.641605377197266,-4.777316570281982,0.030557682737708,-4.78876495361328
6.752753257751465,6.641605377197266,-4.783366680145264,0.0303586814552545,-4.817217826843262
6.726505279541016,6.641605377197266,-4.780033588409424,0.0305680595338344,-4.779348373413086
6.681408405303955,6.641605377197266,-4.769678115844728,0.0308842919766902,-4.742183208465576
6.695276260375977,6.641605377197266,-4.774300098419189,0.02996227145195,-4.770308971405028
6.690809726715088,6.641605377197266,-4.778499603271484,0.0288220606744289,-4.76795768737793
6.6959776878356925,6.641605377197266,-4.785560131072998,0.0281916372478008,-4.790408134460449
6.724808216094971,6.641605377197266,-4.789744377136231,0.0276795569807291,-4.783241271972656
6.743667602539063,6.641605377197266,-4.783057689666748,0.0280836503952741,-4.81348180770874
6.712056636810304,6.641605377197266,-4.77870512008667,0.0296180229634046,-4.726066112518311
6.692267417907715,6.641605377197266,-4.780935287475586,0.0305692609399557,-4.771304130554199
6.673233985900879,6.641605377197266,-4.775017738342285,0.0298892743885517,-4.711920738220215
6.694327354431152,6.641605377197266,-4.775883197784424,0.028377117589116,-4.743974685668944
6.70998477935791,6.641605377197266,-4.77954626083374,0.0275497362017631,-4.732724189758301
6.70606565475464,6.641605377197266,-4.7808098793029785,0.0274167601019144,-4.82088565826416
6.716052055358888,6.641605377197266,-4.799163818359375,0.027895513921976,-4.817718029022217
6.728538036346436,6.641605377197266,-4.7914323806762695,0.0289198253303766,-4.81520414352417
6.700863838195801,6.641605377197266,-4.773396968841553,0.0298375040292739,-4.7096147537231445
6.670175552368164,6.641605377197266,-4.773035049438477,0.0298176780343055,-4.707492828369141
6.715713977813721,6.641605377197266,-4.772846698760985,0.0284626223146915,-4.781561374664307
6.72106409072876,6.641605377197266,-4.775852203369141,0.027907233685255,-4.771862506866455
6.747154712677002,6.641605377197266,-4.776576042175293,0.0283709540963172,-4.771320819854736
6.738442897796631,6.641605377197266,-4.808205604553224,0.0299103818833828,-4.876865386962891
6.707972526550293,6.641605377197266,-4.779047966003418,0.0317753329873085,-4.763339042663574
6.7151970863342285,6.641605377197266,-4.763256549835205,0.0309612676501274,-4.783748626708984
6.707146644592285,6.641605377197266,-4.773444175720215,0.0302269011735916,-4.756559371948241
6.752275466918944,6.641605377197266,-4.778513908386231,0.0298128873109817,-4.799073696136475
6.719407081604004,6.641605377197266,-4.769922733306885,0.0302457530051469,-4.762746810913086
6.694334983825684,6.641605377197266,-4.760921478271484,0.0304654352366924,-4.729137420654297


==> data/single_task_inference_result/hopper/hopper_single_task_inference_trajectories/6.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.2791539132595062,9.111125946044922,-1.772883057594299,3.2790184020996094,-0.5168154835700989
0.6117844581604004,9.111125946044922,-6.2537455558776855,1.0773184299468994,-3.6041061878204346
1.0332108736038208,9.111125946044922,-7.270328998565674,0.1892302334308624,-5.442368507385254
1.4186296463012695,9.111125946044922,-7.144983768463135,0.0696444362401962,-7.129006862640381
1.9104795455932613,9.111125946044922,-7.163992881774902,0.0506955757737159,-7.217276096343993
2.400175094604492,9.111125946044922,-7.166255474090576,0.0417037345468998,-7.148251533508301
3.008892297744751,9.111125946044922,-7.1616950035095215,0.0416986271739006,-7.157068729400635
3.569576501846313,9.111125946044922,-7.153694152832031,0.0416903756558895,-7.2002034187316895
3.9236238002777095,9.111125946044922,-7.142604351043701,0.0417260937392711,-7.150132656097412
4.363080024719238,9.111125946044922,-7.13483428955078,0.0418662913143634,-7.114151477813721
4.854494094848633,9.111125946044922,-7.130714893341064,0.042162574827671,-7.145569801330566
5.398108959197998,9.111125946044922,-7.131428241729736,0.042861483991146,-7.077133655548096
5.896463871002196,9.111125946044922,-7.11447048187256,0.0441774874925613,-7.147176265716553
6.274266242980957,9.111125946044922,-7.169604778289794,0.0556960925459861,-7.194266319274902
6.701463222503662,9.111125946044922,-5.8964457511901855,0.3401891589164733,-5.963354587554932
7.103482723236084,9.111125946044922,-6.183286190032959,0.5358486175537108,-6.43800687789917
7.47647762298584,9.111125946044922,-5.929937839508057,0.279328316450119,-5.791608810424805
7.668361186981201,9.111125946044922,-5.698407649993896,0.1559418588876724,-5.687704563140869
7.453516006469727,9.111125946044922,-5.488136291503905,0.1540392190217971,-5.322719097137451
7.6593732833862305,9.111125946044922,-6.6168532371521,0.3066998720169067,-6.629350662231444
8.06328773498535,9.111125946044922,-6.989681720733643,0.0826458781957626,-7.0794358253479
8.446428298950195,9.111125946044922,-6.6900954246521,0.0452518947422504,-6.697674751281737
8.596254348754883,9.111125946044922,-6.572389602661133,0.0561115927994251,-6.587362766265869
8.698970794677734,9.111125946044922,-6.78751802444458,0.1235933452844619,-6.852331161499024
8.791836738586426,9.111125946044922,-6.880180835723877,0.1356973797082901,-6.961835861206056
8.915717124938963,9.111125946044922,-6.865578174591064,0.1192797869443893,-7.000353813171387
8.91661262512207,9.111125946044922,-6.919598579406737,0.0906930118799209,-6.87283992767334
8.968484878540039,9.111125946044922,-7.026554584503174,0.0826964750885963,-7.003838062286377
8.985929489135742,9.111125946044922,-7.0170512199401855,0.0722898989915847,-6.967472553253174
9.03706645965576,9.111125946044922,-6.95600128173828,0.0533208437263965,-7.0078649520874015
9.082283020019531,9.111125946044922,-7.010668754577637,0.0460484735667705,-7.05238151550293
9.126545906066896,9.111125946044922,-7.057022571563721,0.0389759093523025,-7.058719158172608
9.204375267028809,9.111125946044922,-7.080861568450928,0.0329682379961013,-7.083846569061279
9.236408233642578,9.111125946044922,-7.10715913772583,0.0307727251201868,-7.118649959564209
9.25610637664795,9.111125946044922,-7.155686855316161,0.0321666523814201,-7.202980041503905
9.30232048034668,9.111125946044922,-7.226046562194824,0.0362135134637355,-7.254967212677003
9.233941078186035,9.111125946044922,-7.111955165863037,0.0468252040445804,-7.092487335205078
9.23915100097656,9.111125946044922,-7.074071884155273,0.0486303083598613,-7.130950450897217
9.181202888488768,9.111125946044922,-7.115132808685304,0.047145202755928,-7.052619457244873
9.247621536254885,9.111125946044922,-7.103310585021973,0.0422121919691562,-7.139081001281737
9.25453281402588,9.111125946044922,-7.107112884521484,0.041041649878025,-7.187179088592528
9.230013847351074,9.111125946044922,-7.126435279846192,0.0421706959605217,-7.088397979736328
9.271086692810057,9.111125946044922,-7.188254833221436,0.0456999167799949,-7.206608772277832
9.183137893676756,9.111125946044922,-7.096760749816895,0.0448474250733852,-7.043095588684082
9.199304580688477,9.111125946044922,-7.0791096687316895,0.0431953407824039,-7.079617500305176
9.217469215393066,9.111125946044922,-7.127756118774414,0.039677370339632,-7.081136226654053
9.257817268371582,9.111125946044922,-7.146846294403076,0.0378430038690567,-7.173439502716064
9.2138032913208,9.111125946044922,-7.116016387939453,0.0422204658389091,-7.081867218017577
9.1329984664917,9.111125946044922,-7.1055779457092285,0.0427743718028068,-7.003041744232178
9.15077304840088,9.111125946044922,-7.110009670257568,0.0378412716090679,-7.08121919631958
9.207225799560549,9.111125946044922,-7.112892627716064,0.0328148193657398,-7.15259838104248
9.21828556060791,9.111125946044922,-7.146342277526856,0.031046912074089,-7.146630287170409
9.22865295410156,9.111125946044922,-7.165505886077881,0.033386755734682,-7.116652011871338
9.216869354248049,9.111125946044922,-7.204251766204834,0.0358413234353065,-7.135381698608398
9.249382019042969,9.111125946044922,-7.101861000061035,0.0405463054776191,-7.114016532897949
9.259833335876465,9.111125946044922,-7.098328113555908,0.0425600968301296,-7.158839225769042
9.205952644348145,9.111125946044922,-7.083481311798096,0.0451933927834034,-7.064426898956299
9.223033905029297,9.111125946044922,-7.097633361816406,0.0454995483160018,-7.109360694885254
9.2401065826416,9.111125946044922,-7.110318183898926,0.0420500263571739,-7.123324394226073
9.217083930969238,9.111125946044922,-7.110467910766602,0.042631734162569,-7.122293949127196
9.20512580871582,9.111125946044922,-7.100326061248779,0.0439969450235366,-7.044672012329102
9.214632987976074,9.111125946044922,-7.105362415313721,0.0413641929626464,-7.110552787780762
9.192391395568848,9.111125946044922,-7.101193904876709,0.0401742681860923,-7.068347454071045
9.219358444213867,9.111125946044922,-7.103329658508301,0.0394479930400848,-7.102370262145996
9.268102645874023,9.111125946044922,-7.109371662139893,0.038714911788702,-7.185308933258057
9.246738433837889,9.111125946044922,-7.092244625091553,0.0412699803709983,-7.1326560974121085
9.153270721435543,9.111125946044922,-7.113749980926514,0.0460453256964683,-7.025944232940674
9.211442947387695,9.111125946044922,-7.107753276824951,0.0413206852972507,-7.106325149536133
9.240317344665527,9.111125946044922,-7.1210126876831055,0.0368746295571327,-7.1657395362854
9.306362152099608,9.111125946044922,-7.197803974151611,0.0365026220679283,-7.242905139923095
9.346246719360352,9.111125946044922,-7.219062328338622,0.0441467836499214,-7.297705650329591
9.238669395446776,9.111125946044922,-7.077849864959717,0.0528622344136238,-6.990846157073976
9.222638130187988,9.111125946044922,-7.085385799407959,0.054434385150671,-7.080148696899414
9.199580192565918,9.111125946044922,-7.12570095062256,0.0493664778769016,-7.098376274108888
9.1938419342041,9.111125946044922,-7.144765377044678,0.0444828048348426,-7.057916641235352
9.23133850097656,9.111125946044922,-7.119917392730713,0.0411093793809413,-7.151146411895752
9.172248840332031,9.111125946044922,-7.105016231536865,0.0391808822751045,-7.065505504608153
9.20853042602539,9.111125946044922,-7.105199337005615,0.0381171740591526,-7.107677936553955
9.22886562347412,9.111125946044922,-7.125522136688232,0.0364849530160427,-7.1261534690856925
9.280118942260742,9.111125946044922,-7.114338397979736,0.0376010574400424,-7.2052106857299805
9.282151222229006,9.111125946044922,-7.143152713775635,0.043287768959999,-7.200466632843018
9.205571174621582,9.111125946044922,-7.085667133331299,0.0483019687235355,-7.062317848205566
9.195295333862305,9.111125946044922,-7.099857807159424,0.0478759780526161,-7.081818580627441
9.231575965881348,9.111125946044922,-7.115944862365723,0.042283110320568,-7.10059118270874
9.271885871887209,9.111125946044922,-7.143549919128418,0.0408591628074646,-7.1843791007995605
9.20058536529541,9.111125946044922,-7.109266757965088,0.0444023720920085,-7.067339420318604
9.191860198974608,9.111125946044922,-7.12241268157959,0.0439576394855976,-7.06564474105835
9.234892845153809,9.111125946044922,-7.124889373779297,0.0404557809233665,-7.149718284606934
9.2047758102417,9.111125946044922,-7.12047815322876,0.0395448431372642,-7.0993828773498535
9.257094383239746,9.111125946044922,-7.119037628173828,0.0407177656888961,-7.166243553161621
9.240257263183592,9.111125946044922,-7.123499393463135,0.0415172576904296,-7.117684364318848
9.194642066955566,9.111125946044922,-7.083664417266846,0.0432173982262611,-7.0549840927124015
9.15085697174072,9.111125946044922,-7.12459135055542,0.0437893234193325,-7.035331726074219
9.180856704711914,9.111125946044922,-7.104442119598389,0.0375753715634346,-7.087448120117188
9.160325050354006,9.111125946044922,-7.1187705993652335,0.0342840179800987,-7.0848236083984375
9.234116554260254,9.111125946044922,-7.132349491119385,0.0322201512753963,-7.175717353820801
9.285889625549316,9.111125946044922,-7.13309621810913,0.0331757515668869,-7.158124446868896
9.173388481140137,9.111125946044922,-7.096104145050049,0.038510788232088,-7.063065052032472
9.240217208862305,9.111125946044922,-7.2187485694885245,0.037905391305685,-7.18639087677002
9.189172744750977,9.111125946044922,-7.1355271339416495,0.0390947833657264,-7.04428768157959
9.29744815826416,9.111125946044922,-7.16968822479248,0.0371575877070426,-7.243736267089843
9.226985931396484,9.111125946044922,-7.121252536773682,0.0420586690306663,-7.102095603942871
9.25322151184082,9.111125946044922,-7.085304737091064,0.0422882661223411,-7.182103633880615
9.282062530517578,9.111125946044922,-7.207070827484131,0.0464445613324642,-7.238884925842285
9.22504711151123,9.111125946044922,-7.091092586517334,0.0458460673689842,-7.104188919067383
9.190591812133787,9.111125946044922,-7.079391956329346,0.0497478879988193,-7.0575714111328125
9.19461917877197,9.111125946044922,-7.109663486480713,0.0433233566582202,-7.0640172958374015
9.241960525512695,9.111125946044922,-7.114103317260742,0.0395831875503063,-7.176529884338378
9.224027633666992,9.111125946044922,-7.125025272369385,0.0397357903420925,-7.1431541442871085
9.230525970458984,9.111125946044922,-7.111286163330078,0.0414426103234291,-7.1549601554870605
9.228268623352047,9.111125946044922,-7.133666515350342,0.0425584316253662,-7.117108821868896
9.252825736999512,9.111125946044922,-7.091399669647217,0.0422741323709487,-7.145009994506836
9.273395538330078,9.111125946044922,-7.092137336730957,0.04476023837924,-7.17335033416748
9.304163932800291,9.111125946044922,-7.082229137420654,0.0468262769281864,-7.169605731964111
9.208539962768551,9.111125946044922,-7.079728126525879,0.0513751208782196,-7.095192909240723
9.21340751647949,9.111125946044922,-7.071792125701904,0.048238843679428,-7.117816925048828
9.259757041931152,9.111125946044922,-7.124682903289794,0.0442535132169723,-7.170571327209473
9.202571868896484,9.111125946044922,-7.1544189453125,0.0438057258725166,-7.1084489822387695
9.238739967346191,9.111125946044922,-7.105340003967285,0.0444638691842556,-7.127153396606444
9.254725456237791,9.111125946044922,-7.121538162231444,0.0420315936207771,-7.206819534301757
9.190067291259764,9.111125946044922,-7.098158359527588,0.0431348904967308,-7.0567779541015625
9.215149879455566,9.111125946044922,-7.107376575469971,0.0440818481147289,-7.068817615509033
9.20699977874756,9.111125946044922,-7.116828441619873,0.0398852750658988,-7.083194732666016
9.298542976379393,9.111125946044922,-7.128870964050293,0.0391043685376644,-7.18982458114624
9.18742561340332,9.111125946044922,-7.100160598754883,0.0432365573942661,-7.0272722244262695
9.166356086730955,9.111125946044922,-7.076800346374512,0.0421302281320095,-7.075526237487793
9.235894203186035,9.111125946044922,-7.152331352233888,0.0380874313414096,-7.1155428886413565
9.220015525817873,9.111125946044922,-7.13969087600708,0.0366010442376136,-7.117034435272217
9.239083290100096,9.111125946044922,-7.172591686248779,0.0388138107955455,-7.13692569732666
9.315527915954588,9.111125946044922,-7.21087646484375,0.0399618409574031,-7.260793209075926
9.232332229614256,9.111125946044922,-7.07953691482544,0.0444658175110816,-7.115738391876221
9.198966026306152,9.111125946044922,-7.074483394622803,0.0495411083102226,-7.090341091156006
9.211835861206056,9.111125946044922,-7.136643886566161,0.0454082041978836,-7.094560146331787
9.23328685760498,9.111125946044922,-7.118612766265869,0.0414864644408226,-7.114983081817626
9.260027885437012,9.111125946044922,-7.140522480010985,0.0419634841382503,-7.133065223693848
9.261700630187988,9.111125946044922,-7.098883152008057,0.0441319569945335,-7.0507493019104
9.21137237548828,9.111125946044922,-7.090610504150392,0.0470092445611953,-7.125158309936523
9.19355297088623,9.111125946044922,-7.092160701751709,0.0459154844284057,-7.0760416984558105
9.18975067138672,9.111125946044922,-7.106979846954346,0.0417418144643306,-7.056240558624268
9.174535751342772,9.111125946044922,-7.11630392074585,0.0388110466301441,-7.106316566467285
9.177392959594728,9.111125946044922,-7.11603307723999,0.0364410653710365,-7.0813045501708975
9.156583786010742,9.111125946044922,-7.115150451660156,0.0345247238874435,-7.083624839782715
9.204144477844238,9.111125946044922,-7.113060474395752,0.0331017784774303,-7.13329553604126
9.219839096069338,9.111125946044922,-7.116701602935791,0.0329823791980743,-7.131363868713378
9.254751205444338,9.111125946044922,-7.1144771575927725,0.0350760519504547,-7.15788459777832
9.276378631591797,9.111125946044922,-7.193697452545166,0.0384361669421196,-7.2136874198913565
9.218017578125,9.111125946044922,-7.090912818908691,0.045071929693222,-7.098709583282472
9.194283485412596,9.111125946044922,-7.094343185424805,0.0470596179366111,-7.068185806274414
9.172654151916506,9.111125946044922,-7.1108598709106445,0.0426583923399448,-7.0410213470458975
9.158567428588867,9.111125946044922,-7.1149582862854,0.0384196005761623,-7.057051658630371
9.223137855529783,9.111125946044922,-7.118323802947998,0.0348653271794319,-7.18317413330078
9.195809364318848,9.111125946044922,-7.1119384765625,0.034078449010849,-7.073170185089111
9.21632480621338,9.111125946044922,-7.127248764038086,0.0352905578911304,-7.205029964447021
9.251681327819824,9.111125946044922,-7.191632747650146,0.0358412787318229,-7.1782546043396
9.224212646484377,9.111125946044922,-7.091634273529053,0.0397025160491466,-7.147443771362305
9.241375923156738,9.111125946044922,-7.108380317687988,0.0438380092382431,-7.085960388183594
9.24497890472412,9.111125946044922,-7.109705924987793,0.0439143851399421,-7.144580841064453
9.254815101623535,9.111125946044922,-7.088354587554932,0.0441162809729576,-7.170104026794434
9.161865234375,9.111125946044922,-7.089748382568359,0.047052688896656,-7.044406414031982
9.226228713989258,9.111125946044922,-7.081445217132568,0.0417298823595046,-7.183230400085449
9.196244239807127,9.111125946044922,-7.122101306915283,0.0379585325717926,-7.074296951293944
9.254248619079588,9.111125946044922,-7.174304485321045,0.0360509306192398,-7.222169876098634
9.2479829788208,9.111125946044922,-7.160831928253174,0.0398430339992046,-7.151159763336182
9.208876609802246,9.111125946044922,-7.082766532897949,0.0420689284801483,-7.0583815574646
9.178186416625977,9.111125946044922,-7.143723011016846,0.0447538346052169,-7.117006301879883
9.209927558898924,9.111125946044922,-7.104459762573241,0.0398641787469387,-7.08346462249756
9.24599838256836,9.111125946044922,-7.112783908843993,0.0381156578660011,-7.145886421203612
9.249514579772947,9.111125946044922,-7.1195244789123535,0.0394589528441429,-7.155196189880371
9.281940460205078,9.111125946044922,-7.143091201782227,0.0431642308831214,-7.156783580780028
9.204368591308592,9.111125946044922,-7.100182056427002,0.0473095215857028,-7.073931694030762
9.183404922485352,9.111125946044922,-7.076486110687256,0.0455095209181308,-7.066469669342041
9.2645206451416,9.111125946044922,-7.119275569915772,0.0415399111807346,-7.174825668334961
9.276381492614746,9.111125946044922,-7.1226115226745605,0.0404809713363647,-7.162310123443604
9.257305145263674,9.111125946044922,-7.138174533843993,0.0454658679664135,-7.164061546325684
9.251004219055176,9.111125946044922,-7.241823673248291,0.0483493581414222,-7.201117515563965
9.25816822052002,9.111125946044922,-7.095582485198976,0.0474703423678875,-7.133551597595215
9.194968223571776,9.111125946044922,-7.088374137878418,0.0478289946913719,-7.054142951965332
9.209169387817385,9.111125946044922,-7.083225250244141,0.0450841374695301,-7.097819805145264
9.223018646240234,9.111125946044922,-7.113561153411865,0.0411522127687931,-7.101789951324463
9.233695030212402,9.111125946044922,-7.129960060119629,0.0400765649974346,-7.119800567626953
9.240236282348633,9.111125946044922,-7.108596324920654,0.0424227938055992,-7.187135219573976
9.245800018310549,9.111125946044922,-7.097312450408936,0.0431767888367176,-7.092327117919922
9.235135078430176,9.111125946044922,-7.091683864593506,0.0447786934673786,-7.131211280822754
9.21424865722656,9.111125946044922,-7.089803695678711,0.045220348984003,-7.096116542816161
9.196945190429688,9.111125946044922,-7.094687461853027,0.0438462682068347,-7.064189434051514
9.186352729797363,9.111125946044922,-7.100261688232422,0.0411807745695114,-7.073044776916504
9.223784446716309,9.111125946044922,-7.106382846832275,0.0386164039373397,-7.113004684448241
9.2771635055542,9.111125946044922,-7.107496738433838,0.0379881188273429,-7.187577247619629
9.249965667724608,9.111125946044922,-7.096652984619141,0.0415088422596454,-7.153745651245117
9.26784610748291,9.111125946044922,-7.1421446800231925,0.0463127233088016,-7.179790496826172
9.222046852111816,9.111125946044922,-7.112468242645264,0.0486452206969261,-7.104745864868164
9.22550106048584,9.111125946044922,-7.083233833312988,0.0456142388284206,-7.111916542053224
9.230908393859863,9.111125946044922,-7.103702545166016,0.0449412949383258,-7.141907215118408
9.27348518371582,9.111125946044922,-7.100522518157959,0.0433628112077712,-7.211899280548095
9.175969123840332,9.111125946044922,-7.0882787704467765,0.0461669117212295,-7.057421684265137
9.22262763977051,9.111125946044922,-7.078783988952637,0.042753878980875,-7.106144428253174
9.23640251159668,9.111125946044922,-7.129844665527344,0.0393272191286087,-7.155973434448241
9.278006553649902,9.111125946044922,-7.168118476867676,0.0391606539487838,-7.228402614593508
9.250065803527832,9.111125946044922,-7.13695240020752,0.0463722310960292,-7.130287170410156
9.268646240234377,9.111125946044922,-7.08239221572876,0.0470073968172073,-7.124850273132324


==> data/single_task_inference_result/hopper/hopper_single_task_inference_trajectories/7.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.2750880420207977,0.503839910030365,-1.772883057594299,3.2790184020996094,-1.2899271249771118
0.5788862109184265,0.503839910030365,0.2903558313846588,0.8599478006362915,1.629322528839111
0.5555165410041809,0.503839910030365,0.9206677675247192,0.4663610756397247,1.7357869148254397
0.4856202900409697,0.503839910030365,0.8507620096206666,0.1418557614088058,0.8216037750244141
0.5178653001785278,0.503839910030365,0.989592671394348,0.0480516031384468,1.026455640792847
0.5870900750160217,0.503839910030365,0.980643153190613,0.0268280673772096,0.938354790210724
0.623504638671875,0.503839910030365,0.9739266633987426,0.0244895406067371,0.9615107178688048
0.6435697674751282,0.503839910030365,0.9542366266250608,0.0250809770077466,0.8953678607940675
0.6165221929550171,0.503839910030365,0.9774289131164552,0.027711059898138,0.965281307697296
0.6239253282546997,0.503839910030365,0.9995927810668944,0.0315959900617599,0.9911537766456604
0.6423068642616272,0.503839910030365,0.9185844659805296,0.0398261323571205,0.8946217894554137
0.728818953037262,0.503839910030365,0.8455086946487426,0.04341771453619,0.7987909913063049
0.7173100709915161,0.503839910030365,0.9068576097488404,0.0526935569941997,0.9163327813148496
0.6467037796974182,0.503839910030365,0.9156500101089476,0.0563673749566078,1.004064440727234
0.6482656598091124,0.503839910030365,0.9225929975509644,0.0436300858855247,0.9447886347770692
0.7504218816757202,0.503839910030365,0.812608003616333,0.0424572378396987,0.7588926553726195
0.7841497659683228,0.503839910030365,0.7352359294891356,0.0479766428470611,0.7387769818305969
0.6928602457046509,0.503839910030365,0.8880164623260498,0.0676000639796257,1.037495732307434
0.7352746129035949,0.503839910030365,0.9507968425750732,0.0466610379517078,0.8638910651206969
0.7759820818901062,0.503839910030365,0.716159462928772,0.0405454561114311,0.7603227496147155
0.8185978531837462,0.503839910030365,0.5115678310394287,0.0440051183104515,0.4251662790775299
0.8539331555366515,0.503839910030365,0.7247500419616699,0.0741913616657257,0.7590211629867554
0.8159745931625366,0.503839910030365,0.7651764154434205,0.0746577456593513,0.6896795034408569
0.8223711252212524,0.503839910030365,0.8377617597579955,0.0669740736484527,0.80373477935791
0.8500025272369384,0.503839910030365,0.796396255493164,0.0601054057478904,0.8562096357345581
0.8677243590354918,0.503839910030365,0.6397346258163452,0.0676997378468513,0.6330645084381104
0.839768350124359,0.503839910030365,0.8623056411743165,0.0760346204042434,0.7797505855560303
0.8413459658622741,0.503839910030365,0.8944108486175537,0.0684486180543899,0.8344671130180359
0.8501226902008056,0.503839910030365,0.8384397029876709,0.062863603234291,0.7450289130210876
0.8568387627601622,0.503839910030365,0.7753373384475709,0.0679519698023796,0.7328959703445433
0.8644949197769165,0.503839910030365,0.8724886178970338,0.0710166618227958,0.8479261398315429
0.9043724536895752,0.503839910030365,0.8548716306686401,0.0709218308329582,0.9087468981742858
0.8979857563972473,0.503839910030365,0.8247255086898804,0.0744240805506706,0.8212662935256958
0.8363269567489624,0.503839910030365,0.8581103086471557,0.0739447847008705,0.8495113253593444
0.8070350885391235,0.503839910030365,0.9412463903427124,0.0597410351037979,0.9555681347846986
0.8066537976264954,0.503839910030365,0.8602745532989502,0.0529028214514255,0.9386259317398072
0.8505075573921204,0.503839910030365,0.8384978771209716,0.0589209832251071,0.8490509986877441
0.853118658065796,0.503839910030365,0.839613676071167,0.0705610439181327,0.8823235630989074
0.852959156036377,0.503839910030365,0.844039797782898,0.0745993629097938,0.7861310839653014
0.8218974471092224,0.503839910030365,0.878983736038208,0.0690623074769973,0.8098928928375245
0.8436377644538878,0.503839910030365,0.8085699081420897,0.0654199495911598,0.7149491906166077
0.8353359699249268,0.503839910030365,0.8398028612136842,0.0628244876861572,0.8441423773765565
0.8386685848236085,0.503839910030365,0.7780158519744873,0.0671059191226959,0.7016741037368774
0.8427684903144835,0.503839910030365,0.879311442375183,0.0678935572504997,0.8259729743003845
0.8223442435264587,0.503839910030365,0.788607358932495,0.0693465918302536,0.8792953491210938
0.8307624459266663,0.503839910030365,0.8791753053665161,0.0667149573564529,0.8604109287261962
0.8526524305343629,0.503839910030365,0.846178650856018,0.0646653547883033,0.8617370724678038
0.8120478391647338,0.503839910030365,0.780044436454773,0.0704224705696106,0.8485317230224609
0.8454431295394897,0.503839910030365,0.9057201147079468,0.0671261101961135,0.8043619990348816
0.8337069749832153,0.503839910030365,0.8220949172973632,0.0611789152026176,0.8368939757347107
0.8204721808433533,0.503839910030365,0.6329096555709839,0.0638464018702507,0.7273746132850648
0.8461438417434691,0.503839910030365,0.8872530460357666,0.065964825451374,0.89003849029541
0.8314473032951355,0.503839910030365,0.7535514831542968,0.0686434432864189,0.7432267069816588
0.8692946434020995,0.503839910030365,0.8338985443115233,0.0691911876201629,0.8308988213539124
0.8574083447456359,0.503839910030365,0.8476812839508056,0.0690679177641868,0.7652216553688049
0.8361625671386719,0.503839910030365,0.714482307434082,0.0690696164965629,0.7045782208442688
0.8284330368041992,0.503839910030365,0.9032076597213744,0.0636126026511192,0.9628131985664368
0.8364423513412476,0.503839910030365,0.8044582605361937,0.0640470087528228,0.8929882645606994
0.7863430976867675,0.503839910030365,0.8427473306655883,0.0662000998854637,0.7414912581443786
0.8316617608070372,0.503839910030365,0.904591917991638,0.0629044845700264,0.8348652124404907
0.8208764791488646,0.503839910030365,0.8201472759246825,0.0583436153829097,0.705269992351532
0.853106677532196,0.503839910030365,0.5793349742889404,0.060394637286663,0.6340931057929993
0.8343885540962219,0.503839910030365,0.8299310207366942,0.0721588879823684,0.7936056256294249
0.8239078521728516,0.503839910030365,0.648672342300415,0.0670461729168891,0.7774432897567749
0.8520060777664183,0.503839910030365,0.8827592134475709,0.0631290823221206,0.8398998379707336
0.8520384430885315,0.503839910030365,0.7433996200561523,0.0689287483692169,0.691004753112793
0.8441594839096069,0.503839910030365,0.839153528213501,0.0717411860823631,0.8198607563972473
0.8400624394416809,0.503839910030365,0.8889783620834351,0.067953385412693,0.9535802602767944
0.8254705071449279,0.503839910030365,0.8171703815460205,0.0670964196324348,0.71095871925354
0.8474786281585692,0.503839910030365,0.8597918748855591,0.0654460489749908,0.702724039554596
0.8426929712295533,0.503839910030365,0.8433263301849365,0.0669429078698158,0.9149384498596193
0.8145664334297181,0.503839910030365,0.8165493011474609,0.0698454231023788,0.7815253138542174
0.8159044384956359,0.503839910030365,0.9037002325057985,0.0642876401543617,0.9129091501235962
0.8636290431022643,0.503839910030365,0.8218599557876587,0.0626065880060195,0.8238900899887086
0.8453480601310731,0.503839910030365,0.7766121625900269,0.0704054832458496,0.7508408427238464
0.8546998500823975,0.503839910030365,0.8663963079452514,0.0722686797380447,0.9262198209762572
0.8326258659362794,0.503839910030365,0.8620169162750243,0.0649330765008926,0.7728117704391478
0.7991104125976561,0.503839910030365,0.7245131731033325,0.0663527846336364,0.7732589244842529
0.831250488758087,0.503839910030365,0.9060949087142944,0.0594032704830169,0.8219289183616638
0.8442996740341185,0.503839910030365,0.806516408920288,0.0626450628042221,0.8608676791191101
0.8582525253295897,0.503839910030365,0.7646905183792113,0.0692512318491935,0.8499675393104553
0.8398943543434142,0.503839910030365,0.8722563982009887,0.0743160247802734,0.7641475796699525
0.8377618193626403,0.503839910030365,0.8173072338104248,0.0692259222269058,0.7231696248054504
0.8056986927986146,0.503839910030365,0.8554879426956176,0.064430758357048,0.93799352645874
0.7592377662658691,0.503839910030365,0.8383427858352661,0.0634205266833305,0.9539413452148436
0.7728219628334044,0.503839910030365,0.9105741977691648,0.05525304377079,0.90410977602005
0.785673201084137,0.503839910030365,0.8281337022781373,0.0564847402274608,0.8137888312339783
0.7641432285308838,0.503839910030365,0.7614868879318237,0.0651860982179641,0.910127341747284
0.7467749118804932,0.503839910030365,0.8694738149642944,0.0709475129842758,0.9377999305725097
0.7873275876045227,0.503839910030365,0.8223956823348998,0.0626140534877777,0.9067414999008178
0.8380436301231384,0.503839910030365,0.730984330177307,0.066908024251461,0.7095987200737
0.8258737921714783,0.503839910030365,0.7201390266418457,0.0746325477957725,0.8143579959869384
0.8476867079734801,0.503839910030365,0.8723665475845338,0.0741925463080406,0.8824712038040161
0.8450567126274109,0.503839910030365,0.7921465635299682,0.0666665360331535,0.7790423035621643
0.8641364574432373,0.503839910030365,0.6404333114624025,0.0686182230710983,0.6155229806900024
0.8934618234634398,0.503839910030365,0.8649736642837523,0.0704226121306419,0.9193806052207946
0.9056087732315063,0.503839910030365,0.7733862400054932,0.0746876522898673,0.8816977143287658
0.8777276277542113,0.503839910030365,0.8747777938842772,0.0756644830107688,0.8092941045761107
0.8727232217788696,0.503839910030365,0.9031442403793336,0.0682183057069778,0.845294415950775
0.8920456171035767,0.503839910030365,0.8607558012008667,0.0630154609680175,0.9017654657363892
0.8659725785255432,0.503839910030365,0.8184102773666381,0.0683481022715568,0.803970217704773
0.8863175511360168,0.503839910030365,0.90112566947937,0.0686482191085815,0.9433299303054808
0.8779221177101134,0.503839910030365,0.8625600337982178,0.0639737546443939,0.8376950621604918
0.8736311793327332,0.503839910030365,0.781782627105713,0.0690750181674957,0.8299036026000975
0.8811040520668029,0.503839910030365,0.8952082395553587,0.0668431520462036,0.8692139387130737
0.8601253032684326,0.503839910030365,0.8286035060882568,0.0688515901565551,0.8109882473945618
0.861285924911499,0.503839910030365,0.8874727487564088,0.0670812875032424,0.9004024863243102
0.8878684639930725,0.503839910030365,0.8751980066299438,0.0636807531118393,0.8903046846389769
0.8906162381172179,0.503839910030365,0.8092957735061644,0.0703082084655761,0.9279015064239502
0.9160237312316896,0.503839910030365,0.8768690824508667,0.0733934864401817,0.9552249312400816
0.9232417941093444,0.503839910030365,0.8715310096740722,0.0724807903170585,0.8047947883605957
0.9427295327186584,0.503839910030365,0.8292404413223265,0.0746757984161377,0.8196421265602112
0.9373158812522888,0.503839910030365,0.8817543983459472,0.0734694302082061,0.8264805078506469
0.9121651649475097,0.503839910030365,0.8681317567825316,0.073324367403984,0.9095388650894164
0.9078898429870604,0.503839910030365,0.9072670936584472,0.066422238945961,0.8608019351959229
0.8851646184921264,0.503839910030365,0.8688622713088989,0.0639818981289863,0.8930058479309082
0.9005069136619568,0.503839910030365,0.8807364702224731,0.0649799257516861,0.8519841432571411
0.9107924103736876,0.503839910030365,0.8718276023864746,0.0648070573806762,0.8281843662261962
0.9425151348114011,0.503839910030365,0.8414144515991211,0.0712635666131973,0.846219003200531
0.9318597316741944,0.503839910030365,0.8763192892074586,0.0750179216265678,0.8939195871353148
0.9216008186340332,0.503839910030365,0.8820825815200805,0.0740362703800201,0.9084299802780152
0.9349799752235411,0.503839910030365,0.8980151414871216,0.0669384896755218,0.9062725901603698
0.9257640838623048,0.503839910030365,0.8386987447738646,0.0696161687374115,0.940032422542572
0.9220823049545288,0.503839910030365,0.885088324546814,0.0707095265388488,0.8145391941070557
0.9107252955436704,0.503839910030365,0.892535924911499,0.0676120221614837,0.86118745803833
0.9264941215515136,0.503839910030365,0.872841477394104,0.0674896538257598,0.9349703788757324
0.9463993906974792,0.503839910030365,0.8701745271682739,0.0682409480214119,0.8563500046730042
0.941085398197174,0.503839910030365,0.8565702438354493,0.0737500861287117,0.7464541792869568
0.9362069964408872,0.503839910030365,0.9036487340927124,0.073490597307682,0.8781778216361998
0.9535654187202453,0.503839910030365,0.8885993957519531,0.0689755380153656,0.8209993839263917
0.9203548431396484,0.503839910030365,0.8533052206039428,0.0710262134671211,0.7298337817192077
0.9206672906875608,0.503839910030365,0.9063475131988524,0.0692789405584335,0.9357503652572634
0.9355748295783995,0.503839910030365,0.8824770450592042,0.0632684603333473,0.8998528122901917
0.9314722418785096,0.503839910030365,0.8302332162857055,0.0700916349887847,0.7708306312561035
0.9300816655158995,0.503839910030365,0.8952809572219848,0.0724070370197296,0.7964429259300232
0.9292554259300234,0.503839910030365,0.8903394937515258,0.0690495446324348,0.7975391149520874
0.9394516944885252,0.503839910030365,0.8687222003936766,0.0694663524627685,0.8880056738853455
0.9498730301856994,0.503839910030365,0.8747880458831787,0.0704764574766159,0.8395487666130067
0.9534364938735962,0.503839910030365,0.8745023012161255,0.0728825703263282,0.7917498350143432
0.950333297252655,0.503839910030365,0.8881906270980835,0.0729139447212219,0.8106313347816467
0.8957527279853821,0.503839910030365,0.8869928121566771,0.0711342021822929,0.8591335415840149
0.920659840106964,0.503839910030365,0.9184924364089964,0.0637278258800506,0.9245361685752868
0.948871910572052,0.503839910030365,0.8560945987701416,0.0594618916511535,0.8325971961021422
0.9098268747329714,0.503839910030365,0.7949312925338745,0.0722906365990638,0.7334164977073668
0.9115450382232666,0.503839910030365,0.9320245981216432,0.0714921131730079,0.9059618711471557
0.9429429769515992,0.503839910030365,0.8696433305740355,0.0618812553584575,0.8317766785621643
0.9425068497657776,0.503839910030365,0.7929166555404662,0.0719008594751358,0.8409796357154846
0.8848654031753539,0.503839910030365,0.897610068321228,0.0755574777722358,0.9693683385849
0.9109560847282407,0.503839910030365,0.9399738311767578,0.0632334277033805,0.9629176259040833
0.8997691869735717,0.503839910030365,0.8402539491653441,0.0590617693960666,0.8466942310333253
0.8541025519371032,0.503839910030365,0.8103817701339722,0.0676430240273475,0.779441773891449
0.7924144268035888,0.503839910030365,0.9214900732040404,0.0630738362669944,1.0425066947937012
0.7562884092330932,0.503839910030365,0.904227137565613,0.053698506206274,1.0430431365966797
0.7737002372741699,0.503839910030365,0.8916903734207153,0.0481369122862815,0.899473488330841
0.8169614076614381,0.503839910030365,0.848371148109436,0.0570472367107868,0.825124442577362
0.7999144792556762,0.503839910030365,0.8034031391143799,0.072128877043724,0.9912483692169188
0.8364562392234801,0.503839910030365,0.8579694032669067,0.0740850865840911,0.8251421451568604
0.8215100169181823,0.503839910030365,0.7944347858428955,0.0676836669445037,0.794268250465393
0.8677849769592285,0.503839910030365,0.5854920148849487,0.0649167597293853,0.6521318554878235
0.8609155416488646,0.503839910030365,0.8386176824569702,0.070090964436531,0.7799038290977478
0.8717448711395263,0.503839910030365,0.629907488822937,0.0683705955743789,0.6660609245300293
0.8797059059143065,0.503839910030365,0.8785153627395629,0.0685186013579368,0.9007813930511472
0.8501843810081483,0.503839910030365,0.744489312171936,0.0716528594493866,0.7170849442481995
0.8693084120750427,0.503839910030365,0.9056360721588136,0.06647789478302,0.974059760570526
0.8654186129570006,0.503839910030365,0.8472460508346557,0.0635453462600708,0.8426234722137451
0.8917946219444275,0.503839910030365,0.7949804067611694,0.068510040640831,0.7040036916732788
0.8829076886177064,0.503839910030365,0.8718218803405762,0.0710892230272293,0.9937283992767332
0.8348212242126464,0.503839910030365,0.8240649700164795,0.0715146735310554,0.7275818586349486
0.8270594477653502,0.503839910030365,0.9284223318099976,0.0609954036772251,0.8196494579315186
0.8319326043128966,0.503839910030365,0.8490494489669799,0.0570140741765499,0.9026345610618592
0.819771707057953,0.503839910030365,0.8202505111694336,0.0639543682336807,0.7805321216583253
0.8576630949974061,0.503839910030365,0.8853924274444579,0.0680814161896705,0.8616496920585632
0.8530048131942749,0.503839910030365,0.8371388912200927,0.0701620876789093,0.751691997051239
0.8507380485534669,0.503839910030365,0.7942707538604736,0.0710223019123077,0.8214831948280334
0.8453691601753235,0.503839910030365,0.885409951210022,0.0676184967160224,0.9538975954055786
0.857564091682434,0.503839910030365,0.795121431350708,0.0679123774170875,0.8604296445846557
0.8563588857650756,0.503839910030365,0.8516424894332885,0.0683241486549377,0.9241935014724731
0.8564444184303284,0.503839910030365,0.8474156856536865,0.0700686946511268,0.801278829574585
0.8631607890129089,0.503839910030365,0.8745323419570922,0.0683952420949935,0.8805822134017944
0.83876234292984,0.503839910030365,0.8354626893997192,0.069361425936222,0.7897577285766602
0.784270703792572,0.503839910030365,0.8801674842834472,0.0665877014398574,0.9859495162963868
0.7709847092628478,0.503839910030365,0.9145801067352296,0.056487001478672,0.9245089292526244
0.8132465481758117,0.503839910030365,0.8573440313339233,0.0532119050621986,0.8730520606040953
0.815770924091339,0.503839910030365,0.7932472229003905,0.0636504292488098,0.909173548221588
0.8344638347625731,0.503839910030365,0.8231714963912963,0.0736882761120796,0.6859971880912781
0.822166383266449,0.503839910030365,0.8477512598037719,0.0719026252627372,0.770230233669281
0.8277700543403625,0.503839910030365,0.7202357053756714,0.0691165328025817,0.7456484436988831
0.8509200811386108,0.503839910030365,0.8504951000213622,0.0667378008365631,0.8176660537719727
0.8540953397750854,0.503839910030365,0.7569904327392578,0.0711056590080261,0.86357581615448
0.8317462205886842,0.503839910030365,0.8550425767898558,0.0729918628931045,0.812593638896942
0.8623542785644531,0.503839910030365,0.8860588073730468,0.0666680634021759,0.8888792395591735
0.8561135530471802,0.503839910030365,0.8068641424179077,0.0670113191008567,0.7776067852973939
0.8397651314735411,0.503839910030365,0.7809928655624389,0.0692458823323249,0.7534732818603516
0.8176376223564149,0.503839910030365,0.9038087129592896,0.0660870894789695,0.9112235903739928
0.8510552048683167,0.503839910030365,0.8357245922088622,0.0627827793359756,0.7572093605995177
0.8322339653968811,0.503839910030365,0.8253318071365356,0.0655390843749046,0.8556638360023497
0.8480692505836487,0.503839910030365,0.8220800161361694,0.0681520253419876,0.7873716354370117
0.8712751865386963,0.503839910030365,0.8636653423309326,0.0663247480988502,0.9103647470474244
0.8584000468254089,0.503839910030365,0.6933882236480713,0.0714108198881149,0.7198257446289064
0.8665946722030639,0.503839910030365,0.8951481580734254,0.0715642571449279,0.9675058722496032


==> data/single_task_inference_result/hopper/hopper_single_task_inference_trajectories/8.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.2827543020248412,7.009674549102783,-1.772883057594299,3.2790184020996094,0.0196629483252763
0.6719028949737549,7.009674549102783,-5.093035697937012,0.4994386434555053,-2.502816200256348
1.1346436738967896,7.009674549102783,-5.210202217102051,0.0873298123478889,-5.140419960021973
1.5660395622253416,7.009674549102783,-5.108601093292236,0.0603899583220481,-5.148821830749512
2.108379602432251,7.009674549102783,-5.106399059295654,0.0457006245851516,-5.174715042114258
2.5820083618164062,7.009674549102783,-5.155333995819092,0.0365291163325309,-5.1065545082092285
3.11688494682312,7.009674549102783,-5.153493881225586,0.0365883000195026,-5.073889255523682
3.576776027679444,7.009674549102783,-5.153878688812256,0.036756258457899,-5.193285942077637
3.9079763889312735,7.009674549102783,-5.156429767608643,0.0371035076677799,-5.13442850112915
4.395409584045409,7.009674549102783,-5.164500713348389,0.0378479585051536,-5.200039386749268
4.86259651184082,7.009674549102783,-5.157855987548828,0.0397236384451389,-5.082435131072998
5.359211921691895,7.009674549102783,-4.993719577789307,0.0477167703211307,-5.026412963867188
5.832849502563477,7.009674549102783,-4.724449634552002,0.2754213213920592,-4.579466819763184
6.155806064605713,7.009674549102783,-4.945274829864502,0.0678739622235298,-4.815142154693604
6.430386543273926,7.009674549102783,-4.882280826568604,0.063267283141613,-4.8348069190979
6.707748889923096,7.009674549102783,-4.873691082000732,0.0597967803478241,-4.983118534088135
6.847880840301514,7.009674549102783,-4.909206867218018,0.0486214160919189,-4.968077659606934
6.891530990600586,7.009674549102783,-5.055314064025879,0.0469049178063869,-5.059558391571045
6.962688446044922,7.009674549102783,-5.154453754425049,0.0446858555078506,-5.184083461761475
7.0423583984375,7.009674549102783,-5.1964945793151855,0.0379347205162048,-5.159757614135742
7.0703673362731925,7.009674549102783,-5.144178867340088,0.0321867205202579,-5.131638050079346
7.109384059906006,7.009674549102783,-5.144996166229248,0.029803030192852,-5.1631383895874015
7.080304145812988,7.009674549102783,-5.180171489715576,0.0289955139160156,-5.141139507293701
7.115903377532959,7.009674549102783,-5.200357913970947,0.0294341631233692,-5.177471160888672
7.037696838378905,7.009674549102783,-5.127855777740479,0.031179403886199,-5.040818691253662
7.03186559677124,7.009674549102783,-5.105594635009766,0.0296758003532886,-5.133584976196289
7.090798854827881,7.009674549102783,-5.12551212310791,0.0277239587157964,-5.166848659515381
7.1086716651916495,7.009674549102783,-5.126966953277588,0.0274666082113981,-5.171853065490723
7.101991176605225,7.009674549102783,-5.1348299980163565,0.0285681895911693,-5.152050495147705
7.161509037017822,7.009674549102783,-5.190536975860596,0.0300009939819574,-5.21903133392334
7.083634853363037,7.009674549102783,-5.110094070434569,0.0336890928447246,-5.089312553405762
7.062464237213135,7.009674549102783,-5.087239742279053,0.0319201573729515,-5.097392082214356
7.061239719390869,7.009674549102783,-5.118741989135742,0.0301532391458749,-5.125065326690674
7.09605884552002,7.009674549102783,-5.144815921783447,0.0299320761114358,-5.151586055755615
7.134218692779541,7.009674549102783,-5.130477428436279,0.0299465302377939,-5.176939487457275
7.126989841461182,7.009674549102783,-5.116748332977295,0.0306337215006351,-5.14846134185791
7.10582160949707,7.009674549102783,-5.123346328735352,0.033036358654499,-5.12952995300293
7.092388153076172,7.009674549102783,-5.104075908660889,0.0335546731948852,-5.140396118164063
7.116580009460449,7.009674549102783,-5.111694812774657,0.0320744775235652,-5.146724224090576
7.03519868850708,7.009674549102783,-5.117637634277344,0.0318821817636489,-5.078849792480469
7.048075199127196,7.009674549102783,-5.104672431945801,0.0299152601510286,-5.088401317596436
7.076773166656494,7.009674549102783,-5.126276016235352,0.0279497429728508,-5.1109299659729
7.086224555969238,7.009674549102783,-5.1411118507385245,0.0277661830186843,-5.13115930557251
7.10186243057251,7.009674549102783,-5.151288032531737,0.0283143073320388,-5.125838756561279
7.116777896881104,7.009674549102783,-5.155359745025635,0.0294768773019313,-5.166213035583496
7.08161449432373,7.009674549102783,-5.115545749664307,0.0315100960433483,-5.088312149047852
7.033766746520996,7.009674549102783,-5.106470584869385,0.0315801538527011,-5.05352258682251
7.068936824798584,7.009674549102783,-5.110808849334717,0.0294321347028017,-5.101352691650392
7.081230163574219,7.009674549102783,-5.12364673614502,0.0283384304493665,-5.163573265075684
7.117100715637207,7.009674549102783,-5.1309075355529785,0.028397150337696,-5.172302722930908
7.1100826263427725,7.009674549102783,-5.166183948516846,0.0293819140642881,-5.145805835723877
7.08220100402832,7.009674549102783,-5.125833034515381,0.0314107201993465,-5.088605403900146
7.150631904602051,7.009674549102783,-5.1138129234313965,0.0318352691829204,-5.1809959411621085
7.1134138107299805,7.009674549102783,-5.105576992034912,0.0319267772138118,-5.130123138427734
7.077719688415527,7.009674549102783,-5.1025938987731925,0.0324175097048282,-5.076493263244629
7.091137886047363,7.009674549102783,-5.116168975830078,0.0321180894970893,-5.134397029876709
7.093944549560546,7.009674549102783,-5.126200675964356,0.0316561497747898,-5.130142688751221
7.122226715087891,7.009674549102783,-5.129300117492676,0.0313388034701347,-5.155003070831299
7.093728065490723,7.009674549102783,-5.114281177520752,0.0319239757955074,-5.108832836151123
7.148897647857666,7.009674549102783,-5.1018548011779785,0.0318014807999134,-5.195070266723633
7.107192039489745,7.009674549102783,-5.104385852813721,0.0323995873332023,-5.123143672943115
7.035001277923584,7.009674549102783,-5.101466655731201,0.0326503850519657,-5.044033527374268
7.058008193969728,7.009674549102783,-5.105894088745117,0.0302969515323638,-5.087706089019775
7.122602462768555,7.009674549102783,-5.125177383422852,0.0288786496967077,-5.141947269439696
7.10865306854248,7.009674549102783,-5.145782470703125,0.0294317156076431,-5.123967170715332
7.097606182098389,7.009674549102783,-5.154025554656982,0.0303765274584293,-5.123968124389648
7.079225540161133,7.009674549102783,-5.1566033363342285,0.032001294195652,-5.127244472503662
7.095780849456787,7.009674549102783,-5.115809917449951,0.0318512581288814,-5.141718864440918
7.072093486785889,7.009674549102783,-5.119598865509033,0.030798627063632,-5.11700439453125
7.073132514953612,7.009674549102783,-5.116638660430908,0.030373066663742,-5.106509208679199
7.07957124710083,7.009674549102783,-5.125472068786621,0.0298665221780538,-5.136621475219728
7.098304748535156,7.009674549102783,-5.120911121368408,0.0295406598597764,-5.13547420501709
7.098237037658691,7.009674549102783,-5.123329639434815,0.0301109384745359,-5.124532699584961
7.034663200378418,7.009674549102783,-5.117630958557129,0.0307591911405324,-5.061389923095703
7.072394371032715,7.009674549102783,-5.11242151260376,0.029518250375986,-5.1006927490234375
7.08311653137207,7.009674549102783,-5.124842166900635,0.0281640943139791,-5.1318907737731925
7.071900367736816,7.009674549102783,-5.138831615447998,0.0284930672496557,-5.1056671142578125
7.1279845237731925,7.009674549102783,-5.164466381072998,0.0287179164588451,-5.176873207092285
7.10222053527832,7.009674549102783,-5.123131275177002,0.0301633849740028,-5.127384662628174
7.078685760498047,7.009674549102783,-5.102565765380859,0.0312026422470808,-5.11311149597168
7.085019588470458,7.009674549102783,-5.123495578765869,0.0316845998167991,-5.122296333312988
7.103127956390381,7.009674549102783,-5.12067413330078,0.0310475919395685,-5.109407424926758
7.127604007720947,7.009674549102783,-5.120234966278076,0.0310214795172214,-5.116641044616699
7.080909252166748,7.009674549102783,-5.108409881591797,0.0320422239601612,-5.126792907714844
7.127689838409424,7.009674549102783,-5.102957248687744,0.0317984782159328,-5.191449165344238
7.070652961730957,7.009674549102783,-5.113019943237305,0.0314793176949024,-5.098771095275879
7.061998367309569,7.009674549102783,-5.123716831207275,0.0310473628342151,-5.087794780731201
7.065069675445557,7.009674549102783,-5.130703449249268,0.0300716664642095,-5.119785308837891
7.101194381713867,7.009674549102783,-5.13281774520874,0.0292975958436727,-5.160879611968993
7.119486331939696,7.009674549102783,-5.12858247756958,0.0296247377991676,-5.119004726409912
7.065601825714111,7.009674549102783,-5.119506359100342,0.0305478852242231,-5.091458320617676
7.100889205932617,7.009674549102783,-5.126511096954346,0.030957356095314,-5.147730350494385
7.093667507171631,7.009674549102783,-5.121551990509033,0.0304729230701923,-5.131508350372314
7.1077399253845215,7.009674549102783,-5.13606071472168,0.0308342687785625,-5.129422187805176
7.094993114471436,7.009674549102783,-5.130622386932373,0.0320430919528007,-5.152781963348389
7.044556617736816,7.009674549102783,-5.106865406036377,0.031664028763771,-5.066008567810059
7.078126907348633,7.009674549102783,-5.110346794128418,0.0300017297267913,-5.098642349243164
7.086410045623779,7.009674549102783,-5.124441623687744,0.0288554355502128,-5.126405715942383
7.053940773010254,7.009674549102783,-5.1331515312194815,0.0291949212551116,-5.086961269378662
7.088847160339356,7.009674549102783,-5.150985240936279,0.0288114044815301,-5.141904354095458
7.102492332458496,7.009674549102783,-5.126537799835205,0.0289031993597745,-5.14454174041748
7.145086288452148,7.009674549102783,-5.118165493011475,0.0297452397644519,-5.17610740661621
7.098010063171387,7.009674549102783,-5.134588241577148,0.0323004387319088,-5.14275598526001
7.039017677307129,7.009674549102783,-5.098536968231201,0.0327820591628551,-5.0633463859558105
7.067703723907472,7.009674549102783,-5.1055450439453125,0.0301598608493804,-5.118307590484619
7.084564685821533,7.009674549102783,-5.126251697540283,0.0291199330240488,-5.1358256340026855
7.109201908111572,7.009674549102783,-5.143885135650635,0.0291045438498258,-5.142946243286133
7.142728805541992,7.009674549102783,-5.159748554229736,0.0297196209430694,-5.199687480926514
7.189195156097412,7.009674549102783,-5.117882251739502,0.0320066586136817,-5.208574771881104
7.2261571884155265,7.009674549102783,-5.079295158386231,0.0351406224071979,-5.05509614944458
7.069991588592528,7.009674549102783,-5.061978816986084,0.0372779630124568,-5.029464721679688
7.033796310424805,7.009674549102783,-5.035897254943848,0.0317096300423145,-5.0436105728149405
7.048686027526856,7.009674549102783,-5.114522933959961,0.0293630491942167,-5.088726997375488
7.0879430770874015,7.009674549102783,-5.136515140533447,0.0295409969985485,-5.144189357757568
7.11667013168335,7.009674549102783,-5.139683723449707,0.0287714060395956,-5.163243293762207
7.08238410949707,7.009674549102783,-5.15217399597168,0.0286768097430467,-5.1126251220703125
7.113763332366943,7.009674549102783,-5.161731243133545,0.0302603021264076,-5.172369480133057
7.053830146789551,7.009674549102783,-5.119145393371582,0.0316644981503486,-5.0644402503967285
7.076032161712647,7.009674549102783,-5.113773822784424,0.0302987433969974,-5.094406604766846
7.0793986320495605,7.009674549102783,-5.131913185119629,0.0293849688023328,-5.111201763153076
7.088905811309815,7.009674549102783,-5.137434959411621,0.0293104294687509,-5.13947582244873
7.103231430053711,7.009674549102783,-5.144630908966064,0.030011186376214,-5.139814376831056
7.029640197753905,7.009674549102783,-5.119297504425049,0.0304780676960945,-5.03734302520752
7.059496402740479,7.009674549102783,-5.108922481536865,0.0292082745581865,-5.108919620513916
7.070128917694092,7.009674549102783,-5.1255059242248535,0.0276716519147157,-5.067163467407227
7.081727981567383,7.009674549102783,-5.138678073883057,0.0276244413107633,-5.157923698425293
7.131993770599365,7.009674549102783,-5.160205364227295,0.0280204080045223,-5.18560028076172
7.060468673706056,7.009674549102783,-5.13227128982544,0.0298531018197536,-5.122175216674805
7.084881782531737,7.009674549102783,-5.111207485198976,0.0302518904209136,-5.171624660491943
7.029430866241455,7.009674549102783,-5.127885341644287,0.0297611504793167,-5.078148365020752
7.092177867889404,7.009674549102783,-5.130492687225342,0.0284897983074188,-5.169701099395752
7.091953277587891,7.009674549102783,-5.132204532623291,0.0280676521360874,-5.102962970733643
7.09294319152832,7.009674549102783,-5.121750831604004,0.0283604655414819,-5.131880760192871
7.095731258392334,7.009674549102783,-5.1825947761535645,0.0297919046133756,-5.128001689910889
7.096425533294678,7.009674549102783,-5.126299381256104,0.0313146263360977,-5.1504197120666495
7.045900821685791,7.009674549102783,-5.111412525177002,0.0311747211962938,-5.06098747253418
7.0615105628967285,7.009674549102783,-5.110231876373291,0.0298640727996826,-5.107094287872314
7.061192989349365,7.009674549102783,-5.1255974769592285,0.0285264551639556,-5.113614082336426
7.085155487060546,7.009674549102783,-5.1309142112731925,0.028151337057352,-5.133584976196289
7.0964903831481925,7.009674549102783,-5.145052909851073,0.0283477697521448,-5.112087726593018
7.120553016662598,7.009674549102783,-5.129183292388916,0.0291927698999643,-5.163130283355713
7.14004373550415,7.009674549102783,-5.128262042999268,0.0312155298888683,-5.1899962425231925
7.097116470336913,7.009674549102783,-5.097345352172852,0.0330690555274486,-5.122771739959717
7.133783340454102,7.009674549102783,-5.092398643493652,0.0328467525541782,-5.151266574859619
7.063965320587158,7.009674549102783,-5.108016490936279,0.0322949960827827,-5.073030471801758
7.105968475341797,7.009674549102783,-5.121653079986572,0.0312625654041767,-5.157855033874512
7.100771903991699,7.009674549102783,-5.1298418045043945,0.0304227694869041,-5.135006904602051
7.11537504196167,7.009674549102783,-5.152857303619385,0.0312346182763576,-5.152344226837158
7.09141731262207,7.009674549102783,-5.133716106414794,0.0328908264636993,-5.1112375259399405
7.106363773345947,7.009674549102783,-5.104478359222412,0.0320737138390541,-5.1529645919799805
7.133224964141846,7.009674549102783,-5.112168312072754,0.031517457216978,-5.150214672088623
7.059380054473877,7.009674549102783,-5.106964588165283,0.0324093326926231,-5.09058666229248
7.047310829162598,7.009674549102783,-5.099100112915039,0.031239191070199,-5.077993869781494
7.066299915313721,7.009674549102783,-5.12114143371582,0.0290491674095392,-5.071864128112793
7.032630443572998,7.009674549102783,-5.14147424697876,0.0286039914935827,-5.130824089050293
7.033962726593018,7.009674549102783,-5.127975940704346,0.0274886135011911,-5.131913185119629
7.058245658874512,7.009674549102783,-5.129783630371094,0.0261645726859569,-5.158602714538574
7.07213830947876,7.009674549102783,-5.121521472930908,0.0261088199913501,-5.159113883972168
7.075945854187012,7.009674549102783,-5.140337467193604,0.0264723189175128,-5.13899040222168
7.1001195907592765,7.009674549102783,-5.157543659210205,0.0272854007780551,-5.15919017791748
7.096147537231444,7.009674549102783,-5.138990879058838,0.0291882809251546,-5.137333393096924
7.075675487518311,7.009674549102783,-5.118948459625244,0.0305120646953582,-5.136754512786865
7.131176471710205,7.009674549102783,-5.120083332061768,0.0307754036039114,-5.178048133850098
7.14652681350708,7.009674549102783,-5.110260009765625,0.0310118813067674,-5.14454221725464
7.069482803344728,7.009674549102783,-5.094787120819092,0.0326387509703636,-5.086746692657472
7.068276405334473,7.009674549102783,-5.106601238250732,0.0324654318392276,-5.1062960624694815
7.073609828948976,7.009674549102783,-5.127689838409424,0.0304728224873542,-5.115514278411865
7.089376926422119,7.009674549102783,-5.160500526428224,0.0299607571214437,-5.11726188659668
7.103496551513672,7.009674549102783,-5.133636951446533,0.0301741380244493,-5.160120487213135
7.045717239379883,7.009674549102783,-5.1220030784606925,0.0302878729999065,-5.069108009338378
7.1292452812194815,7.009674549102783,-5.116590976715088,0.029691532254219,-5.176185607910156
7.135840892791748,7.009674549102783,-5.119041442871094,0.0292073339223861,-5.146226406097412
7.053652763366699,7.009674549102783,-5.117531299591064,0.0310948472470045,-5.0901098251342765
7.076138496398926,7.009674549102783,-5.152977466583252,0.0314427055418491,-5.149785041809082
7.0684494972229,7.009674549102783,-5.136885166168213,0.0304885134100914,-5.098518848419189
7.123305320739745,7.009674549102783,-5.163639545440674,0.0294201523065567,-5.187478542327881
7.092739582061768,7.009674549102783,-5.138318061828612,0.0304773487150669,-5.114730358123779
7.080500602722168,7.009674549102783,-5.108960151672363,0.030583944171667,-5.078772068023682
7.084343433380127,7.009674549102783,-5.128276824951172,0.0312550142407417,-5.135237693786621
7.10343599319458,7.009674549102783,-5.120285034179688,0.0308861695230007,-5.135263442993164
7.134804725646973,7.009674549102783,-5.117874622344971,0.0309449061751365,-5.122186660766602
7.106630325317383,7.009674549102783,-5.104282855987549,0.0320215858519077,-5.133063316345215
7.120264530181885,7.009674549102783,-5.097588062286377,0.0328326858580112,-5.136938571929932
7.084271430969238,7.009674549102783,-5.1054534912109375,0.0327615812420845,-5.109390258789063
7.0429463386535645,7.009674549102783,-5.115297794342041,0.0320338383316993,-5.05312967300415
7.09347438812256,7.009674549102783,-5.115639209747314,0.029820067808032,-5.16539478302002
7.10466194152832,7.009674549102783,-5.123557567596436,0.0291976910084486,-5.147749423980713
7.07667112350464,7.009674549102783,-5.124780654907227,0.0299566723406314,-5.095001220703125
7.085948944091797,7.009674549102783,-5.166656970977783,0.0303643718361854,-5.185776710510254
7.141993045806885,7.009674549102783,-5.124183654785156,0.0307072401046752,-5.187574863433838
7.130143165588378,7.009674549102783,-5.109296798706056,0.0313365831971168,-5.174749851226808
7.113899230957031,7.009674549102783,-5.096490859985352,0.0331489406526088,-5.1572794914245605
7.066936492919922,7.009674549102783,-5.102401256561279,0.0337438434362411,-5.073922157287598
7.078562736511231,7.009674549102783,-5.109634876251221,0.0319447629153728,-5.108971118927002
7.058327674865723,7.009674549102783,-5.127535820007324,0.0301627591252326,-5.109452724456787
7.113096237182617,7.009674549102783,-5.136477947235107,0.02956916205585,-5.1612701416015625
7.123225688934326,7.009674549102783,-5.128407955169678,0.029742544516921,-5.16096305847168
7.162623882293701,7.009674549102783,-5.106050968170166,0.030686117708683,-5.142613887786865
7.091000080108643,7.009674549102783,-5.124290943145752,0.0343657471239566,-5.113217830657959
6.992477893829346,7.009674549102783,-5.089895248413086,0.0336124673485755,-4.998078346252441


==> data/single_task_inference_result/hopper/hopper_single_task_inference_trajectories/9.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.2864860594272613,3.5799164772033687,-1.772883057594299,3.2790184020996094,0.5382514595985413
0.7014098763465881,3.5799164772033687,-2.201613426208496,0.2673556804656982,0.5421891212463379
1.2207695245742796,3.5799164772033687,-1.843916296958924,0.1083916574716568,-1.6798802614212036
1.6868458986282349,3.5799164772033687,-1.9222415685653689,0.0834849625825882,-1.964067339897156
2.2170884609222408,3.5799164772033687,-1.9008677005767824,0.0550487227737903,-1.940839409828186
2.718932628631592,3.5799164772033687,-1.993868947029113,0.0426539778709411,-1.9834252595901487
3.176686763763428,3.5799164772033687,-1.9491442441940308,0.0428523458540439,-1.988769173622132
3.4292101860046382,3.5799164772033687,-1.7203761339187622,0.0333593599498271,-1.7944132089614868
3.500274181365967,3.5799164772033687,-1.7704973220825195,0.0352686904370784,-1.7999248504638672
3.546610355377197,3.5799164772033687,-1.8289278745651243,0.0370752811431884,-1.8370643854141235
3.59533166885376,3.5799164772033687,-1.922134518623352,0.0341537781059742,-1.9425055980682373
3.6393983364105216,3.5799164772033687,-1.924277305603028,0.0299652144312858,-1.908801198005676
3.632043600082397,3.5799164772033687,-1.9136301279067995,0.0251928679645061,-1.906271934509277
3.6468186378479,3.5799164772033687,-1.930359959602356,0.024175414815545,-1.9326046705245967
3.6857364177703857,3.5799164772033687,-1.9437175989151,0.0246348418295383,-1.953823566436768
3.5890355110168457,3.5799164772033687,-1.924981713294983,0.026526317000389,-1.8758533000946045
3.5963706970214844,3.5799164772033687,-1.901865005493164,0.0262696091085672,-1.8516803979873653
3.638165712356568,3.5799164772033687,-1.9038970470428465,0.0231634341180324,-1.899978876113892
3.6354219913482666,3.5799164772033687,-1.909175992012024,0.0233640670776367,-1.8735773563385008
3.6859622001647945,3.5799164772033687,-1.9249609708786009,0.024149764329195,-1.9670644998550413
3.6709043979644775,3.5799164772033687,-1.93800151348114,0.0245115812867879,-1.9089947938919067
3.6729812622070312,3.5799164772033687,-1.9213044643402093,0.0277194380760192,-1.925150156021118
3.6508743762969966,3.5799164772033687,-1.9110949039459229,0.0307423211634159,-1.8805031776428225
3.698320150375366,3.5799164772033687,-1.8933387994766235,0.0291000623255968,-1.954849362373352
3.637304544448853,3.5799164772033687,-1.9079025983810425,0.0315718203783035,-1.9065581560134888
3.69078516960144,3.5799164772033687,-1.9084483385086053,0.0302342902868986,-1.965303421020508
3.6372151374816895,3.5799164772033687,-1.9227508306503287,0.0286788269877433,-1.855998516082764
3.6890056133270255,3.5799164772033687,-1.9346722364425657,0.0278046913444995,-1.989940404891968
3.684636831283569,3.5799164772033687,-1.9228831529617307,0.0302949212491512,-1.93591582775116
3.711552381515504,3.5799164772033687,-1.929718255996704,0.0293262284249067,-1.962003707885742
3.6829986572265625,3.5799164772033687,-1.914062142372132,0.0363854505121707,-1.901525497436524
3.627396821975708,3.5799164772033687,-1.8770614862442017,0.0314593650400638,-1.8247615098953247
3.648813009262085,3.5799164772033687,-1.9085501432418823,0.0288070645183324,-1.9245742559432983
3.646963357925415,3.5799164772033687,-1.9130045175552368,0.0266185160726308,-1.914900064468384
3.6949191093444815,3.5799164772033687,-1.9775415658950803,0.0284793600440025,-2.002610445022583
3.674904346466064,3.5799164772033687,-1.9411766529083248,0.0304823853075504,-1.9050697088241573
3.667225360870361,3.5799164772033687,-1.9042526483535769,0.0304357912391424,-1.9238498210906985
3.641700267791748,3.5799164772033687,-1.9075784683227537,0.031136080622673,-1.900794506072998
3.6429564952850337,3.5799164772033687,-1.8975794315338133,0.0283928178250789,-1.918752074241638
3.652998924255371,3.5799164772033687,-1.917882919311524,0.0296440199017524,-1.9167859554290767
3.646853685379028,3.5799164772033687,-1.9283922910690308,0.0289632268249988,-1.920032858848572
3.6620049476623535,3.5799164772033687,-1.9314121007919312,0.0290307588875293,-1.9309067726135247
3.6356389522552486,3.5799164772033687,-1.9206796884536743,0.0286905206739902,-1.8817557096481323
3.6169450283050537,3.5799164772033687,-1.9141958951950075,0.0285067316144704,-1.9099659919738767
3.6449487209320073,3.5799164772033687,-1.9131366014480595,0.0270545464009046,-1.9089809656143188
3.697067022323608,3.5799164772033687,-1.9144586324691768,0.026062723249197,-1.9341853857040403
3.706722259521484,3.5799164772033687,-1.9395442008972168,0.0277600865811109,-1.9709047079086304
3.703378200531005,3.5799164772033687,-1.9390491247177124,0.0301251783967018,-1.945960521697998
3.6652133464813232,3.5799164772033687,-1.8856630325317385,0.0329284258186817,-1.891505479812622
3.638284206390381,3.5799164772033687,-1.891474366188049,0.0293320808559656,-1.861924648284912
3.7098677158355713,3.5799164772033687,-1.90919029712677,0.0281010847538709,-1.971221089363098
3.678909063339233,3.5799164772033687,-1.908769488334656,0.030169915407896,-1.876402139663696
3.651510715484619,3.5799164772033687,-1.949007868766785,0.0325709879398345,-1.90328049659729
3.6274888515472408,3.5799164772033687,-1.911483645439148,0.0304842740297317,-1.875555634498596
3.630463361740112,3.5799164772033687,-1.8996739387512207,0.0263905897736549,-1.8858963251113887
3.627501964569092,3.5799164772033687,-1.9265114068984983,0.0286153219640254,-1.90887987613678
3.656706809997559,3.5799164772033687,-1.932844519615173,0.0268995258957147,-1.932357668876648
3.688220977783203,3.5799164772033687,-1.93550193309784,0.026411022990942,-1.9594186544418333
3.685587167739868,3.5799164772033687,-1.9374359846115112,0.0275837555527687,-1.938464879989624
3.6568810939788814,3.5799164772033687,-1.9311112165451048,0.0305235609412193,-1.91113030910492
3.6834237575531006,3.5799164772033687,-1.8954620361328125,0.0305598825216293,-1.9467728137969968
3.645257234573364,3.5799164772033687,-1.9056881666183472,0.0290811825543642,-1.8834559917449951
3.6789143085479736,3.5799164772033687,-1.924071669578552,0.0310087986290454,-1.9497658014297483
3.666061639785767,3.5799164772033687,-1.9205049276351929,0.0307151488959789,-1.9237132072448728
3.659988403320313,3.5799164772033687,-1.9284627437591555,0.030085464939475,-1.913862943649292
3.662644386291504,3.5799164772033687,-1.9230620861053465,0.0325138121843338,-1.9183212518692017
3.6210229396820073,3.5799164772033687,-1.9022884368896484,0.0294345002621412,-1.8553384542465208
3.653285503387451,3.5799164772033687,-1.9105986356735227,0.0296121202409267,-1.91855537891388
3.6382000446319593,3.5799164772033687,-1.9148970842361448,0.027401303872466,-1.8849459886550903
3.6922101974487296,3.5799164772033687,-1.9367157220840447,0.0271871779114007,-1.961913466453552
3.6551752090454097,3.5799164772033687,-1.931485772132873,0.0287810657173395,-1.900583386421204
3.610717535018921,3.5799164772033687,-1.9050015211105344,0.0287099070847034,-1.863963961601257
3.641315937042236,3.5799164772033687,-1.9066005945205688,0.0275236330926418,-1.9162191152572632
3.658162832260132,3.5799164772033687,-1.905105829238892,0.025185115635395,-1.9112858772277832
3.6764316558837886,3.5799164772033687,-1.9614770412445068,0.0272836778312921,-1.9756313562393188
3.6712791919708248,3.5799164772033687,-1.9555439949035645,0.02809982560575,-1.9374681711196893
3.683126449584961,3.5799164772033687,-1.915260910987854,0.0294775515794754,-1.9338641166687007
3.642188787460327,3.5799164772033687,-1.9002174139022827,0.031428687274456,-1.8608646392822263
3.654249906539917,3.5799164772033687,-1.8972594738006592,0.0305184759199619,-1.9008945226669312
3.6755294799804688,3.5799164772033687,-1.9205224514007568,0.0287905652076005,-1.9491435289382928
3.7177920341491695,3.5799164772033687,-1.9376482963562007,0.0296373851597309,-2.004392385482788
3.696958065032959,3.5799164772033687,-1.9228910207748413,0.0342932231724262,-1.9753757715225213
3.6609466075897217,3.5799164772033687,-1.8826769590377808,0.0342456474900245,-1.8635005950927728
3.6472034454345694,3.5799164772033687,-1.905601024627685,0.0297583118081092,-1.8813910484313965
3.6765949726104736,3.5799164772033687,-1.9046946763992307,0.0274817068129777,-1.9128321409225464
3.6528270244598393,3.5799164772033687,-1.936977863311768,0.0313870459794998,-1.900554776191712
3.705343008041381,3.5799164772033687,-1.935182213783264,0.0320135429501533,-1.9666752815246584
3.6358158588409424,3.5799164772033687,-1.9069194793701167,0.0312627591192722,-1.8409080505371087
3.653717994689941,3.5799164772033687,-1.8935619592666624,0.0293184034526348,-1.91861355304718
3.668166875839233,3.5799164772033687,-1.9301038980484009,0.0275603588670492,-1.9346218109130853
3.664654731750488,3.5799164772033687,-1.949462532997132,0.0278438236564397,-1.911359429359436
3.719008207321167,3.5799164772033687,-1.948203563690185,0.0326282940804958,-1.9610306024551392
3.6461992263793945,3.5799164772033687,-1.8919757604599,0.0314822196960449,-1.841907382011413
3.6325666904449454,3.5799164772033687,-1.8843461275100708,0.0308626368641853,-1.861150145530701
3.6451096534729,3.5799164772033687,-1.9281661510467527,0.0265936572104692,-1.894867300987244
3.676384449005128,3.5799164772033687,-1.9274940490722656,0.0268647316843271,-1.9366586208343504
3.676290273666381,3.5799164772033687,-1.9633411169052124,0.030657336115837,-1.964994430541992
3.711655139923096,3.5799164772033687,-1.9334832429885864,0.0300600696355104,-1.9580309391021729
3.671803951263428,3.5799164772033687,-1.8978816270828247,0.032360378652811,-1.903929591178894
3.643966197967529,3.5799164772033687,-1.8812936544418333,0.0321207232773304,-1.9043787717819207
3.6372447013854976,3.5799164772033687,-1.918011784553528,0.0288766268640756,-1.8912249803543089
3.6461369991302486,3.5799164772033687,-1.908544421195984,0.027596129104495,-1.9008206129074097
3.626142501831055,3.5799164772033687,-1.9428439140319824,0.0297286715358495,-1.8492397069931032
3.6872169971466064,3.5799164772033687,-1.929424285888672,0.0278044529259204,-1.9630814790725708
3.677159786224365,3.5799164772033687,-1.9176186323165887,0.0274422522634267,-1.9070097208023071
3.6696176528930655,3.5799164772033687,-1.918990135192871,0.0288746431469917,-1.962833285331726
3.686146259307861,3.5799164772033687,-1.914555668830872,0.0309488102793693,-1.9433877468109129
3.699172973632813,3.5799164772033687,-1.889322519302368,0.0293998885899782,-1.93679141998291
3.667132377624512,3.5799164772033687,-1.9035464525222776,0.0347480103373527,-1.9019235372543333
3.683881759643554,3.5799164772033687,-1.8980830907821653,0.0336726419627666,-1.916225790977478
3.6619472503662105,3.5799164772033687,-1.9125818014144893,0.0297435317188501,-1.9247175455093384
3.6930210590362553,3.5799164772033687,-1.918783903121948,0.031393252313137,-1.956551432609558
3.7462236881256095,3.5799164772033687,-1.9142000675201416,0.0335916355252265,-1.9435299634933472
3.696476936340332,3.5799164772033687,-1.8821769952774048,0.0340266674757003,-1.9227759838104248
3.675812959671021,3.5799164772033687,-1.8802250623703,0.0359354428946971,-1.8980627059936523
3.694735765457153,3.5799164772033687,-1.920104742050171,0.0277824588119983,-1.951271772384644
3.684994697570801,3.5799164772033687,-1.899957537651062,0.0298693217337131,-1.9149034023284912
3.7002103328704834,3.5799164772033687,-1.954330325126648,0.0367227271199226,-1.9882628917694087
3.660269021987915,3.5799164772033687,-1.9043614864349363,0.0348424427211284,-1.8964864015579224
3.621780633926392,3.5799164772033687,-1.8917419910430908,0.0313146635890007,-1.8580685853958128
3.6623499393463135,3.5799164772033687,-1.913293957710266,0.0282179098576307,-1.9121165275573728
3.6996791362762447,3.5799164772033687,-1.9122260808944704,0.0274572782218456,-1.981029272079468
3.7092452049255367,3.5799164772033687,-1.9747434854507449,0.0302205756306648,-1.9796320199966435
3.676181316375733,3.5799164772033687,-1.9326014518737795,0.0330419838428497,-1.922460913658142
3.656431436538696,3.5799164772033687,-1.8837596178054807,0.0316463150084018,-1.8910069465637207
3.6341588497161865,3.5799164772033687,-1.9095672369003287,0.0280886460095644,-1.9103270769119265
3.6099507808685294,3.5799164772033687,-1.9110900163650515,0.0289928391575813,-1.842068076133728
3.648902654647827,3.5799164772033687,-1.9178735017776487,0.0283448230475187,-1.929615020751953
3.636778354644776,3.5799164772033687,-1.9194217920303345,0.0264913532882928,-1.895196318626404
3.651736736297608,3.5799164772033687,-1.940052151679993,0.0259355828166008,-1.9420653581619265
3.675246238708496,3.5799164772033687,-1.9426397085189813,0.026186466217041,-1.9645473957061768
3.6750996112823486,3.5799164772033687,-1.9176456928253167,0.0275022033601999,-1.9202466011047363
3.6770765781402575,3.5799164772033687,-1.928024649620056,0.0308000221848487,-1.933071732521057
3.6466991901397705,3.5799164772033687,-1.9024862051010127,0.0314904041588306,-1.8985496759414675
3.6243913173675537,3.5799164772033687,-1.8978216648101809,0.0302134566009044,-1.8892768621444704
3.6726217269897456,3.5799164772033687,-1.9112690687179563,0.0282179582864046,-1.9146081209182737
3.6704258918762207,3.5799164772033687,-1.9148873090744016,0.0280147567391395,-1.928385615348816
3.710048675537109,3.5799164772033687,-1.9470192193984983,0.0295243803411722,-1.9650126695632928
3.668432235717773,3.5799164772033687,-1.923399448394776,0.031662493944168,-1.9176774024963377
3.639371395111084,3.5799164772033687,-1.8771567344665527,0.0311732627451419,-1.8849629163742063
3.663155317306519,3.5799164772033687,-1.9179812669754028,0.0287318751215934,-1.9265891313552856
3.685404062271119,3.5799164772033687,-1.90876305103302,0.0278672948479652,-1.928676962852478
3.702995538711548,3.5799164772033687,-1.9661488533020013,0.0321244075894355,-1.9575575590133665
3.6481187343597408,3.5799164772033687,-1.9187916517257688,0.0341722853481769,-1.9260774850845337
3.6591069698333754,3.5799164772033687,-1.8880394697189329,0.0310283601284027,-1.9295194149017327
3.658957004547119,3.5799164772033687,-1.9246796369552608,0.027379423379898,-1.9362492561340328
3.644029378890991,3.5799164772033687,-1.9517692327499387,0.0293910652399063,-1.904374122619629
3.661700963973999,3.5799164772033687,-1.932451128959656,0.0318290293216705,-1.914824604988098
3.6446712017059326,3.5799164772033687,-1.9110344648361208,0.0288822595030069,-1.8893733024597168
3.7040636539459215,3.5799164772033687,-1.920454859733581,0.0292953737080097,-1.963521122932434
3.6577460765838623,3.5799164772033687,-1.91058361530304,0.0304179098457098,-1.8734660148620603
3.6452443599700928,3.5799164772033687,-1.8976744413375848,0.0302075799554586,-1.8980350494384763
3.708839654922485,3.5799164772033687,-1.9160147905349727,0.0287841670215129,-1.9361039400100708
3.6547527313232417,3.5799164772033687,-1.8951786756515503,0.0283309053629636,-1.8950771093368528
3.678448915481568,3.5799164772033687,-1.9282246828079224,0.0324248969554901,-1.9427796602249143
3.66303277015686,3.5799164772033687,-1.9184057712554927,0.0290743336081504,-1.944773912429809
3.662609338760376,3.5799164772033687,-1.916794180870056,0.0290102772414684,-1.9114892482757568
3.683955669403076,3.5799164772033687,-1.9241935014724727,0.0338763669133186,-1.936075448989868
3.635622739791871,3.5799164772033687,-1.9012173414230344,0.0306936912238597,-1.8808560371398924
3.6409745216369616,3.5799164772033687,-1.9083911180496207,0.0314046666026115,-1.9060515165328973
3.6658878326416016,3.5799164772033687,-1.921076297760009,0.0275859981775283,-1.9140650033950803
3.635808706283569,3.5799164772033687,-1.9373288154602049,0.0280445348471403,-1.879597425460816
3.648301362991333,3.5799164772033687,-1.9390022754669187,0.02934424392879,-1.9238214492797847
3.6537935733795166,3.5799164772033687,-1.9179800748825075,0.0274733733385801,-1.921742796897888
3.660156726837158,3.5799164772033687,-1.921509385108948,0.0278079528361558,-1.9378070831298828
3.680777072906495,3.5799164772033687,-1.9350800514221191,0.0296288076788187,-1.9568356275558472
3.660653114318848,3.5799164772033687,-1.9126203060150144,0.0299970656633377,-1.9144290685653689
3.64716386795044,3.5799164772033687,-1.906582474708557,0.03127983212471,-1.9167343378067017
3.672530889511108,3.5799164772033687,-1.9090254306793208,0.0297262892127037,-1.9581477642059328
3.6579973697662354,3.5799164772033687,-1.9074512720108032,0.0292967148125171,-1.8992542028427124
3.674428701400757,3.5799164772033687,-1.9281824827194207,0.031403575092554,-1.944838523864746
3.6281247138977046,3.5799164772033687,-1.9153089523315427,0.0312143247574567,-1.8777629137039185
3.644776582717896,3.5799164772033687,-1.8996943235397337,0.0289553571492433,-1.9560129642486568
3.6471462249755855,3.5799164772033687,-1.920928835868836,0.0277746710926294,-1.9027976989746087
3.6810700893402095,3.5799164772033687,-1.9399672746658323,0.0273636355996131,-1.935560703277588
3.6545722484588623,3.5799164772033687,-1.943069577217102,0.0296296626329422,-1.9190441370010367
3.659141540527344,3.5799164772033687,-1.9142936468124387,0.0292355846613645,-1.9035152196884155
3.653331756591797,3.5799164772033687,-1.9129185676574707,0.0295100808143615,-1.9245966672897337
3.5977678298950195,3.5799164772033687,-1.9073610305786128,0.0290150716900825,-1.8385405540466309
3.614785432815552,3.5799164772033687,-1.9067494869232176,0.0281332693994045,-1.89923107624054
3.645877361297608,3.5799164772033687,-1.9094341993331907,0.0246091708540916,-1.9116111993789675
3.664921522140504,3.5799164772033687,-1.9320794343948364,0.0246442351490259,-1.953643679618836
3.6891498565673833,3.5799164772033687,-1.9452711343765257,0.0253903083503246,-1.9462585449218752
3.719607114791871,3.5799164772033687,-1.9507679939270013,0.0270897429436445,-2.03013277053833
3.6626205444335938,3.5799164772033687,-1.892959356307984,0.0321794748306274,-1.8946790695190427
3.6095356941223136,3.5799164772033687,-1.8829518556594849,0.0321728773415088,-1.8104264736175537
3.6548345088958736,3.5799164772033687,-1.9150151014328,0.0260621942579746,-1.921679735183716
3.661557674407959,3.5799164772033687,-1.9084507226943968,0.0263604372739791,-1.9364807605743408
3.670869827270508,3.5799164772033687,-1.9835156202316284,0.0281526204198598,-1.950991034507752
3.651682376861572,3.5799164772033687,-1.9518426656723025,0.0289299692958593,-1.921604990959168
3.714143991470337,3.5799164772033687,-1.901134133338928,0.0288314148783683,-1.945177793502808
3.6586854457855216,3.5799164772033687,-1.8968260288238523,0.0306941159069538,-1.8622624874114992
3.656483173370361,3.5799164772033687,-1.89652156829834,0.0311009790748357,-1.9098861217498777
3.6831226348876953,3.5799164772033687,-1.9228109121322632,0.02882288582623,-1.9201359748840328
3.617095232009888,3.5799164772033687,-1.9119769334793089,0.0287535693496465,-1.858432054519653
3.659853935241699,3.5799164772033687,-1.9237397909164429,0.0313126854598522,-1.918911457061768
3.6568288803100586,3.5799164772033687,-1.9253383874893188,0.0263498127460479,-1.922173261642456
3.631592512130737,3.5799164772033687,-1.966130256652832,0.0270350277423858,-1.919796586036682
3.6788198947906494,3.5799164772033687,-1.9411693811416624,0.0286638438701629,-1.957057356834412
3.652883052825928,3.5799164772033687,-1.9037537574768064,0.0270677022635936,-1.9386279582977293


==> data/single_task_inference_result/hopper_encoding_regression_line_downsampled.csv <==
target_goal,encoding_regression
0.503839910030365,0.9461783386098256
1.519392087531449,-0.0031351650001294
2.534944265032533,-0.9524486686100846
3.5504964425336176,-1.90176217222004
4.566048620034701,-2.8510756758299958
5.627762260149472,-3.843539793240403
6.643314437650556,-4.792853296850359
7.65886661515164,-5.742166800460313
8.674418792652723,-6.691480304070268
9.689970970153809,-7.640793807680225


==> data/single_task_inference_result/walker/walker_showcase_results/1.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
-0.06177333369851112,1.6922320127487183,-1.772883057594299,3.2790184020996094,-0.43147632479667664
0.2778920829296112,1.6922320127487183,-0.4408347308635712,0.23948590457439425,-0.4349832832813263
0.5867355465888977,1.6922320127487183,-0.18400670588016513,0.11276273429393768,-0.48507988452911377
0.9810332059860227,1.6922320127487183,-0.1643519103527069,0.08200693130493165,-0.2584116458892822
1.3071147203445435,1.6922320127487183,-0.12579205632209775,0.05230458825826645,-0.14507445693016052
1.5371582508087158,1.6922320127487183,-0.16743560135364532,0.040623947978019714,-0.1268003135919571
1.6073012351989746,1.6922320127487183,-0.11031165719032288,0.034877058118581765,-0.1402500867843628
1.6508616209030151,1.6922320127487183,-0.09643326699733734,0.03500685095787048,-0.09754073619842528
1.7017251253128052,1.6922320127487183,-0.11947280168533324,0.03998573496937752,-0.09817105531692506
1.6799477338790891,1.6922320127487183,-0.13886432349681854,0.03249845281243324,-0.166686549782753
1.6837860345840454,1.6922320127487183,-0.12045150995254517,0.02497999742627144,-0.1495790183544159
1.6808098554611206,1.6922320127487183,-0.11341263353824615,0.023397011682391167,-0.1592466831207275
1.6713138818740845,1.6922320127487183,-0.11366382241249084,0.02265835367143154,-0.12105688452720642
1.691024899482727,1.6922320127487183,-0.10699540376663208,0.022132445126771927,-0.1194089576601982
1.7067576646804807,1.6922320127487183,-0.10494565963745116,0.022150846198201176,-0.11490777879953384
1.6750969886779783,1.6922320127487183,-0.10969260334968566,0.02202790603041649,-0.1642819195985794
1.6363768577575684,1.6922320127487183,-0.1135146915912628,0.02197795361280441,-0.1257714480161667
1.644681692123413,1.6922320127487183,-0.11358118057250977,0.02251426875591278,-0.13830795884132385
1.6986925601959229,1.6922320127487183,-0.11260996758937836,0.022827034816145897,-0.1127396523952484
1.5529403686523435,1.6922320127487183,-0.11226484179496764,0.023394428193569183,-0.09372253715991971
1.587387442588806,1.6922320127487183,-0.10863405466079712,0.023764684796333313,-0.1267424076795578
1.655892252922058,1.6922320127487183,-0.10936389863491058,0.02406301721930504,-0.12087977677583694
1.7187505960464475,1.6922320127487183,-0.11984162032604216,0.025150392204523087,-0.13863389194011688
1.6671521663665771,1.6922320127487183,-0.12689973413944244,0.024765672162175175,-0.1264466494321823
1.5901240110397339,1.6922320127487183,-0.12174923717975616,0.025649594143033028,-0.10117618739604949
1.6082773208618164,1.6922320127487183,-0.11380320787429808,0.024768151342868805,-0.13595958054065704
1.676010489463806,1.6922320127487183,-0.11441792547702788,0.024229431524872776,-0.14055542647838593
1.6943798065185547,1.6922320127487183,-0.11570088565349577,0.024735210463404652,-0.11901824921369553
1.6976025104522705,1.6922320127487183,-0.11145073175430296,0.024129539728164673,-0.12258294969797134
1.6901965141296387,1.6922320127487183,-0.1100907027721405,0.02433798834681511,-0.14148014783859253
1.713634729385376,1.6922320127487183,-0.11239351332187653,0.02326568402349949,-0.10621604323387146
1.7049667835235596,1.6922320127487183,-0.1168237030506134,0.02197982929646969,-0.12300042062997817
1.7014009952545166,1.6922320127487183,-0.11904524266719818,0.021882949396967888,-0.13521277904510498
1.648316979408264,1.6922320127487183,-0.11978434026241302,0.022002752870321277,-0.1119876354932785
1.7476118803024292,1.6922320127487183,-0.11956676840782164,0.022247841581702232,-0.11454087495803832
1.7490890026092527,1.6922320127487183,-0.1237923949956894,0.02268468216061592,-0.09524029493331908
1.8069244623184204,1.6922320127487183,-0.13714849948883057,0.023224085569381717,-0.09762518852949142
1.7420856952667236,1.6922320127487183,-0.17030850052833557,0.024806400761008263,-0.15978455543518066
1.6835793256759644,1.6922320127487183,-0.16592943668365479,0.028148069977760315,-0.15967443585395813
1.7010362148284912,1.6922320127487183,-0.14710912108421323,0.025491943582892414,-0.15786737203598022
1.7316642999649048,1.6922320127487183,-0.12969523668289185,0.02402052097022533,-0.14725789427757263
1.7269548177719116,1.6922320127487183,-0.1249295026063919,0.02395830303430557,-0.14290335774421692
1.7091087102890015,1.6922320127487183,-0.12798795104026794,0.022924141958355904,-0.12415065616369247
1.667773962020874,1.6922320127487183,-0.12900464236736295,0.02282416634261608,-0.14893959462642667
1.7116390466690063,1.6922320127487183,-0.12866438925266263,0.022822266444563866,-0.16398568451404572
1.7111682891845703,1.6922320127487183,-0.12664814293384552,0.02285516820847988,-0.1211930438876152
1.6481045484542847,1.6922320127487183,-0.12605901062488556,0.022684104740619656,-0.1271447390317917
1.626162052154541,1.6922320127487183,-0.12120968103408812,0.022632718086242676,-0.08675919473171234
1.6343417167663574,1.6922320127487183,-0.1177717000246048,0.023115828633308407,-0.12023916095495224
1.6425980329513548,1.6922320127487183,-0.11625748872756958,0.023704657331109047,-0.12219329178333282
1.6262315511703491,1.6922320127487183,-0.1156116873025894,0.024632493034005165,-0.08091651648283005
1.5846545696258545,1.6922320127487183,-0.10241720080375671,0.025405168533325195,-0.07310347259044646
1.5869319438934326,1.6922320127487183,-0.10145288705825804,0.025474676862359047,-0.1228797733783722
1.7058851718902588,1.6922320127487183,-0.11748844385147093,0.02597438171505928,-0.11838293075561523
1.8021081686019895,1.6922320127487183,-0.12077964842319489,0.025983499363064762,-0.14714092016220093
1.7581803798675537,1.6922320127487183,-0.14933808147907257,0.025437053292989727,-0.152142733335495
1.7706551551818848,1.6922320127487183,-0.1639862358570099,0.027957914397120476,-0.18071965873241425
1.7931089401245115,1.6922320127487183,-0.1543181985616684,0.029345320537686348,-0.1634121537208557
1.692927002906799,1.6922320127487183,-0.20790793001651764,0.027799865230917927,-0.1943623125553131
1.681497812271118,1.6922320127487183,-0.138837531208992,0.03324902057647705,-0.1893020570278168
1.703969955444336,1.6922320127487183,-0.13260401785373688,0.023973137140274048,-0.1233922615647316
1.6532105207443235,1.6922320127487183,-0.11938616633415222,0.02325117774307728,-0.1074426919221878
1.6378153562545776,1.6922320127487183,-0.11369663476943968,0.023101480677723885,-0.10747251659631728
1.6253232955932615,1.6922320127487183,-0.11114542186260223,0.02244523726403713,-0.08261289447546005
1.6683822870254517,1.6922320127487183,-0.11175259947776794,0.02336483635008335,-0.13833235204219818
1.677794337272644,1.6922320127487183,-0.11322802305221556,0.02419478446245193,-0.1302480846643448
1.6127738952636719,1.6922320127487183,-0.10457706451416016,0.023796122521162037,-0.1028185784816742
1.7026727199554443,1.6922320127487183,-0.10451173782348631,0.023653553798794743,-0.12466488778591156
1.6668542623519895,1.6922320127487183,-0.10823188722133636,0.02389519475400448,-0.1314583420753479
1.780656337738037,1.6922320127487183,-0.10844644904136656,0.022963225841522217,-0.10722668468952178
1.8305466175079343,1.6922320127487183,-0.11394685506820677,0.02346480078995228,-0.11379443854093552
1.7988778352737427,1.6922320127487183,-0.1501198261976242,0.02591895498335361,-0.12687397003173828
1.744461178779602,1.6922320127487183,-0.13791227340698242,0.02858255244791508,-0.10543219745159148
1.784770369529724,1.6922320127487183,-0.11367231607437132,0.028355009853839874,-0.15205399692058563
1.7427538633346555,1.6922320127487183,-0.17570750415325165,0.0326596274971962,-0.15033286809921265
1.650643229484558,1.6922320127487183,-0.22074276208877563,0.03022641129791737,-0.2254340499639511
1.8022580146789553,1.6922320127487183,-0.1593647599220276,0.02663899585604668,-0.18572624027729037
1.706968069076538,1.6922320127487183,-0.13752365112304688,0.024616764858365055,-0.1321412622928619
1.7099881172180176,1.6922320127487183,-0.13325700163841248,0.024630067870020863,-0.10417400300502776
1.7458993196487427,1.6922320127487183,-0.11521458625793456,0.023979425430297848,-0.1254807561635971
1.7928128242492676,1.6922320127487183,-0.13009572029113767,0.024254562333226204,-0.12506449222564697
1.729119062423706,1.6922320127487183,-0.15080095827579498,0.02524324133992195,-0.1857275515794754
1.7413647174835205,1.6922320127487183,-0.13635925948619843,0.02507309801876545,-0.1740884035825729
1.7356318235397339,1.6922320127487183,-0.15230506658554077,0.024746218696236607,-0.13939486443996427
1.7499125003814695,1.6922320127487183,-0.1786566376686096,0.02505471184849739,-0.1897943615913391
1.76630437374115,1.6922320127487183,-0.1661408245563507,0.026553083211183548,-0.1584038287401199
1.770421028137207,1.6922320127487183,-0.15955108404159543,0.02606351301074028,-0.19378845393657684
1.717690348625183,1.6922320127487183,-0.15948490798473358,0.028259437531232837,-0.17372654378414154
1.7840428352355957,1.6922320127487183,-0.13620376586914062,0.028669986873865128,-0.172722727060318
1.7309217453002927,1.6922320127487183,-0.15833367407321927,0.02676822617650032,-0.13403676450252533
1.720348834991455,1.6922320127487183,-0.18115559220314023,0.02577122673392296,-0.16015315055847168
1.7625666856765747,1.6922320127487183,-0.1552465707063675,0.025584310293197632,-0.16516266763210297
1.8181971311569212,1.6922320127487183,-0.16204197704792023,0.02452266961336136,-0.18278595805168152
1.7421666383743286,1.6922320127487183,-0.16491441428661346,0.02752045728266239,-0.1200026124715805
1.689826726913452,1.6922320127487183,-0.13608446717262268,0.028371388092637066,-0.15608461201190948
1.74375319480896,1.6922320127487183,-0.13967339694499967,0.02462363801896572,-0.1783297061920166
1.7457262277603147,1.6922320127487183,-0.13947038352489471,0.02471795678138733,-0.13031025230884552
1.7177441120147705,1.6922320127487183,-0.13702037930488586,0.025491178035736084,-0.1484910249710083
1.7670793533325195,1.6922320127487183,-0.13242702186107635,0.024039713665843006,-0.16723008453845975
1.7758806943893433,1.6922320127487183,-0.13554339110851288,0.02413381449878216,-0.13093948364257812
1.7514386177062988,1.6922320127487183,-0.1710893213748932,0.026121629402041435,-0.1618189513683319
1.7419354915618896,1.6922320127487183,-0.15372344851493835,0.028020167723298073,-0.18912239372730252
1.7469890117645264,1.6922320127487183,-0.13954433798789978,0.02812662348151207,-0.12962102890014648
1.7696844339370728,1.6922320127487183,-0.16572777926921844,0.02900157682597637,-0.2158636301755905
1.7772921323776243,1.6922320127487183,-0.16590863466262817,0.028846886008977887,-0.10073750466108322
1.8176581859588623,1.6922320127487183,-0.16390110552310944,0.02936764247715473,-0.15651565790176392
1.758230447769165,1.6922320127487183,-0.1454790085554123,0.033535052090883255,-0.15931059420108795
1.7122001647949219,1.6922320127487183,-0.13583603501319885,0.037738893181085593,-0.12007538229227066
1.709236741065979,1.6922320127487183,-0.1683250516653061,0.029129292815923687,-0.2045536637306213
1.7475284337997437,1.6922320127487183,-0.1483445018529892,0.026100611314177517,-0.16119402647018433
1.7114067077636719,1.6922320127487183,-0.14613203704357147,0.02534000389277935,-0.15578103065490723
1.7178525924682615,1.6922320127487183,-0.1388488411903381,0.02377462014555931,-0.14437974989414215
1.6557428836822508,1.6922320127487183,-0.13383260369300842,0.023105442523956295,-0.12382227927446364
1.6896082162857056,1.6922320127487183,-0.13284184038639069,0.023016514256596565,-0.10404440015554428
1.7336663007736206,1.6922320127487183,-0.12440507113933565,0.023034077137708664,-0.1405035704374313
1.6796728372573853,1.6922320127487183,-0.1229891926050186,0.022702349349856377,-0.16013291478157043
1.7108905315399168,1.6922320127487183,-0.11982114613056181,0.022759778425097466,-0.12899717688560483
1.641487956047058,1.6922320127487183,-0.1215001195669174,0.022852933034300804,-0.11454910039901732
1.6858220100402832,1.6922320127487183,-0.11768271028995513,0.022628774866461757,-0.16306008398532867
1.6630152463912964,1.6922320127487183,-0.11541363596916197,0.02277281694114208,-0.12216253578662872
1.7258678674697876,1.6922320127487183,-0.11217503249645232,0.02271593175828457,-0.1168714165687561
1.7330514192581177,1.6922320127487183,-0.11403481662273406,0.02307489328086376,-0.08709430694580078
1.7000062465667725,1.6922320127487183,-0.12685123085975647,0.02341558411717415,-0.11845944076776505
1.708003520965576,1.6922320127487183,-0.1299578696489334,0.02280509658157825,-0.09967049211263657
1.7515070438385008,1.6922320127487183,-0.13024459779262543,0.023140924051404,-0.14243073761463165
1.7174803018569946,1.6922320127487183,-0.13578841090202332,0.02302913926541805,-0.08172598481178284
1.6863209009170532,1.6922320127487183,-0.13471823930740356,0.023227201774716377,-0.14272484183311462
1.6471586227416992,1.6922320127487183,-0.1259836107492447,0.022794457152485847,-0.10406643152236938
1.6951282024383545,1.6922320127487183,-0.12260600924491882,0.02291226759552956,-0.12706036865711212
1.681598663330078,1.6922320127487183,-0.11783590912818909,0.023000294342637066,-0.11999043077230452
1.6436842679977417,1.6922320127487183,-0.11185866594314577,0.022490726783871647,-0.07404442131519316
1.641016125679016,1.6922320127487183,-0.10958480834960936,0.02258511632680893,-0.1374167948961258
1.648552656173706,1.6922320127487183,-0.11220715939998625,0.023367287591099736,-0.10089895874261856
1.640266180038452,1.6922320127487183,-0.1102108359336853,0.023356515914201736,-0.11296657472848892
1.7811981439590454,1.6922320127487183,-0.110438272356987,0.02417032793164253,-0.11855557560920715
1.74453067779541,1.6922320127487183,-0.10373297333717346,0.02528666518628597,-0.11145948618650436
1.6390979290008545,1.6922320127487183,-0.1240851879119873,0.02385072410106659,-0.07347530126571654
1.7412757873535156,1.6922320127487183,-0.12210242450237274,0.02425995841622353,-0.1294114589691162
1.6620776653289795,1.6922320127487183,-0.12578129768371582,0.02489824779331684,-0.14283527433872223
1.7107746601104736,1.6922320127487183,-0.1282256245613098,0.024167047813534737,-0.1686764806509018
1.7026546001434326,1.6922320127487183,-0.12038001418113708,0.02373886108398437,-0.10273681581020357
1.5449486970901487,1.6922320127487183,-0.12228555977344512,0.023618141189217567,-0.08674582839012147
1.5577937364578247,1.6922320127487183,-0.11970119178295135,0.02320856414735317,-0.11779859662055968
1.5171558856964111,1.6922320127487183,-0.1143624633550644,0.023886758834123608,-0.12292910367250443
1.6667101383209229,1.6922320127487183,-0.11588168144226074,0.025493826717138287,-0.11076697707176208
1.6398489475250244,1.6922320127487183,-0.12585468590259552,0.02665069885551929,-0.13983790576457977
1.5982547998428345,1.6922320127487183,-0.12225900590419768,0.02835274487733841,-0.0786609500646591
1.6239898204803467,1.6922320127487183,-0.12144333124160767,0.028632935136556625,-0.1174933984875679
1.6288479566574097,1.6922320127487183,-0.11798924207687377,0.02884286269545555,-0.12306733429431917
1.6422728300094604,1.6922320127487183,-0.11693568527698515,0.02539214864373207,-0.12633615732192993
1.7544389963150024,1.6922320127487183,-0.10963937640190125,0.0259118415415287,-0.09883875399827956
1.8040027618408203,1.6922320127487183,-0.09732022881507872,0.02699694037437439,-0.08850597590208052
1.7529007196426392,1.6922320127487183,-0.139290913939476,0.023941116407513615,-0.13095401227474213
1.735220432281494,1.6922320127487183,-0.1645589768886566,0.025869484990835186,-0.12335662543773653
1.713758111000061,1.6922320127487183,-0.15298645198345184,0.027726562693715092,-0.14815405011177063
1.7479877471923828,1.6922320127487183,-0.16543573141098022,0.02620214782655239,-0.2076735496520996
1.821142554283142,1.6922320127487183,-0.15138627588748932,0.02655458264052868,-0.1320703476667404
1.7425696849822998,1.6922320127487183,-0.15572111308574677,0.02571766078472137,-0.17244210839271543
1.7157135009765625,1.6922320127487183,-0.1375572681427002,0.02701106108725071,-0.10220107436180113
1.6375941038131712,1.6922320127487183,-0.1474512815475464,0.024535389617085457,-0.1584431231021881
1.7607851028442383,1.6922320127487183,-0.1395551562309265,0.02454167231917381,-0.16661356389522552
1.755316376686096,1.6922320127487183,-0.13668560981750488,0.024706531316041943,-0.12845738232135773
1.7683382034301756,1.6922320127487183,-0.1478872150182724,0.02406914532184601,-0.12814119458198547
1.7368481159210205,1.6922320127487183,-0.17128916084766388,0.02503146044909954,-0.1771668791770935
1.7104263305664062,1.6922320127487183,-0.15592454373836517,0.028489649295806885,-0.13464924693107605
1.7854187488555908,1.6922320127487183,-0.14495716989040375,0.027439994737505913,-0.15105897188186643
1.7516067028045654,1.6922320127487183,-0.14839743077754974,0.025728302076458927,-0.1271611601114273
1.71855628490448,1.6922320127487183,-0.15673017501831055,0.026117032393813133,-0.1531342566013336
1.6965000629425049,1.6922320127487183,-0.14249669015407562,0.02530458383262157,-0.18252058327198029
1.6985630989074707,1.6922320127487183,-0.13424980640411377,0.024328479543328285,-0.11684237420558928
1.63400661945343,1.6922320127487183,-0.12877273559570312,0.024012321606278416,-0.13528741896152496
1.7238792181015015,1.6922320127487183,-0.1198606938123703,0.02291214279830456,-0.18042302131652832
1.6881085634231567,1.6922320127487183,-0.1201418787240982,0.02258923090994358,-0.10845006257295609
1.6436662673950195,1.6922320127487183,-0.11906619369983672,0.022569946944713593,-0.12646283209323883
1.6715487241744995,1.6922320127487183,-0.1145504117012024,0.022955613210797306,-0.10550172626972198
1.6700279712677,1.6922320127487183,-0.11409123241901396,0.023704107850790024,-0.13653257489204407
1.6132222414016724,1.6922320127487183,-0.11086364090442656,0.022977586835622787,-0.09358704090118408
1.530069351196289,1.6922320127487183,-0.1071873903274536,0.023353585973382,-0.0896441638469696
1.6090185642242432,1.6922320127487183,-0.1049397736787796,0.024363998323678967,-0.09143590927124023
1.6336146593093872,1.6922320127487183,-0.1132875382900238,0.02512490190565586,-0.14690224826335907
1.636265516281128,1.6922320127487183,-0.12489719688892365,0.02656259946525097,-0.14132313430309296
1.6272671222686768,1.6922320127487183,-0.10839730501174925,0.02885886840522289,-0.0539558120071888
1.6821340322494507,1.6922320127487183,-0.09724010527133939,0.029577327892184258,-0.08342976123094559
1.7047072649002075,1.6922320127487183,-0.10916259884834288,0.02669176459312439,-0.09410101920366289
1.6718847751617432,1.6922320127487183,-0.1100810021162033,0.023199398070573807,-0.10360857844352722
1.739902377128601,1.6922320127487183,-0.11155878007411955,0.02311382256448269,-0.11479388177394866
1.7129738330841064,1.6922320127487183,-0.11760896444320677,0.023403141647577282,-0.1420980840921402
1.7616924047470093,1.6922320127487183,-0.12666286528110504,0.022653449326753616,-0.13420066237449646
1.7327876091003416,1.6922320127487183,-0.1368427872657776,0.023284129798412323,-0.1339455395936966
1.7351380586624143,1.6922320127487183,-0.1457456350326538,0.0242875162512064,-0.1215265542268753
1.7214770317077637,1.6922320127487183,-0.1487697958946228,0.024955919012427327,-0.10983723402023315
1.76348876953125,1.6922320127487183,-0.14555533230304718,0.024658340960741043,-0.1690077781677246
1.6672908067703247,1.6922320127487183,-0.150258406996727,0.02540920861065388,-0.15596137940883636
1.6949623823165891,1.6922320127487183,-0.13962990045547485,0.02404487691819668,-0.1394919455051422
1.64409339427948,1.6922320127487183,-0.12698836624622345,0.023490237072110176,-0.13468876481056213
1.6338340044021606,1.6922320127487183,-0.1161101907491684,0.02313171699643135,-0.08649614453315735
1.6977032423019407,1.6922320127487183,-0.11048200726509094,0.02326455153524876,-0.11392151564359664
1.6693506240844727,1.6922320127487183,-0.11258994042873383,0.023223409429192543,-0.12047155946493147
1.6645094156265259,1.6922320127487183,-0.11185762286186218,0.023163566365838047,-0.11213325709104537
1.6869761943817139,1.6922320127487183,-0.1090421974658966,0.023055762052536007,-0.08325190097093582


==> data/single_task_inference_result/walker/walker_showcase_results/4.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
-0.012175044976174831,3.7123653888702393,-1.772883057594299,3.2790184020996094,-0.01051830779761076
0.2884851396083832,3.7123653888702393,-2.428380012512207,0.24298152327537537,-1.8311082124710083
0.5416874885559082,3.7123653888702393,-1.9317086935043333,0.10520550608634947,-1.96461284160614
0.8969966173171997,3.7123653888702393,-1.9843066930770876,0.08188886195421219,-2.046444892883301
1.2908533811569212,3.7123653888702393,-1.9646337032318115,0.05363200232386589,-2.1150014400482178
1.6825190782546997,3.7123653888702393,-2.101609706878662,0.04200369492173194,-2.1374945640563965
2.1474890708923335,3.7123653888702393,-2.105153083801269,0.04230744391679764,-2.1507604122161865
2.4605014324188232,3.7123653888702393,-2.1222293376922607,0.04259554296731949,-2.200834989547729
3.0337352752685542,3.7123653888702393,-2.133607149124145,0.04352111369371414,-2.066680908203125
3.4077930450439453,3.7123653888702393,-2.0318906307220455,0.0373200997710228,-1.9924600124359129
3.605634212493896,3.7123653888702393,-1.8968083858489992,0.03906482830643654,-1.917124390602112
3.656949758529663,3.7123653888702393,-1.95547616481781,0.03794335946440697,-1.9180724620819087
3.692436933517456,3.7123653888702393,-1.9919918775558472,0.03516584262251854,-2.0402519702911377
3.7292635440826416,3.7123653888702393,-2.0436971187591553,0.03276682272553444,-2.023146867752075
3.692160844802856,3.7123653888702393,-2.035961866378784,0.02743561752140522,-2.003836870193481
3.798086166381836,3.7123653888702393,-2.0126378536224365,0.023449528962373734,-1.976561427116394
3.79975700378418,3.7123653888702393,-2.0168964862823486,0.022856561467051503,-2.0105483531951904
3.8282749652862553,3.7123653888702393,-2.043196201324463,0.023613568395376205,-2.045158863067627
3.7623262405395512,3.7123653888702393,-2.011474370956421,0.0255700945854187,-1.9956018924713133
3.764739513397217,3.7123653888702393,-2.000494241714477,0.02810130640864372,-2.0463547706604004
3.7711880207061768,3.7123653888702393,-2.0478200912475586,0.026353344321250916,-2.0224039554595947
3.858972787857056,3.7123653888702393,-2.0606133937835693,0.026583220809698105,-2.109689235687256
3.727009057998657,3.7123653888702393,-2.052812337875366,0.02967899851500988,-2.037333011627197
3.683460474014282,3.7123653888702393,-2.0077710151672363,0.025734271854162216,-1.9985127449035645
3.78516149520874,3.7123653888702393,-2.0124773979187007,0.022867877036333084,-2.0183134078979488
3.7726783752441406,3.7123653888702393,-2.000627279281616,0.02356995455920696,-2.05951189994812
3.7177894115448,3.7123653888702393,-2.043498039245605,0.02481035143136978,-2.013889789581299
3.7887792587280273,3.7123653888702393,-2.021000623703003,0.02265249378979206,-2.0529701709747314
3.753401041030884,3.7123653888702393,-2.0175509452819824,0.02377752587199211,-2.0023481845855713
3.702025413513184,3.7123653888702393,-2.0461537837982178,0.024282421916723248,-2.0080337524414062
3.770078897476196,3.7123653888702393,-2.025810956954956,0.023035477846860886,-2.034141063690185
3.7059013843536377,3.7123653888702393,-2.02019476890564,0.022958075627684597,-2.0229859352111816
3.7249336242675777,3.7123653888702393,-2.0199360847473145,0.02287607453763485,-2.014079570770264
3.7312800884246826,3.7123653888702393,-2.0108747482299805,0.0217264611274004,-2.0291035175323486
3.810823440551758,3.7123653888702393,-2.01177191734314,0.021580031141638756,-2.0229554176330566
3.6761758327484126,3.7123653888702393,-2.023711442947388,0.02243383042514324,-2.0156407356262207
3.6252408027648926,3.7123653888702393,-2.015512466430664,0.021978311240673065,-2.0030746459960938
3.6629338264465328,3.7123653888702393,-2.00298285484314,0.022597240284085277,-1.9866747856140137
3.6490888595581055,3.7123653888702393,-1.9939237833023071,0.023436835035681725,-1.989546775817871
3.646251201629639,3.7123653888702393,-2.0036251544952393,0.023849673569202423,-1.9932264089584353
3.6546933650970455,3.7123653888702393,-2.003812074661255,0.024149641394615173,-2.0052442550659175
3.740976095199585,3.7123653888702393,-2.0061569213867188,0.02599964290857315,-1.9940227270126345
3.804964780807495,3.7123653888702393,-2.0198874473571777,0.026733504608273503,-2.0367231369018555
3.782469749450684,3.7123653888702393,-2.036085367202759,0.022992197424173355,-2.0417091846466064
3.812142133712769,3.7123653888702393,-2.074160575866699,0.0254822950810194,-2.089124917984009
3.7415788173675537,3.7123653888702393,-2.069606065750122,0.028811028227210045,-2.1098008155822754
3.6881182193756095,3.7123653888702393,-2.009838819503784,0.026578443124890327,-1.973510503768921
3.695235967636108,3.7123653888702393,-2.036712646484375,0.02469711937010288,-2.054577350616455
3.663871049880981,3.7123653888702393,-2.0106928348541255,0.023331169039011,-1.9899940490722656
3.7764847278594966,3.7123653888702393,-2.015129327774048,0.022637922316789627,-2.009137868881225
3.7304627895355216,3.7123653888702393,-2.011306047439575,0.022136308252811432,-1.965941786766052
3.6808369159698486,3.7123653888702393,-2.0122365951538086,0.022278999909758568,-2.036475658416748
3.706411600112915,3.7123653888702393,-2.0129830837249756,0.021963538601994514,-2.027540922164917
3.830412149429321,3.7123653888702393,-2.0087690353393555,0.022686002776026722,-1.9739750623703
3.7192673683166495,3.7123653888702393,-2.015026092529297,0.022440955042839047,-2.0162808895111084
3.675735473632813,3.7123653888702393,-2.001447439193725,0.02162941917777061,-1.987219214439392
3.734951972961426,3.7123653888702393,-1.994691491127014,0.02168123610317707,-2.0050060749053955
3.689561128616333,3.7123653888702393,-1.9977928400039673,0.02222170680761337,-1.9796060323715208
3.65951418876648,3.7123653888702393,-2.0161681175231934,0.02229536697268486,-1.976890563964844
3.699318885803223,3.7123653888702393,-2.0122528076171875,0.02127842418849468,-2.0277361869812007
3.7849833965301514,3.7123653888702393,-2.009488821029663,0.022193845361471176,-2.0034618377685542
3.7185766696929927,3.7123653888702393,-2.0097644329071045,0.0219173077493906,-1.983195781707764
3.742685317993164,3.7123653888702393,-2.0063796043396,0.022132264450192448,-1.9873583316802976
3.6962702274322505,3.7123653888702393,-2.0085034370422363,0.022571690380573273,-1.9931483268737793
3.776431560516357,3.7123653888702393,-2.017774105072021,0.022089721634984016,-2.028554201126098
3.7048323154449454,3.7123653888702393,-2.0312395095825195,0.02262216620147228,-2.038515090942383
3.671784639358521,3.7123653888702393,-2.02092719078064,0.02160792611539364,-2.010972499847412
3.742108821868896,3.7123653888702393,-2.0073282718658447,0.021907975897192955,-2.0155839920043945
3.7473657131195064,3.7123653888702393,-2.007028579711914,0.02233721688389778,-2.020398139953613
3.7842609882354736,3.7123653888702393,-2.022876024246216,0.02214665338397026,-2.057588815689087
3.786545515060425,3.7123653888702393,-2.040922880172729,0.022641606628894802,-2.0697071552276607
3.832487821578979,3.7123653888702393,-2.078653573989868,0.0254189632833004,-2.096343517303467
3.7906761169433594,3.7123653888702393,-2.067537546157837,0.02754721418023109,-2.0302093029022217
3.7279226779937744,3.7123653888702393,-2.0192432403564453,0.02958359010517597,-1.9982035160064695
3.7169981002807617,3.7123653888702393,-2.0239741802215576,0.026626164093613625,-1.9898694753646848
3.7139174938201904,3.7123653888702393,-2.019453525543213,0.023609835654497143,-2.029142379760742
3.627165794372559,3.7123653888702393,-2.0239593982696533,0.023133112117648125,-1.9896677732467647
3.702637195587158,3.7123653888702393,-2.0170352458953857,0.022080076858401295,-2.0063855648040767
3.6923303604125977,3.7123653888702393,-2.0129930973052974,0.021182848140597343,-2.0036554336547847
3.6645791530609126,3.7123653888702393,-2.0078628063201904,0.02090773731470108,-2.010266304016113
3.793736457824707,3.7123653888702393,-2.0074553489685054,0.021297214552760124,-2.021392345428467
3.8204863071441646,3.7123653888702393,-2.0076549053192134,0.023987773805856705,-2.024025917053222
3.649890661239624,3.7123653888702393,-2.023189783096313,0.0234555508941412,-2.0032880306243896
3.682517766952514,3.7123653888702393,-2.012238025665283,0.02318846061825752,-2.022754430770874
3.626241683959961,3.7123653888702393,-1.991816163063049,0.02437742054462433,-1.9934194087982176
3.6346855163574214,3.7123653888702393,-1.99500834941864,0.023902026936411858,-1.9694832563400269
3.697800397872925,3.7123653888702393,-2.003309488296509,0.02405358664691448,-1.9965893030166624
3.694819927215576,3.7123653888702393,-2.0091898441314697,0.02453368157148361,-2.0023319721221924
3.6982808113098145,3.7123653888702393,-2.0003585815429688,0.02259935811161995,-1.9863079786300657
3.659490346908569,3.7123653888702393,-2.001340389251709,0.023404743522405624,-2.014892339706421
3.734661340713501,3.7123653888702393,-2.0042479038238525,0.02302765846252441,-2.0069172382354736
3.734575748443604,3.7123653888702393,-2.0058133602142334,0.02180345728993416,-1.9806580543518064
3.5848677158355713,3.7123653888702393,-2.0133373737335205,0.021566618233919144,-1.9838402271270752
3.6253139972686768,3.7123653888702393,-2.015946388244629,0.021605154499411583,-2.0402371883392334
3.7087006568908687,3.7123653888702393,-2.009636640548706,0.02328651025891304,-2.0218489170074463
3.723810434341431,3.7123653888702393,-2.0118465423583984,0.02259211800992489,-1.983662247657776
3.681467533111572,3.7123653888702393,-2.011732578277588,0.021782414987683296,-2.0120472908020015
3.7194662094116206,3.7123653888702393,-2.0093755722045894,0.023931974545121193,-2.020541191101074
3.650669097900391,3.7123653888702393,-2.011226892471313,0.022475523874163628,-1.9993672370910645
3.6453616619110103,3.7123653888702393,-2.013369083404541,0.02088171429932117,-2.070636749267578
3.6677746772766113,3.7123653888702393,-2.008565902709961,0.021558886393904683,-2.014364957809448
3.6057395935058594,3.7123653888702393,-2.0084457397460938,0.02264142967760563,-1.9841272830963133
3.6494507789611816,3.7123653888702393,-2.004826784133911,0.02276268228888512,-2.0336217880249023
3.7015013694763184,3.7123653888702393,-2.005751609802246,0.025463655591011047,-2.0292327404022217
3.6597871780395512,3.7123653888702393,-2.007266998291016,0.024913478642702103,-1.9828197956085205
3.6511933803558345,3.7123653888702393,-2.00315523147583,0.023179147392511368,-2.0326626300811768
3.7132756710052486,3.7123653888702393,-2.0031480789184566,0.024212501943111416,-2.004457235336304
3.734265327453613,3.7123653888702393,-2.0073397159576416,0.02319266647100449,-1.9843726158142088
3.6768612861633296,3.7123653888702393,-2.0091581344604488,0.021535808220505714,-2.018893957138061
3.6993274688720703,3.7123653888702393,-2.0138185024261475,0.022169338539242744,-2.020048141479492
3.71724796295166,3.7123653888702393,-2.012633323669433,0.02213267609477043,-2.030919075012207
3.732288360595703,3.7123653888702393,-2.0127997398376465,0.020890139043331143,-2.012941360473633
3.7233157157897945,3.7123653888702393,-2.014816999435425,0.021073417738080025,-2.008769989013672
3.723567247390747,3.7123653888702393,-2.0191450119018555,0.02145858108997345,-2.032220125198364
3.756213426589966,3.7123653888702393,-2.0224292278289795,0.021038556471467015,-2.0312869548797607
3.6909737586975098,3.7123653888702393,-2.0280637741088867,0.021316437050700188,-2.0162520408630367
3.759931564331055,3.7123653888702393,-2.0246005058288574,0.021486306563019753,-2.070753812789917
3.7557632923126225,3.7123653888702393,-2.0273003578186035,0.02184769883751869,-2.031779766082764
3.81202244758606,3.7123653888702393,-2.0378129482269287,0.022494200617074966,-2.0394124984741206
3.774126768112183,3.7123653888702393,-2.048508882522583,0.023984011262655255,-2.066111087799072
3.8502118587493896,3.7123653888702393,-2.066150426864624,0.026090607047080997,-2.1082167625427246
3.7633240222930904,3.7123653888702393,-2.032306671142578,0.028438961133360863,-2.02618670463562
3.713082790374756,3.7123653888702393,-2.006855010986328,0.02738611400127411,-2.009923219680786
3.759732246398926,3.7123653888702393,-2.0257678031921382,0.024781199172139168,-2.0401973724365234
3.726609468460083,3.7123653888702393,-2.012401580810547,0.023543523624539372,-2.0346767902374268
3.7670235633850098,3.7123653888702393,-2.04092025756836,0.02392737567424774,-2.0294134616851807
3.7608487606048575,3.7123653888702393,-2.0362172126770015,0.022628607228398323,-2.051271915435791
3.7919421195983887,3.7123653888702393,-2.039217710494995,0.02297764644026756,-2.0349910259246826
3.771025896072388,3.7123653888702393,-2.0528924465179443,0.024756278842687607,-2.1262180805206294
3.73891806602478,3.7123653888702393,-2.0483014583587646,0.02569073438644409,-2.027421712875366
3.715551614761353,3.7123653888702393,-2.0401527881622314,0.025895481929183006,-2.060737609863281
3.708016157150269,3.7123653888702393,-2.021347522735596,0.023798324167728424,-1.9738494157791135
3.746492147445679,3.7123653888702393,-2.022101402282715,0.02275722287595272,-2.052430868148804
3.796141624450684,3.7123653888702393,-2.0245015621185303,0.02181200683116913,-1.9904466867446895
3.724127531051636,3.7123653888702393,-2.0286073684692383,0.02195783145725727,-2.033876895904541
3.701510429382324,3.7123653888702393,-2.0191187858581543,0.022020721808075905,-2.035168647766113
3.639225721359253,3.7123653888702393,-2.0163381099700928,0.022107815369963642,-2.002503633499145
3.732105493545532,3.7123653888702393,-2.009040594100952,0.02259944379329681,-2.022690296173096
3.772324085235596,3.7123653888702393,-2.0180096626281734,0.022428022697567936,-2.0106842517852783
3.781249761581421,3.7123653888702393,-2.017507314682007,0.021591704338788983,-1.9875705242156985
3.684391021728516,3.7123653888702393,-2.04433822631836,0.022986106574535366,-2.0556480884552
3.665040016174317,3.7123653888702393,-2.033066987991333,0.02469593659043312,-2.0070836544036865
3.6940209865570073,3.7123653888702393,-2.0131494998931885,0.023246310651302338,-2.047902584075928
3.6646945476531982,3.7123653888702393,-2.0093562602996826,0.023049788549542427,-2.007125377655029
3.717128038406372,3.7123653888702393,-2.005460500717163,0.02243071794509888,-2.0073859691619877
3.6538460254669194,3.7123653888702393,-2.004000186920166,0.022363092750310894,-2.0073304176330566
3.7112319469451904,3.7123653888702393,-2.007450819015503,0.022141478955745697,-2.009307861328125
3.69251012802124,3.7123653888702393,-2.0075716972351074,0.021424166858196255,-2.014588594436645
3.700181722640991,3.7123653888702393,-2.010414361953736,0.021575370803475376,-2.0326409339904785
3.746627807617188,3.7123653888702393,-2.009590148925781,0.020820019766688343,-1.9979097843170168
3.700005054473877,3.7123653888702393,-2.0136444568634038,0.022072339430451397,-1.9964973926544187
3.6703271865844727,3.7123653888702393,-2.0107572078704834,0.02094241045415401,-2.0193715095520015
3.6899547576904297,3.7123653888702393,-2.0088112354278564,0.021624715998768806,-2.052876234054565
3.695467710494995,3.7123653888702393,-2.009360790252685,0.021716663613915443,-2.016417503356933
3.7146363258361816,3.7123653888702393,-2.006937503814697,0.021488334983587265,-2.0182037353515625
3.7001445293426514,3.7123653888702393,-2.004217624664306,0.021387288346886635,-1.997589349746704
3.7339160442352286,3.7123653888702393,-2.0061917304992676,0.021422838792204857,-2.008302927017212
3.6910810470581055,3.7123653888702393,-2.011951208114624,0.02107318677008152,-2.0016074180603027
3.7549831867218018,3.7123653888702393,-2.014847993850708,0.02094467729330063,-2.036582946777344
3.7051637172698975,3.7123653888702393,-2.018674373626709,0.021215315908193588,-2.0089709758758545
3.6791718006134033,3.7123653888702393,-2.019214153289795,0.021430214866995808,-2.0199236869812007
3.678167104721069,3.7123653888702393,-2.0130715370178223,0.021469522267580032,-2.0369086265563965
3.7386291027069087,3.7123653888702393,-2.007774353027344,0.021958617493510246,-2.035522937774658
3.6840856075286874,3.7123653888702393,-2.011665344238281,0.021801523864269257,-1.9848976135253904
3.680341720581055,3.7123653888702393,-2.0091960430145264,0.02143613249063492,-2.0153489112854004
3.7307412624359126,3.7123653888702393,-2.0080678462982178,0.021913127973675728,-2.072234869003296
3.741809129714966,3.7123653888702393,-2.0129356384277344,0.022137995809316635,-2.0161917209625244
3.644686222076416,3.7123653888702393,-2.0186023712158203,0.02161584049463272,-1.997841715812683
3.6591980457305913,3.7123653888702393,-2.018444299697876,0.02169908583164215,-2.0091307163238525
3.721661567687988,3.7123653888702393,-2.013124942779541,0.022404804825782772,-2.0682229995727535
3.6667039394378658,3.7123653888702393,-2.012263774871826,0.022049786522984505,-2.0713133811950684
3.712942600250244,3.7123653888702393,-2.0085752010345455,0.021774647757411003,-1.9879286289215088
3.6772444248199454,3.7123653888702393,-2.006997346878052,0.022560521960258484,-1.97782826423645
3.7145934104919434,3.7123653888702393,-2.01167368888855,0.021786320954561237,-1.9907617568969729
3.7008113861083984,3.7123653888702393,-2.010773181915283,0.020871568471193317,-2.034569978713989
3.7302982807159424,3.7123653888702393,-2.0107045173645015,0.021316831931471825,-2.003561496734619
3.713098764419556,3.7123653888702393,-2.013861179351806,0.02066311985254288,-1.9805999994277956
3.7101185321807857,3.7123653888702393,-2.015695571899414,0.021168792620301247,-2.034328937530517
3.755195140838623,3.7123653888702393,-2.0134623050689697,0.02046096883714199,-2.047276735305786
3.719457626342773,3.7123653888702393,-2.018005847930908,0.021041367202997208,-2.0240302085876465
3.7057929039001456,3.7123653888702393,-2.0201776027679443,0.020936479791998863,-2.008248805999756
3.72645115852356,3.7123653888702393,-2.015653610229492,0.020837420597672462,-2.035698890686035
3.691041946411133,3.7123653888702393,-2.017315149307251,0.021136192604899406,-2.047326803207397
3.6453604698181152,3.7123653888702393,-2.0179822444915767,0.021186949685215953,-2.0287418365478516
3.6884834766387935,3.7123653888702393,-2.0106804370880127,0.021137604489922523,-2.009934425354004
3.659141540527344,3.7123653888702393,-2.009082317352295,0.021569928154349327,-2.010298728942871
3.7099006175994873,3.7123653888702393,-2.00639009475708,0.02178312093019485,-2.031336069107056
3.6925110816955566,3.7123653888702393,-2.002377986907959,0.02230203337967396,-1.9786618947982788
3.711264371871948,3.7123653888702393,-2.0059287548065186,0.022486308589577675,-2.0074753761291504
3.7858498096466064,3.7123653888702393,-2.0068531036376958,0.021176809445023537,-2.0323555469512935
3.7327723503112793,3.7123653888702393,-2.0145034790039062,0.022147648036479946,-1.9724807739257808
3.6755609512329106,3.7123653888702393,-2.0176539421081543,0.021360758692026135,-2.019051074981689
3.694478034973145,3.7123653888702393,-2.016843318939209,0.02209959365427494,-2.004429340362549
3.705814838409424,3.7123653888702393,-2.009887456893921,0.0221403818577528,-2.044590473175049
3.662023544311523,3.7123653888702393,-2.0148658752441406,0.02189766801893711,-2.0097908973693848
3.74031400680542,3.7123653888702393,-2.0091772079467773,0.021310977637767792,-2.0502362251281734
3.7137262821197514,3.7123653888702393,-2.008777141571045,0.02212979644536972,-2.0079267024993896
3.7163441181182866,3.7123653888702393,-2.010497570037842,0.02120235189795494,-1.9757121801376345
3.739099740982056,3.7123653888702393,-2.013746976852417,0.02091440744698048,-2.021477937698364
3.739171981811523,3.7123653888702393,-2.0193915367126465,0.02190565690398216,-1.9980758428573608


==> data/single_task_inference_result/walker/walker_showcase_results/42.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.005684546194970608,9.398747444152832,-1.772883057594299,3.2790184020996094,-1.300331950187683
0.2982664704322815,9.398747444152832,-6.3596930503845215,1.166930079460144,-2.8734734058380127
0.5305861830711365,9.398747444152832,-7.480958461761474,0.21266959607601163,-6.714022159576416
0.8310026526451111,9.398747444152832,-7.38403081893921,0.07538390904664993,-7.5219945907592765
1.206745147705078,9.398747444152832,-7.419661998748779,0.052022535353899,-7.447883129119874
1.5741204023361206,9.398747444152832,-7.462934017181396,0.04304695874452591,-7.471310138702392
1.9513987302780151,9.398747444152832,-7.461507320404051,0.04306568205356598,-7.537343978881837
2.396768808364868,9.398747444152832,-7.458998680114745,0.04307903349399567,-7.363413333892822
2.773826360702514,9.398747444152832,-7.454969882965088,0.04308228939771652,-7.436059474945068
3.1409685611724854,9.398747444152832,-7.448821067810058,0.043088369071483605,-7.436179637908935
3.5214042663574214,9.398747444152832,-7.4399261474609375,0.04310568422079086,-7.479565143585205
3.8414485454559326,9.398747444152832,-7.429731845855712,0.0431533120572567,-7.386277675628662
4.295614719390869,9.398747444152832,-7.422461986541747,0.0432746522128582,-7.415349006652832
4.678956508636475,9.398747444152832,-7.418339729309082,0.04350414127111434,-7.328123092651366
5.037269115447998,9.398747444152832,-7.416917324066161,0.0439586415886879,-7.484125614166259
5.407332897186279,9.398747444152832,-7.407277584075926,0.04475412517786025,-7.346568584442138
5.770681858062744,9.398747444152832,-7.39692735671997,0.04666512086987496,-7.451040267944336
6.160544872283936,9.398747444152832,-7.446732997894286,0.05782395973801613,-7.48173427581787
6.518800735473633,9.398747444152832,-5.9765844345092765,0.5298550128936768,-5.474491119384766
6.889639854431152,9.398747444152832,-6.06906795501709,0.7806596755981445,-6.482377052307129
7.294736385345459,9.398747444152832,-5.880250930786133,0.5785086750984192,-5.89983606338501
7.464023113250732,9.398747444152832,-5.786999225616455,0.35224077105522156,-5.517606735229492
7.332115173339843,9.398747444152832,-5.422299861907959,0.31427526473999023,-4.974550724029541
7.661900520324707,9.398747444152832,-6.5666584968566895,0.2651978135108948,-6.3454341888427725
7.924001216888427,9.398747444152832,-6.922262668609619,0.09205478429794312,-7.002811431884766
8.157794952392578,9.398747444152832,-6.478277683258057,0.06637407094240189,-6.602575302124024
8.053513526916504,9.398747444152832,-5.598308563232422,0.15653999149799347,-5.421292781829834
7.882528305053712,9.398747444152832,-6.142287731170654,0.23974578082561487,-5.869123458862305
8.019388198852539,9.398747444152832,-7.2067809104919425,0.10241268575191496,-7.1769561767578125
8.214041709899902,9.398747444152832,-7.236792087554932,0.060060981661081314,-7.233052730560303
8.614758491516113,9.398747444152832,-7.164625644683838,0.046977750957012177,-7.1432294845581055
8.732088088989258,9.398747444152832,-6.822908878326416,0.07693329453468321,-6.806399822235107
8.640235900878906,9.398747444152832,-6.284459114074707,0.1164797618985176,-6.466568470001221
8.919075012207031,9.398747444152832,-7.283698558807373,0.266133576631546,-7.238692283630371
9.15993881225586,9.398747444152832,-7.210990905761719,0.08397715538740158,-7.211122512817383
9.100367546081545,9.398747444152832,-7.136230945587158,0.10051491856575012,-6.989262104034424
9.315287590026855,9.398747444152832,-7.469986438751219,0.1170668378472328,-7.460390567779541
9.454036712646483,9.398747444152832,-7.371651649475098,0.06248155608773232,-7.409442424774171
9.510047912597656,9.398747444152832,-7.414830684661865,0.06077078729867935,-7.451033592224122
9.485539436340332,9.398747444152832,-7.44878339767456,0.03967544063925743,-7.502994537353516
9.394420623779297,9.398747444152832,-7.452617168426514,0.037323445081710815,-7.424490928649902
9.40048599243164,9.398747444152832,-7.368091106414795,0.03461086750030517,-7.361294746398925
9.399054527282713,9.398747444152832,-7.363933086395263,0.03113098070025444,-7.4061808586120605
9.457807540893553,9.398747444152832,-7.358560562133789,0.029298147186636925,-7.3419103622436515
9.417810440063475,9.398747444152832,-7.3683714866638175,0.029592992737889286,-7.352964878082275
9.427049636840819,9.398747444152832,-7.374342441558839,0.029815979301929477,-7.354768276214599
9.432448387145996,9.398747444152832,-7.384289741516113,0.02978049963712692,-7.311139106750488
9.427886962890623,9.398747444152832,-7.372091293334962,0.03051476553082466,-7.311736583709715
9.500167846679688,9.398747444152832,-7.384582996368408,0.030436648055911064,-7.379055500030517
9.509119033813475,9.398747444152832,-7.384521484375,0.03158579394221306,-7.414930820465088
9.514458656311037,9.398747444152832,-7.408801078796386,0.03454311937093735,-7.461904048919677
9.53084659576416,9.398747444152832,-7.493018150329591,0.03678524121642113,-7.494305133819581
9.616609573364256,9.398747444152832,-7.376327514648437,0.043165508657693856,-7.416067123413087
9.455942153930664,9.398747444152832,-7.352722644805907,0.05010024830698967,-7.353623867034912
9.472020149230957,9.398747444152832,-7.342134952545166,0.04823354259133338,-7.377365112304687
9.474019050598145,9.398747444152832,-7.427221775054932,0.0409071296453476,-7.398975849151611
9.529426574707031,9.398747444152832,-7.439312934875488,0.03602004423737526,-7.460984706878662
9.427042961120605,9.398747444152832,-7.416650295257568,0.03978824242949486,-7.334383487701416
9.472372055053713,9.398747444152832,-7.378991603851318,0.03678484633564949,-7.416945934295654
9.396469116210936,9.398747444152832,-7.398962974548339,0.03400211036205292,-7.382328987121582
9.37181282043457,9.398747444152832,-7.382084846496582,0.031151859089732167,-7.330719470977782
9.391083717346191,9.398747444152832,-7.367328643798829,0.02979132905602455,-7.3740739822387695
9.404804229736328,9.398747444152832,-7.355129718780517,0.028981788083910946,-7.318026065826416
9.4571533203125,9.398747444152832,-7.3577165603637695,0.0289327222853899,-7.378267288208006
9.467795372009277,9.398747444152832,-7.358994007110595,0.0298045352101326,-7.370354175567627
9.501155853271484,9.398747444152832,-7.383747100830078,0.03107493370771408,-7.412037849426269
9.511157035827635,9.398747444152832,-7.431251049041747,0.032509610056877136,-7.427147388458253
9.53388977050781,9.398747444152832,-7.396250247955321,0.037410404533147805,-7.383469104766845
9.572107315063475,9.398747444152832,-7.404153823852539,0.0424891859292984,-7.440625667572021
9.482982635498049,9.398747444152832,-7.362454891204835,0.04800638556480408,-7.353752613067627
9.450904846191406,9.398747444152832,-7.36318826675415,0.048787571489810944,-7.348932743072509
9.530131340026855,9.398747444152832,-7.400888919830321,0.0420239195227623,-7.4173264503479
9.45564365386963,9.398747444152832,-7.4020628929138175,0.03889795765280724,-7.367848873138427
9.45630168914795,9.398747444152832,-7.439321994781494,0.037123028188943856,-7.407114505767822
9.497835159301756,9.398747444152832,-7.422374248504639,0.03496192768216133,-7.436643600463867
9.487663269042969,9.398747444152832,-7.388938903808594,0.0353688970208168,-7.421531200408935
9.43011474609375,9.398747444152832,-7.415291786193847,0.037458866834640496,-7.388692378997802
9.440581321716307,9.398747444152832,-7.409548282623291,0.035144317895174026,-7.380762577056883
9.509503364562988,9.398747444152832,-7.386760711669923,0.033137451857328415,-7.397721290588379
9.435460090637209,9.398747444152832,-7.401153564453125,0.03322882205247879,-7.4197373390197745
9.374514579772947,9.398747444152832,-7.412291049957275,0.033361174166202545,-7.47491455078125
9.454227447509764,9.398747444152832,-7.392125129699707,0.0307832844555378,-7.391456127166749
9.419036865234377,9.398747444152832,-7.384268283843993,0.0302849356085062,-7.388703346252441
9.438788414001465,9.398747444152832,-7.381423950195312,0.030294930562376976,-7.354231834411621
9.453495025634766,9.398747444152832,-7.371395587921143,0.03098326548933983,-7.378967761993408
9.520936012268066,9.398747444152832,-7.380517005920409,0.03113768436014652,-7.421360015869139
9.445309638977049,9.398747444152832,-7.4077534675598145,0.03311124071478844,-7.406349182128905
9.519050598144531,9.398747444152832,-7.410362720489503,0.03427441790699959,-7.418229579925538
9.476128578186035,9.398747444152832,-7.412496089935303,0.035364072769880295,-7.412278175354005
9.478789329528809,9.398747444152832,-7.397434234619139,0.03685665503144264,-7.41552495956421
9.548560142517088,9.398747444152832,-7.4395713806152335,0.037689868360757835,-7.4539079666137695
9.452141761779783,9.398747444152832,-7.372644901275634,0.039254479110240936,-7.364314079284669
9.350173950195312,9.398747444152832,-7.3897833824157715,0.04051733389496803,-7.3636436462402335
9.379606246948242,9.398747444152832,-7.412643909454346,0.03374256566166878,-7.3858604431152335
9.443150520324707,9.398747444152832,-7.3745503425598145,0.030249619856476784,-7.354979515075684
9.481674194335936,9.398747444152832,-7.371760368347168,0.029798632487654683,-7.387531757354736
9.51898193359375,9.398747444152832,-7.3734540939331055,0.031636182218790054,-7.414482593536378
9.40526294708252,9.398747444152832,-7.388070106506347,0.03481460735201836,-7.409252166748048
9.508892059326174,9.398747444152832,-7.392964363098144,0.03371260315179825,-7.457987308502196
9.50743770599365,9.398747444152832,-7.385316371917725,0.03270121291279793,-7.375950813293458
9.464755058288574,9.398747444152832,-7.438397407531737,0.03370947018265724,-7.411956310272216
9.42313480377197,9.398747444152832,-7.486242771148682,0.03476114571094513,-7.460223197937011
9.467605590820312,9.398747444152832,-7.386947154998779,0.034947752952575684,-7.399926662445068
9.471044540405272,9.398747444152832,-7.38636875152588,0.033266760408878326,-7.419091224670409
9.415647506713869,9.398747444152832,-7.409273147583008,0.033020634204149246,-7.4017510414123535
9.444574356079102,9.398747444152832,-7.407749652862547,0.031954262405633926,-7.3315653800964355
9.576457023620605,9.398747444152832,-7.381568431854248,0.03146171197295189,-7.442929267883299
9.545207023620605,9.398747444152832,-7.394178867340086,0.03359702602028847,-7.399750709533691
9.507999420166016,9.398747444152832,-7.500598907470702,0.038778580725193024,-7.425188064575195
9.58525085449219,9.398747444152832,-7.544994354248048,0.039515502750873566,-7.546831130981444
9.518430709838867,9.398747444152832,-7.3778657913208,0.046973004937171936,-7.418524742126464
9.462465286254883,9.398747444152832,-7.378651618957519,0.05116899684071541,-7.311345100402832
9.4488468170166,9.398747444152832,-7.407230854034422,0.0464957021176815,-7.416330337524414
9.418899536132812,9.398747444152832,-7.390077114105224,0.03851679340004921,-7.346032619476318
9.403971672058104,9.398747444152832,-7.3994526863098145,0.03318345919251441,-7.380105972290038
9.503949165344238,9.398747444152832,-7.375227451324464,0.03079843521118164,-7.403798580169677
9.430985450744629,9.398747444152832,-7.374110221862794,0.030843900516629216,-7.400035858154298
9.523995399475096,9.398747444152832,-7.39268922805786,0.03117186017334461,-7.426536560058594
9.53702926635742,9.398747444152832,-7.422508716583253,0.03189143165946007,-7.41801357269287
9.481748580932615,9.398747444152832,-7.384355068206787,0.03753466159105301,-7.369248867034912
9.651359558105469,9.398747444152832,-7.5145530700683585,0.03883098438382149,-7.5895748138427725
9.51744270324707,9.398747444152832,-7.378641605377196,0.043731480836868286,-7.309842586517334
9.436004638671875,9.398747444152832,-7.432201862335205,0.0475843921303749,-7.4078545570373535
9.49205207824707,9.398747444152832,-7.480458736419677,0.041828636080026634,-7.4873857498168945
9.469761848449709,9.398747444152832,-7.409080982208253,0.038523994386196136,-7.38358497619629
9.45478820800781,9.398747444152832,-7.464534282684326,0.034720998257398605,-7.487517356872559
9.505591392517088,9.398747444152832,-7.42369270324707,0.034991707652807236,-7.45600986480713
9.454146385192873,9.398747444152832,-7.3815412521362305,0.035563625395298004,-7.378239631652832
9.381134033203123,9.398747444152832,-7.395126819610595,0.03622866794466972,-7.3821749687194815
9.573610305786131,9.398747444152832,-7.392654895782471,0.032308027148246765,-7.466927528381347
9.491452217102049,9.398747444152832,-7.370367527008056,0.03273849934339523,-7.354400157928466
9.449918746948242,9.398747444152832,-7.385663986206055,0.03632761910557746,-7.3858675956726065
9.453468322753906,9.398747444152832,-7.428483486175538,0.03693738579750061,-7.3910088539123535
9.475986480712889,9.398747444152832,-7.389337539672852,0.03502097725868225,-7.375477313995361
9.45156192779541,9.398747444152832,-7.42016839981079,0.03442661464214325,-7.386044979095459
9.419853210449217,9.398747444152832,-7.399567127227782,0.0342048704624176,-7.382817745208739
9.532467842102049,9.398747444152832,-7.390190601348879,0.032534323632717126,-7.403274059295654
9.505295753479006,9.398747444152832,-7.377808094024657,0.03302537277340889,-7.379106044769286
9.442484855651855,9.398747444152832,-7.430230617523193,0.035712867975234985,-7.424623012542723
9.530753135681152,9.398747444152832,-7.472347736358642,0.033696386963129044,-7.4635324478149405
9.48827075958252,9.398747444152832,-7.394963741302489,0.03656162321567536,-7.434483051300048
9.550455093383789,9.398747444152832,-7.45292568206787,0.037555597722530365,-7.4625511169433585
9.579585075378418,9.398747444152832,-7.4762816429138175,0.041183266788721085,-7.446356296539306
9.431023597717283,9.398747444152832,-7.352125167846679,0.046427078545093536,-7.368850231170654
9.44151210784912,9.398747444152832,-7.391306400299072,0.0455501601099968,-7.36490297317505
9.415071487426756,9.398747444152832,-7.405569076538087,0.03719146177172661,-7.384983062744141
9.370521545410156,9.398747444152832,-7.396084308624268,0.0311829037964344,-7.385680198669434
9.378142356872559,9.398747444152832,-7.376609325408935,0.029957907274365425,-7.382984161376954
9.338216781616211,9.398747444152832,-7.359222412109374,0.029132362455129623,-7.33775520324707
9.35539436340332,9.398747444152832,-7.352329730987549,0.029447773471474648,-7.3308610916137695
9.425445556640623,9.398747444152832,-7.344858646392822,0.02964488975703716,-7.339670658111571
9.323716163635252,9.398747444152832,-7.3529601097106925,0.029975010082125664,-7.378790378570557
9.462533950805664,9.398747444152832,-7.351358890533446,0.030198851600289345,-7.360128402709962
9.444769859313965,9.398747444152832,-7.369410514831544,0.029880112037062645,-7.370883464813232
9.52634525299072,9.398747444152832,-7.390370845794677,0.030358536168932915,-7.37073278427124
9.474498748779297,9.398747444152832,-7.403931140899657,0.03403303772211075,-7.410298824310303
9.457006454467773,9.398747444152832,-7.430521011352539,0.03552454710006714,-7.392364501953125
9.529033660888672,9.398747444152832,-7.4466819763183585,0.03517778217792511,-7.487046241760255
9.527419090270994,9.398747444152832,-7.380162239074707,0.03700085729360581,-7.40618896484375
9.597611427307129,9.398747444152832,-7.4206624031066895,0.041540157049894326,-7.435892105102539
9.597710609436035,9.398747444152832,-7.484496593475341,0.04734582081437111,-7.479720115661621
9.487215995788574,9.398747444152832,-7.341961383819581,0.05416235700249672,-7.378131866455078
9.431718826293944,9.398747444152832,-7.374387264251711,0.05540798231959343,-7.36885404586792
9.479762077331545,9.398747444152832,-7.397395610809326,0.04431305080652237,-7.416806697845459
9.416042327880861,9.398747444152832,-7.410989284515379,0.03664464130997658,-7.439124107360838
9.54683208465576,9.398747444152832,-7.411531925201416,0.03199271112680435,-7.41981554031372
9.495022773742676,9.398747444152832,-7.3871989250183105,0.03300590068101883,-7.414876937866211
9.518424987792969,9.398747444152832,-7.416206836700439,0.03529089689254761,-7.405558109283446
9.606011390686035,9.398747444152832,-7.516722202301025,0.03622562065720558,-7.555118560791015
9.549820899963379,9.398747444152832,-7.358661174774171,0.04436196014285088,-7.411030769348144
9.499542236328125,9.398747444152832,-7.371644496917725,0.05628836899995804,-7.414694309234619
9.594155311584473,9.398747444152832,-7.42229127883911,0.052087567746639245,-7.477952003479005
9.414657592773438,9.398747444152832,-7.376177787780762,0.048747528344392776,-7.33089542388916
9.427499771118164,9.398747444152832,-7.375472545623779,0.0414651557803154,-7.448909282684326
9.331007957458496,9.398747444152832,-7.387540340423584,0.03428897261619568,-7.319664478302003
9.425633430480957,9.398747444152832,-7.37554121017456,0.030207572504878044,-7.425679683685303
9.425765037536621,9.398747444152832,-7.377457141876221,0.029678234830498692,-7.337313652038574
9.491436958312988,9.398747444152832,-7.374505996704101,0.02953141927719116,-7.367436408996582
9.387022018432615,9.398747444152832,-7.394431114196777,0.03119218535721302,-7.37086009979248
9.45934772491455,9.398747444152832,-7.378076553344727,0.0307675302028656,-7.385939121246339
9.425697326660156,9.398747444152832,-7.3748602867126465,0.030626505613327023,-7.387564659118653
9.435026168823242,9.398747444152832,-7.360585689544677,0.031225400045514103,-7.351581573486328
9.451273918151855,9.398747444152832,-7.378930568695068,0.03129875659942627,-7.39160394668579
9.385443687438963,9.398747444152832,-7.3774471282958975,0.031262002885341644,-7.370420455932617
9.389133453369139,9.398747444152832,-7.378835201263427,0.030361518263816837,-7.401869773864745
9.411778450012209,9.398747444152832,-7.361183166503905,0.029689811170101162,-7.355237483978271
9.34263038635254,9.398747444152832,-7.354552745819091,0.029670394957065582,-7.360961437225341
9.381396293640137,9.398747444152832,-7.359205722808839,0.02919083461165428,-7.344870567321777
9.365116119384766,9.398747444152832,-7.353168487548829,0.029178483411669728,-7.3558931350708
9.319042205810547,9.398747444152832,-7.349270343780517,0.029439112171530724,-7.287319183349609
9.410539627075197,9.398747444152832,-7.343447685241699,0.029678333550691605,-7.342293739318847
9.388010025024414,9.398747444152832,-7.350851535797118,0.02995230071246624,-7.300910472869874
9.42240047454834,9.398747444152832,-7.351506233215331,0.029161911457777023,-7.364068508148193
9.447696685791016,9.398747444152832,-7.359300136566161,0.02938036620616913,-7.355871677398682
9.458069801330566,9.398747444152832,-7.366946220397949,0.03035540133714676,-7.338688373565674
9.5333833694458,9.398747444152832,-7.376240253448486,0.03141486644744873,-7.41654872894287
9.539709091186525,9.398747444152832,-7.4016942977905265,0.03357170149683952,-7.406646728515626
9.460911750793455,9.398747444152832,-7.414560317993165,0.039401747286319726,-7.391448497772216
9.616595268249512,9.398747444152832,-7.478702068328857,0.03970896080136299,-7.481394290924072
9.513854026794432,9.398747444152832,-7.391064167022706,0.04151112958788872,-7.439545631408691


==> data/single_task_inference_result/walker/walker_showcase_results/6.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.005656707100570202,6.6208152770996085,-1.772883057594299,3.2790184020996094,-0.5928800106048584
0.013666603714227676,6.6208152770996085,-4.837014675140381,0.4306031465530396,-3.656940937042236
0.3422163128852844,6.6208152770996085,-4.850823879241943,0.08651668578386305,-4.03001832962036
0.5322144627571106,6.6208152770996085,-4.724447727203369,0.06193498149514198,-4.739059925079346
0.8023795485496522,6.6208152770996085,-4.728125095367432,0.04613686352968216,-4.834885597229004
1.1500126123428345,6.6208152770996085,-4.813170909881592,0.03629632294178009,-4.837213516235352
1.513496994972229,6.6208152770996085,-4.80711841583252,0.03630276024341583,-4.811995506286621
1.94162380695343,6.6208152770996085,-4.801187038421631,0.03632910177111626,-4.823143005371094
2.3237032890319824,6.6208152770996085,-4.79761838912964,0.03636811673641205,-4.788449287414551
2.701862573623657,6.6208152770996085,-4.7967448234558105,0.03645157068967819,-4.8036651611328125
3.0472962856292725,6.6208152770996085,-4.798440456390381,0.036616478115320206,-4.774876117706299
3.4770667552948,6.6208152770996085,-4.8031554222106925,0.03690320625901222,-4.795975685119629
3.8638601303100586,6.6208152770996085,-4.811602592468262,0.0374704971909523,-4.791410446166992
4.203166961669922,6.6208152770996085,-4.820289134979248,0.03851645439863205,-4.789890766143799
4.709911823272705,6.6208152770996085,-4.811437129974365,0.04542270302772521,-4.8107895851135245
5.07037353515625,6.6208152770996085,-4.580530643463135,0.04586576670408249,-4.558918952941895
5.466721057891846,6.6208152770996085,-4.284195423126221,0.23379291594028473,-4.133043289184569
5.805532932281494,6.6208152770996085,-4.4280686378479,0.08515096455812454,-4.4261016845703125
6.004870891571045,6.6208152770996085,-4.4486002922058105,0.06499601900577545,-4.44707489013672
6.329559803009033,6.6208152770996085,-4.544750213623047,0.06764425337314606,-4.6261186599731445
6.40765380859375,6.6208152770996085,-4.5722856521606445,0.04415547847747803,-4.592801094055176
6.5872111320495605,6.6208152770996085,-4.7351274490356445,0.05046798661351204,-4.666620254516602
6.545558929443359,6.6208152770996085,-4.759207248687744,0.0354573130607605,-4.6743741035461435
6.591604709625244,6.6208152770996085,-4.706122875213623,0.03178023546934128,-4.752069473266602
6.663880825042725,6.6208152770996085,-4.730119705200195,0.02894118055701256,-4.765408992767334
6.696639060974121,6.6208152770996085,-4.758678913116455,0.029256446287035946,-4.807347297668457
6.677509307861328,6.6208152770996085,-4.759243488311768,0.025659453123807907,-4.753190517425537
6.625716686248779,6.6208152770996085,-4.8002214431762695,0.027687562629580494,-4.849186897277832
6.660955429077148,6.6208152770996085,-4.7761754989624015,0.02664050832390785,-4.76595401763916
6.701770782470703,6.6208152770996085,-4.752962112426758,0.026019182056188583,-4.767276763916016
6.514560699462891,6.6208152770996085,-4.755651473999024,0.02642221376299858,-4.746736526489258
6.6235785484313965,6.6208152770996085,-4.754606246948241,0.025470048189163208,-4.781618118286133
6.672873973846436,6.6208152770996085,-4.742429256439209,0.0243272315710783,-4.742835998535156
6.649996280670166,6.6208152770996085,-4.743255615234375,0.02424328774213791,-4.71954345703125
6.65186882019043,6.6208152770996085,-4.759969234466553,0.024446722120046612,-4.768750190734863
6.680591583251953,6.6208152770996085,-4.773803234100342,0.026285566389560696,-4.761473655700684
6.73021411895752,6.6208152770996085,-4.764517307281494,0.025905726477503777,-4.786161422729492
6.719632625579834,6.6208152770996085,-4.766586780548096,0.02753012254834175,-4.750593185424805
6.671019554138184,6.6208152770996085,-4.7853403091430655,0.029706161469221115,-4.755662441253662
6.631958961486816,6.6208152770996085,-4.77248477935791,0.03064617700874805,-4.795668601989745
6.63651180267334,6.6208152770996085,-4.750382423400879,0.02832934446632862,-4.728470325469971
6.702561378479004,6.6208152770996085,-4.751660346984863,0.026430223137140278,-4.757859706878662
6.591010570526123,6.6208152770996085,-4.753764152526856,0.02599644474685192,-4.757256031036377
6.637637138366699,6.6208152770996085,-4.748925209045409,0.02480945736169815,-4.741777420043944
6.644046306610107,6.6208152770996085,-4.7501349449157715,0.024228686466813087,-4.766204833984375
6.5571136474609375,6.6208152770996085,-4.747448444366455,0.02454996481537819,-4.7174224853515625
6.620791435241699,6.6208152770996085,-4.749335765838623,0.02402598969638348,-4.788134574890137
6.656773567199707,6.6208152770996085,-4.741105556488037,0.02350368723273277,-4.744163513183594
6.6311378479003915,6.6208152770996085,-4.7462706565856925,0.023371031507849693,-4.76691722869873
6.729674816131592,6.6208152770996085,-4.7487077713012695,0.023649735376238823,-4.7640628814697275
6.706485271453857,6.6208152770996085,-4.7661423683166495,0.025598550215363503,-4.774045944213867
6.66484832763672,6.6208152770996085,-4.748091697692871,0.02676190994679928,-4.761137008666992
6.633689403533936,6.6208152770996085,-4.786727428436279,0.028166914358735085,-4.75887107849121
6.725698947906494,6.6208152770996085,-4.764211654663086,0.02812925726175308,-4.801300525665283
6.627360820770264,6.6208152770996085,-4.747368335723877,0.027455955743789673,-4.700789928436279
6.634745121002196,6.6208152770996085,-4.733998775482178,0.02605496905744076,-4.717679500579834
6.645505905151367,6.6208152770996085,-4.743529796600342,0.025044163689017292,-4.761090278625488
6.608592510223389,6.6208152770996085,-4.738432884216309,0.02500755153596401,-4.776577472686768
6.644285202026367,6.6208152770996085,-4.7480549812316895,0.02428444847464561,-4.764142990112305
6.660445690155028,6.6208152770996085,-4.751954078674316,0.023596966639161106,-4.757243633270264
6.6703782081604,6.6208152770996085,-4.755259990692139,0.02417852357029915,-4.7504730224609375
6.706936836242676,6.6208152770996085,-4.754995346069336,0.025034844875335693,-4.786206245422363
6.7611188888549805,6.6208152770996085,-4.790066242218018,0.026656754314899445,-4.819402694702148
6.781046390533447,6.6208152770996085,-4.766390323638916,0.02953694760799408,-4.793820381164551
6.618812561035156,6.6208152770996085,-4.743946552276611,0.03368903696537018,-4.712404251098633
6.579713821411133,6.6208152770996085,-4.709774971008301,0.029913777485489845,-4.7015252113342285
6.5258564949035645,6.6208152770996085,-4.727295875549316,0.02765384502708912,-4.710214138031006
6.60741090774536,6.6208152770996085,-4.717985153198241,0.026379369199275967,-4.745420455932617
6.710841178894042,6.6208152770996085,-4.732043743133545,0.024256881326437,-4.740621566772461
6.659605026245117,6.6208152770996085,-4.733900547027588,0.024473315104842183,-4.707517147064209
6.73770809173584,6.6208152770996085,-4.743068218231201,0.02582630328834057,-4.754121780395508
6.730463027954102,6.6208152770996085,-4.748667240142822,0.029331512749195095,-4.7620835304260245
6.622769832611084,6.6208152770996085,-4.732544422149657,0.02981248870491981,-4.6895575523376465
6.687936782836913,6.6208152770996085,-4.744385242462158,0.028887217864394188,-4.7566208839416495
6.7073974609375,6.6208152770996085,-4.754247665405273,0.027424996718764305,-4.789431571960449
6.691464424133301,6.6208152770996085,-4.7828545570373535,0.028011029586195942,-4.738598346710205
6.653656482696533,6.6208152770996085,-4.792154312133789,0.02863887511193752,-4.786403179168701
6.759617805480957,6.6208152770996085,-4.790393829345703,0.0286145843565464,-4.807865619659424
6.73626708984375,6.6208152770996085,-4.744420528411865,0.0286441333591938,-4.792887210845947
6.630414962768555,6.6208152770996085,-4.73465633392334,0.030052565038204197,-4.7716684341430655
6.645031929016112,6.6208152770996085,-4.7465901374816895,0.02920897677540779,-4.725512981414794
6.585317134857178,6.6208152770996085,-4.7572126388549805,0.027703832834959034,-4.744311809539794
6.6163835525512695,6.6208152770996085,-4.7501535415649405,0.02591613493859768,-4.771645545959473
6.652531147003174,6.6208152770996085,-4.744225978851318,0.023761885240674015,-4.7033185958862305
6.607518672943115,6.6208152770996085,-4.746774673461913,0.02332961745560169,-4.742066383361816
6.610024929046631,6.6208152770996085,-4.741112232208252,0.02371610887348652,-4.732728481292725
6.586399555206299,6.6208152770996085,-4.739476680755615,0.02355712838470936,-4.75782585144043
6.619019031524657,6.6208152770996085,-4.736726760864258,0.02338952198624611,-4.747231483459473
6.609749317169189,6.6208152770996085,-4.73304557800293,0.023397853597998616,-4.740636825561523
6.650322437286377,6.6208152770996085,-4.733481407165527,0.0230951439589262,-4.728030204772949
6.554938793182373,6.6208152770996085,-4.740293502807617,0.02340603433549404,-4.687896728515625
6.549461841583252,6.6208152770996085,-4.741450786590576,0.023498352617025372,-4.735638618469238
6.607821941375732,6.6208152770996085,-4.73878812789917,0.023939523845911023,-4.772044658660889
6.657386779785156,6.6208152770996085,-4.735036849975586,0.023949388414621357,-4.713339805603027
6.733590602874756,6.6208152770996085,-4.740142345428467,0.024236924946308133,-4.7222161293029785
6.670325756072998,6.6208152770996085,-4.770162582397461,0.027600649744272232,-4.7795491218566895
6.670838832855225,6.6208152770996085,-4.781273365020752,0.02837361954152584,-4.791347026824951
6.708223342895508,6.6208152770996085,-4.771680355072021,0.02809366211295128,-4.780828952789307
6.689341068267822,6.6208152770996085,-4.7592430114746085,0.029089484363794327,-4.746548652648926
6.5871429443359375,6.6208152770996085,-4.760843753814696,0.029435286298394203,-4.771999835968018
6.694157600402832,6.6208152770996085,-4.772716999053955,0.027767546474933624,-4.74997615814209
6.60791015625,6.6208152770996085,-4.768679141998291,0.026549942791461945,-4.6889824867248535
6.596860885620117,6.6208152770996085,-4.7458882331848145,0.025156207382678986,-4.743138790130615
6.589925289154053,6.6208152770996085,-4.737024784088135,0.02436301112174988,-4.755475997924805
6.633482456207275,6.6208152770996085,-4.724218845367432,0.02452152967453003,-4.737412452697754
6.565526008605957,6.6208152770996085,-4.737679004669189,0.02409524098038673,-4.717510223388672
6.680547714233398,6.6208152770996085,-4.734933376312256,0.023969411849975582,-4.797947883605957
6.6550092697143555,6.6208152770996085,-4.742574214935304,0.024358822032809258,-4.76131248474121
6.691198348999024,6.6208152770996085,-4.756475925445557,0.024327412247657772,-4.766780376434326
6.672808647155762,6.6208152770996085,-4.771692752838135,0.025675358250737194,-4.763139724731444
6.693874359130859,6.6208152770996085,-4.801348209381104,0.028306234627962112,-4.76915168762207
6.65644073486328,6.6208152770996085,-4.776778221130371,0.028195099905133247,-4.7891807556152335
6.673373699188232,6.6208152770996085,-4.756865978240967,0.02795785292983055,-4.777545928955078
6.656484603881836,6.6208152770996085,-4.76413631439209,0.027596160769462585,-4.704269886016846
6.610508441925049,6.6208152770996085,-4.757347106933594,0.027086107060313225,-4.77401065826416
6.717430114746094,6.6208152770996085,-4.758101940155028,0.025830391794443127,-4.787164688110352
6.7075719833374015,6.6208152770996085,-4.748074054718018,0.025782419368624687,-4.771003246307373
6.593703746795654,6.6208152770996085,-4.7443623542785645,0.02664078213274479,-4.764612197875977
6.641403198242188,6.6208152770996085,-4.719439029693604,0.02611701935529709,-4.747638702392577
6.590106964111328,6.6208152770996085,-4.74380350112915,0.026559730991721157,-4.714530944824219
6.561871528625488,6.6208152770996085,-4.744615554809569,0.025305856019258496,-4.75178337097168
6.631758213043213,6.6208152770996085,-4.7397661209106445,0.02401170879602432,-4.697201728820801
6.672284126281737,6.6208152770996085,-4.738152980804443,0.02369940094649792,-4.730517864227295
6.637852191925049,6.6208152770996085,-4.7478671073913565,0.02396021224558353,-4.74440860748291
6.648317813873291,6.6208152770996085,-4.758548259735107,0.024346793070435524,-4.7885026931762695
6.6516757011413565,6.6208152770996085,-4.767306804656982,0.0251108892261982,-4.78460168838501
6.705565452575684,6.6208152770996085,-4.756693840026856,0.02514594234526157,-4.762243747711182
6.681827545166016,6.6208152770996085,-4.770408153533936,0.025915233418345448,-4.799367427825928
6.654937744140625,6.6208152770996085,-4.769044876098633,0.02689306251704693,-4.752367973327637
6.643275737762451,6.6208152770996085,-4.776374340057373,0.0274992398917675,-4.743462562561035
6.573511600494385,6.6208152770996085,-4.75622034072876,0.027039837092161175,-4.751055240631104
6.6068315505981445,6.6208152770996085,-4.759541034698486,0.026190636679530144,-4.747403144836426
6.581344127655028,6.6208152770996085,-4.745352268218993,0.023899711668491364,-4.750788688659668
6.618399620056152,6.6208152770996085,-4.739210605621338,0.023207252845168117,-4.761422157287598
6.587392807006836,6.6208152770996085,-4.733794212341309,0.02346406877040863,-4.727951526641846
6.644073486328125,6.6208152770996085,-4.732369899749756,0.023468209430575367,-4.7126851081848145
6.682280540466309,6.6208152770996085,-4.738030910491943,0.023478221148252487,-4.715106964111328
6.684656143188477,6.6208152770996085,-4.7572336196899405,0.02412543073296547,-4.770203113555908
6.638565540313721,6.6208152770996085,-4.772162914276123,0.025452645495533943,-4.744029998779297
6.673935413360596,6.6208152770996085,-4.786161422729492,0.026084069162607193,-4.7726006507873535
6.741793632507324,6.6208152770996085,-4.7615437507629395,0.02652103081345558,-4.769706726074219
6.694660663604736,6.6208152770996085,-4.751501560211182,0.02764713391661644,-4.709627151489258
6.692951202392577,6.6208152770996085,-4.7803940773010245,0.028867319226264957,-4.788320541381836
6.6935720443725595,6.6208152770996085,-4.785344123840332,0.030395545065402985,-4.822184085845947
6.640226364135742,6.6208152770996085,-4.760964393615723,0.03066377528011799,-4.753468036651611
6.685598850250244,6.6208152770996085,-4.748751163482666,0.02857408858835697,-4.712588310241699
6.661571502685546,6.6208152770996085,-4.758896350860596,0.027257371693849564,-4.7556233406066895
6.608256340026856,6.6208152770996085,-4.760131359100342,0.02700893580913544,-4.748100757598877
6.7473721504211435,6.6208152770996085,-4.761803150177002,0.025702036917209625,-4.799180507659912
6.6613945960998535,6.6208152770996085,-4.7422094345092765,0.026088958606123924,-4.7210655212402335
6.626255989074707,6.6208152770996085,-4.7350029945373535,0.02601800300180912,-4.744201183319092
6.5348572731018075,6.6208152770996085,-4.724894523620605,0.02511110343039036,-4.769460678100586
6.668661594390869,6.6208152770996085,-4.734548091888428,0.02622045949101448,-4.7391276359558105
6.6157445907592765,6.6208152770996085,-4.74806547164917,0.024545166641473767,-4.726797580718993
6.670981407165527,6.6208152770996085,-4.739833354949951,0.02339075319468975,-4.775799751281737
6.67952299118042,6.6208152770996085,-4.74777364730835,0.024214848875999447,-4.753766059875488
6.596045017242432,6.6208152770996085,-4.767373085021973,0.02701661922037601,-4.77906370162964
6.621538639068604,6.6208152770996085,-4.749321460723877,0.025371549651026722,-4.750152111053467
6.63104248046875,6.6208152770996085,-4.749252796173096,0.02450585924088955,-4.728066444396973
6.607794761657715,6.6208152770996085,-4.745540618896484,0.024032728746533397,-4.697538375854492
6.59256887435913,6.6208152770996085,-4.741530895233153,0.023309573531150814,-4.725811958312988
6.615894794464111,6.6208152770996085,-4.738346099853516,0.023078354075551036,-4.726865768432617
6.631594657897949,6.6208152770996085,-4.737271785736084,0.022939128801226612,-4.754755020141602
6.689368724822998,6.6208152770996085,-4.738571643829346,0.02326740324497223,-4.740150928497314
6.658469676971436,6.6208152770996085,-4.745086193084717,0.024288218468427655,-4.748338222503662
6.71205472946167,6.6208152770996085,-4.761922359466553,0.025219552218914032,-4.762056350708008
6.6994404792785645,6.6208152770996085,-4.786681652069092,0.026490740478038788,-4.75138521194458
6.672510623931885,6.6208152770996085,-4.757325172424316,0.028624294325709343,-4.762882709503174
6.574171543121338,6.6208152770996085,-4.765539646148682,0.029175832867622372,-4.751944541931152
6.647926330566406,6.6208152770996085,-4.773383617401123,0.028392344713211056,-4.780745029449463
6.640615940093993,6.6208152770996085,-4.761204719543457,0.02566131949424744,-4.78200626373291
6.727713108062744,6.6208152770996085,-4.7580342292785645,0.02432020381093025,-4.779930591583252
6.713855266571045,6.6208152770996085,-4.766480445861816,0.02534414269030094,-4.7482237815856925
6.701786041259766,6.6208152770996085,-4.8096466064453125,0.02850760146975517,-4.830611705780028
6.6805338859558105,6.6208152770996085,-4.805208683013916,0.02981011569499969,-4.794866085052489
6.647209644317626,6.6208152770996085,-4.781138896942139,0.0313553549349308,-4.7751665115356445
6.650094509124756,6.6208152770996085,-4.751860618591309,0.02852081134915352,-4.723977565765381
6.63217306137085,6.6208152770996085,-4.756213665008545,0.027104336768388748,-4.734679698944092
6.6351332664489755,6.6208152770996085,-4.752593517303467,0.02578114718198776,-4.7202534675598145
6.667823791503905,6.6208152770996085,-4.755909442901611,0.02466852590441704,-4.756412982940674
6.725647449493408,6.6208152770996085,-4.755615711212158,0.024605862796306607,-4.807497024536133
6.716828346252441,6.6208152770996085,-4.766951084136962,0.025791216641664505,-4.795888423919678
6.55918025970459,6.6208152770996085,-4.797516345977783,0.028035363182425495,-4.745220661163329
6.61353635787964,6.6208152770996085,-4.774744510650635,0.028255609795451164,-4.729059219360352
6.678081512451172,6.6208152770996085,-4.740225315093993,0.025851579383015633,-4.772307872772217
6.68500518798828,6.6208152770996085,-4.74550199508667,0.02527375519275665,-4.739380359649657
6.624584197998047,6.6208152770996085,-4.759578227996825,0.025567661970853806,-4.768157482147217
6.585371017456056,6.6208152770996085,-4.755909442901611,0.02622920647263527,-4.791804790496825
6.599784851074219,6.6208152770996085,-4.7495760917663565,0.025493426248431202,-4.720138072967528
6.640296936035156,6.6208152770996085,-4.737926483154297,0.02410319820046425,-4.7759928703308105
6.634170055389404,6.6208152770996085,-4.742516994476318,0.02338302507996559,-4.75321626663208
6.6198506355285645,6.6208152770996085,-4.743520259857178,0.02368602342903614,-4.792243480682373
6.614136695861816,6.6208152770996085,-4.74278688430786,0.02389570139348507,-4.7480974197387695
6.6153221130371085,6.6208152770996085,-4.742325782775879,0.023414628580212597,-4.75636625289917
6.639894485473633,6.6208152770996085,-4.739015579223633,0.023130984976887703,-4.716484546661377
6.666936874389648,6.6208152770996085,-4.741690635681152,0.023102251812815663,-4.749168872833252
6.6012773513793945,6.6208152770996085,-4.745590686798096,0.02391978353261948,-4.7254557609558105
6.704317092895508,6.6208152770996085,-4.745896339416504,0.02419639378786087,-4.768139839172363
6.618607044219971,6.6208152770996085,-4.75967264175415,0.02465697005391121,-4.770499229431152
6.665836811065674,6.6208152770996085,-4.738602638244629,0.024697862565517426,-4.736837387084961


==> data/single_task_inference_result/walker/walker_single_task_inference_trajectories/1.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
-0.06177333369851112,1.6922320127487183,-1.772883057594299,3.2790184020996094,-0.43147632479667664
0.2778920829296112,1.6922320127487183,-0.4408347308635712,0.23948590457439425,-0.4349832832813263
0.5867355465888977,1.6922320127487183,-0.18400670588016513,0.11276273429393768,-0.48507988452911377
0.9810332059860227,1.6922320127487183,-0.1643519103527069,0.08200693130493165,-0.2584116458892822
1.3071147203445435,1.6922320127487183,-0.12579205632209775,0.05230458825826645,-0.14507445693016052
1.5371582508087158,1.6922320127487183,-0.16743560135364532,0.040623947978019714,-0.1268003135919571
1.6073012351989746,1.6922320127487183,-0.11031165719032288,0.034877058118581765,-0.1402500867843628
1.6508616209030151,1.6922320127487183,-0.09643326699733734,0.03500685095787048,-0.09754073619842528
1.7017251253128052,1.6922320127487183,-0.11947280168533324,0.03998573496937752,-0.09817105531692506
1.6799477338790891,1.6922320127487183,-0.13886432349681854,0.03249845281243324,-0.166686549782753
1.6837860345840454,1.6922320127487183,-0.12045150995254517,0.02497999742627144,-0.1495790183544159
1.6808098554611206,1.6922320127487183,-0.11341263353824615,0.023397011682391167,-0.1592466831207275
1.6713138818740845,1.6922320127487183,-0.11366382241249084,0.02265835367143154,-0.12105688452720642
1.691024899482727,1.6922320127487183,-0.10699540376663208,0.022132445126771927,-0.1194089576601982
1.7067576646804807,1.6922320127487183,-0.10494565963745116,0.022150846198201176,-0.11490777879953384
1.6750969886779783,1.6922320127487183,-0.10969260334968566,0.02202790603041649,-0.1642819195985794
1.6363768577575684,1.6922320127487183,-0.1135146915912628,0.02197795361280441,-0.1257714480161667
1.644681692123413,1.6922320127487183,-0.11358118057250977,0.02251426875591278,-0.13830795884132385
1.6986925601959229,1.6922320127487183,-0.11260996758937836,0.022827034816145897,-0.1127396523952484
1.5529403686523435,1.6922320127487183,-0.11226484179496764,0.023394428193569183,-0.09372253715991971
1.587387442588806,1.6922320127487183,-0.10863405466079712,0.023764684796333313,-0.1267424076795578
1.655892252922058,1.6922320127487183,-0.10936389863491058,0.02406301721930504,-0.12087977677583694
1.7187505960464475,1.6922320127487183,-0.11984162032604216,0.025150392204523087,-0.13863389194011688
1.6671521663665771,1.6922320127487183,-0.12689973413944244,0.024765672162175175,-0.1264466494321823
1.5901240110397339,1.6922320127487183,-0.12174923717975616,0.025649594143033028,-0.10117618739604949
1.6082773208618164,1.6922320127487183,-0.11380320787429808,0.024768151342868805,-0.13595958054065704
1.676010489463806,1.6922320127487183,-0.11441792547702788,0.024229431524872776,-0.14055542647838593
1.6943798065185547,1.6922320127487183,-0.11570088565349577,0.024735210463404652,-0.11901824921369553
1.6976025104522705,1.6922320127487183,-0.11145073175430296,0.024129539728164673,-0.12258294969797134
1.6901965141296387,1.6922320127487183,-0.1100907027721405,0.02433798834681511,-0.14148014783859253
1.713634729385376,1.6922320127487183,-0.11239351332187653,0.02326568402349949,-0.10621604323387146
1.7049667835235596,1.6922320127487183,-0.1168237030506134,0.02197982929646969,-0.12300042062997817
1.7014009952545166,1.6922320127487183,-0.11904524266719818,0.021882949396967888,-0.13521277904510498
1.648316979408264,1.6922320127487183,-0.11978434026241302,0.022002752870321277,-0.1119876354932785
1.7476118803024292,1.6922320127487183,-0.11956676840782164,0.022247841581702232,-0.11454087495803832
1.7490890026092527,1.6922320127487183,-0.1237923949956894,0.02268468216061592,-0.09524029493331908
1.8069244623184204,1.6922320127487183,-0.13714849948883057,0.023224085569381717,-0.09762518852949142
1.7420856952667236,1.6922320127487183,-0.17030850052833557,0.024806400761008263,-0.15978455543518066
1.6835793256759644,1.6922320127487183,-0.16592943668365479,0.028148069977760315,-0.15967443585395813
1.7010362148284912,1.6922320127487183,-0.14710912108421323,0.025491943582892414,-0.15786737203598022
1.7316642999649048,1.6922320127487183,-0.12969523668289185,0.02402052097022533,-0.14725789427757263
1.7269548177719116,1.6922320127487183,-0.1249295026063919,0.02395830303430557,-0.14290335774421692
1.7091087102890015,1.6922320127487183,-0.12798795104026794,0.022924141958355904,-0.12415065616369247
1.667773962020874,1.6922320127487183,-0.12900464236736295,0.02282416634261608,-0.14893959462642667
1.7116390466690063,1.6922320127487183,-0.12866438925266263,0.022822266444563866,-0.16398568451404572
1.7111682891845703,1.6922320127487183,-0.12664814293384552,0.02285516820847988,-0.1211930438876152
1.6481045484542847,1.6922320127487183,-0.12605901062488556,0.022684104740619656,-0.1271447390317917
1.626162052154541,1.6922320127487183,-0.12120968103408812,0.022632718086242676,-0.08675919473171234
1.6343417167663574,1.6922320127487183,-0.1177717000246048,0.023115828633308407,-0.12023916095495224
1.6425980329513548,1.6922320127487183,-0.11625748872756958,0.023704657331109047,-0.12219329178333282
1.6262315511703491,1.6922320127487183,-0.1156116873025894,0.024632493034005165,-0.08091651648283005
1.5846545696258545,1.6922320127487183,-0.10241720080375671,0.025405168533325195,-0.07310347259044646
1.5869319438934326,1.6922320127487183,-0.10145288705825804,0.025474676862359047,-0.1228797733783722
1.7058851718902588,1.6922320127487183,-0.11748844385147093,0.02597438171505928,-0.11838293075561523
1.8021081686019895,1.6922320127487183,-0.12077964842319489,0.025983499363064762,-0.14714092016220093
1.7581803798675537,1.6922320127487183,-0.14933808147907257,0.025437053292989727,-0.152142733335495
1.7706551551818848,1.6922320127487183,-0.1639862358570099,0.027957914397120476,-0.18071965873241425
1.7931089401245115,1.6922320127487183,-0.1543181985616684,0.029345320537686348,-0.1634121537208557
1.692927002906799,1.6922320127487183,-0.20790793001651764,0.027799865230917927,-0.1943623125553131
1.681497812271118,1.6922320127487183,-0.138837531208992,0.03324902057647705,-0.1893020570278168
1.703969955444336,1.6922320127487183,-0.13260401785373688,0.023973137140274048,-0.1233922615647316
1.6532105207443235,1.6922320127487183,-0.11938616633415222,0.02325117774307728,-0.1074426919221878
1.6378153562545776,1.6922320127487183,-0.11369663476943968,0.023101480677723885,-0.10747251659631728
1.6253232955932615,1.6922320127487183,-0.11114542186260223,0.02244523726403713,-0.08261289447546005
1.6683822870254517,1.6922320127487183,-0.11175259947776794,0.02336483635008335,-0.13833235204219818
1.677794337272644,1.6922320127487183,-0.11322802305221556,0.02419478446245193,-0.1302480846643448
1.6127738952636719,1.6922320127487183,-0.10457706451416016,0.023796122521162037,-0.1028185784816742
1.7026727199554443,1.6922320127487183,-0.10451173782348631,0.023653553798794743,-0.12466488778591156
1.6668542623519895,1.6922320127487183,-0.10823188722133636,0.02389519475400448,-0.1314583420753479
1.780656337738037,1.6922320127487183,-0.10844644904136656,0.022963225841522217,-0.10722668468952178
1.8305466175079343,1.6922320127487183,-0.11394685506820677,0.02346480078995228,-0.11379443854093552
1.7988778352737427,1.6922320127487183,-0.1501198261976242,0.02591895498335361,-0.12687397003173828
1.744461178779602,1.6922320127487183,-0.13791227340698242,0.02858255244791508,-0.10543219745159148
1.784770369529724,1.6922320127487183,-0.11367231607437132,0.028355009853839874,-0.15205399692058563
1.7427538633346555,1.6922320127487183,-0.17570750415325165,0.0326596274971962,-0.15033286809921265
1.650643229484558,1.6922320127487183,-0.22074276208877563,0.03022641129791737,-0.2254340499639511
1.8022580146789553,1.6922320127487183,-0.1593647599220276,0.02663899585604668,-0.18572624027729037
1.706968069076538,1.6922320127487183,-0.13752365112304688,0.024616764858365055,-0.1321412622928619
1.7099881172180176,1.6922320127487183,-0.13325700163841248,0.024630067870020863,-0.10417400300502776
1.7458993196487427,1.6922320127487183,-0.11521458625793456,0.023979425430297848,-0.1254807561635971
1.7928128242492676,1.6922320127487183,-0.13009572029113767,0.024254562333226204,-0.12506449222564697
1.729119062423706,1.6922320127487183,-0.15080095827579498,0.02524324133992195,-0.1857275515794754
1.7413647174835205,1.6922320127487183,-0.13635925948619843,0.02507309801876545,-0.1740884035825729
1.7356318235397339,1.6922320127487183,-0.15230506658554077,0.024746218696236607,-0.13939486443996427
1.7499125003814695,1.6922320127487183,-0.1786566376686096,0.02505471184849739,-0.1897943615913391
1.76630437374115,1.6922320127487183,-0.1661408245563507,0.026553083211183548,-0.1584038287401199
1.770421028137207,1.6922320127487183,-0.15955108404159543,0.02606351301074028,-0.19378845393657684
1.717690348625183,1.6922320127487183,-0.15948490798473358,0.028259437531232837,-0.17372654378414154
1.7840428352355957,1.6922320127487183,-0.13620376586914062,0.028669986873865128,-0.172722727060318
1.7309217453002927,1.6922320127487183,-0.15833367407321927,0.02676822617650032,-0.13403676450252533
1.720348834991455,1.6922320127487183,-0.18115559220314023,0.02577122673392296,-0.16015315055847168
1.7625666856765747,1.6922320127487183,-0.1552465707063675,0.025584310293197632,-0.16516266763210297
1.8181971311569212,1.6922320127487183,-0.16204197704792023,0.02452266961336136,-0.18278595805168152
1.7421666383743286,1.6922320127487183,-0.16491441428661346,0.02752045728266239,-0.1200026124715805
1.689826726913452,1.6922320127487183,-0.13608446717262268,0.028371388092637066,-0.15608461201190948
1.74375319480896,1.6922320127487183,-0.13967339694499967,0.02462363801896572,-0.1783297061920166
1.7457262277603147,1.6922320127487183,-0.13947038352489471,0.02471795678138733,-0.13031025230884552
1.7177441120147705,1.6922320127487183,-0.13702037930488586,0.025491178035736084,-0.1484910249710083
1.7670793533325195,1.6922320127487183,-0.13242702186107635,0.024039713665843006,-0.16723008453845975
1.7758806943893433,1.6922320127487183,-0.13554339110851288,0.02413381449878216,-0.13093948364257812
1.7514386177062988,1.6922320127487183,-0.1710893213748932,0.026121629402041435,-0.1618189513683319
1.7419354915618896,1.6922320127487183,-0.15372344851493835,0.028020167723298073,-0.18912239372730252
1.7469890117645264,1.6922320127487183,-0.13954433798789978,0.02812662348151207,-0.12962102890014648
1.7696844339370728,1.6922320127487183,-0.16572777926921844,0.02900157682597637,-0.2158636301755905
1.7772921323776243,1.6922320127487183,-0.16590863466262817,0.028846886008977887,-0.10073750466108322
1.8176581859588623,1.6922320127487183,-0.16390110552310944,0.02936764247715473,-0.15651565790176392
1.758230447769165,1.6922320127487183,-0.1454790085554123,0.033535052090883255,-0.15931059420108795
1.7122001647949219,1.6922320127487183,-0.13583603501319885,0.037738893181085593,-0.12007538229227066
1.709236741065979,1.6922320127487183,-0.1683250516653061,0.029129292815923687,-0.2045536637306213
1.7475284337997437,1.6922320127487183,-0.1483445018529892,0.026100611314177517,-0.16119402647018433
1.7114067077636719,1.6922320127487183,-0.14613203704357147,0.02534000389277935,-0.15578103065490723
1.7178525924682615,1.6922320127487183,-0.1388488411903381,0.02377462014555931,-0.14437974989414215
1.6557428836822508,1.6922320127487183,-0.13383260369300842,0.023105442523956295,-0.12382227927446364
1.6896082162857056,1.6922320127487183,-0.13284184038639069,0.023016514256596565,-0.10404440015554428
1.7336663007736206,1.6922320127487183,-0.12440507113933565,0.023034077137708664,-0.1405035704374313
1.6796728372573853,1.6922320127487183,-0.1229891926050186,0.022702349349856377,-0.16013291478157043
1.7108905315399168,1.6922320127487183,-0.11982114613056181,0.022759778425097466,-0.12899717688560483
1.641487956047058,1.6922320127487183,-0.1215001195669174,0.022852933034300804,-0.11454910039901732
1.6858220100402832,1.6922320127487183,-0.11768271028995513,0.022628774866461757,-0.16306008398532867
1.6630152463912964,1.6922320127487183,-0.11541363596916197,0.02277281694114208,-0.12216253578662872
1.7258678674697876,1.6922320127487183,-0.11217503249645232,0.02271593175828457,-0.1168714165687561
1.7330514192581177,1.6922320127487183,-0.11403481662273406,0.02307489328086376,-0.08709430694580078
1.7000062465667725,1.6922320127487183,-0.12685123085975647,0.02341558411717415,-0.11845944076776505
1.708003520965576,1.6922320127487183,-0.1299578696489334,0.02280509658157825,-0.09967049211263657
1.7515070438385008,1.6922320127487183,-0.13024459779262543,0.023140924051404,-0.14243073761463165
1.7174803018569946,1.6922320127487183,-0.13578841090202332,0.02302913926541805,-0.08172598481178284
1.6863209009170532,1.6922320127487183,-0.13471823930740356,0.023227201774716377,-0.14272484183311462
1.6471586227416992,1.6922320127487183,-0.1259836107492447,0.022794457152485847,-0.10406643152236938
1.6951282024383545,1.6922320127487183,-0.12260600924491882,0.02291226759552956,-0.12706036865711212
1.681598663330078,1.6922320127487183,-0.11783590912818909,0.023000294342637066,-0.11999043077230452
1.6436842679977417,1.6922320127487183,-0.11185866594314577,0.022490726783871647,-0.07404442131519316
1.641016125679016,1.6922320127487183,-0.10958480834960936,0.02258511632680893,-0.1374167948961258
1.648552656173706,1.6922320127487183,-0.11220715939998625,0.023367287591099736,-0.10089895874261856
1.640266180038452,1.6922320127487183,-0.1102108359336853,0.023356515914201736,-0.11296657472848892
1.7811981439590454,1.6922320127487183,-0.110438272356987,0.02417032793164253,-0.11855557560920715
1.74453067779541,1.6922320127487183,-0.10373297333717346,0.02528666518628597,-0.11145948618650436
1.6390979290008545,1.6922320127487183,-0.1240851879119873,0.02385072410106659,-0.07347530126571654
1.7412757873535156,1.6922320127487183,-0.12210242450237274,0.02425995841622353,-0.1294114589691162
1.6620776653289795,1.6922320127487183,-0.12578129768371582,0.02489824779331684,-0.14283527433872223
1.7107746601104736,1.6922320127487183,-0.1282256245613098,0.024167047813534737,-0.1686764806509018
1.7026546001434326,1.6922320127487183,-0.12038001418113708,0.02373886108398437,-0.10273681581020357
1.5449486970901487,1.6922320127487183,-0.12228555977344512,0.023618141189217567,-0.08674582839012147
1.5577937364578247,1.6922320127487183,-0.11970119178295135,0.02320856414735317,-0.11779859662055968
1.5171558856964111,1.6922320127487183,-0.1143624633550644,0.023886758834123608,-0.12292910367250443
1.6667101383209229,1.6922320127487183,-0.11588168144226074,0.025493826717138287,-0.11076697707176208
1.6398489475250244,1.6922320127487183,-0.12585468590259552,0.02665069885551929,-0.13983790576457977
1.5982547998428345,1.6922320127487183,-0.12225900590419768,0.02835274487733841,-0.0786609500646591
1.6239898204803467,1.6922320127487183,-0.12144333124160767,0.028632935136556625,-0.1174933984875679
1.6288479566574097,1.6922320127487183,-0.11798924207687377,0.02884286269545555,-0.12306733429431917
1.6422728300094604,1.6922320127487183,-0.11693568527698515,0.02539214864373207,-0.12633615732192993
1.7544389963150024,1.6922320127487183,-0.10963937640190125,0.0259118415415287,-0.09883875399827956
1.8040027618408203,1.6922320127487183,-0.09732022881507872,0.02699694037437439,-0.08850597590208052
1.7529007196426392,1.6922320127487183,-0.139290913939476,0.023941116407513615,-0.13095401227474213
1.735220432281494,1.6922320127487183,-0.1645589768886566,0.025869484990835186,-0.12335662543773653
1.713758111000061,1.6922320127487183,-0.15298645198345184,0.027726562693715092,-0.14815405011177063
1.7479877471923828,1.6922320127487183,-0.16543573141098022,0.02620214782655239,-0.2076735496520996
1.821142554283142,1.6922320127487183,-0.15138627588748932,0.02655458264052868,-0.1320703476667404
1.7425696849822998,1.6922320127487183,-0.15572111308574677,0.02571766078472137,-0.17244210839271543
1.7157135009765625,1.6922320127487183,-0.1375572681427002,0.02701106108725071,-0.10220107436180113
1.6375941038131712,1.6922320127487183,-0.1474512815475464,0.024535389617085457,-0.1584431231021881
1.7607851028442383,1.6922320127487183,-0.1395551562309265,0.02454167231917381,-0.16661356389522552
1.755316376686096,1.6922320127487183,-0.13668560981750488,0.024706531316041943,-0.12845738232135773
1.7683382034301756,1.6922320127487183,-0.1478872150182724,0.02406914532184601,-0.12814119458198547
1.7368481159210205,1.6922320127487183,-0.17128916084766388,0.02503146044909954,-0.1771668791770935
1.7104263305664062,1.6922320127487183,-0.15592454373836517,0.028489649295806885,-0.13464924693107605
1.7854187488555908,1.6922320127487183,-0.14495716989040375,0.027439994737505913,-0.15105897188186643
1.7516067028045654,1.6922320127487183,-0.14839743077754974,0.025728302076458927,-0.1271611601114273
1.71855628490448,1.6922320127487183,-0.15673017501831055,0.026117032393813133,-0.1531342566013336
1.6965000629425049,1.6922320127487183,-0.14249669015407562,0.02530458383262157,-0.18252058327198029
1.6985630989074707,1.6922320127487183,-0.13424980640411377,0.024328479543328285,-0.11684237420558928
1.63400661945343,1.6922320127487183,-0.12877273559570312,0.024012321606278416,-0.13528741896152496
1.7238792181015015,1.6922320127487183,-0.1198606938123703,0.02291214279830456,-0.18042302131652832
1.6881085634231567,1.6922320127487183,-0.1201418787240982,0.02258923090994358,-0.10845006257295609
1.6436662673950195,1.6922320127487183,-0.11906619369983672,0.022569946944713593,-0.12646283209323883
1.6715487241744995,1.6922320127487183,-0.1145504117012024,0.022955613210797306,-0.10550172626972198
1.6700279712677,1.6922320127487183,-0.11409123241901396,0.023704107850790024,-0.13653257489204407
1.6132222414016724,1.6922320127487183,-0.11086364090442656,0.022977586835622787,-0.09358704090118408
1.530069351196289,1.6922320127487183,-0.1071873903274536,0.023353585973382,-0.0896441638469696
1.6090185642242432,1.6922320127487183,-0.1049397736787796,0.024363998323678967,-0.09143590927124023
1.6336146593093872,1.6922320127487183,-0.1132875382900238,0.02512490190565586,-0.14690224826335907
1.636265516281128,1.6922320127487183,-0.12489719688892365,0.02656259946525097,-0.14132313430309296
1.6272671222686768,1.6922320127487183,-0.10839730501174925,0.02885886840522289,-0.0539558120071888
1.6821340322494507,1.6922320127487183,-0.09724010527133939,0.029577327892184258,-0.08342976123094559
1.7047072649002075,1.6922320127487183,-0.10916259884834288,0.02669176459312439,-0.09410101920366289
1.6718847751617432,1.6922320127487183,-0.1100810021162033,0.023199398070573807,-0.10360857844352722
1.739902377128601,1.6922320127487183,-0.11155878007411955,0.02311382256448269,-0.11479388177394866
1.7129738330841064,1.6922320127487183,-0.11760896444320677,0.023403141647577282,-0.1420980840921402
1.7616924047470093,1.6922320127487183,-0.12666286528110504,0.022653449326753616,-0.13420066237449646
1.7327876091003416,1.6922320127487183,-0.1368427872657776,0.023284129798412323,-0.1339455395936966
1.7351380586624143,1.6922320127487183,-0.1457456350326538,0.0242875162512064,-0.1215265542268753
1.7214770317077637,1.6922320127487183,-0.1487697958946228,0.024955919012427327,-0.10983723402023315
1.76348876953125,1.6922320127487183,-0.14555533230304718,0.024658340960741043,-0.1690077781677246
1.6672908067703247,1.6922320127487183,-0.150258406996727,0.02540920861065388,-0.15596137940883636
1.6949623823165891,1.6922320127487183,-0.13962990045547485,0.02404487691819668,-0.1394919455051422
1.64409339427948,1.6922320127487183,-0.12698836624622345,0.023490237072110176,-0.13468876481056213
1.6338340044021606,1.6922320127487183,-0.1161101907491684,0.02313171699643135,-0.08649614453315735
1.6977032423019407,1.6922320127487183,-0.11048200726509094,0.02326455153524876,-0.11392151564359664
1.6693506240844727,1.6922320127487183,-0.11258994042873383,0.023223409429192543,-0.12047155946493147
1.6645094156265259,1.6922320127487183,-0.11185762286186218,0.023163566365838047,-0.11213325709104537
1.6869761943817139,1.6922320127487183,-0.1090421974658966,0.023055762052536007,-0.08325190097093582


==> data/single_task_inference_result/walker/walker_single_task_inference_trajectories/10.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
-0.10526987165212633,7.255067825317383,-1.772883057594299,3.2790184020996094,-0.02087513357400894
0.2627975046634674,7.255067825317383,-5.291962146759033,0.555088460445404,-3.20861291885376
0.5730851888656616,7.255067825317383,-5.465081214904785,0.09067074209451677,-4.667661190032959
0.9525960683822634,7.255067825317383,-5.330883026123047,0.06045030057430267,-5.325608253479004
1.3587499856948853,7.255067825317383,-5.318962574005127,0.04565415531396866,-5.4637370109558105
1.8150292634963987,7.255067825317383,-5.392594337463378,0.03676420077681541,-5.4270362854003915
2.3130784034729004,7.255067825317383,-5.385520935058594,0.03675786405801773,-5.383380889892577
2.692190647125244,7.255067825317383,-5.382131099700928,0.036774471402168274,-5.367369174957275
3.2607407569885254,7.255067825317383,-5.382504940032959,0.03685012832283974,-5.35840368270874
3.718793630599976,7.255067825317383,-5.381662845611572,0.037028301507234566,-5.342646598815918
4.2009029388427725,7.255067825317383,-5.382919788360596,0.03742692619562149,-5.363903045654297
4.62131404876709,7.255067825317383,-5.386217117309569,0.03823588415980339,-5.375621318817139
5.031998634338378,7.255067825317383,-5.377046585083008,0.04023601114749909,-5.439369678497314
5.39352560043335,7.255067825317383,-5.159022808074951,0.04711725935339928,-5.18482780456543
5.824650287628174,7.255067825317383,-4.850797176361084,0.30359262228012085,-4.765768527984619
6.16124439239502,7.255067825317383,-4.946723461151123,0.1120152473449707,-4.8872413635253915
6.405428409576416,7.255067825317383,-4.955666065216064,0.07525407522916794,-4.904145240783691
6.6114020347595215,7.255067825317383,-5.011085033416748,0.0773634687066078,-4.9602437019348145
6.7819013595581055,7.255067825317383,-5.046085834503174,0.07162604480981827,-5.077391624450684
6.922272205352783,7.255067825317383,-5.121237277984619,0.06699778884649277,-5.139982223510742
7.017848014831543,7.255067825317383,-5.22063684463501,0.06364214420318604,-5.1921067237854
7.14948558807373,7.255067825317383,-5.338215827941895,0.061409078538417816,-5.32545280456543
7.096795558929443,7.255067825317383,-5.382364749908447,0.0449785552918911,-5.321330547332764
7.125482082366943,7.255067825317383,-5.399919033050537,0.03962049260735512,-5.352160930633545
7.139869689941406,7.255067825317383,-5.332306385040283,0.03173583373427391,-5.322576522827148
7.20687437057495,7.255067825317383,-5.320920944213867,0.029240095987915993,-5.304113864898682
7.195462703704834,7.255067825317383,-5.327172756195068,0.02968100644648075,-5.276712894439696
7.229393005371093,7.255067825317383,-5.33447790145874,0.032064225524663925,-5.343917369842528
7.21330690383911,7.255067825317383,-5.320876121520996,0.028309380635619164,-5.333023071289063
7.317231178283691,7.255067825317383,-5.322053909301758,0.0274395439773798,-5.29109001159668
7.1928768157958975,7.255067825317383,-5.332829475402832,0.026204515248537064,-5.321402072906494
7.225800991058349,7.255067825317383,-5.326585292816161,0.0255585927516222,-5.327277183532715
7.308110713958739,7.255067825317383,-5.324614524841309,0.0249886941164732,-5.350432872772217
7.330531120300293,7.255067825317383,-5.33497428894043,0.025325654074549675,-5.338845252990723
7.20694160461426,7.255067825317383,-5.362301349639893,0.026175804436206818,-5.334766864776611
7.268587589263917,7.255067825317383,-5.3489813804626465,0.026666970923542976,-5.303387641906737
7.251730442047118,7.255067825317383,-5.343193531036377,0.025374626740813252,-5.324630737304688
7.226498126983642,7.255067825317383,-5.337316513061523,0.024438511580228806,-5.279719829559326
7.232075691223144,7.255067825317383,-5.337924003601073,0.02398580126464367,-5.335952758789063
7.233621597290038,7.255067825317383,-5.330304145812988,0.024001823738217357,-5.325677394866943
7.293876647949218,7.255067825317383,-5.330845355987549,0.023739224299788475,-5.326260089874268
7.24129581451416,7.255067825317383,-5.332289695739745,0.02481291815638542,-5.332521438598633
7.248970031738281,7.255067825317383,-5.332698345184326,0.024954723194241524,-5.329740524291992
7.258251190185546,7.255067825317383,-5.332440853118896,0.02442876435816288,-5.303499221801758
7.266979694366454,7.255067825317383,-5.332039833068848,0.024112891405820847,-5.353105545043944
7.310227394104005,7.255067825317383,-5.33431339263916,0.0242414902895689,-5.390265464782715
7.328577041625976,7.255067825317383,-5.343292236328125,0.024701572954654694,-5.335752487182617
7.309798240661621,7.255067825317383,-5.372939109802246,0.025610893964767456,-5.394848823547363
7.340738773345947,7.255067825317383,-5.397072315216064,0.0268537737429142,-5.451535701751709
7.429998874664306,7.255067825317383,-5.36923885345459,0.029212396591901776,-5.410344600677489
7.3171000480651855,7.255067825317383,-5.326962947845458,0.03145844489336014,-5.319337368011475
7.279471397399902,7.255067825317383,-5.339644908905028,0.03207610547542572,-5.376366138458252
7.292529106140136,7.255067825317383,-5.349225997924805,0.029504621401429176,-5.380535125732422
7.294985771179198,7.255067825317383,-5.366124629974365,0.02855537459254265,-5.355569362640381
7.197926044464111,7.255067825317383,-5.365253925323486,0.027665220201015472,-5.344078063964844
7.323031902313232,7.255067825317383,-5.36080265045166,0.0257576834410429,-5.360877513885497
7.277356147766113,7.255067825317383,-5.3569416999816895,0.025172946974635124,-5.345898151397705
7.271606445312499,7.255067825317383,-5.353756427764893,0.02494286745786667,-5.357339382171631
7.198195457458496,7.255067825317383,-5.356624603271484,0.025234829634428024,-5.328120231628418
7.197522640228272,7.255067825317383,-5.341370105743408,0.025932008400559425,-5.332098484039307
7.196002960205078,7.255067825317383,-5.340338706970215,0.024543508887290955,-5.339761734008789
7.277853488922118,7.255067825317383,-5.333586692810059,0.024504054337739944,-5.341055393218993
7.271518707275391,7.255067825317383,-5.33574676513672,0.025275623425841328,-5.308957576751709
7.179344177246094,7.255067825317383,-5.345181941986084,0.026289910078048703,-5.339523792266846
7.230637073516845,7.255067825317383,-5.340158462524414,0.024988254532217976,-5.310944080352783
7.239091873168945,7.255067825317383,-5.332433223724365,0.02455694414675236,-5.347973823547363
7.244962215423584,7.255067825317383,-5.331645488739014,0.023986749351024628,-5.304091930389404
7.291250228881837,7.255067825317383,-5.327661991119385,0.024398632347583767,-5.344594478607178
7.288761138916015,7.255067825317383,-5.325364112854004,0.02583732642233372,-5.292174339294434
7.32344102859497,7.255067825317383,-5.338077545166016,0.025310304015874863,-5.354493618011475
7.28287124633789,7.255067825317383,-5.350509643554688,0.02630315721035004,-5.343354225158691
7.313297271728516,7.255067825317383,-5.367295742034912,0.026605725288391117,-5.394957065582275
7.3221917152404785,7.255067825317383,-5.370101451873779,0.027117619290947918,-5.3982481956481925
7.3215694427490225,7.255067825317383,-5.352601528167725,0.02786881476640701,-5.375250339508057
7.264415264129639,7.255067825317383,-5.397125720977783,0.02847351506352425,-5.443788051605225
7.259494781494141,7.255067825317383,-5.3513617515563965,0.027794914320111275,-5.29317045211792
7.325244903564453,7.255067825317383,-5.347083568572998,0.026248924434185028,-5.3519487380981445
7.362088203430174,7.255067825317383,-5.342164993286133,0.025958031415939328,-5.322970390319824
7.305571556091309,7.255067825317383,-5.366225242614745,0.02694530598819256,-5.386997699737549
7.324539184570312,7.255067825317383,-5.405107498168944,0.027521822601556774,-5.357940673828125
7.344676494598387,7.255067825317383,-5.371615409851073,0.029941748827695847,-5.371953964233398
7.311095714569091,7.255067825317383,-5.374814510345458,0.030382301658391953,-5.430072784423828
7.4254417419433585,7.255067825317383,-5.3810906410217285,0.030560567975044247,-5.4000229835510245
7.281539440155028,7.255067825317383,-5.336578845977783,0.03080466389656067,-5.278264045715332
7.337866306304932,7.255067825317383,-5.3179001808166495,0.02922455221414566,-5.329073429107666
7.314049243927003,7.255067825317383,-5.353201866149902,0.028505807742476463,-5.4176225662231445
7.360970497131347,7.255067825317383,-5.377066135406494,0.029110990464687347,-5.374609470367432
7.359418869018554,7.255067825317383,-5.381587505340576,0.030920119956135746,-5.367656707763672
7.303314208984374,7.255067825317383,-5.335213661193848,0.031394824385643005,-5.343378067016602
7.351213455200195,7.255067825317383,-5.360732078552246,0.0315910205245018,-5.3897385597229
7.293020725250243,7.255067825317383,-5.352280139923096,0.030379533767700195,-5.3950414657592765
7.310101509094238,7.255067825317383,-5.361615180969238,0.02952450700104237,-5.348562240600586
7.315804004669189,7.255067825317383,-5.371366024017334,0.02889992669224739,-5.364870071411133
7.29552125930786,7.255067825317383,-5.359364986419678,0.028494812548160553,-5.364117622375488
7.249739646911621,7.255067825317383,-5.378679275512695,0.028176182880997654,-5.3931355476379395
7.338537216186523,7.255067825317383,-5.34943962097168,0.02671969123184681,-5.356805324554443
7.300679683685303,7.255067825317383,-5.337510585784912,0.026631936430931088,-5.352118015289307
7.3374762535095215,7.255067825317383,-5.339783191680908,0.026677582412958145,-5.342399597167969
7.3581976890563965,7.255067825317383,-5.35482931137085,0.02765112742781639,-5.3730101585388175
7.269962310791015,7.255067825317383,-5.3377699851989755,0.02982533536851406,-5.326570987701416
7.315919399261474,7.255067825317383,-5.362849235534668,0.029274448752403256,-5.314600467681885
7.327179908752441,7.255067825317383,-5.354356288909912,0.027819372713565823,-5.401296615600586
7.299365997314453,7.255067825317383,-5.378093719482422,0.028117462992668152,-5.3384270668029785
7.360897541046143,7.255067825317383,-5.396666526794434,0.0278643649071455,-5.3908324241638175
7.275612354278564,7.255067825317383,-5.3562541007995605,0.02912200801074505,-5.344007968902588
7.239494323730467,7.255067825317383,-5.335634231567383,0.028457369655370712,-5.329360008239745
7.289927005767822,7.255067825317383,-5.352151393890381,0.02675102651119232,-5.333587646484375
7.317786693572998,7.255067825317383,-5.346617698669434,0.025563335046172145,-5.373000144958496
7.249188899993896,7.255067825317383,-5.366643428802489,0.025738192722201347,-5.346144676208496
7.292670249938963,7.255067825317383,-5.33790159225464,0.02553432807326317,-5.304940700531006
7.3154072761535645,7.255067825317383,-5.349690914154053,0.025629065930843357,-5.35212230682373
7.291587829589843,7.255067825317383,-5.3416008949279785,0.026097189635038372,-5.342881202697754
7.216067314147949,7.255067825317383,-5.355715751647949,0.026541322469711304,-5.350922584533691
7.324193000793458,7.255067825317383,-5.361270904541016,0.026062555611133572,-5.392518520355225
7.356110095977782,7.255067825317383,-5.359810829162598,0.02562415972352028,-5.378190517425537
7.369623184204101,7.255067825317383,-5.378994941711426,0.026596268638968468,-5.375824928283691
7.351909637451171,7.255067825317383,-5.391267776489258,0.029826175421476364,-5.42090892791748
7.332367897033691,7.255067825317383,-5.430252552032472,0.034305721521377563,-5.40058183670044
7.207491874694824,7.255067825317383,-5.335707187652588,0.032165884971618645,-5.308694839477539
7.270020484924316,7.255067825317383,-5.369186878204346,0.03015492111444473,-5.366730690002441
7.227006435394286,7.255067825317383,-5.352892875671387,0.026552854105830193,-5.363468647003174
7.209507942199707,7.255067825317383,-5.338472366333008,0.024724751710891724,-5.2865304946899405
7.2777671813964835,7.255067825317383,-5.3359904289245605,0.02422102354466915,-5.374772071838378
7.148482322692871,7.255067825317383,-5.336470127105713,0.02449267730116844,-5.304924011230469
7.230303287506103,7.255067825317383,-5.3337273597717285,0.02433307468891144,-5.3347153663635245
7.1936612129211435,7.255067825317383,-5.3262362480163565,0.02469160407781601,-5.284436702728272
7.200795650482178,7.255067825317383,-5.330814838409424,0.02453495003283024,-5.338761806488037
7.276665687561035,7.255067825317383,-5.329338550567626,0.024957215413451195,-5.374498367309569
7.314445972442627,7.255067825317383,-5.334631443023682,0.025908270850777623,-5.296061038970947
7.32384443283081,7.255067825317383,-5.3524842262268075,0.02542504295706749,-5.3610687255859375
7.23841905593872,7.255067825317383,-5.39083194732666,0.02714814059436321,-5.409406661987305
7.260551452636719,7.255067825317383,-5.362508773803711,0.02623467706143856,-5.395195007324219
7.256933689117431,7.255067825317383,-5.341766357421875,0.025980686768889427,-5.307290077209473
7.25150966644287,7.255067825317383,-5.339126110076904,0.024747150018811222,-5.336070537567139
7.215437412261962,7.255067825317383,-5.335548400878905,0.02401848696172237,-5.29076623916626
7.205071926116943,7.255067825317383,-5.331790924072266,0.023718805983662605,-5.2902421951293945
7.283833980560303,7.255067825317383,-5.331252574920654,0.02383545972406864,-5.377045631408691
7.226312637329101,7.255067825317383,-5.335168838500977,0.024277154356241223,-5.341864109039307
7.223016738891602,7.255067825317383,-5.332892894744873,0.0242624506354332,-5.328048229217528
7.253209114074707,7.255067825317383,-5.33100128173828,0.024602735415101048,-5.309109210968018
7.24576711654663,7.255067825317383,-5.330262660980225,0.02427453175187111,-5.314982891082764
7.35137939453125,7.255067825317383,-5.331666946411133,0.024099430069327354,-5.339772701263428
7.335956096649171,7.255067825317383,-5.33911657333374,0.024983488023281097,-5.308420181274414
7.165200233459473,7.255067825317383,-5.370691776275635,0.026420928537845608,-5.343611240386962
7.23142671585083,7.255067825317383,-5.3439621925354,0.027575911954045292,-5.364887237548828
7.22889757156372,7.255067825317383,-5.328183650970458,0.026051558554172516,-5.352986812591553
7.219512462615967,7.255067825317383,-5.327383041381836,0.02482839860022068,-5.298047542572021
7.239528656005859,7.255067825317383,-5.32895040512085,0.024852329865098,-5.355833053588867
7.203878402709961,7.255067825317383,-5.321793556213378,0.025389891117811203,-5.3573851585388175
7.27435064315796,7.255067825317383,-5.3234171867370605,0.02498091571033001,-5.312589168548584
7.269047737121582,7.255067825317383,-5.3279356956481925,0.024776307865977287,-5.33754301071167
7.136303424835205,7.255067825317383,-5.336273670196533,0.02433641627430916,-5.296650409698486
7.262041091918945,7.255067825317383,-5.338733196258545,0.024398241192102432,-5.325659275054932
7.3103461265563965,7.255067825317383,-5.33264684677124,0.02446131594479084,-5.3590617179870605
7.25823450088501,7.255067825317383,-5.342668533325195,0.02433071844279766,-5.378570079803467
7.293067455291747,7.255067825317383,-5.344952583312988,0.024561047554016117,-5.331950664520264
7.2835421562194815,7.255067825317383,-5.34791898727417,0.02638389728963375,-5.325621604919434
7.291884422302246,7.255067825317383,-5.344244480133057,0.025557406246662136,-5.328228473663329
7.3327717781066895,7.255067825317383,-5.372313499450684,0.02530786022543907,-5.388068199157715
7.332146167755128,7.255067825317383,-5.358965396881104,0.026667827740311623,-5.371347904205321
7.277208805084228,7.255067825317383,-5.385262489318848,0.028063436970114708,-5.3748250007629395
7.303369522094727,7.255067825317383,-5.376727104187012,0.027975289151072506,-5.373826503753662
7.327882289886474,7.255067825317383,-5.355225563049316,0.027671514078974724,-5.345644474029541
7.306705474853516,7.255067825317383,-5.359330654144287,0.02797763794660568,-5.373120307922363
7.375767707824707,7.255067825317383,-5.393292427062988,0.027783645316958427,-5.407617092132568
7.320187568664551,7.255067825317383,-5.361769199371338,0.029499556869268417,-5.346758365631104
7.329496383666992,7.255067825317383,-5.334838390350342,0.03013649955391884,-5.37249231338501
7.369575977325439,7.255067825317383,-5.368796825408936,0.030894815921783447,-5.368111610412598
7.318840503692627,7.255067825317383,-5.350636005401611,0.03162003681063652,-5.376528263092041
7.295897960662842,7.255067825317383,-5.350632190704346,0.031812191009521484,-5.3510799407958975
7.323990821838379,7.255067825317383,-5.355591773986816,0.02990730293095112,-5.384979248046875
7.372098445892334,7.255067825317383,-5.359317302703857,0.029331373050808903,-5.417733192443848
7.426166057586671,7.255067825317383,-5.353830814361572,0.030409839004278183,-5.358337879180908
7.333034515380859,7.255067825317383,-5.366398334503174,0.033561993390321725,-5.361041069030762
7.305182933807373,7.255067825317383,-5.334181785583496,0.03402232751250267,-5.362922668457031
7.138098239898682,7.255067825317383,-5.356344699859619,0.0311223566532135,-5.3015661239624015
7.239259243011474,7.255067825317383,-5.361634731292725,0.029301898553967476,-5.306211471557617
7.26094150543213,7.255067825317383,-5.335609912872314,0.02561432681977749,-5.36845588684082
7.254958152770995,7.255067825317383,-5.335347652435304,0.02441341243684292,-5.323634147644042
7.2070531845092765,7.255067825317383,-5.335675716400146,0.024435877799987793,-5.3148155212402335
7.23677110671997,7.255067825317383,-5.329784870147705,0.024797767400741577,-5.3441314697265625
7.281848907470702,7.255067825317383,-5.329612255096436,0.023781927302479744,-5.320888042449951
7.34208106994629,7.255067825317383,-5.336493492126465,0.02392468973994255,-5.340181827545166
7.151006698608398,7.255067825317383,-5.346967697143555,0.025551343336701397,-5.3502326011657715
7.229469299316406,7.255067825317383,-5.338125705718993,0.026322223246097565,-5.340763092041016
7.211338520050048,7.255067825317383,-5.328511714935304,0.025108253583312035,-5.3554344177246085
7.154414653778076,7.255067825317383,-5.321792602539063,0.02479486353695393,-5.292925834655762
7.287859916687011,7.255067825317383,-5.3331298828125,0.025223225355148315,-5.317263603210449
7.277225971221923,7.255067825317383,-5.333417415618896,0.0260503850877285,-5.345463752746582
7.332456588745117,7.255067825317383,-5.341877460479736,0.024677736684679985,-5.329549789428711
7.278333187103271,7.255067825317383,-5.370464324951172,0.025911347940564156,-5.360161781311035
7.343367576599122,7.255067825317383,-5.373366832733153,0.02718382142484188,-5.396641254425049
7.266257286071777,7.255067825317383,-5.368749618530273,0.02713620103895664,-5.39354372024536
7.317902088165283,7.255067825317383,-5.335516452789307,0.02699951082468033,-5.342146396636962
7.288521766662597,7.255067825317383,-5.3594889640808105,0.02680979296565056,-5.3508644104003915
7.2025275230407715,7.255067825317383,-5.35019063949585,0.026708774268627167,-5.301887989044189
7.257741928100587,7.255067825317383,-5.361213207244873,0.02577114105224609,-5.335623264312744
7.293312072753905,7.255067825317383,-5.341059684753418,0.024654267355799675,-5.334847450256348
7.317840576171875,7.255067825317383,-5.347634792327881,0.0243220254778862,-5.349044322967528
7.342651844024657,7.255067825317383,-5.364136219024657,0.025156566873192787,-5.386119842529297


==> data/single_task_inference_result/walker/walker_single_task_inference_trajectories/11.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
-0.01608104817569256,6.524574756622314,-1.772883057594299,3.2790184020996094,-0.5723218321800232
0.16124072670936584,6.524574756622314,-4.776065349578857,0.41706746816635126,-4.458639144897461
0.34976574778556824,6.524574756622314,-4.7569594383239755,0.08642879873514174,-4.881326675415039
0.562911868095398,6.524574756622314,-4.633092403411865,0.062368664890527725,-4.665289878845215
0.8483551740646361,6.524574756622314,-4.6384758949279785,0.04628359153866768,-4.716723918914794
1.1536182165145874,6.524574756622314,-4.724371433258057,0.03627853468060493,-4.703453540802002
1.4695420265197752,6.524574756622314,-4.717132568359375,0.03629564866423607,-4.737011909484863
1.845025897026062,6.524574756622314,-4.712344646453857,0.03632170334458351,-4.702735424041748
2.231628179550171,6.524574756622314,-4.709210872650146,0.03636691719293594,-4.688747406005859
2.71552848815918,6.524574756622314,-4.708038806915283,0.03645756840705872,-4.677155017852783
3.080711603164673,6.524574756622314,-4.708425045013428,0.03662475571036338,-4.742177963256836
3.5471503734588623,6.524574756622314,-4.71331262588501,0.03691034391522408,-4.678041458129883
3.9202802181243896,6.524574756622314,-4.722757339477539,0.037444330751895905,-4.755273342132568
4.3134613037109375,6.524574756622314,-4.73348045349121,0.038552485406398766,-4.755352973937988
4.726666450500488,6.524574756622314,-4.7556471824646,0.04999862983822823,-4.7393341064453125
5.066957473754883,6.524574756622314,-4.007403373718262,0.1502053141593933,-3.7156033515930176
5.337035179138184,6.524574756622314,-4.207555770874024,0.1706336140632629,-3.783335447311401
5.558945178985596,6.524574756622314,-4.247737407684326,0.09593988209962845,-4.112025260925293
5.787096023559569,6.524574756622314,-4.242268562316895,0.08626982569694519,-4.2186598777771
5.955801963806152,6.524574756622314,-4.3034868240356445,0.06886130571365356,-4.397755146026611
6.180139541625977,6.524574756622314,-4.4430785179138175,0.06878908723592758,-4.540295124053955
6.314654350280762,6.524574756622314,-4.512645244598389,0.04981507733464241,-4.584631443023682
6.471016883850098,6.524574756622314,-4.641092777252196,0.05133089795708656,-4.644669055938721
6.542826652526856,6.524574756622314,-4.666862964630127,0.036738839000463486,-4.694923400878905
6.435328006744385,6.524574756622314,-4.670228958129883,0.032064516097307205,-4.639797210693359
6.5546560287475595,6.524574756622314,-4.633330821990967,0.028028346598148342,-4.664364814758301
6.578413486480713,6.524574756622314,-4.65082597732544,0.025826377794146534,-4.679137229919434
6.548617839813232,6.524574756622314,-4.665579319000244,0.02445968985557556,-4.684603691101073
6.487980842590332,6.524574756622314,-4.6717209815979,0.024558546021580696,-4.664681911468506
6.558279991149902,6.524574756622314,-4.6639132499694815,0.02585431560873985,-4.692546367645264
6.663122177124024,6.524574756622314,-4.66680383682251,0.024348430335521695,-4.715667724609375
6.661067008972168,6.524574756622314,-4.670975208282472,0.02539434470236301,-4.660290241241455
6.598743438720703,6.524574756622314,-4.661891460418701,0.02828102000057697,-4.686586380004883
6.655857086181641,6.524574756622314,-4.758215427398682,0.032730843871831894,-4.741115093231201
6.525248527526856,6.524574756622314,-4.69654369354248,0.03446080908179283,-4.634170055389404
6.4580602645874015,6.524574756622314,-4.65465211868286,0.028448909521102905,-4.651936531066895
6.508577346801758,6.524574756622314,-4.6441636085510245,0.02748420275747776,-4.670933246612549
6.560058116912842,6.524574756622314,-4.6290903091430655,0.024953622370958328,-4.645810604095458
6.521009922027588,6.524574756622314,-4.650736331939696,0.023866429924964905,-4.647152900695801
6.505097389221192,6.524574756622314,-4.648129940032959,0.023672735318541527,-4.624356746673584
6.566567897796631,6.524574756622314,-4.645969867706299,0.02424921467900276,-4.672424793243408
6.5613012313842765,6.524574756622314,-4.653656959533691,0.023819174617528915,-4.656394958496094
6.571297645568848,6.524574756622314,-4.665302753448486,0.02407116070389748,-4.673629760742188
6.62776756286621,6.524574756622314,-4.670668125152588,0.025099713355302807,-4.679128170013428
6.503109455108643,6.524574756622314,-4.700187206268311,0.027433557435870167,-4.72432804107666
6.62067174911499,6.524574756622314,-4.650573253631592,0.026396896690130237,-4.6957879066467285
6.521123886108398,6.524574756622314,-4.651953220367432,0.026754962280392647,-4.636328220367432
6.461463928222656,6.524574756622314,-4.631520748138428,0.025093790143728256,-4.647158622741699
6.430878639221192,6.524574756622314,-4.639018535614014,0.025351503863930706,-4.653072834014893
6.465851306915283,6.524574756622314,-4.630226612091064,0.025195710361003876,-4.618017196655273
6.540139675140381,6.524574756622314,-4.646265506744385,0.024363568052649495,-4.689091682434082
6.565940380096436,6.524574756622314,-4.64981746673584,0.02471855096518993,-4.669916152954102
6.47335958480835,6.524574756622314,-4.667786598205566,0.02612752094864845,-4.693972587585449
6.484196662902832,6.524574756622314,-4.657938480377196,0.02483557350933552,-4.661559581756592
6.499099254608153,6.524574756622314,-4.651792049407959,0.02405756153166294,-4.63167381286621
6.551985263824463,6.524574756622314,-4.6482439041137695,0.023546477779746052,-4.673650741577148
6.549830436706543,6.524574756622314,-4.649755477905273,0.024195061996579167,-4.653817176818848
6.52776575088501,6.524574756622314,-4.657273769378662,0.025046037510037426,-4.659895420074463
6.5256195068359375,6.524574756622314,-4.659742832183838,0.024254973977804184,-4.6697959899902335
6.542348384857178,6.524574756622314,-4.657724857330321,0.02379240654408932,-4.64445686340332
6.561294555664063,6.524574756622314,-4.655142307281494,0.02361198700964451,-4.68529748916626
6.612245559692383,6.524574756622314,-4.6615004539489755,0.023696405813097957,-4.672485828399657
6.6436052322387695,6.524574756622314,-4.678416728973389,0.02477891370654106,-4.675878047943115
6.658994674682617,6.524574756622314,-4.698182582855225,0.027563685551285744,-4.740653991699219
6.535341739654541,6.524574756622314,-4.713208198547363,0.032058607786893845,-4.688546180725098
6.637378692626953,6.524574756622314,-4.647836208343506,0.03025618940591812,-4.642282009124756
6.586855888366699,6.524574756622314,-4.65841817855835,0.027596687898039814,-4.709244251251221
6.624356746673584,6.524574756622314,-4.685356616973877,0.028496917337179184,-4.654642581939696
6.564047813415527,6.524574756622314,-4.674992084503174,0.029878202825784683,-4.702929973602295
6.50270414352417,6.524574756622314,-4.671199321746825,0.02978324703872204,-4.6401448249816895
6.5061469078063965,6.524574756622314,-4.669782638549805,0.027535598725080487,-4.700105667114258
6.510741233825684,6.524574756622314,-4.654311656951904,0.025286436080932617,-4.688724040985107
6.4864349365234375,6.524574756622314,-4.648730754852295,0.023999564349651337,-4.618321895599365
6.468068599700928,6.524574756622314,-4.64092493057251,0.0240558423101902,-4.61613130569458
6.558261394500732,6.524574756622314,-4.639193058013916,0.02401754818856716,-4.665615558624268
6.608685493469238,6.524574756622314,-4.648616313934326,0.024008959531784058,-4.676671504974365
6.63297176361084,6.524574756622314,-4.665011405944824,0.024882206693291664,-4.647862434387207
6.660248279571533,6.524574756622314,-4.719518184661865,0.027951588854193687,-4.771566867828369
6.678401470184326,6.524574756622314,-4.793437957763672,0.03301665931940079,-4.828319549560546
6.440650463104248,6.524574756622314,-4.650698184967041,0.03534219041466713,-4.609676361083984
6.45531177520752,6.524574756622314,-4.663092613220215,0.031389642506837845,-4.630086421966553
6.440451145172119,6.524574756622314,-4.6220903396606445,0.028129110112786293,-4.590023517608643
6.515458583831787,6.524574756622314,-4.6252427101135245,0.0270400233566761,-4.644360542297363
6.5566158294677725,6.524574756622314,-4.64854621887207,0.026036880910396572,-4.6665425300598145
6.570783138275146,6.524574756622314,-4.656498432159424,0.026890542358160015,-4.697079658508301
6.566687107086182,6.524574756622314,-4.673590183258057,0.02575087361037731,-4.666490554809569
6.639096736907959,6.524574756622314,-4.689025402069092,0.026408391073346135,-4.691437244415283
6.556581974029541,6.524574756622314,-4.684394359588623,0.027171121910214424,-4.68172264099121
6.473437786102295,6.524574756622314,-4.65716552734375,0.027412401512265205,-4.629397392272949
6.587902069091797,6.524574756622314,-4.671349048614502,0.02706955373287201,-4.713811397552489
6.540041923522949,6.524574756622314,-4.661790370941161,0.02585001289844513,-4.661900043487549
6.547423839569092,6.524574756622314,-4.664995670318604,0.02462305687367916,-4.690884113311768
6.4736647605896,6.524574756622314,-4.664841651916504,0.0245389174669981,-4.6496925354003915
6.4795498847961435,6.524574756622314,-4.655588150024414,0.025304885581135746,-4.6597204208374015
6.45891809463501,6.524574756622314,-4.655269145965576,0.023806484416127205,-4.626535415649414
6.475965976715088,6.524574756622314,-4.650603771209717,0.02355415746569633,-4.613763332366943
6.569712162017822,6.524574756622314,-4.646091938018799,0.02417097240686417,-4.649311542510985
6.553359508514404,6.524574756622314,-4.652635097503662,0.026924574747681614,-4.6530961990356445
6.546646118164063,6.524574756622314,-4.664175987243652,0.02554739639163017,-4.6451735496521
6.525463581085205,6.524574756622314,-4.673782825469971,0.025384690612554554,-4.677000999450684
6.498918056488037,6.524574756622314,-4.6645588874816895,0.024890851229429245,-4.666706562042236
6.501004219055176,6.524574756622314,-4.658684253692626,0.024114251136779785,-4.659160614013672
6.54417848587036,6.524574756622314,-4.648807048797608,0.023222407326102257,-4.644473552703857
6.527309894561768,6.524574756622314,-4.651094913482666,0.02304069511592388,-4.646851062774657
6.577510356903076,6.524574756622314,-4.650164604187012,0.02337784692645073,-4.604630470275879
6.552968978881836,6.524574756622314,-4.661380767822266,0.024199647828936577,-4.67701244354248
6.663763046264648,6.524574756622314,-4.670775413513184,0.024610549211502075,-4.691139221191406
6.661213397979736,6.524574756622314,-4.6700544357299805,0.026029350236058235,-4.636458396911621
6.6340179443359375,6.524574756622314,-4.640732288360596,0.029107730835676197,-4.682394504547119
6.6055006980896,6.524574756622314,-4.67756175994873,0.032998017966747284,-4.641960144042969
6.5733323097229,6.524574756622314,-4.716423511505127,0.034833136945962906,-4.696475982666016
6.580883502960205,6.524574756622314,-4.668495178222656,0.030069509521126747,-4.653955936431885
6.587554454803467,6.524574756622314,-4.67118501663208,0.02892912179231644,-4.719724655151367
6.582345485687256,6.524574756622314,-4.6769704818725595,0.028733737766742703,-4.67447566986084
6.538282871246338,6.524574756622314,-4.674986839294434,0.028507770970463753,-4.722825050354004
6.488463401794434,6.524574756622314,-4.667515277862549,0.027155196294188496,-4.65992259979248
6.48716926574707,6.524574756622314,-4.669217586517334,0.026161130517721176,-4.646370410919189
6.530749320983888,6.524574756622314,-4.652542591094971,0.024355122819542885,-4.630383968353272
6.515647411346436,6.524574756622314,-4.651001453399657,0.02337142080068588,-4.606345653533936
6.5073628425598145,6.524574756622314,-4.646765232086182,0.023196294903755188,-4.6107497215271
6.551966190338135,6.524574756622314,-4.645179271697998,0.02334905415773392,-4.645414352416992
6.519419193267822,6.524574756622314,-4.651959419250488,0.023295212537050247,-4.641822814941406
6.519411563873291,6.524574756622314,-4.650175094604492,0.023348620161414143,-4.63981819152832
6.5962443351745605,6.524574756622314,-4.648565769195557,0.02341825701296329,-4.69089937210083
6.548676490783691,6.524574756622314,-4.6536784172058105,0.0241252426058054,-4.636067867279053
6.616413593292236,6.524574756622314,-4.648622035980225,0.02443387359380722,-4.650364875793457
6.570631504058838,6.524574756622314,-4.657583713531494,0.025668350979685783,-4.691937446594238
6.472485065460205,6.524574756622314,-4.654495716094971,0.02708305232226849,-4.612639427185059
6.493961334228516,6.524574756622314,-4.67775297164917,0.026818480342626568,-4.655488014221192
6.445927143096924,6.524574756622314,-4.652858257293701,0.02494947612285614,-4.6200170516967765
6.589534759521484,6.524574756622314,-4.651188373565674,0.024029942229390144,-4.673000335693359
6.511281490325928,6.524574756622314,-4.649360179901123,0.02472257055342197,-4.69738245010376
6.49586057662964,6.524574756622314,-4.637888431549072,0.02449381537735462,-4.64167022705078
6.492967128753662,6.524574756622314,-4.6426167488098145,0.02389211766421795,-4.618845462799072
6.6078057289123535,6.524574756622314,-4.634557723999024,0.024630831554532048,-4.656210422515869
6.528564453125,6.524574756622314,-4.648164749145508,0.02460203133523464,-4.629393577575684
6.530102729797363,6.524574756622314,-4.640273571014404,0.024140806868672367,-4.642123699188232
6.438120365142822,6.524574756622314,-4.642146587371825,0.024506140500307083,-4.617751598358153
6.499408721923828,6.524574756622314,-4.640563488006592,0.024975959211587902,-4.641353130340576
6.50030517578125,6.524574756622314,-4.64725923538208,0.023519052192568776,-4.646724700927734
6.538015365600586,6.524574756622314,-4.644903659820557,0.02308469451963901,-4.615648746490479
6.519089221954346,6.524574756622314,-4.64617395401001,0.023913785815238953,-4.652215003967285
6.555311679840088,6.524574756622314,-4.646242618560791,0.02491297945380211,-4.667179584503174
6.4817471504211435,6.524574756622314,-4.6550612449646,0.02366265095770359,-4.650853157043457
6.552394390106201,6.524574756622314,-4.653911590576172,0.02357173152267933,-4.693456649780273
6.54051685333252,6.524574756622314,-4.657956600189209,0.023560302332043648,-4.671345233917236
6.570321083068848,6.524574756622314,-4.6612277030944815,0.02349484711885452,-4.653225421905518
6.587005138397217,6.524574756622314,-4.6715073585510245,0.02431769296526909,-4.669694423675537
6.553544521331787,6.524574756622314,-4.694483280181885,0.025885006412863728,-4.714073657989502
6.536883354187012,6.524574756622314,-4.686872482299805,0.025785209611058235,-4.652914524078369
6.54839324951172,6.524574756622314,-4.672543525695801,0.025713082402944565,-4.660799026489258
6.507584571838378,6.524574756622314,-4.661867618560791,0.02528505027294159,-4.655687808990479
6.52227020263672,6.524574756622314,-4.660791873931885,0.02443780191242695,-4.69761848449707
6.537047863006592,6.524574756622314,-4.656112194061279,0.023306990042328835,-4.730772018432617
6.537727355957031,6.524574756622314,-4.654364109039307,0.02315647713840008,-4.6088643074035645
6.567970752716064,6.524574756622314,-4.651756763458252,0.02346160262823105,-4.633366584777832
6.623840808868408,6.524574756622314,-4.66400909423828,0.023896606639027596,-4.636061191558838
6.643953323364258,6.524574756622314,-4.6763224601745605,0.02528023347258568,-4.69507360458374
6.556248664855957,6.524574756622314,-4.701120853424072,0.028130974620580677,-4.663568496704102
6.541713237762451,6.524574756622314,-4.6935667991638175,0.029256641864776608,-4.639017581939696
6.545271396636962,6.524574756622314,-4.6678009033203125,0.027823423966765404,-4.666860580444336
6.6268038749694815,6.524574756622314,-4.666977405548096,0.02633380889892578,-4.657387256622314
6.591968059539794,6.524574756622314,-4.6631693840026855,0.02634548954665661,-4.649285793304443
6.572585105895996,6.524574756622314,-4.67012357711792,0.026588590815663338,-4.646698951721192
6.5789151191711435,6.524574756622314,-4.696351528167725,0.027742354199290276,-4.723947048187256
6.556038856506348,6.524574756622314,-4.67545747756958,0.02876388095319271,-4.64116907119751
6.5823588371276855,6.524574756622314,-4.666479587554932,0.02764863707125187,-4.706508159637451
6.505405902862549,6.524574756622314,-4.673417091369629,0.026988696306943893,-4.645213603973389
6.559106349945068,6.524574756622314,-4.661346912384033,0.025931822136044506,-4.675881862640381
6.574960231781006,6.524574756622314,-4.671358585357666,0.025048116222023964,-4.696659088134766
6.5285725593566895,6.524574756622314,-4.668864727020264,0.025211261585354805,-4.653848648071289
6.4720611572265625,6.524574756622314,-4.663161277770996,0.024683604016900063,-4.656777381896973
6.49583864212036,6.524574756622314,-4.659855365753174,0.024720648303627968,-4.628752708435059
6.508828163146973,6.524574756622314,-4.64801025390625,0.023837234824895855,-4.6059956550598145
6.508193016052246,6.524574756622314,-4.64622926712036,0.02316397428512573,-4.652321815490723
6.451151371002196,6.524574756622314,-4.642677783966064,0.02336830645799637,-4.612238883972168
6.462094783782959,6.524574756622314,-4.63819456100464,0.0247117392718792,-4.5861687660217285
6.532083988189696,6.524574756622314,-4.642252445220947,0.02403602749109268,-4.670783519744873
6.569830894470215,6.524574756622314,-4.64673900604248,0.023996707051992416,-4.631664752960205
6.47687530517578,6.524574756622314,-4.656830310821533,0.02406467497348785,-4.648959159851073
6.543719291687012,6.524574756622314,-4.657318592071533,0.02465928718447685,-4.646385669708252
6.482787132263184,6.524574756622314,-4.657547473907472,0.02404331788420677,-4.628413677215576
6.512775421142577,6.524574756622314,-4.653968811035156,0.023317310959100723,-4.6458868980407715
6.58436393737793,6.524574756622314,-4.648922443389893,0.02339226566255093,-4.606667995452881
6.485813140869141,6.524574756622314,-4.656014442443848,0.02397795021533966,-4.6386775970458975
6.486151695251465,6.524574756622314,-4.64650821685791,0.02414651028811932,-4.66627836227417
6.57062816619873,6.524574756622314,-4.641988277435304,0.024248549714684486,-4.711929321289063
6.545243740081787,6.524574756622314,-4.648667812347412,0.024300595745444294,-4.675430774688721
6.627155303955078,6.524574756622314,-4.6584272384643555,0.024286504834890366,-4.689548969268799
6.5959157943725595,6.524574756622314,-4.682007789611816,0.02619856782257557,-4.674330711364745
6.590561866760254,6.524574756622314,-4.703530788421631,0.028299532830715176,-4.741959095001221
6.62852907180786,6.524574756622314,-4.695971965789794,0.02876475267112255,-4.6908864974975595
6.560757637023926,6.524574756622314,-4.673459529876709,0.030818605795502663,-4.707057476043701
6.563208103179932,6.524574756622314,-4.651894569396973,0.029166305437684056,-4.677825450897217
6.496960163116455,6.524574756622314,-4.670315742492676,0.027725696563720703,-4.68184232711792
6.529604911804199,6.524574756622314,-4.670680522918701,0.02658999152481556,-4.690410614013672
6.563845634460449,6.524574756622314,-4.663039684295654,0.024475129321217537,-4.646122455596924
6.606503486633301,6.524574756622314,-4.663114547729492,0.023878952488303185,-4.6861772537231445
6.587364196777344,6.524574756622314,-4.675879001617432,0.024906452745199203,-4.6813058853149405
6.599371910095215,6.524574756622314,-4.711742877960205,0.02644205279648304,-4.6971845626831055


==> data/single_task_inference_result/walker/walker_single_task_inference_trajectories/12.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
-0.07697140425443649,8.371402740478516,-1.772883057594299,3.2790184020996094,-1.1836166381835935
0.3084329664707184,8.371402740478516,-5.9296722412109375,0.8523985743522643,0.25137853622436523
0.745557129383087,8.371402740478516,-6.568204402923584,0.12870538234710693,-6.044815540313721
1.1155210733413696,8.371402740478516,-6.43857479095459,0.06291009485721588,-6.411865234375
1.5255621671676636,8.371402740478516,-6.400384902954102,0.04725164547562599,-6.497037887573241
1.9899644851684568,8.371402740478516,-6.441357612609863,0.039157874882221215,-6.483548641204834
2.382770538330078,8.371402740478516,-6.437029838562012,0.0391276553273201,-6.414793014526367
2.801065683364868,8.371402740478516,-6.436439514160156,0.03911307454109192,-6.420646667480469
3.1878368854522705,8.371402740478516,-6.434319496154785,0.039127904921770096,-6.371296405792236
3.4683849811553955,8.371402740478516,-6.431671142578125,0.039192479103803635,-6.511458873748779
3.9238209724426265,8.371402740478516,-6.4311137199401855,0.03934716805815697,-6.4095458984375
4.350978374481201,8.371402740478516,-6.429870128631592,0.03962748497724533,-6.418923854827881
4.779079437255859,8.371402740478516,-6.42498254776001,0.04018433764576912,-6.39097785949707
5.286281585693359,8.371402740478516,-6.400295734405518,0.04116632416844368,-6.390861511230469
5.661595821380615,8.371402740478516,-6.361391544342041,0.046056631952524185,-6.481091022491455
6.080354690551758,8.371402740478516,-6.291042804718018,0.04762982949614525,-6.317772388458252
6.42230987548828,8.371402740478516,-5.677841663360596,0.5540226101875305,-6.123702526092528
6.782229900360107,8.371402740478516,-5.4254465103149405,0.24020785093307492,-5.967919826507568
7.015442371368408,8.371402740478516,-5.296945095062256,0.14885948598384857,-5.172046184539794
7.1624112129211435,8.371402740478516,-5.142214775085449,0.11810103803873062,-5.275989055633545
6.946664333343506,8.371402740478516,-4.969352722167969,0.14632438123226163,-5.001389503479004
7.279921531677246,8.371402740478516,-6.046262264251709,0.22791151702404025,-6.26725435256958
7.663394927978516,8.371402740478516,-6.291106224060059,0.05974404141306877,-6.319343090057373
7.820505619049072,8.371402740478516,-6.051238536834717,0.04147996753454208,-6.075498104095458
7.990149021148682,8.371402740478516,-6.030989170074463,0.07974520325660706,-6.058739662170409
8.115791320800781,8.371402740478516,-6.218732357025146,0.09233897179365158,-6.263258934020996
8.152313232421875,8.371402740478516,-6.2684006690979,0.08033490180969238,-6.267293930053711
8.242412567138672,8.371402740478516,-6.412086486816406,0.08299801498651505,-6.381359100341797
8.375329971313475,8.371402740478516,-6.461381435394287,0.06279087811708449,-6.565342426300049
8.421682357788086,8.371402740478516,-6.447040557861328,0.04380258172750473,-6.435415267944336
8.385368347167969,8.371402740478516,-6.418837070465088,0.03304019570350647,-6.417364120483398
8.465319633483887,8.371402740478516,-6.406191349029541,0.028674272820353508,-6.468277931213378
8.459741592407225,8.371402740478516,-6.413023471832275,0.028353245928883553,-6.398070335388184
8.416606903076174,8.371402740478516,-6.397396087646484,0.029597206041216847,-6.361686706542969
8.423918724060057,8.371402740478516,-6.474856853485107,0.029037244617938995,-6.4733500480651855
8.427740097045898,8.371402740478516,-6.410520553588867,0.030636364594101902,-6.403542518615723
8.496197700500488,8.371402740478516,-6.41620683670044,0.030256787315011024,-6.426733493804932
8.46189022064209,8.371402740478516,-6.433757305145264,0.03106285259127617,-6.397261619567871
8.52241325378418,8.371402740478516,-6.424091339111328,0.03298485651612282,-6.4953904151916495
8.498224258422852,8.371402740478516,-6.468389511108398,0.03650038689374924,-6.447381019592285
8.346975326538086,8.371402740478516,-6.374537467956543,0.03732511773705482,-6.29083251953125
8.404991149902342,8.371402740478516,-6.377155303955078,0.03376372903585433,-6.3460307121276855
8.35948657989502,8.371402740478516,-6.381931304931641,0.031055038794875145,-6.359062194824219
8.381336212158203,8.371402740478516,-6.398753643035889,0.02754041738808155,-6.418098926544189
8.393133163452147,8.371402740478516,-6.397075176239014,0.026205722242593765,-6.423229217529297
8.359002113342285,8.371402740478516,-6.394128322601318,0.02596713788807392,-6.396995544433594
8.339563369750977,8.371402740478516,-6.389178276062012,0.02603238634765148,-6.382772922515869
8.308965682983398,8.371402740478516,-6.388020038604736,0.025687102228403088,-6.356919288635254
8.340917587280273,8.371402740478516,-6.383036136627196,0.025930678471922874,-6.368254661560059
8.425113677978516,8.371402740478516,-6.379324436187744,0.02619880624115467,-6.432022571563721
8.36557674407959,8.371402740478516,-6.386136531829834,0.026780342683196068,-6.345366954803467
8.349394798278809,8.371402740478516,-6.383458614349365,0.02706944942474365,-6.393760681152344
8.368426322937012,8.371402740478516,-6.378907203674316,0.02661761455237865,-6.397725582122803
8.412775993347168,8.371402740478516,-6.3812174797058105,0.025900946930050846,-6.421904563903809
8.406784057617188,8.371402740478516,-6.396367073059082,0.025796068832278248,-6.387697696685791
8.44124698638916,8.371402740478516,-6.3928656578063965,0.02677573263645172,-6.372982025146484
8.461837768554686,8.371402740478516,-6.426165580749512,0.027382843196392056,-6.459949493408203
8.467314720153809,8.371402740478516,-6.422188758850098,0.029507111757993695,-6.430788516998291
8.511304855346678,8.371402740478516,-6.480503559112549,0.03133893013000488,-6.498172283172608
8.592930793762207,8.371402740478516,-6.405728816986084,0.035585496574640274,-6.4625749588012695
8.469535827636719,8.371402740478516,-6.3630356788635245,0.0405295267701149,-6.385694980621338
8.30990219116211,8.371402740478516,-6.365696430206299,0.04024454951286316,-6.329771518707275
8.384510993957518,8.371402740478516,-6.4219040870666495,0.03549456223845482,-6.427872180938721
8.393824577331545,8.371402740478516,-6.400789737701416,0.02901602536439896,-6.393775939941406
8.524284362792969,8.371402740478516,-6.409754276275635,0.026601627469062805,-6.46019983291626
8.457063674926758,8.371402740478516,-6.434110164642334,0.0279052909463644,-6.391937255859375
8.48313236236572,8.371402740478516,-6.44197654724121,0.030652834102511402,-6.450828075408936
8.475682258605957,8.371402740478516,-6.506370067596436,0.03224724903702736,-6.478390216827393
8.372076988220215,8.371402740478516,-6.40130090713501,0.03627611324191093,-6.341835975646973
8.370200157165526,8.371402740478516,-6.397640705108643,0.03263873606920242,-6.399538040161133
8.46417236328125,8.371402740478516,-6.396954536437988,0.02838898077607155,-6.370646476745605
8.426762580871582,8.371402740478516,-6.403586864471436,0.027202636003494263,-6.4069275856018075
8.36555004119873,8.371402740478516,-6.423445224761962,0.02769167535007,-6.384958267211913
8.395383834838867,8.371402740478516,-6.418428897857666,0.026826795190572735,-6.378918170928955
8.380195617675781,8.371402740478516,-6.3887953758239755,0.02777925319969654,-6.380175590515137
8.426779747009277,8.371402740478516,-6.398022174835205,0.02669102698564529,-6.429004669189453
8.449628829956055,8.371402740478516,-6.4038071632385245,0.026681285351514816,-6.4408507347106925
8.402434349060057,8.371402740478516,-6.417484283447266,0.027622077614068985,-6.383527278900146
8.321340560913086,8.371402740478516,-6.445830821990967,0.027511823922395703,-6.404637813568115
8.32371139526367,8.371402740478516,-6.416177749633789,0.027801349759101868,-6.4255056381225595
8.433445930480957,8.371402740478516,-6.393669605255127,0.026628755033016205,-6.394164085388184
8.375151634216307,8.371402740478516,-6.401614665985107,0.026731938123703,-6.387201309204102
8.449895858764648,8.371402740478516,-6.393014907836913,0.02635328099131584,-6.374438285827637
8.40922737121582,8.371402740478516,-6.397791385650635,0.027912937104701996,-6.390514850616455
8.43681812286377,8.371402740478516,-6.407577037811279,0.027976451441645626,-6.414681434631348
8.49455738067627,8.371402740478516,-6.4478745460510245,0.02780618891119957,-6.426629066467285
8.453619956970215,8.371402740478516,-6.396027088165283,0.03081286884844303,-6.386234760284424
8.422382354736328,8.371402740478516,-6.480549812316895,0.03245851397514343,-6.499364376068115
8.447162628173826,8.371402740478516,-6.4399471282958975,0.03275296092033386,-6.3908538818359375
8.388304710388182,8.371402740478516,-6.411977767944336,0.03185803443193436,-6.392259120941161
8.407018661499022,8.371402740478516,-6.414792537689209,0.03001820668578148,-6.449640274047852
8.46428108215332,8.371402740478516,-6.421123027801514,0.028116190806031227,-6.43579626083374
8.31094551086426,8.371402740478516,-6.405355930328369,0.028740307316184044,-6.392887115478516
8.34827709197998,8.371402740478516,-6.414845943450928,0.02733654156327248,-6.402606964111328
8.376118659973145,8.371402740478516,-6.386844158172608,0.02669679932296276,-6.422237873077393
8.415060997009277,8.371402740478516,-6.381763458251953,0.02619062550365925,-6.377300262451172
8.414280891418457,8.371402740478516,-6.4026713371276855,0.026746306568384167,-6.405096054077148
8.429781913757324,8.371402740478516,-6.411159992218018,0.026967143639922145,-6.3982014656066895
8.463539123535154,8.371402740478516,-6.436184406280518,0.027208752930164337,-6.414149761199951
8.477728843688963,8.371402740478516,-6.422947883605957,0.029478542506694797,-6.4126319885253915
8.402497291564941,8.371402740478516,-6.452073574066161,0.03190864995121956,-6.428001880645752
8.464825630187987,8.371402740478516,-6.435168266296387,0.031665537506341934,-6.422069072723389
8.469093322753906,8.371402740478516,-6.414069652557373,0.031038377434015278,-6.437227725982666
8.441509246826174,8.371402740478516,-6.432765007019042,0.03190737962722778,-6.402503967285156
8.504133224487305,8.371402740478516,-6.498293399810791,0.03185775876045227,-6.504550933837891
8.49437999725342,8.371402740478516,-6.397597312927246,0.0340365506708622,-6.4575276374816895
8.43837833404541,8.371402740478516,-6.383394241333008,0.03660725802183151,-6.3940606117248535
8.540843963623047,8.371402740478516,-6.455911159515381,0.03647904470562935,-6.49052619934082
8.46642780303955,8.371402740478516,-6.395094394683838,0.034940611571073525,-6.432743549346924
8.38879680633545,8.371402740478516,-6.40322732925415,0.03623007982969284,-6.36410665512085
8.518387794494629,8.371402740478516,-6.436832904815674,0.03318401798605919,-6.519221305847168
8.436901092529297,8.371402740478516,-6.393001556396484,0.032107286155223846,-6.399903774261475
8.416062355041504,8.371402740478516,-6.431739330291748,0.031553711742162704,-6.443001747131348
8.5043306350708,8.371402740478516,-6.461860179901123,0.02998380921781063,-6.508393287658691
8.47331428527832,8.371402740478516,-6.406792163848877,0.032202593982219696,-6.376590728759766
8.435941696166992,8.371402740478516,-6.416275501251221,0.034710466861724854,-6.3726654052734375
8.33610725402832,8.371402740478516,-6.5013747215271,0.03312406316399574,-6.4849324226379395
8.35988998413086,8.371402740478516,-6.421814441680908,0.03117344155907631,-6.402214527130127
8.41487407684326,8.371402740478516,-6.401900291442871,0.027268415316939357,-6.4174299240112305
8.344466209411621,8.371402740478516,-6.402004718780518,0.026433158665895466,-6.42529296875
8.446603775024414,8.371402740478516,-6.3911871910095215,0.026449203491210938,-6.42180061340332
8.314990043640137,8.371402740478516,-6.398545742034912,0.02678464539349079,-6.363225460052489
8.39136028289795,8.371402740478516,-6.388767242431641,0.02636823244392872,-6.3689308166503915
8.330279350280762,8.371402740478516,-6.388983249664307,0.026720970869064328,-6.392102718353272
8.417252540588379,8.371402740478516,-6.382583141326904,0.026021439582109448,-6.390553951263428
8.385968208312988,8.371402740478516,-6.399562358856201,0.02623203210532665,-6.401707649230957
8.4385404586792,8.371402740478516,-6.400142192840576,0.026231251657009125,-6.409701824188232
8.368518829345703,8.371402740478516,-6.409558296203612,0.027211846783757206,-6.410104751586913
8.424164772033691,8.371402740478516,-6.394891262054443,0.027093907818198204,-6.38620662689209
8.426892280578613,8.371402740478516,-6.407464981079102,0.026806814596056935,-6.407401084899902
8.522640228271484,8.371402740478516,-6.391905307769775,0.027881396934390068,-6.407771110534668
8.408946990966797,8.371402740478516,-6.4451584815979,0.029645899310708042,-6.449939250946045
8.365965843200684,8.371402740478516,-6.391585826873779,0.030840370804071423,-6.374277591705321
8.308518409729006,8.371402740478516,-6.40411901473999,0.0289952103048563,-6.375165939331056
8.374512672424316,8.371402740478516,-6.39447021484375,0.027147764340043068,-6.4291605949401855
8.422208786010742,8.371402740478516,-6.392141819000244,0.026019858196377758,-6.406663417816161
8.326116561889648,8.371402740478516,-6.39752197265625,0.025812735781073567,-6.36602020263672
8.394968032836914,8.371402740478516,-6.391251087188721,0.02608076110482216,-6.409958839416504
8.440619468688963,8.371402740478516,-6.395876407623291,0.026438213884830475,-6.40139102935791
8.4325532913208,8.371402740478516,-6.4093217849731445,0.026421779766678807,-6.456132888793944
8.40233898162842,8.371402740478516,-6.442989826202393,0.02781177125871181,-6.435410022735596
8.440164566040039,8.371402740478516,-6.4355974197387695,0.02845217287540436,-6.447873592376709
8.516075134277342,8.371402740478516,-6.409744739532472,0.0292915403842926,-6.383362293243408
8.512606620788574,8.371402740478516,-6.405303478240967,0.03134534135460853,-6.418319225311279
8.533789634704588,8.371402740478516,-6.508914947509766,0.03493493050336838,-6.490464210510254
8.49407958984375,8.371402740478516,-6.464274883270264,0.04142061993479729,-6.449211597442626
8.475059509277342,8.371402740478516,-6.3703298568725595,0.03910927101969719,-6.396582126617432
8.384703636169434,8.371402740478516,-6.393385410308838,0.037900891155004494,-6.383378505706787
8.452149391174316,8.371402740478516,-6.389718532562256,0.03347310796380043,-6.407426357269287
8.489681243896483,8.371402740478516,-6.417250633239745,0.03089520521461964,-6.471384048461913
8.522853851318358,8.371402740478516,-6.449647903442383,0.030995095148682594,-6.462794780731201
8.524728775024414,8.371402740478516,-6.536698818206787,0.033978261053562164,-6.503736972808838
8.46327209472656,8.371402740478516,-6.394690036773682,0.04044492170214653,-6.405233383178711
8.38556957244873,8.371402740478516,-6.374979019165039,0.03840910643339157,-6.434328556060791
8.407094955444336,8.371402740478516,-6.385005474090576,0.03337665647268295,-6.395004749298096
8.410802841186523,8.371402740478516,-6.412168502807617,0.03038419783115387,-6.425597190856934
8.462794303894043,8.371402740478516,-6.428237438201904,0.028019318357110023,-6.42860746383667
8.430257797241211,8.371402740478516,-6.442564487457275,0.028190173208713528,-6.482914924621582
8.453864097595217,8.371402740478516,-6.43292999267578,0.02928788773715496,-6.435189247131348
8.49575138092041,8.371402740478516,-6.4591684341430655,0.0304806474596262,-6.462981700897217
8.430295944213867,8.371402740478516,-6.393338203430176,0.03315569832921028,-6.381704807281494
8.49289035797119,8.371402740478516,-6.44439172744751,0.033682290464639664,-6.418694019317626
8.431036949157715,8.371402740478516,-6.413328170776367,0.033828165382146835,-6.415562152862549
8.409385681152342,8.371402740478516,-6.40846061706543,0.032934997230768204,-6.413394927978516
8.397128105163574,8.371402740478516,-6.437228679656982,0.03151325136423111,-6.4354753494262695
8.507226943969727,8.371402740478516,-6.40990161895752,0.029489127919077877,-6.381693363189696
8.507342338562012,8.371402740478516,-6.409419536590576,0.02976210229098797,-6.402750015258789
8.394994735717773,8.371402740478516,-6.417049407958984,0.032479461282491684,-6.375772953033447
8.435715675354006,8.371402740478516,-6.467568397521973,0.03045431710779667,-6.444515228271484
8.387024879455566,8.371402740478516,-6.417818069458008,0.031126266345381737,-6.415863513946533
8.342857360839844,8.371402740478516,-6.428839206695557,0.0283236987888813,-6.41920804977417
8.393759727478027,8.371402740478516,-6.4132256507873535,0.026937950402498245,-6.438167572021484
8.424965858459473,8.371402740478516,-6.398553371429443,0.0261384230107069,-6.4093918800354
8.443293571472168,8.371402740478516,-6.415836811065674,0.026146216318011284,-6.409071445465088
8.392967224121092,8.371402740478516,-6.422272205352783,0.02783790975809097,-6.455071449279785
8.424920082092285,8.371402740478516,-6.432819843292236,0.02774930000305176,-6.437256336212158
8.3967924118042,8.371402740478516,-6.4145941734313965,0.02847963944077492,-6.415269374847412
8.494832038879393,8.371402740478516,-6.404720306396484,0.028228871524333957,-6.4552674293518075
8.508183479309082,8.371402740478516,-6.431224346160889,0.028602976351976395,-6.458837985992432
8.499105453491211,8.371402740478516,-6.389578342437744,0.032161768525838845,-6.428398132324219
8.543807029724121,8.371402740478516,-6.555716037750244,0.03512658178806305,-6.558056354522705
8.346472740173342,8.371402740478516,-6.379777908325195,0.04048550873994827,-6.410415172576904
8.340977668762207,8.371402740478516,-6.308899879455566,0.03320692479610443,-6.283071517944336
8.324005126953125,8.371402740478516,-6.3176469802856445,0.030378758907318115,-6.315666675567626
8.346267700195312,8.371402740478516,-6.354520320892334,0.028272660449147224,-6.326318264007568
8.355188369750977,8.371402740478516,-6.381433486938477,0.02680930681526661,-6.3424973487854
8.337448120117188,8.371402740478516,-6.372124671936035,0.02631728909909725,-6.396520137786865
8.347953796386719,8.371402740478516,-6.368534564971924,0.02659452334046364,-6.337674140930176
8.349224090576174,8.371402740478516,-6.3727712631225595,0.02617211639881134,-6.3393049240112305
8.419559478759766,8.371402740478516,-6.3761534690856925,0.025874776765704155,-6.367366313934326
8.498842239379881,8.371402740478516,-6.373634815216064,0.02750575728714466,-6.364176273345947
8.398192405700684,8.371402740478516,-6.39978551864624,0.02811666578054428,-6.3769283294677725
8.353936195373535,8.371402740478516,-6.381713390350342,0.029715312644839287,-6.400341987609863
8.273736000061035,8.371402740478516,-6.401437282562256,0.027984568849205967,-6.3152756690979
8.380453109741211,8.371402740478516,-6.3896775245666495,0.02704877406358719,-6.421524524688721
8.531414031982422,8.371402740478516,-6.389657497406006,0.02633085288107395,-6.381615161895752
8.495957374572756,8.371402740478516,-6.396897792816161,0.02690347656607628,-6.392361164093018
8.37519645690918,8.371402740478516,-6.442677021026611,0.03122298792004585,-6.443924903869629
8.395553588867188,8.371402740478516,-6.409152507781982,0.032843079417943954,-6.412419319152832
8.417145729064941,8.371402740478516,-6.413480758666992,0.02931789308786392,-6.392268180847168


==> data/single_task_inference_result/walker/walker_single_task_inference_trajectories/13.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
-0.03943849727511406,7.545162200927734,-1.772883057594299,3.2790184020996094,-0.7462004423141478
0.41696146130561834,7.545162200927734,-5.469678401947021,0.6226574182510376,-1.1150496006011963
0.7744938731193542,7.545162200927734,-5.738464832305908,0.0951874703168869,-5.778916835784912
1.1332834959030151,7.545162200927734,-5.615438461303711,0.06047258526086807,-5.564386367797852
1.5385477542877195,7.545162200927734,-5.597579479217528,0.04569999501109123,-5.645160675048828
1.9980413913726809,7.545162200927734,-5.659854412078857,0.03718661144375801,-5.715317726135254
2.3119864463806152,7.545162200927734,-5.655567646026611,0.03716610372066498,-5.649479389190674
2.805536985397339,7.545162200927734,-5.655508995056152,0.03718773648142815,-5.576335906982422
3.251959562301636,7.545162200927734,-5.65433931350708,0.03725161403417587,-5.681696891784668
3.634115934371948,7.545162200927734,-5.6532793045043945,0.03741967305541039,-5.688774585723877
3.974366426467896,7.545162200927734,-5.655057430267334,0.03777351230382919,-5.637312889099121
4.32526683807373,7.545162200927734,-5.656775951385497,0.038297537714242935,-5.619490623474121
4.731563091278076,7.545162200927734,-5.64321756362915,0.039625179022550576,-5.613912582397461
5.148919582366943,7.545162200927734,-5.583663940429688,0.05383562296628952,-5.614943504333496
5.494201183319092,7.545162200927734,-4.528079509735107,0.08289879560470581,-4.493187427520752
5.97737455368042,7.545162200927734,-4.929901599884033,0.4745312929153442,-6.122501850128174
6.419471740722656,7.545162200927734,-5.143186569213867,0.14975836873054504,-5.02571964263916
6.7882280349731445,7.545162200927734,-5.266100883483888,0.07013315707445145,-5.316077709197998
6.9964118003845215,7.545162200927734,-5.313992023468018,0.06430208683013916,-5.245312690734863
7.158539295196533,7.545162200927734,-5.384878635406494,0.0713546946644783,-5.50981903076172
7.310409069061278,7.545162200927734,-5.4427900314331055,0.06819911301136017,-5.445388317108153
7.342888832092285,7.545162200927734,-5.508522033691406,0.05826655775308609,-5.463315010070801
7.415738582611085,7.545162200927734,-5.693229675292969,0.062106318771839135,-5.649400234222412
7.512004852294922,7.545162200927734,-5.752295017242432,0.05464550852775574,-5.785140514373779
7.610583305358887,7.545162200927734,-5.672632694244385,0.03835524246096611,-5.669642448425293
7.581600666046143,7.545162200927734,-5.641110897064209,0.03401949629187584,-5.631766319274902
7.594698905944824,7.545162200927734,-5.638936519622803,0.030548548325896263,-5.676382541656494
7.640437602996825,7.545162200927734,-5.64830493927002,0.028063537552952766,-5.635050296783447
7.612260341644286,7.545162200927734,-5.6454854011535645,0.02887685224413872,-5.65281343460083
7.631338596343993,7.545162200927734,-5.662322521209717,0.02947981283068657,-5.6625285148620605
7.602945804595947,7.545162200927734,-5.650672435760497,0.030792364850640297,-5.611104488372803
7.488524913787842,7.545162200927734,-5.6160545349121085,0.030614249408245087,-5.61292839050293
7.656143188476562,7.545162200927734,-5.648886203765869,0.029222121462225917,-5.680018901824951
7.594413757324218,7.545162200927734,-5.6341681480407715,0.027090910822153088,-5.620518207550049
7.595092773437501,7.545162200927734,-5.637478351593018,0.02673141472041607,-5.679940223693848
7.605628490447998,7.545162200927734,-5.644297122955321,0.027820512652397156,-5.643309593200684
7.645174026489258,7.545162200927734,-5.644848346710205,0.02974585071206093,-5.6762566566467285
7.629927158355712,7.545162200927734,-5.64847993850708,0.030112814158201218,-5.647139072418213
7.619374752044677,7.545162200927734,-5.642197608947754,0.03093152679502964,-5.6215505599975595
7.616952896118163,7.545162200927734,-5.6391801834106445,0.031816527247428894,-5.654931068420409
7.642524719238281,7.545162200927734,-5.618987560272217,0.031104976311326023,-5.6656999588012695
7.505946159362794,7.545162200927734,-5.623640537261962,0.03161421790719032,-5.584530830383301
7.594426631927489,7.545162200927734,-5.629069805145264,0.029523029923439022,-5.63300323486328
7.574573040008546,7.545162200927734,-5.629582881927489,0.02738920226693153,-5.605531692504883
7.556740760803223,7.545162200927734,-5.6312255859375,0.026348851621150967,-5.630465030670166
7.554002761840819,7.545162200927734,-5.635935306549072,0.025551166385412216,-5.599490642547608
7.552210807800293,7.545162200927734,-5.620567798614502,0.025578247383236885,-5.608798980712891
7.602819919586181,7.545162200927734,-5.618261814117432,0.02493825927376747,-5.60430145263672
7.56438684463501,7.545162200927734,-5.624911785125732,0.02503148466348648,-5.637730121612549
7.6067771911621085,7.545162200927734,-5.627997875213623,0.02515934593975544,-5.631080627441406
7.545766830444336,7.545162200927734,-5.642322540283203,0.025905806571245197,-5.661384105682373
7.54188060760498,7.545162200927734,-5.609653949737549,0.026253925636410717,-5.636952877044678
7.585401535034179,7.545162200927734,-5.619709491729736,0.025118062272667885,-5.6553874015808105
7.544822692871093,7.545162200927734,-5.607751846313477,0.02525131404399872,-5.608211040496825
7.604343891143799,7.545162200927734,-5.616605281829834,0.02454994805157185,-5.6498212814331055
7.617198467254639,7.545162200927734,-5.619063377380371,0.025192826986312863,-5.568743705749512
7.582327365875245,7.545162200927734,-5.618336200714111,0.026623599231243134,-5.653941631317139
7.603596210479736,7.545162200927734,-5.665181636810304,0.026549367234110832,-5.697778224945068
7.616454124450684,7.545162200927734,-5.633933544158936,0.02817836590111256,-5.630899906158447
7.584843158721923,7.545162200927734,-5.627491474151611,0.02884611487388611,-5.648550987243652
7.505028724670409,7.545162200927734,-5.658871173858643,0.028382841497659683,-5.675766944885254
7.478600978851318,7.545162200927734,-5.637816905975342,0.0274895578622818,-5.634470462799072
7.502906799316406,7.545162200927734,-5.614620685577393,0.025805087760090828,-5.650548458099365
7.567488670349122,7.545162200927734,-5.606679439544678,0.025103364139795303,-5.588530540466309
7.544214725494384,7.545162200927734,-5.609008312225342,0.025355959311127663,-5.618640422821045
7.67228889465332,7.545162200927734,-5.608434200286865,0.025531722232699398,-5.649937152862549
7.509419441223144,7.545162200927734,-5.619835376739502,0.02646167203783989,-5.618741512298584
7.533273220062256,7.545162200927734,-5.594608783721924,0.025841405615210533,-5.590762615203857
7.500536918640136,7.545162200927734,-5.593265533447266,0.02523765712976456,-5.592225551605225
7.553214073181152,7.545162200927734,-5.586136817932129,0.025762043893337246,-5.584543228149414
7.632773399353027,7.545162200927734,-5.606287479400635,0.024968715384602543,-5.612715721130371
7.627041816711426,7.545162200927734,-5.617351055145264,0.02527983672916889,-5.590651988983153
7.461451530456544,7.545162200927734,-5.650954246520996,0.02685867249965668,-5.636346340179443
7.565220355987549,7.545162200927734,-5.631466388702393,0.026821639388799667,-5.6466970443725595
7.485136985778808,7.545162200927734,-5.615013599395752,0.025999920442700383,-5.60582160949707
7.494719505310058,7.545162200927734,-5.606837749481201,0.024907669052481648,-5.607982158660889
7.576774597167968,7.545162200927734,-5.606933116912842,0.024877497926354408,-5.618589401245117
7.54756212234497,7.545162200927734,-5.611644268035889,0.025658234953880314,-5.590960502624512
7.538792610168458,7.545162200927734,-5.610241413116455,0.024705128744244572,-5.598161220550537
7.56130313873291,7.545162200927734,-5.60571813583374,0.02494693547487259,-5.5506720542907715
7.6290764808654785,7.545162200927734,-5.609898090362549,0.02469415217638016,-5.58592700958252
7.599416732788087,7.545162200927734,-5.626819133758545,0.025104105472564697,-5.633623600006104
7.615402221679687,7.545162200927734,-5.622201442718506,0.0266361515969038,-5.6407880783081055
7.61630630493164,7.545162200927734,-5.67561674118042,0.027706779539585117,-5.657511234283447
7.623548984527587,7.545162200927734,-5.620871067047119,0.02970043197274208,-5.588064193725586
7.60953187942505,7.545162200927734,-5.649439334869385,0.03071834146976471,-5.63877010345459
7.54329776763916,7.545162200927734,-5.626293659210205,0.03053824417293072,-5.617466449737549
7.570089817047118,7.545162200927734,-5.616001605987549,0.02853625640273094,-5.63993215560913
7.611647129058839,7.545162200927734,-5.617630481719971,0.02681981772184372,-5.626970291137695
7.555283069610595,7.545162200927734,-5.618215084075928,0.026631535962224007,-5.637206554412842
7.582707405090333,7.545162200927734,-5.6319756507873535,0.025659704580903053,-5.684776782989502
7.532931804656982,7.545162200927734,-5.631864070892334,0.025864014402031895,-5.598508834838867
7.532365798950195,7.545162200927734,-5.612504005432129,0.025686055421829224,-5.568817138671875
7.611812591552734,7.545162200927734,-5.616590976715088,0.02458525076508522,-5.628999710083008
7.665206909179687,7.545162200927734,-5.613279342651367,0.025134842842817303,-5.618034839630127
7.56792402267456,7.545162200927734,-5.613203525543213,0.02688442170619965,-5.597119808197021
7.503689289093018,7.545162200927734,-5.594670772552489,0.02825652807950973,-5.600130558013916
7.551941394805907,7.545162200927734,-5.623624801635742,0.02773835882544517,-5.595334529876709
7.47688913345337,7.545162200927734,-5.610976219177246,0.025559129193425175,-5.598773002624512
7.506192684173584,7.545162200927734,-5.612785816192626,0.024451198056340218,-5.623216152191161
7.469530582427978,7.545162200927734,-5.601413726806641,0.024600153788924217,-5.556924819946289
7.4421539306640625,7.545162200927734,-5.604451656341553,0.02494287304580212,-5.5783090591430655
7.572126865386963,7.545162200927734,-5.604628562927246,0.02566121518611908,-5.62865114212036
7.5370893478393555,7.545162200927734,-5.608433246612549,0.02678666450083256,-5.5736398696899405
7.526947498321533,7.545162200927734,-5.60431671142578,0.025067437440156937,-5.629085063934326
7.610412120819091,7.545162200927734,-5.603938579559326,0.02512107975780964,-5.59471559524536
7.628404140472413,7.545162200927734,-5.6171507835388175,0.025756793096661568,-5.612611770629883
7.6099591255188,7.545162200927734,-5.628861904144287,0.026380708441138268,-5.6737895011901855
7.624005317687987,7.545162200927734,-5.612983226776123,0.02837389148771763,-5.625155925750732
7.575183391571045,7.545162200927734,-5.645477294921875,0.030586685985326767,-5.663362503051758
7.562205791473389,7.545162200927734,-5.617493629455566,0.02952802740037441,-5.650471687316895
7.510624408721923,7.545162200927734,-5.631185054779053,0.027871381491422653,-5.593101501464844
7.606353759765626,7.545162200927734,-5.624904632568359,0.026433195918798447,-5.644935607910156
7.649236679077148,7.545162200927734,-5.629725933074951,0.02520565316081047,-5.6392364501953125
7.695294380187987,7.545162200927734,-5.648953914642334,0.026147630065679554,-5.648326396942139
7.690682411193847,7.545162200927734,-5.649051189422608,0.030663030222058296,-5.679312705993652
7.627893924713135,7.545162200927734,-5.732658386230469,0.037338923662900925,-5.808472633361816
7.621702671051025,7.545162200927734,-5.5903191566467285,0.03442241996526718,-5.620449542999268
7.499516487121582,7.545162200927734,-5.630731105804443,0.032000187784433365,-5.615894794464111
7.543758869171143,7.545162200927734,-5.6516499519348145,0.029877660796046257,-5.6311092376708975
7.576869487762451,7.545162200927734,-5.620919704437256,0.026285529136657715,-5.567294597625732
7.561599254608153,7.545162200927734,-5.618013858795166,0.025111500173807144,-5.621567249298096
7.584572315216064,7.545162200927734,-5.6249799728393555,0.02476933971047401,-5.632140159606934
7.553920269012451,7.545162200927734,-5.632040977478027,0.02533096820116043,-5.603188514709473
7.55258560180664,7.545162200927734,-5.622178554534912,0.025403743609786037,-5.627726078033447
7.545349597930909,7.545162200927734,-5.625588893890381,0.024938520044088364,-5.5822529792785645
7.572694301605224,7.545162200927734,-5.61063528060913,0.02479817345738411,-5.637481689453125
7.5505003929138175,7.545162200927734,-5.617727279663086,0.024518080055713654,-5.585878849029541
7.634867668151855,7.545162200927734,-5.615280628204346,0.024399613961577412,-5.615151405334473
7.630664348602296,7.545162200927734,-5.627572536468506,0.025212686508893967,-5.60799503326416
7.623077392578125,7.545162200927734,-5.6258721351623535,0.027232103049755096,-5.587568283081056
7.663366794586181,7.545162200927734,-5.699625492095947,0.028630102053284645,-5.73399543762207
7.627806663513183,7.545162200927734,-5.616166591644287,0.032337866723537445,-5.667725563049316
7.682210445404051,7.545162200927734,-5.607208728790283,0.03267516568303108,-5.61124324798584
7.630779266357421,7.545162200927734,-5.617213726043701,0.03368097543716431,-5.633087635040283
7.652713775634765,7.545162200927734,-5.606186866760254,0.03289744630455971,-5.646200656890869
7.517450332641602,7.545162200927734,-5.629483699798584,0.03369712084531784,-5.61046314239502
7.57292604446411,7.545162200927734,-5.600279808044434,0.029879627749323845,-5.5962491035461435
7.604689598083496,7.545162200927734,-5.613301753997803,0.028595926240086555,-5.630192756652832
7.560678958892822,7.545162200927734,-5.633962631225586,0.02675885893404484,-5.620872974395752
7.594177722930909,7.545162200927734,-5.6379475593566895,0.02606958895921707,-5.655494213104248
7.4092755317688,7.545162200927734,-5.635499477386475,0.026494493708014488,-5.64921236038208
7.5155863761901855,7.545162200927734,-5.617565155029297,0.026694487780332565,-5.586446285247803
7.650175094604493,7.545162200927734,-5.609209537506104,0.025143088772892952,-5.56154203414917
7.519954204559326,7.545162200927734,-5.604954242706299,0.025805437937378883,-5.608792781829834
7.543271064758301,7.545162200927734,-5.596309185028076,0.0255658645182848,-5.612478256225586
7.449697971343993,7.545162200927734,-5.583741188049316,0.026589497923851013,-5.533858299255371
7.590764522552489,7.545162200927734,-5.588805198669434,0.025947630405426025,-5.569253921508789
7.632345676422118,7.545162200927734,-5.609744548797608,0.0250745452940464,-5.6322269439697275
7.5846800804138175,7.545162200927734,-5.628554344177246,0.02555856481194496,-5.6037654876708975
7.608013629913329,7.545162200927734,-5.64795446395874,0.026538223028182983,-5.636688709259033
7.627711296081544,7.545162200927734,-5.638139724731444,0.02982407622039318,-5.6183834075927725
7.684299945831299,7.545162200927734,-5.62501859664917,0.029352402314543724,-5.583868503570557
7.610433101654051,7.545162200927734,-5.665277004241943,0.03183338046073913,-5.673459053039551
7.543316841125488,7.545162200927734,-5.614871978759766,0.032165709882974625,-5.616228103637695
7.61146593093872,7.545162200927734,-5.613222599029541,0.029388584196567532,-5.667436122894287
7.536763668060303,7.545162200927734,-5.615455627441406,0.028217446058988568,-5.5974507331848145
7.565587997436523,7.545162200927734,-5.6061010360717765,0.026594290509819984,-5.613743782043457
7.591573238372802,7.545162200927734,-5.618403911590576,0.02529457584023476,-5.616349697113037
7.585907459259033,7.545162200927734,-5.612145900726318,0.025663882493972775,-5.647317409515381
7.6135406494140625,7.545162200927734,-5.625889301300049,0.02630719728767872,-5.625032901763916
7.650203704833984,7.545162200927734,-5.660164833068848,0.026646384969353676,-5.673129558563232
7.575325965881347,7.545162200927734,-5.634342670440674,0.02908831275999546,-5.631414890289307
7.6837873458862305,7.545162200927734,-5.649314403533936,0.029109423980116844,-5.7106122970581055
7.608789443969727,7.545162200927734,-5.62096118927002,0.029500344768166546,-5.602867603302002
7.5700435638427725,7.545162200927734,-5.622498989105225,0.02982493117451668,-5.626816749572754
7.684411525726318,7.545162200927734,-5.646394729614258,0.02932184375822544,-5.66756534576416
7.567980766296386,7.545162200927734,-5.611217498779297,0.02982360683381557,-5.60689640045166
7.651885032653808,7.545162200927734,-5.606362819671631,0.028908858075737957,-5.624412059783936
7.5629425048828125,7.545162200927734,-5.6192283630371085,0.028449954465031624,-5.586333274841309
7.603384971618653,7.545162200927734,-5.613325595855713,0.027808941900730133,-5.593077659606934
7.608813285827635,7.545162200927734,-5.635701656341553,0.027802471071481705,-5.6695213317871085
7.595797538757325,7.545162200927734,-5.635343551635742,0.02782463282346725,-5.618733406066895
7.628743648529053,7.545162200927734,-5.674143314361572,0.027955567464232445,-5.675127029418944
7.578357219696047,7.545162200927734,-5.6331787109375,0.02910517528653145,-5.644824028015137
7.541388034820557,7.545162200927734,-5.6229095458984375,0.028986454010009766,-5.654097080230713
7.574660778045654,7.545162200927734,-5.628289222717285,0.027196293696761128,-5.6157774925231925
7.63671875,7.545162200927734,-5.612579822540283,0.026394367218017575,-5.6045098304748535
7.608167171478271,7.545162200927734,-5.62535524368286,0.02656942047178745,-5.62494659423828
7.617838382720947,7.545162200927734,-5.641203880310059,0.027357894927263256,-5.619106769561768
7.6081762313842765,7.545162200927734,-5.6776123046875,0.02884867414832115,-5.649782657623291
7.553250789642334,7.545162200927734,-5.6200947761535645,0.0300762839615345,-5.618119716644287
7.585412979125976,7.545162200927734,-5.628781318664551,0.02863261476159096,-5.627327919006348
7.634942054748534,7.545162200927734,-5.627310752868652,0.02707672491669655,-5.662601470947266
7.587672710418701,7.545162200927734,-5.625409126281737,0.02751464396715164,-5.61234188079834
7.676974773406982,7.545162200927734,-5.665062427520752,0.027049649506807327,-5.663433551788329
7.594950199127196,7.545162200927734,-5.63794469833374,0.029508855193853375,-5.624800205230713
7.571086406707763,7.545162200927734,-5.607242584228516,0.029906973242759705,-5.574573516845703
7.607418060302734,7.545162200927734,-5.647036075592041,0.0290217399597168,-5.628561019897461
7.499560832977296,7.545162200927734,-5.637553691864014,0.028417978435754776,-5.619014263153076
7.5253987312316895,7.545162200927734,-5.635845661163329,0.027149124071002007,-5.625173091888428
7.536573410034179,7.545162200927734,-5.615584850311279,0.025008028373122212,-5.615667343139648
7.464647293090819,7.545162200927734,-5.603047847747803,0.024538280442357063,-5.60225772857666
7.597305297851562,7.545162200927734,-5.601987838745117,0.02522889152169228,-5.578479766845703
7.6085333824157715,7.545162200927734,-5.60657262802124,0.02515611238777637,-5.572067737579346
7.622235298156737,7.545162200927734,-5.627315998077393,0.02547632902860641,-5.666202545166016
7.591345310211181,7.545162200927734,-5.664146900177002,0.027233667671680447,-5.709620475769042
7.634150505065918,7.545162200927734,-5.669404983520508,0.030061954632401463,-5.663086891174316
7.5734848976135245,7.545162200927734,-5.633055686950684,0.029752764850854877,-5.647990703582764
7.614403247833253,7.545162200927734,-5.615875720977783,0.028977476060390472,-5.68555212020874


==> data/single_task_inference_result/walker/walker_single_task_inference_trajectories/14.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
-0.025984255596995357,3.7123653888702393,-1.772883057594299,3.2790184020996094,0.37033274769783026
0.3419722318649292,3.7123653888702393,-2.4328339099884038,0.2421274930238724,-1.5147387981414795
0.6923450827598572,3.7123653888702393,-1.9304616451263428,0.10513409227132796,-1.88175892829895
1.01637065410614,3.7123653888702393,-1.9878287315368648,0.0819384455680847,-2.0844817161560054
1.3666976690292358,3.7123653888702393,-1.9696712493896484,0.053658436983823776,-2.134285926818848
1.747103214263916,3.7123653888702393,-2.1057822704315186,0.04203009977936745,-2.0566952228546143
2.2328608036041255,3.7123653888702393,-2.1086487770080566,0.04237506166100503,-2.152737140655517
2.6338186264038086,3.7123653888702393,-2.1270227432250977,0.042736615985631936,-2.1326675415039062
3.037574052810669,3.7123653888702393,-2.117213010787964,0.04368062689900398,-2.1413168907165527
3.326034545898437,3.7123653888702393,-1.857073783874512,0.035866785794496536,-1.8805220127105713
3.487328767776489,3.7123653888702393,-1.8783203363418577,0.042730093002319336,-1.87201464176178
3.623977422714233,3.7123653888702393,-1.967181086540222,0.046627651900053024,-2.0224831104278564
3.7397754192352286,3.7123653888702393,-1.9998443126678465,0.03841639682650566,-2.030302047729492
3.713547945022583,3.7123653888702393,-2.032970428466797,0.034647539258003235,-2.0257859230041504
3.724120616912842,3.7123653888702393,-2.0197222232818604,0.029731541872024536,-1.9885573387146
3.6559567451477046,3.7123653888702393,-2.013350009918213,0.025953581556677815,-2.0146806240081787
3.676058292388916,3.7123653888702393,-2.0148239135742188,0.022978955879807472,-1.9762177467346191
3.7201390266418457,3.7123653888702393,-2.013400077819824,0.021460218355059624,-2.000239849090576
3.7331006526947026,3.7123653888702393,-2.009517908096313,0.021254735067486763,-2.0096821784973145
3.676367998123169,3.7123653888702393,-2.013265609741211,0.02135558426380157,-2.04414701461792
3.7129743099212646,3.7123653888702393,-2.0179402828216553,0.022028503939509392,-2.0763893127441406
3.826525211334229,3.7123653888702393,-2.0156168937683105,0.021599220111966133,-2.043406724929809
3.845880508422852,3.7123653888702393,-2.0125300884246826,0.0215262807905674,-2.022512197494507
3.8244833946228023,3.7123653888702393,-2.031069755554199,0.023797178640961647,-2.012448072433472
3.783288955688477,3.7123653888702393,-2.0320093631744385,0.02908492088317871,-2.042055130004883
3.719779491424561,3.7123653888702393,-2.0052685737609863,0.026669735088944435,-2.002899408340454
3.676022291183472,3.7123653888702393,-2.018468379974365,0.025836070999503132,-2.001924991607666
3.7416350841522217,3.7123653888702393,-2.024644136428833,0.02487148903310299,-1.9948590993881223
3.6572716236114498,3.7123653888702393,-2.021923065185547,0.023595081642270088,-2.0261123180389404
3.688362598419189,3.7123653888702393,-2.018447399139404,0.021874532103538517,-2.0259420871734615
3.6786262989044185,3.7123653888702393,-2.011045217514038,0.021460944786667824,-2.0274262428283687
3.631884813308716,3.7123653888702393,-2.009566307067871,0.02230021357536316,-2.0074682235717773
3.6903977394104,3.7123653888702393,-2.007455587387085,0.02211322449147701,-2.0170638561248775
3.7506163120269775,3.7123653888702393,-2.0050253868103027,0.02356208860874176,-1.9910455942153928
3.7281084060668954,3.7123653888702393,-2.006277561187744,0.02266206033527851,-2.034879207611084
3.758179426193237,3.7123653888702393,-2.0142390727996826,0.022591363638639447,-1.9930688142776487
3.7737770080566406,3.7123653888702393,-2.0338754653930664,0.023512039333581924,-2.050449848175049
3.8082242012023926,3.7123653888702393,-2.0498433113098145,0.02345580793917179,-2.032266139984131
3.7831881046295166,3.7123653888702393,-2.068512201309204,0.024966251105070118,-2.049339771270752
3.7760238647460938,3.7123653888702393,-2.0615634918212886,0.02670543827116489,-2.0266842842102046
3.7712631225585938,3.7123653888702393,-2.0370640754699707,0.027945438399910927,-2.0491275787353516
3.6899621486663814,3.7123653888702393,-2.0299887657165527,0.02739223837852478,-1.9961849451065063
3.6097266674041752,3.7123653888702393,-2.039744615554809,0.025709558278322216,-2.0151128768920894
3.7604146003723136,3.7123653888702393,-2.01029109954834,0.02415832132101059,-2.045296669006348
3.703051805496216,3.7123653888702393,-2.0146651268005367,0.02339000627398491,-2.042856216430664
3.665577173233032,3.7123653888702393,-2.008256435394287,0.021850783377885815,-2.0087220668792725
3.621096849441528,3.7123653888702393,-2.0042707920074463,0.021685123443603516,-2.0138230323791504
3.6891720294952393,3.7123653888702393,-2.0000789165496826,0.024486897513270375,-1.9554917812347408
3.7119324207305913,3.7123653888702393,-2.007914066314697,0.0225810669362545,-2.034013509750366
3.7248692512512207,3.7123653888702393,-2.0030057430267334,0.02193036489188671,-1.9846361875534055
3.6469693183898926,3.7123653888702393,-2.0071706771850586,0.02226410061120987,-1.9858534336090088
3.668890237808228,3.7123653888702393,-2.0140767097473145,0.022616025060415268,-2.013188123703003
3.68660044670105,3.7123653888702393,-2.010225534439087,0.021632740274071693,-1.9827677011489868
3.7364614009857178,3.7123653888702393,-2.0076799392700195,0.021571604534983635,-2.0222558975219727
3.6924543380737296,3.7123653888702393,-2.008516550064087,0.02197844721376896,-2.005587100982666
3.703022718429565,3.7123653888702393,-2.012204170227051,0.022444605827331543,-1.9952974319458008
3.7619688510894775,3.7123653888702393,-2.01003360748291,0.021815303713083267,-2.008076429367065
3.744477033615112,3.7123653888702393,-2.017188549041748,0.02185411751270294,-1.9740798473358157
3.740192890167236,3.7123653888702393,-2.016738414764404,0.02184630371630192,-2.0269463062286377
3.7734963893890385,3.7123653888702393,-2.0169894695281982,0.022381816059350967,-2.0583457946777344
3.822499036788941,3.7123653888702393,-2.0330860614776607,0.0232860054820776,-2.0103235244750977
3.8004462718963614,3.7123653888702393,-2.0642013549804688,0.025474786758422848,-2.056112289428711
3.739039182662964,3.7123653888702393,-2.071322202682495,0.027141667902469635,-2.0540599822998047
3.796534299850464,3.7123653888702393,-2.019980192184448,0.026908801868557927,-2.0334973335266118
3.743940591812134,3.7123653888702393,-2.0387499332427974,0.024866847321391106,-2.0078654289245605
3.747978925704956,3.7123653888702393,-2.070216178894043,0.025853896513581276,-2.0163028240203857
3.7235920429229736,3.7123653888702393,-2.041916847229004,0.025060988962650296,-2.0318660736083984
3.7003571987152095,3.7123653888702393,-2.0274994373321533,0.023289620876312252,-2.033839464187622
3.7155671119689937,3.7123653888702393,-2.029897689819336,0.02285619825124741,-2.0343031883239746
3.723145246505737,3.7123653888702393,-2.020709753036499,0.021478900685906407,-2.037435293197632
3.693833827972412,3.7123653888702393,-2.018932342529297,0.020961012691259384,-2.0271570682525635
3.71727466583252,3.7123653888702393,-2.0140130519866943,0.02065785974264145,-2.03615403175354
3.819072723388672,3.7123653888702393,-2.0145914554595947,0.020798636600375172,-2.0076646804809566
3.754581451416016,3.7123653888702393,-2.0148820877075195,0.0213041715323925,-2.0456528663635254
3.670741319656372,3.7123653888702393,-2.019381046295166,0.02208627946674824,-1.99760103225708
3.7028188705444336,3.7123653888702393,-2.0156400203704834,0.02277715504169464,-2.007190465927124
3.795668363571167,3.7123653888702393,-2.0047647953033447,0.022834328934550285,-1.9916578531265257
3.720480918884277,3.7123653888702393,-2.022432804107666,0.02341732569038868,-2.0028955936431885
3.6998996734619136,3.7123653888702393,-2.009075880050659,0.022012490779161453,-2.0166552066802974
3.780842065811157,3.7123653888702393,-2.002365827560425,0.021921843290328976,-2.028192043304444
3.6714150905609126,3.7123653888702393,-2.0121402740478516,0.02232920937240124,-2.032643795013428
3.727282524108887,3.7123653888702393,-2.0178797245025635,0.022453436627984047,-2.0113232135772705
3.778729677200317,3.7123653888702393,-2.0113632678985596,0.021712904796004292,-2.0208635330200195
3.7544233798980713,3.7123653888702393,-2.0192086696624756,0.02257571555674076,-2.0258562564849854
3.8394615650177,3.7123653888702393,-2.045248031616211,0.023079823702573776,-2.037686347961426
3.8093557357788086,3.7123653888702393,-2.0622472763061523,0.025710605084896088,-2.093766927719116
3.7905526161193848,3.7123653888702393,-2.020134449005127,0.02733521908521652,-1.9897023439407349
3.814351558685303,3.7123653888702393,-2.0271401405334473,0.029292741790413857,-2.06118392944336
3.787022113800049,3.7123653888702393,-2.015928506851196,0.027357634156942368,-2.0553069114685054
3.774443864822388,3.7123653888702393,-2.051332235336304,0.032412830740213394,-2.076131582260132
3.7261259555816646,3.7123653888702393,-2.038329601287842,0.029710240662097927,-2.00317907333374
3.726837158203125,3.7123653888702393,-2.0220646858215328,0.026147544384002686,-2.0319409370422363
3.7063307762146,3.7123653888702393,-2.028198480606079,0.024530282244086266,-2.023905277252197
3.691874742507935,3.7123653888702393,-2.0252387523651123,0.022661600261926648,-2.0324721336364746
3.7246651649475098,3.7123653888702393,-2.0192036628723145,0.021651986986398697,-2.042602777481079
3.721092939376831,3.7123653888702393,-2.015830516815185,0.020926339551806446,-2.0227565765380855
3.6738553047180176,3.7123653888702393,-2.014446496963501,0.020751334726810452,-1.994747281074524
3.6679003238677974,3.7123653888702393,-2.0137507915496826,0.020938286557793617,-2.008390426635742
3.6688194274902335,3.7123653888702393,-2.012123346328736,0.021534720435738564,-2.0207529067993164
3.659977912902832,3.7123653888702393,-2.0092427730560303,0.02157539129257202,-2.029165744781494
3.662607431411743,3.7123653888702393,-2.0055489540100098,0.022104505449533463,-2.018852949142456
3.66300630569458,3.7123653888702393,-1.9901987314224243,0.024357335641980168,-1.9874259233474727
3.6525504589080806,3.7123653888702393,-1.9940840005874636,0.02462899312376976,-2.0014472007751465
3.6411406993865967,3.7123653888702393,-1.9780280590057373,0.02516232617199421,-1.949933648109436
3.8085474967956543,3.7123653888702393,-1.9925086498260496,0.025408189743757248,-2.0289478302001958
3.703106880187988,3.7123653888702393,-2.0110905170440674,0.026491682976484295,-2.0226500034332275
3.684741258621216,3.7123653888702393,-1.9925804138183596,0.022733280435204502,-2.0095689296722408
3.6748199462890634,3.7123653888702393,-1.9836941957473757,0.023223476484417915,-2.0045719146728516
3.728039026260376,3.7123653888702393,-1.9892548322677608,0.023699937388300892,-1.966424822807312
3.752995491027832,3.7123653888702393,-2.009466648101806,0.022586924955248833,-1.9864473342895508
3.781225919723511,3.7123653888702393,-2.0155961513519287,0.021662820130586624,-2.0154333114624023
3.776303768157959,3.7123653888702393,-2.04510498046875,0.022761395201087,-2.0499558448791504
3.7342946529388423,3.7123653888702393,-2.071523904800415,0.02473735809326172,-2.011868715286255
3.721911191940308,3.7123653888702393,-2.0461184978485107,0.02449926547706127,-2.030738115310669
3.7488086223602286,3.7123653888702393,-2.0220227241516118,0.023908380419015884,-2.0283329486846924
3.747114658355713,3.7123653888702393,-2.0273630619049072,0.023319501429796215,-2.034368991851806
3.7709679603576656,3.7123653888702393,-2.0392284393310542,0.022796642035245892,-2.0336573123931885
3.775282382965088,3.7123653888702393,-2.047421932220459,0.022829506546258926,-2.043801784515381
3.7536115646362305,3.7123653888702393,-2.057497501373291,0.023943491280078888,-2.0794098377227783
3.69323205947876,3.7123653888702393,-2.0588023662567134,0.02499641664326191,-2.0472912788391118
3.7612705230712886,3.7123653888702393,-2.0356729030609126,0.023932840675115585,-2.023513078689575
3.694202899932861,3.7123653888702393,-2.03629732131958,0.02371210046112537,-1.988464832305908
3.740687847137451,3.7123653888702393,-2.027022361755371,0.022648189216852188,-2.0533883571624756
3.766435623168945,3.7123653888702393,-2.021249771118164,0.022044507786631584,-2.033576726913452
3.7489147186279297,3.7123653888702393,-2.029113292694092,0.022711958736181256,-1.9906545877456665
3.8019492626190186,3.7123653888702393,-2.042286157608032,0.022748587653040882,-2.044326305389404
3.7022604942321777,3.7123653888702393,-2.0581612586975098,0.0244099535048008,-2.0766496658325195
3.7556061744689937,3.7123653888702393,-2.0244030952453613,0.023820554837584492,-2.0518667697906494
3.784654378890991,3.7123653888702393,-2.0169119834899902,0.023811088874936104,-2.0433385372161865
3.707144021987915,3.7123653888702393,-2.013042688369751,0.022803589701652527,-1.9732377529144287
3.757560014724731,3.7123653888702393,-2.015120029449463,0.023073805496096608,-2.054931163787842
3.6930561065673833,3.7123653888702393,-2.0136559009552,0.022789454087615013,-2.0029559135437007
3.712271451950073,3.7123653888702393,-2.014995574951172,0.02255536988377571,-1.9731574058532717
3.747316360473633,3.7123653888702393,-2.0161828994750977,0.02203154005110264,-2.0243091583251958
3.736075639724731,3.7123653888702393,-2.016009330749512,0.021394480019807812,-2.0066049098968506
3.8691177368164062,3.7123653888702393,-2.027417659759521,0.021526608616113663,-2.06577467918396
3.86036229133606,3.7123653888702393,-2.026105642318725,0.023050216957926754,-2.0106258392333984
3.8336036205291752,3.7123653888702393,-2.0033652782440186,0.025617899373173717,-2.020091772079468
3.6918184757232666,3.7123653888702393,-1.9947900772094729,0.02836896665394306,-1.9570658206939695
3.633023738861084,3.7123653888702393,-1.990099549293518,0.024010425433516502,-1.9851632118225095
3.627018928527832,3.7123653888702393,-1.9884098768234248,0.0266855601221323,-1.9906533956527708
3.626707792282104,3.7123653888702393,-1.9809945821762085,0.02589552477002144,-2.0373332500457764
3.686702966690064,3.7123653888702393,-2.0025649070739746,0.024545013904571533,-1.9784612655639648
3.6863608360290527,3.7123653888702393,-2.004598617553711,0.02411502413451672,-1.9927678108215328
3.650048971176147,3.7123653888702393,-2.0050270557403564,0.0238982867449522,-2.01761531829834
3.655973196029663,3.7123653888702393,-2.0011308193206787,0.024378763511776924,-2.026838779449463
3.7253360748291016,3.7123653888702393,-2.0022521018981934,0.024345526471734047,-2.010333776473999
3.604035615921021,3.7123653888702393,-2.0041677951812744,0.022924223914742466,-2.008225917816162
3.7050735950469966,3.7123653888702393,-2.005809783935547,0.022322077304124832,-2.0247528553009038
3.692150592803955,3.7123653888702393,-2.0088229179382324,0.022880416363477703,-2.0049982070922847
3.6650478839874263,3.7123653888702393,-2.012044668197632,0.02207582257688045,-2.0261900424957275
3.718686580657959,3.7123653888702393,-2.0094313621521,0.021388787776231762,-2.021744728088379
3.716744899749756,3.7123653888702393,-2.00637149810791,0.02372387982904911,-1.9945787191390991
3.789886236190796,3.7123653888702393,-2.007479667663574,0.020943129435181614,-2.0356314182281494
3.768476486206055,3.7123653888702393,-2.020083427429199,0.021753622218966484,-2.044419527053833
3.771750211715698,3.7123653888702393,-2.042356491088867,0.023517286404967308,-2.0159897804260254
3.791502714157104,3.7123653888702393,-2.043032646179199,0.023618934676051136,-2.0718119144439697
3.6938376426696777,3.7123653888702393,-2.031149387359619,0.025775345042347908,-2.049568653106689
3.671385288238525,3.7123653888702393,-2.0339651107788086,0.025461524724960327,-1.993756890296936
3.7055835723876953,3.7123653888702393,-2.012125253677368,0.023874379694461823,-2.018072366714477
3.654276371002197,3.7123653888702393,-2.0033366680145264,0.02302437461912632,-2.0381929874420166
3.680506706237793,3.7123653888702393,-2.0049619674682617,0.022205468267202377,-2.0262789726257324
3.700506687164306,3.7123653888702393,-2.0039172172546382,0.021858735010027885,-1.9893832206726076
3.6555340290069585,3.7123653888702393,-2.0065016746521,0.02215144783258438,-1.9886999130249023
3.6830670833587646,3.7123653888702393,-2.0053861141204834,0.02161664515733719,-2.0300426483154297
3.693681240081787,3.7123653888702393,-2.0033047199249268,0.02290789410471916,-1.9613068103790283
3.651130437850952,3.7123653888702393,-2.004705905914306,0.022098150104284286,-1.9984308481216433
3.658749103546143,3.7123653888702393,-2.004188776016236,0.02190033160150051,-1.9813044071197508
3.698554992675781,3.7123653888702393,-2.001528263092041,0.02341940812766552,-2.0069758892059326
3.7140588760375977,3.7123653888702393,-2.0034701824188232,0.022696347907185555,-2.0117607116699214
3.6680946350097656,3.7123653888702393,-2.0024731159210205,0.02190950140357017,-2.0304393768310542
3.8032612800598145,3.7123653888702393,-2.006636619567871,0.022299746051430706,-2.027408599853516
3.7619907855987544,3.7123653888702393,-2.009251117706299,0.022663259878754612,-2.00539779663086
3.686812877655029,3.7123653888702393,-2.022706985473633,0.022381804883480072,-2.002767562866211
3.750298500061035,3.7123653888702393,-2.014751434326172,0.02230785042047501,-2.033078908920288
3.726560354232788,3.7123653888702393,-2.018031358718872,0.02396276406943798,-1.972481608390808
3.7679672241210938,3.7123653888702393,-2.035051822662353,0.023238081485033035,-2.05920958518982
3.75519585609436,3.7123653888702393,-2.035840511322021,0.022485012188553807,-2.0330531597137447
3.7081432342529297,3.7123653888702393,-2.047993421554565,0.02337583526968956,-2.0580813884735107
3.7572517395019527,3.7123653888702393,-2.0335447788238525,0.022696617990732193,-2.0309875011444087
3.7359542846679688,3.7123653888702393,-2.022428512573242,0.022621784359216687,-2.023751974105835
3.6442654132843018,3.7123653888702393,-2.0252938270568848,0.022770455107092857,-2.0042645931243896
3.7059485912323,3.7123653888702393,-2.019996166229248,0.02231990545988083,-2.025270700454712
3.702340602874756,3.7123653888702393,-2.0142459869384766,0.021950451657176014,-2.0331654548645015
3.76212215423584,3.7123653888702393,-2.013410806655884,0.021411318331956863,-2.023604154586792
3.831874132156372,3.7123653888702393,-2.01445984840393,0.021464649587869644,-2.002784013748169
3.794733762741089,3.7123653888702393,-2.019787311553955,0.024544745683670044,-2.0181119441986084
3.8301858901977535,3.7123653888702393,-2.0038046836853027,0.024034636095166206,-2.0258712768554688
3.7326612472534175,3.7123653888702393,-2.0139875411987305,0.02768763527274132,-2.0081021785736084
3.6563451290130615,3.7123653888702393,-2.002819299697876,0.02651835605502129,-1.9925206899642944
3.6710355281829834,3.7123653888702393,-2.0254633426666255,0.025071775540709492,-2.0099360942840576
3.717772960662842,3.7123653888702393,-1.9996341466903689,0.023997269570827484,-2.0061583518981934
3.7234511375427246,3.7123653888702393,-2.014183759689331,0.02305927500128746,-2.06079363822937
3.6406097412109375,3.7123653888702393,-2.0113837718963623,0.021339297294616696,-2.012685775756836
3.6647262573242183,3.7123653888702393,-2.0133962631225586,0.022002333775162697,-2.009511709213257
3.6719224452972408,3.7123653888702393,-2.0101444721221924,0.022133478894829754,-1.9982850551605225
3.7296233177185054,3.7123653888702393,-2.0079360008239746,0.021813409402966496,-2.046244144439697
3.7371110916137695,3.7123653888702393,-2.0071089267730713,0.022258166223764416,-2.002033472061157
3.759053230285645,3.7123653888702393,-2.023695468902588,0.022460952401161197,-2.035378456115722
3.6914246082305913,3.7123653888702393,-2.037497043609619,0.022742159664630886,-2.037580966949463


==> data/single_task_inference_result/walker/walker_single_task_inference_trajectories/15.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
-0.09168147295713425,7.749135971069336,-1.772883057594299,3.2790184020996094,0.339595764875412
0.15097667276859283,7.749135971069336,-5.59539794921875,0.6757415533065796,-6.588057518005371
0.5610123872756958,7.749135971069336,-5.9435625076293945,0.10038525611162184,-5.420312404632568
0.9280624985694883,7.749135971069336,-5.817217350006104,0.06090548262000084,-5.752939701080321
1.0861792564392088,7.749135971069336,-5.79026460647583,0.04588427394628525,-5.809877872467041
1.4484986066818235,7.749135971069336,-5.857324123382568,0.03756844997406006,-5.878051280975342
1.9465357065200803,7.749135971069336,-5.852128505706787,0.03755086287856101,-5.8087778091430655
2.378084659576416,7.749135971069336,-5.849114894866943,0.037528861314058304,-5.850914478302002
2.794433116912842,7.749135971069336,-5.8467278480529785,0.03754676878452301,-5.902406215667725
3.2367658615112305,7.749135971069336,-5.844440937042236,0.037595849484205246,-5.821361541748047
3.667743682861328,7.749135971069336,-5.844094753265381,0.0377211794257164,-5.887204647064209
4.123808860778809,7.749135971069336,-5.843966960906982,0.0380215160548687,-5.92294454574585
4.577006340026856,7.749135971069336,-5.843437671661377,0.0385911837220192,-5.838670253753662
4.9216814041137695,7.749135971069336,-5.83336067199707,0.03966585174202919,-5.823208332061768
5.364211082458496,7.749135971069336,-5.788223743438721,0.05030519515275955,-5.738130569458008
5.758059501647949,7.749135971069336,-4.661123275756836,0.08572884649038313,-4.6259260177612305
6.113045692443848,7.749135971069336,-5.15974760055542,0.38798737525939936,-5.1303324699401855
6.519324779510497,7.749135971069336,-5.002950191497803,0.15315009653568268,-5.142262935638428
6.792905807495117,7.749135971069336,-5.343310832977295,0.08263991028070451,-5.3804945945739755
7.053743839263916,7.749135971069336,-5.35990047454834,0.08244339376688004,-5.407414913177489
7.373868942260742,7.749135971069336,-5.477302074432373,0.07769250124692915,-5.543056011199951
7.50170612335205,7.749135971069336,-5.538028717041016,0.05531202629208565,-5.549628257751465
7.543422698974609,7.749135971069336,-5.703185081481934,0.06088633090257645,-5.642633438110352
7.617770195007325,7.749135971069336,-5.85205078125,0.06705429404973984,-5.92657995223999
7.735708236694336,7.749135971069336,-5.927826404571533,0.056509118527174,-5.846203327178955
7.823653221130371,7.749135971069336,-5.867385387420654,0.03906115144491196,-5.841742992401123
7.826407432556152,7.749135971069336,-5.8371033668518075,0.0335608571767807,-5.874608993530273
7.765405654907226,7.749135971069336,-5.859551429748535,0.03236202150583267,-5.823678493499756
7.799386501312256,7.749135971069336,-5.836542129516602,0.028715630993247032,-5.875099658966064
7.773189067840576,7.749135971069336,-5.816236972808838,0.027800520882010456,-5.818483352661133
7.8194899559021,7.749135971069336,-5.818020343780518,0.027259197086095806,-5.822346687316895
7.802919864654541,7.749135971069336,-5.845359325408936,0.0268582496792078,-5.81318473815918
7.809691905975341,7.749135971069336,-5.818094730377196,0.027853704988956448,-5.817360877990723
7.772449493408203,7.749135971069336,-5.868175983428955,0.028002522885799408,-5.835728645324707
7.782212257385255,7.749135971069336,-5.814383029937744,0.02834356017410755,-5.818400859832764
7.745819568634033,7.749135971069336,-5.829261779785156,0.02750520035624504,-5.839834690093993
7.7689385414123535,7.749135971069336,-5.8092570304870605,0.026368094608187675,-5.781942844390869
7.782713890075684,7.749135971069336,-5.816628456115723,0.0253862589597702,-5.823317527770996
7.754300594329835,7.749135971069336,-5.810196399688721,0.025545112788677212,-5.815693378448486
7.8229169845581055,7.749135971069336,-5.815195560455321,0.025190964341163635,-5.821887016296387
7.787129878997802,7.749135971069336,-5.8204264640808105,0.02579164132475853,-5.837186336517334
7.756103038787842,7.749135971069336,-5.813788890838623,0.02664904110133648,-5.803536415100098
7.751875877380371,7.749135971069336,-5.833301067352295,0.02578573301434517,-5.842970371246338
7.743626594543458,7.749135971069336,-5.803540229797363,0.02609516680240631,-5.792795658111572
7.748821258544922,7.749135971069336,-5.806246280670166,0.02508057653903961,-5.774822235107422
7.6770477294921875,7.749135971069336,-5.800143241882324,0.024436723440885544,-5.829031467437744
7.73637294769287,7.749135971069336,-5.79639768600464,0.024404263123869892,-5.799455642700195
7.756794929504394,7.749135971069336,-5.790780544281006,0.024536143988370892,-5.820111274719238
7.719848632812499,7.749135971069336,-5.795957088470458,0.024449706077575684,-5.772735595703125
7.830341815948486,7.749135971069336,-5.794674396514893,0.024787208065390583,-5.8613033294677725
7.8174920082092285,7.749135971069336,-5.810279369354248,0.02559412643313408,-5.84475040435791
7.843398094177246,7.749135971069336,-5.836228370666504,0.025966269895434376,-5.844514846801758
7.85804843902588,7.749135971069336,-5.8193535804748535,0.029315698891878128,-5.845177173614502
7.815533161163329,7.749135971069336,-5.8254170417785645,0.03291730955243111,-5.883620738983153
7.8452372550964355,7.749135971069336,-5.824962615966797,0.03299641236662865,-5.843622207641602
7.83735752105713,7.749135971069336,-5.816090106964111,0.031941771507263184,-5.8255462646484375
7.879177093505859,7.749135971069336,-5.8153929710388175,0.03236645832657814,-5.828866004943848
7.805252075195312,7.749135971069336,-5.8279385566711435,0.034530576318502426,-5.8328213691711435
7.776200771331787,7.749135971069336,-5.789609909057617,0.0323336198925972,-5.8509202003479
7.835829257965088,7.749135971069336,-5.824651241302489,0.03025331161916256,-5.860198974609375
7.727142333984374,7.749135971069336,-5.8294806480407715,0.029518678784370422,-5.822875499725342
7.793253898620605,7.749135971069336,-5.81107759475708,0.02765458263456821,-5.815639972686768
7.839003562927246,7.749135971069336,-5.819234371185304,0.026269908994436264,-5.825273990631104
7.805642127990722,7.749135971069336,-5.821417331695557,0.02700532414019108,-5.810648918151856
7.758739471435546,7.749135971069336,-5.838149547576904,0.02831871621310711,-5.824589252471924
7.831263542175295,7.749135971069336,-5.837597370147705,0.027707478031516075,-5.867720603942871
7.78506851196289,7.749135971069336,-5.813055515289307,0.02784656547009945,-5.779057025909424
7.859901428222656,7.749135971069336,-5.814579010009766,0.027778398245573044,-5.8389434814453125
7.84073543548584,7.749135971069336,-5.856078147888184,0.02806018479168415,-5.84577178955078
7.763384819030762,7.749135971069336,-5.7993669509887695,0.03036167100071907,-5.788978576660156
7.818748950958253,7.749135971069336,-5.856567859649657,0.02937512099742889,-5.816333770751953
7.798854351043701,7.749135971069336,-5.8182902336120605,0.028692381456494328,-5.835183143615723
7.800674438476562,7.749135971069336,-5.84039831161499,0.028403637930750847,-5.866229057312012
7.855930328369139,7.749135971069336,-5.867035388946533,0.027554893866181374,-5.884469509124756
7.79359483718872,7.749135971069336,-5.813151836395264,0.02940571494400501,-5.820582389831543
7.7962679862976065,7.749135971069336,-5.832635879516602,0.02985580824315548,-5.878354072570801
7.845578670501711,7.749135971069336,-5.836692333221436,0.029335282742977142,-5.865031242370605
7.783834457397461,7.749135971069336,-5.819936275482178,0.029689138755202293,-5.767767906188965
7.811756134033203,7.749135971069336,-5.833899021148682,0.02927735261619091,-5.840433120727539
7.833916664123534,7.749135971069336,-5.832955837249756,0.028842773288488388,-5.834122180938721
7.658194541931152,7.749135971069336,-5.819692134857178,0.02953818067908287,-5.772418022155762
7.830131530761719,7.749135971069336,-5.83497190475464,0.027849620208144188,-5.842632770538329
7.762186527252196,7.749135971069336,-5.816331386566161,0.026698758825659752,-5.790287494659424
7.723407745361328,7.749135971069336,-5.807101249694824,0.0257642176002264,-5.83580207824707
7.668026447296143,7.749135971069336,-5.810677528381348,0.0254366472363472,-5.835875988006592
7.773455619812011,7.749135971069336,-5.7957444190979,0.025994069874286648,-5.830905914306641
7.773630619049072,7.749135971069336,-5.803946018218993,0.025211410596966743,-5.781167507171631
7.769877433776855,7.749135971069336,-5.808128356933594,0.024912722408771515,-5.808545589447021
7.863597869873046,7.749135971069336,-5.8189167976379395,0.02525522746145725,-5.838593006134033
7.753886699676514,7.749135971069336,-5.831583976745605,0.02745722606778145,-5.839264392852783
7.815965652465821,7.749135971069336,-5.80410623550415,0.026570815593004223,-5.77962064743042
7.7853851318359375,7.749135971069336,-5.807721138000488,0.02687952481210232,-5.8078904151916495
7.807147979736328,7.749135971069336,-5.818449020385742,0.0269387848675251,-5.855827808380127
7.838401794433594,7.749135971069336,-5.853088855743408,0.027263173833489415,-5.8609838485717765
7.806614398956298,7.749135971069336,-5.814643383026123,0.02877969481050968,-5.774208068847656
7.881412982940676,7.749135971069336,-5.86586332321167,0.029419142752885815,-5.86029863357544
7.823424339294434,7.749135971069336,-5.821292400360107,0.031345851719379425,-5.8520798683166495
7.771301746368408,7.749135971069336,-5.795226097106934,0.03168413043022156,-5.7935094833374015
7.840921878814697,7.749135971069336,-5.835573673248291,0.030594663694500923,-5.84096097946167
7.771951198577882,7.749135971069336,-5.815865993499756,0.02964932285249233,-5.810677051544189
7.792022705078125,7.749135971069336,-5.8177475929260245,0.028585482388734818,-5.85431671142578
7.809143543243408,7.749135971069336,-5.836381912231444,0.027222936972975727,-5.835851669311523
7.773379802703857,7.749135971069336,-5.819216251373291,0.027742234990000725,-5.790295124053955
7.772237777709962,7.749135971069336,-5.846799373626709,0.02701178193092346,-5.822031497955321
7.804965019226073,7.749135971069336,-5.825599193572998,0.026773594319820404,-5.817214488983153
7.784150600433349,7.749135971069336,-5.818026065826416,0.02697921358048916,-5.807326316833496
7.840392112731933,7.749135971069336,-5.838172435760497,0.026606619358062744,-5.842337131500244
7.811762809753419,7.749135971069336,-5.848755359649657,0.02745778113603592,-5.84254264831543
7.843227863311767,7.749135971069336,-5.814749240875244,0.028978444635868073,-5.855382442474365
7.7620368003845215,7.749135971069336,-5.862381935119629,0.03035311587154865,-5.8115739822387695
7.71860122680664,7.749135971069336,-5.797704696655273,0.029359765350818638,-5.8065714836120605
7.717416286468506,7.749135971069336,-5.82276725769043,0.027353389188647274,-5.83833646774292
7.757205009460449,7.749135971069336,-5.799722194671631,0.02543440274894237,-5.834099292755127
7.729622364044189,7.749135971069336,-5.8046274185180655,0.02478969842195511,-5.786637783050537
7.796043395996093,7.749135971069336,-5.7969651222229,0.02471720054745674,-5.826283931732178
7.777078628540038,7.749135971069336,-5.805752277374268,0.02510503306984901,-5.770471572875977
7.866899013519286,7.749135971069336,-5.820480823516846,0.02510481886565685,-5.846713542938232
7.744534492492675,7.749135971069336,-5.807133674621582,0.027317555621266365,-5.787823677062988
7.781297206878662,7.749135971069336,-5.795730113983153,0.02716759033501148,-5.781445503234863
7.716761112213135,7.749135971069336,-5.801058292388916,0.026729675009846687,-5.724249362945557
7.788869380950926,7.749135971069336,-5.797276973724365,0.02600201591849327,-5.839998245239258
7.843264579772949,7.749135971069336,-5.817640781402588,0.02529425732791424,-5.808078289031982
7.869360923767092,7.749135971069336,-5.831184387207031,0.025948813185095787,-5.809238910675049
7.8342485427856445,7.749135971069336,-5.859426975250244,0.029321445152163506,-5.890406608581543
7.857088088989258,7.749135971069336,-5.917294502258301,0.032155778259038925,-5.887144565582275
7.833833694458006,7.749135971069336,-5.807248592376709,0.03349164128303528,-5.788393497467041
7.8721513748168945,7.749135971069336,-5.809420108795166,0.03303765878081322,-5.786518573760985
7.88703155517578,7.749135971069336,-5.8159613609313965,0.034296851605176926,-5.852224826812744
7.742670059204101,7.749135971069336,-5.7914719581604,0.03465340659022331,-5.781486511230469
7.806769847869874,7.749135971069336,-5.776409149169922,0.0315239354968071,-5.834606647491455
7.778948783874511,7.749135971069336,-5.792813777923584,0.028633441776037216,-5.792474269866943
7.704295635223389,7.749135971069336,-5.808345317840576,0.02772410400211811,-5.785200595855713
7.8131065368652335,7.749135971069336,-5.820472240447998,0.026607735082507133,-5.887313365936279
7.852440834045409,7.749135971069336,-5.817715167999268,0.02571188658475876,-5.838259696960449
7.8652729988098145,7.749135971069336,-5.846402645111084,0.02663069777190685,-5.849538326263428
7.890974998474122,7.749135971069336,-5.877583980560304,0.030297862365841866,-5.852128505706787
7.863075256347656,7.749135971069336,-5.894952774047852,0.03660368919372559,-5.823422908782959
7.7855844497680655,7.749135971069336,-5.779815196990967,0.03531760349869728,-5.814035892486572
7.792173385620117,7.749135971069336,-5.788778305053711,0.03220601752400398,-5.771364688873291
7.786134243011474,7.749135971069336,-5.822197437286377,0.030221907421946526,-5.848310470581056
7.860944747924803,7.749135971069336,-5.839493274688721,0.028725840151309967,-5.830068588256836
7.843958377838135,7.749135971069336,-5.837294578552246,0.02883988618850708,-5.85146951675415
7.794884204864503,7.749135971069336,-5.826115608215332,0.030273159965872765,-5.767838954925537
7.810163974761962,7.749135971069336,-5.8796730041503915,0.030472757294774052,-5.888994216918944
7.803346157073975,7.749135971069336,-5.821434497833252,0.03024086356163025,-5.811167240142822
7.880219459533691,7.749135971069336,-5.831888675689696,0.029806690290570256,-5.893261909484863
7.763275146484374,7.749135971069336,-5.843602657318115,0.030676506459712986,-5.7988481521606445
7.879780292510985,7.749135971069336,-5.795796871185304,0.029319878667593,-5.83141565322876
7.81288194656372,7.749135971069336,-5.809873580932617,0.028845015913248066,-5.804553031921387
7.834492206573486,7.749135971069336,-5.826053619384766,0.029107244685292244,-5.823095798492432
7.8983683586120605,7.749135971069336,-5.859842300415039,0.030909093096852303,-5.835097312927246
7.793536663055421,7.749135971069336,-5.803436279296875,0.03322915360331535,-5.781493663787842
7.765206813812256,7.749135971069336,-5.820544719696045,0.03284637629985809,-5.791755676269531
7.7083115577697745,7.749135971069336,-5.818058013916016,0.029383007436990734,-5.7794809341430655
7.712216854095459,7.749135971069336,-5.818554401397705,0.027061520144343376,-5.798238277435304
7.693743705749511,7.749135971069336,-5.80735445022583,0.025306561961770058,-5.843325138092041
7.707615852355957,7.749135971069336,-5.799349308013916,0.024908008053898808,-5.82590389251709
7.702598571777342,7.749135971069336,-5.792281150817871,0.025376539677381516,-5.777478218078612
7.653278350830078,7.749135971069336,-5.785885334014893,0.02592172287404537,-5.763184070587158
7.6016082763671875,7.749135971069336,-5.784329414367676,0.02766061760485172,-5.793034553527832
7.6155524253845215,7.749135971069336,-5.791191577911377,0.027043847367167473,-5.798611164093018
7.642612457275391,7.749135971069336,-5.792052268981934,0.027395524084568024,-5.791713237762451
7.651579856872559,7.749135971069336,-5.785845279693604,0.027705674991011616,-5.754303455352783
7.708467006683349,7.749135971069336,-5.786648273468018,0.028319390490651127,-5.808789253234863
7.710805416107178,7.749135971069336,-5.785238742828369,0.03469807282090187,-5.753053665161133
7.735403060913087,7.749135971069336,-5.790748119354248,0.0309368297457695,-5.798491477966309
7.728834152221679,7.749135971069336,-5.784203052520752,0.02778196148574352,-5.76338005065918
7.7156286239624015,7.749135971069336,-5.78795289993286,0.026533344760537148,-5.754989147186279
7.7746734619140625,7.749135971069336,-5.787490367889404,0.025189043954014775,-5.794231414794922
7.793319702148437,7.749135971069336,-5.79786252975464,0.025116832926869392,-5.7750463485717765
7.778582572937011,7.749135971069336,-5.813754081726073,0.02552253194153309,-5.837727069854736
7.826305389404298,7.749135971069336,-5.829527378082275,0.025817418470978737,-5.85352087020874
7.838172435760497,7.749135971069336,-5.847957134246825,0.026894062757492065,-5.857651710510254
7.778489112854005,7.749135971069336,-5.82572317123413,0.02885888889431953,-5.7896575927734375
7.843087673187254,7.749135971069336,-5.864130973815918,0.02841068804264069,-5.838559627532959
7.778627872467042,7.749135971069336,-5.820326805114745,0.02924138493835926,-5.798914432525635
7.7077341079711905,7.749135971069336,-5.8142266273498535,0.02879358641803265,-5.786168575286865
7.819585323333741,7.749135971069336,-5.8294358253479,0.026917142793536183,-5.822991371154785
7.839892387390136,7.749135971069336,-5.819872856140137,0.026213569566607475,-5.8314619064331055
7.8197336196899405,7.749135971069336,-5.851951122283936,0.026747889816761017,-5.826935291290283
7.853563785552978,7.749135971069336,-5.8604092597961435,0.02897900342941284,-5.814211368560791
7.7597222328186035,7.749135971069336,-5.847154140472412,0.03254641965031624,-5.848657131195068
7.731365680694579,7.749135971069336,-5.795825481414794,0.029916537925601006,-5.788967609405518
7.833273410797118,7.749135971069336,-5.817930698394775,0.02737181819975376,-5.8430681228637695
7.841907501220702,7.749135971069336,-5.8162827491760245,0.02630758471786976,-5.872737407684326
7.816718101501466,7.749135971069336,-5.852182865142822,0.02715299464762211,-5.8425350189208975
7.79936933517456,7.749135971069336,-5.7998948097229,0.029247457161545757,-5.82157564163208
7.7947020530700675,7.749135971069336,-5.815155506134033,0.03051784820854664,-5.821911334991455
7.794513702392577,7.749135971069336,-5.827744007110596,0.02943426184356213,-5.896643161773682
7.840054035186767,7.749135971069336,-5.829680919647217,0.028758972883224487,-5.8356475830078125
7.845634460449218,7.749135971069336,-5.850529193878174,0.028772180899977684,-5.845592021942139
7.8020830154418945,7.749135971069336,-5.822912693023682,0.030414275825023648,-5.805981159210205
7.850696086883546,7.749135971069336,-5.8688578605651855,0.030803062021732327,-5.939117908477783
7.853500843048095,7.749135971069336,-5.816811084747314,0.03100046142935753,-5.8340277671813965
7.807375907897949,7.749135971069336,-5.812147617340088,0.0323471799492836,-5.763510704040527
7.762240409851073,7.749135971069336,-5.869004726409912,0.03239245340228081,-5.8471736907958975
7.831462383270263,7.749135971069336,-5.813838005065918,0.029465282335877415,-5.785306453704834
7.8099703788757315,7.749135971069336,-5.8181633949279785,0.02874563261866569,-5.795212745666504
7.843325138092042,7.749135971069336,-5.823706150054932,0.028618814423680305,-5.863654136657715
7.779576301574707,7.749135971069336,-5.8846845626831055,0.028819676488637924,-5.85692262649536


==> data/single_task_inference_result/walker/walker_single_task_inference_trajectories/16.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
-0.08681128919124603,3.9359633922576895,-1.772883057594299,3.2790184020996094,-2.415555000305176
0.27546590566635126,3.9359633922576895,-2.6541454792022705,0.24101383984088895,-5.85762357711792
0.6637685298919678,3.9359633922576895,-2.1403019428253174,0.10348279774188995,-2.252120018005371
0.9957327246665953,3.9359633922576895,-2.187121629714966,0.08071112632751466,-2.3467888832092285
1.3495638370513916,3.9359633922576895,-2.177290201187134,0.053011566400527954,-2.3386192321777344
1.7236278057098389,3.9359633922576895,-2.3170344829559326,0.0413261316716671,-2.3173394203186035
2.2416498661041255,3.9359633922576895,-2.3160479068756104,0.04164930433034897,-2.359429359436035
2.707010269165039,3.9359633922576895,-2.331603765487671,0.04205433651804924,-2.2871756553649902
3.0831289291381836,3.9359633922576895,-2.3416702747344966,0.042688507586717606,-2.338769197463989
3.4728212356567383,3.9359633922576895,-2.2921645641326904,0.03896211087703705,-2.2837121486663814
3.536879539489746,3.9359633922576895,-2.0279881954193115,0.04021420329809189,-1.98829448223114
3.767927408218384,3.9359633922576895,-2.244009733200073,0.05393715575337409,-2.2239551544189453
3.7926425933837886,3.9359633922576895,-2.135781526565552,0.0392460934817791,-2.1260130405426025
3.8568627834320073,3.9359633922576895,-2.2706911563873287,0.04463324323296546,-2.2335293292999268
3.9806940555572505,3.9359633922576895,-2.2582049369812007,0.04290011897683144,-2.2874531745910645
3.9455382823944087,3.9359633922576895,-2.2920904159545894,0.0334240160882473,-2.283935070037842
3.9916849136352535,3.9359633922576895,-2.2392523288726807,0.026415014639496803,-2.27209734916687
4.003102779388428,3.9359633922576895,-2.236496686935425,0.025720132514834404,-2.26713228225708
3.9940373897552486,3.9359633922576895,-2.264475584030152,0.02542195655405521,-2.2740957736968994
3.9812736511230473,3.9359633922576895,-2.269883632659912,0.02468200959265232,-2.319419384002685
3.9874475002288814,3.9359633922576895,-2.2547309398651123,0.025294510647654533,-2.2829535007476807
3.956886529922485,3.9359633922576895,-2.248276948928833,0.025928743183612823,-2.2252683639526367
3.9755215644836426,3.9359633922576895,-2.2488834857940674,0.025108912959694862,-2.2077476978302
3.958728075027466,3.9359633922576895,-2.250534772872925,0.024179156869649887,-2.2218184471130367
3.8631212711334233,3.9359633922576895,-2.249743938446045,0.023475775495171543,-2.2718348503112793
3.9054362773895264,3.9359633922576895,-2.238942861557007,0.02294456586241722,-2.2475810050964355
3.966830730438232,3.9359633922576895,-2.224990367889404,0.022395299747586247,-2.271162509918213
3.9495251178741455,3.9359633922576895,-2.224709510803222,0.022124920040369037,-2.209134340286255
4.032747745513916,3.9359633922576895,-2.224539995193481,0.021671529859304428,-2.2322123050689697
3.972041606903076,3.9359633922576895,-2.2452404499053955,0.023912718519568443,-2.2629697322845455
3.9079797267913814,3.9359633922576895,-2.2511775493621826,0.02387654967606068,-2.265273571014404
3.9303915500640874,3.9359633922576895,-2.233229875564575,0.022994499653577805,-2.213733196258545
3.946032762527466,3.9359633922576895,-2.218440771102905,0.022745816037058834,-2.2160627841949463
3.827869176864624,3.9359633922576895,-2.227765083312988,0.02227958291769028,-2.219835042953491
3.921350717544556,3.9359633922576895,-2.2220404148101807,0.021563779562711716,-2.242644786834717
3.913131952285767,3.9359633922576895,-2.2193617820739746,0.02176966331899166,-2.231337547302246
3.990057229995728,3.9359633922576895,-2.217827796936035,0.02120649814605713,-2.2264912128448486
3.95462703704834,3.9359633922576895,-2.2202534675598145,0.021832171827554703,-2.2194895744323726
3.9977853298187256,3.9359633922576895,-2.228934526443481,0.02413846924901009,-2.2180354595184326
3.9543740749359126,3.9359633922576895,-2.236358880996704,0.02247585542500019,-2.2415382862091064
4.052316188812256,3.9359633922576895,-2.246088027954101,0.023520728573203087,-2.2674779891967773
4.019932270050049,3.9359633922576895,-2.243009328842163,0.02431918866932392,-2.244305372238159
4.017664432525635,3.9359633922576895,-2.2327921390533447,0.025315064936876297,-2.2383337020874023
3.940698385238648,3.9359633922576895,-2.2404963970184326,0.027656620368361477,-2.247762441635132
3.979901075363159,3.9359633922576895,-2.210994243621826,0.02493719011545181,-2.215794086456299
3.9566137790679927,3.9359633922576895,-2.2421131134033203,0.024664744734764096,-2.266768455505371
3.945921897888184,3.9359633922576895,-2.249268054962158,0.023684600368142128,-2.259405851364136
3.9442763328552246,3.9359633922576895,-2.2402751445770264,0.022690681740641597,-2.2434451580047607
3.986135005950928,3.9359633922576895,-2.2328712940216064,0.021611707285046577,-2.240638971328736
3.944281816482544,3.9359633922576895,-2.239200592041016,0.022016523405909535,-2.23115348815918
3.9912431240081783,3.9359633922576895,-2.2365622520446777,0.021550262346863743,-2.212677240371704
4.066918849945068,3.9359633922576895,-2.239868402481079,0.021992189809679985,-2.2589032649993896
4.0757126808166495,3.9359633922576895,-2.2414658069610596,0.02395156398415565,-2.262885570526123
3.955488681793213,3.9359633922576895,-2.254850149154663,0.02778570540249348,-2.216228008270264
3.8463735580444336,3.9359633922576895,-2.212332248687744,0.026642637327313423,-2.221253633499145
3.896930932998657,3.9359633922576895,-2.2079927921295166,0.02433938160538673,-2.2180535793304443
3.9409790039062496,3.9359633922576895,-2.1992149353027344,0.024905253201723095,-2.216686725616455
3.8994970321655273,3.9359633922576895,-2.2197108268737793,0.023270903155207637,-2.2183542251586914
3.970925807952881,3.9359633922576895,-2.218246459960937,0.021547539159655568,-2.2037482261657715
3.8841516971588126,3.9359633922576895,-2.2226722240448,0.023135356605052948,-2.1809606552124023
3.898915529251098,3.9359633922576895,-2.2251501083374023,0.021863926202058792,-2.233231544494629
4.09189510345459,3.9359633922576895,-2.21943998336792,0.02154857665300369,-2.2376351356506348
4.140073299407959,3.9359633922576895,-2.2021589279174805,0.02361809462308884,-2.1682939529418945
4.220036506652832,3.9359633922576895,-2.1959071159362793,0.02513529174029827,-2.165678024291992
4.26927661895752,3.9359633922576895,-2.166489839553833,0.02804354578256607,-2.156940221786499
4.170037746429443,3.9359633922576895,-2.1489479541778564,0.029943225905299183,-2.1311700344085693
3.9809436798095694,3.9359633922576895,-2.19924259185791,0.03082362562417984,-2.210540771484375
3.9117033481597905,3.9359633922576895,-2.230039119720459,0.030725087970495224,-2.203141927719116
4.083506107330321,3.9359633922576895,-2.260812282562256,0.028822487220168117,-2.2736363410949707
3.964247226715088,3.9359633922576895,-2.211353540420532,0.030800756067037582,-2.1502742767333984
3.8921551704406734,3.9359633922576895,-2.207343816757202,0.024855181574821472,-2.1775639057159424
3.8826718330383296,3.9359633922576895,-2.203468084335327,0.021785313263535496,-2.2099466323852535
3.869527816772461,3.9359633922576895,-2.1992852687835693,0.02372121997177601,-2.207456111907959
3.910811901092529,3.9359633922576895,-2.2202665805816646,0.023980293422937397,-2.2106950283050537
3.9210033416748047,3.9359633922576895,-2.2152516841888428,0.022634461522102356,-2.2496798038482666
3.919957160949707,3.9359633922576895,-2.2123298645019527,0.023518187925219532,-2.1391639709472656
3.9156327247619624,3.9359633922576895,-2.2093214988708496,0.022734954953193665,-2.2169742584228516
3.871541738510132,3.9359633922576895,-2.209845542907715,0.022666648030281063,-2.202836036682129
4.010911464691161,3.9359633922576895,-2.2103030681610107,0.022097665816545486,-2.2313520908355713
3.9003164768218994,3.9359633922576895,-2.214345216751098,0.022509533911943436,-2.2276763916015625
3.9048769474029537,3.9359633922576895,-2.2089951038360596,0.02185924537479877,-2.200063705444336
3.928188562393189,3.9359633922576895,-2.205349445343017,0.022128729149699208,-2.1976039409637447
3.8997085094451904,3.9359633922576895,-2.203408002853393,0.02349764294922352,-2.212862968444824
3.992188215255737,3.9359633922576895,-2.2168776988983154,0.02229106053709984,-2.2294321060180664
3.98662543296814,3.9359633922576895,-2.218741178512573,0.02249435149133205,-2.246880292892456
4.063544273376465,3.9359633922576895,-2.2358036041259766,0.022837236523628235,-2.2652390003204346
3.9193758964538574,3.9359633922576895,-2.25378966331482,0.02444527670741081,-2.283833265304565
4.0122575759887695,3.9359633922576895,-2.226896047592163,0.02513427287340164,-2.2221736907958984
3.967912435531616,3.9359633922576895,-2.2078802585601807,0.024471668526530262,-2.22522497177124
3.9000320434570312,3.9359633922576895,-2.2153637409210205,0.022175630554556847,-2.1976964473724365
3.9764368534088126,3.9359633922576895,-2.2286360263824463,0.02336520329117775,-2.2462687492370605
3.9540083408355713,3.9359633922576895,-2.2280213832855225,0.02318264916539192,-2.264442682266236
3.9320318698883057,3.9359633922576895,-2.241931915283203,0.022654714062809944,-2.2157623767852783
3.916901588439941,3.9359633922576895,-2.2309312820434566,0.021625809371471405,-2.232004165649414
3.878576517105103,3.9359633922576895,-2.224188327789306,0.022021761164069172,-2.2004895210266118
3.9307017326354976,3.9359633922576895,-2.2228217124938965,0.021655568853020668,-2.2345776557922363
3.869850873947144,3.9359633922576895,-2.2181830406188965,0.021260928362607956,-2.189652919769287
3.9079720973968506,3.9359633922576895,-2.215477228164673,0.02122804708778858,-2.244496583938598
3.996035099029541,3.9359633922576895,-2.2133994102478027,0.021868012845516205,-2.227006196975708
3.897771835327149,3.9359633922576895,-2.2208342552185054,0.023100396618247032,-2.2252247333526607
3.943935394287109,3.9359633922576895,-2.2151436805725098,0.021761195734143257,-2.212468385696411
3.9221374988555913,3.9359633922576895,-2.2131240367889404,0.022881573066115376,-2.219377279281616
3.9525258541107178,3.9359633922576895,-2.2172558307647705,0.02200579643249512,-2.21167254447937
4.003958225250244,3.9359633922576895,-2.22763466835022,0.02152053453028202,-2.2519431114196777
3.967597246170044,3.9359633922576895,-2.23506760597229,0.022283334285020828,-2.246857166290283
4.045901298522949,3.9359633922576895,-2.2365093231201167,0.02202529087662697,-2.2874360084533687
3.9864912033081055,3.9359633922576895,-2.2525823116302486,0.024300348013639447,-2.2395036220550537
4.085578918457031,3.9359633922576895,-2.232949733734131,0.02528606168925762,-2.2398531436920166
3.9599883556365967,3.9359633922576895,-2.228571891784668,0.0274050235748291,-2.199883460998535
3.903186559677124,3.9359633922576895,-2.207900047302246,0.02519585937261581,-2.180884599685669
3.9154918193817134,3.9359633922576895,-2.226644515991211,0.023880505934357643,-2.2013821601867676
3.871351480484009,3.9359633922576895,-2.203688859939575,0.023338368162512776,-2.176299333572388
3.8665046691894527,3.9359633922576895,-2.2201740741729736,0.023319123312830925,-2.216204881668091
3.837311267852783,3.9359633922576895,-2.216087102890014,0.02215754427015781,-2.220838785171509
3.8430893421173096,3.9359633922576895,-2.212753772735596,0.023424981161952015,-2.197131395339966
3.9690639972686768,3.9359633922576895,-2.213228464126587,0.02406916208565235,-2.2187414169311523
3.9748623371124263,3.9359633922576895,-2.2261509895324707,0.02672307379543781,-2.2340757846832275
3.9018943309783936,3.9359633922576895,-2.238234281539917,0.024742661044001576,-2.2084248065948486
3.92349624633789,3.9359633922576895,-2.2282516956329346,0.024480773136019703,-2.2351672649383545
3.9344136714935294,3.9359633922576895,-2.220449209213257,0.0236135795712471,-2.2001206874847408
3.9418778419494633,3.9359633922576895,-2.223865270614624,0.02148144133388996,-2.2046236991882324
3.9373478889465328,3.9359633922576895,-2.2209212779998775,0.021100878715515137,-2.2311465740203857
3.8831357955932617,3.9359633922576895,-2.220071315765381,0.021090084686875343,-2.192784786224365
3.9055211544036874,3.9359633922576895,-2.221133232116699,0.020924853160977364,-2.2185013294219966
3.9039788246154794,3.9359633922576895,-2.219165563583374,0.021046966314315796,-2.23685073852539
3.9109697341918954,3.9359633922576895,-2.2164742946624756,0.02124064229428768,-2.2171590328216553
3.854980707168579,3.9359633922576895,-2.2145283222198486,0.021576182916760445,-2.1917808055877686
3.8561625480651855,3.9359633922576895,-2.2092983722686768,0.023775327950716015,-2.1942331790924072
3.8827176094055176,3.9359633922576895,-2.2061758041381836,0.023595886304974556,-2.193468809127808
3.96436071395874,3.9359633922576895,-2.2139689922332764,0.02370253205299377,-2.248790979385376
4.002365112304688,3.9359633922576895,-2.217068910598755,0.023920331150293354,-2.2243809700012207
3.9942007064819336,3.9359633922576895,-2.2505156993865967,0.023602953180670735,-2.2420489788055415
4.061749935150146,3.9359633922576895,-2.275942325592041,0.025138556957244877,-2.2760746479034424
3.960049390792847,3.9359633922576895,-2.295335054397583,0.027683800086379048,-2.328373432159424
4.001662731170654,3.9359633922576895,-2.220520496368408,0.02602917701005936,-2.2483646869659424
3.8847627639770503,3.9359633922576895,-2.2474989891052246,0.024591904133558277,-2.236215829849243
3.92414116859436,3.9359633922576895,-2.2386183738708496,0.024153627455234528,-2.2432718276977535
3.9647929668426514,3.9359633922576895,-2.2282223701477046,0.023734085261821743,-2.2194015979766846
3.9381494522094727,3.9359633922576895,-2.222308397293091,0.02206449955701828,-2.206324338912964
3.9896414279937744,3.9359633922576895,-2.2232737541198726,0.021799828857183456,-2.241180419921875
3.9631388187408447,3.9359633922576895,-2.2312662601470947,0.02251441776752472,-2.24026083946228
3.952510356903076,3.9359633922576895,-2.239640474319458,0.0221968088299036,-2.2081401348114014
3.8959553241729736,3.9359633922576895,-2.2412455081939697,0.022185327485203743,-2.2152099609375
3.9306457042694087,3.9359633922576895,-2.2335448265075684,0.02231608517467976,-2.2280802726745605
3.9187610149383536,3.9359633922576895,-2.2299704551696777,0.0220881961286068,-2.231295585632324
3.9648287296295166,3.9359633922576895,-2.223185539245605,0.02107773907482624,-2.205725908279419
3.9208574295043945,3.9359633922576895,-2.2233393192291255,0.021176183596253395,-2.245307922363281
3.9097855091094966,3.9359633922576895,-2.222259759902954,0.021752024069428444,-2.201070785522461
3.905552864074707,3.9359633922576895,-2.219731092453003,0.02121099829673767,-2.1998183727264404
3.900476694107056,3.9359633922576895,-2.2193431854248047,0.021647166460752487,-2.2490158081054688
3.8788001537323,3.9359633922576895,-2.2163126468658447,0.02164789848029613,-2.240508317947388
3.884369611740112,3.9359633922576895,-2.2094085216522217,0.022312479093670845,-2.188514232635498
3.8915281295776367,3.9359633922576895,-2.2078578472137447,0.023267652839422222,-2.171581268310547
3.922996759414673,3.9359633922576895,-2.210349798202514,0.02345354296267033,-2.215295553207397
3.8821420669555664,3.9359633922576895,-2.2107915878295894,0.02431312575936317,-2.2183778285980225
3.9131572246551514,3.9359633922576895,-2.209038496017456,0.02265133149921894,-2.1787238121032715
3.952349424362183,3.9359633922576895,-2.2125759124755855,0.022878991439938545,-2.210931062698364
3.970944166183472,3.9359633922576895,-2.217008590698242,0.022374015301465988,-2.197817325592041
3.969968557357788,3.9359633922576895,-2.225654363632202,0.02180122211575508,-2.2238609790802
3.9348068237304688,3.9359633922576895,-2.2463140487670894,0.022882467135787007,-2.2379844188690186
3.987841844558716,3.9359633922576895,-2.2397592067718506,0.022136667743325237,-2.247578859329224
4.025014400482178,3.9359633922576895,-2.23718786239624,0.022196047008037567,-2.265249729156494
4.04981803894043,3.9359633922576895,-2.244729042053222,0.023338189348578453,-2.2568135261535645
3.9476017951965328,3.9359633922576895,-2.2584531307220455,0.02542484737932682,-2.272141218185425
3.914702653884888,3.9359633922576895,-2.2277190685272217,0.02561565861105919,-2.1960928440093994
3.9633743762969966,3.9359633922576895,-2.228959798812866,0.023368060588836666,-2.260554552078247
3.994364738464355,3.9359633922576895,-2.221005439758301,0.023427415639162064,-2.242342948913574
3.905330419540405,3.9359633922576895,-2.2443888187408447,0.02329927682876587,-2.231689214706421
3.8743584156036377,3.9359633922576895,-2.2296276092529297,0.021844584494829174,-2.2234978675842285
3.863219738006592,3.9359633922576895,-2.22253966331482,0.022576954215765,-2.203835964202881
3.868738412857056,3.9359633922576895,-2.217284679412842,0.022813448682427406,-2.2324447631835938
3.9000408649444576,3.9359633922576895,-2.2159337997436523,0.023333126679062843,-2.220982313156128
3.8596165180206294,3.9359633922576895,-2.2134783267974854,0.023967953398823735,-2.217205286026001
3.851742744445801,3.9359633922576895,-2.210612773895264,0.02446377649903297,-2.1611919403076167
3.9547827243804927,3.9359633922576895,-2.212844133377075,0.025181032717227932,-2.2432520389556885
4.03610372543335,3.9359633922576895,-2.2216343879699707,0.025159284472465515,-2.2654428482055664
3.990719556808472,3.9359633922576895,-2.2362754344940186,0.023625096306204796,-2.226550579071045
4.0188164710998535,3.9359633922576895,-2.270643472671509,0.025942521169781685,-2.3010799884796143
3.9436643123626713,3.9359633922576895,-2.245935678482056,0.028063872829079628,-2.26619029045105
3.948121547698975,3.9359633922576895,-2.21866512298584,0.02485255151987076,-2.2293345928192134
4.002018451690674,3.9359633922576895,-2.2363083362579346,0.024028098210692406,-2.2457973957061768
3.974930763244629,3.9359633922576895,-2.236823081970215,0.02324008196592331,-2.251091241836548
3.9100346565246578,3.9359633922576895,-2.2474436759948726,0.02341276966035366,-2.2286150455474854
4.000211715698241,3.9359633922576895,-2.238008499145508,0.022389106452465057,-2.2264835834503174
3.9481937885284415,3.9359633922576895,-2.2387669086456294,0.02325189672410488,-2.2859809398651123
3.9566969871521,3.9359633922576895,-2.2419087886810303,0.022979212924838063,-2.243353366851806
3.8886022567749023,3.9359633922576895,-2.2293641567230225,0.02219782583415508,-2.2510008811950684
4.004251956939696,3.9359633922576895,-2.22894024848938,0.022739699110388756,-2.248154163360596
4.012803554534912,3.9359633922576895,-2.237643241882324,0.02273651771247387,-2.243669271469116
3.937309741973877,3.9359633922576895,-2.247373342514038,0.022802827879786488,-2.2510368824005127
3.9777169227600098,3.9359633922576895,-2.232316255569458,0.022872414439916607,-2.2630877494812007
3.9814720153808594,3.9359633922576895,-2.2268378734588623,0.02382317744195461,-2.222854852676392
3.9662857055664062,3.9359633922576895,-2.2522084712982178,0.023724496364593502,-2.260692358016968
3.9701111316680904,3.9359633922576895,-2.2515685558319087,0.023451849818229675,-2.184075593948364
3.974329948425293,3.9359633922576895,-2.249969482421875,0.023039525374770164,-2.2389612197875977
3.984119415283203,3.9359633922576895,-2.2531692981719966,0.023706950247287754,-2.256815195083618
3.9451155662536626,3.9359633922576895,-2.2610185146331787,0.0238264724612236,-2.2739264965057373
3.984252691268921,3.9359633922576895,-2.2485094070434566,0.023165024816989895,-2.271073341369629
3.92654013633728,3.9359633922576895,-2.244317054748535,0.023106416687369343,-2.245692491531372
4.050428867340088,3.9359633922576895,-2.2368857860565186,0.022516297176480293,-2.246391773223877


==> data/single_task_inference_result/walker/walker_single_task_inference_trajectories/17.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
-0.08642944693565369,2.963472604751587,-1.772883057594299,3.2790184020996094,-2.0993239879608154
0.4228058159351349,2.963472604751587,-1.7558553218841553,0.2359085828065872,-1.764804124832153
0.7759086489677429,2.963472604751587,-1.2369643449783323,0.10858647525310516,-1.3944058418273924
1.1517094373703003,2.963472604751587,-1.3081545829772947,0.08450464904308319,-1.451945662498474
1.5427767038345337,2.963472604751587,-1.278933048248291,0.054913274943828576,-1.4789803028106687
1.908170819282532,2.963472604751587,-1.4031027555465698,0.043734751641750336,-1.4592202901840208
2.3453748226165767,2.963472604751587,-1.3963738679885864,0.043943364173173904,-1.3859568834304807
2.5561270713806152,2.963472604751587,-1.3143186569213867,0.03948360681533813,-1.2903181314468384
2.7901105880737305,2.963472604751587,-1.15584397315979,0.03646788001060486,-1.159159541130066
2.8549876213073726,2.963472604751587,-1.2442902326583862,0.04298435524106026,-1.2069945335388184
2.7924227714538574,2.963472604751587,-1.2533986568450928,0.0411197692155838,-1.2496598958969116
2.9186956882476807,2.963472604751587,-1.3302897214889526,0.043245606124401086,-1.2484278678894043
2.978267192840576,2.963472604751587,-1.3355393409729004,0.03572962060570717,-1.3591220378875732
2.989168643951416,2.963472604751587,-1.318053960800171,0.02891743369400501,-1.3020131587982176
2.996900081634521,2.963472604751587,-1.3225326538085935,0.025693660601973534,-1.355248212814331
3.062199831008911,2.963472604751587,-1.3302315473556519,0.0253460593521595,-1.348985195159912
2.97881531715393,2.963472604751587,-1.3478899002075195,0.023735715076327324,-1.3356071710586548
3.062858819961548,2.963472604751587,-1.332427978515625,0.02319145016372204,-1.3268439769744873
3.013054132461548,2.963472604751587,-1.3290387392044067,0.02349151484668255,-1.3491630554199219
3.0735392570495605,2.963472604751587,-1.3664510250091553,0.02437729761004448,-1.3539021015167236
3.020248889923096,2.963472604751587,-1.3415653705596924,0.02761959470808506,-1.3225418329238892
3.077301263809204,2.963472604751587,-1.3579921722412107,0.026428962126374245,-1.3700240850448608
3.028075695037842,2.963472604751587,-1.3504133224487305,0.030317481607198715,-1.348921775817871
3.0634958744049072,2.963472604751587,-1.385438084602356,0.0280157458037138,-1.3638370037078855
3.0883357524871826,2.963472604751587,-1.358809471130371,0.03187618404626846,-1.3697601556777954
3.0832726955413814,2.963472604751587,-1.400813102722168,0.030615672469139096,-1.423662781715393
3.1044185161590576,2.963472604751587,-1.3404271602630615,0.04258669912815093,-1.4224946498870847
2.9077305793762207,2.963472604751587,-1.3106727600097656,0.03577963635325432,-1.2776634693145752
3.000687837600708,2.963472604751587,-1.3263944387435913,0.0272723026573658,-1.3416653871536255
3.0530405044555664,2.963472604751587,-1.309421181678772,0.02643894590437412,-1.3029500246047971
2.9576187133789062,2.963472604751587,-1.334204077720642,0.024576775729656216,-1.3104043006896973
2.955343246459961,2.963472604751587,-1.3245222568511963,0.023768974468111992,-1.2951456308364868
3.00303053855896,2.963472604751587,-1.3012672662734983,0.0231021698564291,-1.306153893470764
3.0381054878234863,2.963472604751587,-1.306996464729309,0.022290389984846115,-1.3246839046478271
2.956217765808105,2.963472604751587,-1.31202232837677,0.022964026778936383,-1.3533406257629395
2.997066736221313,2.963472604751587,-1.3083797693252563,0.021941954270005223,-1.3269579410552979
2.953704833984375,2.963472604751587,-1.3071010112762451,0.02250138856470585,-1.2652558088302612
2.9539506435394287,2.963472604751587,-1.309764742851257,0.022344887256622314,-1.2439662218093872
2.927865743637085,2.963472604751587,-1.31201171875,0.02197171002626419,-1.325111985206604
2.9852547645568848,2.963472604751587,-1.3067924976348877,0.02142060175538063,-1.3232908248901367
3.064121723175049,2.963472604751587,-1.309203028678894,0.02163807302713394,-1.3480894565582275
3.0367057323455806,2.963472604751587,-1.3156114816665647,0.02210746891796589,-1.3377686738967896
3.03301739692688,2.963472604751587,-1.3515409231185913,0.023616310209035877,-1.3777438402175903
3.0081138610839844,2.963472604751587,-1.348764419555664,0.02675338089466095,-1.3197287321090698
2.9344241619110107,2.963472604751587,-1.3256876468658447,0.026733053848147392,-1.3242276906967163
3.078470230102539,2.963472604751587,-1.3471100330352783,0.02588519267737865,-1.4030475616455078
3.0259721279144287,2.963472604751587,-1.3348689079284668,0.024525698274374008,-1.3619178533554075
3.0585877895355225,2.963472604751587,-1.3496605157852173,0.02487902157008648,-1.3689604997634888
2.9425506591796875,2.963472604751587,-1.3178322315216064,0.02543197199702263,-1.3287471532821655
3.005850315093994,2.963472604751587,-1.319186806678772,0.02511608600616455,-1.328538417816162
3.0283951759338374,2.963472604751587,-1.3344444036483765,0.02632242999970913,-1.2817885875701904
3.0141501426696777,2.963472604751587,-1.3329546451568604,0.0231686607003212,-1.3311564922332764
3.070636749267578,2.963472604751587,-1.3598120212554932,0.02393454685807228,-1.337675929069519
3.0890698432922363,2.963472604751587,-1.3516110181808472,0.025988951325416565,-1.3572112321853635
3.026867628097534,2.963472604751587,-1.3581264019012451,0.03002108447253704,-1.3713117837905884
2.9981963634490967,2.963472604751587,-1.3180904388427734,0.03253409266471863,-1.3041911125183103
2.9680395126342773,2.963472604751587,-1.3395584821701048,0.02573471888899803,-1.3244680166244507
2.986384153366089,2.963472604751587,-1.3411555290222168,0.025624971836805344,-1.3062351942062376
3.037968158721924,2.963472604751587,-1.3355295658111572,0.024339132010936737,-1.2929166555404663
3.0707767009735107,2.963472604751587,-1.3374563455581665,0.022956931963562965,-1.3342561721801756
3.0139615535736084,2.963472604751587,-1.3497241735458374,0.02388636022806168,-1.37714946269989
3.005073547363281,2.963472604751587,-1.3437594175338743,0.025342319160699844,-1.3283238410949707
3.044124126434326,2.963472604751587,-1.3322482109069824,0.025192230939865112,-1.2730764150619507
3.002842426300049,2.963472604751587,-1.3729435205459595,0.026563499122858047,-1.3613314628601074
3.0510413646698,2.963472604751587,-1.3685073852539062,0.027419794350862503,-1.4089421033859253
2.990708827972412,2.963472604751587,-1.3434181213378906,0.026197418570518494,-1.319220185279846
3.0376787185668945,2.963472604751587,-1.357045292854309,0.025349309667944908,-1.3635793924331665
3.1256439685821533,2.963472604751587,-1.346859574317932,0.025874635204672813,-1.3117724657058716
3.1451697349548335,2.963472604751587,-1.3814692497253416,0.02653246559202671,-1.431847095489502
2.948267698287964,2.963472604751587,-1.3013484477996826,0.03509879857301712,-1.294676661491394
2.869153022766113,2.963472604751587,-1.2692178487777708,0.02518920414149761,-1.2380702495574951
2.8552632331848145,2.963472604751587,-1.2686527967453003,0.02415664494037628,-1.267188549041748
2.9676499366760254,2.963472604751587,-1.273826479911804,0.026307227090001103,-1.2736637592315672
3.094083309173584,2.963472604751587,-1.3019688129425049,0.02542203478515148,-1.3000657558441162
3.026911735534668,2.963472604751587,-1.3152931928634644,0.023313080891966816,-1.3256832361221311
2.9165515899658203,2.963472604751587,-1.3501760959625244,0.02723458968102932,-1.3452186584472656
2.8629400730133057,2.963472604751587,-1.3051201105117796,0.024740813300013546,-1.255377411842346
2.890695333480835,2.963472604751587,-1.2937532663345337,0.023721475154161453,-1.3077787160873413
2.8714606761932373,2.963472604751587,-1.3098381757736206,0.025312934070825577,-1.3312236070632935
2.902278423309326,2.963472604751587,-1.3074380159378052,0.02495698258280754,-1.269028663635254
2.954270839691162,2.963472604751587,-1.310829758644104,0.02580534480512142,-1.3152109384536743
3.0219757556915283,2.963472604751587,-1.3231316804885864,0.028336558490991592,-1.3289146423339844
3.0844593048095703,2.963472604751587,-1.327678084373474,0.02334088832139969,-1.3213727474212646
3.045096635818481,2.963472604751587,-1.3505924940109253,0.025890560820698735,-1.3121635913848877
2.8191475868225098,2.963472604751587,-1.3233007192611694,0.027733035385608677,-1.251200795173645
2.911679744720459,2.963472604751587,-1.3098644018173216,0.0242733396589756,-1.3130191564559937
2.8566074371337886,2.963472604751587,-1.2885738611221311,0.024687411263585087,-1.2873961925506592
2.9505388736724854,2.963472604751587,-1.3029109239578247,0.02507992461323738,-1.2939621210098267
3.0170466899871826,2.963472604751587,-1.3053010702133179,0.02464049868285656,-1.3001536130905151
3.0554065704345703,2.963472604751587,-1.3205448389053345,0.02563229762017727,-1.3227394819259644
3.034335136413574,2.963472604751587,-1.3453025817871092,0.02495872601866722,-1.3452299833297727
2.983691692352295,2.963472604751587,-1.3394354581832884,0.028486769646406174,-1.3564763069152832
2.98610520362854,2.963472604751587,-1.308529019355774,0.024933474138379097,-1.303938388824463
2.9839072227478027,2.963472604751587,-1.3261295557022095,0.02442733198404312,-1.3485963344573975
3.0079054832458496,2.963472604751587,-1.3432662487030027,0.023722719401121136,-1.3482608795166016
3.0899572372436523,2.963472604751587,-1.3391871452331543,0.0229707770049572,-1.3636480569839475
2.9821348190307617,2.963472604751587,-1.344336986541748,0.02345791645348072,-1.3105010986328125
3.0391149520874023,2.963472604751587,-1.3235077857971191,0.023884497582912445,-1.3234727382659912
3.07206654548645,2.963472604751587,-1.3322350978851318,0.023034285753965374,-1.3681565523147583
3.0018906593322754,2.963472604751587,-1.3838206529617307,0.025376895442605015,-1.4027057886123655
2.982644557952881,2.963472604751587,-1.3435122966766355,0.02912350930273533,-1.3333572149276731
3.053438425064087,2.963472604751587,-1.3269168138504028,0.023856064304709435,-1.3390512466430664
3.0052473545074463,2.963472604751587,-1.349516987800598,0.025001412257552143,-1.367322564125061
3.011448383331299,2.963472604751587,-1.3563052415847778,0.025659441947937008,-1.3553147315979004
2.9730815887451167,2.963472604751587,-1.3349490165710447,0.024313241243362423,-1.3748993873596191
3.026526927947998,2.963472604751587,-1.3351958990097044,0.02365892753005028,-1.308833122253418
2.972914218902588,2.963472604751587,-1.3392978906631468,0.024466307833790776,-1.3480019569396973
2.9791159629821777,2.963472604751587,-1.3368059396743774,0.02282319776713848,-1.3226362466812132
2.958725452423096,2.963472604751587,-1.323909878730774,0.0223019365221262,-1.329689860343933
3.0421404838562007,2.963472604751587,-1.3192516565322876,0.02154974825680256,-1.3540265560150146
2.99910831451416,2.963472604751587,-1.3234107494354248,0.022216102108359337,-1.3323396444320679
3.0225858688354488,2.963472604751587,-1.3241182565689087,0.02199593558907509,-1.3106757402420044
3.016572952270508,2.963472604751587,-1.317596435546875,0.022666750475764275,-1.2935417890548706
3.020325183868408,2.963472604751587,-1.3461368083953855,0.024101693183183674,-1.3025946617126465
3.0262112617492676,2.963472604751587,-1.3605120182037351,0.026532161980867382,-1.3536542654037476
3.053329467773437,2.963472604751587,-1.3519344329833984,0.026006059721112248,-1.3867568969726562
3.0654029846191406,2.963472604751587,-1.3607734441757202,0.0279779639095068,-1.3600598573684692
2.996825695037842,2.963472604751587,-1.3564521074295044,0.030334392562508583,-1.3307037353515625
3.0097355842590328,2.963472604751587,-1.3217585086822508,0.029914619401097298,-1.3606090545654297
2.9985511302948,2.963472604751587,-1.347166895866394,0.025415031239390373,-1.3552443981170654
3.1235420703887935,2.963472604751587,-1.369543433189392,0.02506864443421364,-1.425927996635437
3.0100438594818115,2.963472604751587,-1.3356146812438965,0.02685330063104629,-1.3323663473129272
2.9618065357208248,2.963472604751587,-1.3125345706939695,0.025274924933910366,-1.3582137823104858
2.9149444103240967,2.963472604751587,-1.3139642477035522,0.022628279402852055,-1.292948842048645
2.909747838973999,2.963472604751587,-1.3040605783462524,0.023090409114956852,-1.295281171798706
2.923980712890625,2.963472604751587,-1.3115893602371216,0.024171773344278332,-1.3370157480239868
2.924000740051269,2.963472604751587,-1.3067537546157837,0.02253854274749756,-1.2950117588043213
2.954606294631958,2.963472604751587,-1.3040082454681396,0.022636502981185917,-1.3307621479034424
2.939507007598877,2.963472604751587,-1.2974680662155151,0.023642022162675858,-1.3272844552993774
2.921057939529419,2.963472604751587,-1.3026384115219116,0.02209240943193436,-1.3189121484756468
2.940553903579712,2.963472604751587,-1.302536129951477,0.022017814218997955,-1.3055459260940552
2.9005284309387207,2.963472604751587,-1.3056691884994507,0.02237226627767086,-1.286080002784729
2.987539052963257,2.963472604751587,-1.302235126495361,0.02211170643568039,-1.34396755695343
3.025294065475464,2.963472604751587,-1.3051042556762695,0.0228741317987442,-1.3272355794906616
3.134089946746826,2.963472604751587,-1.3238365650177,0.023043371737003326,-1.324152946472168
3.060312509536743,2.963472604751587,-1.3565496206283567,0.02480551227927208,-1.3734092712402344
2.9872500896453857,2.963472604751587,-1.356534719467163,0.029985761269927025,-1.2860586643218994
2.9254124164581294,2.963472604751587,-1.3181066513061523,0.024236058816313744,-1.2803220748901367
2.9959826469421382,2.963472604751587,-1.3206372261047363,0.024337118491530415,-1.3041527271270752
2.992202281951904,2.963472604751587,-1.3282713890075684,0.0249900296330452,-1.2855066061019895
3.0334391593933105,2.963472604751587,-1.3325549364089964,0.023025061935186383,-1.330479383468628
3.0113151073455806,2.963472604751587,-1.3425897359848022,0.022779686376452443,-1.3272558450698853
3.051116704940796,2.963472604751587,-1.360822319984436,0.024295376613736153,-1.3365395069122314
3.152806520462036,2.963472604751587,-1.3506197929382324,0.025427963584661484,-1.3603996038436887
3.0483856201171875,2.963472604751587,-1.332176089286804,0.028888655826449398,-1.354942798614502
2.963301181793213,2.963472604751587,-1.2940986156463623,0.03132835030555725,-1.2713668346405027
3.073408842086792,2.963472604751587,-1.324457764625549,0.023710230365395542,-1.3509588241577148
3.0516276359558105,2.963472604751587,-1.303755760192871,0.024999933317303658,-1.313848614692688
3.025654554367065,2.963472604751587,-1.3926299810409544,0.02769828587770462,-1.4250352382659912
3.016354560852051,2.963472604751587,-1.3143320083618164,0.026745514944195747,-1.3363137245178223
3.006225824356079,2.963472604751587,-1.3130916357040403,0.02536462992429733,-1.342463135719299
2.9556870460510254,2.963472604751587,-1.366432785987854,0.02883559465408325,-1.338346242904663
3.0029094219207764,2.963472604751587,-1.337615132331848,0.02514663152396679,-1.3624372482299805
2.9472279548645015,2.963472604751587,-1.3316736221313477,0.023444758728146557,-1.3368245363235471
2.9922275543212886,2.963472604751587,-1.320003867149353,0.022421104833483693,-1.2971177101135252
2.9727885723114014,2.963472604751587,-1.3192294836044312,0.02195497415959835,-1.355536699295044
2.943160533905029,2.963472604751587,-1.3184547424316406,0.021649498492479324,-1.288493514060974
3.0181217193603516,2.963472604751587,-1.3167644739151,0.021558165550231934,-1.3656686544418335
3.0140130519866943,2.963472604751587,-1.3195600509643555,0.021841252222657204,-1.3252867460250854
3.024548530578613,2.963472604751587,-1.334679365158081,0.022314574569463726,-1.3548654317855835
2.9902052879333496,2.963472604751587,-1.34394371509552,0.023231634870171543,-1.3480194807052612
2.958740711212158,2.963472604751587,-1.3419305086135864,0.024552106857299805,-1.3282233476638792
2.990161418914795,2.963472604751587,-1.3284193277359009,0.023984381929039955,-1.3715913295745847
3.0067505836486816,2.963472604751587,-1.320553421974182,0.02290228381752968,-1.341649293899536
3.037353038787842,2.963472604751587,-1.3248401880264282,0.02258765883743763,-1.2979050874710083
3.01871395111084,2.963472604751587,-1.3328069448471067,0.022797850891947743,-1.312395930290222
3.0219905376434326,2.963472604751587,-1.347923994064331,0.023933131247758865,-1.3526259660720823
3.022864818572998,2.963472604751587,-1.3449004888534544,0.02574663795530796,-1.3702832460403442
3.099512815475464,2.963472604751587,-1.351858139038086,0.026707576587796208,-1.3456321954727173
3.0192055702209473,2.963472604751587,-1.34719181060791,0.02952279709279537,-1.3232113122940063
3.0502593517303462,2.963472604751587,-1.3281137943267822,0.029086945578455925,-1.3203201293945312
3.08012056350708,2.963472604751587,-1.3549631834030151,0.026151906698942184,-1.3597536087036133
3.0622665882110596,2.963472604751587,-1.4186327457427979,0.028229888528585437,-1.409963846206665
3.050402402877808,2.963472604751587,-1.3704965114593504,0.039907969534397125,-1.3966755867004395
3.0736517906188965,2.963472604751587,-1.324963927268982,0.032197535037994385,-1.3408262729644775
3.0875971317291255,2.963472604751587,-1.3370670080184937,0.03384215384721756,-1.3381366729736328
3.04766845703125,2.963472604751587,-1.3719911575317383,0.0398634560406208,-1.3860703706741333
3.005380868911743,2.963472604751587,-1.325984001159668,0.03848715126514434,-1.3669041395187376
3.0346462726593018,2.963472604751587,-1.3388327360153198,0.028926899656653404,-1.3112428188323975
3.028203010559082,2.963472604751587,-1.352007508277893,0.028808781877160072,-1.3505091667175293
3.0182056427001958,2.963472604751587,-1.4090362787246704,0.02825925499200821,-1.382015824317932
3.047860860824585,2.963472604751587,-1.35966956615448,0.0283269677311182,-1.3959665298461914
2.990240335464477,2.963472604751587,-1.3438076972961424,0.027714898809790608,-1.3346432447433472
3.070988416671753,2.963472604751587,-1.3431488275527954,0.027670035138726234,-1.3335721492767332
3.097850561141968,2.963472604751587,-1.3368202447891235,0.025970077142119408,-1.320597767829895
3.020700931549072,2.963472604751587,-1.4048496484756468,0.027556614950299263,-1.385689377784729
2.976303100585937,2.963472604751587,-1.3194897174835205,0.030910324305295944,-1.3457412719726562
3.1197476387023926,2.963472604751587,-1.3287665843963623,0.02397465147078037,-1.3403832912445068
2.961771488189697,2.963472604751587,-1.3137253522872925,0.02614986151456833,-1.2965590953826904
3.0483236312866206,2.963472604751587,-1.3082963228225708,0.024707525968551636,-1.29397976398468
3.0361802577972408,2.963472604751587,-1.306207537651062,0.0218548271805048,-1.3304853439331055
3.0241205692291255,2.963472604751587,-1.3277653455734253,0.02359507605433464,-1.2975002527236938
2.951838493347168,2.963472604751587,-1.313060998916626,0.028404105454683304,-1.293957233428955
2.9208879470825195,2.963472604751587,-1.308196187019348,0.023879770189523697,-1.3044923543930051
2.930197238922119,2.963472604751587,-1.316757082939148,0.024130079895257946,-1.351117730140686
2.9880285263061523,2.963472604751587,-1.3088423013687132,0.023289419710636135,-1.2945969104766843
2.887147188186645,2.963472604751587,-1.3089373111724851,0.02254354208707809,-1.2896268367767332
3.05008316040039,2.963472604751587,-1.3063889741897583,0.02211215905845165,-1.33339786529541
2.995434522628784,2.963472604751587,-1.3098206520080566,0.02297094278037548,-1.3288688659667969
3.030590772628784,2.963472604751587,-1.3227417469024658,0.023136869072914124,-1.3290443420410156


==> data/single_task_inference_result/walker/walker_single_task_inference_trajectories/18.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
-0.13392871618270874,8.371402740478516,-1.772883057594299,3.2790184020996094,-1.8230999708175657
0.14696940779685974,8.371402740478516,-5.931527614593506,0.8528319001197816,-7.629061222076416
0.6012133359909058,8.371402740478516,-6.574928283691406,0.12924864888191223,-5.97533130645752
1.049298882484436,8.371402740478516,-6.440061092376709,0.0629553273320198,-6.376022815704346
1.3943499326705933,8.371402740478516,-6.3992919921875,0.04725467786192893,-6.541236877441406
1.8241844177246092,8.371402740478516,-6.44478178024292,0.039164427667856216,-6.445562839508057
2.242593288421631,8.371402740478516,-6.4385905265808105,0.03914259374141693,-6.437187194824219
2.6744089126586914,8.371402740478516,-6.437885761260985,0.03911583498120308,-6.402930736541748
3.0883893966674805,8.371402740478516,-6.435398578643799,0.03911733627319336,-6.510026454925537
3.46880841255188,8.371402740478516,-6.432016849517822,0.039163369685411446,-6.4466094970703125
3.8938262462615967,8.371402740478516,-6.429287910461426,0.039286378771066666,-6.447369098663329
4.300951957702637,8.371402740478516,-6.427736282348633,0.03954299539327621,-6.501888275146484
4.74151086807251,8.371402740478516,-6.425543308258057,0.0400494672358036,-6.450276374816895
5.1458868980407715,8.371402740478516,-6.407139301300049,0.04095747321844101,-6.305308818817139
5.57514762878418,8.371402740478516,-6.3572540283203125,0.04529371112585068,-6.372476577758789
5.953579902648926,8.371402740478516,-6.278746128082275,0.04900962859392166,-6.212383270263672
6.31865692138672,8.371402740478516,-5.542520523071289,0.5891566276550293,-5.610963821411133
6.753610134124756,8.371402740478516,-5.313733100891112,0.311877965927124,-5.631590843200684
7.005091190338135,8.371402740478516,-5.458164215087891,0.14499185979366302,-5.256854057312012
7.149576663970947,8.371402740478516,-5.300117015838623,0.10850531607866289,-5.3025336265563965
7.0297303199768075,8.371402740478516,-5.086723804473877,0.13821938633918762,-5.099978923797608
7.3237056732177725,8.371402740478516,-5.913845539093018,0.17955543100833893,-5.773849010467528
7.635445594787597,8.371402740478516,-6.135092258453369,0.05985724553465843,-6.267738819122314
7.819075107574464,8.371402740478516,-5.844025611877441,0.06726044416427612,-5.943498611450195
7.869573593139648,8.371402740478516,-5.843160629272461,0.09362936019897461,-5.792513370513916
7.917846202850341,8.371402740478516,-6.190584659576416,0.12018573284149169,-6.316300392150879
7.983233928680421,8.371402740478516,-5.747265338897705,0.12093058228492735,-5.919756412506104
7.7392330169677725,8.371402740478516,-5.85558032989502,0.08627776056528091,-5.866513729095458
8.063644409179686,8.371402740478516,-6.409507751464844,0.11156053096055984,-6.661683559417725
8.23777961730957,8.371402740478516,-6.461023330688477,0.04696054011583328,-6.428225040435791
8.304614067077635,8.371402740478516,-6.4233741760253915,0.037132479250431054,-6.36889123916626
8.42951488494873,8.371402740478516,-6.376566410064696,0.038358692079782486,-6.3583383560180655
8.41790771484375,8.371402740478516,-6.451195240020752,0.03974454477429389,-6.442620277404785
8.405421257019043,8.371402740478516,-6.424681663513184,0.03267629444599152,-6.390408039093018
8.34499454498291,8.371402740478516,-6.426070690155028,0.028793955221772197,-6.389237880706787
8.372096061706545,8.371402740478516,-6.406900882720947,0.027559924870729446,-6.382741928100586
8.345351219177246,8.371402740478516,-6.399150371551514,0.02614137157797813,-6.369856357574463
8.334922790527342,8.371402740478516,-6.388365745544434,0.025533244013786316,-6.422111988067626
8.423279762268066,8.371402740478516,-6.381314754486084,0.02562439814209938,-6.4119343757629395
8.387365341186523,8.371402740478516,-6.392526626586913,0.026207296177744865,-6.39311408996582
8.420516967773438,8.371402740478516,-6.395201683044434,0.02637123130261898,-6.434917449951172
8.443133354187012,8.371402740478516,-6.404886722564696,0.027344148606061932,-6.43433713912964
8.387850761413574,8.371402740478516,-6.418952941894531,0.028268689289689064,-6.39975643157959
8.551209449768066,8.371402740478516,-6.436630725860596,0.027319926768541336,-6.433343887329102
8.491868019104006,8.371402740478516,-6.391180515289307,0.02938815765082836,-6.416435241699219
8.38732624053955,8.371402740478516,-6.379454612731934,0.03264651820063591,-6.376073360443115
8.463384628295898,8.371402740478516,-6.461571693420409,0.03035838343203068,-6.461484909057617
8.5021390914917,8.371402740478516,-6.420607089996338,0.03168092668056488,-6.442312240600586
8.490056037902832,8.371402740478516,-6.4818129539489755,0.03235098347067833,-6.490365982055664
8.440048217773438,8.371402740478516,-6.540089130401611,0.03422742709517479,-6.506900787353516
8.450554847717285,8.371402740478516,-6.40678071975708,0.036136891692876816,-6.396228313446045
8.457529067993164,8.371402740478516,-6.406877517700195,0.03387539088726044,-6.40848970413208
8.452200889587402,8.371402740478516,-6.4198012351989755,0.03383268415927887,-6.39594316482544
8.398796081542969,8.371402740478516,-6.428924083709717,0.033755481243133545,-6.405981540679932
8.44851016998291,8.371402740478516,-6.409122943878174,0.0315532311797142,-6.41581392288208
8.531453132629393,8.371402740478516,-6.413846969604492,0.03027970716357231,-6.425199508666992
8.365854263305664,8.371402740478516,-6.401127815246582,0.032252468168735504,-6.380716800689696
8.396265029907225,8.371402740478516,-6.4161577224731445,0.02933145128190517,-6.398502826690674
8.402488708496092,8.371402740478516,-6.379673957824707,0.02863779664039612,-6.411398410797119
8.444416999816895,8.371402740478516,-6.396425247192383,0.027375368401408195,-6.390702247619629
8.423563957214355,8.371402740478516,-6.41703462600708,0.028122063726186752,-6.4017181396484375
8.51102542877197,8.371402740478516,-6.433660984039307,0.0279893409460783,-6.415372848510742
8.441899299621582,8.371402740478516,-6.4494242668151855,0.030390495434403416,-6.443031787872314
8.36120891571045,8.371402740478516,-6.3855814933776855,0.03269336745142937,-6.391322612762451
8.35050106048584,8.371402740478516,-6.42600679397583,0.02996679395437241,-6.43418025970459
8.37170696258545,8.371402740478516,-6.389102458953857,0.027971794828772545,-6.391463279724121
8.39369201660156,8.371402740478516,-6.391723155975342,0.026711123064160344,-6.399548530578612
8.42726993560791,8.371402740478516,-6.394311428070068,0.025773324072360992,-6.369848728179932
8.455846786499022,8.371402740478516,-6.398586273193359,0.026465723291039463,-6.395336627960205
8.49651050567627,8.371402740478516,-6.438107967376709,0.027410609647631645,-6.434115409851073
8.552672386169434,8.371402740478516,-6.470780849456787,0.030288198962807652,-6.467979431152344
8.381516456604006,8.371402740478516,-6.422367095947266,0.03719351068139076,-6.38424015045166
8.351865768432617,8.371402740478516,-6.373276233673096,0.03411751985549927,-6.393005847930908
8.399512290954588,8.371402740478516,-6.389112949371338,0.029982201755046844,-6.408583164215088
8.493494033813475,8.371402740478516,-6.3968825340271,0.026955271139740944,-6.461737155914307
8.484136581420898,8.371402740478516,-6.429656505584717,0.027706759050488472,-6.456539630889893
8.542032241821289,8.371402740478516,-6.391212940216064,0.03080572001636028,-6.39106559753418
8.483854293823242,8.371402740478516,-6.535782337188721,0.03548279032111168,-6.51438045501709
8.364500045776367,8.371402740478516,-6.364922046661377,0.038631882518529885,-6.343895912170409
8.418551445007324,8.371402740478516,-6.374207973480225,0.033646974712610245,-6.410934925079346
8.457184791564941,8.371402740478516,-6.3857712745666495,0.030764024704694748,-6.428306579589844
8.42080879211426,8.371402740478516,-6.4095563888549805,0.029647929593920708,-6.382970333099365
8.544376373291014,8.371402740478516,-6.4233174324035645,0.0295916311442852,-6.463596820831299
8.526820182800293,8.371402740478516,-6.4150609970092765,0.031607624143362045,-6.421126842498779
8.403602600097656,8.371402740478516,-6.368436336517334,0.035967867821455,-6.369140148162842
8.456068992614746,8.371402740478516,-6.484964847564696,0.034106720238924026,-6.483046054840088
8.458637237548828,8.371402740478516,-6.4233078956604,0.03299533575773239,-6.4465012550354
8.501946449279785,8.371402740478516,-6.486647605895996,0.031807031482458115,-6.502673149108888
8.428870201110838,8.371402740478516,-6.478646278381348,0.03458784893155097,-6.464012145996094
8.399599075317383,8.371402740478516,-6.3862481117248535,0.03418881818652153,-6.373116970062256
8.391138076782225,8.371402740478516,-6.421758651733398,0.03171098977327347,-6.43141508102417
8.480477333068846,8.371402740478516,-6.415688991546631,0.02899719402194023,-6.408370494842528
8.423581123352049,8.371402740478516,-6.412869930267334,0.028918156400322918,-6.423271656036377
8.420604705810547,8.371402740478516,-6.42335844039917,0.02889584749937057,-6.395046710968018
8.40672492980957,8.371402740478516,-6.45405387878418,0.02860492654144764,-6.416944026947021
8.402471542358398,8.371402740478516,-6.405697822570801,0.02956639230251312,-6.395130157470703
8.458125114440918,8.371402740478516,-6.4234538078308105,0.02851106040179729,-6.415276050567626
8.43806552886963,8.371402740478516,-6.41581106185913,0.02867153845727444,-6.389270782470703
8.468595504760742,8.371402740478516,-6.434149265289307,0.029378244653344154,-6.46801233291626
8.407357215881348,8.371402740478516,-6.4758687019348145,0.030543034896254536,-6.533748626708984
8.395308494567871,8.371402740478516,-6.393069744110107,0.031495854258537286,-6.4253573417663565
8.389501571655273,8.371402740478516,-6.420844554901123,0.029555389657616612,-6.408901691436768
8.421103477478027,8.371402740478516,-6.406137943267822,0.028003484010696408,-6.43799877166748
8.461751937866211,8.371402740478516,-6.417228221893311,0.02733591571450233,-6.390119552612305
8.449058532714844,8.371402740478516,-6.427703380584717,0.02804462984204292,-6.441636085510254
8.4382905960083,8.371402740478516,-6.470251560211182,0.029089484363794327,-6.49241304397583
8.431649208068846,8.371402740478516,-6.451677322387695,0.031288087368011475,-6.434671878814696
8.374634742736816,8.371402740478516,-6.40606164932251,0.0318201445043087,-6.384300231933594
8.340818405151367,8.371402740478516,-6.406280994415283,0.0296039879322052,-6.328823566436768
8.452825546264648,8.371402740478516,-6.406686782836913,0.02717780694365501,-6.381304740905762
8.407721519470215,8.371402740478516,-6.40654993057251,0.026480885222554207,-6.459569454193115
8.436566352844238,8.371402740478516,-6.42067289352417,0.02647760696709156,-6.436847686767577
8.387687683105469,8.371402740478516,-6.399590015411377,0.02884751185774803,-6.43721866607666
8.402756690979006,8.371402740478516,-6.402244567871094,0.02868752554059029,-6.428329944610596
8.389304161071777,8.371402740478516,-6.419896602630615,0.02760364301502705,-6.386605739593506
8.38669967651367,8.371402740478516,-6.400306224822998,0.02725434862077236,-6.410010814666748
8.47401428222656,8.371402740478516,-6.412827014923096,0.026369897648692128,-6.403141021728516
8.412178039550781,8.371402740478516,-6.404408931732178,0.027360133826732635,-6.397296905517577
8.367391586303713,8.371402740478516,-6.420918941497803,0.027829403057694435,-6.409635066986084
8.398283004760742,8.371402740478516,-6.417843341827393,0.027024948969483372,-6.408997058868408
8.399799346923826,8.371402740478516,-6.392512798309326,0.027510328218340877,-6.439901828765869
8.40009593963623,8.371402740478516,-6.405749797821045,0.026887197047472,-6.3947038650512695
8.437029838562012,8.371402740478516,-6.41206693649292,0.026592660695314407,-6.409769535064696
8.461531639099121,8.371402740478516,-6.418938159942626,0.027261063456535336,-6.44309139251709
8.462504386901854,8.371402740478516,-6.436608791351318,0.028869500383734703,-6.396921634674072
8.430488586425781,8.371402740478516,-6.484033107757568,0.030506130307912823,-6.436866283416748
8.445100784301756,8.371402740478516,-6.437673091888428,0.03247790411114693,-6.4905290603637695
8.384687423706055,8.371402740478516,-6.408710956573486,0.03225533664226532,-6.3504509925842285
8.425527572631836,8.371402740478516,-6.403061866760254,0.030314438045024872,-6.440137386322021
8.409708976745605,8.371402740478516,-6.416017532348633,0.028678778558969498,-6.453296184539794
8.405026435852049,8.371402740478516,-6.40529203414917,0.028289327397942543,-6.43066930770874
8.442159652709961,8.371402740478516,-6.434514999389648,0.027381550520658493,-6.4299840927124015
8.413504600524902,8.371402740478516,-6.41122579574585,0.028460070490837097,-6.376959800720215
8.445266723632812,8.371402740478516,-6.42786169052124,0.028571363538503647,-6.444005966186523
8.427472114562988,8.371402740478516,-6.4457316398620605,0.028880082070827484,-6.426693439483643
8.41297912597656,8.371402740478516,-6.405306339263916,0.030173476785421368,-6.447774410247803
8.492413520812988,8.371402740478516,-6.444562435150146,0.029340220615267757,-6.425434112548828
8.416844367980957,8.371402740478516,-6.4037394523620605,0.03063913434743881,-6.391417503356934
8.406500816345217,8.371402740478516,-6.408810138702393,0.03091670013964176,-6.459655284881592
8.359158515930174,8.371402740478516,-6.437046527862549,0.029466547071933743,-6.449907779693604
8.430356979370117,8.371402740478516,-6.4024014472961435,0.027994077652692795,-6.380340099334717
8.423211097717285,8.371402740478516,-6.4108872413635245,0.027389345690608025,-6.42071533203125
8.416194915771484,8.371402740478516,-6.416742324829102,0.027281615883111957,-6.399127960205078
8.42868900299072,8.371402740478516,-6.403513431549072,0.02866422571241856,-6.353350639343262
8.481447219848633,8.371402740478516,-6.41407299041748,0.0290899146348238,-6.4246554374694815
8.385075569152832,8.371402740478516,-6.421802997589111,0.030557427555322647,-6.396541118621825
8.508766174316406,8.371402740478516,-6.418806076049805,0.029429195448756214,-6.409101486206056
8.469940185546875,8.371402740478516,-6.399119853973389,0.02975684404373169,-6.395498275756836
8.412066459655762,8.371402740478516,-6.416259765625,0.03121526911854744,-6.427562236785889
8.439846992492676,8.371402740478516,-6.482378482818604,0.03059984371066093,-6.479995250701904
8.43729496002197,8.371402740478516,-6.41485071182251,0.03173276036977768,-6.460053443908691
8.437763214111328,8.371402740478516,-6.434431552886962,0.031150715425610542,-6.4646830558776855
8.439040184020994,8.371402740478516,-6.456396579742432,0.030466545373201367,-6.444735527038574
8.374534606933594,8.371402740478516,-6.414418697357178,0.03111686743795872,-6.453218936920166
8.39033317565918,8.371402740478516,-6.407915592193604,0.029384920373559,-6.3927674293518075
8.48614501953125,8.371402740478516,-6.4059858322143555,0.02753930166363716,-6.429765701293944
8.438440322875977,8.371402740478516,-6.398754596710205,0.027929699048399925,-6.437639236450195
8.423833847045898,8.371402740478516,-6.445541858673096,0.028471404686570168,-6.448027610778809
8.3172607421875,8.371402740478516,-6.464784622192383,0.028962792828679085,-6.480811595916748
8.41983699798584,8.371402740478516,-6.421898365020752,0.02947237901389599,-6.431854248046875
8.4944429397583,8.371402740478516,-6.416958332061768,0.027120651677250866,-6.415187358856201
8.454144477844238,8.371402740478516,-6.432889938354492,0.0276421383023262,-6.40229082107544
8.477783203125,8.371402740478516,-6.4679269790649405,0.03054840862751007,-6.519251823425293
8.439143180847168,8.371402740478516,-6.439570903778076,0.03456823900341988,-6.43438196182251
8.389422416687012,8.371402740478516,-6.392316341400146,0.033932603895664215,-6.396136283874512
8.445643424987793,8.371402740478516,-6.415945529937744,0.03160572052001953,-6.436140537261962
8.441704750061035,8.371402740478516,-6.408871650695801,0.029830988496541977,-6.408344268798828
8.48753547668457,8.371402740478516,-6.4205994606018075,0.029835272580385208,-6.44978666305542
8.468091964721678,8.371402740478516,-6.4878363609313965,0.030406903475522995,-6.4810919761657715
8.372230529785154,8.371402740478516,-6.394265651702881,0.03400297090411186,-6.3935394287109375
8.301036834716797,8.371402740478516,-6.412743568420409,0.03152888268232345,-6.357013702392577
8.33768081665039,8.371402740478516,-6.3977627754211435,0.02890284918248653,-6.381161689758301
8.405010223388672,8.371402740478516,-6.383942127227783,0.026341853663325306,-6.394636631011962
8.446053504943846,8.371402740478516,-6.398020267486572,0.026316706091165543,-6.39157247543335
8.447343826293945,8.371402740478516,-6.408907413482666,0.027134642004966732,-6.390863418579102
8.4122314453125,8.371402740478516,-6.4448018074035645,0.02929890900850296,-6.487851619720458
8.493494987487793,8.371402740478516,-6.448837757110596,0.029314154759049412,-6.482200145721436
8.44180965423584,8.371402740478516,-6.405613422393799,0.031091023236513134,-6.415201663970947
8.515402793884277,8.371402740478516,-6.3976378440856925,0.03227739781141281,-6.451231002807617
8.388692855834961,8.371402740478516,-6.4778380393981925,0.033937595784664154,-6.435699939727783
8.44226360321045,8.371402740478516,-6.375175952911377,0.031881313771009445,-6.456944942474365
8.458657264709473,8.371402740478516,-6.419021129608153,0.030083764344453808,-6.408650875091553
8.552393913269043,8.371402740478516,-6.448647975921631,0.029675800353288647,-6.48285675048828
8.531373023986816,8.371402740478516,-6.481079578399657,0.034075889736413956,-6.53366231918335
8.342720985412598,8.371402740478516,-6.3826446533203125,0.03923438861966133,-6.365882873535156
8.34033203125,8.371402740478516,-6.37147331237793,0.0345834381878376,-6.315770626068115
8.30943775177002,8.371402740478516,-6.3157782554626465,0.031338706612586975,-6.303298473358153
8.342344284057617,8.371402740478516,-6.3631768226623535,0.029222993180155758,-6.359611988067626
8.415191650390625,8.371402740478516,-6.381908893585205,0.02683275565505028,-6.371254444122314
8.428960800170898,8.371402740478516,-6.385474681854248,0.026814371347427368,-6.379828453063965
8.362667083740234,8.371402740478516,-6.4066972732543945,0.02780996821820736,-6.3631811141967765
8.406990051269531,8.371402740478516,-6.399750709533691,0.02738833986222744,-6.430578708648682
8.401010513305664,8.371402740478516,-6.398534297943115,0.027154482901096344,-6.412156105041504
8.41543769836426,8.371402740478516,-6.399055004119873,0.02706509456038475,-6.382390022277832
8.393905639648438,8.371402740478516,-6.4084692001342765,0.027440210804343224,-6.394235610961913
8.496655464172363,8.371402740478516,-6.413195610046387,0.02717164531350136,-6.421856880187988
8.54371452331543,8.371402740478516,-6.418118476867676,0.02836493588984013,-6.468636512756348
8.432427406311035,8.371402740478516,-6.3919806480407715,0.032500706613063805,-6.418698310852051
8.480829238891602,8.371402740478516,-6.504263401031494,0.03249045088887215,-6.490488052368164
8.504402160644531,8.371402740478516,-6.42467164993286,0.03496018424630165,-6.433393478393555


==> data/single_task_inference_result/walker/walker_single_task_inference_trajectories/19.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
-0.044616784900426865,3.0057384967803955,-1.772883057594299,3.2790184020996094,0.02531343512237072
0.15202121436595917,3.0057384967803955,-1.7760946750640867,0.23940064013004303,-0.3374484777450561
0.579371988773346,3.0057384967803955,-1.2728976011276243,0.10875322669744492,-1.3449708223342896
0.920339286327362,3.0057384967803955,-1.3314640522003172,0.08437202870845793,-1.429521083831787
1.2804760932922363,3.0057384967803955,-1.301036715507507,0.05485279485583305,-1.493027091026306
1.7140157222747803,3.0057384967803955,-1.435747981071472,0.04366588592529297,-1.3872442245483398
2.121934413909912,3.0057384967803955,-1.4414403438568115,0.04375326633453369,-1.4548941850662231
2.4897289276123047,3.0057384967803955,-1.419185757637024,0.04375892132520676,-1.4061983823776243
2.7730181217193604,3.0057384967803955,-1.3071783781051636,0.037202876061201096,-1.3043659925460815
2.8103194236755367,3.0057384967803955,-1.2051514387130735,0.03837082162499428,-1.202009916305542
2.849452018737793,3.0057384967803955,-1.2578331232070923,0.04312671720981598,-1.2793854475021362
2.9732065200805664,3.0057384967803955,-1.3359431028366089,0.09254591166973114,-1.4249050617218015
2.9735803604125977,3.0057384967803955,-1.423780918121338,0.03652232512831688,-1.4384760856628416
3.0160977840423584,3.0057384967803955,-1.3585799932479858,0.03027339093387127,-1.3027160167694092
3.0164194107055664,3.0057384967803955,-1.3496063947677612,0.031075771898031235,-1.2917304039001465
3.1095924377441406,3.0057384967803955,-1.359486103057861,0.02346564643085003,-1.3444874286651611
3.021314859390259,3.0057384967803955,-1.3629590272903442,0.022205596789717678,-1.3319791555404663
3.067737102508545,3.0057384967803955,-1.3631619215011597,0.022714855149388317,-1.3332124948501587
3.042564630508423,3.0057384967803955,-1.3563014268875122,0.022386427968740463,-1.3887140750885008
3.075522899627685,3.0057384967803955,-1.3831626176834106,0.023364318534731865,-1.3213233947753906
3.046151161193848,3.0057384967803955,-1.387462496757507,0.025848466902971268,-1.403450846672058
3.071455955505371,3.0057384967803955,-1.3942087888717651,0.02451238222420216,-1.3951060771942139
3.074450731277466,3.0057384967803955,-1.3952568769454956,0.02595553733408451,-1.4026761054992676
3.067483425140381,3.0057384967803955,-1.4129310846328735,0.025816513225436207,-1.4154468774795532
3.1063103675842285,3.0057384967803955,-1.4040502309799194,0.027817036956548687,-1.425195813179016
3.073760509490967,3.0057384967803955,-1.3788195848464964,0.02843434549868107,-1.3635951280593872
3.097637176513672,3.0057384967803955,-1.3937588930130005,0.030336951836943623,-1.4602266550064087
3.145393848419189,3.0057384967803955,-1.3807827234268188,0.030505053699016568,-1.3886095285415647
3.083005905151367,3.0057384967803955,-1.4011260271072388,0.032164257019758224,-1.346773624420166
3.003629207611084,3.0057384967803955,-1.3705426454544067,0.03708028420805931,-1.3316887617111206
2.97109580039978,3.0057384967803955,-1.3694124221801756,0.025462890043854717,-1.389909267425537
3.075536727905273,3.0057384967803955,-1.3503426313400269,0.024257684126496315,-1.3720585107803345
3.014291524887085,3.0057384967803955,-1.3591076135635376,0.02428777143359184,-1.3700315952301023
3.079672813415528,3.0057384967803955,-1.355319261550903,0.02241925522685051,-1.389782190322876
3.073440790176392,3.0057384967803955,-1.3590593338012695,0.022348031401634216,-1.3910006284713743
3.0479168891906734,3.0057384967803955,-1.394137620925903,0.024509957060217857,-1.4153981208801267
3.1038260459899902,3.0057384967803955,-1.385510802268982,0.025392178446054455,-1.4150103330612183
3.000848293304444,3.0057384967803955,-1.3649995326995847,0.025503139942884445,-1.37312912940979
3.1122634410858154,3.0057384967803955,-1.374710202217102,0.02547308430075645,-1.3436757326126099
3.064033269882202,3.0057384967803955,-1.3497670888900757,0.02420826442539692,-1.3395155668258667
3.0880677700042725,3.0057384967803955,-1.3707129955291748,0.024459082633256912,-1.4014650583267212
3.1134083271026607,3.0057384967803955,-1.3680312633514404,0.024938508868217468,-1.3653162717819212
3.103709459304809,3.0057384967803955,-1.4221305847167969,0.02662499062716961,-1.4255856275558472
3.0795648097991943,3.0057384967803955,-1.4251579046249387,0.037088975310325616,-1.3972234725952148
3.0534620285034175,3.0057384967803955,-1.3621138334274292,0.032311324030160904,-1.371657371520996
3.029692411422729,3.0057384967803955,-1.3738155364990234,0.029874013736844063,-1.3767964839935303
3.085884094238281,3.0057384967803955,-1.384999394416809,0.028095798566937447,-1.4110263586044312
3.0368430614471436,3.0057384967803955,-1.3900353908538818,0.026446737349033356,-1.3986270427703855
3.073347568511963,3.0057384967803955,-1.3940027952194212,0.02491549216210842,-1.4082305431365967
3.0856966972351074,3.0057384967803955,-1.3802508115768433,0.024548806250095367,-1.3256658315658567
3.048431634902954,3.0057384967803955,-1.4103386402130127,0.02522903680801392,-1.4486836194992063
3.110978841781616,3.0057384967803955,-1.397457242012024,0.027302796021103855,-1.36635160446167
3.0330967903137207,3.0057384967803955,-1.369760513305664,0.026530073955655094,-1.3575395345687866
3.071455955505371,3.0057384967803955,-1.3986414670944212,0.02644408866763115,-1.4120302200317383
3.087536096572876,3.0057384967803955,-1.387869119644165,0.02540457248687744,-1.350624680519104
3.107255220413208,3.0057384967803955,-1.4243824481964111,0.02527546137571335,-1.4464735984802246
3.0038473606109615,3.0057384967803955,-1.419012188911438,0.030201537534594532,-1.4210257530212402
2.979381799697876,3.0057384967803955,-1.3456933498382568,0.02626089192926884,-1.351365327835083
3.020329236984253,3.0057384967803955,-1.355928897857666,0.02330857887864113,-1.3288732767105103
3.0411081314086914,3.0057384967803955,-1.346469521522522,0.022861598059535023,-1.3450795412063599
3.090590238571167,3.0057384967803955,-1.3592623472213743,0.0224003829061985,-1.3328787088394165
2.9251766204833984,3.0057384967803955,-1.3749147653579712,0.022224143147468567,-1.3654203414916992
2.9013540744781494,3.0057384967803955,-1.3665577173233032,0.0229275356978178,-1.3942114114761353
3.0082101821899414,3.0057384967803955,-1.3438905477523804,0.023163434118032452,-1.3584182262420654
3.0071632862091064,3.0057384967803955,-1.3373914957046509,0.023572640493512157,-1.3307719230651855
3.020329236984253,3.0057384967803955,-1.3419070243835447,0.022704036906361576,-1.3281141519546509
3.0461831092834473,3.0057384967803955,-1.3446279764175415,0.023407261818647385,-1.3316090106964111
3.056769371032715,3.0057384967803955,-1.3575888872146606,0.023194165900349617,-1.3777663707733154
3.051562786102295,3.0057384967803955,-1.3714960813522339,0.02161860279738903,-1.376043438911438
3.0996875762939453,3.0057384967803955,-1.388466715812683,0.022762753069400787,-1.387564778327942
3.1410722732543945,3.0057384967803955,-1.3960828781127927,0.024905163794755932,-1.4309899806976318
3.138320446014404,3.0057384967803955,-1.409992218017578,0.028481282293796536,-1.4288898706436155
3.058665990829468,3.0057384967803955,-1.365299105644226,0.035426292568445206,-1.361842393875122
2.9521918296813965,3.0057384967803955,-1.3546611070632935,0.029635455459356308,-1.373682141304016
3.051091194152832,3.0057384967803955,-1.3727343082427979,0.025354810059070587,-1.3736543655395508
3.017843246459961,3.0057384967803955,-1.359255075454712,0.025490351021289825,-1.3596107959747314
3.017617702484131,3.0057384967803955,-1.370427131652832,0.023817481473088264,-1.379473328590393
3.0550594329833984,3.0057384967803955,-1.3622161149978635,0.022248383611440655,-1.3624922037124632
2.995081901550293,3.0057384967803955,-1.3661204576492307,0.02295433171093464,-1.3450809717178345
3.074354410171509,3.0057384967803955,-1.364580750465393,0.02194921672344208,-1.3614540100097656
3.011106252670288,3.0057384967803955,-1.3646674156188965,0.022041196003556248,-1.3661398887634275
3.001992702484131,3.0057384967803955,-1.3531299829483032,0.022206697613000866,-1.3239290714263916
2.9979319572448726,3.0057384967803955,-1.3471101522445679,0.021619603037834167,-1.321391463279724
2.964287757873535,3.0057384967803955,-1.3473981618881223,0.021340936422348022,-1.374261736869812
3.003445148468017,3.0057384967803955,-1.3499751091003416,0.02171173319220543,-1.3376818895339964
3.0293173789978027,3.0057384967803955,-1.3464233875274658,0.020944237709045407,-1.3508833646774292
3.0342743396759038,3.0057384967803955,-1.347373366355896,0.021022772416472435,-1.3789000511169431
2.9958696365356445,3.0057384967803955,-1.3586783409118652,0.02142413519322872,-1.3383984565734863
3.0567462444305415,3.0057384967803955,-1.3603439331054688,0.02193186990916729,-1.3462777137756348
3.032377958297729,3.0057384967803955,-1.3631271123886108,0.02163693867623806,-1.372094750404358
3.05375337600708,3.0057384967803955,-1.3685340881347656,0.022176073864102364,-1.391187071800232
3.0514302253723145,3.0057384967803955,-1.3631248474121092,0.022464264184236526,-1.3415896892547607
2.9728362560272217,3.0057384967803955,-1.3797112703323364,0.023286961019039158,-1.3404819965362549
3.1078827381134038,3.0057384967803955,-1.3785231113433836,0.023357689380645752,-1.4045448303222656
2.9990847110748287,3.0057384967803955,-1.3722956180572508,0.023416113108396527,-1.360931158065796
3.1267256736755367,3.0057384967803955,-1.358184814453125,0.022917846217751503,-1.3208025693893433
2.9685003757476807,3.0057384967803955,-1.3310089111328125,0.02332279831171036,-1.2967593669891355
2.9322791099548335,3.0057384967803955,-1.3204989433288574,0.02320186421275139,-1.2960882186889648
2.989966869354248,3.0057384967803955,-1.3251937627792358,0.023723591119050976,-1.3380054235458374
3.0663976669311523,3.0057384967803955,-1.3167814016342163,0.023234304040670395,-1.3456916809082031
3.0125801563262935,3.0057384967803955,-1.3463897705078125,0.023918701335787773,-1.335533857345581
3.01113510131836,3.0057384967803955,-1.3520888090133667,0.02272193878889084,-1.3398115634918213
3.0680742263793945,3.0057384967803955,-1.3468279838562012,0.022736174985766407,-1.3759524822235107
2.9932973384857178,3.0057384967803955,-1.3572006225585935,0.022045064717531204,-1.3472609519958496
2.9707517623901367,3.0057384967803955,-1.3597954511642456,0.022058220580220222,-1.3745220899581907
2.986644506454468,3.0057384967803955,-1.3501867055892944,0.021607687696814537,-1.3568657636642456
2.977713823318481,3.0057384967803955,-1.3439431190490723,0.02197818458080292,-1.3515104055404663
3.008878946304321,3.0057384967803955,-1.3442392349243164,0.02224189043045044,-1.3306604623794556
3.091616153717041,3.0057384967803955,-1.341453194618225,0.021687977015972137,-1.3474427461624143
3.057441234588623,3.0057384967803955,-1.3497499227523804,0.02207038179039955,-1.3853824138641355
3.0590808391571045,3.0057384967803955,-1.3739914894104004,0.02232267148792744,-1.3726073503494263
3.06684947013855,3.0057384967803955,-1.378357172012329,0.024096718057990078,-1.3452714681625366
2.9482290744781494,3.0057384967803955,-1.3770794868469238,0.02493023872375488,-1.3467658758163452
3.1291985511779785,3.0057384967803955,-1.3854663372039795,0.025044580921530724,-1.3959510326385498
3.146899938583374,3.0057384967803955,-1.3689112663269043,0.024333626031875607,-1.4191216230392456
3.089388608932495,3.0057384967803955,-1.4004037380218504,0.02610155753791332,-1.3487598896026611
3.072263479232788,3.0057384967803955,-1.3965853452682495,0.028681842610239983,-1.426363468170166
3.0974879264831543,3.0057384967803955,-1.3619996309280396,0.02704070135951042,-1.4204190969467163
3.1160926818847656,3.0057384967803955,-1.4344477653503416,0.030934417620301247,-1.4347519874572752
3.106863498687744,3.0057384967803955,-1.4613313674926756,0.03585144877433777,-1.4812605381011963
3.0190346240997314,3.0057384967803955,-1.3743736743927,0.03703966736793518,-1.406365990638733
2.9691953659057617,3.0057384967803955,-1.352147340774536,0.02887907810509205,-1.3512840270996092
2.9590690135955806,3.0057384967803955,-1.3656883239746092,0.024337947368621823,-1.349788784980774
2.9763615131378174,3.0057384967803955,-1.3466155529022217,0.02396329678595066,-1.3239226341247559
3.0021090507507324,3.0057384967803955,-1.352350115776062,0.023217281326651573,-1.349148154258728
3.1037044525146484,3.0057384967803955,-1.3445457220077515,0.022018454968929287,-1.3389759063720703
2.9816710948944087,3.0057384967803955,-1.3438035249710083,0.02197744138538837,-1.3678569793701172
3.0095205307006836,3.0057384967803955,-1.3446621894836424,0.02213835529983044,-1.3572434186935425
3.024788856506348,3.0057384967803955,-1.3389985561370847,0.022235019132494926,-1.3340158462524414
3.130854368209839,3.0057384967803955,-1.3441063165664673,0.021184828132390972,-1.3686131238937376
3.018979072570801,3.0057384967803955,-1.3665487766265867,0.02287694066762924,-1.3405250310897827
3.039442777633667,3.0057384967803955,-1.3546372652053833,0.02260277420282364,-1.3115050792694092
3.0993552207946777,3.0057384967803955,-1.3530330657958984,0.02167588099837303,-1.329361081123352
3.0414631366729736,3.0057384967803955,-1.3770087957382202,0.023393230512738228,-1.3891140222549438
3.0388500690460205,3.0057384967803955,-1.3820118904113767,0.025800682604312897,-1.4009301662445068
3.056920289993286,3.0057384967803955,-1.3683160543441772,0.02352802641689777,-1.32210373878479
3.0728733539581294,3.0057384967803955,-1.3888908624649048,0.024083100259304047,-1.401785373687744
3.0111961364746094,3.0057384967803955,-1.407932996749878,0.02569538354873657,-1.3671211004257202
3.016723394393921,3.0057384967803955,-1.3777378797531128,0.0238255076110363,-1.3930550813674927
3.0575349330902095,3.0057384967803955,-1.3617538213729858,0.02265709452331066,-1.3466842174530027
3.0055174827575684,3.0057384967803955,-1.371323823928833,0.022587183862924572,-1.338728666305542
3.036437511444092,3.0057384967803955,-1.3633270263671875,0.022097593173384663,-1.349234104156494
2.988776922225952,3.0057384967803955,-1.3594224452972412,0.02139453962445259,-1.377567172050476
2.947803735733032,3.0057384967803955,-1.3603672981262207,0.0215753186494112,-1.35748553276062
3.05312705039978,3.0057384967803955,-1.353938341140747,0.022021898999810215,-1.365463376045227
3.055278778076172,3.0057384967803955,-1.35322368144989,0.021871745586395264,-1.3310192823410034
3.0419580936431885,3.0057384967803955,-1.3638155460357666,0.022527402266860008,-1.3563569784164429
3.0225083827972408,3.0057384967803955,-1.3813551664352417,0.023078102618455887,-1.3721287250518799
3.0234603881835938,3.0057384967803955,-1.3753962516784668,0.02434437908232212,-1.381406545639038
3.034844160079956,3.0057384967803955,-1.3722566366195679,0.02297941595315933,-1.3798346519470215
3.0411851406097408,3.0057384967803955,-1.3739908933639526,0.0224634800106287,-1.3858568668365479
3.0199759006500244,3.0057384967803955,-1.3759015798568723,0.022202018648386,-1.3699281215667725
3.0692770481109615,3.0057384967803955,-1.3728443384170532,0.021974978968501088,-1.3657253980636597
3.0428695678710938,3.0057384967803955,-1.3746439218521118,0.022509071975946423,-1.3557316064834595
2.903376579284668,3.0057384967803955,-1.385238766670227,0.02308051288127899,-1.3756698369979858
3.071930408477783,3.0057384967803955,-1.364853262901306,0.023016273975372314,-1.4078158140182495
3.0887413024902344,3.0057384967803955,-1.3594632148742676,0.02303968369960785,-1.3855613470077515
3.0631325244903564,3.0057384967803955,-1.381757378578186,0.02385524474084377,-1.4128412008285522
3.070272445678711,3.0057384967803955,-1.398259162902832,0.024507660418748852,-1.388719081878662
3.0900216102600098,3.0057384967803955,-1.3680206537246704,0.030264500528573986,-1.386864423751831
3.0637824535369877,3.0057384967803955,-1.403915286064148,0.02882259711623192,-1.3876463174819946
3.0870401859283447,3.0057384967803955,-1.3983287811279297,0.029973881319165226,-1.421530842781067
3.145331859588623,3.0057384967803955,-1.3795939683914185,0.028829159215092656,-1.4216183423995972
3.0739312171936035,3.0057384967803955,-1.4027857780456543,0.03095450066030025,-1.361500859260559
3.099305391311645,3.0057384967803955,-1.3667781352996826,0.033466290682554245,-1.315880298614502
3.034956932067871,3.0057384967803955,-1.3980783224105835,0.027105577290058133,-1.4262001514434814
3.091709852218628,3.0057384967803955,-1.4147871732711792,0.027133967727422718,-1.3988075256347656
3.090521812438965,3.0057384967803955,-1.395471692085266,0.029335053637623783,-1.3692065477371216
3.071817636489868,3.0057384967803955,-1.4374486207962036,0.026745822280645367,-1.4475140571594238
3.036603689193725,3.0057384967803955,-1.38918936252594,0.029983187094330788,-1.3905580043792725
2.972316026687622,3.0057384967803955,-1.3579890727996826,0.026663098484277725,-1.4076135158538818
3.0748162269592285,3.0057384967803955,-1.3796536922454832,0.025031793862581253,-1.3485515117645264
3.056470394134521,3.0057384967803955,-1.3749449253082275,0.024086488410830494,-1.340786337852478
3.066999197006225,3.0057384967803955,-1.3875532150268555,0.023638658225536343,-1.3536661863327026
3.061570644378662,3.0057384967803955,-1.3936817646026611,0.02406137064099312,-1.3698689937591553
3.0365331172943115,3.0057384967803955,-1.3930152654647827,0.026022775098681446,-1.3790112733840942
3.096797466278076,3.0057384967803955,-1.386765480041504,0.026325775310397148,-1.3538429737091064
3.0631918907165527,3.0057384967803955,-1.3786853551864624,0.025697024539113045,-1.3733495473861694
3.0526163578033447,3.0057384967803955,-1.4066535234451292,0.026101451367139816,-1.3724666833877563
3.024527072906494,3.0057384967803955,-1.3808785676956177,0.026205627247691154,-1.3824878931045532
3.064673662185669,3.0057384967803955,-1.3697426319122314,0.024752454832196236,-1.3828681707382202
3.061113119125366,3.0057384967803955,-1.3841277360916135,0.025297235697507855,-1.3887957334518433
3.0735771656036377,3.0057384967803955,-1.3999544382095337,0.02435920014977455,-1.422247529029846
3.0940978527069087,3.0057384967803955,-1.3987005949020384,0.025013986974954605,-1.404869794845581
3.093015193939209,3.0057384967803955,-1.3920764923095703,0.02657834812998772,-1.4234033823013303
3.097799301147461,3.0057384967803955,-1.3940577507019043,0.03037642687559128,-1.4386028051376343
3.11452317237854,3.0057384967803955,-1.3709032535552979,0.0322619266808033,-1.3726266622543335
3.0196404457092285,3.0057384967803955,-1.370251417160034,0.034685276448726654,-1.349901795387268
3.0750567913055415,3.0057384967803955,-1.3606617450714111,0.03124648332595825,-1.3489949703216553
3.0425713062286377,3.0057384967803955,-1.4021638631820679,0.024649647995829586,-1.3999018669128416
3.083444595336914,3.0057384967803955,-1.408614158630371,0.02467617765069008,-1.4169135093688965
3.0117702484130855,3.0057384967803955,-1.394948124885559,0.026248553767800328,-1.3617434501647947
3.035215139389038,3.0057384967803955,-1.3737682104110716,0.023753054440021515,-1.3879728317260742
3.062103271484375,3.0057384967803955,-1.3710376024246216,0.02347870729863644,-1.3956800699234009
3.137534141540528,3.0057384967803955,-1.3823277950286863,0.02295854687690735,-1.3884470462799072
2.99664568901062,3.0057384967803955,-1.390671968460083,0.025023547932505608,-1.361296772956848
3.0473296642303462,3.0057384967803955,-1.3495742082595823,0.023585863411426544,-1.352502465248108
3.0530076026916504,3.0057384967803955,-1.34425151348114,0.02277383767068386,-1.3570263385772705
3.0708134174346924,3.0057384967803955,-1.347944974899292,0.02317805215716362,-1.3604829311370847
2.9999568462371826,3.0057384967803955,-1.3871688842773435,0.024860948324203488,-1.3804004192352295


==> data/single_task_inference_result/walker/walker_single_task_inference_trajectories/2.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
-0.06880509108304977,3.2023253440856934,-1.772883057594299,3.2790184020996094,-0.20397397875785828
0.26730045676231384,3.2023253440856934,-1.9759262800216677,0.23742131888866425,-3.690494537353516
0.4808472394943237,3.2023253440856934,-1.450253129005432,0.10760190337896348,-1.6249444484710691
0.7978670001029968,3.2023253440856934,-1.5100854635238647,0.08380697667598723,-1.71680748462677
1.1829941272735596,3.2023253440856934,-1.480979561805725,0.05451897904276848,-1.653698444366455
1.6399867534637451,3.2023253440856934,-1.6202441453933716,0.04325512424111366,-1.648484706878662
2.0777220726013184,3.2023253440856934,-1.6214390993118286,0.0435188002884388,-1.6635432243347168
2.4556083679199214,3.2023253440856934,-1.6275545358657837,0.04358824715018272,-1.6499093770980835
2.7924435138702393,3.2023253440856934,-1.5572662353515625,0.041044317185878754,-1.5086936950683592
2.983455419540405,3.2023253440856934,-1.3598126173019407,0.03537443652749061,-1.3751884698867796
3.102446317672729,3.2023253440856934,-1.4410921335220337,0.042594607919454575,-1.4615086317062376
3.1500332355499268,3.2023253440856934,-1.497222065925598,0.04066871106624603,-1.505556344985962
3.164003133773804,3.2023253440856934,-1.5345563888549805,0.0365484207868576,-1.5453310012817383
3.1759684085845947,3.2023253440856934,-1.5466128587722778,0.03249672427773476,-1.565514087677002
3.117708921432495,3.2023253440856934,-1.5169391632080078,0.029606359079480168,-1.4920819997787476
3.1985282897949214,3.2023253440856934,-1.526541829109192,0.02506597340106964,-1.4992496967315672
3.1222631931304927,3.2023253440856934,-1.52542245388031,0.023507358506321907,-1.4829965829849243
3.145629644393921,3.2023253440856934,-1.5242879390716553,0.02237239480018616,-1.5360082387924194
3.169626951217652,3.2023253440856934,-1.5245411396026611,0.022481676191091537,-1.5023620128631592
3.1981844902038574,3.2023253440856934,-1.5363293886184692,0.0243828259408474,-1.5290766954421997
3.163400650024414,3.2023253440856934,-1.5267277956008911,0.022354179993271828,-1.544248342514038
3.210877656936645,3.2023253440856934,-1.5303155183792114,0.02283777482807636,-1.5308037996292114
3.2074761390686035,3.2023253440856934,-1.5305328369140625,0.02218844927847385,-1.5225189924240112
3.309993505477905,3.2023253440856934,-1.5340001583099363,0.02132404036819935,-1.496171474456787
3.3009815216064453,3.2023253440856934,-1.5384095907211304,0.021612171083688732,-1.5616666078567505
3.220237493515014,3.2023253440856934,-1.5687767267227173,0.02432087063789368,-1.5096365213394165
3.256770133972168,3.2023253440856934,-1.5330976247787476,0.023820934817194935,-1.5165019035339355
3.2062828540802,3.2023253440856934,-1.5493181943893433,0.02302989177405834,-1.526258945465088
3.295548439025879,3.2023253440856934,-1.5706305503845215,0.024156374856829643,-1.6021035909652708
3.2574751377105713,3.2023253440856934,-1.5543638467788696,0.023993356153368946,-1.5516630411148071
3.2210538387298584,3.2023253440856934,-1.565712332725525,0.023398250341415405,-1.6134482622146606
3.130518674850464,3.2023253440856934,-1.546958565711975,0.023801246657967567,-1.5602624416351318
3.2843949794769287,3.2023253440856934,-1.5414100885391235,0.023194901645183563,-1.5081127882003784
3.164732217788696,3.2023253440856934,-1.550209641456604,0.023978848010301586,-1.575713038444519
3.2288568019866943,3.2023253440856934,-1.5364706516265867,0.022322630509734157,-1.5443334579467771
3.2650129795074463,3.2023253440856934,-1.5267494916915891,0.022201912477612492,-1.5173566341400146
3.199306011199951,3.2023253440856934,-1.5455296039581299,0.024311594665050503,-1.6040093898773191
3.281316041946411,3.2023253440856934,-1.553267002105713,0.02263994514942169,-1.5446566343307495
3.226811170578003,3.2023253440856934,-1.5458252429962158,0.02317705191671848,-1.5417747497558592
3.2843940258026123,3.2023253440856934,-1.5418561697006223,0.02289079874753952,-1.555441975593567
3.21185564994812,3.2023253440856934,-1.542510151863098,0.023337712511420246,-1.52276873588562
3.224301815032959,3.2023253440856934,-1.5523111820220947,0.02311510592699051,-1.5512239933013916
3.2170538902282715,3.2023253440856934,-1.552767276763916,0.023362617939710617,-1.559343695640564
3.156240463256836,3.2023253440856934,-1.550871729850769,0.022156890481710437,-1.5176111459732056
3.1734533309936523,3.2023253440856934,-1.5480035543441772,0.022434728220105168,-1.6008219718933103
3.177313804626465,3.2023253440856934,-1.5381429195404053,0.0215540025383234,-1.5446959733963013
3.166947603225708,3.2023253440856934,-1.534071445465088,0.02170112542808056,-1.554511785507202
3.2232506275177,3.2023253440856934,-1.5297496318817139,0.021900152787566185,-1.5414485931396484
3.238882541656494,3.2023253440856934,-1.5283519029617307,0.02304952405393124,-1.5411961078643799
3.2465102672576904,3.2023253440856934,-1.5413883924484253,0.021905407309532166,-1.5478394031524658
3.2145895957946777,3.2023253440856934,-1.562008500099182,0.02224570885300636,-1.5377649068832395
3.2960188388824463,3.2023253440856934,-1.5636979341506958,0.02287566103041172,-1.5872409343719482
3.2977514266967773,3.2023253440856934,-1.5555051565170288,0.023096416145563126,-1.5373727083206177
3.2858991622924805,3.2023253440856934,-1.5788379907608032,0.024874329566955566,-1.598528265953064
3.2546749114990234,3.2023253440856934,-1.5654258728027344,0.02737312391400337,-1.5517488718032837
3.3156492710113525,3.2023253440856934,-1.5337949991226196,0.027146179229021072,-1.5474674701690672
3.267902135848999,3.2023253440856934,-1.558940291404724,0.029955828562378883,-1.546010971069336
3.2445287704467773,3.2023253440856934,-1.6019099950790403,0.029834162443876263,-1.585377812385559
3.3278117179870605,3.2023253440856934,-1.5633456707000732,0.0279643926769495,-1.5796618461608887
3.249077558517456,3.2023253440856934,-1.5483280420303345,0.02685755118727684,-1.5781619548797607
3.1327438354492188,3.2023253440856934,-1.5805290937423706,0.028637660667300224,-1.5578640699386597
3.1671559810638428,3.2023253440856934,-1.5512984991073608,0.024505626410245892,-1.557657480239868
3.2512691020965576,3.2023253440856934,-1.5221234560012815,0.02384288422763348,-1.523141860961914
3.164958000183105,3.2023253440856934,-1.5426644086837769,0.024144742637872692,-1.5236053466796875
3.0970122814178462,3.2023253440856934,-1.5336133241653442,0.022461038082838055,-1.5277358293533323
3.1745305061340328,3.2023253440856934,-1.5249302387237549,0.02330962941050529,-1.5087382793426511
3.1437795162200928,3.2023253440856934,-1.5283296108245847,0.02332569472491741,-1.4892759323120115
3.224470376968384,3.2023253440856934,-1.5289959907531738,0.02313585951924324,-1.5248129367828367
3.072214603424072,3.2023253440856934,-1.5289701223373413,0.023618873208761212,-1.5420376062393188
3.2120060920715328,3.2023253440856934,-1.5353976488113403,0.024081813171505928,-1.5210144519805908
3.244508743286133,3.2023253440856934,-1.5322260856628416,0.022202705964446068,-1.5302274227142332
3.1627323627471924,3.2023253440856934,-1.5458525419235227,0.02267627976834774,-1.5676158666610716
3.153359174728393,3.2023253440856934,-1.5440220832824707,0.02174321934580803,-1.5581153631210327
3.2334129810333248,3.2023253440856934,-1.53138267993927,0.024918194860219955,-1.5294908285140991
3.222312688827514,3.2023253440856934,-1.536716341972351,0.022260416299104687,-1.5158460140228271
3.1689159870147705,3.2023253440856934,-1.5410710573196411,0.022331541404128075,-1.528070092201233
3.1885793209075928,3.2023253440856934,-1.5406614542007446,0.022109566256403923,-1.5569230318069458
3.2000646591186523,3.2023253440856934,-1.5381346940994263,0.02244178019464016,-1.563477873802185
3.2597417831420894,3.2023253440856934,-1.5369504690170288,0.02136644348502159,-1.5682557821273804
3.1749296188354488,3.2023253440856934,-1.5362147092819212,0.02146047353744507,-1.5137362480163574
3.2476284503936768,3.2023253440856934,-1.5356370210647583,0.021780358627438545,-1.534419536590576
3.2152774333953857,3.2023253440856934,-1.5409755706787107,0.021957915276288983,-1.5040153264999387
3.2318124771118164,3.2023253440856934,-1.5468477010726929,0.022067919373512268,-1.522507905960083
3.1738622188568115,3.2023253440856934,-1.554479956626892,0.022336898371577263,-1.5583312511444092
3.0483331680297847,3.2023253440856934,-1.5481033325195312,0.02229282446205616,-1.5634450912475584
3.159128665924072,3.2023253440856934,-1.5377522706985471,0.022423177957534794,-1.5477386713027954
3.204576253890991,3.2023253440856934,-1.5345276594161987,0.022622672840952877,-1.5401731729507446
3.1927740573883057,3.2023253440856934,-1.5322561264038084,0.022780196741223332,-1.4965122938156128
3.190117835998535,3.2023253440856934,-1.5340840816497803,0.02203484997153282,-1.56736159324646
3.1853795051574707,3.2023253440856934,-1.5281026363372803,0.023741012439131737,-1.516018271446228
3.153008222579956,3.2023253440856934,-1.5325795412063599,0.021436806768178936,-1.5341041088104248
3.225779294967652,3.2023253440856934,-1.5287818908691406,0.02102861739695072,-1.5508166551589964
3.1329870223999023,3.2023253440856934,-1.5293114185333252,0.021604845300316807,-1.5367418527603147
3.1305906772613525,3.2023253440856934,-1.5292009115219116,0.02165268920361996,-1.4984856843948364
3.1954298019409175,3.2023253440856934,-1.5266470909118652,0.022226857021451,-1.5258666276931763
3.115766763687134,3.2023253440856934,-1.532439112663269,0.02331557683646679,-1.5056967735290527
3.1848864555358887,3.2023253440856934,-1.5276528596878052,0.022436846047639847,-1.5506699085235596
3.1699233055114746,3.2023253440856934,-1.5286866426467896,0.023495865985751152,-1.5304982662200928
3.167102813720703,3.2023253440856934,-1.5317481756210327,0.022933391854166985,-1.5289909839630127
3.145873785018921,3.2023253440856934,-1.5269197225570679,0.021883314475417137,-1.4966676235198975
3.1908879280090328,3.2023253440856934,-1.5296971797943115,0.023957652971148487,-1.5115389823913574
3.2754786014556885,3.2023253440856934,-1.525391936302185,0.02240914292633533,-1.5355689525604248
3.1877994537353516,3.2023253440856934,-1.5323641300201416,0.022922301664948463,-1.4957208633422852
3.1734709739685054,3.2023253440856934,-1.5313698053359983,0.022144541144371033,-1.5139905214309692
3.237086296081543,3.2023253440856934,-1.5213929414749143,0.02261759340763092,-1.501415967941284
3.2501213550567623,3.2023253440856934,-1.52695631980896,0.022327590733766556,-1.4922890663146973
3.2050681114196777,3.2023253440856934,-1.5471341609954832,0.022638158872723576,-1.547621250152588
3.2933535575866695,3.2023253440856934,-1.54865825176239,0.02177616395056248,-1.5522555112838743
3.2723515033721924,3.2023253440856934,-1.5493437051773071,0.02304111793637276,-1.569728136062622
3.258610486984253,3.2023253440856934,-1.5744518041610716,0.02392565831542015,-1.5871667861938477
3.2045583724975586,3.2023253440856934,-1.5641037225723267,0.025283657014369965,-1.5478821992874143
3.198690176010132,3.2023253440856934,-1.5336813926696775,0.02397464029490948,-1.523404240608215
3.227288722991944,3.2023253440856934,-1.5451806783676147,0.0235739890486002,-1.5082706212997437
3.2637410163879395,3.2023253440856934,-1.5461225509643555,0.022222703322768208,-1.5562551021575928
3.1872239112854004,3.2023253440856934,-1.5498535633087158,0.02196050062775612,-1.5505845546722412
3.143716096878052,3.2023253440856934,-1.5413804054260252,0.021364811807870865,-1.5440542697906494
3.2600269317626958,3.2023253440856934,-1.5354583263397217,0.022097339853644368,-1.5122166872024536
3.1970365047454834,3.2023253440856934,-1.5363236665725708,0.022747665643692017,-1.5468404293060303
3.146015882492065,3.2023253440856934,-1.5315760374069212,0.0221234243363142,-1.4854296445846555
3.160926818847656,3.2023253440856934,-1.5272659063339231,0.02185232564806938,-1.527349591255188
3.137110471725464,3.2023253440856934,-1.5240575075149536,0.02326537854969501,-1.52471125125885
3.180997133255005,3.2023253440856934,-1.5294294357299805,0.02262089401483536,-1.5944583415985107
3.210695505142212,3.2023253440856934,-1.526533842086792,0.02261606231331825,-1.574815034866333
3.2050988674163814,3.2023253440856934,-1.5296542644500732,0.02352008409798145,-1.561531901359558
3.1375882625579834,3.2023253440856934,-1.529808759689331,0.021917516365647316,-1.567133903503418
3.119279146194458,3.2023253440856934,-1.5351923704147339,0.022111136466264725,-1.5285344123840332
3.1808104515075684,3.2023253440856934,-1.5304957628250122,0.02188068628311157,-1.5170007944107056
3.1504580974578857,3.2023253440856934,-1.528926968574524,0.022114764899015423,-1.5149120092391968
3.1728603839874268,3.2023253440856934,-1.5271462202072144,0.022511873394250866,-1.5379842519760132
3.128643989562988,3.2023253440856934,-1.5280930995941162,0.023870185017585754,-1.492277979850769
3.1456215381622314,3.2023253440856934,-1.5307365655899048,0.0241110622882843,-1.4980322122573853
3.1835622787475586,3.2023253440856934,-1.5261484384536743,0.023178741335868835,-1.5004665851593015
3.160024404525757,3.2023253440856934,-1.530971884727478,0.023987608030438423,-1.5324633121490479
3.2781245708465576,3.2023253440856934,-1.5251682996749876,0.023032786324620247,-1.52564537525177
3.223901033401489,3.2023253440856934,-1.5309112071990967,0.024066844955086708,-1.5423548221588135
3.2384228706359863,3.2023253440856934,-1.538744568824768,0.023422200232744217,-1.5318478345870972
3.220689535140991,3.2023253440856934,-1.5461969375610352,0.022540058940649033,-1.5180882215499876
3.177621603012085,3.2023253440856934,-1.5561693906784055,0.023495469242334362,-1.5567721128463743
3.1705412864685054,3.2023253440856934,-1.5548995733261108,0.022795969620347023,-1.546799659729004
3.219195604324341,3.2023253440856934,-1.5409563779830933,0.02187773399055004,-1.538824439048767
3.2604935169219966,3.2023253440856934,-1.5399154424667358,0.021795203909277916,-1.5127103328704832
3.2113533020019527,3.2023253440856934,-1.543168306350708,0.02186818979680538,-1.5608264207839964
3.220166683197021,3.2023253440856934,-1.5505276918411255,0.021776609122753143,-1.5560210943222044
3.1965627670288086,3.2023253440856934,-1.5487959384918213,0.022272732108831406,-1.5457606315612793
3.328824520111084,3.2023253440856934,-1.5446702241897583,0.021619923412799835,-1.566271424293518
3.227225542068481,3.2023253440856934,-1.5412570238113403,0.022364394739270207,-1.540711998939514
3.252588987350464,3.2023253440856934,-1.5323163270950315,0.022008756175637245,-1.5396859645843504
3.2087714672088623,3.2023253440856934,-1.53291118144989,0.021432615816593167,-1.5276813507080078
3.150392770767212,3.2023253440856934,-1.5492947101593015,0.022602520883083344,-1.5320750474929807
3.2011420726776123,3.2023253440856934,-1.5516592264175415,0.02383090928196907,-1.551257848739624
3.250671148300171,3.2023253440856934,-1.5370782613754272,0.021856149658560753,-1.5120768547058103
3.2108113765716553,3.2023253440856934,-1.5396190881729124,0.021647248417139053,-1.515610694885254
3.1354682445526123,3.2023253440856934,-1.542166829109192,0.021290533244609833,-1.5231070518493652
3.226207733154297,3.2023253440856934,-1.5399075746536255,0.02247723937034607,-1.5333625078201292
3.240758419036865,3.2023253440856934,-1.5382958650588987,0.021807190030813217,-1.5369051694869995
3.159506559371948,3.2023253440856934,-1.5472337007522583,0.022000949829816815,-1.5581600666046143
3.249239921569824,3.2023253440856934,-1.5438665151596067,0.02171199396252632,-1.5483680963516235
3.1914072036743164,3.2023253440856934,-1.5464788675308228,0.02348622679710388,-1.5320407152175903
3.2269201278686523,3.2023253440856934,-1.5461184978485107,0.021932581439614292,-1.5558152198791504
3.239377021789551,3.2023253440856934,-1.5428779125213623,0.021995682269334797,-1.5373804569244385
3.2464416027069087,3.2023253440856934,-1.5453859567642212,0.02276330068707466,-1.5642108917236328
3.2874412536621094,3.2023253440856934,-1.5583730936050415,0.02239575795829296,-1.5640573501586914
3.2948102951049805,3.2023253440856934,-1.5750328302383423,0.023568678647279736,-1.587701439857483
3.2410330772399902,3.2023253440856934,-1.595524787902832,0.025961045175790783,-1.6054393053054807
3.2986810207366943,3.2023253440856934,-1.5599033832550049,0.027223767712712288,-1.5338642597198486
3.2188556194305415,3.2023253440856934,-1.5599225759506223,0.026049310341477398,-1.5310019254684448
3.2732372283935542,3.2023253440856934,-1.587175726890564,0.025774139910936356,-1.5696295499801636
3.2387378215789795,3.2023253440856934,-1.569471836090088,0.02513787522912025,-1.5243418216705322
3.1383392810821533,3.2023253440856934,-1.5822895765304563,0.023957647383213043,-1.5888997316360471
3.221696138381958,3.2023253440856934,-1.5587577819824219,0.024172395467758175,-1.5150147676467896
3.227720499038696,3.2023253440856934,-1.542060613632202,0.02276204153895378,-1.494323968887329
3.198294878005981,3.2023253440856934,-1.5499933958053589,0.022456787526607517,-1.5482494831085205
3.204559564590454,3.2023253440856934,-1.5443817377090454,0.02164042741060257,-1.529573917388916
3.2647953033447266,3.2023253440856934,-1.5403469800949097,0.022171178832650185,-1.5306223630905151
3.2428474426269527,3.2023253440856934,-1.5419093370437622,0.021330131217837334,-1.5274708271026611
3.2733881473541255,3.2023253440856934,-1.548668384552002,0.021758973598480225,-1.5407198667526243
3.243178129196167,3.2023253440856934,-1.5604875087738037,0.02288377657532692,-1.5287849903106687
3.178786277770996,3.2023253440856934,-1.5677813291549683,0.02428130991756916,-1.543079853057861
3.165006399154663,3.2023253440856934,-1.5640066862106323,0.02416983246803284,-1.5418680906295776
3.2980916500091553,3.2023253440856934,-1.5399342775344849,0.02310173027217388,-1.5784484148025513
3.235819339752197,3.2023253440856934,-1.5418869256973267,0.02340781316161156,-1.5115772485733032
3.1747310161590576,3.2023253440856934,-1.5379296541213987,0.022850552573800087,-1.5424317121505735
3.166168212890625,3.2023253440856934,-1.5304878950119019,0.022216219455003735,-1.5408374071121216
3.1524455547332764,3.2023253440856934,-1.529166340827942,0.02329697273671627,-1.5721909999847412
3.245994806289673,3.2023253440856934,-1.538568139076233,0.023206003010272976,-1.5257914066314695
3.235781669616699,3.2023253440856934,-1.5338313579559326,0.022580809891223907,-1.5308053493499756
3.1749367713928223,3.2023253440856934,-1.5458854436874387,0.02241591922938824,-1.5656824111938477
3.121328592300415,3.2023253440856934,-1.5446335077285767,0.02233566343784332,-1.522765874862671
3.244649887084961,3.2023253440856934,-1.536662459373474,0.023200498893857,-1.5697077512741089
3.1766514778137207,3.2023253440856934,-1.5409334897994995,0.02275281772017479,-1.5384999513626099
3.234161853790283,3.2023253440856934,-1.5325901508331299,0.02207890711724758,-1.566702365875244
3.196413040161133,3.2023253440856934,-1.5326079130172727,0.022371966391801838,-1.557999610900879
3.209573984146118,3.2023253440856934,-1.5392876863479614,0.02342718094587326,-1.5385669469833374
3.2176313400268555,3.2023253440856934,-1.5409706830978391,0.021460421383380886,-1.5542147159576416
3.1923983097076416,3.2023253440856934,-1.5392072200775146,0.02138819545507431,-1.5382988452911377
3.176283836364746,3.2023253440856934,-1.5388262271881104,0.020904587581753727,-1.5366017818450928
3.2109532356262207,3.2023253440856934,-1.5362871885299683,0.020870523527264595,-1.5317310094833374
3.207127809524536,3.2023253440856934,-1.5366362333297727,0.02094807289540768,-1.503192663192749
3.2363500595092773,3.2023253440856934,-1.5341227054595947,0.02085418067872524,-1.5658193826675415
3.167998552322388,3.2023253440856934,-1.5412441492080688,0.021021420136094093,-1.528037905693054


==> data/single_task_inference_result/walker/walker_single_task_inference_trajectories/20.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
-0.08327698707580566,3.9359633922576895,-1.772883057594299,3.2790184020996094,0.5151103734970093
0.26397091150283813,3.9359633922576895,-2.652971029281616,0.2411871552467346,-1.6402901411056519
0.6224743723869324,3.9359633922576895,-2.140559911727905,0.10349782556295394,-2.429360151290893
0.9842952489852904,3.9359633922576895,-2.186239957809448,0.08069629222154617,-2.273879289627075
1.3282647132873535,3.9359633922576895,-2.1763808727264404,0.05300753563642502,-2.3802771568298335
1.7723628282546997,3.9359633922576895,-2.31640625,0.04132186621427536,-2.345273494720459
2.1539924144744877,3.9359633922576895,-2.315989017486572,0.04164115339517593,-2.3244123458862305
2.5728116035461426,3.9359633922576895,-2.33547043800354,0.042087368667125695,-2.3297252655029297
2.9229519367218018,3.9359633922576895,-2.357518434524536,0.04287347197532654,-2.4416353702545166
3.4695019721984863,3.9359633922576895,-2.3408844470977783,0.039273165166378014,-2.312255620956421
3.5722687244415283,3.9359633922576895,-2.0591814517974854,0.0404302254319191,-2.0603523254394527
3.7801890373229985,3.9359633922576895,-2.193796873092652,0.04943276196718216,-2.1754536628723145
3.7843446731567374,3.9359633922576895,-2.1502721309661865,0.040771804749965675,-2.1205146312713623
3.841030597686768,3.9359633922576895,-2.240903377532959,0.04196050390601158,-2.2849817276000977
3.8634538650512695,3.9359633922576895,-2.2452552318573,0.06308850646018982,-2.3368065357208248
3.8936054706573486,3.9359633922576895,-2.2562060356140137,0.03483279049396515,-2.225679397583008
3.8580858707427974,3.9359633922576895,-2.2097175121307373,0.03345855325460433,-2.137873649597168
3.983311414718628,3.9359633922576895,-2.220605134963989,0.02699366584420204,-2.193608045578003
4.0590596199035645,3.9359633922576895,-2.2241251468658447,0.026387702673673626,-2.2589540481567383
4.07305145263672,3.9359633922576895,-2.2525527477264404,0.025148220360279083,-2.265538454055786
4.021968364715576,3.9359633922576895,-2.302255392074585,0.02748646959662437,-2.3374948501586914
4.046476364135742,3.9359633922576895,-2.2631356716156006,0.034482408314943314,-2.25211238861084
3.9520013332366943,3.9359633922576895,-2.2462570667266846,0.026998473331332207,-2.261253595352173
3.905285358428955,3.9359633922576895,-2.2318804264068604,0.02726771309971809,-2.2640216350555415
3.8307580947875977,3.9359633922576895,-2.2383096218109126,0.02488098479807377,-2.199046373367309
3.980073928833008,3.9359633922576895,-2.2086703777313232,0.02398359775543213,-2.2408201694488525
3.9627828598022465,3.9359633922576895,-2.226168155670166,0.023396866396069527,-2.2699694633483887
3.8812322616577144,3.9359633922576895,-2.225506544113159,0.02183901146054268,-2.1810412406921382
4.036614894866943,3.9359633922576895,-2.2235972881317134,0.022100921720266346,-2.2780449390411377
4.02062463760376,3.9359633922576895,-2.222269535064697,0.02494534291327,-2.245553970336914
4.01093292236328,3.9359633922576895,-2.251775026321411,0.023910239338874817,-2.2497963905334473
3.9864425659179688,3.9359633922576895,-2.252448081970215,0.025585656985640522,-2.2502510547637935
3.919039726257324,3.9359633922576895,-2.243884801864624,0.02945636957883835,-2.21865439414978
3.873051166534424,3.9359633922576895,-2.24590277671814,0.025613997131586075,-2.1971435546875
3.8513479232788086,3.9359633922576895,-2.2218663692474365,0.024283388629555706,-2.15903902053833
3.8675787448883057,3.9359633922576895,-2.21892523765564,0.02345963940024376,-2.192898273468017
3.861702680587769,3.9359633922576895,-2.21543288230896,0.023145895451307297,-2.21999740600586
3.886165618896484,3.9359633922576895,-2.21428656578064,0.02371398918330669,-2.1987082958221436
3.944812774658203,3.9359633922576895,-2.210907220840454,0.027345491573214527,-2.1883351802825928
3.9474267959594727,3.9359633922576895,-2.2283272743225098,0.025992376729846,-2.2047715187072754
4.00315523147583,3.9359633922576895,-2.226937294006348,0.0223869401961565,-2.238602638244629
3.9845728874206543,3.9359633922576895,-2.2407047748565674,0.023534325882792473,-2.244511365890503
3.9687986373901367,3.9359633922576895,-2.2560155391693115,0.02382796071469784,-2.272251844406128
4.088506698608398,3.9359633922576895,-2.252986669540405,0.02328699454665184,-2.3371942043304443
4.062089443206787,3.9359633922576895,-2.2211992740631104,0.024985972791910168,-2.2271950244903564
4.02219820022583,3.9359633922576895,-2.2108263969421382,0.028162905946373936,-2.2678797245025635
3.9771895408630367,3.9359633922576895,-2.2195703983306885,0.028236936777830124,-2.22075629234314
3.8410325050354,3.9359633922576895,-2.2310633659362793,0.02506587654352188,-2.160995483398437
3.9272494316101074,3.9359633922576895,-2.2355918884277344,0.026708938181400296,-2.2338724136352535
3.95404577255249,3.9359633922576895,-2.2184317111968994,0.024368755519390103,-2.223341226577759
3.9817991256713863,3.9359633922576895,-2.225451946258545,0.02222846820950508,-2.19434142112732
3.866966724395752,3.9359633922576895,-2.2307837009429927,0.02189816907048225,-2.221306562423706
3.919602155685425,3.9359633922576895,-2.2294366359710693,0.023729231208562847,-2.2505946159362793
4.016137599945068,3.9359633922576895,-2.223872661590576,0.021962407976388928,-2.220220804214477
3.961438417434692,3.9359633922576895,-2.221911668777466,0.02224566787481308,-2.194133281707764
3.955978155136108,3.9359633922576895,-2.2214446067810054,0.02244064584374428,-2.2509357929229736
4.0472612380981445,3.9359633922576895,-2.2206015586853027,0.023594655096530914,-2.2534463405609126
3.947287082672119,3.9359633922576895,-2.222431182861328,0.023870203644037247,-2.211160182952881
3.880680084228516,3.9359633922576895,-2.226923704147339,0.02387091889977455,-2.212510824203491
4.027925491333008,3.9359633922576895,-2.220664978027344,0.02264653705060482,-2.2149903774261475
4.050871849060059,3.9359633922576895,-2.2090866565704346,0.02337058447301388,-2.2387466430664062
4.010151386260985,3.9359633922576895,-2.250121831893921,0.02508008107542992,-2.2567791938781734
3.981179714202881,3.9359633922576895,-2.252182006835937,0.025720054283738136,-2.305914878845215
3.9406883716583248,3.9359633922576895,-2.232468366622925,0.02818215452134609,-2.2426083087921143
4.002455711364745,3.9359633922576895,-2.2287511825561523,0.025264946743845936,-2.205855131149292
3.7166943550109854,3.9359633922576895,-2.2369184494018555,0.02497606724500656,-2.212345838546753
4.009173393249512,3.9359633922576895,-2.2270724773406982,0.023187194019556046,-2.2657871246337886
3.976464509963989,3.9359633922576895,-2.2304012775421143,0.022515352815389637,-2.234335899353028
3.929265975952149,3.9359633922576895,-2.236604690551758,0.021953077986836437,-2.2663023471832275
3.942837953567505,3.9359633922576895,-2.2324295043945312,0.021752314642071724,-2.191129684448242
3.876586437225342,3.9359633922576895,-2.236887693405152,0.02616948448121548,-2.211050271987915
3.935501337051392,3.9359633922576895,-2.2273483276367188,0.022605501115322117,-2.229144096374512
3.9971215724945064,3.9359633922576895,-2.221738338470459,0.02146226540207863,-2.2725305557250977
3.9362099170684814,3.9359633922576895,-2.22191858291626,0.021193234249949452,-2.238311290740967
3.9256393909454346,3.9359633922576895,-2.2241170406341553,0.021119700744748116,-2.244431734085083
4.024974822998047,3.9359633922576895,-2.219757556915283,0.022166147828102112,-2.17671537399292
3.903622627258301,3.9359633922576895,-2.221964120864868,0.02194378525018692,-2.1955642700195312
3.9010844230651855,3.9359633922576895,-2.2173216342926025,0.021952126175165176,-2.2301230430603027
3.887659311294556,3.9359633922576895,-2.20691442489624,0.02178511582314968,-2.218084812164306
3.9624781608581534,3.9359633922576895,-2.2029616832733154,0.022887116298079487,-2.2056684494018555
3.9784960746765137,3.9359633922576895,-2.218758583068848,0.023524418473243717,-2.2770037651062007
3.973502159118652,3.9359633922576895,-2.232409954071045,0.02242325246334076,-2.2339649200439453
3.941505193710327,3.9359633922576895,-2.251209020614624,0.022923607379198074,-2.2651786804199214
3.9827322959899902,3.9359633922576895,-2.2462873458862305,0.02334439940750599,-2.2616620063781734
3.974999189376831,3.9359633922576895,-2.2404606342315674,0.022705309092998505,-2.212019205093384
3.9220142364501953,3.9359633922576895,-2.248724937438965,0.022972771897912025,-2.2510590553283687
3.8867778778076167,3.9359633922576895,-2.239417314529419,0.02232384495437145,-2.2574415206909175
3.9064786434173584,3.9359633922576895,-2.22622299194336,0.02231639437377453,-2.221750020980835
3.9555087089538574,3.9359633922576895,-2.2227811813354488,0.022376181557774544,-2.1994524002075195
3.9136459827423096,3.9359633922576895,-2.218731880187988,0.021851325407624245,-2.245743751525879
3.932372808456421,3.9359633922576895,-2.2181615829467773,0.021630121394991875,-2.224050045013428
3.9415712356567374,3.9359633922576895,-2.2186095714569087,0.021913513541221615,-2.1918327808380127
4.005293846130371,3.9359633922576895,-2.2217025756835938,0.0212667603045702,-2.217083692550659
4.018877029418944,3.9359633922576895,-2.226147413253784,0.021327437832951546,-2.2196123600006104
3.962424755096436,3.9359633922576895,-2.2450196743011475,0.023082058876752853,-2.228950500488281
3.915895938873291,3.9359633922576895,-2.2462704181671143,0.023492103442549706,-2.255301713943481
3.8975782394409175,3.9359633922576895,-2.2360951900482178,0.023449040949344635,-2.2462124824523926
3.907523632049561,3.9359633922576895,-2.222129821777344,0.023451749235391617,-2.247184991836548
3.9081406593322754,3.9359633922576895,-2.2242152690887447,0.02253820933401585,-2.23831844329834
3.879770278930664,3.9359633922576895,-2.216212272644043,0.021664410829544067,-2.188740968704224
3.9281816482543945,3.9359633922576895,-2.2074270248413086,0.022652937099337574,-2.1626787185668945
3.8692312240600586,3.9359633922576895,-2.208733320236206,0.02303970232605934,-2.22922682762146
3.8618884086608887,3.9359633922576895,-2.2107119560241695,0.022169962525367737,-2.2129697799682617
3.959646701812744,3.9359633922576895,-2.2113862037658687,0.022448521107435223,-2.213334083557129
3.91046929359436,3.9359633922576895,-2.219748020172119,0.023429377004504204,-2.1984307765960693
4.013006687164307,3.9359633922576895,-2.215301036834717,0.02170521393418312,-2.2290301322937007
3.934969902038574,3.9359633922576895,-2.2251033782958984,0.02425995282828808,-2.185647487640381
3.9329519271850586,3.9359633922576895,-2.223097801208496,0.023533618077635765,-2.251304626464844
4.022869110107422,3.9359633922576895,-2.215149402618408,0.021400080993771557,-2.227354288101196
3.876794815063477,3.9359633922576895,-2.2122974395751958,0.022584792226552963,-2.1962864398956294
3.886031150817871,3.9359633922576895,-2.217029333114624,0.022286638617515564,-2.2061574459075928
3.8788800239562984,3.9359633922576895,-2.2090651988983154,0.021965602412819862,-2.241645574569702
3.976473808288574,3.9359633922576895,-2.20528244972229,0.022857896983623505,-2.229532480239868
3.9157986640930176,3.9359633922576895,-2.2184858322143555,0.023839427158236504,-2.2301034927368164
3.8819055557250977,3.9359633922576895,-2.2161288261413574,0.022782793268561363,-2.240639925003052
3.8923642635345455,3.9359633922576895,-2.2124073505401607,0.0227205753326416,-2.2018318176269527
3.865097522735596,3.9359633922576895,-2.214099168777466,0.02316849865019321,-2.1900279521942134
3.917558908462525,3.9359633922576895,-2.2159602642059326,0.02241604775190353,-2.22700834274292
3.8820617198944087,3.9359633922576895,-2.211883783340454,0.02295636758208275,-2.1774678230285645
3.906529426574707,3.9359633922576895,-2.210722684860229,0.023582888767123222,-2.188276529312134
3.9241671562194815,3.9359633922576895,-2.2119636535644527,0.02303733304142952,-2.207085132598877
3.8881993293762207,3.9359633922576895,-2.212788820266724,0.02317175827920437,-2.2622525691986084
3.895961761474609,3.9359633922576895,-2.212419271469116,0.022066434845328328,-2.215924978256225
3.852925777435303,3.9359633922576895,-2.2116460800170894,0.02283608168363571,-2.1960520744323726
3.910643815994263,3.9359633922576895,-2.214072704315185,0.022425882518291477,-2.2675445079803462
4.0522847175598145,3.9359633922576895,-2.2125086784362793,0.022622043266892437,-2.186014175415039
4.023677349090576,3.9359633922576895,-2.2133612632751465,0.024946298450231552,-2.193837404251098
3.966820478439331,3.9359633922576895,-2.2161083221435542,0.02459486573934555,-2.198104858398437
3.9400143623352046,3.9359633922576895,-2.223138332366944,0.0257211085408926,-2.2157278060913086
4.005708694458008,3.9359633922576895,-2.219007730484009,0.023665156215429303,-2.231454610824585
4.000834465026856,3.9359633922576895,-2.239084720611572,0.02473578229546547,-2.2310299873352046
3.9944045543670654,3.9359633922576895,-2.2546977996826167,0.024440089240670204,-2.249633312225342
4.019311904907227,3.9359633922576895,-2.261705160140991,0.024390140548348423,-2.275648832321167
4.008648395538329,3.9359633922576895,-2.24629545211792,0.026215439662337303,-2.2533183097839355
3.979160070419312,3.9359633922576895,-2.25240159034729,0.028509680181741714,-2.307814836502075
3.8980784416198726,3.9359633922576895,-2.2479588985443115,0.02764049544930458,-2.24846863746643
3.921186923980713,3.9359633922576895,-2.2490324974060054,0.02500322461128235,-2.25058388710022
3.9329338073730473,3.9359633922576895,-2.2263102531433105,0.02381318435072899,-2.25560998916626
3.9243593215942383,3.9359633922576895,-2.223681688308716,0.02212286368012428,-2.194072961807251
3.9533154964447026,3.9359633922576895,-2.218515634536743,0.02127492427825928,-2.211113929748535
3.913997888565064,3.9359633922576895,-2.2194042205810542,0.02149505913257599,-2.2195682525634766
3.973312377929688,3.9359633922576895,-2.2213642597198486,0.021005257964134216,-2.222959280014038
3.95984959602356,3.9359633922576895,-2.225994348526001,0.021245747804641724,-2.2313132286071777
3.997682094573975,3.9359633922576895,-2.2353508472442623,0.0216806773096323,-2.2364187240600586
3.9332258701324463,3.9359633922576895,-2.2432477474212646,0.022413471713662148,-2.2186465263366695
3.9519155025482178,3.9359633922576895,-2.2405893802642822,0.02286946959793568,-2.255871295928955
3.9012486934661865,3.9359633922576895,-2.2327942848205566,0.022339539602398872,-2.2482900619506836
4.004976749420166,3.9359633922576895,-2.2256717681884766,0.022092008963227272,-2.2944345474243164
4.016656875610352,3.9359633922576895,-2.231523036956787,0.02232873998582363,-2.249490976333618
3.987783193588257,3.9359633922576895,-2.2460432052612305,0.022693650797009468,-2.2442877292633057
3.933505058288574,3.9359633922576895,-2.2555913925170894,0.02432526089251041,-2.22420597076416
4.0051846504211435,3.9359633922576895,-2.2314660549163814,0.025010043755173683,-2.24254846572876
3.9023389816284175,3.9359633922576895,-2.2234530448913574,0.024180488660931587,-2.2068276405334473
3.931108951568604,3.9359633922576895,-2.2307398319244385,0.023377835750579837,-2.204267740249634
3.8738059997558594,3.9359633922576895,-2.221226692199707,0.022146094590425488,-2.220079183578491
3.846204042434692,3.9359633922576895,-2.215085744857788,0.021832484751939774,-2.2067804336547847
3.9929239749908447,3.9359633922576895,-2.2158846855163574,0.022549841552972797,-2.223690986633301
4.016193389892577,3.9359633922576895,-2.216830015182495,0.023026444017887115,-2.2031958103179927
3.888428211212158,3.9359633922576895,-2.231982707977295,0.022878762334585186,-2.237426996231079
3.934050321578979,3.9359633922576895,-2.2273857593536377,0.02425843104720116,-2.229903221130371
3.9660699367523193,3.9359633922576895,-2.212366342544556,0.024441123008728027,-2.208249807357788
3.9378836154937744,3.9359633922576895,-2.224228620529175,0.022566750645637512,-2.232818126678467
3.8318376541137695,3.9359633922576895,-2.2290351390838623,0.021721074357628822,-2.226588249206543
3.993818759918213,3.9359633922576895,-2.2240095138549805,0.02215646766126156,-2.204622268676758
4.007284641265869,3.9359633922576895,-2.225812673568725,0.02188277244567871,-2.23919415473938
3.9521989822387695,3.9359633922576895,-2.234605073928833,0.02229445055127144,-2.2259008884429927
3.9851341247558594,3.9359633922576895,-2.2342371940612793,0.022411324083805084,-2.2411372661590576
3.995068311691284,3.9359633922576895,-2.2367801666259766,0.025786777958273888,-2.2588260173797607
3.89354944229126,3.9359633922576895,-2.259047508239746,0.024668319150805477,-2.2519948482513428
3.886343240737915,3.9359633922576895,-2.246663808822632,0.023774651810526848,-2.244317054748535
3.9305150508880615,3.9359633922576895,-2.22456693649292,0.02296076901257038,-2.2024383544921875
3.8832249641418457,3.9359633922576895,-2.220017671585083,0.02265455201268196,-2.2087676525115967
3.9495632648468018,3.9359633922576895,-2.2163665294647217,0.02200469374656677,-2.202735424041748
3.9348990917205806,3.9359633922576895,-2.217000961303711,0.022380119189620015,-2.231156349182129
3.9701652526855464,3.9359633922576895,-2.219453811645508,0.021658925339579586,-2.2024428844451904
4.026222229003905,3.9359633922576895,-2.2266948223114014,0.021062748506665226,-2.235153913497925
3.977193832397461,3.9359633922576895,-2.245253086090088,0.02335711009800434,-2.2357585430145264
3.9507901668548575,3.9359633922576895,-2.24533486366272,0.022968713194131848,-2.2775888442993164
3.9917411804199214,3.9359633922576895,-2.240576982498169,0.023562083020806313,-2.237323045730591
3.968539953231812,3.9359633922576895,-2.2328479290008545,0.02384846657514572,-2.2803037166595455
4.00236177444458,3.9359633922576895,-2.2577993869781494,0.024380750954151157,-2.2602698802948
3.9436664581298824,3.9359633922576895,-2.2612557411193848,0.023959681391716003,-2.2353878021240234
3.943361520767212,3.9359633922576895,-2.239374876022339,0.02349756844341755,-2.240334987640381
3.897518157958984,3.9359633922576895,-2.2354297637939453,0.022881567478179928,-2.1985414028167725
3.895749807357788,3.9359633922576895,-2.2270894050598145,0.022237597033381466,-2.1931467056274414
3.959815263748169,3.9359633922576895,-2.224046230316162,0.021943366155028343,-2.2425196170806885
3.8983657360076895,3.9359633922576895,-2.2211246490478516,0.021346697583794597,-2.2252237796783447
3.964345216751098,3.9359633922576895,-2.219905376434326,0.02134874276816845,-2.204241752624512
3.944846868515015,3.9359633922576895,-2.2233827114105225,0.022420708090066906,-2.2327115535736084
3.9844808578491206,3.9359633922576895,-2.229099750518799,0.022100258618593212,-2.2406325340271
3.931846618652344,3.9359633922576895,-2.2379748821258545,0.02182330377399921,-2.2551887035369877
3.9458611011505127,3.9359633922576895,-2.235212564468384,0.02239974215626717,-2.232059955596924
3.962426900863648,3.9359633922576895,-2.231713533401489,0.021583087742328644,-2.2067346572875977
3.972802877426147,3.9359633922576895,-2.227530241012573,0.021520204842090607,-2.204464197158813
3.8743176460266113,3.9359633922576895,-2.236135005950928,0.02189471386373043,-2.201576232910156
3.9439883232116695,3.9359633922576895,-2.2330975532531734,0.02178597822785377,-2.251980304718017
3.933709383010864,3.9359633922576895,-2.230894327163696,0.021892718970775604,-2.201503038406372
3.9315347671508794,3.9359633922576895,-2.225514411926269,0.021251888945698735,-2.215977191925049
3.9097976684570312,3.9359633922576895,-2.223578453063965,0.02094298042356968,-2.2250630855560303
3.931315898895264,3.9359633922576895,-2.2193789482116695,0.021769477054476735,-2.2394959926605225


==> data/single_task_inference_result/walker/walker_single_task_inference_trajectories/21.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
-0.028506385162472725,7.643481254577635,-1.772883057594299,3.2790184020996094,-1.8009705543518066
-0.24705690145492556,7.643481254577635,-5.528729915618896,0.6473652124404907,2.363954305648804
0.002256909618154168,7.643481254577635,-5.860885620117188,0.09813252836465837,-5.588797569274902
0.22137136757373807,7.643481254577635,-5.729602336883545,0.060669220983982086,-5.676925659179688
0.4919199049472809,7.643481254577635,-5.7022008895874015,0.04570958390831947,-5.847508430480957
0.8978442549705505,7.643481254577635,-5.775830745697021,0.0373278483748436,-5.841286659240723
1.3288209438323975,7.643481254577635,-5.764682292938232,0.037363018840551376,-5.7991461753845215
1.7450479269027708,7.643481254577635,-5.75536584854126,0.03735169768333435,-5.779455184936523
2.097951650619507,7.643481254577635,-5.749782085418701,0.03734452277421951,-5.790462017059326
2.499401092529297,7.643481254577635,-5.747552394866943,0.03734343498945236,-5.753515720367432
2.859607219696045,7.643481254577635,-5.747236251831056,0.037366725504398346,-5.702476501464844
3.27701187133789,7.643481254577635,-5.74729585647583,0.03745685890316963,-5.826034069061279
3.625389337539673,7.643481254577635,-5.7469587326049805,0.037647444754838943,-5.789472579956056
4.03289270401001,7.643481254577635,-5.74878454208374,0.037971965968608856,-5.738430976867676
4.403011798858643,7.643481254577635,-5.748629093170166,0.0385952964425087,-5.806265354156494
4.799757957458496,7.643481254577635,-5.732897758483888,0.03975260257720947,-5.744964122772217
5.133723258972168,7.643481254577635,-5.679709911346436,0.05259822681546211,-5.722714424133301
5.510531425476073,7.643481254577635,-5.175556659698486,0.05404478311538696,-5.128445148468018
5.861294269561768,7.643481254577635,-4.8674845695495605,0.5070539116859436,-4.984192848205566
6.20155668258667,7.643481254577635,-4.68027400970459,0.20759686827659607,-4.657158374786377
6.4550275802612305,7.643481254577635,-4.882942676544189,0.1201467141509056,-4.933173179626465
6.7434301376342765,7.643481254577635,-5.009263992309569,0.09535509347915648,-5.051507949829102
6.893750667572021,7.643481254577635,-5.191107749938965,0.08314999192953108,-5.108616828918457
7.102816581726073,7.643481254577635,-5.312251567840576,0.09310150146484376,-5.341292858123779
7.195825576782227,7.643481254577635,-5.427829742431641,0.0802958756685257,-5.503891468048096
7.364127159118653,7.643481254577635,-5.528031826019287,0.08952952921390533,-5.468930244445801
7.421486377716064,7.643481254577635,-5.604663372039794,0.0684024915099144,-5.5781097412109375
7.531715393066406,7.643481254577635,-5.74012565612793,0.06796404719352722,-5.692651271820068
7.737536907196047,7.643481254577635,-5.790168762207031,0.05233805626630783,-5.813675403594971
7.7519307136535645,7.643481254577635,-5.781189441680908,0.04045555740594864,-5.787278652191161
7.761632442474365,7.643481254577635,-5.793947696685791,0.037412125617265694,-5.774930477142334
7.741432189941406,7.643481254577635,-5.8274216651916495,0.036709710955619805,-5.769709587097168
7.7614498138427725,7.643481254577635,-5.7850446701049805,0.03700076043605805,-5.759657382965088
7.648131370544434,7.643481254577635,-5.701652526855469,0.03374090790748596,-5.69867706298828
7.644850730895997,7.643481254577635,-5.68862771987915,0.030463699251413345,-5.657833576202393
7.667061805725098,7.643481254577635,-5.709802627563477,0.027569305151700974,-5.66954517364502
7.787548542022706,7.643481254577635,-5.708360195159912,0.025777488946914673,-5.723246574401856
7.715230941772463,7.643481254577635,-5.716264247894287,0.026627954095602036,-5.6933579444885245
7.6904449462890625,7.643481254577635,-5.7327494621276855,0.0277339480817318,-5.779808044433594
7.700226306915283,7.643481254577635,-5.757545471191406,0.0292244553565979,-5.701072692871094
7.682021141052246,7.643481254577635,-5.7280354499816895,0.030148595571517944,-5.7410197257995605
7.663422584533691,7.643481254577635,-5.732837677001953,0.029204707592725757,-5.740337371826172
7.6701459884643555,7.643481254577635,-5.731983661651611,0.02737682498991489,-5.710518836975098
7.660101890563965,7.643481254577635,-5.719962596893311,0.02664027363061905,-5.717308521270752
7.677619457244874,7.643481254577635,-5.720277309417725,0.025917699560523037,-5.707231521606444
7.658181667327882,7.643481254577635,-5.727150440216064,0.02552477829158306,-5.690092086791992
7.653334140777587,7.643481254577635,-5.720067501068115,0.025489797815680504,-5.696142196655273
7.721489429473877,7.643481254577635,-5.720827102661133,0.0250863004475832,-5.7424492835998535
7.703137874603271,7.643481254577635,-5.713907718658447,0.02593126520514488,-5.722338676452637
7.698588371276855,7.643481254577635,-5.735949993133545,0.026678346097469326,-5.708067893981934
7.716350078582763,7.643481254577635,-5.767788410186768,0.027222119271755215,-5.784746646881104
7.671605110168458,7.643481254577635,-5.7177391052246085,0.029329122975468636,-5.672259330749512
7.695391178131103,7.643481254577635,-5.725210666656494,0.02892475016415119,-5.74327278137207
7.723008155822755,7.643481254577635,-5.731093883514404,0.028129346668720245,-5.675732135772705
7.726940155029296,7.643481254577635,-5.719283580780028,0.02854967676103115,-5.715540885925293
7.763986587524414,7.643481254577635,-5.776984214782715,0.029278330504894257,-5.766473293304443
7.655566215515136,7.643481254577635,-5.73564338684082,0.031947847455739975,-5.688350200653076
7.5640974044799805,7.643481254577635,-5.690736293792725,0.03025341965258121,-5.657490253448486
7.68749713897705,7.643481254577635,-5.709152221679688,0.028681335970759392,-5.7616820335388175
7.617866516113281,7.643481254577635,-5.703884601593018,0.025999363511800763,-5.713031768798828
7.609473228454589,7.643481254577635,-5.707354068756104,0.024658545851707455,-5.728118419647217
7.663648605346679,7.643481254577635,-5.6993956565856925,0.02482040412724018,-5.726975917816161
7.619047164916992,7.643481254577635,-5.701005935668944,0.025420507416129112,-5.707319736480713
7.755492687225341,7.643481254577635,-5.702728271484375,0.024879448115825653,-5.720390319824219
7.746627330780028,7.643481254577635,-5.709393501281737,0.025785682722926136,-5.709933757781982
7.732208728790283,7.643481254577635,-5.751237392425537,0.027447454631328583,-5.76378345489502
7.661712169647216,7.643481254577635,-5.697584629058838,0.03022799640893936,-5.679049015045166
7.657226085662842,7.643481254577635,-5.691290378570557,0.030384726822376248,-5.72809362411499
7.613529205322266,7.643481254577635,-5.7194151878356925,0.028112269937992092,-5.69003963470459
7.652629375457763,7.643481254577635,-5.714603424072266,0.026156185194849968,-5.7197699546813965
7.6743669509887695,7.643481254577635,-5.710177421569824,0.024623075500130653,-5.690968990325928
7.70320749282837,7.643481254577635,-5.712030410766602,0.024445487186312675,-5.704034805297852
7.660315990447998,7.643481254577635,-5.726842403411865,0.025529853999614716,-5.728282928466797
7.691895484924316,7.643481254577635,-5.733809471130371,0.02559484541416168,-5.728859424591064
7.792054176330566,7.643481254577635,-5.729191303253174,0.026438415050506592,-5.7872843742370605
7.690849781036378,7.643481254577635,-5.704623222351073,0.028301768004894257,-5.690714359283447
7.710438251495361,7.643481254577635,-5.749273777008057,0.0287195798009634,-5.7433180809021
7.764874458312989,7.643481254577635,-5.726658344268799,0.029847238212823868,-5.703214645385742
7.750121116638183,7.643481254577635,-5.75569725036621,0.031291212886571884,-5.741805553436279
7.62910509109497,7.643481254577635,-5.758612155914307,0.03395400941371918,-5.782841682434082
7.581980228424072,7.643481254577635,-5.695237636566161,0.03035658970475197,-5.620073795318604
7.582378387451171,7.643481254577635,-5.69450569152832,0.028979908674955368,-5.653035640716553
7.652832984924316,7.643481254577635,-5.690531253814696,0.02634579874575138,-5.658576488494873
7.688027381896973,7.643481254577635,-5.702086925506592,0.025330884382128716,-5.68799877166748
7.642492771148682,7.643481254577635,-5.7102789878845215,0.02521023340523243,-5.694527626037598
7.6983466148376465,7.643481254577635,-5.710237979888916,0.02546299248933792,-5.7514333724975595
7.732986450195312,7.643481254577635,-5.715493202209473,0.02586154825985432,-5.742825031280518
7.7491183280944815,7.643481254577635,-5.708474159240723,0.026953972876071926,-5.768953323364258
7.72090196609497,7.643481254577635,-5.789265155792236,0.028605608269572255,-5.7461018562316895
7.655219554901123,7.643481254577635,-5.747570991516112,0.03176581859588623,-5.711324691772461
7.734637737274171,7.643481254577635,-5.704480171203612,0.030002960935235023,-5.708071708679199
7.740266323089599,7.643481254577635,-5.716928005218506,0.02869538590312004,-5.794145107269287
7.78797435760498,7.643481254577635,-5.725088119506836,0.02972443215548992,-5.728350639343262
7.778378963470459,7.643481254577635,-5.824100971221924,0.03196387737989426,-5.85355806350708
7.743621349334717,7.643481254577635,-5.681992053985596,0.03588442504405975,-5.683383464813232
7.717808246612547,7.643481254577635,-5.692343235015869,0.03520294278860092,-5.771901607513428
7.724966049194336,7.643481254577635,-5.709738254547119,0.0328020453453064,-5.761774063110352
7.705954074859619,7.643481254577635,-5.725282669067383,0.0324823260307312,-5.742809772491455
7.600239276885985,7.643481254577635,-5.721676826477051,0.03171836957335472,-5.658532619476318
7.660429000854493,7.643481254577635,-5.740978240966797,0.0293628741055727,-5.770042419433594
7.744234561920166,7.643481254577635,-5.719638347625732,0.026217414066195488,-5.725741863250732
7.68623447418213,7.643481254577635,-5.727936267852783,0.026234859600663185,-5.732572078704834
7.720675945281982,7.643481254577635,-5.740156650543213,0.026649510487914085,-5.752720355987549
7.753998756408691,7.643481254577635,-5.752596378326416,0.02847668528556824,-5.776767253875732
7.671503543853758,7.643481254577635,-5.712638854980469,0.030488904565572735,-5.703871250152588
7.782103538513183,7.643481254577635,-5.75577974319458,0.029970051720738407,-5.737209796905518
7.813300609588622,7.643481254577635,-5.713806629180908,0.029564045369625088,-5.72643518447876
7.755427360534669,7.643481254577635,-5.717848777770996,0.03263320401310921,-5.710582256317139
7.78144931793213,7.643481254577635,-5.852886676788329,0.03643234446644783,-5.8442702293396
7.726939678192138,7.643481254577635,-5.72309684753418,0.03820964694023132,-5.7392897605896
7.626672744750976,7.643481254577635,-5.730478763580321,0.034245990216732025,-5.67961311340332
7.653041839599609,7.643481254577635,-5.697807788848877,0.03052998147904873,-5.696249485015869
7.632846355438232,7.643481254577635,-5.710924148559569,0.027911785989999768,-5.687018871307373
7.718005180358887,7.643481254577635,-5.709012031555176,0.02574971318244934,-5.682180881500244
7.7764410972595215,7.643481254577635,-5.713376998901367,0.025339279323816296,-5.7061052322387695
7.73675012588501,7.643481254577635,-5.742846965789794,0.0269820187240839,-5.718477249145508
7.587842941284179,7.643481254577635,-5.692914962768555,0.030273629352450367,-5.614212989807129
7.653351306915283,7.643481254577635,-5.732418537139893,0.030862040817737576,-5.713580131530762
7.66497564315796,7.643481254577635,-5.71115255355835,0.027156671509146687,-5.6910929679870605
7.569898605346679,7.643481254577635,-5.714632034301758,0.02545516937971115,-5.669977188110352
7.621175765991211,7.643481254577635,-5.711005210876465,0.02484029345214367,-5.7328691482543945
7.628898620605469,7.643481254577635,-5.697821617126465,0.02494433708488941,-5.65623903274536
7.694453239440918,7.643481254577635,-5.695512771606444,0.024479763582348824,-5.735352993011475
7.663222312927246,7.643481254577635,-5.700120449066161,0.025459636002779007,-5.712447166442871
7.655449867248534,7.643481254577635,-5.699805736541748,0.026617443189024925,-5.692509651184082
7.601803302764893,7.643481254577635,-5.703171253204346,0.02593505010008812,-5.739564418792725
7.662020206451416,7.643481254577635,-5.708039283752441,0.02547034062445164,-5.715412139892577
7.670200347900391,7.643481254577635,-5.710163593292236,0.024644911289215088,-5.689803123474121
7.672709465026855,7.643481254577635,-5.713882923126221,0.024497594684362408,-5.737529754638672
7.690653324127196,7.643481254577635,-5.722406387329102,0.025121403858065605,-5.724184513092041
7.723894596099853,7.643481254577635,-5.736588001251221,0.025918137282133102,-5.754484176635742
7.675567150115967,7.643481254577635,-5.742015361785889,0.027119971811771393,-5.702926158905028
7.694627761840819,7.643481254577635,-5.749437808990479,0.027486830949783325,-5.7388038635253915
7.696897506713867,7.643481254577635,-5.7321834564208975,0.028220016509294506,-5.764127254486084
7.636643409729005,7.643481254577635,-5.717196941375732,0.02826826460659504,-5.7248287200927725
7.644927501678466,7.643481254577635,-5.720059871673584,0.027005374431610107,-5.684991836547852
7.700274467468261,7.643481254577635,-5.705199241638184,0.026002239435911175,-5.729625701904297
7.656839370727539,7.643481254577635,-5.708572864532472,0.02556637115776539,-5.717625141143799
7.727646827697755,7.643481254577635,-5.706008434295654,0.025541404262185097,-5.6799635887146
7.711756229400634,7.643481254577635,-5.731467723846436,0.02586564794182777,-5.732932567596436
7.726588249206544,7.643481254577635,-5.707693099975586,0.027849879115819928,-5.704893112182617
7.796777248382568,7.643481254577635,-5.789272785186768,0.028818069025874134,-5.820148468017577
7.704318523406982,7.643481254577635,-5.695716381072998,0.032211530953645706,-5.706494331359863
7.608441352844238,7.643481254577635,-5.702561855316161,0.03284198418259621,-5.678064823150635
7.747419834136963,7.643481254577635,-5.729091167449951,0.03005484491586685,-5.736353397369385
7.685822963714599,7.643481254577635,-5.726452350616455,0.02813061326742172,-5.732275009155273
7.666390895843508,7.643481254577635,-5.735287189483643,0.027500078082084652,-5.7114601135253915
7.730484962463379,7.643481254577635,-5.713696002960205,0.027426324784755703,-5.737033843994141
7.735911846160888,7.643481254577635,-5.714636325836182,0.02858644351363182,-5.786277770996094
7.764686584472656,7.643481254577635,-5.7340049743652335,0.029512079432606697,-5.7405076026916495
7.695753097534179,7.643481254577635,-5.813436985015869,0.031219013035297397,-5.834745407104492
7.63161563873291,7.643481254577635,-5.69716215133667,0.032131299376487725,-5.730232238769531
7.684872150421143,7.643481254577635,-5.7095818519592285,0.02912758477032185,-5.750521659851073
7.654615879058839,7.643481254577635,-5.720556735992432,0.027385283261537552,-5.704160690307617
7.676765441894531,7.643481254577635,-5.716808795928955,0.026147680357098576,-5.688241958618164
7.702802181243896,7.643481254577635,-5.71061372756958,0.02582905627787113,-5.707272529602051
7.738253593444824,7.643481254577635,-5.721358299255371,0.026328667998313904,-5.6998820304870605
7.691417217254639,7.643481254577635,-5.76308012008667,0.02734602615237236,-5.74561595916748
7.66661787033081,7.643481254577635,-5.7562255859375,0.028557369485497475,-5.701162338256836
7.788872241973877,7.643481254577635,-5.725917339324951,0.02861863747239113,-5.720867156982422
7.714065074920654,7.643481254577635,-5.70441198348999,0.02888318710029125,-5.689766883850098
7.702531337738037,7.643481254577635,-5.705678462982178,0.029900044202804565,-5.725308418273926
7.72930908203125,7.643481254577635,-5.762876987457275,0.030000563710927963,-5.756055355072021
7.7274885177612305,7.643481254577635,-5.728865623474121,0.031359799206256866,-5.714918613433838
7.732698917388915,7.643481254577635,-5.731734275817871,0.032029565423727036,-5.754786968231201
7.6177716255188,7.643481254577635,-5.735705852508545,0.032136403024196625,-5.742179393768311
7.645949840545654,7.643481254577635,-5.697995662689209,0.02949691191315651,-5.707779407501221
7.697052001953125,7.643481254577635,-5.706165313720703,0.0276053287088871,-5.6494669914245605
7.682324886322021,7.643481254577635,-5.718506813049316,0.025952994823455807,-5.710323810577393
7.689662933349609,7.643481254577635,-5.73257303237915,0.02573976293206215,-5.731625080108643
7.6975555419921875,7.643481254577635,-5.746089458465576,0.026040133088827133,-5.792847156524657
7.769165992736816,7.643481254577635,-5.72412633895874,0.027550170198082924,-5.745296955108643
7.7529964447021475,7.643481254577635,-5.738527774810791,0.02926340326666832,-5.773162841796875
7.726500034332275,7.643481254577635,-5.727713108062744,0.03181759640574455,-5.74278450012207
7.718232631683349,7.643481254577635,-5.758730411529541,0.033796291798353195,-5.782642364501953
7.705288887023925,7.643481254577635,-5.706949234008789,0.03267692029476166,-5.752408504486084
7.75473403930664,7.643481254577635,-5.722034454345703,0.03145516663789749,-5.704996109008789
7.698978900909424,7.643481254577635,-5.717686176300049,0.031582269817590714,-5.688034534454346
7.632581233978271,7.643481254577635,-5.709668636322021,0.0312292855232954,-5.704580783843993
7.672079086303712,7.643481254577635,-5.719438076019287,0.02875547483563423,-5.714326858520508
7.645326137542723,7.643481254577635,-5.710104465484619,0.027284568175673485,-5.6814165115356445
7.639272689819336,7.643481254577635,-5.711806774139404,0.025734830647706985,-5.674671173095703
7.603267669677734,7.643481254577635,-5.70186710357666,0.024956459179520607,-5.7112321853637695
7.685657024383546,7.643481254577635,-5.696877956390381,0.024537600576877597,-5.713943958282472
7.6571831703186035,7.643481254577635,-5.706288814544678,0.02457587420940399,-5.701896667480469
7.528017044067383,7.643481254577635,-5.709883213043213,0.024548443034291267,-5.7473883628845215
7.487595081329346,7.643481254577635,-5.705172061920166,0.025293556973338127,-5.6846251487731925
7.577620983123779,7.643481254577635,-5.7029385566711435,0.02613951452076435,-5.72517204284668
7.560274600982666,7.643481254577635,-5.6933279037475595,0.026100778952240944,-5.704392910003662
7.608767509460449,7.643481254577635,-5.694613933563232,0.02629693038761616,-5.714262962341309
7.606610774993896,7.643481254577635,-5.685948848724365,0.028986701741814613,-5.67195463180542
7.624530315399171,7.643481254577635,-5.686744689941406,0.029114704579114917,-5.664382457733153
7.6363792419433585,7.643481254577635,-5.6858296394348145,0.026233803480863568,-5.661284923553467
7.655395984649657,7.643481254577635,-5.68468713760376,0.02628469653427601,-5.714213848114014
7.710069179534912,7.643481254577635,-5.689369678497314,0.02543340250849724,-5.683051586151123
7.665647983551025,7.643481254577635,-5.70189332962036,0.02580337040126324,-5.671121120452881
7.750992774963379,7.643481254577635,-5.713108062744141,0.02585774287581444,-5.684686183929443
7.738680839538574,7.643481254577635,-5.741285800933838,0.026825880631804463,-5.696468830108643
7.700706481933594,7.643481254577635,-5.700394153594971,0.029491744935512543,-5.693125247955321
7.722046852111816,7.643481254577635,-5.802167892456056,0.029931163415312767,-5.778095722198486


==> data/single_task_inference_result/walker/walker_single_task_inference_trajectories/22.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
-0.0836709514260292,3.2023253440856934,-1.772883057594299,3.2790184020996094,-1.340753197669983
0.2808467745780945,3.2023253440856934,-1.9813092947006223,0.23631715774536127,-0.786445140838623
0.6455178260803223,3.2023253440856934,-1.4482929706573486,0.10748592764139175,-1.6723341941833496
1.0083354711532593,3.2023253440856934,-1.5142213106155396,0.0838710218667984,-1.644068956375122
1.4436463117599487,3.2023253440856934,-1.488676071166992,0.054562930017709725,-1.6814804077148435
1.85089111328125,3.2023253440856934,-1.626861333847046,0.04329254478216171,-1.6548805236816406
2.215763807296753,3.2023253440856934,-1.6305071115493774,0.04355106875300408,-1.6190956830978391
2.630794286727905,3.2023253440856934,-1.6158727407455444,0.04380142316222191,-1.616807460784912
2.935713291168213,3.2023253440856934,-1.4379442930221555,0.036101628094911575,-1.4079025983810425
3.096665620803833,3.2023253440856934,-1.3993570804595947,0.03993704915046692,-1.4645007848739624
3.087350845336914,3.2023253440856934,-1.451089859008789,0.03992735594511032,-1.422701358795166
3.135932445526123,3.2023253440856934,-1.4887912273406982,0.03689149022102356,-1.5667923688888548
3.175568103790283,3.2023253440856934,-1.546984314918518,0.06365366280078888,-1.5380606651306152
3.158923625946045,3.2023253440856934,-1.5698537826538084,0.03346259891986847,-1.5440480709075928
3.1793262958526607,3.2023253440856934,-1.5346100330352783,0.025588633492589,-1.520947217941284
3.189017534255981,3.2023253440856934,-1.5264636278152464,0.024720560759305957,-1.5635570287704468
3.191082239151001,3.2023253440856934,-1.524741530418396,0.02330145612359047,-1.5297335386276243
3.1731252670288086,3.2023253440856934,-1.5191231966018677,0.021873958408832554,-1.5361498594284055
3.1531159877777095,3.2023253440856934,-1.5234789848327637,0.02193838730454445,-1.5491309165954588
3.1653499603271484,3.2023253440856934,-1.5246490240097044,0.021801169961690903,-1.5240176916122437
3.1595492362976074,3.2023253440856934,-1.5262048244476318,0.021945783868432045,-1.5109122991561887
3.1841981410980225,3.2023253440856934,-1.5266252756118774,0.022357527166604996,-1.5326415300369263
3.1337015628814697,3.2023253440856934,-1.5216636657714844,0.02325586788356304,-1.508067965507507
3.083737850189209,3.2023253440856934,-1.5241619348526,0.023262660950422287,-1.4811447858810425
3.0742406845092773,3.2023253440856934,-1.5213285684585571,0.0232434943318367,-1.4837666749954224
3.128722667694092,3.2023253440856934,-1.5285996198654175,0.02441404014825821,-1.5215667486190796
3.1198809146881104,3.2023253440856934,-1.5331956148147583,0.025353897362947464,-1.50144362449646
3.1023998260498047,3.2023253440856934,-1.5227867364883423,0.02598106488585472,-1.5315228700637815
3.192013025283813,3.2023253440856934,-1.5470036268234253,0.028489921241998672,-1.5347559452056885
3.2561097145080566,3.2023253440856934,-1.5529979467391968,0.028695816174149517,-1.5637791156768799
3.1369137763977046,3.2023253440856934,-1.547369599342346,0.02422146685421467,-1.5164166688919067
3.1727151870727535,3.2023253440856934,-1.5355186462402344,0.02421283535659313,-1.5502830743789673
3.139491558074951,3.2023253440856934,-1.5246963500976562,0.023983569815754887,-1.5158522129058836
3.196973323822021,3.2023253440856934,-1.527224063873291,0.022457966580986977,-1.5141894817352295
3.239630460739136,3.2023253440856934,-1.5290652513504028,0.022856846451759335,-1.546777606010437
3.201898097991944,3.2023253440856934,-1.5372849702835083,0.02302715368568897,-1.5334841012954712
3.235580921173096,3.2023253440856934,-1.5375736951828003,0.021683985367417332,-1.5116488933563232
3.2297723293304443,3.2023253440856934,-1.5399119853973389,0.022376459091901776,-1.568647861480713
3.216634750366211,3.2023253440856934,-1.5495599508285522,0.021603362634778023,-1.5553021430969238
3.1987812519073486,3.2023253440856934,-1.5531059503555296,0.0218497421592474,-1.5468007326126099
3.206756591796875,3.2023253440856934,-1.545732855796814,0.021379334852099415,-1.5378012657165527
3.2122535705566406,3.2023253440856934,-1.5434100627899168,0.021342717111110687,-1.545182466506958
3.217280149459839,3.2023253440856934,-1.5402801036834717,0.02092115208506584,-1.5662797689437866
3.2511229515075684,3.2023253440856934,-1.5395797491073608,0.02064315788447857,-1.5773663520812988
3.2464094161987305,3.2023253440856934,-1.546613335609436,0.021077396348118786,-1.545182466506958
3.1840391159057617,3.2023253440856934,-1.5598915815353391,0.021854950115084648,-1.5608730316162107
3.2074704170227046,3.2023253440856934,-1.5537327527999876,0.022134007886052128,-1.5602651834487915
3.1468610763549805,3.2023253440856934,-1.5456997156143188,0.02211695723235607,-1.5282908678054807
3.180750131607056,3.2023253440856934,-1.5401211977005005,0.02217257395386696,-1.5151326656341553
3.3056931495666504,3.2023253440856934,-1.533756136894226,0.021770142018795013,-1.5546858310699463
3.1548850536346436,3.2023253440856934,-1.528448224067688,0.022144310176372528,-1.5289766788482666
3.1944010257720947,3.2023253440856934,-1.5221384763717651,0.02186782471835613,-1.470133662223816
3.1942620277404785,3.2023253440856934,-1.5089911222457884,0.022748716175556183,-1.5235525369644165
3.2025580406188965,3.2023253440856934,-1.5125489234924316,0.022185189649462696,-1.5197765827178955
3.181077480316162,3.2023253440856934,-1.5307098627090454,0.021918896585702896,-1.5077980756759644
3.200359582901001,3.2023253440856934,-1.5302789211273191,0.021452002227306362,-1.5832301378250122
3.1631143093109126,3.2023253440856934,-1.5302735567092896,0.02061849646270275,-1.4977967739105225
3.2019851207733154,3.2023253440856934,-1.5313903093338013,0.020763488486409187,-1.5255053043365479
3.213390827178955,3.2023253440856934,-1.5313040018081665,0.020798152312636372,-1.502851963043213
3.2197513580322266,3.2023253440856934,-1.5325082540512085,0.02098981849849224,-1.4808881282806396
3.211175203323364,3.2023253440856934,-1.5387156009674072,0.02083446085453033,-1.5011547803878784
3.2707948684692383,3.2023253440856934,-1.5440032482147217,0.02143174782395363,-1.5659857988357544
3.251904964447021,3.2023253440856934,-1.5480964183807373,0.02131173014640808,-1.5118508338928223
3.257148742675781,3.2023253440856934,-1.5624421834945679,0.022349853068590164,-1.595631957054138
3.243390083312988,3.2023253440856934,-1.568938374519348,0.023535907268524166,-1.547242283821106
3.2271132469177246,3.2023253440856934,-1.562408447265625,0.0244939923286438,-1.58318293094635
3.253328800201416,3.2023253440856934,-1.5673292875289917,0.025035530328750607,-1.5539435148239136
3.2381663322448726,3.2023253440856934,-1.5659921169281004,0.02410050295293331,-1.573614478111267
3.276979684829712,3.2023253440856934,-1.5752487182617188,0.023876206949353215,-1.5983651876449585
3.2397847175598145,3.2023253440856934,-1.5773195028305051,0.024202821776270863,-1.6064016819000244
3.2333860397338867,3.2023253440856934,-1.5755211114883423,0.024464307352900505,-1.5682673454284668
3.226595163345337,3.2023253440856934,-1.565082311630249,0.02474820613861084,-1.5458379983901975
3.189050436019897,3.2023253440856934,-1.5537598133087158,0.023745682090520855,-1.5483407974243164
3.1861345767974854,3.2023253440856934,-1.5562912225723267,0.023057669401168823,-1.5524910688400269
3.180027484893799,3.2023253440856934,-1.543684959411621,0.02192964218556881,-1.5880219936370847
3.2273759841918945,3.2023253440856934,-1.5369315147399902,0.021503660827875137,-1.5636349916458128
3.236208200454712,3.2023253440856934,-1.5330480337142944,0.021406367421150208,-1.519381046295166
3.2314641475677486,3.2023253440856934,-1.536249041557312,0.02144484221935272,-1.5305784940719604
3.226806879043579,3.2023253440856934,-1.5547455549240112,0.021771501749753952,-1.585595726966858
3.211320638656616,3.2023253440856934,-1.5618410110473633,0.022483551874756813,-1.5381891727447508
3.2790422439575195,3.2023253440856934,-1.5554418563842771,0.022135136649012566,-1.5440394878387451
3.1844167709350586,3.2023253440856934,-1.5560724735260008,0.02248826064169407,-1.5124726295471191
3.1595962047576904,3.2023253440856934,-1.546695590019226,0.022082898765802383,-1.5652103424072263
3.103092908859253,3.2023253440856934,-1.5337169170379639,0.022124478593468663,-1.5148383378982544
3.2081794738769527,3.2023253440856934,-1.52236807346344,0.02279009483754635,-1.5678184032440183
3.2717506885528564,3.2023253440856934,-1.530929684638977,0.023208016529679295,-1.5565732717514038
3.3334527015686035,3.2023253440856934,-1.538212776184082,0.022456573322415352,-1.5447334051132202
3.2855467796325684,3.2023253440856934,-1.583389401435852,0.025003479793667797,-1.6358208656311035
3.26179838180542,3.2023253440856934,-1.5605238676071167,0.031319472938776016,-1.553245425224304
3.175272226333618,3.2023253440856934,-1.544789433479309,0.026140805333852768,-1.5426006317138672
3.241911172866821,3.2023253440856934,-1.55836284160614,0.02530135586857796,-1.5779433250427246
3.2427053451538086,3.2023253440856934,-1.5621017217636108,0.02513161115348339,-1.538408875465393
3.26675009727478,3.2023253440856934,-1.5686726570129395,0.023860404267907143,-1.5820854902267456
3.244405031204224,3.2023253440856934,-1.579126238822937,0.0234749298542738,-1.5945203304290771
3.214097499847412,3.2023253440856934,-1.584977149963379,0.024357058107852932,-1.5468827486038208
3.287017345428467,3.2023253440856934,-1.5593279600143433,0.023960262537002563,-1.622933268547058
3.2786338329315186,3.2023253440856934,-1.551477551460266,0.023824285715818405,-1.5638239383697508
3.317646026611328,3.2023253440856934,-1.5828601121902464,0.02497553639113903,-1.5791294574737549
3.266883134841919,3.2023253440856934,-1.574126124382019,0.027043072506785393,-1.5498881340026855
3.0945584774017334,3.2023253440856934,-1.5338153839111328,0.028883889317512512,-1.5428168773651123
3.191606044769287,3.2023253440856934,-1.5518604516983032,0.02605545334517956,-1.5615063905715942
3.158104181289673,3.2023253440856934,-1.5208369493484497,0.02426750212907791,-1.5167511701583862
3.1956944465637207,3.2023253440856934,-1.5305572748184204,0.02329290844500065,-1.498398780822754
3.2187912464141846,3.2023253440856934,-1.5292474031448364,0.022328326478600505,-1.5122725963592527
3.2763686180114746,3.2023253440856934,-1.5336577892303467,0.023555645719170567,-1.5214899778366089
3.262220859527588,3.2023253440856934,-1.5420162677764893,0.02186521887779236,-1.5487451553344727
3.215334177017212,3.2023253440856934,-1.56639564037323,0.023649943992495537,-1.5566823482513428
3.1710240840911865,3.2023253440856934,-1.5513505935668943,0.02310003340244293,-1.5413320064544676
3.1227204799652095,3.2023253440856934,-1.5470495223999023,0.02290639095008373,-1.5518522262573242
3.1590678691864014,3.2023253440856934,-1.5354431867599487,0.023204647004604336,-1.5749070644378662
3.147341251373291,3.2023253440856934,-1.534695029258728,0.022794388234615322,-1.555740475654602
3.116053581237793,3.2023253440856934,-1.5280333757400513,0.022723635658621788,-1.557669162750244
3.160815715789795,3.2023253440856934,-1.5260515213012695,0.02391359768807888,-1.5115888118743896
3.158240795135498,3.2023253440856934,-1.5339620113372803,0.02551204338669777,-1.5309902429580688
3.208108425140381,3.2023253440856934,-1.5238455533981323,0.02415096573531628,-1.526504635810852
3.1756460666656494,3.2023253440856934,-1.531739354133606,0.02440204657614231,-1.499368906021118
3.192296028137207,3.2023253440856934,-1.5336062908172607,0.022616270929574966,-1.564095139503479
3.213926553726196,3.2023253440856934,-1.529995322227478,0.021734263747930527,-1.5389678478240967
3.2755320072174072,3.2023253440856934,-1.5350972414016724,0.02166517451405525,-1.531262755393982
3.1852169036865234,3.2023253440856934,-1.5396122932434082,0.021437184885144237,-1.5229074954986572
3.280992269515991,3.2023253440856934,-1.537147045135498,0.021857619285583496,-1.5610238313674927
3.2588193416595455,3.2023253440856934,-1.5426968336105347,0.022476950660347935,-1.5562337636947632
3.2434270381927486,3.2023253440856934,-1.5385290384292603,0.023252373561263084,-1.522900938987732
3.2875399589538574,3.2023253440856934,-1.550542950630188,0.023939039558172222,-1.5790390968322752
3.1545538902282715,3.2023253440856934,-1.5456304550170898,0.0251358300447464,-1.5122522115707395
3.163512706756592,3.2023253440856934,-1.5663925409317017,0.024837279692292213,-1.5620222091674805
3.1303527355194087,3.2023253440856934,-1.5378661155700684,0.023636596277356148,-1.5483213663101196
3.276092529296875,3.2023253440856934,-1.5257321596145628,0.023353368043899536,-1.559791922569275
3.2324345111846924,3.2023253440856934,-1.5308631658554075,0.024224771186709404,-1.5146551132202148
3.2089927196502686,3.2023253440856934,-1.541827082633972,0.023241816088557243,-1.5435764789581299
3.2257733345031734,3.2023253440856934,-1.5385050773620603,0.02283419854938984,-1.5262050628662107
3.1703782081604004,3.2023253440856934,-1.5412150621414185,0.023608710616827008,-1.5482043027877808
3.1921546459198,3.2023253440856934,-1.5498849153518677,0.022413117811083797,-1.545159935951233
3.106205940246582,3.2023253440856934,-1.5409649610519407,0.02147235721349716,-1.5178993940353391
3.205784320831299,3.2023253440856934,-1.5344263315200803,0.021491153165698048,-1.5385258197784424
3.219935894012451,3.2023253440856934,-1.5332452058792114,0.021787224337458607,-1.5368862152099607
3.149938106536865,3.2023253440856934,-1.5341755151748655,0.021646898239851,-1.5485758781433103
3.2027292251586914,3.2023253440856934,-1.5364364385604858,0.021368103101849556,-1.4811313152313232
3.240623235702514,3.2023253440856934,-1.5326600074768066,0.023078288882970806,-1.5435136556625366
3.218427896499634,3.2023253440856934,-1.5388474464416504,0.02111993357539177,-1.5358126163482666
3.1417555809021,3.2023253440856934,-1.5460903644561768,0.02143165655434132,-1.5438023805618286
3.1921846866607666,3.2023253440856934,-1.544262647628784,0.022463202476501465,-1.532727003097534
3.2073819637298584,3.2023253440856934,-1.5374733209609983,0.021596698090434074,-1.5402860641479492
3.193704128265381,3.2023253440856934,-1.5358039140701292,0.021444372832775116,-1.5353152751922607
3.190040349960327,3.2023253440856934,-1.5327298641204832,0.02104870229959488,-1.5234543085098267
3.070460319519043,3.2023253440856934,-1.53172767162323,0.02169917896389961,-1.537582278251648
3.163735866546631,3.2023253440856934,-1.5314515829086304,0.02128044329583645,-1.5093040466308592
3.349059581756592,3.2023253440856934,-1.5309772491455078,0.021868210285902023,-1.5656893253326416
3.298679113388061,3.2023253440856934,-1.5136020183563232,0.022784752771258358,-1.498358964920044
3.1822726726531982,3.2023253440856934,-1.530944585800171,0.02381201460957527,-1.523719310760498
3.1661872863769527,3.2023253440856934,-1.50155508518219,0.025329723954200745,-1.5037161111831665
3.169288396835327,3.2023253440856934,-1.5045377016067505,0.02425858750939369,-1.5085963010787964
3.158595323562622,3.2023253440856934,-1.5196014642715454,0.02505152113735676,-1.499271273612976
3.106927156448364,3.2023253440856934,-1.525325894355774,0.02326936647295952,-1.5267932415008545
3.179404020309448,3.2023253440856934,-1.523138165473938,0.023000508546829224,-1.5129040479660034
3.179572820663452,3.2023253440856934,-1.527138352394104,0.023817345499992367,-1.5111372470855713
3.2202336788177486,3.2023253440856934,-1.5219446420669556,0.022925797849893566,-1.5058344602584839
3.235048294067383,3.2023253440856934,-1.5285643339157104,0.023004956543445587,-1.4904179573059082
3.1873433589935303,3.2023253440856934,-1.5445899963378906,0.02300775796175003,-1.5247541666030884
3.2001440525054927,3.2023253440856934,-1.5426591634750366,0.02143503911793232,-1.5654225349426267
3.260471820831299,3.2023253440856934,-1.540389895439148,0.02157830260694027,-1.5725244283676147
3.287961006164551,3.2023253440856934,-1.5424824953079224,0.021598612889647484,-1.5443537235260008
3.229053735733032,3.2023253440856934,-1.5544981956481931,0.022511390969157215,-1.561806321144104
3.2054860591888428,3.2023253440856934,-1.5497152805328367,0.023343993350863457,-1.531554102897644
3.250788688659668,3.2023253440856934,-1.5391751527786255,0.02268254198133945,-1.5483325719833374
3.178405523300171,3.2023253440856934,-1.551072359085083,0.023176144808530807,-1.5322074890136719
3.187114953994751,3.2023253440856934,-1.5510783195495603,0.022676652297377583,-1.5679398775100708
3.21207046508789,3.2023253440856934,-1.5394604206085205,0.021624622866511345,-1.5425014495849607
3.23023009300232,3.2023253440856934,-1.5350242853164673,0.02140321396291256,-1.525252342224121
3.224443197250366,3.2023253440856934,-1.5377206802368164,0.021546183153986927,-1.5192863941192627
3.1687049865722656,3.2023253440856934,-1.5470027923583984,0.021488653495907784,-1.5271275043487549
3.2045192718505855,3.2023253440856934,-1.546220302581787,0.021619923412799835,-1.577675461769104
3.2015388011932373,3.2023253440856934,-1.542561650276184,0.021451929584145542,-1.5386199951171875
3.3079721927642822,3.2023253440856934,-1.5383036136627195,0.02107631042599678,-1.5673630237579343
3.250649690628052,3.2023253440856934,-1.536068558692932,0.021501660346984863,-1.5205202102661133
3.1744306087493896,3.2023253440856934,-1.547848343849182,0.022787541151046753,-1.5284423828125
3.121628522872925,3.2023253440856934,-1.5333459377288818,0.02197745069861412,-1.5212538242340088
3.160483121871948,3.2023253440856934,-1.5258738994598389,0.023050267249345776,-1.503282070159912
3.189277648925781,3.2023253440856934,-1.5375066995620728,0.02401745691895485,-1.5429974794387815
3.1942615509033203,3.2023253440856934,-1.5295906066894531,0.022852933034300804,-1.5152276754379272
3.224785327911377,3.2023253440856934,-1.524300456047058,0.02247508615255356,-1.5244724750518799
3.168136119842529,3.2023253440856934,-1.5329984426498413,0.022689616307616237,-1.5146092176437376
3.159658432006836,3.2023253440856934,-1.5335515737533567,0.02184392884373665,-1.540361404418945
3.1367838382720947,3.2023253440856934,-1.5308810472488403,0.02152261696755886,-1.5371357202529907
3.1818060874938965,3.2023253440856934,-1.530665636062622,0.021981801837682724,-1.507148027420044
3.1851017475128174,3.2023253440856934,-1.529465913772583,0.022548766806721687,-1.5374104976654053
3.1817147731781006,3.2023253440856934,-1.5224533081054688,0.022897852584719654,-1.5320922136306763
3.152370929718017,3.2023253440856934,-1.5248667001724243,0.022369183599948883,-1.5261342525482176
3.149390697479248,3.2023253440856934,-1.5249958038330078,0.022951092571020126,-1.5248682498931885
3.139827013015747,3.2023253440856934,-1.5234137773513792,0.02233140356838703,-1.5038198232650757
3.1314237117767334,3.2023253440856934,-1.5250277519226074,0.022706912830471992,-1.4894889593124387
3.1288890838623047,3.2023253440856934,-1.5271928310394287,0.023545298725366592,-1.525199055671692
3.167209386825561,3.2023253440856934,-1.5241018533706665,0.02545042335987091,-1.5027967691421509
3.1170814037323,3.2023253440856934,-1.5288747549057007,0.026166364550590515,-1.492383599281311
3.125161409378052,3.2023253440856934,-1.5278226137161255,0.02447446994483471,-1.5435309410095215
3.171594858169556,3.2023253440856934,-1.5297967195510864,0.025034021586179733,-1.5236892700195312
3.2862055301666255,3.2023253440856934,-1.5370429754257202,0.025262814015150074,-1.5010064840316772
3.228895425796509,3.2023253440856934,-1.5355645418167114,0.024649266153573986,-1.5602868795394895
3.2300593852996826,3.2023253440856934,-1.5302892923355103,0.024601127952337265,-1.5556515455245972
3.219768762588501,3.2023253440856934,-1.5353723764419556,0.023795681074261665,-1.547053813934326


==> data/single_task_inference_result/walker/walker_single_task_inference_trajectories/23.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
-0.06330994516611099,0.11309696733951569,-1.772883057594299,3.2790184020996094,-0.7856550812721251
0.1469045728445053,0.11309696733951569,-0.1827015280723572,0.9484800100326538,0.45772281289100647
0.03558919206261635,0.11309696733951569,1.1215373277664185,0.41194984316825867,1.7563802003860471
0.06879440695047379,0.11309696733951569,1.6661722660064695,0.1216489002108574,1.3734253644943235
0.0010505879763513803,0.11309696733951569,1.392079710960388,0.045429665595293045,1.3353825807571411
0.05426682531833649,0.11309696733951569,1.31507408618927,0.027085717767477036,1.342574119567871
0.09724972397089005,0.11309696733951569,1.3459688425064087,0.025331493467092518,1.3276559114456177
0.183945506811142,0.11309696733951569,1.350369572639465,0.025030028074979786,1.3739012479782104
0.21298024058341977,0.11309696733951569,1.3511903285980225,0.025349212810397148,1.3427842855453491
0.16484665870666504,0.11309696733951569,1.3442822694778442,0.02638334222137928,1.3578393459320068
0.09170031547546385,0.11309696733951569,1.340946078300476,0.026860170066356655,1.3565378189086914
0.10235276818275452,0.11309696733951569,1.3422290086746216,0.02699400670826435,1.3400427103042603
0.12784035503864288,0.11309696733951569,1.328193187713623,0.02533634379506111,1.339439034461975
0.14497484266757965,0.11309696733951569,1.3386307954788208,0.024387918412685394,1.3619674444198608
0.13083377480506897,0.11309696733951569,1.345426321029663,0.02479339763522148,1.3389879465103147
0.12688124179840088,0.11309696733951569,1.3509541749954224,0.0248554851859808,1.3123843669891355
0.20556652545928955,0.11309696733951569,1.3468457460403442,0.024919787421822548,1.3618918657302856
0.16163490712642667,0.11309696733951569,1.3424640893936155,0.025182569399476048,1.3222523927688599
0.15072138607501984,0.11309696733951569,1.336851954460144,0.026095042005181313,1.3396244049072263
0.12576186656951904,0.11309696733951569,1.3376013040542603,0.026262922212481495,1.3242549896240234
0.13114972412586212,0.11309696733951569,1.3367440700531004,0.026787884533405304,1.351936936378479
0.18784174323081967,0.11309696733951569,1.325375199317932,0.026076029986143112,1.3191243410110471
0.09401256591081619,0.11309696733951569,1.3345428705215454,0.02536104992032051,1.374796986579895
0.10553862154483797,0.11309696733951569,1.3407880067825315,0.025298278778791428,1.3199763298034668
0.07070580869913101,0.11309696733951569,1.3476415872573853,0.02500793896615505,1.3661987781524658
0.09945978969335555,0.11309696733951569,1.3513052463531494,0.02492953836917877,1.3484563827514648
0.0360054150223732,0.11309696733951569,1.350733995437622,0.024074541404843327,1.3264036178588867
0.09238370507955553,0.11309696733951569,1.3630568981170654,0.024379216134548187,1.3499010801315308
0.1467805802822113,0.11309696733951569,1.362504243850708,0.024347634986042976,1.3760249614715576
0.08748134970664978,0.11309696733951569,1.3573969602584839,0.024315129965543743,1.3687880039215088
0.06771793961524963,0.11309696733951569,1.3548389673233032,0.025049190968275074,1.3797307014465332
0.12982876598834991,0.11309696733951569,1.3486266136169431,0.02458501048386097,1.34446382522583
0.13889572024345395,0.11309696733951569,1.3534704446792603,0.024082593619823452,1.3653403520584106
0.10744739323854446,0.11309696733951569,1.3452996015548706,0.02452120743691921,1.3764476776123047
0.07507701218128204,0.11309696733951569,1.3530982732772827,0.024881761521101,1.3843902349472044
0.06635656952857971,0.11309696733951569,1.3527520895004272,0.024751352146267887,1.3518884181976318
-0.008489642292261124,0.11309696733951569,1.3524855375289917,0.024125196039676663,1.3651567697525024
0.06694982200860977,0.11309696733951569,1.3538663387298584,0.02450650744140148,1.3625851869583128
0.09255297482013702,0.11309696733951569,1.3560268878936768,0.02480442449450493,1.3156278133392332
0.01272787433117628,0.11309696733951569,1.3529531955718994,0.02498867735266685,1.4068678617477417
0.11655720323324203,0.11309696733951569,1.3525806665420532,0.02561687864363193,1.2966065406799316
0.1276094615459442,0.11309696733951569,1.3425847291946411,0.024929888546466827,1.3659273386001587
0.1454208493232727,0.11309696733951569,1.3516210317611694,0.02442369796335697,1.326556921005249
0.1471908539533615,0.11309696733951569,1.3484302759170532,0.025120660662651065,1.2987067699432373
0.12909874320030212,0.11309696733951569,1.3385027647018433,0.02534225769340992,1.3521090745925903
0.09311623126268387,0.11309696733951569,1.3430464267730713,0.025115318596363068,1.3600111007690427
0.15648885071277618,0.11309696733951569,1.3425759077072144,0.025013957172632217,1.347409963607788
0.08267535269260406,0.11309696733951569,1.338889718055725,0.024393972009420395,1.3413617610931396
0.10055324435234068,0.11309696733951569,1.341629981994629,0.02462717331945896,1.3268059492111206
0.14313377439975739,0.11309696733951569,1.350010871887207,0.02432249486446381,1.336981177330017
0.1266953945159912,0.11309696733951569,1.3509060144424438,0.024310488253831863,1.3440295457839964
0.13054898381233215,0.11309696733951569,1.3440901041030884,0.02492667362093925,1.3765722513198853
0.12184533476829527,0.11309696733951569,1.3515785932540891,0.024879915639758114,1.3401161432266235
0.08592356741428374,0.11309696733951569,1.3478375673294067,0.024847656488418576,1.3355472087860107
0.14314182102680206,0.11309696733951569,1.3463196754455566,0.024607487022876736,1.3434778451919556
0.07342383265495299,0.11309696733951569,1.348761200904846,0.02408924512565136,1.3588100671768188
0.09729962795972824,0.11309696733951569,1.348372459411621,0.024367088451981544,1.3513957262039185
0.16229555010795593,0.11309696733951569,1.3538979291915891,0.024241924285888672,1.3236992359161377
0.2191365659236908,0.11309696733951569,1.352139592170715,0.02421724610030651,1.3097546100616455
0.20367249846458435,0.11309696733951569,1.3421380519866943,0.025560561567544937,1.3375132083892822
0.05445455387234688,0.11309696733951569,1.3442933559417725,0.026879273355007168,1.3708449602127075
0.1613878309726715,0.11309696733951569,1.3412256240844727,0.02723930962383747,1.2993489503860471
0.14278937876224515,0.11309696733951569,1.316506266593933,0.02504134550690651,1.3031048774719238
0.1331748515367508,0.11309696733951569,1.312184453010559,0.024993568658828732,1.3200258016586304
0.08479610830545425,0.11309696733951569,1.3129709959030151,0.02536284551024437,1.3108468055725095
0.210940882563591,0.11309696733951569,1.3422592878341675,0.025415819138288494,1.297366976737976
0.10654159635305405,0.11309696733951569,1.3349585533142088,0.024416420608758926,1.3434027433395384
0.09580215811729433,0.11309696733951569,1.341009259223938,0.02498733624815941,1.3511866331100464
0.1268792450428009,0.11309696733951569,1.3537917137145996,0.02520931884646416,1.3497933149337769
0.15474310517311096,0.11309696733951569,1.3541666269302368,0.025144999846816063,1.3260871171951292
0.18005293607711792,0.11309696733951569,1.3420554399490356,0.024856336414813995,1.2966105937957764
0.16641628742218015,0.11309696733951569,1.3480210304260252,0.02515244670212269,1.3960999250411987
0.09363650530576706,0.11309696733951569,1.3393422365188599,0.026073928922414776,1.3507564067840576
0.10231783241033554,0.11309696733951569,1.3356200456619263,0.02629501186311245,1.3701415061950684
0.1586073487997055,0.11309696733951569,1.3311001062393188,0.025053473189473152,1.362878680229187
0.0816449820995331,0.11309696733951569,1.336259365081787,0.02453886345028877,1.3506083488464355
0.13906893134117126,0.11309696733951569,1.3458689451217651,0.024942433461546894,1.311447024345398
0.11086035519838332,0.11309696733951569,1.35089373588562,0.02442786283791065,1.3641079664230347
0.09780458360910416,0.11309696733951569,1.3457460403442383,0.024519190192222595,1.3550004959106443
0.10721141844987868,0.11309696733951569,1.3456093072891235,0.024718210101127625,1.351581573486328
0.23288710415363312,0.11309696733951569,1.3563846349716187,0.02431398257613182,1.3459985256195068
0.1200663223862648,0.11309696733951569,1.3550895452499387,0.024640463292598724,1.3473263978958128
0.07917686551809312,0.11309696733951569,1.3530662059783936,0.025237681344151497,1.3781839609146118
0.04262310266494751,0.11309696733951569,1.353883385658264,0.024850523099303246,1.3681633472442627
0.08471290022134781,0.11309696733951569,1.344937443733215,0.02474394626915455,1.3048862218856812
0.10472289472818375,0.11309696733951569,1.3495965003967283,0.02428101561963558,1.4037009477615356
0.14553844928741455,0.11309696733951569,1.3612290620803833,0.024419156834483143,1.352702260017395
0.16397652029991147,0.11309696733951569,1.3604835271835327,0.025129359215497967,1.3713210821151731
0.11023198813199996,0.11309696733951569,1.351875901222229,0.025190178304910656,1.3711785078048706
0.09658100455999374,0.11309696733951569,1.3496426343917847,0.025201549753546715,1.3104350566864011
0.15010951459407806,0.11309696733951569,1.3499633073806763,0.02501041442155838,1.3681963682174683
0.11475196480751036,0.11309696733951569,1.34376323223114,0.024521611630916595,1.3259994983673096
0.15861499309539795,0.11309696733951569,1.3433748483657837,0.024678761139512066,1.2742078304290771
0.1352035403251648,0.11309696733951569,1.3514658212661743,0.024805594235658646,1.3553017377853391
0.07567495107650755,0.11309696733951569,1.3453316688537595,0.02514036186039448,1.370579719543457
0.06455794721841812,0.11309696733951569,1.3405686616897583,0.025066163390874863,1.3415676355361938
0.21429425477981567,0.11309696733951569,1.34561288356781,0.024341603741049767,1.2718722820281982
0.19900286197662356,0.11309696733951569,1.3457621335983276,0.02426062896847725,1.337365746498108
0.160662904381752,0.11309696733951569,1.337292194366455,0.025825403630733487,1.3177332878112793
0.09196949750185011,0.11309696733951569,1.3416041135787964,0.02682483196258545,1.3207948207855225
0.110241137444973,0.11309696733951569,1.3403856754302979,0.027656527236104008,1.281398057937622
0.09579715877771376,0.11309696733951569,1.327067732810974,0.025044050067663193,1.2910141944885252
0.007226213812828064,0.11309696733951569,1.3402916193008423,0.024464646354317665,1.3299208879470823
0.09517556428909299,0.11309696733951569,1.3492616415023804,0.02468944899737835,1.3537757396697998
0.1265726536512375,0.11309696733951569,1.355268120765686,0.024141248315572735,1.3595284223556519
0.0955522283911705,0.11309696733951569,1.3531216382980347,0.02444345876574516,1.3666757345199585
0.11039790511131287,0.11309696733951569,1.352595567703247,0.024990322068333622,1.3395255804061887
0.1597217172384262,0.11309696733951569,1.3454458713531494,0.024522114545106888,1.346564769744873
0.1062602251768112,0.11309696733951569,1.3555527925491333,0.024451933801174164,1.3515905141830444
0.17320527136325836,0.11309696733951569,1.352970004081726,0.02472182735800743,1.3601715564727783
0.16435596346855164,0.11309696733951569,1.3518966436386108,0.02504009194672108,1.322426676750183
0.12330330908298492,0.11309696733951569,1.3435778617858887,0.02553350664675236,1.3429592847824097
0.1671939194202423,0.11309696733951569,1.3358744382858276,0.025937901809811592,1.3234862089157104
0.11293965578079224,0.11309696733951569,1.3407695293426511,0.02577166259288788,1.3447901010513303
0.14077149331569672,0.11309696733951569,1.331459641456604,0.025808488950133324,1.3418986797332764
0.10046138614416122,0.11309696733951569,1.3385052680969238,0.02516009472310543,1.3547632694244385
0.06545532494783401,0.11309696733951569,1.3465558290481567,0.02485162578523159,1.3130409717559814
0.05857185274362564,0.11309696733951569,1.344834327697754,0.024526452645659447,1.3734662532806396
0.08988241851329803,0.11309696733951569,1.3560818433761597,0.024189962074160572,1.3944594860076904
0.12608061730861664,0.11309696733951569,1.3573390245437622,0.024223627522587776,1.347256064414978
0.19726888835430145,0.11309696733951569,1.3628655672073364,0.02457049489021301,1.3206100463867188
0.15602493286132812,0.11309696733951569,1.3587640523910522,0.024955086410045624,1.3431875705718994
0.22649227082729337,0.11309696733951569,1.34530770778656,0.02563025802373886,1.330188512802124
0.14874860644340515,0.11309696733951569,1.3418173789978027,0.02648992650210857,1.359553813934326
0.1648179590702057,0.11309696733951569,1.3399485349655151,0.02842080406844616,1.3266582489013672
0.14297859370708463,0.11309696733951569,1.3229163885116575,0.02933836728334427,1.300726532936096
0.1191755160689354,0.11309696733951569,1.3299845457077026,0.027911931276321408,1.3580166101455688
0.07341966032981873,0.11309696733951569,1.3206621408462524,0.026801522821187973,1.2998957633972168
0.15409651398658752,0.11309696733951569,1.3389679193496704,0.025318192318081852,1.3484785556793213
0.13523665070533752,0.11309696733951569,1.3400025367736816,0.024058548733592037,1.3365670442581177
0.22617231309413907,0.11309696733951569,1.3398081064224243,0.024331612512469288,1.3579696416854858
0.09686067700386047,0.11309696733951569,1.346803307533264,0.025610527023673058,1.3534345626831055
0.01384297851473093,0.11309696733951569,1.3519650697708128,0.026098819449543953,1.3508557081222534
0.0014472154434770344,0.11309696733951569,1.3476998805999756,0.02646018378436565,1.3525850772857666
0.012661585584282877,0.11309696733951569,1.337524652481079,0.02490856684744358,1.3385343551635742
0.1341550052165985,0.11309696733951569,1.3352762460708618,0.025467868894338608,1.3491302728652954
0.1503409892320633,0.11309696733951569,1.343022346496582,0.02567434683442116,1.3468436002731323
0.04182608425617217,0.11309696733951569,1.3279683589935303,0.025957407429814335,1.3590924739837646
0.10733398795127869,0.11309696733951569,1.3332703113555908,0.026574794203042984,1.3145335912704468
0.1361110359430313,0.11309696733951569,1.3349483013153076,0.024458201602101323,1.331866979598999
0.11201953887939452,0.11309696733951569,1.3426326513290403,0.024199372157454487,1.3332310914993286
0.17155805230140686,0.11309696733951569,1.3417071104049683,0.02469724975526333,1.3173203468322752
0.10996861010789873,0.11309696733951569,1.3498902320861816,0.02493924088776112,1.3795768022537231
0.112179197371006,0.11309696733951569,1.3498154878616333,0.024940280243754383,1.3387815952301023
0.160614937543869,0.11309696733951569,1.347983479499817,0.02485714852809906,1.3047339916229248
0.11750205606222151,0.11309696733951569,1.3508816957473755,0.024822048842906952,1.3477317094802856
0.15927352011203763,0.11309696733951569,1.3429795503616333,0.024892294779419896,1.3132447004318235
0.09791532903909683,0.11309696733951569,1.349223017692566,0.024872757494449612,1.3762016296386719
0.09092453867197037,0.11309696733951569,1.3466750383377075,0.025029191747307777,1.328768968582153
0.13308405876159668,0.11309696733951569,1.341969609260559,0.02459298260509968,1.3653843402862549
0.09016227722167967,0.11309696733951569,1.3504726886749268,0.02435000240802765,1.3718268871307373
0.01876857876777649,0.11309696733951569,1.3484424352645874,0.02461397647857666,1.3454084396362305
0.14265702664852142,0.11309696733951569,1.3555959463119507,0.024595387279987332,1.33939790725708
0.1535540372133255,0.11309696733951569,1.3486860990524292,0.02416793629527092,1.3399853706359863
0.07347569614648819,0.11309696733951569,1.33827006816864,0.024656454101204872,1.3316328525543213
0.06113126501441002,0.11309696733951569,1.3441873788833618,0.025584103539586067,1.3626983165740967
0.1160878986120224,0.11309696733951569,1.3355659246444702,0.024691050872206688,1.3413074016571045
0.09215428680181505,0.11309696733951569,1.3463993072509763,0.024119840934872627,1.3450044393539429
0.14726266264915466,0.11309696733951569,1.3503835201263428,0.02449996024370193,1.3416111469268799
0.1151868999004364,0.11309696733951569,1.3571983575820923,0.02452133595943451,1.3849296569824219
0.1066947728395462,0.11309696733951569,1.3519660234451292,0.02468542940914631,1.3901234865188599
0.11570166796445847,0.11309696733951569,1.3540650606155396,0.02459149435162544,1.3607714176177979
0.13358397781848907,0.11309696733951569,1.3538075685501099,0.024479938670992848,1.3705942630767822
0.13525643944740295,0.11309696733951569,1.3501590490341187,0.024336403235793117,1.3087286949157715
0.1280507892370224,0.11309696733951569,1.3531590700149536,0.02451325766742229,1.3643208742141724
0.1127875968813896,0.11309696733951569,1.3496525287628172,0.02470264956355095,1.3417598009109497
0.1284020096063614,0.11309696733951569,1.3477811813354492,0.02471834421157837,1.3883357048034668
0.14688953757286072,0.11309696733951569,1.3467291593551636,0.024576500058174133,1.3647594451904297
0.12844665348529816,0.11309696733951569,1.3465778827667236,0.024589030072093006,1.340981125831604
0.09952589124441145,0.11309696733951569,1.3460053205490112,0.02476411871612072,1.3457896709442139
0.13161952793598175,0.11309696733951569,1.3491833209991455,0.024777743965387344,1.3144865036010742
0.134457528591156,0.11309696733951569,1.3451968431472778,0.024500001221895214,1.357559323310852
0.09508316218852995,0.11309696733951569,1.3434308767318723,0.024610608816146847,1.3209799528121948
0.050047587603330605,0.11309696733951569,1.350648045539856,0.02462028712034225,1.3625768423080444
0.05862809717655182,0.11309696733951569,1.3523217439651487,0.024534037336707115,1.3872978687286377
0.008943134918808937,0.11309696733951569,1.3517895936965942,0.024188479408621788,1.3350911140441895
0.12167296558618544,0.11309696733951569,1.3562572002410889,0.024725435301661488,1.3305917978286743
0.09912961721420288,0.11309696733951569,1.355802536010742,0.024876944720745087,1.33752703666687
0.15507403016090393,0.11309696733951569,1.350305199623108,0.024933623149991035,1.354836106300354
0.07051760703325272,0.11309696733951569,1.3504558801651,0.025296760722994804,1.3575129508972168
0.07863208651542662,0.11309696733951569,1.34707510471344,0.02521398477256298,1.364587426185608
0.13166210055351257,0.11309696733951569,1.3519227504730225,0.02428535185754299,1.3439650535583496
0.1358131319284439,0.11309696733951569,1.352725863456726,0.024128284305334088,1.368641376495361
0.08804257214069366,0.11309696733951569,1.342743158340454,0.024651193991303444,1.3544187545776367
0.07586042582988739,0.11309696733951569,1.3524376153945923,0.02477329596877098,1.381028175354004
0.13894104957580566,0.11309696733951569,1.3512167930603027,0.024354919791221615,1.3388746976852417
0.035334449261426926,0.11309696733951569,1.3505574464797971,0.024028757587075237,1.3537999391555786
0.10991889983415604,0.11309696733951569,1.350032091140747,0.024916721507906917,1.3434494733810425
0.11412514746189116,0.11309696733951569,1.3527995347976685,0.024318447336554527,1.357112169265747
0.02456202730536461,0.11309696733951569,1.3501056432724,0.024160342290997505,1.3725374937057495
0.06138623505830765,0.11309696733951569,1.3475980758666992,0.025015382096171376,1.350515842437744
0.07218408584594727,0.11309696733951569,1.3507544994354248,0.024293718859553337,1.352367281913757
0.09149580448865889,0.11309696733951569,1.3566980361938477,0.024429434910416603,1.3312617540359497
0.08523505181074142,0.11309696733951569,1.3619532585144043,0.024883512407541275,1.381004810333252
0.07756194472312926,0.11309696733951569,1.3674490451812744,0.025517592206597328,1.3510178327560425
0.07287392020225525,0.11309696733951569,1.3707412481307983,0.02490915358066559,1.3627586364746092
0.04257402941584587,0.11309696733951569,1.3687011003494263,0.02459729835391045,1.3797218799591064
0.023838832974433895,0.11309696733951569,1.3665970563888548,0.024648165330290794,1.3940993547439575
0.0872444063425064,0.11309696733951569,1.3634020090103147,0.024711987003684044,1.3253180980682373
0.07555092871189117,0.11309696733951569,1.3613611459732056,0.024716941639781,1.3394557237625122


==> data/single_task_inference_result/walker/walker_single_task_inference_trajectories/24.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
-0.03208744525909424,7.170426368713378,-1.772883057594299,3.2790184020996094,-0.7010435461997986
0.2438857704401016,7.170426368713378,-5.229526996612549,0.5356445908546448,0.8939287662506102
0.5612908601760864,7.170426368713378,-5.380741119384766,0.08950497955083847,-4.081354141235352
0.90240341424942,7.170426368713378,-5.250872611999512,0.060447301715612405,-5.305453300476073
1.2768633365631104,7.170426368713378,-5.242317676544189,0.0456513836979866,-5.31715202331543
1.7202993631362915,7.170426368713378,-5.314987659454346,0.03666181489825249,-5.323329448699951
2.1992855072021484,7.170426368713378,-5.308314800262451,0.03666117787361145,-5.233295440673828
2.6143436431884766,7.170426368713378,-5.304670810699463,0.03668052330613136,-5.250757217407227
2.954429626464844,7.170426368713378,-5.304182529449463,0.03674931079149246,-5.258892059326172
3.347900152206421,7.170426368713378,-5.3062424659729,0.03689590469002724,-5.2707014083862305
3.720834016799927,7.170426368713378,-5.3090009689331055,0.03719619661569595,-5.2817254066467285
4.160351753234863,7.170426368713378,-5.314202308654785,0.03779984638094903,-5.268222332000732
4.602020740509033,7.170426368713378,-5.311367511749268,0.03891550749540329,-5.339670658111572
4.990413188934326,7.170426368713378,-5.285117149353027,0.0451841689646244,-5.225113868713378
5.2987380027771,7.170426368713378,-5.066323757171631,0.04536649957299232,-5.0527215003967285
5.693484306335449,7.170426368713378,-4.718729019165039,0.3111887574195862,-4.855733394622803
6.085058689117432,7.170426368713378,-4.739704608917236,0.1282607465982437,-4.895419597625732
6.38824987411499,7.170426368713378,-4.81882381439209,0.07497242838144302,-4.872830867767334
6.665243625640869,7.170426368713378,-4.925950527191161,0.06879036873579025,-4.974437236785889
6.811342716217041,7.170426368713378,-5.009946823120117,0.057793404906988144,-5.083335876464844
6.945620059967041,7.170426368713378,-5.118670463562012,0.06407248228788376,-5.167658805847168
7.027328014373779,7.170426368713378,-5.197459697723389,0.05433573946356773,-5.288841247558594
7.138242721557617,7.170426368713378,-5.3111228942871085,0.04975306987762451,-5.225131034851073
7.2032341957092285,7.170426368713378,-5.336202144622803,0.03660537302494049,-5.381648540496825
7.227367401123046,7.170426368713378,-5.2899980545043945,0.03205581009387969,-5.324141025543213
7.360616683959962,7.170426368713378,-5.299854755401611,0.030682673677802082,-5.309255123138428
7.330028533935546,7.170426368713378,-5.333353519439696,0.03110611066222191,-5.348978042602539
7.381554603576659,7.170426368713378,-5.365838527679443,0.034355547279119485,-5.43678092956543
7.253282070159912,7.170426368713378,-5.249778270721436,0.039071116596460335,-5.305530071258545
7.131829261779785,7.170426368713378,-5.259538173675537,0.03674756735563278,-5.203904628753662
7.144084930419922,7.170426368713378,-5.249756336212158,0.030252026394009594,-5.226329803466797
7.240393638610838,7.170426368713378,-5.24995756149292,0.028005506843328476,-5.246360301971436
7.227646350860595,7.170426368713378,-5.266125202178955,0.027277998626232147,-5.250276565551758
7.241996765136719,7.170426368713378,-5.279534816741943,0.025744538754224777,-5.271566867828369
7.163549900054932,7.170426368713378,-5.295034885406494,0.028098734095692635,-5.295995235443115
7.234474658966064,7.170426368713378,-5.267784595489502,0.02763567864894867,-5.318931579589844
7.1871466636657715,7.170426368713378,-5.258730411529541,0.027017295360565186,-5.259876251220703
7.277318477630614,7.170426368713378,-5.252115249633789,0.025995625182986256,-5.268156051635742
7.189343452453612,7.170426368713378,-5.26514720916748,0.026497703045606613,-5.268854141235352
7.151806831359863,7.170426368713378,-5.247213840484619,0.026845932006835938,-5.250932693481444
7.1229095458984375,7.170426368713378,-5.267961025238037,0.025888536125421524,-5.225298404693604
7.233150482177734,7.170426368713378,-5.250779628753662,0.02511773817241192,-5.293239593505859
7.221925735473632,7.170426368713378,-5.266751289367676,0.024828936904668808,-5.252654552459717
7.2395381927490225,7.170426368713378,-5.274657726287842,0.025269996374845505,-5.25021505355835
7.251305103302003,7.170426368713378,-5.3068528175354,0.026956286281347275,-5.369264602661133
7.318885803222656,7.170426368713378,-5.327974796295166,0.029938863590359688,-5.4126267433166495
7.183290004730225,7.170426368713378,-5.268316745758057,0.031573355197906494,-5.229393482208252
7.190137386322021,7.170426368713378,-5.239973545074463,0.02956414967775345,-5.271383762359619
7.151251316070557,7.170426368713378,-5.262699127197266,0.027241850271821026,-5.2909345626831055
7.173806667327881,7.170426368713378,-5.258285999298096,0.02581261843442917,-5.203624725341797
7.18168020248413,7.170426368713378,-5.262958526611328,0.024439984932541847,-5.314397335052489
7.211038112640381,7.170426368713378,-5.260793209075928,0.023720955476164814,-5.279952526092528
7.267277240753175,7.170426368713378,-5.266646385192871,0.024367012083530423,-5.2734174728393555
7.192205429077148,7.170426368713378,-5.2930073738098145,0.02558540739119053,-5.272004127502441
7.219555854797363,7.170426368713378,-5.289712429046631,0.02604682743549347,-5.278824329376221
7.236376285552978,7.170426368713378,-5.278581619262695,0.027050044387578964,-5.276142597198486
7.212287425994874,7.170426368713378,-5.284492015838623,0.027617454528808597,-5.320982933044434
7.270864486694336,7.170426368713378,-5.308865547180176,0.027489805594086647,-5.307177543640137
7.25861358642578,7.170426368713378,-5.282734394073486,0.02850140258669853,-5.269567489624024
7.248543739318847,7.170426368713378,-5.263186931610107,0.0298434104770422,-5.25046443939209
7.271070957183837,7.170426368713378,-5.31107473373413,0.031314440071582794,-5.302154541015625
7.241946220397949,7.170426368713378,-5.262708187103272,0.031815920025110245,-5.257822513580321
7.139346122741699,7.170426368713378,-5.261080265045166,0.03137693926692009,-5.197406768798828
7.285875797271728,7.170426368713378,-5.277302265167236,0.029248699545860287,-5.298818588256836
7.115133285522461,7.170426368713378,-5.278977394104004,0.027884008362889286,-5.232254505157472
7.0987868309021,7.170426368713378,-5.249279022216797,0.026333043351769447,-5.249942779541016
7.167951583862305,7.170426368713378,-5.237502574920654,0.025788018479943275,-5.216817378997803
7.101951599121094,7.170426368713378,-5.232429027557373,0.025680145248770717,-5.237898349761962
7.133590221405028,7.170426368713378,-5.250827789306641,0.024416875094175335,-5.269076347351073
7.145437717437744,7.170426368713378,-5.246776580810546,0.024718785658478737,-5.261704921722412
7.164274215698241,7.170426368713378,-5.250345706939696,0.024503411725163456,-5.231020927429199
7.14354419708252,7.170426368713378,-5.247681140899657,0.024380890652537342,-5.229857444763184
7.11610221862793,7.170426368713378,-5.2440805435180655,0.025498343631625172,-5.215917110443115
7.162773609161377,7.170426368713378,-5.243502140045166,0.0242607444524765,-5.214693069458008
7.1564531326293945,7.170426368713378,-5.245528221130371,0.023945135995745655,-5.204817295074463
7.171097278594971,7.170426368713378,-5.2453064918518075,0.023887116461992264,-5.2285475730896
7.159504413604736,7.170426368713378,-5.247054576873779,0.023929331451654438,-5.180814743041992
7.029575824737549,7.170426368713378,-5.2486491203308105,0.02394844777882099,-5.239697456359863
7.093413352966309,7.170426368713378,-5.251330852508545,0.024290939792990685,-5.26769495010376
7.174770832061768,7.170426368713378,-5.254773139953612,0.02457253448665142,-5.236443996429443
7.1270532608032235,7.170426368713378,-5.256864070892334,0.024889426305890083,-5.26200246810913
7.073652744293213,7.170426368713378,-5.253108024597168,0.024348169565200806,-5.253235340118408
7.0796422958374015,7.170426368713378,-5.249379634857178,0.02549582161009312,-5.222897052764893
7.1059226989746085,7.170426368713378,-5.254173755645752,0.025282228365540504,-5.302121162414551
7.081081867218018,7.170426368713378,-5.251897811889648,0.025487337261438366,-5.2521514892578125
7.14921760559082,7.170426368713378,-5.25230884552002,0.026054019108414646,-5.268291473388672
7.18967342376709,7.170426368713378,-5.249771595001221,0.029129208996891972,-5.255033493041992
7.196159362792969,7.170426368713378,-5.254050731658936,0.026999374851584435,-5.278443336486816
7.173293113708496,7.170426368713378,-5.264405250549316,0.02588309347629547,-5.226456642150879
7.152270317077637,7.170426368713378,-5.264087200164794,0.025106925517320633,-5.225837707519531
7.127793788909912,7.170426368713378,-5.262060642242432,0.02411210164427757,-5.30232572555542
7.233803749084472,7.170426368713378,-5.254599094390869,0.02399216592311859,-5.255259990692139
7.25781011581421,7.170426368713378,-5.261336803436279,0.02429012954235077,-5.268476963043213
7.180236339569092,7.170426368713378,-5.276436805725098,0.02574491873383522,-5.237696170806885
7.271146297454835,7.170426368713378,-5.279389381408691,0.026270011439919472,-5.296231269836426
7.240600109100341,7.170426368713378,-5.266636371612549,0.028175087645649907,-5.2846527099609375
7.2425265312194815,7.170426368713378,-5.279294490814209,0.02824775129556656,-5.26005220413208
7.27129316329956,7.170426368713378,-5.331611156463623,0.0291750468313694,-5.3180437088012695
7.315106868743896,7.170426368713378,-5.27588415145874,0.031244724988937374,-5.2934322357177725
7.287535667419434,7.170426368713378,-5.252761363983153,0.03314970061182976,-5.274791717529297
7.229095935821533,7.170426368713378,-5.242352962493896,0.03434496000409126,-5.312191963195801
7.190686225891112,7.170426368713378,-5.246624946594238,0.0322255901992321,-5.229591369628905
7.289561748504639,7.170426368713378,-5.2715678215026855,0.02955496124923229,-5.288963317871094
7.198345184326172,7.170426368713378,-5.270493030548096,0.02949591353535652,-5.246883392333984
7.145962715148926,7.170426368713378,-5.257314682006836,0.028102645650506016,-5.319018363952637
7.247436046600341,7.170426368713378,-5.270699977874756,0.02638709917664528,-5.273293018341064
7.184389591217041,7.170426368713378,-5.268393039703369,0.02611418068408966,-5.280720233917236
7.269296169281005,7.170426368713378,-5.272777080535889,0.025486741214990612,-5.305731296539307
7.214205741882323,7.170426368713378,-5.258117198944092,0.02636812627315521,-5.265647888183594
7.190986156463623,7.170426368713378,-5.259405612945557,0.027889395132660862,-5.251467704772949
7.1926021575927725,7.170426368713378,-5.2896342277526855,0.02695644088089466,-5.284813404083252
7.1985907554626465,7.170426368713378,-5.266491889953612,0.026628093793988228,-5.266758441925049
7.180741786956787,7.170426368713378,-5.275981903076172,0.026017773896455765,-5.306197166442871
7.179248809814453,7.170426368713378,-5.2762579917907715,0.024977002292871475,-5.280997753143311
7.257518768310547,7.170426368713378,-5.270988941192626,0.02460639737546444,-5.295403480529785
7.1806440353393555,7.170426368713378,-5.266913890838623,0.025313206017017365,-5.269212245941161
7.194418430328369,7.170426368713378,-5.2645511627197275,0.025215763598680496,-5.273202419281006
7.289162158966064,7.170426368713378,-5.271626949310304,0.025260664522647858,-5.256331920623779
7.227843284606933,7.170426368713378,-5.256953716278076,0.02670140005648136,-5.226368427276611
7.239989280700684,7.170426368713378,-5.284654617309569,0.027614859864115715,-5.272355079650879
7.143105506896973,7.170426368713378,-5.302815914154053,0.028711112216115,-5.311419486999512
7.195455074310304,7.170426368713378,-5.272802829742432,0.028266303241252896,-5.330205917358398
7.1841344833374015,7.170426368713378,-5.279309749603272,0.026371777057647705,-5.275466442108153
7.102884769439696,7.170426368713378,-5.269368648529053,0.02514922060072422,-5.252055644989014
7.232553005218506,7.170426368713378,-5.264811038970947,0.024537617340683937,-5.2802791595458975
7.219099998474122,7.170426368713378,-5.265738010406494,0.024627888575196263,-5.282242774963378
7.161838054656982,7.170426368713378,-5.279165267944336,0.024872982874512672,-5.265460968017577
7.157694339752196,7.170426368713378,-5.27450704574585,0.025082675740122795,-5.27330446243286
7.135671615600586,7.170426368713378,-5.255940437316895,0.02569825015962124,-5.271052360534668
7.117666244506836,7.170426368713378,-5.252034664154053,0.02489548735320568,-5.265175819396973
7.1916279792785645,7.170426368713378,-5.250767230987549,0.024195136502385136,-5.25813627243042
7.2035813331604,7.170426368713378,-5.253768444061279,0.024338742718100548,-5.253013610839844
7.191524982452393,7.170426368713378,-5.265439987182617,0.024654019623994827,-5.267066478729248
7.261796951293945,7.170426368713378,-5.278847694396973,0.024906860664486885,-5.3379082679748535
7.293250083923341,7.170426368713378,-5.295934200286865,0.02638046257197857,-5.286943435668944
7.13176155090332,7.170426368713378,-5.274350166320801,0.028386043384671208,-5.244666576385497
7.100635528564453,7.170426368713378,-5.282184600830078,0.027605801820755005,-5.260254859924316
7.113255023956299,7.170426368713378,-5.247512340545654,0.027386061847209927,-5.251939296722412
7.11005449295044,7.170426368713378,-5.236266136169434,0.02676432766020298,-5.226787090301514
7.144974231719971,7.170426368713378,-5.250592231750488,0.025542883202433583,-5.225889682769775
7.1006808280944815,7.170426368713378,-5.2446608543396,0.02629115059971809,-5.250057220458984
7.162380695343018,7.170426368713378,-5.243247032165527,0.027473084628582,-5.226844310760497
7.2196221351623535,7.170426368713378,-5.244651317596436,0.025624454021453857,-5.26031494140625
7.23037576675415,7.170426368713378,-5.256980419158936,0.02511248737573624,-5.240213871002196
7.209270000457763,7.170426368713378,-5.277892589569092,0.025761324912309647,-5.253788948059082
7.119945049285889,7.170426368713378,-5.292543411254883,0.027378441765904423,-5.29020881652832
7.169977188110352,7.170426368713378,-5.281317234039307,0.026628347113728523,-5.263434886932373
7.165694713592528,7.170426368713378,-5.264602184295654,0.024781176820397377,-5.245246410369873
7.196304321289063,7.170426368713378,-5.256873607635497,0.02376869693398476,-5.254143714904785
7.207265377044677,7.170426368713378,-5.26027774810791,0.023920781910419464,-5.297430515289307
7.208570957183837,7.170426368713378,-5.272545337677002,0.024564215913414955,-5.270877838134766
7.276186943054198,7.170426368713378,-5.27665376663208,0.02520350739359856,-5.302628040313721
7.166604995727539,7.170426368713378,-5.2937536239624015,0.026854407042264935,-5.313150405883789
7.197479724884033,7.170426368713378,-5.2573299407958975,0.026617569848895073,-5.271917343139648
7.163699626922608,7.170426368713378,-5.257824897766112,0.026180448010563847,-5.238342761993408
7.248821258544922,7.170426368713378,-5.2466368675231925,0.02537674643099308,-5.306488037109375
7.216040134429932,7.170426368713378,-5.2642245292663565,0.025474142283201218,-5.280911922454834
7.186359405517577,7.170426368713378,-5.268901824951172,0.02583501674234867,-5.274507999420166
7.210482597351073,7.170426368713378,-5.265242099761962,0.026247866451740265,-5.249844074249268
7.231821060180664,7.170426368713378,-5.264742374420166,0.026531314477324482,-5.253165721893311
7.202788829803467,7.170426368713378,-5.278312683105469,0.02683054283261299,-5.243736267089844
7.265188694000243,7.170426368713378,-5.299642086029053,0.026267861947417256,-5.3337178230285645
7.222946643829346,7.170426368713378,-5.285628795623779,0.02761385217308998,-5.259493827819824
7.196325302124024,7.170426368713378,-5.265779495239258,0.02834496647119522,-5.27009391784668
7.225844383239745,7.170426368713378,-5.29504919052124,0.027861168608069416,-5.329137802124024
7.0449700355529785,7.170426368713378,-5.272010326385497,0.027687126770615578,-5.2612175941467285
7.194310665130615,7.170426368713378,-5.274235248565674,0.02712971158325672,-5.279887676239014
7.195602893829346,7.170426368713378,-5.265539646148682,0.024834325537085533,-5.2654027938842765
7.268085956573486,7.170426368713378,-5.263697147369385,0.024447370320558548,-5.27888822555542
7.292178153991699,7.170426368713378,-5.28774881362915,0.025720868259668354,-5.296429634094238
7.114530563354492,7.170426368713378,-5.357103824615479,0.030881818383932117,-5.347653865814209
7.203038692474365,7.170426368713378,-5.282384872436523,0.02802130952477455,-5.265112400054932
7.1947898864746085,7.170426368713378,-5.265939235687256,0.0269692987203598,-5.2859463691711435
7.24570083618164,7.170426368713378,-5.269591808319092,0.025855135172605515,-5.3031907081604
7.234957218170166,7.170426368713378,-5.299237251281737,0.025930432602763172,-5.275273323059082
7.235166072845459,7.170426368713378,-5.31739377975464,0.027618994936347008,-5.3389434814453125
7.191838264465332,7.170426368713378,-5.319818496704102,0.028223050758242607,-5.309585094451904
7.164660930633545,7.170426368713378,-5.269842624664307,0.028234243392944332,-5.255541324615479
7.0582289695739755,7.170426368713378,-5.269094467163086,0.026550190523266792,-5.259239196777344
7.192698001861572,7.170426368713378,-5.259507179260254,0.02594335004687309,-5.235543251037598
7.138945579528809,7.170426368713378,-5.257537841796875,0.024341069161891937,-5.216942310333252
7.190430641174316,7.170426368713378,-5.25382661819458,0.02374090626835823,-5.270877361297608
7.303311824798584,7.170426368713378,-5.258572101593018,0.024271482601761814,-5.257698059082031
7.147559642791748,7.170426368713378,-5.279622554779053,0.027106210589408875,-5.229075908660889
7.167242527008057,7.170426368713378,-5.2420759201049805,0.02543183229863644,-5.266211032867432
7.2198805809021,7.170426368713378,-5.238202571868896,0.02565222978591919,-5.26326560974121
7.1440954208374015,7.170426368713378,-5.246488094329834,0.025214219465851784,-5.256851673126221
7.1646032333374015,7.170426368713378,-5.262436389923096,0.024923209100961685,-5.2255659103393555
7.230822086334228,7.170426368713378,-5.256333827972412,0.02410760149359703,-5.2656235694885245
7.20386791229248,7.170426368713378,-5.26036500930786,0.02469520084559917,-5.280096054077148
7.134389400482178,7.170426368713378,-5.265007019042969,0.02544795349240303,-5.290724754333496
7.166851520538329,7.170426368713378,-5.269534587860107,0.025425242260098457,-5.296221256256104
7.164851188659668,7.170426368713378,-5.259578704833984,0.024581734091043472,-5.238060474395752
7.131262302398682,7.170426368713378,-5.257511138916016,0.02381432428956032,-5.274588584899902
7.262609004974365,7.170426368713378,-5.252294063568115,0.023883916437625885,-5.265902519226073
7.251512050628662,7.170426368713378,-5.259763240814209,0.024615585803985596,-5.266523361206056
7.222943305969238,7.170426368713378,-5.2800984382629395,0.02584826946258545,-5.2865867614746085
7.223148822784422,7.170426368713378,-5.281209468841553,0.02813764289021492,-5.252884864807129
7.158485412597656,7.170426368713378,-5.279167652130127,0.03000600077211857,-5.291858196258545
7.242665290832519,7.170426368713378,-5.263024806976318,0.027549978345632557,-5.266538619995117


==> data/single_task_inference_result/walker/walker_single_task_inference_trajectories/25.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
-0.0864623636007309,0.747630536556244,-1.772883057594299,3.2790184020996094,1.6495094299316406
0.09717736393213272,0.747630536556244,0.6255968809127808,0.25400063395500183,1.076758861541748
0.45979285240173334,0.747630536556244,0.6235771179199219,0.11169232428073884,0.5546668171882628
0.5631782412528992,0.747630536556244,0.659626841545105,0.07440942525863646,0.6645206809043884
0.6772868037223816,0.747630536556244,0.7170852422714232,0.04482892155647278,0.7004318237304688
0.7952296137809753,0.747630536556244,0.7473702430725098,0.031026612967252728,0.7585068345069885
0.7968363761901854,0.747630536556244,0.7143347263336182,0.028883773833513256,0.7296346426010131
0.7383049130439758,0.747630536556244,0.7100038528442383,0.030366376042366028,0.7152755856513977
0.8435737490653991,0.747630536556244,0.7365884780883789,0.027473917230963704,0.7822254896163939
0.9014770984649657,0.747630536556244,0.7421028614044188,0.025335201993584633,0.7489522695541383
0.8648217320442199,0.747630536556244,0.7609608173370361,0.026114242151379585,0.7205817699432373
0.8397557139396667,0.747630536556244,0.7789015769958496,0.028532637283205983,0.824136197566986
0.8358798623085022,0.747630536556244,0.7470325231552125,0.027671553194522858,0.7110466957092285
0.7838820219039918,0.747630536556244,0.6563411951065063,0.03715503588318825,0.7207160592079161
0.8089649677276611,0.747630536556244,0.7354866266250609,0.039225906133651726,0.7285166382789613
0.8012428283691406,0.747630536556244,0.7193328142166138,0.029705431312322617,0.7319016456604005
0.8497866392135619,0.747630536556244,0.7040404081344604,0.02694748342037201,0.6872771382331848
0.7207218408584594,0.747630536556244,0.7211579084396361,0.02735024504363537,0.699127197265625
0.7338529229164124,0.747630536556244,0.7362080812454223,0.025800626724958416,0.7385090589523315
0.845435380935669,0.747630536556244,0.7602293491363524,0.02528158389031887,0.776101291179657
0.8108062148094177,0.747630536556244,0.7675523757934569,0.02462203055620193,0.7456981539726257
0.7423573136329651,0.747630536556244,0.7696332931518554,0.025113241747021675,0.7294338941574096
0.724741518497467,0.747630536556244,0.7720705270767213,0.024503277614712715,0.7878382205963135
0.7582135200500488,0.747630536556244,0.7647159099578857,0.024589594453573223,0.7953130602836608
0.7534731030464172,0.747630536556244,0.7611732482910156,0.02403957024216652,0.834890067577362
0.8598232865333557,0.747630536556244,0.7640435695648193,0.023284584283828732,0.7588907480239869
0.757382094860077,0.747630536556244,0.7573421001434326,0.02346391230821609,0.7131915092468262
0.759516179561615,0.747630536556244,0.7608258724212646,0.02424005232751369,0.7536330223083496
0.8004410862922668,0.747630536556244,0.7567753791809082,0.023493530228734016,0.7356359362602234
0.7225471138954161,0.747630536556244,0.7406007051467894,0.023958595469594,0.7518242001533507
0.7520614266395568,0.747630536556244,0.7582074403762817,0.02430063672363758,0.6870935559272766
0.8404537439346313,0.747630536556244,0.7558506727218629,0.023487577214837074,0.7393747568130493
0.8306785821914672,0.747630536556244,0.7483597993850707,0.023661421611905094,0.770978033542633
0.8944342732429504,0.747630536556244,0.7298218011856078,0.024413736537098885,0.7303290963172911
0.8223149776458739,0.747630536556244,0.7354830503463745,0.026728572323918343,0.7404748201370238
0.7703896760940551,0.747630536556244,0.7207757234573363,0.03012591041624546,0.7078894376754761
0.827286422252655,0.747630536556244,0.7087658643722534,0.028762340545654297,0.7054754495620728
0.854422390460968,0.747630536556244,0.7098342180252075,0.02734537608921528,0.6696258187294006
0.7584407329559326,0.747630536556244,0.7282595634460449,0.029226204380393028,0.7038915157318115
0.7211499214172363,0.747630536556244,0.7418391704559326,0.027088036760687828,0.7725080847740173
0.7737356424331666,0.747630536556244,0.7411552667617798,0.024513965472579,0.7616499066352845
0.7547144889831544,0.747630536556244,0.7507169246673584,0.024139983579516407,0.7806920409202575
0.7144344449043274,0.747630536556244,0.7601451873779296,0.023681478574872017,0.7521561980247498
0.7591352462768554,0.747630536556244,0.7601881027221679,0.02340113371610641,0.720123291015625
0.799263894557953,0.747630536556244,0.7616636753082275,0.02345764823257923,0.7663612365722656
0.8216625452041627,0.747630536556244,0.7526490688323975,0.02334178984165192,0.7312576174736024
0.8253464698791504,0.747630536556244,0.7361198663711549,0.02393136918544769,0.7455414533615112
0.8351494073867798,0.747630536556244,0.7134730815887451,0.025267092511057854,0.7145384550094604
0.7642441391944885,0.747630536556244,0.7315917015075684,0.02743521332740784,0.7230411171913147
0.7175917625427246,0.747630536556244,0.7327064275741577,0.028698068112134933,0.7611182332038878
0.7295719385147095,0.747630536556244,0.7345129251480103,0.025453876703977585,0.7696080207824707
0.7299460768699646,0.747630536556244,0.7558550834655762,0.02404515817761421,0.7326978445053101
0.7329471707344054,0.747630536556244,0.7693706750869752,0.023582691326737404,0.7901781201362611
0.728933036327362,0.747630536556244,0.7719655036926268,0.02341140806674957,0.7765883803367615
0.6922398805618286,0.747630536556244,0.7875272035598755,0.02364264242351055,0.8473296165466307
0.7894527316093444,0.747630536556244,0.7813109159469603,0.02354639768600464,0.7567864060401917
0.754675030708313,0.747630536556244,0.7708247900009155,0.023583080619573597,0.7762516736984254
0.8005183339118956,0.747630536556244,0.76395583152771,0.023529389873147007,0.7752659916877745
0.8231247067451477,0.747630536556244,0.7526789903640747,0.0240522064268589,0.7518447041511535
0.7952209115028381,0.747630536556244,0.730240225791931,0.025089865550398823,0.7019183039665222
0.7000674605369568,0.747630536556244,0.7391942739486694,0.02526089921593666,0.7697344422340393
0.8146162629127502,0.747630536556244,0.737251043319702,0.024798853322863575,0.7090981006622313
0.802897036075592,0.747630536556244,0.7323763370513917,0.024408273398876194,0.7691786885261535
0.7906530499458314,0.747630536556244,0.7248722314834594,0.024473000317811962,0.7152082920074463
0.7450703978538513,0.747630536556244,0.7195112705230713,0.024906102567911148,0.7050860524177551
0.7825824618339537,0.747630536556244,0.7420887947082518,0.025626083835959435,0.7179872393608093
0.7423991560935974,0.747630536556244,0.7496463060379027,0.024694247171282768,0.7208204865455627
0.7061559557914734,0.747630536556244,0.7570433616638182,0.023977052420377728,0.7639501690864563
0.7922064661979675,0.747630536556244,0.7625552415847777,0.023521436378359795,0.7324552536010742
0.8154599070549011,0.747630536556244,0.7586485147476195,0.023349566385149956,0.7521360516548157
0.8083983063697816,0.747630536556244,0.7433755397796631,0.023757392540574077,0.7355312108993529
0.8197578191757202,0.747630536556244,0.7250846624374389,0.02450605854392052,0.716191291809082
0.867532968521118,0.747630536556244,0.7052211761474608,0.02624736540019512,0.6499236226081848
0.8282908201217651,0.747630536556244,0.7057927846908569,0.028614858165383335,0.6914730072021484
0.8394081592559814,0.747630536556244,0.7178542613983153,0.031859103590250015,0.748394787311554
0.8003115653991699,0.747630536556244,0.70173442363739,0.031072156503796577,0.7234232425689697
0.8358502984046936,0.747630536556244,0.6717703342437744,0.03032413125038147,0.6539838910102844
0.895645022392273,0.747630536556244,0.708368182182312,0.03164142370223999,0.6458055377006531
0.8424044847488403,0.747630536556244,0.6622132062911987,0.030204828828573223,0.7003241777420044
0.7301993370056152,0.747630536556244,0.727543830871582,0.035235270857810974,0.7272825837135315
0.6567957401275635,0.747630536556244,0.732019305229187,0.027807177975773808,0.7182031273841858
0.7210374474525452,0.747630536556244,0.7543010711669923,0.026105619966983795,0.7362670898437501
0.7666849493980407,0.747630536556244,0.7748204469680786,0.024937218055129048,0.7886078357696533
0.7419220805168151,0.747630536556244,0.7714136838912963,0.024056322872638702,0.79196697473526
0.8471684455871582,0.747630536556244,0.7694116830825805,0.024084512144327164,0.74875009059906
0.8144195079803466,0.747630536556244,0.7636713981628419,0.02502567321062088,0.7491462230682373
0.7969884276390076,0.747630536556244,0.748570442199707,0.02465013600885868,0.7378806471824646
0.811112940311432,0.747630536556244,0.7498155832290649,0.02466983161866665,0.7798271179199218
0.8124001026153564,0.747630536556244,0.7267780303955078,0.026131052523851395,0.7238902449607849
0.8047921061515808,0.747630536556244,0.7252147197723389,0.0288443211466074,0.7887524366378784
0.8025899529457091,0.747630536556244,0.7237650156021118,0.027572669088840485,0.6935751438140869
0.7725454568862915,0.747630536556244,0.7223663330078125,0.027258703485131264,0.7622293233871461
0.8019125461578369,0.747630536556244,0.7308896780014038,0.026815086603164673,0.7653746008872986
0.8434208631515504,0.747630536556244,0.7332037687301636,0.025720832869410515,0.732175350189209
0.8358446955680846,0.747630536556244,0.7193933725357056,0.025749849155545235,0.7093720436096193
0.7572777867317199,0.747630536556244,0.7276902198791504,0.027335036545991898,0.7502087950706483
0.7466102838516235,0.747630536556244,0.7481617927551268,0.027153410017490383,0.7616441249847411
0.8276129364967345,0.747630536556244,0.743759512901306,0.02526367083191872,0.7541031837463379
0.8210448622703552,0.747630536556244,0.7485140562057494,0.0245978906750679,0.7715021371841431
0.7745304703712462,0.747630536556244,0.7552796602249146,0.024926353245973587,0.8000770807266235
0.8156416416168211,0.747630536556244,0.7538861036300659,0.02456667646765709,0.7867746949195863
0.8457568287849425,0.747630536556244,0.7364566326141356,0.02527153678238392,0.7428248524665833
0.7449381351470947,0.747630536556244,0.701811671257019,0.02681400626897812,0.7397001385688781
0.7199954390525818,0.747630536556244,0.7457038164138795,0.02649635076522827,0.7395211458206176
0.7361572980880737,0.747630536556244,0.7491095066070557,0.02434898726642132,0.7396835088729857
0.7754040956497192,0.747630536556244,0.7625051736831666,0.023879537358880043,0.7296486496925354
0.7791268825531005,0.747630536556244,0.7698038816452025,0.023529697209596637,0.7741441726684569
0.7752639651298523,0.747630536556244,0.7597554922103882,0.02348161302506924,0.7893816828727721
0.8018968701362611,0.747630536556244,0.7614117860794067,0.024048250168561932,0.7687776088714598
0.8186870813369752,0.747630536556244,0.7503380775451661,0.02417961321771145,0.7527934908866881
0.7787657976150512,0.747630536556244,0.7308061122894286,0.0248187817633152,0.7588853836059569
0.8276633620262147,0.747630536556244,0.7375236749649047,0.025452882051467892,0.7498651742935181
0.7993541955947877,0.747630536556244,0.7276579141616821,0.02554667741060257,0.7144277691841124
0.8717581629753112,0.747630536556244,0.7053704261779785,0.026038767769932743,0.6521668434143065
0.7885760068893432,0.747630536556244,0.7190012931823729,0.027089659124612808,0.7180182337760925
0.7736788392066956,0.747630536556244,0.7076810598373413,0.027161309495568275,0.771494448184967
0.84042888879776,0.747630536556244,0.7197707891464232,0.025929497554898265,0.7240704298019409
0.7985953092575073,0.747630536556244,0.7063829898834229,0.025529367849230766,0.7420249581336974
0.8227427005767822,0.747630536556244,0.743571400642395,0.02744792401790619,0.6856258511543274
0.8314592242240906,0.747630536556244,0.7246290445327759,0.0257593784481287,0.7383362650871277
0.8764604330062865,0.747630536556244,0.6825404167175293,0.02674807235598564,0.684136152267456
0.7782636284828186,0.747630536556244,0.7129758596420288,0.03169430047273636,0.7018439173698425
0.8140353560447693,0.747630536556244,0.7314246892929077,0.03066986612975597,0.7589772343635558
0.869065523147583,0.747630536556244,0.696638822555542,0.026419902220368385,0.648726761341095
0.8278297781944275,0.747630536556244,0.6625603437423706,0.02642867900431156,0.6162949800491333
0.8176137804985046,0.747630536556244,0.7069464921951294,0.029842128977179527,0.7398295998573302
0.7079335451126099,0.747630536556244,0.718686580657959,0.028241965919733047,0.6802358627319336
0.7058746814727783,0.747630536556244,0.7104486227035521,0.026911035180091854,0.694544792175293
0.7372661232948302,0.747630536556244,0.75404953956604,0.024964701384305957,0.7412547469139099
0.7961342334747313,0.747630536556244,0.7633239030838013,0.02410352230072021,0.7883214950561523
0.8325713872909546,0.747630536556244,0.764844536781311,0.02402686141431332,0.7253275513648986
0.8283415436744691,0.747630536556244,0.7488750219345092,0.024348575621843335,0.7663703560829161
0.8305699229240417,0.747630536556244,0.7535442113876343,0.026166295632719997,0.7928423285484315
0.8630807995796204,0.747630536556244,0.7526819705963135,0.027118997648358345,0.7619561553001405
0.8373295664787292,0.747630536556244,0.697995662689209,0.03181887045502663,0.6643821597099304
0.7424048185348511,0.747630536556244,0.713937282562256,0.0364689864218235,0.7218852639198302
0.7660369277000427,0.747630536556244,0.7485579252243043,0.031054167076945305,0.7418103814125061
0.8566129803657532,0.747630536556244,0.759003758430481,0.026748111471533772,0.7722932100296019
0.8893560767173766,0.747630536556244,0.7638312578201294,0.025525715202093124,0.7666538953781128
0.8656224608421325,0.747630536556244,0.7725521326065062,0.026525678113102913,0.7181289196014404
0.8771818876266478,0.747630536556244,0.7746905088424682,0.027456479147076607,0.7930637001991272
0.7816725373268126,0.747630536556244,0.7216470241546631,0.033550191670656204,0.6601820588111876
0.785300374031067,0.747630536556244,0.6903417110443115,0.03772513940930367,0.6984374523162842
0.7644835710525512,0.747630536556244,0.6976832151412964,0.02871236391365528,0.730166256427765
0.8052426576614381,0.747630536556244,0.7200295925140381,0.02569613046944141,0.7098067402839661
0.7944313883781433,0.747630536556244,0.7446150779724121,0.025379328057169918,0.7704570889472961
0.8126853108406067,0.747630536556244,0.7330839633941649,0.024557171389460564,0.6929244995117188
0.7751092910766602,0.747630536556244,0.7338302135467529,0.025047782808542248,0.7088762521743774
0.7880663871765136,0.747630536556244,0.7306174039840697,0.02543091587722301,0.7482744455337523
0.7383673191070557,0.747630536556244,0.7332006692886353,0.02542095072567463,0.7544322013854979
0.7806929349899293,0.747630536556244,0.7379024028778077,0.024521704763174057,0.7532293200492858
0.6384984850883484,0.747630536556244,0.7498143911361694,0.02419865503907204,0.713243842124939
0.7660830020904541,0.747630536556244,0.7579550743103027,0.023933930322527885,0.7595807909965515
0.7727296352386473,0.747630536556244,0.757735013961792,0.023632921278476715,0.7635133266448975
0.8314102888107299,0.747630536556244,0.7520256042480468,0.0238223597407341,0.7546582221984862
0.7976310849189758,0.747630536556244,0.7375146150588989,0.02456626482307911,0.7194034457206726
0.7482535839080809,0.747630536556244,0.7149225473403931,0.02654546871781349,0.6966270208358765
0.8115090727806091,0.747630536556244,0.7487753629684448,0.024600120261311528,0.700394868850708
0.8020070195198059,0.747630536556244,0.7427166700363158,0.02464538626372814,0.7561510801315308
0.7484331727027893,0.747630536556244,0.7382955551147461,0.025084068998694416,0.6992483735084534
0.8058571815490722,0.747630536556244,0.7502415180206298,0.024474907666444775,0.7633414268493651
0.796118676662445,0.747630536556244,0.74662446975708,0.02412913553416729,0.7062408924102783
0.8145200014114381,0.747630536556244,0.7318162918090819,0.02462532371282577,0.7349591255187987
0.8024299740791322,0.747630536556244,0.7364619970321654,0.024901827797293663,0.7380055189132689
0.8032244443893432,0.747630536556244,0.7280451059341431,0.02557907626032829,0.7281907200813292
0.7807549834251405,0.747630536556244,0.7253435850143432,0.026935791596770287,0.7758200168609619
0.7691178321838379,0.747630536556244,0.7249054908752441,0.0264776274561882,0.7111046314239502
0.6854309439659119,0.747630536556244,0.7380861043930053,0.025725634768605232,0.7449632287025452
0.7715260386466981,0.747630536556244,0.7423430681228637,0.02448297291994095,0.680892825126648
0.7802311182022095,0.747630536556244,0.7488209009170531,0.02374281734228134,0.7684902548789978
0.6892589330673218,0.747630536556244,0.7468899488449096,0.023650219663977623,0.7567485570907592
0.8141466379165649,0.747630536556244,0.7543798685073853,0.02407320775091648,0.7965167760848998
0.7669224143028259,0.747630536556244,0.7500269412994384,0.024591650813817974,0.7412190437316895
0.8722596168518065,0.747630536556244,0.7425676584243774,0.023861456662416455,0.6861678957939148
0.8302232027053834,0.747630536556244,0.735194444656372,0.02492154575884342,0.6878243088722229
0.7278175354003905,0.747630536556244,0.7257249355316162,0.0274643748998642,0.7001904845237732
0.7455968260765076,0.747630536556244,0.740422487258911,0.02558455429971218,0.7708621621131898
0.7272886633872986,0.747630536556244,0.7497668266296386,0.02484709396958351,0.7914714217185974
0.7561238408088685,0.747630536556244,0.7655864953994752,0.024304460734128952,0.7683192491531373
0.7215300202369691,0.747630536556244,0.7689815759658812,0.023324629291892048,0.7616373300552368
0.7977608442306519,0.747630536556244,0.7690589427947998,0.02318018488585949,0.7776788473129272
0.7913785576820372,0.747630536556244,0.762305498123169,0.02324775233864784,0.7554818987846375
0.8128820657730103,0.747630536556244,0.747169256210327,0.023671826347708706,0.7252874374389648
0.8092753291130067,0.747630536556244,0.7304929494857789,0.02427978254854679,0.7530216574668883
0.7720012068748474,0.747630536556244,0.7345697879791259,0.026055987924337387,0.7057703137397766
0.8650143146514893,0.747630536556244,0.7341320514678955,0.026248548179864883,0.7394514083862304
0.8300342559814453,0.747630536556244,0.7300281524658203,0.025927649810910225,0.6870654821395874
0.8275911808013917,0.747630536556244,0.715768575668335,0.027191080152988437,0.7235511541366577
0.7520775198936462,0.747630536556244,0.7191741466522217,0.027311591431498528,0.7302982211112976
0.8442423343658446,0.747630536556244,0.7164541482925415,0.026852359995245934,0.6701263189315796
0.8313024044036865,0.747630536556244,0.7241803407669067,0.02629389613866806,0.7006638050079346
0.9140291213989258,0.747630536556244,0.6943397521972656,0.02561129070818424,0.6571662425994873
0.8486858010292053,0.747630536556244,0.7093138694763184,0.027875302359461784,0.6848063468933105
0.8906580209732055,0.747630536556244,0.6679856777191162,0.029756277799606323,0.6375026702880859
0.8585597276687622,0.747630536556244,0.6341762542724608,0.03377220779657364,0.6479815244674683
0.8021913170814513,0.747630536556244,0.5643855333328247,0.031061312183737755,0.5781461596488953
0.8565603494644165,0.747630536556244,0.7003905773162842,0.04182988405227661,0.6244402527809143
0.8322105407714844,0.747630536556244,0.6854699850082396,0.033428698778152466,0.6228680610656737
0.7933390140533446,0.747630536556244,0.6624858379364014,0.03226012736558914,0.6741277575492859
0.8705172538757325,0.747630536556244,0.7157880067825316,0.031201200559735295,0.7424178123474121


==> data/single_task_inference_result/walker/walker_single_task_inference_trajectories/26.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
-0.020410403609275814,1.6922320127487183,-1.772883057594299,3.2790184020996094,0.2799456119537353
0.287278264760971,1.6922320127487183,-0.4239046275615692,0.2453656643629074,0.3362681269645691
0.5661994218826294,1.6922320127487183,-0.18676990270614624,0.11328189074993132,-0.3729713559150696
0.839628756046295,1.6922320127487183,-0.16817519068717957,0.08230071514844894,-0.238133117556572
1.2271140813827515,1.6922320127487183,-0.1261167675256729,0.05271589756011962,-0.15652085840702057
1.4923166036605835,1.6922320127487183,-0.17634962499141693,0.04114646464586258,-0.23760168254375455
1.4955848455429075,1.6922320127487183,-0.09354200959205629,0.03580685704946518,-0.10703183710575104
1.5007987022399902,1.6922320127487183,-0.09966339170932768,0.03378648683428764,-0.1489218771457672
1.5665557384490967,1.6922320127487183,-0.184906467795372,0.0745251625776291,-0.05138106644153594
1.607657551765442,1.6922320127487183,-0.21560110151767728,0.1376040279865265,-0.08634383976459502
1.6190336942672727,1.6922320127487183,-0.13587915897369385,0.03320928290486336,-0.19967383146286008
1.7021013498306274,1.6922320127487183,-0.1231137067079544,0.035760276019573205,-0.15887808799743652
1.7561256885528564,1.6922320127487183,-0.13096174597740173,0.03192536160349846,-0.15285123884677887
1.6068638563156128,1.6922320127487183,-0.13562507927417755,0.02515462599694729,-0.08307762444019316
1.5710887908935547,1.6922320127487183,-0.12371402978897093,0.02455334924161434,-0.07692472636699677
1.6020349264144895,1.6922320127487183,-0.11491824686527252,0.02509059011936188,-0.1398259997367859
1.6418771743774414,1.6922320127487183,-0.11361214518547058,0.025035023689270016,-0.10115233063697814
1.6291173696517944,1.6922320127487183,-0.1236843466758728,0.02671463973820209,-0.120223231613636
1.6752184629440308,1.6922320127487183,-0.12339246273040771,0.027208870276808735,-0.07559463381767273
1.6597309112548828,1.6922320127487183,-0.11214376986026764,0.026391427963972088,-0.0981786772608757
1.7703406810760498,1.6922320127487183,-0.10536971688270567,0.024400830268859863,-0.08173792809247969
1.7003096342086792,1.6922320127487183,-0.11021035909652709,0.02375631220638752,-0.09360972046852112
1.6787250041961668,1.6922320127487183,-0.11375437676906584,0.02398116886615753,-0.08433607220649718
1.7008980512619019,1.6922320127487183,-0.11002476513385771,0.02285722084343433,-0.11960673332214355
1.6966845989227295,1.6922320127487183,-0.11576205492019652,0.02318214066326618,-0.1362699717283249
1.5751301050186155,1.6922320127487183,-0.11734361946582794,0.022741852328181263,-0.045392759144306176
1.6644427776336668,1.6922320127487183,-0.11387881636619568,0.02240024320781231,-0.1407647281885147
1.6461139917373655,1.6922320127487183,-0.11503739655017851,0.02279218658804893,-0.14183470606803894
1.6942893266677856,1.6922320127487183,-0.11452972888946532,0.02353178523480892,-0.10339672118425368
1.6695048809051511,1.6922320127487183,-0.11234691739082336,0.023739682510495182,-0.08908943086862563
1.7039809226989746,1.6922320127487183,-0.1098741590976715,0.024465830996632573,-0.11038313060998917
1.7237502336502075,1.6922320127487183,-0.11141420900821684,0.02251465432345867,-0.1381798684597015
1.667669892311096,1.6922320127487183,-0.12208892405033112,0.02291499450802803,-0.0824662521481514
1.7279584407806396,1.6922320127487183,-0.12102895975112916,0.0223979577422142,-0.14812800288200378
1.7372244596481323,1.6922320127487183,-0.1261991411447525,0.022826887667179108,-0.17903566360473633
1.7817028760910034,1.6922320127487183,-0.13654646277427673,0.023017399013042446,-0.12106388807296752
1.693181037902832,1.6922320127487183,-0.15787214040756223,0.023999501019716263,-0.1378316432237625
1.6299446821212769,1.6922320127487183,-0.13906413316726685,0.024504428729414936,-0.142791748046875
1.6857869625091553,1.6922320127487183,-0.12489935755729677,0.023692123591899872,-0.11706462502479552
1.6289678812026975,1.6922320127487183,-0.11498260498046876,0.02329610660672188,-0.11073347181081772
1.6660726070404053,1.6922320127487183,-0.10866878926753996,0.02360976859927177,-0.16226264834403992
1.5851036310195923,1.6922320127487183,-0.10932254791259764,0.023211978375911713,-0.07370948791503906
1.63435697555542,1.6922320127487183,-0.11073304712772368,0.02432134747505188,-0.0910886824131012
1.5270707607269287,1.6922320127487183,-0.11007609963417052,0.02427160367369652,-0.07909467071294785
1.6388187408447263,1.6922320127487183,-0.11194288730621337,0.025526756420731544,-0.06751248985528946
1.6046454906463623,1.6922320127487183,-0.11670592427253725,0.025894345715641972,-0.08191646635532379
1.606878399848938,1.6922320127487183,-0.1176277846097946,0.026732912287116047,-0.12045744061470032
1.679279088973999,1.6922320127487183,-0.12476900219917296,0.02666253224015236,-0.14272448420524597
1.7398498058319092,1.6922320127487183,-0.11838696897029875,0.028037153184413906,-0.14362141489982605
1.7292400598526,1.6922320127487183,-0.12458005547523499,0.024494756013154984,-0.1438588798046112
1.697618007659912,1.6922320127487183,-0.13308045268058777,0.025263056159019474,-0.10444138944149016
1.7082728147506712,1.6922320127487183,-0.11928653717041016,0.02475878782570362,-0.14864060282707214
1.7577922344207764,1.6922320127487183,-0.12247605621814728,0.02290310524404049,-0.12511956691741943
1.7703968286514282,1.6922320127487183,-0.13351792097091675,0.02315033972263336,-0.12306243181228636
1.744484543800354,1.6922320127487183,-0.14549842476844788,0.023703204467892647,-0.1332374811172485
1.7421956062316895,1.6922320127487183,-0.14761455357074735,0.024819614365696907,-0.1232410967350006
1.725591778755188,1.6922320127487183,-0.1457851678133011,0.026611091569066048,-0.11166740208864212
1.7567342519760132,1.6922320127487183,-0.15817037224769592,0.027332728728652,-0.1804364323616028
1.703176975250244,1.6922320127487183,-0.15522412955760956,0.026510056108236313,-0.1544046849012375
1.6954567432403564,1.6922320127487183,-0.14638665318489075,0.024897262454032894,-0.14816659688949585
1.6604238748550415,1.6922320127487183,-0.1326344758272171,0.02355712279677391,-0.15045146644115448
1.7214303016662595,1.6922320127487183,-0.12338192760944366,0.02281647361814976,-0.12727893888950348
1.806211709976196,1.6922320127487183,-0.12016701698303223,0.022863227874040604,-0.12329928576946259
1.8253759145736692,1.6922320127487183,-0.12971949577331543,0.02300292067229748,-0.11709235608577728
1.8085187673568723,1.6922320127487183,-0.17262262105941772,0.025032635778188705,-0.17615608870983124
1.7923420667648315,1.6922320127487183,-0.16931915283203125,0.03197025507688522,-0.1269170641899109
1.640023112297058,1.6922320127487183,-0.12993749976158142,0.036113549023866647,-0.1067737191915512
1.680793046951294,1.6922320127487183,-0.16233383119106293,0.03074774518609047,-0.1631961315870285
1.6721713542938232,1.6922320127487183,-0.11373904347419737,0.025772081688046452,-0.09047724306583405
1.64863383769989,1.6922320127487183,-0.10438232123851776,0.024389225989580154,-0.08715107291936873
1.679611563682556,1.6922320127487183,-0.1062200665473938,0.023830449208617207,-0.10870877653360365
1.6388075351715088,1.6922320127487183,-0.10813277959823608,0.02341107837855816,-0.08484406769275665
1.6477371454238892,1.6922320127487183,-0.1041031926870346,0.022968681529164314,-0.07979258894920349
1.6745492219924927,1.6922320127487183,-0.10603471100330351,0.02332467958331108,-0.09823414683341983
1.6864560842514038,1.6922320127487183,-0.10992637276649476,0.023747647181153297,-0.13351212441921234
1.722490668296814,1.6922320127487183,-0.10636597871780396,0.02332313731312752,-0.12072444707155228
1.7262952327728271,1.6922320127487183,-0.1085309088230133,0.023025214672088623,-0.10130146145820616
1.7379257678985596,1.6922320127487183,-0.11574020981788637,0.023137327283620834,-0.10367366671562193
1.6921021938323975,1.6922320127487183,-0.12523804605007172,0.02299441210925579,-0.09181098639965056
1.683537483215332,1.6922320127487183,-0.12794017791748047,0.023031046614050865,-0.123038150370121
1.6887205839157104,1.6922320127487183,-0.1253061592578888,0.022802904248237606,-0.14400574564933777
1.7679448127746582,1.6922320127487183,-0.11843363940715788,0.02235238067805767,-0.1174439787864685
1.720544934272766,1.6922320127487183,-0.11652500927448271,0.02252323366701603,-0.08851780742406845
1.730674147605896,1.6922320127487183,-0.11826363205909728,0.022552743554115292,-0.1359308958053589
1.7437083721160889,1.6922320127487183,-0.1246722787618637,0.022898212075233456,-0.14035479724407196
1.5891838073730469,1.6922320127487183,-0.1544847786426544,0.023721888661384583,-0.1240595132112503
1.6655446290969849,1.6922320127487183,-0.1389082670211792,0.024335574358701702,-0.13655345141887665
1.6805442571640015,1.6922320127487183,-0.12261366844177246,0.023620985448360443,-0.12235454469919203
1.6848243474960327,1.6922320127487183,-0.11614046990871428,0.023895831778645515,-0.12617798149585724
1.6723957061767578,1.6922320127487183,-0.10849399864673615,0.02370291016995907,-0.06255324184894562
1.6762017011642456,1.6922320127487183,-0.10169582068920135,0.024068215861916546,-0.12628920376300812
1.5536528825759888,1.6922320127487183,-0.10347017645835876,0.02238817885518074,-0.06894214451313019
1.5580648183822632,1.6922320127487183,-0.1059511750936508,0.02281089872121811,-0.07230368256568909
1.611430525779724,1.6922320127487183,-0.1051851063966751,0.023713722825050357,-0.0864950343966484
1.6821341514587402,1.6922320127487183,-0.11736781895160676,0.025408923625946045,-0.123569056391716
1.6790108680725095,1.6922320127487183,-0.12614022195339203,0.02587040327489376,-0.1536581814289093
1.7235260009765625,1.6922320127487183,-0.12144634127616882,0.025760723277926445,-0.15054526925086975
1.730518817901611,1.6922320127487183,-0.11560209095478056,0.025157755240798,-0.12274999916553496
1.7563337087631223,1.6922320127487183,-0.12115880846977232,0.02401958592236042,-0.10373461246490479
1.7867732048034668,1.6922320127487183,-0.13430580496788025,0.023076562210917473,-0.11273419111967085
1.7754254341125488,1.6922320127487183,-0.1483207792043686,0.02504533901810646,-0.16721168160438535
1.8076536655426023,1.6922320127487183,-0.1503903567790985,0.028747379779815677,-0.14391791820526123
1.810965061187744,1.6922320127487183,-0.14093688130378723,0.03353249654173851,-0.11382984369993208
1.8222790956497192,1.6922320127487183,-0.18311236798763275,0.040868084877729416,-0.2200021892786026
1.6835718154907227,1.6922320127487183,-0.16087840497493744,0.05073721706867217,-0.08785627782344818
1.6883496046066284,1.6922320127487183,-0.10746189951896667,0.03671654686331749,-0.11353867501020432
1.6402690410614011,1.6922320127487183,-0.12484170496463776,0.026391578838229176,-0.15849462151527405
1.6485543251037595,1.6922320127487183,-0.10793820023536682,0.024419954046607018,-0.1417112648487091
1.6441969871520996,1.6922320127487183,-0.10373526811599731,0.02387752197682857,-0.15827792882919312
1.7038173675537107,1.6922320127487183,-0.10879217088222504,0.023214785382151604,-0.11229930818080902
1.7658370733261108,1.6922320127487183,-0.1112540066242218,0.02372591011226177,-0.1448185294866562
1.7855085134506223,1.6922320127487183,-0.12476737797260284,0.023105001077055928,-0.1523992121219635
1.7511229515075684,1.6922320127487183,-0.15957486629486084,0.024173080921173092,-0.1590186208486557
1.7831043004989624,1.6922320127487183,-0.17933717370033264,0.02604515664279461,-0.17303285002708435
1.802172303199768,1.6922320127487183,-0.1455310583114624,0.027748022228479385,-0.1349945217370987
1.8307300806045528,1.6922320127487183,-0.22433295845985407,0.03181160241365433,-0.210921972990036
1.7839261293411255,1.6922320127487183,-0.1639919877052307,0.04331200569868088,-0.17006066441535947
1.719836950302124,1.6922320127487183,-0.113488107919693,0.046054977923631675,-0.17043186724185944
1.6853080987930296,1.6922320127487183,-0.16549663245677948,0.033671338111162186,-0.10442662239074708
1.6459943056106567,1.6922320127487183,-0.14416684210300443,0.02766599133610725,-0.0988503247499466
1.67227303981781,1.6922320127487183,-0.12475140392780304,0.024675460532307625,-0.1664749979972839
1.6751283407211304,1.6922320127487183,-0.11716115474700928,0.023612627759575844,-0.10499237477779388
1.6792292594909668,1.6922320127487183,-0.11035603284835815,0.022909745573997498,-0.09957073628902435
1.7338610887527464,1.6922320127487183,-0.105335533618927,0.02286059595644474,-0.13140617311000824
1.810936450958252,1.6922320127487183,-0.10332468152046204,0.023235227912664413,-0.10019781440496443
1.7474929094314575,1.6922320127487183,-0.10706007480621337,0.02307545021176338,-0.10858818888664244
1.6990070343017578,1.6922320127487183,-0.11683568358421324,0.0246400348842144,-0.13882432878017423
1.7025818824768066,1.6922320127487183,-0.1259671002626419,0.02405392564833164,-0.12382829189300536
1.7353614568710327,1.6922320127487183,-0.13108403980731964,0.024191807955503464,-0.17291027307510376
1.6931675672531128,1.6922320127487183,-0.13350871205329895,0.024192990735173225,-0.110697902739048
1.7797043323516843,1.6922320127487183,-0.12654508650302887,0.022858923301100727,-0.12666192650794983
1.6485815048217771,1.6922320127487183,-0.12681721150875092,0.02264952287077904,-0.0764428973197937
1.6583071947097778,1.6922320127487183,-0.1262361705303192,0.022927967831492424,-0.10401814430952072
1.6762771606445312,1.6922320127487183,-0.11272670328617096,0.023494476452469822,-0.12947934865951538
1.6336485147476196,1.6922320127487183,-0.10387858748435974,0.023416984826326367,-0.0854613110423088
1.6480917930603027,1.6922320127487183,-0.10499456524848937,0.02417268417775631,-0.069788359105587
1.6363279819488523,1.6922320127487183,-0.10399383306503296,0.023514220491051677,-0.1259397119283676
1.657793045043945,1.6922320127487183,-0.10842059552669524,0.023895740509033203,-0.09875871241092682
1.6980870962142944,1.6922320127487183,-0.10925498604774476,0.02430779859423637,-0.05779099836945534
1.6250357627868652,1.6922320127487183,-0.1023242175579071,0.024706872180104252,-0.06181460991501808
1.6437121629714964,1.6922320127487183,-0.1069134771823883,0.023104209452867508,-0.09096695482730864
1.710362434387207,1.6922320127487183,-0.10956571996212004,0.023459700867533684,-0.10833873599767684
1.677790880203247,1.6922320127487183,-0.11505909264087676,0.023600809276103973,-0.09100384265184401
1.744425892829895,1.6922320127487183,-0.1159246414899826,0.02332187071442604,-0.10499834269285202
1.7391961812973022,1.6922320127487183,-0.12191243469715118,0.02349824644625187,-0.09667956829071045
1.792183756828308,1.6922320127487183,-0.13922996819019315,0.023772509768605232,-0.1443335860967636
1.7420763969421387,1.6922320127487183,-0.1468699276447296,0.024396248161792755,-0.09509124606847763
1.752252221107483,1.6922320127487183,-0.12873028218746185,0.027068713679909703,-0.1438189148902893
1.698943018913269,1.6922320127487183,-0.16280150413513184,0.02701190486550331,-0.14385490119457245
1.717419147491455,1.6922320127487183,-0.16243401169776917,0.025369837880134583,-0.13227494060993195
1.7736276388168335,1.6922320127487183,-0.14371341466903687,0.02496989816427231,-0.1363418400287628
1.7601981163024902,1.6922320127487183,-0.1485753357410431,0.023737283423542976,-0.14498914778232574
1.6619075536727903,1.6922320127487183,-0.154307559132576,0.024645915254950523,-0.14258950948715207
1.6379557847976685,1.6922320127487183,-0.13779349625110626,0.02402104251086712,-0.14300519227981567
1.6202446222305296,1.6922320127487183,-0.1221267431974411,0.024052584543824196,-0.12127961218357086
1.57557475566864,1.6922320127487183,-0.11782869696617126,0.024764450266957283,-0.11735817044973372
1.6342701911926267,1.6922320127487183,-0.11218056082725524,0.02516411989927292,-0.10020557045936584
1.6560081243515015,1.6922320127487183,-0.1190863400697708,0.02569768577814102,-0.07423576712608337
1.69085693359375,1.6922320127487183,-0.10584644973278044,0.025440074503421783,-0.08209209144115448
1.5808236598968504,1.6922320127487183,-0.10965950787067412,0.02661573700606823,-0.0760616362094879
1.6100937128067017,1.6922320127487183,-0.11308605968952178,0.02480277977883816,-0.08433810621500014
1.7181344032287595,1.6922320127487183,-0.10877464711666109,0.02387246862053871,-0.1006164103746414
1.6749664545059204,1.6922320127487183,-0.11635941267013548,0.024256296455860134,-0.11893496662378313
1.7072138786315916,1.6922320127487183,-0.11898459494113922,0.02378185279667377,-0.1082344427704811
1.7172712087631223,1.6922320127487183,-0.11615832149982452,0.024832749739289284,-0.1204422190785408
1.773032784461975,1.6922320127487183,-0.12383469939231873,0.02405034750699997,-0.13949286937713623
1.6984223127365112,1.6922320127487183,-0.13597795367240903,0.022970208898186684,-0.1526398807764053
1.760100245475769,1.6922320127487183,-0.1309288740158081,0.02330351620912552,-0.12808018922805786
1.702653408050537,1.6922320127487183,-0.1375957578420639,0.0232106726616621,-0.13685527443885803
1.6659127473831177,1.6922320127487183,-0.14696501195430756,0.02338890172541141,-0.13063645362854004
1.663364291191101,1.6922320127487183,-0.13064028322696683,0.023605063557624817,-0.1441342681646347
1.6922972202301023,1.6922320127487183,-0.11848741769790648,0.022742729634046555,-0.11468857526779173
1.7032537460327148,1.6922320127487183,-0.11535325646400452,0.02312502264976501,-0.12372584640979765
1.7103489637374876,1.6922320127487183,-0.11291269958019257,0.022487230598926544,-0.13293226063251495
1.7111200094223022,1.6922320127487183,-0.11864368617534636,0.02208941802382469,-0.1301802396774292
1.6347343921661377,1.6922320127487183,-0.12478843331336976,0.022419584915041924,-0.11601211875677107
1.7071679830551147,1.6922320127487183,-0.12129341065883636,0.02233895473182201,-0.12789942324161527
1.708536982536316,1.6922320127487183,-0.12310567498207092,0.02261219546198845,-0.1033925414085388
1.6607095003128052,1.6922320127487183,-0.12409988045692444,0.0227937176823616,-0.11127320677042007
1.670477032661438,1.6922320127487183,-0.12032766640186308,0.022961853072047237,-0.1358661651611328
1.707791447639465,1.6922320127487183,-0.11899974942207336,0.023462222889065742,-0.09031073004007341
1.696291208267212,1.6922320127487183,-0.11778050661087036,0.02266672253608704,-0.1085190325975418
1.6980878114700315,1.6922320127487183,-0.11528167128562929,0.022634623572230336,-0.09064799547195433
1.6547874212265015,1.6922320127487183,-0.11625222861766817,0.02220807410776615,-0.11503553390502928
1.655447244644165,1.6922320127487183,-0.1170964241027832,0.022332489490509037,-0.12353438138961792
1.7102749347686768,1.6922320127487183,-0.11327661573886871,0.02237175405025482,-0.11142131686210632
1.681707739830017,1.6922320127487183,-0.11486245691776276,0.0226918775588274,-0.0712473914027214
1.6666139364242551,1.6922320127487183,-0.1146768033504486,0.02288198098540306,-0.1126538962125778
1.6688405275344849,1.6922320127487183,-0.11257067322731018,0.02254677750170231,-0.11543648689985277
1.6024417877197263,1.6922320127487183,-0.11421410739421844,0.022958995774388317,-0.08340153843164445
1.6330155134201048,1.6922320127487183,-0.10837635397911072,0.023027053102850917,-0.08340845257043839
1.691162347793579,1.6922320127487183,-0.1071249395608902,0.023595836013555527,-0.13837815821170807
1.6048347949981687,1.6922320127487183,-0.10870204865932465,0.023976080119609833,-0.07209671288728715
1.6093413829803467,1.6922320127487183,-0.10747298598289488,0.02406659163534641,-0.10329274088144302
1.6632652282714844,1.6922320127487183,-0.10930031538009644,0.024623069912195206,-0.12274057418107986
1.7054259777069092,1.6922320127487183,-0.11505083739757536,0.024768540635704998,-0.11887116730213164
1.657454252243042,1.6922320127487183,-0.11705541610717772,0.024003105238080025,-0.10610675811767578
1.7187492847442627,1.6922320127487183,-0.11375653743743896,0.02426479384303093,-0.10653568059206008
1.7233718633651731,1.6922320127487183,-0.11644892394542694,0.0238227229565382,-0.10684361308813096
1.712509274482727,1.6922320127487183,-0.12777142226696014,0.02298240177333355,-0.11142170429229736


==> data/single_task_inference_result/walker/walker_single_task_inference_trajectories/27.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
-0.11673764139413832,1.6922320127487183,-1.772883057594299,3.2790184020996094,-0.8342432975769043
0.23115383088588717,1.6922320127487183,-0.46467271447181696,0.2324465662240982,-1.1809544563293457
0.7562299966812133,1.6922320127487183,-0.1796682775020599,0.11208946257829666,-0.4616333246231079
1.1144119501113892,1.6922320127487183,-0.16168206930160522,0.08158372342586517,-0.2272346466779709
1.3925334215164185,1.6922320127487183,-0.1255639940500259,0.05174437165260314,-0.18526439368724823
1.6372363567352295,1.6922320127487183,-0.1390605866909027,0.03943321108818054,-0.14637307822704315
1.692650556564331,1.6922320127487183,-0.1345040202140808,0.033323876559734344,-0.1435524821281433
1.7945196628570557,1.6922320127487183,-0.11173917353153227,0.03726402297616005,-0.11019869893789291
1.7209075689315796,1.6922320127487183,-0.12362849712371826,0.03420235961675644,-0.134936586022377
1.8032923936843872,1.6922320127487183,-0.133144810795784,0.03087514638900757,-0.14901041984558103
1.7434004545211792,1.6922320127487183,-0.1412431299686432,0.024994330480694767,-0.13091789186000824
1.8038010597229004,1.6922320127487183,-0.18120966851711276,0.02475171163678169,-0.2006758451461792
1.8865996599197388,1.6922320127487183,-0.19169506430625916,0.02882386185228825,-0.22115917503833768
1.8470330238342283,1.6922320127487183,-0.2576531171798706,0.028642132878303528,-0.24846212565898892
1.8660247325897217,1.6922320127487183,-0.14489862322807312,0.04655802249908447,-0.1836635619401932
1.8774083852767944,1.6922320127487183,-0.19814711809158325,0.03289861977100372,-0.22418193519115448
1.8617058992385864,1.6922320127487183,-0.29689016938209534,0.045906245708465576,-0.375968724489212
1.7521591186523435,1.6922320127487183,-0.18829128146171567,0.06419243663549423,-0.16771674156188965
1.708076000213623,1.6922320127487183,-0.14671690762043,0.039093248546123505,-0.08695989847183228
1.7363760471343994,1.6922320127487183,-0.18076616525650024,0.02946220524609089,-0.16202889382839203
1.794667601585388,1.6922320127487183,-0.16612224280834198,0.02786201238632202,-0.22858014702796936
1.8481352329254153,1.6922320127487183,-0.16002993285655975,0.027513299137353897,-0.1646784394979477
1.8587629795074463,1.6922320127487183,-0.15989898145198822,0.028038263320922848,-0.1797917932271957
1.7095378637313843,1.6922320127487183,-0.073121577501297,0.03816869109869003,-0.100734606385231
1.7625329494476318,1.6922320127487183,-0.10459117591381072,0.031136533245444294,-0.09700534492731094
1.8249906301498413,1.6922320127487183,-0.17612703144550323,0.025931309908628464,-0.21102802455425265
1.8479496240615845,1.6922320127487183,-0.20973822474479675,0.02775587700307369,-0.27499184012413025
1.8280612230300903,1.6922320127487183,-0.16289971768856049,0.03667131811380386,-0.2063688039779663
1.6847904920578003,1.6922320127487183,-0.08162270486354829,0.03845265880227089,-0.04753375425934792
1.6665672063827515,1.6922320127487183,-0.1134052723646164,0.03161386400461197,-0.09550877660512924
1.678834557533264,1.6922320127487183,-0.12147156894207,0.02647985517978668,-0.08762167394161224
1.7101590633392332,1.6922320127487183,-0.10477575659751892,0.024702554568648335,-0.14932192862033844
1.7126613855361938,1.6922320127487183,-0.1051272302865982,0.02359543740749359,-0.12105105817317963
1.6880255937576292,1.6922320127487183,-0.11346711218357086,0.02239699847996235,-0.08272767812013626
1.6945230960845947,1.6922320127487183,-0.11638809740543364,0.022394476458430287,-0.12952283024787903
1.7741894721984863,1.6922320127487183,-0.1180787831544876,0.022197443991899487,-0.1743057072162628
1.766697883605957,1.6922320127487183,-0.11929629743099213,0.022381272166967392,-0.09300071746110915
1.791333556175232,1.6922320127487183,-0.12793362140655515,0.023218942806124687,-0.16695061326026917
1.6566418409347534,1.6922320127487183,-0.13118763267993927,0.02507543563842773,-0.13379058241844177
1.7400263547897339,1.6922320127487183,-0.13829296827316284,0.025633020326495167,-0.14137236773967743
1.764404058456421,1.6922320127487183,-0.14217165112495422,0.025722002610564232,-0.086164191365242
1.7553718090057373,1.6922320127487183,-0.15498574078083038,0.024853274226188656,-0.17484627664089203
1.7158643007278442,1.6922320127487183,-0.17548926174640656,0.025084398686885837,-0.128819078207016
1.664478063583374,1.6922320127487183,-0.15383599698543549,0.0258813351392746,-0.1381942331790924
1.6130973100662231,1.6922320127487183,-0.14041538536548615,0.02464678511023521,-0.10597866773605347
1.685021996498108,1.6922320127487183,-0.12197110056877136,0.024015178903937336,-0.13225392997264862
1.6961078643798828,1.6922320127487183,-0.12098509073257446,0.02379130572080612,-0.09171252697706223
1.6431027650833128,1.6922320127487183,-0.11294092237949371,0.02325506880879402,-0.10475654900074004
1.6056733131408691,1.6922320127487183,-0.10765999555587769,0.02309713698923588,-0.08482906967401505
1.6752636432647705,1.6922320127487183,-0.1088763028383255,0.02421107329428196,-0.16215667128562927
1.6014347076416016,1.6922320127487183,-0.1120096892118454,0.023288499563932415,-0.1008359044790268
1.5924094915390015,1.6922320127487183,-0.11024944484233856,0.02412866987287998,-0.08690626919269562
1.6298401355743408,1.6922320127487183,-0.10749071836471556,0.02482115477323532,-0.07790330052375793
1.70751953125,1.6922320127487183,-0.12073174118995667,0.026278667151927948,-0.1281428337097168
1.7088338136672971,1.6922320127487183,-0.1202067881822586,0.025130311027169228,-0.11265168339014052
1.756001591682434,1.6922320127487183,-0.12857656180858612,0.024070763960480687,-0.09342393279075623
1.7688187360763548,1.6922320127487183,-0.13582979142665863,0.024587355554103848,-0.13006046414375305
1.7582820653915403,1.6922320127487183,-0.1554439514875412,0.024759419262409207,-0.16398462653160095
1.729248285293579,1.6922320127487183,-0.14538854360580444,0.025424417108297348,-0.10965243726968764
1.763073444366455,1.6922320127487183,-0.13450868427753448,0.027180366218090057,-0.17804507911205292
1.7651296854019165,1.6922320127487183,-0.15539978444576263,0.028101345524191856,-0.16972820460796356
1.76127290725708,1.6922320127487183,-0.18332719802856445,0.027620265260338783,-0.17439207434654236
1.715493083000183,1.6922320127487183,-0.16725404560565948,0.02882174588739872,-0.14714497327804563
1.74277663230896,1.6922320127487183,-0.13661520183086395,0.028225937858223915,-0.1474674642086029
1.6967931985855103,1.6922320127487183,-0.15188831090927124,0.02662213332951069,-0.14311178028583527
1.6948446035385132,1.6922320127487183,-0.1499619483947754,0.02448803558945656,-0.1540149301290512
1.7227942943572998,1.6922320127487183,-0.1302582174539566,0.02335499413311481,-0.16244569420814514
1.679685354232788,1.6922320127487183,-0.12650837004184723,0.022494640201330185,-0.14398276805877683
1.632464289665222,1.6922320127487183,-0.11979548633098602,0.022495338693261143,-0.050072900950908654
1.6748888492584229,1.6922320127487183,-0.11537308990955351,0.022387655451893806,-0.1182015910744667
1.7291066646575928,1.6922320127487183,-0.11505566537380219,0.0227507296949625,-0.13636517524719238
1.6962808370590208,1.6922320127487183,-0.11536870896816252,0.023206036537885662,-0.12984241545200348
1.689849019050598,1.6922320127487183,-0.11435753107070921,0.02307812310755253,-0.13417893648147583
1.6967424154281616,1.6922320127487183,-0.11340178549289703,0.023147165775299072,-0.10610931366682053
1.691833257675171,1.6922320127487183,-0.11630213260650633,0.022214990109205243,-0.10556760430335999
1.722967743873596,1.6922320127487183,-0.11490532755851744,0.02198868803679943,-0.11019907891750336
1.7144070863723755,1.6922320127487183,-0.11601792275905608,0.021742472425103188,-0.062178920954465866
1.7165607213974,1.6922320127487183,-0.12128296494483948,0.021992620080709457,-0.12215665727853776
1.718697428703308,1.6922320127487183,-0.12601953744888303,0.02231333963572979,-0.11950115859508514
1.7069414854049683,1.6922320127487183,-0.1328102946281433,0.02262386493384838,-0.12390685826539992
1.7354637384414673,1.6922320127487183,-0.13342323899269104,0.022926656529307365,-0.12382260710000992
1.7921059131622314,1.6922320127487183,-0.13418664038181305,0.0229004118591547,-0.13158430159091947
1.7870852947235107,1.6922320127487183,-0.1453920602798462,0.023705238476395607,-0.0970686227083206
1.755624771118164,1.6922320127487183,-0.1512501090764999,0.025910353288054463,-0.12797018885612488
1.720376968383789,1.6922320127487183,-0.12732303142547607,0.028802642598748207,-0.10549594461917876
1.7844362258911133,1.6922320127487183,-0.139110267162323,0.029716042801737785,-0.1655801385641098
1.8299611806869505,1.6922320127487183,-0.16221196949481964,0.029252080246806145,-0.22452443838119504
1.7887803316116333,1.6922320127487183,-0.19064246118068692,0.029421752318739888,-0.19172534346580505
1.7986449003219604,1.6922320127487183,-0.1513497233390808,0.03367353975772858,-0.15754587948322296
1.7126895189285278,1.6922320127487183,-0.17747721076011655,0.030957333743572235,-0.1866244077682495
1.7436223030090332,1.6922320127487183,-0.19689089059829712,0.03153787553310394,-0.18947362899780276
1.7180105447769165,1.6922320127487183,-0.19100834429264069,0.02822087705135345,-0.17673511803150177
1.736261248588562,1.6922320127487183,-0.16797903180122375,0.02483970299363136,-0.13379916548728943
1.619617938995361,1.6922320127487183,-0.1551025956869125,0.02494997531175613,-0.14618776738643646
1.6351277828216553,1.6922320127487183,-0.1370754987001419,0.023512201383709908,-0.13452020287513733
1.671826720237732,1.6922320127487183,-0.12468497455120087,0.02384703420102596,-0.11365272104740141
1.7118526697158811,1.6922320127487183,-0.11886239051818848,0.02402221597731113,-0.13619641959667203
1.6940592527389526,1.6922320127487183,-0.11624567210674285,0.024101072922348976,-0.1279196739196777
1.6626996994018555,1.6922320127487183,-0.1117715835571289,0.023454604670405388,-0.1085272952914238
1.6652597188949585,1.6922320127487183,-0.1146608591079712,0.022984517738223076,-0.1363841742277145
1.698442816734314,1.6922320127487183,-0.11408886313438416,0.0225333534181118,-0.10855562984943389
1.6906009912490845,1.6922320127487183,-0.11368826031684875,0.022561177611351013,-0.14773815870285034
1.6271566152572632,1.6922320127487183,-0.11184531450271606,0.022430643439292908,-0.09835486114025119
1.6277474164962769,1.6922320127487183,-0.11163829267024993,0.022302446886897087,-0.12237141281366348
1.6583153009414673,1.6922320127487183,-0.11137235164642333,0.02298502251505852,-0.13490977883338928
1.714750289916992,1.6922320127487183,-0.1107216477394104,0.023409901186823845,-0.11598391830921172
1.779291033744812,1.6922320127487183,-0.11508487164974213,0.023862270638346672,-0.13121116161346436
1.8073023557662964,1.6922320127487183,-0.12865281105041504,0.02372407726943493,-0.1396154761314392
1.791250228881836,1.6922320127487183,-0.16893810033798215,0.02527923882007599,-0.17923800647258759
1.7387523651123047,1.6922320127487183,-0.19473272562026975,0.028371306136250492,-0.12286379933357237
1.7558196783065796,1.6922320127487183,-0.12131674587726592,0.031439587473869324,-0.1582636386156082
1.7680838108062744,1.6922320127487183,-0.17377015948295593,0.03141820803284645,-0.18393757939338684
1.787136435508728,1.6922320127487183,-0.21265341341495517,0.02880264818668365,-0.20422771573066711
1.693359375,1.6922320127487183,-0.1841239035129547,0.03163112327456474,-0.15367192029953003
1.6930820941925049,1.6922320127487183,-0.12375518679618835,0.029072731733322144,-0.11864208430051804
1.6367806196212769,1.6922320127487183,-0.13452933728694916,0.0239675585180521,-0.1349310427904129
1.6490483283996582,1.6922320127487183,-0.11809413135051729,0.023377172648906708,-0.1640288531780243
1.632641315460205,1.6922320127487183,-0.11104090511798859,0.02343166619539261,-0.11114489287137984
1.616505980491638,1.6922320127487183,-0.11009018123149872,0.02316068485379219,-0.13085898756980896
1.6321414709091187,1.6922320127487183,-0.11152850091457366,0.02429615892469883,-0.12982481718063354
1.6812981367111206,1.6922320127487183,-0.11330388486385344,0.025204127654433247,-0.12927363812923431
1.7128446102142332,1.6922320127487183,-0.11051592230796813,0.025022247806191444,-0.12455134838819504
1.7095474004745483,1.6922320127487183,-0.11720579862594604,0.023342976346611977,-0.08317045122385025
1.6725640296936035,1.6922320127487183,-0.1201413720846176,0.023641262203454968,-0.08907627314329147
1.7146978378295898,1.6922320127487183,-0.11839209496974944,0.02328324504196644,-0.13528189063072205
1.585376501083374,1.6922320127487183,-0.12164078652858734,0.022496990859508514,-0.10741729289293288
1.6051630973815916,1.6922320127487183,-0.11882540583610535,0.022930253297090527,-0.11184286326169968
1.5859670639038084,1.6922320127487183,-0.11144055426120758,0.023392036557197567,-0.1044248342514038
1.6533386707305908,1.6922320127487183,-0.11440639197826384,0.02475927211344242,-0.051326751708984375
1.710938811302185,1.6922320127487183,-0.12348297238349915,0.025912892073392868,-0.1111706495285034
1.6930088996887207,1.6922320127487183,-0.12100923061370848,0.025876233354210854,-0.12584465742111206
1.6758224964141843,1.6922320127487183,-0.11978693306446075,0.024510499089956284,-0.1088203638792038
1.616296410560608,1.6922320127487183,-0.11650140583515169,0.02389967255294323,-0.09138976037502287
1.6480861902236938,1.6922320127487183,-0.11482998728752136,0.02300893142819405,-0.11783227324485777
1.6133017539978027,1.6922320127487183,-0.11256685853004456,0.02300075441598892,-0.10368575155735016
1.661681056022644,1.6922320127487183,-0.1106387972831726,0.023880768567323685,-0.12349996715784071
1.697432518005371,1.6922320127487183,-0.11105833947658537,0.024715445935726162,-0.13095541298389435
1.6282025575637815,1.6922320127487183,-0.10730311274528503,0.024605017155408856,-0.04309483617544174
1.6597862243652344,1.6922320127487183,-0.10707947611808775,0.023700790479779243,-0.1126718893647194
1.71779203414917,1.6922320127487183,-0.11049698293209076,0.02393118105828762,-0.09053536504507066
1.6878130435943604,1.6922320127487183,-0.11547406017780304,0.02330992929637432,-0.1207009106874466
1.6204046010971067,1.6922320127487183,-0.11637736856937408,0.023080676794052124,-0.0976625457406044
1.6601543426513672,1.6922320127487183,-0.11530853807926177,0.023374173790216442,-0.13880500197410583
1.7757760286331177,1.6922320127487183,-0.1146433651447296,0.023229867219924927,-0.14105215668678284
1.7364206314086914,1.6922320127487183,-0.11361022293567656,0.02347556315362453,-0.11251100897789
1.7515299320220947,1.6922320127487183,-0.12659567594528198,0.02403327263891697,-0.12980511784553528
1.6668334007263184,1.6922320127487183,-0.12582994997501373,0.025602286681532856,-0.07210996747016905
1.6404998302459717,1.6922320127487183,-0.1375828832387924,0.02491122670471668,-0.13794435560703275
1.6949212551116943,1.6922320127487183,-0.12750713527202606,0.024293459951877597,-0.09946955740451811
1.7721613645553589,1.6922320127487183,-0.11850887537002563,0.023600488901138306,-0.10366234183311462
1.7362712621688843,1.6922320127487183,-0.11951474845409392,0.023565730080008503,-0.1318320780992508
1.7366703748703003,1.6922320127487183,-0.1368393748998642,0.02348773367702961,-0.10009418427944183
1.7909060716629028,1.6922320127487183,-0.14649248123168945,0.024777034297585487,-0.12421600520610808
1.7755393981933592,1.6922320127487183,-0.16389571130275726,0.025110481306910515,-0.14789707958698273
1.7306840419769287,1.6922320127487183,-0.16633637249469757,0.029664397239685055,-0.16611357033252716
1.6935443878173828,1.6922320127487183,-0.13701467216014862,0.029048476368188855,-0.15425622463226318
1.6581976413726807,1.6922320127487183,-0.13164763152599335,0.0264422744512558,-0.10556033253669737
1.7206429243087769,1.6922320127487183,-0.12873390316963196,0.024455251172184944,-0.09496809542179108
1.6834810972213743,1.6922320127487183,-0.12346996366977692,0.023344228044152256,-0.12184789776802062
1.6398327350616455,1.6922320127487183,-0.11913798749446868,0.022672966122627255,-0.10380161553621292
1.697572946548462,1.6922320127487183,-0.11448650062084198,0.02271212078630924,-0.11645369231700896
1.7042245864868164,1.6922320127487183,-0.11647340655326845,0.02308247610926628,-0.11936574429273604
1.717584252357483,1.6922320127487183,-0.11514873802661896,0.02265852503478527,-0.1638893187046051
1.6340854167938232,1.6922320127487183,-0.12025964260101318,0.02260582521557808,-0.09049694240093233
1.6853055953979492,1.6922320127487183,-0.12502267956733704,0.02327178046107292,-0.13964040577411652
1.6610422134399414,1.6922320127487183,-0.11931830644607544,0.02252514660358429,-0.13185611367225647
1.7207012176513672,1.6922320127487183,-0.115236759185791,0.022895384579896927,-0.12645280361175537
1.6935464143753052,1.6922320127487183,-0.11376039683818816,0.023237228393554688,-0.12982779741287231
1.6273722648620603,1.6922320127487183,-0.11720089614391326,0.023216307163238525,-0.11304973810911179
1.6642134189605713,1.6922320127487183,-0.1145315170288086,0.022602053359150887,-0.1116340085864067
1.7465052604675293,1.6922320127487183,-0.11536438763141632,0.023107662796974186,-0.1412542015314102
1.6694505214691162,1.6922320127487183,-0.11706811189651488,0.023254053667187687,-0.10837969928979872
1.6856132745742796,1.6922320127487183,-0.11587795615196228,0.02330382727086544,-0.12416326999664307
1.6299207210540771,1.6922320127487183,-0.11053703725337982,0.02356617897748947,-0.10463665425777437
1.609331965446472,1.6922320127487183,-0.112030953168869,0.023278888314962387,-0.10388479381799696
1.5885053873062132,1.6922320127487183,-0.10783092677593233,0.023510519415140152,-0.07943221181631088
1.5746433734893799,1.6922320127487183,-0.10949532687664032,0.02422694861888885,-0.1034913882613182
1.6062996387481687,1.6922320127487183,-0.11749367415904997,0.02579507790505886,-0.11431210488080978
1.7086198329925537,1.6922320127487183,-0.12781977653503415,0.02705244906246662,-0.1511574238538742
1.7026184797286987,1.6922320127487183,-0.14165467023849487,0.028125040233135223,-0.1708429902791977
1.6972862482070923,1.6922320127487183,-0.13102322816848755,0.024813130497932438,-0.1602935940027237
1.6834136247634888,1.6922320127487183,-0.12007659673690796,0.0248225387185812,-0.111673504114151
1.6447951793670654,1.6922320127487183,-0.11844591796398161,0.02366707473993301,-0.13568583130836487
1.7001805305480957,1.6922320127487183,-0.11427927017211914,0.022220678627491,-0.11785156279802322
1.6594364643096924,1.6922320127487183,-0.11423000693321228,0.022338559851050377,-0.09695209562778474
1.734172224998474,1.6922320127487183,-0.11171211302280426,0.022568311542272568,-0.1578085720539093
1.672276735305786,1.6922320127487183,-0.11509881913661955,0.022888327017426487,-0.11731887608766556
1.6525917053222656,1.6922320127487183,-0.12120525538921356,0.023279106244444847,-0.11763492971658707
1.6302281618118286,1.6922320127487183,-0.11481961607933044,0.0229623019695282,-0.08956806361675262
1.6114872694015503,1.6922320127487183,-0.11405418813228609,0.023673852905631065,-0.10551150888204575
1.654068112373352,1.6922320127487183,-0.11162179708480834,0.02417652867734432,-0.1509575992822647
1.6936969757080078,1.6922320127487183,-0.11319439113140106,0.024651791900396347,-0.07818488031625748
1.6727381944656372,1.6922320127487183,-0.10921978950500488,0.024540087208151817,-0.15196707844734192
1.676149010658264,1.6922320127487183,-0.11017018556594849,0.023347696289420128,-0.09541996568441392
1.7448648214340208,1.6922320127487183,-0.11120451986789703,0.023360541090369225,-0.12319209426641464
1.7319177389144895,1.6922320127487183,-0.11702358722686768,0.02290484681725502,-0.09161604940891264
1.7289447784423828,1.6922320127487183,-0.12396761775016785,0.02287879027426243,-0.12530489265918732
1.6959348917007446,1.6922320127487183,-0.1268501728773117,0.0233997106552124,-0.13816393911838531
1.6804854869842527,1.6922320127487183,-0.1272307187318802,0.023775141686201092,-0.11142753809690475
1.6795750856399536,1.6922320127487183,-0.12739107012748718,0.02319216914474964,-0.15138737857341766


==> data/single_task_inference_result/walker/walker_single_task_inference_trajectories/28.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
-0.04100680351257324,3.0057384967803955,-1.772883057594299,3.2790184020996094,0.7540115118026732
-0.29138505458831787,3.0057384967803955,-1.7756859064102173,0.23971228301525116,3.142001152038574
-0.19116201996803284,3.0057384967803955,-1.2925525903701782,0.10877785831689835,-1.3086663484573364
0.1880217045545578,3.0057384967803955,-1.3228389024734497,0.08375196903944014,-1.44510281085968
0.45062205195426946,3.0057384967803955,-1.2778233289718628,0.05436567217111588,-1.4538842439651487
0.8079303503036499,3.0057384967803955,-1.4225728511810303,0.04335242137312889,-1.4965829849243164
1.1932039260864256,3.0057384967803955,-1.4365888833999632,0.043363865464925766,-1.4013499021530151
1.6439201831817627,3.0057384967803955,-1.4380251169204712,0.04356004297733306,-1.385244846343994
2.042096853256225,3.0057384967803955,-1.4361132383346555,0.04378091916441917,-1.4487026929855347
2.4507799148559566,3.0057384967803955,-1.4297508001327515,0.04376198723912239,-1.4163601398468015
2.77382755279541,3.0057384967803955,-1.3397318124771118,0.038347117602825165,-1.46188485622406
2.9547290802001958,3.0057384967803955,-1.227069616317749,0.0362626127898693,-1.1952649354934692
2.8876423835754395,3.0057384967803955,-1.265255093574524,0.037968769669532776,-1.2558884620666504
3.011643886566162,3.0057384967803955,-1.298320174217224,0.035609982907772064,-1.2579933404922483
3.025854587554932,3.0057384967803955,-1.362648844718933,0.03580685704946518,-1.4347586631774902
3.0344645977020264,3.0057384967803955,-1.3553109169006348,0.02785121463239193,-1.3587844371795654
3.08334755897522,3.0057384967803955,-1.3615093231201172,0.02293421700596809,-1.3891050815582275
3.071786642074585,3.0057384967803955,-1.3697055578231812,0.025116978213191032,-1.398905873298645
3.0408380031585693,3.0057384967803955,-1.3927620649337769,0.023428622633218765,-1.3971601724624632
3.069169759750366,3.0057384967803955,-1.3803539276123047,0.02475457265973091,-1.3457224369049072
2.9517822265625,3.0057384967803955,-1.3713164329528809,0.025251571089029312,-1.3772541284561155
2.9990556240081787,3.0057384967803955,-1.382859706878662,0.024516280740499496,-1.3607271909713743
3.0430142879486084,3.0057384967803955,-1.3616483211517332,0.023269761353731155,-1.3646752834320068
2.9880053997039795,3.0057384967803955,-1.3540676832199097,0.022318799048662186,-1.352239727973938
2.9821965694427486,3.0057384967803955,-1.3545446395874023,0.022147076204419136,-1.3538414239883423
3.0771641731262207,3.0057384967803955,-1.3495937585830688,0.022332595661282536,-1.3590269088745115
3.0789632797241206,3.0057384967803955,-1.3520020246505735,0.02198383398354053,-1.3335816860198975
3.0656363964080806,3.0057384967803955,-1.3615592718124387,0.02309169620275497,-1.3262789249420166
3.1107823848724365,3.0057384967803955,-1.3830934762954712,0.023682957515120503,-1.3614892959594727
3.0661792755126958,3.0057384967803955,-1.366771578788757,0.02770677208900452,-1.3421969413757324
3.0316677093505855,3.0057384967803955,-1.399121880531311,0.030082544311881065,-1.4299795627593994
2.99224066734314,3.0057384967803955,-1.3762483596801756,0.02720370516180992,-1.3424373865127563
3.033202886581421,3.0057384967803955,-1.367295742034912,0.02411643229424953,-1.3619134426116943
3.029663562774658,3.0057384967803955,-1.3724416494369507,0.023578615859150887,-1.3981754779815672
3.0272769927978516,3.0057384967803955,-1.369505763053894,0.02234906516969204,-1.3713074922561643
3.032116174697876,3.0057384967803955,-1.3654865026474,0.021701404824852943,-1.38028085231781
3.005124092102051,3.0057384967803955,-1.369211196899414,0.021986842155456543,-1.3652726411819458
2.9736900329589844,3.0057384967803955,-1.3666139841079712,0.021746091544628143,-1.3373688459396362
3.026818990707397,3.0057384967803955,-1.3576800823211668,0.021560601890087128,-1.339400053024292
3.1017246246337886,3.0057384967803955,-1.3562103509902954,0.02146855928003788,-1.3790162801742551
3.07360315322876,3.0057384967803955,-1.3614667654037476,0.022007642313838005,-1.387336492538452
3.052773237228393,3.0057384967803955,-1.3871552944183347,0.02323894016444683,-1.3872816562652588
3.024749994277954,3.0057384967803955,-1.3911256790161133,0.025636754930019375,-1.3614990711212158
3.0496203899383545,3.0057384967803955,-1.367305278778076,0.024824054911732677,-1.3978480100631712
3.03904390335083,3.0057384967803955,-1.3852015733718872,0.02548457868397236,-1.3715091943740845
3.0268712043762207,3.0057384967803955,-1.3902512788772583,0.023806944489479065,-1.3919243812561035
2.9955615997314453,3.0057384967803955,-1.3793118000030515,0.02300215885043144,-1.3776544332504272
3.0714702606201167,3.0057384967803955,-1.366151213645935,0.022168153896927837,-1.3252358436584473
3.038702964782715,3.0057384967803955,-1.3700851202011108,0.022481696680188176,-1.3462108373641968
3.12664246559143,3.0057384967803955,-1.3708468675613403,0.02247973531484604,-1.351197600364685
3.0121185779571533,3.0057384967803955,-1.3515732288360596,0.02327843382954597,-1.3302446603775024
2.9537498950958248,3.0057384967803955,-1.3522467613220215,0.02376384660601616,-1.2995407581329343
3.049413681030273,3.0057384967803955,-1.3521510362625122,0.023057032376527783,-1.3129078149795532
3.1039609909057617,3.0057384967803955,-1.3410383462905884,0.022785020992159843,-1.3778656721115112
3.0179553031921382,3.0057384967803955,-1.3751863241195679,0.024069087579846386,-1.3521093130111694
3.093202590942383,3.0057384967803955,-1.368975043296814,0.022779110819101334,-1.3607733249664307
2.9899380207061768,3.0057384967803955,-1.3628461360931396,0.024286266416311264,-1.3748555183410645
3.0579843521118164,3.0057384967803955,-1.3730998039245603,0.023236678913235664,-1.3515729904174805
3.077334403991699,3.0057384967803955,-1.3621162176132202,0.02419055067002773,-1.3433833122253416
3.0061826705932617,3.0057384967803955,-1.3511652946472168,0.022650284692645073,-1.3645241260528564
2.990492343902588,3.0057384967803955,-1.3647974729537964,0.02318518608808517,-1.3400914669036863
2.9979350566864014,3.0057384967803955,-1.352777123451233,0.02213752083480358,-1.3273285627365112
3.0617146492004395,3.0057384967803955,-1.350974440574646,0.0220290832221508,-1.3274537324905396
3.0528926849365234,3.0057384967803955,-1.3549699783325195,0.021926525980234143,-1.3645294904708862
3.1208183765411377,3.0057384967803955,-1.3594419956207275,0.021696200594305992,-1.3738235235214231
3.0718829631805415,3.0057384967803955,-1.3487918376922607,0.023581005632877346,-1.354207158088684
3.075596332550049,3.0057384967803955,-1.3644866943359375,0.026173122227191925,-1.361597180366516
3.057328939437866,3.0057384967803955,-1.378620147705078,0.027738094329833984,-1.3809096813201904
3.016033411026001,3.0057384967803955,-1.3953444957733154,0.027176594361662865,-1.351296305656433
3.009397268295288,3.0057384967803955,-1.3809980154037476,0.027898119762539864,-1.3736803531646729
3.016535758972168,3.0057384967803955,-1.362728714942932,0.023525934666395187,-1.3399953842163084
3.0134794712066646,3.0057384967803955,-1.3632586002349851,0.022241944447159767,-1.3934223651885986
3.1296331882476807,3.0057384967803955,-1.3589318990707395,0.021306335926055908,-1.3149210214614868
2.9515457153320312,3.0057384967803955,-1.3536137342453003,0.021443789824843407,-1.3320567607879639
2.9546327590942383,3.0057384967803955,-1.3424474000930786,0.021520789712667465,-1.3346006870269775
2.982382535934448,3.0057384967803955,-1.3293830156326292,0.022340349853038788,-1.298329472541809
2.9128055572509766,3.0057384967803955,-1.3207446336746216,0.023208962753415108,-1.33051335811615
2.995363235473633,3.0057384967803955,-1.339629054069519,0.02432765066623688,-1.3534198999404907
3.020139455795288,3.0057384967803955,-1.3426883220672607,0.023488422855734825,-1.3324613571166992
3.022935152053833,3.0057384967803955,-1.3464194536209106,0.022630834951996803,-1.3376057147979736
3.0640122890472408,3.0057384967803955,-1.3514959812164307,0.021909156814217567,-1.345643401145935
3.10170841217041,3.0057384967803955,-1.3660099506378172,0.023560645058751103,-1.394853115081787
3.041414737701416,3.0057384967803955,-1.3848875761032104,0.02311430871486664,-1.3793779611587524
3.118391275405884,3.0057384967803955,-1.3827557563781738,0.024220757186412808,-1.3886011838912964
3.0924546718597408,3.0057384967803955,-1.3696069717407227,0.025169687345623967,-1.408952236175537
3.095253229141236,3.0057384967803955,-1.4437586069107056,0.02728581055998802,-1.4638415575027464
3.05551552772522,3.0057384967803955,-1.3819692134857176,0.03210453689098358,-1.3818440437316895
3.066004991531372,3.0057384967803955,-1.3592911958694458,0.02854510396718979,-1.310174584388733
3.0568106174468994,3.0057384967803955,-1.3888822793960571,0.03072447143495083,-1.362849712371826
3.0738987922668457,3.0057384967803955,-1.4074326753616333,0.027725696563720703,-1.413825273513794
3.0684309005737305,3.0057384967803955,-1.3976343870162964,0.027971701696515083,-1.3885523080825803
2.991418600082397,3.0057384967803955,-1.3987597227096555,0.02696811594069004,-1.3922617435455322
3.055750131607056,3.0057384967803955,-1.3745545148849487,0.0251357052475214,-1.3730720281600952
3.040210485458374,3.0057384967803955,-1.3711434602737427,0.024140281602740288,-1.3365695476531982
3.0883090496063232,3.0057384967803955,-1.366150975227356,0.02362923137843609,-1.3750544786453247
3.094475507736206,3.0057384967803955,-1.3794864416122437,0.023675354197621346,-1.3728841543197632
3.1040444374084473,3.0057384967803955,-1.394614577293396,0.025500886142253876,-1.3993929624557495
3.091407299041748,3.0057384967803955,-1.3917732238769531,0.029538968577980995,-1.3822423219680786
3.031614065170288,3.0057384967803955,-1.3557183742523191,0.0315215103328228,-1.289711594581604
3.065279006958008,3.0057384967803955,-1.3649941682815552,0.0302986204624176,-1.349330186843872
3.099618911743164,3.0057384967803955,-1.38302743434906,0.026308808475732803,-1.3620104789733887
2.9876575469970703,3.0057384967803955,-1.437557816505432,0.026503160595893856,-1.471672773361206
3.0227370262146,3.0057384967803955,-1.3737632036209106,0.025054829195141792,-1.3573929071426392
3.0169506072998047,3.0057384967803955,-1.3475620746612549,0.023642169311642647,-1.3636717796325684
2.9976682662963867,3.0057384967803955,-1.3572617769241333,0.02205684222280979,-1.3791619539260864
3.103675842285156,3.0057384967803955,-1.3578913211822508,0.021773358806967732,-1.3611209392547607
2.993450403213501,3.0057384967803955,-1.356666088104248,0.02180825173854828,-1.335079550743103
3.034024238586426,3.0057384967803955,-1.3471754789352417,0.021564323455095288,-1.322278380393982
3.0209805965423584,3.0057384967803955,-1.33615505695343,0.021731952205300328,-1.343827724456787
3.033493757247925,3.0057384967803955,-1.3427305221557615,0.021522093564271927,-1.3272857666015625
3.043286800384521,3.0057384967803955,-1.3681541681289673,0.022462528198957443,-1.3723527193069458
3.053065538406372,3.0057384967803955,-1.3714470863342283,0.02202585712075233,-1.3465522527694702
3.102725982666016,3.0057384967803955,-1.3831207752227783,0.022619929164648056,-1.389492392539978
3.043247938156128,3.0057384967803955,-1.3956817388534544,0.023914419114589688,-1.4005517959594727
3.046722173690796,3.0057384967803955,-1.38827908039093,0.02508595958352089,-1.4207730293273924
3.0466084480285645,3.0057384967803955,-1.3753479719161987,0.024725304916501045,-1.360608696937561
3.010885238647461,3.0057384967803955,-1.3962799310684204,0.02450825646519661,-1.3972350358963013
2.9409046173095703,3.0057384967803955,-1.3813998699188232,0.0243786983191967,-1.3484101295471191
3.0036962032318115,3.0057384967803955,-1.36093270778656,0.02269607037305832,-1.3560149669647217
3.053410530090332,3.0057384967803955,-1.3541973829269407,0.02212047018110752,-1.3914557695388792
3.049030065536499,3.0057384967803955,-1.353838801383972,0.021694235503673557,-1.364901781082153
2.9706504344940186,3.0057384967803955,-1.3670789003372192,0.021972693502902985,-1.3734620809555051
3.010141134262085,3.0057384967803955,-1.3653062582015991,0.02335730008780956,-1.3540058135986328
3.0178608894348145,3.0057384967803955,-1.3574706315994263,0.022057736292481422,-1.3374757766723633
2.959735155105591,3.0057384967803955,-1.3586466312408447,0.02190699428319931,-1.3626673221588135
3.034944534301758,3.0057384967803955,-1.354869723320007,0.021566811949014664,-1.3721637725830078
3.0591862201690674,3.0057384967803955,-1.3561223745346067,0.02191502973437309,-1.3322117328643799
3.0629506111145015,3.0057384967803955,-1.3652453422546387,0.021777451038360596,-1.368410348892212
3.023850917816162,3.0057384967803955,-1.3870900869369507,0.02292802929878235,-1.378508687019348
3.023456573486328,3.0057384967803955,-1.3860365152359009,0.02431027963757515,-1.373413324356079
2.989320039749145,3.0057384967803955,-1.3666764497756958,0.023164892569184303,-1.3834775686264038
3.0525364875793457,3.0057384967803955,-1.3666186332702637,0.022542478516697884,-1.3586517572402954
3.0425050258636475,3.0057384967803955,-1.367415428161621,0.022267796099185944,-1.3925603628158567
2.997260808944702,3.0057384967803955,-1.371681809425354,0.021986413747072216,-1.356168270111084
3.007851839065552,3.0057384967803955,-1.3598684072494507,0.021873028948903084,-1.3316925764083862
3.0223748683929443,3.0057384967803955,-1.3554236888885498,0.021921582520008087,-1.3357385396957395
3.0483946800231934,3.0057384967803955,-1.356624960899353,0.02164046838879585,-1.3444862365722656
3.0415546894073486,3.0057384967803955,-1.3610817193984983,0.021376777440309525,-1.3562101125717163
3.090719223022461,3.0057384967803955,-1.3694058656692505,0.02168365381658077,-1.3924038410186768
3.100154399871826,3.0057384967803955,-1.3845998048782349,0.022917961701750755,-1.3853459358215332
3.09807562828064,3.0057384967803955,-1.405149221420288,0.025499396026134487,-1.4047653675079343
3.0388329029083248,3.0057384967803955,-1.3883461952209473,0.029501779004931446,-1.3639955520629883
3.001818418502808,3.0057384967803955,-1.351467490196228,0.0285832192748785,-1.390637159347534
3.0704784393310542,3.0057384967803955,-1.368731141090393,0.025178950279951092,-1.3415859937667847
3.0331430435180664,3.0057384967803955,-1.374462366104126,0.024188987910747528,-1.4008175134658811
3.047291755676269,3.0057384967803955,-1.365478515625,0.023705480620265007,-1.3388260602951048
3.048647880554199,3.0057384967803955,-1.3602620363235471,0.022533182054758072,-1.3893123865127563
3.040688753128052,3.0057384967803955,-1.3784058094024658,0.023087793961167332,-1.3488024473190308
2.9830539226531982,3.0057384967803955,-1.3907442092895508,0.024128677323460575,-1.398849844932556
3.0287044048309326,3.0057384967803955,-1.373819589614868,0.022878043353557583,-1.3790022134780884
3.024188041687012,3.0057384967803955,-1.3687748908996582,0.022625014185905457,-1.3527005910873413
3.033714532852173,3.0057384967803955,-1.3677742481231687,0.022120395675301552,-1.3700538873672483
3.061558246612549,3.0057384967803955,-1.3684498071670532,0.02183770015835762,-1.3612588644027708
3.028467893600464,3.0057384967803955,-1.378661036491394,0.022510908544063568,-1.401872634887695
3.1027448177337646,3.0057384967803955,-1.3795380592346191,0.02258322015404701,-1.3966131210327148
3.105658054351806,3.0057384967803955,-1.3769800662994385,0.023550586774945256,-1.3426340818405151
3.126015901565552,3.0057384967803955,-1.4063119888305664,0.02569718472659588,-1.3739640712738037
3.015155076980591,3.0057384967803955,-1.3769007921218872,0.03065257705748081,-1.3829767704010008
3.0594615936279297,3.0057384967803955,-1.3344367742538452,0.0271447878330946,-1.3132829666137695
3.029053211212158,3.0057384967803955,-1.3966323137283323,0.023984873667359352,-1.4073355197906494
3.022978544235229,3.0057384967803955,-1.391153335571289,0.0240302924066782,-1.343700647354126
3.042910575866699,3.0057384967803955,-1.3787850141525269,0.02379663288593292,-1.3842136859893799
3.04178524017334,3.0057384967803955,-1.37203848361969,0.022205881774425503,-1.3768479824066162
3.0199146270751958,3.0057384967803955,-1.3816186189651487,0.022856062278151512,-1.3518136739730835
3.0650830268859863,3.0057384967803955,-1.37446928024292,0.022271426394581795,-1.3642834424972534
3.106400966644287,3.0057384967803955,-1.3741730451583862,0.022627150639891624,-1.3400019407272339
3.1671957969665527,3.0057384967803955,-1.396690249443054,0.02412740513682365,-1.3992952108383179
3.060698270797729,3.0057384967803955,-1.3956550359725952,0.0276892464607954,-1.3593379259109497
3.0343534946441646,3.0057384967803955,-1.3338668346405027,0.029067236930131912,-1.3147538900375366
2.936039447784424,3.0057384967803955,-1.3880525827407837,0.024224307388067245,-1.3691407442092896
3.0398037433624268,3.0057384967803955,-1.3653897047042847,0.024988152086734768,-1.3346482515335083
3.059009075164795,3.0057384967803955,-1.3706642389297483,0.02471674792468548,-1.3881542682647705
3.0762236118316646,3.0057384967803955,-1.3733667135238647,0.02283872850239277,-1.357854962348938
3.086742162704468,3.0057384967803955,-1.3935750722885132,0.023529596626758572,-1.3792903423309326
3.0361843109130855,3.0057384967803955,-1.4155677556991575,0.02755625918507576,-1.4052940607070923
2.99731969833374,3.0057384967803955,-1.3767528533935547,0.026529435068368912,-1.3821966648101807
3.0112016201019287,3.0057384967803955,-1.3667460680007935,0.02419641241431236,-1.345344066619873
2.975489377975464,3.0057384967803955,-1.3621308803558347,0.022938258945941925,-1.3919581174850464
3.028949737548828,3.0057384967803955,-1.3566764593124387,0.02226872928440571,-1.356988787651062
3.0767097473144527,3.0057384967803955,-1.3533741235733032,0.02136202156543732,-1.3372933864593504
3.086323976516724,3.0057384967803955,-1.3623757362365723,0.02174056507647037,-1.3967655897140503
3.0835380554199214,3.0057384967803955,-1.3917806148529053,0.023194126784801483,-1.4297196865081787
3.039719820022583,3.0057384967803955,-1.4208484888076782,0.026252109557390213,-1.402143120765686
3.0304925441741943,3.0057384967803955,-1.360935926437378,0.02698724903166294,-1.3014578819274902
3.0196075439453125,3.0057384967803955,-1.3733800649642944,0.025820286944508553,-1.354392886161804
3.03963041305542,3.0057384967803955,-1.3807897567749023,0.024055125191807743,-1.4029202461242676
3.0523364543914795,3.0057384967803955,-1.376656413078308,0.023128060624003407,-1.3426021337509155
3.018117427825928,3.0057384967803955,-1.3799294233322144,0.022500218823552128,-1.3616849184036255
3.070773839950561,3.0057384967803955,-1.3747864961624143,0.022308595478534695,-1.3832868337631223
3.030836343765259,3.0057384967803955,-1.3725546598434448,0.022696763277053836,-1.3801921606063843
3.116476058959961,3.0057384967803955,-1.3833229541778564,0.023081613704562187,-1.3654990196228027
3.103153944015503,3.0057384967803955,-1.3757163286209106,0.02410697005689144,-1.411916971206665
3.084994077682495,3.0057384967803955,-1.398969292640686,0.02569485083222389,-1.4068967103958128
3.0568554401397705,3.0057384967803955,-1.3672301769256592,0.029677221551537517,-1.367381930351257
3.076995372772217,3.0057384967803955,-1.3538868427276611,0.02726012095808983,-1.3068269491195679
3.10452938079834,3.0057384967803955,-1.395708918571472,0.030559131875634197,-1.3319875001907349
3.09582781791687,3.0057384967803955,-1.4326156377792358,0.03010660223662853,-1.4615671634674072
3.1294167041778564,3.0057384967803955,-1.39814031124115,0.03223972022533417,-1.424389123916626
3.0377118587493896,3.0057384967803955,-1.3576462268829343,0.03339357674121857,-1.356691598892212
3.027366876602173,3.0057384967803955,-1.3571678400039673,0.03088385611772537,-1.332448959350586


==> data/single_task_inference_result/walker/walker_single_task_inference_trajectories/29.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
-0.073626309633255,2.440950632095337,-1.772883057594299,3.2790184020996094,-0.2549651265144348
0.3979405462741852,2.440950632095337,-1.2361942529678345,0.2374742478132248,-0.4522891342639923
0.7781925201416015,2.440950632095337,-0.7928777933120726,0.11081919074058531,-0.8406239748001098
1.1262173652648924,2.440950632095337,-0.8409947156906128,0.08467389643192291,-0.8819949626922606
1.4663249254226685,2.440950632095337,-0.8035668134689331,0.05487644299864769,-0.9682680964469907
1.880288004875183,2.440950632095337,-0.8973696231842042,0.0438382625579834,-0.8909600377082824
2.1935439109802246,2.440950632095337,-0.8158005475997924,0.04153672233223915,-0.8468856215476989
2.1883401870727535,2.440950632095337,-0.6452130079269409,0.03172370791435242,-0.6458413600921631
2.241758584976196,2.440950632095337,-0.7655316591262817,0.04214436188340187,-0.7386397123336792
2.3193428516387935,2.440950632095337,-0.8999824523925781,0.10443994402885436,-0.7315779924392701
2.419856309890747,2.440950632095337,-0.954371690750122,0.06032776087522507,-0.9820464849472045
2.54494571685791,2.440950632095337,-0.8871681690216064,0.036682825535535805,-0.912282347679138
2.5125441551208496,2.440950632095337,-0.8544663190841674,0.030861694365739822,-0.829656958580017
2.4231181144714355,2.440950632095337,-0.8131313323974609,0.03412031009793281,-0.7754309773445129
2.372533082962036,2.440950632095337,-0.7986215353012085,0.02585649862885475,-0.7604246735572816
2.319946527481079,2.440950632095337,-0.8124432563781737,0.02390237338840961,-0.7856789827346802
2.3990025520324707,2.440950632095337,-0.8112822771072388,0.02482836879789829,-0.816887617111206
2.4312052726745605,2.440950632095337,-0.8173202276229857,0.024643952026963237,-0.823696196079254
2.3440778255462646,2.440950632095337,-0.8142167329788208,0.02413166686892509,-0.7915451526641845
2.3709161281585693,2.440950632095337,-0.8106865882873534,0.024538537487387657,-0.7903042435646057
2.3760299682617188,2.440950632095337,-0.8112664222717285,0.02537105232477188,-0.8124275207519531
2.484145641326904,2.440950632095337,-0.8196152448654176,0.02431155927479267,-0.8217539191246032
2.3697359561920166,2.440950632095337,-0.8202904462814331,0.02455561980605125,-0.7752411365509033
2.3412227630615234,2.440950632095337,-0.8139334917068481,0.02383716031908989,-0.808647096157074
2.3774793148040767,2.440950632095337,-0.8066937923431395,0.024372225627303123,-0.8384453058242797
2.3584752082824707,2.440950632095337,-0.8180559873580932,0.02542879991233349,-0.8058417439460753
2.4123277664184566,2.440950632095337,-0.8203903436660767,0.025335075333714485,-0.7921652793884277
2.4784061908721924,2.440950632095337,-0.824409008026123,0.026167504489421844,-0.8182535767555236
2.448246717453003,2.440950632095337,-0.8273298740386963,0.025182047858834263,-0.8563411235809326
2.50187611579895,2.440950632095337,-0.8222765922546386,0.023628301918506622,-0.8115466833114624
2.5525107383728027,2.440950632095337,-0.8330659866333008,0.02365338988602161,-0.866098940372467
2.546284437179565,2.440950632095337,-0.8580508232116699,0.024119708687067032,-0.8533309698104857
2.5218439102172847,2.440950632095337,-0.8505302667617798,0.027151150628924366,-0.8771469593048095
2.39744234085083,2.440950632095337,-0.8127239942550659,0.03029116615653038,-0.7978981733322142
2.434593915939331,2.440950632095337,-0.8545206785202025,0.026962336152791977,-0.8686944842338562
2.439286231994629,2.440950632095337,-0.8199690580368043,0.02500305697321892,-0.8185863494873047
2.3425793647766118,2.440950632095337,-0.8160017728805542,0.02339104376733303,-0.818835973739624
2.3461084365844727,2.440950632095337,-0.8138355016708374,0.022697044536471367,-0.7603976130485535
2.382767677307129,2.440950632095337,-0.8108752965927123,0.023067589849233627,-0.8620750308036803
2.435632944107056,2.440950632095337,-0.8134762048721313,0.02348462678492069,-0.8236777782440186
2.343965768814087,2.440950632095337,-0.8188129663467406,0.02414254285395145,-0.7786222696304321
2.42740535736084,2.440950632095337,-0.8164081573486328,0.024315793067216877,-0.8657347559928894
2.487898349761963,2.440950632095337,-0.8143427371978759,0.024053370580077168,-0.8084032535552977
2.514609098434448,2.440950632095337,-0.8212169408798218,0.023275360465049744,-0.7950934171676636
2.474355697631836,2.440950632095337,-0.8387476205825805,0.023279055953025814,-0.8287524580955505
2.4762368202209473,2.440950632095337,-0.8368149995803834,0.02624377980828285,-0.8565380573272705
2.4959669113159175,2.440950632095337,-0.8330107927322388,0.02387233078479767,-0.8577979207038878
2.4982752799987793,2.440950632095337,-0.8685911893844604,0.02450672537088394,-0.8666011095046997
2.5249907970428462,2.440950632095337,-0.8680577278137206,0.02542223036289215,-0.8636643886566162
2.503567218780517,2.440950632095337,-0.8636457920074464,0.025928769260644913,-0.8734886646270752
2.49236273765564,2.440950632095337,-0.8630790710449218,0.02782054618000984,-0.8990225195884703
2.4412550926208496,2.440950632095337,-0.848025918006897,0.02889580652117729,-0.8208144307136535
2.4786884784698486,2.440950632095337,-0.8438652753829955,0.025990234687924385,-0.8333871364593507
2.4485890865325928,2.440950632095337,-0.8394199609756469,0.02427099086344242,-0.8760713934898376
2.4797348976135254,2.440950632095337,-0.8404560089111328,0.022690963000059128,-0.8291672468185424
2.453579902648926,2.440950632095337,-0.8327785730361937,0.022327281534671783,-0.8445494771003723
2.4783804416656494,2.440950632095337,-0.8359323740005493,0.02184775099158287,-0.8346665501594542
2.4263901710510254,2.440950632095337,-0.836273193359375,0.02238801680505276,-0.8337584733963012
2.4582281112670894,2.440950632095337,-0.8337588310241699,0.022004704922437668,-0.7862517833709716
2.4079318046569824,2.440950632095337,-0.8307938575744629,0.022202366963028908,-0.8525590300559996
2.462858200073242,2.440950632095337,-0.8243185281753539,0.021968198940157887,-0.8192870616912842
2.385857343673706,2.440950632095337,-0.8245160579681395,0.02211129479110241,-0.781019628047943
2.462948799133301,2.440950632095337,-0.8220950365066528,0.02210270427167416,-0.8340590596199036
2.443565368652344,2.440950632095337,-0.8230690956115722,0.0223416481167078,-0.8034604787826538
2.410304307937622,2.440950632095337,-0.8234534263610839,0.022351931780576702,-0.8004453182220459
2.4251480102539062,2.440950632095337,-0.8208431005477905,0.02206621505320072,-0.8198178410530089
2.419575929641724,2.440950632095337,-0.8180224895477296,0.022628623992204663,-0.7861311435699463
2.4295949935913086,2.440950632095337,-0.8163787126541138,0.02178621664643288,-0.8156903982162476
2.4432294368743896,2.440950632095337,-0.8134667873382568,0.021811839193105698,-0.7971162199974061
2.407242774963379,2.440950632095337,-0.8067035675048829,0.021949436515569687,-0.8165095448493956
2.4463386535644527,2.440950632095337,-0.8094199895858765,0.021447317674756047,-0.8248770236968994
2.402892589569092,2.440950632095337,-0.8140765428543091,0.021542793139815327,-0.804084062576294
2.4142682552337646,2.440950632095337,-0.8159694671630859,0.02156219631433487,-0.84133380651474
2.4084129333496094,2.440950632095337,-0.8153035640716552,0.02180528827011585,-0.8352088332176208
2.4212646484375,2.440950632095337,-0.816894769668579,0.022527884691953656,-0.8240442276000975
2.424668550491333,2.440950632095337,-0.8139867782592772,0.02241535298526287,-0.8235362768173218
2.45728063583374,2.440950632095337,-0.7979458570480346,0.022690892219543457,-0.8459569215774536
2.417990207672119,2.440950632095337,-0.8074759244918822,0.02216738276183605,-0.78793865442276
2.376791715621948,2.440950632095337,-0.812989354133606,0.021796181797981266,-0.8179256916046143
2.4013371467590328,2.440950632095337,-0.813979983329773,0.02191012725234032,-0.8030468821525573
2.3482091426849365,2.440950632095337,-0.8165922164916992,0.022573726251721386,-0.7808253765106201
2.4742500782012935,2.440950632095337,-0.8135689496994017,0.023350117728114128,-0.8393636345863342
2.454824447631836,2.440950632095337,-0.8149216175079346,0.024114327505230904,-0.8197530508041383
2.5407283306121826,2.440950632095337,-0.822974443435669,0.023412948474287983,-0.8382682204246522
2.4667482376098633,2.440950632095337,-0.837730884552002,0.023951049894094467,-0.8731725811958314
2.4473698139190674,2.440950632095337,-0.8385757207870483,0.025850433856248852,-0.8222719430923462
2.4487624168396,2.440950632095337,-0.8271783590316771,0.022732961922883987,-0.8310127258300781
2.4199626445770264,2.440950632095337,-0.8276693820953369,0.022293346002697945,-0.7938008904457091
2.3492586612701416,2.440950632095337,-0.8266152143478394,0.02265060320496559,-0.8130228519439697
2.3912444114685054,2.440950632095337,-0.8173694610595702,0.021966325119137764,-0.8155075311660767
2.43191909790039,2.440950632095337,-0.8158876895904541,0.02243034355342388,-0.8467461466789244
2.4383149147033687,2.440950632095337,-0.8144952058792113,0.023095738142728806,-0.8542413115501405
2.3960940837860107,2.440950632095337,-0.811691164970398,0.022844696417450905,-0.8267579674720765
2.3655383586883545,2.440950632095337,-0.8140913248062133,0.023193491622805595,-0.7980406284332275
2.442248106002808,2.440950632095337,-0.8116000890731812,0.022802887484431263,-0.8288386464118956
2.512972116470337,2.440950632095337,-0.8127145767211914,0.022323673591017723,-0.8290994167327882
2.396445274353028,2.440950632095337,-0.8229566812515258,0.02269614674150944,-0.8272485136985779
2.358543872833252,2.440950632095337,-0.823676824569702,0.02300741896033287,-0.833329737186432
2.4115951061248775,2.440950632095337,-0.8148008584976195,0.02419470436871052,-0.8290693163871765
2.426983833312988,2.440950632095337,-0.8118649721145629,0.023278646171092987,-0.8192129135131837
2.4159088134765625,2.440950632095337,-0.8121360540390015,0.02388159930706024,-0.9018135070800781
2.4788248538970947,2.440950632095337,-0.8075348138809203,0.023265361785888672,-0.7728763818740845
2.4127156734466553,2.440950632095337,-0.8146272897720338,0.023597119376063343,-0.8006061315536499
2.412332534790039,2.440950632095337,-0.8165228366851807,0.02226436510682106,-0.7887416481971741
2.393588066101074,2.440950632095337,-0.815900444984436,0.022062785923480988,-0.7839217185974121
2.4039299488067623,2.440950632095337,-0.8174778223037719,0.02279452234506607,-0.8173546195030211
2.4266564846038814,2.440950632095337,-0.816138744354248,0.02311048284173012,-0.835733950138092
2.44536566734314,2.440950632095337,-0.8056416511535645,0.023090463131666183,-0.8256650567054749
2.441798448562622,2.440950632095337,-0.8081643581390381,0.02246100828051567,-0.8043298125267028
2.443126916885376,2.440950632095337,-0.8123868703842163,0.021845564246177677,-0.8303564190864563
2.4474585056304927,2.440950632095337,-0.8163613080978394,0.021421948447823524,-0.8287429213523864
2.466025352478028,2.440950632095337,-0.8181921243667601,0.020964670926332477,-0.8643682599067688
2.485545873641968,2.440950632095337,-0.8216990232467651,0.02092480286955833,-0.8136271238327025
2.4036064147949214,2.440950632095337,-0.8300827741622925,0.02139678411185741,-0.845764696598053
2.4849655628204346,2.440950632095337,-0.8300945758819581,0.021855326369404793,-0.8405488133430482
2.5822854042053223,2.440950632095337,-0.8348314762115479,0.02247474156320095,-0.8551158905029296
2.5382258892059326,2.440950632095337,-0.8511409759521484,0.02387353219091892,-0.870931565761566
2.459134340286255,2.440950632095337,-0.8861787319183348,0.025979261845350266,-0.9169454574584962
2.3975009918212886,2.440950632095337,-0.818344473838806,0.026414524763822556,-0.7903627157211303
2.436136722564697,2.440950632095337,-0.830361247062683,0.02435891516506672,-0.8240893483161926
2.354882478713989,2.440950632095337,-0.8243529796600341,0.02437785640358925,-0.7981992363929747
2.378354549407959,2.440950632095337,-0.8172672986984254,0.02312145568430424,-0.7865101099014281
2.4397311210632324,2.440950632095337,-0.8128503561019897,0.02275795489549637,-0.8464491367340087
2.5409839153289795,2.440950632095337,-0.8166279792785645,0.02346764877438545,-0.8324482440948486
2.4776711463928223,2.440950632095337,-0.8251106739044188,0.02315041609108448,-0.8216635584831237
2.455427408218384,2.440950632095337,-0.8418383598327636,0.02453373372554779,-0.8463048934936523
2.497005224227905,2.440950632095337,-0.8228330612182617,0.02385103143751621,-0.8215543031692506
2.4043102264404297,2.440950632095337,-0.8391395807266235,0.023030990734696388,-0.8285028338432312
2.4169003963470455,2.440950632095337,-0.8434284925460814,0.023861138150095936,-0.8455138802528381
2.412811279296875,2.440950632095337,-0.8262288570404052,0.02272819355130196,-0.8299468159675598
2.485731840133667,2.440950632095337,-0.8178300857543945,0.02261165715754032,-0.8574144840240479
2.4311516284942623,2.440950632095337,-0.8188189268112183,0.023169122636318207,-0.8281789422035217
2.4738428592681885,2.440950632095337,-0.8151845932006837,0.02209094539284706,-0.8016601204872131
2.4133687019348145,2.440950632095337,-0.8232998847961426,0.022046357393264767,-0.8389875292778014
2.4071114063262935,2.440950632095337,-0.8248479366302489,0.022534374147653576,-0.798566460609436
2.3936941623687744,2.440950632095337,-0.8198955059051514,0.022359330207109448,-0.8467956781387329
2.404290437698364,2.440950632095337,-0.8164318799972534,0.022464647889137268,-0.8033027052879332
2.4512236118316646,2.440950632095337,-0.8165040016174316,0.023146420717239376,-0.7794855237007141
2.453915596008301,2.440950632095337,-0.8127199411392213,0.023448554798960686,-0.7857577204704285
2.428704738616944,2.440950632095337,-0.8210201263427734,0.02181809023022652,-0.8111724853515626
2.4461472034454346,2.440950632095337,-0.8228870630264281,0.02198018692433834,-0.8091772198677064
2.350392818450928,2.440950632095337,-0.8226039409637451,0.02185198105871677,-0.7857646942138672
2.4217915534973145,2.440950632095337,-0.8176844120025634,0.021692009642720222,-0.8198948502540588
2.4359209537506104,2.440950632095337,-0.8163402080535888,0.021916043013334274,-0.8275082111358641
2.429996490478516,2.440950632095337,-0.8143928050994873,0.022087225690484047,-0.8451609015464783
2.422783613204956,2.440950632095337,-0.8141348361968994,0.022032601758837696,-0.8284082412719727
2.454129219055176,2.440950632095337,-0.8102440834045409,0.023002471774816517,-0.8094885349273682
2.426695823669433,2.440950632095337,-0.8133772611618043,0.021544435992836952,-0.80353444814682
2.406891107559204,2.440950632095337,-0.8135626316070557,0.02132316678762436,-0.8317294716835022
2.4023468494415283,2.440950632095337,-0.8155416250228883,0.021507496014237404,-0.8148522973060608
2.4746129512786865,2.440950632095337,-0.8164631128311157,0.02211953140795231,-0.8265898823738098
2.4130656719207764,2.440950632095337,-0.8173831701278687,0.022397244349122047,-0.845131754875183
2.3642585277557373,2.440950632095337,-0.816493034362793,0.022425338625907894,-0.8219128847122192
2.397707223892212,2.440950632095337,-0.8127782344818115,0.022557197138667103,-0.8261551260948181
2.4067900180816646,2.440950632095337,-0.817513108253479,0.02354069612920284,-0.811043083667755
2.480887651443481,2.440950632095337,-0.8163998126983641,0.02362639643251896,-0.856523871421814
2.3984911441802974,2.440950632095337,-0.8170629739761353,0.024043479934334755,-0.7930966019630432
2.4036519527435303,2.440950632095337,-0.8176707029342651,0.023000085726380348,-0.7962062358856201
2.3688905239105225,2.440950632095337,-0.8136476278305053,0.022775802761316296,-0.8025209903717042
2.3441321849823,2.440950632095337,-0.8170428276062012,0.023452302441000935,-0.8134724497795106
2.458235025405884,2.440950632095337,-0.8144702911376953,0.02408898063004017,-0.8427221179008483
2.5200252532958984,2.440950632095337,-0.8175830841064453,0.02476704679429531,-0.8052756190299987
2.5285906791687007,2.440950632095337,-0.8393970727920531,0.024112941697239876,-0.880892813205719
2.5068359375,2.440950632095337,-0.8876506090164183,0.026525862514972687,-0.8827075362205505
2.4659228324890137,2.440950632095337,-0.8475050926208496,0.03095235116779804,-0.8555936813354493
2.5356411933898926,2.440950632095337,-0.8286417722702025,0.026596711948513985,-0.8318694233894349
2.401679754257202,2.440950632095337,-0.8597909212112426,0.027465010061860085,-0.8382214307785033
2.4877231121063232,2.440950632095337,-0.8502862453460692,0.0246669203042984,-0.8453114628791809
2.4310736656188965,2.440950632095337,-0.8358924388885498,0.02408202551305294,-0.7772119045257568
2.3962342739105225,2.440950632095337,-0.8253488540649414,0.02304253540933132,-0.8135871291160582
2.3334968090057373,2.440950632095337,-0.8220127820968629,0.023097174242138863,-0.8188683986663817
2.3463799953460693,2.440950632095337,-0.8135468959808348,0.023395426571369168,-0.8240816593170166
2.41364860534668,2.440950632095337,-0.8138914108276366,0.023932898417115208,-0.8193604350090026
2.474287509918213,2.440950632095337,-0.8170493841171264,0.024668920785188675,-0.8113183975219727
2.4587364196777344,2.440950632095337,-0.8225065469741821,0.02472410351037979,-0.7924090027809142
2.4527783393859863,2.440950632095337,-0.8264492750167847,0.025283362716436383,-0.8270712494850159
2.3462018966674805,2.440950632095337,-0.8304721117019653,0.02355682104825973,-0.8641474843025206
2.349332094192505,2.440950632095337,-0.8261209726333617,0.02257511392235756,-0.7829304933547973
2.368093967437744,2.440950632095337,-0.8180778026580809,0.02289166674017906,-0.8142076730728148
2.4037327766418457,2.440950632095337,-0.8169251680374146,0.02377462387084961,-0.8116919994354248
2.3599956035614014,2.440950632095337,-0.8229938745498657,0.024859199300408363,-0.8132321238517761
2.4139103889465328,2.440950632095337,-0.8128620386123657,0.02509182132780552,-0.8184726834297181
2.356101751327514,2.440950632095337,-0.8160898685455321,0.025259194895625114,-0.7863515019416809
2.328615665435791,2.440950632095337,-0.8127446174621582,0.02458878420293331,-0.7842955589294434
2.4480185508728027,2.440950632095337,-0.8097279071807861,0.024478631094098088,-0.8036900758743286
2.4008443355560303,2.440950632095337,-0.8230961561203003,0.02567713893949985,-0.8385232090950013
2.44844388961792,2.440950632095337,-0.8131595849990845,0.023551935330033302,-0.8331017494201661
2.3514685630798335,2.440950632095337,-0.8141419887542723,0.024748075753450397,-0.8454855680465697
2.3675525188446045,2.440950632095337,-0.8174654245376587,0.02448086626827717,-0.8419969081878662
2.4076473712921143,2.440950632095337,-0.8129585981369017,0.02254579961299896,-0.831352412700653
2.4472572803497314,2.440950632095337,-0.8199028968811035,0.0238566379994154,-0.833558976650238
2.500312328338623,2.440950632095337,-0.8179179430007935,0.02336527593433857,-0.7884318232536317
2.388075113296509,2.440950632095337,-0.8315808773040771,0.023752177134156227,-0.7855982184410094
2.4464540481567383,2.440950632095337,-0.8287228345870972,0.023209217935800552,-0.8426342010498048
2.469712972640991,2.440950632095337,-0.8226580619812012,0.02263949811458588,-0.7879347801208496
2.4161624908447266,2.440950632095337,-0.8237746953964233,0.02220949158072472,-0.771300435066223
2.45095419883728,2.440950632095337,-0.8266245126724243,0.02250637859106064,-0.8040120601654052
2.48769760131836,2.440950632095337,-0.8250106573104857,0.022581206634640694,-0.8388552069664001
2.402953624725342,2.440950632095337,-0.830331563949585,0.021899422630667686,-0.8414642214775084
2.3543550968170166,2.440950632095337,-0.8291441202163696,0.02217225730419159,-0.8090067505836487


==> data/single_task_inference_result/walker/walker_single_task_inference_trajectories/3.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.05191537365317345,5.353464126586913,-1.772883057594299,3.2790184020996094,0.9939224123954773
-0.04352663829922676,5.353464126586913,-3.8473849296569824,0.2948201596736908,-0.7340573072433471
0.3872552812099457,5.353464126586913,-3.592142581939697,0.09309888631105424,-3.3394205570220947
0.7121315002441406,5.353464126586913,-3.523705244064331,0.0700877383351326,-3.69793963432312
1.074912190437317,5.353464126586913,-3.539865493774414,0.04895546659827232,-3.6673502922058105
1.4356824159622192,5.353464126586913,-3.641944885253906,0.03736458718776703,-3.626038074493408
1.9641131162643433,5.353464126586913,-3.635592460632324,0.0374169796705246,-3.6701006889343266
2.33316421508789,5.353464126586913,-3.6267056465148926,0.037625432014465325,-3.5542995929718018
2.715686559677124,5.353464126586913,-3.6306111812591553,0.03788875788450241,-3.6179406642913814
3.1520249843597408,5.353464126586913,-3.6467068195343018,0.03828509524464607,-3.6385524272918706
3.516514778137207,5.353464126586913,-3.6759493350982666,0.03889731690287591,-3.7235832214355464
3.8904736042022714,5.353464126586913,-3.7028615474700928,0.042880792170763016,-3.6347301006317134
4.240828990936279,5.353464126586913,-3.520608901977539,0.04882366955280304,-3.480690956115722
4.6639952659606925,5.353464126586913,-3.308369398117065,0.12449129670858385,-3.281869888305664
4.943206787109375,5.353464126586913,-3.310511827468872,0.07112850248813629,-3.352318525314331
5.105739116668701,5.353464126586913,-3.4164326190948486,0.053188733756542206,-3.3774960041046143
5.23479700088501,5.353464126586913,-3.5223193168640137,0.046214673668146126,-3.563889265060425
5.321088790893555,5.353464126586913,-3.522153615951538,0.03943892568349838,-3.5224626064300537
5.348985195159912,5.353464126586913,-3.544868469238281,0.03375370800495148,-3.52561616897583
5.352768421173096,5.353464126586913,-3.5561611652374268,0.02975696511566639,-3.52332091331482
5.293519020080566,5.353464126586913,-3.552696228027344,0.026546379551291462,-3.543641328811645
5.18993043899536,5.353464126586913,-3.5450189113616943,0.02364424243569374,-3.53401517868042
5.296962261199951,5.353464126586913,-3.5464713573455806,0.022823933511972427,-3.592322826385498
5.310567855834961,5.353464126586913,-3.548224210739136,0.02317075803875923,-3.53088927268982
5.389137268066406,5.353464126586913,-3.5460495948791504,0.023454757407307625,-3.513084173202514
5.436241149902344,5.353464126586913,-3.548130750656128,0.026531953364610672,-3.573336601257324
5.43175745010376,5.353464126586913,-3.596790313720703,0.027553493157029152,-3.6202292442321777
5.485348701477051,5.353464126586913,-3.6169087886810303,0.026840966194868088,-3.619412422180176
5.477704524993896,5.353464126586913,-3.6592991352081294,0.03066996857523918,-3.65430736541748
5.367949485778809,5.353464126586913,-3.542454242706299,0.03170894831418991,-3.5820820331573486
5.389161109924316,5.353464126586913,-3.533437490463257,0.02766561508178711,-3.5955092906951904
5.409554004669189,5.353464126586913,-3.565611124038696,0.02561755664646625,-3.576257944107056
5.3617563247680655,5.353464126586913,-3.5846791267395015,0.026497550308704376,-3.5341787338256836
5.365628242492676,5.353464126586913,-3.5611867904663086,0.02504968084394932,-3.580113649368286
5.363436698913574,5.353464126586913,-3.566540002822876,0.023583974689245224,-3.549556255340576
5.388479709625244,5.353464126586913,-3.5580103397369385,0.023261263966560364,-3.575934171676636
5.333487987518311,5.353464126586913,-3.5638496875762935,0.022981684654951092,-3.5238144397735596
5.361881256103516,5.353464126586913,-3.559921264648437,0.022501152008771896,-3.552984476089477
5.323174476623535,5.353464126586913,-3.559471368789673,0.02230493724346161,-3.534850597381592
5.397507667541504,5.353464126586913,-3.556075096130371,0.0222038384526968,-3.5693061351776123
5.336748123168944,5.353464126586913,-3.5557944774627686,0.022628311067819595,-3.5553028583526607
5.369479179382324,5.353464126586913,-3.5522406101226807,0.02231498993933201,-3.611564874649048
5.373857021331787,5.353464126586913,-3.5559918880462646,0.022451551631093025,-3.5435223579406734
5.323757171630859,5.353464126586913,-3.5588185787200928,0.023321008309721943,-3.515108108520508
5.302073001861572,5.353464126586913,-3.5566351413726807,0.022664302960038185,-3.531738519668579
5.281837940216064,5.353464126586913,-3.5524046421051025,0.022509189322590828,-3.5249061584472656
5.350421905517577,5.353464126586913,-3.551596403121948,0.022495230659842488,-3.538851737976074
5.330812931060791,5.353464126586913,-3.545126676559448,0.022738853469491005,-3.5534949302673335
5.426855087280273,5.353464126586913,-3.540548324584961,0.022663112729787823,-3.578674793243408
5.398519039154053,5.353464126586913,-3.551257371902466,0.023882463574409485,-3.5446231365203857
5.4251627922058105,5.353464126586913,-3.571753978729248,0.024862008169293404,-3.585336923599243
5.4208269119262695,5.353464126586913,-3.558626890182495,0.024695593863725666,-3.577683210372925
5.2703680992126465,5.353464126586913,-3.57859206199646,0.027934405952692032,-3.5759656429290767
5.34328031539917,5.353464126586913,-3.5750253200531006,0.026864480227231976,-3.556864261627197
5.347303867340088,5.353464126586913,-3.5514400005340576,0.024376535788178444,-3.5624032020568848
5.4063239097595215,5.353464126586913,-3.54712176322937,0.022814009338617325,-3.592568874359131
5.367927551269531,5.353464126586913,-3.5521271228790283,0.022984543815255165,-3.579339504241944
5.365738391876221,5.353464126586913,-3.554328680038452,0.024563057348132133,-3.5569491386413574
5.335460662841797,5.353464126586913,-3.5523250102996826,0.02298959717154503,-3.54866361618042
5.378132343292236,5.353464126586913,-3.5561633110046382,0.02317927777767181,-3.5578598976135254
5.324313163757324,5.353464126586913,-3.5613424777984615,0.022719236090779305,-3.5449581146240234
5.3273324966430655,5.353464126586913,-3.556747913360596,0.022071234881877896,-3.5546741485595703
5.3550286293029785,5.353464126586913,-3.5497884750366206,0.022266276180744168,-3.5305404663085938
5.299920082092285,5.353464126586913,-3.5480792522430415,0.022219948470592495,-3.531001567840576
5.2391343116760245,5.353464126586913,-3.5479497909545894,0.022271679714322087,-3.547702550888061
5.406846046447754,5.353464126586913,-3.542783975601196,0.023148544132709503,-3.553459882736206
5.222411155700684,5.353464126586913,-3.5482590198516846,0.023260397836565968,-3.5098392963409424
5.2640509605407715,5.353464126586913,-3.5421011447906494,0.02257821522653103,-3.5690760612487793
5.354705810546875,5.353464126586913,-3.5366079807281494,0.024019913747906685,-3.5109295845031734
5.337606430053711,5.353464126586913,-3.5442214012146,0.025814538821578022,-3.540161609649658
5.361099720001221,5.353464126586913,-3.5472831726074214,0.022459764033555984,-3.5352160930633545
5.325381755828857,5.353464126586913,-3.5446767807006836,0.024227680638432503,-3.5654616355896
5.24232292175293,5.353464126586913,-3.5488040447235107,0.022967629134655,-3.563868761062622
5.250918388366699,5.353464126586913,-3.5489065647125244,0.02221702411770821,-3.5318748950958248
5.307565212249756,5.353464126586913,-3.55000114440918,0.023128541186451912,-3.540449619293213
5.348394870758057,5.353464126586913,-3.5466508865356445,0.023624155670404438,-3.509554147720337
5.385412693023682,5.353464126586913,-3.5444486141204834,0.024395287036895752,-3.5793087482452393
5.3080806732177725,5.353464126586913,-3.5610954761505127,0.026112554594874385,-3.5154709815979004
5.377694606781006,5.353464126586913,-3.552459478378296,0.02402977086603641,-3.5402932167053223
5.446112155914307,5.353464126586913,-3.554939746856689,0.023012427613139153,-3.5503001213073726
5.41366720199585,5.353464126586913,-3.566692590713501,0.023341428488492966,-3.546769380569458
5.4061198234558105,5.353464126586913,-3.5734932422637935,0.02460990473628044,-3.5700075626373287
5.407745838165283,5.353464126586913,-3.611527681350708,0.02758596464991569,-3.5890660285949707
5.375600337982178,5.353464126586913,-3.569822311401367,0.027376718819141388,-3.5416626930236816
5.374436855316161,5.353464126586913,-3.5619771480560303,0.026476787403225895,-3.5190384387969966
5.279789924621582,5.353464126586913,-3.5677144527435303,0.02503066696226597,-3.5849564075469966
5.392792224884033,5.353464126586913,-3.564584970474243,0.024604935199022293,-3.6244392395019527
5.3856706619262695,5.353464126586913,-3.564328670501709,0.023286217823624607,-3.5710818767547607
5.33472728729248,5.353464126586913,-3.56505823135376,0.022672133520245552,-3.5486230850219727
5.447227954864502,5.353464126586913,-3.558811664581299,0.022757461294531826,-3.5586993694305415
5.440237522125244,5.353464126586913,-3.566112279891968,0.025030355900526047,-3.559858560562134
5.3613080978393555,5.353464126586913,-3.572567939758301,0.02532052807509899,-3.567720413208008
5.401914119720458,5.353464126586913,-3.538203001022339,0.024397863075137135,-3.504572629928589
5.450076580047608,5.353464126586913,-3.5529825687408447,0.025075720623135567,-3.6032543182373047
5.427920818328857,5.353464126586913,-3.578479766845703,0.026519058272242543,-3.599247932434082
5.429939270019531,5.353464126586913,-3.573273181915283,0.027154354378581047,-3.620250701904297
5.444537162780762,5.353464126586913,-3.6130118370056152,0.0286608561873436,-3.6383681297302246
5.389983654022217,5.353464126586913,-3.56020712852478,0.029513128101825718,-3.5920777320861816
5.311561107635497,5.353464126586913,-3.5499982833862305,0.028089892119169235,-3.528798818588257
5.272593021392822,5.353464126586913,-3.5765388011932373,0.026651225984096527,-3.552678108215332
5.325418949127196,5.353464126586913,-3.54782509803772,0.025194304063916206,-3.5671286582946777
5.274786472320557,5.353464126586913,-3.5504696369171143,0.02359996549785137,-3.5780134201049805
5.380162715911865,5.353464126586913,-3.5465176105499268,0.02290029264986515,-3.5465123653411865
5.258677959442139,5.353464126586913,-3.545696973800659,0.02447702549397945,-3.4904239177703857
5.301906585693359,5.353464126586913,-3.543966293334961,0.02372432127594948,-3.5477752685546875
5.239893436431885,5.353464126586913,-3.5428316593170166,0.023073799908161163,-3.544118642807007
5.2823472023010245,5.353464126586913,-3.54851508140564,0.024092795327305797,-3.5696761608123775
5.342913627624512,5.353464126586913,-3.547990083694458,0.024108896031975743,-3.5606577396392822
5.349981784820557,5.353464126586913,-3.5427160263061523,0.02615543082356453,-3.522989511489868
5.320377826690674,5.353464126586913,-3.541271924972534,0.023653581738471985,-3.5331268310546875
5.304344177246094,5.353464126586913,-3.5416409969329834,0.02404724061489105,-3.5295886993408203
5.29716157913208,5.353464126586913,-3.5423686504364014,0.023054905235767365,-3.517881631851196
5.353507041931152,5.353464126586913,-3.545640468597412,0.022348798811435696,-3.5340218544006348
5.3232927322387695,5.353464126586913,-3.5444045066833496,0.02256843075156212,-3.532625675201416
5.352957725524902,5.353464126586913,-3.5422961711883545,0.02290951088070869,-3.530279397964477
5.366362571716309,5.353464126586913,-3.543593406677246,0.022863697260618206,-3.5484464168548584
5.374561786651611,5.353464126586913,-3.549574136734009,0.02218250371515751,-3.572614431381225
5.384154796600342,5.353464126586913,-3.556119203567505,0.02195185422897339,-3.5578725337982178
5.433877944946289,5.353464126586913,-3.5669198036193848,0.022869661450386047,-3.585290670394897
5.478290557861328,5.353464126586913,-3.5765178203582764,0.02365749515593052,-3.58814024925232
5.272551536560059,5.353464126586913,-3.5815637111663814,0.026265695691108704,-3.5213582515716553
5.2666096687316895,5.353464126586913,-3.563176155090332,0.026145398616790768,-3.496156692504883
5.311908721923828,5.353464126586913,-3.5319652557373047,0.02563883364200592,-3.5351884365081787
5.268527030944824,5.353464126586913,-3.528223991394043,0.025154439732432365,-3.4895439147949214
5.190855026245117,5.353464126586913,-3.5415301322937007,0.02452288568019867,-3.519119501113892
5.31869649887085,5.353464126586913,-3.537927389144897,0.026703063398599625,-3.5054693222045894
5.400735855102539,5.353464126586913,-3.54094672203064,0.025621868669986725,-3.5410611629486084
5.372071743011475,5.353464126586913,-3.548092126846313,0.024444488808512688,-3.548926591873169
5.377131938934326,5.353464126586913,-3.5590977668762207,0.025176957249641415,-3.559661626815796
5.423103332519531,5.353464126586913,-3.5712809562683105,0.025729229673743248,-3.59426212310791
5.423487663269042,5.353464126586913,-3.5815560817718506,0.025078071281313896,-3.5688867568969727
5.357870578765869,5.353464126586913,-3.577026844024658,0.0254021380096674,-3.5611526966094966
5.393415927886962,5.353464126586913,-3.5724003314971924,0.024952568113803864,-3.6116354465484615
5.3585824966430655,5.353464126586913,-3.5656535625457764,0.02483190968632698,-3.540779590606689
5.435438632965088,5.353464126586913,-3.559291362762451,0.02411006763577461,-3.5568325519561768
5.485470294952393,5.353464126586913,-3.562139749526977,0.02396707981824875,-3.5886938571929927
5.479973793029785,5.353464126586913,-3.5541412830352783,0.0254091527312994,-3.5339386463165283
5.45784568786621,5.353464126586913,-3.5700783729553223,0.029153520241379734,-3.595763683319092
5.452308177947998,5.353464126586913,-3.6231048107147217,0.033267006278038025,-3.672818422317505
5.39208984375,5.353464126586913,-3.5568442344665527,0.02990521304309368,-3.572431802749634
5.352046489715576,5.353464126586913,-3.549528121948242,0.027940021827816963,-3.5691001415252686
5.395503044128418,5.353464126586913,-3.5517261028289795,0.02577088214457035,-3.5741782188415527
5.294127941131592,5.353464126586913,-3.555047273635864,0.02532544359564781,-3.5482349395751958
5.360227108001709,5.353464126586913,-3.5594098567962646,0.02443208545446396,-3.592962741851806
5.384297847747803,5.353464126586913,-3.5545096397399902,0.022596545517444607,-3.5943808555603027
5.413928985595703,5.353464126586913,-3.558042764663696,0.02224745973944664,-3.556512117385864
5.353409767150879,5.353464126586913,-3.5715768337249756,0.023161286488175392,-3.597552537918091
5.361318111419678,5.353464126586913,-3.567242622375488,0.02395419031381607,-3.558662414550781
5.410590171813965,5.353464126586913,-3.56231689453125,0.02303578518331051,-3.5586094856262207
5.398038864135742,5.353464126586913,-3.5560405254364014,0.023500628769397732,-3.5581221580505367
5.3513731956481925,5.353464126586913,-3.5647428035736084,0.023778939619660378,-3.5779058933258057
5.407534122467041,5.353464126586913,-3.5677523612976074,0.023267963901162148,-3.5437848567962646
5.436263561248779,5.353464126586913,-3.561918973922729,0.024100832641124725,-3.57427191734314
5.334303379058838,5.353464126586913,-3.555458784103393,0.024881631135940552,-3.528427124023437
5.375712871551514,5.353464126586913,-3.5469820499420166,0.024208206683397293,-3.520376682281494
5.321988105773926,5.353464126586913,-3.561838865280152,0.02437512576580048,-3.5383136272430415
5.373412132263184,5.353464126586913,-3.5558228492736816,0.02396531403064728,-3.522792100906372
5.4167985916137695,5.353464126586913,-3.5556740760803223,0.023114804178476334,-3.5203578472137447
5.353267669677734,5.353464126586913,-3.566828727722168,0.023158011958003044,-3.5492303371429443
5.386049747467041,5.353464126586913,-3.5561594963073726,0.02290037460625172,-3.579235315322876
5.421812534332275,5.353464126586913,-3.563075304031372,0.02379479072988033,-3.551702976226806
5.344700813293457,5.353464126586913,-3.560889959335327,0.02421125955879688,-3.523021697998047
5.353937149047852,5.353464126586913,-3.5543417930603027,0.023726712912321087,-3.5166149139404297
5.348521709442139,5.353464126586913,-3.5572855472564697,0.023128794506192207,-3.582369804382324
5.361414909362793,5.353464126586913,-3.548511028289795,0.022687397897243496,-3.52207612991333
5.3857197761535645,5.353464126586913,-3.549372911453247,0.022235570475459095,-3.5776896476745605
5.35503625869751,5.353464126586913,-3.556057453155517,0.022008271887898445,-3.5557487010955806
5.37764835357666,5.353464126586913,-3.5545098781585693,0.02210552804172039,-3.5523509979248047
5.352871417999268,5.353464126586913,-3.5623176097869877,0.02248263172805309,-3.5567400455474854
5.294949054718018,5.353464126586913,-3.557772397994995,0.02246272005140781,-3.526726484298706
5.3208065032958975,5.353464126586913,-3.554922580718994,0.022556595504283905,-3.5780820846557617
5.318297863006592,5.353464126586913,-3.549137830734253,0.02226407825946808,-3.5261220932006836
5.316614627838135,5.353464126586913,-3.546299457550049,0.02213983424007893,-3.519658088684082
5.314664363861084,5.353464126586913,-3.5440115928649902,0.022481676191091537,-3.511257648468017
5.371825695037842,5.353464126586913,-3.532434225082397,0.024958359077572823,-3.504141569137573
5.352488994598389,5.353464126586913,-3.538997411727905,0.024693569168448448,-3.511870622634888
5.353955745697021,5.353464126586913,-3.548051595687866,0.02290182001888752,-3.540825843811035
5.443245887756348,5.353464126586913,-3.5489144325256348,0.022457730025053024,-3.558823108673096
5.319568634033203,5.353464126586913,-3.555164098739624,0.02328548952937126,-3.5131523609161377
5.262451171875,5.353464126586913,-3.540930986404419,0.02264777943491936,-3.5291736125946045
5.3294925689697275,5.353464126586913,-3.540977716445923,0.0230643842369318,-3.549664497375488
5.340442657470703,5.353464126586913,-3.5349371433258057,0.023448696359992027,-3.5280811786651607
5.408847808837891,5.353464126586913,-3.539705514907837,0.02307225950062275,-3.5645484924316406
5.325716495513916,5.353464126586913,-3.542764902114868,0.023897187784314156,-3.5472214221954346
5.324615955352783,5.353464126586913,-3.5431549549102783,0.0249919593334198,-3.524479627609253
5.323659420013428,5.353464126586913,-3.5420320034027095,0.02322685904800892,-3.564354181289673
5.400872230529785,5.353464126586913,-3.5433096885681152,0.022907253354787823,-3.551568031311035
5.292328357696533,5.353464126586913,-3.548448324203491,0.02366548217833042,-3.536031007766724
5.347546577453612,5.353464126586913,-3.539438486099243,0.02342304214835167,-3.519194841384888
5.367184638977051,5.353464126586913,-3.5424368381500244,0.02333224192261696,-3.541635274887085
5.357453346252441,5.353464126586913,-3.5468192100524902,0.022723857313394543,-3.553829431533813
5.291752338409424,5.353464126586913,-3.5534021854400635,0.022297097370028492,-3.53069519996643
5.308003902435304,5.353464126586913,-3.550475835800171,0.023062683641910553,-3.546728134155273
5.348015308380127,5.353464126586913,-3.549170017242432,0.02235998027026653,-3.5350165367126465
5.331599235534668,5.353464126586913,-3.5466048717498775,0.022159181535243988,-3.5337772369384766
5.387197494506836,5.353464126586913,-3.5447099208831787,0.02216458134353161,-3.548358917236328
5.35626745223999,5.353464126586913,-3.5506913661956787,0.023651910945773125,-3.58669376373291
5.2864413261413565,5.353464126586913,-3.551652669906616,0.02281087636947632,-3.5303103923797607
5.279297828674316,5.353464126586913,-3.5510733127593994,0.022640231996774677,-3.543957233428955
5.26377010345459,5.353464126586913,-3.546825408935547,0.023023754358291623,-3.533655405044556


==> data/single_task_inference_result/walker/walker_single_task_inference_trajectories/30.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
-0.07922168821096419,3.7123653888702393,-1.772883057594299,3.2790184020996094,1.5050572156906128
0.07929025590419769,3.7123653888702393,-2.450101137161255,0.23899163305759427,0.9936190843582152
0.21349281072616577,3.7123653888702393,-1.9264649152755735,0.10481056571006774,-2.2342231273651123
0.4699937105178833,3.7123653888702393,-1.9729894399642944,0.08172301948070526,-2.222213268280029
0.7810194492340087,3.7123653888702393,-1.9541327953338623,0.05340489000082016,-2.084556579589844
1.1215077638626099,3.7123653888702393,-2.099759340286255,0.04185220971703529,-2.1181461811065674
1.581608772277832,3.7123653888702393,-2.0960316658020015,0.04201707616448402,-2.139089345932007
1.9643404483795168,3.7123653888702393,-2.1004645824432373,0.04220796376466751,-2.1292219161987305
2.385674476623535,3.7123653888702393,-2.1160781383514404,0.04254813492298126,-2.126711368560791
2.755253553390503,3.7123653888702393,-2.136339902877808,0.043019626289606094,-2.130403995513916
3.1586687564849854,3.7123653888702393,-2.108189582824707,0.04037347435951233,-2.1776161193847656
3.35442566871643,3.7123653888702393,-1.8169890642166135,0.039185795933008194,-1.7696260213851929
3.533242702484131,3.7123653888702393,-1.957559823989868,0.0501982681453228,-1.8861567974090576
3.652012348175049,3.7123653888702393,-1.9736491441726685,0.04533911123871803,-1.9810756444931032
3.679525136947632,3.7123653888702393,-2.0104992389678955,0.03773346915841103,-2.003559112548828
3.6473555564880367,3.7123653888702393,-1.9998525381088257,0.033922772854566574,-1.952067732810974
3.73262095451355,3.7123653888702393,-2.013085126876831,0.03079571947455406,-2.0456972122192383
3.677285432815552,3.7123653888702393,-2.0130884647369385,0.027093036100268364,-1.9680047035217283
3.661907911300659,3.7123653888702393,-2.007622718811035,0.022730099037289616,-2.0016164779663086
3.7380683422088623,3.7123653888702393,-2.0053198337554927,0.02204512804746628,-2.0023908615112305
3.7580158710479736,3.7123653888702393,-2.0117855072021484,0.023170555010437965,-2.0495173931121826
3.669433116912842,3.7123653888702393,-2.0207414627075195,0.02197902277112007,-2.009855031967163
3.712521314620972,3.7123653888702393,-2.022346258163452,0.022267475724220276,-2.0478835105896
3.7156507968902583,3.7123653888702393,-2.0160646438598633,0.022621568292379376,-2.0360262393951416
3.7076239585876465,3.7123653888702393,-2.0149505138397217,0.021270835772156715,-2.021676540374756
3.7240483760833745,3.7123653888702393,-2.0148122310638428,0.02092581987380981,-2.009578227996826
3.7100930213928223,3.7123653888702393,-2.0143768787384038,0.021127376705408096,-2.023611545562744
3.803475141525269,3.7123653888702393,-2.0146148204803462,0.020324366167187687,-2.05694317817688
3.798494577407837,3.7123653888702393,-2.013960838317871,0.021053751930594444,-2.0382723808288574
3.7719771862030025,3.7123653888702393,-2.027260541915893,0.022714005783200264,-1.9988871812820437
3.722458600997925,3.7123653888702393,-2.018721103668213,0.024316841736435887,-2.048722267150879
3.785789251327514,3.7123653888702393,-2.0084705352783203,0.024119835346937176,-2.0247981548309326
3.7970461845397945,3.7123653888702393,-2.027528762817383,0.024986615404486656,-2.0337431430816646
3.813774108886719,3.7123653888702393,-2.064304113388061,0.025705028325319287,-2.05875015258789
3.808143615722656,3.7123653888702393,-2.0691564083099365,0.027123948559165,-2.10347318649292
3.759700536727905,3.7123653888702393,-2.021749973297119,0.029390783980488777,-2.0289595127105713
3.6840648651123047,3.7123653888702393,-2.0224056243896484,0.02919851988554001,-1.9575595855712888
3.7710669040679927,3.7123653888702393,-2.0398232936859126,0.025111330673098564,-2.005486249923706
3.7245345115661617,3.7123653888702393,-2.0333747863769527,0.02491521276533604,-2.0240511894226074
3.736398220062256,3.7123653888702393,-2.035393476486206,0.023553047329187397,-2.046493530273437
3.7171256542205806,3.7123653888702393,-2.02419114112854,0.02229355834424496,-2.007150650024414
3.748659133911133,3.7123653888702393,-2.0231246948242188,0.02233018912374973,-2.010739803314209
3.6957821846008305,3.7123653888702393,-2.0310342311859126,0.022071970626711845,-2.036893129348755
3.80142879486084,3.7123653888702393,-2.0235667228698726,0.021371150389313694,-1.9755262136459353
3.730468273162842,3.7123653888702393,-2.026012897491455,0.022078275680541992,-1.9929926395416255
3.75924015045166,3.7123653888702393,-2.0246284008026123,0.022221844643354412,-2.048002243041992
3.731433629989624,3.7123653888702393,-2.013232707977295,0.022188162431120872,-2.0329818725585938
3.7584743499755855,3.7123653888702393,-2.0284292697906494,0.02315600775182247,-2.0295035839080806
3.749578237533569,3.7123653888702393,-2.0447442531585693,0.02383126690983772,-2.0352041721343994
3.78925085067749,3.7123653888702393,-2.04276704788208,0.02304556779563427,-2.025706529617309
3.786321401596069,3.7123653888702393,-2.057271242141724,0.024173993617296215,-2.086386680603028
3.80127477645874,3.7123653888702393,-2.0586104393005367,0.025261742994189262,-2.057720422744751
3.7165019512176514,3.7123653888702393,-2.065638542175293,0.02771158143877983,-2.022902488708496
3.7059917449951167,3.7123653888702393,-2.0115008354187007,0.025831844657659527,-2.0330357551574707
3.7453448772430415,3.7123653888702393,-2.02260684967041,0.02326776273548603,-2.04024600982666
3.766854286193848,3.7123653888702393,-2.019263982772827,0.022675896063447,-2.0730497837066646
3.79779863357544,3.7123653888702393,-2.0300986766815186,0.022663015872240063,-2.04693055152893
3.741174936294556,3.7123653888702393,-2.0349583625793457,0.02281790971755981,-2.0318403244018555
3.716817855834961,3.7123653888702393,-2.045623302459717,0.024257754907011982,-2.0672657489776607
3.7347474098205566,3.7123653888702393,-2.024947643280029,0.023646892979741096,-2.0011832714080806
3.661903381347656,3.7123653888702393,-2.0216541290283203,0.02294190227985382,-1.9978152513504028
3.729849815368652,3.7123653888702393,-2.0254769325256348,0.02262808941304684,-1.9953715801239011
3.72414755821228,3.7123653888702393,-2.0214078426361084,0.021553806960582733,-2.0155045986175537
3.694689989089966,3.7123653888702393,-2.019382953643799,0.021065339446067807,-2.0306363105773926
3.7661764621734615,3.7123653888702393,-2.0179872512817383,0.021127860993146896,-2.039772987365722
3.7145853042602535,3.7123653888702393,-2.020980834960937,0.022327665239572525,-1.9896194934844968
3.6841120719909672,3.7123653888702393,-2.020831823348999,0.02125054970383644,-2.0158529281616206
3.709904909133911,3.7123653888702393,-2.011533260345459,0.0213006678968668,-2.026045799255371
3.6916103363037114,3.7123653888702393,-2.008625030517578,0.02158547565340996,-1.9890533685684204
3.6691160202026367,3.7123653888702393,-2.012734174728393,0.02111075073480606,-1.9795926809310915
3.694644451141357,3.7123653888702393,-2.009059190750122,0.020897243171930317,-2.033900737762451
3.709883689880371,3.7123653888702393,-2.0076603889465328,0.021612366661429405,-1.9972081184387207
3.6883955001831055,3.7123653888702393,-2.00499963760376,0.021061964333057404,-1.9799110889434812
3.6004984378814697,3.7123653888702393,-2.004287242889404,0.021438606083393097,-2.0161123275756836
3.677811861038208,3.7123653888702393,-2.005935907363892,0.022051572799682617,-1.9961781501770015
3.5616676807403564,3.7123653888702393,-2.007464647293091,0.022058019414544106,-2.0265874862670894
3.6646265983581534,3.7123653888702393,-2.0058889389038086,0.022459475323557854,-2.011314392089844
3.6800701618194576,3.7123653888702393,-2.0039994716644287,0.023569494485855103,-2.0060043334960938
3.7586538791656494,3.7123653888702393,-2.0104780197143555,0.025366976857185364,-2.0152926445007324
3.8028168678283687,3.7123653888702393,-2.012415885925293,0.02437969297170639,-2.058250188827514
3.8126151561737056,3.7123653888702393,-2.0468590259552,0.025115223601460457,-2.0766692161560054
3.81847071647644,3.7123653888702393,-2.0819382667541504,0.025508273392915726,-2.1106319427490234
3.8354763984680176,3.7123653888702393,-2.100510835647583,0.0299471952021122,-2.1036536693573
3.737280607223511,3.7123653888702393,-2.007611036300659,0.03165210410952568,-2.004323720932007
3.7003669738769527,3.7123653888702393,-2.00787091255188,0.02829623594880104,-2.0193517208099365
3.6468694210052486,3.7123653888702393,-2.029841899871826,0.02387547865509987,-2.0641372203826904
3.599683284759521,3.7123653888702393,-2.0047540664672847,0.02396666817367077,-2.028680324554444
3.634477138519287,3.7123653888702393,-2.0095202922821045,0.023652514442801476,-1.991232991218567
3.629196882247925,3.7123653888702393,-2.005682468414306,0.02305686287581921,-1.9890776872634888
3.7075819969177246,3.7123653888702393,-2.0066888332366943,0.02414369396865368,-2.0170352458953857
3.6581544876098633,3.7123653888702393,-2.011387586593628,0.02646106667816639,-1.9730564355850215
3.6595952510833745,3.7123653888702393,-2.002297878265381,0.024340558797121048,-2.0226674079895015
3.6710026264190674,3.7123653888702393,-2.002066135406494,0.023962125182151794,-2.019430637359619
3.6566774845123287,3.7123653888702393,-2.009603261947632,0.023835159838199612,-1.9723773002624512
3.698677062988281,3.7123653888702393,-2.004183292388916,0.022386491298675537,-1.992272973060608
3.695823907852173,3.7123653888702393,-1.9984197616577148,0.02426823042333126,-1.9678280353546145
3.5850131511688232,3.7123653888702393,-2.0036652088165283,0.022804187610745427,-1.9681649208068848
3.6557884216308594,3.7123653888702393,-2.003326416015625,0.022311626002192497,-2.01272964477539
3.6428587436676025,3.7123653888702393,-2.0054426193237305,0.02324116788804531,-2.0126035213470455
3.620073795318604,3.7123653888702393,-2.0051681995391846,0.022810496389865875,-2.006619691848755
3.6733915805816646,3.7123653888702393,-2.006249189376831,0.02380048669874668,-1.989854335784912
3.633523464202881,3.7123653888702393,-2.005387544631958,0.02724139578640461,-1.9653249979019165
3.68757963180542,3.7123653888702393,-2.004026174545288,0.024983411654829975,-2.0192570686340328
3.6833479404449454,3.7123653888702393,-2.0073280334472656,0.025026239454746246,-2.0280444622039795
3.6370587348937993,3.7123653888702393,-2.0018978118896484,0.024398084729909897,-1.9668848514556885
3.5837533473968506,3.7123653888702393,-2.0021181106567383,0.02300627902150154,-1.9897453784942625
3.6245431900024414,3.7123653888702393,-2.00073504447937,0.024453874677419662,-1.9779670238494875
3.6709306240081783,3.7123653888702393,-2.0035786628723145,0.024082934483885765,-1.9952971935272217
3.701275825500488,3.7123653888702393,-2.0081274509429927,0.02486892230808735,-1.9628399610519407
3.6429543495178223,3.7123653888702393,-2.0088872909545894,0.02576991356909275,-2.0120434761047363
3.6371970176696777,3.7123653888702393,-2.0074300765991206,0.02499498054385185,-1.9621351957321167
3.676046848297119,3.7123653888702393,-2.002135992050171,0.023889040574431416,-2.0031459331512447
3.658196687698364,3.7123653888702393,-2.007874727249145,0.023282380774617195,-2.0101020336151123
3.71447229385376,3.7123653888702393,-2.003610134124756,0.022816235199570652,-1.97120463848114
3.691417694091797,3.7123653888702393,-2.0058369636535645,0.024330759420990944,-2.001492738723755
3.5799164772033687,3.7123653888702393,-2.007414102554321,0.0226345919072628,-1.96143639087677
3.658711671829224,3.7123653888702393,-2.005544185638428,0.021916355937719345,-2.0175809860229488
3.6820569038391113,3.7123653888702393,-2.008640766143799,0.02301006764173508,-2.0446388721466064
3.808804988861084,3.7123653888702393,-2.006520271301269,0.022400489076972008,-2.025561571121216
3.7954161167144775,3.7123653888702393,-2.007112503051758,0.024059157818555832,-2.0336782932281494
3.7058839797973633,3.7123653888702393,-2.028672456741333,0.025373920798301697,-2.0287556648254395
3.6890931129455566,3.7123653888702393,-2.0111947059631348,0.023451199755072597,-1.987779140472412
3.6931698322296143,3.7123653888702393,-1.9987117052078247,0.023309713229537007,-1.9909173250198364
3.662553310394287,3.7123653888702393,-2.0035555362701416,0.023192645981907845,-1.9890120029449463
3.6971919536590576,3.7123653888702393,-2.007863759994507,0.02215452305972576,-2.0016851425170894
3.758600234985352,3.7123653888702393,-2.0043320655822754,0.02152661979198456,-2.0363876819610596
3.7196211814880367,3.7123653888702393,-2.007174015045166,0.022158410400152206,-2.0189692974090576
3.6368660926818848,3.7123653888702393,-2.009446620941162,0.0218526478856802,-1.991232752799988
3.6814723014831534,3.7123653888702393,-2.0126328468322754,0.022484989836812016,-1.967645287513733
3.643291473388672,3.7123653888702393,-2.0083885192871094,0.022167911753058437,-2.010002613067627
3.616454601287842,3.7123653888702393,-2.0101950168609615,0.02211771532893181,-1.9601651430130005
3.64714789390564,3.7123653888702393,-2.003946542739868,0.022575393319129944,-2.0016164779663086
3.6802196502685542,3.7123653888702393,-2.0109167098999023,0.0252445824444294,-2.0176711082458496
3.627930879592896,3.7123653888702393,-2.004826784133911,0.024192754179239277,-1.9821116924285889
3.671174287796021,3.7123653888702393,-2.0113894939422607,0.025359435006976128,-2.0370540618896484
3.619279623031616,3.7123653888702393,-2.007299900054932,0.025218967348337173,-1.9877383708953855
3.7096481323242183,3.7123653888702393,-2.006115436553955,0.024156248196959492,-2.0327486991882324
3.6491546630859375,3.7123653888702393,-2.002413272857666,0.02354857698082924,-1.972179055213928
3.6863222122192383,3.7123653888702393,-2.0044190883636475,0.0232929028570652,-2.0148653984069824
3.730968713760376,3.7123653888702393,-2.0028049945831294,0.02232932671904564,-1.9985193014144895
3.712604284286499,3.7123653888702393,-2.0120849609375,0.023509841412305832,-1.9971110820770264
3.721809864044189,3.7123653888702393,-2.009881973266601,0.021117122843861576,-2.0413689613342285
3.703032732009888,3.7123653888702393,-2.0151498317718506,0.02184852212667465,-2.0112080574035645
3.688146591186523,3.7123653888702393,-2.015998601913452,0.021095203235745427,-2.005671501159668
3.7349147796630855,3.7123653888702393,-2.014021396636963,0.020768361166119572,-2.075659990310669
3.7485980987548824,3.7123653888702393,-2.0145335197448726,0.020828142762184143,-2.010485410690308
3.8101618289947514,3.7123653888702393,-2.019561290740967,0.02124384231865406,-2.007892847061157
3.7322485446929927,3.7123653888702393,-2.0395696163177486,0.02271095663309097,-2.0550820827484126
3.684758901596069,3.7123653888702393,-2.044031381607056,0.02381505072116852,-1.9984145164489744
3.736892461776733,3.7123653888702393,-2.02459454536438,0.022954994812607765,-1.9905825853347776
3.7697825431823726,3.7123653888702393,-2.0157225131988525,0.022869175300002095,-2.0163044929504395
3.790980577468872,3.7123653888702393,-2.037729501724243,0.02309371158480644,-1.9989706277847288
3.816302299499512,3.7123653888702393,-2.049677610397339,0.023145850747823715,-2.0393929481506348
3.835753917694092,3.7123653888702393,-2.095862865447998,0.026455359533429142,-2.0719051361083984
3.802645921707153,3.7123653888702393,-2.041236400604248,0.030249495059251785,-2.000103950500488
3.7277426719665527,3.7123653888702393,-2.0131099224090576,0.03195768967270851,-2.0094478130340576
3.727826833724976,3.7123653888702393,-2.023116588592529,0.02628329209983349,-1.967304229736328
3.778276443481445,3.7123653888702393,-2.024445056915283,0.024273149669170376,-2.063347339630127
3.799252986907959,3.7123653888702393,-2.0456528663635254,0.0246902909129858,-2.022722721099853
3.7330358028411865,3.7123653888702393,-2.0545608997344966,0.024805234745144844,-2.067487478256225
3.7697904109954834,3.7123653888702393,-2.042473316192627,0.02384691499173641,-2.0913369655609126
3.806935787200928,3.7123653888702393,-2.0319874286651607,0.023997938260436055,-2.0745677947998047
3.7573494911193848,3.7123653888702393,-2.06689453125,0.025777414441108704,-2.034921407699585
3.7898855209350586,3.7123653888702393,-2.0586929321289062,0.02644338272511959,-2.052225351333618
3.7063701152801514,3.7123653888702393,-2.038015127182007,0.02583952620625496,-2.0506181716918945
3.685390472412109,3.7123653888702393,-2.024652481079101,0.024818846955895424,-2.043186664581299
3.6928429603576656,3.7123653888702393,-2.018878221511841,0.023874318227171894,-2.0086376667022705
3.615222215652466,3.7123653888702393,-2.0045990943908687,0.022510703653097153,-2.050522565841675
3.7387661933898926,3.7123653888702393,-2.0082786083221436,0.022209884598851204,-2.0196309089660645
3.80781626701355,3.7123653888702393,-2.0088291168212886,0.0218844935297966,-2.009911060333252
3.722351551055908,3.7123653888702393,-2.0198016166687007,0.02269645966589451,-2.044532299041748
3.713218688964844,3.7123653888702393,-2.020186185836792,0.022390238940715786,-1.985865950584412
3.7237150669097905,3.7123653888702393,-2.011075973510742,0.02350368723273277,-2.0542654991149902
3.7291285991668706,3.7123653888702393,-2.0118651390075684,0.02182234637439251,-2.039928913116455
3.7641875743865967,3.7123653888702393,-2.023519515991211,0.02187987230718136,-1.9978742599487305
3.683684825897217,3.7123653888702393,-2.027099847793579,0.021204516291618347,-2.01174545288086
3.740800142288208,3.7123653888702393,-2.024150848388672,0.021448688581585884,-2.0300447940826416
3.772935152053833,3.7123653888702393,-2.0259516239166255,0.021940866485238075,-2.046051025390625
3.7357585430145264,3.7123653888702393,-2.0354466438293457,0.02256055362522602,-2.0268237590789795
3.765158653259277,3.7123653888702393,-2.04028868675232,0.022724632173776623,-2.031692743301392
3.788682699203491,3.7123653888702393,-2.0458483695983887,0.023703882470726967,-2.0677618980407715
3.7639389038085938,3.7123653888702393,-2.050104856491089,0.02454083040356636,-2.0445845127105713
3.7021384239196777,3.7123653888702393,-2.066445827484131,0.025580931454896927,-2.0772221088409424
3.64063549041748,3.7123653888702393,-2.028878688812256,0.024114713072776794,-2.0065650939941406
3.65442419052124,3.7123653888702393,-2.013261556625366,0.023947065696120266,-2.04506516456604
3.688385963439941,3.7123653888702393,-2.008923053741455,0.023407572880387303,-2.0538644790649414
3.693835735321045,3.7123653888702393,-2.0067200660705566,0.022572100162506104,-1.9923055171966553
3.7316739559173584,3.7123653888702393,-2.001904964447021,0.02211816981434822,-2.0018510818481445
3.6739134788513184,3.7123653888702393,-2.0081069469451904,0.023252857849001884,-1.9918646812438965
3.6228098869323726,3.7123653888702393,-2.011049270629883,0.022375531494617466,-2.024183511734009
3.7039849758148193,3.7123653888702393,-2.005827188491821,0.02197527140378952,-1.9753824472427368
3.639526605606079,3.7123653888702393,-2.00852632522583,0.022114615887403488,-2.00316858291626
3.679986715316773,3.7123653888702393,-2.0064697265625,0.021903809159994125,-1.991787314414978
3.729246616363525,3.7123653888702393,-2.0023367404937744,0.022584406659007072,-2.011513471603393
3.808729648590088,3.7123653888702393,-2.0116076469421382,0.023751724511384964,-2.070565938949585
3.69319224357605,3.7123653888702393,-2.0170624256134038,0.022460846230387688,-1.985362648963928
3.728402137756348,3.7123653888702393,-2.016611099243164,0.023167138919234276,-2.01616883277893
3.720488786697388,3.7123653888702393,-2.011188507080078,0.022641336545348167,-2.008221387863159
3.7245376110076895,3.7123653888702393,-2.011590480804444,0.02153653837740421,-2.0492308139801025
3.768882751464844,3.7123653888702393,-2.023253917694092,0.02172666788101196,-2.0396471023559566


==> data/single_task_inference_result/walker/walker_single_task_inference_trajectories/31.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
-0.014468787238001823,6.6208152770996085,-1.772883057594299,3.2790184020996094,0.22810955345630643
0.2336231917142868,6.6208152770996085,-4.84643030166626,0.4322740435600281,-4.460953712463378
0.5556444525718689,6.6208152770996085,-4.849321365356444,0.08641538769006729,-3.873559713363648
0.945148229598999,6.6208152770996085,-4.724959373474121,0.06193620711565018,-4.832041263580321
1.299188494682312,6.6208152770996085,-4.72730588912964,0.04615860432386398,-4.827746868133545
1.7635866403579712,6.6208152770996085,-4.8068175315856925,0.03630415350198746,-4.783694744110107
2.2631821632385254,6.6208152770996085,-4.799185276031494,0.03633122146129608,-4.849821090698241
2.694549083709717,6.6208152770996085,-4.795326709747314,0.0363931730389595,-4.7813849449157715
3.1829767227172847,6.6208152770996085,-4.795983791351318,0.03653591126203537,-4.838079452514648
3.64196252822876,6.6208152770996085,-4.798950672149657,0.03679624944925308,-4.753096580505371
4.075347900390625,6.6208152770996085,-4.8071770668029785,0.03733762353658676,-4.763501167297363
4.488384723663329,6.6208152770996085,-4.818463325500488,0.038531482219696045,-4.81201696395874
4.822882652282715,6.6208152770996085,-4.842051029205321,0.049925107508897774,-4.881704807281494
5.217043876647949,6.6208152770996085,-4.141891956329346,0.18829618394374847,-4.1657934188842765
5.514529228210449,6.6208152770996085,-4.345818042755127,0.13007253408432007,-4.296826839447021
5.916336536407472,6.6208152770996085,-4.356696605682373,0.08479984104633331,-4.464733600616455
6.125821590423584,6.6208152770996085,-4.427687168121338,0.05812439695000648,-4.433377742767334
6.320102214813232,6.6208152770996085,-4.5398526191711435,0.05964319035410881,-4.548173427581787
6.487074851989745,6.6208152770996085,-4.631094455718993,0.05183092504739761,-4.634640216827393
6.441180229187012,6.6208152770996085,-4.687129497528076,0.04342056065797806,-4.68452262878418
6.661489963531494,6.6208152770996085,-4.794271945953369,0.04214053601026535,-4.822283744812012
6.69459104537964,6.6208152770996085,-4.790153980255127,0.03203272074460983,-4.803902626037598
6.702357769012451,6.6208152770996085,-4.788311958312988,0.032436471432447433,-4.738730430603027
6.673781871795654,6.6208152770996085,-4.823414325714111,0.03030949458479881,-4.83076810836792
6.7878265380859375,6.6208152770996085,-4.829424858093262,0.029722837731242176,-4.864681243896484
6.611745357513428,6.6208152770996085,-4.738965034484863,0.030102267861366272,-4.67658233642578
6.530420780181885,6.6208152770996085,-4.704250335693359,0.027348119765520092,-4.681369304656982
6.564619064331056,6.6208152770996085,-4.714531898498535,0.02728237584233284,-4.716108322143555
6.619804382324219,6.6208152770996085,-4.705195903778076,0.026028910651803017,-4.741748809814453
6.625585556030273,6.6208152770996085,-4.734601020812988,0.02449437603354454,-4.714463233947754
6.631397247314453,6.6208152770996085,-4.736566066741943,0.023558376356959343,-4.74029541015625
6.586612701416016,6.6208152770996085,-4.73937463760376,0.024112503975629807,-4.683335304260254
6.690909385681152,6.6208152770996085,-4.740749359130859,0.023570578545331955,-4.729852676391602
6.633666038513184,6.6208152770996085,-4.74885892868042,0.023625243455171585,-4.743137359619141
6.633641719818115,6.6208152770996085,-4.750165462493896,0.023746825754642487,-4.7548112869262695
6.679846286773682,6.6208152770996085,-4.747529029846192,0.02447177469730377,-4.739928722381592
6.662313461303711,6.6208152770996085,-4.751000881195068,0.02578761987388134,-4.750466823577881
6.576482772827148,6.6208152770996085,-4.762341022491455,0.025531228631734848,-4.7834086418151855
6.657317161560059,6.6208152770996085,-4.764534473419189,0.02494526468217373,-4.762072563171387
6.708901882171631,6.6208152770996085,-4.759965896606444,0.024639189243316647,-4.754927635192871
6.742800712585449,6.6208152770996085,-4.771289348602295,0.025323932990431786,-4.74330472946167
6.6343297958374015,6.6208152770996085,-4.788884162902832,0.02770751342177391,-4.789409637451172
6.664029598236084,6.6208152770996085,-4.785843849182129,0.028606023639440536,-4.796378135681152
6.589597702026367,6.6208152770996085,-4.75777006149292,0.02729416452348232,-4.739807605743408
6.554374694824219,6.6208152770996085,-4.75315523147583,0.026025695726275444,-4.723886489868164
6.641069889068604,6.6208152770996085,-4.745524883270264,0.024581346660852432,-4.760451793670654
6.643107891082764,6.6208152770996085,-4.74171781539917,0.023919451981782917,-4.726717472076416
6.766688346862793,6.6208152770996085,-4.746478080749512,0.023793864995241165,-4.8016343116760245
6.707540035247803,6.6208152770996085,-4.762594699859619,0.02589074708521366,-4.775589942932129
6.6947855949401855,6.6208152770996085,-4.806402683258057,0.029580542817711834,-4.801457881927489
6.6705284118652335,6.6208152770996085,-4.773503303527832,0.029882142320275303,-4.786408424377441
6.6190385818481445,6.6208152770996085,-4.773391246795654,0.03112814575433731,-4.729869842529297
6.610147476196289,6.6208152770996085,-4.745405673980713,0.027734028175473213,-4.7476487159729
6.640816688537598,6.6208152770996085,-4.741135120391846,0.0255921371281147,-4.785163879394531
6.639649391174316,6.6208152770996085,-4.742795467376709,0.024434799328446388,-4.75690460205078
6.63041877746582,6.6208152770996085,-4.748693466186523,0.023722313344478607,-4.801937103271484
6.64122438430786,6.6208152770996085,-4.746109485626221,0.023852352052927017,-4.765138149261475
6.642614364624024,6.6208152770996085,-4.754302978515625,0.024003168568015095,-4.777072906494141
6.631885528564453,6.6208152770996085,-4.755000591278076,0.024095505475997925,-4.734025955200195
6.763473510742188,6.6208152770996085,-4.756814002990723,0.02392835542559624,-4.762834548950195
6.65355396270752,6.6208152770996085,-4.746806621551514,0.02511328272521496,-4.731002330780028
6.639040946960449,6.6208152770996085,-4.734222412109375,0.025747453793883324,-4.760245800018311
6.57346248626709,6.6208152770996085,-4.7423624992370605,0.02595655247569084,-4.748766899108888
6.608802318572998,6.6208152770996085,-4.742911815643311,0.02632328309118748,-4.730246067047119
6.749433994293213,6.6208152770996085,-4.743682384490967,0.024219982326030728,-4.756986618041992
6.570481777191161,6.6208152770996085,-4.739150524139404,0.024355053901672363,-4.725382328033447
6.592774391174316,6.6208152770996085,-4.715999126434326,0.02452300861477852,-4.6825571060180655
6.552260398864745,6.6208152770996085,-4.705811500549316,0.025113714858889576,-4.710801124572754
6.586512088775635,6.6208152770996085,-4.709856033325195,0.025849737226963043,-4.707672119140625
6.579074859619141,6.6208152770996085,-4.730125904083252,0.025108804926276207,-4.699387550354004
6.574623107910156,6.6208152770996085,-4.7300944328308105,0.02440636418759823,-4.704455375671387
6.565272331237793,6.6208152770996085,-4.728205680847168,0.024841507896780968,-4.741112232208252
6.658732891082764,6.6208152770996085,-4.7266626358032235,0.025643642991781235,-4.738948822021484
6.735605716705321,6.6208152770996085,-4.738636016845703,0.026355767622590065,-4.760451793670654
6.669516086578369,6.6208152770996085,-4.766970634460449,0.02619335986673832,-4.717963218688965
6.665115833282472,6.6208152770996085,-4.7889323234558105,0.027246104553341866,-4.805754661560059
6.695864200592041,6.6208152770996085,-4.782327651977539,0.028826920315623283,-4.819466114044189
6.676011085510254,6.6208152770996085,-4.760373592376709,0.028665797784924507,-4.73333215713501
6.584952831268311,6.6208152770996085,-4.762641429901123,0.028652897104620934,-4.758835792541504
6.657693862915039,6.6208152770996085,-4.772429943084717,0.027132293209433556,-4.741968631744385
6.678614616394042,6.6208152770996085,-4.7639803886413565,0.025548815727233887,-4.748162746429443
6.66588306427002,6.6208152770996085,-4.771646499633789,0.025465451180934903,-4.780313491821289
6.616155624389648,6.6208152770996085,-4.779694080352783,0.025681871920824047,-4.711548328399657
6.6698808670043945,6.6208152770996085,-4.76767110824585,0.02565817534923553,-4.84618616104126
6.676787853240967,6.6208152770996085,-4.746591091156006,0.02563977427780628,-4.726001739501953
6.629082202911377,6.6208152770996085,-4.7480854988098145,0.02566355839371681,-4.762672424316406
6.56575584411621,6.6208152770996085,-4.749217987060546,0.02532598003745079,-4.72826051712036
6.657900810241699,6.6208152770996085,-4.752895832061768,0.025416193529963493,-4.730555534362793
6.584557056427002,6.6208152770996085,-4.749844074249268,0.024364247918128967,-4.768391609191895
6.622698783874512,6.6208152770996085,-4.7437167167663565,0.023414773866534237,-4.729811668395996
6.645208358764648,6.6208152770996085,-4.74059534072876,0.023476166650652885,-4.759871959686279
6.563468933105469,6.6208152770996085,-4.743321895599365,0.023832527920603752,-4.792308330535889
6.5619306564331055,6.6208152770996085,-4.744250774383545,0.02360348217189312,-4.708043098449707
6.512247562408447,6.6208152770996085,-4.741450309753418,0.02367432042956352,-4.71859884262085
6.59614896774292,6.6208152770996085,-4.742482662200928,0.023988299071788788,-4.725843906402588
6.619633197784424,6.6208152770996085,-4.735034465789794,0.024664919823408127,-4.7677998542785645
6.640122413635254,6.6208152770996085,-4.731430530548096,0.025034504011273384,-4.757782936096192
6.629798889160156,6.6208152770996085,-4.738536834716797,0.024779368191957477,-4.739896297454834
6.6357293128967285,6.6208152770996085,-4.744385242462158,0.024567419663071632,-4.744909763336182
6.548739433288574,6.6208152770996085,-4.750443458557129,0.02356822974979877,-4.704749584197998
6.594661235809326,6.6208152770996085,-4.7463812828063965,0.0238882340490818,-4.733036518096924
6.616644859313965,6.6208152770996085,-4.741236209869385,0.02345199882984161,-4.748586654663086
6.582532405853272,6.6208152770996085,-4.737116813659668,0.023218283429741856,-4.710717678070068
6.5962114334106445,6.6208152770996085,-4.734953880310059,0.023671532049775124,-4.745756149291992
6.618453502655028,6.6208152770996085,-4.7302327156066895,0.02398248389363289,-4.752628803253174
6.562680721282959,6.6208152770996085,-4.73372220993042,0.023191725835204124,-4.722381591796875
6.6015238761901855,6.6208152770996085,-4.734232902526856,0.02354411408305168,-4.761316776275635
6.628919124603272,6.6208152770996085,-4.729448795318604,0.023777000606060028,-4.7088799476623535
6.68156099319458,6.6208152770996085,-4.7356390953063965,0.023257149383425713,-4.73909568786621
6.718093395233153,6.6208152770996085,-4.744839668273926,0.024183765053749084,-4.728969097137451
6.7272634506225595,6.6208152770996085,-4.785012722015381,0.026850905269384384,-4.79728889465332
6.752492427825928,6.6208152770996085,-4.833384037017822,0.028685810044407845,-4.7965989112854
6.752607822418213,6.6208152770996085,-4.824442386627196,0.03313931077718735,-4.855303764343262
6.599915027618408,6.6208152770996085,-4.726842403411865,0.03413284942507744,-4.705519676208496
6.603419303894042,6.6208152770996085,-4.676144599914551,0.02897121198475361,-4.722801685333252
6.537203788757324,6.6208152770996085,-4.697272777557373,0.027689423412084576,-4.697070598602295
6.521336555480957,6.6208152770996085,-4.710907459259033,0.02730281464755535,-4.6999897956848145
6.55947732925415,6.6208152770996085,-4.731477737426758,0.025520026683807373,-4.739529132843018
6.58634614944458,6.6208152770996085,-4.735239505767822,0.024686871096491814,-4.746284008026123
6.656415939331056,6.6208152770996085,-4.734274387359619,0.02506173029541969,-4.730978012084961
6.60882043838501,6.6208152770996085,-4.737149715423584,0.02818385511636734,-4.705573558807373
6.682621479034424,6.6208152770996085,-4.738423824310304,0.02630729041993618,-4.790095806121825
6.609086990356444,6.6208152770996085,-4.7511606216430655,0.025110140442848206,-4.715388298034668
6.5738511085510245,6.6208152770996085,-4.742659091949463,0.02454628981649876,-4.6840128898620605
6.616905689239502,6.6208152770996085,-4.736151218414307,0.02472163923084736,-4.734199047088623
6.555875301361084,6.6208152770996085,-4.729969024658203,0.0239453986287117,-4.7009148597717285
6.561473846435546,6.6208152770996085,-4.736488342285156,0.02341004088521004,-4.723299980163574
6.609066009521484,6.6208152770996085,-4.733179569244385,0.023691587150096893,-4.7169437408447275
6.6274757385253915,6.6208152770996085,-4.734006404876709,0.023924695327878,-4.698606491088867
6.687498092651367,6.6208152770996085,-4.734859943389893,0.02375945635139942,-4.774370670318604
6.714511394500732,6.6208152770996085,-4.751009941101073,0.02565938606858253,-4.738585472106934
6.701683044433594,6.6208152770996085,-4.780481815338135,0.026919947937130928,-4.783389091491699
6.69954490661621,6.6208152770996085,-4.819577217102051,0.027927834540605545,-4.864177227020264
6.707401275634766,6.6208152770996085,-4.807119369506836,0.03075113333761692,-4.800865650177002
6.637624263763428,6.6208152770996085,-4.7489142417907715,0.03068216703832149,-4.736839771270752
6.648375034332275,6.6208152770996085,-4.740633487701416,0.02867327630519867,-4.711042881011962
6.649316310882568,6.6208152770996085,-4.755478382110596,0.026835987344384197,-4.772119045257568
6.648733615875244,6.6208152770996085,-4.758768081665039,0.026020912453532215,-4.791325569152832
6.6669554710388175,6.6208152770996085,-4.764079570770264,0.025280769914388657,-4.788124084472656
6.628056049346924,6.6208152770996085,-4.767437934875488,0.025215217843651768,-4.780181884765625
6.601259708404541,6.6208152770996085,-4.759016513824463,0.02502548135817051,-4.750606060028076
6.685464382171631,6.6208152770996085,-4.754606246948241,0.024510079994797703,-4.767914295196533
6.6796369552612305,6.6208152770996085,-4.752944469451904,0.02440457232296467,-4.739198684692383
6.68266487121582,6.6208152770996085,-4.767899990081787,0.024920113384723663,-4.773378372192383
6.680657386779785,6.6208152770996085,-4.755421161651611,0.02644808031618595,-4.73592185974121
6.633986473083496,6.6208152770996085,-4.768621921539307,0.02866471000015736,-4.757047653198241
6.717749118804932,6.6208152770996085,-4.753461837768555,0.02733274921774864,-4.751924514770508
6.685498237609863,6.6208152770996085,-4.753419876098633,0.02681746520102024,-4.714457511901856
6.635769367218018,6.6208152770996085,-4.7489686012268075,0.027411511167883873,-4.7620849609375
6.547196388244629,6.6208152770996085,-4.768677234649657,0.026916302740573883,-4.745121955871582
6.576176643371582,6.6208152770996085,-4.754561901092528,0.02694079466164112,-4.716997623443604
6.615681171417236,6.6208152770996085,-4.740522384643555,0.024897053837776184,-4.729803562164307
6.6174840927124015,6.6208152770996085,-4.738840579986572,0.023688502609729767,-4.773827552795409
6.689468860626221,6.6208152770996085,-4.735047817230225,0.02354511804878712,-4.7593464851379395
6.643473148345947,6.6208152770996085,-4.745789051055908,0.02500767074525356,-4.7572736740112305
6.720497131347656,6.6208152770996085,-4.749202251434326,0.024913169443607327,-4.7381510734558105
6.73141622543335,6.6208152770996085,-4.752629756927489,0.0257942657917738,-4.76898193359375
6.7259135246276855,6.6208152770996085,-4.74049711227417,0.028377462178468704,-4.708886623382568
6.641594886779785,6.6208152770996085,-4.801741123199463,0.031673140823841095,-4.8034348487854
6.724109649658203,6.6208152770996085,-4.768550872802734,0.030765350908041,-4.75998592376709
6.734714508056641,6.6208152770996085,-4.754011154174805,0.02821933664381504,-4.778364181518555
6.685580730438232,6.6208152770996085,-4.789260387420654,0.030056634917855263,-4.824812412261962
6.729804515838623,6.6208152770996085,-4.7928314208984375,0.03093282505869865,-4.803879261016846
6.683939933776856,6.6208152770996085,-4.782598972320557,0.03249054402112961,-4.809031009674072
6.651009559631348,6.6208152770996085,-4.766482353210449,0.03046305105090141,-4.732746124267577
6.513319969177246,6.6208152770996085,-4.756772518157959,0.02896607294678688,-4.710333824157715
6.61270809173584,6.6208152770996085,-4.757942676544189,0.02821044437587261,-4.780739784240723
6.676430702209473,6.6208152770996085,-4.742380619049072,0.024699456989765167,-4.692551136016846
6.7379770278930655,6.6208152770996085,-4.745817184448241,0.02402963489294052,-4.774205684661865
6.692166805267334,6.6208152770996085,-4.744447231292725,0.02579286508262157,-4.711191177368164
6.70746660232544,6.6208152770996085,-4.822117328643799,0.0307089239358902,-4.813432693481444
6.65168285369873,6.6208152770996085,-4.760744571685791,0.03033534064888954,-4.766983985900879
6.614758014678955,6.6208152770996085,-4.752497673034668,0.02956350147724152,-4.773369789123535
6.613598823547363,6.6208152770996085,-4.748786449432373,0.026991033926606175,-4.774024963378905
6.748239994049072,6.6208152770996085,-4.740408420562744,0.025259954854846,-4.783334255218506
6.670344829559326,6.6208152770996085,-4.72970724105835,0.02517876401543617,-4.7352423667907715
6.614640235900879,6.6208152770996085,-4.7310333251953125,0.02522280998528004,-4.699835777282715
6.495656967163086,6.6208152770996085,-4.723130702972412,0.025412848219275475,-4.74369478225708
6.561378002166748,6.6208152770996085,-4.73065185546875,0.026672272011637688,-4.7773308753967285
6.686342716217041,6.6208152770996085,-4.736104488372803,0.02481178753077984,-4.7373738288879395
6.668196201324463,6.6208152770996085,-4.740015506744385,0.024701107293367382,-4.770710468292236
6.629563808441161,6.6208152770996085,-4.751107692718506,0.024849481880664825,-4.732649803161621
6.61483907699585,6.6208152770996085,-4.760591983795166,0.02665242739021778,-4.774723529815674
6.60904598236084,6.6208152770996085,-4.745254039764404,0.02572532184422016,-4.74598503112793
6.59461784362793,6.6208152770996085,-4.7406883239746085,0.024270694702863693,-4.708094120025635
6.481916427612305,6.6208152770996085,-4.737964153289794,0.023301484063267708,-4.75310754776001
6.7140092849731445,6.6208152770996085,-4.738640308380127,0.02357521466910839,-4.774536609649657
6.7040114402771,6.6208152770996085,-4.7383856773376465,0.02435104176402092,-4.776084899902344
6.714574337005615,6.6208152770996085,-4.752226829528809,0.02492318674921989,-4.779983997344971
6.671995162963867,6.6208152770996085,-4.778345108032227,0.027884794399142265,-4.817981243133545
6.731083869934082,6.6208152770996085,-4.840653896331787,0.03142872080206871,-4.85216236114502
6.664706230163574,6.6208152770996085,-4.752563953399657,0.029672948643565174,-4.729102611541748
6.676660060882568,6.6208152770996085,-4.751267433166504,0.029160069301724437,-4.749231338500977
6.673917293548584,6.6208152770996085,-4.76563596725464,0.02857894636690617,-4.734154224395752
6.681319713592528,6.6208152770996085,-4.7661709785461435,0.02841009199619293,-4.769117832183838
6.640162944793701,6.6208152770996085,-4.769375801086426,0.028377847746014595,-4.733216285705566
6.628513336181641,6.6208152770996085,-4.757371425628662,0.027083691209554672,-4.723132610321045
6.709793567657472,6.6208152770996085,-4.754451751708984,0.02583183906972408,-4.779574871063232
6.623593330383301,6.6208152770996085,-4.746523857116699,0.025714553892612457,-4.751067161560059
6.520637512207031,6.6208152770996085,-4.737694740295409,0.025029364973306652,-4.6906371116638175


==> data/single_task_inference_result/walker/walker_single_task_inference_trajectories/32.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
-0.0009017785196192561,6.6208152770996085,-1.772883057594299,3.2790184020996094,0.8097755312919616
0.24903830885887143,6.6208152770996085,-4.843523025512695,0.4319100677967072,-1.9109718799591064
0.5099976658821106,6.6208152770996085,-4.84748077392578,0.08639673888683319,-4.90476131439209
0.8174231052398682,6.6208152770996085,-4.72447681427002,0.06192881241440773,-4.79521942138672
1.196057915687561,6.6208152770996085,-4.727487087249756,0.04615054652094841,-4.878548622131348
1.6061106920242307,6.6208152770996085,-4.807286739349365,0.03630237281322479,-4.8150649070739755
2.056935310363769,6.6208152770996085,-4.800437450408936,0.03632529824972153,-4.769029140472412
2.4629063606262207,6.6208152770996085,-4.796586513519287,0.036372397094964974,-4.732568264007568
2.8626708984375,6.6208152770996085,-4.7961974143981925,0.036471739411354065,-4.721444129943848
3.24241304397583,6.6208152770996085,-4.798509120941161,0.03666989132761955,-4.800060272216797
3.5832707881927486,6.6208152770996085,-4.804343700408936,0.037037212401628494,-4.803098201751709
3.9453399181365967,6.6208152770996085,-4.815658092498779,0.03774649649858475,-4.863572120666504
4.382184982299805,6.6208152770996085,-4.81743860244751,0.03937938436865807,-4.782996654510497
4.787763118743896,6.6208152770996085,-4.785109996795654,0.04954523220658302,-4.72704029083252
5.180787086486816,6.6208152770996085,-4.072928428649902,0.24996671080589292,-4.251617431640625
5.509537220001221,6.6208152770996085,-4.349436283111572,0.16511982679367063,-4.251229286193848
5.805405616760254,6.6208152770996085,-4.416171550750732,0.07990062981843948,-4.4056572914123535
6.020810127258301,6.6208152770996085,-4.433971405029297,0.06774371862411499,-4.431715488433838
6.166304111480713,6.6208152770996085,-4.506727695465088,0.06476730108261108,-4.427719593048096
6.344793796539307,6.6208152770996085,-4.599396228790283,0.06445986032485962,-4.6077184677124015
6.495399475097656,6.6208152770996085,-4.648338794708252,0.04887991398572922,-4.609411239624024
6.585494995117188,6.6208152770996085,-4.748342037200928,0.044394146651029594,-4.737179279327393
6.587974548339844,6.6208152770996085,-4.782723903656006,0.035345982760190964,-4.733937740325928
6.539602279663086,6.6208152770996085,-4.727893352508545,0.030614985153079033,-4.755748271942139
6.570642471313477,6.6208152770996085,-4.723077774047852,0.028122713789343837,-4.722677707672119
6.61345100402832,6.6208152770996085,-4.726991176605225,0.026053167879581448,-4.766196250915527
6.658593177795409,6.6208152770996085,-4.733574390411377,0.024603739380836487,-4.716564178466797
6.665060520172119,6.6208152770996085,-4.743286609649657,0.024606918916106224,-4.710535526275635
6.714190483093262,6.6208152770996085,-4.764097690582275,0.02585109136998653,-4.761870861053467
6.739913463592528,6.6208152770996085,-4.7811293601989755,0.026996022090315815,-4.771999359130859
6.788419246673584,6.6208152770996085,-4.773762702941895,0.029120147228240967,-4.789826393127441
6.751960754394531,6.6208152770996085,-4.76068878173828,0.03353790193796158,-4.778632164001465
6.625281810760497,6.6208152770996085,-4.73330545425415,0.03581199795007706,-4.705600261688232
6.626402854919434,6.6208152770996085,-4.7078022956848145,0.02932852692902088,-4.7259345054626465
6.598891258239745,6.6208152770996085,-4.74120569229126,0.02737230062484741,-4.7027587890625
6.684929370880127,6.6208152770996085,-4.736189365386962,0.025671042501926426,-4.802434921264648
6.613443374633789,6.6208152770996085,-4.750374794006348,0.024314893409609795,-4.768160820007324
6.586087226867676,6.6208152770996085,-4.743533611297608,0.02344837225973606,-4.736766815185546
6.511538505554199,6.6208152770996085,-4.737148761749268,0.024246692657470703,-4.711452960968018
6.543390274047852,6.6208152770996085,-4.730908393859863,0.024615291506052017,-4.7061123847961435
6.492754936218262,6.6208152770996085,-4.739528656005859,0.02437802590429783,-4.699762344360352
6.5367302894592285,6.6208152770996085,-4.742366790771484,0.02487636916339397,-4.727768898010254
6.567862510681152,6.6208152770996085,-4.737387180328369,0.026208689436316487,-4.706801414489745
6.596440315246582,6.6208152770996085,-4.728021621704102,0.02789267897605896,-4.70552396774292
6.605088233947754,6.6208152770996085,-4.73340892791748,0.02852506749331951,-4.73369026184082
6.613462448120117,6.6208152770996085,-4.727033615112305,0.027654213830828663,-4.723281383514404
6.647124767303467,6.6208152770996085,-4.725568294525146,0.02536502294242382,-4.733553886413574
6.700207233428955,6.6208152770996085,-4.729358196258545,0.02480163984000683,-4.75899076461792
6.69755220413208,6.6208152770996085,-4.739427089691161,0.02499963529407978,-4.709875106811523
6.697774887084961,6.6208152770996085,-4.757017612457275,0.026545336470007896,-4.754835605621338
6.695976734161377,6.6208152770996085,-4.809821605682373,0.028608513996005055,-4.864890575408936
6.679199695587158,6.6208152770996085,-4.76690149307251,0.030330082401633263,-4.732227802276611
6.670337200164794,6.6208152770996085,-4.751338005065918,0.02956926822662353,-4.735616683959961
6.601314544677734,6.6208152770996085,-4.755521297454834,0.0287819504737854,-4.746467113494873
6.611536026000977,6.6208152770996085,-4.753045558929443,0.027146430686116215,-4.752220153808594
6.657052516937256,6.6208152770996085,-4.74976110458374,0.025237681344151497,-4.713151454925537
6.6351566314697275,6.6208152770996085,-4.744953155517577,0.024632997810840607,-4.690403938293457
6.647292137145996,6.6208152770996085,-4.741047859191895,0.024139165878295895,-4.77824068069458
6.652717590332031,6.6208152770996085,-4.7478575706481925,0.024608865380287167,-4.767538070678711
6.5972681045532235,6.6208152770996085,-4.7569193840026855,0.02484244294464588,-4.746645927429199
6.7874016761779785,6.6208152770996085,-4.757825374603272,0.024401016533374783,-4.819774150848389
6.7137179374694815,6.6208152770996085,-4.749653339385985,0.025081569328904152,-4.734286785125732
6.594876766204834,6.6208152770996085,-4.742448329925537,0.02687767706811428,-4.775455474853516
6.699294567108153,6.6208152770996085,-4.7023377418518075,0.02601252682507038,-4.7120361328125
6.662277698516846,6.6208152770996085,-4.730591773986816,0.02823486924171448,-4.766535758972168
6.696566581726073,6.6208152770996085,-4.773151874542236,0.02721478044986725,-4.71320915222168
6.573685169219971,6.6208152770996085,-4.769454479217528,0.026940191164612767,-4.743903636932373
6.673222541809082,6.6208152770996085,-4.758710861206056,0.02752663940191269,-4.817275524139404
6.76027250289917,6.6208152770996085,-4.765195846557617,0.025626255199313164,-4.851482391357422
6.711710453033447,6.6208152770996085,-4.764223098754883,0.026761131361126896,-4.73878812789917
6.699601173400879,6.6208152770996085,-4.784289360046387,0.028616003692150116,-4.801483631134033
6.778822898864745,6.6208152770996085,-4.822057247161865,0.03280230239033699,-4.808399677276611
6.662842273712158,6.6208152770996085,-4.740575313568115,0.0331953838467598,-4.737912178039551
6.604005813598633,6.6208152770996085,-4.735199451446533,0.02998095750808716,-4.7043938636779785
6.640971660614014,6.6208152770996085,-4.739418506622314,0.02741609327495098,-4.722598075866699
6.71453332901001,6.6208152770996085,-4.745693683624268,0.02630411088466644,-4.758011341094971
6.618305206298828,6.6208152770996085,-4.765476703643799,0.026251183822751045,-4.759084224700928
6.590386390686035,6.6208152770996085,-4.736609935760497,0.024758988991379734,-4.7673559188842765
6.557662963867188,6.6208152770996085,-4.738914012908936,0.02475214749574661,-4.7077622413635245
6.601813793182373,6.6208152770996085,-4.7279157638549805,0.02449981495738029,-4.7699995040893555
6.6030025482177725,6.6208152770996085,-4.735214710235596,0.023725701496005055,-4.758296966552734
6.6408324241638175,6.6208152770996085,-4.732327461242676,0.023433981463313103,-4.726902961730957
6.67148494720459,6.6208152770996085,-4.7347331047058105,0.024403925985097885,-4.760242462158203
6.688872814178467,6.6208152770996085,-4.7490763664245605,0.02539021708071232,-4.7944536209106445
6.68581485748291,6.6208152770996085,-4.770374298095703,0.025637421756982803,-4.768740653991699
6.635838985443115,6.6208152770996085,-4.808305263519287,0.027015890926122665,-4.756326198577881
6.774700164794922,6.6208152770996085,-4.7664923667907715,0.027168478816747665,-4.796512126922608
6.781119346618652,6.6208152770996085,-4.741501331329346,0.02720302529633045,-4.76549196243286
6.660770893096924,6.6208152770996085,-4.723141670227051,0.029556285589933395,-4.738495349884033
6.65367317199707,6.6208152770996085,-4.76124143600464,0.030706845223903656,-4.766143798828125
6.6905717849731445,6.6208152770996085,-4.792984962463378,0.030454497784376144,-4.763761520385742
6.685192108154297,6.6208152770996085,-4.786266326904297,0.02903519570827484,-4.8138298988342285
6.6605896949768075,6.6208152770996085,-4.768914699554443,0.028648702427744865,-4.781642913818359
6.6843743324279785,6.6208152770996085,-4.7788634300231925,0.02752396836876869,-4.754077911376953
6.70049285888672,6.6208152770996085,-4.762584686279297,0.027894189581274983,-4.780711650848389
6.65092134475708,6.6208152770996085,-4.7568793296813965,0.028394497931003567,-4.721549987792969
6.5366268157958975,6.6208152770996085,-4.7645578384399405,0.027936838567256927,-4.701132297515869
6.6089158058166495,6.6208152770996085,-4.762536525726318,0.027492040768265724,-4.800877571105957
6.589406490325928,6.6208152770996085,-4.741153240203857,0.02479594573378563,-4.740426540374756
6.585732460021973,6.6208152770996085,-4.7382493019104,0.023487867787480354,-4.719377517700195
6.597179412841797,6.6208152770996085,-4.7344627380371085,0.02369607985019684,-4.727266311645508
6.590896129608153,6.6208152770996085,-4.73213529586792,0.0241203997284174,-4.691768169403076
6.677245140075684,6.6208152770996085,-4.729113578796387,0.0239888709038496,-4.7362375259399405
6.589061260223389,6.6208152770996085,-4.729779243469238,0.025403762236237522,-4.716228485107422
6.602036952972412,6.6208152770996085,-4.733858585357666,0.024858031421899796,-4.698814868927002
6.555325984954834,6.6208152770996085,-4.733804225921631,0.024187777191400528,-4.725358009338378
6.590155601501465,6.6208152770996085,-4.7326717376708975,0.0239274725317955,-4.748438358306885
6.5311198234558105,6.6208152770996085,-4.73253870010376,0.024077065289020535,-4.719055652618408
6.563539505004883,6.6208152770996085,-4.734376430511475,0.023945841938257217,-4.775245189666748
6.654261589050293,6.6208152770996085,-4.733410358428955,0.0245762187987566,-4.712231159210205
6.639614582061768,6.6208152770996085,-4.743158340454102,0.02566440403461456,-4.757791996002196
6.629828929901123,6.6208152770996085,-4.746256351470947,0.024523183703422543,-4.721203327178955
6.643343448638916,6.6208152770996085,-4.750833034515381,0.024906018748879433,-4.708444118499756
6.651024341583252,6.6208152770996085,-4.755782127380371,0.024683238938450813,-4.754671096801758
6.65755033493042,6.6208152770996085,-4.756716251373291,0.02436595596373081,-4.7768235206604
6.695569038391112,6.6208152770996085,-4.766817569732666,0.02452167496085167,-4.7714457511901855
6.651403903961182,6.6208152770996085,-4.774914264678955,0.02568131498992443,-4.755620002746582
6.587303638458252,6.6208152770996085,-4.768625736236572,0.026292379945516583,-4.768797874450684
6.620422840118408,6.6208152770996085,-4.766611576080321,0.025984348729252812,-4.764620304107666
6.6569695472717285,6.6208152770996085,-4.746951580047608,0.02441278286278248,-4.752130508422852
6.610776424407959,6.6208152770996085,-4.75145959854126,0.023869702592492104,-4.735032558441161
6.610156536102295,6.6208152770996085,-4.743946075439453,0.02356529235839844,-4.7230329513549805
6.539194583892822,6.6208152770996085,-4.741983890533447,0.02340221032500267,-4.720471858978272
6.534346580505371,6.6208152770996085,-4.73827600479126,0.02372632920742035,-4.751891136169434
6.639831066131592,6.6208152770996085,-4.7373104095458975,0.024107899516820908,-4.727515697479248
6.758589744567871,6.6208152770996085,-4.739213943481444,0.02427861839532852,-4.7506208419799805
6.701674938201904,6.6208152770996085,-4.74815845489502,0.024940844625234604,-4.755849361419678
6.564212322235107,6.6208152770996085,-4.807676792144775,0.02947185188531876,-4.792419910430908
6.673162937164307,6.6208152770996085,-4.748728275299072,0.02918675728142261,-4.73472785949707
6.661680221557617,6.6208152770996085,-4.754318237304688,0.026665309444069862,-4.77086067199707
6.745004177093506,6.6208152770996085,-4.771872997283936,0.026006238535046577,-4.81834077835083
6.725630760192871,6.6208152770996085,-4.786284923553467,0.026997508481144905,-4.802135467529297
6.783851623535156,6.6208152770996085,-4.842415332794189,0.03171003609895706,-4.84380340576172
6.628575325012207,6.6208152770996085,-4.754106521606444,0.03353625163435936,-4.688205242156982
6.680494785308838,6.6208152770996085,-4.720020771026611,0.030389124527573586,-4.717470645904541
6.716295242309569,6.6208152770996085,-4.746248722076416,0.02708517573773861,-4.750960350036621
6.692958354949951,6.6208152770996085,-4.77272367477417,0.028780702501535412,-4.74051570892334
6.625667572021484,6.6208152770996085,-4.77212381362915,0.029638316482305527,-4.734579563140869
6.533892154693604,6.6208152770996085,-4.769745349884033,0.027765169739723206,-4.730755805969238
6.59796667098999,6.6208152770996085,-4.746577739715576,0.027442226186394688,-4.745716094970703
6.577342987060546,6.6208152770996085,-4.73451042175293,0.024626685306429863,-4.762789249420166
6.551209926605225,6.6208152770996085,-4.736182689666748,0.02344105578958988,-4.7066826820373535
6.5188679695129395,6.6208152770996085,-4.734859943389893,0.024028481915593147,-4.757024288177489
6.546154975891112,6.6208152770996085,-4.735877513885497,0.02511005103588104,-4.7134623527526855
6.700926780700684,6.6208152770996085,-4.736480712890625,0.025135224685072895,-4.75355863571167
6.67896556854248,6.6208152770996085,-4.745073795318604,0.027454620227217678,-4.740326881408691
6.7105560302734375,6.6208152770996085,-4.7685837745666495,0.02815655991435051,-4.786418437957764
6.719289779663086,6.6208152770996085,-4.815410137176514,0.0295916311442852,-4.830168724060059
6.700955390930176,6.6208152770996085,-4.849118232727051,0.03260943293571472,-4.806519031524657
6.654008388519287,6.6208152770996085,-4.751749515533447,0.03111710399389267,-4.745826244354248
6.679746150970458,6.6208152770996085,-4.747975826263428,0.029682811349630356,-4.70715856552124
6.6226420402526855,6.6208152770996085,-4.758791446685791,0.028282839804887768,-4.774832248687744
6.542227745056152,6.6208152770996085,-4.750863552093506,0.026697779074311256,-4.731571674346924
6.686952114105225,6.6208152770996085,-4.750570774078369,0.02572624199092388,-4.784167766571045
6.657161712646484,6.6208152770996085,-4.7446932792663565,0.024413248524069783,-4.753330230712891
6.629305362701416,6.6208152770996085,-4.75306510925293,0.024142878130078316,-4.734959125518799
6.540191173553467,6.6208152770996085,-4.7567124366760245,0.024423571303486824,-4.71866512298584
6.625511646270752,6.6208152770996085,-4.743823528289794,0.025871785357594487,-4.73706579208374
6.67857789993286,6.6208152770996085,-4.742922306060791,0.023823967203497887,-4.782886028289794
6.644123077392577,6.6208152770996085,-4.747147083282472,0.023665646091103557,-4.718889236450195
6.691150665283203,6.6208152770996085,-4.752708911895752,0.024251086637377735,-4.734862327575684
6.65803050994873,6.6208152770996085,-4.77886199951172,0.026653500273823735,-4.8227882385253915
6.590745449066161,6.6208152770996085,-4.7566752433776855,0.026371980085968968,-4.766023635864258
6.687570095062256,6.6208152770996085,-4.767293453216553,0.025838669389486313,-4.798137187957764
6.640971183776856,6.6208152770996085,-4.763524055480957,0.025303864851593968,-4.7972731590271
6.699289798736572,6.6208152770996085,-4.760138988494873,0.0249069519340992,-4.789239883422852
6.706959247589111,6.6208152770996085,-4.755101203918457,0.02581965364515781,-4.757685661315918
6.655199527740479,6.6208152770996085,-4.775866508483888,0.028551461175084118,-4.7733917236328125
6.692176818847656,6.6208152770996085,-4.78319263458252,0.027997963130474087,-4.799269199371338
6.542372703552246,6.6208152770996085,-4.767062664031982,0.028482444584369656,-4.7328691482543945
6.61817741394043,6.6208152770996085,-4.763913631439209,0.02761222049593925,-4.732027530670166
6.597702026367188,6.6208152770996085,-4.746318817138672,0.0246045645326376,-4.727410316467285
6.600332736968993,6.6208152770996085,-4.734668731689453,0.023568000644445416,-4.74048948287964
6.608145713806152,6.6208152770996085,-4.7369537353515625,0.023422311991453167,-4.798778057098389
6.59351921081543,6.6208152770996085,-4.733968257904053,0.023580426350235936,-4.7485432624816895
6.625230312347412,6.6208152770996085,-4.731534004211426,0.023547638207674023,-4.762112140655518
6.61765193939209,6.6208152770996085,-4.7310614585876465,0.023894561454653736,-4.716914653778076
6.5907859802246085,6.6208152770996085,-4.73536491394043,0.023368284106254578,-4.747718811035156
6.55375862121582,6.6208152770996085,-4.736006736755371,0.0231147650629282,-4.726073265075684
6.587052345275879,6.6208152770996085,-4.737144947052002,0.023232314735651016,-4.719394683837891
6.6587815284729,6.6208152770996085,-4.735352039337158,0.02342523820698261,-4.751671314239502
6.708343029022217,6.6208152770996085,-4.738844871520996,0.024120036512613297,-4.762154579162598
6.71826171875,6.6208152770996085,-4.760583400726318,0.025408584624528885,-4.726726055145264
6.71267032623291,6.6208152770996085,-4.820041179656982,0.028939124196767807,-4.835702896118164
6.794015884399414,6.6208152770996085,-4.86162805557251,0.03087691403925419,-4.848323822021484
6.642756938934326,6.6208152770996085,-4.742299556732178,0.033892542123794556,-4.734191417694092
6.586636066436768,6.6208152770996085,-4.716537952423096,0.029327331110835075,-4.741768836975098
6.562965393066406,6.6208152770996085,-4.736454963684082,0.027384553104639053,-4.759696006774902
6.673210144042969,6.6208152770996085,-4.724349021911621,0.02616892196238041,-4.756200790405273
6.650802135467528,6.6208152770996085,-4.747862815856934,0.024952050298452377,-4.715279579162598
6.65333366394043,6.6208152770996085,-4.749735355377196,0.024274624884128567,-4.745148658752441
6.61298418045044,6.6208152770996085,-4.7685136795043945,0.025161121040582657,-4.7563323974609375
6.590191841125488,6.6208152770996085,-4.756021499633789,0.025505566969513893,-4.732357978820801
6.594825267791748,6.6208152770996085,-4.74860143661499,0.024471284821629524,-4.765906810760497
6.622209548950195,6.6208152770996085,-4.738067626953125,0.02356638014316559,-4.690831184387207
6.641513347625732,6.6208152770996085,-4.736337661743164,0.023228891193866726,-4.789947986602783
6.596278667449951,6.6208152770996085,-4.740827560424805,0.023603690788149837,-4.726783275604248
6.587638378143311,6.6208152770996085,-4.740852832794189,0.02357074804604053,-4.715005397796631
6.554660320281982,6.6208152770996085,-4.740917205810546,0.0232464000582695,-4.701490879058838
6.6659440994262695,6.6208152770996085,-4.740164279937744,0.023327007889747616,-4.766406059265137


==> data/single_task_inference_result/walker/walker_single_task_inference_trajectories/33.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
-0.08725751191377638,7.749135971069336,-1.772883057594299,3.2790184020996094,-0.6971135139465332
0.27503472566604614,7.749135971069336,-5.595144748687744,0.6756993532180786,-3.351115703582764
0.5690009593963623,7.749135971069336,-5.940425395965576,0.10027359426021576,-6.293903827667236
0.9940858483314513,7.749135971069336,-5.816131591796875,0.06089397892355919,-5.831624507904053
1.3798527717590332,7.749135971069336,-5.789959907531737,0.04588625207543373,-5.830025672912598
1.807421922683716,7.749135971069336,-5.853065013885497,0.037567876279354095,-5.776214122772217
2.2078511714935303,7.749135971069336,-5.847962856292725,0.03754478320479393,-5.831021308898926
2.6222515106201167,7.749135971069336,-5.84557008743286,0.03754245489835739,-5.881958484649657
3.040830850601196,7.749135971069336,-5.845221042633057,0.037573222070932395,-5.847367286682129
3.466609001159668,7.749135971069336,-5.844046115875244,0.03766975551843643,-5.785776138305664
3.891285181045532,7.749135971069336,-5.843885898590088,0.03788670524954796,-5.841230869293213
4.271126747131348,7.749135971069336,-5.844549655914307,0.03829941898584366,-5.8293676376342765
4.653398036956787,7.749135971069336,-5.841684818267822,0.039069056510925286,-5.842934131622314
5.049929141998291,7.749135971069336,-5.809516429901123,0.041109368205070496,-5.887424945831299
5.450964450836182,7.749135971069336,-5.659644603729248,0.05133938044309616,-5.733367443084717
5.815647602081299,7.749135971069336,-4.951895236968993,0.4889357388019562,-5.436408519744873
6.19904327392578,7.749135971069336,-4.911751270294189,0.30972588062286377,-5.136183261871338
6.604518890380859,7.749135971069336,-5.092188358306885,0.13044701516628265,-5.102203369140625
6.885663032531737,7.749135971069336,-5.3311944007873535,0.07838773727416992,-5.2978692054748535
7.088858127593993,7.749135971069336,-5.412571907043457,0.07876911759376524,-5.414740562438965
7.277806282043458,7.749135971069336,-5.516389846801758,0.08349221199750899,-5.508944511413574
7.394375324249268,7.749135971069336,-5.561259746551514,0.07274656742811203,-5.640660285949707
7.513123989105224,7.749135971069336,-5.658803939819336,0.0771511271595955,-5.721004486083984
7.606174468994141,7.749135971069336,-5.74848747253418,0.06574489921331406,-5.880352020263672
7.717770099639891,7.749135971069336,-5.837359428405762,0.05539889633655548,-5.832174301147461
7.8880224227905265,7.749135971069336,-5.867579936981201,0.0406552068889141,-5.898392200469971
7.856619358062744,7.749135971069336,-5.8569207191467285,0.0368930920958519,-5.838480949401856
7.8198089599609375,7.749135971069336,-5.858624935150146,0.037192340940237045,-5.7995948791503915
7.810550689697266,7.749135971069336,-5.8521690368652335,0.03388909623026848,-5.854379177093506
7.785435199737549,7.749135971069336,-5.806015491485596,0.03148449584841728,-5.769084930419922
7.816815853118896,7.749135971069336,-5.826718330383301,0.03039471246302128,-5.813001155853272
7.7680439949035645,7.749135971069336,-5.83202028274536,0.029283726587891575,-5.812507152557373
7.731379985809326,7.749135971069336,-5.817553997039794,0.028006741777062416,-5.794191360473633
7.741755962371825,7.749135971069336,-5.8235039710998535,0.026235822588205338,-5.834222316741943
7.80339479446411,7.749135971069336,-5.803267955780028,0.02523396909236908,-5.813380241394042
7.7849950790405265,7.749135971069336,-5.813537120819092,0.025009561330080032,-5.829716682434082
7.736231803894043,7.749135971069336,-5.802376270294189,0.026020826771855354,-5.797601222991943
7.761076927185058,7.749135971069336,-5.810689449310304,0.025854550302028656,-5.807796955108643
7.830044746398925,7.749135971069336,-5.806849002838135,0.02570285089313984,-5.821201801300049
7.851799011230467,7.749135971069336,-5.818459987640381,0.025922315195202827,-5.840063571929932
7.809815883636474,7.749135971069336,-5.812265872955321,0.02785790711641312,-5.7726664543151855
7.8804845809936515,7.749135971069336,-5.8879737854003915,0.02850799448788166,-5.957822322845458
7.730653285980224,7.749135971069336,-5.810815334320068,0.03202378749847412,-5.769543647766112
7.739384174346925,7.749135971069336,-5.767381191253662,0.029355783015489575,-5.811947822570801
7.747420787811278,7.749135971069336,-5.779434680938721,0.02788449451327324,-5.790543079376221
7.726082801818847,7.749135971069336,-5.780758857727051,0.02601763792335987,-5.7792744636535645
7.782146930694579,7.749135971069336,-5.798711776733398,0.025185169652104374,-5.788888931274414
7.753793239593508,7.749135971069336,-5.800316333770752,0.02472460456192493,-5.800607204437256
7.664095878601073,7.749135971069336,-5.805808544158936,0.024484066292643547,-5.786150932312012
7.705586910247802,7.749135971069336,-5.79997444152832,0.02528798021376133,-5.772885799407959
7.789865970611571,7.749135971069336,-5.793887138366699,0.025051012635231015,-5.825758934020996
7.77285623550415,7.749135971069336,-5.804447650909424,0.025298213586211205,-5.802587032318115
7.773421764373779,7.749135971069336,-5.810524940490723,0.02549176663160324,-5.818014144897461
7.782201290130614,7.749135971069336,-5.820388317108153,0.02633222192525864,-5.806312561035156
7.85987377166748,7.749135971069336,-5.826064586639404,0.026195246726274487,-5.819259643554688
7.860183715820312,7.749135971069336,-5.835118293762207,0.027144864201545715,-5.863084316253662
7.868461608886719,7.749135971069336,-5.8559556007385245,0.029550049453973767,-5.824966907501221
7.942256450653075,7.749135971069336,-5.924796581268311,0.03322947770357132,-5.954970836639404
7.840656280517577,7.749135971069336,-5.776050567626953,0.03676107153296471,-5.805145263671875
7.71819543838501,7.749135971069336,-5.76756715774536,0.034635044634342194,-5.751172065734863
7.715298652648925,7.749135971069336,-5.79609489440918,0.03121562674641609,-5.833520889282227
7.80315923690796,7.749135971069336,-5.8020663261413565,0.028011357411742207,-5.852252960205078
7.68927001953125,7.749135971069336,-5.812960624694824,0.027611937373876568,-5.769146442413329
7.741633892059326,7.749135971069336,-5.800441741943359,0.026105739176273342,-5.803821086883545
7.783524990081787,7.749135971069336,-5.790743350982666,0.025402260944247242,-5.802374839782715
7.726444721221923,7.749135971069336,-5.801816463470458,0.025130353868007656,-5.797099590301514
7.750898838043213,7.749135971069336,-5.805196285247803,0.025041960179805756,-5.791017055511475
7.748467445373534,7.749135971069336,-5.799139499664307,0.025024473667144772,-5.799883842468262
7.846853256225587,7.749135971069336,-5.797922611236572,0.024378204718232155,-5.810872077941895
7.752065658569336,7.749135971069336,-5.80778694152832,0.025289257988333706,-5.802930355072021
7.765793323516845,7.749135971069336,-5.801281929016112,0.025188028812408447,-5.781832695007324
7.733585357666015,7.749135971069336,-5.80359411239624,0.025449708104133602,-5.796199321746825
7.786707401275634,7.749135971069336,-5.79625368118286,0.025289740413427353,-5.809602737426758
7.7561116218566895,7.749135971069336,-5.816453456878662,0.024989290162920952,-5.793585777282715
7.679770946502685,7.749135971069336,-5.810498237609863,0.02470320835709572,-5.783931732177734
7.747116565704346,7.749135971069336,-5.8023667335510245,0.025574224069714543,-5.758383274078369
7.781485080718993,7.749135971069336,-5.794978141784668,0.024768276140093803,-5.785920143127441
7.708282947540283,7.749135971069336,-5.8058180809021,0.02456512302160263,-5.81434965133667
7.806020259857178,7.749135971069336,-5.802144527435304,0.0248414259403944,-5.793251037597656
7.856634616851807,7.749135971069336,-5.8138604164123535,0.025564998388290405,-5.840738296508789
7.817164421081544,7.749135971069336,-5.83561897277832,0.02640159800648689,-5.823319911956787
7.834108352661133,7.749135971069336,-5.859200954437256,0.028843021020293236,-5.85036563873291
7.812398433685303,7.749135971069336,-5.859660625457764,0.031810928136110306,-5.883017063140869
7.792569160461426,7.749135971069336,-5.812480449676514,0.03113202005624771,-5.834714889526367
7.856871128082275,7.749135971069336,-5.834950923919678,0.03044472634792328,-5.8401713371276855
7.832164764404298,7.749135971069336,-5.816577434539794,0.030045287683606148,-5.825725555419922
7.763771533966064,7.749135971069336,-5.8165202140808105,0.031210381537675858,-5.771041393280028
7.696919918060303,7.749135971069336,-5.848520278930664,0.02938861213624477,-5.757994651794434
7.830845832824707,7.749135971069336,-5.81879997253418,0.02817864157259464,-5.865433216094971
7.703382492065429,7.749135971069336,-5.820982456207275,0.026181496679782867,-5.746443271636962
7.735896110534669,7.749135971069336,-5.804613590240479,0.025041792541742325,-5.797390937805176
7.764565467834472,7.749135971069336,-5.79123067855835,0.025231176987290382,-5.767349243164063
7.692857742309569,7.749135971069336,-5.793909072875977,0.025424301624298092,-5.807603836059569
7.741024494171143,7.749135971069336,-5.8019704818725595,0.025274617597460743,-5.802905082702637
7.720077991485595,7.749135971069336,-5.793562412261962,0.024830589070916172,-5.77772855758667
7.790316104888915,7.749135971069336,-5.794483661651611,0.02442587725818157,-5.803003787994385
7.75798225402832,7.749135971069336,-5.80104398727417,0.02505950257182121,-5.817497730255127
7.876488208770752,7.749135971069336,-5.806769847869873,0.0251463670283556,-5.825950622558594
7.802588939666749,7.749135971069336,-5.807581901550293,0.02663389779627323,-5.808595180511475
7.782460212707519,7.749135971069336,-5.8139519691467285,0.02806105464696884,-5.850598335266112
7.795600414276123,7.749135971069336,-5.8463454246521,0.027724811807274815,-5.855249881744385
7.769623756408691,7.749135971069336,-5.820419788360596,0.028502605855464932,-5.802995204925537
7.843714714050293,7.749135971069336,-5.82981014251709,0.027573399245738983,-5.866226673126221
7.815332889556883,7.749135971069336,-5.831779003143311,0.027395328506827354,-5.842637062072754
7.805586338043213,7.749135971069336,-5.815137386322021,0.028511434793472287,-5.774300575256348
7.750169277191161,7.749135971069336,-5.876650810241699,0.02859165705740452,-5.909341335296631
7.701067924499511,7.749135971069336,-5.805520534515381,0.028297537937760357,-5.7443718910217285
7.821906566619874,7.749135971069336,-5.815980434417725,0.026740901172161102,-5.83409309387207
7.8409552574157715,7.749135971069336,-5.81325626373291,0.025479305535554882,-5.81000518798828
7.766760826110838,7.749135971069336,-5.841312885284424,0.02617336995899677,-5.808145999908447
7.765467166900634,7.749135971069336,-5.831899166107178,0.027095336467027664,-5.877739429473877
7.880185604095459,7.749135971069336,-5.81322193145752,0.027786659076809883,-5.8689842224121085
7.778926372528077,7.749135971069336,-5.8074965476989755,0.027889434248209,-5.825772285461426
7.666995525360107,7.749135971069336,-5.812881946563721,0.027524342760443687,-5.787600517272949
7.714508533477782,7.749135971069336,-5.812413215637207,0.02676060050725937,-5.771327495574951
7.741640567779541,7.749135971069336,-5.790682315826416,0.025905201211571693,-5.799460887908936
7.757421016693115,7.749135971069336,-5.8014888763427725,0.02511262521147728,-5.789184093475342
7.693245887756347,7.749135971069336,-5.796606540679932,0.02511351741850376,-5.80728816986084
7.753192901611328,7.749135971069336,-5.79340362548828,0.0254427008330822,-5.846179485321045
7.8070406913757315,7.749135971069336,-5.79517126083374,0.02466209791600704,-5.819324016571045
7.70838165283203,7.749135971069336,-5.80828332901001,0.02478015422821045,-5.7948312759399405
7.807727813720702,7.749135971069336,-5.805039882659912,0.02506897412240505,-5.818410873413086
7.708343505859374,7.749135971069336,-5.814556121826172,0.025754539296031,-5.789629459381104
7.774789333343508,7.749135971069336,-5.801913738250732,0.025176512077450752,-5.809656143188477
7.8363356590271,7.749135971069336,-5.807013034820557,0.02538740821182728,-5.781194210052489
7.840770721435546,7.749135971069336,-5.823889255523682,0.02622317150235176,-5.860282897949219
7.769705772399902,7.749135971069336,-5.867202281951904,0.02797453664243221,-5.84421443939209
7.742108821868896,7.749135971069336,-5.855875492095947,0.028212852776050568,-5.8688554763793945
7.670168876647949,7.749135971069336,-5.809355735778809,0.027457403019070625,-5.759781360626221
7.735941886901855,7.749135971069336,-5.804847240447998,0.02626424841582775,-5.802308082580566
7.801679134368896,7.749135971069336,-5.7977118492126465,0.02488894015550613,-5.767681598663329
7.840804576873779,7.749135971069336,-5.803133487701416,0.02495945245027542,-5.838358402252196
7.8496246337890625,7.749135971069336,-5.815433502197266,0.02697722800076008,-5.806203365325928
7.803581237792968,7.749135971069336,-5.851639747619629,0.030932161957025528,-5.872642517089844
7.753504753112794,7.749135971069336,-5.859781742095947,0.031007232144474983,-5.83026123046875
7.7829790115356445,7.749135971069336,-5.808009624481201,0.029206352308392525,-5.829233169555664
7.7831878662109375,7.749135971069336,-5.816813945770264,0.027484910562634468,-5.838001251220703
7.890674114227296,7.749135971069336,-5.820038795471192,0.026591582223773,-5.835734367370605
7.900054454803466,7.749135971069336,-5.84721565246582,0.027256812900304794,-5.85550594329834
7.839083671569824,7.749135971069336,-5.829296112060546,0.03131413087248802,-5.8094482421875
7.825997829437254,7.749135971069336,-5.948399066925049,0.03366335853934288,-5.867120742797852
7.886321544647216,7.749135971069336,-5.8428568840026855,0.035434622317552567,-5.844274044036865
7.891561031341552,7.749135971069336,-5.834643363952637,0.03445256128907204,-5.88667106628418
7.828125476837158,7.749135971069336,-5.793987274169922,0.03663115575909615,-5.785902500152588
7.789778232574464,7.749135971069336,-5.81122636795044,0.035651590675115585,-5.784140110015869
7.899991512298584,7.749135971069336,-5.809910774230957,0.03157281130552292,-5.853532314300537
7.873268604278564,7.749135971069336,-5.817397117614745,0.03217433765530586,-5.851951122283936
7.755459308624268,7.749135971069336,-5.802382946014404,0.033995214849710464,-5.807882308959961
7.788348197937011,7.749135971069336,-5.847453594207764,0.030789867043495175,-5.849924564361572
7.751687049865722,7.749135971069336,-5.819416046142577,0.02891452983021736,-5.791390895843506
7.780597686767577,7.749135971069336,-5.818650722503662,0.026520436629652977,-5.833837509155273
7.788210391998291,7.749135971069336,-5.821537017822266,0.025664959102869037,-5.770054817199707
7.760303020477296,7.749135971069336,-5.81158971786499,0.025863723829388615,-5.807861804962158
7.756636142730714,7.749135971069336,-5.8287034034729,0.025264019146561623,-5.813197135925293
7.81371831893921,7.749135971069336,-5.815125942230225,0.025441894307732586,-5.809732913970947
7.73129415512085,7.749135971069336,-5.812294006347656,0.02593919262290001,-5.804314136505127
7.745265483856201,7.749135971069336,-5.811657428741455,0.025275822728872296,-5.800886154174805
7.735204696655273,7.749135971069336,-5.8051156997680655,0.02485683374106884,-5.7826833724975595
7.778253555297852,7.749135971069336,-5.794220447540283,0.024994373321533203,-5.841413974761962
7.804415225982666,7.749135971069336,-5.8032732009887695,0.024994324892759323,-5.829763412475586
7.833895683288574,7.749135971069336,-5.81991720199585,0.025270085781812668,-5.827698230743408
7.829940319061278,7.749135971069336,-5.810309886932373,0.027443906292319294,-5.826171875
7.742145538330078,7.749135971069336,-5.8743743896484375,0.02910199761390686,-5.85429573059082
7.754226684570312,7.749135971069336,-5.815735816955566,0.028629263862967488,-5.8305954933166495
7.711514472961426,7.749135971069336,-5.797993183135985,0.027319705113768578,-5.783665180206299
7.620248794555664,7.749135971069336,-5.801402568817139,0.0258161760866642,-5.810687065124512
7.625164031982423,7.749135971069336,-5.80121660232544,0.02529338374733925,-5.755589008331299
7.64377737045288,7.749135971069336,-5.7984838485717765,0.025918589904904366,-5.807185173034668
7.708596229553223,7.749135971069336,-5.7944912910461435,0.02687619812786579,-5.815704345703125
7.719256877899171,7.749135971069336,-5.788897037506104,0.027338922023773197,-5.746962547302246
7.814862728118896,7.749135971069336,-5.792650699615479,0.030352406203746796,-5.78406286239624
7.737544059753419,7.749135971069336,-5.7952351570129395,0.029795199632644653,-5.768486022949219
7.695105075836181,7.749135971069336,-5.793891429901123,0.0274285152554512,-5.83646821975708
7.791915893554687,7.749135971069336,-5.7915987968444815,0.025792144238948825,-5.825201511383057
7.840251445770263,7.749135971069336,-5.8007264137268075,0.02550004608929157,-5.855604648590088
7.8004631996154785,7.749135971069336,-5.830870151519775,0.026083212345838543,-5.819885730743408
7.795734405517577,7.749135971069336,-5.850633144378662,0.027367863804101944,-5.84175968170166
7.856551647186278,7.749135971069336,-5.84763765335083,0.02919347956776619,-5.854771614074707
7.826334476470947,7.749135971069336,-5.813105583190918,0.02976655773818493,-5.82628345489502
7.852221965789795,7.749135971069336,-5.835022449493408,0.031018581241369247,-5.848269939422608
7.91468858718872,7.749135971069336,-5.866535186767577,0.032328050583601,-5.872215747833252
7.7561421394348145,7.749135971069336,-5.7882699966430655,0.03404073044657707,-5.771472930908203
7.758497714996339,7.749135971069336,-5.783999443054199,0.03156223148107529,-5.793061256408691
7.676576614379882,7.749135971069336,-5.798474311828612,0.028069982305169106,-5.788636207580566
7.676370143890381,7.749135971069336,-5.796493053436279,0.026282170787453648,-5.772939205169678
7.783547401428223,7.749135971069336,-5.802095413208008,0.02534039691090584,-5.811825752258301
7.811596870422363,7.749135971069336,-5.800911903381348,0.025451431050896645,-5.797012805938721
7.829760551452637,7.749135971069336,-5.821973323822021,0.025777354836463928,-5.816764831542969
7.8417816162109375,7.749135971069336,-5.867651462554932,0.028700523078441616,-5.849018096923828
7.864879608154298,7.749135971069336,-5.886631011962891,0.030789280310273167,-5.893779277801514
7.764776706695555,7.749135971069336,-5.8343725204467765,0.032838787883520126,-5.820298194885254
7.685848712921143,7.749135971069336,-5.794073581695557,0.030837921425700188,-5.759875297546387
7.742178916931152,7.749135971069336,-5.8151936531066895,0.02885955013334751,-5.781618595123291
7.78293752670288,7.749135971069336,-5.796897888183594,0.025664102286100388,-5.789896011352539
7.825829982757568,7.749135971069336,-5.811519145965576,0.02485615201294422,-5.835350513458252
7.778653144836426,7.749135971069336,-5.820683479309082,0.026045087724924088,-5.8609724044799805
7.752674102783203,7.749135971069336,-5.829751491546631,0.02731392905116081,-5.823235511779785
7.799016952514648,7.749135971069336,-5.825064182281494,0.0262603722512722,-5.8158464431762695
7.73435592651367,7.749135971069336,-5.80956506729126,0.026548050343990322,-5.818654537200928
7.74247407913208,7.749135971069336,-5.811122417449951,0.025605117902159687,-5.788547515869141


==> data/single_task_inference_result/walker/walker_single_task_inference_trajectories/34.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
-0.11059961467981339,7.749135971069336,-1.772883057594299,3.2790184020996094,-1.173401951789856
0.373943954706192,7.749135971069336,-5.59668493270874,0.6760043501853943,-9.202960968017578
0.7747126221656798,7.749135971069336,-5.940405368804932,0.10031360387802124,-5.549156665802002
1.1057653427124023,7.749135971069336,-5.8166723251342765,0.06091207265853882,-5.743819236755371
1.4367107152938843,7.749135971069336,-5.790318965911865,0.045897819101810455,-5.827715873718262
1.8451514244079588,7.749135971069336,-5.852399826049805,0.03757644072175026,-5.867246150970458
2.2242424488067623,7.749135971069336,-5.848827838897705,0.0375409871339798,-5.835385799407959
2.670379877090454,7.749135971069336,-5.847968101501465,0.03754198178648949,-5.901902675628662
3.023588895797729,7.749135971069336,-5.845917224884033,0.03758254274725913,-5.906801700592041
3.4192705154418945,7.749135971069336,-5.84529972076416,0.037684306502342224,-5.9088454246521
3.794199705123901,7.749135971069336,-5.845545291900635,0.037898171693086624,-5.848104953765869
4.195199012756348,7.749135971069336,-5.8469414710998535,0.03828294202685356,-5.900583267211913
4.611823558807373,7.749135971069336,-5.843536853790283,0.03905345126986504,-5.80781888961792
5.050410270690918,7.749135971069336,-5.8154845237731925,0.04063417762517929,-5.838917255401611
5.488387107849121,7.749135971069336,-5.725222110748291,0.05360647290945053,-5.710099220275879
5.84780740737915,7.749135971069336,-4.975507259368896,0.35749369859695435,-4.907984256744385
6.207255840301514,7.749135971069336,-5.203829765319824,0.29660001397132874,-4.747905731201172
6.495913505554199,7.749135971069336,-5.169878959655762,0.12057816237211227,-4.9655256271362305
6.780398845672608,7.749135971069336,-5.133364200592041,0.09264238178730011,-5.162625312805176
7.017190933227539,7.749135971069336,-5.254491329193115,0.08698287606239319,-5.366146564483643
7.128520011901856,7.749135971069336,-5.393172740936279,0.0790119022130966,-5.388709545135497
7.313259601593018,7.749135971069336,-5.519505500793457,0.09871956706047058,-5.505571365356444
7.465725898742675,7.749135971069336,-5.591893196105957,0.08063859492540358,-5.546743869781494
7.576613903045654,7.749135971069336,-5.660261631011962,0.06912653893232346,-5.77033519744873
7.658137798309326,7.749135971069336,-5.80037498474121,0.06483694911003113,-5.842010021209717
7.79478883743286,7.749135971069336,-5.8605408668518075,0.046737413853406906,-5.881056308746338
7.864354610443115,7.749135971069336,-5.87664794921875,0.03708919510245323,-5.915476322174072
7.896429538726807,7.749135971069336,-5.876216888427734,0.034585122019052505,-5.8613810539245605
7.908992290496825,7.749135971069336,-5.925745010375977,0.03551443666219711,-5.93858814239502
7.916767597198486,7.749135971069336,-5.891799449920654,0.04012088477611542,-5.922834396362305
7.805034160614013,7.749135971069336,-5.775579452514648,0.03860977664589882,-5.796896457672119
7.80153751373291,7.749135971069336,-5.765685558319092,0.03305431455373764,-5.7575459480285645
7.820477485656737,7.749135971069336,-5.821226596832275,0.031286515295505524,-5.848458766937256
7.9001312255859375,7.749135971069336,-5.876089572906494,0.030843282118439674,-5.908958435058594
7.854663372039795,7.749135971069336,-5.826519489288329,0.03262291103601456,-5.846614360809326
7.809933662414551,7.749135971069336,-5.831132888793944,0.03379431739449501,-5.8150649070739755
7.783168792724609,7.749135971069336,-5.82684326171875,0.033659428358078,-5.798617839813232
7.722921848297118,7.749135971069336,-5.821855068206787,0.030942169949412342,-5.819481849670409
7.739009380340576,7.749135971069336,-5.8309006690979,0.02836857363581657,-5.860346794128418
7.765608787536621,7.749135971069336,-5.811343193054199,0.025516698136925697,-5.784985542297363
7.733425140380859,7.749135971069336,-5.807040691375732,0.02474072016775608,-5.816892623901367
7.790340423583984,7.749135971069336,-5.798985004425049,0.024994313716888428,-5.825345516204834
7.745163917541504,7.749135971069336,-5.806221961975098,0.02506828494369984,-5.798089027404785
7.7422380447387695,7.749135971069336,-5.806167125701904,0.024654408916831017,-5.822169780731201
7.724781036376954,7.749135971069336,-5.794490337371825,0.025214700028300285,-5.824796676635742
7.787569999694824,7.749135971069336,-5.793828010559082,0.024769628420472145,-5.832127094268799
7.827438831329346,7.749135971069336,-5.805521488189696,0.024757176637649536,-5.8294548988342285
7.825186252593993,7.749135971069336,-5.822978496551514,0.02568567544221878,-5.839852333068848
7.785286903381347,7.749135971069336,-5.8322410583496085,0.027990620583295826,-5.836991310119629
7.741271018981933,7.749135971069336,-5.865367412567139,0.02842334471642971,-5.843747138977051
7.83658266067505,7.749135971069336,-5.811542987823486,0.027724038809537888,-5.82379150390625
7.817457199096679,7.749135971069336,-5.8044185638427725,0.027473177760839462,-5.797493457794189
7.809318542480467,7.749135971069336,-5.81832218170166,0.02771579101681709,-5.827267169952393
7.874102592468261,7.749135971069336,-5.818404674530028,0.028818089514970776,-5.871199131011962
7.85424518585205,7.749135971069336,-5.80256986618042,0.030685510486364365,-5.771183967590332
7.735739707946777,7.749135971069336,-5.8063292503356925,0.03331613168120384,-5.869891166687012
7.752692699432373,7.749135971069336,-5.816186428070068,0.03045794740319252,-5.755957126617432
7.724932193756103,7.749135971069336,-5.791031360626221,0.02854024991393089,-5.792394161224365
7.743842124938963,7.749135971069336,-5.801867485046387,0.02613206207752228,-5.791687488555908
7.782201290130614,7.749135971069336,-5.7990007400512695,0.02459788508713245,-5.781206607818604
7.700738430023193,7.749135971069336,-5.804143428802489,0.02449818514287472,-5.749584197998047
7.733633995056152,7.749135971069336,-5.799582958221436,0.025198545306921005,-5.736224174499512
7.784214019775391,7.749135971069336,-5.797911167144775,0.02482587657868862,-5.8548736572265625
7.783409595489503,7.749135971069336,-5.803748607635497,0.024881524965167046,-5.808063983917236
7.798123359680174,7.749135971069336,-5.812499046325684,0.025819744914770126,-5.81732940673828
7.781010627746582,7.749135971069336,-5.821590423583984,0.02688687667250633,-5.860027313232422
7.765065193176269,7.749135971069336,-5.8388729095458975,0.026540854945778847,-5.793471336364745
7.756570816040038,7.749135971069336,-5.830094337463378,0.026420116424560543,-5.8382697105407715
7.640502452850341,7.749135971069336,-5.814070224761962,0.025962531566619877,-5.776954174041748
7.741330146789551,7.749135971069336,-5.807590961456299,0.02558518759906292,-5.7677106857299805
7.780125617980957,7.749135971069336,-5.7958598136901855,0.02481320314109325,-5.78397798538208
7.760769367218018,7.749135971069336,-5.802363872528076,0.024715503677725792,-5.823344230651856
7.805275440216064,7.749135971069336,-5.806095123291016,0.02514144033193588,-5.839970111846924
7.849111557006837,7.749135971069336,-5.822394371032715,0.026595234870910645,-5.802615642547608
7.7499327659606925,7.749135971069336,-5.830016613006592,0.02731291949748993,-5.786348819732666
7.732029914855957,7.749135971069336,-5.8315863609313965,0.02644147351384163,-5.803001403808594
7.825917243957519,7.749135971069336,-5.80519437789917,0.02630618587136269,-5.829803466796875
7.78157901763916,7.749135971069336,-5.809183120727539,0.025886174291372296,-5.781307220458984
7.867355346679687,7.749135971069336,-5.829003810882568,0.025656927376985546,-5.8541579246521
7.847489356994629,7.749135971069336,-5.802655696868896,0.02763227932155132,-5.801170825958252
7.815169811248779,7.749135971069336,-5.79832887649536,0.030866477638483047,-5.813255786895752
7.856822490692138,7.749135971069336,-5.9063544273376465,0.03149719908833504,-5.877333164215088
7.886571407318115,7.749135971069336,-5.810246467590332,0.03258182108402252,-5.825442790985107
7.806433677673341,7.749135971069336,-5.804912090301514,0.03467453643679619,-5.777774333953857
7.839873790740967,7.749135971069336,-5.8509249687194815,0.03401798754930496,-5.869430065155028
7.867180824279785,7.749135971069336,-5.818652629852295,0.031505484133958817,-5.8167195320129395
7.889220237731933,7.749135971069336,-5.860229969024657,0.032940108329057693,-5.897717475891112
7.769430160522463,7.749135971069336,-5.8442769050598145,0.036429688334465034,-5.785033702850342
7.745369911193847,7.749135971069336,-5.778774738311768,0.03192814812064171,-5.753377437591553
7.8106865882873535,7.749135971069336,-5.804073810577393,0.028463998809456825,-5.850301265716553
7.729308605194091,7.749135971069336,-5.819491386413574,0.026996104046702385,-5.839600086212158
7.6973042488098145,7.749135971069336,-5.808927059173584,0.02588397078216076,-5.814896106719971
7.746963024139405,7.749135971069336,-5.80086612701416,0.025146877393126488,-5.79318380355835
7.774560451507568,7.749135971069336,-5.791621685028076,0.025018835440278053,-5.8041019439697275
7.799652576446533,7.749135971069336,-5.805709362030028,0.024795118719339367,-5.800122261047363
7.8186187744140625,7.749135971069336,-5.818741321563721,0.025386154651641846,-5.798326015472412
7.8661298751831055,7.749135971069336,-5.845973014831543,0.026780694723129272,-5.882458686828612
7.8914265632629395,7.749135971069336,-5.86762285232544,0.02884397655725479,-5.904210090637207
7.867853164672852,7.749135971069336,-5.828897953033447,0.03340275213122368,-5.783461093902588
7.85375690460205,7.749135971069336,-5.810695171356201,0.03654071688652039,-5.811522960662842
7.75391674041748,7.749135971069336,-5.792369365692139,0.03469213470816612,-5.791476726531982
7.792702674865722,7.749135971069336,-5.795486927032472,0.030834790319204327,-5.798828601837158
7.858068943023682,7.749135971069336,-5.823400974273682,0.028663836419582367,-5.848921298980713
7.824047088623046,7.749135971069336,-5.842880725860596,0.028500052168965336,-5.8542771339416495
7.851081848144531,7.749135971069336,-5.878983497619629,0.02888992242515087,-5.911891460418701
7.863086700439453,7.749135971069336,-5.865549564361572,0.03145341947674751,-5.869770526885985
7.8307204246521,7.749135971069336,-5.799298286437988,0.033063750714063644,-5.8037309646606445
7.814194202423095,7.749135971069336,-5.8185715675354,0.03432025760412216,-5.784027099609375
7.839418888092042,7.749135971069336,-5.811412811279297,0.03207003325223923,-5.804124355316161
7.795671939849853,7.749135971069336,-5.81919002532959,0.03177430108189583,-5.867727756500244
7.890559673309326,7.749135971069336,-5.818619251251221,0.03111450746655464,-5.858938694000244
7.868600368499757,7.749135971069336,-5.81941032409668,0.03130238503217697,-5.810745716094971
7.719207763671875,7.749135971069336,-5.792157649993896,0.032576508820056915,-5.775365352630615
7.8557653427124015,7.749135971069336,-5.83220911026001,0.030679030343890194,-5.852932453155518
7.880319595336913,7.749135971069336,-5.798442363739014,0.03003314696252346,-5.831849098205566
7.840920448303223,7.749135971069336,-5.8396573066711435,0.029684891924262047,-5.8542771339416495
7.847210884094238,7.749135971069336,-5.82185173034668,0.031594663858413696,-5.889164924621582
7.790848255157471,7.749135971069336,-5.8017754554748535,0.033726368099451065,-5.824785709381104
7.786292552947998,7.749135971069336,-5.8136515617370605,0.03166559711098671,-5.840757369995117
7.800211429595947,7.749135971069336,-5.83165407180786,0.029850276187062263,-5.831565380096436
7.7394957542419425,7.749135971069336,-5.827141284942626,0.028669646009802815,-5.782719612121582
7.662614345550538,7.749135971069336,-5.824329376220703,0.026761336252093315,-5.842554092407227
7.793816566467285,7.749135971069336,-5.80902910232544,0.025945212692022324,-5.82064151763916
7.7634639739990225,7.749135971069336,-5.8035197257995605,0.025361569598317143,-5.776294231414794
7.761972427368163,7.749135971069336,-5.809933662414551,0.024873943999409676,-5.800279617309569
7.757930278778077,7.749135971069336,-5.812946796417236,0.0251318383961916,-5.819770336151123
7.807775974273682,7.749135971069336,-5.810292720794678,0.025794506072998047,-5.803394794464111
7.738415241241454,7.749135971069336,-5.8209214210510245,0.0254734680056572,-5.804870128631592
7.842479228973389,7.749135971069336,-5.810842037200928,0.02516109123826027,-5.8265910148620605
7.770704746246339,7.749135971069336,-5.819128513336182,0.02585890330374241,-5.80846071243286
7.763783931732178,7.749135971069336,-5.792380809783936,0.026721760630607605,-5.83735466003418
7.765946865081787,7.749135971069336,-5.806090831756592,0.02650059573352337,-5.817336559295654
7.747185230255128,7.749135971069336,-5.804588317871094,0.026249362155795097,-5.823255062103272
7.760000228881837,7.749135971069336,-5.814446449279785,0.025221277028322216,-5.793586254119873
7.757235527038574,7.749135971069336,-5.80819845199585,0.024712376296520237,-5.807846546173096
7.75527811050415,7.749135971069336,-5.80500602722168,0.024651052430272102,-5.804890155792236
7.683810710906982,7.749135971069336,-5.8059563636779785,0.024554988369345665,-5.80525016784668
7.771697998046875,7.749135971069336,-5.801305294036865,0.024675602093338966,-5.848252296447754
7.738539695739745,7.749135971069336,-5.802318096160889,0.024699039757251736,-5.84420108795166
7.707024097442627,7.749135971069336,-5.800788402557373,0.02436270378530025,-5.757405281066895
7.717978477478027,7.749135971069336,-5.798563480377196,0.02471170946955681,-5.8040771484375
7.69082498550415,7.749135971069336,-5.79438591003418,0.02508103847503662,-5.793850421905518
7.7679123878479,7.749135971069336,-5.7948851585388175,0.024836663156747815,-5.8125505447387695
7.835019588470459,7.749135971069336,-5.794531345367432,0.025554651394486427,-5.808465957641602
7.790981769561767,7.749135971069336,-5.818639755249024,0.026210051029920575,-5.801342487335205
7.83908987045288,7.749135971069336,-5.839799404144287,0.026701770722866055,-5.854413032531737
7.795473575592042,7.749135971069336,-5.851430892944336,0.028906920924782753,-5.857973575592041
7.758673667907715,7.749135971069336,-5.806956768035889,0.02930407784879208,-5.812950611114502
7.712684154510497,7.749135971069336,-5.836151599884033,0.027939209714531895,-5.795960426330566
7.758022308349609,7.749135971069336,-5.815398693084717,0.026758892461657524,-5.819270610809326
7.830817699432373,7.749135971069336,-5.809051990509033,0.02496805414557457,-5.828375339508057
7.8202805519104,7.749135971069336,-5.818822383880615,0.025123128667473796,-5.817050457000732
7.837329864501954,7.749135971069336,-5.838464736938477,0.026763970032334328,-5.80317497253418
7.937414646148682,7.749135971069336,-5.887887001037598,0.02872757986187935,-5.924015045166016
7.830555438995361,7.749135971069336,-5.786391735076904,0.033043310046195984,-5.778027057647705
7.708727836608887,7.749135971069336,-5.790432453155518,0.0344136580824852,-5.756184577941895
7.782065868377685,7.749135971069336,-5.830188274383545,0.031300392001867294,-5.838139533996582
7.770470619201661,7.749135971069336,-5.820271015167236,0.027874963358044624,-5.802392482757568
7.792840003967285,7.749135971069336,-5.828789710998535,0.026286814361810684,-5.840977191925049
7.706028938293458,7.749135971069336,-5.834965229034424,0.02579751424491405,-5.8288187980651855
7.797383785247802,7.749135971069336,-5.816232204437256,0.02578482776880264,-5.7958526611328125
7.824149131774902,7.749135971069336,-5.820579051971436,0.02541021443903446,-5.810953140258789
7.7707576751708975,7.749135971069336,-5.834073543548584,0.026025008410215374,-5.816356658935546
7.782866954803466,7.749135971069336,-5.8392252922058105,0.02660679630935192,-5.834811210632324
7.751496791839599,7.749135971069336,-5.826639175415039,0.027425253763794896,-5.847415447235107
7.700754165649414,7.749135971069336,-5.808516979217528,0.02650237269699573,-5.753973484039307
7.8334455490112305,7.749135971069336,-5.81293487548828,0.025303462520241737,-5.781986713409424
7.688286304473877,7.749135971069336,-5.810777664184569,0.02526815794408321,-5.770013332366943
7.767437934875488,7.749135971069336,-5.799735069274902,0.024895261973142624,-5.814375877380371
7.847371578216552,7.749135971069336,-5.793412685394287,0.025415126234292984,-5.816804885864258
7.850823402404785,7.749135971069336,-5.81444787979126,0.02654239349067211,-5.834696292877196
7.889974594116211,7.749135971069336,-5.873298168182373,0.028233934193849564,-5.90137243270874
7.8749613761901855,7.749135971069336,-5.923737049102783,0.03344866260886192,-5.860785484313965
7.734943389892577,7.749135971069336,-5.782410144805908,0.03602052479982376,-5.73732852935791
7.7446885108947745,7.749135971069336,-5.755495548248291,0.03120345249772072,-5.733197212219238
7.714531421661378,7.749135971069336,-5.78147554397583,0.028865061700344086,-5.733106136322021
7.754541873931885,7.749135971069336,-5.79569149017334,0.026616794988512993,-5.812352657318115
7.751911163330078,7.749135971069336,-5.799573421478272,0.02480260841548443,-5.788937568664551
7.796976566314697,7.749135971069336,-5.79737424850464,0.02426034025847912,-5.781085014343262
7.772957801818847,7.749135971069336,-5.807643890380859,0.024894287809729576,-5.775328159332275
7.759090423583984,7.749135971069336,-5.819669246673584,0.02526220679283142,-5.804802894592285
7.717215538024902,7.749135971069336,-5.823495388031006,0.02508942782878876,-5.802947998046875
7.784204959869384,7.749135971069336,-5.809206485748291,0.025460783392190933,-5.790373802185059
7.751695632934569,7.749135971069336,-5.813607692718506,0.02492492087185383,-5.79602575302124
7.767053604125976,7.749135971069336,-5.808931827545166,0.02451611123979092,-5.804461479187012
7.829563140869139,7.749135971069336,-5.807767391204834,0.02507669106125832,-5.7902584075927725
7.775512695312499,7.749135971069336,-5.81808614730835,0.02604919858276844,-5.797117233276367
7.815956115722656,7.749135971069336,-5.832615852355957,0.025910742580890652,-5.855058193206787
7.7533793449401855,7.749135971069336,-5.841063976287842,0.02692935802042484,-5.8020195960998535
7.800715446472168,7.749135971069336,-5.802431106567383,0.027190627530217167,-5.838949680328369
7.817089557647706,7.749135971069336,-5.825793743133545,0.02656381018459797,-5.76481819152832
7.7721357345581055,7.749135971069336,-5.813218593597412,0.027239512652158737,-5.841716766357422
7.789652347564697,7.749135971069336,-5.8506760597229,0.026425478979945183,-5.87839937210083
7.742032051086426,7.749135971069336,-5.823018550872803,0.027343230322003365,-5.917511463165283
7.753855228424072,7.749135971069336,-5.80709171295166,0.026568915694952008,-5.782703399658203
7.8464646339416495,7.749135971069336,-5.8126749992370605,0.02536290697753429,-5.828019142150879
7.796054363250732,7.749135971069336,-5.8042073249816895,0.025916526094079018,-5.834228515625
7.7944626808166495,7.749135971069336,-5.8046555519104,0.02692989073693752,-5.8083977699279785
7.810713768005371,7.749135971069336,-5.850515842437744,0.02697071246802807,-5.7983269691467285
7.794182777404785,7.749135971069336,-5.816150665283203,0.028692299500107765,-5.809584140777588


==> data/single_task_inference_result/walker/walker_single_task_inference_trajectories/35.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
-0.07684604823589326,7.170426368713378,-1.772883057594299,3.2790184020996094,0.00672075804322958
0.37074652314186096,7.170426368713378,-5.233773708343506,0.536186158657074,-2.796503782272339
0.7497762441635133,7.170426368713378,-5.381149291992188,0.08956678211688995,-5.4739112854003915
1.0963377952575684,7.170426368713378,-5.250620365142822,0.060482189059257514,-5.313443660736084
1.4818201065063477,7.170426368713378,-5.241130352020264,0.04567217454314232,-5.370804309844971
1.872937083244324,7.170426368713378,-5.312222480773926,0.03666989132761955,-5.334059715270996
2.2796990871429443,7.170426368713378,-5.307070732116699,0.03666675090789794,-5.343790054321289
2.6701889038085938,7.170426368713378,-5.305711269378662,0.03670207783579826,-5.310356616973877
3.0531814098358154,7.170426368713378,-5.305751323699951,0.03679326921701431,-5.291038036346436
3.432344675064087,7.170426368713378,-5.306975841522217,0.03698069602251053,-5.276450157165527
3.823504447937012,7.170426368713378,-5.310142993927002,0.037325270473957055,-5.266162395477295
4.212969779968262,7.170426368713378,-5.314417839050293,0.037968996912240975,-5.338826656341553
4.612043380737305,7.170426368713378,-5.307413101196289,0.03928075730800629,-5.330891132354736
4.99268674850464,7.170426368713378,-5.281992435455321,0.05255090445280075,-5.27606201171875
5.3146300315856925,7.170426368713378,-4.135307788848877,0.1662215292453766,-3.9868903160095215
5.705982685089111,7.170426368713378,-4.616689205169678,0.33308193087577814,-4.732097148895264
6.088485240936279,7.170426368713378,-4.698781490325928,0.1297471523284912,-4.782751560211182
6.381178855895996,7.170426368713378,-4.82303762435913,0.07515158504247665,-4.833273410797119
6.6172075271606445,7.170426368713378,-4.927994251251221,0.06952306628227234,-4.91730785369873
6.70433473587036,7.170426368713378,-5.01234769821167,0.06359560787677765,-4.945253849029541
6.83991003036499,7.170426368713378,-5.132283687591553,0.08025792241096497,-5.148926734924316
6.960513114929199,7.170426368713378,-5.186195850372314,0.06710121780633926,-5.217804908752441
7.077169895172119,7.170426368713378,-5.2499494552612305,0.05724969506263733,-5.204132080078125
7.055917263031006,7.170426368713378,-5.322280883789063,0.04655082896351814,-5.274299144744873
7.095908164978027,7.170426368713378,-5.295835018157959,0.03751583769917488,-5.295291423797608
7.14725637435913,7.170426368713378,-5.246030330657959,0.032012764364480965,-5.244505882263184
7.203939914703369,7.170426368713378,-5.279550075531006,0.032709404826164246,-5.299639701843262
7.1717681884765625,7.170426368713378,-5.26570701599121,0.028223454952239994,-5.228188037872314
7.156425476074219,7.170426368713378,-5.25362491607666,0.026610933244228363,-5.214800357818604
7.205877780914306,7.170426368713378,-5.251952648162842,0.02477901428937912,-5.258898735046387
7.231427669525146,7.170426368713378,-5.260300636291504,0.02426169253885746,-5.254491329193115
7.14375638961792,7.170426368713378,-5.280726909637451,0.024709582328796383,-5.313551425933838
7.266119956970215,7.170426368713378,-5.262930870056152,0.02536889351904392,-5.275946617126465
7.233521461486816,7.170426368713378,-5.276878833770752,0.025799421593546867,-5.260807514190674
7.261203765869139,7.170426368713378,-5.274376392364502,0.026969702914357185,-5.283672332763672
7.261058807373046,7.170426368713378,-5.271735668182373,0.028545551002025604,-5.269416809082031
7.19979190826416,7.170426368713378,-5.260880947113037,0.031461361795663834,-5.249371051788329
7.260671615600587,7.170426368713378,-5.272545337677002,0.030151348561048508,-5.292565822601318
7.260201930999757,7.170426368713378,-5.273773193359375,0.02885169349610805,-5.246992588043213
7.178493976593018,7.170426368713378,-5.285599231719971,0.02982235699892044,-5.2942423820495605
7.19212770462036,7.170426368713378,-5.292891979217528,0.02829202450811863,-5.266814708709717
7.181786060333252,7.170426368713378,-5.268074989318848,0.02688411809504032,-5.266818523406982
7.176300048828125,7.170426368713378,-5.267788410186768,0.025700541213154793,-5.265244960784912
7.17240047454834,7.170426368713378,-5.269777297973633,0.024549895897507668,-5.2756428718566895
7.1847596168518075,7.170426368713378,-5.2616777420043945,0.02407998964190483,-5.29943323135376
7.232289791107178,7.170426368713378,-5.2622151374816895,0.023964496329426765,-5.281808853149414
7.139756679534912,7.170426368713378,-5.270460605621338,0.024512778967618946,-5.267889499664307
7.180012702941895,7.170426368713378,-5.2672648429870605,0.024484939873218536,-5.28084659576416
7.122249126434326,7.170426368713378,-5.265585899353027,0.024325642734766006,-5.234955310821533
7.222785472869874,7.170426368713378,-5.255064964294434,0.024319844320416447,-5.254162788391112
7.167745113372803,7.170426368713378,-5.263206958770752,0.024543363600969315,-5.246393203735352
7.1452131271362305,7.170426368713378,-5.258032321929932,0.02405594475567341,-5.279542922973633
7.094926834106444,7.170426368713378,-5.257572650909424,0.024266038089990612,-5.228051662445068
7.146150588989258,7.170426368713378,-5.248561382293701,0.02464798465371132,-5.232034683227539
7.227946758270263,7.170426368713378,-5.251385688781737,0.024182274937629696,-5.300479888916016
7.237249374389648,7.170426368713378,-5.255068302154541,0.02475273236632347,-5.262482643127441
7.2387447357177725,7.170426368713378,-5.271509170532227,0.026274124160408974,-5.252147674560546
7.3156938552856445,7.170426368713378,-5.315574169158936,0.028702344745397568,-5.356560707092285
7.198727607727051,7.170426368713378,-5.308202743530273,0.03130237013101578,-5.281844615936279
7.15842342376709,7.170426368713378,-5.2454819679260245,0.029668414965271946,-5.234286785125732
7.242342948913574,7.170426368713378,-5.262803554534912,0.02746965363621712,-5.296604633331299
7.21166753768921,7.170426368713378,-5.269516944885254,0.026776082813739777,-5.221127510070801
7.210550785064697,7.170426368713378,-5.277259826660156,0.026740875095129013,-5.307825565338135
7.19851016998291,7.170426368713378,-5.26493501663208,0.026433726772665977,-5.233430862426758
7.197978496551514,7.170426368713378,-5.266997814178467,0.02703317068517208,-5.306030750274657
7.198060989379883,7.170426368713378,-5.281520366668701,0.026406854391098022,-5.259608745574951
7.2535295486450195,7.170426368713378,-5.277176380157472,0.025871457532048225,-5.30079221725464
7.181941032409668,7.170426368713378,-5.284210205078125,0.02637721039354801,-5.301422595977783
7.174989223480225,7.170426368713378,-5.273033618927002,0.02612539567053318,-5.234017372131348
7.223498821258546,7.170426368713378,-5.269606113433838,0.02553532086312771,-5.249361038208008
7.227160930633546,7.170426368713378,-5.260593891143799,0.02562309056520462,-5.279377460479736
7.341009140014648,7.170426368713378,-5.283297061920166,0.025914913043379784,-5.3355841636657715
7.268676757812499,7.170426368713378,-5.308485507965088,0.02786467596888542,-5.29039430618286
7.252158164978027,7.170426368713378,-5.25743532180786,0.031055469065904617,-5.2895097732543945
7.257625102996825,7.170426368713378,-5.278800487518311,0.03257347270846367,-5.328691959381104
7.19922924041748,7.170426368713378,-5.295592784881592,0.03344911709427833,-5.269654273986816
7.181257724761962,7.170426368713378,-5.270640850067139,0.030523503199219704,-5.298222541809082
7.149237155914307,7.170426368713378,-5.272327423095703,0.02760363556444645,-5.229591846466064
7.163930892944336,7.170426368713378,-5.267446994781494,0.02592894807457924,-5.272392749786377
7.18213939666748,7.170426368713378,-5.2604475021362305,0.024179359897971157,-5.2473015785217285
7.253986358642577,7.170426368713378,-5.25885534286499,0.02363874204456806,-5.27164363861084
7.234821319580078,7.170426368713378,-5.2572994232177725,0.02492410689592361,-5.244875907897949
7.1979613304138175,7.170426368713378,-5.276339530944824,0.026469161733984947,-5.288777828216553
7.265160083770752,7.170426368713378,-5.305081844329834,0.02657941356301308,-5.313701152801514
7.258243560791015,7.170426368713378,-5.270456790924072,0.028181213885545727,-5.286027908325195
7.185583591461182,7.170426368713378,-5.266984462738037,0.029386229813098907,-5.321667194366455
7.183864116668701,7.170426368713378,-5.301019668579102,0.028294717893004417,-5.288647651672363
7.173105239868164,7.170426368713378,-5.269430637359619,0.02710606902837753,-5.270967960357666
7.150238037109375,7.170426368713378,-5.264503479003905,0.025604380294680595,-5.214671611785889
7.16693115234375,7.170426368713378,-5.263023853302002,0.024365898221731182,-5.245491981506348
7.158748626708984,7.170426368713378,-5.25464963912964,0.02359180711209774,-5.23859977722168
7.178603172302246,7.170426368713378,-5.253431797027588,0.023356281220912933,-5.222263813018799
7.204202651977539,7.170426368713378,-5.251962184906006,0.02379017882049084,-5.260762691497803
7.200539112091064,7.170426368713378,-5.262424468994141,0.024066373705863953,-5.23514986038208
7.163592338562012,7.170426368713378,-5.266335964202881,0.024829594418406487,-5.246161937713623
7.190201759338378,7.170426368713378,-5.273838043212891,0.024367885664105412,-5.2991485595703125
7.248756885528564,7.170426368713378,-5.266518115997314,0.024781707674264908,-5.29133939743042
7.150976181030273,7.170426368713378,-5.268861293792725,0.025434646755456924,-5.227882862091064
7.150707244873047,7.170426368713378,-5.253910541534424,0.025298677384853363,-5.25446081161499
7.233007431030273,7.170426368713378,-5.258126735687256,0.024653056636452675,-5.282402038574219
7.19216251373291,7.170426368713378,-5.244801044464111,0.025869373232126236,-5.242343425750732
7.251187324523925,7.170426368713378,-5.264179229736328,0.025040330365300175,-5.274209976196289
7.134939670562744,7.170426368713378,-5.261905670166016,0.02654506266117096,-5.223970890045166
7.00928783416748,7.170426368713378,-5.263458728790283,0.026618318632245064,-5.140618324279785
7.154198646545409,7.170426368713378,-5.261434555053711,0.025650247931480408,-5.2614593505859375
7.124634265899657,7.170426368713378,-5.240785598754883,0.025053018704056736,-5.253922462463378
7.174700736999512,7.170426368713378,-5.249498367309569,0.024337505921721455,-5.2685980796813965
7.14409637451172,7.170426368713378,-5.252082347869873,0.024724844843149185,-5.236307144165039
7.207493305206298,7.170426368713378,-5.248882770538329,0.026011310517787933,-5.211146354675293
7.1836628913879395,7.170426368713378,-5.258448600769042,0.02416050434112549,-5.240880012512207
7.212316036224365,7.170426368713378,-5.26721715927124,0.02415904216468334,-5.2721853256225595
7.199203014373779,7.170426368713378,-5.272427558898926,0.02503357268869877,-5.28433084487915
7.313581466674803,7.170426368713378,-5.281862735748291,0.025540873408317562,-5.314649105072021
7.295584201812744,7.170426368713378,-5.287017345428467,0.026860203593969345,-5.297117233276367
7.161847591400146,7.170426368713378,-5.252746105194092,0.02967176027595997,-5.235911846160889
7.2204952239990225,7.170426368713378,-5.272578716278076,0.02918706275522709,-5.20567750930786
7.141602039337158,7.170426368713378,-5.247973442077637,0.02867116965353489,-5.241270065307617
7.145112037658691,7.170426368713378,-5.258192539215088,0.02687519788742065,-5.263845920562744
7.25933837890625,7.170426368713378,-5.256067276000977,0.02488691173493862,-5.235964298248291
7.222330570220947,7.170426368713378,-5.257896423339844,0.025047041475772858,-5.307528018951416
7.22980260848999,7.170426368713378,-5.269123077392577,0.025659361854195595,-5.262263298034668
7.182355403900146,7.170426368713378,-5.268573760986328,0.027728857472538948,-5.230480670928955
7.05073356628418,7.170426368713378,-5.261934757232666,0.02793061174452305,-5.256359577178955
7.183373928070068,7.170426368713378,-5.270181179046631,0.027005149051547047,-5.306114196777344
7.131883144378662,7.170426368713378,-5.2564024925231925,0.024641674011945724,-5.250341415405273
7.216055393218993,7.170426368713378,-5.256002902984619,0.02378627471625805,-5.251891136169434
7.1717185974121085,7.170426368713378,-5.261027336120605,0.02452358789741993,-5.230394840240479
7.220211505889891,7.170426368713378,-5.259713649749756,0.02524553425610065,-5.27888011932373
7.202544689178467,7.170426368713378,-5.268672466278076,0.024914124980568882,-5.28022003173828
7.198013305664063,7.170426368713378,-5.275134563446045,0.02576117031276226,-5.29092264175415
7.273469448089599,7.170426368713378,-5.291134357452393,0.02525152452290058,-5.25540828704834
7.196804046630859,7.170426368713378,-5.272239208221436,0.026790540665388107,-5.226939678192139
7.1913676261901855,7.170426368713378,-5.270896434783936,0.027049044147133827,-5.29302453994751
7.220845222473144,7.170426368713378,-5.276761054992676,0.02658839337527752,-5.230070114135742
7.264368534088135,7.170426368713378,-5.269779682159424,0.026727164164185524,-5.300577163696289
7.259716033935546,7.170426368713378,-5.2901434898376465,0.027545388787984848,-5.298686981201172
7.329060554504394,7.170426368713378,-5.32066774368286,0.02870909869670868,-5.30702018737793
7.245782852172852,7.170426368713378,-5.278119087219238,0.032673630863428116,-5.3263254165649405
7.28302764892578,7.170426368713378,-5.234437465667725,0.03235150128602981,-5.280212879180908
7.2078447341918945,7.170426368713378,-5.272250175476073,0.031606465578079224,-5.291389942169189
7.192867755889893,7.170426368713378,-5.2954487800598145,0.030827747657895088,-5.324038505554199
7.153778076171875,7.170426368713378,-5.2829461097717285,0.028728120028972626,-5.269800662994385
7.12245512008667,7.170426368713378,-5.270741939544678,0.02647276595234871,-5.2436509132385245
7.171853542327881,7.170426368713378,-5.263122081756592,0.025003463029861447,-5.231756687164307
7.218244075775146,7.170426368713378,-5.255218029022217,0.02396318316459656,-5.252039909362793
7.145497798919678,7.170426368713378,-5.261599063873291,0.024227900430560112,-5.2968950271606445
7.182034492492676,7.170426368713378,-5.260119438171387,0.024245038628578183,-5.278476238250732
7.229926109313965,7.170426368713378,-5.262106418609619,0.024328062310814857,-5.278665065765381
7.1252617835998535,7.170426368713378,-5.269057750701904,0.024835964664816856,-5.256252765655518
7.206961631774902,7.170426368713378,-5.266303539276123,0.024806382134556767,-5.259278774261475
7.230773448944091,7.170426368713378,-5.2688307762146,0.02471761964261532,-5.287250518798828
7.342054843902589,7.170426368713378,-5.279537200927734,0.025309808552265167,-5.334498882293701
7.309868335723877,7.170426368713378,-5.309925079345703,0.0282515287399292,-5.342160224914551
7.315401077270509,7.170426368713378,-5.383725166320801,0.0341605469584465,-5.349307060241699
7.244854927062989,7.170426368713378,-5.268538951873779,0.036630798131227486,-5.2693214416503915
7.234214782714843,7.170426368713378,-5.268761157989502,0.03531232476234436,-5.33225679397583
7.251656055450439,7.170426368713378,-5.279078483581543,0.03079638071358204,-5.327643871307373
7.291567802429198,7.170426368713378,-5.310332775115967,0.03125426173210144,-5.288019180297852
7.1588754653930655,7.170426368713378,-5.269532203674316,0.0323244147002697,-5.219061374664307
7.1117162704467765,7.170426368713378,-5.2351622581481925,0.029042277485132217,-5.225181579589844
7.136087417602539,7.170426368713378,-5.2471046447753915,0.02797357551753521,-5.2131829261779785
7.117279529571533,7.170426368713378,-5.237980365753174,0.02574162185192108,-5.227058410644531
7.1701059341430655,7.170426368713378,-5.250669956207275,0.02445204369723797,-5.252179145812988
7.135096073150635,7.170426368713378,-5.247422218322754,0.02466692589223385,-5.231832027435304
7.218493938446047,7.170426368713378,-5.245022773742676,0.024650845676660538,-5.261234760284424
7.151503086090088,7.170426368713378,-5.257904529571533,0.024531323462724686,-5.21880340576172
7.231020450592042,7.170426368713378,-5.258535385131836,0.024089187383651733,-5.286503314971924
7.250368118286131,7.170426368713378,-5.267192363739014,0.024806564673781395,-5.295663833618164
7.1850218772888175,7.170426368713378,-5.289744853973389,0.02669362351298332,-5.29820680618286
7.2962374687194815,7.170426368713378,-5.262418270111084,0.026701668277382847,-5.261271476745605
7.078974723815918,7.170426368713378,-5.261138439178467,0.02798173390328884,-5.269351959228516
7.198378562927246,7.170426368713378,-5.255024433135985,0.02733498439192772,-5.2859625816345215
7.171928882598877,7.170426368713378,-5.251869678497314,0.025525739416480064,-5.214908599853516
7.184493541717528,7.170426368713378,-5.241857051849365,0.024698439985513687,-5.217772483825684
7.098191261291504,7.170426368713378,-5.2684311866760245,0.024329176172614098,-5.242616176605225
7.18200159072876,7.170426368713378,-5.256237506866455,0.02506531588733196,-5.214484214782715
7.191854953765869,7.170426368713378,-5.258404254913329,0.023932835087180138,-5.274423122406006
7.257489681243896,7.170426368713378,-5.261574268341064,0.023814097046852112,-5.324826240539551
7.183384895324707,7.170426368713378,-5.279505252838135,0.025166694074869156,-5.2403178215026855
7.178321361541748,7.170426368713378,-5.280673503875732,0.026134952902793884,-5.295701503753662
7.204709529876709,7.170426368713378,-5.270005702972412,0.025416787713766095,-5.258096694946289
7.294481277465821,7.170426368713378,-5.26092004776001,0.02552536316215992,-5.258345603942871
7.254956245422363,7.170426368713378,-5.277026176452637,0.026458783075213432,-5.2616186141967765
7.232540607452392,7.170426368713378,-5.30714225769043,0.027865899726748463,-5.305398464202881
7.293622016906737,7.170426368713378,-5.319839477539063,0.030137132853269577,-5.282313823699951
7.203164100646973,7.170426368713378,-5.26527738571167,0.031946033239364624,-5.266188621520996
7.14808464050293,7.170426368713378,-5.257652759552002,0.0301113985478878,-5.231052875518799
7.203396797180176,7.170426368713378,-5.2759480476379395,0.02778656594455242,-5.307085514068604
7.140607833862305,7.170426368713378,-5.270286083221436,0.025950482115149495,-5.280020713806152
7.187593460083008,7.170426368713378,-5.266726970672608,0.024772588163614277,-5.26292848587036
7.302172660827635,7.170426368713378,-5.2625746726989755,0.024298179894685745,-5.264742851257324
7.289723873138427,7.170426368713378,-5.270389080047608,0.025534505024552345,-5.263712406158447
7.183117866516112,7.170426368713378,-5.285245895385742,0.028199778869748116,-5.279728889465332
7.228884696960449,7.170426368713378,-5.299124240875244,0.028752055019140244,-5.326296329498291
7.166625499725342,7.170426368713378,-5.279936790466309,0.028822438791394237,-5.277456283569336
7.18106746673584,7.170426368713378,-5.272400379180908,0.026566114276647568,-5.279195308685304
7.248445987701416,7.170426368713378,-5.2664055824279785,0.02529466152191162,-5.278005123138428
7.186110019683838,7.170426368713378,-5.256059169769287,0.02535369247198105,-5.284909725189209
7.215407371520995,7.170426368713378,-5.2626142501831055,0.025504581630229946,-5.278019428253174
7.093479156494141,7.170426368713378,-5.284499168395996,0.02557956427335739,-5.18855857849121


==> data/single_task_inference_result/walker/walker_single_task_inference_trajectories/36.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
-0.07003573328256607,3.746068954467773,-1.772883057594299,3.2790184020996094,-0.5659360885620117
0.19622135162353516,3.746068954467773,-2.4777748584747314,0.23980318009853363,0.527228593826294
0.6477425098419188,3.746068954467773,-1.9583052396774288,0.10468105226755142,-1.9207310676574707
0.9918376207351683,3.746068954467773,-2.012140989303589,0.0817195475101471,-2.1666331291198726
1.3713011741638184,3.746068954467773,-1.9975059032440183,0.05348982289433479,-2.118400812149048
1.8280594348907473,3.746068954467773,-2.1396896839141846,0.04188865795731544,-2.0775182247161865
2.226766347885132,3.746068954467773,-2.143497467041016,0.042182620614767075,-2.145766019821167
2.610405445098877,3.746068954467773,-2.16150164604187,0.042683377861976624,-2.148439407348633
2.959828615188598,3.746068954467773,-2.1604878902435303,0.043677493929862976,-2.127301216125488
3.3432862758636475,3.746068954467773,-1.8703566789627075,0.03652271255850792,-1.8414299488067625
3.547924757003784,3.746068954467773,-1.9498358964920044,0.04764944687485695,-1.9592267274856567
3.6247944831848145,3.746068954467773,-1.9870520830154417,0.04519559070467949,-1.9849107265472408
3.705619096755981,3.746068954467773,-2.0112791061401367,0.038777232170104974,-2.0272390842437744
3.806107759475708,3.746068954467773,-2.0717995166778564,0.03482354059815407,-2.100638628005981
3.7582511901855464,3.746068954467773,-2.0940661430358887,0.0321485809981823,-2.064537048339844
3.763173341751098,3.746068954467773,-2.0621237754821777,0.026490462943911552,-2.0018832683563232
3.684633731842041,3.746068954467773,-2.049715995788574,0.02396079897880554,-2.007216215133667
3.671196460723877,3.746068954467773,-2.050105810165405,0.022827692329883572,-2.0370993614196777
3.744038581848145,3.746068954467773,-2.046594381332397,0.02248421870172024,-2.045222759246826
3.6474518775939937,3.746068954467773,-2.041058301925659,0.021886821836233136,-2.033252000808716
3.820240259170532,3.746068954467773,-2.0375869274139404,0.021882053464651108,-2.0469002723693848
3.717974185943604,3.746068954467773,-2.039157629013061,0.023728743195533752,-2.047151565551758
3.755047082901001,3.746068954467773,-2.038526058197021,0.02288663573563099,-2.0489096641540527
3.73494029045105,3.746068954467773,-2.033896923065185,0.021423472091555595,-2.0146243572235107
3.7323250770568848,3.746068954467773,-2.0397541522979736,0.02337590232491493,-2.010418653488159
3.7499198913574214,3.746068954467773,-2.0465040206909175,0.021444208920001984,-2.01672887802124
3.788938522338867,3.746068954467773,-2.0434200763702393,0.0210889782756567,-2.048102378845215
3.7769455909729,3.746068954467773,-2.045722723007202,0.020898975431919094,-2.0617361068725586
3.696568012237549,3.746068954467773,-2.056894540786743,0.021456841379404068,-2.0460705757141118
3.7683377265930176,3.746068954467773,-2.056224822998047,0.021942894905805588,-2.0961508750915527
3.696255207061768,3.746068954467773,-2.0551578998565674,0.02209576964378357,-2.0503604412078857
3.678235292434692,3.746068954467773,-2.0520069599151607,0.02180501818656921,-2.030318260192871
3.665248870849609,3.746068954467773,-2.042013168334961,0.02189939096570015,-2.0094935894012447
3.7667951583862305,3.746068954467773,-2.0396840572357178,0.02339598536491394,-2.056626558303833
3.775398969650269,3.746068954467773,-2.038651704788208,0.022953931242227554,-2.0404348373413086
3.7363562583923335,3.746068954467773,-2.0530855655670166,0.02313515916466713,-2.0738682746887207
3.762139797210693,3.746068954467773,-2.0489284992218018,0.023202091455459595,-2.051196575164795
3.7278981208801274,3.746068954467773,-2.052157402038574,0.02288005501031876,-2.07891058921814
3.765101671218872,3.746068954467773,-2.051445960998535,0.021337680518627167,-2.0602481365203857
3.701415061950684,3.746068954467773,-2.0496139526367188,0.021259307861328125,-2.046513557434082
3.794353723526001,3.746068954467773,-2.0482819080352783,0.0212007649242878,-2.078196287155152
3.760985851287842,3.746068954467773,-2.050456523895264,0.02167735807597637,-2.050957441329956
3.769018173217773,3.746068954467773,-2.0534989833831787,0.021847980096936222,-2.0454537868499756
3.725844860076904,3.746068954467773,-2.0577526092529297,0.021783204749226567,-2.0715579986572266
3.790009498596192,3.746068954467773,-2.0546743869781494,0.02264237031340599,-2.075986385345459
3.846437454223633,3.746068954467773,-2.0613212585449214,0.022144056856632233,-2.039299249649048
3.7931017875671382,3.746068954467773,-2.0712666511535645,0.022722480818629265,-2.065685987472534
3.85558009147644,3.746068954467773,-2.0639381408691406,0.023692797869443893,-2.07867693901062
3.8367958068847656,3.746068954467773,-2.067144632339477,0.026439538225531575,-2.1018824577331543
3.7901136875152583,3.746068954467773,-2.0719804763793945,0.028010055422782894,-2.0538489818573
3.751410484313965,3.746068954467773,-2.068336248397827,0.029517130926251408,-2.0471599102020264
3.781351804733276,3.746068954467773,-2.0509438514709473,0.024281606078147888,-2.0629642009735107
3.7285301685333248,3.746068954467773,-2.059588432312012,0.024484496563673016,-2.032360553741455
3.6699514389038086,3.746068954467773,-2.0611674785614014,0.02292940579354763,-2.026272773742676
3.716710090637207,3.746068954467773,-2.048316478729248,0.02199088968336582,-2.044416189193725
3.699031829833984,3.746068954467773,-2.04177188873291,0.021873613819479942,-2.0515611171722408
3.756282091140747,3.746068954467773,-2.037862777709961,0.0220938827842474,-2.0287818908691406
3.6688055992126465,3.746068954467773,-2.0355274677276607,0.02237663045525551,-2.0359401702880855
3.645785570144653,3.746068954467773,-2.0407555103302,0.023088475689291958,-2.0397765636444087
3.7294292449951167,3.746068954467773,-2.0340626239776607,0.022444263100624084,-2.0291042327880855
3.741988897323608,3.746068954467773,-2.0401544570922847,0.0232098326086998,-2.048437595367432
3.7013006210327144,3.746068954467773,-2.0344901084899902,0.021893877536058422,-2.035398244857788
3.7366812229156494,3.746068954467773,-2.031618356704712,0.0234250258654356,-2.0505480766296382
3.834261178970337,3.746068954467773,-2.0350067615509038,0.02298681437969208,-2.0650801658630367
3.7012760639190674,3.746068954467773,-2.0388619899749756,0.02168796584010124,-2.0391139984130855
3.7604362964630127,3.746068954467773,-2.034648895263672,0.02154639922082424,-2.019611120223999
3.726363182067871,3.746068954467773,-2.032992124557495,0.02265855856239796,-2.0011444091796875
3.7653658390045166,3.746068954467773,-2.0352962017059326,0.0220072865486145,-2.039258480072021
3.8626427650451665,3.746068954467773,-2.0508477687835693,0.022057725116610527,-2.058784246444702
3.748209238052368,3.746068954467773,-2.055989980697632,0.023061336949467656,-2.0434675216674805
3.813047647476196,3.746068954467773,-2.039433002471924,0.021835556253790852,-2.0367462635040283
3.7963702678680415,3.746068954467773,-2.039321422576904,0.022429669275879856,-2.0347607135772705
3.785044431686401,3.746068954467773,-2.0636186599731445,0.023422082886099812,-2.0856263637542725
3.790363550186157,3.746068954467773,-2.0674810409545894,0.025148047134280205,-2.075397253036499
3.711322784423828,3.746068954467773,-2.064152956008911,0.023987779393792152,-2.0372121334075928
3.666174173355103,3.746068954467773,-2.072411775588989,0.024037994444370266,-2.036805868148804
3.628963947296143,3.746068954467773,-2.049283981323242,0.02311038412153721,-2.0412871837615967
3.6493821144104,3.746068954467773,-2.04081654548645,0.02311938442289829,-2.028216600418091
3.6801571846008305,3.746068954467773,-2.037827730178833,0.024021986871957775,-2.0374915599823
3.660158157348633,3.746068954467773,-2.040825366973877,0.02526381984353065,-2.02898907661438
3.6897697448730473,3.746068954467773,-2.0479552745819087,0.027700860053300858,-2.0283477306365967
3.7109117507934566,3.746068954467773,-2.045037746429444,0.027687009423971176,-2.0309271812438965
3.740303039550781,3.746068954467773,-2.037455081939697,0.027636654675006863,-2.046625137329101
3.662005424499512,3.746068954467773,-2.0313382148742676,0.02494421787559986,-1.978493332862854
3.713020086288452,3.746068954467773,-2.0378139019012447,0.02343666180968285,-2.032534122467041
3.781428337097168,3.746068954467773,-2.0363659858703613,0.02282635867595673,-2.019307374954224
3.7947821617126465,3.746068954467773,-2.0417404174804688,0.02245319075882435,-2.0800118446350098
3.749886751174927,3.746068954467773,-2.052923679351806,0.02227209508419037,-2.0358245372772217
3.695903778076172,3.746068954467773,-2.061972618103028,0.023383883759379383,-2.041127920150757
3.7328457832336426,3.746068954467773,-2.0522501468658447,0.022632956504821777,-2.045491933822632
3.7240271568298335,3.746068954467773,-2.0453548431396484,0.02207748591899872,-2.0159900188446045
3.7677633762359615,3.746068954467773,-2.0425610542297363,0.021393682807683945,-2.07266616821289
3.7123181819915767,3.746068954467773,-2.041961908340454,0.021206233650445935,-2.0011346340179443
3.740303754806519,3.746068954467773,-2.0438187122344966,0.022256946191191677,-2.0595500469207764
3.6560308933258057,3.746068954467773,-2.041141986846924,0.02132088877260685,-2.0471441745758057
3.6831068992614746,3.746068954467773,-2.0434999465942383,0.0215955451130867,-2.0300962924957275
3.831794500350952,3.746068954467773,-2.03877854347229,0.021963339298963543,-2.0811274051666255
3.756168365478516,3.746068954467773,-2.0354137420654297,0.023303432390093803,-2.017146587371826
3.7678313255310054,3.746068954467773,-2.0328886508941646,0.022046683356165882,-2.0401978492736816
3.8314862251281734,3.746068954467773,-2.036556005477905,0.023919185623526573,-2.0605211257934566
3.7592453956604,3.746068954467773,-2.0601041316986084,0.02442275546491146,-2.0374083518981934
3.7035763263702393,3.746068954467773,-2.060894966125488,0.02344737015664577,-2.0206992626190186
3.772270202636719,3.746068954467773,-2.051376342773437,0.02234261855483055,-2.0387113094329834
3.7600243091583248,3.746068954467773,-2.0454676151275635,0.0226072259247303,-2.0756261348724365
3.7489171028137207,3.746068954467773,-2.055591344833374,0.02209397777915001,-2.0990848541259766
3.777075529098511,3.746068954467773,-2.05198335647583,0.021087951958179477,-2.032977342605591
3.7569832801818848,3.746068954467773,-2.0558266639709473,0.02202760055661201,-2.021529197692871
3.7520618438720703,3.746068954467773,-2.0580320358276367,0.021312259137630463,-2.121387004852295
3.6867597103118896,3.746068954467773,-2.055155038833618,0.021038437262177467,-2.0381863117218018
3.710264444351196,3.746068954467773,-2.049399137496948,0.021409358829259872,-2.0181894302368164
3.7754526138305664,3.746068954467773,-2.045261859893799,0.021666735410690308,-2.065456867218017
3.741563320159912,3.746068954467773,-2.042219638824463,0.021512141451239582,-2.0285596847534175
3.755033493041992,3.746068954467773,-2.0412845611572266,0.02129990607500076,-2.0522618293762207
3.7554502487182617,3.746068954467773,-2.0449953079223633,0.022009888663887978,-2.0937433242797847
3.8209638595581055,3.746068954467773,-2.0486690998077393,0.021552912890911102,-2.0650506019592285
3.8629326820373535,3.746068954467773,-2.0527331829071045,0.021489277482032772,-2.090261220932007
3.788529396057129,3.746068954467773,-2.070196866989136,0.023160291835665703,-2.045514822006225
3.8171908855438232,3.746068954467773,-2.071647882461548,0.024660633876919743,-2.056579351425171
3.7398738861083984,3.746068954467773,-2.067166566848755,0.025002092123031616,-2.0704009532928462
3.8022871017456046,3.746068954467773,-2.066159725189209,0.02471260540187359,-2.1057701110839844
3.8102734088897705,3.746068954467773,-2.055450439453125,0.025064263492822647,-2.0603723526000977
3.796341896057129,3.746068954467773,-2.0439138412475586,0.023532306775450703,-2.032675504684448
3.786375522613525,3.746068954467773,-2.0508542060852046,0.02421680837869644,-2.0159549713134766
3.760587453842163,3.746068954467773,-2.0619356632232666,0.024479949846863743,-2.0893027782440186
3.7824990749359126,3.746068954467773,-2.0650031566619877,0.02453406155109405,-2.0478236675262447
3.7964212894439697,3.746068954467773,-2.068455934524536,0.02380949258804321,-2.075944662094116
3.745153427124024,3.746068954467773,-2.0746426582336426,0.023452039808034897,-2.057962417602539
3.8307785987854,3.746068954467773,-2.0632436275482178,0.022529153153300285,-2.0946774482727046
3.765702724456787,3.746068954467773,-2.055062294006348,0.02268705330789089,-1.989721179008484
3.7922329902648926,3.746068954467773,-2.053532361984253,0.022855194285511967,-2.063447952270508
3.777709007263184,3.746068954467773,-2.054319381713867,0.022833794355392456,-2.0359168052673335
3.739813089370728,3.746068954467773,-2.062307119369507,0.0230568777769804,-2.0335278511047363
3.706519603729248,3.746068954467773,-2.0662870407104488,0.02324994653463364,-2.0508754253387447
3.713114261627197,3.746068954467773,-2.0507349967956543,0.02220179513096809,-2.0364692211151123
3.7783944606781006,3.746068954467773,-2.0454800128936768,0.022078033536672592,-2.0529568195343018
3.805580139160156,3.746068954467773,-2.043126106262207,0.021736357361078262,-2.0815532207489014
3.777009725570679,3.746068954467773,-2.053519487380981,0.022246537730097767,-2.0478291511535645
3.7100439071655273,3.746068954467773,-2.0748369693756104,0.02307897061109543,-2.096001625061035
3.717771530151367,3.746068954467773,-2.0628032684326167,0.023395437747240063,-2.0880627632141118
3.713050842285156,3.746068954467773,-2.0488214492797847,0.0228609386831522,-2.0437490940093994
3.7384610176086426,3.746068954467773,-2.0466070175170894,0.022276215255260468,-2.037522554397583
3.748069286346436,3.746068954467773,-2.038897752761841,0.021753497421741486,-2.037431001663208
3.7623257637023926,3.746068954467773,-2.035971403121948,0.021578600630164143,-2.03127121925354
3.7792274951934814,3.746068954467773,-2.042420625686645,0.021128958091139797,-2.0625946521759038
3.738326787948608,3.746068954467773,-2.052794933319092,0.021549511700868607,-2.085484743118286
3.777884006500244,3.746068954467773,-2.052653789520264,0.02105607092380524,-2.0517454147338867
3.664560079574585,3.746068954467773,-2.056866645812988,0.02134639210999012,-2.0236949920654297
3.6511826515197754,3.746068954467773,-2.0510711669921875,0.021882439032197,-2.0417802333831787
3.7504513263702393,3.746068954467773,-2.039987325668335,0.02244979701936245,-2.062450408935547
3.753529787063599,3.746068954467773,-2.038774013519287,0.022420281544327732,-2.042790651321411
3.7531809806823726,3.746068954467773,-2.0413708686828613,0.021705336868762967,-2.049154996871948
3.676198482513428,3.746068954467773,-2.040349245071411,0.023188548162579536,-2.0152130126953125
3.680006980895996,3.746068954467773,-2.046498537063598,0.022893091663718224,-2.0211009979248047
3.788530588150024,3.746068954467773,-2.041985273361206,0.021491624414920807,-2.041306257247925
3.647825241088867,3.746068954467773,-2.040372610092163,0.021989421918988228,-2.041167020797729
3.704269409179688,3.746068954467773,-2.035832405090332,0.02189362794160843,-2.0111446380615234
3.772696256637573,3.746068954467773,-2.030094861984253,0.023733843117952343,-2.0534958839416504
3.82122540473938,3.746068954467773,-2.0391469001770015,0.02377625182271004,-2.037665605545044
3.8317501544952393,3.746068954467773,-2.055455684661865,0.02279820293188095,-2.0551834106445312
3.860463857650757,3.746068954467773,-2.111116647720337,0.02610321342945099,-2.1339826583862305
3.812399387359619,3.746068954467773,-2.137274742126465,0.028344025835394856,-2.158433437347412
3.7427506446838374,3.746068954467773,-2.0474040508270264,0.02919093891978264,-2.0448498725891118
3.6906661987304688,3.746068954467773,-2.0507094860076904,0.025475552305579185,-2.08632493019104
3.6513478755950928,3.746068954467773,-2.0425403118133545,0.024385035037994385,-2.023332357406616
3.725006341934204,3.746068954467773,-2.034768581390381,0.024021884426474568,-2.020853042602539
3.6383759975433354,3.746068954467773,-2.039916515350342,0.02278025634586811,-2.0316054821014404
3.6620378494262695,3.746068954467773,-2.0358648300170894,0.02239054813981056,-2.039639472961426
3.710414886474609,3.746068954467773,-2.0329716205596924,0.02409173734486103,-2.017855405807495
3.754973888397217,3.746068954467773,-2.0469369888305664,0.025473158806562424,-2.061177015304565
3.747328519821167,3.746068954467773,-2.0376925468444824,0.02324810065329075,-2.0335652828216553
3.815653562545776,3.746068954467773,-2.0462634563446045,0.023519832640886303,-2.0873639583587646
3.8827333450317374,3.746068954467773,-2.0539679527282715,0.02301277406513691,-2.0675954818725586
3.8693675994873047,3.746068954467773,-2.073891401290893,0.02408644743263721,-2.0838866233825684
3.857624769210816,3.746068954467773,-2.0731379985809326,0.026304261758923527,-2.088134765625
3.753185749053955,3.746068954467773,-2.039337635040283,0.02978267893195152,-2.066239595413208
3.7190370559692383,3.746068954467773,-2.036146879196167,0.025481261312961575,-2.027971744537353
3.7659196853637695,3.746068954467773,-2.051806688308716,0.02425297163426876,-2.032910823822021
3.817481517791748,3.746068954467773,-2.041759729385376,0.02367748692631721,-2.038449287414551
3.774480581283569,3.746068954467773,-2.062748670578003,0.023058103397488598,-2.0287697315216064
3.807503938674927,3.746068954467773,-2.0635221004486084,0.02211194857954979,-2.0909407138824463
3.761232376098633,3.746068954467773,-2.0780930519104004,0.023939866572618484,-2.060307025909424
3.7417600154876713,3.746068954467773,-2.063605070114136,0.02364165149629116,-2.0691163539886475
3.7428460121154794,3.746068954467773,-2.0601396560668945,0.02305692248046398,-2.0833544731140137
3.744073390960693,3.746068954467773,-2.048152446746826,0.021763352677226063,-2.088256359100342
3.7864482402801514,3.746068954467773,-2.0476493835449214,0.021218432113528248,-2.0470829010009766
3.7624678611755367,3.746068954467773,-2.045985460281372,0.02073116786777973,-2.0471787452697754
3.7622087001800537,3.746068954467773,-2.049325942993164,0.020936369895935055,-2.0669345855712886
3.753039121627808,3.746068954467773,-2.0536391735076904,0.02123685553669929,-2.064042091369629
3.700495481491089,3.746068954467773,-2.05515718460083,0.021443912759423252,-2.0275654792785645
3.721337556838989,3.746068954467773,-2.05366325378418,0.021708732470870015,-2.086575031280517
3.7527601718902583,3.746068954467773,-2.0463566780090328,0.02135830372571945,-2.0589427947998047
3.7923395633697514,3.746068954467773,-2.0428154468536377,0.02113647572696209,-2.108405828475952
3.7874376773834233,3.746068954467773,-2.0473587512969966,0.02139023505151272,-2.036221504211426
3.7140262126922607,3.746068954467773,-2.069689989089966,0.02269168384373188,-2.080090284347534
3.8213753700256343,3.746068954467773,-2.0606889724731445,0.022391552105546,-2.039167642593384
3.829445362091064,3.746068954467773,-2.062013626098633,0.022852420806884766,-2.0542488098144527
3.756664991378784,3.746068954467773,-2.0874757766723633,0.024156240746378895,-2.1307997703552246
3.7761151790618896,3.746068954467773,-2.056851625442505,0.02366906590759754,-2.0756826400756836
3.8163583278656006,3.746068954467773,-2.0513923168182373,0.02362149767577648,-2.0558032989501958
3.782845497131348,3.746068954467773,-2.080036401748657,0.024227900430560112,-2.0544135570526123


==> data/single_task_inference_result/walker/walker_single_task_inference_trajectories/37.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
-0.021810196340084076,7.255067825317383,-1.772883057594299,3.2790184020996094,-1.0768078565597534
0.27518677711486816,7.255067825317383,-5.281185150146484,0.5529536008834839,-4.543014049530028
0.4803573191165924,7.255067825317383,-5.4583959579467765,0.09044940769672392,-6.374610424041748
0.8436367511749268,7.255067825317383,-5.331155776977539,0.06038353592157364,-5.282017230987549
1.25967800617218,7.255067825317383,-5.321274757385254,0.04562869295477867,-5.454521656036377
1.6751824617385864,7.255067825317383,-5.392037868499756,0.036755461245775216,-5.335350036621094
2.0489771366119385,7.255067825317383,-5.387600421905518,0.03675169125199318,-5.416249752044678
2.5306522846221924,7.255067825317383,-5.384389400482178,0.03676581382751465,-5.381843566894531
2.928861618041992,7.255067825317383,-5.38264799118042,0.036813702434301376,-5.373846530914307
3.282922506332397,7.255067825317383,-5.382715702056885,0.03694634139537811,-5.330729007720947
3.552018404006958,7.255067825317383,-5.3860697746276855,0.03719854727387428,-5.372891426086426
4.0096163749694815,7.255067825317383,-5.391361713409424,0.03761376440525055,-5.344103813171387
4.425091743469238,7.255067825317383,-5.39159059524536,0.0385369174182415,-5.4155492782592765
4.762253761291504,7.255067825317383,-5.364517688751221,0.04108954593539237,-5.393391609191895
5.178991794586182,7.255067825317383,-5.248891830444336,0.050196364521980286,-5.209882736206056
5.630629062652588,7.255067825317383,-4.635097026824951,0.35559436678886414,-5.0116868019104
5.990575313568115,7.255067825317383,-4.851230144500732,0.19913284480571744,-4.872814178466797
6.355076789855957,7.255067825317383,-4.941928386688232,0.0879482552409172,-5.050119400024414
6.57272481918335,7.255067825317383,-5.022482395172119,0.06632065027952194,-4.9206719398498535
6.9292516708374015,7.255067825317383,-5.0604119300842285,0.071955107152462,-5.100619316101073
7.045228958129883,7.255067825317383,-5.1376142501831055,0.04841488599777222,-5.128823757171631
7.146032333374024,7.255067825317383,-5.267273426055908,0.051233671605587006,-5.277665138244629
7.278027534484862,7.255067825317383,-5.370894908905028,0.04726710543036461,-5.423079967498779
7.307854652404785,7.255067825317383,-5.3958044052124015,0.03537368401885033,-5.409658432006836
7.296561717987059,7.255067825317383,-5.374383926391602,0.03118080832064152,-5.3409204483032235
7.337771415710449,7.255067825317383,-5.379679203033447,0.028396122157573696,-5.3335161209106445
7.396939277648925,7.255067825317383,-5.396952152252196,0.028677111491560933,-5.44675874710083
7.377015590667725,7.255067825317383,-5.344306468963623,0.029872553423047062,-5.353544235229492
7.366812229156494,7.255067825317383,-5.402026176452637,0.03362611681222916,-5.368176460266112
7.242975711822509,7.255067825317383,-5.339966297149657,0.03511720523238182,-5.289373397827148
7.2672953605651855,7.255067825317383,-5.305063247680664,0.03020385652780533,-5.374995708465576
7.220341205596925,7.255067825317383,-5.330780029296875,0.02819925546646118,-5.328549861907959
7.233282089233398,7.255067825317383,-5.334364414215088,0.026127489283680916,-5.318874835968018
7.236762046813965,7.255067825317383,-5.333799362182617,0.024264266714453697,-5.345031261444092
7.274012565612794,7.255067825317383,-5.33087682723999,0.02377316728234291,-5.346072196960449
7.276073455810547,7.255067825317383,-5.332867145538329,0.02443239279091358,-5.339491844177246
7.31394624710083,7.255067825317383,-5.337221145629883,0.025065202265977856,-5.390659809112549
7.267082691192627,7.255067825317383,-5.348062992095947,0.025671349838376045,-5.3331284523010245
7.327970027923584,7.255067825317383,-5.357277393341064,0.025431595742702484,-5.394009113311768
7.397413730621338,7.255067825317383,-5.362544536590576,0.02610076777637005,-5.402573585510254
7.291837692260742,7.255067825317383,-5.336670398712158,0.02823701687157154,-5.336826324462891
7.29056739807129,7.255067825317383,-5.387523174285889,0.028588829562067986,-5.420578479766846
7.302020549774171,7.255067825317383,-5.356318950653076,0.028680091723799706,-5.381842136383057
7.391076087951661,7.255067825317383,-5.374134063720703,0.02794296108186245,-5.452019691467285
7.324217796325684,7.255067825317383,-5.362714290618896,0.029247827827930447,-5.400154113769531
7.3071651458740225,7.255067825317383,-5.359390735626221,0.029508011415600777,-5.373267650604248
7.281881809234619,7.255067825317383,-5.368342399597168,0.030215950682759285,-5.3479084968566895
7.298090934753419,7.255067825317383,-5.357388496398926,0.029172655194997787,-5.356210231781006
7.280367851257325,7.255067825317383,-5.359728813171387,0.028113000094890594,-5.324150085449219
7.261181831359862,7.255067825317383,-5.355365753173828,0.02676466479897499,-5.318464756011962
7.370696544647216,7.255067825317383,-5.354950904846192,0.025693194940686222,-5.371442794799805
7.334473609924316,7.255067825317383,-5.342573642730713,0.02612863481044769,-5.349463939666748
7.266265869140626,7.255067825317383,-5.341223239898682,0.027539800852537155,-5.327846050262451
7.350812435150146,7.255067825317383,-5.375275135040283,0.02704097144305706,-5.42724084854126
7.398468971252441,7.255067825317383,-5.346460819244385,0.028250437229871746,-5.395544052124024
7.250963687896728,7.255067825317383,-5.35176420211792,0.03032439202070236,-5.328413486480713
7.19835901260376,7.255067825317383,-5.354248523712158,0.02799250371754169,-5.323403358459473
7.1929192543029785,7.255067825317383,-5.328240871429443,0.027712533250451088,-5.3214874267578125
7.262517929077148,7.255067825317383,-5.316287040710449,0.026019368320703503,-5.292453765869141
7.264974117279053,7.255067825317383,-5.334861278533936,0.02475903555750847,-5.351558685302734
7.26740264892578,7.255067825317383,-5.334821701049805,0.024160400032997128,-5.323070049285889
7.263150691986085,7.255067825317383,-5.342131614685059,0.024632053449749943,-5.346137046813965
7.236021518707275,7.255067825317383,-5.343377590179443,0.024433309212327003,-5.31146240234375
7.200969219207764,7.255067825317383,-5.340990543365479,0.023979488760232925,-5.3495092391967765
7.253129959106444,7.255067825317383,-5.3356566429138175,0.023976853117346764,-5.351016521453857
7.241259574890136,7.255067825317383,-5.331583023071289,0.023931311443448063,-5.314200401306152
7.291175365447998,7.255067825317383,-5.329665184020996,0.02375199645757675,-5.389973163604736
7.326100349426269,7.255067825317383,-5.337193489074707,0.024217749014496803,-5.320597171783447
7.256857395172118,7.255067825317383,-5.363295078277588,0.02536616660654545,-5.360319137573241
7.312875270843508,7.255067825317383,-5.335824012756348,0.02572319842875004,-5.3401570320129395
7.198325157165527,7.255067825317383,-5.3514084815979,0.02611119858920574,-5.36309814453125
7.216550827026366,7.255067825317383,-5.34268856048584,0.025861943140625957,-5.334758758544922
7.279256820678712,7.255067825317383,-5.33905792236328,0.024609118700027462,-5.3511881828308105
7.179133892059326,7.255067825317383,-5.334466457366943,0.02467040717601776,-5.351845741271973
7.20502471923828,7.255067825317383,-5.334458827972412,0.024692108854651448,-5.348371028900146
7.195796012878418,7.255067825317383,-5.3266892433166495,0.024986263364553448,-5.262885093688965
7.171997547149657,7.255067825317383,-5.330760478973389,0.024789609014987946,-5.317255973815918
7.2604475021362305,7.255067825317383,-5.333356857299805,0.02526216395199299,-5.316996097564696
7.256848335266113,7.255067825317383,-5.333312034606934,0.02703223749995232,-5.297427177429199
7.213302612304687,7.255067825317383,-5.332034111022949,0.024955864995718,-5.332757949829102
7.352953910827635,7.255067825317383,-5.331928730010985,0.024277398362755772,-5.355653285980225
7.25809907913208,7.255067825317383,-5.344956398010254,0.025124685838818554,-5.317173480987549
7.27261209487915,7.255067825317383,-5.334085464477539,0.024347471073269844,-5.32059621810913
7.310562610626221,7.255067825317383,-5.332671642303467,0.025201404467225075,-5.332439422607422
7.328438758850098,7.255067825317383,-5.342588901519775,0.02633625268936157,-5.338418006896973
7.237359046936035,7.255067825317383,-5.377481937408447,0.02652990445494652,-5.368990421295166
7.27987241744995,7.255067825317383,-5.363473892211913,0.025705045089125637,-5.351498603820801
7.258691310882568,7.255067825317383,-5.3466410636901855,0.0261662770062685,-5.365564346313477
7.299078941345216,7.255067825317383,-5.34262228012085,0.025154961273074154,-5.368895530700684
7.293962001800538,7.255067825317383,-5.348477840423584,0.025050373747944832,-5.36128568649292
7.208224773406982,7.255067825317383,-5.358624935150146,0.025278257206082344,-5.332176685333252
7.276673316955566,7.255067825317383,-5.357179164886475,0.024882378056645397,-5.326759815216064
7.272367477416992,7.255067825317383,-5.349236488342285,0.02469132654368877,-5.325488567352295
7.293384552001954,7.255067825317383,-5.349470615386962,0.02432737126946449,-5.376172542572021
7.268746852874755,7.255067825317383,-5.358859062194824,0.024762324988842007,-5.361140251159668
7.276471138000488,7.255067825317383,-5.357819080352783,0.025109056383371357,-5.380761146545409
7.341552734375,7.255067825317383,-5.357892513275146,0.024968553334474564,-5.368171691894531
7.283714771270752,7.255067825317383,-5.35133695602417,0.025996746495366096,-5.347861289978027
7.258387565612794,7.255067825317383,-5.365869045257568,0.026111023500561718,-5.334712982177734
7.294060230255128,7.255067825317383,-5.360295772552489,0.025701809674501416,-5.333268165588378
7.25323486328125,7.255067825317383,-5.342779636383057,0.025979775935411453,-5.314000606536865
7.259966850280762,7.255067825317383,-5.343836307525635,0.025119420140981678,-5.351322650909424
7.2548828125,7.255067825317383,-5.345210552215576,0.02417664416134357,-5.351044178009033
7.230455875396728,7.255067825317383,-5.332870006561279,0.024223817512393,-5.282553195953369
7.252973556518554,7.255067825317383,-5.334880352020264,0.02387004345655441,-5.349461555480957
7.329908370971679,7.255067825317383,-5.331093788146973,0.023530207574367523,-5.360535144805908
7.239461898803712,7.255067825317383,-5.341483116149902,0.02414202690124512,-5.308902740478516
7.25864028930664,7.255067825317383,-5.329616546630859,0.024732097983360287,-5.311827182769775
7.2642197608947745,7.255067825317383,-5.33522367477417,0.024581007659435272,-5.322552680969238
7.272298336029053,7.255067825317383,-5.332736492156982,0.024582810699939728,-5.353921890258789
7.205521583557129,7.255067825317383,-5.343215465545654,0.02437097579240799,-5.304924488067626
7.25592565536499,7.255067825317383,-5.340275287628174,0.024009309709072117,-5.3047423362731925
7.278167724609374,7.255067825317383,-5.336643695831299,0.023860808461904522,-5.355050563812256
7.337642669677734,7.255067825317383,-5.339748859405518,0.023798000067472454,-5.3735551834106445
7.241313934326173,7.255067825317383,-5.356085777282715,0.025039853528141972,-5.352146625518799
7.210140228271484,7.255067825317383,-5.348074436187744,0.025166124105453488,-5.345381736755371
7.345477581024171,7.255067825317383,-5.338295459747314,0.025036897510290142,-5.330071926116943
7.301420211791992,7.255067825317383,-5.33233118057251,0.025709476321935654,-5.3401970863342285
7.321907997131347,7.255067825317383,-5.354308605194092,0.025868559256196026,-5.344364166259766
7.3277997970581055,7.255067825317383,-5.369397163391112,0.027460498735308647,-5.343294143676758
7.340702533721923,7.255067825317383,-5.376149654388428,0.030124388635158535,-5.386649131774902
7.284229755401611,7.255067825317383,-5.378051280975342,0.030395979061722755,-5.400227546691895
7.277258396148682,7.255067825317383,-5.347414493560791,0.029295792803168297,-5.308698654174805
7.3039398193359375,7.255067825317383,-5.354933261871338,0.02770206332206726,-5.354084014892577
7.309311389923095,7.255067825317383,-5.354147434234619,0.02706003561615944,-5.383458137512207
7.312989711761474,7.255067825317383,-5.370171546936035,0.02685345336794853,-5.342037677764893
7.316255569458006,7.255067825317383,-5.388648509979248,0.027011040598154068,-5.3963775634765625
7.427783012390136,7.255067825317383,-5.36710262298584,0.02821248210966587,-5.3697662353515625
7.413039684295654,7.255067825317383,-5.340248584747314,0.03023645840585232,-5.334311485290527
7.243134975433349,7.255067825317383,-5.311312198638916,0.03352484479546547,-5.270064830780028
7.306191921234131,7.255067825317383,-5.304657459259033,0.03098913095891476,-5.303465843200684
7.319297790527342,7.255067825317383,-5.325310230255127,0.029212243854999546,-5.314352512359619
7.308680534362794,7.255067825317383,-5.348604679107666,0.028476569801568985,-5.353682041168213
7.265682697296143,7.255067825317383,-5.3553595542907715,0.028197189792990685,-5.396632671356201
7.339744567871093,7.255067825317383,-5.358351230621338,0.02717135474085808,-5.410989761352539
7.368600368499757,7.255067825317383,-5.350914478302002,0.027066951617598534,-5.3264031410217285
7.25749635696411,7.255067825317383,-5.34424352645874,0.028600785881280896,-5.323134422302246
7.268005847930909,7.255067825317383,-5.369550704956056,0.027131089940667152,-5.323517799377441
7.21089506149292,7.255067825317383,-5.34089994430542,0.026711640879511837,-5.304553508758545
7.23451280593872,7.255067825317383,-5.337066173553467,0.025518279522657394,-5.312681674957275
7.255893230438232,7.255067825317383,-5.337337017059326,0.024175047874450684,-5.298696041107178
7.3360862731933585,7.255067825317383,-5.333056926727295,0.023768100887537,-5.363067150115967
7.3025288581848145,7.255067825317383,-5.338827133178711,0.024978563189506527,-5.332413196563721
7.251413822174072,7.255067825317383,-5.3599114418029785,0.026254281401634216,-5.357460975646973
7.27741003036499,7.255067825317383,-5.359543323516846,0.025285929441452023,-5.371907234191895
7.302903652191161,7.255067825317383,-5.3369221687316895,0.02598954550921917,-5.343175411224365
7.236803054809569,7.255067825317383,-5.347504138946533,0.02581991255283356,-5.345287322998047
7.16803741455078,7.255067825317383,-5.347579479217528,0.02502237260341644,-5.334464550018311
7.277606487274171,7.255067825317383,-5.341290950775146,0.024766888469457623,-5.353673458099365
7.244971752166749,7.255067825317383,-5.334779262542725,0.024666626006364822,-5.323220729827881
7.2586092948913565,7.255067825317383,-5.335075855255127,0.023967918008565903,-5.32577657699585
7.260317325592042,7.255067825317383,-5.335283756256104,0.024032996967434883,-5.342935562133789
7.308166980743408,7.255067825317383,-5.334512710571289,0.024792978540062904,-5.332754135131836
7.362429141998291,7.255067825317383,-5.340412139892577,0.02459651231765747,-5.331509590148926
7.273484230041504,7.255067825317383,-5.3703789710998535,0.025880681350827217,-5.420339584350586
7.226433277130128,7.255067825317383,-5.371694087982178,0.026205189526081085,-5.329543590545654
7.231017112731933,7.255067825317383,-5.351030826568604,0.026619220152497288,-5.360147953033447
7.3599724769592285,7.255067825317383,-5.333109378814696,0.02516176365315914,-5.377013206481934
7.300107002258301,7.255067825317383,-5.345775127410889,0.025227483361959457,-5.342796325683594
7.399188995361328,7.255067825317383,-5.336474895477295,0.02589909918606281,-5.329354763031006
7.2575974464416495,7.255067825317383,-5.324501037597656,0.02846846543252468,-5.26935577392578
7.328167915344238,7.255067825317383,-5.309046268463135,0.02839740179479122,-5.3265533447265625
7.355169773101807,7.255067825317383,-5.343691349029541,0.027122812345623967,-5.38642120361328
7.3598480224609375,7.255067825317383,-5.361202716827393,0.02838327549397945,-5.364116668701172
7.4184651374816895,7.255067825317383,-5.417558670043944,0.0310279093682766,-5.42683744430542
7.385648250579835,7.255067825317383,-5.361236572265625,0.03471916913986206,-5.393841743469238
7.277541637420654,7.255067825317383,-5.305874347686768,0.03463313356041908,-5.244680404663086
7.271807670593261,7.255067825317383,-5.304507255554199,0.030907399952411648,-5.319981098175049
6.960233688354492,7.255067825317383,-5.350216388702393,0.028742732480168343,-5.348123073577881
7.225933551788329,7.255067825317383,-5.342164993286133,0.027260815724730488,-5.345377445220947
7.308251380920409,7.255067825317383,-5.346371650695801,0.02510351315140724,-5.326328277587891
7.289754867553712,7.255067825317383,-5.348174571990967,0.025267729535698887,-5.31940460205078
7.235374450683594,7.255067825317383,-5.365940570831299,0.025274863466620445,-5.327985763549805
7.2207489013671875,7.255067825317383,-5.339943408966064,0.026731943711638447,-5.32524299621582
7.207675457000732,7.255067825317383,-5.337880611419678,0.024898720905184742,-5.345483779907227
7.350272655487059,7.255067825317383,-5.3352484703063965,0.024358682334423065,-5.318101882934569
7.301054000854493,7.255067825317383,-5.335193157196045,0.025336857885122296,-5.368559837341309
7.321880817413329,7.255067825317383,-5.348886489868164,0.02598048932850361,-5.3814520835876465
7.266425609588622,7.255067825317383,-5.37622594833374,0.027900662273168564,-5.392128944396973
7.267122745513917,7.255067825317383,-5.35224723815918,0.028309211134910583,-5.340468406677246
7.246347904205321,7.255067825317383,-5.355635166168213,0.026335718110203743,-5.386679172515869
7.271586894989013,7.255067825317383,-5.338330745697021,0.025116438046097755,-5.323067665100098
7.271592140197755,7.255067825317383,-5.345116138458252,0.024259096011519432,-5.371005535125732
7.220751762390136,7.255067825317383,-5.34520435333252,0.024087850004434586,-5.32298707962036
7.1917147636413565,7.255067825317383,-5.340212345123291,0.02450775355100632,-5.32228946685791
7.244931221008301,7.255067825317383,-5.337315559387207,0.024192720651626583,-5.363405227661133
7.279291152954101,7.255067825317383,-5.3316569328308105,0.02420336380600929,-5.356868743896484
7.2880401611328125,7.255067825317383,-5.334862232208252,0.0243789367377758,-5.326711654663086
7.283021926879882,7.255067825317383,-5.34680700302124,0.025109943002462387,-5.3306541442871085
7.255866050720215,7.255067825317383,-5.356090068817139,0.025782855227589607,-5.359357357025146
7.303683757781982,7.255067825317383,-5.353951930999756,0.02485724911093712,-5.330142974853516
7.430628776550293,7.255067825317383,-5.349671840667725,0.025245811790227887,-5.397335529327393
7.320612430572509,7.255067825317383,-5.336105346679688,0.026885112747550007,-5.318385124206543
7.300666332244874,7.255067825317383,-5.371350765228272,0.028269909322261807,-5.372905254364014
7.249522686004639,7.255067825317383,-5.355677127838135,0.02971986122429371,-5.314476490020752
7.2424840927124015,7.255067825317383,-5.35086965560913,0.02818627469241619,-5.309956073760985
7.23912477493286,7.255067825317383,-5.338449954986572,0.026350032538175583,-5.325002193450928
7.309512615203857,7.255067825317383,-5.331758975982666,0.024638649076223373,-5.3081793785095215
7.290118694305421,7.255067825317383,-5.339951038360596,0.02449486032128334,-5.302131652832031
7.241951942443847,7.255067825317383,-5.340937614440918,0.02527564764022827,-5.3589415550231925


==> data/single_task_inference_result/walker/walker_single_task_inference_trajectories/38.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.0018898752750828864,3.2023253440856934,-1.772883057594299,3.2790184020996094,-0.535308301448822
0.26859357953071594,3.2023253440856934,-1.9503484964370728,0.24306596815586087,0.9002082347869873
0.45780760049819946,3.2023253440856934,-1.4583340883255005,0.10816089063882828,-1.3329685926437376
0.7312843203544616,3.2023253440856934,-1.51541268825531,0.08394820243120193,-1.5844391584396362
1.1046042442321775,3.2023253440856934,-1.4818181991577148,0.05466021969914436,-1.6420929431915283
1.5070513486862183,3.2023253440856934,-1.6156221628189087,0.04328245297074318,-1.6124284267425537
1.9247221946716309,3.2023253440856934,-1.6186228990554807,0.04352563619613648,-1.581715941429138
2.317490339279175,3.2023253440856934,-1.6309130191802979,0.04367230832576752,-1.6986907720565796
2.727128744125366,3.2023253440856934,-1.6031916141510008,0.043557871133089066,-1.5767126083374023
2.916214227676392,3.2023253440856934,-1.3236118555068968,0.03308768570423126,-1.3362648487091064
2.99905014038086,3.2023253440856934,-1.4082558155059814,0.04177488759160042,-1.473374843597412
3.033848762512207,3.2023253440856934,-1.4847018718719482,0.04785977303981781,-1.459783911705017
3.1687185764312744,3.2023253440856934,-1.5527652502059937,0.04859983548521996,-1.5482220649719238
3.2424895763397217,3.2023253440856934,-1.587153911590576,0.03501710295677185,-1.575211763381958
3.2085886001586914,3.2023253440856934,-1.5787947177886963,0.03231765702366829,-1.6333330869674683
3.202329874038696,3.2023253440856934,-1.553970456123352,0.027889149263501167,-1.5792529582977295
3.215921878814697,3.2023253440856934,-1.5371143817901611,0.024404169991612434,-1.5395834445953367
3.176748752593994,3.2023253440856934,-1.538927674293518,0.021619273349642757,-1.5259311199188232
3.205625295639038,3.2023253440856934,-1.5394107103347778,0.02117099240422249,-1.5144698619842527
3.230986833572388,3.2023253440856934,-1.5369414091110227,0.02077557146549225,-1.521887183189392
3.2282302379608154,3.2023253440856934,-1.5398210287094116,0.020847180858254433,-1.525934815406799
3.2405648231506348,3.2023253440856934,-1.5476711988449097,0.021261375397443768,-1.5431171655654907
3.303106546401977,3.2023253440856934,-1.5586152076721191,0.022077055647969242,-1.5866823196411133
3.235241889953613,3.2023253440856934,-1.5693589448928833,0.023032028228044506,-1.5700290203094482
3.241509199142456,3.2023253440856934,-1.5677931308746336,0.024147218093276024,-1.5384151935577393
3.212167739868164,3.2023253440856934,-1.552989840507507,0.024020109325647358,-1.5509228706359863
3.2523467540740967,3.2023253440856934,-1.5560358762741089,0.02353464066982269,-1.5444135665893555
3.2503190040588374,3.2023253440856934,-1.5628679990768433,0.02400628663599491,-1.5416234731674194
3.3115193843841553,3.2023253440856934,-1.5696125030517578,0.02302200347185135,-1.6101619005203247
3.2199490070343018,3.2023253440856934,-1.5796058177947998,0.024457577615976334,-1.559255599975586
3.1367468833923335,3.2023253440856934,-1.552607178688049,0.02448810636997223,-1.5556281805038452
3.089454174041748,3.2023253440856934,-1.5434497594833374,0.023672146722674366,-1.5274422168731687
3.150125026702881,3.2023253440856934,-1.5199352502822876,0.023779436945915226,-1.5372923612594604
3.155363321304321,3.2023253440856934,-1.5362435579299927,0.02437550760805607,-1.5350282192230225
3.1511287689208984,3.2023253440856934,-1.530805230140686,0.02371788024902344,-1.4957133531570435
3.1586508750915527,3.2023253440856934,-1.5306450128555296,0.025382639840245247,-1.5125653743743896
3.147944211959839,3.2023253440856934,-1.5192967653274536,0.026733627542853355,-1.525726556777954
3.231688976287842,3.2023253440856934,-1.5063029527664185,0.025020528584718704,-1.5013118982315063
3.2736380100250244,3.2023253440856934,-1.5341323614120483,0.024720737710595127,-1.5236941576004028
3.2436792850494385,3.2023253440856934,-1.5561245679855347,0.02290768176317215,-1.519498586654663
3.2955830097198486,3.2023253440856934,-1.5759540796279907,0.023663563653826717,-1.575360894203186
3.260205745697021,3.2023253440856934,-1.5789995193481443,0.026167182251811028,-1.5794775485992432
3.2284903526306152,3.2023253440856934,-1.5769566297531128,0.0262189581990242,-1.5505447387695312
3.1768848896026607,3.2023253440856934,-1.5604519844055176,0.02641226351261139,-1.5228770971298216
3.244747877120972,3.2023253440856934,-1.5529736280441284,0.02374355494976044,-1.5561689138412476
3.241344928741455,3.2023253440856934,-1.558179259300232,0.02369724214076996,-1.5399775505065916
3.2343590259552,3.2023253440856934,-1.5632139444351196,0.022754738107323647,-1.5978764295578003
3.1955721378326416,3.2023253440856934,-1.5622029304504395,0.022533074021339417,-1.575300693511963
3.1562905311584473,3.2023253440856934,-1.5537234544754028,0.022665005177259445,-1.5538654327392578
3.1012966632843018,3.2023253440856934,-1.5436244010925293,0.022431092336773872,-1.554978609085083
3.169238328933716,3.2023253440856934,-1.5329585075378416,0.022437680512666702,-1.5130423307418823
3.2622990608215328,3.2023253440856934,-1.5302408933639526,0.022614702582359317,-1.5064964294433592
3.286049127578736,3.2023253440856934,-1.5293165445327759,0.02298717573285103,-1.5674099922180176
3.300041675567627,3.2023253440856934,-1.5626653432846067,0.024992628023028374,-1.5572134256362915
3.3690953254699707,3.2023253440856934,-1.6114319562911987,0.027383906766772274,-1.6420655250549316
3.2445213794708248,3.2023253440856934,-1.5771299600601196,0.03245291858911514,-1.54727303981781
3.3035609722137447,3.2023253440856934,-1.5175695419311523,0.029622020199894905,-1.5112725496292114
3.328822374343872,3.2023253440856934,-1.5903373956680296,0.0248362310230732,-1.6063966751098633
3.3490209579467773,3.2023253440856934,-1.6445506811141968,0.028766069561243057,-1.667505383491516
3.1964633464813232,3.2023253440856934,-1.562677264213562,0.0436314269900322,-1.5212342739105225
3.184522151947021,3.2023253440856934,-1.5062956809997559,0.026427682489156723,-1.5353959798812866
3.201596260070801,3.2023253440856934,-1.5275661945343015,0.02321910299360752,-1.5301525592803955
3.266254425048828,3.2023253440856934,-1.5181856155395508,0.023336760699748993,-1.530651569366455
3.1974825859069824,3.2023253440856934,-1.5367119312286377,0.022802943363785744,-1.5580039024353027
3.170991897583008,3.2023253440856934,-1.5358959436416624,0.021018251776695248,-1.5702990293502808
3.173277854919433,3.2023253440856934,-1.5323467254638672,0.021549234166741368,-1.5297961235046387
3.14166522026062,3.2023253440856934,-1.5279669761657715,0.02171915955841541,-1.5121272802352903
3.2595252990722656,3.2023253440856934,-1.5307456254959106,0.022251248359680172,-1.5403064489364624
3.2428436279296875,3.2023253440856934,-1.5294665098190308,0.02227936126291752,-1.558910608291626
3.27583384513855,3.2023253440856934,-1.5461982488632202,0.02296549826860428,-1.5732139348983765
3.1842193603515625,3.2023253440856934,-1.57552433013916,0.023860944435000416,-1.5533058643341064
3.3016698360443115,3.2023253440856934,-1.5586934089660645,0.02473028190433979,-1.5322608947753906
3.243026733398437,3.2023253440856934,-1.5579954385757446,0.024383703246712685,-1.5633480548858643
3.1474156379699707,3.2023253440856934,-1.5347614288330078,0.023709291592240334,-1.5208810567855835
3.1961514949798584,3.2023253440856934,-1.5374306440353391,0.02292834594845772,-1.5307692289352417
3.1899569034576416,3.2023253440856934,-1.5265181064605713,0.022922208532691,-1.4994227886199951
3.1928844451904297,3.2023253440856934,-1.5362478494644165,0.022476745769381523,-1.526970624923706
3.224067449569702,3.2023253440856934,-1.5321415662765503,0.021426353603601452,-1.5019623041152954
3.221588134765625,3.2023253440856934,-1.533310294151306,0.021891091018915176,-1.5089025497436523
3.248796939849853,3.2023253440856934,-1.5331380367279053,0.02091914601624012,-1.5383390188217163
3.2664186954498287,3.2023253440856934,-1.5456010103225708,0.021567326039075848,-1.5938999652862549
3.2433145046234126,3.2023253440856934,-1.5668376684188843,0.022689551115036007,-1.5251333713531494
3.1992857456207275,3.2023253440856934,-1.5764596462249756,0.023604884743690487,-1.5772418975830078
3.159361839294433,3.2023253440856934,-1.5513975620269775,0.023267414420843124,-1.5437495708465576
3.202064514160156,3.2023253440856934,-1.5425560474395752,0.02295553684234619,-1.5713300704956055
3.3056771755218506,3.2023253440856934,-1.5378562211990356,0.022221336141228676,-1.5480382442474363
3.200923442840576,3.2023253440856934,-1.533187985420227,0.021750396117568016,-1.519942283630371
3.1711201667785645,3.2023253440856934,-1.52933931350708,0.021347196772694588,-1.5051884651184082
3.161322832107544,3.2023253440856934,-1.5234409570693968,0.021987807005643845,-1.5067188739776611
3.1200575828552246,3.2023253440856934,-1.520143151283264,0.021928586065769196,-1.545551300048828
3.1054503917694087,3.2023253440856934,-1.5307598114013672,0.02302081324160099,-1.528331637382507
3.0998077392578125,3.2023253440856934,-1.5250383615493774,0.02273818105459213,-1.5226505994796753
3.1702568531036377,3.2023253440856934,-1.52823805809021,0.02462911605834961,-1.5078990459442139
3.1866378784179688,3.2023253440856934,-1.530375361442566,0.025502994656562805,-1.5296509265899658
3.1767466068267822,3.2023253440856934,-1.5331141948699951,0.02469395846128464,-1.5401227474212646
3.178077459335327,3.2023253440856934,-1.5231492519378662,0.024783091619610783,-1.50700843334198
3.2583255767822266,3.2023253440856934,-1.524308204650879,0.02358802780508995,-1.576094627380371
3.2745044231414795,3.2023253440856934,-1.530096650123596,0.02241140976548195,-1.5675175189971924
3.3391511440277095,3.2023253440856934,-1.5382798910140991,0.022003917023539543,-1.546016216278076
3.150801181793213,3.2023253440856934,-1.5853077173233032,0.024681856855750084,-1.56995689868927
3.1457531452178955,3.2023253440856934,-1.5461695194244385,0.024923531338572506,-1.504438042640686
3.145009994506836,3.2023253440856934,-1.509981632232666,0.024514181539416317,-1.5139763355255127
3.105921983718872,3.2023253440856934,-1.5068029165267944,0.02482135035097599,-1.5004860162734983
3.178068399429321,3.2023253440856934,-1.5258935689926147,0.025202270597219467,-1.4908863306045532
3.213559865951538,3.2023253440856934,-1.5242891311645508,0.02524461410939693,-1.5452691316604614
3.2292742729187007,3.2023253440856934,-1.5305277109146118,0.023720102384686474,-1.5352189540863037
3.2718505859375,3.2023253440856934,-1.5380748510360716,0.023189393803477287,-1.5622951984405515
3.2220304012298584,3.2023253440856934,-1.5623286962509155,0.023937184363603592,-1.5619984865188599
3.272282361984253,3.2023253440856934,-1.5632425546646118,0.022692829370498657,-1.546709656715393
3.302933692932129,3.2023253440856934,-1.5577949285507202,0.02312713488936424,-1.5917662382125854
3.2015547752380367,3.2023253440856934,-1.5889877080917358,0.025041034445166588,-1.5228139162063599
3.2204785346984863,3.2023253440856934,-1.5501196384429932,0.024976996704936028,-1.4983559846878052
3.2066550254821777,3.2023253440856934,-1.5414053201675415,0.02229546196758747,-1.5507149696350095
3.1454315185546875,3.2023253440856934,-1.5434060096740723,0.022355608642101288,-1.5698821544647217
3.1000270843505855,3.2023253440856934,-1.5398205518722534,0.022295281291007996,-1.5516657829284668
3.180143356323242,3.2023253440856934,-1.5308877229690552,0.021665267646312717,-1.5058364868164062
3.170999526977539,3.2023253440856934,-1.5307667255401611,0.022345559671521183,-1.5513917207717896
3.211299419403076,3.2023253440856934,-1.5271164178848267,0.02247735671699047,-1.52047061920166
3.253895998001098,3.2023253440856934,-1.5269339084625244,0.023356966674327847,-1.539957046508789
3.2071664333343506,3.2023253440856934,-1.5479859113693235,0.02324097976088524,-1.533797264099121
3.1442482471466064,3.2023253440856934,-1.5463917255401611,0.021482761949300763,-1.5236393213272095
3.1273398399353027,3.2023253440856934,-1.5414294004440308,0.022126704454422,-1.5420402288436887
3.2616288661956787,3.2023253440856934,-1.530425786972046,0.022249868139624596,-1.5197302103042603
3.2594852447509766,3.2023253440856934,-1.533871054649353,0.022890379652380943,-1.5563335418701172
3.1715240478515625,3.2023253440856934,-1.5463817119598389,0.022871645167469975,-1.560920238494873
3.2049939632415767,3.2023253440856934,-1.545637845993042,0.023882286623120308,-1.5325711965560913
3.197033882141113,3.2023253440856934,-1.5357052087783811,0.023824449628591537,-1.4942017793655396
3.138812065124512,3.2023253440856934,-1.5386526584625244,0.02202312648296356,-1.5504910945892332
3.1547167301177974,3.2023253440856934,-1.535290479660034,0.021526444703340527,-1.5277073383331299
3.268988132476806,3.2023253440856934,-1.5308001041412351,0.021872017532587048,-1.5362480878829956
3.222695589065552,3.2023253440856934,-1.5276296138763428,0.0219857320189476,-1.5044400691986084
3.30007529258728,3.2023253440856934,-1.536072850227356,0.022351015359163284,-1.5668814182281494
3.294567346572876,3.2023253440856934,-1.5594686269760132,0.02444267086684704,-1.5704375505447388
3.278075695037842,3.2023253440856934,-1.5990036725997925,0.02665021456778049,-1.5272424221038818
3.2235603332519527,3.2023253440856934,-1.5688209533691406,0.02866659127175808,-1.5803539752960205
3.151309967041016,3.2023253440856934,-1.5334463119506836,0.025923063978552815,-1.5175278186798096
3.1786820888519287,3.2023253440856934,-1.5566788911819458,0.025089224800467488,-1.5764018297195435
3.258915662765503,3.2023253440856934,-1.5376819372177124,0.02366671897470951,-1.5863305330276487
3.1421730518341064,3.2023253440856934,-1.5425869226455688,0.022830501198768612,-1.5709099769592283
3.224487066268921,3.2023253440856934,-1.534175395965576,0.0220162495970726,-1.536987066268921
3.2374229431152344,3.2023253440856934,-1.5302966833114624,0.022830311208963398,-1.5339324474334717
3.222599983215332,3.2023253440856934,-1.5431950092315672,0.02246743440628052,-1.5135759115219116
3.2397327423095703,3.2023253440856934,-1.5560529232025146,0.022404389455914497,-1.5534932613372803
3.163857221603393,3.2023253440856934,-1.5608681440353391,0.02336178906261921,-1.5279873609542847
3.3072619438171382,3.2023253440856934,-1.5536962747573853,0.02227555774152279,-1.5637261867523191
3.320357084274292,3.2023253440856934,-1.552564024925232,0.022890182211995125,-1.5478129386901855
3.3404324054718018,3.2023253440856934,-1.5782469511032104,0.024406602606177327,-1.6132677793502808
3.289865970611572,3.2023253440856934,-1.5790696144104004,0.029299627989530563,-1.5931936502456665
3.228720664978028,3.2023253440856934,-1.5052489042282104,0.03292500972747803,-1.4546903371810913
3.227713108062744,3.2023253440856934,-1.5611673593521118,0.02714488469064236,-1.621917486190796
3.2241761684417725,3.2023253440856934,-1.554743409156799,0.02595694176852703,-1.5855262279510498
3.148183822631836,3.2023253440856934,-1.5767418146133423,0.024846471846103668,-1.5626983642578125
3.146146059036255,3.2023253440856934,-1.5541850328445435,0.023143693804740902,-1.5388017892837524
3.1071963310241695,3.2023253440856934,-1.5388674736022947,0.022228838875889775,-1.5156493186950684
3.1060030460357666,3.2023253440856934,-1.5318244695663452,0.02265691570937633,-1.5024436712265015
3.150228261947632,3.2023253440856934,-1.527368187904358,0.023744968697428703,-1.4943782091140747
3.243259906768799,3.2023253440856934,-1.533810257911682,0.025568911805748936,-1.5465532541275024
3.2885792255401607,3.2023253440856934,-1.540727972984314,0.025844024494290352,-1.5760823488235471
3.251694440841675,3.2023253440856934,-1.5789521932601929,0.02481523714959621,-1.5921202898025513
3.2205443382263184,3.2023253440856934,-1.5895949602127075,0.025657953694462776,-1.5644183158874512
3.289334535598755,3.2023253440856934,-1.5559070110321045,0.025253744795918465,-1.542244791984558
3.1402387619018555,3.2023253440856934,-1.549968123435974,0.0244996789842844,-1.5540411472320557
3.2896456718444824,3.2023253440856934,-1.556839108467102,0.02404820919036865,-1.5546562671661377
3.2498807907104488,3.2023253440856934,-1.5478776693344116,0.023629721254110336,-1.5572379827499387
3.1987819671630855,3.2023253440856934,-1.5549153089523315,0.023686984553933144,-1.573659062385559
3.2432751655578613,3.2023253440856934,-1.5451630353927612,0.02347809821367264,-1.547807693481445
3.2430672645568848,3.2023253440856934,-1.533294439315796,0.02398581802845001,-1.5263419151306152
3.263031005859375,3.2023253440856934,-1.5543522834777832,0.023632273077964783,-1.5648237466812132
3.1964139938354488,3.2023253440856934,-1.5565063953399658,0.023140378296375275,-1.532482862472534
3.176213502883911,3.2023253440856934,-1.550589084625244,0.02268844097852707,-1.534688115119934
3.2067399024963374,3.2023253440856934,-1.5422542095184326,0.02267780527472496,-1.5472078323364256
3.2202863693237305,3.2023253440856934,-1.534321904182434,0.02204809337854385,-1.545316219329834
3.1894366741180415,3.2023253440856934,-1.5367578268051147,0.021476402878761288,-1.5375676155090332
3.2252371311187744,3.2023253440856934,-1.5372077226638792,0.020849168300628666,-1.5166141986846924
3.2765815258026123,3.2023253440856934,-1.5421475172042847,0.02137188427150249,-1.5411536693572998
3.2540624141693115,3.2023253440856934,-1.5508419275283811,0.021676490083336834,-1.5385524034500122
3.1475930213928223,3.2023253440856934,-1.561913251876831,0.02270616590976715,-1.5777636766433716
3.1265881061553955,3.2023253440856934,-1.554892659187317,0.023212721571326252,-1.5455564260482788
3.172489881515503,3.2023253440856934,-1.5322061777114868,0.0234987847507,-1.5669341087341309
3.279127836227417,3.2023253440856934,-1.5358531475067139,0.023773042485117912,-1.5716718435287476
3.1908950805664062,3.2023253440856934,-1.5317423343658447,0.023600269109010696,-1.5458085536956787
3.2231037616729736,3.2023253440856934,-1.5247106552124023,0.02283697947859764,-1.5673850774765015
3.1918377876281734,3.2023253440856934,-1.527699589729309,0.023011401295661926,-1.5567582845687866
3.1723740100860596,3.2023253440856934,-1.5300284624099731,0.02210591919720173,-1.5191235542297363
3.233077526092529,3.2023253440856934,-1.536723256111145,0.021864468231797215,-1.5501744747161863
3.2097690105438232,3.2023253440856934,-1.5373122692108154,0.021467095240950584,-1.5472620725631712
3.13579773902893,3.2023253440856934,-1.5380722284317017,0.021272266283631325,-1.583358645439148
3.169076919555664,3.2023253440856934,-1.536045789718628,0.02144021168351173,-1.5574350357055664
3.235382318496704,3.2023253440856934,-1.5338486433029175,0.022191010415554047,-1.546759247779846
3.1954848766326904,3.2023253440856934,-1.5355639457702637,0.022008724510669708,-1.526163101196289
3.176331043243408,3.2023253440856934,-1.5336838960647583,0.021629955619573597,-1.5359110832214355
3.1813175678253174,3.2023253440856934,-1.5332725048065183,0.02231239341199398,-1.5535582304000854
3.157040596008301,3.2023253440856934,-1.5327568054199219,0.021904299035668373,-1.5505049228668213
3.114699602127075,3.2023253440856934,-1.5306931734085083,0.021600138396024704,-1.489441156387329
3.169328451156616,3.2023253440856934,-1.5256305932998655,0.02205732464790344,-1.5171124935150146
3.06561541557312,3.2023253440856934,-1.5272482633590698,0.02315139211714268,-1.5324363708496092
3.075645685195923,3.2023253440856934,-1.5251230001449585,0.02329094707965851,-1.536232352256775
3.163606882095337,3.2023253440856934,-1.5233310461044312,0.024653403088450432,-1.5232532024383545
3.1539576053619385,3.2023253440856934,-1.5447522401809692,0.02639225125312805,-1.544095158576965
3.2496705055236816,3.2023253440856934,-1.5279704332351685,0.02444629743695259,-1.5181121826171875


==> data/single_task_inference_result/walker/walker_single_task_inference_trajectories/39.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.007643469609320163,1.6922320127487183,-1.772883057594299,3.2790184020996094,0.8897568583488464
0.2165144234895706,1.6922320127487183,-0.41098251938819885,0.24965074658393857,-0.6866292953491211
0.43981382250785833,1.6922320127487183,-0.18458928167819977,0.11363741755485535,-0.2776133418083191
0.7615901231765747,1.6922320127487183,-0.16331283748149872,0.08247675746679306,-0.30440044403076166
1.0388004779815672,1.6922320127487183,-0.1247698962688446,0.05286847427487373,-0.1524498015642166
1.4374712705612183,1.6922320127487183,-0.17893847823143005,0.041833434253931046,-0.13748760521411896
1.5194947719573975,1.6922320127487183,-0.08759926259517668,0.03796293959021568,-0.014080584049224852
1.5684826374053955,1.6922320127487183,-0.07692044973373413,0.03351205214858055,-0.0980902388691902
1.53761887550354,1.6922320127487183,-0.12272909283638,0.05112269520759583,-0.1474061906337738
1.6201312541961668,1.6922320127487183,-0.20284959673881528,0.0514686293900013,-0.1903793662786484
1.6208120584487915,1.6922320127487183,-0.15900343656539917,0.033849094063043594,-0.09772031754255296
1.6131038665771484,1.6922320127487183,-0.11659005284309389,0.028796935454010963,-0.16842961311340332
1.6506317853927612,1.6922320127487183,-0.1293753832578659,0.028605150058865547,-0.1569717973470688
1.7414026260375977,1.6922320127487183,-0.10160964727401732,0.03188187628984451,-0.1632530093193054
1.760759949684143,1.6922320127487183,-0.11801573634147644,0.024974018335342407,-0.15920755267143247
1.808297038078308,1.6922320127487183,-0.14090357720851898,0.024325985461473465,-0.21678483486175537
1.7471261024475095,1.6922320127487183,-0.1758487373590469,0.026220783591270447,-0.19396190345287323
1.7194796800613403,1.6922320127487183,-0.17841681838035583,0.02819056995213032,-0.21073542535305023
1.751703143119812,1.6922320127487183,-0.1591743677854538,0.02673038840293884,-0.167043536901474
1.7596813440322876,1.6922320127487183,-0.16994009912014008,0.026018716394901276,-0.18738037347793576
1.7592456340789795,1.6922320127487183,-0.17058165371418,0.027365814894437786,-0.16226135194301605
1.7901276350021362,1.6922320127487183,-0.16665799915790555,0.02673289924860001,-0.1368502378463745
1.7950763702392578,1.6922320127487183,-0.14819230139255524,0.028992341831326485,-0.1859122067689896
1.7928322553634644,1.6922320127487183,-0.17442528903484344,0.03417352959513664,-0.18837139010429385
1.8146835565567017,1.6922320127487183,-0.14621323347091675,0.04050000011920929,-0.19958549737930295
1.81846022605896,1.6922320127487183,-0.14862369000911713,0.04407289624214172,-0.21795406937599185
1.8692086935043333,1.6922320127487183,-0.1700628697872162,0.05257055535912514,-0.2428554892539978
1.7285630702972412,1.6922320127487183,-0.152153342962265,0.056699786335229874,-0.16963487863540647
1.7313631772994995,1.6922320127487183,-0.12194298207759856,0.04147026687860489,-0.11942636221647263
1.772862672805786,1.6922320127487183,-0.18770770728588104,0.026503957808017727,-0.21775555610656736
1.7119436264038084,1.6922320127487183,-0.1832846701145172,0.02678706683218479,-0.1846856474876404
1.7738788127899168,1.6922320127487183,-0.1503758430480957,0.0286316592246294,-0.17093820869922635
1.6556297540664673,1.6922320127487183,-0.15492741763591766,0.024587500840425488,-0.1710944026708603
1.61744225025177,1.6922320127487183,-0.14810690283775327,0.02399495802819729,-0.13419921696186063
1.7327327728271484,1.6922320127487183,-0.12326405942440032,0.024393752217292786,-0.0967574268579483
1.6643524169921875,1.6922320127487183,-0.11530953645706175,0.024014657363295555,-0.12494388967752457
1.7491018772125244,1.6922320127487183,-0.11161576211452484,0.02412998676300049,-0.12963247299194336
1.7336244583129883,1.6922320127487183,-0.11645060777664185,0.023880613967776295,-0.18307366967201233
1.7324286699295044,1.6922320127487183,-0.13888943195343015,0.024900490418076515,-0.14958298206329343
1.7709933519363403,1.6922320127487183,-0.14957359433174133,0.024010116234421727,-0.13874942064285278
1.7922486066818235,1.6922320127487183,-0.14804396033287048,0.02523246966302395,-0.18937453627586365
1.803130269050598,1.6922320127487183,-0.16707967221736908,0.027610337361693386,-0.203216552734375
1.793795824050903,1.6922320127487183,-0.14527274668216705,0.032191962003707886,-0.13637632131576538
1.7635092735290527,1.6922320127487183,-0.12138257920742034,0.039576344192028046,-0.10101164877414703
1.782831072807312,1.6922320127487183,-0.15047064423561096,0.04209119081497192,-0.18682137131690976
1.7790008783340454,1.6922320127487183,-0.18115030229091644,0.03916776925325394,-0.1783986538648605
1.8181341886520384,1.6922320127487183,-0.21620628237724304,0.03713001310825348,-0.17891319096088407
1.7119925022125244,1.6922320127487183,-0.1855134069919586,0.040253732353448875,-0.12212039530277252
1.6730625629425049,1.6922320127487183,-0.16472227871418,0.03252078592777252,-0.1745549440383911
1.6477929353713987,1.6922320127487183,-0.14494839310646057,0.025199171155691143,-0.18317851424217224
1.6089112758636475,1.6922320127487183,-0.11755374073982237,0.024129917845129967,-0.11366695910692214
1.7269634008407593,1.6922320127487183,-0.11428137123584747,0.02449886128306389,-0.13596287369728088
1.770854353904724,1.6922320127487183,-0.11520050466060638,0.023789746686816212,-0.13338927924633026
1.7517199516296387,1.6922320127487183,-0.13479453325271606,0.024156950414180756,-0.1673555225133896
1.7399147748947144,1.6922320127487183,-0.16391737759113312,0.025152597576379776,-0.1597050577402115
1.7793573141098022,1.6922320127487183,-0.16593194007873535,0.027589300647377968,-0.1705018579959869
1.7555632591247559,1.6922320127487183,-0.15949508547782895,0.02746494486927986,-0.1767825484275818
1.8036682605743408,1.6922320127487183,-0.169030100107193,0.029835784807801247,-0.15846304595470428
1.8277715444564815,1.6922320127487183,-0.16276560723781583,0.030448181554675106,-0.18535518646240237
1.7829346656799316,1.6922320127487183,-0.20928326249122617,0.033485766500234604,-0.16724030673503876
1.750163435935974,1.6922320127487183,-0.14439275860786435,0.04441604018211365,-0.15152572095394135
1.8214741945266724,1.6922320127487183,-0.1750473976135254,0.03270586580038071,-0.1694839745759964
1.7953495979309082,1.6922320127487183,-0.20539930462837216,0.03474703058600426,-0.17639781534671783
1.8180832862854004,1.6922320127487183,-0.2304017543792725,0.03806648775935173,-0.21899193525314328
1.729469656944275,1.6922320127487183,-0.19770473241806033,0.039189934730529785,-0.21142613887786865
1.676791787147522,1.6922320127487183,-0.1759141236543655,0.03401067480444908,-0.14455749094486237
1.7384604215621948,1.6922320127487183,-0.16408756375312805,0.027432492002844807,-0.16389690339565277
1.6644530296325684,1.6922320127487183,-0.13643950223922727,0.02467586658895016,-0.14707276225090027
1.603395700454712,1.6922320127487183,-0.12873846292495728,0.024195240810513496,-0.11717724055051804
1.6313334703445435,1.6922320127487183,-0.11485177278518675,0.02328546717762947,-0.12359640747308732
1.6780555248260498,1.6922320127487183,-0.11357016861438753,0.02386488765478134,-0.13697217404842377
1.6555339097976685,1.6922320127487183,-0.11478634178638458,0.024609200656414032,-0.09035740792751312
1.7576923370361328,1.6922320127487183,-0.10642382502555849,0.02418250031769276,-0.1443404257297516
1.6937153339385986,1.6922320127487183,-0.11200352013111115,0.02437440305948257,-0.10153193026781082
1.644144892692566,1.6922320127487183,-0.11469972133636475,0.02371653914451599,-0.1455593109130859
1.650508403778076,1.6922320127487183,-0.11145509779453276,0.02292483113706112,-0.10825182497501372
1.6693600416183472,1.6922320127487183,-0.11200456321239471,0.023562492802739143,-0.09530289471149443
1.7503297328948975,1.6922320127487183,-0.11282990872859953,0.02360970713198185,-0.14751923084259033
1.7588379383087158,1.6922320127487183,-0.11599834263324736,0.02351771667599678,-0.13632236421108243
1.7233432531356812,1.6922320127487183,-0.11774052679538725,0.02376636676490307,-0.08677685260772705
1.7443385124206543,1.6922320127487183,-0.13290046155452728,0.0245180856436491,-0.11344250291585922
1.6936973333358765,1.6922320127487183,-0.13920842111110687,0.024994945153594017,-0.1166778728365898
1.6843727827072144,1.6922320127487183,-0.14808079600334167,0.024566704407334328,-0.12678000330924988
1.631278157234192,1.6922320127487183,-0.12937946617603302,0.02337790839374065,-0.10244380682706831
1.6246650218963623,1.6922320127487183,-0.11779047548770905,0.022762659937143322,-0.10895532369613647
1.7626929283142088,1.6922320127487183,-0.11160741746425629,0.023251105099916455,-0.13026194274425507
1.7752416133880615,1.6922320127487183,-0.11092932522296904,0.02351020462810993,-0.14117659628391263
1.7831709384918213,1.6922320127487183,-0.14215949177742004,0.024557430297136303,-0.13882580399513245
1.7135041952133179,1.6922320127487183,-0.1862375736236572,0.02677629515528679,-0.1746789515018463
1.7514464855194092,1.6922320127487183,-0.14329145848751068,0.030193157494068142,-0.15093094110488892
1.7205297946929932,1.6922320127487183,-0.16645537316799164,0.0263995211571455,-0.13825076818466187
1.6815384626388548,1.6922320127487183,-0.17081715166568756,0.024866366758942604,-0.13531857728958127
1.6514002084732056,1.6922320127487183,-0.14199845492839813,0.024276066571474075,-0.1450663059949875
1.6014226675033567,1.6922320127487183,-0.1232784241437912,0.02303731068968773,-0.1085035726428032
1.6582837104797363,1.6922320127487183,-0.11516869068145752,0.023615719750523567,-0.161422997713089
1.6287838220596311,1.6922320127487183,-0.1135655492544174,0.023802977055311203,-0.10662060976028442
1.6711841821670532,1.6922320127487183,-0.11006107926368712,0.02434094250202179,-0.09289231151342393
1.673827886581421,1.6922320127487183,-0.1083572208881378,0.024744991213083267,-0.09674682468175888
1.696291208267212,1.6922320127487183,-0.10323262214660645,0.02452237159013748,-0.13232752680778503
1.6366398334503172,1.6922320127487183,-0.10477252304553984,0.023191820830106732,-0.07844456285238267
1.626696228981018,1.6922320127487183,-0.10953311622142792,0.023306295275688168,-0.11646527796983717
1.767007827758789,1.6922320127487183,-0.10709492862224577,0.02272891253232956,-0.1589963138103485
1.7163772583007812,1.6922320127487183,-0.11245378851890564,0.0235496386885643,-0.134305402636528
1.6953338384628296,1.6922320127487183,-0.12323026359081268,0.023823920637369156,-0.11138392984867096
1.6770302057266235,1.6922320127487183,-0.11840762197971344,0.024234464392066,-0.12133202701807022
1.6256457567214964,1.6922320127487183,-0.11775110661983489,0.02414005808532238,-0.11981242150068284
1.6618889570236206,1.6922320127487183,-0.11574617028236388,0.023190317675471302,-0.137936532497406
1.6509785652160645,1.6922320127487183,-0.11349038779735564,0.02293061465024948,-0.09765179455280305
1.6338496208190916,1.6922320127487183,-0.11008580029010771,0.023380493745207783,-0.09276551008224489
1.704148292541504,1.6922320127487183,-0.10675938427448271,0.024069851264357567,-0.09411369264125825
1.6189243793487549,1.6922320127487183,-0.11036232113838196,0.024422405287623405,-0.13360708951950073
1.594056248664856,1.6922320127487183,-0.10705764591693878,0.023328853771090508,-0.14233914017677307
1.721046805381775,1.6922320127487183,-0.10686048865318298,0.02375386469066143,-0.06738424301147461
1.699763774871826,1.6922320127487183,-0.11637718975543976,0.024691345170140263,-0.12484849244356155
1.7410323619842527,1.6922320127487183,-0.12177841365337372,0.023810163140296936,-0.1547888219356537
1.7435590028762815,1.6922320127487183,-0.12797939777374268,0.02488522045314312,-0.1029084175825119
1.8142144680023196,1.6922320127487183,-0.13718737661838531,0.025421975180506703,-0.18045729398727417
1.8279517889022827,1.6922320127487183,-0.14784289896488187,0.02470669522881508,-0.21953314542770383
1.8442029953002927,1.6922320127487183,-0.14529897272586823,0.029337018728256226,-0.12366651743650436
1.7762805223464964,1.6922320127487183,-0.11128138750791548,0.04100470617413521,-0.16025447845458984
1.7926599979400635,1.6922320127487183,-0.1131102293729782,0.0426848940551281,-0.11298988759517668
1.8019913434982295,1.6922320127487183,-0.24930040538311005,0.03462895005941391,-0.24713309109210968
1.7824172973632812,1.6922320127487183,-0.29967695474624634,0.03242461010813713,-0.2552431523799896
1.783109664916992,1.6922320127487183,-0.19963379204273224,0.05200842395424842,-0.17030401527881622
1.81056010723114,1.6922320127487183,-0.1679389476776123,0.04159985110163689,-0.13093385100364685
1.7763301134109497,1.6922320127487183,-0.19880299270153043,0.04320050030946732,-0.10602036118507384
1.7115263938903809,1.6922320127487183,-0.16641303896903992,0.04818854108452797,-0.17759111523628235
1.6992768049240112,1.6922320127487183,-0.15371668338775635,0.03403358906507492,-0.1410751640796661
1.7347978353500366,1.6922320127487183,-0.13996514678001404,0.02698858082294464,-0.12319334596395493
1.6423958539962769,1.6922320127487183,-0.140976220369339,0.024695236235857006,-0.08555127680301666
1.6945594549179075,1.6922320127487183,-0.12780779600143433,0.02351073734462261,-0.13708454370498657
1.6517939567565916,1.6922320127487183,-0.12129230797290802,0.02271943166851997,-0.10781249403953552
1.650619626045227,1.6922320127487183,-0.11555877327919006,0.022858966141939163,-0.16056962311267853
1.6562532186508179,1.6922320127487183,-0.11089301109313963,0.023341434076428413,-0.121027871966362
1.7214813232421875,1.6922320127487183,-0.1122436076402664,0.02371999435126781,-0.1373950093984604
1.7220133543014526,1.6922320127487183,-0.1134740114212036,0.023472333326935768,-0.10713111609220503
1.6995317935943604,1.6922320127487183,-0.11920954287052155,0.022604988887906075,-0.11008103936910628
1.7400039434432983,1.6922320127487183,-0.12846530973911283,0.022861553356051445,-0.1465369164943695
1.755898356437683,1.6922320127487183,-0.13414336740970612,0.02328774891793728,-0.13020360469818115
1.7491880655288696,1.6922320127487183,-0.14466455578804016,0.0234262328594923,-0.09371159970760344
1.70829701423645,1.6922320127487183,-0.14848098158836365,0.024345364421606064,-0.15883035957813263
1.7106176614761353,1.6922320127487183,-0.1327410787343979,0.02479972876608372,-0.12259720265865325
1.5979264974594116,1.6922320127487183,-0.13624051213264465,0.024532822892069817,-0.11154200881719588
1.6837111711502075,1.6922320127487183,-0.12893255054950714,0.02374160662293434,-0.11917118728160858
1.6166871786117551,1.6922320127487183,-0.12302960455417632,0.02329464629292488,-0.10809935629367828
1.6370373964309692,1.6922320127487183,-0.11470049619674683,0.02340487204492092,-0.10800765454769135
1.6774994134902954,1.6922320127487183,-0.11111114919185638,0.023918643593788144,-0.10568086802959442
1.6715844869613647,1.6922320127487183,-0.1123196631669998,0.02526901848614216,-0.136667400598526
1.693311333656311,1.6922320127487183,-0.10910667479038239,0.02363484352827072,-0.09065048396587373
1.7093873023986816,1.6922320127487183,-0.10725659132003784,0.0234383437782526,-0.09251420944929123
1.716486573219299,1.6922320127487183,-0.1125471144914627,0.02286265604197979,-0.1402439326047897
1.6847907304763792,1.6922320127487183,-0.12095534801483154,0.022065719589591023,-0.1384485214948654
1.6227403879165647,1.6922320127487183,-0.12231487035751341,0.02232142724096775,-0.09165272116661072
1.648892879486084,1.6922320127487183,-0.11739465594291688,0.022443555295467377,-0.1504223346710205
1.6317200660705566,1.6922320127487183,-0.11496622860431673,0.022983383387327198,-0.11510626226663588
1.6139665842056274,1.6922320127487183,-0.11151422560214996,0.023752767592668533,-0.15096592903137207
1.731947898864746,1.6922320127487183,-0.111312597990036,0.0245788786560297,-0.12080736458301544
1.7053326368331907,1.6922320127487183,-0.11805048584938048,0.025397034361958504,-0.06828951835632324
1.6721984148025513,1.6922320127487183,-0.12058359384536745,0.023675315082073208,-0.11669516563415527
1.6757054328918457,1.6922320127487183,-0.11745421588420868,0.023951444774866104,-0.05269881337881088
1.662705659866333,1.6922320127487183,-0.11682863533496857,0.024041054770350456,-0.13238702714443207
1.6849743127822876,1.6922320127487183,-0.11475639045238493,0.02279175817966461,-0.11785286664962769
1.666508674621582,1.6922320127487183,-0.10826486349105834,0.02260815724730492,-0.06915298104286194
1.6151206493377683,1.6922320127487183,-0.10309784114360808,0.022517124190926552,-0.11782780289649963
1.679860234260559,1.6922320127487183,-0.10561278462409972,0.02272947132587433,-0.09253554791212082
1.6912822723388672,1.6922320127487183,-0.11067374050617218,0.02328393422067165,-0.094331257045269
1.702141523361206,1.6922320127487183,-0.1083930730819702,0.02303655818104744,-0.14655061066150665
1.7051770687103271,1.6922320127487183,-0.10759587585926056,0.022903356701135635,-0.15479306876659393
1.7039932012557983,1.6922320127487183,-0.11372266709804534,0.02326473034918308,-0.06428560614585876
1.700918674468994,1.6922320127487183,-0.11820630729198456,0.021998755633831024,-0.13546545803546903
1.6446194648742676,1.6922320127487183,-0.12061470746994019,0.02192022278904915,-0.12379742413759232
1.6373264789581299,1.6922320127487183,-0.11908955872058868,0.02223139256238937,-0.1396237313747406
1.7198107242584229,1.6922320127487183,-0.11466732621192932,0.02260442823171616,-0.1330944299697876
1.7070311307907104,1.6922320127487183,-0.1167868673801422,0.023140085861086845,-0.14164648950099945
1.765938639640808,1.6922320127487183,-0.12157781422138214,0.023320818319916725,-0.11604748666286469
1.7414954900741575,1.6922320127487183,-0.13694316148757935,0.023640472441911697,-0.1605938225984573
1.7753676176071167,1.6922320127487183,-0.15237258374691007,0.02465372532606125,-0.21618610620498657
1.77925443649292,1.6922320127487183,-0.1494004875421524,0.025118229910731316,-0.1712052822113037
1.764955163002014,1.6922320127487183,-0.1934485733509064,0.02688604220747948,-0.15671274065971375
1.7975045442581177,1.6922320127487183,-0.17807072401046753,0.0323961116373539,-0.1560111790895462
1.794560432434082,1.6922320127487183,-0.16007907688617706,0.03453238680958748,-0.20014436542987823
1.8222373723983765,1.6922320127487183,-0.16444294154644012,0.041686102747917175,-0.15652085840702057
1.825161814689636,1.6922320127487183,-0.15507422387599945,0.04505982995033264,-0.16637273132801056
1.805841088294983,1.6922320127487183,-0.1557643711566925,0.049902234226465225,-0.16852635145187375
1.8009493350982666,1.6922320127487183,-0.16434131562709808,0.05331715568900108,-0.16659601032733917
1.8039236068725584,1.6922320127487183,-0.18023802340030673,0.04685421660542488,-0.1719176024198532
1.7300755977630615,1.6922320127487183,-0.21386156976222992,0.050251252949237823,-0.14769843220710754
1.7495490312576292,1.6922320127487183,-0.16035661101341248,0.046263955533504486,-0.1612695604562759
1.8120362758636477,1.6922320127487183,-0.19659799337387085,0.029895046725869175,-0.2139996886253357
1.7869770526885986,1.6922320127487183,-0.21759840846061704,0.027330312877893448,-0.20079918205738068
1.7613327503204343,1.6922320127487183,-0.18566937744617465,0.03238377347588539,-0.19947220385074613
1.7640953063964844,1.6922320127487183,-0.14686129987239835,0.0307988915592432,-0.17810001969337463
1.7420555353164673,1.6922320127487183,-0.17162014544010162,0.032826703041791916,-0.16400146484375
1.6482818126678467,1.6922320127487183,-0.1807484179735184,0.035276830196380615,-0.17070332169532776
1.6932960748672483,1.6922320127487183,-0.1549866497516632,0.02680788747966289,-0.19348223507404327
1.7392232418060303,1.6922320127487183,-0.12821637094020844,0.024011794477701187,-0.10719532519578932
1.7125550508499143,1.6922320127487183,-0.12624534964561462,0.02347709611058235,-0.12549351155757904
1.7693811655044556,1.6922320127487183,-0.12955716252326965,0.023212388157844543,-0.12656384706497192
1.7623606920242307,1.6922320127487183,-0.14289864897727966,0.023709217086434364,-0.17068511247634888
1.7310863733291624,1.6922320127487183,-0.15996883809566495,0.02414095029234886,-0.1437721699476242


==> data/single_task_inference_result/walker/walker_single_task_inference_trajectories/4.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
-0.012175044976174831,3.7123653888702393,-1.772883057594299,3.2790184020996094,-0.01051830779761076
0.2884851396083832,3.7123653888702393,-2.428380012512207,0.24298152327537537,-1.8311082124710083
0.5416874885559082,3.7123653888702393,-1.9317086935043333,0.10520550608634947,-1.96461284160614
0.8969966173171997,3.7123653888702393,-1.9843066930770876,0.08188886195421219,-2.046444892883301
1.2908533811569212,3.7123653888702393,-1.9646337032318115,0.05363200232386589,-2.1150014400482178
1.6825190782546997,3.7123653888702393,-2.101609706878662,0.04200369492173194,-2.1374945640563965
2.1474890708923335,3.7123653888702393,-2.105153083801269,0.04230744391679764,-2.1507604122161865
2.4605014324188232,3.7123653888702393,-2.1222293376922607,0.04259554296731949,-2.200834989547729
3.0337352752685542,3.7123653888702393,-2.133607149124145,0.04352111369371414,-2.066680908203125
3.4077930450439453,3.7123653888702393,-2.0318906307220455,0.0373200997710228,-1.9924600124359129
3.605634212493896,3.7123653888702393,-1.8968083858489992,0.03906482830643654,-1.917124390602112
3.656949758529663,3.7123653888702393,-1.95547616481781,0.03794335946440697,-1.9180724620819087
3.692436933517456,3.7123653888702393,-1.9919918775558472,0.03516584262251854,-2.0402519702911377
3.7292635440826416,3.7123653888702393,-2.0436971187591553,0.03276682272553444,-2.023146867752075
3.692160844802856,3.7123653888702393,-2.035961866378784,0.02743561752140522,-2.003836870193481
3.798086166381836,3.7123653888702393,-2.0126378536224365,0.023449528962373734,-1.976561427116394
3.79975700378418,3.7123653888702393,-2.0168964862823486,0.022856561467051503,-2.0105483531951904
3.8282749652862553,3.7123653888702393,-2.043196201324463,0.023613568395376205,-2.045158863067627
3.7623262405395512,3.7123653888702393,-2.011474370956421,0.0255700945854187,-1.9956018924713133
3.764739513397217,3.7123653888702393,-2.000494241714477,0.02810130640864372,-2.0463547706604004
3.7711880207061768,3.7123653888702393,-2.0478200912475586,0.026353344321250916,-2.0224039554595947
3.858972787857056,3.7123653888702393,-2.0606133937835693,0.026583220809698105,-2.109689235687256
3.727009057998657,3.7123653888702393,-2.052812337875366,0.02967899851500988,-2.037333011627197
3.683460474014282,3.7123653888702393,-2.0077710151672363,0.025734271854162216,-1.9985127449035645
3.78516149520874,3.7123653888702393,-2.0124773979187007,0.022867877036333084,-2.0183134078979488
3.7726783752441406,3.7123653888702393,-2.000627279281616,0.02356995455920696,-2.05951189994812
3.7177894115448,3.7123653888702393,-2.043498039245605,0.02481035143136978,-2.013889789581299
3.7887792587280273,3.7123653888702393,-2.021000623703003,0.02265249378979206,-2.0529701709747314
3.753401041030884,3.7123653888702393,-2.0175509452819824,0.02377752587199211,-2.0023481845855713
3.702025413513184,3.7123653888702393,-2.0461537837982178,0.024282421916723248,-2.0080337524414062
3.770078897476196,3.7123653888702393,-2.025810956954956,0.023035477846860886,-2.034141063690185
3.7059013843536377,3.7123653888702393,-2.02019476890564,0.022958075627684597,-2.0229859352111816
3.7249336242675777,3.7123653888702393,-2.0199360847473145,0.02287607453763485,-2.014079570770264
3.7312800884246826,3.7123653888702393,-2.0108747482299805,0.0217264611274004,-2.0291035175323486
3.810823440551758,3.7123653888702393,-2.01177191734314,0.021580031141638756,-2.0229554176330566
3.6761758327484126,3.7123653888702393,-2.023711442947388,0.02243383042514324,-2.0156407356262207
3.6252408027648926,3.7123653888702393,-2.015512466430664,0.021978311240673065,-2.0030746459960938
3.6629338264465328,3.7123653888702393,-2.00298285484314,0.022597240284085277,-1.9866747856140137
3.6490888595581055,3.7123653888702393,-1.9939237833023071,0.023436835035681725,-1.989546775817871
3.646251201629639,3.7123653888702393,-2.0036251544952393,0.023849673569202423,-1.9932264089584353
3.6546933650970455,3.7123653888702393,-2.003812074661255,0.024149641394615173,-2.0052442550659175
3.740976095199585,3.7123653888702393,-2.0061569213867188,0.02599964290857315,-1.9940227270126345
3.804964780807495,3.7123653888702393,-2.0198874473571777,0.026733504608273503,-2.0367231369018555
3.782469749450684,3.7123653888702393,-2.036085367202759,0.022992197424173355,-2.0417091846466064
3.812142133712769,3.7123653888702393,-2.074160575866699,0.0254822950810194,-2.089124917984009
3.7415788173675537,3.7123653888702393,-2.069606065750122,0.028811028227210045,-2.1098008155822754
3.6881182193756095,3.7123653888702393,-2.009838819503784,0.026578443124890327,-1.973510503768921
3.695235967636108,3.7123653888702393,-2.036712646484375,0.02469711937010288,-2.054577350616455
3.663871049880981,3.7123653888702393,-2.0106928348541255,0.023331169039011,-1.9899940490722656
3.7764847278594966,3.7123653888702393,-2.015129327774048,0.022637922316789627,-2.009137868881225
3.7304627895355216,3.7123653888702393,-2.011306047439575,0.022136308252811432,-1.965941786766052
3.6808369159698486,3.7123653888702393,-2.0122365951538086,0.022278999909758568,-2.036475658416748
3.706411600112915,3.7123653888702393,-2.0129830837249756,0.021963538601994514,-2.027540922164917
3.830412149429321,3.7123653888702393,-2.0087690353393555,0.022686002776026722,-1.9739750623703
3.7192673683166495,3.7123653888702393,-2.015026092529297,0.022440955042839047,-2.0162808895111084
3.675735473632813,3.7123653888702393,-2.001447439193725,0.02162941917777061,-1.987219214439392
3.734951972961426,3.7123653888702393,-1.994691491127014,0.02168123610317707,-2.0050060749053955
3.689561128616333,3.7123653888702393,-1.9977928400039673,0.02222170680761337,-1.9796060323715208
3.65951418876648,3.7123653888702393,-2.0161681175231934,0.02229536697268486,-1.976890563964844
3.699318885803223,3.7123653888702393,-2.0122528076171875,0.02127842418849468,-2.0277361869812007
3.7849833965301514,3.7123653888702393,-2.009488821029663,0.022193845361471176,-2.0034618377685542
3.7185766696929927,3.7123653888702393,-2.0097644329071045,0.0219173077493906,-1.983195781707764
3.742685317993164,3.7123653888702393,-2.0063796043396,0.022132264450192448,-1.9873583316802976
3.6962702274322505,3.7123653888702393,-2.0085034370422363,0.022571690380573273,-1.9931483268737793
3.776431560516357,3.7123653888702393,-2.017774105072021,0.022089721634984016,-2.028554201126098
3.7048323154449454,3.7123653888702393,-2.0312395095825195,0.02262216620147228,-2.038515090942383
3.671784639358521,3.7123653888702393,-2.02092719078064,0.02160792611539364,-2.010972499847412
3.742108821868896,3.7123653888702393,-2.0073282718658447,0.021907975897192955,-2.0155839920043945
3.7473657131195064,3.7123653888702393,-2.007028579711914,0.02233721688389778,-2.020398139953613
3.7842609882354736,3.7123653888702393,-2.022876024246216,0.02214665338397026,-2.057588815689087
3.786545515060425,3.7123653888702393,-2.040922880172729,0.022641606628894802,-2.0697071552276607
3.832487821578979,3.7123653888702393,-2.078653573989868,0.0254189632833004,-2.096343517303467
3.7906761169433594,3.7123653888702393,-2.067537546157837,0.02754721418023109,-2.0302093029022217
3.7279226779937744,3.7123653888702393,-2.0192432403564453,0.02958359010517597,-1.9982035160064695
3.7169981002807617,3.7123653888702393,-2.0239741802215576,0.026626164093613625,-1.9898694753646848
3.7139174938201904,3.7123653888702393,-2.019453525543213,0.023609835654497143,-2.029142379760742
3.627165794372559,3.7123653888702393,-2.0239593982696533,0.023133112117648125,-1.9896677732467647
3.702637195587158,3.7123653888702393,-2.0170352458953857,0.022080076858401295,-2.0063855648040767
3.6923303604125977,3.7123653888702393,-2.0129930973052974,0.021182848140597343,-2.0036554336547847
3.6645791530609126,3.7123653888702393,-2.0078628063201904,0.02090773731470108,-2.010266304016113
3.793736457824707,3.7123653888702393,-2.0074553489685054,0.021297214552760124,-2.021392345428467
3.8204863071441646,3.7123653888702393,-2.0076549053192134,0.023987773805856705,-2.024025917053222
3.649890661239624,3.7123653888702393,-2.023189783096313,0.0234555508941412,-2.0032880306243896
3.682517766952514,3.7123653888702393,-2.012238025665283,0.02318846061825752,-2.022754430770874
3.626241683959961,3.7123653888702393,-1.991816163063049,0.02437742054462433,-1.9934194087982176
3.6346855163574214,3.7123653888702393,-1.99500834941864,0.023902026936411858,-1.9694832563400269
3.697800397872925,3.7123653888702393,-2.003309488296509,0.02405358664691448,-1.9965893030166624
3.694819927215576,3.7123653888702393,-2.0091898441314697,0.02453368157148361,-2.0023319721221924
3.6982808113098145,3.7123653888702393,-2.0003585815429688,0.02259935811161995,-1.9863079786300657
3.659490346908569,3.7123653888702393,-2.001340389251709,0.023404743522405624,-2.014892339706421
3.734661340713501,3.7123653888702393,-2.0042479038238525,0.02302765846252441,-2.0069172382354736
3.734575748443604,3.7123653888702393,-2.0058133602142334,0.02180345728993416,-1.9806580543518064
3.5848677158355713,3.7123653888702393,-2.0133373737335205,0.021566618233919144,-1.9838402271270752
3.6253139972686768,3.7123653888702393,-2.015946388244629,0.021605154499411583,-2.0402371883392334
3.7087006568908687,3.7123653888702393,-2.009636640548706,0.02328651025891304,-2.0218489170074463
3.723810434341431,3.7123653888702393,-2.0118465423583984,0.02259211800992489,-1.983662247657776
3.681467533111572,3.7123653888702393,-2.011732578277588,0.021782414987683296,-2.0120472908020015
3.7194662094116206,3.7123653888702393,-2.0093755722045894,0.023931974545121193,-2.020541191101074
3.650669097900391,3.7123653888702393,-2.011226892471313,0.022475523874163628,-1.9993672370910645
3.6453616619110103,3.7123653888702393,-2.013369083404541,0.02088171429932117,-2.070636749267578
3.6677746772766113,3.7123653888702393,-2.008565902709961,0.021558886393904683,-2.014364957809448
3.6057395935058594,3.7123653888702393,-2.0084457397460938,0.02264142967760563,-1.9841272830963133
3.6494507789611816,3.7123653888702393,-2.004826784133911,0.02276268228888512,-2.0336217880249023
3.7015013694763184,3.7123653888702393,-2.005751609802246,0.025463655591011047,-2.0292327404022217
3.6597871780395512,3.7123653888702393,-2.007266998291016,0.024913478642702103,-1.9828197956085205
3.6511933803558345,3.7123653888702393,-2.00315523147583,0.023179147392511368,-2.0326626300811768
3.7132756710052486,3.7123653888702393,-2.0031480789184566,0.024212501943111416,-2.004457235336304
3.734265327453613,3.7123653888702393,-2.0073397159576416,0.02319266647100449,-1.9843726158142088
3.6768612861633296,3.7123653888702393,-2.0091581344604488,0.021535808220505714,-2.018893957138061
3.6993274688720703,3.7123653888702393,-2.0138185024261475,0.022169338539242744,-2.020048141479492
3.71724796295166,3.7123653888702393,-2.012633323669433,0.02213267609477043,-2.030919075012207
3.732288360595703,3.7123653888702393,-2.0127997398376465,0.020890139043331143,-2.012941360473633
3.7233157157897945,3.7123653888702393,-2.014816999435425,0.021073417738080025,-2.008769989013672
3.723567247390747,3.7123653888702393,-2.0191450119018555,0.02145858108997345,-2.032220125198364
3.756213426589966,3.7123653888702393,-2.0224292278289795,0.021038556471467015,-2.0312869548797607
3.6909737586975098,3.7123653888702393,-2.0280637741088867,0.021316437050700188,-2.0162520408630367
3.759931564331055,3.7123653888702393,-2.0246005058288574,0.021486306563019753,-2.070753812789917
3.7557632923126225,3.7123653888702393,-2.0273003578186035,0.02184769883751869,-2.031779766082764
3.81202244758606,3.7123653888702393,-2.0378129482269287,0.022494200617074966,-2.0394124984741206
3.774126768112183,3.7123653888702393,-2.048508882522583,0.023984011262655255,-2.066111087799072
3.8502118587493896,3.7123653888702393,-2.066150426864624,0.026090607047080997,-2.1082167625427246
3.7633240222930904,3.7123653888702393,-2.032306671142578,0.028438961133360863,-2.02618670463562
3.713082790374756,3.7123653888702393,-2.006855010986328,0.02738611400127411,-2.009923219680786
3.759732246398926,3.7123653888702393,-2.0257678031921382,0.024781199172139168,-2.0401973724365234
3.726609468460083,3.7123653888702393,-2.012401580810547,0.023543523624539372,-2.0346767902374268
3.7670235633850098,3.7123653888702393,-2.04092025756836,0.02392737567424774,-2.0294134616851807
3.7608487606048575,3.7123653888702393,-2.0362172126770015,0.022628607228398323,-2.051271915435791
3.7919421195983887,3.7123653888702393,-2.039217710494995,0.02297764644026756,-2.0349910259246826
3.771025896072388,3.7123653888702393,-2.0528924465179443,0.024756278842687607,-2.1262180805206294
3.73891806602478,3.7123653888702393,-2.0483014583587646,0.02569073438644409,-2.027421712875366
3.715551614761353,3.7123653888702393,-2.0401527881622314,0.025895481929183006,-2.060737609863281
3.708016157150269,3.7123653888702393,-2.021347522735596,0.023798324167728424,-1.9738494157791135
3.746492147445679,3.7123653888702393,-2.022101402282715,0.02275722287595272,-2.052430868148804
3.796141624450684,3.7123653888702393,-2.0245015621185303,0.02181200683116913,-1.9904466867446895
3.724127531051636,3.7123653888702393,-2.0286073684692383,0.02195783145725727,-2.033876895904541
3.701510429382324,3.7123653888702393,-2.0191187858581543,0.022020721808075905,-2.035168647766113
3.639225721359253,3.7123653888702393,-2.0163381099700928,0.022107815369963642,-2.002503633499145
3.732105493545532,3.7123653888702393,-2.009040594100952,0.02259944379329681,-2.022690296173096
3.772324085235596,3.7123653888702393,-2.0180096626281734,0.022428022697567936,-2.0106842517852783
3.781249761581421,3.7123653888702393,-2.017507314682007,0.021591704338788983,-1.9875705242156985
3.684391021728516,3.7123653888702393,-2.04433822631836,0.022986106574535366,-2.0556480884552
3.665040016174317,3.7123653888702393,-2.033066987991333,0.02469593659043312,-2.0070836544036865
3.6940209865570073,3.7123653888702393,-2.0131494998931885,0.023246310651302338,-2.047902584075928
3.6646945476531982,3.7123653888702393,-2.0093562602996826,0.023049788549542427,-2.007125377655029
3.717128038406372,3.7123653888702393,-2.005460500717163,0.02243071794509888,-2.0073859691619877
3.6538460254669194,3.7123653888702393,-2.004000186920166,0.022363092750310894,-2.0073304176330566
3.7112319469451904,3.7123653888702393,-2.007450819015503,0.022141478955745697,-2.009307861328125
3.69251012802124,3.7123653888702393,-2.0075716972351074,0.021424166858196255,-2.014588594436645
3.700181722640991,3.7123653888702393,-2.010414361953736,0.021575370803475376,-2.0326409339904785
3.746627807617188,3.7123653888702393,-2.009590148925781,0.020820019766688343,-1.9979097843170168
3.700005054473877,3.7123653888702393,-2.0136444568634038,0.022072339430451397,-1.9964973926544187
3.6703271865844727,3.7123653888702393,-2.0107572078704834,0.02094241045415401,-2.0193715095520015
3.6899547576904297,3.7123653888702393,-2.0088112354278564,0.021624715998768806,-2.052876234054565
3.695467710494995,3.7123653888702393,-2.009360790252685,0.021716663613915443,-2.016417503356933
3.7146363258361816,3.7123653888702393,-2.006937503814697,0.021488334983587265,-2.0182037353515625
3.7001445293426514,3.7123653888702393,-2.004217624664306,0.021387288346886635,-1.997589349746704
3.7339160442352286,3.7123653888702393,-2.0061917304992676,0.021422838792204857,-2.008302927017212
3.6910810470581055,3.7123653888702393,-2.011951208114624,0.02107318677008152,-2.0016074180603027
3.7549831867218018,3.7123653888702393,-2.014847993850708,0.02094467729330063,-2.036582946777344
3.7051637172698975,3.7123653888702393,-2.018674373626709,0.021215315908193588,-2.0089709758758545
3.6791718006134033,3.7123653888702393,-2.019214153289795,0.021430214866995808,-2.0199236869812007
3.678167104721069,3.7123653888702393,-2.0130715370178223,0.021469522267580032,-2.0369086265563965
3.7386291027069087,3.7123653888702393,-2.007774353027344,0.021958617493510246,-2.035522937774658
3.6840856075286874,3.7123653888702393,-2.011665344238281,0.021801523864269257,-1.9848976135253904
3.680341720581055,3.7123653888702393,-2.0091960430145264,0.02143613249063492,-2.0153489112854004
3.7307412624359126,3.7123653888702393,-2.0080678462982178,0.021913127973675728,-2.072234869003296
3.741809129714966,3.7123653888702393,-2.0129356384277344,0.022137995809316635,-2.0161917209625244
3.644686222076416,3.7123653888702393,-2.0186023712158203,0.02161584049463272,-1.997841715812683
3.6591980457305913,3.7123653888702393,-2.018444299697876,0.02169908583164215,-2.0091307163238525
3.721661567687988,3.7123653888702393,-2.013124942779541,0.022404804825782772,-2.0682229995727535
3.6667039394378658,3.7123653888702393,-2.012263774871826,0.022049786522984505,-2.0713133811950684
3.712942600250244,3.7123653888702393,-2.0085752010345455,0.021774647757411003,-1.9879286289215088
3.6772444248199454,3.7123653888702393,-2.006997346878052,0.022560521960258484,-1.97782826423645
3.7145934104919434,3.7123653888702393,-2.01167368888855,0.021786320954561237,-1.9907617568969729
3.7008113861083984,3.7123653888702393,-2.010773181915283,0.020871568471193317,-2.034569978713989
3.7302982807159424,3.7123653888702393,-2.0107045173645015,0.021316831931471825,-2.003561496734619
3.713098764419556,3.7123653888702393,-2.013861179351806,0.02066311985254288,-1.9805999994277956
3.7101185321807857,3.7123653888702393,-2.015695571899414,0.021168792620301247,-2.034328937530517
3.755195140838623,3.7123653888702393,-2.0134623050689697,0.02046096883714199,-2.047276735305786
3.719457626342773,3.7123653888702393,-2.018005847930908,0.021041367202997208,-2.0240302085876465
3.7057929039001456,3.7123653888702393,-2.0201776027679443,0.020936479791998863,-2.008248805999756
3.72645115852356,3.7123653888702393,-2.015653610229492,0.020837420597672462,-2.035698890686035
3.691041946411133,3.7123653888702393,-2.017315149307251,0.021136192604899406,-2.047326803207397
3.6453604698181152,3.7123653888702393,-2.0179822444915767,0.021186949685215953,-2.0287418365478516
3.6884834766387935,3.7123653888702393,-2.0106804370880127,0.021137604489922523,-2.009934425354004
3.659141540527344,3.7123653888702393,-2.009082317352295,0.021569928154349327,-2.010298728942871
3.7099006175994873,3.7123653888702393,-2.00639009475708,0.02178312093019485,-2.031336069107056
3.6925110816955566,3.7123653888702393,-2.002377986907959,0.02230203337967396,-1.9786618947982788
3.711264371871948,3.7123653888702393,-2.0059287548065186,0.022486308589577675,-2.0074753761291504
3.7858498096466064,3.7123653888702393,-2.0068531036376958,0.021176809445023537,-2.0323555469512935
3.7327723503112793,3.7123653888702393,-2.0145034790039062,0.022147648036479946,-1.9724807739257808
3.6755609512329106,3.7123653888702393,-2.0176539421081543,0.021360758692026135,-2.019051074981689
3.694478034973145,3.7123653888702393,-2.016843318939209,0.02209959365427494,-2.004429340362549
3.705814838409424,3.7123653888702393,-2.009887456893921,0.0221403818577528,-2.044590473175049
3.662023544311523,3.7123653888702393,-2.0148658752441406,0.02189766801893711,-2.0097908973693848
3.74031400680542,3.7123653888702393,-2.0091772079467773,0.021310977637767792,-2.0502362251281734
3.7137262821197514,3.7123653888702393,-2.008777141571045,0.02212979644536972,-2.0079267024993896
3.7163441181182866,3.7123653888702393,-2.010497570037842,0.02120235189795494,-1.9757121801376345
3.739099740982056,3.7123653888702393,-2.013746976852417,0.02091440744698048,-2.021477937698364
3.739171981811523,3.7123653888702393,-2.0193915367126465,0.02190565690398216,-1.9980758428573608


==> data/single_task_inference_result/walker/walker_single_task_inference_trajectories/40.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
-0.11545438319444656,3.7123653888702393,-1.772883057594299,3.2790184020996094,-1.1777468919754028
0.20766562223434448,3.7123653888702393,-2.462022542953491,0.23699769377708435,1.0318986177444458
0.5944799780845642,3.7123653888702393,-1.9209920167922971,0.10463394224643709,-2.131947755813598
0.9347304105758667,3.7123653888702393,-1.975656628608704,0.0818476602435112,-2.106268405914306
1.4265855550765991,3.7123653888702393,-1.9616070985794067,0.05349623784422874,-2.103310346603393
1.8974233865737915,3.7123653888702393,-2.1077628135681152,0.04196098446846008,-2.1179192066192623
2.314509391784668,3.7123653888702393,-2.1116511821746826,0.042293112725019455,-2.118044376373291
2.76460337638855,3.7123653888702393,-2.128670215606689,0.04271608963608742,-2.125389337539673
3.1461105346679688,3.7123653888702393,-2.0987036228179927,0.04275324568152428,-2.086737871170044
3.297718048095703,3.7123653888702393,-1.8098609447479248,0.036168929189443595,-1.80965518951416
3.5742194652557373,3.7123653888702393,-1.9791607856750488,0.05039889365434647,-1.973485827445984
3.6223807334899902,3.7123653888702393,-1.9501315355300903,0.04500354081392288,-1.9708147048950195
3.656760215759277,3.7123653888702393,-1.9873940944671633,0.03914380446076393,-1.9437525272369385
3.6582431793212886,3.7123653888702393,-2.047551393508911,0.037664465606212616,-2.0489339828491206
3.691773414611816,3.7123653888702393,-2.0222718715667725,0.031129436567425728,-2.0010786056518555
3.6910030841827393,3.7123653888702393,-2.0091300010681152,0.027407199144363403,-2.013141870498657
3.773840188980103,3.7123653888702393,-2.0062625408172607,0.023437052965164185,-2.019960165023804
3.7503509521484375,3.7123653888702393,-2.009957790374756,0.023309890180826187,-1.9875705242156985
3.761740684509277,3.7123653888702393,-2.0150632858276367,0.023051276803016663,-2.000783681869507
3.7144715785980225,3.7123653888702393,-2.033186435699463,0.02279912121593952,-2.0119254589080806
3.6830458641052246,3.7123653888702393,-2.029171943664551,0.02344581112265587,-1.9908807277679443
3.7033579349517822,3.7123653888702393,-2.026628971099853,0.022846776992082596,-2.064298629760742
3.698876619338989,3.7123653888702393,-2.0147063732147217,0.02184871956706047,-2.015103816986084
3.682140588760376,3.7123653888702393,-2.0120940208435054,0.02113916724920273,-1.9644867181777956
3.7149779796600337,3.7123653888702393,-2.008190155029297,0.020880587399005886,-2.014383792877197
3.7019186019897456,3.7123653888702393,-2.0062930583953857,0.021479424089193344,-1.9929164648056032
3.766291856765747,3.7123653888702393,-2.0057847499847408,0.02085177414119244,-2.0006346702575684
3.747253894805908,3.7123653888702393,-2.0153548717498775,0.0213280376046896,-1.9784251451492307
3.6776766777038574,3.7123653888702393,-2.0284960269927974,0.022226931527256966,-2.0184214115142822
3.7092883586883536,3.7123653888702393,-2.017883062362671,0.02182679064571857,-1.9923783540725708
3.7593457698822017,3.7123653888702393,-2.0151541233062744,0.02219595201313496,-2.0135471820831294
3.7280361652374263,3.7123653888702393,-2.0233690738677974,0.022031908854842183,-2.0304114818573
3.735620260238648,3.7123653888702393,-2.0230720043182373,0.02162238582968712,-2.036507606506348
3.7357256412506095,3.7123653888702393,-2.02568793296814,0.022207852452993393,-2.029605865478516
3.824760913848877,3.7123653888702393,-2.027055501937866,0.021941786631941795,-2.0703494548797607
3.751552820205688,3.7123653888702393,-2.0378055572509766,0.02326139621436596,-2.0170371532440186
3.682337999343872,3.7123653888702393,-2.0374696254730225,0.023521261289715767,-2.0268144607543945
3.7414171695709224,3.7123653888702393,-2.024778127670288,0.023200763389468197,-2.0104823112487793
3.673361778259277,3.7123653888702393,-2.0153346061706543,0.023290546610951424,-2.001047134399414
3.725866317749024,3.7123653888702393,-2.024902105331421,0.023106208071112633,-2.0406322479248047
3.68839693069458,3.7123653888702393,-2.018277406692505,0.02179911360144615,-2.0373973846435542
3.680465221405029,3.7123653888702393,-2.0149080753326416,0.02170872129499912,-2.030827283859253
3.6600134372711186,3.7123653888702393,-2.013445854187012,0.021367441862821576,-2.0040712356567383
3.717194557189941,3.7123653888702393,-2.0099825859069824,0.022110303863883015,-2.008873224258423
3.6898269653320312,3.7123653888702393,-2.0074875354766846,0.02160322852432728,-2.0211281776428223
3.6556487083435054,3.7123653888702393,-2.004537582397461,0.021605731919407845,-2.018682718276977
3.721899271011353,3.7123653888702393,-2.0065555572509766,0.021661808714270592,-2.0410802364349365
3.6201877593994145,3.7123653888702393,-2.010152816772461,0.022246217355132103,-2.0046184062957764
3.733171224594116,3.7123653888702393,-2.009151697158813,0.02131054177880287,-1.9958583116531368
3.743009805679321,3.7123653888702393,-2.010777473449707,0.021974360570311543,-1.9866447448730469
3.784790754318237,3.7123653888702393,-2.022303581237793,0.022479575127363205,-2.0423710346221924
3.7179224491119376,3.7123653888702393,-2.034573793411255,0.022316191345453262,-2.02583646774292
3.7031457424163814,3.7123653888702393,-2.0355064868927,0.024870427325367928,-2.0647401809692383
3.7569086551666255,3.7123653888702393,-2.020519256591797,0.02211190573871136,-2.0679473876953125
3.6794033050537114,3.7123653888702393,-2.020674705505371,0.022188365459442135,-2.0286991596221924
3.646952152252197,3.7123653888702393,-2.0202262401580806,0.02199926972389221,-1.9838608503341677
3.667478322982788,3.7123653888702393,-2.009474039077759,0.021616108715534207,-2.026117324829101
3.650559663772583,3.7123653888702393,-2.0062503814697266,0.022371742874383926,-2.0093350410461426
3.662796020507813,3.7123653888702393,-2.0069196224212646,0.0228059496730566,-2.0206220149993896
3.7580504417419434,3.7123653888702393,-2.0036394596099854,0.02391249127686024,-1.9932894706726076
3.768969774246216,3.7123653888702393,-2.018411874771118,0.02586650475859642,-2.0296666622161865
3.7512702941894527,3.7123653888702393,-2.035020112991333,0.0228078905493021,-2.0243997573852535
3.7500617504119873,3.7123653888702393,-2.0533480644226074,0.024192968383431435,-2.0603344440460205
3.7678642272949214,3.7123653888702393,-2.0519726276397705,0.024948244914412495,-2.001102924346924
3.793912410736084,3.7123653888702393,-2.047553062438965,0.024686677381396294,-2.0629570484161377
3.7871165275573726,3.7123653888702393,-2.0670928955078125,0.025651361793279648,-2.04573392868042
3.7054553031921382,3.7123653888702393,-2.0708024501800537,0.02664603479206562,-2.058624744415283
3.7047314643859854,3.7123653888702393,-2.017235279083252,0.025141416117548943,-1.9741761684417725
3.6755950450897217,3.7123653888702393,-1.9999650716781616,0.023542845621705052,-2.0422818660736084
3.7316951751708975,3.7123653888702393,-2.0065512657165527,0.022980298846960068,-2.0136265754699707
3.6641924381256095,3.7123653888702393,-2.012221097946167,0.021987430751323696,-2.019378185272217
3.7032546997070312,3.7123653888702393,-2.010023593902588,0.021074814721941948,-2.022329568862915
3.7539896965026855,3.7123653888702393,-2.0095930099487305,0.0213188249617815,-2.00533127784729
3.627352237701416,3.7123653888702393,-2.0153536796569824,0.02203449234366417,-1.999967575073242
3.6877481937408447,3.7123653888702393,-2.013645648956299,0.021559152752161023,-2.0489907264709473
3.754203796386719,3.7123653888702393,-2.006732225418091,0.022550100460648537,-2.045305013656616
3.750669002532959,3.7123653888702393,-2.009815454483032,0.02208283543586731,-2.0244131088256836
3.6868507862091056,3.7123653888702393,-2.0223925113677974,0.02245349995791912,-2.0089645385742188
3.6636936664581294,3.7123653888702393,-2.0240111351013184,0.023423505946993828,-2.0055394172668457
3.6494433879852286,3.7123653888702393,-2.0156409740448,0.022547895088791847,-1.985589861869812
3.676187753677368,3.7123653888702393,-2.0128862857818604,0.022499188780784607,-2.029649019241333
3.6524281501770015,3.7123653888702393,-2.007136344909668,0.022594062611460686,-1.9709056615829468
3.6465811729431152,3.7123653888702393,-2.0024664402008057,0.02311453409492969,-2.013440132141113
3.715864419937134,3.7123653888702393,-2.0018043518066406,0.024266634136438366,-1.9917507171630855
3.7297329902648926,3.7123653888702393,-2.007495403289795,0.02448279783129692,-2.019962310791016
3.7057185173034664,3.7123653888702393,-2.012108087539673,0.02220163680613041,-2.0429420471191406
3.6828997135162354,3.7123653888702393,-2.0131583213806152,0.022260289639234543,-1.991765379905701
3.6884446144104,3.7123653888702393,-2.013546943664551,0.022022832185029984,-2.013369083404541
3.710801362991333,3.7123653888702393,-2.0119283199310303,0.021001661196351048,-1.9936411380767824
3.699787378311157,3.7123653888702393,-2.0081179141998287,0.02098892815411091,-2.0109965801239014
3.695990800857544,3.7123653888702393,-2.0056469440460205,0.020918976515531536,-1.983218550682068
3.7223167419433594,3.7123653888702393,-2.007401466369629,0.021133251488208767,-2.01401162147522
3.7190179824829106,3.7123653888702393,-2.010575532913208,0.02102482691407204,-2.002736568450928
3.69659161567688,3.7123653888702393,-2.0111484527587886,0.02062039263546467,-2.0035924911499023
3.684182167053223,3.7123653888702393,-2.0124735832214355,0.02078426256775856,-2.054791450500488
3.6998870372772217,3.7123653888702393,-2.013148307800293,0.0210823118686676,-2.029904127120972
3.7008888721466064,3.7123653888702393,-2.0115318298339844,0.02091536484658718,-2.0096957683563232
3.6596167087554927,3.7123653888702393,-2.00699520111084,0.020891763269901276,-1.9763824939727783
3.6771180629730225,3.7123653888702393,-2.002533197402954,0.021546553820371628,-1.9687556028366089
3.703578233718872,3.7123653888702393,-2.0037882328033447,0.022014329209923744,-2.0025134086608887
3.67050576210022,3.7123653888702393,-2.0030462741851807,0.021599736064672474,-1.986322283744812
3.640160799026489,3.7123653888702393,-2.004433870315552,0.021652359515428543,-1.9749360084533687
3.7191433906555176,3.7123653888702393,-2.0030479431152344,0.0227030236274004,-2.032494068145752
3.719903469085693,3.7123653888702393,-2.0072422027587886,0.02243062108755112,-2.021419048309326
3.730699777603149,3.7123653888702393,-2.00764274597168,0.02134565822780132,-2.0065884590148926
3.754138469696045,3.7123653888702393,-2.016153573989868,0.02181561477482319,-2.042901039123535
3.770650386810303,3.7123653888702393,-2.0292923450469966,0.022737979888916012,-2.0544233322143555
3.810375928878784,3.7123653888702393,-2.0403115749359126,0.022067192941904068,-2.0331218242645264
3.802667379379272,3.7123653888702393,-2.062817335128784,0.024088434875011444,-2.0102226734161377
3.79633903503418,3.7123653888702393,-2.068796634674072,0.027073871344327927,-2.080355167388916
3.790185213088989,3.7123653888702393,-2.037083864212036,0.02965714037418365,-1.985195517539978
3.71134090423584,3.7123653888702393,-2.021858692169189,0.029004614800214767,-1.9835281372070312
3.6874620914459224,3.7123653888702393,-2.0144202709198,0.026891600340604786,-2.0412786006927486
3.712265491485596,3.7123653888702393,-2.0209138393402095,0.02376539260149002,-2.0088140964508057
3.6948502063751216,3.7123653888702393,-2.0097925662994385,0.022590221837162968,-2.017646312713623
3.6075348854064946,3.7123653888702393,-2.0117275714874268,0.021339919418096542,-2.006697177886963
3.6956939697265625,3.7123653888702393,-2.0093255043029785,0.021041536703705788,-2.034706830978393
3.629289388656616,3.7123653888702393,-2.009049415588379,0.021847959607839584,-2.035433530807495
3.607176542282104,3.7123653888702393,-2.0064637660980225,0.021733341738581657,-1.9637553691864011
3.6858086585998535,3.7123653888702393,-2.0008962154388428,0.02275172248482704,-1.9826295375823972
3.6510298252105713,3.7123653888702393,-2.0116629600524902,0.025602860376238823,-1.9930677413940427
3.699702739715576,3.7123653888702393,-2.00211238861084,0.022999560460448265,-2.0101301670074463
3.6440587043762207,3.7123653888702393,-2.0040545463562007,0.02487636916339397,-1.9711477756500244
3.658337593078613,3.7123653888702393,-2.0064263343811035,0.024128871038556095,-2.033425807952881
3.5709028244018555,3.7123653888702393,-2.002233028411865,0.02255388535559177,-1.9437301158905027
3.71252965927124,3.7123653888702393,-2.0076375007629395,0.02371035888791084,-2.042703628540039
3.761638164520264,3.7123653888702393,-2.0035016536712646,0.02294624410569668,-2.0377771854400635
3.6608724594116206,3.7123653888702393,-2.0189688205718994,0.023017410188913345,-2.008154392242432
3.670200347900391,3.7123653888702393,-2.014408826828003,0.02242164872586727,-1.996018886566162
3.653908014297485,3.7123653888702393,-2.005183935165405,0.02482219599187374,-1.988686800003052
3.6419417858123775,3.7123653888702393,-2.007396697998047,0.022112412378191948,-2.025485038757324
3.7000241279602046,3.7123653888702393,-2.006681680679321,0.02304026670753956,-2.014597415924072
3.6600823402404794,3.7123653888702393,-2.0038125514984126,0.024565046653151512,-1.9816341400146484
3.776919841766357,3.7123653888702393,-2.003597021102905,0.02308381907641888,-2.03995943069458
3.762508153915405,3.7123653888702393,-2.0098140239715576,0.023876434192061424,-1.9553229808807373
3.7841527462005615,3.7123653888702393,-2.030683994293213,0.02422446385025978,-2.0262224674224854
3.809855699539185,3.7123653888702393,-2.0504000186920166,0.023863716050982475,-2.0461695194244385
3.777031421661377,3.7123653888702393,-2.0869171619415283,0.028244052082300183,-2.0926921367645264
3.7357702255249023,3.7123653888702393,-2.05712366104126,0.028877314180135727,-2.0685639381408687
3.750555276870728,3.7123653888702393,-2.0261452198028564,0.026271814480423927,-2.0541415214538574
3.7394144535064697,3.7123653888702393,-2.0288593769073486,0.02483927644789219,-1.9956879615783687
3.7257602214813232,3.7123653888702393,-2.0488440990448,0.024567829445004463,-2.057338237762451
3.8192930221557617,3.7123653888702393,-2.0392661094665527,0.023002466186881065,-2.0628092288970947
3.827356815338135,3.7123653888702393,-2.0303263664245605,0.023027811199426648,-2.00870132446289
3.7568988800048824,3.7123653888702393,-2.036922216415405,0.025083333253860477,-2.0160558223724365
3.777553081512451,3.7123653888702393,-2.023544788360596,0.026002561673521996,-2.0316975116729736
3.6979668140411377,3.7123653888702393,-2.0359537601470947,0.02456368878483772,-1.9678204059600832
3.640588998794556,3.7123653888702393,-2.0427081584930415,0.02519229240715504,-2.0377137660980225
3.7793207168579106,3.7123653888702393,-2.0176587104797363,0.024442339316010475,-2.0344789028167725
3.7553977966308594,3.7123653888702393,-2.0128023624420166,0.02326031029224396,-1.968570590019226
3.682150602340698,3.7123653888702393,-2.0214641094207764,0.022723570466041565,-2.0303938388824463
3.7254025936126713,3.7123653888702393,-2.016741752624512,0.022301649674773216,-2.041593790054321
3.7927088737487793,3.7123653888702393,-2.0139591693878174,0.02374202571809292,-2.027856111526489
3.756622552871704,3.7123653888702393,-2.0346152782440186,0.02303599938750267,-2.0561094284057617
3.793088912963867,3.7123653888702393,-2.0412070751190186,0.02289623022079468,-2.072126865386963
3.812811374664306,3.7123653888702393,-2.058378934860229,0.024993544444441795,-2.0676543712615967
3.736471176147461,3.7123653888702393,-2.04240083694458,0.026810944080352783,-2.0365567207336426
3.784354686737061,3.7123653888702393,-2.041451930999756,0.027696812525391575,-2.03497576713562
3.8088903427124015,3.7123653888702393,-2.038348197937012,0.024652251973748207,-2.0338799953460693
3.7691857814788814,3.7123653888702393,-2.08367919921875,0.02666723728179932,-2.0813872814178462
3.7723202705383296,3.7123653888702393,-2.063636302947998,0.028135951608419415,-2.048671245574951
3.7684926986694336,3.7123653888702393,-2.033198833465576,0.026345986872911453,-2.0101683139801025
3.7141194343566895,3.7123653888702393,-2.043095111846924,0.027048857882618904,-2.0482170581817623
3.7536666393280025,3.7123653888702393,-2.032742023468017,0.02568494528532028,-2.0463171005249023
3.712798357009888,3.7123653888702393,-2.0267851352691646,0.02342832647264004,-1.977655053138733
3.685800552368164,3.7123653888702393,-2.0269646644592285,0.022473830729722977,-1.99127197265625
3.741723775863648,3.7123653888702393,-2.0194334983825684,0.021722389385104176,-2.027287721633911
3.6083610057830806,3.7123653888702393,-2.017333507537842,0.0213411096483469,-1.983088970184326
3.654191732406616,3.7123653888702393,-2.0164432525634766,0.021410338580608368,-2.010003566741944
3.6852080821990967,3.7123653888702393,-2.0082077980041504,0.021791307255625725,-2.028054237365722
3.697241544723511,3.7123653888702393,-2.0089430809021,0.022832857444882393,-2.000093936920166
3.6621482372283936,3.7123653888702393,-2.0041067600250244,0.0223862137645483,-2.0061380863189697
3.7589266300201416,3.7123653888702393,-2.0041754245758057,0.02399745211005211,-1.9752429723739624
3.681405067443848,3.7123653888702393,-2.0084662437438965,0.02326657064259052,-2.027383089065552
3.7748987674713135,3.7123653888702393,-2.007708787918091,0.021943669766187668,-2.01707124710083
3.7178955078125,3.7123653888702393,-2.0147540569305415,0.02235235832631588,-2.025413751602173
3.801999568939209,3.7123653888702393,-2.0195391178131104,0.02321894839406013,-2.021382093429565
3.725677013397217,3.7123653888702393,-2.023062229156494,0.022897208109498024,-2.0080995559692383
3.7003669738769527,3.7123653888702393,-2.0250651836395264,0.023424506187438965,-2.007795572280884
3.6277148723602286,3.7123653888702393,-2.016078472137451,0.02238553017377853,-2.0215625762939453
3.705498456954956,3.7123653888702393,-2.0055174827575684,0.022335225716233253,-2.0167787075042725
3.6941645145416255,3.7123653888702393,-2.0149524211883545,0.022477999329566956,-2.03418231010437
3.72997522354126,3.7123653888702393,-2.0067093372344966,0.021091291680932045,-2.0058624744415283
3.757294654846192,3.7123653888702393,-2.0089728832244877,0.02130119502544403,-2.0567855834960938
3.7735228538513184,3.7123653888702393,-2.022061347961426,0.023252392187714577,-2.01226019859314
3.8111865520477295,3.7123653888702393,-2.036167621612549,0.022189538925886158,-2.029572010040283
3.8852365016937256,3.7123653888702393,-2.0732183456420894,0.024795247241854668,-2.076411008834839
3.8351900577545166,3.7123653888702393,-2.0446465015411377,0.028857136145234108,-2.047505140304565
3.708808422088623,3.7123653888702393,-1.9958647489547727,0.03240528330206871,-1.9978697299957275
3.688960552215576,3.7123653888702393,-2.010075569152832,0.024843195453286167,-1.9918270111083984
3.7104811668396,3.7123653888702393,-1.9999332427978516,0.023627305403351784,-1.9734753370285036
3.7126410007476807,3.7123653888702393,-1.9991600513458248,0.023958319798111916,-1.993890643119812
3.6992249488830566,3.7123653888702393,-2.0091302394866943,0.02186560444533825,-2.010078430175781
3.7391669750213614,3.7123653888702393,-2.0093860626220703,0.020458607003092762,-1.9826676845550537
3.705415725708008,3.7123653888702393,-2.0139887332916255,0.02098238281905651,-2.0250868797302246
3.7851741313934326,3.7123653888702393,-2.0148096084594727,0.020586341619491577,-2.018691539764404
3.7384529113769527,3.7123653888702393,-2.01843786239624,0.021349241957068443,-2.004888772964477
3.7551062107086177,3.7123653888702393,-2.025129795074463,0.02231807447969913,-2.050177335739136
3.6865518093109126,3.7123653888702393,-2.0177319049835205,0.022280348464846608,-1.9945292472839355
3.694621324539185,3.7123653888702393,-2.0254852771759038,0.022767381742596623,-2.0519416332244877


==> data/single_task_inference_result/walker/walker_single_task_inference_trajectories/41.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
-0.03829633817076683,2.440950632095337,-1.772883057594299,3.2790184020996094,1.175522208213806
0.07460279762744902,2.440950632095337,-1.2221680879592896,0.24126434326171875,-1.5798726081848145
0.3813510835170746,2.440950632095337,-0.7849903106689453,0.1110549345612526,-0.9531804919242858
0.6001909971237184,2.440950632095337,-0.8118358850479126,0.08444388955831526,-0.9844903349876403
0.9400626420974733,2.440950632095337,-0.7744508981704712,0.05479279905557632,-0.9029976129531859
1.370104432106018,2.440950632095337,-0.8901064395904541,0.04402089864015579,-0.8468973040580748
1.7800549268722534,2.440950632095337,-0.8924313783645629,0.04392119124531746,-0.916736364364624
2.1367921829223633,2.440950632095337,-0.8735647201538086,0.04340143501758576,-0.862018048763275
2.386002540588379,2.440950632095337,-0.7995212078094481,0.03657608106732368,-0.8100311160087585
2.376217603683472,2.440950632095337,-0.7619942426681519,0.03543604165315628,-0.7969845533370972
2.297923803329468,2.440950632095337,-0.7307711243629454,0.03795512020587921,-0.7199196815490723
2.422471761703491,2.440950632095337,-0.8244316577911378,0.04147183895111084,-0.8216238021850587
2.3497774600982666,2.440950632095337,-0.8179352283477782,0.03138561546802521,-0.8326339721679686
2.422913074493408,2.440950632095337,-0.8096810579299927,0.024422908201813694,-0.8107077479362487
2.458380699157715,2.440950632095337,-0.8165438175201416,0.02490253932774067,-0.8194457888603209
2.461660623550415,2.440950632095337,-0.8172526359558105,0.02564556337893009,-0.8458636403083801
2.416903018951416,2.440950632095337,-0.8203918933868408,0.022592881694436077,-0.805204689502716
2.407952785491944,2.440950632095337,-0.8246107101440429,0.023334439843893048,-0.842389166355133
2.47671127319336,2.440950632095337,-0.8220068216323853,0.022050963714718815,-0.8485710024833678
2.403147935867309,2.440950632095337,-0.824208378791809,0.022242261096835136,-0.8179925680160521
2.423208951950073,2.440950632095337,-0.8200759887695312,0.022351622581481934,-0.8196196556091309
2.4776976108551025,2.440950632095337,-0.8149555921554564,0.022220700979232788,-0.8304679989814758
2.374279260635376,2.440950632095337,-0.822051167488098,0.022775519639253616,-0.8273683786392213
2.4045512676239014,2.440950632095337,-0.8202146291732787,0.022672539576888084,-0.8025795221328734
2.334587335586548,2.440950632095337,-0.8140299320220947,0.022873304784297943,-0.8296632766723632
2.4243123531341553,2.440950632095337,-0.8139777183532714,0.023303160443902012,-0.8389621376991272
2.482309341430664,2.440950632095337,-0.8159927129745483,0.023942451924085617,-0.8154072761535645
2.528488874435425,2.440950632095337,-0.8215416669845581,0.024064555764198303,-0.8175773024559022
2.4759919643402095,2.440950632095337,-0.841553807258606,0.0244558397680521,-0.884490966796875
2.4416165351867676,2.440950632095337,-0.8473178148269653,0.02641664631664753,-0.7990087866783142
2.350273847579956,2.440950632095337,-0.8250162601470947,0.023398820310831066,-0.8240493535995483
2.4014379978179927,2.440950632095337,-0.822787046432495,0.023275021463632584,-0.8363509178161621
2.4429659843444824,2.440950632095337,-0.8199905157089233,0.02342827059328556,-0.8157333731651306
2.465680837631225,2.440950632095337,-0.8159544467926025,0.022652115672826767,-0.8077607750892638
2.495200634002685,2.440950632095337,-0.8218295574188232,0.022328730672597885,-0.8299911618232726
2.4666571617126465,2.440950632095337,-0.8388806581497192,0.02360154688358307,-0.8304312229156494
2.5173065662384038,2.440950632095337,-0.8454601764678955,0.02295556850731373,-0.8553249239921571
2.4680051803588867,2.440950632095337,-0.8443776369094848,0.02323830872774124,-0.8414669036865233
2.4687817096710205,2.440950632095337,-0.8526721000671386,0.02419804409146309,-0.8589181900024414
2.4848103523254395,2.440950632095337,-0.8410056829452514,0.024037908762693405,-0.8658793568611146
2.4168171882629395,2.440950632095337,-0.8558152914047241,0.02344154566526413,-0.8196591734886169
2.436882734298706,2.440950632095337,-0.8436498641967772,0.02346689999103546,-0.8430830240249634
2.4766762256622314,2.440950632095337,-0.8283315896987915,0.02233189344406128,-0.9026946425437928
2.433983087539673,2.440950632095337,-0.8261656761169434,0.02220923826098442,-0.8234639167785645
2.4659998416900635,2.440950632095337,-0.8228634595870972,0.021933972835540768,-0.8176264762878419
2.4298288822174072,2.440950632095337,-0.8218212127685546,0.021889431402087208,-0.7967509031295776
2.4443833827972408,2.440950632095337,-0.8201570510864259,0.021597789600491524,-0.82443368434906
2.4679372310638428,2.440950632095337,-0.8205914497375488,0.021636104211211205,-0.7962716221809387
2.4945802688598633,2.440950632095337,-0.8212707042694091,0.021445097401738167,-0.8677463531494141
2.464195489883423,2.440950632095337,-0.833728790283203,0.02189985103905201,-0.8417285680770874
2.464650869369507,2.440950632095337,-0.8372159004211426,0.022298673167824745,-0.8707466125488281
2.4466505050659175,2.440950632095337,-0.8363832235336303,0.022535813972353932,-0.8371563553810119
2.4166417121887207,2.440950632095337,-0.8385651111602782,0.02256535366177559,-0.8523173928260803
2.532522678375244,2.440950632095337,-0.8293198347091674,0.02231566980481148,-0.8173701167106627
2.488407611846924,2.440950632095337,-0.8275328874588013,0.022211769595742226,-0.8519144654273987
2.4019806385040283,2.440950632095337,-0.8376365900039674,0.022818889468908306,-0.8174523115158081
2.3644590377807617,2.440950632095337,-0.8253338336944579,0.0229314249008894,-0.7985795736312865
2.4169449806213374,2.440950632095337,-0.8152307271957396,0.023792820051312447,-0.7875505089759826
2.4978227615356445,2.440950632095337,-0.8249236345291138,0.024305555969476696,-0.8383573889732362
2.4437992572784424,2.440950632095337,-0.820473074913025,0.02368071116507053,-0.8682056069374083
2.557373523712158,2.440950632095337,-0.815918207168579,0.023341579362750053,-0.8477417826652528
2.4599618911743164,2.440950632095337,-0.8146282434463502,0.024040712043643,-0.8086248636245726
2.47780966758728,2.440950632095337,-0.8289911746978759,0.023441260680556297,-0.8561499714851379
2.489175081253052,2.440950632095337,-0.8310266733169556,0.02281983569264412,-0.8587115406990051
2.5074150562286377,2.440950632095337,-0.851196050643921,0.02306317910552025,-0.8672519922256469
2.56109070777893,2.440950632095337,-0.8667511940002441,0.025887012481689453,-0.8729097247123718
2.479548215866089,2.440950632095337,-0.8657556772232055,0.026062119752168652,-0.876742124557495
2.4618968963623047,2.440950632095337,-0.8367252349853516,0.0283541027456522,-0.8354352116584778
2.4775609970092773,2.440950632095337,-0.8504455089569091,0.024618254974484444,-0.873335361480713
2.4961218833923335,2.440950632095337,-0.8560439348220825,0.02427114732563496,-0.8830040693283081
2.425880193710327,2.440950632095337,-0.8640494346618652,0.025178024545311928,-0.8295746445655823
2.4855122566223145,2.440950632095337,-0.8406745195388795,0.02304502949118614,-0.8508365750312805
2.415459632873535,2.440950632095337,-0.8375419378280639,0.02292346954345703,-0.8413922190666199
2.4191505908966064,2.440950632095337,-0.8298716545104979,0.022843798622488972,-0.8330812454223632
2.4337439537048335,2.440950632095337,-0.821074604988098,0.02254985272884369,-0.7511263489723204
2.338064670562744,2.440950632095337,-0.8148977756500243,0.022193221375346184,-0.8098267912864685
2.3314361572265625,2.440950632095337,-0.8113828897476195,0.0226240549236536,-0.8254805207252502
2.424961805343628,2.440950632095337,-0.8074163198471069,0.022950928658246997,-0.8061634898185731
2.4010472297668457,2.440950632095337,-0.8149788379669188,0.023676618933677677,-0.8266435265541076
2.367230176925659,2.440950632095337,-0.8150982856750488,0.023612037301063538,-0.7807229161262512
2.4314000606536865,2.440950632095337,-0.8144057989120483,0.025911945849657055,-0.8352089524269104
2.4019665718078613,2.440950632095337,-0.813646674156189,0.02538443729281425,-0.8029096722602845
2.4102368354797363,2.440950632095337,-0.8096768856048584,0.022819921374320984,-0.7936634421348571
2.4076786041259766,2.440950632095337,-0.8109798431396483,0.023003416135907173,-0.820089042186737
2.454261064529419,2.440950632095337,-0.8152941465377807,0.02376600541174412,-0.7753268480300902
2.458984851837158,2.440950632095337,-0.8131023645401002,0.022559026256203648,-0.7864528894424438
2.455448627471924,2.440950632095337,-0.820675253868103,0.021784907206892967,-0.8318355083465576
2.468356132507324,2.440950632095337,-0.8289459943771361,0.02178584225475788,-0.8276220560073853
2.4372000694274902,2.440950632095337,-0.8343957662582396,0.02218271419405937,-0.812373399734497
2.5054140090942383,2.440950632095337,-0.8295012712478637,0.021606896072626117,-0.8373433947563171
2.51043701171875,2.440950632095337,-0.8305884599685669,0.021972129121422768,-0.8160744905471802
2.4622018337249756,2.440950632095337,-0.8401441574096679,0.022857526317238808,-0.8416240811347961
2.39790940284729,2.440950632095337,-0.8232232332229614,0.02352063357830048,-0.8321419358253478
2.4252798557281494,2.440950632095337,-0.8309568166732787,0.023101938888430595,-0.7891417741775512
2.469783306121826,2.440950632095337,-0.8257955312728883,0.0233248732984066,-0.8432689309120177
2.405412435531616,2.440950632095337,-0.8258527517318724,0.022823126986622807,-0.7939124107360839
2.355195999145508,2.440950632095337,-0.8208296298980714,0.022311797365546223,-0.7898198366165161
2.486731767654419,2.440950632095337,-0.8148362636566162,0.022898808121681213,-0.8750847578048706
2.455354690551758,2.440950632095337,-0.8197572231292723,0.022987838834524155,-0.8250489830970765
2.4139299392700195,2.440950632095337,-0.824371337890625,0.023010490462183952,-0.8169265985488892
2.3966431617736816,2.440950632095337,-0.8179340362548829,0.022887857630848885,-0.8034086227416992
2.4044463634490967,2.440950632095337,-0.8175822496414183,0.02412431500852108,-0.8048456311225891
2.4369378089904785,2.440950632095337,-0.8201146125793458,0.022772144526243206,-0.8143511414527893
2.4447274208068848,2.440950632095337,-0.8144314289093018,0.02257806435227394,-0.7834726572036742
2.4577581882476807,2.440950632095337,-0.8138031959533691,0.021827165037393566,-0.8014401197433471
2.514976024627685,2.440950632095337,-0.8196289539337158,0.021752106025815007,-0.8325911164283752
2.5113284587860107,2.440950632095337,-0.8277690410614013,0.022226698696613312,-0.8128808736801147
2.5424113273620605,2.440950632095337,-0.8422149419784547,0.02274152263998985,-0.8444610238075256
2.4414498805999756,2.440950632095337,-0.8479311466217042,0.02543208748102188,-0.8113049268722534
2.4165806770324707,2.440950632095337,-0.8252990245819091,0.02639658749103546,-0.8414785265922545
2.3847830295562744,2.440950632095337,-0.8310139179229736,0.023592358455061913,-0.8238630890846252
2.3660376071929927,2.440950632095337,-0.8132812976837158,0.023197926580905914,-0.8030251264572142
2.4353194236755367,2.440950632095337,-0.8154174089431762,0.023670116439461708,-0.8526468276977539
2.4787659645080566,2.440950632095337,-0.8127834796905516,0.02290976792573929,-0.819291353225708
2.5003674030303955,2.440950632095337,-0.8202719688415526,0.023109441623091698,-0.8530711531639099
2.4895749092102046,2.440950632095337,-0.8453866243362426,0.023862844333052635,-0.8444538116455078
2.489968299865722,2.440950632095337,-0.8419692516326904,0.025092940777540207,-0.8616823554039001
2.421592712402344,2.440950632095337,-0.838132381439209,0.024155739694833755,-0.8081408739089965
2.485291004180908,2.440950632095337,-0.8470718860626221,0.024063488468527797,-0.8946027159690858
2.3578405380249023,2.440950632095337,-0.8452361822128295,0.02364816889166832,-0.822068452835083
2.3892118930816646,2.440950632095337,-0.8298530578613281,0.023207684978842732,-0.8126695156097411
2.455942392349243,2.440950632095337,-0.817617654800415,0.023112505674362183,-0.8046420216560363
2.398660898208618,2.440950632095337,-0.8158048391342163,0.023262467235326767,-0.79675155878067
2.4607818126678462,2.440950632095337,-0.817084789276123,0.02316780760884285,-0.8561927080154419
2.468412399291992,2.440950632095337,-0.8182754516601561,0.023475266993045807,-0.7792327404022216
2.459267377853393,2.440950632095337,-0.8295701742172241,0.0228438638150692,-0.8511446714401245
2.4606475830078125,2.440950632095337,-0.8349759578704835,0.022183774039149284,-0.8275047540664672
2.551342010498047,2.440950632095337,-0.837772250175476,0.02267369627952576,-0.8446555137634277
2.5262289047241206,2.440950632095337,-0.8393139839172363,0.022794850170612332,-0.8576572537422179
2.4063587188720703,2.440950632095337,-0.8485721349716185,0.02452629432082176,-0.8501516580581666
2.4054207801818848,2.440950632095337,-0.8292832374572755,0.02392719313502312,-0.8235818147659301
2.367389917373657,2.440950632095337,-0.8109550476074218,0.02387554757297039,-0.7950789928436278
2.445250988006592,2.440950632095337,-0.8152701854705809,0.02476568892598152,-0.8275008201599121
2.392196655273437,2.440950632095337,-0.8158938884735107,0.023974165320396423,-0.8250042200088501
2.3695788383483887,2.440950632095337,-0.8073062896728516,0.02264821529388428,-0.8117607831954957
2.4751622676849365,2.440950632095337,-0.8094305992126464,0.02295425534248352,-0.8314064145088195
2.3875603675842285,2.440950632095337,-0.8179425001144409,0.024252891540527344,-0.8039292097091674
2.2876672744750977,2.440950632095337,-0.8161981105804443,0.022815005853772163,-0.8222107887268065
2.43706727027893,2.440950632095337,-0.8061486482620238,0.0237368643283844,-0.8286923170089722
2.407569646835327,2.440950632095337,-0.814147114753723,0.024700287729501724,-0.8571885228157043
2.460594415664673,2.440950632095337,-0.8168839216232301,0.023586267605423927,-0.7879164814949036
2.485093355178833,2.440950632095337,-0.8158606290817261,0.02361263521015644,-0.8018632531166077
2.5029540061950684,2.440950632095337,-0.830247163772583,0.025154121220111847,-0.8342851400375366
2.527529239654541,2.440950632095337,-0.848681092262268,0.022712742909789085,-0.8684804439544677
2.556530237197876,2.440950632095337,-0.8791964054107666,0.024877745658159253,-0.9029557704925536
2.552986621856689,2.440950632095337,-0.8587466478347777,0.028464650735259056,-0.8765736222267152
2.4464516639709473,2.440950632095337,-0.8265184164047241,0.036562755703926086,-0.7974905371665953
2.527470111846924,2.440950632095337,-0.8150380849838256,0.030906300991773605,-0.8078345656394958
2.4476194381713867,2.440950632095337,-0.861361265182495,0.024802159518003464,-0.8428900241851807
2.4454381465911865,2.440950632095337,-0.8564980030059814,0.02445835806429386,-0.8864139318466185
2.433842420578003,2.440950632095337,-0.8289513587951661,0.023373901844024655,-0.8041015267372131
2.4459714889526367,2.440950632095337,-0.8207274675369263,0.021655455231666565,-0.8338622450828552
2.4551825523376465,2.440950632095337,-0.8205306529998779,0.021991079673171043,-0.8145657181739806
2.4076855182647705,2.440950632095337,-0.8197853565216064,0.02100012078881264,-0.8118654489517213
2.410214900970459,2.440950632095337,-0.8187816143035888,0.021189525723457336,-0.8523436784744263
2.4252328872680664,2.440950632095337,-0.8175563812255859,0.021613510325551036,-0.8452903032302856
2.402697801589966,2.440950632095337,-0.8174853324890136,0.021932402625679966,-0.8101043701171875
2.4409332275390625,2.440950632095337,-0.8145824670791627,0.02237262949347496,-0.8524453639984131
2.46002197265625,2.440950632095337,-0.8070312738418579,0.022266000509262085,-0.8097946643829346
2.3679282665252686,2.440950632095337,-0.8146275281906128,0.021935760974884037,-0.8007237911224365
2.435504674911499,2.440950632095337,-0.8188292980194091,0.02176256477832794,-0.8245825767517091
2.45878267288208,2.440950632095337,-0.8204925060272216,0.02232043817639351,-0.8442755937576294
2.4672091007232666,2.440950632095337,-0.8200228214263917,0.02178569696843624,-0.8576048612594604
2.4488532543182373,2.440950632095337,-0.8265146017074586,0.022181054577231407,-0.8261725902557373
2.3556969165802,2.440950632095337,-0.8265876770019531,0.022996686398983,-0.8350411057472229
2.4403562545776367,2.440950632095337,-0.8216891288757325,0.02194603532552719,-0.8532162308692931
2.441251039505005,2.440950632095337,-0.8223364353179932,0.022031014785170555,-0.8166166543960571
2.456542730331421,2.440950632095337,-0.818091869354248,0.021811412647366524,-0.7925118207931519
2.462887048721313,2.440950632095337,-0.8197777271270752,0.021636918187141415,-0.8402522206306458
2.514014959335327,2.440950632095337,-0.822008728981018,0.02286304906010628,-0.8529739379882812
2.5403599739074707,2.440950632095337,-0.8320379257202147,0.02169182524085045,-0.8424246311187744
2.495614767074585,2.440950632095337,-0.8554373979568481,0.023444553837180138,-0.8862553834915161
2.535061836242676,2.440950632095337,-0.8433738946914672,0.026107246056199077,-0.8517861962318419
2.4965617656707764,2.440950632095337,-0.8447189331054686,0.02730679325759411,-0.8928717374801636
2.56648850440979,2.440950632095337,-0.9190256595611571,0.02805453911423683,-0.892831265926361
2.517131328582764,2.440950632095337,-0.8635021448135376,0.032732367515563965,-0.8802396059036256
2.4446122646331787,2.440950632095337,-0.913293480873108,0.02948732115328312,-0.9366708993911744
2.508455276489258,2.440950632095337,-0.8418059349060057,0.028024695813655853,-0.8421940207481384
2.4195826053619385,2.440950632095337,-0.8324927091598511,0.024725247174501416,-0.829186737537384
2.400460958480835,2.440950632095337,-0.8475813865661621,0.024229615926742557,-0.8740889430046082
2.519746780395508,2.440950632095337,-0.8229576349258423,0.02321522869169712,-0.8073486089706419
2.369049072265625,2.440950632095337,-0.81586754322052,0.02288212440907955,-0.7763510942459105
2.3520610332489014,2.440950632095337,-0.8115535974502563,0.023200521245598796,-0.789833426475525
2.354937791824341,2.440950632095337,-0.8002674579620361,0.02315882407128811,-0.8309123516082764
2.4200201034545894,2.440950632095337,-0.8087230920791627,0.02513167075812817,-0.80777245759964
2.4437909126281734,2.440950632095337,-0.8165955543518065,0.02566925436258316,-0.8188968896865844
2.435789108276367,2.440950632095337,-0.8228588104248048,0.023970764130353928,-0.8256881237030029
2.459189176559448,2.440950632095337,-0.8118777275085449,0.023768408223986626,-0.8266988396644592
2.4940404891967773,2.440950632095337,-0.8185267448425294,0.022740008309483528,-0.8152998685836792
2.5490481853485107,2.440950632095337,-0.8276680707931519,0.0217759869992733,-0.8825345039367675
2.5428652763366695,2.440950632095337,-0.8407509326934814,0.022733645513653755,-0.8313596844673156
2.5206820964813232,2.440950632095337,-0.8429759740829467,0.026055801659822464,-0.8711271286010742
2.4098451137542725,2.440950632095337,-0.8187144994735717,0.03071377985179424,-0.7907778620719909
2.402198076248169,2.440950632095337,-0.8482890129089355,0.02699181251227856,-0.8092705011367798
2.453964948654175,2.440950632095337,-0.8197536468505859,0.025135943666100505,-0.8268154859542847
2.401956081390381,2.440950632095337,-0.8202093839645386,0.024197818711400032,-0.7930853366851807
2.441051483154297,2.440950632095337,-0.8165279626846313,0.02292248606681824,-0.8143480420112611
2.4700069427490234,2.440950632095337,-0.8150035142898558,0.021997192874550816,-0.820570707321167
2.3995161056518555,2.440950632095337,-0.8225070238113403,0.0221763476729393,-0.8213127255439758
2.4536001682281494,2.440950632095337,-0.8231526613235474,0.021856430917978287,-0.7938761711120604


==> data/single_task_inference_result/walker/walker_single_task_inference_trajectories/42.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.005684546194970608,9.398747444152832,-1.772883057594299,3.2790184020996094,-1.300331950187683
0.2982664704322815,9.398747444152832,-6.3596930503845215,1.166930079460144,-2.8734734058380127
0.5305861830711365,9.398747444152832,-7.480958461761474,0.21266959607601163,-6.714022159576416
0.8310026526451111,9.398747444152832,-7.38403081893921,0.07538390904664993,-7.5219945907592765
1.206745147705078,9.398747444152832,-7.419661998748779,0.052022535353899,-7.447883129119874
1.5741204023361206,9.398747444152832,-7.462934017181396,0.04304695874452591,-7.471310138702392
1.9513987302780151,9.398747444152832,-7.461507320404051,0.04306568205356598,-7.537343978881837
2.396768808364868,9.398747444152832,-7.458998680114745,0.04307903349399567,-7.363413333892822
2.773826360702514,9.398747444152832,-7.454969882965088,0.04308228939771652,-7.436059474945068
3.1409685611724854,9.398747444152832,-7.448821067810058,0.043088369071483605,-7.436179637908935
3.5214042663574214,9.398747444152832,-7.4399261474609375,0.04310568422079086,-7.479565143585205
3.8414485454559326,9.398747444152832,-7.429731845855712,0.0431533120572567,-7.386277675628662
4.295614719390869,9.398747444152832,-7.422461986541747,0.0432746522128582,-7.415349006652832
4.678956508636475,9.398747444152832,-7.418339729309082,0.04350414127111434,-7.328123092651366
5.037269115447998,9.398747444152832,-7.416917324066161,0.0439586415886879,-7.484125614166259
5.407332897186279,9.398747444152832,-7.407277584075926,0.04475412517786025,-7.346568584442138
5.770681858062744,9.398747444152832,-7.39692735671997,0.04666512086987496,-7.451040267944336
6.160544872283936,9.398747444152832,-7.446732997894286,0.05782395973801613,-7.48173427581787
6.518800735473633,9.398747444152832,-5.9765844345092765,0.5298550128936768,-5.474491119384766
6.889639854431152,9.398747444152832,-6.06906795501709,0.7806596755981445,-6.482377052307129
7.294736385345459,9.398747444152832,-5.880250930786133,0.5785086750984192,-5.89983606338501
7.464023113250732,9.398747444152832,-5.786999225616455,0.35224077105522156,-5.517606735229492
7.332115173339843,9.398747444152832,-5.422299861907959,0.31427526473999023,-4.974550724029541
7.661900520324707,9.398747444152832,-6.5666584968566895,0.2651978135108948,-6.3454341888427725
7.924001216888427,9.398747444152832,-6.922262668609619,0.09205478429794312,-7.002811431884766
8.157794952392578,9.398747444152832,-6.478277683258057,0.06637407094240189,-6.602575302124024
8.053513526916504,9.398747444152832,-5.598308563232422,0.15653999149799347,-5.421292781829834
7.882528305053712,9.398747444152832,-6.142287731170654,0.23974578082561487,-5.869123458862305
8.019388198852539,9.398747444152832,-7.2067809104919425,0.10241268575191496,-7.1769561767578125
8.214041709899902,9.398747444152832,-7.236792087554932,0.060060981661081314,-7.233052730560303
8.614758491516113,9.398747444152832,-7.164625644683838,0.046977750957012177,-7.1432294845581055
8.732088088989258,9.398747444152832,-6.822908878326416,0.07693329453468321,-6.806399822235107
8.640235900878906,9.398747444152832,-6.284459114074707,0.1164797618985176,-6.466568470001221
8.919075012207031,9.398747444152832,-7.283698558807373,0.266133576631546,-7.238692283630371
9.15993881225586,9.398747444152832,-7.210990905761719,0.08397715538740158,-7.211122512817383
9.100367546081545,9.398747444152832,-7.136230945587158,0.10051491856575012,-6.989262104034424
9.315287590026855,9.398747444152832,-7.469986438751219,0.1170668378472328,-7.460390567779541
9.454036712646483,9.398747444152832,-7.371651649475098,0.06248155608773232,-7.409442424774171
9.510047912597656,9.398747444152832,-7.414830684661865,0.06077078729867935,-7.451033592224122
9.485539436340332,9.398747444152832,-7.44878339767456,0.03967544063925743,-7.502994537353516
9.394420623779297,9.398747444152832,-7.452617168426514,0.037323445081710815,-7.424490928649902
9.40048599243164,9.398747444152832,-7.368091106414795,0.03461086750030517,-7.361294746398925
9.399054527282713,9.398747444152832,-7.363933086395263,0.03113098070025444,-7.4061808586120605
9.457807540893553,9.398747444152832,-7.358560562133789,0.029298147186636925,-7.3419103622436515
9.417810440063475,9.398747444152832,-7.3683714866638175,0.029592992737889286,-7.352964878082275
9.427049636840819,9.398747444152832,-7.374342441558839,0.029815979301929477,-7.354768276214599
9.432448387145996,9.398747444152832,-7.384289741516113,0.02978049963712692,-7.311139106750488
9.427886962890623,9.398747444152832,-7.372091293334962,0.03051476553082466,-7.311736583709715
9.500167846679688,9.398747444152832,-7.384582996368408,0.030436648055911064,-7.379055500030517
9.509119033813475,9.398747444152832,-7.384521484375,0.03158579394221306,-7.414930820465088
9.514458656311037,9.398747444152832,-7.408801078796386,0.03454311937093735,-7.461904048919677
9.53084659576416,9.398747444152832,-7.493018150329591,0.03678524121642113,-7.494305133819581
9.616609573364256,9.398747444152832,-7.376327514648437,0.043165508657693856,-7.416067123413087
9.455942153930664,9.398747444152832,-7.352722644805907,0.05010024830698967,-7.353623867034912
9.472020149230957,9.398747444152832,-7.342134952545166,0.04823354259133338,-7.377365112304687
9.474019050598145,9.398747444152832,-7.427221775054932,0.0409071296453476,-7.398975849151611
9.529426574707031,9.398747444152832,-7.439312934875488,0.03602004423737526,-7.460984706878662
9.427042961120605,9.398747444152832,-7.416650295257568,0.03978824242949486,-7.334383487701416
9.472372055053713,9.398747444152832,-7.378991603851318,0.03678484633564949,-7.416945934295654
9.396469116210936,9.398747444152832,-7.398962974548339,0.03400211036205292,-7.382328987121582
9.37181282043457,9.398747444152832,-7.382084846496582,0.031151859089732167,-7.330719470977782
9.391083717346191,9.398747444152832,-7.367328643798829,0.02979132905602455,-7.3740739822387695
9.404804229736328,9.398747444152832,-7.355129718780517,0.028981788083910946,-7.318026065826416
9.4571533203125,9.398747444152832,-7.3577165603637695,0.0289327222853899,-7.378267288208006
9.467795372009277,9.398747444152832,-7.358994007110595,0.0298045352101326,-7.370354175567627
9.501155853271484,9.398747444152832,-7.383747100830078,0.03107493370771408,-7.412037849426269
9.511157035827635,9.398747444152832,-7.431251049041747,0.032509610056877136,-7.427147388458253
9.53388977050781,9.398747444152832,-7.396250247955321,0.037410404533147805,-7.383469104766845
9.572107315063475,9.398747444152832,-7.404153823852539,0.0424891859292984,-7.440625667572021
9.482982635498049,9.398747444152832,-7.362454891204835,0.04800638556480408,-7.353752613067627
9.450904846191406,9.398747444152832,-7.36318826675415,0.048787571489810944,-7.348932743072509
9.530131340026855,9.398747444152832,-7.400888919830321,0.0420239195227623,-7.4173264503479
9.45564365386963,9.398747444152832,-7.4020628929138175,0.03889795765280724,-7.367848873138427
9.45630168914795,9.398747444152832,-7.439321994781494,0.037123028188943856,-7.407114505767822
9.497835159301756,9.398747444152832,-7.422374248504639,0.03496192768216133,-7.436643600463867
9.487663269042969,9.398747444152832,-7.388938903808594,0.0353688970208168,-7.421531200408935
9.43011474609375,9.398747444152832,-7.415291786193847,0.037458866834640496,-7.388692378997802
9.440581321716307,9.398747444152832,-7.409548282623291,0.035144317895174026,-7.380762577056883
9.509503364562988,9.398747444152832,-7.386760711669923,0.033137451857328415,-7.397721290588379
9.435460090637209,9.398747444152832,-7.401153564453125,0.03322882205247879,-7.4197373390197745
9.374514579772947,9.398747444152832,-7.412291049957275,0.033361174166202545,-7.47491455078125
9.454227447509764,9.398747444152832,-7.392125129699707,0.0307832844555378,-7.391456127166749
9.419036865234377,9.398747444152832,-7.384268283843993,0.0302849356085062,-7.388703346252441
9.438788414001465,9.398747444152832,-7.381423950195312,0.030294930562376976,-7.354231834411621
9.453495025634766,9.398747444152832,-7.371395587921143,0.03098326548933983,-7.378967761993408
9.520936012268066,9.398747444152832,-7.380517005920409,0.03113768436014652,-7.421360015869139
9.445309638977049,9.398747444152832,-7.4077534675598145,0.03311124071478844,-7.406349182128905
9.519050598144531,9.398747444152832,-7.410362720489503,0.03427441790699959,-7.418229579925538
9.476128578186035,9.398747444152832,-7.412496089935303,0.035364072769880295,-7.412278175354005
9.478789329528809,9.398747444152832,-7.397434234619139,0.03685665503144264,-7.41552495956421
9.548560142517088,9.398747444152832,-7.4395713806152335,0.037689868360757835,-7.4539079666137695
9.452141761779783,9.398747444152832,-7.372644901275634,0.039254479110240936,-7.364314079284669
9.350173950195312,9.398747444152832,-7.3897833824157715,0.04051733389496803,-7.3636436462402335
9.379606246948242,9.398747444152832,-7.412643909454346,0.03374256566166878,-7.3858604431152335
9.443150520324707,9.398747444152832,-7.3745503425598145,0.030249619856476784,-7.354979515075684
9.481674194335936,9.398747444152832,-7.371760368347168,0.029798632487654683,-7.387531757354736
9.51898193359375,9.398747444152832,-7.3734540939331055,0.031636182218790054,-7.414482593536378
9.40526294708252,9.398747444152832,-7.388070106506347,0.03481460735201836,-7.409252166748048
9.508892059326174,9.398747444152832,-7.392964363098144,0.03371260315179825,-7.457987308502196
9.50743770599365,9.398747444152832,-7.385316371917725,0.03270121291279793,-7.375950813293458
9.464755058288574,9.398747444152832,-7.438397407531737,0.03370947018265724,-7.411956310272216
9.42313480377197,9.398747444152832,-7.486242771148682,0.03476114571094513,-7.460223197937011
9.467605590820312,9.398747444152832,-7.386947154998779,0.034947752952575684,-7.399926662445068
9.471044540405272,9.398747444152832,-7.38636875152588,0.033266760408878326,-7.419091224670409
9.415647506713869,9.398747444152832,-7.409273147583008,0.033020634204149246,-7.4017510414123535
9.444574356079102,9.398747444152832,-7.407749652862547,0.031954262405633926,-7.3315653800964355
9.576457023620605,9.398747444152832,-7.381568431854248,0.03146171197295189,-7.442929267883299
9.545207023620605,9.398747444152832,-7.394178867340086,0.03359702602028847,-7.399750709533691
9.507999420166016,9.398747444152832,-7.500598907470702,0.038778580725193024,-7.425188064575195
9.58525085449219,9.398747444152832,-7.544994354248048,0.039515502750873566,-7.546831130981444
9.518430709838867,9.398747444152832,-7.3778657913208,0.046973004937171936,-7.418524742126464
9.462465286254883,9.398747444152832,-7.378651618957519,0.05116899684071541,-7.311345100402832
9.4488468170166,9.398747444152832,-7.407230854034422,0.0464957021176815,-7.416330337524414
9.418899536132812,9.398747444152832,-7.390077114105224,0.03851679340004921,-7.346032619476318
9.403971672058104,9.398747444152832,-7.3994526863098145,0.03318345919251441,-7.380105972290038
9.503949165344238,9.398747444152832,-7.375227451324464,0.03079843521118164,-7.403798580169677
9.430985450744629,9.398747444152832,-7.374110221862794,0.030843900516629216,-7.400035858154298
9.523995399475096,9.398747444152832,-7.39268922805786,0.03117186017334461,-7.426536560058594
9.53702926635742,9.398747444152832,-7.422508716583253,0.03189143165946007,-7.41801357269287
9.481748580932615,9.398747444152832,-7.384355068206787,0.03753466159105301,-7.369248867034912
9.651359558105469,9.398747444152832,-7.5145530700683585,0.03883098438382149,-7.5895748138427725
9.51744270324707,9.398747444152832,-7.378641605377196,0.043731480836868286,-7.309842586517334
9.436004638671875,9.398747444152832,-7.432201862335205,0.0475843921303749,-7.4078545570373535
9.49205207824707,9.398747444152832,-7.480458736419677,0.041828636080026634,-7.4873857498168945
9.469761848449709,9.398747444152832,-7.409080982208253,0.038523994386196136,-7.38358497619629
9.45478820800781,9.398747444152832,-7.464534282684326,0.034720998257398605,-7.487517356872559
9.505591392517088,9.398747444152832,-7.42369270324707,0.034991707652807236,-7.45600986480713
9.454146385192873,9.398747444152832,-7.3815412521362305,0.035563625395298004,-7.378239631652832
9.381134033203123,9.398747444152832,-7.395126819610595,0.03622866794466972,-7.3821749687194815
9.573610305786131,9.398747444152832,-7.392654895782471,0.032308027148246765,-7.466927528381347
9.491452217102049,9.398747444152832,-7.370367527008056,0.03273849934339523,-7.354400157928466
9.449918746948242,9.398747444152832,-7.385663986206055,0.03632761910557746,-7.3858675956726065
9.453468322753906,9.398747444152832,-7.428483486175538,0.03693738579750061,-7.3910088539123535
9.475986480712889,9.398747444152832,-7.389337539672852,0.03502097725868225,-7.375477313995361
9.45156192779541,9.398747444152832,-7.42016839981079,0.03442661464214325,-7.386044979095459
9.419853210449217,9.398747444152832,-7.399567127227782,0.0342048704624176,-7.382817745208739
9.532467842102049,9.398747444152832,-7.390190601348879,0.032534323632717126,-7.403274059295654
9.505295753479006,9.398747444152832,-7.377808094024657,0.03302537277340889,-7.379106044769286
9.442484855651855,9.398747444152832,-7.430230617523193,0.035712867975234985,-7.424623012542723
9.530753135681152,9.398747444152832,-7.472347736358642,0.033696386963129044,-7.4635324478149405
9.48827075958252,9.398747444152832,-7.394963741302489,0.03656162321567536,-7.434483051300048
9.550455093383789,9.398747444152832,-7.45292568206787,0.037555597722530365,-7.4625511169433585
9.579585075378418,9.398747444152832,-7.4762816429138175,0.041183266788721085,-7.446356296539306
9.431023597717283,9.398747444152832,-7.352125167846679,0.046427078545093536,-7.368850231170654
9.44151210784912,9.398747444152832,-7.391306400299072,0.0455501601099968,-7.36490297317505
9.415071487426756,9.398747444152832,-7.405569076538087,0.03719146177172661,-7.384983062744141
9.370521545410156,9.398747444152832,-7.396084308624268,0.0311829037964344,-7.385680198669434
9.378142356872559,9.398747444152832,-7.376609325408935,0.029957907274365425,-7.382984161376954
9.338216781616211,9.398747444152832,-7.359222412109374,0.029132362455129623,-7.33775520324707
9.35539436340332,9.398747444152832,-7.352329730987549,0.029447773471474648,-7.3308610916137695
9.425445556640623,9.398747444152832,-7.344858646392822,0.02964488975703716,-7.339670658111571
9.323716163635252,9.398747444152832,-7.3529601097106925,0.029975010082125664,-7.378790378570557
9.462533950805664,9.398747444152832,-7.351358890533446,0.030198851600289345,-7.360128402709962
9.444769859313965,9.398747444152832,-7.369410514831544,0.029880112037062645,-7.370883464813232
9.52634525299072,9.398747444152832,-7.390370845794677,0.030358536168932915,-7.37073278427124
9.474498748779297,9.398747444152832,-7.403931140899657,0.03403303772211075,-7.410298824310303
9.457006454467773,9.398747444152832,-7.430521011352539,0.03552454710006714,-7.392364501953125
9.529033660888672,9.398747444152832,-7.4466819763183585,0.03517778217792511,-7.487046241760255
9.527419090270994,9.398747444152832,-7.380162239074707,0.03700085729360581,-7.40618896484375
9.597611427307129,9.398747444152832,-7.4206624031066895,0.041540157049894326,-7.435892105102539
9.597710609436035,9.398747444152832,-7.484496593475341,0.04734582081437111,-7.479720115661621
9.487215995788574,9.398747444152832,-7.341961383819581,0.05416235700249672,-7.378131866455078
9.431718826293944,9.398747444152832,-7.374387264251711,0.05540798231959343,-7.36885404586792
9.479762077331545,9.398747444152832,-7.397395610809326,0.04431305080652237,-7.416806697845459
9.416042327880861,9.398747444152832,-7.410989284515379,0.03664464130997658,-7.439124107360838
9.54683208465576,9.398747444152832,-7.411531925201416,0.03199271112680435,-7.41981554031372
9.495022773742676,9.398747444152832,-7.3871989250183105,0.03300590068101883,-7.414876937866211
9.518424987792969,9.398747444152832,-7.416206836700439,0.03529089689254761,-7.405558109283446
9.606011390686035,9.398747444152832,-7.516722202301025,0.03622562065720558,-7.555118560791015
9.549820899963379,9.398747444152832,-7.358661174774171,0.04436196014285088,-7.411030769348144
9.499542236328125,9.398747444152832,-7.371644496917725,0.05628836899995804,-7.414694309234619
9.594155311584473,9.398747444152832,-7.42229127883911,0.052087567746639245,-7.477952003479005
9.414657592773438,9.398747444152832,-7.376177787780762,0.048747528344392776,-7.33089542388916
9.427499771118164,9.398747444152832,-7.375472545623779,0.0414651557803154,-7.448909282684326
9.331007957458496,9.398747444152832,-7.387540340423584,0.03428897261619568,-7.319664478302003
9.425633430480957,9.398747444152832,-7.37554121017456,0.030207572504878044,-7.425679683685303
9.425765037536621,9.398747444152832,-7.377457141876221,0.029678234830498692,-7.337313652038574
9.491436958312988,9.398747444152832,-7.374505996704101,0.02953141927719116,-7.367436408996582
9.387022018432615,9.398747444152832,-7.394431114196777,0.03119218535721302,-7.37086009979248
9.45934772491455,9.398747444152832,-7.378076553344727,0.0307675302028656,-7.385939121246339
9.425697326660156,9.398747444152832,-7.3748602867126465,0.030626505613327023,-7.387564659118653
9.435026168823242,9.398747444152832,-7.360585689544677,0.031225400045514103,-7.351581573486328
9.451273918151855,9.398747444152832,-7.378930568695068,0.03129875659942627,-7.39160394668579
9.385443687438963,9.398747444152832,-7.3774471282958975,0.031262002885341644,-7.370420455932617
9.389133453369139,9.398747444152832,-7.378835201263427,0.030361518263816837,-7.401869773864745
9.411778450012209,9.398747444152832,-7.361183166503905,0.029689811170101162,-7.355237483978271
9.34263038635254,9.398747444152832,-7.354552745819091,0.029670394957065582,-7.360961437225341
9.381396293640137,9.398747444152832,-7.359205722808839,0.02919083461165428,-7.344870567321777
9.365116119384766,9.398747444152832,-7.353168487548829,0.029178483411669728,-7.3558931350708
9.319042205810547,9.398747444152832,-7.349270343780517,0.029439112171530724,-7.287319183349609
9.410539627075197,9.398747444152832,-7.343447685241699,0.029678333550691605,-7.342293739318847
9.388010025024414,9.398747444152832,-7.350851535797118,0.02995230071246624,-7.300910472869874
9.42240047454834,9.398747444152832,-7.351506233215331,0.029161911457777023,-7.364068508148193
9.447696685791016,9.398747444152832,-7.359300136566161,0.02938036620616913,-7.355871677398682
9.458069801330566,9.398747444152832,-7.366946220397949,0.03035540133714676,-7.338688373565674
9.5333833694458,9.398747444152832,-7.376240253448486,0.03141486644744873,-7.41654872894287
9.539709091186525,9.398747444152832,-7.4016942977905265,0.03357170149683952,-7.406646728515626
9.460911750793455,9.398747444152832,-7.414560317993165,0.039401747286319726,-7.391448497772216
9.616595268249512,9.398747444152832,-7.478702068328857,0.03970896080136299,-7.481394290924072
9.513854026794432,9.398747444152832,-7.391064167022706,0.04151112958788872,-7.439545631408691


==> data/single_task_inference_result/walker/walker_single_task_inference_trajectories/43.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.011311185546219347,7.749135971069336,-1.772883057594299,3.2790184020996094,0.35872840881347656
0.13202911615371704,7.749135971069336,-5.589294910430908,0.6744475960731505,0.3419928550720215
0.24708570539951324,7.749135971069336,-5.938701152801514,0.10004590451717375,-5.114599227905273
0.5414440631866455,7.749135971069336,-5.8189711570739755,0.060822635889053345,-5.789254188537598
0.8999005556106566,7.749135971069336,-5.794417381286621,0.04584212228655815,-5.832094669342041
1.3533395528793335,7.749135971069336,-5.86048698425293,0.037546053528785706,-5.8948893547058105
1.802266240119934,7.749135971069336,-5.854402542114258,0.03754613548517227,-5.765719413757324
2.1899375915527344,7.749135971069336,-5.848256587982178,0.03754721954464912,-5.795551776885985
2.649195909500122,7.749135971069336,-5.845888614654541,0.037544969469308846,-5.857613563537598
3.003367662429809,7.749135971069336,-5.844675540924072,0.037568915635347366,-5.7860422134399405
3.4436202049255367,7.749135971069336,-5.845015048980713,0.03766549751162529,-5.846372127532959
3.8356842994689937,7.749135971069336,-5.8445143699646,0.03787879645824432,-5.880953311920166
4.1744346618652335,7.749135971069336,-5.845351696014404,0.03826850280165672,-5.848978519439696
4.591535091400146,7.749135971069336,-5.843443870544434,0.039039459079504006,-5.766599655151367
4.99851655960083,7.749135971069336,-5.81470823287964,0.04063009098172188,-5.7669806480407715
5.482905864715576,7.749135971069336,-5.70390510559082,0.05311128124594688,-5.637028217315674
5.941203594207764,7.749135971069336,-4.966761112213135,0.38174125552177435,-5.540611743927002
6.282364845275879,7.749135971069336,-5.404339790344238,0.28417426347732544,-4.731283664703369
6.625188350677489,7.749135971069336,-5.359843730926514,0.09833286702632904,-5.317943096160889
6.965282440185546,7.749135971069336,-5.394049167633057,0.08127498626708984,-5.431712627410889
7.1335225105285645,7.749135971069336,-5.408873558044434,0.06889241188764572,-5.5066447257995605
7.293185234069824,7.749135971069336,-5.538541316986084,0.08585172146558762,-5.446374416351318
7.405268192291259,7.749135971069336,-5.607682704925537,0.08030910789966582,-5.621248722076416
7.513041019439697,7.749135971069336,-5.665934085845947,0.07593462616205214,-5.657096862792969
7.628183364868163,7.749135971069336,-5.760479927062988,0.06732968986034393,-5.8276710510253915
7.6869025230407715,7.749135971069336,-5.82772970199585,0.05249867588281632,-5.829854488372803
7.7117223739624015,7.749135971069336,-5.86012077331543,0.04167830944061279,-5.82450532913208
7.856609821319581,7.749135971069336,-5.812474727630615,0.03426193818449974,-5.884751796722412
7.77814483642578,7.749135971069336,-5.809101104736328,0.03357939422130585,-5.7842979431152335
7.761589050292968,7.749135971069336,-5.801936626434326,0.02913193218410015,-5.805646419525146
7.757111072540283,7.749135971069336,-5.795198917388916,0.027558697387576103,-5.84056520462036
7.759562969207763,7.749135971069336,-5.804893493652344,0.02652665786445141,-5.806941509246825
7.771395683288574,7.749135971069336,-5.814652442932129,0.025398675352334976,-5.851574420928955
7.768445014953612,7.749135971069336,-5.813557147979736,0.024886295199394223,-5.818175315856934
7.7215704917907715,7.749135971069336,-5.816778182983398,0.02490289509296417,-5.832130432128905
7.690100669860838,7.749135971069336,-5.81210994720459,0.024812841787934303,-5.7953734397888175
7.7195043563842765,7.749135971069336,-5.802486896514893,0.024880580604076385,-5.827136516571045
7.716015815734862,7.749135971069336,-5.796183109283447,0.024922020733356476,-5.780473232269287
7.699594974517822,7.749135971069336,-5.792219638824463,0.024990230798721317,-5.750544548034668
7.73095464706421,7.749135971069336,-5.784833908081056,0.025857429951429367,-5.760406494140625
7.719607353210449,7.749135971069336,-5.785778045654297,0.02575770765542984,-5.75782299041748
7.751368522644043,7.749135971069336,-5.787536144256592,0.02542564272880554,-5.7727227210998535
7.689652919769286,7.749135971069336,-5.790212154388428,0.025254955515265465,-5.837802886962891
7.775020122528077,7.749135971069336,-5.791961193084717,0.02508612722158432,-5.817584037780762
7.81005620956421,7.749135971069336,-5.7971739768981925,0.02501104585826397,-5.815323829650879
7.818462848663329,7.749135971069336,-5.81874418258667,0.025277122855186462,-5.802957534790039
7.871438503265379,7.749135971069336,-5.8479580879211435,0.02659708634018898,-5.852665424346924
7.872332572937011,7.749135971069336,-5.886173725128174,0.030301885679364204,-5.881946563720703
7.873413562774657,7.749135971069336,-5.805533409118652,0.03329948335886001,-5.807487487792969
7.873882770538329,7.749135971069336,-5.816441535949707,0.036378391087055206,-5.813338756561279
7.7906670570373535,7.749135971069336,-5.789280414581299,0.035149361938238144,-5.807915687561035
7.906500816345216,7.749135971069336,-5.791984081268311,0.03239746391773224,-5.766261100769042
7.81121826171875,7.749135971069336,-5.814403057098389,0.031311340630054474,-5.809554100036621
7.812202930450439,7.749135971069336,-5.826572418212891,0.031209278851747513,-5.84290885925293
7.775859355926514,7.749135971069336,-5.843184947967528,0.0312841571867466,-5.8312621116638175
7.836206912994384,7.749135971069336,-5.8365206718444815,0.029474338516592976,-5.839491844177246
7.829617500305174,7.749135971069336,-5.836226940155028,0.029354711994528767,-5.876242160797119
7.768258571624755,7.749135971069336,-5.8152055740356445,0.02956043556332588,-5.744215965270996
7.757368564605712,7.749135971069336,-5.859664440155028,0.02809583954513073,-5.871703624725342
7.763664722442627,7.749135971069336,-5.812816619873047,0.02744205482304096,-5.831593990325928
7.776782035827635,7.749135971069336,-5.811519622802734,0.026253687217831608,-5.825103759765625
7.879387378692627,7.749135971069336,-5.819629192352295,0.025384346023201942,-5.834061622619629
7.87806749343872,7.749135971069336,-5.82890510559082,0.02640737034380436,-5.818657398223877
7.796511650085449,7.749135971069336,-5.858592510223389,0.029537836089730263,-5.842129707336426
7.811434745788574,7.749135971069336,-5.8941121101379395,0.030733607709407806,-5.868804931640625
7.760161399841309,7.749135971069336,-5.831415176391602,0.03145803138613701,-5.7657012939453125
7.800271511077882,7.749135971069336,-5.835386753082275,0.028669195249676704,-5.826747417449951
7.774775505065918,7.749135971069336,-5.832337856292725,0.027496078982949257,-5.810042381286621
7.832229137420654,7.749135971069336,-5.812711238861084,0.026846207678318024,-5.843329906463623
7.816937446594238,7.749135971069336,-5.847920894622803,0.026811065152287483,-5.7969512939453125
7.707086086273193,7.749135971069336,-5.8150620460510245,0.02849043160676956,-5.816606044769287
7.82118272781372,7.749135971069336,-5.839183807373047,0.027089890092611313,-5.859357357025146
7.773874282836913,7.749135971069336,-5.82521390914917,0.027034210041165352,-5.838430404663086
7.782498359680174,7.749135971069336,-5.824831485748291,0.02630835026502609,-5.79493522644043
7.771200180053712,7.749135971069336,-5.830547332763672,0.026477525010704998,-5.795818328857422
7.712503910064697,7.749135971069336,-5.819111347198486,0.026846155524253845,-5.784367084503174
7.7619309425354,7.749135971069336,-5.822366714477539,0.025610387325286865,-5.7952866554260245
7.822515964508056,7.749135971069336,-5.809972286224365,0.024896595627069477,-5.805166721343993
7.800000190734862,7.749135971069336,-5.820905685424805,0.02519247867166996,-5.868591785430908
7.829025268554687,7.749135971069336,-5.837199687957764,0.026356598362326625,-5.847309112548828
7.888429641723632,7.749135971069336,-5.869755268096924,0.027891742065548897,-5.87694215774536
7.754145622253419,7.749135971069336,-5.7995238304138175,0.031207121908664703,-5.8093552589416495
7.772634506225587,7.749135971069336,-5.823737621307373,0.0298431608825922,-5.814885139465332
7.7105183601379395,7.749135971069336,-5.8108601570129395,0.027675906196236607,-5.777056694030762
7.698064804077148,7.749135971069336,-5.804473400115967,0.025987835600972172,-5.791955947875977
7.752358913421632,7.749135971069336,-5.806077480316161,0.025111930444836617,-5.792935371398926
7.791562080383299,7.749135971069336,-5.796895503997803,0.024865416809916496,-5.816059589385985
7.799365043640136,7.749135971069336,-5.808328151702881,0.025056920945644375,-5.821441650390625
7.775192737579346,7.749135971069336,-5.831716537475586,0.025962457060813904,-5.864158153533936
7.796065330505371,7.749135971069336,-5.838850498199463,0.02615239843726158,-5.832225322723389
7.819547176361085,7.749135971069336,-5.827164649963378,0.02693860605359077,-5.892643451690674
7.802229881286621,7.749135971069336,-5.824825763702393,0.027828631922602654,-5.836555480957031
7.8725199699401855,7.749135971069336,-5.862296104431152,0.027854055166244503,-5.894052505493164
7.86296510696411,7.749135971069336,-5.833378791809082,0.03008324094116688,-5.819623947143555
7.834718704223632,7.749135971069336,-5.795811176300049,0.03237707167863846,-5.779698371887207
7.890137195587158,7.749135971069336,-5.872376918792725,0.034376051276922226,-5.791438579559326
7.762248992919923,7.749135971069336,-5.800891399383545,0.033961918205022805,-5.819720268249512
7.810865402221679,7.749135971069336,-5.789613246917725,0.03098890371620655,-5.822749614715576
7.813138008117675,7.749135971069336,-5.824695110321045,0.028814112767577168,-5.85438871383667
7.785996913909912,7.749135971069336,-5.849902629852295,0.028280433267354965,-5.79305362701416
7.8224287033081055,7.749135971069336,-5.858051300048828,0.028023179620504376,-5.86639404296875
7.797669410705566,7.749135971069336,-5.823348522186279,0.02858566679060459,-5.815022945404053
7.728149890899657,7.749135971069336,-5.819803714752196,0.028919212520122528,-5.79339599609375
7.785255432128905,7.749135971069336,-5.83507204055786,0.027028441429138184,-5.826512813568115
7.72334623336792,7.749135971069336,-5.817971706390381,0.026550082489848137,-5.795231819152832
7.719916343688963,7.749135971069336,-5.8115758895874015,0.025333300232887268,-5.793988227844238
7.729808807373046,7.749135971069336,-5.800268650054932,0.025009222328662872,-5.77791404724121
7.8345556259155265,7.749135971069336,-5.79460334777832,0.024780567735433575,-5.789685249328612
7.6970577239990225,7.749135971069336,-5.791944980621338,0.02632814086973667,-5.765229225158691
7.810227394104005,7.749135971069336,-5.786675453186035,0.026319216936826702,-5.814080715179443
7.862250804901123,7.749135971069336,-5.79820680618286,0.026251213625073433,-5.825255870819092
7.857187271118163,7.749135971069336,-5.825185298919678,0.02755784243345261,-5.842444896697998
7.979440212249757,7.749135971069336,-5.898743629455566,0.030517615377902985,-5.922179698944092
7.876874446868896,7.749135971069336,-5.844442844390869,0.03873114287853241,-5.864781379699707
7.735693931579591,7.749135971069336,-5.754582405090332,0.035161498934030526,-5.765424728393555
7.668180465698241,7.749135971069336,-5.761970043182373,0.03155054152011871,-5.754355430603027
7.723989486694336,7.749135971069336,-5.799298286437988,0.030192516744136807,-5.77217435836792
7.695941448211671,7.749135971069336,-5.787179470062256,0.026373783126473423,-5.806095600128174
7.72236680984497,7.749135971069336,-5.796628475189209,0.025027498602867126,-5.79810905456543
7.666438102722168,7.749135971069336,-5.788360118865967,0.025380091741681095,-5.754220485687256
7.714593887329101,7.749135971069336,-5.790555953979492,0.02570570074021816,-5.7741990089416495
7.814773559570312,7.749135971069336,-5.7860236167907715,0.02567495964467525,-5.780274391174316
7.797775745391845,7.749135971069336,-5.801054000854492,0.026235321536660194,-5.785445213317871
7.837809085845947,7.749135971069336,-5.818146705627441,0.026762751862406727,-5.83940315246582
7.833781242370605,7.749135971069336,-5.84924840927124,0.029338479042053223,-5.8667540550231925
7.840229511260985,7.749135971069336,-5.843106746673584,0.03085467591881752,-5.830190181732178
7.829574108123779,7.749135971069336,-5.868935585021973,0.03205544129014015,-5.873172283172608
7.792838096618653,7.749135971069336,-5.805309772491455,0.032152269035577774,-5.819646835327148
7.8129658699035645,7.749135971069336,-5.816933631896973,0.031213274225592613,-5.844783306121825
7.788359642028808,7.749135971069336,-5.824946403503418,0.029933631420135495,-5.771401405334473
7.748353481292723,7.749135971069336,-5.822124958038329,0.029153533279895782,-5.810193061828612
7.799239158630371,7.749135971069336,-5.827353000640869,0.027051307260990143,-5.811257362365723
7.857085704803466,7.749135971069336,-5.8121209144592285,0.02651503682136536,-5.804751396179199
7.758489131927489,7.749135971069336,-5.815386295318604,0.02747402898967266,-5.788431644439696
7.806056022644043,7.749135971069336,-5.83212947845459,0.02641340158879757,-5.853864669799805
7.825619220733642,7.749135971069336,-5.811628818511962,0.02741425670683384,-5.849776268005371
7.871578216552734,7.749135971069336,-5.835896015167236,0.02794136106967926,-5.868296146392822
7.817272186279296,7.749135971069336,-5.89263916015625,0.029823174700140957,-5.859611988067626
7.713850975036621,7.749135971069336,-5.824341297149657,0.031644683331251144,-5.814856052398682
7.862634658813475,7.749135971069336,-5.834456920623779,0.030012790113687515,-5.802290439605713
7.8671064376831055,7.749135971069336,-5.827693939208984,0.028164274990558624,-5.803268432617188
7.7841877937316895,7.749135971069336,-5.8472228050231925,0.02961401268839836,-5.828390121459961
7.718198776245117,7.749135971069336,-5.8109679222106925,0.02983860857784748,-5.7891669273376465
7.734949111938477,7.749135971069336,-5.817013263702393,0.029214654117822647,-5.793028354644775
7.777952194213867,7.749135971069336,-5.807483196258545,0.02605383843183517,-5.825963020324707
7.849857330322266,7.749135971069336,-5.8127923011779785,0.025090498849749565,-5.841461658477783
7.68267011642456,7.749135971069336,-5.8108110427856445,0.026296103373169896,-5.77398157119751
7.790792465209962,7.749135971069336,-5.802154064178467,0.02695692889392376,-5.776518821716309
7.695921897888183,7.749135971069336,-5.805331707000732,0.026027483865618702,-5.789157867431641
7.622211933135985,7.749135971069336,-5.79425573348999,0.02540154568850994,-5.77445125579834
7.7373948097228995,7.749135971069336,-5.801610469818115,0.025666391476988792,-5.774938106536865
7.699639320373534,7.749135971069336,-5.786905765533447,0.025966202840209007,-5.787595272064209
7.678470611572266,7.749135971069336,-5.792856216430664,0.024988623335957527,-5.815544128417969
7.735472202301025,7.749135971069336,-5.793710708618164,0.02547894045710564,-5.8226423263549805
7.726021766662597,7.749135971069336,-5.790142536163329,0.026169771328568455,-5.723175525665283
7.737110614776611,7.749135971069336,-5.789840221405028,0.024934306740760803,-5.808653354644775
7.809869289398193,7.749135971069336,-5.78924036026001,0.025168849155306816,-5.806549549102783
7.777899265289306,7.749135971069336,-5.800189971923828,0.025967905297875404,-5.786847114562988
7.821352481842042,7.749135971069336,-5.798323631286621,0.026018274948000908,-5.800898551940918
7.7925310134887695,7.749135971069336,-5.810813426971436,0.027326330542564392,-5.82936954498291
7.793047428131103,7.749135971069336,-5.815308094024657,0.028061281889677048,-5.769253253936768
7.800050735473632,7.749135971069336,-5.8544697761535645,0.027656521648168564,-5.855858802795409
7.849803924560547,7.749135971069336,-5.818478584289551,0.02819253876805305,-5.778392314910889
7.775209903717042,7.749135971069336,-5.84135103225708,0.02910206653177738,-5.842576026916504
7.8169775009155265,7.749135971069336,-5.8280701637268075,0.02862800844013691,-5.813230037689209
7.877566337585449,7.749135971069336,-5.828917026519775,0.028615485876798626,-5.8087568283081055
7.7859411239624015,7.749135971069336,-5.82820701599121,0.02998511865735054,-5.799759387969971
7.856668949127196,7.749135971069336,-5.867969989776611,0.02952224761247635,-5.883462905883789
7.770193099975587,7.749135971069336,-5.820537090301514,0.030250145122408863,-5.807316303253174
7.849625110626221,7.749135971069336,-5.824333667755127,0.028761200606822968,-5.847196102142334
7.827937126159669,7.749135971069336,-5.83078670501709,0.029115136712789532,-5.779485702514648
7.713037014007568,7.749135971069336,-5.832236289978027,0.029471522197127346,-5.791445732116699
7.828603267669677,7.749135971069336,-5.8404364585876465,0.02771959640085697,-5.839951992034912
7.761221408843993,7.749135971069336,-5.822399139404297,0.027548475190997124,-5.775462627410889
7.757707595825195,7.749135971069336,-5.814907550811768,0.02651946991682053,-5.8202524185180655
7.821828365325926,7.749135971069336,-5.808108806610107,0.026049919426441193,-5.844368457794189
7.830336093902589,7.749135971069336,-5.808350086212158,0.026664394885301586,-5.785885810852051
7.776776313781737,7.749135971069336,-5.843364238739014,0.02728564850986004,-5.836983680725098
7.759856700897216,7.749135971069336,-5.857868671417236,0.026908917352557182,-5.8577189445495605
7.721733093261719,7.749135971069336,-5.815595149993896,0.027546392753720284,-5.777686595916748
7.723288536071777,7.749135971069336,-5.8141961097717285,0.026287704706192017,-5.768498897552489
7.775823116302489,7.749135971069336,-5.804726600646973,0.02481469325721264,-5.782657146453857
7.767509460449218,7.749135971069336,-5.805344104766846,0.02472102642059326,-5.810988903045654
7.78034210205078,7.749135971069336,-5.808425426483153,0.025230659171938896,-5.789459705352783
7.764302730560303,7.749135971069336,-5.816956520080566,0.025663049891591072,-5.8766188621521
7.880606651306152,7.749135971069336,-5.821791172027588,0.02545257098972797,-5.8670759201049805
7.844032287597656,7.749135971069336,-5.81972074508667,0.026754355058074,-5.80744171142578
7.79069948196411,7.749135971069336,-5.812232494354248,0.02899952419102192,-5.809459686279297
7.832151889801025,7.749135971069336,-5.880349636077881,0.02920546755194664,-5.889554023742676
7.769562721252441,7.749135971069336,-5.824354648590088,0.0310081634670496,-5.812382698059082
7.837746620178223,7.749135971069336,-5.82326078414917,0.02931673265993595,-5.8672966957092285
7.837488651275634,7.749135971069336,-5.834794998168944,0.02858278341591358,-5.87316370010376
7.815343379974365,7.749135971069336,-5.820450305938721,0.029498066753149033,-5.8438940048217765
7.92688512802124,7.749135971069336,-5.903568744659424,0.029563656076788902,-5.950650691986084
7.740333557128905,7.749135971069336,-5.796585559844971,0.03240031376481056,-5.79224967956543
7.739608764648437,7.749135971069336,-5.760715961456299,0.029776524752378464,-5.764015197753905
7.728717803955078,7.749135971069336,-5.776632785797119,0.02738850377500057,-5.74567699432373
7.683025836944579,7.749135971069336,-5.77786922454834,0.02598847448825836,-5.817872047424316
7.73952579498291,7.749135971069336,-5.796403884887695,0.02555421181023121,-5.825239658355713
7.753417015075684,7.749135971069336,-5.790741443634033,0.024819526821374893,-5.823488712310791


==> data/single_task_inference_result/walker/walker_single_task_inference_trajectories/44.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
-0.1034705564379692,3.0057384967803955,-1.772883057594299,3.2790184020996094,-1.1115111112594604
0.021933212876319885,3.0057384967803955,-1.8025709390640257,0.23457542061805725,1.5773594379425049
0.4346204996109009,3.0057384967803955,-1.2672549486160278,0.10816824436187744,-1.4491556882858276
0.8479700088500975,3.0057384967803955,-1.3191862106323242,0.08406192809343338,-1.4385904073715208
1.1491332054138184,3.0057384967803955,-1.2916816473007202,0.054625853896141045,-1.4625505208969116
1.5361956357955933,3.0057384967803955,-1.4365276098251343,0.04359270632266998,-1.3966548442840576
1.895406007766724,3.0057384967803955,-1.4435263872146606,0.04373922944068909,-1.3677494525909424
2.2465741634368896,3.0057384967803955,-1.442156195640564,0.04392324388027191,-1.4130598306655884
2.584836959838867,3.0057384967803955,-1.3915826082229614,0.040270235389471054,-1.3734104633331299
2.7294063568115234,3.0057384967803955,-1.1924579143524168,0.03644944354891777,-1.1646151542663574
2.909440755844116,3.0057384967803955,-1.2783869504928589,0.0469675175845623,-1.3140230178833008
2.9521045684814453,3.0057384967803955,-1.3218144178390503,0.0423799492418766,-1.2583082914352417
2.935688734054565,3.0057384967803955,-1.33473539352417,0.03738688305020332,-1.3851081132888792
2.981938362121582,3.0057384967803955,-1.34630286693573,0.03531603515148163,-1.3713102340698242
3.0480096340179443,3.0057384967803955,-1.3568673133850095,0.03146468475461006,-1.3712894916534424
3.0243282318115234,3.0057384967803955,-1.3588261604309082,0.0246756374835968,-1.366665244102478
3.0145354270935054,3.0057384967803955,-1.356108784675598,0.023084755986928936,-1.3448207378387451
3.0834662914276123,3.0057384967803955,-1.3610575199127195,0.022744394838809967,-1.3518269062042236
3.0165605545043945,3.0057384967803955,-1.3655946254730225,0.022517317906022072,-1.3411333560943604
3.0073523521423335,3.0057384967803955,-1.3668030500411987,0.02239641174674034,-1.334861636161804
3.0283780097961426,3.0057384967803955,-1.3541706800460815,0.02165128476917744,-1.3334772586822508
3.0718288421630855,3.0057384967803955,-1.3558818101882935,0.02158617600798607,-1.346222162246704
2.9913766384124756,3.0057384967803955,-1.3697103261947632,0.022511370480060577,-1.3454704284667969
3.03722620010376,3.0057384967803955,-1.3602030277252195,0.021562391892075535,-1.3510509729385376
3.034042835235596,3.0057384967803955,-1.3607563972473145,0.02200672961771488,-1.3325936794281004
3.04643177986145,3.0057384967803955,-1.359261393547058,0.022325599566102028,-1.3507914543151855
3.0696818828582764,3.0057384967803955,-1.3769874572753906,0.022614838555455208,-1.3276234865188599
3.009711980819702,3.0057384967803955,-1.3858510255813599,0.023203574120998383,-1.3861345052719116
3.0513927936553955,3.0057384967803955,-1.3762644529342651,0.02316600829362869,-1.367349624633789
3.0814712047576904,3.0057384967803955,-1.3673574924468994,0.022799523547291756,-1.3862652778625488
3.045366048812866,3.0057384967803955,-1.3933318853378296,0.023509107530117035,-1.4272212982177734
3.077425241470337,3.0057384967803955,-1.3889554738998413,0.024243952706456184,-1.4049972295761108
3.048818588256836,3.0057384967803955,-1.3790197372436523,0.024500152096152306,-1.350834846496582
3.0462155342102046,3.0057384967803955,-1.407478094100952,0.025548767298460007,-1.376716375350952
3.023540496826172,3.0057384967803955,-1.389880895614624,0.026056868955492973,-1.420194149017334
3.1030130386352535,3.0057384967803955,-1.3815486431121826,0.024120502173900604,-1.388578414916992
3.0917723178863525,3.0057384967803955,-1.37891685962677,0.024691062048077583,-1.3745135068893433
3.090234041213989,3.0057384967803955,-1.3995054960250854,0.025170618668198586,-1.3619483709335327
3.0174570083618164,3.0057384967803955,-1.3763985633850095,0.027573365718126297,-1.3787541389465332
3.0286571979522705,3.0057384967803955,-1.3453669548034668,0.026151802390813828,-1.3043315410614011
2.993871688842773,3.0057384967803955,-1.3807414770126343,0.02456972189247608,-1.3718730211257935
3.100631237030029,3.0057384967803955,-1.368943452835083,0.022962816059589383,-1.3900349140167236
3.052891254425049,3.0057384967803955,-1.368092656135559,0.022933272644877437,-1.4019688367843628
3.0318620204925537,3.0057384967803955,-1.3689699172973633,0.022589122876524925,-1.3655195236206055
3.075972318649292,3.0057384967803955,-1.3483928442001343,0.02250946871936321,-1.3889793157577515
3.0245060920715328,3.0057384967803955,-1.3622111082077026,0.0238118264824152,-1.3633416891098022
3.0343320369720455,3.0057384967803955,-1.390075922012329,0.025060409680008888,-1.3849313259124756
3.094667911529541,3.0057384967803955,-1.3716665506362915,0.023310041055083275,-1.348363161087036
3.1087522506713867,3.0057384967803955,-1.3850753307342527,0.02354920655488968,-1.4102923870086668
3.130458116531372,3.0057384967803955,-1.4031568765640259,0.026004483923316,-1.400002121925354
3.0577871799468994,3.0057384967803955,-1.3805078268051147,0.029138058423995968,-1.389123797416687
2.9352684020996094,3.0057384967803955,-1.3369196653366089,0.030418679118156437,-1.3374325037002563
2.9856491088867188,3.0057384967803955,-1.37242591381073,0.025670399889349937,-1.3554978370666504
2.8833661079406734,3.0057384967803955,-1.3416659832000732,0.024678962305188176,-1.3044521808624268
2.9232699871063232,3.0057384967803955,-1.3468520641326904,0.02389492094516754,-1.3349815607070923
2.9150660037994385,3.0057384967803955,-1.343173265457153,0.023594822734594345,-1.3786147832870483
2.906666040420532,3.0057384967803955,-1.357349872589111,0.02542874589562416,-1.3433185815811155
2.977074384689331,3.0057384967803955,-1.3509389162063599,0.02525629848241806,-1.3962883949279783
2.8752832412719727,3.0057384967803955,-1.373210072517395,0.030089618638157845,-1.410217046737671
3.023531198501587,3.0057384967803955,-1.3431403636932373,0.02491766586899757,-1.316923141479492
3.020006895065308,3.0057384967803955,-1.353205323219299,0.025500977411866188,-1.3758715391159055
2.993968963623047,3.0057384967803955,-1.3583401441574097,0.02359199896454811,-1.3878203630447388
3.0562973022460938,3.0057384967803955,-1.3508235216140747,0.021758560091257092,-1.3541746139526367
3.0234210491180415,3.0057384967803955,-1.354681134223938,0.02410134300589561,-1.31951105594635
2.9828336238861084,3.0057384967803955,-1.3622206449508667,0.021553929895162582,-1.372955083847046
3.040494918823242,3.0057384967803955,-1.352787971496582,0.02150256372988224,-1.3681850433349607
3.0579817295074463,3.0057384967803955,-1.3584413528442383,0.021976884454488754,-1.3482006788253784
3.08282470703125,3.0057384967803955,-1.3763909339904783,0.02259126491844654,-1.392350673675537
3.0573239326477046,3.0057384967803955,-1.3919532299041748,0.023260818794369698,-1.37712025642395
3.030651092529297,3.0057384967803955,-1.4069428443908691,0.025057900696992878,-1.430570602416992
3.0494542121887207,3.0057384967803955,-1.3722896575927734,0.02523902803659439,-1.3411009311676023
3.0509047508239746,3.0057384967803955,-1.3764880895614624,0.02471606433391571,-1.3627543449401855
3.03804874420166,3.0057384967803955,-1.3979777097702026,0.02458767034113407,-1.4231057167053223
3.041427135467529,3.0057384967803955,-1.3886044025421143,0.02382376231253147,-1.3825104236602783
3.086752653121948,3.0057384967803955,-1.3806467056274414,0.023444378748536106,-1.384418249130249
3.0404391288757324,3.0057384967803955,-1.3925044536590576,0.024330817162990567,-1.3976204395294187
2.9575326442718506,3.0057384967803955,-1.3917664289474487,0.02449765242636204,-1.392496943473816
2.958127737045288,3.0057384967803955,-1.373246192932129,0.023578289896249768,-1.3624577522277832
3.041153907775879,3.0057384967803955,-1.3506090641021729,0.023326391354203224,-1.3759578466415403
3.090739250183105,3.0057384967803955,-1.3589829206466675,0.02346163615584373,-1.3437837362289429
3.1056861877441406,3.0057384967803955,-1.3688334226608276,0.023271085694432255,-1.3581457138061523
3.057675838470459,3.0057384967803955,-1.4214764833450315,0.02514731511473656,-1.4368517398834229
3.037017107009888,3.0057384967803955,-1.4038141965866089,0.02808768860995769,-1.3974825143814087
2.939087152481079,3.0057384967803955,-1.3680393695831299,0.025581639260053635,-1.332243800163269
2.983221530914306,3.0057384967803955,-1.3731619119644165,0.02477780357003212,-1.3513418436050415
2.9436252117156982,3.0057384967803955,-1.3595763444900513,0.023800469934940335,-1.3619190454483032
3.005400419235229,3.0057384967803955,-1.3506345748901367,0.02265975251793861,-1.339429497718811
2.9978890419006348,3.0057384967803955,-1.3448148965835571,0.02242961525917053,-1.325662612915039
2.953299045562744,3.0057384967803955,-1.344408631324768,0.02240052260458469,-1.3427217006683347
3.0202295780181885,3.0057384967803955,-1.3441082239151,0.021469542756676677,-1.3417388200759888
3.0044596195220947,3.0057384967803955,-1.348294973373413,0.022385243326425552,-1.2988330125808716
2.968377590179444,3.0057384967803955,-1.3477375507354736,0.02095953375101089,-1.3169294595718384
2.944652557373047,3.0057384967803955,-1.3483330011367796,0.021247459575533863,-1.375319004058838
2.9888978004455566,3.0057384967803955,-1.3468416929244995,0.02241990715265274,-1.3547970056533811
3.048659563064575,3.0057384967803955,-1.3452141284942627,0.02176603116095066,-1.310724854469299
3.0186119079589844,3.0057384967803955,-1.3470815420150757,0.02208910137414932,-1.3469029664993286
3.0796091556549072,3.0057384967803955,-1.3542839288711548,0.02246148884296417,-1.335727572441101
3.0680077075958248,3.0057384967803955,-1.3664605617523191,0.02338938228785992,-1.3209174871444702
3.0338418483734126,3.0057384967803955,-1.38606059551239,0.023746758699417118,-1.3933945894241333
3.0298757553100586,3.0057384967803955,-1.3741143941879272,0.024362649768590927,-1.3591017723083496
2.9693214893341064,3.0057384967803955,-1.362572193145752,0.023596039041876793,-1.3317409753799438
3.022717237472534,3.0057384967803955,-1.37315833568573,0.02351595088839531,-1.3824198246002195
3.0129077434539795,3.0057384967803955,-1.3664181232452393,0.02259157970547676,-1.3665636777877808
3.014664649963379,3.0057384967803955,-1.360002875328064,0.021539906039834023,-1.2964354753494263
3.058805465698242,3.0057384967803955,-1.3577730655670166,0.02128096111118793,-1.3341784477233887
2.9927093982696533,3.0057384967803955,-1.3639959096908567,0.02194692380726337,-1.3300279378890991
3.0371396541595455,3.0057384967803955,-1.359846591949463,0.021369876340031624,-1.394899845123291
3.078377723693848,3.0057384967803955,-1.3607885837554932,0.021641034632921215,-1.3791559934616089
3.0713605880737305,3.0057384967803955,-1.3629511594772339,0.022564254701137543,-1.3611409664154053
3.0336129665374756,3.0057384967803955,-1.3832570314407349,0.023793445900082588,-1.3925232887268066
2.994714975357056,3.0057384967803955,-1.3679460287094116,0.024399761110544205,-1.3811701536178589
2.97897744178772,3.0057384967803955,-1.3634356260299683,0.023557933047413823,-1.3238308429718015
3.0776991844177246,3.0057384967803955,-1.3586177825927734,0.02303447760641575,-1.3672155141830444
3.023186206817627,3.0057384967803955,-1.3599696159362793,0.02273375168442726,-1.3473695516586304
2.996165513992309,3.0057384967803955,-1.3547441959381104,0.02204331010580063,-1.3534886837005615
2.99111533164978,3.0057384967803955,-1.3470548391342163,0.02169150300323963,-1.3590123653411863
2.995295763015747,3.0057384967803955,-1.34901762008667,0.02215249463915825,-1.370596170425415
2.9312007427215576,3.0057384967803955,-1.352406620979309,0.021885527297854424,-1.3801475763320923
2.9808685779571533,3.0057384967803955,-1.3442130088806152,0.0214241873472929,-1.3272868394851685
3.0750622749328613,3.0057384967803955,-1.3412563800811768,0.021791202947497368,-1.32278573513031
3.032284736633301,3.0057384967803955,-1.3439029455184937,0.02230737172067165,-1.3419396877288818
3.0630831718444824,3.0057384967803955,-1.355436086654663,0.02267229557037353,-1.3482197523117063
3.088249921798706,3.0057384967803955,-1.3678526878356931,0.024195309728384014,-1.3439054489135742
3.0610201358795166,3.0057384967803955,-1.3951245546340942,0.024892756715416908,-1.4071375131607056
3.014348030090332,3.0057384967803955,-1.4021294116973877,0.026614682748913765,-1.442163586616516
3.007190227508545,3.0057384967803955,-1.3616526126861572,0.024797262623906132,-1.3870325088500977
3.0832679271698,3.0057384967803955,-1.3583182096481323,0.023347217589616772,-1.3687020540237427
3.069509983062744,3.0057384967803955,-1.3671900033950803,0.023026971146464348,-1.3613340854644775
3.035268068313598,3.0057384967803955,-1.3733224868774414,0.023008888587355614,-1.3766846656799316
3.020552158355713,3.0057384967803955,-1.3666164875030515,0.02305174618959427,-1.3667916059494019
3.0161614418029785,3.0057384967803955,-1.3578587770462036,0.02319885604083538,-1.3447648286819458
3.0613253116607666,3.0057384967803955,-1.372369408607483,0.02337256446480751,-1.372692823410034
2.9937546253204346,3.0057384967803955,-1.372955322265625,0.022654458880424496,-1.3689395189285278
3.0593416690826416,3.0057384967803955,-1.3635729551315308,0.021784367039799687,-1.3664275407791135
3.066382884979248,3.0057384967803955,-1.363909125328064,0.022034157067537308,-1.3742371797561643
3.0548534393310542,3.0057384967803955,-1.3619968891143799,0.022894689813256264,-1.371078610420227
3.058539390563965,3.0057384967803955,-1.3704781532287595,0.023837894201278687,-1.3638590574264526
3.0400493144989014,3.0057384967803955,-1.3693329095840454,0.024625370278954502,-1.3758286237716675
3.0350584983825684,3.0057384967803955,-1.3888994455337524,0.025472272187471386,-1.3577499389648435
3.079584836959839,3.0057384967803955,-1.3823679685592651,0.024659745395183563,-1.3877609968185425
3.080382823944092,3.0057384967803955,-1.3877681493759155,0.02436663582921028,-1.3886795043945312
3.008361339569092,3.0057384967803955,-1.405049443244934,0.025242254137992855,-1.393623113632202
3.000344276428222,3.0057384967803955,-1.3688044548034668,0.024393053725361824,-1.3524482250213623
2.972669839859009,3.0057384967803955,-1.3557153940200803,0.02252863720059395,-1.3617479801177979
3.001806735992432,3.0057384967803955,-1.352002501487732,0.022454485297203064,-1.34370756149292
3.0639665126800537,3.0057384967803955,-1.3503825664520264,0.02180597372353077,-1.346592903137207
3.0343120098114014,3.0057384967803955,-1.3498870134353635,0.021169388666749,-1.3321630954742432
3.0090341567993164,3.0057384967803955,-1.3612849712371826,0.021780753508210186,-1.3598335981369019
3.0724780559539795,3.0057384967803955,-1.356810450553894,0.02229232527315617,-1.3558489084243774
3.0492143630981445,3.0057384967803955,-1.3585082292556763,0.022188607603311535,-1.3490021228790283
3.0433902740478516,3.0057384967803955,-1.3819364309310913,0.02323935553431511,-1.3790457248687744
3.027244329452514,3.0057384967803955,-1.3750667572021484,0.02310260012745857,-1.3873710632324219
2.9933261871337886,3.0057384967803955,-1.370513916015625,0.02318018488585949,-1.357960820198059
3.092553377151489,3.0057384967803955,-1.3716899156570435,0.023147843778133392,-1.3518435955047607
3.01704740524292,3.0057384967803955,-1.3700929880142212,0.02273237146437168,-1.3260467052459717
3.0436458587646484,3.0057384967803955,-1.3614544868469238,0.022395577281713486,-1.3724275827407837
2.891008138656616,3.0057384967803955,-1.3515849113464355,0.021737040951848034,-1.3737128973007202
3.035856008529663,3.0057384967803955,-1.3569294214248655,0.02262325026094913,-1.3410112857818604
2.9780569076538086,3.0057384967803955,-1.36497962474823,0.02311696484684944,-1.3746753931045532
3.043698787689209,3.0057384967803955,-1.3552302122116089,0.02191002294421196,-1.3803962469100952
3.0247623920440674,3.0057384967803955,-1.3553651571273804,0.022322384640574452,-1.380772590637207
2.932840347290039,3.0057384967803955,-1.363699436187744,0.024693658575415608,-1.364610195159912
3.0231199264526367,3.0057384967803955,-1.3585777282714844,0.022076886147260662,-1.3812836408615112
3.135155916213989,3.0057384967803955,-1.3561958074569702,0.02235840260982513,-1.378185987472534
3.13569450378418,3.0057384967803955,-1.3589578866958618,0.022639134898781776,-1.3449819087982176
3.0240249633789062,3.0057384967803955,-1.396371841430664,0.024918550625443455,-1.4034392833709717
3.0663220882415767,3.0057384967803955,-1.338019013404846,0.027895599603652958,-1.312408685684204
3.04888653755188,3.0057384967803955,-1.3721812963485716,0.02294266037642956,-1.3673220872879028
3.085217237472534,3.0057384967803955,-1.4145296812057495,0.025560963898897168,-1.4572917222976685
2.9748973846435542,3.0057384967803955,-1.4000416994094849,0.027179349213838577,-1.384539484977722
2.9819276332855225,3.0057384967803955,-1.3764194250106812,0.02374978177249432,-1.382422924041748
3.0939741134643555,3.0057384967803955,-1.3563555479049683,0.023520421236753464,-1.412028193473816
3.036082506179809,3.0057384967803955,-1.3490746021270752,0.023449040949344635,-1.3776618242263792
3.0578863620758057,3.0057384967803955,-1.347624659538269,0.02261663228273392,-1.3311983346939087
3.0099985599517822,3.0057384967803955,-1.3546241521835327,0.022837001830339432,-1.3626725673675537
3.000516891479492,3.0057384967803955,-1.3683792352676392,0.0234196987003088,-1.378135323524475
3.0363051891326904,3.0057384967803955,-1.3649516105651855,0.02297421731054783,-1.3726687431335447
3.095027685165405,3.0057384967803955,-1.3602628707885742,0.021714167669415477,-1.32350492477417
3.124549150466919,3.0057384967803955,-1.3661962747573853,0.022370442748069763,-1.3591691255569458
3.073370933532715,3.0057384967803955,-1.3726894855499268,0.023751242086291317,-1.3742804527282715
3.03188157081604,3.0057384967803955,-1.3561319112777708,0.027122093364596367,-1.3888392448425293
2.976269483566284,3.0057384967803955,-1.3664101362228391,0.025565290823578835,-1.3907669782638548
2.973068952560425,3.0057384967803955,-1.3731911182403564,0.024815971031785008,-1.3706417083740234
2.955545902252197,3.0057384967803955,-1.3590548038482666,0.023980557918548584,-1.4250406026840208
2.993563175201416,3.0057384967803955,-1.3533029556274414,0.02274474874138832,-1.3535504341125488
3.0552279949188232,3.0057384967803955,-1.3461946249008179,0.022303467616438866,-1.3971784114837646
3.0352723598480225,3.0057384967803955,-1.3466100692749023,0.02263140305876732,-1.3628928661346436
3.0671815872192383,3.0057384967803955,-1.361935019493103,0.022442860528826717,-1.3388607501983643
3.034707307815552,3.0057384967803955,-1.367242693901062,0.02362719736993313,-1.3270747661590576
3.02637243270874,3.0057384967803955,-1.377582550048828,0.023423220962285995,-1.4078816175460815
3.0309045314788814,3.0057384967803955,-1.37636399269104,0.023589154705405235,-1.3746664524078367
3.11824893951416,3.0057384967803955,-1.3731554746627808,0.02283619157969952,-1.4068814516067505
3.0325376987457275,3.0057384967803955,-1.3797814846038818,0.023757014423608776,-1.3927549123764038
3.020810127258301,3.0057384967803955,-1.3683958053588867,0.023393765091896057,-1.3803249597549438
3.040489196777344,3.0057384967803955,-1.3583848476409912,0.022558530792593956,-1.3673479557037351
3.1157631874084473,3.0057384967803955,-1.3672847747802734,0.022790485993027687,-1.4221777915954588
2.9678475856781006,3.0057384967803955,-1.389892816543579,0.02485857717692852,-1.3233190774917603
3.0522840023040767,3.0057384967803955,-1.3603304624557495,0.02277573756873608,-1.3988590240478516
3.0299229621887207,3.0057384967803955,-1.356746792793274,0.023241005837917328,-1.3755569458007812
3.0265862941741943,3.0057384967803955,-1.36343514919281,0.02296755276620388,-1.358704686164856


==> data/single_task_inference_result/walker/walker_single_task_inference_trajectories/45.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
-0.01087304949760437,6.524574756622314,-1.772883057594299,3.2790184020996094,-2.6510558128356934
0.2987441122531891,6.524574756622314,-4.775128841400146,0.416985422372818,-6.577606201171875
0.5586613416671753,6.524574756622314,-4.753520488739014,0.08637993037700653,-4.984865188598633
0.8834134936332703,6.524574756622314,-4.632675647735596,0.06236817315220833,-4.687845230102539
1.3415541648864746,6.524574756622314,-4.637199401855469,0.04630233347415924,-4.696147918701172
1.7857179641723633,6.524574756622314,-4.717057228088378,0.03628993779420853,-4.754671096801758
2.1769411563873287,6.524574756622314,-4.7099242210388175,0.03632732480764389,-4.705865859985352
2.640830993652344,6.524574756622314,-4.707612037658691,0.036393262445926666,-4.716690540313721
3.008339643478393,6.524574756622314,-4.707865238189696,0.03652607649564743,-4.667957305908203
3.426751375198364,6.524574756622314,-4.711972236633301,0.036814238876104355,-4.726417064666748
3.8178555965423584,6.524574756622314,-4.721179962158203,0.03733205795288086,-4.788389682769775
4.217521190643311,6.524574756622314,-4.732662677764893,0.038272976875305176,-4.754523277282715
4.637753486633301,6.524574756622314,-4.72923707962036,0.04506213963031769,-4.747719764709473
5.050734043121338,6.524574756622314,-4.492143630981444,0.04710843786597252,-4.482347011566161
5.346603393554688,6.524574756622314,-4.2484116554260245,0.198714941740036,-4.365072727203369
5.700354099273682,6.524574756622314,-4.320952892303467,0.0903262048959732,-4.430481433868408
6.018547534942626,6.524574756622314,-4.334649085998535,0.06460300832986832,-4.349315166473389
6.126017570495605,6.524574756622314,-4.390862464904785,0.05512701347470284,-4.406435489654541
6.345661163330078,6.524574756622314,-4.608140468597412,0.06575347483158112,-4.53635311126709
6.358858585357666,6.524574756622314,-4.581556797027588,0.0419331043958664,-4.592761993408203
6.361756801605225,6.524574756622314,-4.720095634460449,0.04646389931440353,-4.647168159484863
6.568512439727783,6.524574756622314,-4.801533222198486,0.05414549633860588,-4.84910249710083
6.604431629180908,6.524574756622314,-4.747398376464844,0.03379359841346741,-4.706241607666016
6.54914379119873,6.524574756622314,-4.711855411529541,0.03356824442744255,-4.72980499267578
6.483524799346924,6.524574756622314,-4.703985214233398,0.029201889410614967,-4.75950288772583
6.561511993408203,6.524574756622314,-4.653397560119629,0.026935670524835583,-4.666810989379883
6.52889347076416,6.524574756622314,-4.665066719055176,0.02491194009780884,-4.684041976928711
6.5626325607299805,6.524574756622314,-4.6609416007995605,0.023771744221448895,-4.6579909324646
6.528597831726073,6.524574756622314,-4.66388463973999,0.024105267599225044,-4.650402069091797
6.534032344818115,6.524574756622314,-4.659590721130371,0.024451659992337223,-4.675040721893311
6.505051612854004,6.524574756622314,-4.6619296073913565,0.023788992315530777,-4.6770544052124015
6.463653087615967,6.524574756622314,-4.653134822845458,0.023671397939324375,-4.66881227493286
6.464082717895508,6.524574756622314,-4.650945663452148,0.023318249732255932,-4.63776397705078
6.480637550354004,6.524574756622314,-4.6489834785461435,0.02335844747722149,-4.625009536743164
6.546733856201172,6.524574756622314,-4.645349502563477,0.023804208263754845,-4.64962911605835
6.650334358215332,6.524574756622314,-4.648545742034912,0.02474884316325188,-4.623871803283691
6.649560451507568,6.524574756622314,-4.6722660064697275,0.026185723021626472,-4.644149303436279
6.659862518310546,6.524574756622314,-4.727920055389404,0.029774053022265438,-4.759828567504883
6.72091817855835,6.524574756622314,-4.794335842132568,0.03406763821840286,-4.798832416534424
6.586195468902588,6.524574756622314,-4.6959099769592285,0.038863975554704666,-4.689595699310304
6.547632694244385,6.524574756622314,-4.616769790649414,0.03027751296758652,-4.627049922943115
6.564119815826416,6.524574756622314,-4.654930114746094,0.028007805347442623,-4.681556224822998
6.559327602386475,6.524574756622314,-4.673646926879883,0.028605472296476364,-4.66556453704834
6.53220272064209,6.524574756622314,-4.677382469177246,0.02741438150405884,-4.691076755523682
6.562245845794678,6.524574756622314,-4.670292377471924,0.02516771480441093,-4.6787633895874015
6.602125644683838,6.524574756622314,-4.667801380157472,0.02492615021765232,-4.680727005004883
6.532166004180908,6.524574756622314,-4.669067859649657,0.025672439485788345,-4.67683982849121
6.496418952941895,6.524574756622314,-4.6731905937194815,0.0251163300126791,-4.680908679962158
6.5330915451049805,6.524574756622314,-4.663181304931641,0.02509764395654201,-4.646592140197754
6.50998592376709,6.524574756622314,-4.6506991386413565,0.02413307130336761,-4.623968124389648
6.554781913757324,6.524574756622314,-4.651679515838623,0.02314437367022037,-4.666484355926514
6.5068883895874015,6.524574756622314,-4.654367446899414,0.02328654937446117,-4.621957302093506
6.44718599319458,6.524574756622314,-4.653165340423584,0.02328832074999809,-4.620617389678955
6.466557502746582,6.524574756622314,-4.649851322174072,0.023725615814328197,-4.646073818206787
6.497856616973877,6.524574756622314,-4.647106170654297,0.023810964077711105,-4.650784492492676
6.449193477630615,6.524574756622314,-4.644964218139648,0.023864148184657097,-4.646889209747314
6.539111137390137,6.524574756622314,-4.642978668212891,0.024316824972629547,-4.656404495239258
6.525490283966064,6.524574756622314,-4.643435955047608,0.025766374543309208,-4.638110160827637
6.492619991302489,6.524574756622314,-4.643235683441161,0.02387703396379948,-4.679156303405762
6.44318962097168,6.524574756622314,-4.648787021636962,0.02319500781595707,-4.622785568237305
6.4759931564331055,6.524574756622314,-4.64790678024292,0.023860791698098183,-4.687985897064209
6.51737117767334,6.524574756622314,-4.64708137512207,0.02351774089038372,-4.644296646118164
6.528365135192871,6.524574756622314,-4.644457340240479,0.023815510794520375,-4.634562015533447
6.544512748718262,6.524574756622314,-4.645055294036865,0.024036044254899025,-4.654261112213135
6.46947193145752,6.524574756622314,-4.650272369384766,0.02445891313254833,-4.634012222290039
6.545076847076416,6.524574756622314,-4.650378704071045,0.023903410881757736,-4.647505760192871
6.573588371276856,6.524574756622314,-4.655553340911865,0.02328843809664249,-4.653002262115479
6.5566062927246085,6.524574756622314,-4.664685249328612,0.023645067587494847,-4.651734352111816
6.648335933685304,6.524574756622314,-4.67467164993286,0.024482360109686848,-4.700052261352539
6.540867805480957,6.524574756622314,-4.705649375915527,0.027405956760048863,-4.717305660247803
6.484385013580321,6.524574756622314,-4.646744251251221,0.02649897150695324,-4.615782260894775
6.517360687255859,6.524574756622314,-4.657966136932373,0.02608083002269268,-4.655625343322754
6.543137073516846,6.524574756622314,-4.639106273651123,0.024636944755911827,-4.650730133056641
6.5206284523010245,6.524574756622314,-4.6539320945739755,0.023681772872805595,-4.6318345069885245
6.57881498336792,6.524574756622314,-4.6496262550354,0.02341855876147747,-4.647557735443115
6.540616512298584,6.524574756622314,-4.658255100250244,0.024233145639300343,-4.654035568237305
6.6014404296875,6.524574756622314,-4.658843517303467,0.024204730987548828,-4.661202907562256
6.594297885894775,6.524574756622314,-4.662832736968993,0.025097714737057682,-4.680957794189453
6.5724287033081055,6.524574756622314,-4.662242412567139,0.026716940104961395,-4.65037965774536
6.483669281005859,6.524574756622314,-4.697065353393555,0.027589838951826092,-4.613011360168457
6.479400634765625,6.524574756622314,-4.683244228363037,0.027324499562382695,-4.614728927612305
6.4748735427856445,6.524574756622314,-4.657440662384033,0.025359598919749256,-4.60400390625
6.514052867889404,6.524574756622314,-4.650626659393311,0.02403216063976288,-4.657819747924805
6.543249607086182,6.524574756622314,-4.644542694091797,0.023994041606783863,-4.6190032958984375
6.4932875633239755,6.524574756622314,-4.6499667167663565,0.02467592619359493,-4.651631832122803
6.502680778503418,6.524574756622314,-4.648583412170409,0.02410614676773548,-4.602403163909912
6.502523899078369,6.524574756622314,-4.645822048187256,0.023588810116052628,-4.627176284790039
6.576263427734375,6.524574756622314,-4.646846294403076,0.023051245138049126,-4.692945957183838
6.534937858581543,6.524574756622314,-4.649165630340576,0.024042727425694466,-4.66584014892578
6.593778133392334,6.524574756622314,-4.648344039916992,0.02442685514688492,-4.648256301879883
6.57593870162964,6.524574756622314,-4.661637306213378,0.025200678035616875,-4.6223692893981925
6.556726455688477,6.524574756622314,-4.671763896942139,0.026509316638112068,-4.6665563583374015
6.626812458038329,6.524574756622314,-4.688036918640137,0.026243992149829865,-4.745870113372803
6.618174076080321,6.524574756622314,-4.669692993164063,0.027500471100211143,-4.660138130187988
6.562729358673096,6.524574756622314,-4.656395435333252,0.02882720902562141,-4.6945109367370605
6.5720791816711435,6.524574756622314,-4.685013771057129,0.02909274399280548,-4.627816677093506
6.534921646118164,6.524574756622314,-4.6761016845703125,0.028797134757041928,-4.644000053405762
6.6227478981018075,6.524574756622314,-4.667490482330321,0.02690427377820015,-4.686397075653076
6.564773082733153,6.524574756622314,-4.664448261260985,0.026425402611494064,-4.6468467712402335
6.476332187652588,6.524574756622314,-4.653648853302002,0.02625716663897037,-4.622389793395996
6.583443641662598,6.524574756622314,-4.670503616333008,0.02592550590634346,-4.721594333648682
6.485369682312012,6.524574756622314,-4.666118144989014,0.025372322648763657,-4.651106834411621
6.45665407180786,6.524574756622314,-4.6562886238098145,0.02427956834435463,-4.6501808166503915
6.442063808441161,6.524574756622314,-4.648593425750732,0.02403347380459309,-4.635905742645264
6.46122407913208,6.524574756622314,-4.642024993896484,0.024647695943713188,-4.640148639678955
6.5037145614624015,6.524574756622314,-4.6479148864746085,0.0246976800262928,-4.668852806091309
6.560277462005615,6.524574756622314,-4.643949031829834,0.02539302594959736,-4.630294799804688
6.541799068450928,6.524574756622314,-4.657142162322998,0.026463275775313377,-4.695971965789794
6.512833118438721,6.524574756622314,-4.65588903427124,0.026067681610584256,-4.6442198753356925
6.472579002380371,6.524574756622314,-4.654184818267822,0.02458222582936287,-4.645486831665039
6.515302181243896,6.524574756622314,-4.651252269744873,0.023917434737086296,-4.6602110862731925
6.504001617431641,6.524574756622314,-4.648491859436035,0.023257099092006683,-4.628220558166504
6.511585235595703,6.524574756622314,-4.644482135772705,0.02297145687043667,-4.655604839324951
6.429539680480957,6.524574756622314,-4.641843795776367,0.023311419412493702,-4.6175522804260245
6.471336841583252,6.524574756622314,-4.644339084625244,0.02365908585488796,-4.638360977172852
6.489696979522705,6.524574756622314,-4.641333103179932,0.023941287770867348,-4.656741142272949
6.561380386352539,6.524574756622314,-4.643209934234619,0.023907868191599842,-4.658416271209717
6.542849540710449,6.524574756622314,-4.6480727195739755,0.02502625063061714,-4.637288570404053
6.5632500648498535,6.524574756622314,-4.660806655883789,0.02646581828594208,-4.662654876708984
6.552407264709473,6.524574756622314,-4.673670768737793,0.02513287030160427,-4.698898315429688
6.592817783355713,6.524574756622314,-4.679988384246825,0.02523257210850716,-4.698501110076904
6.615004062652588,6.524574756622314,-4.681506633758545,0.025654951110482212,-4.673126220703125
6.577023029327393,6.524574756622314,-4.677221775054932,0.027144644409418103,-4.692774295806885
6.615392208099365,6.524574756622314,-4.695489883422852,0.028266035020351406,-4.754479885101318
6.5252814292907715,6.524574756622314,-4.676997661590576,0.029590446501970288,-4.649989604949951
6.485496044158936,6.524574756622314,-4.648749828338623,0.02753357775509357,-4.653580188751221
6.560719966888428,6.524574756622314,-4.659193515777588,0.0261806920170784,-4.711472511291504
6.49439573287964,6.524574756622314,-4.650399684906006,0.02458597160875797,-4.661417961120605
6.504916667938232,6.524574756622314,-4.651904106140137,0.023449216037988663,-4.680539131164551
6.542338848114014,6.524574756622314,-4.649709224700928,0.023325279355049133,-4.639895915985107
6.490317344665527,6.524574756622314,-4.6496267318725595,0.02366952411830425,-4.636538028717041
6.532495975494385,6.524574756622314,-4.648723125457764,0.023865228518843647,-4.633780002593993
6.506094455718993,6.524574756622314,-4.647464275360107,0.0236468818038702,-4.631772994995117
6.506406784057617,6.524574756622314,-4.64936113357544,0.0229690745472908,-4.620367527008057
6.553345680236816,6.524574756622314,-4.647646427154541,0.023039596155285835,-4.625036716461182
6.477195739746094,6.524574756622314,-4.652699947357178,0.023345252498984337,-4.642855644226073
6.560853004455566,6.524574756622314,-4.648706436157227,0.02382630668580532,-4.6792540550231925
6.639033317565918,6.524574756622314,-4.653788089752196,0.02414117380976677,-4.6842002868652335
6.601479530334473,6.524574756622314,-4.670375347137451,0.02521022781729698,-4.669338703155518
6.515439033508301,6.524574756622314,-4.683718204498291,0.026944642886519432,-4.684370994567871
6.642114162445068,6.524574756622314,-4.6766037940979,0.027779730036854744,-4.74122190475464
6.565842151641846,6.524574756622314,-4.632094860076904,0.027803650125861168,-4.6375694274902335
6.519284248352051,6.524574756622314,-4.640611171722412,0.02610807307064533,-4.618839740753174
6.535186767578125,6.524574756622314,-4.633668899536133,0.025243649259209633,-4.647089004516602
6.45837926864624,6.524574756622314,-4.63991641998291,0.025523629039525986,-4.57667112350464
6.592327117919922,6.524574756622314,-4.652149677276611,0.025158924981951717,-4.665090560913086
6.593656063079834,6.524574756622314,-4.656164169311523,0.023873645812273026,-4.705873489379883
6.629617214202881,6.524574756622314,-4.669723987579346,0.02458399534225464,-4.699018955230713
6.656150817871094,6.524574756622314,-4.688189029693604,0.02724114805459976,-4.678703784942626
6.678288459777832,6.524574756622314,-4.78685998916626,0.03415895625948906,-4.728023529052734
6.562886714935304,6.524574756622314,-4.6316442489624015,0.033938761800527566,-4.67516040802002
6.489884853363037,6.524574756622314,-4.6266722679138175,0.030961371958255768,-4.636691093444824
6.576866149902344,6.524574756622314,-4.661555767059326,0.028274843469262123,-4.647386074066161
6.464990139007568,6.524574756622314,-4.661749362945557,0.026983730494976044,-4.711878776550293
6.518979072570801,6.524574756622314,-4.6550045013427725,0.024856336414813995,-4.683404922485352
6.52296257019043,6.524574756622314,-4.646998882293701,0.023767704144120216,-4.6476707458496085
6.510641098022461,6.524574756622314,-4.64051628112793,0.023500218987464905,-4.633460521697998
6.525691509246825,6.524574756622314,-4.646883487701416,0.02328074350953102,-4.667322635650635
6.537837505340576,6.524574756622314,-4.6434054374694815,0.023253817111253735,-4.678644180297852
6.54271411895752,6.524574756622314,-4.650455474853516,0.02286351658403873,-4.678377628326416
6.573523044586182,6.524574756622314,-4.65358304977417,0.023342464119195935,-4.627660274505615
6.574799060821533,6.524574756622314,-4.669802188873291,0.023919053375720974,-4.670917987823486
6.608729839324951,6.524574756622314,-4.680790901184082,0.024865228682756424,-4.65756368637085
6.6497764587402335,6.524574756622314,-4.696410655975342,0.02657812088727951,-4.7045979499816895
6.6097917556762695,6.524574756622314,-4.675883769989014,0.029436837881803513,-4.704995632171631
6.6374855041503915,6.524574756622314,-4.6666789054870605,0.03127521649003029,-4.613961219787598
6.539861679077148,6.524574756622314,-4.663493633270264,0.032211124897003174,-4.653888702392577
6.540098190307617,6.524574756622314,-4.6490302085876465,0.029134342446923252,-4.666192054748535
6.482112407684326,6.524574756622314,-4.6574788093566895,0.026740422472357746,-4.6549882888793945
6.561824321746825,6.524574756622314,-4.657045364379883,0.02565903030335903,-4.671572208404541
6.599990367889404,6.524574756622314,-4.663337230682373,0.024096745997667313,-4.664583206176758
6.535482883453369,6.524574756622314,-4.673672199249268,0.02429453656077385,-4.650432109832764
6.592405319213867,6.524574756622314,-4.66570520401001,0.02484225481748581,-4.670021057128905
6.613306999206543,6.524574756622314,-4.676001071929932,0.026601392775774,-4.677774906158447
6.56751823425293,6.524574756622314,-4.666123867034912,0.02724626660346985,-4.697661876678467
6.620821952819824,6.524574756622314,-4.694233417510985,0.027714336290955544,-4.70050573348999
6.604415416717528,6.524574756622314,-4.683870315551758,0.02908427640795708,-4.677885055541992
6.579078197479248,6.524574756622314,-4.66630744934082,0.029533047229051586,-4.629721164703369
6.584958076477051,6.524574756622314,-4.676912784576416,0.029765883460640907,-4.6426873207092285
6.58732795715332,6.524574756622314,-4.670162677764893,0.029368026182055477,-4.689491271972656
6.53342342376709,6.524574756622314,-4.66796875,0.02885056473314762,-4.675028324127196
6.5326828956604,6.524574756622314,-4.661460876464844,0.02722279354929924,-4.681423187255859
6.611257076263428,6.524574756622314,-4.660787582397461,0.025527462363243103,-4.677414417266846
6.6080145835876465,6.524574756622314,-4.654754161834717,0.025489682331681248,-4.637507438659668
6.545534610748291,6.524574756622314,-4.6666245460510245,0.026318255811929703,-4.697153091430664
6.651483058929443,6.524574756622314,-4.688846588134766,0.026380280032753944,-4.731626987457275
6.6618051528930655,6.524574756622314,-4.6625847816467285,0.028305385261774063,-4.656351566314696
6.6144514083862305,6.524574756622314,-4.656461715698241,0.029915980994701385,-4.648960590362549
6.601157188415527,6.524574756622314,-4.6903696060180655,0.032365377992391586,-4.6046156883239755
6.591720581054688,6.524574756622314,-4.729526996612549,0.03381570056080818,-4.712347984313965
6.5650153160095215,6.524574756622314,-4.682486057281494,0.030560538172721863,-4.689174175262451
6.486786365509033,6.524574756622314,-4.663668632507324,0.0291849821805954,-4.658137798309326
6.503150463104248,6.524574756622314,-4.678837299346924,0.027622070163488388,-4.684223175048828
6.524987697601318,6.524574756622314,-4.658026695251465,0.024935571476817128,-4.655583381652832
6.529803276062012,6.524574756622314,-4.650930881500244,0.0235311109572649,-4.627275943756104
6.6032400131225595,6.524574756622314,-4.649581432342528,0.02337651513516903,-4.634181022644042
6.475546836853027,6.524574756622314,-4.657243251800537,0.02436652034521103,-4.676368713378905
6.547788143157959,6.524574756622314,-4.6507086753845215,0.02402555383741856,-4.626176357269287
6.441325664520264,6.524574756622314,-4.65623140335083,0.0239041056483984,-4.612992763519287
6.516025543212891,6.524574756622314,-4.648522853851318,0.02388234436511993,-4.646669387817383


==> data/single_task_inference_result/walker/walker_single_task_inference_trajectories/46.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
-0.048270393162965775,0.11309696733951569,-1.772883057594299,3.2790184020996094,0.17209158837795255
0.2271282374858856,0.11309696733951569,0.02139797806739807,0.8630295395851134,-0.4792546033859253
0.2531953454017639,0.11309696733951569,1.1002393960952759,0.43163898587226873,1.6708723306655884
0.14094644784927368,0.11309696733951569,1.4234440326690672,0.15207917988300323,1.2890050411224363
0.14071513712406158,0.11309696733951569,1.3239823579788208,0.05903465673327445,1.293282389640808
0.1696843057870865,0.11309696733951569,1.3400441408157349,0.03261852636933327,1.2853947877883911
0.08137979358434677,0.11309696733951569,1.3265379667282104,0.02989283762872219,1.3251335620880127
0.06824492663145065,0.11309696733951569,1.3287297487258911,0.026781504973769188,1.3854645490646362
0.12471983581781387,0.11309696733951569,1.3365143537521362,0.02456268109381199,1.3605276346206665
0.18182776868343356,0.11309696733951569,1.344767451286316,0.02413768135011196,1.3128174543380735
0.18241873383522036,0.11309696733951569,1.339983820915222,0.024646632373332977,1.325619101524353
0.15312817692756653,0.11309696733951569,1.345426321029663,0.02573311701416969,1.3245800733566284
0.17734321951866147,0.11309696733951569,1.33977210521698,0.026582252234220505,1.3297951221466064
0.07828672975301743,0.11309696733951569,1.3315693140029907,0.027391886338591572,1.3722869157791135
0.144329234957695,0.11309696733951569,1.3140848875045776,0.027349039912223812,1.2946791648864746
0.17835848033428192,0.11309696733951569,1.3211497068405151,0.0245889313519001,1.2705270051956177
0.2072947174310684,0.11309696733951569,1.322470784187317,0.024877615272998806,1.310153603553772
0.20210400223731995,0.11309696733951569,1.3152774572372437,0.0264528039842844,1.2710646390914917
0.12732888758182523,0.11309696733951569,1.3367801904678345,0.028149129822850227,1.3425626754760742
0.14535221457481384,0.11309696733951569,1.3400198221206665,0.029917221516370773,1.3205198049545288
0.03395771235227585,0.11309696733951569,1.332059025764465,0.029148509725928303,1.3867257833480835
0.1154794842004776,0.11309696733951569,1.3280897140502927,0.027144361287355423,1.3212450742721555
0.17125190794467926,0.11309696733951569,1.3330132961273191,0.02413487806916237,1.3368458747863767
0.19056899845600128,0.11309696733951569,1.3401681184768677,0.02431469038128853,1.3621246814727783
0.1578930616378784,0.11309696733951569,1.326481819152832,0.02539863809943199,1.3119711875915527
0.04910527914762497,0.11309696733951569,1.3378411531448364,0.02668454870581627,1.3741935491561887
0.0673830583691597,0.11309696733951569,1.3357304334640503,0.026644835248589516,1.3402109146118164
0.17929503321647644,0.11309696733951569,1.326938271522522,0.02460408397018909,1.2915207147598267
0.1814972013235092,0.11309696733951569,1.3344656229019165,0.02453361637890339,1.2979474067687988
0.19365522265434265,0.11309696733951569,1.325562596321106,0.02533629536628723,1.2723612785339355
0.2663438320159912,0.11309696733951569,1.3320554494857788,0.026712963357567787,1.306769013404846
0.2979963719844818,0.11309696733951569,1.3373968601226807,0.029991630464792248,1.35977566242218
0.211226299405098,0.11309696733951569,1.3346767425537107,0.04274505376815796,1.3533878326416016
0.1701601892709732,0.11309696733951569,1.3943170309066772,0.047079358249902725,1.3337825536727903
0.10398880392313004,0.11309696733951569,1.3532575368881223,0.04427150636911392,1.339022159576416
0.14549215137958527,0.11309696733951569,1.3260746002197263,0.043200407177209854,1.3531663417816162
0.12050873786211012,0.11309696733951569,1.3311680555343628,0.02924777753651142,1.2996058464050293
0.0725962296128273,0.11309696733951569,1.3314534425735471,0.02570691518485546,1.3164910078048706
0.09825509041547777,0.11309696733951569,1.3431998491287231,0.024911191314458847,1.3151897192001343
0.043251458555459976,0.11309696733951569,1.3526859283447263,0.024052118882536888,1.3582502603530884
0.09775757044553757,0.11309696733951569,1.3523615598678589,0.024218833073973652,1.340468406677246
0.14481814205646515,0.11309696733951569,1.3602832555770874,0.024302849546074867,1.3560649156570435
0.10046782344579697,0.11309696733951569,1.3586013317108154,0.024300161749124527,1.3095966577529907
0.20991957187652588,0.11309696733951569,1.3564530611038208,0.024977728724479675,1.3417011499404907
0.15898729860782623,0.11309696733951569,1.349033236503601,0.025019455701112747,1.3147541284561155
0.0945967584848404,0.11309696733951569,1.346481442451477,0.025713082402944565,1.3766466379165647
0.1368834376335144,0.11309696733951569,1.3427011966705322,0.025659844279289246,1.333014965057373
0.0991094410419464,0.11309696733951569,1.3403016328811643,0.02546043135225773,1.3256129026412964
0.17582392692565915,0.11309696733951569,1.3320759534835815,0.024897243827581406,1.339195728302002
0.11882293224334715,0.11309696733951569,1.3421941995620728,0.024630837142467495,1.3646833896636963
0.12462246417999268,0.11309696733951569,1.3485873937606812,0.025075094774365425,1.3496246337890625
0.09234124422073363,0.11309696733951569,1.3454457521438599,0.025012364611029625,1.3312788009643555
0.23384493589401245,0.11309696733951569,1.350165843963623,0.024843664839863777,1.3057563304901123
0.1782023012638092,0.11309696733951569,1.3440531492233276,0.024416573345661163,1.3116323947906494
0.13832300901412964,0.11309696733951569,1.3462849855422971,0.025708362460136414,1.3293370008468628
0.10582658648490904,0.11309696733951569,1.342514395713806,0.02597505040466785,1.3138465881347656
0.06989295780658722,0.11309696733951569,1.3449283838272095,0.026750555261969566,1.3345923423767088
0.06118327751755714,0.11309696733951569,1.335599064826965,0.025669151917099953,1.3265926837921143
0.17457790672779083,0.11309696733951569,1.345497727394104,0.02417350187897682,1.357115626335144
0.17159083485603333,0.11309696733951569,1.353960394859314,0.02418849803507328,1.3527125120162964
0.09178352355957033,0.11309696733951569,1.3477038145065308,0.025394691154360768,1.304717183113098
0.03964156284928322,0.11309696733951569,1.3453083038330078,0.025725547224283215,1.371706247329712
0.11045563966035842,0.11309696733951569,1.336909770965576,0.025455685332417488,1.3178749084472656
0.10624324530363081,0.11309696733951569,1.3394964933395384,0.024208661168813705,1.3564498424530027
0.07121849060058594,0.11309696733951569,1.346577763557434,0.02433825470507145,1.3569542169570923
0.10017959773540495,0.11309696733951569,1.3621801137924194,0.0248770285397768,1.3572924137115479
0.06008335202932358,0.11309696733951569,1.3571937084197998,0.02412811107933521,1.3875739574432373
0.10483049601316452,0.11309696733951569,1.3638397455215454,0.024230616167187687,1.3415048122406004
0.05972563475370407,0.11309696733951569,1.364388346672058,0.02426721341907978,1.3813575506210327
0.07521531730890274,0.11309696733951569,1.3623243570327759,0.024399224668741223,1.3672345876693723
0.11776743084192276,0.11309696733951569,1.364113211631775,0.024448936805129048,1.3599662780761719
0.15939481556415555,0.11309696733951569,1.360678791999817,0.024139614775776863,1.348052144050598
0.19343826174736023,0.11309696733951569,1.35735023021698,0.024848153814673424,1.324723482131958
0.12578259408473969,0.11309696733951569,1.3455787897109983,0.025369178503751755,1.3841331005096436
0.05189162492752075,0.11309696733951569,1.3447458744049072,0.02597692795097828,1.3600716590881348
0.07274030148983002,0.11309696733951569,1.3425880670547483,0.025853421539068226,1.3386586904525757
0.10704901814460754,0.11309696733951569,1.3379515409469604,0.024349283427000042,1.3725876808166504
0.04387032240629196,0.11309696733951569,1.3452284336090088,0.024220982566475868,1.3342286348342896
0.04289147630333901,0.11309696733951569,1.3576807975769043,0.024847762659192085,1.3586140871047971
-0.005640336778014897,0.11309696733951569,1.3580695390701292,0.024533312767744064,1.3984096050262451
0.07187199592590332,0.11309696733951569,1.357385277748108,0.024736160412430763,1.3229448795318604
0.07770010083913803,0.11309696733951569,1.3544198274612427,0.025303231552243233,1.3914926052093504
0.10688059031963348,0.11309696733951569,1.35047709941864,0.02537773735821247,1.3283507823944092
0.05768508091568946,0.11309696733951569,1.3539390563964844,0.02521445229649544,1.3243204355239868
0.07418185472488403,0.11309696733951569,1.3533333539962769,0.025568723678588867,1.35263192653656
0.10092610865831377,0.11309696733951569,1.3623647689819336,0.02429082989692688,1.3535598516464231
0.09763580560684205,0.11309696733951569,1.363077998161316,0.0241131205111742,1.3573235273361206
0.06358503550291061,0.11309696733951569,1.364343523979187,0.024640206247568127,1.4091967344284055
0.13501521944999695,0.11309696733951569,1.3663400411605835,0.02480466105043888,1.3867554664611816
0.047374427318573,0.11309696733951569,1.3613942861557007,0.02417414262890816,1.4068334102630615
0.07126979529857635,0.11309696733951569,1.3578212261199951,0.024639036506414413,1.334770917892456
0.004894629586488008,0.11309696733951569,1.3565055131912231,0.024518974125385284,1.3641173839569092
0.05955192074179649,0.11309696733951569,1.3517663478851318,0.024617468938231468,1.3072880506515503
0.06303667277097702,0.11309696733951569,1.3511673212051392,0.025119684636592865,1.3769747018814087
-0.005500926170498133,0.11309696733951569,1.3545557260513303,0.025043243542313572,1.3604497909545898
0.11860766261816023,0.11309696733951569,1.3566958904266355,0.02563430927693844,1.3348954916000366
0.1667417734861374,0.11309696733951569,1.3411215543746948,0.02512632124125957,1.3377801179885864
0.17291578650474548,0.11309696733951569,1.3431166410446167,0.02500978857278824,1.3420991897583008
0.1089506596326828,0.11309696733951569,1.3345967531204224,0.026035550981760025,1.3609951734542847
0.11364740878343582,0.11309696733951569,1.3315526247024536,0.026342589408159253,1.3550734519958496
0.08261915296316147,0.11309696733951569,1.3459576368331907,0.025480343028903008,1.3681877851486206
0.0620252788066864,0.11309696733951569,1.3461780548095703,0.02493933029472828,1.3768744468688965
0.16061872243881223,0.11309696733951569,1.3510501384735107,0.024076251313090324,1.358121633529663
0.19825708866119385,0.11309696733951569,1.3598488569259644,0.02406024746596813,1.3568241596221924
0.21248866617679596,0.11309696733951569,1.347857117652893,0.025239666923880577,1.3425475358963013
0.17948947846889496,0.11309696733951569,1.3394898176193235,0.026887793093919757,1.3813229799270628
0.16626533865928647,0.11309696733951569,1.3384932279586792,0.029212627559900284,1.355769157409668
0.14203010499477386,0.11309696733951569,1.3262205123901367,0.032202232629060745,1.3523995876312256
0.05916164070367813,0.11309696733951569,1.3003493547439575,0.03095201216638088,1.3396257162094116
0.0934212803840637,0.11309696733951569,1.3129997253417969,0.0272733885794878,1.313067078590393
0.1363282948732376,0.11309696733951569,1.3324872255325315,0.02426398918032646,1.3458797931671143
0.12319403886795044,0.11309696733951569,1.34243643283844,0.0241486057639122,1.388288140296936
0.17680977284908295,0.11309696733951569,1.345499873161316,0.024742418900132176,1.323949098587036
0.107088103890419,0.11309696733951569,1.3489643335342407,0.024988604709506035,1.3746424913406372
0.11850105226039886,0.11309696733951569,1.3482080698013303,0.025165451690554615,1.3690625429153442
0.11600835621356964,0.11309696733951569,1.345531940460205,0.025080768391489983,1.3660529851913452
0.09827544540166855,0.11309696733951569,1.349548101425171,0.024771541357040405,1.3577220439910889
0.031598255038261414,0.11309696733951569,1.3490115404129028,0.02442353032529354,1.3614829778671265
0.0931944027543068,0.11309696733951569,1.358998417854309,0.024434629827737808,1.378182291984558
0.14138364791870117,0.11309696733951569,1.3567347526550293,0.024036813527345657,1.331746220588684
0.12883378565311432,0.11309696733951569,1.356595158576965,0.024309247732162476,1.3003209829330444
0.12952573597431183,0.11309696733951569,1.351873755455017,0.02507829293608665,1.3663431406021118
0.13226966559886932,0.11309696733951569,1.344172954559326,0.025010980665683743,1.3657437562942505
0.09153730422258376,0.11309696733951569,1.34708034992218,0.024891166016459465,1.3316622972488403
0.08300831168889998,0.11309696733951569,1.3444238901138303,0.024696271866559982,1.3330693244934082
0.12936629354953763,0.11309696733951569,1.3494590520858765,0.024234572425484657,1.3464831113815308
0.1761673390865326,0.11309696733951569,1.3521939516067505,0.02401016280055046,1.3252979516983032
0.10068369656801224,0.11309696733951569,1.3499537706375122,0.024809474125504494,1.367692232131958
0.052583951503038406,0.11309696733951569,1.3523107767105103,0.02503868192434311,1.367354393005371
0.0939389169216156,0.11309696733951569,1.3509485721588135,0.025201039388775826,1.3975799083709717
0.1321805864572525,0.11309696733951569,1.3474634885787964,0.024158786982297897,1.3628779649734497
0.14295992255210876,0.11309696733951569,1.347975730895996,0.02421354502439499,1.3138914108276367
0.12149403244256972,0.11309696733951569,1.3554390668869019,0.024957941845059395,1.365803837776184
0.09934156388044355,0.11309696733951569,1.3475493192672727,0.02493695169687271,1.3160070180892944
0.145772784948349,0.11309696733951569,1.350709080696106,0.024742094799876213,1.3219188451766968
0.10032486915588378,0.11309696733951569,1.345971703529358,0.02441584505140781,1.3720221519470215
0.09944602102041245,0.11309696733951569,1.3470314741134644,0.024540133774280548,1.3687877655029297
0.08709479123353958,0.11309696733951569,1.354871392250061,0.024467024952173237,1.3445484638214111
0.18262615799903867,0.11309696733951569,1.3577867746353147,0.024395152926445007,1.302357792854309
0.04905522242188454,0.11309696733951569,1.3529502153396606,0.024415507912635803,1.4088068008422852
0.07792911678552628,0.11309696733951569,1.3595975637435913,0.02490158937871456,1.3735619783401487
-0.024178342893719677,0.11309696733951569,1.3521275520324707,0.024553248658776283,1.410294771194458
0.1717168241739273,0.11309696733951569,1.3445496559143066,0.024850353598594666,1.3242660760879517
0.1285918802022934,0.11309696733951569,1.3294430971145628,0.025242777541279793,1.3279483318328855
0.22767770290374756,0.11309696733951569,1.3312418460845947,0.02513363026082516,1.322365164756775
0.2216746956110001,0.11309696733951569,1.3301697969436643,0.026296492666006088,1.2908343076705933
0.15969589352607727,0.11309696733951569,1.3118866682052612,0.029125001281499863,1.2930668592453003
0.1026572361588478,0.11309696733951569,1.3410675525665283,0.02945792861282825,1.3734527826309204
0.14329835772514343,0.11309696733951569,1.348413348197937,0.028024049475789074,1.355031132698059
0.15469810366630554,0.11309696733951569,1.324288010597229,0.02684224583208561,1.3155227899551392
0.07294287532567979,0.11309696733951569,1.3295118808746336,0.025777967646718025,1.3588382005691528
0.10181721299886703,0.11309696733951569,1.3392952680587769,0.025191619992256165,1.3330779075622559
0.06670700758695601,0.11309696733951569,1.3457082509994507,0.02428099885582924,1.3256332874298096
0.1309598684310913,0.11309696733951569,1.346774935722351,0.02424801141023636,1.356685757637024
0.11924844235181808,0.11309696733951569,1.3506370782852173,0.02429251000285149,1.3513925075531004
0.08304427564144135,0.11309696733951569,1.3561179637908936,0.024481257423758503,1.3640459775924683
0.057165224105119705,0.11309696733951569,1.357653260231018,0.024753374978899956,1.362405776977539
0.04722677916288376,0.11309696733951569,1.3534828424453735,0.02429016306996345,1.3286962509155271
0.08728496730327606,0.11309696733951569,1.3561931848526,0.0242164209485054,1.3443269729614256
0.1955103576183319,0.11309696733951569,1.3621948957443235,0.02447657659649849,1.348688006401062
0.09691444039344788,0.11309696733951569,1.3601638078689575,0.02491863444447517,1.3296875953674316
0.03925655409693717,0.11309696733951569,1.359547734260559,0.02514796145260334,1.3981028795242307
0.18204189836978912,0.11309696733951569,1.3512228727340698,0.025344915688037872,1.3413938283920288
0.16120974719524384,0.11309696733951569,1.34445583820343,0.02443183399736881,1.3455010652542114
0.09731989353895187,0.11309696733951569,1.32199227809906,0.024902207776904103,1.3513402938842771
0.08777998387813568,0.11309696733951569,1.3469454050064087,0.02583361230790615,1.3542990684509275
0.08538386970758438,0.11309696733951569,1.340136170387268,0.02548273652791977,1.384272575378418
0.06871018558740616,0.11309696733951569,1.3427101373672483,0.02428685128688812,1.3667949438095093
0.13432742655277252,0.11309696733951569,1.3538748025894165,0.024298237636685368,1.320475935935974
0.13290272653102875,0.11309696733951569,1.3641248941421509,0.024398503825068477,1.330739974975586
0.1738833039999008,0.11309696733951569,1.3569735288619995,0.024808954447507855,1.3312084674835205
0.11056698858737944,0.11309696733951569,1.348963975906372,0.025168217718601223,1.3326779603958128
0.1299000084400177,0.11309696733951569,1.3452240228652954,0.02542626671493053,1.3182200193405151
-0.002388136927038431,0.11309696733951569,1.3433316946029663,0.02518472447991371,1.3568692207336424
-0.03256398066878319,0.11309696733951569,1.3446745872497559,0.025592045858502388,1.3862972259521484
0.1213204637169838,0.11309696733951569,1.331278681755066,0.02468625828623772,1.317294716835022
0.14721234142780304,0.11309696733951569,1.3308911323547363,0.02492814138531685,1.3041518926620483
0.007668102160096168,0.11309696733951569,1.3230682611465454,0.025750916451215744,1.317955493927002
0.06816038489341736,0.11309696733951569,1.318206548690796,0.026760831475257877,1.3221094608306885
0.13441415131092072,0.11309696733951569,1.321309208869934,0.025243753567337986,1.3337798118591309
0.09330413490533827,0.11309696733951569,1.3391706943511963,0.024534961208701134,1.3396570682525635
0.12961968779563904,0.11309696733951569,1.338513135910034,0.025087447836995125,1.3091242313385008
0.07397398352622986,0.11309696733951569,1.3422759771347044,0.02484751492738724,1.3626002073287964
0.07248609513044357,0.11309696733951569,1.3525837659835815,0.02462651953101158,1.389437913894653
0.1491382122039795,0.11309696733951569,1.3529080152511597,0.024195419624447823,1.3161269426345823
0.1063767522573471,0.11309696733951569,1.3560678958892822,0.024092277511954308,1.3395564556121826
0.10659947246313096,0.11309696733951569,1.3502187728881836,0.024741945788264275,1.3482028245925903
0.089365117251873,0.11309696733951569,1.3550480604171753,0.02475501038134098,1.349228858947754
0.12234962731599808,0.11309696733951569,1.3574024438858032,0.024608785286545757,1.3642152547836304
0.06126413494348527,0.11309696733951569,1.3534562587738037,0.024095546454191208,1.3810425996780396
0.028923340141773224,0.11309696733951569,1.361456036567688,0.024463823065161705,1.3628873825073242
0.026942217722535133,0.11309696733951569,1.3579455614089964,0.02436172030866146,1.417875289916992
0.05547291785478592,0.11309696733951569,1.3564563989639282,0.02453109622001648,1.3660039901733398
0.015498136170208454,0.11309696733951569,1.3554005622863767,0.025180486962199208,1.3787050247192383
-0.03136369958519936,0.11309696733951569,1.357872724533081,0.02558939717710018,1.377759575843811
0.12017873674631117,0.11309696733951569,1.3502079248428345,0.025905566290020943,1.3352221250534055
0.1453145295381546,0.11309696733951569,1.3351494073867796,0.025504235178232193,1.3119062185287476
0.11576244235038756,0.11309696733951569,1.3319064378738403,0.025678616017103195,1.2954468727111816
0.14114543795585632,0.11309696733951569,1.3261455297470093,0.02595577947795391,1.3253891468048096
0.15367597341537476,0.11309696733951569,1.3273215293884275,0.025799438357353207,1.3132461309432983


==> data/single_task_inference_result/walker/walker_single_task_inference_trajectories/47.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
-0.04376652091741562,1.6922320127487183,-1.772883057594299,3.2790184020996094,-1.2859916687011719
0.24680083990097043,1.6922320127487183,-0.43348473310470576,0.24198324978351596,0.9073367714881898
0.46058136224746704,1.6922320127487183,-0.1837707161903381,0.11297976970672607,-0.1887042224407196
0.7381055951118469,1.6922320127487183,-0.16119515895843503,0.08211451768875122,-0.1828494220972061
1.0762284994125366,1.6922320127487183,-0.123388335108757,0.05267789214849472,-0.23278278112411496
1.4591712951660156,1.6922320127487183,-0.181704044342041,0.041708171367645264,-0.16206873953342435
1.5621079206466675,1.6922320127487183,-0.08520567417144774,0.03774531558156013,-0.11061730235815048
1.5674262046813965,1.6922320127487183,-0.0764036774635315,0.03300679102540016,-0.06181370094418526
1.6494877338409424,1.6922320127487183,-0.10856638848781584,0.04038246348500252,-0.10923434793949129
1.683397889137268,1.6922320127487183,-0.17450910806655884,0.07354255020618439,-0.14417628943920135
1.691167950630188,1.6922320127487183,-0.12293416261672972,0.03075304627418518,-0.10883665084838869
1.7065743207931519,1.6922320127487183,-0.11300151050090788,0.025996165350079536,-0.17101062834262848
1.7474437952041624,1.6922320127487183,-0.11170637607574462,0.024337112903594967,-0.09523899853229521
1.671078324317932,1.6922320127487183,-0.11844046413898468,0.022803768515586853,-0.09596136212348938
1.6918469667434692,1.6922320127487183,-0.11828929185867308,0.022382851690053936,-0.1243794411420822
1.670920968055725,1.6922320127487183,-0.1183539032936096,0.022484656423330307,-0.10376711189746857
1.7215856313705444,1.6922320127487183,-0.11608628928661346,0.022598447278141972,-0.1421976536512375
1.7143927812576292,1.6922320127487183,-0.1163380742073059,0.022643901407718655,-0.07222248613834381
1.7427594661712646,1.6922320127487183,-0.12304268777370451,0.02254241332411766,-0.16007989645004272
1.740979790687561,1.6922320127487183,-0.13386143743991852,0.022765500470995903,-0.16900184750556943
1.760615825653076,1.6922320127487183,-0.14671528339385986,0.02372373826801777,-0.16116894781589508
1.711087942123413,1.6922320127487183,-0.15190698206424713,0.024694064632058144,-0.15596941113471985
1.7227972745895384,1.6922320127487183,-0.1432333141565323,0.025166699662804604,-0.14562447369098663
1.6533955335617063,1.6922320127487183,-0.1441257894039154,0.02461668290197849,-0.08146171271800995
1.6229429244995115,1.6922320127487183,-0.1377871036529541,0.02359892427921295,-0.1476814895868301
1.6277558803558347,1.6922320127487183,-0.12290424108505248,0.023679684847593307,-0.09486382454633711
1.6804707050323486,1.6922320127487183,-0.1169181913137436,0.023796809837222096,-0.05223307758569717
1.673629641532898,1.6922320127487183,-0.11405904591083527,0.02446286752820015,-0.09751060605049133
1.6655398607254028,1.6922320127487183,-0.1069573312997818,0.023736687377095222,-0.14493484795093536
1.6857854127883911,1.6922320127487183,-0.10625098645687105,0.023487722501158714,-0.1474863886833191
1.7344738245010376,1.6922320127487183,-0.10686840116977692,0.023391451686620712,-0.12475677579641342
1.7718926668167114,1.6922320127487183,-0.10904696583747864,0.02246047183871269,-0.11012940853834152
1.7141875028610227,1.6922320127487183,-0.12952186167240143,0.022993315011262894,-0.06727045774459839
1.7616856098175049,1.6922320127487183,-0.12350407242774963,0.024063345044851303,-0.0973626971244812
1.7296985387802124,1.6922320127487183,-0.13977977633476257,0.023751294240355488,-0.16089992225170135
1.7510479688644407,1.6922320127487183,-0.17285408079624176,0.024539139121770855,-0.1958047300577164
1.775768160820007,1.6922320127487183,-0.16330431401729584,0.025682993233203888,-0.1922400593757629
1.7787421941757202,1.6922320127487183,-0.17599642276763916,0.02553107775747776,-0.16182038187980652
1.7705706357955933,1.6922320127487183,-0.16993840038776395,0.02942890860140324,-0.18033580482006076
1.7327420711517332,1.6922320127487183,-0.1392248123884201,0.032005466520786285,-0.1867846846580505
1.7185386419296265,1.6922320127487183,-0.141514390707016,0.033091604709625244,-0.17897403240203855
1.7560447454452515,1.6922320127487183,-0.15084770321846008,0.02912827953696251,-0.17161737382411957
1.742693305015564,1.6922320127487183,-0.1591507792472839,0.026269773021340367,-0.15517374873161316
1.7229691743850708,1.6922320127487183,-0.1583404690027237,0.025670129805803295,-0.1862642765045166
1.7973312139511108,1.6922320127487183,-0.14635060727596283,0.024972572922706604,-0.2103843837976456
1.7986605167388916,1.6922320127487183,-0.14636455476284027,0.025485970079898838,-0.1343690454959869
1.7797752618789673,1.6922320127487183,-0.17204761505126953,0.028328055515885357,-0.14083077013492584
1.7312767505645752,1.6922320127487183,-0.1452130228281021,0.03190653771162033,-0.148167684674263
1.7228530645370483,1.6922320127487183,-0.12889793515205383,0.03185298293828964,-0.12312985211610794
1.7579935789108276,1.6922320127487183,-0.16037803888320923,0.030651211738586422,-0.13321122527122495
1.7638252973556519,1.6922320127487183,-0.16977690160274503,0.02682790160179138,-0.2057379633188248
1.7812260389328003,1.6922320127487183,-0.16517163813114166,0.026581002399325367,-0.19597303867340088
1.738276481628418,1.6922320127487183,-0.15781660377979279,0.02745950408279896,-0.1482170820236206
1.759682536125183,1.6922320127487183,-0.1400572657585144,0.029717983677983284,-0.16530847549438477
1.7660155296325684,1.6922320127487183,-0.1665945053100586,0.029108785092830654,-0.13798911869525907
1.7985645532608032,1.6922320127487183,-0.20266073942184448,0.027653541415929794,-0.19273014366626737
1.7642396688461304,1.6922320127487183,-0.1777534186840057,0.03181789815425873,-0.22513210773468015
1.7865146398544312,1.6922320127487183,-0.14073720574378967,0.03385258838534355,-0.1671399474143982
1.7433388233184814,1.6922320127487183,-0.16869191825389862,0.03408753499388695,-0.11877087503671646
1.862049460411072,1.6922320127487183,-0.19687011837959287,0.032031673938035965,-0.1995026916265488
1.8137692213058472,1.6922320127487183,-0.17360554635524747,0.03289792314171791,-0.17570599913597107
1.733407974243164,1.6922320127487183,-0.2273965775966644,0.03131959214806557,-0.25041332840919495
1.6841282844543457,1.6922320127487183,-0.1639537364244461,0.030129078775644302,-0.13197502493858335
1.6497094631195068,1.6922320127487183,-0.1324251890182495,0.026226254180073735,-0.15261784195899963
1.6157028675079343,1.6922320127487183,-0.12803152203559875,0.025469975546002388,-0.11032357066869736
1.6431324481964111,1.6922320127487183,-0.11488956212997437,0.024414977058768272,-0.11716295033693312
1.6259349584579468,1.6922320127487183,-0.11283153295516968,0.02392946928739548,-0.09280967712402344
1.635751724243164,1.6922320127487183,-0.11251217126846312,0.024523237720131878,-0.09513749182224272
1.5702012777328491,1.6922320127487183,-0.11308386921882628,0.025295602157711983,-0.08302514255046844
1.6448984146118164,1.6922320127487183,-0.1103639006614685,0.025686103850603104,-0.1321095824241638
1.7142038345336914,1.6922320127487183,-0.11518821120262146,0.025550959631800648,-0.13126830756664276
1.6701945066452026,1.6922320127487183,-0.11557359993457794,0.0252439696341753,-0.11185330152511597
1.7807432413101196,1.6922320127487183,-0.1156451106071472,0.024282358586788177,-0.12125083059072495
1.7015297412872314,1.6922320127487183,-0.11922793090343475,0.025064891204237934,-0.0788625031709671
1.7394709587097168,1.6922320127487183,-0.12550541758537292,0.023755785077810287,-0.11635521799325942
1.807290315628052,1.6922320127487183,-0.12380892038345336,0.023234292864799496,-0.11285318434238432
1.7353750467300415,1.6922320127487183,-0.15421172976493835,0.02438383735716343,-0.12696899473667145
1.600736618041992,1.6922320127487183,-0.15336288511753082,0.02620608359575272,-0.1377723515033722
1.7377105951309204,1.6922320127487183,-0.12828299403190613,0.024235844612121586,-0.12550000846385956
1.7695789337158203,1.6922320127487183,-0.12418732047080992,0.024375315755605698,-0.19992253184318545
1.7544002532958984,1.6922320127487183,-0.1455215215682983,0.024956054985523224,-0.11431017518043518
1.853359580039978,1.6922320127487183,-0.1688883006572723,0.02510472945868969,-0.17846962809562683
1.8215171098709104,1.6922320127487183,-0.16033077239990234,0.031306397169828415,-0.16638070344924927
1.8038214445114131,1.6922320127487183,-0.1609157621860504,0.03502362221479416,-0.2049705386161804
1.735451102256775,1.6922320127487183,-0.18889109790325165,0.03520732372999191,-0.1653219759464264
1.754478335380554,1.6922320127487183,-0.1577945500612259,0.03412627428770065,-0.17740030586719513
1.7969931364059448,1.6922320127487183,-0.20454685389995572,0.033919557929039,-0.2555370032787323
1.770721197128296,1.6922320127487183,-0.22724489867687225,0.02839410491287708,-0.2132737636566162
1.759351372718811,1.6922320127487183,-0.1888778656721115,0.03238137811422348,-0.17944054305553436
1.671315312385559,1.6922320127487183,-0.15103372931480408,0.03085822984576225,-0.17559735476970673
1.7464863061904907,1.6922320127487183,-0.15220022201538083,0.027681119740009308,-0.144399955868721
1.658882975578308,1.6922320127487183,-0.1491282731294632,0.02581138163805008,-0.16416333615779877
1.644178867340088,1.6922320127487183,-0.13123486936092377,0.02420788817107677,-0.12100870162248611
1.6871346235275269,1.6922320127487183,-0.11590614914894104,0.023571275174617767,-0.11911063641309738
1.6999436616897583,1.6922320127487183,-0.11213131248950958,0.0234366562217474,-0.09165862947702409
1.6479417085647583,1.6922320127487183,-0.11110615730285645,0.023260585963726044,-0.12332861870527267
1.6486647129058836,1.6922320127487183,-0.11084547638893127,0.022572787478566166,-0.13015221059322357
1.7064995765686035,1.6922320127487183,-0.11208613216876984,0.02321145869791508,-0.12380055338144302
1.6477879285812376,1.6922320127487183,-0.1136934459209442,0.022852208465337757,-0.11125945299863815
1.7304669618606567,1.6922320127487183,-0.1133364588022232,0.023243095725774765,-0.09630630165338515
1.7356497049331665,1.6922320127487183,-0.11641784012317656,0.023117702454328537,-0.10103122144937517
1.8003770112991333,1.6922320127487183,-0.13308185338974,0.023572899401187897,-0.13306893408298492
1.809890866279602,1.6922320127487183,-0.158325657248497,0.02420896291732788,-0.1419398933649063
1.8745037317276,1.6922320127487183,-0.1958218067884445,0.027575062587857246,-0.21736623346805567
1.7410287857055664,1.6922320127487183,-0.10174784064292908,0.03746108338236809,-0.08721228688955307
1.7032769918441772,1.6922320127487183,-0.09491562843322754,0.03743049874901772,-0.10533249378204344
1.7342036962509155,1.6922320127487183,-0.16831301152706146,0.02620803937315941,-0.16833984851837158
1.7540427446365356,1.6922320127487183,-0.1434313803911209,0.02611375041306019,-0.18711782991886136
1.808549165725708,1.6922320127487183,-0.15014608204364777,0.026556823402643204,-0.17973622679710388
1.7343958616256712,1.6922320127487183,-0.15998311340808868,0.025376690551638603,-0.14396171271800995
1.7322853803634644,1.6922320127487183,-0.13216522336006165,0.02709692530333996,-0.08667928725481033
1.702609896659851,1.6922320127487183,-0.16344787180423737,0.025533493608236313,-0.1476260721683502
1.7296143770217896,1.6922320127487183,-0.15891900658607483,0.024695988744497296,-0.1985764652490616
1.762473464012146,1.6922320127487183,-0.14336200058460236,0.02498212270438671,-0.12486684322357176
1.678891897201538,1.6922320127487183,-0.1475612074136734,0.023757360875606537,-0.11718880385160446
1.7269794940948486,1.6922320127487183,-0.1323612928390503,0.02355674095451832,-0.14559724926948547
1.688249945640564,1.6922320127487183,-0.12188543379306792,0.023589851334691048,-0.08729250729084016
1.6904014348983765,1.6922320127487183,-0.12060275673866272,0.023240303620696068,-0.1603107899427414
1.747527003288269,1.6922320127487183,-0.11671182513237,0.022761689499020576,-0.10737862437963484
1.76460599899292,1.6922320127487183,-0.1165040135383606,0.022454805672168728,-0.12155079841613768
1.7358665466308592,1.6922320127487183,-0.12509708106517792,0.0230841226875782,-0.12558752298355103
1.7257107496261597,1.6922320127487183,-0.1255395859479904,0.023828592151403427,-0.1218748465180397
1.6535533666610716,1.6922320127487183,-0.133024200797081,0.024577220901846886,-0.15545254945755005
1.6887474060058592,1.6922320127487183,-0.1445235013961792,0.024437906220555305,-0.1568593680858612
1.700561285018921,1.6922320127487183,-0.12871381640434265,0.02360366843640804,-0.15650829672813416
1.7770940065383911,1.6922320127487183,-0.11971035599708556,0.022848661988973618,-0.136054128408432
1.6852915287017822,1.6922320127487183,-0.12193822860717772,0.023003732785582542,-0.0958755612373352
1.7100418806076048,1.6922320127487183,-0.11751198768615723,0.02309752255678177,-0.09443338215351103
1.7272099256515503,1.6922320127487183,-0.11191838979721068,0.022564448416233063,-0.09941187500953673
1.8115075826644895,1.6922320127487183,-0.12066450715065002,0.022951403632760048,-0.13664257526397705
1.6770533323287964,1.6922320127487183,-0.1214112639427185,0.024191595613956448,-0.08868859708309172
1.6461505889892578,1.6922320127487183,-0.10923415422439577,0.0235955324023962,-0.11121346056461334
1.6474159955978391,1.6922320127487183,-0.1036028414964676,0.02352947369217873,-0.1419721394777298
1.5091156959533691,1.6922320127487183,-0.09941639006137849,0.023873481899499893,-0.050628256052732475
1.5348931550979614,1.6922320127487183,-0.1019228994846344,0.024889789521694183,-0.05830768123269081
1.5888659954071045,1.6922320127487183,-0.10772067308425903,0.02524973638355732,-0.09909568727016449
1.6978248357772827,1.6922320127487183,-0.1281164586544037,0.027130035683512688,-0.13588790595531464
1.658591628074646,1.6922320127487183,-0.13563209772109985,0.027004731819033623,-0.1186058148741722
1.7641535997390747,1.6922320127487183,-0.12516753375530243,0.02698521129786968,-0.09661574661731721
1.6809360980987549,1.6922320127487183,-0.11582212150096892,0.026609601452946663,-0.12962986528873444
1.7040218114852903,1.6922320127487183,-0.11695322394371031,0.02488630637526512,-0.11155848205089568
1.7403688430786133,1.6922320127487183,-0.11345003545284273,0.022900663316249847,-0.11468858271837234
1.709882378578186,1.6922320127487183,-0.11640794575214385,0.023425914347171783,-0.08001996576786041
1.6800707578659055,1.6922320127487183,-0.12723194062709808,0.023155609145760536,-0.06708125770092009
1.7782384157180786,1.6922320127487183,-0.12364186346530914,0.02260556071996689,-0.14418800175189972
1.7862312793731687,1.6922320127487183,-0.1309404224157333,0.02291259169578552,-0.14762113988399503
1.7210091352462769,1.6922320127487183,-0.143001452088356,0.02435479871928692,-0.14876386523246765
1.6893160343170166,1.6922320127487183,-0.11163777112960815,0.024968273937702175,-0.08151809126138686
1.6715339422225952,1.6922320127487183,-0.1159936636686325,0.024182604625821117,-0.11303559690713882
1.7599989175796509,1.6922320127487183,-0.12335066497325896,0.024132726714015007,-0.14088669419288635
1.68240749835968,1.6922320127487183,-0.12144328653812408,0.02349451556801796,-0.12224499881267548
1.7064803838729858,1.6922320127487183,-0.1163712441921234,0.022754618898034092,-0.13066312670707703
1.7337911128997803,1.6922320127487183,-0.1120690107345581,0.022708768025040623,-0.1119084432721138
1.6661810874938965,1.6922320127487183,-0.11558763682842255,0.02309216372668743,-0.11168240010738371
1.7174638509750366,1.6922320127487183,-0.12072554230690002,0.022990869358181957,-0.11640591174364089
1.6771291494369507,1.6922320127487183,-0.12368166446685792,0.022673761472105976,-0.09440346062183379
1.6602745056152344,1.6922320127487183,-0.12379959225654602,0.022768005728721615,-0.13230255246162415
1.6070327758789062,1.6922320127487183,-0.11722888052463531,0.02289616502821445,-0.10048677027225494
1.6236709356307983,1.6922320127487183,-0.1135943979024887,0.023267030715942383,-0.11425885558128356
1.6725645065307615,1.6922320127487183,-0.11177243292331696,0.023857736960053444,-0.07672870159149171
1.6394031047821045,1.6922320127487183,-0.11165803670883177,0.02439579926431179,-0.07559692859649658
1.679643988609314,1.6922320127487183,-0.10593342781066895,0.024532247334718704,-0.09824521094560625
1.6519017219543457,1.6922320127487183,-0.10735993087291716,0.024280546233057972,-0.08362241834402083
1.6346296072006223,1.6922320127487183,-0.10623730719089508,0.02387506887316704,-0.07356613874435423
1.6191438436508179,1.6922320127487183,-0.10543838143348692,0.02343563362956047,-0.1444171667098999
1.6492701768875122,1.6922320127487183,-0.11091266572475432,0.02431827411055565,-0.0822758823633194
1.7032976150512695,1.6922320127487183,-0.11271621286869048,0.024504007771611214,-0.11351600289344788
1.754179835319519,1.6922320127487183,-0.11289547383785248,0.024845773354172703,-0.11429698765277863
1.774425745010376,1.6922320127487183,-0.12879392504692075,0.023453319445252415,-0.15377630293369293
1.6889749765396118,1.6922320127487183,-0.1555248349905014,0.024553336203098297,-0.17224323749542236
1.723451256752014,1.6922320127487183,-0.14411503076553345,0.024325156584382057,-0.15541042387485504
1.68599534034729,1.6922320127487183,-0.1251729130744934,0.023430911824107167,-0.13837333023548126
1.6943342685699463,1.6922320127487183,-0.12862156331539154,0.02341970987617969,-0.0800374150276184
1.664853811264038,1.6922320127487183,-0.11657333374023436,0.022977881133556362,-0.12388975918293
1.7067697048187256,1.6922320127487183,-0.11354289948940276,0.02211300283670425,-0.11679650098085403
1.6348110437393188,1.6922320127487183,-0.1137520670890808,0.022254865616559982,-0.12659235298633575
1.5945594310760498,1.6922320127487183,-0.11383606493473052,0.02240603417158127,-0.09208768606185912
1.602860689163208,1.6922320127487183,-0.11030159890651701,0.023073529824614525,-0.1077977493405342
1.6230159997940063,1.6922320127487183,-0.11370724439620972,0.024375375360250476,-0.0913597121834755
1.786739468574524,1.6922320127487183,-0.12144596874713896,0.0256910752505064,-0.15560868382453918
1.717252492904663,1.6922320127487183,-0.1257932037115097,0.02689901925623417,-0.13564780354499817
1.7694565057754517,1.6922320127487183,-0.11863476037979125,0.024727905169129368,-0.13238252699375153
1.7305779457092283,1.6922320127487183,-0.11928369104862212,0.02652340941131115,-0.10227008163928984
1.745007038116455,1.6922320127487183,-0.1518525630235672,0.026794124394655228,-0.19911962747573847
1.7726936340332031,1.6922320127487183,-0.16801892220973969,0.026201266795396805,-0.17820365726947784
1.7769912481307983,1.6922320127487183,-0.17886777222156525,0.025356430560350415,-0.1445394605398178
1.7391846179962158,1.6922320127487183,-0.17390522360801697,0.028923349454998967,-0.15992960333824155
1.7153081893920898,1.6922320127487183,-0.1378425508737564,0.02971738949418068,-0.10251253098249435
1.7890433073043823,1.6922320127487183,-0.14250780642032623,0.027904359623789787,-0.14778809249401093
1.7539317607879639,1.6922320127487183,-0.1558883786201477,0.02678813226521015,-0.18720051646232605
1.7262810468673706,1.6922320127487183,-0.16128602623939514,0.026922836899757385,-0.14351919293403623
1.723737359046936,1.6922320127487183,-0.14713940024375916,0.02595310471951961,-0.1491592824459076
1.6541215181350708,1.6922320127487183,-0.14772215485572815,0.02530285716056824,-0.14182789623737335
1.746124267578125,1.6922320127487183,-0.14291982352733612,0.02483161352574825,-0.16360431909561157
1.7320741415023804,1.6922320127487183,-0.13752643764019012,0.0236885379999876,-0.10925672948360445
1.7937769889831543,1.6922320127487183,-0.1426861435174942,0.023537658154964447,-0.16463106870651245
1.6926939487457275,1.6922320127487183,-0.16279742121696472,0.024531973525881767,-0.1415414959192276
1.713119626045227,1.6922320127487183,-0.13986182212829587,0.025277081876993176,-0.15624333918094635
1.6943923234939575,1.6922320127487183,-0.1370122879743576,0.023494021967053413,-0.1537640392780304
1.7836869955062866,1.6922320127487183,-0.12882204353809357,0.02291473187506199,-0.16165080666542053


==> data/single_task_inference_result/walker/walker_single_task_inference_trajectories/48.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
-0.016167961061000824,6.6208152770996085,-1.772883057594299,3.2790184020996094,0.42956206202507013
0.4090644419193268,6.6208152770996085,-4.846203804016112,0.4321876466274261,-1.3039871454238892
0.772098422050476,6.6208152770996085,-4.846303462982178,0.08636630326509476,-4.2797250747680655
1.1511429548263548,6.6208152770996085,-4.725678443908691,0.06193458288908005,-4.795434474945068
1.5502792596817017,6.6208152770996085,-4.727367877960205,0.04617050290107727,-4.868247032165527
1.9427528381347656,6.6208152770996085,-4.802971839904785,0.03631485626101494,-4.7648420333862305
2.36478042602539,6.6208152770996085,-4.797471523284912,0.03635824844241142,-4.796461582183838
2.7197420597076416,6.6208152770996085,-4.796346187591553,0.036448799073696136,-4.7109575271606445
3.2018163204193115,6.6208152770996085,-4.798301696777344,0.0366240032017231,-4.77701997756958
3.624510526657104,6.6208152770996085,-4.80208683013916,0.03695330396294594,-4.749250411987305
4.009675979614258,6.6208152770996085,-4.811436176300049,0.037542849779129035,-4.790881633758545
4.4307379722595215,6.6208152770996085,-4.8201518058776855,0.038847539573907845,-4.822603702545166
4.764919281005859,6.6208152770996085,-4.83308744430542,0.050229188054800034,-4.816064357757568
5.203595161437988,6.6208152770996085,-4.068038463592528,0.227057546377182,-4.030185222625732
5.621084213256836,6.6208152770996085,-4.347758293151856,0.15161064267158508,-4.309800148010254
5.953058242797852,6.6208152770996085,-4.42147970199585,0.07072998583316803,-4.493429660797119
6.085546493530273,6.6208152770996085,-4.482909679412842,0.059039048850536346,-4.4394073486328125
6.2391037940979,6.6208152770996085,-4.619637966156006,0.07176152616739273,-4.544032096862793
6.345585823059082,6.6208152770996085,-4.621273517608643,0.05800507962703705,-4.632867813110352
6.399818897247314,6.6208152770996085,-4.721477031707764,0.05813514068722725,-4.717698574066161
6.602490425109863,6.6208152770996085,-4.862647533416748,0.056696690618991845,-4.839599609375
6.658496856689453,6.6208152770996085,-4.80928897857666,0.03546995297074318,-4.824390411376953
6.692859649658203,6.6208152770996085,-4.793052673339844,0.0334337055683136,-4.778410911560059
6.6715760231018075,6.6208152770996085,-4.828761577606201,0.03277694061398506,-4.823509693145752
6.670919895172119,6.6208152770996085,-4.80852746963501,0.028433544561266896,-4.776482105255127
6.692643165588378,6.6208152770996085,-4.795087337493896,0.027506230399012566,-4.8036861419677725
6.716683387756348,6.6208152770996085,-4.7602195739746085,0.028128506615757946,-4.7608256340026855
6.671682357788086,6.6208152770996085,-4.75791072845459,0.029151797294616696,-4.793894290924072
6.711070537567139,6.6208152770996085,-4.761582374572754,0.0293144341558218,-4.803939342498779
6.633947372436523,6.6208152770996085,-4.759016513824463,0.02954234927892685,-4.7223219871521
6.6069183349609375,6.6208152770996085,-4.74714994430542,0.028023241087794304,-4.691589832305908
6.641437530517577,6.6208152770996085,-4.753295421600342,0.02617255225777626,-4.749786376953125
6.692124366760254,6.6208152770996085,-4.746870517730713,0.024756060913205143,-4.779723644256592
6.689061164855957,6.6208152770996085,-4.75912618637085,0.024904569610953328,-4.740915298461913
6.614006042480469,6.6208152770996085,-4.756896495819092,0.025734320282936096,-4.728970050811768
6.688352584838867,6.6208152770996085,-4.7683868408203125,0.025738148018717762,-4.814173698425293
6.627081394195557,6.6208152770996085,-4.741220474243164,0.02641970105469227,-4.72806978225708
6.617987632751465,6.6208152770996085,-4.733229637145996,0.02529142238199711,-4.723521709442139
6.62745475769043,6.6208152770996085,-4.738781929016112,0.02442600391805172,-4.763106822967528
6.609499454498291,6.6208152770996085,-4.73456621170044,0.02413216792047024,-4.726457595825195
6.707634925842285,6.6208152770996085,-4.74105978012085,0.0234894584864378,-4.756690502166748
6.576226234436035,6.6208152770996085,-4.744751930236816,0.023795656859874725,-4.708497524261475
6.659498691558838,6.6208152770996085,-4.738069534301758,0.023914720863103863,-4.750166416168213
6.6388792991638175,6.6208152770996085,-4.741386890411377,0.02453185059130192,-4.8168487548828125
6.64046049118042,6.6208152770996085,-4.744086265563965,0.02485400252044201,-4.781635284423828
6.642131328582764,6.6208152770996085,-4.761476993560791,0.02448807656764984,-4.7805609703063965
6.622200489044189,6.6208152770996085,-4.759921550750732,0.02490164339542389,-4.76902437210083
6.725658893585205,6.6208152770996085,-4.753064155578612,0.024132594466209408,-4.7773871421813965
6.67133378982544,6.6208152770996085,-4.748297214508057,0.02467372454702854,-4.7480998039245605
6.634024143218993,6.6208152770996085,-4.743723392486572,0.025614790618419647,-4.7062439918518075
6.719719409942626,6.6208152770996085,-4.760361194610596,0.025802016258239743,-4.7876667976379395
6.631526947021484,6.6208152770996085,-4.74648904800415,0.027104310691356655,-4.740507125854492
6.584690093994141,6.6208152770996085,-4.739042282104492,0.026494784280657768,-4.726807117462158
6.598503589630127,6.6208152770996085,-4.749348163604736,0.025226714089512825,-4.789106369018555
6.616950988769531,6.6208152770996085,-4.731608867645264,0.024285925552248955,-4.734521389007568
6.585458278656006,6.6208152770996085,-4.738084316253662,0.023421797901391983,-4.735363960266112
6.627682685852051,6.6208152770996085,-4.734989643096924,0.023447174578905106,-4.7156662940979
6.656233787536621,6.6208152770996085,-4.732528209686279,0.0236431322991848,-4.771478652954102
6.5304765701293945,6.6208152770996085,-4.745138168334961,0.02343364432454109,-4.763071060180664
6.557854175567626,6.6208152770996085,-4.743906497955321,0.02378332242369652,-4.748301029205321
6.630959033966064,6.6208152770996085,-4.742034435272217,0.024040332064032555,-4.770404815673828
6.618806838989258,6.6208152770996085,-4.740773677825928,0.024058623239398,-4.74024534225464
6.630295276641846,6.6208152770996085,-4.7385544776916495,0.02357886359095573,-4.749642848968506
6.686593055725098,6.6208152770996085,-4.738098621368408,0.024150632321834564,-4.7372679710388175
6.726038455963135,6.6208152770996085,-4.754584312438965,0.024532353505492207,-4.793526649475098
6.672561168670654,6.6208152770996085,-4.758776664733888,0.025616396218538284,-4.789271831512451
6.619997024536133,6.6208152770996085,-4.797906875610352,0.027254732325673103,-4.798245429992676
6.700879573822021,6.6208152770996085,-4.7611703872680655,0.027469731867313385,-4.792191028594971
6.706798553466797,6.6208152770996085,-4.7430381774902335,0.02668297663331032,-4.787626266479492
6.728546619415283,6.6208152770996085,-4.750453472137451,0.027407361194491383,-4.765028476715088
6.767945289611816,6.6208152770996085,-4.79820728302002,0.029059987515211105,-4.78628396987915
6.618228912353516,6.6208152770996085,-4.796342372894287,0.033670585602521896,-4.764277935028076
6.573855400085449,6.6208152770996085,-4.699778079986572,0.028924576938152317,-4.704699993133545
6.629618167877196,6.6208152770996085,-4.72831106185913,0.02735409326851368,-4.737966060638428
6.64669132232666,6.6208152770996085,-4.722177982330321,0.025360815227031708,-4.756096363067626
6.667747020721436,6.6208152770996085,-4.745802402496338,0.023900231346488,-4.741253852844238
6.5999178886413565,6.6208152770996085,-4.758561611175537,0.02412048541009426,-4.75704288482666
6.683969974517822,6.6208152770996085,-4.756426334381104,0.024404531344771385,-4.747203350067139
6.746260166168213,6.6208152770996085,-4.762637138366699,0.024592796340584755,-4.783029556274414
6.645215034484863,6.6208152770996085,-4.758452892303467,0.026618827134370804,-4.762254238128662
6.665218353271484,6.6208152770996085,-4.735889911651611,0.026590352877974514,-4.728333950042725
6.511720180511475,6.6208152770996085,-4.750367164611816,0.02736817672848701,-4.7163429260253915
6.655092239379883,6.6208152770996085,-4.751720905303955,0.02669163793325424,-4.72974729537964
6.7023558616638175,6.6208152770996085,-4.753681659698486,0.024618465453386303,-4.727571964263916
6.63655948638916,6.6208152770996085,-4.757039546966553,0.02467437833547592,-4.731847286224365
6.6047420501708975,6.6208152770996085,-4.756160736083984,0.02497213147580624,-4.733640193939209
6.627353668212891,6.6208152770996085,-4.741856575012207,0.026597028598189357,-4.714430809020996
6.669236660003662,6.6208152770996085,-4.74418306350708,0.02439330331981182,-4.74566650390625
6.706272125244141,6.6208152770996085,-4.753803253173828,0.024216050282120705,-4.7443833351135245
6.672413349151611,6.6208152770996085,-4.760216236114502,0.0251467265188694,-4.745410442352295
6.775274276733398,6.6208152770996085,-4.799679279327393,0.026396317407488823,-4.804627895355225
6.747075080871582,6.6208152770996085,-4.769120216369629,0.02955363504588604,-4.750689506530762
6.707981586456299,6.6208152770996085,-4.723589420318604,0.03136087581515312,-4.749101161956787
6.660992145538329,6.6208152770996085,-4.749864101409912,0.03276116028428078,-4.7486042976379395
6.68775749206543,6.6208152770996085,-4.768284797668457,0.031808335334062576,-4.808049678802489
6.6508240699768075,6.6208152770996085,-4.76355504989624,0.02939748391509056,-4.737727642059326
6.666582107543944,6.6208152770996085,-4.764852523803711,0.028132351115345955,-4.770349979400635
6.59065055847168,6.6208152770996085,-4.767310619354248,0.02709892205893993,-4.752099514007568
6.6725945472717285,6.6208152770996085,-4.759536266326904,0.026072002947330475,-4.77449607849121
6.7018370628356925,6.6208152770996085,-4.765583038330078,0.024923358112573624,-4.750373840332031
6.696733951568604,6.6208152770996085,-4.773056507110596,0.025605753064155575,-4.794919013977051
6.634445190429688,6.6208152770996085,-4.7815985679626465,0.02726911753416061,-4.7546730041503915
6.67186403274536,6.6208152770996085,-4.785393714904785,0.02796476148068905,-4.829742431640625
6.666613578796387,6.6208152770996085,-4.757142066955566,0.026918426156044006,-4.703227043151856
6.650851249694824,6.6208152770996085,-4.764343738555908,0.026734467595815655,-4.740435123443604
6.640966415405273,6.6208152770996085,-4.775374889373779,0.02609763666987419,-4.75251579284668
6.642150402069092,6.6208152770996085,-4.762627601623535,0.02573253586888313,-4.758134365081787
6.580505847930908,6.6208152770996085,-4.756393909454346,0.025337103754282,-4.729714393615723
6.642467975616455,6.6208152770996085,-4.755591869354248,0.02475033700466156,-4.753803253173828
6.646391868591309,6.6208152770996085,-4.752636432647705,0.02368506975471973,-4.742046356201172
6.692505836486816,6.6208152770996085,-4.75487756729126,0.023553889244794846,-4.7865891456604
6.676403999328612,6.6208152770996085,-4.766786098480225,0.024819893762469288,-4.813169956207275
6.637715816497803,6.6208152770996085,-4.796421527862549,0.02646723762154579,-4.7770304679870605
6.664808750152588,6.6208152770996085,-4.774983882904053,0.026259446516633037,-4.74483060836792
6.598499298095703,6.6208152770996085,-4.758394718170166,0.02640475146472454,-4.784213542938232
6.654511451721192,6.6208152770996085,-4.753139019012451,0.02560039423406124,-4.758697032928467
6.707136631011962,6.6208152770996085,-4.760023593902588,0.02437382191419601,-4.744755744934082
6.682862758636475,6.6208152770996085,-4.763582229614258,0.025263404473662376,-4.777739524841309
6.637685775756836,6.6208152770996085,-4.771237850189209,0.02646300941705704,-4.786496162414551
6.670811653137207,6.6208152770996085,-4.785308361053467,0.027021128684282303,-4.80965518951416
6.641653537750244,6.6208152770996085,-4.7574381828308105,0.02688026800751686,-4.780667781829834
6.610494613647461,6.6208152770996085,-4.755574703216553,0.02618682198226452,-4.718210220336913
6.551101207733153,6.6208152770996085,-4.758054733276367,0.024793716147542,-4.72836971282959
6.5279860496521,6.6208152770996085,-4.7448506355285645,0.024544972926378247,-4.72576904296875
6.579116821289063,6.6208152770996085,-4.742825031280518,0.024070121347904205,-4.713302135467528
6.582444667816161,6.6208152770996085,-4.7353997230529785,0.024141484871506688,-4.7490434646606445
6.625347614288329,6.6208152770996085,-4.731011390686035,0.02439926005899906,-4.754673480987549
6.647339820861816,6.6208152770996085,-4.732032775878905,0.02631600387394428,-4.77997589111328
6.671888828277588,6.6208152770996085,-4.747208118438721,0.025776617228984833,-4.771190643310546
6.6536288261413565,6.6208152770996085,-4.7634711265563965,0.024693751707673073,-4.7783942222595215
6.734152317047119,6.6208152770996085,-4.777506351470947,0.024927522987127304,-4.738094329833984
6.6839213371276855,6.6208152770996085,-4.776218891143799,0.026610616594552997,-4.766801357269287
6.726256370544434,6.6208152770996085,-4.747902393341064,0.027983514592051503,-4.748485565185546
6.6815857887268075,6.6208152770996085,-4.757469654083252,0.02965528145432472,-4.725964546203612
6.694115161895752,6.6208152770996085,-4.748774528503418,0.030446482822299004,-4.737878799438477
6.691751003265381,6.6208152770996085,-4.761943817138672,0.029919946566224095,-4.768171787261962
6.709648609161377,6.6208152770996085,-4.760880947113037,0.029897015541791916,-4.7374796867370605
6.676523208618164,6.6208152770996085,-4.755285739898682,0.030265208333730698,-4.718442916870117
6.612422466278076,6.6208152770996085,-4.748616695404053,0.02984493970870972,-4.715168476104736
6.553713321685791,6.6208152770996085,-4.741772174835205,0.027740826830267903,-4.7586684226989755
6.594861030578612,6.6208152770996085,-4.74693727493286,0.026983208954334256,-4.761021614074707
6.64976978302002,6.6208152770996085,-4.735272407531737,0.024489652365446087,-4.749454975128174
6.605657577514648,6.6208152770996085,-4.740628719329834,0.0237976498901844,-4.743942737579346
6.673343181610107,6.6208152770996085,-4.73784065246582,0.023905063048005104,-4.748085975646973
6.673744201660156,6.6208152770996085,-4.750088691711426,0.024831151589751244,-4.7620177268981925
6.670118808746338,6.6208152770996085,-4.767997741699219,0.025122247636318207,-4.750539779663086
6.570230007171631,6.6208152770996085,-4.754394054412842,0.026017140597105023,-4.720082759857178
6.6253132820129395,6.6208152770996085,-4.766012668609619,0.026582352817058563,-4.756867408752441
6.656236171722412,6.6208152770996085,-4.753072261810304,0.024552756920456886,-4.769279479980469
6.618846416473389,6.6208152770996085,-4.752274036407472,0.023960262537002563,-4.757119178771973
6.530858993530273,6.6208152770996085,-4.747876167297363,0.02363612689077854,-4.771850109100342
6.534536361694336,6.6208152770996085,-4.743363857269287,0.02398543432354927,-4.725437641143799
6.645301342010497,6.6208152770996085,-4.7395920753479,0.024111388251185417,-4.758874893188477
6.630514621734619,6.6208152770996085,-4.74125337600708,0.02423933520913124,-4.750433921813965
6.6931471824646,6.6208152770996085,-4.7404417991638175,0.02373611740767956,-4.749668121337891
6.689498424530028,6.6208152770996085,-4.767170906066895,0.026279199868440628,-4.789306163787842
6.703860282897949,6.6208152770996085,-4.795157909393311,0.027337701991200447,-4.778232574462891
6.748623847961426,6.6208152770996085,-4.8028292655944815,0.027660755440592762,-4.794119834899902
6.6549072265625,6.6208152770996085,-4.772210597991943,0.03113351762294769,-4.78668975830078
6.639604091644287,6.6208152770996085,-4.732675552368164,0.029694661498069763,-4.745375633239745
6.671504497528076,6.6208152770996085,-4.753528118133545,0.02754627540707588,-4.709456920623779
6.728127002716064,6.6208152770996085,-4.762416362762451,0.02712259814143181,-4.802049160003662
6.666965961456299,6.6208152770996085,-4.760730743408203,0.027806514874100685,-4.751204013824463
6.605337619781494,6.6208152770996085,-4.778210639953612,0.027423461899161335,-4.7703871726989755
6.59821605682373,6.6208152770996085,-4.75773811340332,0.026968803256750103,-4.742825508117676
6.592356204986572,6.6208152770996085,-4.74315881729126,0.025699242949485775,-4.696003437042236
6.70844268798828,6.6208152770996085,-4.736453533172608,0.02457873895764351,-4.777836322784424
6.628612041473389,6.6208152770996085,-4.735599994659424,0.02468009665608406,-4.721768379211426
6.507608890533447,6.6208152770996085,-4.730792999267577,0.02435370720922947,-4.678231716156006
6.570197582244873,6.6208152770996085,-4.732187271118164,0.025080373510718346,-4.710848808288574
6.564950466156006,6.6208152770996085,-4.724581241607666,0.024852965027093887,-4.683005809783936
6.544144630432129,6.6208152770996085,-4.738625049591064,0.02407097071409225,-4.773653507232666
6.55985164642334,6.6208152770996085,-4.737003326416016,0.024781299754977223,-4.771471023559569
6.531153202056885,6.6208152770996085,-4.724740028381348,0.027422526851296425,-4.6987175941467285
6.615449905395508,6.6208152770996085,-4.7304439544677725,0.026650095358490944,-4.7317938804626465
6.650423526763916,6.6208152770996085,-4.739841938018799,0.027362238615751263,-4.659916877746582
6.777513027191161,6.6208152770996085,-4.743656635284424,0.025842631235718727,-4.777488231658936
6.658885478973389,6.6208152770996085,-4.763287544250488,0.027148326858878132,-4.730613231658936
6.636046409606934,6.6208152770996085,-4.759130954742432,0.02856338769197464,-4.7827696800231925
6.563828468322754,6.6208152770996085,-4.74079418182373,0.02644604444503784,-4.742136478424072
6.599802017211913,6.6208152770996085,-4.742752552032472,0.026656722649931908,-4.7321391105651855
6.536227226257324,6.6208152770996085,-4.741559028625488,0.024400323629379272,-4.708223342895508
6.606808185577393,6.6208152770996085,-4.741114139556885,0.02341333404183388,-4.707413673400879
6.610969543457031,6.6208152770996085,-4.73309326171875,0.023885499686002728,-4.730064868927002
6.586498260498047,6.6208152770996085,-4.72955846786499,0.023889612406492237,-4.739588737487793
6.607668399810791,6.6208152770996085,-4.7323546409606925,0.02378404699265957,-4.763819694519042
6.683276176452637,6.6208152770996085,-4.73028039932251,0.024046752601861957,-4.756926536560059
6.60272979736328,6.6208152770996085,-4.740279674530028,0.02390443719923496,-4.755078792572021
6.643431663513184,6.6208152770996085,-4.732022285461426,0.024248745292425156,-4.745574474334717
6.669670581817626,6.6208152770996085,-4.74066972732544,0.02468707039952278,-4.788348197937012
6.62212610244751,6.6208152770996085,-4.749503612518311,0.025096500292420387,-4.746605396270752
6.609225273132324,6.6208152770996085,-4.7515549659729,0.02443116530776024,-4.774757862091064
6.641092777252196,6.6208152770996085,-4.748219966888428,0.02408462204039097,-4.740622043609619
6.595004081726073,6.6208152770996085,-4.744378566741943,0.023876383900642395,-4.7322726249694815
6.521599769592285,6.6208152770996085,-4.743729114532472,0.023362724110484123,-4.728846549987793
6.548557758331299,6.6208152770996085,-4.740313053131104,0.0237081665545702,-4.770131587982178
6.647396087646484,6.6208152770996085,-4.739462375640869,0.024052068591117855,-4.800966262817383
6.657703399658203,6.6208152770996085,-4.74241304397583,0.024631770327687263,-4.718203067779541
6.6161699295043945,6.6208152770996085,-4.751513957977295,0.024570707231760025,-4.763368129730225
6.540947914123535,6.6208152770996085,-4.751057147979736,0.025102866813540455,-4.7016944885253915


==> data/single_task_inference_result/walker/walker_single_task_inference_trajectories/49.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
-0.0216546468436718,7.255067825317383,-1.772883057594299,3.2790184020996094,-0.42345693707466125
0.33147162199020386,7.255067825317383,-5.28429651260376,0.5540148019790649,-7.46941900253296
0.5892117023468018,7.255067825317383,-5.459935188293457,0.09043698757886887,-5.89982271194458
0.892161786556244,7.255067825317383,-5.332568645477295,0.060361124575138085,-5.368644714355469
1.3340425491333008,7.255067825317383,-5.322748184204102,0.04562564566731453,-5.405043601989745
1.79011070728302,7.255067825317383,-5.39241361618042,0.03675799444317818,-5.359375476837158
2.1916229724884038,7.255067825317383,-5.386499881744385,0.03675327077507973,-5.443919658660889
2.6327378749847408,7.255067825317383,-5.38392972946167,0.036774683743715286,-5.422034740447998
3.0292561054229736,7.255067825317383,-5.383193492889404,0.03683338686823845,-5.330499649047852
3.404401540756225,7.255067825317383,-5.383981704711913,0.036988984793424606,-5.395012855529785
3.787765502929688,7.255067825317383,-5.386692047119141,0.03730382770299912,-5.38587760925293
4.149927616119385,7.255067825317383,-5.390551090240479,0.037852857261896126,-5.388539791107178
4.605777740478516,7.255067825317383,-5.386825084686279,0.0389990471303463,-5.397793769836426
4.9924821853637695,7.255067825317383,-5.35217809677124,0.04708273708820343,-5.32756233215332
5.398844242095947,7.255067825317383,-5.142895221710205,0.04512403532862663,-5.17707347869873
5.775460243225098,7.255067825317383,-4.829614639282227,0.37086385488510126,-5.142898082733153
6.089901924133301,7.255067825317383,-4.919162750244141,0.11469651758670805,-4.82230520248413
6.47817850112915,7.255067825317383,-4.914940834045409,0.08238570392131805,-4.861302375793457
6.6370630264282235,7.255067825317383,-4.985543251037598,0.06155683845281601,-4.89875030517578
6.7926836013793945,7.255067825317383,-5.113662242889404,0.07704737782478333,-5.186165332794189
7.00715446472168,7.255067825317383,-5.178126335144042,0.07430137693881987,-5.232594966888428
7.07730770111084,7.255067825317383,-5.1957640647888175,0.051560644060373306,-5.165713310241699
7.172354698181152,7.255067825317383,-5.382743835449219,0.0553787425160408,-5.4311957359313965
7.312551975250243,7.255067825317383,-5.428839683532715,0.04322383925318717,-5.452885627746582
7.416150093078612,7.255067825317383,-5.415767192840576,0.035747576504945755,-5.4171295166015625
7.371592998504639,7.255067825317383,-5.427970409393311,0.03631499409675598,-5.420172691345215
7.34659004211426,7.255067825317383,-5.458487987518311,0.03563210740685463,-5.440274238586426
7.333465576171875,7.255067825317383,-5.376187801361084,0.03618856146931648,-5.429453372955321
7.379037857055664,7.255067825317383,-5.359704494476318,0.03376855328679085,-5.385012149810791
7.321344375610351,7.255067825317383,-5.348851203918457,0.03289545327425003,-5.339572906494141
7.299028396606444,7.255067825317383,-5.3354973793029785,0.03183712810277939,-5.308436870574951
7.306955337524414,7.255067825317383,-5.356757640838623,0.030268916860222816,-5.354868412017822
7.33453893661499,7.255067825317383,-5.3628668785095215,0.029284466058015823,-5.332881450653076
7.365939140319824,7.255067825317383,-5.362776279449463,0.029354711994528767,-5.352834701538086
7.298201560974122,7.255067825317383,-5.368993282318115,0.030251508578658104,-5.332312107086182
7.326979160308839,7.255067825317383,-5.361044883728027,0.030222736299037933,-5.343256950378418
7.236963272094727,7.255067825317383,-5.35902738571167,0.029521776363253597,-5.334954738616943
7.297267436981201,7.255067825317383,-5.352475166320801,0.02765865065157413,-5.396301746368408
7.265049457550048,7.255067825317383,-5.355589866638184,0.02665807120501995,-5.356959342956543
7.267983436584472,7.255067825317383,-5.343841075897217,0.02548428066074848,-5.350733757019042
7.338076591491699,7.255067825317383,-5.344346523284912,0.025132894515991207,-5.3650851249694815
7.2637972831726065,7.255067825317383,-5.3480095863342285,0.025760287418961525,-5.392993927001953
7.316345691680909,7.255067825317383,-5.348582744598389,0.025367666035890576,-5.35272216796875
7.216121196746825,7.255067825317383,-5.355309963226318,0.025885457172989845,-5.341135501861572
7.243378162384033,7.255067825317383,-5.341649055480957,0.0260029211640358,-5.349148750305176
7.09964895248413,7.255067825317383,-5.341423511505127,0.02454613707959652,-5.364712238311768
7.282848358154298,7.255067825317383,-5.331491470336913,0.024593921378254887,-5.32555627822876
7.315566539764403,7.255067825317383,-5.330793857574463,0.02464908920228481,-5.350386142730713
7.37704849243164,7.255067825317383,-5.346576690673828,0.02490655332803726,-5.377073287963867
7.3467392921447745,7.255067825317383,-5.375042915344238,0.027064086869359016,-5.341871738433838
7.272367477416992,7.255067825317383,-5.460586071014404,0.03231925144791603,-5.415876865386962
7.327481269836426,7.255067825317383,-5.354573726654053,0.03001336939632893,-5.363961696624756
7.3326311111450195,7.255067825317383,-5.352220058441161,0.028670568019151688,-5.373421669006348
7.376079559326173,7.255067825317383,-5.378735065460205,0.029024260118603703,-5.400780677795409
7.3824052810668945,7.255067825317383,-5.4210190773010245,0.03041447885334492,-5.405292987823486
7.383741378784179,7.255067825317383,-5.336168289184569,0.033238504081964486,-5.393694877624512
7.381122589111328,7.255067825317383,-5.328313350677489,0.03501487150788307,-5.274212837219238
7.354879856109619,7.255067825317383,-5.322521686553955,0.03458036482334137,-5.333121299743652
7.18440818786621,7.255067825317383,-5.331056118011475,0.033049870282411575,-5.272565841674805
7.254770755767822,7.255067825317383,-5.36588716506958,0.03150308504700661,-5.376014709472656
7.225201129913329,7.255067825317383,-5.3376336097717285,0.026966655626893044,-5.307778358459473
7.167681694030762,7.255067825317383,-5.328993320465088,0.02470079995691776,-5.331990718841553
7.222949504852296,7.255067825317383,-5.335131168365479,0.024322181940078732,-5.3164587020874015
7.222355365753175,7.255067825317383,-5.3280577659606925,0.02476874738931656,-5.309041976928711
7.191259384155273,7.255067825317383,-5.327370643615723,0.024416567757725716,-5.333130359649657
7.2682013511657715,7.255067825317383,-5.324369430541992,0.025328824296593663,-5.300655841827393
7.26417064666748,7.255067825317383,-5.329979419708252,0.025787176564335823,-5.325687885284424
7.298818588256837,7.255067825317383,-5.335933208465576,0.02441216632723808,-5.368918895721436
7.243908405303955,7.255067825317383,-5.35109806060791,0.024640340358018875,-5.310924053192139
7.307190418243408,7.255067825317383,-5.345402717590332,0.024836877360939976,-5.380486965179443
7.360381126403808,7.255067825317383,-5.354466915130615,0.02475311607122421,-5.346536159515381
7.335992336273193,7.255067825317383,-5.345799922943115,0.026597835123538967,-5.383605003356934
7.289491176605224,7.255067825317383,-5.337632656097412,0.02841755002737045,-5.329067707061768
7.317917823791504,7.255067825317383,-5.3719658851623535,0.02966320887207985,-5.37348747253418
7.3321261405944815,7.255067825317383,-5.353762149810791,0.02901000715792179,-5.333649158477783
7.345874786376954,7.255067825317383,-5.360872268676758,0.029293887317180637,-5.386172771453857
7.347853183746339,7.255067825317383,-5.395991802215576,0.03002825751900673,-5.409928321838378
7.35327386856079,7.255067825317383,-5.353896617889404,0.03133467957377434,-5.352725505828857
7.35009527206421,7.255067825317383,-5.339666843414307,0.032160453498363495,-5.366385459899902
7.340413570404051,7.255067825317383,-5.335031509399414,0.03226366639137268,-5.411693572998047
7.345759868621825,7.255067825317383,-5.338395595550537,0.032035645097494125,-5.358758926391602
7.325876712799072,7.255067825317383,-5.3423027992248535,0.031763434410095215,-5.38751220703125
7.3253960609436035,7.255067825317383,-5.343264102935791,0.03134524449706077,-5.393568515777588
7.331560134887694,7.255067825317383,-5.3500518798828125,0.030815212056040764,-5.426363468170166
7.3224592208862305,7.255067825317383,-5.348240375518799,0.03063291870057583,-5.329664707183838
7.25200605392456,7.255067825317383,-5.356281280517577,0.030505912378430367,-5.351932048797608
7.366535663604736,7.255067825317383,-5.337261199951172,0.028226375579833984,-5.3477606773376465
7.251389980316161,7.255067825317383,-5.3352532386779785,0.027308622375130653,-5.284801959991455
7.212810039520263,7.255067825317383,-5.313991069793701,0.026306236162781715,-5.274648189544678
7.185211658477783,7.255067825317383,-5.327882289886475,0.025607353076338768,-5.346848964691161
7.191744804382324,7.255067825317383,-5.316009998321533,0.0251638013869524,-5.284850597381592
7.210966110229491,7.255067825317383,-5.333410263061523,0.02476572431623936,-5.308893203735352
7.192165374755859,7.255067825317383,-5.329086780548096,0.025034360587596893,-5.32634162902832
7.200309753417969,7.255067825317383,-5.322257995605469,0.027064578607678413,-5.3350486755371085
7.19986629486084,7.255067825317383,-5.32103967666626,0.02720223367214203,-5.297574043273926
7.276467323303223,7.255067825317383,-5.322788715362549,0.026211176067590717,-5.305565834045409
7.186038494110107,7.255067825317383,-5.335635185241699,0.02803930640220642,-5.359804153442383
7.310246944427489,7.255067825317383,-5.3283538818359375,0.02637600898742676,-5.351498126983643
7.347707748413087,7.255067825317383,-5.339811325073241,0.02553132176399231,-5.331938743591309
7.303553581237794,7.255067825317383,-5.369043827056885,0.026067694649100304,-5.41245174407959
7.277541637420654,7.255067825317383,-5.383620262145996,0.02691870927810669,-5.405827045440674
7.2813005447387695,7.255067825317383,-5.366207599639893,0.028862847015261647,-5.354909420013428
7.317926883697509,7.255067825317383,-5.3499741554260245,0.027143098413944244,-5.2852439880371085
7.330357074737549,7.255067825317383,-5.358727931976318,0.026861701160669327,-5.389382362365723
7.338322639465331,7.255067825317383,-5.379157066345215,0.02718524634838104,-5.379185676574707
7.337998390197755,7.255067825317383,-5.405153751373291,0.02868085727095604,-5.446071624755859
7.303179740905762,7.255067825317383,-5.357434272766112,0.030695879831910133,-5.377964973449707
7.399394512176514,7.255067825317383,-5.34683084487915,0.03028470277786255,-5.3904314041137695
7.274558067321777,7.255067825317383,-5.343306541442871,0.03027297370135784,-5.343428611755371
7.364699840545654,7.255067825317383,-5.325701713562012,0.028901593759655952,-5.35614824295044
7.182153701782227,7.255067825317383,-5.349084854125977,0.02831709571182728,-5.322357177734375
7.283961296081544,7.255067825317383,-5.336833477020264,0.02748117595911026,-5.346506118774414
7.233712196350098,7.255067825317383,-5.34074068069458,0.025821985676884648,-5.332833766937256
7.296000480651855,7.255067825317383,-5.325325012207031,0.024769492447376248,-5.365794658660889
7.3315134048461905,7.255067825317383,-5.349503993988037,0.024745734408497807,-5.374025821685791
7.324824333190918,7.255067825317383,-5.37000846862793,0.026187028735876083,-5.367123126983643
7.358453750610351,7.255067825317383,-5.367992877960205,0.02732735313475132,-5.385898590087891
7.265474319458006,7.255067825317383,-5.4261460304260245,0.029997372999787327,-5.400203704833984
7.296999454498291,7.255067825317383,-5.331800937652588,0.02898239716887474,-5.332579135894775
7.358197212219238,7.255067825317383,-5.356098651885985,0.02735111862421036,-5.357413291931152
7.20039701461792,7.255067825317383,-5.367467403411865,0.027819857001304623,-5.332467079162598
7.183546543121338,7.255067825317383,-5.355278968811035,0.026580432429909703,-5.3400187492370605
7.2812347412109375,7.255067825317383,-5.333034992218018,0.025701994076371193,-5.3580307960510245
7.278881549835205,7.255067825317383,-5.328832149505615,0.025715263560414314,-5.327007293701172
7.224999427795409,7.255067825317383,-5.348818302154541,0.02482509054243565,-5.355380058288574
7.245632648468018,7.255067825317383,-5.343701839447021,0.02489890716969967,-5.365780830383301
7.29201602935791,7.255067825317383,-5.3359007835388175,0.02452810108661652,-5.351810932159424
7.192928314208984,7.255067825317383,-5.343372344970703,0.024149445816874504,-5.324305534362793
7.337393760681152,7.255067825317383,-5.335092544555664,0.024942468851804733,-5.354450702667236
7.341862678527832,7.255067825317383,-5.344464778900146,0.025090403854846954,-5.3275980949401855
7.264146327972413,7.255067825317383,-5.365196704864502,0.026208708062767982,-5.352770805358888
7.304579257965088,7.255067825317383,-5.360366344451904,0.02655831165611744,-5.353575229644775
7.381848335266113,7.255067825317383,-5.347055435180664,0.02803822420537472,-5.374807357788086
7.3565568923950195,7.255067825317383,-5.359017848968506,0.02833237126469612,-5.375039100646973
7.41675853729248,7.255067825317383,-5.411789417266846,0.030054371803998947,-5.437013626098633
7.29154634475708,7.255067825317383,-5.385669231414794,0.034501347690820694,-5.319126605987549
7.27874231338501,7.255067825317383,-5.3158063888549805,0.03184136375784873,-5.283195972442626
7.24704647064209,7.255067825317383,-5.349255084991455,0.02865210548043251,-5.355998516082764
7.239561080932617,7.255067825317383,-5.348583698272705,0.026723042130470276,-5.355710983276367
7.254222393035888,7.255067825317383,-5.340250492095947,0.02532112598419189,-5.356341361999512
7.199039459228516,7.255067825317383,-5.334532260894775,0.02395810931921005,-5.317277908325195
7.249852180480957,7.255067825317383,-5.3314223289489755,0.02398880943655968,-5.320010185241699
7.289623737335205,7.255067825317383,-5.325928688049316,0.023905251175165176,-5.28822135925293
7.353224277496339,7.255067825317383,-5.336816310882568,0.023947356268763546,-5.334374427795409
7.353144645690918,7.255067825317383,-5.352020740509033,0.025655208155512806,-5.349007606506348
7.3422932624816895,7.255067825317383,-5.400798320770264,0.029037591069936752,-5.404173851013184
7.382122993469238,7.255067825317383,-5.4216837882995605,0.030904812738299366,-5.439908504486084
7.290182113647461,7.255067825317383,-5.334266662597656,0.03314945474267006,-5.351136207580566
7.345934867858887,7.255067825317383,-5.326040744781494,0.030735285952687263,-5.363167762756348
7.318596839904785,7.255067825317383,-5.360508918762207,0.029449958354234692,-5.348166942596436
7.3982391357421875,7.255067825317383,-5.390870571136475,0.029586996883153915,-5.3993024826049805
7.39173126220703,7.255067825317383,-5.378549098968506,0.031892839819192886,-5.41306734085083
7.274803638458253,7.255067825317383,-5.31500244140625,0.03303772956132889,-5.256796360015869
7.248026371002196,7.255067825317383,-5.33951997756958,0.03162892162799835,-5.315554618835449
7.2537665367126465,7.255067825317383,-5.342034816741943,0.0282136183232069,-5.304752349853516
7.30748414993286,7.255067825317383,-5.336469650268555,0.02579515799880028,-5.361738204956056
7.316447257995605,7.255067825317383,-5.345668315887451,0.025177424773573875,-5.328106880187988
7.377919197082519,7.255067825317383,-5.344977855682373,0.02555963024497032,-5.362371444702148
7.297687053680421,7.255067825317383,-5.397967338562012,0.027497868984937668,-5.37752103805542
7.304479122161865,7.255067825317383,-5.352329730987549,0.029240569099783897,-5.34116268157959
7.281928062438963,7.255067825317383,-5.361413955688477,0.02903592213988304,-5.373627185821533
7.192776203155518,7.255067825317383,-5.364387512207031,0.027922501787543297,-5.349513053894042
7.236873626708984,7.255067825317383,-5.361476421356201,0.026821397244930267,-5.351049900054932
7.2621169090271,7.255067825317383,-5.339840888977051,0.024653874337673187,-5.3299875259399405
7.24371862411499,7.255067825317383,-5.336855411529541,0.024070143699646,-5.323500633239745
7.241336822509765,7.255067825317383,-5.333348751068115,0.024259936064481732,-5.344199180603027
7.198391437530518,7.255067825317383,-5.328333377838135,0.024207519367337223,-5.331837177276611
7.235591411590576,7.255067825317383,-5.331498622894287,0.023782294243574142,-5.351178169250488
7.295914173126221,7.255067825317383,-5.327423572540283,0.02407381683588028,-5.323765277862549
7.292454242706298,7.255067825317383,-5.335282325744629,0.02445065230131149,-5.345967769622803
7.31997537612915,7.255067825317383,-5.345211505889893,0.02541619911789894,-5.356102943420409
7.242951393127441,7.255067825317383,-5.369484424591064,0.02704091928899288,-5.396881103515625
7.320219039916992,7.255067825317383,-5.357058048248291,0.026020316407084465,-5.334888935089111
7.299076080322266,7.255067825317383,-5.349926471710205,0.02631243504583836,-5.320274353027344
7.297862529754639,7.255067825317383,-5.34332799911499,0.02629787102341652,-5.352465152740479
7.294159412384033,7.255067825317383,-5.346825122833252,0.026812460273504257,-5.4185118675231925
7.324735164642334,7.255067825317383,-5.351624488830566,0.02735693007707596,-5.351437568664551
7.369893550872802,7.255067825317383,-5.366563320159912,0.02766379527747631,-5.378524303436279
7.3042449951171875,7.255067825317383,-5.361298084259033,0.02907152660191059,-5.312134742736816
7.303736686706544,7.255067825317383,-5.37765645980835,0.02970253489911556,-5.406184673309326
7.280677795410157,7.255067825317383,-5.35922384262085,0.02938111685216427,-5.417126655578612
7.335247039794922,7.255067825317383,-5.360422611236572,0.02813715860247612,-5.394327163696289
7.258203983306883,7.255067825317383,-5.364492416381836,0.027962526306509968,-5.311846733093262
7.220009803771971,7.255067825317383,-5.339806079864502,0.026627205312252045,-5.329629898071289
7.262762546539306,7.255067825317383,-5.347643852233888,0.025512080639600757,-5.361914157867432
7.342289924621582,7.255067825317383,-5.33209753036499,0.02450324967503548,-5.34576940536499
7.341991901397706,7.255067825317383,-5.351060867309569,0.024722741916775703,-5.346383571624756
7.331589698791504,7.255067825317383,-5.368587970733643,0.02654042467474937,-5.352240562438965
7.364772319793701,7.255067825317383,-5.42767333984375,0.02872772328555584,-5.408731937408447
7.312819004058839,7.255067825317383,-5.353461265563965,0.03198555111885071,-5.371335983276367
7.311214447021484,7.255067825317383,-5.336231231689453,0.03108298033475876,-5.364578723907472
7.400383472442627,7.255067825317383,-5.359288692474365,0.030080623924732208,-5.365429878234863
7.329588890075684,7.255067825317383,-5.346432209014893,0.03082329407334328,-5.323453426361084
7.196698188781737,7.255067825317383,-5.340770244598389,0.03154643997550011,-5.3101806640625
7.249459266662597,7.255067825317383,-5.370716094970703,0.029903531074523922,-5.367922782897949
7.148635387420654,7.255067825317383,-5.3362035751342765,0.026389244943857193,-5.310351371765137
7.230773448944091,7.255067825317383,-5.333478927612305,0.024926394224166874,-5.2740478515625
7.27703619003296,7.255067825317383,-5.327020645141602,0.02453094348311424,-5.328428268432617
7.336937427520752,7.255067825317383,-5.335928440093993,0.02470738440752029,-5.335270404815674
7.260963439941406,7.255067825317383,-5.344864368438721,0.025659428909420967,-5.312662601470947


==> data/single_task_inference_result/walker/walker_single_task_inference_trajectories/5.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
-0.02273290231823921,7.255067825317383,-1.772883057594299,3.2790184020996094,-0.16031047701835632
0.2459186613559723,7.255067825317383,-5.284387588500977,0.5540271997451782,-7.352822303771971
0.6172164678573608,7.255067825317383,-5.4614806175231925,0.09047656506299971,-5.462350845336913
0.9771120548248291,7.255067825317383,-5.332937717437744,0.060366708785295486,-5.2737340927124015
1.3313162326812744,7.255067825317383,-5.3225603103637695,0.04562988132238388,-5.385573863983153
1.8435760736465452,7.255067825317383,-5.392850875854492,0.03676019236445426,-5.381990909576416
2.2939603328704834,7.255067825317383,-5.385695934295654,0.03675671294331551,-5.4427452087402335
2.7086057662963867,7.255067825317383,-5.382819652557373,0.03677774220705032,-5.392332077026367
3.0881075859069824,7.255067825317383,-5.382796764373779,0.036853451281785965,-5.468891143798828
3.558039426803589,7.255067825317383,-5.384384632110596,0.037009142339229584,-5.405986785888672
3.9259812831878658,7.255067825317383,-5.386144638061523,0.037383031100034714,-5.407975673675537
4.301861286163329,7.255067825317383,-5.390148639678955,0.0380672961473465,-5.398666858673096
4.668537616729736,7.255067825317383,-5.381229877471924,0.03950336202979088,-5.396674156188965
5.048879623413086,7.255067825317383,-5.322420120239258,0.05287383124232292,-5.216325759887695
5.385173320770264,7.255067825317383,-4.406925678253174,0.3589569330215454,-4.161293029785156
5.753270626068115,7.255067825317383,-4.549772262573241,0.3376128673553467,-4.419133186340332
6.052064418792725,7.255067825317383,-4.666667938232422,0.13910458981990814,-4.5404038429260245
6.341489315032959,7.255067825317383,-4.809690475463867,0.0886971428990364,-4.743256092071533
6.531173706054688,7.255067825317383,-4.910492420196533,0.07663833349943161,-4.826062202453612
6.648497104644775,7.255067825317383,-5.010330677032472,0.07834332436323165,-4.975140571594238
6.869525909423828,7.255067825317383,-5.076663494110107,0.08578575402498245,-5.1658244132995605
6.975180625915527,7.255067825317383,-5.147628784179688,0.058909017592668526,-5.202639102935791
7.092798709869385,7.255067825317383,-5.293895244598389,0.06705980747938156,-5.295533180236816
7.1807780265808105,7.255067825317383,-5.372843742370605,0.05496354401111602,-5.367850303649902
7.324824333190918,7.255067825317383,-5.405135631561279,0.041472163051366806,-5.4134202003479
7.29143762588501,7.255067825317383,-5.417464733123779,0.03616701439023018,-5.4439544677734375
7.256653785705566,7.255067825317383,-5.367456912994385,0.03136767819523811,-5.3492302894592285
7.233918190002441,7.255067825317383,-5.343747615814209,0.027050714939832687,-5.342711925506592
7.169001579284668,7.255067825317383,-5.3369483947753915,0.025887439027428627,-5.31468677520752
7.2058539390563965,7.255067825317383,-5.336294651031494,0.024685757234692574,-5.32521390914917
7.319232940673827,7.255067825317383,-5.332122325897217,0.024373108521103855,-5.295645236968993
7.283500671386719,7.255067825317383,-5.334994792938232,0.02523082867264748,-5.327897071838378
7.323037147521971,7.255067825317383,-5.345800876617432,0.025537537410855293,-5.36884355545044
7.272681236267092,7.255067825317383,-5.374270915985107,0.027622288092970848,-5.3674092292785645
7.308886528015136,7.255067825317383,-5.3618855476379395,0.027287906035780903,-5.393538475036621
7.327268600463867,7.255067825317383,-5.366956233978272,0.026712823659181595,-5.362221240997314
7.361486911773682,7.255067825317383,-5.351424217224121,0.027370916679501534,-5.351382255554199
7.286408424377441,7.255067825317383,-5.408348560333252,0.02892289310693741,-5.3964529037475595
7.279744625091552,7.255067825317383,-5.360564708709717,0.029208963736891743,-5.39390754699707
7.1937432289123535,7.255067825317383,-5.354588985443115,0.027967866510152817,-5.35967254638672
7.248003959655762,7.255067825317383,-5.352766990661621,0.026720810681581497,-5.361208915710449
7.241432666778564,7.255067825317383,-5.341298580169678,0.024502893909811974,-5.310136318206787
7.2070231437683105,7.255067825317383,-5.332955360412598,0.023759942501783368,-5.310811519622803
7.221569538116454,7.255067825317383,-5.330456733703612,0.02409752272069454,-5.314294815063477
7.366079330444336,7.255067825317383,-5.327789306640625,0.024373566731810566,-5.357388973236084
7.340613842010497,7.255067825317383,-5.331569194793701,0.025164492428302765,-5.382815837860107
7.244894504547118,7.255067825317383,-5.3489770889282235,0.026705075055360798,-5.355972766876221
7.246008396148682,7.255067825317383,-5.326225757598877,0.02767433039844036,-5.2783422470092765
7.224752902984619,7.255067825317383,-5.308753967285156,0.027294620871543884,-5.268869400024414
7.252454280853271,7.255067825317383,-5.32588529586792,0.025875214487314224,-5.325366973876953
7.213342666625976,7.255067825317383,-5.3303303718566895,0.02422738075256348,-5.310039043426514
7.198742389678955,7.255067825317383,-5.3293232917785645,0.023763392120599743,-5.331437587738037
7.217494487762451,7.255067825317383,-5.327287197113037,0.024159777909517288,-5.271744251251221
7.2123284339904785,7.255067825317383,-5.328485012054443,0.02433868497610092,-5.3454766273498535
7.317188262939453,7.255067825317383,-5.328012943267822,0.024563197046518322,-5.308109283447266
7.272323608398437,7.255067825317383,-5.327718257904053,0.026981132104992863,-5.359168529510497
7.267159938812256,7.255067825317383,-5.341528415679932,0.0261808168143034,-5.33741569519043
7.294339656829835,7.255067825317383,-5.347924709320068,0.025366745889186856,-5.319913387298584
7.273961067199707,7.255067825317383,-5.349932193756104,0.02589760720729828,-5.361674308776856
7.220647335052489,7.255067825317383,-5.357085227966309,0.025229919701814648,-5.3388671875
7.2554612159728995,7.255067825317383,-5.352550983428955,0.024656742811203,-5.349317073822021
7.267395973205566,7.255067825317383,-5.339640140533447,0.024167584255337715,-5.32988739013672
7.254811286926269,7.255067825317383,-5.340306282043457,0.023774340748786926,-5.304415702819824
7.267366409301757,7.255067825317383,-5.336888313293457,0.023822717368602753,-5.334074974060059
7.270351886749268,7.255067825317383,-5.339256763458252,0.0239018090069294,-5.3223204612731925
7.251317501068115,7.255067825317383,-5.34161376953125,0.024058926850557327,-5.323342800140381
7.289302349090576,7.255067825317383,-5.342402935028076,0.02389578148722649,-5.349752426147461
7.324015140533446,7.255067825317383,-5.345966815948486,0.024258477613329887,-5.346982955932617
7.349902629852296,7.255067825317383,-5.3559956550598145,0.025258358567953106,-5.374444007873535
7.297770977020263,7.255067825317383,-5.370544910430908,0.027145661413669583,-5.357089042663574
7.30022954940796,7.255067825317383,-5.389718532562256,0.02840115316212177,-5.389252185821533
7.264925956726073,7.255067825317383,-5.3588547706604,0.0287256482988596,-5.292128562927246
7.304231643676759,7.255067825317383,-5.3500609397888175,0.02735454961657524,-5.38060426712036
7.346952438354493,7.255067825317383,-5.3600358963012695,0.02649902179837227,-5.382405757904053
7.279570579528808,7.255067825317383,-5.351284503936768,0.02703908272087574,-5.3202810287475595
7.35750436782837,7.255067825317383,-5.380173206329346,0.026594353839755055,-5.366574764251709
7.30939245223999,7.255067825317383,-5.353651523590088,0.028108302503824237,-5.315084457397461
7.3108062744140625,7.255067825317383,-5.351256847381592,0.028583478182554245,-5.382245063781737
7.210421562194824,7.255067825317383,-5.38854455947876,0.02890285477042198,-5.3364338874816895
7.250083446502685,7.255067825317383,-5.362868785858153,0.028046460822224617,-5.38947296142578
7.223316192626954,7.255067825317383,-5.34722137451172,0.025234390050172802,-5.308598518371582
7.271016597747802,7.255067825317383,-5.333841800689696,0.024172961711883545,-5.352481842041016
7.243364334106444,7.255067825317383,-5.335420608520508,0.024175727739930153,-5.345630168914794
7.266437530517577,7.255067825317383,-5.334003925323486,0.023902572691440582,-5.354310512542725
7.283952713012694,7.255067825317383,-5.33729887008667,0.023978315293788906,-5.320455074310304
7.29727363586426,7.255067825317383,-5.345739841461182,0.02425890415906906,-5.35646915435791
7.326294422149657,7.255067825317383,-5.347692966461182,0.025153515860438343,-5.390396595001221
7.352601051330566,7.255067825317383,-5.381018161773682,0.025949450209736824,-5.365466594696045
7.369248390197755,7.255067825317383,-5.385342121124268,0.028203800320625305,-5.398376941680908
7.342995643615722,7.255067825317383,-5.384994029998779,0.03132596239447594,-5.4164814949035645
7.367668151855469,7.255067825317383,-5.34134817123413,0.032897673547267914,-5.314061164855957
7.326014518737794,7.255067825317383,-5.338934898376465,0.0326182059943676,-5.344064235687256
7.3200883865356445,7.255067825317383,-5.344491481781006,0.03194170072674751,-5.371027946472168
7.216660022735595,7.255067825317383,-5.355778217315674,0.031027901917696,-5.336320877075195
7.272720813751219,7.255067825317383,-5.366671562194824,0.029003072530031204,-5.345460891723633
7.317255496978758,7.255067825317383,-5.356858730316161,0.026075556874275208,-5.355686187744141
7.271562576293945,7.255067825317383,-5.359734535217285,0.025572771206498143,-5.385546684265137
7.347497940063475,7.255067825317383,-5.362062931060791,0.025186946615576744,-5.392464637756348
7.255528450012206,7.255067825317383,-5.372072219848633,0.02660008706152439,-5.361418724060059
7.187960624694824,7.255067825317383,-5.328007221221924,0.02635813131928444,-5.32452917098999
7.245532035827635,7.255067825317383,-5.3406147956848145,0.02562270499765873,-5.307878017425537
7.251838207244874,7.255067825317383,-5.32111120223999,0.024584148079156876,-5.31209659576416
7.278262615203857,7.255067825317383,-5.332562446594238,0.02378913946449757,-5.380027294158936
7.1941680908203125,7.255067825317383,-5.334284782409668,0.024260438978672028,-5.310736656188965
7.254846572875976,7.255067825317383,-5.334041595458984,0.024959197267889977,-5.313140392303467
7.226705551147461,7.255067825317383,-5.333629131317139,0.023972736671566963,-5.3232741355896
7.300842761993408,7.255067825317383,-5.331279754638672,0.0236370749771595,-5.356884002685546
7.2864060401916495,7.255067825317383,-5.338963985443115,0.024303389713168144,-5.318362236022949
7.294390678405762,7.255067825317383,-5.356389522552489,0.02475525252521038,-5.3489837646484375
7.322273254394531,7.255067825317383,-5.359323024749756,0.025648731738328934,-5.337009906768799
7.296871185302734,7.255067825317383,-5.378977298736572,0.027011634781956673,-5.338973045349121
7.34433126449585,7.255067825317383,-5.374398708343506,0.027250587940216064,-5.380910873413086
7.372148513793945,7.255067825317383,-5.372063636779785,0.028309676796197888,-5.420047283172608
7.383776187896728,7.255067825317383,-5.340288162231444,0.03016159310936928,-5.347053050994873
7.309319019317627,7.255067825317383,-5.394749164581299,0.03368961438536644,-5.328582286834717
7.329900741577148,7.255067825317383,-5.329394817352295,0.03254522383213043,-5.305716037750244
7.311049938201904,7.255067825317383,-5.355220794677734,0.03031112812459469,-5.333479404449463
7.339211940765379,7.255067825317383,-5.3905043601989755,0.030055295675992966,-5.356095314025879
7.303372859954835,7.255067825317383,-5.372952938079834,0.03042934089899063,-5.374025344848633
7.2689971923828125,7.255067825317383,-5.346460819244385,0.029377900063991543,-5.3223748207092285
7.258398532867431,7.255067825317383,-5.358095645904541,0.02806353010237217,-5.36103630065918
7.319645404815674,7.255067825317383,-5.343307971954346,0.02634274587035179,-5.323070049285889
7.316060066223144,7.255067825317383,-5.347156524658203,0.025830514729022976,-5.386739730834961
7.328753948211671,7.255067825317383,-5.361731052398682,0.02605194970965385,-5.344148635864258
7.247167587280273,7.255067825317383,-5.403534412384033,0.02689106203615665,-5.382118225097656
7.317970275878905,7.255067825317383,-5.343911647796631,0.027377026155591008,-5.372453689575195
7.326891422271728,7.255067825317383,-5.336555957794189,0.02718966081738472,-5.337619781494141
7.198636054992676,7.255067825317383,-5.340394496917725,0.02684413455426693,-5.335060596466064
7.290884017944336,7.255067825317383,-5.353225231170654,0.027066184207797047,-5.360982418060304
7.213138580322266,7.255067825317383,-5.350374698638916,0.025688879191875454,-5.320876121520996
7.223400592803955,7.255067825317383,-5.339404106140137,0.024713659659028053,-5.275437355041504
7.253107070922852,7.255067825317383,-5.33583402633667,0.024437718093395237,-5.3187575340271
7.271406650543213,7.255067825317383,-5.329493522644042,0.02446266263723373,-5.370621204376221
7.245551586151123,7.255067825317383,-5.337064266204834,0.02435430511832237,-5.340048789978027
7.172475337982178,7.255067825317383,-5.33336067199707,0.024247445166110992,-5.336448192596436
7.215122699737549,7.255067825317383,-5.334857940673828,0.024147534742951397,-5.312344074249268
7.1360206604003915,7.255067825317383,-5.330263614654541,0.02423284575343132,-5.314923763275146
7.0974955558776855,7.255067825317383,-5.334020137786865,0.024570589885115623,-5.306303024291992
7.166797637939453,7.255067825317383,-5.336696624755859,0.02594384364783764,-5.305176734924316
7.257840156555174,7.255067825317383,-5.320971965789794,0.026909064501523968,-5.34563684463501
7.324769496917725,7.255067825317383,-5.340128898620605,0.026918163523077965,-5.357731342315674
7.39274787902832,7.255067825317383,-5.356304168701172,0.02856355160474777,-5.3559913635253915
7.388271808624268,7.255067825317383,-5.41359281539917,0.030705908313393593,-5.465268135070801
7.374149322509765,7.255067825317383,-5.459264755249024,0.033690307289361954,-5.4926605224609375
7.4008283615112305,7.255067825317383,-5.4009318351745605,0.035857029259204865,-5.3574562072753915
7.277760982513427,7.255067825317383,-5.328223705291748,0.035463593900203705,-5.316617012023926
7.213609695434569,7.255067825317383,-5.3200860023498535,0.03065797872841358,-5.289347648620605
7.322266101837158,7.255067825317383,-5.346558094024657,0.028905101120471954,-5.361469745635985
7.314552783966064,7.255067825317383,-5.3471312522888175,0.026790643110871315,-5.364367485046387
7.395975112915038,7.255067825317383,-5.376243591308594,0.026050832122564316,-5.376744270324707
7.34437608718872,7.255067825317383,-5.3779988288879395,0.02858891151845455,-5.386388778686523
7.395434379577635,7.255067825317383,-5.406118869781494,0.03285261243581772,-5.40089225769043
7.2785210609436035,7.255067825317383,-5.347780227661133,0.03383290767669678,-5.40297269821167
7.23539638519287,7.255067825317383,-5.331515789031982,0.03100414201617241,-5.32325315475464
7.241641044616699,7.255067825317383,-5.348833084106444,0.028106210753321648,-5.353853702545166
7.222235202789306,7.255067825317383,-5.332586765289307,0.025579070672392845,-5.336496829986572
7.223488330841064,7.255067825317383,-5.3351922035217285,0.024410566315054893,-5.361577033996582
7.1723809242248535,7.255067825317383,-5.32647180557251,0.024297861382365223,-5.289610862731934
7.296913146972656,7.255067825317383,-5.329280853271484,0.02436778508126736,-5.305798530578612
7.276718139648437,7.255067825317383,-5.3327856063842765,0.02520359866321087,-5.3394789695739755
7.25398874282837,7.255067825317383,-5.343030452728272,0.02484752610325813,-5.391640663146973
7.311411380767822,7.255067825317383,-5.345700740814209,0.024551592767238617,-5.381216049194336
7.306428909301757,7.255067825317383,-5.350616455078125,0.0259355753660202,-5.359128952026367
7.3040595054626465,7.255067825317383,-5.354077339172363,0.02582531049847603,-5.334314346313477
7.276794910430909,7.255067825317383,-5.384067058563232,0.02615533024072647,-5.378652572631836
7.210753440856933,7.255067825317383,-5.356023788452148,0.026974281296133995,-5.349538803100586
7.349402427673341,7.255067825317383,-5.359109401702881,0.02640223316848278,-5.378167152404785
7.276143550872802,7.255067825317383,-5.356278896331787,0.02545209787786007,-5.357962131500244
7.251725673675538,7.255067825317383,-5.350928783416748,0.02504821121692657,-5.365962028503418
7.246756553649902,7.255067825317383,-5.338715076446533,0.0254338514059782,-5.333709239959717
7.309435844421386,7.255067825317383,-5.3278422355651855,0.025477658957242966,-5.3421735763549805
7.351184368133546,7.255067825317383,-5.344038009643555,0.024962613359093663,-5.35540246963501
7.374780654907226,7.255067825317383,-5.3554768562316895,0.0258697122335434,-5.361948013305664
7.173434257507324,7.255067825317383,-5.340423583984375,0.028809420764446255,-5.312963008880615
7.192460536956787,7.255067825317383,-5.361806392669678,0.029496055096387863,-5.323019027709961
7.280602931976318,7.255067825317383,-5.326491832733153,0.02715314924716949,-5.325493335723877
7.238075256347656,7.255067825317383,-5.331396579742432,0.026387080550193783,-5.358942031860352
7.296785831451416,7.255067825317383,-5.337541103363037,0.0247045811265707,-5.352336406707764
7.336474895477296,7.255067825317383,-5.3435750007629395,0.02540217526257038,-5.336729049682617
7.298691272735595,7.255067825317383,-5.37061882019043,0.02610526606440544,-5.323082447052002
7.314683437347411,7.255067825317383,-5.349821090698241,0.02695120871067047,-5.333006858825684
7.329345226287842,7.255067825317383,-5.384937763214111,0.028116727247834206,-5.40885591506958
7.324368953704835,7.255067825317383,-5.352262020111084,0.028879551216959957,-5.353775501251221
7.323631763458253,7.255067825317383,-5.379117012023926,0.02959408611059189,-5.377854347229004
7.339351654052734,7.255067825317383,-5.360120296478272,0.029847722500562668,-5.412407398223877
7.27987003326416,7.255067825317383,-5.3501319885253915,0.03023728169500828,-5.361098766326904
7.266458511352539,7.255067825317383,-5.345799922943115,0.029201569035649296,-5.370735168457031
7.398669719696047,7.255067825317383,-5.352700710296631,0.02726065367460251,-5.321540355682373
7.2988972663879395,7.255067825317383,-5.333500385284424,0.027342604473233223,-5.3467979431152335
7.293687343597411,7.255067825317383,-5.334362506866455,0.027458090335130688,-5.397309303283691
7.3916401863098145,7.255067825317383,-5.354973316192626,0.027487723156809807,-5.3235039710998535
7.296084880828857,7.255067825317383,-5.340345859527588,0.02955086715519428,-5.337042331695557
7.3160128593444815,7.255067825317383,-5.344698429107666,0.029547160491347313,-5.336291313171387
7.35435676574707,7.255067825317383,-5.359890937805176,0.028769925236701965,-5.377010345458984
7.290008068084717,7.255067825317383,-5.374927043914794,0.0299695935100317,-5.388220310211182
7.280804634094238,7.255067825317383,-5.373291015625,0.029629182070493695,-5.364505290985107
7.283291816711426,7.255067825317383,-5.357204914093018,0.02791739627718925,-5.370044708251953
7.246703624725341,7.255067825317383,-5.353827953338623,0.02698293328285217,-5.399960994720458
7.238781452178955,7.255067825317383,-5.352541446685791,0.025593509897589684,-5.3399672508239755
7.294802188873291,7.255067825317383,-5.342563152313232,0.02447709068655968,-5.370916843414307


==> data/single_task_inference_result/walker/walker_single_task_inference_trajectories/50.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
-0.12112531810998917,7.899578571319581,-1.772883057594299,3.2790184020996094,-0.604410707950592
0.20433269441127777,7.899578571319581,-5.683311939239502,0.7167851328849792,-7.800501346588135
0.6091670989990233,7.899578571319581,-6.091395854949951,0.10515813529491425,-5.795476913452148
0.90589702129364,7.899578571319581,-5.96699857711792,0.06131579726934433,-5.973905086517334
1.28448486328125,7.899578571319581,-5.9344987869262695,0.04610193893313408,-6.007003784179688
1.672298550605774,7.899578571319581,-5.996700763702393,0.037900410592556,-6.023082256317139
2.166654586791992,7.899578571319581,-5.991271495819092,0.03787508234381676,-6.0131468772888175
2.611469984054565,7.899578571319581,-5.988853454589844,0.03785701096057892,-5.980471611022949
3.081613540649414,7.899578571319581,-5.986155033111572,0.0378761924803257,-6.028422355651856
3.4914886951446533,7.899578571319581,-5.98372220993042,0.0379466786980629,-6.021605491638184
3.917033910751343,7.899578571319581,-5.982985973358153,0.03812030330300331,-5.98068904876709
4.3021554946899405,7.899578571319581,-5.983163356781006,0.038511309772729874,-6.014341831207275
4.707492351531982,7.899578571319581,-5.980584621429443,0.03922905027866364,-5.98436403274536
5.126187324523926,7.899578571319581,-5.94910192489624,0.0409860759973526,-5.97775936126709
5.543149471282959,7.899578571319581,-5.837824821472168,0.053308755159378045,-5.8067626953125
5.993490695953369,7.899578571319581,-5.040200710296631,0.444248765707016,-5.045238971710205
6.3926730155944815,7.899578571319581,-5.317448616027832,0.31767722964286804,-5.92481517791748
6.743788242340088,7.899578571319581,-5.4344801902771,0.10868692398071288,-5.392149925231934
7.088747978210449,7.899578571319581,-5.508939743041992,0.08162647485733032,-5.511229991912842
7.272192478179932,7.899578571319581,-5.5713324546813965,0.07232320308685303,-5.6258544921875
7.522343635559082,7.899578571319581,-5.6582374572753915,0.08561691641807555,-5.901434898376465
7.563917636871338,7.899578571319581,-5.742823123931885,0.06701736152172089,-5.776544570922852
7.662806034088135,7.899578571319581,-5.90929651260376,0.0875825062394142,-5.9795427322387695
7.8878889083862305,7.899578571319581,-5.981542110443115,0.08218529820442198,-6.051912784576416
7.881102561950684,7.899578571319581,-5.9624505043029785,0.048547979444265366,-5.97569465637207
7.857198238372802,7.899578571319581,-5.970858097076416,0.035412341356277466,-5.962405204772949
7.889250755310058,7.899578571319581,-5.9492716789245605,0.029217878356575962,-5.941691875457764
7.875598430633546,7.899578571319581,-5.93233060836792,0.026381902396678925,-5.91313362121582
7.9692063331604,7.899578571319581,-5.932043075561523,0.02483426593244076,-5.908962726593018
7.968811511993408,7.899578571319581,-5.942633152008057,0.02566217631101608,-5.899215221405028
8.08794116973877,7.899578571319581,-5.969729900360107,0.02684195153415203,-5.970999240875244
7.912912368774414,7.899578571319581,-5.935839653015137,0.030261997133493423,-5.955202579498291
7.883972644805907,7.899578571319581,-5.92378044128418,0.030544811859726902,-5.946925640106201
7.985374450683594,7.899578571319581,-5.938991069793701,0.02784375101327896,-5.9577927589416495
7.966858863830566,7.899578571319581,-5.9500250816345215,0.02704897336661816,-5.972850799560546
8.027482986450195,7.899578571319581,-5.983701705932617,0.027941035106778145,-5.96344518661499
7.988696098327635,7.899578571319581,-5.94384241104126,0.02951360493898392,-5.948788642883301
7.9374613761901855,7.899578571319581,-5.932226181030273,0.03276236355304718,-5.912367820739745
7.969632148742675,7.899578571319581,-5.981273174285889,0.03224911540746689,-5.973405361175537
7.928267002105712,7.899578571319581,-5.964062690734863,0.030477654188871384,-5.963578701019287
7.998787879943847,7.899578571319581,-5.97067928314209,0.029259243980050087,-5.931380271911621
8.043972969055174,7.899578571319581,-5.983731746673584,0.028845593333244324,-5.991952896118164
7.942723274230957,7.899578571319581,-5.939883708953857,0.031101090833544728,-5.918377876281737
8.001900672912598,7.899578571319581,-6.029967784881592,0.030868899077177048,-6.0181989669799805
7.994642734527587,7.899578571319581,-5.965890407562256,0.031294047832489014,-6.008177757263184
8.049132347106934,7.899578571319581,-6.024062633514404,0.031872283667325974,-6.05872106552124
8.03584098815918,7.899578571319581,-6.023194313049316,0.03579988330602646,-6.008398056030273
7.967932701110838,7.899578571319581,-5.917716503143311,0.035895515233278275,-5.898715496063232
7.980985641479491,7.899578571319581,-5.942105770111084,0.03525661677122116,-5.921138763427734
7.891515254974365,7.899578571319581,-5.963517665863037,0.03255016729235649,-5.9686479568481445
7.931110382080078,7.899578571319581,-5.96242094039917,0.029688425362110134,-5.9486188888549805
7.901394367218018,7.899578571319581,-5.950034141540527,0.02802394144237041,-5.934540271759033
7.923302173614503,7.899578571319581,-5.943919658660889,0.02619698829948902,-5.964951038360596
7.989778041839599,7.899578571319581,-5.951878070831299,0.02569661475718021,-5.930369853973389
7.922417163848879,7.899578571319581,-5.95633840560913,0.0263347327709198,-5.9627342224121085
7.9501495361328125,7.899578571319581,-5.974682807922363,0.026244336739182472,-5.959213733673096
7.8809189796447745,7.899578571319581,-5.974716663360596,0.027068378403782845,-5.955962181091309
7.861168384552003,7.899578571319581,-5.950192451477051,0.026780553162097927,-5.964834213256836
7.873783588409424,7.899578571319581,-5.952535152435304,0.025538997724652287,-5.955553054809569
7.874602317810058,7.899578571319581,-5.9371843338012695,0.025174226611852642,-5.939490795135497
7.854034423828125,7.899578571319581,-5.935311317443848,0.025106752291321754,-5.885483741760254
7.904606819152832,7.899578571319581,-5.921041488647461,0.0261965561658144,-5.915562629699707
7.946479320526123,7.899578571319581,-5.932971954345703,0.02568012662231922,-5.964118957519531
7.973533630371093,7.899578571319581,-5.9492878913879395,0.02544599398970604,-5.976607799530028
8.05178165435791,7.899578571319581,-5.979623317718506,0.026426745578646656,-6.0142602920532235
8.085512161254883,7.899578571319581,-6.025780200958252,0.029415840283036232,-6.017169952392577
8.041295051574707,7.899578571319581,-5.9756903648376465,0.03579068556427956,-6.038435459136962
7.9060702323913565,7.899578571319581,-5.958954334259033,0.04052232205867767,-5.897268772125244
7.91683530807495,7.899578571319581,-5.904168128967285,0.03276972845196724,-5.930391311645508
7.939270973205566,7.899578571319581,-5.95245885848999,0.029787998646497726,-5.956573486328125
7.978275775909424,7.899578571319581,-5.972084522247314,0.027178972959518433,-6.008763790130615
7.970980167388915,7.899578571319581,-5.983576774597168,0.027214467525482178,-5.937156677246094
8.030103683471678,7.899578571319581,-6.0056586265563965,0.02772317267954349,-5.985865116119385
8.020520210266113,7.899578571319581,-6.002134799957275,0.031133504584431648,-6.021497249603272
7.972235679626464,7.899578571319581,-5.931900501251221,0.034101564437150955,-5.948889255523682
7.979149341583253,7.899578571319581,-5.9748191833496085,0.03506160527467728,-5.953287601470947
8.017355918884277,7.899578571319581,-5.958571910858153,0.03249998763203621,-5.914665699005127
7.894402027130128,7.899578571319581,-5.967437267303467,0.033624984323978424,-5.9671173095703125
7.872124195098879,7.899578571319581,-5.941350460052489,0.03050193376839161,-5.950914382934569
7.902180194854736,7.899578571319581,-5.942379951477051,0.027639131993055344,-5.927958011627196
7.889013767242431,7.899578571319581,-5.936506748199463,0.025619566440582275,-5.968795299530028
7.883193016052246,7.899578571319581,-5.944100856781006,0.024671494960784912,-5.945449352264404
7.9689507484436035,7.899578571319581,-5.934671878814696,0.02456679195165634,-5.91380786895752
7.92205762863159,7.899578571319581,-5.949524879455566,0.025179989635944366,-5.951901435852051
7.915047645568847,7.899578571319581,-5.946303844451904,0.025964369997382164,-5.954720020294189
7.910581588745117,7.899578571319581,-5.942815780639648,0.02650978974997997,-5.927264213562012
7.926313400268554,7.899578571319581,-5.948373317718506,0.026211613789200783,-5.915672302246094
7.9899821281433105,7.899578571319581,-5.9624786376953125,0.02560759149491787,-5.977735996246338
7.925207614898682,7.899578571319581,-5.970210075378418,0.026295533403754234,-5.989590644836426
7.946393966674803,7.899578571319581,-5.977713108062744,0.026486175134778023,-5.943079948425293
7.949390411376954,7.899578571319581,-5.977905750274657,0.027242109179496765,-5.991425514221192
7.885650634765626,7.899578571319581,-5.959529399871825,0.028011417016386982,-5.948307037353516
7.919481754302978,7.899578571319581,-5.9737067222595215,0.026501689106225967,-5.992852210998535
7.970899105072021,7.899578571319581,-5.955262660980225,0.02617458067834377,-5.936233997344971
7.992359161376954,7.899578571319581,-5.961718559265137,0.02636995539069176,-6.019592761993408
7.902955532073975,7.899578571319581,-5.9602484703063965,0.028116812929511074,-5.953585147857666
7.891209602355957,7.899578571319581,-5.980660915374756,0.0268482118844986,-5.998528003692626
7.953457832336426,7.899578571319581,-5.94885778427124,0.026727024465799328,-5.979294776916504
7.957556724548339,7.899578571319581,-5.953541278839111,0.026030076667666435,-5.96314001083374
7.965273380279541,7.899578571319581,-5.979145526885985,0.02614019438624382,-5.972130298614502
7.903540134429932,7.899578571319581,-5.962131023406982,0.027914986014366146,-5.928737163543701
7.847280979156494,7.899578571319581,-5.960364818572998,0.027762634679675106,-5.96320104598999
7.959374904632568,7.899578571319581,-5.958078861236572,0.026737067848443985,-5.95882225036621
8.015344619750977,7.899578571319581,-5.954731464385985,0.02568105235695839,-5.926581859588623
7.9792490005493155,7.899578571319581,-5.985342502593993,0.0265349131077528,-5.971124649047852
7.968183040618896,7.899578571319581,-6.008009433746338,0.029214555397629734,-5.977994441986084
8.007144927978516,7.899578571319581,-5.992467403411865,0.03263663500547409,-5.960819244384766
7.943718910217285,7.899578571319581,-5.953980445861816,0.03223072737455368,-5.970991611480713
7.899229049682617,7.899578571319581,-5.957650184631348,0.0318291075527668,-5.935292720794678
7.945749282836913,7.899578571319581,-5.963359355926514,0.028757210820913315,-5.965085983276367
7.928751945495605,7.899578571319581,-5.953537464141846,0.027409818023443226,-5.947078704833984
7.907153129577635,7.899578571319581,-5.961385726928711,0.026662927120923996,-5.944005489349365
7.905033111572266,7.899578571319581,-5.968597412109375,0.025429213419556614,-5.9623422622680655
7.90168285369873,7.899578571319581,-5.9498538970947275,0.02566917613148689,-5.945631980895996
7.935664176940918,7.899578571319581,-5.948751449584961,0.025131894275546077,-5.965173721313477
7.924883842468261,7.899578571319581,-5.953716278076172,0.025005668401718136,-5.956296920776367
7.922364711761474,7.899578571319581,-5.959953784942626,0.025233661755919456,-5.940904617309569
7.954287528991699,7.899578571319581,-5.9671411514282235,0.025521729141473767,-5.996347904205321
7.942725181579591,7.899578571319581,-5.96493673324585,0.026471510529518127,-5.949201107025146
8.002625465393066,7.899578571319581,-5.9803667068481445,0.026784455403685566,-6.022035121917725
7.933873653411865,7.899578571319581,-6.000251293182373,0.028059564530849457,-6.0040011405944815
7.974421501159669,7.899578571319581,-5.9568610191345215,0.02907486818730831,-6.026423454284668
7.884097099304198,7.899578571319581,-5.985610008239745,0.0292234867811203,-5.949849605560304
7.861984252929687,7.899578571319581,-5.950212001800537,0.027689173817634583,-5.919494152069092
7.848319053649902,7.899578571319581,-5.951096057891846,0.02624272368848324,-5.978099346160889
7.844475269317627,7.899578571319581,-5.933087348937988,0.025752777233719822,-5.8722124099731445
7.935845851898193,7.899578571319581,-5.938381671905518,0.02549145184457302,-5.964224815368652
7.895281314849853,7.899578571319581,-5.940719127655028,0.02628886327147484,-5.918728351593018
7.902481079101562,7.899578571319581,-5.942957401275635,0.026159619912505146,-5.977455139160156
7.908170700073241,7.899578571319581,-5.939757347106934,0.025434907525777817,-5.96229362487793
7.8602824211120605,7.899578571319581,-5.941902160644531,0.025299588218331337,-5.938806056976318
7.915944576263427,7.899578571319581,-5.943328380584717,0.024873321875929832,-5.953226089477539
8.01437473297119,7.899578571319581,-5.943933963775635,0.02475256659090519,-5.9853806495666495
7.964148521423341,7.899578571319581,-5.959668159484863,0.025634877383708957,-5.931084156036377
7.930548667907715,7.899578571319581,-5.979217052459717,0.027559682726860046,-5.946713924407959
7.986354351043701,7.899578571319581,-5.995993137359619,0.028279941529035568,-6.0335235595703125
7.968139171600341,7.899578571319581,-5.959266185760497,0.02955207787454128,-5.967239856719971
7.999908924102782,7.899578571319581,-5.972398757934569,0.030177986249327656,-5.976009845733643
8.069881439208984,7.899578571319581,-6.0325236320495605,0.03046387992799282,-6.084026336669922
7.8993844985961905,7.899578571319581,-5.931490421295166,0.03348790481686592,-5.9290971755981445
7.959419727325439,7.899578571319581,-5.927756786346436,0.031321071088314056,-5.927031517028809
7.96182918548584,7.899578571319581,-5.943902015686035,0.028509605675935745,-5.929471492767334
7.965596675872802,7.899578571319581,-5.978056907653809,0.0281195230782032,-5.9456787109375
8.092998504638672,7.899578571319581,-5.999383926391602,0.02892101742327213,-5.9860496520996085
8.034692764282225,7.899578571319581,-5.943252086639404,0.0313158854842186,-5.950635433197021
7.971366405487059,7.899578571319581,-5.9286017417907715,0.03549342602491379,-5.951511383056641
7.950596809387206,7.899578571319581,-6.000826358795166,0.03622588142752648,-6.016730308532715
7.902965068817138,7.899578571319581,-5.9781413078308105,0.03360295295715332,-5.929643154144287
8.00299072265625,7.899578571319581,-5.972899436950684,0.029560498893260956,-6.001286029815674
8.017773628234863,7.899578571319581,-5.962433815002441,0.02816285192966461,-5.981437206268311
7.967367172241211,7.899578571319581,-5.9481520652771,0.02961380034685135,-5.946976661682129
7.962172985076904,7.899578571319581,-6.048264026641846,0.02972961403429508,-6.0001983642578125
7.929276466369631,7.899578571319581,-5.974511623382568,0.03230738639831543,-5.971460342407227
7.963024616241454,7.899578571319581,-5.969651699066161,0.030089301988482475,-5.995265960693359
8.077388763427734,7.899578571319581,-5.977531433105469,0.029104968532919884,-5.946887016296387
8.019983291625977,7.899578571319581,-5.946362495422363,0.03046983666718006,-5.960066795349121
8.081106185913086,7.899578571319581,-6.031933307647705,0.033693913370370865,-6.0811495780944815
7.941038608551025,7.899578571319581,-5.972489833831787,0.03911367431282997,-5.98609447479248
7.980531692504883,7.899578571319581,-5.932015419006348,0.033966224640607834,-5.9146013259887695
7.886774539947509,7.899578571319581,-5.980119705200195,0.031536977738142014,-5.936802387237549
8.041097640991211,7.899578571319581,-5.970022201538086,0.02838253043591976,-5.959506511688232
7.905884265899657,7.899578571319581,-5.934412002563477,0.028906451538205143,-5.946401119232178
7.900904178619384,7.899578571319581,-5.913473129272461,0.02706623636186123,-5.937114238739014
7.931689262390136,7.899578571319581,-5.929059982299805,0.026332510635256767,-5.964097976684569
8.011155128479006,7.899578571319581,-5.940247058868408,0.02586328610777855,-5.938754081726073
7.940206050872802,7.899578571319581,-5.967870235443115,0.027063358575105667,-5.940769672393799
7.838507652282714,7.899578571319581,-5.987152576446533,0.026839032769203183,-5.945493221282959
7.918418884277342,7.899578571319581,-5.967464447021484,0.02715770155191421,-5.997720718383789
7.974418640136719,7.899578571319581,-5.951975345611572,0.02613908424973488,-5.9614787101745605
7.983257293701171,7.899578571319581,-5.9735026359558105,0.025856517255306244,-5.95346212387085
8.048969268798828,7.899578571319581,-6.0005316734313965,0.027284607291221615,-5.980112075805664
8.05254554748535,7.899578571319581,-6.040058135986328,0.03202645853161812,-6.0396575927734375
7.966985225677489,7.899578571319581,-5.922240257263184,0.036020588129758835,-5.918351650238037
7.909410476684569,7.899578571319581,-5.945478916168213,0.03581070899963379,-5.966908931732178
7.935214042663574,7.899578571319581,-5.947194576263428,0.030863298103213314,-5.90058135986328
7.9491305351257315,7.899578571319581,-5.969928741455078,0.02881263382732868,-5.9564170837402335
7.999532699584962,7.899578571319581,-5.974891185760497,0.027587227523326877,-5.972354412078857
7.997748851776123,7.899578571319581,-6.005211353302002,0.02756611071527004,-6.01099729537964
8.057993888854979,7.899578571319581,-5.999886989593506,0.030144168063998222,-6.006325721740723
7.93572998046875,7.899578571319581,-6.006204605102539,0.03478039428591728,-5.953116416931152
7.871353626251219,7.899578571319581,-5.914252281188965,0.03234239295125008,-5.904148101806641
7.982320785522463,7.899578571319581,-5.963042259216309,0.029637066647410393,-5.93061065673828
8.026182174682617,7.899578571319581,-5.967264652252196,0.02752426266670227,-6.011953353881836
8.001178741455078,7.899578571319581,-6.005547523498535,0.02883103117346764,-5.945160865783691
7.902034282684326,7.899578571319581,-5.9497833251953125,0.03156311810016632,-5.913318634033203
7.884209156036378,7.899578571319581,-5.945803165435791,0.031120190396904945,-5.925163269042969
7.902521133422852,7.899578571319581,-5.95171356201172,0.027907826006412503,-5.907052040100098
7.971975803375245,7.899578571319581,-5.944950103759766,0.025442263111472126,-5.967822551727295
8.014341354370117,7.899578571319581,-5.960046291351318,0.025326844304800037,-5.999187469482422
7.905603885650634,7.899578571319581,-5.952009201049805,0.02752801775932312,-5.9429755210876465
7.918449878692627,7.899578571319581,-5.976945400238037,0.026815662160515785,-5.968080043792725
8.025203704833984,7.899578571319581,-5.951100826263428,0.027313746511936188,-5.967409610748291
7.96478223800659,7.899578571319581,-5.9623332023620605,0.027683107182383537,-5.936762809753418
7.9513044357299805,7.899578571319581,-5.98499059677124,0.028510103002190586,-5.975746154785156
7.920179843902589,7.899578571319581,-6.009554862976073,0.028705431148409843,-6.011005401611328
7.90391969680786,7.899578571319581,-5.959306240081787,0.029145888984203335,-5.93068265914917
7.983405590057373,7.899578571319581,-5.964787483215332,0.027257461100816727,-5.9362192153930655
7.981034755706787,7.899578571319581,-5.955624580383301,0.02675066888332367,-5.935810565948486
7.962738513946533,7.899578571319581,-5.9737701416015625,0.02762649580836296,-5.948880195617676
7.999845027923584,7.899578571319581,-6.025450706481934,0.028061792254447937,-5.969756603240967


==> data/single_task_inference_result/walker/walker_single_task_inference_trajectories/6.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
0.005656707100570202,6.6208152770996085,-1.772883057594299,3.2790184020996094,-0.5928800106048584
0.013666603714227676,6.6208152770996085,-4.837014675140381,0.4306031465530396,-3.656940937042236
0.3422163128852844,6.6208152770996085,-4.850823879241943,0.08651668578386305,-4.03001832962036
0.5322144627571106,6.6208152770996085,-4.724447727203369,0.06193498149514198,-4.739059925079346
0.8023795485496522,6.6208152770996085,-4.728125095367432,0.04613686352968216,-4.834885597229004
1.1500126123428345,6.6208152770996085,-4.813170909881592,0.03629632294178009,-4.837213516235352
1.513496994972229,6.6208152770996085,-4.80711841583252,0.03630276024341583,-4.811995506286621
1.94162380695343,6.6208152770996085,-4.801187038421631,0.03632910177111626,-4.823143005371094
2.3237032890319824,6.6208152770996085,-4.79761838912964,0.03636811673641205,-4.788449287414551
2.701862573623657,6.6208152770996085,-4.7967448234558105,0.03645157068967819,-4.8036651611328125
3.0472962856292725,6.6208152770996085,-4.798440456390381,0.036616478115320206,-4.774876117706299
3.4770667552948,6.6208152770996085,-4.8031554222106925,0.03690320625901222,-4.795975685119629
3.8638601303100586,6.6208152770996085,-4.811602592468262,0.0374704971909523,-4.791410446166992
4.203166961669922,6.6208152770996085,-4.820289134979248,0.03851645439863205,-4.789890766143799
4.709911823272705,6.6208152770996085,-4.811437129974365,0.04542270302772521,-4.8107895851135245
5.07037353515625,6.6208152770996085,-4.580530643463135,0.04586576670408249,-4.558918952941895
5.466721057891846,6.6208152770996085,-4.284195423126221,0.23379291594028473,-4.133043289184569
5.805532932281494,6.6208152770996085,-4.4280686378479,0.08515096455812454,-4.4261016845703125
6.004870891571045,6.6208152770996085,-4.4486002922058105,0.06499601900577545,-4.44707489013672
6.329559803009033,6.6208152770996085,-4.544750213623047,0.06764425337314606,-4.6261186599731445
6.40765380859375,6.6208152770996085,-4.5722856521606445,0.04415547847747803,-4.592801094055176
6.5872111320495605,6.6208152770996085,-4.7351274490356445,0.05046798661351204,-4.666620254516602
6.545558929443359,6.6208152770996085,-4.759207248687744,0.0354573130607605,-4.6743741035461435
6.591604709625244,6.6208152770996085,-4.706122875213623,0.03178023546934128,-4.752069473266602
6.663880825042725,6.6208152770996085,-4.730119705200195,0.02894118055701256,-4.765408992767334
6.696639060974121,6.6208152770996085,-4.758678913116455,0.029256446287035946,-4.807347297668457
6.677509307861328,6.6208152770996085,-4.759243488311768,0.025659453123807907,-4.753190517425537
6.625716686248779,6.6208152770996085,-4.8002214431762695,0.027687562629580494,-4.849186897277832
6.660955429077148,6.6208152770996085,-4.7761754989624015,0.02664050832390785,-4.76595401763916
6.701770782470703,6.6208152770996085,-4.752962112426758,0.026019182056188583,-4.767276763916016
6.514560699462891,6.6208152770996085,-4.755651473999024,0.02642221376299858,-4.746736526489258
6.6235785484313965,6.6208152770996085,-4.754606246948241,0.025470048189163208,-4.781618118286133
6.672873973846436,6.6208152770996085,-4.742429256439209,0.0243272315710783,-4.742835998535156
6.649996280670166,6.6208152770996085,-4.743255615234375,0.02424328774213791,-4.71954345703125
6.65186882019043,6.6208152770996085,-4.759969234466553,0.024446722120046612,-4.768750190734863
6.680591583251953,6.6208152770996085,-4.773803234100342,0.026285566389560696,-4.761473655700684
6.73021411895752,6.6208152770996085,-4.764517307281494,0.025905726477503777,-4.786161422729492
6.719632625579834,6.6208152770996085,-4.766586780548096,0.02753012254834175,-4.750593185424805
6.671019554138184,6.6208152770996085,-4.7853403091430655,0.029706161469221115,-4.755662441253662
6.631958961486816,6.6208152770996085,-4.77248477935791,0.03064617700874805,-4.795668601989745
6.63651180267334,6.6208152770996085,-4.750382423400879,0.02832934446632862,-4.728470325469971
6.702561378479004,6.6208152770996085,-4.751660346984863,0.026430223137140278,-4.757859706878662
6.591010570526123,6.6208152770996085,-4.753764152526856,0.02599644474685192,-4.757256031036377
6.637637138366699,6.6208152770996085,-4.748925209045409,0.02480945736169815,-4.741777420043944
6.644046306610107,6.6208152770996085,-4.7501349449157715,0.024228686466813087,-4.766204833984375
6.5571136474609375,6.6208152770996085,-4.747448444366455,0.02454996481537819,-4.7174224853515625
6.620791435241699,6.6208152770996085,-4.749335765838623,0.02402598969638348,-4.788134574890137
6.656773567199707,6.6208152770996085,-4.741105556488037,0.02350368723273277,-4.744163513183594
6.6311378479003915,6.6208152770996085,-4.7462706565856925,0.023371031507849693,-4.76691722869873
6.729674816131592,6.6208152770996085,-4.7487077713012695,0.023649735376238823,-4.7640628814697275
6.706485271453857,6.6208152770996085,-4.7661423683166495,0.025598550215363503,-4.774045944213867
6.66484832763672,6.6208152770996085,-4.748091697692871,0.02676190994679928,-4.761137008666992
6.633689403533936,6.6208152770996085,-4.786727428436279,0.028166914358735085,-4.75887107849121
6.725698947906494,6.6208152770996085,-4.764211654663086,0.02812925726175308,-4.801300525665283
6.627360820770264,6.6208152770996085,-4.747368335723877,0.027455955743789673,-4.700789928436279
6.634745121002196,6.6208152770996085,-4.733998775482178,0.02605496905744076,-4.717679500579834
6.645505905151367,6.6208152770996085,-4.743529796600342,0.025044163689017292,-4.761090278625488
6.608592510223389,6.6208152770996085,-4.738432884216309,0.02500755153596401,-4.776577472686768
6.644285202026367,6.6208152770996085,-4.7480549812316895,0.02428444847464561,-4.764142990112305
6.660445690155028,6.6208152770996085,-4.751954078674316,0.023596966639161106,-4.757243633270264
6.6703782081604,6.6208152770996085,-4.755259990692139,0.02417852357029915,-4.7504730224609375
6.706936836242676,6.6208152770996085,-4.754995346069336,0.025034844875335693,-4.786206245422363
6.7611188888549805,6.6208152770996085,-4.790066242218018,0.026656754314899445,-4.819402694702148
6.781046390533447,6.6208152770996085,-4.766390323638916,0.02953694760799408,-4.793820381164551
6.618812561035156,6.6208152770996085,-4.743946552276611,0.03368903696537018,-4.712404251098633
6.579713821411133,6.6208152770996085,-4.709774971008301,0.029913777485489845,-4.7015252113342285
6.5258564949035645,6.6208152770996085,-4.727295875549316,0.02765384502708912,-4.710214138031006
6.60741090774536,6.6208152770996085,-4.717985153198241,0.026379369199275967,-4.745420455932617
6.710841178894042,6.6208152770996085,-4.732043743133545,0.024256881326437,-4.740621566772461
6.659605026245117,6.6208152770996085,-4.733900547027588,0.024473315104842183,-4.707517147064209
6.73770809173584,6.6208152770996085,-4.743068218231201,0.02582630328834057,-4.754121780395508
6.730463027954102,6.6208152770996085,-4.748667240142822,0.029331512749195095,-4.7620835304260245
6.622769832611084,6.6208152770996085,-4.732544422149657,0.02981248870491981,-4.6895575523376465
6.687936782836913,6.6208152770996085,-4.744385242462158,0.028887217864394188,-4.7566208839416495
6.7073974609375,6.6208152770996085,-4.754247665405273,0.027424996718764305,-4.789431571960449
6.691464424133301,6.6208152770996085,-4.7828545570373535,0.028011029586195942,-4.738598346710205
6.653656482696533,6.6208152770996085,-4.792154312133789,0.02863887511193752,-4.786403179168701
6.759617805480957,6.6208152770996085,-4.790393829345703,0.0286145843565464,-4.807865619659424
6.73626708984375,6.6208152770996085,-4.744420528411865,0.0286441333591938,-4.792887210845947
6.630414962768555,6.6208152770996085,-4.73465633392334,0.030052565038204197,-4.7716684341430655
6.645031929016112,6.6208152770996085,-4.7465901374816895,0.02920897677540779,-4.725512981414794
6.585317134857178,6.6208152770996085,-4.7572126388549805,0.027703832834959034,-4.744311809539794
6.6163835525512695,6.6208152770996085,-4.7501535415649405,0.02591613493859768,-4.771645545959473
6.652531147003174,6.6208152770996085,-4.744225978851318,0.023761885240674015,-4.7033185958862305
6.607518672943115,6.6208152770996085,-4.746774673461913,0.02332961745560169,-4.742066383361816
6.610024929046631,6.6208152770996085,-4.741112232208252,0.02371610887348652,-4.732728481292725
6.586399555206299,6.6208152770996085,-4.739476680755615,0.02355712838470936,-4.75782585144043
6.619019031524657,6.6208152770996085,-4.736726760864258,0.02338952198624611,-4.747231483459473
6.609749317169189,6.6208152770996085,-4.73304557800293,0.023397853597998616,-4.740636825561523
6.650322437286377,6.6208152770996085,-4.733481407165527,0.0230951439589262,-4.728030204772949
6.554938793182373,6.6208152770996085,-4.740293502807617,0.02340603433549404,-4.687896728515625
6.549461841583252,6.6208152770996085,-4.741450786590576,0.023498352617025372,-4.735638618469238
6.607821941375732,6.6208152770996085,-4.73878812789917,0.023939523845911023,-4.772044658660889
6.657386779785156,6.6208152770996085,-4.735036849975586,0.023949388414621357,-4.713339805603027
6.733590602874756,6.6208152770996085,-4.740142345428467,0.024236924946308133,-4.7222161293029785
6.670325756072998,6.6208152770996085,-4.770162582397461,0.027600649744272232,-4.7795491218566895
6.670838832855225,6.6208152770996085,-4.781273365020752,0.02837361954152584,-4.791347026824951
6.708223342895508,6.6208152770996085,-4.771680355072021,0.02809366211295128,-4.780828952789307
6.689341068267822,6.6208152770996085,-4.7592430114746085,0.029089484363794327,-4.746548652648926
6.5871429443359375,6.6208152770996085,-4.760843753814696,0.029435286298394203,-4.771999835968018
6.694157600402832,6.6208152770996085,-4.772716999053955,0.027767546474933624,-4.74997615814209
6.60791015625,6.6208152770996085,-4.768679141998291,0.026549942791461945,-4.6889824867248535
6.596860885620117,6.6208152770996085,-4.7458882331848145,0.025156207382678986,-4.743138790130615
6.589925289154053,6.6208152770996085,-4.737024784088135,0.02436301112174988,-4.755475997924805
6.633482456207275,6.6208152770996085,-4.724218845367432,0.02452152967453003,-4.737412452697754
6.565526008605957,6.6208152770996085,-4.737679004669189,0.02409524098038673,-4.717510223388672
6.680547714233398,6.6208152770996085,-4.734933376312256,0.023969411849975582,-4.797947883605957
6.6550092697143555,6.6208152770996085,-4.742574214935304,0.024358822032809258,-4.76131248474121
6.691198348999024,6.6208152770996085,-4.756475925445557,0.024327412247657772,-4.766780376434326
6.672808647155762,6.6208152770996085,-4.771692752838135,0.025675358250737194,-4.763139724731444
6.693874359130859,6.6208152770996085,-4.801348209381104,0.028306234627962112,-4.76915168762207
6.65644073486328,6.6208152770996085,-4.776778221130371,0.028195099905133247,-4.7891807556152335
6.673373699188232,6.6208152770996085,-4.756865978240967,0.02795785292983055,-4.777545928955078
6.656484603881836,6.6208152770996085,-4.76413631439209,0.027596160769462585,-4.704269886016846
6.610508441925049,6.6208152770996085,-4.757347106933594,0.027086107060313225,-4.77401065826416
6.717430114746094,6.6208152770996085,-4.758101940155028,0.025830391794443127,-4.787164688110352
6.7075719833374015,6.6208152770996085,-4.748074054718018,0.025782419368624687,-4.771003246307373
6.593703746795654,6.6208152770996085,-4.7443623542785645,0.02664078213274479,-4.764612197875977
6.641403198242188,6.6208152770996085,-4.719439029693604,0.02611701935529709,-4.747638702392577
6.590106964111328,6.6208152770996085,-4.74380350112915,0.026559730991721157,-4.714530944824219
6.561871528625488,6.6208152770996085,-4.744615554809569,0.025305856019258496,-4.75178337097168
6.631758213043213,6.6208152770996085,-4.7397661209106445,0.02401170879602432,-4.697201728820801
6.672284126281737,6.6208152770996085,-4.738152980804443,0.02369940094649792,-4.730517864227295
6.637852191925049,6.6208152770996085,-4.7478671073913565,0.02396021224558353,-4.74440860748291
6.648317813873291,6.6208152770996085,-4.758548259735107,0.024346793070435524,-4.7885026931762695
6.6516757011413565,6.6208152770996085,-4.767306804656982,0.0251108892261982,-4.78460168838501
6.705565452575684,6.6208152770996085,-4.756693840026856,0.02514594234526157,-4.762243747711182
6.681827545166016,6.6208152770996085,-4.770408153533936,0.025915233418345448,-4.799367427825928
6.654937744140625,6.6208152770996085,-4.769044876098633,0.02689306251704693,-4.752367973327637
6.643275737762451,6.6208152770996085,-4.776374340057373,0.0274992398917675,-4.743462562561035
6.573511600494385,6.6208152770996085,-4.75622034072876,0.027039837092161175,-4.751055240631104
6.6068315505981445,6.6208152770996085,-4.759541034698486,0.026190636679530144,-4.747403144836426
6.581344127655028,6.6208152770996085,-4.745352268218993,0.023899711668491364,-4.750788688659668
6.618399620056152,6.6208152770996085,-4.739210605621338,0.023207252845168117,-4.761422157287598
6.587392807006836,6.6208152770996085,-4.733794212341309,0.02346406877040863,-4.727951526641846
6.644073486328125,6.6208152770996085,-4.732369899749756,0.023468209430575367,-4.7126851081848145
6.682280540466309,6.6208152770996085,-4.738030910491943,0.023478221148252487,-4.715106964111328
6.684656143188477,6.6208152770996085,-4.7572336196899405,0.02412543073296547,-4.770203113555908
6.638565540313721,6.6208152770996085,-4.772162914276123,0.025452645495533943,-4.744029998779297
6.673935413360596,6.6208152770996085,-4.786161422729492,0.026084069162607193,-4.7726006507873535
6.741793632507324,6.6208152770996085,-4.7615437507629395,0.02652103081345558,-4.769706726074219
6.694660663604736,6.6208152770996085,-4.751501560211182,0.02764713391661644,-4.709627151489258
6.692951202392577,6.6208152770996085,-4.7803940773010245,0.028867319226264957,-4.788320541381836
6.6935720443725595,6.6208152770996085,-4.785344123840332,0.030395545065402985,-4.822184085845947
6.640226364135742,6.6208152770996085,-4.760964393615723,0.03066377528011799,-4.753468036651611
6.685598850250244,6.6208152770996085,-4.748751163482666,0.02857408858835697,-4.712588310241699
6.661571502685546,6.6208152770996085,-4.758896350860596,0.027257371693849564,-4.7556233406066895
6.608256340026856,6.6208152770996085,-4.760131359100342,0.02700893580913544,-4.748100757598877
6.7473721504211435,6.6208152770996085,-4.761803150177002,0.025702036917209625,-4.799180507659912
6.6613945960998535,6.6208152770996085,-4.7422094345092765,0.026088958606123924,-4.7210655212402335
6.626255989074707,6.6208152770996085,-4.7350029945373535,0.02601800300180912,-4.744201183319092
6.5348572731018075,6.6208152770996085,-4.724894523620605,0.02511110343039036,-4.769460678100586
6.668661594390869,6.6208152770996085,-4.734548091888428,0.02622045949101448,-4.7391276359558105
6.6157445907592765,6.6208152770996085,-4.74806547164917,0.024545166641473767,-4.726797580718993
6.670981407165527,6.6208152770996085,-4.739833354949951,0.02339075319468975,-4.775799751281737
6.67952299118042,6.6208152770996085,-4.74777364730835,0.024214848875999447,-4.753766059875488
6.596045017242432,6.6208152770996085,-4.767373085021973,0.02701661922037601,-4.77906370162964
6.621538639068604,6.6208152770996085,-4.749321460723877,0.025371549651026722,-4.750152111053467
6.63104248046875,6.6208152770996085,-4.749252796173096,0.02450585924088955,-4.728066444396973
6.607794761657715,6.6208152770996085,-4.745540618896484,0.024032728746533397,-4.697538375854492
6.59256887435913,6.6208152770996085,-4.741530895233153,0.023309573531150814,-4.725811958312988
6.615894794464111,6.6208152770996085,-4.738346099853516,0.023078354075551036,-4.726865768432617
6.631594657897949,6.6208152770996085,-4.737271785736084,0.022939128801226612,-4.754755020141602
6.689368724822998,6.6208152770996085,-4.738571643829346,0.02326740324497223,-4.740150928497314
6.658469676971436,6.6208152770996085,-4.745086193084717,0.024288218468427655,-4.748338222503662
6.71205472946167,6.6208152770996085,-4.761922359466553,0.025219552218914032,-4.762056350708008
6.6994404792785645,6.6208152770996085,-4.786681652069092,0.026490740478038788,-4.75138521194458
6.672510623931885,6.6208152770996085,-4.757325172424316,0.028624294325709343,-4.762882709503174
6.574171543121338,6.6208152770996085,-4.765539646148682,0.029175832867622372,-4.751944541931152
6.647926330566406,6.6208152770996085,-4.773383617401123,0.028392344713211056,-4.780745029449463
6.640615940093993,6.6208152770996085,-4.761204719543457,0.02566131949424744,-4.78200626373291
6.727713108062744,6.6208152770996085,-4.7580342292785645,0.02432020381093025,-4.779930591583252
6.713855266571045,6.6208152770996085,-4.766480445861816,0.02534414269030094,-4.7482237815856925
6.701786041259766,6.6208152770996085,-4.8096466064453125,0.02850760146975517,-4.830611705780028
6.6805338859558105,6.6208152770996085,-4.805208683013916,0.02981011569499969,-4.794866085052489
6.647209644317626,6.6208152770996085,-4.781138896942139,0.0313553549349308,-4.7751665115356445
6.650094509124756,6.6208152770996085,-4.751860618591309,0.02852081134915352,-4.723977565765381
6.63217306137085,6.6208152770996085,-4.756213665008545,0.027104336768388748,-4.734679698944092
6.6351332664489755,6.6208152770996085,-4.752593517303467,0.02578114718198776,-4.7202534675598145
6.667823791503905,6.6208152770996085,-4.755909442901611,0.02466852590441704,-4.756412982940674
6.725647449493408,6.6208152770996085,-4.755615711212158,0.024605862796306607,-4.807497024536133
6.716828346252441,6.6208152770996085,-4.766951084136962,0.025791216641664505,-4.795888423919678
6.55918025970459,6.6208152770996085,-4.797516345977783,0.028035363182425495,-4.745220661163329
6.61353635787964,6.6208152770996085,-4.774744510650635,0.028255609795451164,-4.729059219360352
6.678081512451172,6.6208152770996085,-4.740225315093993,0.025851579383015633,-4.772307872772217
6.68500518798828,6.6208152770996085,-4.74550199508667,0.02527375519275665,-4.739380359649657
6.624584197998047,6.6208152770996085,-4.759578227996825,0.025567661970853806,-4.768157482147217
6.585371017456056,6.6208152770996085,-4.755909442901611,0.02622920647263527,-4.791804790496825
6.599784851074219,6.6208152770996085,-4.7495760917663565,0.025493426248431202,-4.720138072967528
6.640296936035156,6.6208152770996085,-4.737926483154297,0.02410319820046425,-4.7759928703308105
6.634170055389404,6.6208152770996085,-4.742516994476318,0.02338302507996559,-4.75321626663208
6.6198506355285645,6.6208152770996085,-4.743520259857178,0.02368602342903614,-4.792243480682373
6.614136695861816,6.6208152770996085,-4.74278688430786,0.02389570139348507,-4.7480974197387695
6.6153221130371085,6.6208152770996085,-4.742325782775879,0.023414628580212597,-4.75636625289917
6.639894485473633,6.6208152770996085,-4.739015579223633,0.023130984976887703,-4.716484546661377
6.666936874389648,6.6208152770996085,-4.741690635681152,0.023102251812815663,-4.749168872833252
6.6012773513793945,6.6208152770996085,-4.745590686798096,0.02391978353261948,-4.7254557609558105
6.704317092895508,6.6208152770996085,-4.745896339416504,0.02419639378786087,-4.768139839172363
6.618607044219971,6.6208152770996085,-4.75967264175415,0.02465697005391121,-4.770499229431152
6.665836811065674,6.6208152770996085,-4.738602638244629,0.024697862565517426,-4.736837387084961


==> data/single_task_inference_result/walker/walker_single_task_inference_trajectories/7.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
-0.06890272349119185,7.255067825317383,-1.772883057594299,3.2790184020996094,-0.2217416763305664
0.24643011391162872,7.255067825317383,-5.288662433624268,0.5546631217002869,0.845905065536499
0.6221529841423035,7.255067825317383,-5.4637179374694815,0.09058802574872969,-5.544217586517334
1.0105125904083252,7.255067825317383,-5.332119464874268,0.060412999242544174,-5.337310791015625
1.2903543710708618,7.255067825317383,-5.320743083953857,0.045645125210285194,-5.468156814575195
1.8039969205856323,7.255067825317383,-5.393377780914307,0.03676391765475273,-5.370926380157472
2.152208089828491,7.255067825317383,-5.386076927185059,0.03675640746951103,-5.405327796936035
2.584961414337158,7.255067825317383,-5.384523391723633,0.03677446395158768,-5.4372172355651855
3.010666608810425,7.255067825317383,-5.384115695953369,0.036843251436948776,-5.411261081695557
3.359964370727539,7.255067825317383,-5.3841376304626465,0.03697200492024422,-5.41635274887085
3.582825183868408,7.255067825317383,-5.3871397972106925,0.037295468151569366,-5.385579109191895
4.096916675567626,7.255067825317383,-5.393008708953857,0.037747763097286224,-5.415036201477051
4.46263599395752,7.255067825317383,-5.389644145965576,0.03872676566243172,-5.391073226928711
4.890842437744141,7.255067825317383,-5.354909420013428,0.04290701076388359,-5.293239593505859
5.301494598388672,7.255067825317383,-5.20423698425293,0.04827415198087692,-5.253252983093262
5.680545806884766,7.255067825317383,-4.78151273727417,0.33577057719230646,-4.940782070159912
6.060762882232666,7.255067825317383,-4.828662395477295,0.16171960532665253,-4.762157917022705
6.416665554046631,7.255067825317383,-4.969708442687988,0.07774974405765533,-4.974630355834961
6.6421241760253915,7.255067825317383,-4.991706848144531,0.0651540756225586,-5.0614519119262695
6.876808166503905,7.255067825317383,-5.081313610076904,0.06866414844989777,-5.068888664245605
6.945980072021484,7.255067825317383,-5.14458703994751,0.05620075017213821,-5.064054489135742
7.035401344299316,7.255067825317383,-5.311184406280518,0.07139628380537033,-5.321964740753174
7.180263042449951,7.255067825317383,-5.3959736824035645,0.060954827815294266,-5.35056734085083
7.240869045257568,7.255067825317383,-5.386815071105957,0.04296489059925079,-5.395826816558838
7.288282871246339,7.255067825317383,-5.389026165008545,0.03632267564535141,-5.370370864868164
7.212538242340086,7.255067825317383,-5.358794212341309,0.03081771731376648,-5.284311294555664
7.219272613525391,7.255067825317383,-5.331862926483153,0.026893267408013344,-5.332888126373291
7.181210517883301,7.255067825317383,-5.33052396774292,0.024834657087922096,-5.301974296569824
7.262443542480467,7.255067825317383,-5.332103252410889,0.02439443208277225,-5.322849750518799
7.235610485076904,7.255067825317383,-5.331640720367432,0.024845654144883156,-5.364844799041748
7.263709545135497,7.255067825317383,-5.328140735626221,0.02434403076767921,-5.292770385742188
7.180565357208252,7.255067825317383,-5.333358287811279,0.02408691309392452,-5.3587069511413565
7.234340667724609,7.255067825317383,-5.3345069885253915,0.02430808357894421,-5.359630584716797
7.26546812057495,7.255067825317383,-5.328014850616455,0.024100711569190025,-5.342522621154785
7.227499485015869,7.255067825317383,-5.332669734954834,0.02405830286443233,-5.331794738769531
7.237980842590333,7.255067825317383,-5.332947254180908,0.024342015385627743,-5.311770915985107
7.226130485534669,7.255067825317383,-5.329205513000488,0.024431537836790085,-5.290518283843993
7.162209987640381,7.255067825317383,-5.3314385414123535,0.02379840426146984,-5.319330215454102
7.188167095184326,7.255067825317383,-5.329111576080321,0.024550603702664372,-5.339007377624512
7.16251802444458,7.255067825317383,-5.327830791473389,0.02494568563997745,-5.332097053527832
7.2053728103637695,7.255067825317383,-5.331836700439453,0.02528479136526585,-5.3096909523010245
7.231343269348144,7.255067825317383,-5.3291234970092765,0.02613583765923977,-5.286756992340088
7.175737380981444,7.255067825317383,-5.323607444763184,0.028284357860684395,-5.290280342102051
7.176019668579102,7.255067825317383,-5.3241682052612305,0.027015112340450287,-5.313603401184082
7.265636444091795,7.255067825317383,-5.32322359085083,0.026087788864970207,-5.311418533325195
7.31977891921997,7.255067825317383,-5.333488464355469,0.025498829782009125,-5.359851360321045
7.3578009605407715,7.255067825317383,-5.349322319030762,0.025176668539643288,-5.387606620788574
7.390358924865722,7.255067825317383,-5.402617454528809,0.028436874970793724,-5.383273601531982
7.391877174377441,7.255067825317383,-5.451642513275146,0.031981617212295525,-5.43076229095459
7.352066516876221,7.255067825317383,-5.372097015380859,0.03509187698364258,-5.409665584564209
7.36197805404663,7.255067825317383,-5.318639278411865,0.03428838402032852,-5.3187785148620605
7.331532955169677,7.255067825317383,-5.341050624847412,0.03273620456457138,-5.3375864028930655
7.263703346252441,7.255067825317383,-5.354890823364258,0.03236641362309456,-5.310669898986816
7.222690582275391,7.255067825317383,-5.341676712036133,0.02957131341099739,-5.3566484451293945
7.252644538879394,7.255067825317383,-5.352273464202881,0.02748814783990383,-5.347573280334473
7.27849245071411,7.255067825317383,-5.337151050567626,0.02479013428092003,-5.360839366912842
7.180465221405028,7.255067825317383,-5.342621803283691,0.023948531597852703,-5.316311836242676
7.2096261978149405,7.255067825317383,-5.335941791534424,0.024333450943231583,-5.2831220626831055
7.2411298751831055,7.255067825317383,-5.333192348480225,0.024363841861486435,-5.319332599639893
7.20221710205078,7.255067825317383,-5.330003261566161,0.02428634651005268,-5.300701141357422
7.2594475746154785,7.255067825317383,-5.329442501068115,0.0245130006223917,-5.347084045410156
7.227211952209472,7.255067825317383,-5.324790000915527,0.02497590146958828,-5.341286659240723
7.322611808776855,7.255067825317383,-5.328449726104736,0.023962873965501785,-5.311203002929688
7.290973663330078,7.255067825317383,-5.339294910430908,0.024544084444642063,-5.340883731842041
7.274003982543945,7.255067825317383,-5.360285758972168,0.025061987340450287,-5.363155841827393
7.28959321975708,7.255067825317383,-5.349483013153076,0.025883786380290985,-5.396862983703612
7.371799945831299,7.255067825317383,-5.352505207061768,0.026520006358623505,-5.361020565032959
7.309471130371093,7.255067825317383,-5.3549089431762695,0.027183029800653458,-5.348905086517334
7.426209926605224,7.255067825317383,-5.373256206512451,0.02771896868944168,-5.378605365753174
7.326992511749268,7.255067825317383,-5.353389263153076,0.030617861077189445,-5.300418853759766
7.182589054107666,7.255067825317383,-5.327069282531737,0.031037867069244385,-5.309762477874756
7.264631748199462,7.255067825317383,-5.364217758178711,0.03037302941083908,-5.39113187789917
7.3647003173828125,7.255067825317383,-5.335411071777344,0.0266338475048542,-5.358870506286621
7.376037120819091,7.255067825317383,-5.36035680770874,0.026263214647769928,-5.359594821929932
7.379984855651855,7.255067825317383,-5.387702465057373,0.02794310078024864,-5.3726983070373535
7.386451244354248,7.255067825317383,-5.466741085052489,0.034024786204099655,-5.4790616035461435
7.28483772277832,7.255067825317383,-5.370090007781982,0.03692485764622688,-5.377597332000732
7.325230121612547,7.255067825317383,-5.315150737762451,0.03088454157114029,-5.287374496459961
7.317217350006103,7.255067825317383,-5.358861446380615,0.029231479391455647,-5.378183364868164
7.272832870483398,7.255067825317383,-5.400372982025146,0.029214423149824142,-5.4148826599121085
7.3544039726257315,7.255067825317383,-5.374696254730225,0.02794297412037849,-5.379947662353516
7.314612865447998,7.255067825317383,-5.349235534667969,0.02760056965053081,-5.373916149139404
7.3406591415405265,7.255067825317383,-5.345221042633057,0.028320511803030968,-5.365121841430664
7.291369438171386,7.255067825317383,-5.404489040374756,0.029142310842871662,-5.388015270233153
7.3395934104919425,7.255067825317383,-5.345901966094971,0.029389720410108566,-5.399733543395996
7.273134708404541,7.255067825317383,-5.3647942543029785,0.02927851863205433,-5.368556022644042
7.232662200927734,7.255067825317383,-5.343869686126709,0.0279413815587759,-5.3055148124694815
7.253660202026366,7.255067825317383,-5.357595920562744,0.026368672028183937,-5.3377604484558105
7.326474189758301,7.255067825317383,-5.337093830108643,0.02475838176906109,-5.326638221740723
7.320773601531982,7.255067825317383,-5.3490891456604,0.024735022336244583,-5.326316356658936
7.283219814300538,7.255067825317383,-5.354522228240967,0.025904966518282887,-5.336516857147217
7.270805835723877,7.255067825317383,-5.381940841674805,0.026273760944604877,-5.386011123657227
7.241504669189453,7.255067825317383,-5.350146293640137,0.026857001706957817,-5.342413425445557
7.283658981323241,7.255067825317383,-5.3462257385253915,0.025799082592129707,-5.368331432342528
7.263899326324464,7.255067825317383,-5.3501524925231925,0.024729751050472256,-5.319316387176514
7.310511589050293,7.255067825317383,-5.347397327423096,0.024215538054704663,-5.337038040161133
7.32885980606079,7.255067825317383,-5.344512462615967,0.02517708949744701,-5.35960865020752
7.327062606811523,7.255067825317383,-5.367660045623779,0.026336874812841412,-5.397128582000732
7.2490010261535645,7.255067825317383,-5.406881809234619,0.027399299666285515,-5.381525039672852
7.246835231781005,7.255067825317383,-5.350071430206299,0.027525765821337696,-5.370333671569824
7.179292678833008,7.255067825317383,-5.327442646026611,0.026377614587545395,-5.3155736923217765
7.207870960235595,7.255067825317383,-5.329184055328369,0.02587251365184784,-5.369513988494873
7.237553119659424,7.255067825317383,-5.331076145172119,0.02440541982650757,-5.297872543334961
7.294495582580566,7.255067825317383,-5.328390121459961,0.024308905005455017,-5.328829765319824
7.293941974639891,7.255067825317383,-5.333786010742188,0.025152346119284626,-5.355806350708008
7.2956109046936035,7.255067825317383,-5.345382213592528,0.02682254090905189,-5.373590469360352
7.253825664520263,7.255067825317383,-5.360098361968993,0.02651271224021912,-5.361924648284912
7.199874401092528,7.255067825317383,-5.356010913848877,0.02562057413160801,-5.376049518585205
7.320688724517822,7.255067825317383,-5.345715045928955,0.025374416261911392,-5.367199420928955
7.414474487304687,7.255067825317383,-5.343893051147461,0.02473041228950024,-5.372623443603516
7.355409622192384,7.255067825317383,-5.358206272125244,0.02632757648825645,-5.3913350105285645
7.284021854400634,7.255067825317383,-5.368010997772217,0.029758475720882412,-5.393548488616943
7.254199981689453,7.255067825317383,-5.356081962585449,0.032087694853544235,-5.3502211570739755
7.340603828430174,7.255067825317383,-5.344679355621338,0.028473922982811928,-5.347879886627196
7.1884074211120605,7.255067825317383,-5.34640645980835,0.027556857094168663,-5.3487958908081055
7.258755683898925,7.255067825317383,-5.3400654792785645,0.02608132176101208,-5.353048801422119
7.249195098876954,7.255067825317383,-5.3334059715271,0.024591393768787384,-5.342610359191895
7.279976367950439,7.255067825317383,-5.325051784515381,0.024163199588656425,-5.3325724601745605
7.3604841232299805,7.255067825317383,-5.343358516693115,0.024138493463397023,-5.368621826171875
7.342389106750488,7.255067825317383,-5.359684467315674,0.02583974786102772,-5.373852252960205
7.33979845046997,7.255067825317383,-5.347496032714844,0.02740519307553768,-5.3445868492126465
7.274900436401366,7.255067825317383,-5.425889492034912,0.03006906434893608,-5.461534023284912
7.290170669555664,7.255067825317383,-5.342916965484619,0.02998766303062439,-5.365546226501465
7.207108497619631,7.255067825317383,-5.35758113861084,0.027897762134671208,-5.341695785522461
7.259022712707519,7.255067825317383,-5.355090618133545,0.026527235284447667,-5.3674607276916495
7.222335815429687,7.255067825317383,-5.3458428382873535,0.02442261576652527,-5.317610263824463
7.233288764953612,7.255067825317383,-5.33521604537964,0.023804498836398125,-5.303796768188477
7.2551350593566895,7.255067825317383,-5.3318161964416495,0.02394886873662472,-5.34537935256958
7.270397663116454,7.255067825317383,-5.330825328826904,0.023952821269631382,-5.3391990661621085
7.2852678298950195,7.255067825317383,-5.334765911102295,0.024147920310497284,-5.318711280822754
7.27312135696411,7.255067825317383,-5.3435583114624015,0.02454094775021076,-5.33209991455078
7.362974166870117,7.255067825317383,-5.3544249534606925,0.02434361167252064,-5.39431095123291
7.315573215484619,7.255067825317383,-5.360867500305176,0.02580072544515133,-5.383663654327393
7.333619594573975,7.255067825317383,-5.353827953338623,0.027364425361156464,-5.363255500793457
7.327322483062744,7.255067825317383,-5.401505947113037,0.028860403224825856,-5.393050670623779
7.328103542327882,7.255067825317383,-5.3541040420532235,0.030519815161824223,-5.351292610168457
7.382137775421143,7.255067825317383,-5.367856979370117,0.030918233096599575,-5.389277458190918
7.348829269409179,7.255067825317383,-5.339285373687744,0.031216936185956,-5.307630062103272
7.284013748168945,7.255067825317383,-5.331392765045166,0.032390814274549484,-5.333451271057129
7.258321285247802,7.255067825317383,-5.344789981842041,0.030802108347415924,-5.356526374816895
7.2011404037475595,7.255067825317383,-5.345221042633057,0.028070054948329926,-5.297204494476318
7.253320693969727,7.255067825317383,-5.346329212188721,0.02642217092216015,-5.365231037139893
7.187789440155028,7.255067825317383,-5.335991859436035,0.02416512370109558,-5.361941814422608
7.253657817840576,7.255067825317383,-5.3330655097961435,0.02366812340915203,-5.369019031524657
7.292957782745361,7.255067825317383,-5.32632303237915,0.024049345403909683,-5.3312296867370605
7.3462605476379395,7.255067825317383,-5.339263439178467,0.024274278432130814,-5.33229398727417
7.300415515899657,7.255067825317383,-5.358465671539307,0.025484420359134678,-5.3417067527771
7.2648286819458,7.255067825317383,-5.388917446136475,0.027331862598657608,-5.347226619720458
7.306912422180174,7.255067825317383,-5.3626179695129395,0.02687624283134937,-5.3496670722961435
7.290999412536621,7.255067825317383,-5.346835613250732,0.026885490864515305,-5.364136219024657
7.275268077850341,7.255067825317383,-5.354641437530518,0.0266101136803627,-5.364782333374024
7.312572479248048,7.255067825317383,-5.3717041015625,0.025532197207212448,-5.34737491607666
7.37105131149292,7.255067825317383,-5.354313373565674,0.0263548381626606,-5.405515193939209
7.32466173171997,7.255067825317383,-5.357924461364745,0.02784239687025547,-5.393062114715576
7.306325435638427,7.255067825317383,-5.403491497039794,0.029003728181123734,-5.383484363555908
7.266050338745117,7.255067825317383,-5.36532735824585,0.0301533117890358,-5.365940093994141
7.329372406005859,7.255067825317383,-5.347125053405762,0.02842758037149906,-5.394077777862549
7.266010761260985,7.255067825317383,-5.356324195861816,0.027541199699044228,-5.346076965332031
7.255100727081299,7.255067825317383,-5.340317249298096,0.026444926857948303,-5.356693744659424
7.255854606628419,7.255067825317383,-5.349499225616455,0.025097165256738663,-5.329268455505371
7.255959033966064,7.255067825317383,-5.331204891204834,0.024746535345911976,-5.30133056640625
7.306850910186767,7.255067825317383,-5.336934566497803,0.0240219347178936,-5.356898784637451
7.284184455871582,7.255067825317383,-5.342029094696045,0.024111440405249596,-5.326254367828369
7.308270454406737,7.255067825317383,-5.352492332458496,0.024600407108664513,-5.402658462524414
7.278977870941161,7.255067825317383,-5.374552726745605,0.025372352451086044,-5.3711156845092765
7.229616641998291,7.255067825317383,-5.3526811599731445,0.02640397101640701,-5.330798149108888
7.318380832672118,7.255067825317383,-5.359954357147217,0.0256428737193346,-5.328195095062256
7.333181381225587,7.255067825317383,-5.355355739593506,0.025306176394224167,-5.322598457336426
7.2788023948669425,7.255067825317383,-5.375429630279541,0.026007385924458504,-5.371683597564696
7.380866527557373,7.255067825317383,-5.350270748138428,0.02694961614906788,-5.349215507507324
7.2916574478149405,7.255067825317383,-5.346867084503174,0.02883323095738888,-5.365714550018311
7.263406753540038,7.255067825317383,-5.334910869598389,0.028237534686923027,-5.3421783447265625
7.251672744750976,7.255067825317383,-5.352044582366943,0.02714826352894306,-5.337460517883301
7.271677017211913,7.255067825317383,-5.335349559783936,0.02598469518125057,-5.33207893371582
7.199144840240479,7.255067825317383,-5.342559337615967,0.02510748244822025,-5.311835289001465
7.247150897979736,7.255067825317383,-5.339456558227539,0.024201938882470127,-5.33329439163208
7.355384349822998,7.255067825317383,-5.333478450775146,0.02390284650027752,-5.359695911407472
7.377777576446533,7.255067825317383,-5.337825298309326,0.024645298719406128,-5.354193687438965
7.156487464904785,7.255067825317383,-5.3406286239624015,0.027384996414184567,-5.360226631164551
7.214770317077635,7.255067825317383,-5.338837146759033,0.029143178835511208,-5.308839797973633
7.197146892547608,7.255067825317383,-5.3168272972106925,0.026748374104499817,-5.318558692932129
7.305781841278077,7.255067825317383,-5.3173441886901855,0.025882156565785408,-5.338002681732178
7.332491874694824,7.255067825317383,-5.3374104499816895,0.026243668049573895,-5.359853744506836
7.368505001068115,7.255067825317383,-5.3706583976745605,0.028068248182535168,-5.385398387908936
7.409296512603758,7.255067825317383,-5.415916919708252,0.02902691625058651,-5.440730094909668
7.441425800323486,7.255067825317383,-5.474038124084473,0.034928083419799805,-5.512576103210449
7.267745494842529,7.255067825317383,-5.303929328918457,0.03693338111042976,-5.297516345977783
7.19588565826416,7.255067825317383,-5.264561176300049,0.030806206166744232,-5.266411781311035
7.234051704406737,7.255067825317383,-5.3247551918029785,0.029312582686543465,-5.307877540588378
7.244760990142822,7.255067825317383,-5.316929340362549,0.0264605563133955,-5.304661273956299
7.220702648162842,7.255067825317383,-5.332462787628174,0.02433421649038792,-5.332532405853272
7.344178676605224,7.255067825317383,-5.327970504760742,0.02424737438559532,-5.302805423736572
7.307780742645263,7.255067825317383,-5.334713459014893,0.025380231440067288,-5.328778266906737
7.365081787109374,7.255067825317383,-5.350269317626953,0.025828445330262184,-5.347945690155028
7.349493980407715,7.255067825317383,-5.349539279937744,0.028370609506964684,-5.338684558868408
7.31594181060791,7.255067825317383,-5.3530707359313965,0.032019998878240585,-5.343276500701904
7.277021408081055,7.255067825317383,-5.375686168670654,0.03188702464103699,-5.358255386352539
7.243595123291015,7.255067825317383,-5.3425984382629395,0.02966207638382912,-5.368394374847412
7.237094402313232,7.255067825317383,-5.351192951202393,0.027221256867051125,-5.318990230560304
7.216814994812011,7.255067825317383,-5.3411784172058105,0.025253118947148323,-5.321415424346924


==> data/single_task_inference_result/walker/walker_single_task_inference_trajectories/8.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
-0.16807708144187927,8.057649612426758,-1.772883057594299,3.2790184020996094,2.180311679840088
-0.264717698097229,8.057649612426758,-5.772571563720703,0.7616024017333984,-8.524824142456055
-0.007152134552598,8.057649612426758,-6.278618335723877,0.11286262422800064,-4.694745063781737
0.19278693199157715,8.057649612426758,-6.143581390380859,0.061868570744991296,-6.121255874633789
0.4862944483757019,8.057649612426758,-6.098086357116699,0.046362370252609246,-6.210582256317139
0.8702962398529053,8.057649612426758,-6.166138648986816,0.03826236352324486,-6.196243762969971
1.280895709991455,8.057649612426758,-6.154381275177002,0.03828686475753784,-6.126875400543213
1.701117753982544,8.057649612426758,-6.146499156951904,0.038270238786935806,-6.1602606773376465
2.168247938156128,8.057649612426758,-6.140722751617432,0.03826058655977249,-6.164466381072998
2.55300521850586,8.057649612426758,-6.137267112731934,0.03824575617909432,-6.160457611083984
2.915350437164306,8.057649612426758,-6.136422634124756,0.03825186565518379,-6.1032400131225595
3.365746259689331,8.057649612426758,-6.135953426361084,0.03830333799123764,-6.191508293151856
3.6989495754241934,8.057649612426758,-6.133798122406006,0.03843376785516738,-6.14293098449707
4.165918827056885,8.057649612426758,-6.134544849395752,0.038721170276403434,-6.140828609466553
4.612970352172852,8.057649612426758,-6.132294178009033,0.039225980639457696,-6.166498184204102
5.015694618225098,8.057649612426758,-6.1180243492126465,0.04012644663453102,-6.1607842445373535
5.3471293449401855,8.057649612426758,-6.066628932952881,0.04513881728053093,-5.986649513244629
5.747559070587158,8.057649612426758,-5.920338153839111,0.04858951270580292,-5.9337778091430655
6.163511753082275,8.057649612426758,-5.272811412811279,0.5545274615287781,-5.030549049377441
6.311628341674805,8.057649612426758,-5.036361217498779,0.24320998787879944,-4.600906848907472
6.59162139892578,8.057649612426758,-5.000614643096924,0.18069130182266235,-5.126723289489745
6.922951221466064,8.057649612426758,-5.61215353012085,0.08316136896610259,-5.514933586120605
6.924685001373291,8.057649612426758,-4.9364891052246085,0.09884189069271088,-5.07597017288208
6.990740776062012,8.057649612426758,-5.370052337646484,0.16777564585208893,-5.246854782104492
7.376554012298584,8.057649612426758,-6.00865650177002,0.061159808188676834,-6.172446250915527
7.424065589904785,8.057649612426758,-5.402343273162842,0.089424766600132,-5.36798095703125
7.1325178146362305,8.057649612426758,-4.947822093963623,0.11875565350055695,-4.792932987213135
7.261141300201416,8.057649612426758,-6.316679954528809,0.11792994290590286,-6.370975494384766
7.660563945770263,8.057649612426758,-6.2163615226745605,0.03651221469044685,-6.245510578155518
7.882181167602539,8.057649612426758,-6.187767505645752,0.03799926117062569,-6.166038036346436
7.947573661804198,8.057649612426758,-5.970924377441406,0.03765767812728882,-5.991261005401611
8.045111656188963,8.057649612426758,-6.146861553192139,0.053596515208482735,-6.1216912269592285
8.093023300170898,8.057649612426758,-6.1421990394592285,0.03918767347931862,-6.1223692893981925
8.095705032348633,8.057649612426758,-6.102656841278076,0.0314243882894516,-6.081818103790283
8.122962951660156,8.057649612426758,-6.11580228805542,0.02861049212515354,-6.141024589538574
8.084229469299315,8.057649612426758,-6.134756088256836,0.027822012081742287,-6.128345966339111
8.105894088745117,8.057649612426758,-6.130113601684569,0.027194550260901448,-6.176246643066406
8.135013580322266,8.057649612426758,-6.128525257110596,0.027607282623648643,-6.115063190460205
8.07261848449707,8.057649612426758,-6.110057353973389,0.02861907333135605,-6.108608722686768
8.101497650146483,8.057649612426758,-6.136460781097412,0.027416288852691647,-6.140517234802246
8.16241455078125,8.057649612426758,-6.115628242492676,0.027579585090279576,-6.130124568939209
8.157498359680174,8.057649612426758,-6.107127666473389,0.02859720587730408,-6.080123901367188
8.200011253356934,8.057649612426758,-6.1824951171875,0.02989178337156773,-6.186635971069336
8.174723625183105,8.057649612426758,-6.191298007965088,0.03414424508810043,-6.192239284515381
8.152586936950684,8.057649612426758,-6.0724382400512695,0.03601180389523506,-6.067532062530518
8.078288078308105,8.057649612426758,-6.100601673126221,0.03623528778553009,-6.1123738288879395
8.135482788085938,8.057649612426758,-6.094871044158936,0.0319509319961071,-6.144899845123291
8.114013671875,8.057649612426758,-6.120402336120605,0.03036425448954105,-6.128066062927246
8.181615829467773,8.057649612426758,-6.13153839111328,0.029462894424796104,-6.167744159698486
8.214802742004393,8.057649612426758,-6.173187255859375,0.030200062319636345,-6.165741443634033
8.04841709136963,8.057649612426758,-6.0774102210998535,0.03388165682554245,-6.014703750610352
8.035388946533203,8.057649612426758,-6.110100746154785,0.03157719597220421,-6.046201229095458
8.064506530761719,8.057649612426758,-6.064393520355225,0.02866613306105137,-6.087765216827393
8.055854797363281,8.057649612426758,-6.085049152374268,0.026423316448926926,-6.090700149536133
8.07900333404541,8.057649612426758,-6.09750509262085,0.02526185102760792,-6.1258273124694815
8.061348915100098,8.057649612426758,-6.091184616088867,0.025157887488603592,-6.118441581726073
8.081910133361816,8.057649612426758,-6.095930099487305,0.025036498904228207,-6.1147308349609375
8.097912788391113,8.057649612426758,-6.102652072906494,0.025233902037143707,-6.103818893432617
8.130576133728027,8.057649612426758,-6.1065659523010245,0.025881292298436165,-6.124342918395996
8.121491432189941,8.057649612426758,-6.133893013000488,0.026621943339705467,-6.113198757171631
8.073359489440918,8.057649612426758,-6.147379398345947,0.027965467423200607,-6.150678634643555
8.074198722839355,8.057649612426758,-6.133724689483643,0.028029026463627812,-6.103879928588867
8.11214828491211,8.057649612426758,-6.109313488006592,0.027466168627142903,-6.106274127960205
8.055265426635742,8.057649612426758,-6.109848499298096,0.02709535509347916,-6.0864834785461435
8.070550918579102,8.057649612426758,-6.1112589836120605,0.02589201740920544,-6.1157426834106445
8.117384910583496,8.057649612426758,-6.103713512420654,0.025586450472474095,-6.151084899902344
8.037294387817383,8.057649612426758,-6.096171855926514,0.02631737850606441,-6.0581040382385245
8.068511009216307,8.057649612426758,-6.1047844886779785,0.02569979429244995,-6.078349590301514
8.109630584716797,8.057649612426758,-6.1000471115112305,0.025440109893679615,-6.118021965026856
8.120865821838379,8.057649612426758,-6.10405731201172,0.02601663768291473,-6.129941940307617
8.09627056121826,8.057649612426758,-6.124459266662598,0.026990318670868877,-6.112332344055176
8.154600143432617,8.057649612426758,-6.146277904510497,0.026906242594122887,-6.163386344909668
8.161652565002441,8.057649612426758,-6.117632389068604,0.02917877584695816,-6.120364665985107
8.132610321044922,8.057649612426758,-6.104275226593018,0.03134160488843918,-6.110194206237793
8.15637493133545,8.057649612426758,-6.198898792266846,0.03195905312895775,-6.195290565490723
8.04357624053955,8.057649612426758,-6.103163242340088,0.03306436538696289,-6.098843574523926
8.001568794250488,8.057649612426758,-6.075664520263672,0.030285721644759175,-6.029615879058838
8.060395240783691,8.057649612426758,-6.0963988304138175,0.02835186570882797,-6.164416313171387
8.106379508972168,8.057649612426758,-6.0865654945373535,0.0259958915412426,-6.087873458862305
8.108357429504393,8.057649612426758,-6.105706691741943,0.025425564497709274,-6.072461128234863
8.10103702545166,8.057649612426758,-6.119860649108888,0.026132505387067795,-6.129469871520996
8.17768669128418,8.057649612426758,-6.13794469833374,0.027147551998496052,-6.177976608276367
8.133544921875,8.057649612426758,-6.114868640899657,0.02919061109423637,-6.0799574851989755
8.162906646728516,8.057649612426758,-6.118078231811523,0.03105589188635349,-6.138198852539063
8.195215225219727,8.057649612426758,-6.181785106658936,0.03264832869172096,-6.218408107757568
8.036233901977539,8.057649612426758,-6.090885162353516,0.03466573357582092,-6.040332317352295
7.982302188873291,8.057649612426758,-6.073827743530273,0.03181738406419754,-6.02686882019043
8.027148246765137,8.057649612426758,-6.072980403900146,0.030111089348793026,-6.065906524658203
8.01608467102051,8.057649612426758,-6.07567262649536,0.026826130226254463,-6.118246555328369
8.083539009094238,8.057649612426758,-6.087612628936768,0.025652376934885975,-6.076751232147217
8.223686218261719,8.057649612426758,-6.085418701171875,0.026284119114279747,-6.069093704223633
8.09931755065918,8.057649612426758,-6.1133575439453125,0.02806543745100498,-6.145501136779785
8.076077461242676,8.057649612426758,-6.106724262237549,0.02826501056551933,-6.054624557495117
7.949602127075195,8.057649612426758,-6.099905014038086,0.028691897168755528,-6.029004573822021
8.067939758300781,8.057649612426758,-6.100956439971924,0.027334729209542274,-6.114614486694336
8.057930946350098,8.057649612426758,-6.096364974975586,0.025717569515109066,-6.1057515144348145
7.999407768249511,8.057649612426758,-6.092594623565674,0.024964917451143265,-6.118437767028809
8.103044509887694,8.057649612426758,-6.089890003204346,0.025158122181892395,-6.142374992370605
8.10682487487793,8.057649612426758,-6.097764492034912,0.025914752855896946,-6.119853973388672
8.129910469055174,8.057649612426758,-6.1138339042663565,0.02556902915239334,-6.152904510498047
8.129477500915526,8.057649612426758,-6.141539096832275,0.027153538540005684,-6.114682197570801
8.155705451965332,8.057649612426758,-6.151496410369873,0.02977132797241211,-6.1841397285461435
8.1635160446167,8.057649612426758,-6.1447553634643555,0.031213676556944847,-6.122424602508545
8.118851661682129,8.057649612426758,-6.102138042449951,0.03326867148280144,-6.1049113273620605
8.028265953063965,8.057649612426758,-6.119083881378174,0.03342016413807869,-6.0512776374816895
8.039855003356934,8.057649612426758,-6.12088918685913,0.03015508688986301,-6.098717212677002
8.119373321533203,8.057649612426758,-6.102732181549072,0.02682532928884029,-6.158745288848877
8.118477821350098,8.057649612426758,-6.1074981689453125,0.026230350136756897,-6.1510419845581055
8.089097023010254,8.057649612426758,-6.110204219818115,0.026927849277853962,-6.16476583480835
8.086329460144043,8.057649612426758,-6.097988605499268,0.028364442288875576,-6.084351539611816
8.186784744262694,8.057649612426758,-6.115774154663086,0.027861965820193287,-6.141312122344971
8.09093952178955,8.057649612426758,-6.105598926544189,0.02874243259429932,-6.08732795715332
7.973734378814697,8.057649612426758,-6.114526271820068,0.028545640408992767,-6.122637748718262
8.051645278930664,8.057649612426758,-6.1106247901916495,0.02746920101344585,-6.114277362823486
8.088642120361328,8.057649612426758,-6.087193012237549,0.02614301815629005,-6.080558776855469
8.068350791931152,8.057649612426758,-6.1045403480529785,0.025440504774451252,-6.087507724761962
8.181556701660156,8.057649612426758,-6.100164890289307,0.025492593646049496,-6.114578723907472
8.084839820861816,8.057649612426758,-6.10228395462036,0.02755279093980789,-6.127908706665039
8.048689842224121,8.057649612426758,-6.0922040939331055,0.02747490629553795,-6.098739147186279
8.159883499145508,8.057649612426758,-6.105850696563721,0.02653139643371105,-6.152056694030762
8.120855331420898,8.057649612426758,-6.101634502410889,0.027246708050370216,-6.100135803222656
8.106748580932617,8.057649612426758,-6.117732524871825,0.02832615189254284,-6.1116299629211435
8.108057975769043,8.057649612426758,-6.109366893768311,0.029123682528734207,-6.0894083976745605
7.998348712921143,8.057649612426758,-6.103914737701416,0.029566483572125435,-6.130966663360596
8.056891441345217,8.057649612426758,-6.12726879119873,0.028145775198936462,-6.083415985107422
8.082655906677246,8.057649612426758,-6.1006808280944815,0.02579887956380844,-6.136390686035156
8.136322975158691,8.057649612426758,-6.09842824935913,0.02520270273089409,-6.128655910491943
8.161142349243164,8.057649612426758,-6.120468616485596,0.02609394118189812,-6.156768798828125
8.10253429412842,8.057649612426758,-6.153162002563477,0.028522348031401638,-6.199777126312256
8.131060600280762,8.057649612426758,-6.165170192718506,0.028912069275975227,-6.158551216125488
8.080116271972656,8.057649612426758,-6.1170310974121085,0.030614037066698074,-6.059411525726318
8.122434616088867,8.057649612426758,-6.11050271987915,0.02937600202858448,-6.136974334716797
8.203877449035645,8.057649612426758,-6.1302475929260245,0.02851838245987892,-6.176578521728516
8.072924613952637,8.057649612426758,-6.097940921783447,0.03008846938610077,-6.10177755355835
8.073005676269531,8.057649612426758,-6.132649421691895,0.028710817918181416,-6.141125202178955
7.98793077468872,8.057649612426758,-6.100945472717285,0.02800855226814747,-6.05487871170044
8.097790718078613,8.057649612426758,-6.096492767333984,0.026483112946152687,-6.1526384353637695
8.040319442749022,8.057649612426758,-6.107674598693848,0.025702079758048058,-6.115777969360352
8.081822395324707,8.057649612426758,-6.09446382522583,0.025078969076275826,-6.08311939239502
8.144041061401367,8.057649612426758,-6.097999095916748,0.025508651509881016,-6.070720195770264
8.1235990524292,8.057649612426758,-6.1132588386535645,0.027084615081548687,-6.111921787261962
8.074589729309082,8.057649612426758,-6.108243465423584,0.02834595926105976,-6.1647400856018075
8.020806312561035,8.057649612426758,-6.141167163848877,0.027458926662802696,-6.09480094909668
8.04461669921875,8.057649612426758,-6.112340450286865,0.0275289099663496,-6.1270365715026855
8.087125778198242,8.057649612426758,-6.097942352294922,0.02558780461549759,-6.080015182495117
8.107722282409668,8.057649612426758,-6.101448059082031,0.02523730136454105,-6.043306350708008
8.09166431427002,8.057649612426758,-6.101154804229736,0.02633918449282646,-6.077389240264893
8.167649269104006,8.057649612426758,-6.108105659484863,0.02715887315571308,-6.130371570587158
8.193381309509277,8.057649612426758,-6.1372504234313965,0.028002256527543068,-6.0865983963012695
8.00282382965088,8.057649612426758,-6.102832317352295,0.03156429901719093,-6.099616050720215
8.064916610717773,8.057649612426758,-6.1266961097717285,0.029212292283773426,-6.088550090789794
8.050119400024414,8.057649612426758,-6.092179775238037,0.02832693420350552,-6.054804801940918
8.113834381103516,8.057649612426758,-6.089609622955321,0.02598450891673565,-6.111272335052489
8.075443267822266,8.057649612426758,-6.1101155281066895,0.02568255178630352,-6.127327442169189
8.002347946166992,8.057649612426758,-6.106663703918457,0.02588440105319023,-6.130473613739014
8.054076194763182,8.057649612426758,-6.101141452789307,0.026106618344783783,-6.117599010467528
8.061300277709961,8.057649612426758,-6.090333461761475,0.025403520092368122,-6.061410903930664
8.042614936828613,8.057649612426758,-6.093080043792725,0.024873161688447,-6.0729432106018075
8.036885261535645,8.057649612426758,-6.086536407470703,0.02493762969970703,-6.08029317855835
8.006739616394043,8.057649612426758,-6.085319995880127,0.025086551904678345,-6.074359893798828
8.094091415405273,8.057649612426758,-6.085543155670166,0.02499363385140896,-6.090984344482422
8.077897071838379,8.057649612426758,-6.090139389038086,0.025588855147361755,-6.109453201293944
8.05422306060791,8.057649612426758,-6.099552154541016,0.025568522512912754,-6.089134693145752
8.078058242797852,8.057649612426758,-6.0995779037475595,0.025521753355860714,-6.112919807434082
8.125967979431152,8.057649612426758,-6.099294185638428,0.02583043463528156,-6.105203628540039
8.135692596435545,8.057649612426758,-6.111752510070801,0.026067923754453656,-6.1060805320739755
8.109475135803223,8.057649612426758,-6.131953716278076,0.027377797290682793,-6.157330036163329
8.139083862304686,8.057649612426758,-6.1638665199279785,0.0280488021671772,-6.183549880981444
8.154149055480957,8.057649612426758,-6.114817142486572,0.03039013221859932,-6.11361026763916
8.084102630615234,8.057649612426758,-6.1064982414245605,0.031712934374809265,-6.072028636932373
8.093824386596678,8.057649612426758,-6.141592025756836,0.030347615480422974,-6.150588512420654
8.09383487701416,8.057649612426758,-6.116222381591797,0.028961854055523872,-6.088957786560059
8.081274986267092,8.057649612426758,-6.118192195892334,0.027976343408226967,-6.142170906066895
8.133496284484863,8.057649612426758,-6.1296467781066895,0.026830216869711876,-6.128878593444824
8.142916679382322,8.057649612426758,-6.12108325958252,0.027321334928274155,-6.128449440002441
8.16208076477051,8.057649612426758,-6.1285057067871085,0.028733668848872185,-6.068260192871094
8.161349296569824,8.057649612426758,-6.195262432098389,0.030315261334180832,-6.153343677520752
8.158925056457518,8.057649612426758,-6.094290256500244,0.033898383378982544,-6.056965827941895
7.958430290222168,8.057649612426758,-6.098010540008545,0.03550851717591286,-5.999460697174072
8.165335655212402,8.057649612426758,-6.127870082855225,0.03262285515666008,-6.1705570220947275
8.17131233215332,8.057649612426758,-6.10741090774536,0.028335087001323696,-6.130828857421875
8.092869758605957,8.057649612426758,-6.135243892669678,0.028617205098271366,-6.0997562408447275
8.219882011413574,8.057649612426758,-6.1577582359313965,0.029311589896678925,-6.160940170288086
8.080226898193358,8.057649612426758,-6.094031810760497,0.03271808102726936,-6.0598530769348145
8.137131690979006,8.057649612426758,-6.093969821929932,0.02994373999536037,-6.1362504959106445
8.09143352508545,8.057649612426758,-6.112555980682373,0.029250867664813995,-6.091166973114014
8.085704803466797,8.057649612426758,-6.125950336456299,0.02822105959057808,-6.1075987815856925
8.123390197753906,8.057649612426758,-6.130676746368408,0.028115626424551007,-6.096039295196533
8.162650108337402,8.057649612426758,-6.106884002685546,0.028035936877131466,-6.128059864044189
8.17372131347656,8.057649612426758,-6.140869617462158,0.029204903170466423,-6.108279705047608
8.252652168273924,8.057649612426758,-6.195737838745117,0.0313490629196167,-6.221822261810304
8.066874504089355,8.057649612426758,-6.096759796142577,0.037573035806417465,-6.065266132354736
8.06532287597656,8.057649612426758,-6.037558078765869,0.03221090883016586,-6.0413994789123535
8.113300323486328,8.057649612426758,-6.087949275970458,0.029186075553298,-6.123552322387695
8.097394943237305,8.057649612426758,-6.108645439147949,0.027383979409933087,-6.101839542388916
8.093914031982422,8.057649612426758,-6.120601654052734,0.027410930022597313,-6.142114162445068
8.125828742980957,8.057649612426758,-6.136173725128174,0.026368219405412677,-6.172813892364502
8.138267517089844,8.057649612426758,-6.113356113433838,0.028075704351067543,-6.100027084350586
8.123816490173342,8.057649612426758,-6.13871955871582,0.029102781787514687,-6.155636310577393
8.06478214263916,8.057649612426758,-6.166489124298096,0.029715390875935555,-6.121034145355225


==> data/single_task_inference_result/walker/walker_single_task_inference_trajectories/9.csv <==
current_goal,target_goal,latent_mean,latent_std,encoding
-0.07375169545412062,3.590672731399536,-1.772883057594299,3.2790184020996094,0.48167422413825994
0.34046608209609985,3.590672731399536,-2.337509632110596,0.23842154443264008,-0.9690963029861449
0.6964897513389587,3.590672731399536,-1.810801148414612,0.10556215792894363,-1.9252811670303345
1.0263079404830933,3.590672731399536,-1.8729218244552608,0.08247768133878708,-2.0061190128326416
1.428196668624878,3.590672731399536,-1.8540425300598145,0.05386810377240181,-2.035966157913208
1.8965243101119995,3.590672731399536,-1.9941760301589964,0.042356263846158974,-1.9587724208831787
2.2978856563568115,3.590672731399536,-1.9972748756408687,0.04271349310874938,-1.9493216276168823
2.6444222927093506,3.590672731399536,-2.012763023376465,0.043147314339876175,-1.9643185138702393
2.997215032577514,3.590672731399536,-1.9852687120437624,0.04109176993370056,-1.9851880073547363
3.241209030151367,3.590672731399536,-1.7000662088394165,0.03912781178951264,-1.7245651483535767
3.3859617710113525,3.590672731399536,-1.8414808511734009,0.051930103451013565,-1.8165632486343384
3.4087836742401123,3.590672731399536,-1.8672338724136353,0.04706232249736786,-1.8261111974716184
3.4175524711608887,3.590672731399536,-1.890529036521912,0.04371048510074616,-1.7528018951416016
3.4922266006469727,3.590672731399536,-1.8069374561309812,0.09430106729269028,-1.8804854154586792
3.5835423469543457,3.590672731399536,-1.93204927444458,0.0384240560233593,-1.9353141784667969
3.606409549713135,3.590672731399536,-1.938093423843384,0.03205670416355133,-1.946938395500183
3.5645551681518555,3.590672731399536,-1.9157165288925169,0.027187203988432884,-1.894731402397156
3.637831211090088,3.590672731399536,-1.895596146583557,0.02518768049776554,-1.9340041875839236
3.631980180740357,3.590672731399536,-1.9025840759277344,0.023323064669966698,-1.9246933460235596
3.6467723846435542,3.590672731399536,-1.9167413711547847,0.02185359597206116,-1.8958765268325803
3.5844714641571045,3.590672731399536,-1.9293967485427856,0.02288439869880676,-1.935874819755554
3.642893314361572,3.590672731399536,-1.9221762418746948,0.02340112999081612,-1.9170129299163816
3.6846411228179927,3.590672731399536,-1.9141350984573364,0.02334994450211525,-1.938525915145874
3.5794003009796143,3.590672731399536,-1.9024804830551147,0.023737305775284767,-1.8587292432785036
3.471821546554565,3.590672731399536,-1.8845833539962769,0.022962279617786407,-1.8905276060104368
3.5134403705596924,3.590672731399536,-1.8838678598403928,0.02327715791761875,-1.8759351968765257
3.579495668411255,3.590672731399536,-1.8788083791732788,0.024033047258853912,-1.8998824357986448
3.583748817443848,3.590672731399536,-1.8923708200454712,0.023561442270874977,-1.8652085065841677
3.5271828174591064,3.590672731399536,-1.8909987211227417,0.022087110206484795,-1.8790994882583616
3.4870445728302,3.590672731399536,-1.8895825147628784,0.023945750668644905,-1.8382475376129153
3.576921939849853,3.590672731399536,-1.8880861997604368,0.023365532979369164,-1.8864399194717407
3.561941623687744,3.590672731399536,-1.8900971412658687,0.02229759842157364,-1.8963680267333984
3.6237633228302,3.590672731399536,-1.8890415430068968,0.022107984870672222,-1.9041506052017207
3.6767284870147705,3.590672731399536,-1.895152688026428,0.023576704785227772,-1.9282107353210447
3.539884328842163,3.590672731399536,-1.9202297925949097,0.024772528558969498,-1.8964384794235227
3.5135183334350586,3.590672731399536,-1.9037483930587769,0.02211973071098328,-1.9133349657058716
3.584955215454101,3.590672731399536,-1.8917537927627563,0.023187050595879555,-1.9029936790466309
3.55659818649292,3.590672731399536,-1.8860197067260744,0.023061435669660568,-1.8753196001052856
3.641580581665039,3.590672731399536,-1.8885797262191768,0.02243240736424923,-1.9476851224899288
3.5944106578826904,3.590672731399536,-1.897177815437317,0.02295665256679058,-1.905144572257996
3.6651241779327393,3.590672731399536,-1.901953101158142,0.02298891358077526,-1.9037716388702393
3.692384719848633,3.590672731399536,-1.90593683719635,0.02195368520915508,-1.8903120756149288
3.618820905685425,3.590672731399536,-1.941790461540222,0.02481038123369217,-1.9174185991287231
3.63829517364502,3.590672731399536,-1.9219055175781248,0.02475679852068424,-1.921883463859558
3.7031171321868896,3.590672731399536,-1.9171417951583865,0.023801632225513455,-1.8932863473892207
3.609951734542847,3.590672731399536,-1.9548710584640503,0.026095421984791756,-1.896046996116638
3.608164072036743,3.590672731399536,-1.9219490289688113,0.025955760851502415,-1.9184043407440183
3.548088312149048,3.590672731399536,-1.9102813005447388,0.023027218878269196,-1.885190725326538
3.5223913192749023,3.590672731399536,-1.9054470062255855,0.022969989106059074,-1.910121202468872
3.632803678512573,3.590672731399536,-1.9026923179626465,0.023166317492723465,-1.897770285606384
3.514516830444336,3.590672731399536,-1.8998252153396609,0.022110776975750923,-1.9098196029663084
3.5262527465820312,3.590672731399536,-1.8936132192611692,0.02191322110593319,-1.8556952476501465
3.5343074798583984,3.590672731399536,-1.8851964473724363,0.022946763783693317,-1.9147249460220337
3.5846695899963374,3.590672731399536,-1.894286870956421,0.024402361363172528,-1.8772844076156616
3.578249454498291,3.590672731399536,-1.8916436433792116,0.02311413735151291,-1.88398551940918
3.6182382106781006,3.590672731399536,-1.894841194152832,0.022459240630269047,-1.8879158496856687
3.714945793151856,3.590672731399536,-1.8981691598892207,0.02258806675672531,-1.8990064859390257
3.742300748825073,3.590672731399536,-1.9023654460906985,0.023447761312127117,-1.881634831428528
3.584196090698242,3.590672731399536,-1.892443299293518,0.024409418925642967,-1.8930566310882568
3.6660904884338374,3.590672731399536,-1.8733843564987185,0.024911452084779736,-1.903400421142578
3.5864677429199214,3.590672731399536,-1.8946111202239992,0.022665238007903096,-1.862821578979492
3.621779680252075,3.590672731399536,-1.8890887498855593,0.02398417517542839,-1.8679648637771609
3.6102449893951416,3.590672731399536,-1.8915534019470213,0.023497473448514935,-1.8919456005096436
3.563567638397217,3.590672731399536,-1.896872639656067,0.02191863395273685,-1.900733470916748
3.589529514312744,3.590672731399536,-1.9083318710327148,0.022246187552809715,-1.9145586490631104
3.527127504348755,3.590672731399536,-1.9032343626022337,0.0213062334805727,-1.883638381958008
3.5288348197937007,3.590672731399536,-1.901721119880676,0.021306274458765984,-1.8889343738555908
3.558349847793579,3.590672731399536,-1.8938941955566408,0.021620716899633408,-1.885492205619812
3.594611167907715,3.590672731399536,-1.8935332298278809,0.022378645837306976,-1.9262330532073972
3.563140869140625,3.590672731399536,-1.8902891874313357,0.021991623565554615,-1.87185263633728
3.5923285484313965,3.590672731399536,-1.8943716287612915,0.02228320762515068,-1.8792273998260496
3.5443758964538574,3.590672731399536,-1.894795060157776,0.021941754966974255,-1.88420569896698
3.5374598503112793,3.590672731399536,-1.8981754779815676,0.021275686100125313,-1.9047981500625608
3.587786912918091,3.590672731399536,-1.8941493034362793,0.021189626306295395,-1.894772171974182
3.5628497600555415,3.590672731399536,-1.8937921524047847,0.021843479946255684,-1.889104247093201
3.5692451000213623,3.590672731399536,-1.8918584585189815,0.021267620846629143,-1.8954240083694456
3.6337187290191646,3.590672731399536,-1.8912770748138428,0.022042227908968925,-1.8556694984436035
3.598297595977783,3.590672731399536,-1.8993524312973025,0.022343257442116737,-1.8866437673568723
3.5164949893951416,3.590672731399536,-1.8994160890579224,0.02128049358725548,-1.8542149066925049
3.6662135124206543,3.590672731399536,-1.8983319997787476,0.021801970899105072,-1.900636315345764
3.6475772857666016,3.590672731399536,-1.9010972976684568,0.022500649094581604,-1.8632820844650269
3.5364265441894527,3.590672731399536,-1.9157510995864868,0.022635696455836296,-1.9146541357040403
3.5381462574005127,3.590672731399536,-1.9037617444992063,0.022384826093912125,-1.877833724021912
3.4811370372772217,3.590672731399536,-1.8893536329269407,0.02458439394831657,-1.85026490688324
3.6531975269317623,3.590672731399536,-1.8953710794448848,0.02360532246530056,-1.8928709030151367
3.58573842048645,3.590672731399536,-1.8926469087600708,0.023742252960801125,-1.8575812578201292
3.6154854297637935,3.590672731399536,-1.8868352174758911,0.022664351388812065,-1.8611000776290891
3.5955755710601807,3.590672731399536,-1.8882808685302732,0.022948920726776123,-1.8949532508850095
3.50054144859314,3.590672731399536,-1.8987878561019895,0.02387869544327259,-1.8405975103378291
3.509973764419556,3.590672731399536,-1.900723934173584,0.02206306904554367,-1.9173655509948728
3.5356285572052,3.590672731399536,-1.8944504261016843,0.022026602178812024,-1.8874880075454712
3.5259222984313965,3.590672731399536,-1.8943350315093996,0.02268634922802448,-1.9175338745117188
3.5924835205078125,3.590672731399536,-1.892321348190308,0.023326013237237927,-1.8702483177185056
3.570373296737671,3.590672731399536,-1.904477953910828,0.025969749316573143,-1.9051116704940796
3.6021366119384766,3.590672731399536,-1.8915542364120483,0.022850940003991127,-1.8892719745635984
3.595547676086426,3.590672731399536,-1.894442677497864,0.022277681156992912,-1.907663464546204
3.598163604736328,3.590672731399536,-1.9010826349258425,0.021844949573278427,-1.92581570148468
3.56608247756958,3.590672731399536,-1.9022904634475708,0.02053237333893776,-1.9065747261047363
3.592406749725342,3.590672731399536,-1.9023362398147583,0.021026572212576863,-1.8881462812423704
3.650459289550781,3.590672731399536,-1.9012378454208372,0.02068506553769112,-1.9279086589813232
3.606532335281372,3.590672731399536,-1.9033511877059937,0.020932937040925022,-1.9311335086822508
3.598554849624634,3.590672731399536,-1.9082999229431152,0.02125165425240993,-1.8804640769958496
3.586743831634521,3.590672731399536,-1.9089957475662231,0.021818257868289948,-1.9124096632003784
3.598393201828003,3.590672731399536,-1.9030560255050657,0.021385483443737033,-1.942822217941284
3.5963184833526607,3.590672731399536,-1.9073690176010127,0.02137935534119606,-1.9341838359832764
3.529677867889404,3.590672731399536,-1.9034907817840576,0.02057640999555588,-1.8997628688812251
3.5051605701446533,3.590672731399536,-1.8987562656402588,0.02084626629948616,-1.9046084880828855
3.46989369392395,3.590672731399536,-1.894721865653992,0.02150883898139,-1.8831902742385864
3.5451283454895015,3.590672731399536,-1.8910555839538572,0.022519346326589584,-1.8709988594055171
3.599381446838379,3.590672731399536,-1.8907594680786128,0.023700311779975888,-1.9129015207290647
3.5537123680114746,3.590672731399536,-1.8939751386642456,0.025114253163337708,-1.8687863349914553
3.5519556999206543,3.590672731399536,-1.8952957391738887,0.023905120790004727,-1.8858680725097656
3.5512917041778564,3.590672731399536,-1.891994833946228,0.02373483777046204,-1.83363938331604
3.640013456344605,3.590672731399536,-1.8959251642227168,0.02240246534347534,-1.8934456110000608
3.5947999954223633,3.590672731399536,-1.8946092128753664,0.022083014249801636,-1.8454483747482295
3.64419150352478,3.590672731399536,-1.8959829807281492,0.021517198532819748,-1.9183740615844729
3.639972925186157,3.590672731399536,-1.9098123311996456,0.022467831149697304,-1.910340905189514
3.6891002655029297,3.590672731399536,-1.9316418170928955,0.02365173771977425,-1.9514096975326536
3.7134494781494145,3.590672731399536,-1.9501914978027344,0.02466224506497383,-1.9711663722991943
3.667614221572876,3.590672731399536,-1.9411257505416872,0.027548396959900856,-1.909774661064148
3.612635612487793,3.590672731399536,-1.8949865102767944,0.030230555683374405,-1.8899005651474
3.5915544033050537,3.590672731399536,-1.9116406440734863,0.025690089911222454,-1.917866945266724
3.5958175659179688,3.590672731399536,-1.9049998521804807,0.02438933216035366,-1.8984452486038208
3.5779693126678462,3.590672731399536,-1.910390853881836,0.023353591561317444,-1.9074274301528928
3.5839879512786865,3.590672731399536,-1.905272841453552,0.02162999659776688,-1.923983097076416
3.597206830978393,3.590672731399536,-1.900025010108948,0.02063252031803131,-1.9084987640380855
3.629178047180176,3.590672731399536,-1.8987512588500977,0.02040793187916279,-1.8856081962585447
3.5654850006103516,3.590672731399536,-1.9003797769546509,0.02078142762184143,-1.9094462394714355
3.6650044918060303,3.590672731399536,-1.9008567333221436,0.021205687895417213,-1.883942484855652
3.685222864151001,3.590672731399536,-1.9094938039779663,0.021902127191424366,-1.906411051750183
3.689656972885132,3.590672731399536,-1.9350818395614624,0.023473115637898445,-1.9668118953704836
3.6195123195648193,3.590672731399536,-1.9324934482574463,0.026099566370248795,-2.017183780670166
3.531683921813965,3.590672731399536,-1.903626561164856,0.027517419308423996,-1.9046131372451784
3.6029241085052486,3.590672731399536,-1.9151086807250977,0.024846294894814488,-1.9093136787414553
3.600301504135132,3.590672731399536,-1.8996096849441528,0.02392938919365406,-1.8859564065933228
3.692737579345703,3.590672731399536,-1.9069607257843015,0.022217774763703343,-1.91207218170166
3.667089700698853,3.590672731399536,-1.9097882509231567,0.02208372950553894,-1.92387855052948
3.6656465530395512,3.590672731399536,-1.9388355016708372,0.025051496922969815,-1.9451303482055664
3.602297067642212,3.590672731399536,-1.9196397066116333,0.025157779455184937,-1.8962600231170652
3.6657803058624263,3.590672731399536,-1.8924793004989624,0.024906469509005543,-1.8617631196975708
3.534342050552368,3.590672731399536,-1.9224302768707275,0.02537408471107483,-1.8829575777053835
3.52617859840393,3.590672731399536,-1.9181956052780151,0.02385570108890533,-1.9073023796081543
3.568241596221924,3.590672731399536,-1.8991181850433347,0.023253140971064568,-1.903956770896912
3.6045341491699214,3.590672731399536,-1.8882147073745728,0.02271842397749424,-1.925055265426636
3.5810842514038086,3.590672731399536,-1.8923124074935915,0.022754928097128868,-1.894276976585388
3.638961791992188,3.590672731399536,-1.8944441080093384,0.022309361025691032,-1.889031171798706
3.687555074691773,3.590672731399536,-1.905564904212952,0.0224592499434948,-1.9392577409744265
3.6348128318786626,3.590672731399536,-1.9235918521881104,0.022925416007637978,-1.9166374206542969
3.5982077121734615,3.590672731399536,-1.904412865638733,0.023329265415668488,-1.9026970863342283
3.5129611492156982,3.590672731399536,-1.9034743309021,0.02355046197772026,-1.8933693170547483
3.5208187103271484,3.590672731399536,-1.9025255441665647,0.023693062365055084,-1.9037063121795652
3.582380056381225,3.590672731399536,-1.8981329202651975,0.023562263697385788,-1.9062182903289795
3.561509609222412,3.590672731399536,-1.896314024925232,0.02240685746073723,-1.9382706880569456
3.5915749073028564,3.590672731399536,-1.8908082246780396,0.021821388974785805,-1.8831868171691892
3.5154867172241206,3.590672731399536,-1.8906433582305908,0.02310197800397873,-1.8554791212081907
3.673360824584961,3.590672731399536,-1.8964735269546509,0.022505734115839005,-1.8812698125839236
3.624523401260376,3.590672731399536,-1.8955602645874023,0.02187836915254593,-1.8672759532928465
3.624252796173096,3.590672731399536,-1.9046881198883057,0.02251097187399864,-1.9403508901596067
3.5095114707946777,3.590672731399536,-1.9094659090042116,0.022482888773083687,-1.8652801513671875
3.584713697433472,3.590672731399536,-1.9096096754074097,0.024683639407157894,-1.9226617813110352
3.628541946411133,3.590672731399536,-1.9086807966232295,0.0230100080370903,-1.9300159215927124
3.576450824737549,3.590672731399536,-1.90398108959198,0.02173749729990959,-1.901722073554993
3.5577259063720703,3.590672731399536,-1.9014066457748413,0.02147575654089451,-1.871074676513672
3.5049674510955806,3.590672731399536,-1.8960450887680051,0.022840809077024456,-1.8749874830245967
3.543994426727295,3.590672731399536,-1.8942879438400269,0.02187489718198776,-1.8796746730804443
3.5643444061279297,3.590672731399536,-1.8934196233749387,0.02252043038606644,-1.8978962898254397
3.6925861835479736,3.590672731399536,-1.8897324800491333,0.02267945371568203,-1.913084864616394
3.590967893600464,3.590672731399536,-1.8916804790496824,0.024508513510227203,-1.876645922660828
3.525315284729004,3.590672731399536,-1.879689693450928,0.02307145670056343,-1.879447102546692
3.559990882873535,3.590672731399536,-1.8794351816177368,0.022274209186434742,-1.911513328552246
3.5682170391082764,3.590672731399536,-1.87760853767395,0.02272896841168404,-1.89206337928772
3.667737007141113,3.590672731399536,-1.8946360349655151,0.022534083575010296,-1.9222875833511353
3.660933494567871,3.590672731399536,-1.8932042121887207,0.022083371877670288,-1.9086185693740845
3.5878202915191646,3.590672731399536,-1.9010100364685056,0.023459313437342644,-1.895551323890686
3.588231325149536,3.590672731399536,-1.9010282754898071,0.02264678105711937,-1.8939619064331052
3.5532920360565186,3.590672731399536,-1.889964580535889,0.02260331809520721,-1.8682868480682373
3.5003702640533447,3.590672731399536,-1.897801637649536,0.022571710869669918,-1.8671557903289795
3.504439353942871,3.590672731399536,-1.8944627046585083,0.022079993039369583,-1.9326980113983157
3.6508922576904297,3.590672731399536,-1.890008568763733,0.022100331261754036,-1.8921356201171875
3.6267478466033936,3.590672731399536,-1.8888753652572632,0.02313938550651073,-1.8680529594421384
3.636366128921509,3.590672731399536,-1.9070204496383665,0.02346104383468628,-1.8976216316223145
3.616128206253052,3.590672731399536,-1.92949378490448,0.025629395619034767,-1.9095462560653689
3.632376194000244,3.590672731399536,-1.9304932355880735,0.0255237128585577,-1.9121031761169436
3.5750548839569087,3.590672731399536,-1.9325584173202517,0.023932315409183506,-1.92636239528656
3.5670385360717773,3.590672731399536,-1.9197710752487185,0.02276527509093285,-1.9374896287918089
3.6331932544708248,3.590672731399536,-1.9082161188125608,0.022254981100559235,-1.9459054470062251
3.6350708007812496,3.590672731399536,-1.9057124853134155,0.02204136550426483,-1.9015355110168457
3.6626384258270255,3.590672731399536,-1.9074084758758545,0.022339688614010807,-1.952788472175598
3.6525495052337646,3.590672731399536,-1.926763653755188,0.02310037985444069,-1.9553517103195193
3.612226247787476,3.590672731399536,-1.9494868516922,0.025468148291110992,-1.9529582262039185
3.5568821430206294,3.590672731399536,-1.9289363622665403,0.025373272597789764,-1.879943609237671
3.6433289051055913,3.590672731399536,-1.9187586307525637,0.02379176579415798,-1.9246011972427368
3.593734741210937,3.590672731399536,-1.91774845123291,0.023542692884802815,-1.9306113719940183
3.6015467643737793,3.590672731399536,-1.9117510318756104,0.022123275324702263,-1.9078105688095088
3.5775737762451167,3.590672731399536,-1.9038928747177124,0.021428599953651428,-1.8982057571411128
3.5285234451293945,3.590672731399536,-1.9009878635406492,0.021849250420928,-1.9022693634033203
3.559584140777588,3.590672731399536,-1.901266932487488,0.021594082936644558,-1.900674104690552
3.576817274093628,3.590672731399536,-1.896114945411682,0.02132018655538559,-1.920448303222656
3.58455228805542,3.590672731399536,-1.8918153047561643,0.0215059258043766,-1.8677717447280884
3.661366701126098,3.590672731399536,-1.888782978057861,0.02157036028802395,-1.9029878377914429


==> data/single_task_inference_result/walker_encoding_regression_line_downsampled.csv <==
target_goal,encoding_regression
0.1130969673395156,1.3564643003012389
1.1396512914093295,0.3918645376069558
2.166205615479144,-0.5727352250873274
3.192759939548957,-1.5373349877816105
4.219314263618771,-2.5019347504758933
5.292530147873577,-3.5103799569290075
6.31908447194339,-4.47497971962329
7.345638796013205,-5.439579482317574
8.372193120083018,-6.404179245011857
9.398747444152832,-7.368779007706139


==> data/toy-reward.csv <==
epoch,mean_smooth,upper_smooth,lower_smooth
0,-206.88671,-201.3232162059709,-212.45020379402908
4,-202.086526,-199.5264993656303,-204.6465526343697
8,-213.01518388888888,-184.74483090246775,-241.28553687531
12,-217.82669846153846,-171.66252367534065,-263.9908732477363
16,-208.19690632352942,-167.83933677295997,-248.55447587409884
20,-202.46920690476193,-164.78566158621518,-240.15275222330862
24,-196.7087715,-160.88837921983222,-232.5291637801678
28,-192.1661821551724,-158.23989563244118,-226.09246867790364
32,-187.20033325757575,-154.56091008996012,-219.83975642519138
36,-182.71608585135135,-150.56027371926638,-214.87189798343633
40,-179.19795640853658,-147.05166822464187,-211.3442445924313
44,-176.22261786666667,-144.80321473797417,-207.64202099535916
48,-173.4350134285714,-142.35281804393165,-204.51720881321123
52,-169.25930358000002,-136.32007489286966,-202.19853226713036
56,-163.56017730500002,-129.74177504872134,-197.37857956127868
60,-155.601115705,-127.01025263261384,-184.19197877738614
64,-150.47508065000002,-122.72303206270182,-178.2271292372982
68,-146.302479695,-118.49751660273756,-174.10744278726247
72,-142.605416365,-115.11988840261328,-170.09094432738672
76,-138.78430169,-111.42573360773018,-166.14286977226985
80,-135.87938953,-108.31444182086416,-163.44433723913585
84,-133.49116022500002,-106.1133239489765,-160.8689965010235
88,-131.51311682,-104.9634136910107,-158.0628199489893
92,-129.34630073,-103.4663232973518,-155.22627816264819
96,-127.1551424,-101.75845105993177,-152.55183374006822
100,-124.61789095,-99.76272819671162,-149.4730537032884
104,-121.827515875,-98.30470786201666,-145.35032388798334
108,-119.379394305,-96.77577372617031,-141.98301488382967
112,-117.28368413,-95.40204333576499,-139.16532492423502
116,-115.93177456,-94.23618307472739,-137.62736604527262
120,-114.537491395,-93.0294877339912,-136.0454950560088
124,-113.139703175,-91.9381514095551,-134.3412549404449
128,-111.831815,-91.03486913021901,-132.628760869781
132,-110.85404331,-90.30846036777379,-131.3996262522262
136,-109.778256805,-89.44275721377095,-130.11375639622906
140,-108.57475843,-88.43479115017286,-128.71472570982715
144,-107.62355274000001,-87.57740742266749,-127.6696980573325
148,-106.7066244,-86.5979167023184,-126.8153320976816
152,-106.26790451999999,-85.92697867861276,-126.60883036138722
156,-105.61572571,-85.47938524591785,-125.75206617408213
160,-104.84795048,-84.90485978334787,-124.7910411766521
164,-104.31065008500002,-84.51512021338127,-124.10617995661875
168,-103.394742045,-83.49219915205047,-123.29728493794951
172,-102.6314981,-82.95218465049136,-122.31081154950863
176,-101.995483155,-82.24428412151012,-121.74668218848988
180,-101.595000595,-81.86201620005065,-121.32798498994936
184,-100.62531447,-80.60526903147,-120.64535990853001
188,-99.99642219500001,-80.03025396418825,-119.96259042581175
192,-98.892117515,-79.21575421050028,-118.56848081949973
196,-97.797886975,-78.22233569770508,-117.37343825229493
200,-97.222764355,-78.08772473156974,-116.35780397843025
204,-96.13417202000001,-77.40202475275318,-114.86631928724682
208,-95.456566735,-76.7555460584436,-114.15758741155642
212,-94.623249255,-76.07129468511307,-113.17520382488692
216,-93.64678986999999,-75.46805516000336,-111.82552457999664
220,-93.384746215,-75.25465332599452,-111.51483910400549
224,-92.590203285,-74.90777482611041,-110.27263174388959
228,-91.83664206499999,-74.27456196405065,-109.39872216594935
232,-90.951179245,-73.91467319131311,-107.98768529868688
236,-90.215857,-73.69373885277268,-106.73797514722732
240,-89.4709651,-73.37339768385384,-105.56853251614616
244,-88.96524251999999,-73.38194611893039,-104.5485389210696
248,-88.495266925,-72.95696806987742,-104.03356578012259
252,-87.96443602,-72.37442701302822,-103.55444502697178
256,-87.67571622,-72.12494408709274,-103.22648835290725
260,-87.11541151499999,-71.52864051321055,-102.70218251678945
264,-87.012019535,-71.43619852881467,-102.58784054118536
268,-86.80665240499998,-71.40400283816157,-102.20930197183843
272,-86.130718715,-70.87872871253485,-101.38270871746516
276,-85.42936553500002,-69.93990752435771,-100.9188235456423
280,-85.348796335,-69.47579873906263,-101.22179393093737
284,-85.39987975,-69.24135808583131,-101.5584014141687
288,-85.45376355500001,-68.68158245080268,-102.22594465919732
292,-85.20059926,-68.12900316073866,-102.27219535926133
296,-84.894897325,-67.39284412264085,-102.39695052735915
300,-84.299610615,-66.86084890318936,-101.73837232681063
304,-83.955061165,-66.44140609035242,-101.46871623964758
308,-83.391239595,-66.12283862447096,-100.65964056552903
312,-83.284331305,-65.94293973638466,-100.62572287361535
316,-82.96334949,-66.08788172416442,-99.83881725583558
320,-82.49404047,-65.80113495825313,-99.18694598174687
324,-82.23375679,-65.64906000416599,-98.81845357583398
328,-81.87620125000001,-66.00774772261,-97.74465477739001
332,-80.93246152,-65.27186536669083,-96.59305767330916
336,-80.65679058,-65.13322977349527,-96.18035138650474
340,-80.216937905,-65.19660776010831,-95.23726804989168
344,-79.85454646,-65.33366896068607,-94.37542395931393
348,-79.77126677999999,-65.66589933256904,-93.87663422743097
352,-79.43007944,-65.43294958547945,-93.42720929452057
356,-79.28239501,-65.58789311103865,-92.97689690896134
360,-78.70473987999999,-65.19330391871847,-92.21617584128153
364,-78.73130796,-65.32954417869828,-92.13307174130172
368,-78.35401168,-64.81517119847517,-91.89285216152483
372,-78.10565953999999,-64.92379246585206,-91.28752661414794
376,-77.899704495,-64.95806910908183,-90.84133988091817
380,-77.719115315,-64.62899838518226,-90.80923224481776
384,-77.49554899,-64.66933616974626,-90.32176181025373
388,-77.12421132,-64.70239084571035,-89.54603179428966
392,-77.289530865,-64.36603573276614,-90.21302599723387
396,-77.22902102500001,-64.23304887000506,-90.22499317999494
400,-76.9467996,-64.21350579272882,-89.68009340727117
404,-76.432660155,-63.69963592798434,-89.16568438201566
408,-76.02051981000001,-63.228966239480414,-88.81207338051959
412,-76.185316265,-63.66430005230714,-88.70633247769287
416,-75.974732265,-63.68994152530442,-88.25952300469558
420,-75.93316261,-63.49743587051462,-88.36888934948539
424,-75.56259081,-63.24466865602511,-87.8805129639749
428,-75.66876674,-62.95855550625031,-88.37897797374968
432,-75.572665,-62.92100933157176,-88.22432066842825
436,-75.56841399499999,-62.943609187465334,-88.19321880253464
440,-75.43395428999999,-62.882327624356165,-87.98558095564384
444,-74.688746695,-62.5006998546373,-86.87679353536271
448,-74.294968365,-62.240306915139605,-86.3496298148604
452,-74.645021665,-62.68321730074057,-86.60682602925941
456,-74.89054064,-63.01385653580983,-86.76722474419017
460,-74.868217755,-63.12074769846848,-86.61568781153153
464,-74.750889375,-62.77392942079707,-86.72784932920293
468,-74.49079296,-62.468361920887695,-86.51322399911231
472,-74.39395652,-62.32315899652408,-86.46475404347593
476,-74.5570427,-62.339887849857824,-86.77419755014218
480,-74.386025735,-62.6712278892817,-86.1008235807183
484,-74.278646615,-62.69731446215538,-85.85997876784462
488,-73.82699633,-62.36885494835364,-85.28513771164634
492,-73.58179768,-62.112864022437826,-85.05073133756217
496,-73.380191215,-61.77747967935664,-84.98290275064338
500,-73.258423335,-61.57810080123552,-84.93874586876447
504,-72.736651485,-61.143976924984116,-84.32932604501588
508,-72.34852416000001,-60.71567611286234,-83.98137220713765
512,-71.99922746,-60.286191604723506,-83.71226331527649
516,-71.500879965,-60.15489653105406,-82.84686339894593
520,-70.94343174,-60.14973151829116,-81.73713196170884
524,-70.28208466,-59.7242964138435,-80.8398729061565
528,-69.418253165,-58.988176509775315,-79.8483298202247
532,-69.086344245,-58.351297859493855,-79.82139063050616
536,-68.611018595,-57.99266708379293,-79.22937010620709
540,-68.563640125,-57.978534607466855,-79.14874564253316
544,-69.373350015,-58.20274054869341,-80.54395948130659
548,-69.9551674,-58.5081893870174,-81.4021454129826
552,-70.10933577,-58.89155303682027,-81.32711850317973
556,-69.984266485,-58.676244929557654,-81.29228804044236
560,-69.65945714,-58.458809995537564,-80.86010428446244
564,-69.32800806,-58.03745063259058,-80.61856548740941
568,-69.20104856500001,-57.68005363150191,-80.7220434984981
572,-69.15697295,-57.39774702602304,-80.91619887397697
576,-69.47428076000001,-57.692895055480356,-81.25566646451965
580,-69.658754415,-58.021517137916,-81.29599169208402
584,-69.35360092,-58.20350452742212,-80.50369731257788
588,-68.993333605,-57.942619848709384,-80.04404736129062
592,-68.50076299999999,-57.49407949009222,-79.50744650990778
596,-67.249326325,-57.337111327608746,-77.16154132239127
600,-66.04148534,-56.49306242161664,-75.58990825838336
604,-65.41737604,-55.938070319704686,-74.89668176029531
608,-65.19257224500001,-55.79055464047061,-74.5945898495294
612,-65.47411220000001,-55.9773853983003,-74.9708390016997
616,-65.16752053500001,-55.845609840440076,-74.48943122955993
620,-65.01020856999999,-55.685821609228924,-74.33459553077108
624,-64.560261115,-55.499914312990505,-73.6206079170095
628,-64.10994243500001,-55.187671804231826,-73.03221306576819
632,-63.863433459999996,-54.93331671624567,-72.79355020375432
636,-63.61523016,-54.31082736979235,-72.91963295020764
640,-63.21978218500001,-53.78105168605538,-72.65851268394462
644,-62.52997726500001,-53.28333366183117,-71.77662086816882
648,-62.234180210000005,-52.67647385526629,-71.79188656473372
652,-62.20679796,-52.55942106389145,-71.85417485610856
656,-61.819189755,-51.986933996906075,-71.65144551309393
660,-60.888729945,-51.13702526047736,-70.64043462952264
664,-60.62145155499999,-50.638576596839876,-70.60432651316013
668,-60.67285812499999,-50.49834731195337,-70.84736893804664
672,-60.367560360000006,-50.01577533663535,-70.71934538336464
676,-60.130824185,-49.63936518087186,-70.62228318912814
680,-59.8957071,-49.12197846391636,-70.66943573608363
684,-59.747029104999996,-49.20692692047878,-70.28713128952121
688,-59.561660245000006,-49.110990953866285,-70.0123295361337
692,-59.31244529,-48.977551719341946,-69.64733886065805
696,-59.158932164999996,-48.990750155396924,-69.32711417460308
700,-58.984761355,-49.0561543165324,-68.9133683934676
704,-58.85992716,-48.85963708223295,-68.86021723776705
708,-58.69743606499999,-48.746941753904984,-68.64793037609502
712,-58.591811495,-48.855770851430286,-68.32785213856971
716,-58.262320075,-48.6834735237541,-67.84116662624591
720,-57.7572499,-48.387915104283046,-67.12658469571696
724,-57.70274854,-48.44962870699312,-66.95586837300688
728,-57.34253664,-48.29025090715891,-66.39482237284109
732,-57.027914935,-47.87344213519612,-66.18238773480387
736,-56.81689893,-47.68564388799411,-65.94815397200588
740,-56.919394135000005,-47.663138662107585,-66.17564960789241
744,-57.22810844,-47.5854605710386,-66.87075630896138
748,-57.295685170000006,-47.53073131346871,-67.06063902653129
752,-57.199760274999996,-47.232363774719154,-67.16715677528084
756,-57.149939405,-47.01650277741035,-67.28337603258964
760,-57.096919504999995,-46.99972080970777,-67.19411820029224
764,-57.027762519999996,-46.77216368778195,-67.28336135221805
768,-56.811318535,-46.30517104137296,-67.31746602862704
772,-56.47559484000001,-46.036424786585755,-66.91476489341424
776,-56.210310494999995,-45.936835999781216,-66.48378499021878
780,-55.866508995000004,-45.64065912495484,-66.09235886504517
784,-55.700545885000004,-45.598682077957484,-65.80240969204252
788,-55.64438586,-45.70846381446605,-65.58030790553396
792,-54.80876219999999,-45.361573499793046,-64.25595090020695
796,-54.62183677,-45.42449362833139,-63.819179911668606
800,-54.28500397500001,-45.37297594420294,-63.197032005797055
804,-54.106454475,-45.4427536167495,-62.770155333250514
808,-54.07985269999999,-45.26252512043603,-62.89718027956397
812,-54.142852585,-45.086160368876705,-63.199544801123295
816,-54.0225852,-44.92106274364177,-63.12410765635823
820,-54.47226156,-44.83477167625571,-64.10975144374429
824,-54.735345280000004,-44.817715545007715,-64.6529750149923
828,-56.11036486,-44.83428595892645,-67.38644376107354
832,-56.78273618,-44.951830712588425,-68.61364164741157
836,-57.34055496,-44.82600552213489,-69.8551043978651
840,-57.49419551,-44.8421030420591,-70.1462879779409
844,-57.812294439999995,-44.816781842406456,-70.80780703759355
848,-57.996976255,-44.63939334882012,-71.35455916117988
852,-58.18720505500001,-44.88417704407759,-71.4902330659224
856,-58.41749914,-45.134666989778246,-71.70033129022177
860,-58.47313925500001,-45.3766496726737,-71.5696288373263
864,-58.733686525,-45.607806738488286,-71.85956631151171
868,-58.562240904999996,-45.82244987861349,-71.30203193138652
872,-58.490894899999994,-45.91066573840224,-71.07112406159777
876,-57.964060724999996,-45.47826877848411,-70.44985267151588
880,-58.363970425,-44.51407257602649,-72.2138682739735
884,-58.22946419,-43.95550075009888,-72.50342762990111
888,-58.626290345,-43.57349967586531,-73.6790810141347
892,-58.677582920000006,-43.36645186387402,-73.98871397612598
896,-58.7320946,-43.08232344665552,-74.38186575334448
900,-58.778101854999996,-42.63608058397,-74.92012312603
904,-59.027143405,-41.705053637979766,-76.34923317202023
908,-59.131246745000006,-40.99767200427298,-77.26482148572701
912,-59.39815014,-40.828220447027356,-77.96807983297263
916,-59.59035242,-40.300792350844674,-78.87991248915532
920,-59.618068125,-39.65164911840562,-79.58448713159437
924,-59.495229005,-39.192277494912446,-79.79818051508757
928,-59.506237305000006,-39.50104524223242,-79.51142936776758
932,-59.28357701,-40.108802936846196,-78.4583510831538
936,-58.930753100000004,-40.2880250507736,-77.5734811492264
940,-58.62783379,-40.12036459211194,-77.13530298788807
944,-59.009272255,-39.81128337947459,-78.20726113052541
948,-58.67401927,-39.512061661853174,-77.83597687814682
952,-58.496479740000005,-39.3847291273258,-77.60823035267421
956,-58.231575629999995,-39.43202852541134,-77.03112273458866
960,-57.810624135,-39.54078327409254,-76.08046499590745
964,-57.5592198,-39.474028369165836,-75.64441123083417
968,-57.525784804999994,-39.89198239636085,-75.15958721363914
972,-57.461044025,-40.15969048214338,-74.76239756785661
976,-57.0217454,-40.038604269415174,-74.00488653058481
980,-56.326385394999996,-39.66216641220496,-72.99060437779504
984,-56.51435021,-39.37027190993607,-73.65842851006393
988,-56.82057461,-38.89169846322091,-74.74945075677908
992,-56.62143598000001,-38.78523129873354,-74.45764066126645
996,-56.525373195,-38.82884947514457,-74.22189691485542
999,-56.22492872,-38.97925450895949,-73.47060293104052


==> data/toy_reward_original_multi_task_processed.csv <==
avg,max,min,epoch
-201.51878,-85.88843,-419.48688,0
-207.46085,-101.09746,-619.88727,1
-200.22623,-65.9558,-337.51364,2
-200.1026,-164.44873,-239.16418,3
-200.52403,-40.371338,-401.2674,4
-195.33324,-38.416473,-389.32208,5
-199.62154,-105.634056,-245.1017,6
-261.6489,-98.19153,-1004.26514,7
-188.53218,-22.56371,-714.21985,8
-178.0656,-69.6556,-483.49664,9
-179.16196,-86.33676,-495.20706,10
-171.85428,-50.466057,-357.59677,11
-167.67978,-19.47245,-751.029,12
-172.24512,-36.219276,-744.5787,13
-175.5299,-40.783688,-702.21277,14
-173.51164,-46.01965,-659.9573,15
-166.6658,-20.105259,-433.6889,16
-172.72769,-20.822893,-663.03735,17
-171.42734,-25.632324,-744.8083,18
-167.89217,-38.95703,-706.63477,19
-156.49602,-29.091766,-365.81757,20
-135.78659,-36.42698,-797.77765,21
-157.23532,-31.761389,-726.0301,22
-130.57259,-28.264812,-473.61243,23
-134.65063,-22.176638,-436.0211,24
-135.23416,-25.087261,-421.00607,25
-127.510056,-32.145866,-464.6339,26
-126.52812,-38.18234,-405.4465,27
-108.17296,-17.144804,-341.7289,28
-137.53561,-28.664297,-347.51697,29
-123.76835,-25.18273,-437.0386,30
-131.19075,-26.217718,-463.59253,31
-145.98985,-18.556267,-803.16016,32
-168.22876,-20.281975,-582.43036,33
-152.46155,-22.560787,-986.1107,34
-162.98654,-30.847992,-929.4449,35
-159.81036,-25.343576,-1048.645,36
-181.6478,-28.044586,-852.72876,37
-184.77188,-21.697502,-883.3268,38
-215.10596,-27.106962,-1027.3688,39
-202.28615,-20.332458,-881.66656,40
-189.97493,-26.867579,-694.247,41
-194.32187,-32.134228,-781.7888,42
-203.14624,-33.97351,-697.9546,43
-189.73839,-33.046013,-501.8502,44
-191.6897,-28.804712,-489.71082,45
-189.61295,-33.024113,-517.8439,46
-206.16345,-37.43618,-557.5976,47
-208.56815,-34.200294,-600.3236,48
-183.1562,-24.634089,-525.0492,49
-188.12282,-30.241764,-550.5604,50
-204.92717,-34.78638,-621.71985,51
-175.63895,-30.431522,-606.6669,52
-169.48201,-40.48327,-542.1772,53
-165.98758,-31.568737,-421.02463,54
-154.17351,-29.580324,-361.6991,55
-166.36803,-26.555279,-443.62378,56
-150.13443,-24.486473,-331.61884,57
-134.28625,-25.596275,-328.5726,58
-136.38657,-33.277412,-306.59863,59
-136.36389,-29.631195,-325.22864,60
-135.22464,-21.214775,-300.04828,61
-132.39978,-24.174065,-311.89972,62
-143.03976,-32.01423,-325.18164,63
-138.47014,-25.45308,-286.77066,64
-134.91887,-24.84848,-279.61755,65
-136.79123,-35.145157,-318.0224,66
-130.80908,-27.623257,-293.79858,67
-129.58182,-32.548866,-259.53723,68
-126.66815,-31.996696,-250.7989,69
-128.91054,-27.022121,-284.98444,70
-125.79189,-28.183098,-299.24792,71
-115.22992,-30.024822,-264.05396,72
-125.09403,-26.757168,-306.21484,73
-126.58925,-25.18059,-295.6693,74
-121.25368,-26.141039,-245.82573,75
-117.73279,-27.66223,-290.71283,76
-126.2594,-30.563251,-311.49854,77
-117.28038,-28.188007,-245.56378,78
-123.481735,-33.404846,-259.38498,79
-125.45028,-29.434187,-272.6494,80
-112.96065,-23.056744,-305.4354,81
-112.79602,-22.021078,-282.20032,82
-121.23515,-22.774607,-279.4327,83
-115.73552,-20.683102,-260.52563,84
-116.539536,-21.474281,-260.093,85
-122.762436,-23.679306,-286.41888,86
-120.8079,-22.642876,-341.63593,87
-115.58938,-22.187439,-239.61372,88
-113.59111,-18.1214,-253.49973,89
-113.207565,-21.459023,-274.28345,90
-122.69426,-30.712128,-259.9735,91
-112.19247,-26.681698,-238.00978,92
-116.05813,-23.198563,-260.7513,93
-113.58744,-25.29153,-238.97287,94
-108.49492,-19.155283,-241.86136,95
-106.2853,-27.002384,-202.82913,96
-101.2654,-25.246939,-294.60718,97
-110.170456,-25.803661,-242.16573,98
-107.98595,-22.32559,-270.84802,99
-103.954636,-21.677294,-286.74033,100
-96.95186,-21.108639,-295.77228,101
-101.68535,-27.46899,-382.83463,102
-99.48689,-19.978008,-233.73895,103
-94.5298,-22.7793,-221.58847,104
-102.78799,-16.156721,-237.36707,105
-102.70689,-18.116434,-301.52933,106
-100.11236,-26.310623,-368.47314,107
-103.78115,-21.686779,-246.47495,108
-103.91836,-24.04942,-213.60568,109
-110.50757,-26.821163,-271.68863,110
-100.73958,-20.904957,-356.515,111
-117.00029,-20.215218,-365.69223,112
-112.07865,-22.266663,-216.83453,113
-110.94466,-27.430706,-234.64435,114
-112.35637,-22.978598,-315.87665,115
-105.08296,-21.347153,-217.02933,116
-111.453835,-26.132711,-311.95398,117
-114.45288,-22.932476,-209.88599,118
-107.36794,-20.860062,-427.698,119
-111.299095,-22.187073,-225.51874,120
-114.10503,-18.089746,-250.69324,121
-109.986435,-22.366993,-227.915,122
-108.073654,-22.14927,-241.69135,123
-114.77527,-24.856915,-278.62622,124
-109.539185,-23.78382,-246.1,125
-109.37726,-25.592203,-238.56973,126
-114.329605,-25.289845,-279.70792,127
-112.42134,-25.521318,-272.46997,128
-114.4574,-27.357187,-232.79694,129
-112.61748,-19.07485,-273.5112,130
-111.72472,-20.87528,-274.6443,131
-112.76253,-17.81534,-280.32452,132
-114.28926,-22.767353,-272.5205,133
-109.21338,-21.2891,-287.9089,134
-111.71828,-24.64404,-252.61957,135
-106.67942,-19.006092,-239.42302,136
-111.29799,-25.108044,-254.8342,137
-108.38594,-24.268888,-230.14563,138
-105.75127,-19.294235,-266.3188,139
-118.24796,-26.96435,-254.82193,140
-115.78158,-25.412228,-240.84445,141
-101.887436,-26.200565,-235.91348,142
-106.65879,-18.716946,-247.92484,143
-111.49898,-21.700771,-262.7073,144
-105.544556,-22.502476,-236.4943,145
-103.13889,-17.991774,-245.0283,146
-109.00454,-23.552586,-269.11526,147
-109.78911,-28.572554,-277.41162,148
-116.56868,-27.38348,-282.574,149
-107.289406,-26.880323,-256.30835,150
-112.19206,-26.123283,-276.94058,151
-103.64705,-29.006187,-253.82104,152
-103.4113,-28.82098,-331.80658,153
-100.03461,-26.265253,-255.38087,154
-104.37124,-24.969246,-251.4494,155
-97.87685,-24.24772,-214.35748,156
-105.13212,-25.59007,-264.07187,157
-88.4256,-25.001335,-238.41083,158
-102.51672,-29.405476,-331.2448,159
-99.64577,-22.017588,-242.24223,160
-96.77036,-24.182753,-252.76335,161
-94.00507,-22.878263,-217.05038,162
-96.48973,-24.918108,-276.145,163
-93.49386,-23.60989,-224.82841,164
-93.3291,-19.663027,-239.37311,165
-95.32048,-22.060244,-265.58453,166
-92.12927,-23.286518,-227.47693,167
-93.42949,-22.921335,-263.95908,168
-96.08309,-21.24097,-255.73538,169
-94.23534,-27.279606,-243.74411,170
-97.2057,-20.460041,-296.25482,171
-92.1618,-15.91279,-287.6824,172
-90.79486,-16.351196,-300.84753,173
-92.43044,-22.090977,-268.42163,174
-94.72789,-19.388397,-291.76508,175
-93.04973,-16.765162,-241.84242,176
-91.84565,-17.42046,-254.78317,177
-90.239235,-20.210018,-264.23395,178
-98.48207,-28.42892,-261.072,179
-98.877304,-21.03241,-266.11642,180
-92.043495,-19.02015,-236.89467,181
-88.14161,-17.480568,-247.36916,182
-89.20256,-19.592255,-239.69315,183
-90.40128,-20.436243,-237.0271,184
-90.02524,-22.498201,-257.75067,185
-87.87087,-14.964977,-304.39804,186
-96.2922,-20.189543,-244.72699,187
-102.532776,-21.694672,-274.33447,188
-107.90654,-23.588886,-278.01862,189
-90.02052,-22.258848,-268.11978,190
-81.917404,-17.990875,-248.51624,191
-94.92198,-21.285706,-237.72107,192
-80.06532,-20.420322,-240.36623,193
-87.28784,-18.235882,-259.96967,194
-90.188,-18.922913,-235.79959,195
-87.847,-17.638823,-251.39124,196
-85.711975,-16.961868,-247.81464,197
-110.67784,-18.469236,-286.93146,198
-96.208916,-18.15437,-317.12585,199
-89.1753,-16.0294,-371.84393,200
-85.80361,-18.123428,-387.9947,201
-90.87083,-17.357822,-335.55002,202
-85.732765,-23.673664,-273.26575,203
-87.081924,-18.356585,-282.90497,204
-83.67422,-17.969564,-517.95386,205
-86.50303,-16.179928,-751.8591,206
-91.80493,-16.110369,-501.75104,207
-89.93461,-18.154606,-347.7147,208
-85.4859,-19.921085,-433.15536,209
-87.41914,-21.026758,-330.84277,210
-83.112656,-18.27008,-458.2852,211
-82.71705,-16.106565,-541.9331,212
-82.310165,-22.044546,-284.58472,213
-80.92699,-14.727568,-362.17807,214
-84.539406,-15.531376,-372.22763,215
-80.48033,-15.1641245,-328.86078,216
-78.549965,-18.808767,-384.69147,217
-84.82864,-18.887102,-837.80743,218
-80.006355,-16.85368,-511.64774,219
-87.52721,-23.471214,-793.9673,220
-86.62567,-20.900736,-705.0597,221
-84.15819,-17.764938,-415.9469,222
-81.791595,-17.205711,-386.7437,223
-87.27152,-20.104443,-393.10114,224
-95.55631,-28.725498,-340.57352,225
-76.69004,-21.58466,-255.9591,226
-86.64618,-20.287796,-842.42444,227
-104.03508,-15.955805,-304.89276,228
-78.42299,-13.487697,-382.16718,229
-82.71897,-17.006062,-426.96603,230
-100.50462,-17.838427,-437.76282,231
-77.79055,-16.831858,-323.93756,232
-78.97793,-22.950226,-336.8564,233
-91.8253,-16.810764,-366.1266,234
-85.91266,-17.408405,-311.91693,235
-78.977455,-22.75195,-310.51688,236
-77.61194,-12.29594,-435.446,237
-75.29358,-15.389397,-314.4573,238
-75.55821,-19.014124,-250.21567,239
-84.293175,-17.251183,-271.42065,240
-85.10286,-14.738207,-336.00107,241
-84.11516,-16.842327,-441.28992,242
-90.483665,-24.60528,-285.2645,243
-81.515785,-13.136033,-296.8789,244
-90.75224,-20.229181,-374.95303,245
-94.15117,-17.292263,-505.19495,246
-82.091705,-17.357098,-297.2247,247
-77.3979,-16.265537,-293.4541,248
-84.82204,-14.675739,-363.6678,249
-78.35336,-15.939189,-336.88864,250
-75.11408,-20.340534,-354.34055,251
-82.57505,-13.935409,-363.46262,252
-76.43716,-17.13685,-357.4825,253
-79.496864,-29.174149,-328.37506,254
-78.9492,-19.873785,-469.32962,255
-87.97231,-16.056313,-1102.9703,256
-79.591286,-18.975967,-300.01132,257
-89.602585,-15.749892,-1295.0009,258
-88.29551,-22.051617,-1234.3568,259
-76.86116,-18.776117,-337.0885,260
-79.65636,-19.165361,-313.67206,261
-78.42449,-18.025581,-382.49115,262
-79.800064,-24.617203,-272.2152,263
-77.273476,-16.405262,-329.56982,264
-75.15308,-12.193438,-279.26114,265
-95.15442,-12.084748,-263.00256,266
-78.375565,-18.401915,-372.66675,267
-75.02565,-14.290591,-393.7721,268
-73.27553,-13.774945,-356.17853,269
-71.81833,-14.980992,-375.21747,270
-77.41035,-19.984737,-319.25922,271
-74.19453,-16.299623,-306.44293,272
-73.4949,-16.970339,-311.93857,273
-73.319756,-19.626509,-402.66272,274
-77.29919,-19.711329,-367.1824,275
-72.5327,-17.843122,-377.6228,276
-78.536964,-19.079721,-375.40125,277
-85.07139,-13.299166,-312.53867,278
-100.522156,-35.886616,-452.1614,279
-111.63728,-17.66547,-1474.8484,280
-83.775246,-12.0061,-882.17303,281
-75.991035,-13.3390045,-307.34534,282
-95.573166,-17.342821,-357.82224,283
-73.925835,-12.613822,-402.3885,284
-96.689186,-16.810926,-228.77673,285
-71.04617,-16.314217,-255.78313,286
-83.86388,-16.890234,-259.47852,287
-80.59749,-14.03679,-330.3856,288
-74.35977,-15.10696,-322.70428,289
-87.65057,-16.842463,-290.2321,290
-91.28567,-17.256037,-298.9956,291
-89.39751,-18.97406,-258.10098,292
-111.35303,-16.074982,-280.71844,293
-83.36789,-16.249828,-238.56796,294
-88.86862,-14.459708,-316.8814,295
-84.09035,-16.263191,-361.39322,296
-98.19686,-17.754185,-274.8601,297
-101.03805,-18.086634,-241.47208,298
-88.184525,-15.180876,-298.13477,299
-81.528275,-20.144928,-282.83203,300
-84.5828,-23.09993,-278.59857,301
-101.554214,-19.01398,-337.8,302
-87.06006,-18.101334,-255.9456,303
-94.88809,-20.915972,-350.83347,304
-98.825806,-18.166107,-415.8531,305
-97.13985,-14.085362,-284.49393,306
-100.11047,-13.752209,-349.65295,307
-96.22245,-13.553824,-365.88412,308
-94.49928,-13.779402,-280.07678,309
-97.929276,-12.604832,-242.74619,310
-94.48479,-18.456078,-324.3209,311
-87.22326,-13.754587,-268.45575,312
-100.60686,-16.505278,-366.56696,313
-117.94658,-27.493797,-309.18896,314
-97.42038,-17.176498,-347.6022,315
-90.05167,-15.257912,-299.52618,316
-98.30381,-14.978137,-370.18747,317
-99.58579,-12.944188,-257.5005,318
-95.51874,-14.781004,-252.14975,319
-91.53917,-15.251046,-376.25186,320
-100.843124,-14.992825,-283.08734,321
-100.53136,-13.493408,-327.389,322
-92.63956,-13.6670475,-310.09497,323
-96.41434,-12.718851,-326.26526,324
-86.71922,-15.011607,-326.4676,325
-99.30728,-17.962337,-258.55524,326
-103.57387,-15.452,-344.42947,327
-100.662994,-15.287686,-277.2406,328
-80.65589,-14.845695,-453.12027,329
-99.638016,-13.365389,-351.5024,330
-98.12125,-13.560809,-290.02612,331
-123.488304,-13.758614,-462.0329,332
-87.970505,-11.896172,-305.85367,333
-96.12941,-10.493889,-259.89062,334
-108.803085,-13.433656,-281.69562,335
-93.66795,-16.81561,-368.3416,336
-148.12772,-11.809854,-1838.1696,337
-97.253235,-15.728436,-450.27222,338
-97.793274,-17.109785,-502.36295,339
-96.21724,-12.3665,-490.03748,340
-101.78595,-14.030217,-408.41864,341
-99.208206,-10.35321,-819.6642,342
-97.31123,-13.858423,-331.07782,343
-100.62771,-16.876747,-443.32962,344
-103.53456,-16.01809,-401.11395,345
-103.55044,-16.386024,-266.93277,346
-100.90684,-14.4502945,-273.5156,347
-98.31899,-11.673532,-308.37207,348
-95.78441,-10.346335,-277.43607,349
-123.53623,-20.885857,-437.9669,350
-100.119804,-15.096431,-341.3059,351
-98.768486,-12.138258,-345.4174,352
-99.70156,-11.9107685,-360.90933,353
-101.27403,-12.617506,-339.78094,354
-97.40852,-14.350152,-299.37827,355
-99.26037,-12.087173,-245.94475,356
-97.114334,-14.304646,-385.1812,357
-99.768684,-14.750267,-303.98352,358
-106.25427,-12.570816,-233.72273,359
-99.89494,-13.244091,-240.51428,360
-97.15984,-13.951207,-337.68805,361
-94.54872,-12.300887,-296.78293,362
-99.41469,-19.33388,-370.00455,363
-105.25753,-14.563682,-284.16772,364
-100.22526,-13.570645,-324.87042,365
-111.770485,-11.27529,-283.08096,366
-90.10746,-12.0458765,-336.029,367
-71.4822,-14.118411,-298.72467,368
-92.13339,-10.908819,-338.17456,369
-102.756325,-12.159064,-406.2658,370
-97.26115,-17.972176,-320.94025,371
-88.21599,-13.4490795,-334.10193,372
-97.22359,-13.45561,-364.97577,373
-94.20189,-12.410938,-338.64297,374
-98.84304,-14.373328,-284.02835,375
-71.39732,-10.429169,-373.83902,376
-99.06871,-11.710633,-422.39978,377
-99.877525,-13.754404,-363.07254,378
-94.82091,-10.846502,-316.96924,379
-95.67583,-11.3872595,-325.03455,380
-96.57011,-12.552653,-263.4999,381
-111.82255,-13.57991,-524.2765,382
-94.94191,-11.840076,-383.45737,383
-86.34993,-13.450989,-486.80054,384
-96.374245,-17.119497,-499.86487,385
-98.29199,-8.655958,-464.49805,386
-76.79966,-9.904032,-284.5116,387
-89.459236,-15.771591,-282.42807,388
-91.27901,-16.405678,-259.67636,389
-89.31501,-14.769035,-354.45935,390
-95.636246,-9.530125,-217.9963,391
-99.31923,-11.493984,-409.93436,392
-79.54066,-9.776239,-347.41757,393
-94.248375,-14.043977,-375.60657,394
-74.80495,-15.110139,-398.80392,395
-102.46973,-13.080708,-420.57892,396
-71.629684,-11.517025,-496.1069,397
-95.29936,-14.629296,-314.75824,398
-103.34473,-14.744764,-323.60294,399
-94.294716,-13.480953,-265.22485,400
-72.7293,-12.039602,-266.14127,401
-88.3805,-12.623875,-336.35706,402
-93.90109,-11.811529,-398.6419,403
-82.25663,-11.494321,-305.62827,404
-87.658844,-14.118391,-310.87988,405
-72.492676,-11.466469,-361.10568,406
-78.147896,-15.921268,-422.2926,407
-77.014244,-14.873013,-315.683,408
-82.92527,-18.234745,-329.50415,409
-74.785866,-13.20742,-304.5509,410
-66.3528,-16.303413,-318.98578,411
-71.41197,-15.169142,-446.44025,412
-71.422585,-14.972979,-406.0872,413
-64.21895,-12.777002,-372.13806,414
-80.647,-15.8287735,-430.66864,415
-96.72232,-15.052187,-345.82864,416
-66.97508,-15.688262,-347.0968,417
-70.48672,-11.429492,-312.37906,418
-96.95711,-16.270048,-259.2874,419
-91.6356,-14.220349,-215.75555,420
-70.94418,-12.4186535,-364.17758,421
-93.46873,-27.658625,-308.99557,422
-64.59676,-10.0213585,-327.3653,423
-72.17751,-14.288003,-383.94482,424
-90.432655,-13.517578,-288.66943,425
-88.71338,-13.456979,-315.2099,426
-89.27583,-14.263509,-249.28577,427
-64.55977,-15.043266,-432.22507,428
-92.20882,-14.648334,-236.33224,429
-75.75415,-16.916033,-254.9321,430
-95.829575,-14.3854265,-268.46167,431
-76.67147,-13.715437,-257.35608,432
-96.57277,-11.17799,-241.15907,433
-89.94244,-14.372709,-574.00446,434
-98.939896,-12.344233,-574.39795,435
-90.32103,-12.482315,-347.28217,436
-69.05831,-13.950746,-237.90424,437
-92.35817,-10.840611,-247.1424,438
-125.129944,-24.31216,-1068.8866,439
-97.53408,-14.928812,-381.182,440
-74.197876,-10.960356,-456.59937,441
-111.16494,-14.270515,-518.2189,442
-65.54091,-11.357693,-338.65643,443
-68.73655,-12.977803,-402.0008,444
-112.67293,-18.33083,-1046.7935,445
-97.13899,-12.671503,-433.30255,446
-88.78401,-12.251682,-285.67197,447
-74.11113,-13.778902,-798.3593,448
-92.0187,-13.085458,-238.44577,449
-69.59537,-10.735781,-270.34888,450
-76.16449,-16.057251,-373.654,451
-67.20075,-14.354162,-472.85272,452
-101.17024,-15.070393,-444.3601,453
-87.89232,-15.297508,-252.31288,454
-95.024315,-15.107033,-260.57657,455
-74.575806,-14.124553,-337.76996,456
-74.91878,-9.071212,-329.44,457
-87.316666,-15.022117,-353.15433,458
-78.00006,-9.222132,-332.29904,459
-82.53153,-10.502987,-407.0355,460
-84.620865,-11.184223,-267.52094,461
-91.609985,-12.769361,-418.95154,462
-82.50256,-13.402459,-438.86823,463
-74.26035,-19.649544,-293.38916,464
-71.5014,-11.383959,-299.12134,465
-96.097984,-14.038553,-393.93524,466
-68.97324,-16.931946,-402.84552,467
-98.890945,-10.900066,-350.65634,468
-98.385086,-10.954313,-358.5688,469
-95.80454,-14.012813,-603.6572,470
-74.21047,-13.572851,-498.648,471
-80.16933,-14.086773,-374.07928,472
-75.37024,-15.0580435,-350.96906,473
-73.37554,-13.449291,-401.09705,474
-69.59986,-15.011646,-341.30618,475
-101.73783,-19.524078,-302.31448,476
-70.8149,-10.7191105,-329.38953,477
-74.167564,-11.053062,-318.09113,478
-92.804344,-20.456718,-250.08234,479
-70.286606,-15.323772,-284.0174,480
-84.588356,-19.853638,-1522.6587,481
-84.83807,-11.59952,-1572.8397,482
-119.64018,-10.130624,-2276.877,483
-104.90139,-12.327372,-258.13608,484
-75.77254,-15.829711,-359.5396,485
-71.782455,-10.961425,-451.29236,486
-99.773636,-24.055202,-571.5484,487
-89.59239,-20.650679,-416.01776,488
-79.77545,-11.293775,-388.74066,489
-82.29402,-14.035179,-390.2676,490
-84.63957,-14.356293,-479.87762,491
-100.747154,-10.715793,-384.661,492
-94.696266,-14.734753,-355.4062,493
-99.68764,-13.892895,-390.10846,494
-104.57119,-18.520761,-337.55365,495
-78.26201,-13.265376,-333.5186,496
-68.99668,-12.224635,-385.46417,497
-108.64569,-15.915793,-1509.7537,498
-160.04077,-31.975084,-1638.9551,499
-95.18676,-14.4953575,-1627.7947,500
-96.123024,-13.04356,-1576.6064,501
-78.53139,-10.50766,-336.53064,502
-83.838326,-13.025655,-301.89594,503
-73.154785,-10.37866,-319.10913,504
-84.73348,-12.358657,-1518.7104,505
-136.84741,-17.57884,-2038.8824,506
-133.21416,-10.134972,-2089.2063,507
-127.07772,-12.211712,-1982.4534,508
-84.03237,-14.284213,-556.5892,509
-80.35631,-15.97684,-546.99066,510
-76.198326,-10.189722,-466.47433,511
-117.530716,-15.15795,-645.07056,512
-83.20257,-19.287264,-478.0275,513
-79.644104,-20.60358,-351.00934,514
-82.41708,-11.230936,-370.23456,515
-87.68266,-9.487064,-605.4115,516
-88.56032,-10.413042,-454.47495,517
-98.90792,-11.051841,-335.172,518
-79.852516,-12.58624,-325.7687,519
-114.27787,-15.49201,-296.97412,520
-90.999146,-14.775999,-541.39954,521
-99.956116,-14.99383,-260.30322,522
-104.54136,-11.384787,-397.50684,523
-93.41463,-18.6321,-447.2747,524
-96.842186,-11.871281,-408.56866,525
-107.00354,-11.514592,-405.87433,526
-122.25337,-15.823519,-294.92322,527
-109.37563,-11.899472,-875.3307,528
-76.154686,-14.886282,-357.96478,529
-73.59447,-13.209063,-279.12033,530
-76.800575,-9.039563,-551.3844,531
-85.034645,-16.524439,-528.69006,532
-135.96555,-16.758667,-2632.734,533
-127.698586,-16.922535,-544.776,534
-182.68883,-16.22014,-5576.8477,535
-225.50723,-20.693138,-6860.137,536
-178.89426,-16.174757,-4561.2114,537
-205.62529,-11.949884,-6955.8066,538
-183.97841,-30.179838,-3935.9924,539
-149.18216,-23.7261,-374.82144,540
-148.90416,-17.136805,-380.98553,541
-143.39508,-18.029875,-366.4626,542
-184.66821,-36.366108,-1580.7732,543
-159.57443,-23.84067,-1762.421,544
-171.53796,-36.072956,-2848.171,545
-159.57446,-28.83233,-3102.9546,546
-140.91641,-24.1819,-2765.589,547
-110.66807,-22.047127,-337.48804,548
-110.817444,-38.27684,-423.30368,549
-117.263756,-36.678413,-376.88977,550
-116.292435,-35.01351,-298.743,551
-127.87233,-41.490593,-478.67273,552
-116.31807,-39.2864,-365.2442,553
-114.1805,-32.289383,-286.73456,554
-118.411766,-33.186966,-259.40515,555
-113.104515,-26.260927,-240.4663,556
-124.911804,-28.02917,-289.867,557
-114.39597,-29.641129,-356.86703,558
-109.64817,-17.41007,-288.2136,559
-102.57538,-29.030249,-288.832,560
-111.885666,-22.90436,-293.8294,561
-114.87993,-21.465683,-365.76398,562
-108.104576,-27.23985,-631.1287,563
-111.086975,-29.242172,-658.2627,564
-99.657005,-24.194973,-404.6026,565
-102.26808,-27.524841,-307.50623,566
-110.40735,-27.937365,-538.97314,567
-114.912186,-23.918434,-557.33093,568
-114.184616,-27.09873,-343.1409,569
-118.57304,-31.086542,-306.80103,570
-96.65398,-26.591593,-296.8228,571
-117.72374,-24.364689,-442.1962,572
-99.66159,-22.74562,-607.79944,573
-129.12563,-27.29023,-711.57166,574
-103.6864,-27.460213,-444.5752,575
-114.17283,-25.73651,-418.8332,576
-105.26241,-18.415562,-280.58768,577
-88.47971,-15.561713,-279.28333,578
-84.05056,-18.922462,-460.7456,579
-81.00708,-22.393482,-276.1238,580
-94.96205,-15.25872,-334.20053,581
-87.72609,-27.81049,-451.85175,582
-100.4481,-21.332481,-565.85754,583
-118.31543,-25.561563,-539.3722,584
-120.06138,-20.396336,-253.70627,585
-88.35048,-15.573999,-308.26938,586
-88.39455,-13.037481,-333.41098,587
-94.7549,-12.294326,-259.2134,588
-74.74828,-10.143452,-225.55693,589
-93.40804,-29.459492,-254.00404,590
-102.98682,-23.961407,-512.46985,591
-106.61188,-29.219799,-468.8768,592
-105.85164,-30.08083,-605.25433,593
-99.39396,-28.999168,-501.53046,594
-97.328995,-26.776707,-651.1669,595
-97.63944,-21.921864,-597.78326,596
-107.161606,-17.002903,-682.19336,597
-103.13545,-25.256527,-628.57544,598
-94.86059,-14.933819,-596.26624,599
-97.48212,-17.902903,-521.7565,600
-98.91367,-9.997204,-407.10397,601
-102.66466,-20.029882,-672.15125,602
-93.81807,-19.995155,-541.4656,603
-92.69619,-17.441162,-519.6149,604
-101.322205,-11.084028,-473.50644,605
-100.6591,-14.630524,-521.2717,606
-101.216286,-15.622906,-410.44635,607
-92.09776,-23.06319,-352.10394,608
-102.93877,-11.325166,-437.00165,609
-114.65696,-9.980789,-572.05945,610
-110.65267,-26.154041,-624.7477,611
-112.79443,-26.90266,-499.19965,612
-113.07632,-33.270683,-600.57214,613
-109.425354,-15.42699,-611.20105,614
-104.857956,-17.446035,-514.85815,615
-115.966995,-12.965014,-337.31567,616
-95.39557,-15.986312,-381.92947,617
-109.71175,-10.841423,-519.6118,618
-107.178566,-11.808565,-455.59454,619
-97.97023,-9.961757,-475.38455,620
-107.18347,-13.745452,-516.4988,621
-92.19562,-19.695368,-435.01746,622
-95.074234,-13.498114,-415.87375,623
-111.19121,-20.19954,-339.95245,624
-94.30214,-24.882904,-341.58334,625
-90.46886,-26.481607,-311.96747,626
-91.238266,-18.448486,-322.21564,627
-111.52551,-18.71474,-267.11987,628
-96.64071,-24.429516,-265.70773,629
-118.22921,-21.712261,-345.3178,630
-99.2514,-18.799425,-433.61145,631
-93.99153,-21.674227,-387.2116,632
-82.99749,-20.508686,-266.34875,633
-83.28385,-19.30341,-310.42252,634
-89.153244,-21.294987,-224.6539,635
-82.158005,-19.77032,-359.90573,636
-105.616776,-26.191101,-579.2637,637
-104.69828,-23.865446,-457.6286,638
-119.902245,-24.86698,-704.6621,639
-81.52986,-24.583523,-232.39238,640
-85.883865,-26.440994,-257.99982,641
-86.661835,-25.11943,-249.70657,642
-100.895485,-26.49798,-434.85938,643
-94.38965,-28.712736,-226.02802,644
-102.28871,-23.472263,-331.0354,645
-85.601685,-22.639864,-273.4033,646
-88.66798,-28.003704,-254.06015,647
-105.555885,-28.691153,-362.45663,648
-102.40757,-31.625307,-348.32013,649
-103.55058,-20.881907,-443.19183,650
-93.786,-30.94108,-283.29364,651
-118.09501,-25.610016,-309.1372,652
-116.51054,-27.639484,-275.8301,653
-114.786644,-29.494808,-348.75043,654
-104.69646,-25.01691,-241.75958,655
-101.65264,-25.607405,-246.1316,656
-94.75203,-17.966644,-358.1329,657
-113.57949,-25.585108,-501.21143,658
-102.730576,-23.118216,-381.40533,659
-91.444275,-24.77423,-329.50024,660
-106.076866,-24.04654,-760.40186,661
-121.485275,-23.770039,-621.4347,662
-110.54675,-32.77082,-410.48825,663
-113.3199,-30.52547,-353.00433,664
-93.608925,-26.362257,-299.66504,665
-98.85579,-25.392677,-338.31503,666
-93.71297,-21.454655,-341.31738,667
-94.97312,-30.555607,-332.97003,668
-93.57236,-33.12066,-395.1255,669
-93.53349,-23.906734,-411.6217,670
-93.74986,-23.203749,-389.31003,671
-105.57798,-21.363003,-461.30865,672
-107.93655,-18.596537,-387.1274,673
-108.8289,-17.470036,-714.0819,674
-87.81183,-16.100002,-369.047,675
-91.31316,-22.577,-395.84653,676
-110.14834,-14.715312,-443.97638,677
-100.96676,-25.916351,-315.86572,678
-86.17236,-22.520294,-659.37463,679
-88.93259,-18.231071,-525.30206,680
-90.66423,-18.41022,-759.1575,681
-131.58762,-31.436924,-903.91113,682
-134.1663,-14.797903,-1126.8298,683
-96.60298,-16.906881,-990.4822,684
-103.48418,-14.394121,-1013.399,685
-80.22892,-22.498173,-316.2929,686
-97.60174,-19.754349,-406.82733,687
-96.674515,-19.627993,-504.8821,688
-82.34117,-26.12698,-305.2171,689
-79.0034,-24.918894,-368.71948,690
-85.578735,-21.545734,-338.55597,691
-86.73552,-21.493462,-379.03287,692
-89.53217,-18.952827,-381.49747,693
-104.78664,-28.25983,-506.49704,694
-97.88739,-28.321457,-338.91895,695
-86.97435,-21.826813,-416.22974,696
-91.32169,-20.346556,-581.8887,697
-100.35766,-18.95433,-797.6632,698
-97.0212,-25.710314,-480.4341,699
-88.78441,-22.16449,-532.8928,700
-87.20361,-16.544786,-482.07486,701
-85.04777,-20.457964,-462.62872,702
-90.21245,-19.072376,-469.8971,703
-98.000465,-20.446098,-1295.0509,704
-103.79762,-16.624886,-519.9749,705
-106.51021,-16.640762,-721.20935,706
-89.22243,-19.4364,-553.4377,707
-99.303856,-28.4113,-424.4563,708
-89.92501,-23.631763,-349.41547,709
-87.7019,-19.33604,-510.72876,710
-98.889084,-22.264412,-814.4082,711
-100.42012,-20.634186,-904.0628,712
-122.46309,-24.927662,-1190.5571,713
-88.25489,-16.736067,-490.78262,714
-87.85179,-17.338646,-678.03143,715
-98.91062,-18.805305,-999.1183,716
-93.42837,-22.076332,-459.25464,717
-88.40271,-22.31235,-482.85507,718
-88.51272,-15.512906,-527.88605,719
-86.68978,-13.846222,-525.9091,720
-89.713,-25.227936,-418.64484,721
-94.78673,-18.583466,-427.1833,722
-88.53949,-23.225536,-410.2945,723
-94.66349,-22.760971,-461.06326,724
-95.83486,-20.332165,-517.87915,725
-88.04684,-20.861727,-443.33655,726
-91.33749,-20.760494,-448.99014,727
-89.83417,-18.961075,-479.06586,728
-109.87306,-28.060045,-252.73816,729
-107.65979,-27.625738,-430.06232,730
-120.6213,-33.425625,-392.305,731
-80.7421,-21.55732,-366.74567,732
-94.862076,-21.557533,-442.56366,733
-78.88359,-17.186934,-465.86194,734
-76.88595,-18.961498,-354.65594,735
-119.64974,-24.118011,-475.2076,736
-114.25649,-28.272604,-512.7408,737
-124.03778,-27.340347,-684.22815,738
-101.330765,-26.753963,-410.94968,739
-103.28737,-24.357399,-392.53848,740
-91.98036,-25.14933,-595.7791,741
-99.08411,-16.650223,-314.29883,742
-96.81197,-20.034773,-321.11993,743
-95.43427,-17.159792,-322.36594,744
-81.903465,-24.726719,-275.93903,745
-97.63161,-21.654724,-268.52386,746
-98.4473,-17.591219,-299.3811,747
-89.94356,-18.405441,-500.20435,748
-98.115395,-15.046896,-246.12607,749
-82.21076,-14.393374,-475.38754,750
-93.851906,-23.99728,-291.4239,751
-105.179405,-22.43349,-544.60297,752
-100.285286,-14.96993,-292.13928,753
-98.60579,-23.185966,-266.17603,754
-108.02351,-15.381424,-360.77823,755
-93.96138,-11.819036,-396.7862,756
-84.54331,-20.750149,-432.9721,757
-84.00566,-16.512413,-529.57324,758
-109.660194,-34.252537,-301.58817,759
-87.183815,-22.30339,-480.4179,760
-89.541046,-25.512503,-569.0071,761
-91.39876,-12.987754,-260.59744,762
-102.409744,-26.809341,-276.87537,763
-86.661446,-18.105844,-531.11206,764
-95.16971,-16.116209,-319.8642,765
-95.845535,-17.700762,-1227.2091,766
-90.211,-13.964533,-923.03204,767
-78.33179,-16.060898,-471.71088,768
-75.3298,-16.25777,-401.726,769
-112.3102,-35.376564,-339.37012,770
-90.14374,-25.163929,-463.74628,771
-75.23037,-19.71476,-467.76904,772
-75.62812,-17.293259,-441.09555,773
-70.04476,-20.688309,-398.74908,774
-70.680214,-22.560839,-336.10983,775
-83.32494,-23.001709,-407.93704,776
-94.8532,-20.725922,-318.4264,777
-68.89789,-18.439575,-477.15918,778
-96.13621,-18.664923,-252.95294,779
-94.17131,-33.206833,-383.29263,780
-93.95235,-21.621897,-1684.2896,781
-104.1603,-24.622791,-270.6313,782
-84.90242,-16.983425,-409.5905,783
-97.84259,-23.039955,-1250.7401,784
-79.045425,-20.279884,-429.6585,785
-87.3134,-16.846336,-206.86255,786
-81.61699,-13.6140585,-409.53397,787
-82.14197,-20.157583,-403.35712,788
-106.56731,-16.780846,-293.51642,789
-90.73972,-18.562134,-297.91028,790
-90.14051,-22.286644,-390.8679,791
-74.734116,-17.947268,-427.16504,792
-90.395256,-13.725447,-210.48729,793
-84.99164,-15.51866,-206.40585,794
-72.37657,-13.497736,-448.80933,795
-74.081955,-13.912037,-418.4028,796
-128.14601,-21.624273,-457.307,797
-97.552765,-20.115347,-386.14215,798
-83.30671,-20.128738,-452.80054,799
-75.592995,-17.556696,-393.8957,800
-80.30617,-19.916363,-452.6368,801
-82.67782,-22.051237,-457.1123,802
-81.42247,-16.262104,-461.001,803
-82.35875,-14.516841,-408.8228,804
-73.929924,-12.306402,-274.36456,805
-76.013374,-20.112963,-387.85275,806
-68.860855,-18.168678,-414.29456,807
-81.02518,-21.453596,-457.738,808
-78.93425,-23.444447,-277.06833,809
-85.921104,-22.205097,-444.44446,810
-91.70541,-16.441814,-254.97772,811
-79.89142,-21.855145,-398.36072,812
-83.18544,-23.367517,-423.95343,813
-91.62536,-18.873074,-256.73,814
-84.501434,-22.33878,-398.13135,815
-87.30585,-23.751995,-229.6333,816
-87.95482,-15.704221,-410.58673,817
-111.00509,-18.870441,-253.70697,818
-92.83806,-17.781296,-252.15657,819
-87.7881,-16.461958,-267.00674,820
-76.63235,-21.86838,-357.02405,821
-92.10738,-20.467,-394.56946,822
-95.8404,-27.71848,-228.54956,823
-92.44575,-26.470934,-223.63037,824
-89.54602,-23.89315,-336.26868,825
-87.145645,-22.70102,-333.44788,826
-80.28163,-26.599264,-348.42682,827
-84.53575,-20.333149,-253.29071,828
-81.361534,-15.514153,-233.27722,829
-84.125854,-19.241909,-264.045,830
-100.62251,-19.509148,-245.13737,831
-77.16836,-16.446945,-204.25801,832
-95.176544,-16.190239,-256.71628,833
-102.451805,-13.740457,-296.7634,834
-101.27543,-26.19756,-237.31602,835
-95.180435,-27.424477,-242.74664,836
-90.29927,-19.22295,-277.43915,837
-88.24149,-23.916752,-255.23543,838
-95.280106,-25.622978,-242.84627,839
-102.103676,-22.415848,-227.1459,840
-90.768875,-21.696877,-238.27464,841
-90.379425,-23.388824,-373.452,842
-98.64528,-26.867481,-360.34686,843
-106.944534,-25.681679,-214.85738,844
-98.55153,-24.408237,-247.50333,845
-78.37544,-18.7314,-373.1405,846
-86.822586,-20.657602,-395.4376,847
-93.20609,-21.405457,-383.57004,848
-72.77853,-18.226068,-290.4281,849
-97.50439,-23.919275,-231.54321,850
-94.13748,-19.496433,-436.974,851
-124.6406,-22.825478,-535.5138,852
-93.559715,-21.703384,-410.28806,853
-93.741905,-24.611467,-233.24687,854
-102.3224,-29.444778,-417.86115,855
-91.65178,-23.535423,-226.38965,856
-87.632,-19.28006,-303.84088,857
-101.393364,-19.384644,-430.489,858
-100.87783,-20.96427,-339.84848,859
-96.9892,-16.081139,-258.6827,860
-91.711914,-22.42111,-250.88571,861
-88.909584,-18.418577,-275.48215,862
-98.558334,-24.649761,-280.778,863
-95.3076,-20.264244,-265.06738,864
-96.85709,-16.284657,-262.38818,865
-94.38297,-13.105568,-255.86214,866
-85.08534,-15.743788,-280.31546,867
-102.08067,-18.406,-240.6347,868
-94.14292,-10.570669,-253.5428,869
-113.45461,-19.344028,-253.54953,870
-85.4666,-13.806401,-229.81084,871
-72.26399,-11.911526,-173.18439,872
-88.86012,-11.854926,-395.10556,873
-89.085144,-13.83421,-356.7005,874
-96.61855,-15.7559,-224.83719,875
-94.670265,-16.241703,-229.00964,876
-90.17207,-14.492528,-237.93451,877
-86.13773,-14.391729,-250.03616,878
-93.91864,-24.785053,-272.74298,879
-88.57296,-15.781085,-383.30548,880
-81.54862,-18.065247,-285.5542,881
-89.25,-12.622574,-281.1117,882
-91.78348,-14.847582,-258.61203,883
-93.36177,-18.20567,-296.1239,884
-95.23013,-14.629114,-249.04999,885
-93.03947,-14.102524,-255.4425,886
-86.29898,-19.471498,-210.65773,887
-76.393326,-18.08659,-241.57959,888
-105.03896,-14.86106,-377.0988,889
-106.91286,-20.653433,-253.91817,890
-92.80068,-22.544426,-258.23853,891
-111.710594,-13.820026,-283.484,892
-87.48819,-14.303985,-287.78177,893
-101.58323,-19.304089,-269.83032,894
-101.093796,-15.654585,-268.50745,895
-99.843376,-22.548885,-282.68488,896
-95.57686,-14.970289,-279.56488,897
-95.16374,-22.367102,-274.459,898
-89.48561,-20.426601,-262.07465,899
-93.59867,-20.690086,-265.21564,900
-97.41655,-20.278605,-263.6574,901
-91.210014,-18.298431,-259.17102,902
-87.23734,-15.171245,-265.10373,903
-100.98572,-20.391861,-254.48932,904
-91.902245,-19.062502,-266.31097,905
-95.63089,-16.091494,-282.7086,906
-120.72798,-14.358105,-278.0774,907
-89.57915,-15.498804,-271.63736,908
-89.87584,-18.96296,-267.20688,909
-86.05758,-22.025799,-251.51308,910
-91.9775,-13.630975,-256.8472,911
-104.37826,-16.61874,-259.42728,912
-104.31856,-13.364211,-259.52237,913
-89.37837,-23.39056,-256.13733,914
-89.68816,-14.701128,-256.6553,915
-101.25683,-20.555763,-265.96313,916
-97.46965,-19.777512,-274.56293,917
-87.389305,-17.347317,-298.36914,918
-98.76619,-14.441109,-260.15356,919
-103.0416,-18.14358,-264.86505,920
-95.887856,-13.868988,-260.02573,921
-106.0367,-13.452841,-252.91768,922
-84.34148,-14.278414,-260.27844,923
-94.35972,-16.193733,-267.87683,924
-103.28501,-15.041979,-276.47458,925
-97.96721,-14.36806,-284.15463,926
-103.72213,-16.20248,-292.56348,927
-99.018715,-16.60858,-275.32483,928
-86.27446,-17.261944,-270.84106,929
-85.17322,-14.476148,-261.03815,930
-96.52537,-16.403547,-319.0265,931
-73.154335,-15.390332,-285.6308,932
-90.69259,-18.315224,-265.20544,933
-97.46763,-17.766798,-266.27008,934
-105.660355,-23.009586,-273.46808,935
-91.73101,-21.116703,-266.7284,936
-96.22197,-17.477694,-276.8424,937
-97.56502,-17.832937,-279.7749,938
-95.31154,-16.70399,-274.11688,939
-96.2845,-16.939556,-267.17267,940
-90.62371,-17.014977,-267.66235,941
-97.22329,-23.231401,-271.62396,942
-94.30391,-20.881071,-264.18713,943
-109.84104,-21.821114,-257.53662,944
-106.53904,-20.923801,-254.25476,945
-90.064644,-13.538559,-270.1137,946
-98.5373,-20.308886,-264.82108,947
-101.942474,-20.307377,-259.66376,948
-96.25561,-17.954172,-259.25314,949
-96.1377,-16.511349,-256.62463,950
-88.64256,-17.118721,-249.06297,951
-90.20434,-16.774544,-261.91705,952
-95.308975,-18.343456,-256.17807,953
-97.2673,-16.755718,-258.22424,954
-94.48012,-16.47163,-261.66644,955
-87.399895,-21.136702,-259.72067,956
-92.50938,-13.682613,-267.17352,957
-100.55329,-18.771786,-268.57294,958
-89.727005,-15.17082,-264.0631,959
-89.73034,-13.996395,-266.30228,960
-87.56636,-16.064518,-270.73352,961
-86.5432,-14.832985,-263.73788,962
-89.84499,-14.000547,-260.28143,963
-93.046524,-16.59651,-257.35638,964
-93.55807,-16.404673,-265.46484,965
-97.60545,-16.968695,-255.43282,966
-102.6449,-16.451988,-248.45335,967
-94.01365,-16.256283,-258.0343,968
-90.42845,-17.333075,-276.26123,969
-95.49204,-19.97432,-274.38742,970
-86.12761,-16.187067,-267.89954,971
-93.919235,-18.846067,-243.61215,972
-91.29581,-13.463624,-248.99704,973
-111.88115,-19.7005,-238.66214,974
-98.176796,-20.393768,-246.89676,975
-91.47951,-18.592201,-229.52112,976
-91.633224,-14.471673,-251.76839,977
-81.59859,-17.97559,-243.64478,978
-92.702736,-19.871323,-245.80597,979
-82.57125,-15.598006,-247.69861,980
-96.558975,-17.537657,-242.02292,981
-93.549065,-15.655998,-253.09938,982
-97.67488,-15.538783,-257.82336,983
-106.82339,-15.909735,-253.76993,984
-102.95115,-14.947247,-242.43237,985
-102.04944,-15.917373,-231.51433,986
-103.00044,-15.542634,-242.86617,987
-113.42351,-14.813186,-215.86609,988
-110.65416,-12.397184,-253.20888,989
-103.84286,-14.861565,-227.54977,990
-108.50667,-17.561155,-249.47903,991
-88.06986,-15.806927,-255.31363,992
-101.86507,-17.326454,-232.56006,993
-106.9131,-15.146136,-243.37671,994
-91.00696,-17.848816,-235.5773,995
-108.96126,-18.039022,-240.66945,996
-110.84973,-16.592152,-256.49847,997
-107.150345,-14.93692,-251.20602,998
-125.23257,-16.52018,-267.46173,999

